Maximum likelihood discretization of the transport equation

The transport of positive quantities underlies countless physical processes, including fluid, gas, and plasma dynamics. Discretizing the associated partial differential equations with Galerkin methods can result in spurious nonpositivity of solutions. We observe that these methods amount to performing statistical inference using the method of moments (MoM) and that the loss of positivity arises from MoM's susceptibility to producing estimates inconsistent with the observed data. We overcome this problem by replacing MoM with maximum likelihood estimation, introducing $\textit{maximum likelihood discretization} $(MLD). In the continuous limit, MLD simplifies to the Fisher-Rao Galerkin (FRG) semidiscretization, which replaces the $L^2$ inner product in Galerkin projection with the Fisher-Rao metric of probability distributions. We show empirically that FRG preserves positivity. We prove rigorously that it yields error bounds in the Kullback-Leibler divergence.

==> error_csv/average_error_norm_method_disc_bump_d_1_p_1_T_50-0_n_t_10_FR_weight_ref_true_is_exact_true/KL_DFRG.csv <==
Type,Method,Discretization,average_error
KL,DFRG,8,0.010330033772315858
KL,DFRG,16,0.009880910623779344
KL,DFRG,32,0.008658218538243343
KL,DFRG,64,0.007325995606220091
KL,DFRG,128,0.004497828328115726
KL,DFRG,256,0.0014606277268207203
KL,DFRG,512,0.00014718484977262262


==> error_csv/average_error_norm_method_disc_bump_d_1_p_1_T_50-0_n_t_10_FR_weight_ref_true_is_exact_true/KL_DG+limiter.csv <==
Type,Method,Discretization,average_error
KL,DG+limiter,8,0.01970581165081473
KL,DG+limiter,16,0.16031820239614805
KL,DG+limiter,32,0.931168922168368
KL,DG+limiter,64,0.8619185587569959
KL,DG+limiter,128,0.8739839715579252
KL,DG+limiter,256,0.5858777187262222
KL,DG+limiter,512,0.0003884149469697953


==> error_csv/average_error_norm_method_disc_bump_d_1_p_1_T_50-0_n_t_10_FR_weight_ref_true_is_exact_true/KL_DG.csv <==
Type,Method,Discretization,average_error
KL,DG,8,0.03099408026600516
KL,DG,16,0.19142035826815554
KL,DG,32,0.24732385625407316
KL,DG,64,0.38791208036602937
KL,DG,128,0.38015391622514255
KL,DG,256,0.2707826018039578
KL,DG,512,0.0003884149469697953


==> error_csv/average_error_norm_method_disc_bump_d_1_p_1_T_50-0_n_t_10_FR_weight_ref_true_is_exact_true/KL_L2_DFRG.csv <==
Discretization,average_error
8,0.028071309206056765
16,0.04509937579877958
32,0.0543065907501916
64,0.07327447316317443
128,0.08315288476087516
256,0.06696611873236533
512,0.026152630959147796


==> error_csv/average_error_norm_method_disc_bump_d_1_p_1_T_50-0_n_t_10_FR_weight_ref_true_is_exact_true/KL_L2_DG+limiter.csv <==
Discretization,average_error
8,0.05786315585582867
16,0.8663251520874787
32,6.95630901789732
64,10.766589673580553
128,21.52355834501824
256,34.80822071322969
512,0.08338143787750517


==> error_csv/average_error_norm_method_disc_bump_d_1_p_1_T_50-0_n_t_10_FR_weight_ref_true_is_exact_true/KL_L2_DG.csv <==
Discretization,average_error
8,0.09231996707850924
16,1.0600619270175633
32,1.7904243625267
64,4.669083123153971
128,8.800238702448794
256,15.804912240954028
512,0.08338143787750517


==> error_csv/average_error_norm_method_disc_bump_d_1_p_1_T_50-0_n_t_10_FR_weight_ref_true_is_exact_true/L1_DFRG.csv <==
Type,Method,Discretization,average_error
L1,DFRG,8,0.350215080758913
L1,DFRG,16,0.18560914211536084
L1,DFRG,32,0.11755065204808399
L1,DFRG,64,0.06027919728258792
L1,DFRG,128,0.026497993736904174
L1,DFRG,256,0.008672419802350126
L1,DFRG,512,0.0018708280106994454


==> error_csv/average_error_norm_method_disc_bump_d_1_p_1_T_50-0_n_t_10_FR_weight_ref_true_is_exact_true/L1_DG+limiter.csv <==
Type,Method,Discretization,average_error
L1,DG+limiter,8,0.3189066750804908
L1,DG+limiter,16,0.14280904604789785
L1,DG+limiter,32,0.09175316923099792
L1,DG+limiter,64,0.045427579323672626
L1,DG+limiter,128,0.019203115187906076
L1,DG+limiter,256,0.006826044042312693
L1,DG+limiter,512,0.0015728924768841053


==> error_csv/average_error_norm_method_disc_bump_d_1_p_1_T_50-0_n_t_10_FR_weight_ref_true_is_exact_true/L1_DG.csv <==
Type,Method,Discretization,average_error
L1,DG,8,0.31347485768690164
L1,DG,16,0.13940670299715974
L1,DG,32,0.10169368066269144
L1,DG,64,0.05091341682781952
L1,DG,128,0.02181258135804737
L1,DG,256,0.0070307558647100515
L1,DG,512,0.0015728924768841053


==> error_csv/average_error_norm_method_disc_bump_d_1_p_1_T_50-0_n_t_10_FR_weight_ref_true_is_exact_true/L2_DFRG.csv <==
Type,Method,Discretization,average_error
L2,DFRG,8,0.36799258974665183
L2,DFRG,16,0.21909195967290368
L2,DFRG,32,0.15943218711833418
L2,DFRG,64,0.09998018805138156
L2,DFRG,128,0.054091067809015216
L2,DFRG,256,0.0218114436743485
L2,DFRG,512,0.005627917512487958


==> error_csv/average_error_norm_method_disc_bump_d_1_p_1_T_50-0_n_t_10_FR_weight_ref_true_is_exact_true/L2_DG+limiter.csv <==
Type,Method,Discretization,average_error
L2,DG+limiter,8,0.3405588817159153
L2,DG+limiter,16,0.1850554633094153
L2,DG+limiter,32,0.13385962581199878
L2,DG+limiter,64,0.08005492778014962
L2,DG+limiter,128,0.04060592386947087
L2,DG+limiter,256,0.01683159054733141
L2,DG+limiter,512,0.0046582903444338745


==> error_csv/average_error_norm_method_disc_bump_d_1_p_1_T_50-0_n_t_10_FR_weight_ref_true_is_exact_true/L2_DG.csv <==
Type,Method,Discretization,average_error
L2,DG,8,0.33572455934313405
L2,DG,16,0.18057469416594193
L2,DG,32,0.13813700340015614
L2,DG,64,0.08308099687546242
L2,DG,128,0.04319813690046376
L2,DG,256,0.01713281274047825
L2,DG,512,0.0046582903444338745


==> error_csv/average_error_norm_method_disc_bump_d_2_p_1_1_T_3-0_n_t_1_FR_weight_ref_true_is_exact_true/KL_DFRG.csv <==
Type,Method,Discretization,average_error
KL,DFRG,8,8.718261497360512
KL,DFRG,16,8.321889583174169
KL,DFRG,32,5.750150779458696
KL,DFRG,64,2.354619288425562


==> error_csv/average_error_norm_method_disc_bump_d_2_p_1_1_T_3-0_n_t_1_FR_weight_ref_true_is_exact_true/KL_DG+limiter.csv <==
Type,Method,Discretization,average_error
KL,DG+limiter,8,13.90867666842642
KL,DG+limiter,16,29.031828877962077
KL,DG+limiter,32,31.79522176274068
KL,DG+limiter,64,27.63353279244315


==> error_csv/average_error_norm_method_disc_bump_d_2_p_1_1_T_3-0_n_t_1_FR_weight_ref_true_is_exact_true/KL_DG.csv <==
Type,Method,Discretization,average_error
KL,DG,8,14.057940248843694
KL,DG,16,18.482361040329895
KL,DG,32,20.965653847276684
KL,DG,64,17.75019043202978


==> error_csv/average_error_norm_method_disc_bump_d_2_p_1_1_T_3-0_n_t_1_FR_weight_ref_true_is_exact_true/KL_L2_DFRG.csv <==
Discretization,average_error
8,46.8617583049737
16,67.94071163581
32,81.7503258433049
64,74.02148620314185


==> error_csv/average_error_norm_method_disc_bump_d_2_p_1_1_T_3-0_n_t_1_FR_weight_ref_true_is_exact_true/KL_L2_DG+limiter.csv <==
Discretization,average_error
8,81.09114550139998
16,270.02005473563315
32,566.0226872801355
64,1201.4394561136437


==> error_csv/average_error_norm_method_disc_bump_d_2_p_1_1_T_3-0_n_t_1_FR_weight_ref_true_is_exact_true/KL_L2_DG.csv <==
Discretization,average_error
8,82.42612140072544
16,168.98811958794693
32,359.08722704295167
64,721.9522304807914


==> error_csv/average_error_norm_method_disc_bump_d_2_p_1_1_T_3-0_n_t_1_FR_weight_ref_true_is_exact_true/L1_DFRG.csv <==
Type,Method,Discretization,average_error
L1,DFRG,8,0.13108400969309347
L1,DFRG,16,0.07284967869901517
L1,DFRG,32,0.03532532800241996
L1,DFRG,64,0.01334119275885307


==> error_csv/average_error_norm_method_disc_bump_d_2_p_1_1_T_3-0_n_t_1_FR_weight_ref_true_is_exact_true/L1_DG+limiter.csv <==
Type,Method,Discretization,average_error
L1,DG+limiter,8,0.11695387448616208
L1,DG+limiter,16,0.06174417729052383
L1,DG+limiter,32,0.027184504214223592
L1,DG+limiter,64,0.009634003594710217


==> error_csv/average_error_norm_method_disc_bump_d_2_p_1_1_T_3-0_n_t_1_FR_weight_ref_true_is_exact_true/L1_DG.csv <==
Type,Method,Discretization,average_error
L1,DG,8,0.1174123865761888
L1,DG,16,0.06665946986647257
L1,DG,32,0.0304324007961317
L1,DG,64,0.010767787895558708


==> error_csv/average_error_norm_method_disc_bump_d_2_p_1_1_T_3-0_n_t_1_FR_weight_ref_true_is_exact_true/L2_DFRG.csv <==
Type,Method,Discretization,average_error
L2,DFRG,8,0.18604213355850957
L2,DFRG,16,0.12248752453143116
L2,DFRG,32,0.0703379554777593
L2,DFRG,64,0.03180994342593489


==> error_csv/average_error_norm_method_disc_bump_d_2_p_1_1_T_3-0_n_t_1_FR_weight_ref_true_is_exact_true/L2_DG+limiter.csv <==
Type,Method,Discretization,average_error
L2,DG+limiter,8,0.1715190552855897
L2,DG+limiter,16,0.10751730609930468
L2,DG+limiter,32,0.056173051853316634
L2,DG+limiter,64,0.023000353993559295


==> error_csv/average_error_norm_method_disc_bump_d_2_p_1_1_T_3-0_n_t_1_FR_weight_ref_true_is_exact_true/L2_DG.csv <==
Type,Method,Discretization,average_error
L2,DG,8,0.1705520047522213
L2,DG,16,0.10937077165777369
L2,DG,32,0.058385963822569796
L2,DG,64,0.024586377993747396


==> error_csv/average_error_norm_method_disc_sinusoidal1_d_1_p_1_T_3-0_n_t_1_FR_weight_ref_false_is_exact_true/KL_DFRG.csv <==
Type,Method,Discretization,average_error
KL,DFRG,8,0.010254900556875805
KL,DFRG,16,0.0010876463626304455
KL,DFRG,32,0.00010214476319700333
KL,DFRG,64,1.2160684531993705e-5
KL,DFRG,128,1.5850114196610644e-6
KL,DFRG,256,2.0846167407317027e-7
KL,DFRG,512,2.8011097362411503e-8
KL,DFRG,1024,2.427687377925049e-9


==> error_csv/average_error_norm_method_disc_sinusoidal1_d_1_p_1_T_3-0_n_t_1_FR_weight_ref_false_is_exact_true/KL_DG+limiter.csv <==
Type,Method,Discretization,average_error
KL,DG+limiter,8,0.0090148841985021
KL,DG+limiter,16,0.0012242915415209845
KL,DG+limiter,32,0.0001123807829880716
KL,DG+limiter,64,1.2421459107418696e-5
KL,DG+limiter,128,1.589984083549641e-6
KL,DG+limiter,256,2.0859075483612771e-7
KL,DG+limiter,512,2.801301168052818e-8
KL,DG+limiter,1024,2.4277347302006414e-9


==> error_csv/average_error_norm_method_disc_sinusoidal1_d_1_p_1_T_3-0_n_t_1_FR_weight_ref_false_is_exact_true/KL_DG.csv <==
Type,Method,Discretization,average_error
KL,DG,8,0.0090148841985021
KL,DG,16,0.0012242915415209845
KL,DG,32,0.0001123807829880716
KL,DG,64,1.2421459107418696e-5
KL,DG,128,1.589984083549641e-6
KL,DG,256,2.0859075483612771e-7
KL,DG,512,2.801301168052818e-8
KL,DG,1024,2.4277347302006414e-9


==> error_csv/average_error_norm_method_disc_sinusoidal1_d_1_p_1_T_3-0_n_t_1_FR_weight_ref_false_is_exact_true/KL_L2_DFRG.csv <==
Discretization,average_error
8,0.056148598478647824
16,0.019770422707693965
32,0.008601965284800407
64,0.0036482421771662998
128,0.0008934409880837727
256,0.00021338042252088457
512,5.447271296351227e-5
1024,9.20191198433708e-6


==> error_csv/average_error_norm_method_disc_sinusoidal1_d_1_p_1_T_3-0_n_t_1_FR_weight_ref_false_is_exact_true/KL_L2_DG+limiter.csv <==
Discretization,average_error
8,0.05962184806028071
16,0.024267740171514108
32,0.009391324451140983
64,0.0036563783408095673
128,0.0008949088066381112
256,0.00021349333405425286
512,5.447587416615403e-5
1024,9.202067926609029e-6


==> error_csv/average_error_norm_method_disc_sinusoidal1_d_1_p_1_T_3-0_n_t_1_FR_weight_ref_false_is_exact_true/KL_L2_DG.csv <==
Discretization,average_error
8,0.05962184806028071
16,0.024267740171514108
32,0.009391324451140983
64,0.0036563783408095673
128,0.0008949088066381112
256,0.00021349333405425286
512,5.447587416615403e-5
1024,9.202067926609029e-6


==> error_csv/average_error_norm_method_disc_sinusoidal1_d_1_p_1_T_3-0_n_t_1_FR_weight_ref_false_is_exact_true/L1_DFRG.csv <==
Type,Method,Discretization,average_error
L1,DFRG,8,0.15423346359413206
L1,DFRG,16,0.04158298935181376
L1,DFRG,32,0.0088116938049494
L1,DFRG,64,0.0027346938289340944
L1,DFRG,128,0.0015707951104049623
L1,DFRG,256,0.00087528874042156
L1,DFRG,512,0.00046185943568449766
L1,DFRG,1024,0.00023709042680069713


==> error_csv/average_error_norm_method_disc_sinusoidal1_d_1_p_1_T_3-0_n_t_1_FR_weight_ref_false_is_exact_true/L1_DG+limiter.csv <==
Type,Method,Discretization,average_error
L1,DG+limiter,8,0.12281282231433484
L1,DG+limiter,16,0.03682511883892915
L1,DG+limiter,32,0.008564873992544287
L1,DG+limiter,64,0.0027554898387608623
L1,DG+limiter,128,0.0015736388065990458
L1,DG+limiter,256,0.00087542078165766
L1,DG+limiter,512,0.00046186521584321163
L1,DG+limiter,1024,0.00023709070641575138


==> error_csv/average_error_norm_method_disc_sinusoidal1_d_1_p_1_T_3-0_n_t_1_FR_weight_ref_false_is_exact_true/L1_DG.csv <==
Type,Method,Discretization,average_error
L1,DG,8,0.12281282231433484
L1,DG,16,0.03682511883892915
L1,DG,32,0.008564873992544287
L1,DG,64,0.0027554898387608623
L1,DG,128,0.0015736388065990458
L1,DG,256,0.00087542078165766
L1,DG,512,0.00046186521584321163
L1,DG,1024,0.00023709070641575138


==> error_csv/average_error_norm_method_disc_sinusoidal1_d_1_p_1_T_3-0_n_t_1_FR_weight_ref_false_is_exact_true/L2_DFRG.csv <==
Type,Method,Discretization,average_error
L2,DFRG,8,0.1826385846616552
L2,DFRG,16,0.0550138142573538
L2,DFRG,32,0.011874584448450656
L2,DFRG,64,0.00333329969378274
L2,DFRG,128,0.0017740527251391865
L2,DFRG,256,0.0009769484548319662
L2,DFRG,512,0.0005142225499430204
L2,DFRG,1024,0.0002638242337089625


==> error_csv/average_error_norm_method_disc_sinusoidal1_d_1_p_1_T_3-0_n_t_1_FR_weight_ref_false_is_exact_true/L2_DG+limiter.csv <==
Type,Method,Discretization,average_error
L2,DG+limiter,8,0.15120101928721824
L2,DG+limiter,16,0.0504493427434203
L2,DG+limiter,32,0.01196644664687504
L2,DG+limiter,64,0.003397202901237084
L2,DG+limiter,128,0.0017766995606208272
L2,DG+limiter,256,0.0009770363827056104
L2,DG+limiter,512,0.0005142278505726618
L2,DG+limiter,1024,0.00026382490865781556


==> error_csv/average_error_norm_method_disc_sinusoidal1_d_1_p_1_T_3-0_n_t_1_FR_weight_ref_false_is_exact_true/L2_DG.csv <==
Type,Method,Discretization,average_error
L2,DG,8,0.15120101928721824
L2,DG,16,0.0504493427434203
L2,DG,32,0.01196644664687504
L2,DG,64,0.003397202901237084
L2,DG,128,0.0017766995606208272
L2,DG,256,0.0009770363827056104
L2,DG,512,0.0005142278505726618
L2,DG,1024,0.00026382490865781556


==> error_csv/average_error_norm_method_disc_sinusoidal2_d_1_p_1_T_100-0_n_t_10_FR_weight_ref_true_is_exact_true/KL_DFRG.csv <==
Type,Method,Discretization,average_error
KL,DFRG,8,0.000610076
KL,DFRG,16,0.001133126
KL,DFRG,32,0.001552822
KL,DFRG,64,0.00175609
KL,DFRG,128,0.001549629
KL,DFRG,256,0.000989884
KL,DFRG,512,0.000456033

==> error_csv/average_error_norm_method_disc_sinusoidal2_d_1_p_1_T_100-0_n_t_10_FR_weight_ref_true_is_exact_true/KL_DG+limiter.csv <==
Type,Method,Discretization,average_error
KL,DG+limiter,8,0.00068876
KL,DG+limiter,16,0.001487503
KL,DG+limiter,32,0.001952638
KL,DG+limiter,64,0.002788113
KL,DG+limiter,128,0.010957605400664948
KL,DG+limiter,256,0.028045855962969674
KL,DG+limiter,512,0.056370792
,,,

==> error_csv/average_error_norm_method_disc_sinusoidal2_d_1_p_1_T_100-0_n_t_10_FR_weight_ref_true_is_exact_true/KL_DG.csv <==
Type,Method,Discretization,average_error
KL,DG,8,0.000688718
KL,DG,16,0.001501226
KL,DG,32,0.002169247
KL,DG,64,0.003779513
KL,DG,128,0.007870467
KL,DG,256,0.018100525461702335
KL,DG,512,0.026640110804557207
,,,

==> error_csv/average_error_norm_method_disc_sinusoidal2_d_1_p_1_T_100-0_n_t_10_FR_weight_ref_true_is_exact_true/KL_L2_DFRG.csv <==
Discretization,average_error
8,8.8389740648606e-5
16,0.000170609
32,0.000240432
64,0.00027466
128,0.000274725
256,0.000220737
512,0.000148398

==> error_csv/average_error_norm_method_disc_sinusoidal2_d_1_p_1_T_100-0_n_t_10_FR_weight_ref_true_is_exact_true/KL_L2_DG+limiter.csv <==
Discretization,average_error
8,0.000100031
16,0.000224657
32,0.000301546
64,0.000421671
128,0.001968712
256,0.006495689
512,0.018987282
,

==> error_csv/average_error_norm_method_disc_sinusoidal2_d_1_p_1_T_100-0_n_t_10_FR_weight_ref_true_is_exact_true/KL_L2_DG.csv <==
Discretization,average_error
8,9.850123624049129e-5
16,0.000226505
32,0.000333466
64,0.00056219
128,0.001408349
256,0.004175254
512,0.008932209
,

==> error_csv/average_error_norm_method_disc_sinusoidal2_d_1_p_1_T_100-0_n_t_10_FR_weight_ref_true_is_exact_true/L1_DFRG.csv <==
Type,Method,Discretization,average_error
L1,DFRG,8,1.4184796787452385
L1,DFRG,16,1.343088670841573
L1,DFRG,32,1.3144704584104039
L1,DFRG,64,1.277951120427126
L1,DFRG,128,1.0010601950975084
L1,DFRG,256,0.6882314864348217
L1,DFRG,512,0.4107452868299748
,,,

==> error_csv/average_error_norm_method_disc_sinusoidal2_d_1_p_1_T_100-0_n_t_10_FR_weight_ref_true_is_exact_true/L1_DG+limiter.csv <==
Type,Method,Discretization,average_error
L1,DG+limiter,8,1.4101775362912694
L1,DG+limiter,16,1.3396510423598613
L1,DG+limiter,32,1.320854407367436
L1,DG+limiter,64,1.3428845101582854
L1,DG+limiter,128,0.9740744601802013
L1,DG+limiter,256,0.6684183080865932
L1,DG+limiter,512,0.42597677004770185
,,,

==> error_csv/average_error_norm_method_disc_sinusoidal2_d_1_p_1_T_100-0_n_t_10_FR_weight_ref_true_is_exact_true/L1_DG.csv <==
Type,Method,Discretization,average_error
L1,DG,8,1.6627381360623912
L1,DG,16,1.394385523
L1,DG,32,1.3409602552907574
L1,DG,64,1.4239489106783851
L1,DG,128,1.0522652680439721
L1,DG,256,0.718988049
L1,DG,512,0.43422088159042815
,,,

==> error_csv/average_error_norm_method_disc_sinusoidal2_d_1_p_1_T_100-0_n_t_10_FR_weight_ref_true_is_exact_true/L2_DFRG.csv <==
Type,Method,Discretization,average_error
L2,DFRG,8,6.902110769450793
L2,DFRG,16,6.641662597276366
L2,DFRG,32,6.458476708387218
L2,DFRG,64,6.393694219316405
L2,DFRG,128,5.640654337018211
L2,DFRG,256,4.484442968
L2,DFRG,512,3.0730475926334746
,,,

==> error_csv/average_error_norm_method_disc_sinusoidal2_d_1_p_1_T_100-0_n_t_10_FR_weight_ref_true_is_exact_true/L2_DG+limiter.csv <==
Type,Method,Discretization,average_error
L2,DG+limiter,8,6.88546265
L2,DG+limiter,16,6.621224444727125
L2,DG+limiter,32,6.475433808756835
L2,DG+limiter,64,6.612060596420488
L2,DG+limiter,128,5.565875517882366
L2,DG+limiter,256,4.317610852
L2,DG+limiter,512,2.968870996
,,,

==> error_csv/average_error_norm_method_disc_sinusoidal2_d_1_p_1_T_100-0_n_t_10_FR_weight_ref_true_is_exact_true/L2_DG.csv <==
Type,Method,Discretization,average_error
L2,DG,8,6.991972821690382
L2,DG,16,6.627774475859524
L2,DG,32,6.505159962094212
L2,DG,64,6.722841484851483
L2,DG,128,5.588437186910235
L2,DG,256,4.335191749747758
L2,DG,512,2.9824773315201765
,,,

==> error_csv/average_error_norm_method_disc_sinusoidal3_d_1_p_3_T_15-0_n_t_1_FR_weight_ref_false_is_exact_true/KL_DFRG.csv <==
Type,Method,Discretization,average_error
KL,DFRG,16,0.6856515014052869
KL,DFRG,32,0.6153866223459916
KL,DFRG,64,0.41584824397056386
KL,DFRG,128,0.030442914112517618
KL,DFRG,256,0.00036322768610994


==> error_csv/average_error_norm_method_disc_sinusoidal3_d_1_p_3_T_15-0_n_t_1_FR_weight_ref_false_is_exact_true/KL_DG+limiter.csv <==
Type,Method,Discretization,average_error
KL,DG+limiter,16,0.7740734016247721
KL,DG+limiter,32,0.6545625896480796
KL,DG+limiter,64,0.557271099689713
KL,DG+limiter,128,0.027025664871705095
KL,DG+limiter,256,3.740324058394606e-5


==> error_csv/average_error_norm_method_disc_sinusoidal3_d_1_p_3_T_15-0_n_t_1_FR_weight_ref_false_is_exact_true/KL_DG.csv <==
Type,Method,Discretization,average_error
KL,DG,16,1.2625902168573357
KL,DG,32,0.6798166534939333
KL,DG,64,0.8047833574828828
KL,DG,128,0.027025664871705095
KL,DG,256,3.740324058394606e-5


==> error_csv/average_error_norm_method_disc_sinusoidal3_d_1_p_3_T_15-0_n_t_1_FR_weight_ref_false_is_exact_true/KL_L2_DFRG.csv <==
Discretization,average_error
16,0.5434238154095259
32,0.530192729956037
64,0.49474775680035865
128,0.3080051710521584
256,0.05044448078444864


==> error_csv/average_error_norm_method_disc_sinusoidal3_d_1_p_3_T_15-0_n_t_1_FR_weight_ref_false_is_exact_true/KL_L2_DG+limiter.csv <==
Discretization,average_error
16,0.61124448823709
32,0.5668298545912673
64,0.654715166762641
128,0.28047101660701457
256,0.008298654643754864


==> error_csv/average_error_norm_method_disc_sinusoidal3_d_1_p_3_T_15-0_n_t_1_FR_weight_ref_false_is_exact_true/KL_L2_DG.csv <==
Discretization,average_error
16,1.0132877563778484
32,0.5940694545270859
64,0.9583675381226772
128,0.28047101660701457
256,0.008298654643754864


==> error_csv/average_error_norm_method_disc_sinusoidal3_d_1_p_3_T_15-0_n_t_1_FR_weight_ref_false_is_exact_true/L1_DFRG.csv <==
Type,Method,Discretization,average_error
L1,DFRG,16,0.5154156658010767
L1,DFRG,32,0.3988523992172188
L1,DFRG,64,0.24007869791432573
L1,DFRG,128,0.02373000984611855
L1,DFRG,256,0.0020648210702930137


==> error_csv/average_error_norm_method_disc_sinusoidal3_d_1_p_3_T_15-0_n_t_1_FR_weight_ref_false_is_exact_true/L1_DG+limiter.csv <==
Type,Method,Discretization,average_error
L1,DG+limiter,16,0.5345952509322176
L1,DG+limiter,32,0.4176928828027452
L1,DG+limiter,64,0.25368959756031784
L1,DG+limiter,128,0.022265500892102687
L1,DG+limiter,256,0.0015169196409347888


==> error_csv/average_error_norm_method_disc_sinusoidal3_d_1_p_3_T_15-0_n_t_1_FR_weight_ref_false_is_exact_true/L1_DG.csv <==
Type,Method,Discretization,average_error
L1,DG,16,0.5400840416679203
L1,DG,32,0.4147444226647766
L1,DG,64,0.2566986376077198
L1,DG,128,0.022265500892102687
L1,DG,256,0.0015169196409347888


==> error_csv/average_error_norm_method_disc_sinusoidal3_d_1_p_3_T_15-0_n_t_1_FR_weight_ref_false_is_exact_true/L2_DFRG.csv <==
Type,Method,Discretization,average_error
L2,DFRG,16,1.261725161766379
L2,DFRG,32,1.1606847615526883
L2,DFRG,64,0.8405257795607703
L2,DFRG,128,0.09883897081507874
L2,DFRG,256,0.007200543656342246


==> error_csv/average_error_norm_method_disc_sinusoidal3_d_1_p_3_T_15-0_n_t_1_FR_weight_ref_false_is_exact_true/L2_DG+limiter.csv <==
Type,Method,Discretization,average_error
L2,DG+limiter,16,1.2663891724525849
L2,DG+limiter,32,1.1547779008924557
L2,DG+limiter,64,0.8511657098845624
L2,DG+limiter,128,0.09635813781633072
L2,DG+limiter,256,0.004507145096355323


==> error_csv/average_error_norm_method_disc_sinusoidal3_d_1_p_3_T_15-0_n_t_1_FR_weight_ref_false_is_exact_true/L2_DG.csv <==
Type,Method,Discretization,average_error
L2,DG,16,1.2460332308471358
L2,DG,32,1.1443386767547359
L2,DG,64,0.8397439661399146
L2,DG,128,0.09635813781633072
L2,DG,256,0.004507145096355323


==> error_csv/error_time_norm_method_disc_bump_d_1_p_1_T_50-0_n_t_10_FR_weight_ref_true_is_exact_true.csv <==
time,L1_DG_8,L1_DG_16,L1_DG_32,L1_DG_64,L1_DG_128,L1_DG_256,L1_DG_512,L1_DG+limiter_8,L1_DG+limiter_16,L1_DG+limiter_32,L1_DG+limiter_64,L1_DG+limiter_128,L1_DG+limiter_256,L1_DG+limiter_512,L1_DFRG_8,L1_DFRG_16,L1_DFRG_32,L1_DFRG_64,L1_DFRG_128,L1_DFRG_256,L1_DFRG_512,L2_DG_8,L2_DG_16,L2_DG_32,L2_DG_64,L2_DG_128,L2_DG_256,L2_DG_512,L2_DG+limiter_8,L2_DG+limiter_16,L2_DG+limiter_32,L2_DG+limiter_64,L2_DG+limiter_128,L2_DG+limiter_256,L2_DG+limiter_512,L2_DFRG_8,L2_DFRG_16,L2_DFRG_32,L2_DFRG_64,L2_DFRG_128,L2_DFRG_256,L2_DFRG_512,KL_DG_8,KL_DG_16,KL_DG_32,KL_DG_64,KL_DG_128,KL_DG_256,KL_DG_512,KL_DG+limiter_8,KL_DG+limiter_16,KL_DG+limiter_32,KL_DG+limiter_64,KL_DG+limiter_128,KL_DG+limiter_256,KL_DG+limiter_512,KL_DFRG_8,KL_DFRG_16,KL_DFRG_32,KL_DFRG_64,KL_DFRG_128,KL_DFRG_256,KL_DFRG_512
0.09002685546875,0.10873493146264956,0.044211090629761356,0.0136878076119324,0.003606831449270323,0.0008463776995758125,0.0002539795191930186,0.0001208496093808769,0.10509623371824696,0.042533659456971275,0.013120507123757166,0.003606831449270323,0.0008463776995758125,0.0002539795191930186,0.0001208496093808769,0.10646658161873847,0.04296644788227992,0.01502003310987671,0.0039141663918677615,0.0008929087581687357,0.00026221902033886157,0.00012084960938098187,0.14997278400716113,0.08075447427223395,0.03212788874695491,0.010143170109885193,0.002739321500471817,0.0008551515736254228,0.00036195450283338875,0.14589261003031825,0.07787289425220534,0.031020209096512177,0.010143170109885193,0.002739321500471817,0.0008551515736254228,0.00036195450283338875,0.14734883175613772,0.07912193621619823,0.03408715629881606,0.010659106888629174,0.002742997034251624,0.0008499905986259982,0.00036152270520251365,0.19898723987876898,0.5204120992712704,0.6808478272330664,0.00963616508840155,0.0006049622923004145,0.00011409897166897598,2.3203779231720688e-5,0.18963905991843116,0.6312335990334987,0.5222934935895388,0.00963616508840155,0.0006049622923004145,0.00011409897166897598,2.3203779231720688e-5,0.021292715906563852,0.18289016814140172,0.006153627925660163,0.0019532400875623577,0.00047117343835466216,0.00010894560923474036,2.2963075871164078e-5
0.19000244140625,0.11586304123702604,0.049951858460495664,0.01858363514895717,0.0052545488612744,0.0011571740855295662,0.0002751385906807904,0.00012084960938553121,0.11046510577163854,0.047834923445072584,0.01739797804558948,0.0052545488612744,0.0011571740855295662,0.0002751385906807904,0.00012084960938553121,0.1159406935206285,0.05181665061696452,0.02088422403757899,0.006118710449997033,0.0012737580473517762,0.0002876953496913146,0.00012084960938574272,0.1572222008827305,0.08816157083540914,0.03914208939297254,0.01362781526136667,0.0036091129318838308,0.0009529560751947216,0.0003671831419839297,0.1524174801085188,0.08642245431869765,0.03765274027314342,0.01362781526136667,0.0036091129318838308,0.0009529560751947216,0.0003671831419839297,0.15720206874110387,0.09082702395384452,0.04395477523187455,0.015335381132573723,0.003765398073137133,0.0009507731255320767,0.0003665090656592439,0.3526847278694089,0.3521071506069481,0.5088539021158452,0.0588257706370286,0.0007073941182617752,0.0001162033006269176,2.3254041532768755e-5,0.5248721605915285,0.5248292715783927,0.5281847198537067,0.0588257706370286,0.0007073941182617752,0.0001162033006269176,2.3254041532768755e-5,0.010574915251690324,0.18211212028368917,0.00610336957342417,0.002108671686965967,0.00048355384672284024,0.00010925310918912934,2.296843036888062e-5
0.2900390625,0.1203224020170547,0.055514430028410375,0.022205027169527478,0.006706066701608615,0.0015057741561463965,0.0003087053193881457,0.00012085495923170187,0.11560906014750695,0.0530743362481834,0.020581275879484377,0.00667040775284808,0.0015057741561463965,0.0003087053193881457,0.00012085495923170187,0.12394541271625122,0.059369326306320636,0.025330957430578782,0.007783247498039729,0.00168163620839102,0.00032724143016356794,0.00012093271870106878,0.16453701378141472,0.0920402396131205,0.044195517860343835,0.01642726517333647,0.0044507350078911104,0.0010706949174666418,0.00037408689348769646,0.16031617630827802,0.08984079485763692,0.04243147169033769,0.01639423783726998,0.0044507350078911104,0.0010706949174666418,0.00037408689348769646,0.1668468505113471,0.09747749073585442,0.05079158395645914,0.019132529256636003,0.004808286396511562,0.0010790531497541238,0.00037343287409012,0.3530170968734979,0.36162016204303005,0.1836532910363237,0.19142589529861384,0.0008465854530107911,0.00011874616215803631,2.331095903414169e-5,0.5252516825580059,0.5311997930919328,0.37886643449406965,0.19235304493279018,0.0008465854530107911,0.00011874616215803631,2.331095903414169e-5,0.010022613246268287,0.009716065735383281,0.006187958128890202,0.0023285044937058847,0.0005074671576935129,0.00010989154657150069,2.297953968354433e-5
0.3900146484375,0.12385294665908157,0.06033487358431461,0.02436126134437542,0.00785534865690433,0.00182846577764144,0.00034951463958643887,0.00012089224308872644,0.11941203876203031,0.057266398687085995,0.02248513467470602,0.007736256784822867,0.00182846577764144,0.00034951463958643887,0.00012089224308872644,0.13042227008228185,0.06506534355366682,0.028412258688513957,0.009490170386407211,0.002091012679060297,0.00037776839659017634,0.00012149759219189371,0.16813076773315536,0.09837229093683343,0.04818913196662525,0.018800357150693774,0.005242728647701672,0.0011998500664274175,0.00038253200903746196,0.16457576976334867,0.09644505761611916,0.04625327326567915,0.0186582366865064,0.005242728647701672,0.0011998500664274175,0.00038253200903746196,0.17245427387140927,0.1054680743726247,0.0561651706968426,0.022335327361245227,0.005813936021453827,0.0012240998762800036,0.0003821588866477473,0.35520176339235554,0.5247625333842736,0.1916552061164065,0.22369311907167364,0.0010262261168364779,0.00012173375297030999,2.3374441649215876e-5,0.3576137123285621,0.5261361912832507,0.524574702828211,0.17377744808657752,0.0010262261168364779,0.00012173375297030999,2.3374441649215876e-5,0.010276326318512571,0.009773915559481384,0.006354776163516048,0.0025516255350751392,0.0005392885779666679,0.00011084073895676586,2.299633670971464e-5
0.49005126953125,0.12676417469679327,0.06224296761566133,0.026748906837737556,0.009089767396348371,0.002134717842639371,0.0003992779997826665,0.00012097927329589893,0.1221359987553201,0.059222673417626555,0.02444696529325837,0.008827565443646443,0.002134717842639371,0.0003992779997826665,0.00012097927329589893,0.13706010602972102,0.06897413393690698,0.03102098635756394,0.010763466013544986,0.0024886570168433523,0.0004359679176749188,0.0001226421663124436,0.1690689666952643,0.10102805118149502,0.051590677471876414,0.020859185313089487,0.005983488098030603,0.0013353344294765182,0.000392396576811918,0.1650517378316273,0.09903451378591181,0.04949742409351748,0.020533227439027534,0.005983488098030603,0.0013353344294765182,0.000392396576811918,0.17570043463197105,0.11007385786527532,0.06060589057192088,0.025092673696206238,0.006767974887558732,0.001379172078533037,0.00039255656606354024,0.18187974791876646,0.5228431903171302,0.6895125444343279,0.5029354481208168,0.001249292875191133,0.00012517883191734704,2.344455040300434e-5,0.18251551899920154,0.6019376832430428,0.5277273004402839,0.5231215717966181,0.001249292875191133,0.00012517883191734704,2.344455040300434e-5,0.010028404923753169,0.009642958623944606,0.006518361063296586,0.0027621062013197958,0.0005766004789964526,0.00011208429628877271,2.301878989771901e-5
0.59002685546875,0.13285968587991775,0.06675334636501301,0.029007220960424046,0.009899062122505105,0.0024423771949513965,0.00045055068715961933,0.00012112468360807325,0.1270690470197706,0.06336314251964602,0.026538131659817662,0.00950834684894777,0.0024423771949513965,0.00045055068715961933,0.00012112468360807325,0.14426416041262272,0.07396311498158441,0.03388573006349319,0.012059586222642603,0.002856376310933325,0.0004971719729688274,0.00012419768494569542,0.17128986175756933,0.10488156669820199,0.05465571283846874,0.022684443934591726,0.0066766274566648276,0.0014736483991677062,0.00040353503292370744,0.16711732768026996,0.1028210618949486,0.05243921942552906,0.02214262357034235,0.0066766274566648276,0.0014736483991677062,0.00040353503292370744,0.1802029227263573,0.11489190944217621,0.06445708015525281,0.027519705765493886,0.007668919410078663,0.0015396039485371454,0.0004044654014087908,0.18242191572112673,0.1884838068302965,0.5262071257544402,0.5097773431129543,0.0015187532664465815,0.0001290823784819215,2.3521186876437597e-5,0.18173384645590118,0.5310773308645836,0.408650171093707,0.6674071985820743,0.0015187532664465815,0.0001290823784819215,2.3521186876437597e-5,0.009467379907945862,0.009740933539605652,0.006662762266495752,0.0029552869280300466,0.0006176915235787979,0.0001136027855155207,2.304682124895613e-5
0.69000244140625,0.13457267109386173,0.06938738461595839,0.030979115712628572,0.01099908251403094,0.002732184757825365,0.0005046471193803958,0.00012166610514858676,0.12991256795203776,0.0657623449511434,0.0283472232665568,0.010401275071939688,0.002732184757825365,0.0005046471193803958,0.00012166610514858676,0.14818470986580956,0.07740763690126871,0.036381666165406834,0.013196700902007814,0.0032023627433987872,0.0005584257035855145,0.0001260784807522287,0.1745284692065903,0.10828366062119721,0.05732202482200989,0.024329243298392842,0.0073310970288766215,0.0016130437733433386,0.0004158224643266655,0.17085389568386236,0.10630310453074929,0.055039701566493,0.0235721326681375,0.0073310970288766215,0.0016130437733433386,0.0004158224643266655,0.18494634616676578,0.11912358741279423,0.06775665133748358,0.02969027818035706,0.008524974859590325,0.0017029416073044087,0.00041774317835171945,0.35313809710322863,0.695174292210234,0.2035734118600698,0.33975954478902215,0.0018401635973068892,0.0001334582011873866,2.3604382182153485e-5,0.18464184027316058,0.5358750844472302,0.5450133789366174,0.6160688704107272,0.0018401635973068892,0.0001334582011873866,2.3604382182153485e-5,0.008986939135990867,0.009868072335988213,0.006787347343110999,0.0031330414697036918,0.0006616273436147791,0.00011538257115907017,2.3080393460414246e-5
0.7900390625,0.1348208284772763,0.07038221279135692,0.03249927699741702,0.011748161242194459,0.003008701498125915,0.0005563928440312277,0.0001234127664175872,0.13190468897625623,0.06696128674740143,0.02961375584104933,0.011019923642561533,0.003008701498125915,0.0005563928440312277,0.0001234127664175872,0.15110842203209035,0.07917217905141588,0.03833049606296108,0.014192224630767313,0.0035274273018566144,0.000621813266391233,0.00012840588668183763,0.1776847590573655,0.11012585360728444,0.05964612166920334,0.02582055774308458,0.007948616716528755,0.0017523567571548135,0.0004291429224607672,0.17515406567427075,0.10812550457471584,0.057305084896758146,0.024850211332873757,0.007948616716528755,0.0017523567571548135,0.0004291429224607672,0.18941521406147543,0.12209272052513744,0.07064950993287585,0.031646425523001905,0.009336302037937281,0.0018675377865206915,0.0004322556758922592,0.2524215008626625,0.21379576230400177,0.3531596795537336,0.6769063405405477,0.0022182299259979154,0.00013831633869298862,2.369418627435482e-5,0.35543091316799963,0.5304949534230713,0.6927628753751673,0.7125002220180285,0.0022182299259979154,0.00013831633869298862,2.369418627435482e-5,0.009075302534736327,0.009815433076584033,0.006876052797273738,0.003295011892661948,0.0007073691212315855,0.00011740986797478848,2.3119483987939973e-5
0.8900146484375,0.13582751540336316,0.07488242171268777,0.03422796443785617,0.012505079698720074,0.003267520525917845,0.0006109249252788232,0.00012616585414003214,0.13358388755795025,0.07095442870937918,0.031032555288652678,0.011583161112318358,0.003267520525917845,0.0006109249252788232,0.00012616585414003214,0.1540729035172575,0.08374549761274064,0.04012031263028261,0.015165918325241822,0.0038692874059308353,0.0006827449651141193,0.00013183297129016198,0.1789444756075351,0.11343068667067041,0.06172491456927777,0.0272007017733262,0.008536381833049389,0.0018908730650159637,0.0004433639946989677,0.17694579426093635,0.1114832467802041,0.05928320829995401,0.02603530003293572,0.008536381833049389,0.0018908730650159637,0.0004433639946989677,0.19227834023612905,0.12568560801434028,0.07325800020925836,0.03344546637356925,0.01011100071318616,0.002032345940932278,0.00044784979125116116,0.18200726627781946,0.26318435071148066,0.3469033442647995,0.37212746957981624,0.0026617277562863205,0.00014366675855286454,2.3790485279356647e-5,0.1847607313307952,0.5403211374862087,0.8607069185711549,0.5399412784385716,0.0026617277562863205,0.00014366675855286454,2.3790485279356647e-5,0.00950084804464368,0.00988554648360267,0.0069587298865014385,0.0034448262054588914,0.0007545253875976694,0.00011967191801270314,2.3163998161713973e-5
0.99005126953125,0.13562897632273016,0.07547189739101866,0.03582698808440781,0.013343525612384303,0.003515441160759232,0.000662532892048818,0.00012959194025435436,0.13432007657277792,0.07169453478352414,0.03246321058381389,0.012305807962240357,0.003515441160759232,0.000662532892048818,0.00012959194025435436,0.15639756176570477,0.08499977278629622,0.04189191828217287,0.016153815520528483,0.004200584915261129,0.0007462229869766296,0.00013624923289353973,0.1785199738997153,0.11494835421797488,0.06364606027147765,0.028480166436146433,0.009096349960151854,0.0020283208501459074,0.0004583962514281633,0.17668103143392144,0.11302201008367933,0.061141605180559354,0.027142634476056606,0.009096349960151854,0.0020283208501459074,0.0004583962514281633,0.19399592294673398,0.12812731610933611,0.07562739121683837,0.0351042723774854,0.010850750921842126,0.0021968909568941654,0.000464419273396879,0.35414534019060984,0.3508678486657835,0.34695216078004326,0.36174153410199256,0.003176695659707045,0.00014952667690377335,2.3893394773865687e-5,0.1823626322695154,0.7072012605510702,0.5205470169111442,0.8488758107860501,0.003176695659707045,0.00014952667690377335,2.3893394773865687e-5,0.009530491987343282,0.00979450849243113,0.007053899162728962,0.0035830705826383766,0.0008025210889871543,0.00012216002703574762,2.3213944406171314e-5
1.09002685546875,0.13890618915173134,0.07828871520777801,0.03726150397686823,0.01395700557438335,0.0037440385197293805,0.0007162552393956253,0.0001337321835508732,0.13752599481346886,0.07405900659777898,0.03376003513995655,0.012723904277145613,0.0037440385197293805,0.0007162552393956253,0.0001337321835508732,0.16149129471109594,0.08821151595605715,0.04367756130141075,0.01686073037606719,0.004512770951382091,0.0008079242524778161,0.00014158830068312063,0.17919073688761056,0.11725678251950944,0.06548986538096233,0.029674100901621366,0.009630190450938353,0.0021640985623214456,0.00047412454657494755,0.177679843840484,0.11531748602639438,0.06296151109970849,0.028169281755645155,0.009630190450938353,0.0021640985623214456,0.00047412454657494755,0.1963927642992658,0.13085283932482805,0.07784483148594801,0.03664466602772426,0.011557126003157496,0.002360330661209388,0.0004818299330882624,0.1819339469221967,0.18138597164301545,0.3555703633259401,0.5049037349167443,0.0037764116391383793,0.00015589128258865163,2.4002789237070905e-5,0.1814429741509101,0.8705205700941333,0.5499054709416603,0.4173717531011466,0.0037764116391383793,0.00015589128258865163,2.4002789237070905e-5,0.009205996262420165,0.009751319876481392,0.007145706852985505,0.003711040943329246,0.0008508826957172306,0.00012485704941841776,2.326921684632822e-5
1.19000244140625,0.14001204618848417,0.08070619854007183,0.038184452410690864,0.014666622984665933,0.003978688477327794,0.0007675123175636782,0.0001385919506098644,0.1393595418511138,0.07639322467398889,0.03463664411681763,0.01335527854009933,0.003978688477327794,0.0007675123175636782,0.0001385919506098644,0.16373734240628282,0.09099410452831119,0.045078863763976844,0.017812111775890874,0.004801355936710369,0.0008688431178523103,0.0001477547281423478,0.18098870846294032,0.11947345629092415,0.06718294827084849,0.030794701633905172,0.01014299794554428,0.0022982185075862546,0.0004904708863260255,0.18023257337778473,0.11756778456411442,0.06463313699177319,0.029151552746550558,0.01014299794554428,0.0022982185075862546,0.0004904708863260255,0.1989978657750993,0.1333916055203011,0.0798677513930838,0.038083305067418534,0.012236425662697097,0.002522577721352872,0.0004999891084187349,0.18810723897778922,0.3509812704218013,0.18108745647219626,0.35612486556152767,0.004484552720435294,0.0001627765562137287,2.4118731420770404e-5,0.18156830103019853,0.885846494838836,0.5528649253444617,0.7057982538313878,0.004484552720435294,0.0001627765562137287,2.4118731420770404e-5,0.008882619096326917,0.009732101892818153,0.007216220797964157,0.0038300107337179514,0.0008995742676709772,0.00012775552880502916,2.3329800369122306e-5
1.2900390625,0.13984809109820823,0.08201818094096563,0.03923730595039624,0.015251213234329495,0.004226255552172319,0.0008185026066438609,0.00014407194598637914,0.14062609024212297,0.07724560283626869,0.03560499717352248,0.013775992631572802,0.004226255552172319,0.0008185026066438609,0.00014407194598637914,0.16526285054071307,0.09242842136400467,0.04625675088744938,0.0184686636861096,0.005068119759391359,0.000930357071787002,0.00015444453182863636,0.18290680684671273,0.12075346281716058,0.06872677409183366,0.031845320503404356,0.010634378398278584,0.00243059557084779,0.0005073681903411522,0.1829970860635968,0.11870830720975623,0.06613955772044856,0.030067220969489366,0.010634378398278584,0.00243059557084779,0.0005073681903411522,0.20153885827035226,0.13534095007994332,0.08173046127787624,0.03942681427270326,0.012887813416163902,0.00268344415364464,0.0005188170623329936,0.18709522136289153,0.3541028188256594,0.19406992655391792,0.6731088786357193,0.005311302114704617,0.00017019129663714555,2.4241301777871298e-5,0.01730328135013292,0.6983297227599711,0.702928606792887,0.8540984267799977,0.005311302114704617,0.00017019129663714555,2.4241301777871298e-5,0.008986518102921856,0.009599858648787764,0.007273421088773361,0.003940451911362417,0.0009481483291415754,0.0001308457457810901,2.3395693704860294e-5
1.3900146484375,0.14041051490985654,0.08496364990468003,0.04060276821724051,0.01587090187205722,0.004454481224695241,0.0008707187262404889,0.00015001473592362872,0.14186226621576356,0.07982618105907484,0.036825132037780046,0.014300101041220863,0.004454481224695241,0.0008707187262404889,0.00015001473592362872,0.16698909222117975,0.09560230043219972,0.04770646548200178,0.019231652060301453,0.005354114661787676,0.0009900629232330667,0.0001615072218969101,0.18341962798701728,0.1231320676433951,0.07015861345056817,0.032844899127068,0.01110854813624795,0.0025611910860589048,0.0005247270152696208,0.18404377874254788,0.12102854264606885,0.06753252965167592,0.030950503360290288,0.01110854813624795,0.0025611910860589048,0.0005247270152696208,0.20320457856096225,0.13775884325792542,0.08347615712048934,0.040699642756975116,0.013516650759067222,0.0028428095977445457,0.0005382097759075011,0.35434737169446906,0.1820318206982326,0.6884694950062644,0.18578178511791232,0.006283987065466054,0.00017814396066110624,2.43703559987194e-5,0.1831689914766267,0.8709145652012785,0.4570201046834069,0.7153608223022108,0.006283987065466054,0.00017814396066110624,2.43703559987194e-5,0.00938679225542731,0.009597313609159856,0.007329132209894661,0.004044244204930091,0.0009966790507061755,0.00013411855859619162,2.3466774195896246e-5
1.49005126953125,0.13929029395833822,0.0860897627011199,0.04189415682247583,0.01639808658969714,0.004663979964215155,0.0009202991057368639,0.0001562684047863403,0.14184027940252983,0.08070880518599709,0.037943829149613494,0.014753435798882265,0.004663979964215155,0.0009202991057368639,0.0001562684047863403,0.1676441367976774,0.09694761364868502,0.04909233903105093,0.01998332131777805,0.005633952686605731,0.0010519166298703984,0.0001688560917039827,0.18262759696672473,0.12432543886025468,0.07151870925217471,0.03379374355331039,0.011565852217843436,0.0026901531488745384,0.000542507686015694,0.18358796725568344,0.12204557166798873,0.06886628142934487,0.0317937117553202,0.011565852217843436,0.0026901531488745384,0.000542507686015694,0.20424709701414362,0.13950758834540603,0.08511186875627058,0.04190348965323729,0.014123230733367081,0.0030007916410461667,0.0005581193731193886,0.35410267305854537,0.3572371114324316,0.5457078973410924,0.36806958662311223,0.007463520507907481,0.00018665339017746562,2.4506058371629764e-5,0.18215079730443332,0.6999778606151145,0.7025879380908364,0.7191945377388907,0.007463520507907481,0.00018665339017746562,2.4506058371629764e-5,0.009445119978214423,0.009502580752167113,0.007391581533701561,0.00414173595832921,0.001044920562563495,0.00013756966356260497,2.3543087145918968e-5
1.59002685546875,0.14025412629591313,0.08790166891766568,0.04274779504564116,0.01701415676660828,0.004867143107334133,0.0009693356169865417,0.0001627441921798685,0.14349193191253742,0.08197169959368461,0.038707586245461105,0.015226564693945361,0.004867143107334133,0.0009693356169865417,0.0001627441921798685,0.17082358145342688,0.09910557527045147,0.0502780384542271,0.02057494154566071,0.005907141463706801,0.0011084682825975257,0.0001763961409038141,0.1829623130736946,0.1261357745956783,0.07285491955082213,0.03469730498219956,0.012006597458557467,0.002817179307384801,0.0005606349001395306,0.18430692750996439,0.12373248408349402,0.07018692325728862,0.032596887319570084,0.012006597458557467,0.002817179307384801,0.0005606349001395306,0.2058885428465309,0.1415344473746969,0.08668510059603322,0.043046023423862975,0.014707839894550752,0.0031569629060533497,0.0005784586739544316,0.18175982173772584,0.3528131808451432,0.34996255839678025,0.3553674764985907,0.008877757605928991,0.00019570665772535094,2.464825133298339e-5,0.1814563037714148,0.8697668452123667,0.8658282036205657,0.7433607466863067,0.008877757605928991,0.00019570665772535094,2.464825133298339e-5,0.009171527518556075,0.00944234194349535,0.007455042594618597,0.0042334142789887935,0.001092658296267449,0.00014118250253152643,2.3624498718494168e-5
1.69000244140625,0.14202279746879154,0.08998676909507367,0.04361195975586273,0.017475387233062228,0.005074577580534236,0.0010189276214913087,0.00016945149819225648,0.14550911373969017,0.08397386819069307,0.039463282353756436,0.01564895214710817,0.005074577580534236,0.0010189276214913087,0.00016945149819225648,0.17314926789774693,0.10149804888397203,0.051347897595278504,0.021288808808976722,0.006158705587366778,0.0011706837144185832,0.00018411831854092355,0.18444942913688886,0.1279367962217868,0.07410932514211457,0.03556038874364531,0.012434133905220555,0.002942453208176262,0.0005790722436441644,0.18640026236445514,0.1254199934409729,0.0714238686131151,0.033374616447559444,0.012434133905220555,0.002942453208176262,0.0005790722436441644,0.20775149969014894,0.1434626985594131,0.08815653178425756,0.044133545282519435,0.015274834550125455,0.003311497460754557,0.0005991844950605438,0.18316907370265564,0.1885105746246125,0.5224285459723689,0.5771274546159549,0.010511679812845127,0.00020532134104983747,2.4797024941824556e-5,0.143154706225732,0.7146261337074548,0.7509761091560246,0.7073484337075294,0.010511679812845127,0.00020532134104983747,2.4797024941824556e-5,0.00889860170476598,0.009430361972019937,0.007503667479731347,0.004319962627272338,0.0011400499546433563,0.00014495349123372567,2.3711013934517413e-5
1.7900390625,0.14289687093434583,0.09160805782550407,0.04467004565878877,0.018019949948001258,0.005270256546961029,0.0010682992811892845,0.00017625016414350028,0.14679646497627927,0.08495022049778754,0.04046114080594666,0.016049535956572127,0.005270256546961029,0.0010682992811892845,0.00017625016414350028,0.17453277700438197,0.1031881164504317,0.05246706017032069,0.021816115657692814,0.006398118814144509,0.001227697831338651,0.00019190728839806577,0.18608296719748404,0.12904039140733606,0.07527652788973087,0.03638220088201113,0.012847425826941561,0.003066008641061653,0.0005977897665520414,0.18845774584339975,0.1263003228810886,0.07256661576466662,0.03411474098558944,0.012847425826941561,0.003066008641061653,0.0005977897665520414,0.20958812694212134,0.145019952978883,0.0895409412723536,0.045166215521609765,0.0158227785852583,0.0034643915381396503,0.0006202613807218431,0.18425207021242132,0.3529300002098071,0.526746339835522,0.3324597151367306,0.012477152368970344,0.00021550471896124459,2.4952486441223423e-5,0.012288588174909213,0.6976973160662904,0.7096064969785914,0.6311106289764209,0.012477152368970344,0.00021550471896124459,2.4952486441223423e-5,0.009001945066169966,0.00932887513066589,0.007540026336030551,0.004401436644921273,0.0011868065855115085,0.00014887535121773946,2.3802650962859354e-5
1.8900146484375,0.14361219269560951,0.09298703530177989,0.04566123061284242,0.018558931304432175,0.005458586938114634,0.001114258169118564,0.00018315590349849494,0.1480402089820597,0.08625074861552925,0.04138468983733434,0.016516219941641912,0.005458586938114634,0.001114258169118564,0.00018315590349849494,0.17603159139751934,0.10498055830049914,0.053540348174232144,0.02248325066733311,0.006657196786459932,0.001284962677818369,0.00019983766819149445,0.18644253335107125,0.13101391652390112,0.07637832354156358,0.03717478329267316,0.013249427919515023,0.0031878847052440244,0.0006167281879413402,0.18928347277446694,0.12820064331211373,0.07365375069694671,0.03483358518400812,0.013249427919515023,0.0031878847052440244,0.0006167281879413402,0.21078755261870005,0.14695432452332977,0.09086249186441457,0.04615904678325357,0.01635554492357457,0.0036156525330516076,0.0006416211308062742,0.35429851732084067,0.18081556243696853,0.20099708770875777,0.38299930443357405,0.015297867246344103,0.0002262638418904036,2.511445758115954e-5,0.042275709178456904,0.8699373970905075,0.549794686339601,0.8389389388485179,0.015297867246344103,0.0002262638418904036,2.511445758115954e-5,0.009377305213615558,0.00932810668072521,0.0075751876816769976,0.0044790277504306,0.0012331130058554646,0.00015294118388781413,2.389925933886741e-5
1.99005126953125,0.14229062702605186,0.0951659753801858,0.046600670378204874,0.018923450164683615,0.00565596186253463,0.0011637801470256177,0.0001900762128729419,0.14780603763082897,0.08790174185860063,0.04219683784873193,0.016788587930927946,0.00565596186253463,0.0011637801470256177,0.0001900762128729419,0.1760852458599682,0.10711582483215594,0.054603894875815136,0.02300493526540292,0.0069002910877127375,0.0013447554891411505,0.00020781715266845278,0.18563424406316562,0.1320840630189774,0.0774397795946311,0.03793638571789201,0.013639947704094865,0.0033082694444576716,0.0006358785755571392,0.18882654453229408,0.1290348507667675,0.07470790416967966,0.0355258420325112,0.013639947704094865,0.0033082694444576716,0.0006358785755571392,0.21157116060908543,0.14839872290619546,0.09212039888037779,0.04711055261063059,0.016872847041492223,0.0037654774506003406,0.0006632525204970304,0.3540876658394706,0.3535429874617869,0.18032089168166723,0.5148424191882228,0.01944913439359611,0.00023761976735812477,2.528314854903809e-5,0.1820303583450375,0.7148170631827635,0.7238604894728851,0.5141259225561312,0.01944913439359611,0.00023761976735812477,2.528314854903809e-5,0.009441293281910037,0.009267711280450083,0.007617881558788011,0.004552785546469756,0.0012788216507312955,0.0001571496573657541,2.4000918972752727e-5
2.09002685546875,0.14127615189552234,0.09632999756801172,0.04734159637856261,0.01951509050503182,0.0058512948479924965,0.001211281935278663,0.00019709961052380667,0.14807885847835994,0.08870699892852642,0.04274721367384379,0.017311032090520678,0.0058512948479924965,0.001211281935278663,0.00019709961052380667,0.17704539521474238,0.10862290621156286,0.05553380855980286,0.023591589209068106,0.007123858371055289,0.0013984583518849532,0.00021600561402453994,0.18594209690432723,0.13362722849467504,0.07849575074738943,0.038669623702751864,0.014018817881621145,0.00342691310124946,0.0006551893932679465,0.1894654469254446,0.1304381449282659,0.07575041707806635,0.03619839112695414,0.014018817881621145,0.00342691310124946,0.0006551893932679465,0.21292302473211228,0.15008481457010453,0.093347822931741,0.04802432512073736,0.017374444168647907,0.003913521682481731,0.0006850964199060879,0.3541173722564523,0.3525916393422076,0.1813330868220159,0.18996892331524476,0.026072405647302614,0.0002495514829673829,2.545836679715652e-5,0.18149608409644,0.869501615292707,0.8658633263109797,0.858830635020586,0.026072405647302614,0.0002495514829673829,2.545836679715652e-5,0.009192959043223325,0.009224249383326572,0.0076621496147487676,0.004622948934284454,0.0013237998194039302,0.00016148428438464034,2.410746838869133e-5
2.19000244140625,0.14360305558350828,0.0982180479955275,0.048323141298003844,0.019841998097966714,0.00603693888486674,0.0012547108253725928,0.0002041350214306912,0.1500364833809159,0.09037931718055295,0.04362784174013411,0.017572623751008043,0.00603693888486674,0.0012547108253725928,0.0002041350214306912,0.1799816316357713,0.1107575913545312,0.05669523981027179,0.024100809089493018,0.007341881137150774,0.0014578621873898314,0.00022424664815523868,0.18737490673835247,0.13518937430485953,0.0794995438413806,0.03937694114462377,0.014388561186545436,0.003544007857677434,0.0006746474890527292,0.19116991250021395,0.13186876310987866,0.07673447405663632,0.03684611648882456,0.014388561186545436,0.003544007857677434,0.0006746474890527292,0.21450605139951834,0.1516989548334237,0.09451162729883852,0.04890343631558429,0.017863664066494825,0.00405999354553541,0.000707137186424888,0.18230021802386032,0.1866394883542317,0.6926510260096217,0.5103822158547806,0.04081251626002712,0.00026207901341783983,2.5640227369435327e-5,0.014625169300027333,0.7048026067818538,0.867031592156013,0.763798197392291,0.04081251626002712,0.00026207901341783983,2.5640227369435327e-5,0.008948063585063993,0.009225474354366537,0.007694508193109869,0.004689866413874637,0.0013682512797530543,0.00016594420562388918,2.4218931272815432e-5
2.2900390625,0.14604659124247416,0.09978001121761601,0.049246788149378835,0.020341114341810445,0.006206437954284537,0.0013044546167742302,0.00021129727953446236,0.152149974067802,0.09144168218017601,0.044510155579819154,0.0179868634593704,0.006206436649821918,0.0013044546167742302,0.00021129727953446236,0.18206219563178114,0.11231466940412158,0.05767006445551529,0.024611612042057963,0.007574498412811768,0.0015129650848704507,0.00023252054822466456,0.18895594564209808,0.13617316945803767,0.08044482530038008,0.04005650944241296,0.014747977200471926,0.003659597939652138,0.0006942430230253014,0.19300825760010595,0.13262633371283758,0.07766715369310219,0.037473534394623184,0.014747966271632983,0.003659597939652138,0.0006942430230253014,0.21607224762564575,0.1530271260925714,0.09562014666762315,0.04974632431999815,0.018338912364120656,0.004204920239073269,0.0007293631015870858,0.1903112828001591,0.35264448109761964,0.5213538836888035,0.23243183586801758,0.0916275209512525,0.00027520877264810846,2.5828862275090005e-5,0.011071600276316504,0.8477997918591389,0.6593991211916719,0.7240983565037262,0.09092277881464665,0.00027520877264810846,2.5828862275090005e-5,0.009047950999001955,0.009153348741284812,0.007717869928471968,0.004753497060235274,0.001411948915248157,0.0001705237994561689,2.4335343862203204e-5
2.3900146484375,0.14699232037860555,0.1005185223537002,0.049948515932904676,0.020747874208857188,0.006363338859850253,0.0013476049678753815,0.00021856658960964323,0.15345532859453662,0.0921291420805498,0.04518087655820873,0.018366651802091395,0.006363541142422175,0.0013476049678753815,0.00021856658960964323,0.18366883478685364,0.11349093690545983,0.058458693061018384,0.02518746776336317,0.007807962951397792,0.0015674221557936754,0.00024082290202785662,0.18932567789817964,0.13786055073564626,0.0813467926404885,0.0407172466896071,0.015099372118968328,0.0037737269312220815,0.0007139328203599155,0.19376410863557483,0.13424794210554025,0.07856068208123682,0.03808530532466491,0.015098015004680936,0.0037737269312220815,0.0007139328203599155,0.21709082238324653,0.15466471408750268,0.0966898137563381,0.05056385259975037,0.018803237063502575,0.004348330633222865,0.0007517246992221208,0.3542640465219101,0.03407402893022852,0.19327006403519678,0.5123914124305944,0.22554911126557883,0.00028894708022183483,2.6024056942600358e-5,0.018528259202650985,0.7247626808357376,0.717309047710147,0.8612734489665212,0.1726014339885879,0.00028894708022183483,2.6024056942600358e-5,0.009399227633285701,0.009159153411158041,0.007741767887764264,0.004814623838020889,0.0014551008134641595,0.0001752177136424538,2.4456528347195656e-5
2.49005126953125,0.14575279115165798,0.10285604480028644,0.050505635999469854,0.021131349631522956,0.006537288754670988,0.0013930327971543072,0.00022586984489528531,0.15328665049992157,0.09393280036125472,0.04564695465201863,0.018639294357364784,0.0065382765826597095,0.0013930327971543072,0.00022586984489528531,0.18361785676172496,0.11566116194820227,0.05915432988295133,0.02559065115424717,0.008025459640219593,0.0016247048645357282,0.00024910857850041603,0.1885916979511719,0.13882422520344948,0.08222325730621037,0.04135693343401959,0.015442356080708878,0.0038865742183895563,0.0007337238980342828,0.19337983931692548,0.1349779197603161,0.07942963014937912,0.038677800811175944,0.015438252194703109,0.0038865742183895563,0.0007337238980342828,0.21777600985480813,0.15590732535466706,0.09771748081654655,0.051353726944697836,0.019256123933604534,0.0044904269929064876,0.0007742295296612685,0.35408420168259785,0.352924259441238,0.23892696708365094,0.5143652150291347,0.23616345719273868,0.00030331808823982984,2.6226065998735e-5,0.18196983100509898,0.7037898868528747,0.7097432821225576,0.7573334552364683,0.2296210733543442,0.00030331808823982984,2.6226065998735e-5,0.009463094938979011,0.009120327227801314,0.00777336040826323,0.004873248014280047,0.001497597544929456,0.00018002677825899912,2.458259741150461e-5
2.59002685546875,0.14426271089250267,0.10360314532998981,0.05133041812262202,0.021608194462482837,0.006729594609165479,0.0014403495855067042,0.00023321032956393132,0.15324036978430042,0.09452209618396239,0.046287089613076246,0.019078598724557597,0.006731821263605747,0.0014403495855067042,0.00023321032956393132,0.18354443078115495,0.11678572116303247,0.06014626276435242,0.026143331627031068,0.008222342586762538,0.0016771225413954995,0.0002574315826808064,0.18893366602139883,0.14014693490030794,0.08310191275435791,0.04197704649960156,0.015776577835515785,0.003997906042225638,0.0007535770656286264,0.19399018328849238,0.13617124822389834,0.08029782825214636,0.039259219216954244,0.01576890126810814,0.003997906042225638,0.0007535770656286264,0.21900361773319754,0.15734795481916705,0.09872891269969555,0.05211792991373223,0.019697115177250677,0.004630893152382549,0.0007968326668881707,0.19062797017079436,0.35254645884286734,0.5233646025708628,0.5135544545434946,0.32046674311146217,0.0003182929515716702,2.6434659812933218e-5,0.18153933156767169,0.869398444202075,0.7446061333117329,0.7498825277009523,0.26970820685306685,0.0003182929515716702,2.6434659812933218e-5,0.009233590978002785,0.009090881166655235,0.007807476176476237,0.004929440407475765,0.0015393391172434288,0.00018493439753670447,2.4713362471839245e-5
2.69000244140625,0.14617010485919343,0.10511020421722919,0.052255880609836956,0.021937405101357905,0.00689849363094201,0.00148005834012483,0.00024046778835256976,0.15435331779821895,0.09570978908109809,0.04712533734660188,0.01931316360089918,0.006901460350355714,0.00148005834012483,0.00024046778835256976,0.18569361601266565,0.11849382535081952,0.06121452466133709,0.02654816392935771,0.008418859468823167,0.0017316131077145048,0.00026582166539431963,0.19035605936134148,0.14150505560001492,0.08394369411776594,0.04257902954502074,0.016104088929334445,0.004107901004198915,0.0007734910639187601,0.19545475296420384,0.13740977345479755,0.08112308475248459,0.039818264918770815,0.016092420722853013,0.004107901004198915,0.0007734910639187601,0.2204710252570254,0.1587331546760139,0.0996959259834139,0.05285820150083383,0.0201289245591663,0.004769933824309283,0.0008195323309317922,0.3543987436285129,0.18334874017461658,0.34992842258733664,0.34225561997561105,0.3798825611101747,0.00033389499110935263,2.6649977018523026e-5,0.011789286510748138,0.7018571064404924,0.7883907163917189,0.8619226462069347,0.5925944840065286,0.00033389499110935263,2.6649977018523026e-5,0.009009039143209599,0.009099574271879554,0.007832700015623976,0.004983448169416711,0.0015805333642741476,0.00018994173312780047,2.4848864720766915e-5
2.7900390625,0.1497548035180531,0.10669916499304472,0.05301907918443675,0.02232577400839722,0.007047731169115622,0.0015282385056544837,0.00024764625023584167,0.15727825899663708,0.09696090938270575,0.04784625084234169,0.019674632660381337,0.007049645183273351,0.0015282385056544837,0.00024764625023584167,0.18914384398804945,0.12002810520517836,0.06201247559134362,0.02700835360101765,0.008625195926811512,0.0017865097806114706,0.0002741600016625529,0.19192862332984506,0.14236602820271646,0.08474241584221917,0.04316080638754574,0.01642367362855696,0.004216597846930804,0.000793466294850053,0.19716933466379788,0.13807147334395475,0.0819112318388882,0.04036623686081947,0.016407701780508245,0.004216597846930804,0.000793466294850053,0.2219308048483162,0.15987755530776673,0.10062399516909976,0.05357248077445398,0.02054995751595404,0.004907579406598667,0.0008423287119118781,0.18466883662540798,0.35257990724932964,0.35003680921075325,0.3621143933638531,0.3619788156629947,0.00035013037052369244,2.687217320482055e-5,0.010556939489374214,0.5436276689115311,0.7769223646831281,0.7193709490058144,0.5910040976195031,0.00035013037052369244,2.687217320482055e-5,0.009104384149921672,0.00904590148438854,0.00785124292089569,0.005035150741988569,0.0016209849970754693,0.00019504435866890416,2.498915737954375e-5
2.8900146484375,0.1508920069505067,0.10721603007253289,0.05361163534261425,0.0226838158293714,0.007192157258414557,0.0015696587680087797,0.0002548974750862561,0.1586984186453473,0.09741346516634178,0.04837867375946561,0.019984723735727693,0.007188387760457118,0.0015696587680087797,0.0002548974750862561,0.19090300528190826,0.12102484795343496,0.0626646013821537,0.027479899882743,0.008844502827024703,0.0018394391747708855,0.0002824891255206454,0.19234308491208263,0.14380632536631854,0.08550969096119224,0.043729529751415135,0.016737247476091757,0.0043240338983156195,0.0008134679059644798,0.19791537267519743,0.1394562288409469,0.08267046129791213,0.040901606244943295,0.01671610231151986,0.0043240338983156195,0.0008134679059644798,0.222883939028458,0.16127990309522336,0.10152551150748874,0.05426934155602442,0.020962747128681052,0.0050438599755253085,0.0008651817613570503,0.2394524941386636,0.1849013465753989,0.36256485878957134,0.5094624323161407,0.3719920499938945,0.00036700526379973233,2.710099566375732e-5,0.014782696477525033,0.7072265870731471,0.7933449267802679,0.6955659554511656,0.5585700297223679,0.00036700526379973233,2.710099566375732e-5,0.00943248300772107,0.0090563547169383,0.00787112751660139,0.005085152017305141,0.0016608990549379194,0.00020023804687731723,2.5134035872096757e-5
2.99005126953125,0.14990209136670596,0.10930620358036892,0.05396984871095435,0.02307415228979313,0.007351801695119426,0.0016105573408425095,0.0002623130579771107,0.158718159963777,0.09903394104770195,0.04866471565069206,0.02029394319537832,0.007339161073503734,0.0016105573408425095,0.0002623130579771107,0.1910030669313638,0.12287207780608218,0.0632218854543573,0.027880560215881325,0.009042398089952377,0.0018924923360747522,0.0002910050726722347,0.19169887158984245,0.1446544018547132,0.08625918606601718,0.044282937957053355,0.017044346844444246,0.004430374017898473,0.0008335110002204907,0.19762161405517906,0.14010730774191285,0.08341016585654021,0.041422138127165116,0.017016714579751756,0.004430374017898473,0.0008335110002204907,0.22353422894292058,0.1623543640481475,0.1023966005127279,0.05494633478467935,0.021366692149629142,0.005178969107128216,0.0008881084734355388,0.35408794707651126,0.18778849635353412,0.3584619911853417,0.5120392732517041,0.5272930170517295,0.0003845476625916345,2.7336742702014293e-5,0.1819423007541712,0.700968947570461,0.7178406849527824,0.8207837590140893,0.4459975349928635,0.0003845476625916345,2.7336742702014293e-5,0.00949413632660539,0.009029680497646853,0.007898701080734821,0.005133398054188596,0.0017001843244734943,0.00020552525796876432,2.5283644136465885e-5
3.09002685546875,0.14907225284732686,0.10980325491669055,0.05470806293324274,0.023404783561635337,0.007518520639429679,0.0016578501965600042,0.0002697417603271741,0.15891979238775045,0.09955493663489833,0.04931151602766969,0.020619242919802917,0.007497320564795713,0.0016578501965600042,0.0002697417603271741,0.1910634775943514,0.12377842196940773,0.06409638228995003,0.02834045392785663,0.009222200192379073,0.0019443849513110798,0.00029944692833156037,0.192080358071118,0.14577774050315792,0.08701402309188593,0.04482195760290836,0.017344546977394154,0.004535393383076552,0.0008535628349802258,0.1981677375647383,0.1411355511917565,0.08415359005689327,0.041934384879647416,0.017308789859305854,0.004535393383076552,0.0008535628349802258,0.22469986447280335,0.16358851837892996,0.10325853487941963,0.055604677350922956,0.021761245875722042,0.005312606342482535,0.0009110711400019024,0.1819694455145043,0.3525649836774265,0.5206458117443905,0.21168278639317908,0.5731133781965257,0.00040272103296457793,2.7579145922787452e-5,0.024703134929882686,0.8693649493205586,0.545260943157171,0.725094703670781,0.5115594466422116,0.00040272103296457793,2.7579145922787452e-5,0.009280878755052168,0.009009311070234265,0.007929455655881294,0.005179915745058789,0.001738756673365657,0.0002108892311699888,2.5437767069292237e-5
3.19000244140625,0.1500654632330604,0.11096269808335973,0.05553072735478478,0.023784980733704972,0.007682192348589198,0.0016963846233581815,0.00027702529391220016,0.15960420471318357,0.10031516674667454,0.05006181681820503,0.020898310574940834,0.007650760764321295,0.0016963846233581815,0.00027702529391220016,0.19225780761600736,0.12516548794339818,0.0650305302185966,0.028733621469368233,0.009405497401846243,0.0019967251300163844,0.0003078013258334596,0.19349418331250887,0.14694699023505325,0.0877406187311844,0.045347530363512994,0.017639595292844527,0.004639255555176389,0.0008736282549942947,0.19952204437977294,0.14220376728847564,0.08487396351829368,0.042430113573847204,0.017593644617051592,0.004639255555176389,0.0008736282549942947,0.22611237995558464,0.16478130548755407,0.10408695850030662,0.0562454578453491,0.02214871613257392,0.005444965666957057,0.0009340750337239064,0.1978854476217996,0.18237078581745256,0.3846963481433846,0.6795515540809319,0.5405517766332036,0.00042155267856135815,2.7828366754306055e-5,0.010841707930921452,0.7004921874790135,0.7017187868928342,0.8975477925782964,0.729227766767986,0.00042155267856135815,2.7828366754306055e-5,0.009072971572332564,0.009022053544408002,0.00795299272757913,0.005224867245400604,0.0017768148596116683,0.00021633266920094814,2.5596462429104168e-5
3.2900390625,0.1539196587529943,0.11249122343712949,0.05624675123781786,0.0241015111506688,0.007817937011292415,0.0017402398950730298,0.0002843542353158764,0.16240199636155317,0.10165892661614534,0.05069179547501212,0.021194248345794194,0.007774620607406668,0.0017402398950730298,0.0002843542353158764,0.19615819677106516,0.12656617152040894,0.06575292410020697,0.029102877334943683,0.009588227732374388,0.0020489878488007453,0.00031626700065992753,0.19506153894200887,0.14768415507566127,0.08843324075607975,0.04585757805065798,0.017928311396787234,0.004741992341991266,0.0008937129380410055,0.2011536701744471,0.1427817978880932,0.08555482703006079,0.042916947091211126,0.017869906568942544,0.004741992341991266,0.0008937129380410055,0.2275295569902455,0.1657658037211004,0.10488584874423254,0.05686651122618247,0.02252756413723712,0.005576074805204165,0.000957126435890056,0.18347432081447548,0.35259070209322185,0.20595188326386404,0.18311793948882477,0.5349417481741253,0.0004410489798231127,2.8084583607920123e-5,0.010286902621190247,0.7037003372096667,0.8719135795644701,0.7472575402399784,0.711822595946721,0.0004410489798231127,2.8084583607920123e-5,0.009163433322198697,0.008979455632833552,0.00797099271665376,0.005268124963239926,0.0018141838849607174,0.00022185203871797742,2.575979952686559e-5
3.3900146484375,0.15536890151337268,0.11289625359450968,0.05664923967340177,0.024416855120833064,0.007958848866882565,0.001781208078726642,0.0002917151244616829,0.16402791519621088,0.10202244259576353,0.051045224239102405,0.021441759155216945,0.007894755217260753,0.001781208078726642,0.0002917151244616829,0.19819420715520672,0.12745690180394972,0.06624040597794022,0.029524703741035406,0.009784745973529456,0.0021005715813669276,0.0003247949545563084,0.19552311032687025,0.14890673628403242,0.08910134240742867,0.04635811546522325,0.018212348956318597,0.004843634267440159,0.0009137865020893871,0.20191036650784408,0.14396732156695816,0.08621358006595377,0.043393421538338736,0.018139148482824254,0.004843634267440159,0.0009137865020893871,0.2284649144980051,0.16696812891561158,0.10566517862178058,0.057474962812473496,0.022899971288473084,0.005705960767989704,0.0009801902239553431,0.18379933714560914,0.18306661392862142,0.35409240073534537,0.5179945850037598,0.5553161475839189,0.0004612164058975262,2.8347504162506012e-5,0.013510980121773526,0.7033014619639822,0.8705450812749734,0.639566097231316,0.7160675451524545,0.0004612164058975262,2.8347504162506012e-5,0.009469790529067346,0.008992837985751461,0.007990578585566623,0.005310160852985083,0.0018510575643755055,0.0002274439574882258,2.5927547687754538e-5
3.49005126953125,0.15475848986381632,0.11465337070101483,0.0570202940458079,0.024790053098683203,0.008103986032952882,0.0018214516189978785,0.0002990202932723689,0.1642808612416137,0.10332439626627223,0.051371217079114795,0.021779189970260182,0.00802264819051786,0.0018214516189978785,0.0002990202932723689,0.198574647082187,0.12894404779881685,0.06680088922396105,0.02992397774018671,0.009972829468791774,0.0021504782558861516,0.0003331669339720146,0.1949661747526863,0.1496370246280548,0.08975602920037266,0.046846968364073906,0.01849122140546916,0.004944332785134266,0.0009338682057322931,0.20167652710549636,0.14454204095673298,0.08685750152661885,0.04385959711561368,0.01840110462163521,0.004944332785134266,0.0009338682057322931,0.22910577422469794,0.16789560572742962,0.10642099910433007,0.05806841623684054,0.02326531001013489,0.00583480624439543,0.001003288269686512,0.18294672861913122,0.18399576335934711,0.3544217950078408,0.530789951893329,0.5109133192690122,0.00048208739664688474,2.8617470076142912e-5,0.036939071076157154,0.6997613689370246,0.7570603167966878,0.869837029303615,0.4856816592159628,0.00048208739664688474,2.8617470076142912e-5,0.009528471022485155,0.008973165850357323,0.008017492688910147,0.005350908881650826,0.0018873551809338895,0.00023311214011441424,2.6099880718250704e-5
3.59002685546875,0.15473399950438851,0.11501844434933933,0.05757185309209836,0.025021719108819625,0.008247570952083118,0.0018648472310091612,0.00030621944201806033,0.16486670859834793,0.10388529269106664,0.05191709604028247,0.021997821743268045,0.008151340499410919,0.0018648472310091612,0.00030621944201806033,0.19934996745275632,0.12976489044668396,0.06749150364997032,0.030267569273607256,0.01014676429323206,0.002201375166756698,0.000341535104007174,0.19538308142198538,0.15058321884067652,0.09041721885159461,0.04732476299069971,0.018764477835374983,0.00504387042314659,0.0009539288532938135,0.20214684489018483,0.14543661201433777,0.08751072975583168,0.044317512624611845,0.018655705570085515,0.00504387042314659,0.0009539288532938135,0.2302330831231869,0.1689524391345492,0.10717153256047374,0.05864767645724264,0.023623002065827972,0.005962322547305465,0.00102638673326593,0.18176141127168677,0.22378813392281519,0.38205013781096836,0.18898618357172137,0.44431024478863085,0.0005036177397006291,2.889417279761003e-5,0.01355696539285242,0.46530008297369096,0.6197983864463755,0.5615264760360196,0.8507817193924194,0.0005036177397006291,2.889417279761003e-5,0.009329823483840566,0.008958348710336034,0.00804763420192274,0.005390368147217324,0.0019230018028507396,0.00023883965592600627,2.6276557681955158e-5
3.69000244140625,0.15547180753692835,0.11591919110454485,0.0583469271589572,0.02542338018283323,0.008395478749167684,0.0019034775087564176,0.0003136356250616851,0.16586897910076318,0.10439676699098471,0.0525918174052214,0.022327244792122204,0.008284902606723855,0.0019034775087564176,0.0003136356250616851,0.2007556881052544,0.13091227382774795,0.06833521721888298,0.03068818105627572,0.010315081400898754,0.002252272800820753,0.000349906709407299,0.19678475225654957,0.15158101160166682,0.09105551731605863,0.047792158578353935,0.01903365191450723,0.005142397602687424,0.0009739765046242577,0.20342712733012977,0.1463512772856632,0.08814582540682404,0.04476489736613665,0.01890412009585489,0.005142397602687424,0.0009739765046242577,0.2316119014187271,0.16997939834424525,0.10789542821342617,0.05921347481092396,0.023975066295328303,0.006088692340081845,0.0010494946099413411,0.013464881627414906,0.18194405075100395,0.5227821535108509,0.6799137860945771,0.546580130933846,0.0005258392850869796,2.9177796054775923e-5,0.010369994201867115,0.6997370266894157,0.7317293610055435,0.8762959051393695,0.7482380106065395,0.0005258392850869796,2.9177796054775923e-5,0.009136229507408613,0.00897348953026363,0.008071339970443991,0.00542865353168394,0.0019581833477019276,0.00024463040235461736,2.645765209253576e-5
3.7900390625,0.1585397303183763,0.11729666479668929,0.05899297031194319,0.025709014147396125,0.00853265642721547,0.0019431762931961325,0.0003211419381366191,0.16773882672588078,0.1056619829429076,0.0531500854260443,0.022586962516630123,0.00839718408539139,0.0019431762931961325,0.0003211419381366191,0.20336536025099686,0.13212678821382579,0.06898279255547057,0.030999769889473616,0.010480152411583446,0.002300858631418757,0.0003584529607844161,0.19834365859815611,0.1522013363554117,0.09166572287422428,0.0482471569505128,0.019297615162543077,0.005239940217079082,0.00099401962832144,0.20495712494393037,0.1468567032198128,0.08874997604255132,0.04520249108001012,0.01914542868735741,0.005239940217079082,0.00099401962832144,0.23300971190558023,0.1708252314528719,0.10859578545337245,0.05976368400343641,0.024320037770173077,0.006213939705110592,0.0010726214166797926,0.1829222004815281,0.3526285917886989,0.39171603226499824,0.21178739388809303,0.19731065683622956,0.0005487589840954343,2.9468540670330172e-5,0.010109931537336195,0.7008315980304949,0.8706602889194128,0.834832771813506,0.7214907043913941,0.0005487589840954343,2.9468540670330172e-5,0.009221820638891291,0.00893754963073346,0.008090046798096771,0.005465641831172761,0.0019927397834069147,0.00025048152898715415,2.664324858286462e-5
3.8900146484375,0.16023047202756058,0.1176149806402491,0.059265887338857993,0.025981359754194258,0.008670481548844693,0.001983860926194615,0.000328481003043156,0.16934484204090575,0.10600689906257356,0.05337188828977591,0.022799319407595654,0.008505977430303669,0.001983860926194615,0.000328481003043156,0.20555265439427564,0.13293341073494047,0.06938170803063001,0.03137847822394321,0.010653722640235386,0.0023518604002201347,0.0003670454617488825,0.19884823113643604,0.1532353351758625,0.09225587483640961,0.04869497403416542,0.019557832266547788,0.0053365231297815285,0.0010140304028641628,0.2056692083914272,0.14787589479849236,0.0893297496041973,0.0456326573547884,0.019381280571871176,0.0053365231297815285,0.0010140304028641628,0.23394579969212603,0.17185688794729947,0.10928099049382423,0.06030442759876747,0.02465984156403755,0.006338088009567407,0.0010957347812259456,0.18273643786116656,0.18243342650035063,0.3541550957783006,0.42686076705619236,0.23372040100642913,0.0005723839376836655,2.976607340020305e-5,0.011513641965884667,0.7016221707107145,0.8704854101781572,0.7954291606193103,0.73000758816851,0.0005723839376836655,2.976607340020305e-5,0.009508176316191604,0.008952775712592486,0.008110251607506416,0.005501713027993184,0.002026851673529511,0.00025639030226523726,2.6833091046819527e-5
3.99005126953125,0.160043926450002,0.11900623006085216,0.05963378701524448,0.026346332453908734,0.008805274652902935,0.0020237523742311705,0.00033555350596796896,0.1698081083896677,0.10690465791759696,0.05375374991850138,0.02313790708832091,0.008618728565147548,0.0020237523742311705,0.00033555350596796896,0.20630859437131976,0.13404898379051855,0.06990148230509807,0.03175522869157842,0.010829566364600305,0.0024006932015151286,0.00037541219869566397,0.19837273054263774,0.15385360250631974,0.09283539584584495,0.049133559571345166,0.01981381625576716,0.005432286445869413,0.0010340302458614573,0.20545408311653712,0.1483767658159208,0.08990026618391699,0.04605555382140122,0.019611558951451072,0.005432286445869413,0.0010340302458614573,0.2345866419917286,0.17265670933050462,0.10994728508657214,0.06083342841244733,0.02499385142059698,0.006461309542283726,0.0011188591677703114,0.18225161836832796,0.18286793327522288,0.3534684917465761,0.35161225675667496,0.6778070499995685,0.0005967515627711131,3.0070779267409754e-5,0.013269483320795276,0.6991188952885082,0.666087395819982,0.8688901138105759,0.7007433794167691,0.0005967515627711131,3.0070779267409754e-5,0.009563710348413823,0.008937362972473127,0.008137162109329354,0.005536804045511932,0.0020604453938142574,0.00026236141430546067,2.7027381971685022e-5
4.09002685546875,0.16046358657678883,0.11935149607101768,0.06010801484636523,0.026528267287676866,0.008931681372623543,0.002061944434286398,0.0003427425022005544,0.17068985132612496,0.10758637155942505,0.05424128448515179,0.023275656026579983,0.008727276615837614,0.002061944434286398,0.0003427425022005544,0.20750668371613795,0.13488937481450233,0.07050482819179063,0.03202448019419399,0.011003081571893085,0.002448640710927297,0.0003836137512083804,0.19882037575450792,0.15464643548480686,0.09342179081947896,0.04956336074246164,0.02006511195567925,0.005527019567565113,0.0010539920529248627,0.20590954473415762,0.14915213838879196,0.09048390360214618,0.046469744158460016,0.01983621793330121,0.005527019567565113,0.0010539920529248627,0.23568384899272876,0.1735628328660113,0.11061063718090552,0.06135124936416017,0.025321484790376162,0.006583325768332296,0.0011419629602710945,0.18170192515926137,0.19147737104350007,0.35983262813374445,0.35802606299995104,0.6779504181260189,0.0006218098673314626,3.038230829888034e-5,0.011437813408333266,0.3818302751445609,0.6296992489606995,0.6786303415438255,0.8934133779212403,0.0006218098673314626,3.038230829888034e-5,0.009378332217307396,0.008925840222658205,0.008167014751209239,0.005570894570447213,0.0020934522503127887,0.0002683777825235498,2.7225855259237266e-5
4.19000244140625,0.1616283793036592,0.12004943752019201,0.0607590325473661,0.026917095862253257,0.009055434654612065,0.0021023039561600047,0.00035022249798316417,0.17192985663686397,0.10796810007950043,0.05481666157093224,0.023638074960131407,0.008839106947791728,0.0021023039561600047,0.00035022249798316417,0.20915593734133323,0.13584631854842827,0.0712134283120355,0.03244451061613088,0.011161227467606215,0.002499025502880419,0.00039207839379636414,0.2002067927412209,0.1554927314885298,0.09398900308151648,0.049984863983245004,0.020313093513328898,0.005620861904616971,0.0010739256166230689,0.2071432239862074,0.14994209783871185,0.09105143416763237,0.04687843511851097,0.020056256735895246,0.005620861904616971,0.0010739256166230689,0.23703448211916023,0.1744477200135134,0.11125210234467907,0.06185840882398117,0.025644543394279018,0.00670430892829153,0.0011650571912215095,0.011413415949959082,0.18172592706070395,0.6926142673518663,0.23476157809476803,0.3754408416048555,0.0006475957470627968,3.0700866276280846e-5,0.010093895081856702,0.69927580966767,0.7168394434454057,0.8031169850335593,0.761250332144046,0.0006475957470627968,3.0700866276280846e-5,0.00919731661555283,0.00894260987595201,0.008190812239040562,0.005604075514063785,0.0021260448693436775,0.00027444424035315534,2.742859947491121e-5
4.2900390625,0.16364227387996516,0.1212569987193215,0.06131036542430774,0.02715852662078755,0.009199751857157991,0.0021400262681936094,0.00035774084773612576,0.1734723242051453,0.10907458366047412,0.05527291794658278,0.023856115698879053,0.008949574594732895,0.0021400262681936094,0.00035774084773612576,0.21100554954014367,0.13687931600398384,0.07174299065911052,0.03272903197080233,0.011311740660115548,0.0025442285946693202,0.00040059600892170373,0.2017539126853649,0.156007791914208,0.09453233189797317,0.050396175889391846,0.0205566880507048,0.005713834670193646,0.0010938409127486607,0.20862854945202752,0.15038500672958072,0.09159409686899567,0.04727565727815384,0.02027077828300858,0.005713834670193646,0.0010938409127486607,0.23841909917009554,0.17517517482722766,0.11187421475259761,0.062352868424669645,0.025961639377225065,0.006824279694751249,0.0011881531566652127,0.1826060133362762,0.23302132341664517,0.5251733399743983,0.35842286748714,0.4069228132682896,0.0006741170109129888,3.102667624822426e-5,0.009961277169637102,0.6996259821818298,0.7645217633140261,0.7084907173989048,0.729347085431601,0.0006741170109129888,3.102667624822426e-5,0.009278212752089463,0.008910713746563317,0.00820985322201289,0.005636228027027698,0.0021580752754029563,0.0002805584686403299,2.763571389093867e-5
4.3900146484375,0.16531835921261606,0.12150647419039537,0.06154441321191032,0.02741285236294132,0.009334040575642464,0.002178394667863441,0.00036489973356004275,0.17479259832010202,0.10945193728621085,0.055478060409886315,0.024054106845746628,0.009052368565943733,0.002178394667863441,0.00036489973356004275,0.21288980299440127,0.13761687652440593,0.0721383020085323,0.03306788869293251,0.011466764699283443,0.0025946581491132444,0.00040905200680652266,0.20229665672757383,0.15688115106210995,0.09505880566291118,0.05080191748422756,0.020797216498886953,0.005805958273117097,0.001113711699440552,0.2093458469085887,0.1512679557597179,0.09211167085744812,0.047668599396032615,0.020481283030960046,0.005805958273117097,0.001113711699440552,0.23936135380530116,0.17606252387798413,0.11248423783014519,0.06284001479345236,0.02627450184173725,0.006943258115167141,0.0012112201390535255,0.18238296023943273,0.18213747027760227,0.1838590956102791,0.3659968073827781,0.4030036728053627,0.0007013816684472569,3.1359362886817434e-5,0.010665571186554704,0.5980627178585148,0.8711213832770545,0.7486198939507351,0.7451776215642462,0.0007013816684472569,3.1359362886817434e-5,0.009546366524217644,0.00892712481607432,0.008230131069817006,0.005667670692170491,0.0021897109519433064,0.00028671823995740685,2.7846917674567118e-5
4.49005126953125,0.16546016990551526,0.12252459766240836,0.06190377756445158,0.02777545413572999,0.009459799100098603,0.002218136511142883,0.0003719054323212509,0.175393461921584,0.10996215926120023,0.05588659635493973,0.024391393233235033,0.009154148711260931,0.002218136511142883,0.0003719054323212509,0.21389233802450958,0.13842375616473643,0.07261720000679206,0.033429990818893154,0.011630471403863219,0.0026424507492683958,0.00041743959304971136,0.2018965230109964,0.15739756765332613,0.09557666945571623,0.051200166910098724,0.021034201783464327,0.005897363327921651,0.0011335605010799133,0.20918226994147318,0.15169780842334105,0.09262469544929974,0.04805590721715551,0.020687627653747594,0.005897363327921651,0.0011335605010799133,0.24000458918301554,0.1767529531545186,0.11307868917979826,0.0633177062181273,0.026582518676466885,0.0070614071301639296,0.001234283999334307,0.18204165081731846,0.18234761562483756,0.35355762369352095,0.3519840593944581,0.5118435255867234,0.0007294326139806018,3.169935475368613e-5,0.011233738030469679,0.6987351072570419,0.8541018770375022,0.8715659867865682,0.8596392857888853,0.0007294326139806018,3.169935475368613e-5,0.009598842650781852,0.008914488591195023,0.008256434334747658,0.005698344357917028,0.002220883668133452,0.00029292901415839916,2.806244087177498e-5
4.59002685546875,0.16626632408536215,0.12292338156743911,0.062346162823612855,0.0279312460614489,0.00957310362250712,0.002252287889525963,0.0003792337093626659,0.1764861592238004,0.11076700709437518,0.056350025292737076,0.024494527382526544,0.009247898033879294,0.002252287889525963,0.0003792337093626659,0.21541484107452097,0.13928633298975743,0.07317408412359128,0.03365831977378654,0.011800899669910738,0.0026866042582080777,0.00042578349715800557,0.20237078203208858,0.15806010936683687,0.09610152088596038,0.05159125724738555,0.021267194967816393,0.005987845829783136,0.0011533615439670245,0.20965507265200012,0.15237534013408013,0.0931516009354403,0.04843451932674627,0.020889765520624964,0.005987845829783136,0.0011533615439670245,0.24107377632511298,0.17753246032253803,0.11367177193570428,0.0637863535449655,0.0268851162906899,0.007178457448528316,0.0012573145016304865,0.03411665631322671,0.1874427667767441,0.19314392725646157,0.688023582093933,0.34159217429874844,0.0007582098848203779,3.204625936239174e-5,0.010634873829803899,0.540921985956158,0.733171808090816,0.9169297178250182,0.9666146971380152,0.0007582098848203779,3.204625936239174e-5,0.00942553627423061,0.008904844347973617,0.008285303891846662,0.005728219748789493,0.0022515294893095117,0.0002991735846180814,2.8281992940341964e-5
4.69000244140625,0.1676686012670385,0.12346061535576584,0.06283910102805747,0.028307190704414783,0.009684699328414087,0.0022935530415674095,0.0003866385735846384,0.17783479144134157,0.11108491042567063,0.0568068937318218,0.024853299714501235,0.009344341560452666,0.0022935530415674095,0.0003866385735846384,0.21707413138301107,0.14009595185227386,0.07375007726629838,0.03406374022082797,0.01195073458982684,0.0027375796939226975,0.00043415457476847274,0.20373966252948597,0.15877517783191303,0.09661002677284163,0.051975562277927635,0.021497445816933157,0.00607753597255696,0.0011731255619604106,0.2108704271135262,0.15305825780964688,0.09366416375799332,0.048810011989968344,0.021088450007449577,0.00607753597255696,0.0011731255619604106,0.24239579537780787,0.17829676585466284,0.11424649942996326,0.06424633978883111,0.027183926581970375,0.0072945720378531686,0.0012803238220242242,0.010631976956731104,0.18160426430482626,0.4034309077970013,0.18999977890919223,0.36806834100047875,0.0007877559053209842,3.240030446232332e-5,0.009914818697983616,0.6989768113083307,0.7122371874014951,0.745245687577727,0.7760905311336828,0.0007877559053209842,3.240030446232332e-5,0.009255697402434803,0.00892287575182282,0.008308340971691891,0.005757372272519572,0.002281808476096864,0.0003054575229113344,2.850567685135174e-5
4.7900390625,0.1692567824049416,0.12450305313016348,0.06325704600310897,0.028504525125466723,0.009821694614276415,0.0023296431958928143,0.00039397922370550283,0.17934155883999747,0.11197094606452401,0.05713099921580111,0.025022821528461633,0.009448220770897433,0.0023296431958928143,0.00039397922370550283,0.2188207921107503,0.14096603500946353,0.07415672352169782,0.03430815275516991,0.012089438360833558,0.0027806709040435937,0.0004425503426547037,0.20527229221898208,0.15919815080218747,0.09709791576026909,0.05235129668282744,0.021723935693079125,0.006166451318480809,0.0011928633478322675,0.21233577008118715,0.1534465264114505,0.0941543385062184,0.04917460390385535,0.02128283545944321,0.006166451318480809,0.0011928633478322675,0.2437664436291342,0.1789243916148754,0.11480501227484499,0.06469573104394954,0.027477636085927595,0.007409768647194094,0.001303324256800098,0.01131082884934587,0.18968875381932476,0.3522009127908186,0.6866188117730068,0.5300477851495141,0.0008180795967824112,3.2761735268026796e-5,0.009848525215560249,0.6989943222567393,0.7225990367927048,0.7500353503071292,0.7386771257951826,0.0008180795967824112,3.2761735268026796e-5,0.009332144274098847,0.008893463886456445,0.008326736395453296,0.005785689924422503,0.0023115828660948538,0.0003117789287978934,2.8733605921325468e-5
4.8900146484375,0.17064322634944107,0.12469921879154483,0.06351875236624893,0.028753383121923364,0.009954317394813516,0.0023652037293838473,0.000400993908663346,0.180426388803237,0.1124216728494021,0.057405888112522147,0.025231420544768516,0.00954861114640648,0.0023652037293838473,0.000400993908663346,0.22030081264909188,0.14164759074918098,0.0745601602707193,0.034630893453869216,0.012233882335674297,0.002829528915769465,0.00045083632503732825,0.20584868133182535,0.15993629420235408,0.0975714355792102,0.052722619262531564,0.02194787182717493,0.006254608801757362,0.001212549712773098,0.21307269542051566,0.15421706552278877,0.09462439429086227,0.04953684068158803,0.021474225550681417,0.006254608801757362,0.001212549712773098,0.24471452081391962,0.17969069908882587,0.1153537293150898,0.06513934699309974,0.027767818573483486,0.007524064500741244,0.0013262861648361635,0.18221353499066856,0.18197878822151808,0.36252431689375036,0.3520807270319022,0.37939531493770245,0.000849190130298971,3.313013331390079e-5,0.010267249560464549,0.37079343960545086,0.7006141962117325,0.748124605816531,0.76723416085205,0.000849190130298971,3.313013331390079e-5,0.009583812941681803,0.008910651060988262,0.008346068853745982,0.005813446840708538,0.0023410079936666077,0.0003181359748680899,2.8965475277498104e-5
4.99005126953125,0.17101351257539882,0.1254090197916037,0.06391095479210268,0.02908884593771415,0.01007323935779258,0.0024052749971788185,0.0004081164922686218,0.18106835568149732,0.11269161008914129,0.05784774237827632,0.025550181317166375,0.009642944383231425,0.0024052749971788185,0.0004081164922686218,0.22138759246570672,0.1422322293657042,0.07503613461570127,0.0349801281175993,0.012389536774960401,0.0028763076781909863,0.00045926191285184894,0.20551814558553538,0.16036269895792576,0.09803795559228135,0.053087729830212614,0.022168791643177692,0.006342131046571399,0.0012322077114112126,0.21296510406226116,0.15458200433247465,0.09509065917522214,0.049894455719850545,0.021662457306190583,0.006342131046571399,0.0012322077114112126,0.2453595888670209,0.18028835023652023,0.11588944618401743,0.06557517903661174,0.028053881826591447,0.007637614259050122,0.001349236148218965,0.18195160994626525,0.1820590241360179,0.35490807996567697,0.348161994502387,0.5105261572124744,0.0008811363880186917,3.350597103691301e-5,0.0105336909118741,0.6984895653350393,0.7643150720924206,0.8799094553500169,0.9032173579945417,0.0008811363880186917,3.350597103691301e-5,0.009633429369683614,0.008899966970844272,0.008370823434403634,0.005840588186268198,0.002370020059666166,0.0003245347267674609,2.9201541512398006e-5
5.09002685546875,0.17214705948238312,0.1258506071340857,0.06431042031041664,0.0292497295041543,0.010176866135389147,0.002437472417206718,0.0004155071245673872,0.18228487452331715,0.11350776855417749,0.05826844406119509,0.025652949839214283,0.009726618788007712,0.002437472417206718,0.0004155071245673872,0.22299376691935388,0.14307716736292966,0.07554176126659916,0.035183459085513374,0.012543935749521866,0.002917432532098658,0.00046779212936185686,0.20601538570108058,0.16091596432912567,0.09851152372084038,0.05344688494980209,0.022386257471312395,0.006428820365635417,0.0012518124847774779,0.2134582599712755,0.1551787590741756,0.0955703587722595,0.05024338436719152,0.02184748761950105,0.006428820365635417,0.0012518124847774779,0.2464006213874243,0.18096229422795446,0.11642493698682915,0.06600353731640381,0.02833526761893512,0.007750157218520267,0.0013721448973921262,0.012475011437279906,0.1859362488154076,0.5253368096842997,0.5161216806814731,0.5147941172570871,0.0009138501697783272,3.38888124351103e-5,0.010237300479559473,0.5361494379139464,0.7453770470064186,0.9152465554850951,1.0284569476329855,0.0009138501697783272,3.38888124351103e-5,0.009471107019786165,0.008891317052676907,0.00839779550978563,0.005867081568789246,0.0023985590572007547,0.0003309578849889142,2.944149032159457e-5
5.19000244140625,0.17359472902722703,0.12626093814714315,0.06467478391124493,0.029592123247045903,0.010285841425323333,0.0024776974882456536,0.0004227652898473854,0.18361902267857824,0.11380962051515991,0.058623549989708666,0.025979817486544127,0.009813572305958732,0.0024776974882456536,0.0004227652898473854,0.22456641954964135,0.14377641096476504,0.07600419445552861,0.03557224217470026,0.012689669995732024,0.0029685073212456026,0.00047606078249459906,0.2073649961057818,0.1615189014576922,0.09897105947920876,0.05380038126590242,0.022601418840700032,0.006514799164615787,0.00127137526852727,0.21465811681796018,0.15577259872082402,0.09603723997168077,0.05059068766193002,0.022029851366221553,0.006514799164615787,0.00127137526852727,0.2476917848009563,0.18162496883505347,0.11694482788865967,0.06642471436437335,0.028613470857330955,0.00786184815140092,0.0013950252357665387,0.01022913081936498,0.35380857724049253,0.36727890916223405,0.202294778982067,0.3689924375509853,0.0009473799345833929,3.427890723154524e-5,0.009794514685982907,0.6582676981354882,0.7114546866305628,0.7343639325637586,0.817926071093417,0.0009473799345833929,3.427890723154524e-5,0.009311269087077136,0.008910418643093488,0.008419116381480334,0.005892990754824854,0.0024267735733901367,0.0003374116053222855,2.9685438511977833e-5
5.2900390625,0.17514578500625944,0.12715084435057267,0.06494873293504262,0.02976130131459587,0.010409525351123975,0.002512598012181045,0.00042982673810500405,0.1850937045875502,0.11442927261740261,0.058834970385677275,0.026112552820472524,0.009910388732263554,0.002512598012181045,0.00042982673810500405,0.22622824071305722,0.1444891733240557,0.07630627774625444,0.0357758576827697,0.012819587203534447,0.0030098442899982023,0.0004842451745803188,0.20888095547686086,0.16186285417501625,0.0994126434949568,0.054146536784812134,0.022813308086539346,0.0066000821470346615,0.0012909072866484797,0.21610613410037355,0.15611118352747197,0.09648393220674081,0.05092802874500788,0.02220877563012855,0.0066000821470346615,0.0012909072866484797,0.2490452613308896,0.1821690364117953,0.1174509687548689,0.06683688170557864,0.028887247587875586,0.00797270236588717,0.00141789002406917,0.0103714213058824,0.185630075965188,0.35175376262549074,0.5158262628537914,0.18888045398826023,0.0009817359619886533,3.467652288203098e-5,0.009766010055912875,0.6986201570376893,0.7135713081692796,0.8604414877288765,0.7540122188733717,0.0009817359619886533,3.467652288203098e-5,0.00938353643536491,0.008882551759039632,0.008435885715403551,0.0059182122047075,0.0024545347474549417,0.0003438943215539662,2.9933512894054836e-5
5.3900146484375,0.17621679342098634,0.127307832280018,0.06529476445813376,0.03001307350157804,0.010538514191579628,0.002545826236622645,0.00043684643568235365,0.18615468848342698,0.11498909472210928,0.05920397060373128,0.026338317980008994,0.010007865987677259,0.002545826236622645,0.00043684643568235365,0.22762756439571183,0.14514095284426867,0.0767443327752608,0.036090315811724547,0.01296205805486591,0.003056677801406361,0.000492413098800963,0.2094868607238077,0.16248813680655777,0.09984188800481616,0.05448913956701879,0.023023039802101245,0.006684683521914751,0.0013103841072998493,0.21686267688474198,0.15678869599885562,0.09691597090848703,0.05126419332050836,0.022385387715697973,0.006684683521914751,0.0013103841072998493,0.24999648651718576,0.18283431922566842,0.11794911369544978,0.06724440796831653,0.02915804497639517,0.00808273473440373,0.0014407103776281132,0.012742827620901424,0.18188650388010988,0.5236323220801,0.35047510439867846,0.37926572259418523,0.0010169288423372538,3.50811968160433e-5,0.010046048971973962,0.36150682180416227,0.666936269164706,0.7820732515382396,0.8014381544164234,0.0010169288423372538,3.50811968160433e-5,0.00962029006952906,0.008900250525121153,0.00845333783922047,0.005942985199974616,0.002481986900788407,0.0003504045259269735,3.018538523525295e-5
5.49005126953125,0.1767118018454998,0.12778477680727812,0.06569756978643829,0.030286546689413583,0.010650230584012604,0.0025858884312274957,0.00044412943835848035,0.1867882255104153,0.11511872066901206,0.05964321359536105,0.02660735098423955,0.010095459938838012,0.0025858884312274957,0.00044412943835848035,0.22866333676617845,0.1455588566842787,0.07720996484882421,0.036412270133746386,0.0131089513928102,0.003102890840406525,0.0005009294423665941,0.20922050008206508,0.16283647248482794,0.10026547516574788,0.054826500963486006,0.023230167720749387,0.0067687191063857234,0.0013298289884342053,0.21680755643707345,0.15709637326097675,0.09734286674038663,0.05159580179229739,0.02255953110206893,0.0067687191063857234,0.0013298289884342053,0.25064171715538125,0.18335379153688766,0.1184363050665234,0.06764540869384904,0.02942529292317357,0.008192092585694056,0.001463513264491206,0.012875230622295805,0.18188103915127213,0.3758009596016252,0.35193058860913706,0.6728939931276003,0.0010530139976847558,3.5493445773819164e-5,0.010193206045690855,0.698325492041292,0.8862172415058606,0.6308731156678735,0.9049785314021738,0.0010530139976847558,3.5493445773819164e-5,0.009667281476698071,0.008891043277853693,0.00847573679544374,0.005967259855070551,0.0025090700510559914,0.0003569487627843656,3.044133774886584e-5
5.59002685546875,0.1779940000797827,0.12823798393709765,0.06605118254942816,0.03048536979261628,0.010748135470472413,0.0026173140434764754,0.0004514346736103226,0.18798869749123073,0.1158650412818008,0.06002199179824027,0.02674654945881158,0.010172186067648277,0.0026173140434764754,0.0004514346736103226,0.23018428618973058,0.146370099497403,0.07766342227256667,0.03661730768329335,0.013247694456567849,0.003142357891596917,0.0005094979074990062,0.2097374629847794,0.16329893139657395,0.10069617693535624,0.05515882411779211,0.023434267697606072,0.006851997235057781,0.0013492177476031504,0.21731819562195778,0.15762552278960265,0.09778281289392043,0.05192040963691348,0.02273114088520778,0.006851997235057781,0.0013492177476031504,0.25165390606126753,0.18394008029977252,0.11892413920564984,0.06804012449853485,0.029688451439581248,0.008300523255648595,0.0014862700456488413,0.010885173875161091,0.18516719329144862,0.5024777925570112,0.34538332889190726,0.6729931584710606,0.001089914653489339,3.591278929568531e-5,0.010010516986713201,0.5337330341448745,0.774107863275854,0.8905018287131742,0.8053824365867392,0.001089914653489339,3.591278929568531e-5,0.00951495869760174,0.008882837411733156,0.008500076674302928,0.0059910025473470345,0.0025357275918449725,0.00036350967106915416,3.070103302404705e-5
5.69000244140625,0.17940815029651508,0.12854883669343214,0.06629828556823462,0.030778688669674294,0.010857990950286717,0.0026552432235114843,0.00045851493796932914,0.18929160325838118,0.11618519591328716,0.060276598902141425,0.0270247858274724,0.010253694824143353,0.0026552432235114843,0.00045851493796932914,0.2316778646824463,0.14698487789257142,0.07800196629293857,0.03697458499507921,0.013384383772868543,0.0031922711717530953,0.0005177248521883747,0.21106644457778448,0.16380697896285995,0.10111479070852174,0.055486350756808696,0.02363640639593496,0.006934633650299595,0.0013685618695745741,0.21850099609708398,0.15814510882983712,0.09821128460118915,0.052243422929003115,0.022900759863085297,0.006934633650299595,0.0013685618695745741,0.25291186503241364,0.18451745021173277,0.11939858454413961,0.06842878494824842,0.029948902219554718,0.008408174255775962,0.0015089939045563664,0.009991458816992585,0.35376427721635256,0.1885014520315337,0.3767053049052155,0.23957822986457925,0.0011276858654408045,3.633949923252347e-5,0.009711986991812114,0.3857299520856308,0.7135181974969929,0.7403936265336826,0.9063373702477191,0.0011276858654408045,3.633949923252347e-5,0.009364117840243307,0.008902890464676393,0.008518961018341594,0.006014268226745354,0.002562097780605578,0.00037009386934560396,3.0964601201549465e-5
5.7900390625,0.18092685264756958,0.12929290272336447,0.06647438236174907,0.030955135287888538,0.010971323648994485,0.0026898968435872532,0.00046536114373952134,0.19073529742836154,0.11660207271520934,0.06043606092026032,0.027163541459055442,0.01034431647323875,0.0026898968435872532,0.00046536114373952134,0.23326293865449768,0.1475376702964656,0.0782665740256524,0.03715923011586058,0.013510049491480745,0.0032321198528898303,0.0005256610738307595,0.21256395113298815,0.1640840387449458,0.10151768197941269,0.05580749466824668,0.02383566327787118,0.007016640795385307,0.0013878727865719073,0.21993020572703545,0.15843880295024196,0.09862164654320585,0.052557987000148465,0.02306761515335127,0.007016640795385307,0.0013878727865719073,0.254244539733873,0.18499185119711642,0.11986126759270284,0.06880966211360631,0.030205465331085136,0.008515058869003922,0.00153169801245182,0.010048607042750044,0.18414862894421688,0.35163482403564705,0.34673001071429826,0.19992952278274032,0.0011663395288683761,3.677386536410877e-5,0.009706564599824458,0.6649380221174742,0.5388778445749067,0.9970244337805275,0.7813453047677319,0.0011663395288683761,3.677386536410877e-5,0.009432476149131747,0.00887599933354845,0.008533411047080525,0.00603696145791724,0.0025880596465334776,0.00037670006033048783,3.123218207939691e-5
5.8900146484375,0.18196184064165088,0.1294308991848747,0.06690961099391839,0.031194724929957562,0.01108804119478917,0.002722886800446415,0.00047252410886602366,0.19177910573277013,0.1172168548846418,0.06086888463106091,0.027381192861376163,0.010436050518920052,0.002722886800446415,0.00047252410886602366,0.23459301032309077,0.14819088345131617,0.07873855710760802,0.03746346079161683,0.013651625016783481,0.0032770956829547503,0.0005338273109006847,0.2131956076859305,0.1646157164436183,0.10190993045148804,0.05612573910449554,0.024033075688357122,0.007098030719865553,0.001407126649452208,0.22070334087166776,0.1590395803474672,0.0990206815884023,0.052871393884919696,0.0232326724013697,0.007098030719865553,0.001407126649452208,0.25519555053262183,0.18557301491560682,0.12031740284291931,0.06918675633175718,0.03045948244296554,0.008621190016553948,0.0015543540558703773,0.010755354778330482,0.18182947974020214,0.5253577095244866,0.39595456561209214,0.3641511962595458,0.0012058879336129267,3.721538014776901e-5,0.009911054721261033,0.3604139719260928,0.6548665758028317,0.854360548018865,0.8484546824329815,0.0012058879336129267,3.721538014776901e-5,0.009655718873359698,0.008894030384463725,0.008548367293335558,0.00605929334825082,0.002613747623129734,0.00038332699402577095,3.150342471648651e-5
5.99005126953125,0.18247192729353814,0.1297283527135067,0.06731008144369988,0.03141981924994939,0.011198523601075755,0.00276148446789359,0.0004797964701582115,0.19240955620713066,0.11727422326893999,0.06129692962587903,0.027593394837946403,0.01052106037392546,0.00276148446789359,0.0004797964701582115,0.23558123044889062,0.1484797557353741,0.07918629866404105,0.037735622435778375,0.013791087160515188,0.0033229884671291776,0.0005423503515878678,0.21298833436288547,0.16489723417192154,0.1022976546133104,0.05643949634495463,0.02422821407572153,0.007178913368909248,0.0014263467289986835,0.2206959078248698,0.15929810794232172,0.0994164175645387,0.05318040730771432,0.02339578621893033,0.007178913368909248,0.0014263467289986835,0.2558390184204761,0.18602684336845307,0.12076423869622399,0.06955829650104432,0.03071040600549964,0.008726708504802434,0.00157698914615994,0.010903104656046313,0.18176300512072588,0.5271745695648756,0.5166145650275957,0.5033799290204889,0.0012463936690585834,3.766460513152231e-5,0.009999895585453231,0.6982128950925532,0.8784469449752901,0.7306332181630694,0.8987800909268203,0.0012463936690585834,3.766460513152231e-5,0.00970032183156508,0.008886013061505577,0.008567922947396996,0.006081218855320191,0.0026391051075453993,0.00038998159266039333,3.177863607700246e-5
6.09002685546875,0.1837301275663703,0.13017453543802487,0.06761969291248304,0.03164652030200719,0.011293510712433123,0.002793115559533787,0.0004869889872018963,0.19358310094959053,0.11788065475180426,0.061636599922238355,0.027777027002169007,0.010592866242099812,0.002793115559533787,0.0004869889872018963,0.23702451473247005,0.14925167733588757,0.07958917619203079,0.03796329517842662,0.01391787581540486,0.003361749641715949,0.0005508889391781824,0.21352207355328012,0.16528477753528,0.10269256973116205,0.05674893099174293,0.024420668629183937,0.0072591027912910795,0.001445509376506957,0.22122075765595456,0.15976942349560772,0.09982241076555981,0.05348442933593764,0.023556839588026426,0.0072591027912910795,0.001445509376506957,0.25682177998505995,0.18654045732566932,0.12121239234964043,0.06992447360866291,0.030957715272753608,0.008831369220336954,0.0015995751641653285,0.010320225658454502,0.18470368558029657,0.36609961547388864,0.34825794531467297,0.4284926361184857,0.0012877709790513182,3.8121014518821546e-5,0.009870653922172037,0.5323394223977043,0.8281116192153748,0.8815885040851708,0.9165659488531558,0.0012877709790513182,3.8121014518821546e-5,0.009557113776294816,0.008877911926198356,0.00858922365915376,0.0061027035408639215,0.0026640785210562696,0.00039664646331357903,3.2057456309633553e-5
6.19000244140625,0.18511138632531624,0.1304100483970363,0.06772872732234933,0.03187385904183109,0.011401013263395144,0.002827977652889651,0.0004938660145644791,0.19485539855736883,0.11825789983832316,0.06177710525820095,0.02799975627846588,0.01066826630256946,0.002827977652889651,0.0004938660145644791,0.23844554088881026,0.14980148401819196,0.0798331755746554,0.03827834668749615,0.014040147334505895,0.0034097634587482535,0.0005590811245167038,0.2148293555543535,0.16571311462661964,0.10307704655346611,0.05705424440095146,0.02461143610617679,0.007338708958197032,0.0014646261763740299,0.2223849008640788,0.16022660979409092,0.10021835643111784,0.05378619202835477,0.023716361546455934,0.007338708958197032,0.0014646261763740299,0.25804470496116133,0.18704636654927992,0.12164895904474002,0.0702854719653451,0.031202696543828384,0.008935313206064955,0.0016221254810124366,0.009840996055205007,0.3537358389734539,0.01376897959134024,0.36289424717631735,0.36408866937618434,0.0013300821581450665,3.85849024508332e-5,0.009655094385303155,0.36182260401974703,0.7196122485652899,0.5968814031477419,0.7284078611115327,0.0013300821581450665,3.85849024508332e-5,0.009414404889120752,0.008898825723806627,0.008605296247353447,0.00612379562134297,0.0026887968673292946,0.00040332859050291273,3.2340028397171725e-5
6.2900390625,0.18659793057112706,0.1310031733701507,0.06791803789793112,0.03207942351003084,0.011507027064683597,0.002863065358407899,0.0005006940443290247,0.19626869329433172,0.11854411219979648,0.061971000376642785,0.028161367500482166,0.010753881467798203,0.002863065358407899,0.0005006940443290247,0.23996026709144222,0.1501937024790972,0.08011540594875191,0.038468787204377436,0.014169451457094048,0.0034489667918834476,0.0005668490073443878,0.21630694846522652,0.1659341273815111,0.10344768311862416,0.057353937981540364,0.02479963923903066,0.007417742505217207,0.0014837086366095197,0.2237936605067154,0.16047781213430543,0.10059830910042467,0.054081513199906395,0.02387362730457686,0.007417742505217207,0.0014837086366095197,0.2593533450520183,0.18746277200949277,0.12207538955727695,0.07063965719630766,0.03144422849572482,0.009038552061483058,0.0016446534252702843,0.009880116898619574,0.18339094338870207,0.38141317985967205,0.3612187596608909,0.5206838563116505,0.001373341017342384,3.905658124755e-5,0.009664548657534343,0.5756422567437406,0.5391336660544277,0.9091968048215907,0.8389665278228206,0.001373341017342384,3.905658124755e-5,0.009479113805142656,0.008872565327376392,0.008617091612243319,0.006144406491148516,0.00271314624336796,0.00041002689523332727,3.262650464915319e-5
6.3900146484375,0.1876157943472817,0.13115235229536154,0.06840046953162184,0.03230129530028801,0.011611756161868665,0.0028961987756223363,0.0005079151794923348,0.197295886619788,0.11915582479226244,0.06242763755496779,0.028363269541906794,0.010841698775964635,0.0028961987756223363,0.0005079151794923348,0.24122864616130704,0.1508735364777157,0.08058291375556408,0.0387548399259838,0.014305614001083329,0.0034933398316810867,0.000575061084211844,0.2169609222799009,0.16638857257425743,0.10380910725052075,0.05765123937584333,0.024986249751701717,0.0074962137507730555,0.0015027333834402472,0.22458022406704478,0.16101740344731344,0.10096969167283708,0.05437478322351609,0.024029431987656148,0.0074962137507730555,0.0015027333834402472,0.26030084691781447,0.1879739322360662,0.122496451266762,0.07099072264807746,0.03168356330576021,0.009141097084581513,0.001667131142689804,0.010241186314456637,0.1817921670304315,0.6944522230626546,0.3625866361104846,0.36917695398318995,0.0014175618499821289,3.9535497546793594e-5,0.009824603548805858,0.5295757134736403,0.6240652282573528,0.8813378233041229,0.896825190737785,0.0014175618499821289,3.9535497546793594e-5,0.009690087049521828,0.008890801398135438,0.008629291903340016,0.006164724327240195,0.0027372522300240674,0.0004167403370847629,3.2916512097368594e-5
6.49005126953125,0.18812673432094515,0.1313089785525137,0.06879332504065619,0.032494678948146734,0.011719992808490072,0.0029321524285332583,0.0005151141829034107,0.197922802706377,0.11918669873451271,0.06283852123779636,0.028529306242419564,0.010924108308538842,0.0029321524285332583,0.0005151141829034107,0.24217406448047293,0.15106044879563457,0.0810104365596097,0.03899230088291472,0.014438179839742715,0.003537930559973363,0.0005835044926689504,0.21680797334876895,0.16661347360939324,0.10416695873149215,0.057944651794592156,0.0251708545021963,0.007574227514671407,0.0015217235874132456,0.22461595717862276,0.1612347937822557,0.10133946060690165,0.0546643072462492,0.02418364825071874,0.007574227514671407,0.0015217235874132456,0.26094074359777275,0.18837272673191324,0.12290955928788723,0.07133699988725004,0.03192017549379445,0.009243083243314633,0.001689585751811068,0.010325202803309926,0.18168026254368247,0.5344458781773371,0.5147693733222098,0.33679506475202853,0.00146281515715993,4.002225825268629e-5,0.00988125892555244,0.5703748204161524,0.8750579784534188,0.7238969895318066,0.8955642021642521,0.00146281515715993,4.002225825268629e-5,0.009732524506673494,0.00888379063882747,0.008645848667805036,0.006184708202549047,0.0027610612659785456,0.00042347613533832507,3.321038160265816e-5
6.59002685546875,0.18935671474085403,0.13173836482292267,0.06903847247462105,0.03273454690886162,0.01181700452774863,0.0029648762678726056,0.0005221442364986024,0.19906999470009967,0.11962018411093137,0.06312610459554852,0.028746407585088257,0.010994400586354992,0.0029648762678726056,0.0005221442364986024,0.24354612751495852,0.1517922189820723,0.0813404230708124,0.03923224426151781,0.014556402532387812,0.003576433058019771,0.0005919743736699878,0.21735582079228724,0.1669395867794111,0.10453207530422727,0.058234311256356946,0.02535305805435664,0.007651603251584004,0.0015406560440293761,0.22515222462408813,0.1616556530368635,0.10171611071783038,0.05495036554367913,0.02433607444867609,0.007651603251584004,0.0015406560440293761,0.261893813259034,0.18882608006526722,0.1233245131314686,0.07167864349794564,0.03215356356283325,0.009344272527963183,0.0017119895606708155,0.010041553247130183,0.18439009498388437,0.1876682000484585,0.3782248341216275,0.23100657940280578,0.0015090057251883836,4.0516291427463734e-5,0.00978087759234606,0.5314866842766522,0.8722101995093436,0.8785529644047539,0.8611520149563928,0.0015090057251883836,4.0516291427463734e-5,0.009597640396483958,0.008875589263584909,0.008664024847529452,0.0062043230772973286,0.002784522512658813,0.0004302168925170067,3.3507731540235414e-5
6.69000244140625,0.19070586948551507,0.13191825307871283,0.0691273795634982,0.032901150959578275,0.011919599995222248,0.002997678290090715,0.0005288359328604713,0.20031222661435,0.12007184996454924,0.06322935288015974,0.028914889448293922,0.011063847917453126,0.002997678290090715,0.0005288359328604713,0.24490021981202045,0.1522917831466393,0.08161205818437632,0.039491891876946635,0.014667885700416985,0.0036217214950722883,0.0006000947501558878,0.2186405709351222,0.16730136296925413,0.10488815114751482,0.05852038862998419,0.025533797220051887,0.007728445877376156,0.0015595423469558969,0.22629660508241994,0.16206043839469225,0.10208437527722455,0.05523343443036802,0.02448729937303301,0.007728445877376156,0.0015595423469558969,0.26308054631201,0.18927215437888875,0.12372936108141604,0.07201580439413521,0.03238493214752547,0.009444800181385792,0.001734356021503434,0.009742233284878941,0.3537167674920736,0.01244232658107122,0.35816733835767034,0.5235847332667551,0.0015562038177211004,4.101791372037559e-5,0.00961642988296478,0.35797794169298963,0.7340381375835789,0.7288206411660858,0.7297928755080735,0.0015562038177211004,4.101791372037559e-5,0.009462313477269866,0.008897282586644312,0.008677226209685142,0.006223611809818742,0.0028077566886778806,0.00043696988115792006,3.3808717265900624e-5
6.7900390625,0.1921614452249819,0.1323584659493873,0.06934023907893068,0.033135442859551764,0.012017570184708724,0.0030322049780235625,0.0005358390002938075,0.2016959378415657,0.12028043361307275,0.06346933450054607,0.029100837717499568,0.011142750523848341,0.0030322049780235625,0.0005358390002938075,0.246350571411974,0.152529064059586,0.08190303506689911,0.03970247621175815,0.014797675841641092,0.003660912137021294,0.0006078942453979393,0.22009706232262127,0.16747580765854642,0.10523197851312213,0.05880146506182014,0.02571223436929544,0.0078047645650376005,0.0015783939997111765,0.2276837010883116,0.16227563869951914,0.10243888743342268,0.0555114497048259,0.0246366682450231,0.0078047645650376005,0.0015783939997111765,0.26436259217663816,0.18964028188796475,0.12412541352653508,0.07234693429382988,0.032613213476789124,0.009544676396653741,0.0017566985251143503,0.009778819645562915,0.18293470905174,0.36537864203910575,0.5171850906487131,0.5202092604508604,0.0016044255546313238,4.152746022331763e-5,0.00963583252266592,0.5598114294962265,0.5422508112245624,0.7879553101656892,0.9537238601011319,0.0016044255546313238,4.152746022331763e-5,0.009523616471552416,0.008871445570644051,0.008686338300537791,0.006242491389163574,0.0028306562684805698,0.0004437342007715364,3.411350318586451e-5
6.8900146484375,0.19316228015807071,0.13254320310283285,0.06980456149236411,0.03334130310821613,0.012114631597616997,0.0030652220906313248,0.0005429556431275544,0.20270675045776831,0.1208387771725869,0.06390370109201801,0.029291594181263158,0.0112288414324917,0.0030652220906313248,0.0005429556431275544,0.24756316571994205,0.153250412791384,0.0823149313981902,0.03997006007352772,0.014929550273577723,0.00370477708424189,0.0006160304311811923,0.22077022460691734,0.16786681861894473,0.10556780055969665,0.0590805503468257,0.025889284633674126,0.007880568229149076,0.0015971880347275392,0.22848090943630134,0.16276273942738273,0.10278670985582058,0.05578759521608737,0.024784803754537423,0.007880568229149076,0.0015971880347275392,0.26530367374591196,0.1900931506961919,0.12451706220789908,0.07267546630192892,0.03283958269142355,0.009643911113981501,0.0017789896058453191,0.010008597097425997,0.1817661367971991,0.6944053148110442,0.35813264091647995,0.5250240076397902,0.0016536875501704797,4.204433095972197e-5,0.009768298096073949,0.5288170258833228,0.7252375584614623,0.8865233611671618,0.916592047426738,0.0016536875501704797,4.204433095972197e-5,0.00972341225243838,0.008889792500656838,0.008695811599144773,0.006261131206483436,0.002853338903269942,0.0004505089825303577,3.4421694920392485e-5
6.99005126953125,0.19367345962285762,0.13258789544996855,0.07017267127091963,0.03350972452845242,0.012214484564416666,0.003097730608349645,0.0005500617069539517,0.20332977219140302,0.12087206929144509,0.0642826417647033,0.02942817395672884,0.011306380698581567,0.003097730608349645,0.0005500617069539517,0.24847001958836795,0.15335569840486732,0.0827029678079845,0.04018276280319795,0.015054836658820738,0.0037473404348810795,0.0006243779192153458,0.2206671531834202,0.16804413426791012,0.1059008395712839,0.05935622960017999,0.026064550626136294,0.007955957167986704,0.0016159474546738508,0.2285557549486947,0.1629450946862027,0.10313311689268091,0.05606017671079619,0.024931594450091653,0.007955957167986704,0.0016159474546738508,0.26593844799997846,0.1904458171011317,0.12490185493338765,0.07299982476501676,0.03306353545208166,0.009742634041247757,0.0018012563043451975,0.010058237116615729,0.18161955374552496,0.5225212909146522,0.38395756807872894,0.27563660586812566,0.001704069119590892,4.256917876157017e-5,0.009805794834563225,0.37083154818444136,0.7460680043508144,0.8647285167140188,0.8960415220794558,0.001704069119590892,4.256917876157017e-5,0.009763887449943005,0.008883663002220531,0.008709473399946903,0.006279493612250272,0.002875753796618577,0.00045730167741564714,3.4733646454392534e-5
7.09002685546875,0.19487639298171622,0.13299629418596234,0.07044270115646535,0.03375480441125804,0.012318053497092129,0.0031323409154017123,0.0005569065123418979,0.2044512005060192,0.12121230927927912,0.06456176875144486,0.029660043837814093,0.01137814208235924,0.0031323409154017123,0.0005569065123418979,0.2497765359132967,0.1540486493042732,0.08304779691617749,0.04042701834976007,0.015165756402229124,0.003786144509073815,0.0006327496005950763,0.22122669604751194,0.1683201512368389,0.10624120288627864,0.059628617139552316,0.026237650920668498,0.008030755941946039,0.0016346494404968098,0.22910110583191706,0.16332258916072626,0.103485922777729,0.05633038153342838,0.02507676755695717,0.008030755941946039,0.0016346494404968098,0.26686190437044777,0.19084914936569733,0.12528890622035263,0.07332013695225874,0.03328458898856992,0.009840613860100796,0.0018234712964197172,0.009883320181625565,0.18415731410156388,0.18599692192958572,0.5474626638053599,0.2714592059459357,0.0017554650636560666,4.3101384804260694e-5,0.009722555210519677,0.5309587471433288,0.8717895238518567,0.8788458462889215,0.8239133660995185,0.0017554650636560666,4.3101384804260694e-5,0.009636623103903572,0.008875242567260353,0.008724680994489215,0.006297543252184307,0.002897852614202476,0.00046409490803978287,3.5048955001831414e-5
7.19000244140625,0.19619413178657313,0.1331355762325347,0.07055628203622771,0.03388588589452169,0.012416368498858882,0.003163588608001691,0.0005636422085555291,0.205664091182516,0.12166308083065491,0.06468221244555243,0.029780960257759375,0.011444644274996864,0.003163588608001691,0.0005636422085555291,0.2510686656240993,0.15450933373900017,0.08336623984540872,0.04063872160323805,0.015270696793636587,0.0038293795936269913,0.0006407739086282594,0.22248828529069475,0.168626632764169,0.10657370212203948,0.059897860275884625,0.026409470227456034,0.008105064993588002,0.0016533055397539053,0.23022500929968906,0.16368226312257328,0.10383048023791018,0.05659683522545605,0.025220980080296586,0.008105064993588002,0.0016533055397539053,0.26801191664296364,0.19124509908624232,0.12566707561797927,0.0736365285788263,0.033503877099995284,0.009937980579373,0.0018456480479360428,0.009676590015213569,0.3537032923147684,0.18407047760662235,0.013939933442387448,0.5167051943017293,0.0018079544274190278,4.364128849102717e-5,0.00959120609181231,0.3573283711947199,0.5963121287927985,0.830865004818307,0.7352148597246038,0.0018079544274190278,4.364128849102717e-5,0.009508024872661317,0.008897636916120373,0.008735177886499579,0.006315318539983293,0.0029197486448725093,0.00047089617172692386,3.536778788788992e-5
7.2900390625,0.19761884349361425,0.13342309376973754,0.07078953365307873,0.034128429658394605,0.012508361720761575,0.00319738207559149,0.0005706619490794339,0.2070185453518921,0.12182916662888459,0.06495571404051328,0.029988167205914906,0.01151870922746073,0.00319738207559149,0.0005706619490794339,0.2524592817531696,0.15461714102225274,0.08367048176055106,0.04086523040271696,0.015394667175310043,0.003868135428379452,0.0006487056985428944,0.22392272312609654,0.16876266556233,0.10689529673734394,0.06016261262904423,0.02657920723041142,0.008178892299321162,0.001671927202217389,0.23158960410382345,0.16386776237044737,0.10416374737675643,0.056859676974564406,0.02536362104324305,0.008178892299321162,0.001671927202217389,0.26926551044126146,0.19157300278048553,0.12603756009239622,0.07394753022245963,0.03372038096160016,0.010034743209606862,0.0018677999515372043,0.009714498535886077,0.18263156374742165,0.35818685246858173,0.5355249672320344,0.5207377338792504,0.0018615561821407126,4.418924792802402e-5,0.00961740162827312,0.42527301036034476,0.6748435963891691,0.7562491983077677,0.8157527687497157,0.0018615561821407126,4.418924792802402e-5,0.009566147297601567,0.00887210129153982,0.008741788351336124,0.00633274118893336,0.0029413401486841897,0.0004777047148926847,3.569032119706148e-5
7.3900146484375,0.19860335114256467,0.13366257200028434,0.07120121734798754,0.03432751620074078,0.012596465532862235,0.003230158785018681,0.0005776695031555761,0.208013497533732,0.12228483649373287,0.06534067897186588,0.030173290328516445,0.011598513711534504,0.003230158785018681,0.0005776695031555761,0.2536213881083053,0.15537168930000556,0.08403246034486782,0.04111900869667306,0.015525048331305694,0.003911289432516854,0.0006567157146408761,0.22461222819827578,0.1691017955641226,0.10720990288421132,0.06042569582085599,0.02674772764018642,0.008252245622768934,0.0016904918198770442,0.23239505351954998,0.16430870383496776,0.10449115190561578,0.05712056796161714,0.025505238432735687,0.008252245622768934,0.0016904918198770442,0.27019774257567797,0.19197727007515694,0.12640443264112447,0.0742563512628894,0.03393520858156351,0.010130910547859456,0.0018898998837129184,0.00988125262603352,0.18174656987429913,0.6943764329257321,0.36015947049772146,0.35504252459520885,0.0019162896059233595,4.474461580309746e-5,0.00973201888539014,0.5283498931196977,0.7169039283810569,0.9021199419803014,0.9513248148508654,0.0019162896059233595,4.474461580309746e-5,0.00975572500157739,0.00889048693384656,0.008748753602108592,0.0063499650190836105,0.0029627376586696106,0.00048451981011965174,3.601613975086187e-5
7.49005126953125,0.19911452120673634,0.1336176450246544,0.07161553259222316,0.03446703604611731,0.012688479180725873,0.0032597472422769506,0.0005846154947511102,0.20863233323703265,0.12235895582051251,0.06572371610995549,0.030284858222674738,0.011672448303100892,0.0032597472422769506,0.0005846154947511102,0.2544930334245497,0.15541076519288677,0.08446156680086203,0.041307460140464505,0.015645653514408036,0.003951184539087726,0.0006649709813816227,0.22455489321010494,0.16923939376430253,0.10752237141203809,0.06068576887339911,0.02691464901317191,0.008325221235544172,0.0017090221872991516,0.23250537218593711,0.16446102792851364,0.10481721258033204,0.0573782826655767,0.025645693229368948,0.008325221235544172,0.0017090221872991516,0.27082613200390526,0.19229125045322157,0.12676534589769672,0.07456149994043892,0.034147875633663144,0.010226607533533418,0.001911974753239329,0.009911716086887255,0.1815732356651389,0.5224954671784013,0.19592313734009237,0.4027939792319302,0.0019722439018688607,4.530809148300638e-5,0.009757539218301976,0.35868615881244076,0.7235713999155243,0.8095220849984287,0.9011427799623682,0.0019722439018688607,4.530809148300638e-5,0.009794420011628408,0.008885146679465564,0.008759787681901308,0.006366955023442652,0.0029838929081076066,0.0004913490868746966,3.6345619924481864e-5
7.59002685546875,0.20029052110402176,0.13400365932148317,0.07189802520158535,0.034715110744435985,0.012797461924435032,0.00329559676334458,0.000591273971191235,0.2097285181771163,0.12267107073375728,0.06598267451272143,0.03052332697889166,0.011745838922658534,0.00329559676334458,0.000591273971191235,0.25573905005703973,0.1560671467755911,0.08476980016136022,0.04155141783410837,0.015749476695146602,0.003990994097905966,0.0006732050637681075,0.22512395356985684,0.1694747709907899,0.10784219978420663,0.06094292929487068,0.027079603363938772,0.008397648516986551,0.0017274958305147862,0.23305781598207823,0.16480229479837186,0.10514992469219465,0.057634407623859414,0.025784600783636195,0.008397648516986551,0.0017274958305147862,0.2717203486092904,0.1926529933324221,0.1271288387007484,0.0748630826245503,0.03435791728488074,0.01032160915837833,0.0019339975639527344,0.009787187109282468,0.05716170191920695,0.18718378106803668,0.5432388187161704,0.3843045195468638,0.002029303345003012,4.587900850598374e-5,0.009685236133664541,0.5306434709194375,0.8716795623451088,0.8821886607352233,0.8008769959319402,0.002029303345003012,4.587900850598374e-5,0.009674149351656872,0.008876443825488047,0.008772327572647527,0.006383675843875992,0.003004759865369985,0.0004981752097774087,3.6678338397686754e-5
7.69000244140625,0.20157750145083064,0.13411437607159774,0.07203198924247116,0.03483146007107806,0.012893370953705968,0.003325700742317203,0.0005982212215658091,0.2109126409280589,0.12305959805046715,0.0661390838023229,0.03061097710331689,0.01181220388448692,0.003325700742317203,0.0005982212215658091,0.25697362869066975,0.15649803899692177,0.08511643331749594,0.04174142149221493,0.01585059978890266,0.004032598838453886,0.0006812710802031877,0.2263619270189206,0.16973553272567118,0.10815514706669344,0.06119730582967542,0.027243429605359984,0.008469623915727325,0.001745924216869818,0.23416079056448671,0.16512262997782862,0.10547408969388299,0.057886078219870254,0.02592275354805125,0.008469623915727325,0.001745924216869818,0.2728336308705555,0.1930069084251827,0.12748446501060326,0.07516120564818529,0.034566405207734324,0.010416040679358661,0.001955981751845994,0.009633364691320966,0.3536931618337022,0.18819684217346314,0.35459611061795293,0.5192521490719586,0.002087556667696504,4.6457729320288555e-5,0.009576161808663294,0.35956825011965987,0.668318759669204,0.8688250479525859,0.741480467238402,0.002087556667696504,4.6457729320288555e-5,0.00955170834635643,0.00889946166780876,0.008780416769523756,0.00640016214503235,0.003025445138354228,0.0005050058492779806,3.701447403488815e-5
7.7900390625,0.20297256277684578,0.13425191902075473,0.07228981557128793,0.03506273114797385,0.012980439847855687,0.003358405774871342,0.0006051616046636002,0.21223872697533713,0.12319421473372878,0.06643679588850546,0.03082837872469678,0.011882287022760984,0.003358405774871342,0.0006051616046636002,0.25830886461300534,0.15649772545820836,0.08543572315090937,0.04196420627115413,0.015967180525122037,0.004070796261043879,0.0006892336356424025,0.22777356372863708,0.16984009293855074,0.10845832133670434,0.061447618025266854,0.027405359736296465,0.008541154419059314,0.0017643187120870596,0.23550231564614335,0.1652835223443944,0.10578923101466842,0.058135392628252285,0.02605952923499156,0.008541154419059314,0.0017643187120870596,0.2740575435488735,0.1933012517950755,0.1278333292697281,0.07545447172159256,0.03477236538137727,0.010509910105984519,0.0019779406723833123,0.009673256792318672,0.1824161886462639,0.3561371683733315,0.6853520257215505,0.18187227393987412,0.0021470263902979877,4.704463532620344e-5,0.009607024543122178,0.24408083313746007,0.6217170009402492,0.7455220120497721,0.8547931176959992,0.0021470263902979877,4.704463532620344e-5,0.009606857321070545,0.008874158672119329,0.008784822805549963,0.00641633982795124,0.0030458522584376787,0.00051184037341736,3.73542142231678e-5
7.8900146484375,0.20394083555375822,0.1345601968823621,0.07270827661609142,0.03525908775638454,0.01306059906350091,0.0033910977060046922,0.0006120404141820137,0.21321804694587682,0.12355729773742082,0.06680476166591547,0.031009314859088106,0.011953685308794261,0.0033910977060046922,0.0006120404141820137,0.25942496781791713,0.1572784636057124,0.08577710177533193,0.04220984412362116,0.01609498791398155,0.004113111012759803,0.0006971301516194792,0.22847682801534522,0.1701369657039038,0.10875536162077618,0.061696523115851706,0.027566215852195406,0.008612246837326887,0.0017826570347837132,0.2363139113079061,0.16568467074938834,0.10609896171337647,0.05838263675951987,0.026195479404967074,0.008612246837326887,0.0017826570347837132,0.2749789762793267,0.19366492929595586,0.12817923196527312,0.07574589560395244,0.03497684670200123,0.01060322526629401,0.0019998475123478234,0.009805594558858238,0.1817306208427788,0.5224113803688505,0.3515827189486621,0.3636865801380035,0.0022077349241007597,4.7639031162111136e-5,0.009709697684384675,0.5280503786504328,0.7135335807509393,0.8121113810201065,1.036593448501547,0.0022077349241007597,4.7639031162111136e-5,0.009787060756105075,0.008892526206636803,0.008789597695260208,0.0064323496160682515,0.003066085349814959,0.0005186781719638425,3.7697123595696715e-5
7.99005126953125,0.2044514199004776,0.13444262261382173,0.0731212890025397,0.035377546393538704,0.01314737237654017,0.0034188913609976205,0.0006187830844126067,0.21383241781530463,0.12367190802008479,0.06716767241909664,0.03110434479080403,0.012026600351950396,0.0034188913609976205,0.0006187830844126067,0.2602641953266116,0.1572633182718853,0.08618348994466875,0.042373441722586815,0.01621184012428265,0.004150498447377081,0.0007052552320696806,0.22846138182583253,0.1702416221562894,0.10905078343308822,0.06194274700055326,0.027725629588556032,0.008682993826214305,0.0018009617481446714,0.23645640772884086,0.16581104634888466,0.10640739488885724,0.05862717225190002,0.026330422090460544,0.008682993826214305,0.0018009617481446714,0.2755999908630676,0.19394643021685842,0.1285199084125949,0.07603406154025193,0.03517938366519954,0.010696106751974204,0.0020217290141795515,0.009824761207467744,0.18153666826194123,0.366671610818861,0.21115147808138193,0.5360459612643502,0.002269782556354867,4.824166333288658e-5,0.009727492303030256,0.35627056222461884,0.7155015326386708,0.8118053893293823,0.9049628737070542,0.002269782556354867,4.824166333288658e-5,0.0098241372013787,0.008887902812072895,0.008798349782815197,0.0064481587734773,0.0030860984706766043,0.0005255270092935037,3.804360019939767e-5
8.09002685546875,0.20560142005764043,0.13480680174016701,0.07334075527197477,0.03562680546647541,0.013257306694080536,0.003454963262075378,0.0006254612325282208,0.21490371054962687,0.12399549760053087,0.06736239883265163,0.03134386144606732,0.012099280262860269,0.003454963262075378,0.0006254612325282208,0.26145417854221614,0.15788550028507728,0.08646317843952762,0.042617365808044066,0.016309934012464857,0.004191125977191986,0.0007133454185331518,0.22903799746980288,0.17044420315846343,0.10935357259753593,0.062186373938878534,0.02788324573776076,0.008753229313403312,0.0018192106942730734,0.23701421416126348,0.16612289748413447,0.10672297878181558,0.05887053218536907,0.026463818552674444,0.008753229313403312,0.0018192106942730734,0.27646556827921603,0.19427352816884957,0.12886341170192614,0.07631905963024137,0.035379528464966205,0.010788335512182938,0.002043558482023605,0.009727260464065449,0.025558018945316015,0.3550573975637229,0.5303832379863475,0.5293944955181794,0.002333042531198564,4.885181706840484e-5,0.009662585085737719,0.3842017196659924,0.6999169705591112,0.8214857178715467,0.789329897037255,0.002333042531198564,4.885181706840484e-5,0.009710303563719127,0.008878889869962565,0.008808586606522843,0.006463732211739114,0.003105847715444085,0.0005323696112810902,3.8393200757180055e-5
8.19000244140625,0.2068584059283147,0.13489836573613131,0.0735210937342698,0.03573270179895217,0.01335169194562999,0.003483988920017032,0.0006324821043397398,0.21605976475886138,0.12427139545150795,0.06757986157848793,0.03141563224737766,0.012167384157077514,0.003483988920017032,0.0006324821043397398,0.2626351582213348,0.15829397456193983,0.0868335664409371,0.04279391229917328,0.016409205914946844,0.004231308246638018,0.0007215420761548293,0.23025204917370654,0.17066733163792425,0.10965029539017135,0.06242751778864039,0.02803986257049304,0.00882304615328766,0.0018374152394536054,0.2380959880805526,0.1664084870036725,0.10702953669624515,0.05910924140846453,0.02659662330212828,0.00882304615328766,0.0018374152394536054,0.2775425110160614,0.19459214445852052,0.1291998931307977,0.07660098104077247,0.03557829776858048,0.010880032465700412,0.0020653492936081714,0.009605944250782006,0.3536850084483672,0.5270018747027604,0.36034899577748647,0.36650036868290514,0.0023976143715963866,4.946987814382866e-5,0.009568977886288783,0.3658751825226009,0.7039386365430286,0.8682324930876818,0.8807002120317858,0.0023976143715963866,4.946987814382866e-5,0.009593517817426896,0.008902454867874825,0.008814618000433453,0.0064791014516687164,0.003125433664863022,0.0005392137791026644,3.874611532809155e-5
8.2900390625,0.2082239096579581,0.13490540059863246,0.07379677184256458,0.03594518048206414,0.013434329235469663,0.0035151269849789117,0.0006393280671923218,0.21735801387607412,0.12440429280893463,0.06788927189560603,0.031625499362623995,0.01223376035896063,0.0035151269849789117,0.0006393280671923218,0.2639188247052776,0.15820215013982883,0.0871487393805297,0.043001640669789655,0.016518241774040536,0.004268710469796154,0.0007294870160250697,0.23164031407826724,0.1707462725638219,0.10993819582393334,0.06266495818494788,0.028194742712340373,0.008892450507707721,0.001855586646902566,0.23941406851821018,0.16654911515804263,0.10732891414444733,0.05934631823788894,0.026728210413724696,0.008892450507707721,0.001855586646902566,0.27873603688267046,0.19485844028373073,0.12953038103230582,0.07687849447854872,0.035774758654737074,0.010971204768925524,0.0020871147417450306,0.009647566333509132,0.18225546907689744,0.18312053667480344,0.46950147309701656,0.3529243789451272,0.0024635248659841207,5.0096251531660764e-5,0.009603020384369878,0.21225049267920143,0.7148455748827828,0.7462375540721244,0.8658358727370724,0.0024635248659841207,5.0096251531660764e-5,0.009645883057037287,0.00887734892455417,0.00881715996549197,0.006494196261001656,0.003144764670389627,0.0005460589820147357,3.9102542212217995e-5
8.3900146484375,0.20917653227146701,0.13527718210269432,0.07415624265557032,0.03613270248145158,0.013507934988473622,0.003548234218383844,0.0006460674912679935,0.21832192599953498,0.12475826740476602,0.06820949701415067,0.03179867945644231,0.012297243162117215,0.003548234218383844,0.0006460674912679935,0.2649925523786337,0.15900429791488668,0.087453642156509,0.04323964995196008,0.016640174407104035,0.004310447703523926,0.0007372762279525866,0.23235499574435778,0.17100886977863675,0.11022067886840947,0.06290120736576346,0.02834866942028462,0.008961448390020912,0.001873702937552022,0.2402299660366018,0.16691713527623303,0.10762324721456937,0.059581338774558686,0.026859149773348835,0.008961448390020912,0.001873702937552022,0.2796451524424732,0.19518815745740978,0.1298584415245162,0.07715444368490425,0.035969907505382974,0.01106185942297877,0.0021088283007169354,0.00975945542186445,0.18171658556414533,0.20580890381090158,0.35138420980101964,0.3483086238247764,0.002530800415497709,5.0730193177005876e-5,0.009697453771455068,0.5278513914706949,0.7136709214427984,0.8659727161653994,1.0358135280733218,0.002530800415497709,5.0730193177005876e-5,0.009817456288659867,0.008895652693345862,0.008820093610482025,0.006509146178558875,0.003163939066674718,0.0005529047073909804,3.946202644692235e-5
8.49005126953125,0.20968640386727896,0.13510047604638523,0.0745627301450943,0.03624604054015717,0.013592676001811622,0.003575033531869619,0.0006525876121739833,0.21893172077897574,0.12483474642733204,0.06854603448803916,0.03188915743543614,0.012369969693799021,0.003575033531869619,0.0006525876121739833,0.2658020648608683,0.1589445836311023,0.08781376183624469,0.043391522807805505,0.01675519693983918,0.00434619274411612,0.0007452390211682533,0.23237786999451784,0.17108636878775174,0.11050195405559149,0.06313505194041115,0.028501287547603164,0.009030129184919232,0.0018917864305999844,0.2404016364008075,0.16702122225373484,0.1079162966025872,0.059814049487702,0.026989126002283332,0.009030129184919232,0.0018917864305999844,0.28025803983107955,0.19544235337304072,0.13018187535700462,0.0774274819354428,0.03616329645583871,0.011152113034635093,0.0021305165247227633,0.00977169950030389,0.18150691990301784,0.3588566914910251,0.3561432360856811,0.5293240968674644,0.002599553598077336,5.137249731302263e-5,0.009710171439905215,0.3556120406740011,0.7120057007683329,0.8520332778718871,0.8768945110875703,0.002599553598077336,5.137249731302263e-5,0.009853057005886255,0.008891685810026551,0.008826927272263526,0.006523920568344863,0.0031829130557140717,0.0005597588186266944,3.982498706152527e-5
8.59002685546875,0.21081066520537775,0.13544409995891663,0.0747485591865406,0.036491455413266614,0.013697445578881683,0.0036105213041008736,0.0006594526952066749,0.21997888885260314,0.12518177507130865,0.06870260081397472,0.03212391105783053,0.012440074880395292,0.0036105213041008736,0.0006594526952066749,0.2669399443089892,0.15952856544871177,0.08809719727067494,0.043630929655236315,0.016849888163118245,0.004386775226878281,0.0007532390178593438,0.23296027608080538,0.17126262660393768,0.11079057515798697,0.06336656556527016,0.02865225397153503,0.009098331115111347,0.001909815262424658,0.24096328301944295,0.16730959959685837,0.10821626658054258,0.06004561098248226,0.027117676983984873,0.009098331115111347,0.001909815262424658,0.28109574024770895,0.19574053395394425,0.1305083236505234,0.07769768646484812,0.03635449377958545,0.011241752184209534,0.0021521529980417058,0.009690245443010934,0.01967051893485715,0.5251405982323042,0.3550614555759687,0.3561314702858888,0.0026696461482019207,5.202240022286806e-5,0.009650524994164621,0.2889168492317648,0.5813862889270823,0.7939901721386674,0.7876009872046696,0.0026696461482019207,5.202240022286806e-5,0.009745164814776327,0.00888235793187601,0.00883523336201409,0.0065384848306010235,0.0032016447007116576,0.0005666041196901773,4.0190961418508166e-5
8.69000244140625,0.21203824011170108,0.13552398281356098,0.07496913468193989,0.03659304562525543,0.013792788021432337,0.003638658312356021,0.0006664103571842227,0.22110744667124496,0.12532791174636482,0.0689743347815515,0.03219298678656229,0.01251084049717451,0.003638658312356021,0.0006664103571842227,0.26807086888357645,0.159926838864422,0.08848265000460238,0.04379877003019573,0.016947507194330295,0.0044256760218877025,0.0007615252271727436,0.2341502269728133,0.1714549165328193,0.11107380007800059,0.0635958499789058,0.02880233059855811,0.0091661437777865,0.0019278006858179974,0.24202371543058956,0.16756629373812612,0.10850860687321469,0.06027303433263694,0.02724571060787545,0.0091661437777865,0.0019278006858179974,0.28213702586745965,0.19602946339128044,0.13082845398216356,0.07796513638536716,0.03654446704559985,0.011330893809864972,0.0021737510215160323,0.009590016283187992,0.35367799608424555,0.3687639594632735,0.5140339057312198,0.5152540259387224,0.0027411899807692555,5.268031130145728e-5,0.009567948826830803,0.36514918053182144,0.7066249753340552,0.9575131003617966,0.8739825310745107,0.0027411899807692555,5.268031130145728e-5,0.009633591579777478,0.008906395792476415,0.008839558716910556,0.006552867889515892,0.003220229126216948,0.0005734485074530889,4.056015039799429e-5
8.7900390625,0.2133752841771389,0.13541992821533638,0.07524984249576762,0.0367900257676153,0.013871080377592835,0.003668591118500217,0.0006731861279147891,0.22237835885604187,0.12548351609612368,0.0692827308062391,0.03238918924797583,0.012573972546429968,0.003668591118500217,0.0006731861279147891,0.26930632847837216,0.15975744729021235,0.08879144251491548,0.043989804799504,0.017050372463148916,0.00446181481408562,0.0007694587692821761,0.2355147019405752,0.1715131413593185,0.11134900003435776,0.06382173971275178,0.028950808277289693,0.00923357263986113,0.0019457538505771857,0.24331812188519986,0.16769072348099445,0.10879398462156471,0.060498995005186816,0.027372628860922118,0.00923357263986113,0.0019457538505771857,0.28329987606201473,0.19627227742706183,0.13114323165195743,0.07822856085505932,0.03673232112638221,0.011419544336228963,0.002195323808615086,0.009632895787892849,0.1821309052867423,0.3547931282250551,0.37749665094158025,0.425241845884528,0.002814216549713139,5.334665938135251e-5,0.009604101287703469,0.20664407175889343,0.8318343555477972,0.758099332969386,0.865724708834656,0.002814216549713139,5.334665938135251e-5,0.00968334666517229,0.008881471865195164,0.008840573380191908,0.00656700317775574,0.0032385791052647202,0.0005802915358004431,4.093276286300405e-5
8.8900146484375,0.21431234961582155,0.13584778264585104,0.07555935122907062,0.036958860575720134,0.013940496534103699,0.0037017344821500386,0.0006797280427173776,0.2233272752735345,0.1258633534035748,0.06956419202486283,0.032545520176135184,0.012631892908607629,0.0037017344821500386,0.0006797280427173776,0.2703411044302751,0.16057694045874257,0.0890716498547679,0.044211720458409244,0.017163838472162785,0.004503501685858491,0.0007771413724319829,0.2362386812455439,0.17174805744996208,0.11161938288569226,0.06404661805096339,0.02909843541133556,0.009300623042617808,0.0019636530612139715,0.24413668633281607,0.16803366173014703,0.10907478224140328,0.060723058191290306,0.027499059409516854,0.009300623042617808,0.0019636530612139715,0.28419552717225977,0.196573529415483,0.13145602023219127,0.07849065203012462,0.03691900539058254,0.011507710054227809,0.0022168451041105074,0.009731855706591784,0.18170344749505993,0.19038462338229703,0.35245083582051684,0.35053146835901267,0.002888757910790476,5.402065107914348e-5,0.009692679876796565,0.368214898233195,0.7191574010995667,0.8664358226035895,0.8604571217469819,0.002888757910790476,5.402065107914348e-5,0.009846948068894038,0.008899674682692307,0.008842004112439803,0.006581010536164831,0.0032567877240654015,0.0005871327737966345,4.1308324823091816e-5
8.99005126953125,0.2148210591255475,0.13562240422608143,0.07594550646036516,0.03707797036243337,0.014024484366623916,0.0037282638936226606,0.0006860936282374757,0.22393224383399718,0.12587642830453333,0.06986131080977168,0.03264374096278273,0.012702126258713073,0.0037282638936226606,0.0006860936282374757,0.27112302151968026,0.1604804787537823,0.08935634195947427,0.04436467896800832,0.017277940814523895,0.00453821093365782,0.0007849228364166937,0.23629657154353417,0.17180330290767737,0.11188887684135052,0.06426932689644192,0.02924486924263905,0.009367381392568543,0.0019815203871525466,0.24433478166429834,0.16812173893421922,0.10935427888316322,0.060945051898035243,0.02762457804117659,0.009367381392568543,0.0019815203871525466,0.2847997338219005,0.19680473753383443,0.13176467269057643,0.07875012605381984,0.037104088478455526,0.011595503900855526,0.002238341260309256,0.00973975332416711,0.18148207828376497,0.1913509052779403,0.3595063264479599,0.3561014893904253,0.002964940067088529,5.470312897766995e-5,0.009702035358134395,0.35552251062815166,0.7111796205827955,0.8913108058486381,0.9336704706348438,0.002964940067088529,5.470312897766995e-5,0.009881199091371131,0.008896311741167048,0.008847263942292134,0.006594861373219658,0.0032748131667725507,0.000593980154175381,4.1687275650001166e-5
9.09002685546875,0.2159203103604827,0.13594731567670365,0.07611903988714466,0.03731195349357307,0.01412102024117206,0.003762246353424115,0.0006931193374128902,0.22495566997358568,0.12625101961904509,0.070005947601643,0.03286840786599128,0.012770742173444248,0.003762246353424115,0.0006931193374128902,0.27221224759467,0.16101930462605893,0.08967495514544338,0.044594566888008356,0.01737140522687682,0.004578139287936989,0.0007929816609308218,0.23688318321471952,0.17195855561493506,0.11216566772705376,0.0644899313019847,0.029389778045444622,0.009433689971487549,0.0019993342419746887,0.2448989196696812,0.16839337917214578,0.10964044520358286,0.061165875452994366,0.027748759143319705,0.009433689971487549,0.0019993342419746887,0.28561042585520297,0.19707873474564683,0.13207647851648016,0.07900704984017962,0.0372871538047651,0.011682717785768926,0.002259786126318012,0.009668593154410276,0.01716745647917607,0.3528251903293244,0.1824914621339279,0.3558874192928597,0.0030426126078697225,5.539327977133437e-5,0.009646306252222191,0.19411360517830825,0.5575158924853615,0.6969394774478642,0.7958589766859773,0.0030426126078697225,5.539327977133437e-5,0.009778806203778427,0.008886678451705411,0.008853986490928474,0.0066085217470316475,0.0032926153239633007,0.0006008165735366484,4.20691338872673e-5
9.19000244140625,0.21711919005944616,0.13602141094852901,0.07637194530895414,0.03741233003842313,0.014216868382915214,0.00378986444218976,0.0007000072367663874,0.22605734850045464,0.1263319591501006,0.0703172382446021,0.03294080588593797,0.012843124662424904,0.00378986444218976,0.0007000072367663874,0.27329631503345053,0.1614212640909256,0.09007101290191658,0.0447592768702264,0.017466609296955083,0.004615942365839964,0.0008012219610544719,0.23804896184689808,0.1721256913893608,0.11243760991710958,0.06470852300331502,0.02953389095761449,0.00949963540649441,0.0020171057579780756,0.24593796961558476,0.16863140051582984,0.1099207660968554,0.06138318521617431,0.027872477853060743,0.00949963540649441,0.0020171057579780756,0.28661693996583076,0.19734265981970414,0.13238255370829644,0.0792614927794118,0.03746912480091881,0.01176946497780609,0.002281192913919823,0.00958264687344953,0.35367161602699193,0.5245404639804248,0.6902543574792662,0.5262316797938962,0.003121902509964259,5.6091536784962774e-5,0.009571787471445955,0.36092195208902916,0.7869354542405732,0.9175922193293083,0.888429103328252,0.003121902509964259,5.6091536784962774e-5,0.009672053350169206,0.008911117826863251,0.008856930384259332,0.006622018466286698,0.003310284363647278,0.0006076499954753757,4.24541108961811e-5
9.2900390625,0.2184280019401161,0.1358217083143707,0.07665627668190436,0.037596271488055444,0.014292313503624358,0.003819429298943257,0.0007067089013606594,0.22730160507548916,0.1264681515103507,0.07062190597300046,0.03312224680852088,0.012903678646752662,0.003819429298943257,0.0007067089013606594,0.27448664377766396,0.16118720851041005,0.09037366259035284,0.04493628276415081,0.017564874999094652,0.004650907311998397,0.0008091497351304784,0.2393893598476555,0.17216728364126768,0.11270219563198709,0.06492398681367327,0.029676524901922,0.009565222574757379,0.002034845965505709,0.24720858661579578,0.1687460061553498,0.11019361998542188,0.06159901366801595,0.027995165612735712,0.009565222574757379,0.002034845965505709,0.2877491475739248,0.19756578030995411,0.13268381110305508,0.07951223949062343,0.037649141183152865,0.011855751270041256,0.002302574746366748,0.009626312154179554,0.18203140063133358,0.5252864106322853,0.12287482146264395,0.6765520392091866,0.003202845482997379,5.679835301913141e-5,0.009609265315354781,0.2000615212904488,0.8800959431106347,0.7854072907823627,0.8662085071483646,0.003202845482997379,5.679835301913141e-5,0.009719357154732907,0.008886373369871116,0.008856725227786412,0.006635288487891002,0.0033277371264925533,0.0006144800449141422,4.284242577901816e-5
9.3900146484375,0.21935007649660715,0.1363002887945711,0.07692958699415522,0.03775149044139991,0.014360543127302793,0.003851803661312332,0.0007130536925399607,0.22823561814946292,0.12688988433792295,0.0708743164273452,0.03326027340114887,0.012958670633669941,0.003851803661312332,0.0007130536925399607,0.2754853982484807,0.16201944050294856,0.0906314820942961,0.045142202897424766,0.01767043322570324,0.004692379341447654,0.0008167146207750637,0.24012072042708954,0.17237994761045075,0.1129624670576553,0.06513859050656394,0.02981839679351389,0.00963045624633263,0.00205253343763159,0.2480283632065024,0.16907353887518145,0.11046240378786709,0.061813270688072595,0.028117495223294604,0.00963045624633263,0.00205253343763159,0.2886304950202723,0.19784313251031893,0.13298343849302152,0.07976184675920972,0.03782810994747236,0.011941582339743129,0.0023239056256973293,0.009716674688184324,0.18169061629621802,0.18687228193281105,0.3580442047972136,0.36071319569290355,0.003285482099560788,5.751288514430731e-5,0.009693554966450272,0.3610207408971815,0.7401596283039145,0.8674124020048675,0.8609280454135642,0.003285482099560788,5.751288514430731e-5,0.009875571574457806,0.008904444714744577,0.008856958219981939,0.006648443115375603,0.0033450619243663286,0.0006213063595673475,4.323358606457929e-5
9.49005126953125,0.21985730553448987,0.13603455541620071,0.07727144400836553,0.03788088459734189,0.01444315953538497,0.0038784884613795607,0.0007195156442467361,0.22883572797379081,0.1268329592733179,0.07111419489772097,0.03337554672222235,0.013023752861130397,0.0038784884613795607,0.0007195156442467361,0.27624169123268527,0.16189264050998253,0.0908440109920527,0.04530034434222602,0.01777989834013703,0.00472660623676843,0.0008243085476078363,0.24021057046769168,0.17241707331202352,0.11322209238404506,0.06535122650634999,0.02995917548037428,0.009695420100558471,0.002070189992613848,0.24825036209590468,0.16915365904561946,0.11072987543795514,0.062025441635339094,0.02823895396872376,0.009695420100558471,0.002070189992613848,0.28922562947840097,0.19805496010872448,0.13327933110307272,0.0800090881414447,0.038005615170024334,0.01202706772977112,0.002345211694198293,0.00972181469483989,0.18146086270893064,0.18261168464365551,0.5213558385677032,0.09429020916938524,0.0033699530567184374,5.8236024692549474e-5,0.009700690412262927,0.3555374193408972,0.5416320490896038,0.8884877731163461,0.9352558955442718,0.0033699530567184374,5.8236024692549474e-5,0.009908584126388696,0.0089016385268804,0.008860951256956748,0.006661455797533709,0.0033622187782519418,0.0006281369168597841,4.3628050839208734e-5
9.59002685546875,0.22093200141660999,0.1363427295403929,0.07745556926843955,0.03809778929507273,0.014532393080325496,0.003910221320924268,0.0007264770896797244,0.2298358876336819,0.12724749731823382,0.07127344196296896,0.03358268045823468,0.013093335270592367,0.003910221320924268,0.0007264770896797244,0.27728555754278367,0.1623798415058707,0.09120246098364346,0.04551272815318731,0.0178754207474618,0.004765274606397858,0.0008324494434761937,0.24079996654804675,0.17255567192137783,0.11348894084924384,0.06556195279546201,0.0300985399702456,0.00975996025912063,0.0020877943073530974,0.24881579220587632,0.16941270006744721,0.1110039320076728,0.06223646611835771,0.028359160231733047,0.00975996025912063,0.0020877943073530974,0.2900102447490021,0.1983086968730659,0.13357847598034994,0.08025402216002907,0.03818125450342731,0.012112004399817671,0.0023664670537194435,0.009657688608599311,0.015750817816930978,0.18060493169601885,0.18310047293752182,0.19004396693638098,0.003456094507343283,5.8966908181913866e-5,0.009648004006706958,0.18920256057005228,0.5500540186235919,0.7318877865049354,0.8167205799795669,0.003456094507343283,5.8966908181913866e-5,0.009811294981712146,0.008891718142370877,0.008866396603595358,0.006674293377502468,0.003379169278220005,0.0006349547186069701,4.402532037798531e-5
9.69000244140625,0.22210280260616966,0.1364156270227489,0.07773504948082409,0.03819508976557881,0.014625865299503953,0.003938148646847891,0.0007333055617398966,0.23091132769120049,0.12729788209552612,0.07161074656954633,0.03366095130793082,0.013165409508862408,0.003938148646847891,0.0007333055617398966,0.2783256992981452,0.16279774610232609,0.09160596505316178,0.04567542572743598,0.017968286427011322,0.0048023335658820936,0.0008406586796189215,0.24194159233904236,0.17270239070994176,0.11375138504752368,0.06577085274899944,0.030237189688151884,0.00982416062598945,0.0021053573901951422,0.2498334974458612,0.1696382737659502,0.1112737866384837,0.06244465690330116,0.02847893689448052,0.00982416062598945,0.0021053573901951422,0.2909830066835623,0.19855153242218213,0.13387238070138902,0.08049671025666735,0.03835591145306573,0.012196502222254142,0.0023876848191444976,0.009581770502036664,0.3536655645454531,0.3523785715955115,0.6900891424316312,0.6783344501655848,0.0035440529798789976,5.9705993166964934e-5,0.009579502561403656,0.3590369994573816,0.764218014686647,0.9000416875769749,0.9141054588500174,0.0035440529798789976,5.9705993166964934e-5,0.009709013783088975,0.008916491361835355,0.008868243148030157,0.006686980951582354,0.0033959990742529894,0.0006417677709535241,4.442561618807485e-5
9.7900390625,0.22338423397671228,0.1361325605135722,0.0780221294056735,0.038366452862753746,0.014698411695665053,0.003967361134839388,0.0007398886609965125,0.2321294321961211,0.12738814583279504,0.0719107079255794,0.03382763800757399,0.013223583810830502,0.003967361134839388,0.0007398886609965125,0.2794734549740242,0.16251038753086436,0.09190301184419598,0.045840684566134826,0.018062192617096243,0.004836613112807048,0.0008485594138143893,0.2432577386355062,0.17273073410098705,0.11400703352550891,0.0659768573527241,0.030374465707763056,0.009888025574145696,0.0021228901491804042,0.2510803010062542,0.16974537911207743,0.11153536312196938,0.06265119770502295,0.028597767699109482,0.009888025574145696,0.0021228901491804042,0.2920848473561626,0.1987581095852363,0.13416191429319743,0.08073598802704494,0.03852875794292294,0.012280566441940713,0.002408878016551369,0.009625814398316347,0.18194992643905508,0.35295131175012634,0.05061797778815994,0.676835658827543,0.003633866971630089,6.045375710559309e-5,0.009617722515507103,0.1956154660584691,0.8772504445344679,0.8348509763622548,0.8642366553557058,0.003633866971630089,6.045375710559309e-5,0.009754011901718856,0.008891931169543522,0.008867085209031981,0.006699458888677471,0.003412628759005193,0.0006485757587303833,4.482916729381744e-5
9.8900146484375,0.2242913414927829,0.1366580624653322,0.07827233871613573,0.038512733529649894,0.014769154463436374,0.003998637133727759,0.0007460318484503191,0.23304896392775734,0.12785684718714357,0.07214157555926506,0.03395330786722165,0.01327774382829531,0.003998637133727759,0.0007460318484503191,0.2804387113754648,0.1633509613722071,0.09213729578049523,0.046035493949597946,0.018161146392044115,0.004877307843066547,0.0008560014675973549,0.24399474986354414,0.17292560040980307,0.1142587893238453,0.06618213026290957,0.030511056327101743,0.009951559384609949,0.0021403714134809785,0.2518999928082941,0.17005997408039789,0.11179333479445448,0.06285636288367147,0.028716337700981167,0.009951559384609949,0.0021403714134809785,0.29295130305715295,0.1990153650188498,0.1344501113929938,0.08097429057549614,0.03870066255182478,0.012364202202876295,0.002430020894570043,0.009710201947128428,0.1816777701950264,0.029930138299003085,0.5192141459945655,0.3449727509751675,0.003725589470429815,6.120930615787319e-5,0.009698766818871897,0.3589510175703235,0.8147209347057016,0.777968871663966,0.8620793577681397,0.003725589470429815,6.120930615787319e-5,0.009903361019805483,0.008909845916647532,0.008866383470976956,0.006711830863937521,0.0034291422865796325,0.0006553783775463704,4.523546326460829e-5
9.99005126953125,0.2247969191817786,0.13635858064695555,0.07854137775289852,0.03865156262482348,0.014849268643276292,0.004025645543322331,0.0007526495649360971,0.23364393833043695,0.127720697339921,0.072307429267757,0.03408267736442615,0.013337558849548565,0.004025645543322331,0.0007526495649360971,0.28117107742769637,0.16319914243738043,0.09231038070942081,0.046199400239703224,0.018262358879115054,0.004911324240814625,0.0008635135822625201,0.24411373543937145,0.17294807397670675,0.11451007944447161,0.06638561020483008,0.03064664126989631,0.010014843226631667,0.0021578227516366403,0.2521435797248043,0.17013457651514857,0.11205006741631363,0.0630597664961171,0.02883404534885335,0.010014843226631667,0.0021578227516366403,0.29353710380930237,0.19921083203709805,0.1347349021182548,0.08121044403198971,0.0388712237958719,0.012447515896481305,0.002451139381086908,0.009713599799587878,0.181442396032151,0.07169953149909326,0.5201683050183253,0.07609548129968874,0.0038193782191727533,6.197358138679405e-5,0.009704459194219063,0.35554782435940324,0.5524372224808061,0.888347424580001,0.7523928913241406,0.0038193782191727533,6.197358138679405e-5,0.00993523338032306,0.008907553316388385,0.00886937259133763,0.00672407237507505,0.00344550138367665,0.0006621836290120909,4.56449823177282e-5
10.09002685546875,0.22584764498489457,0.13664940284873128,0.07876132053993434,0.0388467041178569,0.014932093446461472,0.004055268630622238,0.0007595252855693327,0.23462148799830443,0.1281818543220188,0.07250470810441768,0.034266641460283645,0.013408176317440712,0.004055268630622238,0.0007595252855693327,0.28217251323862086,0.16362861917685462,0.09268505522577508,0.046389304974284666,0.018362763698225468,0.004948172581422797,0.0008716568406073866,0.24470464328556746,0.17307356408320196,0.11476849749474234,0.06658734928083658,0.030780909648080525,0.010077726858578367,0.002175223092197651,0.2527092337941502,0.17038095129279748,0.11231347898656212,0.06326183693257566,0.02895061338287121,0.010077726858578367,0.002175223092197651,0.2942966042526314,0.1994475683837586,0.13502301105066633,0.08144450001050928,0.03904005270987952,0.012530309273849027,0.002472207820798251,0.009654546397424262,0.014818676111222897,0.3523274628465091,0.18730755737087756,0.1382258737970573,0.003915053121883324,6.274566856394875e-5,0.009654229506811598,0.18740112893010608,0.5487946126169349,0.7329561402481332,0.8575172480320944,0.003915053121883324,6.274566856394875e-5,0.009842692979381729,0.008897369245618831,0.00887380144933601,0.006736151139920906,0.0034616692237127056,0.0006689746308653933,4.605720697747925e-5
10.19000244140625,0.22699096924105572,0.13672743854740038,0.07906304996307051,0.03894982100681583,0.015019955478634411,0.0040836730138404265,0.0007662966602117014,0.23567128874830523,0.12821908178865835,0.0728548797650513,0.03435737813987682,0.013477944588953418,0.0040836730138404265,0.0007662966602117014,0.28317133981252074,0.1640735063570657,0.09309370716725467,0.04655552345305377,0.01845340970487655,0.004985286762993738,0.0008798146429458147,0.24582221201403168,0.1732037997021817,0.1150228699917327,0.06678742379611353,0.030914533796299878,0.010140291675414637,0.0021925833184290888,0.25370569536572596,0.170595773383542,0.11257355582742717,0.06346176278837101,0.029066774482281354,0.010140291675414637,0.0021925833184290888,0.29523671440049737,0.19967259514750266,0.1353062897576399,0.0816765133707054,0.03920799648308812,0.012612689051577683,0.002493239226805494,0.009585891545477461,0.35365966746463046,0.35220906174763866,0.6901196191471828,0.508535533905569,0.004012787044342626,6.352604977528974e-5,0.009590318404769507,0.35795825640778245,0.7725460529264971,0.8920728558160652,0.924379064286528,0.004012787044342626,6.352604977528974e-5,0.009744572052737828,0.008922412827437099,0.008874790844485017,0.006748090865007521,0.0034777273247999486,0.0006757594117166592,4.647236858814929e-5
10.2900390625,0.22824546811034432,0.1363706818857296,0.07935237743709804,0.03911083111692115,0.01509057993535117,0.0041124987147581156,0.000772746142550337,0.2368636394580507,0.1282518789343266,0.07315261645145632,0.03450857913453368,0.013534381129536966,0.0041124987147581156,0.000772746142550337,0.2842791213428973,0.1637429679021237,0.0933848378572749,0.0467096971188103,0.0185436283651774,0.0050188135963536405,0.0008876925922454787,0.24711402773398072,0.17322168527694637,0.11527091798912505,0.06698480723970504,0.031046877214478536,0.010202541616158047,0.0022099142153157777,0.2549287362277666,0.17069541086956327,0.11282541061414876,0.06365973618445527,0.02918204469084136,0.010202541616158047,0.0022099142153157777,0.2963086423122218,0.19986525523345733,0.13558557060215362,0.08190536665510105,0.039374256887203904,0.012694659996080339,0.0025142465237328678,0.009629982011911023,0.1818818341679832,0.3526603365684041,0.11323647761094416,0.6776050338058699,0.0041126196124594,6.431522724350476e-5,0.009628842890617162,0.1927299826898776,0.8756458756043818,0.9131575299122482,0.9873982238430281,0.0041126196124594,6.431522724350476e-5,0.009787398153382173,0.008898045735758304,0.008872904419686798,0.006759835227852888,0.0034935997490253747,0.0006825377070377359,4.689070578486893e-5
10.3900146484375,0.2291381990487857,0.1369403662000556,0.07958690397308073,0.039245729816197075,0.015165144793502436,0.004142272040442404,0.0007787456841336543,0.23776908340972544,0.12876919374296927,0.07336342201376751,0.034626296616577935,0.013588676084274696,0.004142272040442404,0.0007787456841336543,0.2852130994155234,0.1645875458216348,0.09359626132385403,0.04689365907656272,0.01863655066411839,0.005058461852093921,0.0008949993338644252,0.24785512825745415,0.1734023967023807,0.11551542758131446,0.06718156890474063,0.03117860205651301,0.010264480540366208,0.0022271948574694453,0.255747186245486,0.1709976018500534,0.11307352956984372,0.06385661990737232,0.029297113424127552,0.010264480540366208,0.0022271948574694453,0.2971598200901512,0.20010559085392118,0.13586375423744199,0.0821333849668121,0.0395396674861991,0.012776226785467788,0.0025352041978831353,0.009710043392420214,0.1816647573322847,0.019850192059900414,0.5195908933435344,0.3464767683372262,0.004214619531182687,6.511225603617781e-5,0.009707345403939013,0.20911996841185518,0.8737858810368004,0.8534282707533543,0.8251510684021737,0.004214619531182687,6.511225603617781e-5,0.0099303492665032,0.00891578322778099,0.008871487767537345,0.006771480992592303,0.003509366460116375,0.0006893092614603563,4.731169070867989e-5
10.49005126953125,0.22964173619687203,0.1366123172147772,0.07976790784631285,0.039395971466981226,0.015243038096531606,0.004169915963573736,0.0007854896120285728,0.2383587240542268,0.12855665756377152,0.07345572086877036,0.03476665483858354,0.01364437618595168,0.004169915963573736,0.0007854896120285728,0.28592300481421073,0.1644151962185571,0.09375811568300678,0.04706296191938197,0.01873152925229809,0.005092452544987311,0.0009025299230531854,0.24800064150448306,0.1734131143594222,0.11575960153371516,0.06737669006935469,0.031309398245028645,0.010326187296461214,0.00224444656698757,0.25601023329360345,0.17106772227469164,0.11332056249206382,0.06405199606436714,0.02941137035724655,0.010326187296461214,0.00224444656698757,0.29773612852815834,0.20028723118468506,0.13613880036002068,0.08235944270446827,0.03970384031441968,0.012857492874712967,0.0025561379609332162,0.009712366038685817,0.3537025638362853,0.025689420972417092,0.5201047273539222,0.22603275845018475,0.004318967270380485,6.59181273446128e-5,0.009712131364180546,0.3555266115557623,0.5995953899527291,0.8909411355217997,0.7491330661625425,0.004318967270380485,6.59181273446128e-5,0.009961168446914007,0.008913964291766477,0.008873692032608438,0.0067830057064929734,0.003524990771749131,0.000696082083666951,4.773582010403253e-5
10.59002685546875,0.2306689359905616,0.13688173204438311,0.08003908181426728,0.03956138993341163,0.01532062434363073,0.004197921837549553,0.0007922594257098066,0.23931417781611683,0.1290576705535991,0.07369988954336096,0.03492000782649725,0.0137145184696856,0.004197921837549553,0.0007922594257098066,0.2868846392706232,0.1647810864468088,0.09412728212499454,0.047228079883640105,0.0188337710102169,0.005127479280352983,0.000910596738589605,0.24859192303020686,0.17352837387182427,0.11601079035757916,0.06757021789015187,0.031438964405391547,0.010387515091141332,0.002261648513986739,0.2565751594871476,0.1713014333718734,0.11357460129603149,0.06424586589906085,0.02952458061390865,0.010387515091141332,0.002261648513986739,0.2984714825900068,0.20050968426257962,0.13641720348219694,0.08258358572721883,0.039866398986641856,0.012938264566611598,0.002577022392054482,0.009657147298952664,0.014145261157300767,0.35216563641664284,0.1890535688109968,0.39447377310907045,0.00442546119532236,6.67318756538611e-5,0.009663955750490593,0.1863753796124577,0.5328916740618289,0.740743649333681,0.9492050924105628,0.00442546119532236,6.67318756538611e-5,0.009873057121629548,0.008903542584772,0.008877320900666985,0.00679437801720561,0.003540437334930523,0.000702839416429704,4.81625592795883e-5
10.69000244140625,0.23178539503288548,0.13697372439368832,0.08035967584864868,0.03967952754695397,0.015400635955351237,0.0042265265472196814,0.0007989786787681478,0.2403388749510703,0.12909552745849703,0.07405333804615916,0.035031326304608014,0.013781599164432686,0.0042265265472196814,0.0007989786787681478,0.2878445427978558,0.1652629047518597,0.09453932562711874,0.04740297800863153,0.018922924513739142,0.005164889363078439,0.0009187038023189589,0.2496855943167713,0.1736453821216961,0.11625822168927405,0.06776222262881813,0.031567948051966416,0.010448542997515126,0.002278811457056026,0.25755052987346455,0.1715067195854885,0.11382547244136045,0.06443826777105315,0.029637395127905235,0.010448542997515126,0.002278811457056026,0.2993800834181356,0.20071965859427834,0.1366911193702959,0.08280586337896019,0.040028157496532206,0.013018645635566,0.002597870399724875,0.009593901326019796,0.3536538326227233,0.35207321534779357,0.5190785961635019,0.5101247194190744,0.004534308722182941,6.755400786861784e-5,0.0096036201257255,0.3572537841843603,0.751508894157359,0.8888367639790095,0.9264451101051032,0.004534308722182941,6.755400786861784e-5,0.009778817328461678,0.008928797533746735,0.008877651409809943,0.006805620490433571,0.003555783877213702,0.0007095892940024363,4.8592149100340234e-5
10.7900390625,0.23301355479255145,0.13655115403558507,0.08065095447583269,0.03983374014866617,0.01547291129495346,0.0042548982348058475,0.0008052633844917053,0.24150613439085347,0.1290621937711826,0.07435004084435384,0.035169193950057256,0.013838127193899945,0.0042548982348058475,0.0008052633844917053,0.2889145811418594,0.16489850482969387,0.0948232657075725,0.047550471038508985,0.019009640426901918,0.005197684054190895,0.0009265337745110721,0.25095308215336914,0.17365510227824948,0.11649972569084661,0.0679517169916595,0.031695733560734116,0.010509274578749454,0.002295946058750477,0.25874992038966493,0.17159914901982956,0.11406875271252606,0.06462829270167404,0.02974937897056068,0.010509274578749454,0.002295946058750477,0.3004226807824183,0.20090059685206885,0.13696134964906756,0.08302520152540067,0.040188345345493974,0.013098640428318613,0.0026186948046885198,0.009637774905054719,0.18182393914878237,0.3524361732115806,0.1954158982496006,0.33856399525807934,0.004645552245999905,6.838505125934576e-5,0.009642119061712702,0.19077999071391333,0.8750363811564166,0.8736403605174695,0.9560438231615175,0.004645552245999905,6.838505125934576e-5,0.009819594389830802,0.00890463431603684,0.008875220540785959,0.006816680005551261,0.00357095767637561,0.0007163314948434235,4.9024837527846294e-5
10.8900146484375,0.23389192496855848,0.13716294622465885,0.08087203295011851,0.039958330767014945,0.015548282345405588,0.004282658914215616,0.0008114003397430364,0.24239750265052667,0.12963105378505912,0.07453985307886858,0.03528121914171059,0.013891420479432169,0.004282658914215616,0.0008114003397430364,0.2898193548533447,0.16574275666959473,0.09501267110926011,0.0477229538088705,0.019097558322087798,0.005235937061580145,0.0009337154858072495,0.25169686463256924,0.1738246279658606,0.11673798993860163,0.06814068433474847,0.03182295908900026,0.010569713328945221,0.002313031629781103,0.2595660965521958,0.17188954258831987,0.11430786681388971,0.06481762937495711,0.029861155899416895,0.010569713328945221,0.002313031629781103,0.30125835509575366,0.2011266743413669,0.13723067723930027,0.08324382532609619,0.04034776403303577,0.013178253213930676,0.0026394703232447895,0.009714578130900878,0.35392808400578085,0.18799122492770942,0.5204953876759423,0.5137549115915273,0.004759274600556276,6.922400929939669e-5,0.009718558312233177,0.19294111235465553,0.7014686292104113,0.7987665420287153,0.7922556642726256,0.004759274600556276,6.922400929939669e-5,0.009956567808541188,0.008922177655908033,0.008873268751972304,0.006827646991063089,0.003586035030901398,0.0007230658051900071,4.9460079758979624e-5
10.99005126953125,0.23439330394844102,0.13681052609461222,0.08098898875213002,0.04011793702595999,0.015624953326017932,0.004311399192928166,0.0008180401216625767,0.24298186142349829,0.12936927431871123,0.07458848996381727,0.035430213767544405,0.013944871272965861,0.004311399192928166,0.0008180401216625767,0.2905082267837318,0.16555363141497442,0.09518624852486751,0.04789726268642084,0.01918977281815442,0.005270200715485655,0.000941282119127202,0.25186649875327716,0.17382599914936142,0.11697600843273379,0.06832814514737984,0.03194932413342559,0.010629935941906513,0.002330089250236346,0.25984664753739634,0.1719559754766051,0.1145461166336053,0.06500561739286635,0.02997222330776819,0.010629935941906513,0.002330089250236346,0.3018250933330494,0.20129661918294456,0.13749708770793784,0.08346065360818644,0.04050603826199635,0.01325758470245303,0.002660222450829783,0.009716272731821357,0.3536879339166176,0.018074586622811886,0.5205038288052225,0.3094276857306599,0.004875691846977371,7.007192384397682e-5,0.009722812374945499,0.35547644106364773,0.7038271776316652,0.8976993914479501,0.7504409409657266,0.004875691846977371,7.007192384397682e-5,0.009986411029375503,0.0089207952451677,0.008874867277495825,0.006838501027050115,0.003600980733699097,0.0007298002265084794,4.989839053241765e-5
11.09002685546875,0.23539759970653348,0.13705496702350778,0.0812911614161923,0.040249088830259766,0.015698042165357997,0.004338086708789501,0.0008247122595125615,0.24391559949408562,0.12988019178256166,0.07485759901011889,0.0355459655568726,0.014012187349263952,0.004338086708789501,0.0008247122595125615,0.2914324044396522,0.16585359222408538,0.09553302937936593,0.04803827089162804,0.01929042099656954,0.0053036978458868705,0.0009492683904683483,0.25245713761043026,0.17393335476762958,0.11722091435418808,0.06851414238146797,0.03207453628172835,0.010689798898090467,0.0023470983228875667,0.26040999788362257,0.17217738852126854,0.11479164285479326,0.06519196835569688,0.030082317138422195,0.010689798898090467,0.0023470983228875667,0.30253725914496343,0.20150706037984725,0.13776687168368634,0.08367572738508533,0.04066280347965502,0.013336445526007077,0.0026809259938087348,0.009664075639904063,0.013627108785242042,0.35203765329804027,0.22860801937153832,0.40471415642859565,0.004994573011398059,7.092777757714209e-5,0.00967640759097181,0.1856837769647605,0.6543544809071116,0.7575927220683488,1.0067218947465444,0.004994573011398059,7.092777757714209e-5,0.00990243993324376,0.008910162976356512,0.008877872862696505,0.00684921171470784,0.003615760816904837,0.0007365181342620595,5.033921841073965e-5
11.19000244140625,0.23648781370882624,0.13716840346412243,0.08162800050975638,0.040395619049119265,0.01577148025409152,0.004366788200160515,0.0008313490046455922,0.2449157600142252,0.12992959754289127,0.07521018432174037,0.035688653810755595,0.014078087139241167,0.004366788200160515,0.0008313490046455922,0.29235561024077333,0.16637812571037516,0.09594533025342558,0.04822381591888304,0.01937717760013959,0.005341186922714775,0.0009573333244704818,0.2535271241471383,0.1740398216100175,0.11746229309836945,0.06869874108058088,0.03219922020824231,0.01074937911345357,0.0023640694830579538,0.26136447161829335,0.17237430117742106,0.11503411060283497,0.06537747341714528,0.030192022022792493,0.01074937911345357,0.0023640694830579538,0.30341550693391345,0.2017043041695458,0.13803245589933363,0.083889091327479,0.04081884320225064,0.013414936707349202,0.0027015937546195122,0.009604961550973685,0.35364801937643603,0.35196341025331607,0.348338486116923,0.513996470933817,0.0051161655928821425,7.179210251937794e-5,0.009618915157016883,0.35675710305255043,0.7409082093205964,0.8885616368703815,0.936503027708595,0.0051161655928821425,7.179210251937794e-5,0.009811830081059538,0.008935574905612562,0.008877705346260931,0.006859800666020328,0.003630449520173858,0.000743227554308917,5.0782813512916986e-5
11.2900390625,0.23769016119051062,0.13668646226770206,0.08192100581613578,0.04053762190070518,0.01584616416052713,0.004394573080928417,0.0008374492351491019,0.2460584758940593,0.12982460813748511,0.07550548681064788,0.03581113788248018,0.014135239069428035,0.004394573080928417,0.0008374492351491019,0.29338981786915597,0.16598795805175082,0.0962322084977326,0.04836484248463939,0.01946125269110331,0.0053733328704771875,0.000965090634654082,0.2547703559463192,0.17404325151979394,0.11769808068693675,0.06888099021697507,0.03232277976797457,0.010808679823769245,0.002381013272400924,0.26254037516493783,0.1724599361837063,0.11526958716246803,0.06556011369665456,0.03030095031498798,0.010808679823769245,0.002381013272400924,0.3044294448341255,0.2018753605327582,0.13829461615409477,0.08409971136229101,0.04097341275505196,0.013493062223369807,0.0027222384489923876,0.009648412452964796,0.181773994439771,0.3522602794016356,0.19866163573077544,0.341683328375197,0.005240527766341143,7.266545127197503e-5,0.009657138970689259,0.18939584127789844,0.8759732328101371,0.8725137077458875,0.9374140696267258,0.005240527766341143,7.266545127197503e-5,0.009850671504806004,0.008911626944929332,0.008874878478277445,0.006870217844389314,0.003644977108474533,0.0007499283016850667,5.12294328247414e-5
11.3900146484375,0.2385547085297312,0.13733874389234915,0.0821299529531962,0.040661257972956465,0.015920966613814577,0.004420222507067254,0.0008437833571846922,0.24693593595544513,0.13044676586058812,0.07567168001920614,0.03592289475724513,0.014187217376045386,0.004420222507067254,0.0008437833571846922,0.2942673176316688,0.1668280376963802,0.09640017063435584,0.048529148061880634,0.019544728917654394,0.005409849871227653,0.0009721950821690392,0.2555155529960424,0.17420400340540484,0.11793088135546873,0.0690627945471202,0.032445831000313376,0.010867704204450367,0.002397909229376985,0.26335335740101906,0.1727394482728946,0.11550032479380362,0.06574253644111552,0.030409652066494226,0.010867704204450367,0.002397909229376985,0.3052495168480483,0.20208941633740202,0.13855603140077372,0.08430972143717505,0.04112728415026004,0.013570825982312318,0.002742835016451116,0.009722666135048547,0.35391466588874193,0.18594550176381894,0.5225997682690502,0.5278404792780224,0.005367742211096931,7.354677518829775e-5,0.009731842658435238,0.1885613514081824,0.7016545517331455,0.7736547894900206,0.775828885799636,0.005367742211096931,7.354677518829775e-5,0.009982046786784653,0.008928962436565433,0.008872536254553077,0.006880547817499361,0.0036594165039054317,0.0007566201980223219,5.167851510526626e-5
11.49005126953125,0.23905361579930473,0.13696529348830316,0.08220922160660174,0.04082377504446614,0.015994825290872584,0.004450247661702356,0.0008503092399497009,0.24751496097965545,0.1301541320814334,0.0757048915858445,0.03607632540694743,0.014238940261677425,0.004450247661702356,0.0008503092399497009,0.2949363453576688,0.1666253035545887,0.09659455354488249,0.04870497178703187,0.01963611201498496,0.005444664108855935,0.0009797840440956842,0.2557070876250357,0.17419802516694058,0.1181634946027199,0.06924321078115807,0.03256808240027631,0.01092652694161732,0.0024147781972096868,0.26364961358782774,0.17280299329286422,0.1157305631479892,0.06592369520260112,0.030517727672928402,0.01092652694161732,0.0024147781972096868,0.30580666978500193,0.20224946265160684,0.1388147106111129,0.08451808137341339,0.04128009397737707,0.01364832612081555,0.0027634087373918474,0.009724036988396972,0.35367468957685366,0.014932448763738943,0.42198806039361436,0.36872673731756755,0.005498085344329952,7.443716736682171e-5,0.009735827734869577,0.3554095894745316,0.7038333308972882,0.9139295071183963,0.7566937401468747,0.005498085344329952,7.443716736682171e-5,0.010010982762616688,0.008927981913487414,0.008873673489151756,0.00689077216000049,0.0036737338805474533,0.0007633112256427323,5.2130592529516586e-5
11.59002685546875,0.24003532490190418,0.13718161207568394,0.08251949366166891,0.04093183293274076,0.016064613799644478,0.004475711075773832,0.0008568956469748428,0.2484274613505904,0.1306541277309078,0.07597871941283355,0.03616217511316213,0.014301965371330886,0.004475711075773832,0.0008568956469748428,0.2958252238039705,0.16686812666127895,0.09691064749622777,0.0488229707214829,0.01973262672287726,0.00547683310864087,0.0009876816595424573,0.25629617749861844,0.1742993502956219,0.1184028566428993,0.06942227826006131,0.03268925000581746,0.010985007627601982,0.002431599803304893,0.2642106332516114,0.17301252758568503,0.11596831842549517,0.06610315754515446,0.030624908574811833,0.010985007627601982,0.002431599803304893,0.30649658364700766,0.20244979623689077,0.1390767616524588,0.08472482806353447,0.04143148882239828,0.013725377393779653,0.0027839346388939864,0.009674309209064503,0.013210236990072325,0.3519353185403525,0.36823172118814235,0.5351068051250951,0.005631289791569324,7.533555816407088e-5,0.009690989919355027,0.18517537391291486,0.7579404501782632,0.7859014415823309,1.0372662183284975,0.005631289791569324,7.533555816407088e-5,0.009930889999597903,0.008917166126306065,0.008876198230929914,0.006900861423676608,0.0036878965634733344,0.0007699848991084746,5.258509742232345e-5
11.69000244140625,0.24109984108739935,0.1373229083979867,0.08287041181481372,0.04110005575529796,0.016133218965982108,0.004504429730220058,0.0008633998703992259,0.2494036400106788,0.13072433111606913,0.07632744181822428,0.03633119868979426,0.014367880787739103,0.004504429730220058,0.0008633998703992259,0.2967137270937746,0.1674294763436591,0.09732622695251794,0.04902580715883052,0.01981815403906581,0.005514264690894485,0.0009956997551835995,0.2573427358046633,0.17439748455344367,0.11863887500962252,0.06960005748023997,0.032809937390598294,0.011043221167081166,0.002448384561780779,0.26514443927277054,0.17320210736586736,0.11620299729596988,0.06628224275763166,0.030731720297940843,0.011043221167081166,0.002448384561780779,0.3073456284034518,0.202636270565313,0.13933485449655336,0.08493000217903189,0.041582224107966116,0.013802078243177135,0.0028044254169385936,0.009618427564380985,0.35364221879919083,0.35187412925440753,0.3493785359775056,0.3570533420211923,0.005767635970636508,7.624250500931332e-5,0.009635805440770527,0.356385749539738,0.7625621810847691,0.8491334600148784,0.9610603237932908,0.005767635970636508,7.624250500931332e-5,0.009843683209696934,0.008942685241619508,0.008875661538782616,0.006910836404975225,0.0037019755739749493,0.0007766492240970438,5.304228884478132e-5
11.7900390625,0.24227698302702821,0.13678685052698025,0.08316499072062283,0.041231984204610675,0.016210053905069507,0.00453165965188531,0.0008694130204896969,0.2505223098932665,0.1305452647057137,0.07662072376246244,0.03644060554215424,0.014425772104463146,0.00453165965188531,0.0008694130204896969,0.2977140816023626,0.16701973934837183,0.09761693558322586,0.04915577081751616,0.019898626072310244,0.005545731206195021,0.0010033648570351634,0.2585618418150061,0.1743961519636379,0.11886958832826343,0.0697756310222306,0.032929566626232996,0.01110117050912794,0.0024651428954982463,0.26629706152109517,0.17328140456967867,0.11643127358864257,0.06645806529218269,0.03083779515410168,0.01110117050912794,0.0024651428954982463,0.30833163676185293,0.2027989912773103,0.13958974317424233,0.08513260676800886,0.04173157926364113,0.0138784323185139,0.0028248936820167657,0.009661296815223186,0.18173037446337323,0.35212037109073563,0.5280845475621821,0.3489268036025702,0.00590723642148435,7.715858612970912e-5,0.00967356557036039,0.1883633910032877,0.7104322492380291,0.8717469604959757,0.9284048835219575,0.00590723642148435,7.715858612970912e-5,0.009880693808575662,0.008918963709760253,0.008872556833564247,0.006920650018965205,0.003715903957781144,0.0007833040468406459,5.3502432558200274e-5
11.8900146484375,0.24312777548946257,0.13747832036240593,0.08335576706528612,0.04135328822631137,0.016283930186557705,0.004555716660978159,0.000875886075820596,0.2513861246688554,0.13122022620866025,0.07675736797070089,0.03655207002152152,0.01447630430178634,0.004555716660978159,0.000875886075820596,0.2985657779025514,0.16785312108634776,0.09777132396633469,0.04932010784331378,0.019979499601100507,0.005580509009678631,0.0010105171487557515,0.259307313110886,0.17455008252701146,0.11909752989495674,0.0699508314779367,0.0330487332885614,0.011158858549795057,0.0024818545630855135,0.2671060304345375,0.17355096903728118,0.11665424349751392,0.06663410909914438,0.030943603782025136,0.011158858549795057,0.0024818545630855135,0.30913610680229064,0.2030029098396385,0.13984401430951346,0.08533469220112327,0.04188029908024523,0.013954443208375947,0.0028453145907784837,0.009733480507469543,0.35390111094245297,0.1846571309983007,0.35815754472736383,0.4620697103791962,0.0060501363945722605,7.80827002538524e-5,0.009746759317817214,0.186621332318071,0.7033358331198462,0.7641417461878813,0.9120512882406605,0.0060501363945722605,7.80827002538524e-5,0.010006815014534142,0.008936080402694222,0.00886993921010641,0.006930381379060219,0.0037297515180921173,0.0007899492192019525,5.396495133528915e-5
11.99005126953125,0.24362406460230615,0.13708655593066166,0.08342693667625585,0.0415175683309686,0.016354615606853883,0.004586535021702784,0.0008823219909297364,0.2519597105486913,0.1309043152366401,0.0768007631036597,0.03670771467852889,0.01452736571204781,0.004586535021702784,0.0008823219909297364,0.2992160748432545,0.16763953247422753,0.09798267045464047,0.049492763426518906,0.020070429762381034,0.005615993162853399,0.001018031015193124,0.2595187004275475,0.17453840423969383,0.11932531795142476,0.07012474909376135,0.03316715434104312,0.011216358098197609,0.00249854017645465,0.2674163376476109,0.1736104600103823,0.1168771329681361,0.06680895507875566,0.031048870595011165,0.011216358098197609,0.00249854017645465,0.30968370776836623,0.20315457654661134,0.14009569876430672,0.08553525621489927,0.04202803131521295,0.014030206630314155,0.0028657132106352304,0.009734736701531885,0.35366259942717043,0.013202174048618783,0.2097404894093115,0.3655715073387605,0.006196711547606696,7.901599225988865e-5,0.009750660254970914,0.24007885445317603,0.704576274646048,0.9690933108186579,0.7686179212587438,0.006196711547606696,7.901599225988865e-5,0.010034905063472054,0.00893546944105142,0.008870730437362254,0.006940013994342573,0.0037434857208208197,0.0007965926943269974,5.4430394295199625e-5
12.09002685546875,0.24458376669715404,0.1372718282923041,0.08372556023345763,0.041603201535620665,0.016421129077667164,0.0046108589755482375,0.0008887956919206032,0.25285144111144336,0.13138416160894298,0.07706414368446822,0.03677124798957643,0.014586512428195827,0.0046108589755482375,0.0008887956919206032,0.30007170588782706,0.16783401855349214,0.09828443692581822,0.04959764511115312,0.02016173346004121,0.005646936283404677,0.0010258387302205998,0.26010543438514744,0.1746352008790741,0.11955970782603972,0.07029742008035077,0.033284553796987,0.011273531708299894,0.0025151795803243565,0.26797435552644083,0.17381067612719417,0.11710762860157076,0.06698207303715481,0.031153319608695655,0.011273531708299894,0.0025151795803243565,0.3103522765776838,0.20334640344929392,0.14035073865888742,0.08573433216571089,0.04217443305067476,0.014105541269923041,0.00288606478350557,0.009687091581818276,0.01286376796310569,0.25926667486970023,0.5327115075431295,0.5313319130904827,0.006346662772334569,7.995733969645118e-5,0.009707239249396713,0.1847826518294589,0.7522456205134057,0.935894698680776,0.8745592224595544,0.006346662772334569,7.995733969645118e-5,0.009958452372069795,0.008924496472316992,0.00887288808320974,0.006949519343161144,0.0037570751032753504,0.0008032181311667117,5.489817795510615e-5
12.19000244140625,0.24562321418154676,0.1374465356632766,0.08408877875525958,0.0417877615044698,0.01648567664203817,0.004639361017111202,0.0008951474000622593,0.2538041806753835,0.13148227350119632,0.0774078578290029,0.036956222827341005,0.014650360479828997,0.004639361017111202,0.0008951474000622593,0.3009273419410337,0.16842580560832437,0.09868825002435258,0.049810274956631845,0.020246828903058785,0.005684237332045662,0.001033801848114428,0.2611288568893689,0.17472681321682323,0.11979089989718106,0.07046890093826388,0.03340151566667301,0.011330452403443646,0.0025317831700785724,0.2688877508483941,0.17399377498654742,0.11733506848340412,0.0671549879293767,0.03125741187058021,0.011330452403443646,0.0025317831700785724,0.31117324807926705,0.20352376894382704,0.14060202408018224,0.0859319572716731,0.042320233719241616,0.014180543142311751,0.0029063818992016524,0.009633796361422442,0.35363644073170475,0.35180127795993044,0.35139081059259936,0.509555841063884,0.006500264965670518,8.090732567498868e-5,0.009653966918250897,0.25269499865155354,0.8899778491857046,0.7955887934740122,1.0392723495064116,0.006500264965670518,8.090732567498868e-5,0.00987444300207934,0.008950077455972693,0.008872084389413273,0.006958917507461723,0.0037705877090928263,0.0008098335054029568,5.536857008730114e-5
12.2900390625,0.2467755882288006,0.13686070570331646,0.08438478596365054,0.04190237609393796,0.016563025185228952,0.0046663652675465956,0.0009012558625270538,0.25489929239123277,0.1312292470092245,0.07769679383848556,0.03705089705412528,0.014709133073354579,0.0046663652675465956,0.0009012558625270538,0.30189561831207923,0.16800227496891193,0.09897458896342691,0.04992525234142708,0.02032361854054491,0.005715078114728222,0.0010413586660636151,0.2623240164691652,0.17472195782160888,0.12001703204953991,0.07063830545753814,0.03351747909441411,0.011387122880398797,0.002548361252258431,0.27001733246510895,0.17406711332571947,0.11755656089857802,0.0673246923645527,0.03136082289838469,0.011387122880398797,0.002548361252258431,0.312132092854303,0.20367945678740124,0.14085029061927481,0.08612716904871565,0.042464735298977783,0.014255215605998359,0.0029266770633892708,0.00967596239613576,0.18169187732573128,0.20835322488609373,0.5267779407855406,0.3776360508278502,0.00665776838293912,8.186655431933715e-5,0.009691121471910686,0.18756394428082723,0.717259179068769,0.8712923883116915,0.9271213317262851,0.00665776838293912,8.186655431933715e-5,0.00990971987230762,0.008926592823909322,0.008868794885864206,0.0069681642066494395,0.0037839591778545323,0.0008164386899141456,5.5841844930402556e-5
12.3900146484375,0.24761302164380006,0.13759028239065904,0.08454977584916804,0.04202710996511228,0.016637236677529876,0.004689373148106611,0.0009077091766020102,0.2557498996100657,0.13195519902297412,0.07779868800866369,0.03716491355319995,0.014758861173371739,0.004689373148106611,0.0009077091766020102,0.30272297625064265,0.16882621466093972,0.09912285472706431,0.05009280505825121,0.020403229639949047,0.005748523756109622,0.0010486197761665193,0.2630687369654657,0.17487064185283765,0.12024057669040256,0.07080739974457273,0.03363302065806729,0.01144354578914357,0.0025648937986899978,0.27082155930478535,0.174327599630307,0.11777234799454303,0.06749483612900906,0.03146390928022135,0.01144354578914357,0.0025648937986899978,0.3129210382331208,0.20387483020931293,0.14109804239480772,0.08632194100834452,0.04260865736345812,0.014329561965224929,0.0029469256442650376,0.009746406105929901,0.3538874940120299,0.1837704889384925,0.5181406540681714,0.4043133873908582,0.006819113912266591,8.283387127917909e-5,0.009762961323688603,0.18554320960815857,0.7137282547983121,0.7653895815669829,0.8705863231316553,0.006819113912266591,8.283387127917909e-5,0.010030900007720058,0.008943482133448062,0.008865992379457156,0.006977333462548623,0.0037972564242282807,0.000823033562409505,5.6317409757123824e-5
12.49005126953125,0.2481063330084701,0.13718237946450781,0.08463537608876662,0.04219176781587016,0.016705259350804955,0.004720395776039443,0.0009140719190538707,0.25631777331425226,0.13162318931465802,0.07787028534444886,0.037321920988734554,0.01481033213030289,0.004720395776039443,0.0009140719190538707,0.30335564194197884,0.16860421269118014,0.09934912197166498,0.05026230272456414,0.020493198509320146,0.005784260581581246,0.0010560277986867682,0.26329808861251613,0.17485462100200255,0.12046398316152945,0.07097530516508917,0.033747865301767384,0.011499792178649455,0.002581401195732323,0.27114439616220337,0.17438288234557203,0.11798844889285004,0.06766379332706009,0.03156652076390549,0.011499792178649455,0.002581401195732323,0.31345915756758586,0.20401940433777438,0.141343331361131,0.08651530603591708,0.04275165817735231,0.014403675657929889,0.00296715249889801,0.009747691948583598,0.3536514907619328,0.012102999436157474,0.22350893389369095,0.19363325061144238,0.0069848204915660805,8.381047371921072e-5,0.009766907663645496,0.21206119528522646,0.7083055975864251,0.8706466654017825,0.7871698139670102,0.0069848204915660805,8.381047371921072e-5,0.010058199005979936,0.008943210576155164,0.008866528846165688,0.006986410637940697,0.0038104481243465397,0.0008296260385186378,5.679583011291737e-5
12.59002685546875,0.24904466792791216,0.13733385917933003,0.08491055512045004,0.04225808908895859,0.016767998743707737,0.004743721111240461,0.0009204208206763758,0.257189216235919,0.13207287555990874,0.07811627128918518,0.0373681882735112,0.014865761268686663,0.004743721111240461,0.0009204208206763758,0.3041798562738462,0.16875849264921697,0.09964290276472641,0.05035432853778631,0.020579936376291148,0.005814100291769668,0.0010637541724622674,0.26388174944000425,0.1749480879345822,0.12069383861376724,0.07114205519254162,0.03386174457428771,0.011555727424930032,0.002597863498659165,0.2716988165541543,0.1745752562194635,0.11821215475664806,0.06783105703854492,0.031668385950610965,0.011555727424930032,0.002597863498659165,0.3141072541312125,0.2042040739815856,0.14159194759018787,0.08670729442874521,0.042893404724406226,0.014477379121532992,0.002987333078640422,0.009701851350607088,0.012568764459619299,0.19774696760019356,0.5296435936061525,0.35951054006341615,0.0071545995457679085,8.479518590560884e-5,0.009724790189891322,0.18446833795187048,0.7546322204069065,0.935882831397518,0.8730715738497975,0.0071545995457679085,8.479518590560884e-5,0.009985168919973982,0.008932105637553076,0.008868409565194298,0.006995368098774038,0.0038235039537304447,0.000836199925901554,5.7276507167353624e-5
12.69000244140625,0.2500595523678231,0.1375468890297088,0.08528454825826742,0.042455538666970605,0.01682917181346064,0.0047716064623103075,0.0009265880105772702,0.2581191060129992,0.1322059662790035,0.07845289092924886,0.03756323699556594,0.014925827190469337,0.0047716064623103075,0.0009265880105772702,0.305004342723611,0.16937469102280456,0.10001954562298712,0.050572481368610714,0.020663553241399093,0.00585105299893575,0.0010716445968350684,0.2648823577123396,0.17503465782431304,0.12092061213707786,0.07130770278946605,0.03397522428889487,0.0116114227863617,0.0026142909868361697,0.27259208096998006,0.17475271813664767,0.11843279939813983,0.06799823267709937,0.03176993687726314,0.0116114227863617,0.0026142909868361697,0.3149012525121773,0.2043737403375588,0.14183698199596181,0.08689794039886145,0.04303460231386861,0.014550766083533435,0.003007479867919798,0.009650670498402611,0.35363070530790436,0.3517417520113279,0.35598007726869313,0.43614719624167014,0.007328623554566589,8.578861693241726e-5,0.009673134118061892,0.2129627371912413,0.8869303931554583,0.7835270754148189,1.0437363316272803,0.007328623554566589,8.578861693241726e-5,0.0099041699485016,0.008957707462445771,0.008867419208001425,0.00700422528612173,0.0038364891941943336,0.0008427631619752431,5.775971714294362e-5
12.7900390625,0.2511876862962244,0.13691624292056953,0.08558184354522468,0.04255501547640797,0.016905451478392116,0.004798719512826816,0.0009328629145727813,0.2591910497492963,0.13188710402127152,0.07873400027276452,0.0376444110157799,0.014985271145058644,0.004798719512826816,0.0009328629145727813,0.3059419420137635,0.16894260487295984,0.10029780118771704,0.0506697005550041,0.020737750966738168,0.005881516000990804,0.0010791047773324027,0.26605379130877055,0.1750272814377327,0.12114253741040397,0.07147139078597813,0.034087759623256504,0.01166688073666546,0.0026306938531723313,0.273698891455779,0.17482046387434044,0.11864758263006653,0.06816225223126761,0.0318708073661309,0.01166688073666546,0.0026306938531723313,0.31583371853725917,0.20452349564673478,0.1420791544369791,0.08708631353219336,0.04317457406086631,0.014623839642814607,0.0030276052684402024,0.009692041443188793,0.058174825523912274,0.19221685920225123,0.35472569231664197,0.5373121250965517,0.007507423743355511,8.679139708274157e-5,0.009709577173535934,0.18692504461661014,0.7599856599460737,0.8711231068394123,0.8848010074546825,0.007507423743355511,8.679139708274157e-5,0.009937803237539568,0.00893446922691854,0.00886401745690652,0.0070129405633915474,0.0038493419094509495,0.0008493156424507439,5.8245742508926247e-5
12.8900146484375,0.25201189246414757,0.13768164242625802,0.0857177277769814,0.04268235021421786,0.01698122194671499,0.004821090636564732,0.0009392763355439662,0.2600286299475369,0.13265534992656067,0.07880542079100024,0.03776112185782982,0.015035646739293671,0.004821090636564732,0.0009392763355439662,0.3067463368228125,0.16975445989178048,0.10045274754800446,0.05084332119789784,0.020816413544805398,0.005914025190541042,0.0010864755279099392,0.26679684050235775,0.17517198419419172,0.12136203402766685,0.0716348238424238,0.03419990946260908,0.011722103708086535,0.0026470522762229386,0.2744977291731973,0.1750725976263282,0.11885697352205896,0.06832690867452743,0.03197135202256914,0.011722103708086535,0.0026470522762229386,0.31660727580481474,0.20471167240960608,0.14232089480244764,0.08727431642445374,0.04331401610389445,0.01469660284972346,0.0030476848547738005,0.009760975580984517,0.35387389654207246,0.18312462113412328,0.4367102573882549,0.3868729634642929,0.00769075442926562,8.780231842871571e-5,0.00978017152102033,0.18485800151748433,0.8671041092691583,0.7764591185078547,0.8446492083889097,0.00769075442926562,8.780231842871571e-5,0.010054328018287081,0.008951124611681053,0.008861100637852644,0.007021583196378663,0.0038621263323941374,0.0008558572671897599,5.873397546879212e-5
12.99005126953125,0.25250233842630493,0.13725932644872832,0.08583046379301545,0.04284420919157058,0.017047265066362657,0.00485186334575888,0.0009455699409878673,0.2605908411644046,0.132313989058175,0.07891247118925832,0.037918109788982676,0.015087840473776893,0.00485186334575888,0.0009455699409878673,0.30736230727501734,0.16952618022457872,0.10068980077566077,0.051008501046955625,0.020904775116105986,0.00594963994573693,0.0010938006360334332,0.26704241533531853,0.1751527341493338,0.12158139399527111,0.07179715226256195,0.034311406282567916,0.01177716109448416,0.0026633864226195104,0.27483169631382326,0.1751241619749315,0.11906681522679327,0.06849041821979936,0.032071459885125754,0.01177716109448416,0.0026633864226195104,0.31713601181610096,0.20485024704363908,0.14256027587125525,0.08746101461904612,0.043452596607205546,0.014769146989157185,0.003067743276686817,0.009762390536953576,0.3536412325918752,0.3552272782218056,0.36109187282872296,0.1933489416231367,0.007879288656502711,8.882263097896672e-5,0.009784253228262908,0.20193965659907565,0.757221056597391,0.8708486053553648,0.812177146664216,0.007879288656502711,8.882263097896672e-5,0.010080885219943731,0.008951164351449546,0.008861454056217764,0.007030140303227222,0.003874812274730842,0.0008623959073238302,5.922499751200703e-5
13.09002685546875,0.25341946380051544,0.1373743793543877,0.0860822226327091,0.04289979150409119,0.017106926966020636,0.004874306297559673,0.0009517609965828687,0.26144245996875365,0.13272241792291567,0.07914196207159713,0.03795310597545001,0.015140204043663577,0.004874306297559673,0.0009517609965828687,0.3081567566685959,0.16964775988803027,0.10097847299663121,0.051094016455086204,0.02098759587477963,0.005978448275939256,0.0011014265760020316,0.2676223667860067,0.1752438234865091,0.12180704635695225,0.07195840710769509,0.03442198876001616,0.011831920964089639,0.002679676551899157,0.2753819914861942,0.17530936257125102,0.11928405785655571,0.06865220885479335,0.03217088245784377,0.011831920964089639,0.002679676551899157,0.3177644722401159,0.20502889958643683,0.14280294670404686,0.08764643574777953,0.04358999190628026,0.014841298083573562,0.003087756189934984,0.009718149253390112,0.012312946865062842,0.1895347603587823,0.35664473308764366,0.3600695463850376,0.008072878216084545,8.985110524252641e-5,0.009743351678215004,0.18420977994516488,0.7635797209576849,0.9192545401144345,0.8721108449056334,0.008072878216084545,8.985110524252641e-5,0.010011078635317755,0.008939951285359933,0.008863128887607673,0.007038585089072015,0.0038873704822000067,0.0008689155226769732,5.971819491495134e-5
13.19000244140625,0.2544103350472861,0.13763011269961403,0.08645882254416308,0.04310444784492917,0.01716460274664689,0.004901393142366375,0.0009577415932804695,0.26234996023190266,0.1328982769301651,0.07946367018378417,0.03815299066478125,0.015194754007891276,0.004901393142366375,0.0009577415932804695,0.30895166360821386,0.17028258325354767,0.101320437631364,0.05131204090670727,0.02106825694723145,0.006014697200813951,0.0011092234858224163,0.2686005057609208,0.1753265557488522,0.12202970897921311,0.07211863818652549,0.03453220573189221,0.011886452915033081,0.002695932830257864,0.27625542310058343,0.17548194364156441,0.11949826406974214,0.06881401626162706,0.0322700331242405,0.011886452915033081,0.002695932830257864,0.31853256190461804,0.20519206627387684,0.14304218293768886,0.0878306113874002,0.043726884851933864,0.014913147699346499,0.0031077359746927496,0.009668732491305981,0.35362503744504514,0.35169315354251846,0.37315917639198803,0.4155368551688356,0.008271411419721705,9.088837655192506e-5,0.009693088395382965,0.1994260140058764,0.7186823865953793,0.7943681107823136,1.0424920263274413,0.008271411419721705,9.088837655192506e-5,0.009932919432034087,0.008965536983883943,0.008862014551297343,0.007046936407892458,0.0038998636688699836,0.000875424005512214,6.021385206833779e-5
13.2900390625,0.2555148446044703,0.13696061993807296,0.0867572625987448,0.04319092140194569,0.017239466454704363,0.004928765303470372,0.0009642143780118568,0.26339926948164416,0.1325334280215198,0.07973535461350895,0.038221445688426677,0.015255009597375824,0.004928765303470372,0.0009642143780118568,0.30986003197393863,0.169846911404056,0.10158381265327371,0.05139868415615292,0.021141286467924045,0.006045117975823024,0.0011166812786522428,0.2697484679962406,0.17531746447236163,0.12224770774813293,0.07227701540390673,0.03464152746236781,0.011940759223008088,0.0027121653397725056,0.27733975555790613,0.175544504860551,0.11970676711378346,0.06897280606475865,0.032368494676755136,0.011940759223008088,0.0027121653397725056,0.3194394400901918,0.2053368204935112,0.14327869087701683,0.08801264102401007,0.0438626184124497,0.014984698702861742,0.0031276949298807153,0.009709239985877164,0.03490011438780791,0.18763254745939847,0.3544313331131015,0.6735596789293636,0.008475886876527255,9.193510162516517e-5,0.009728741921200717,0.1864019292874646,0.7430574806227478,0.8712286273330924,0.870513652312787,0.008475886876527255,9.193510162516517e-5,0.009964993013651245,0.008942553534292257,0.008858556594090773,0.0070551550971001175,0.003912232168114799,0.0008819212711430932,6.0712259451828136e-5
13.3900146484375,0.25632609580395604,0.1377580292444024,0.08687423368975002,0.04331983866129538,0.01731626631796037,0.004950792412421431,0.000970590520522622,0.26422391110584903,0.13332399654526111,0.07979108441200257,0.038341656774002315,0.015307033798328491,0.004950792412421431,0.000970590520522622,0.3106427424101371,0.170643802799043,0.10175781047890496,0.05157230921393776,0.021219958773371718,0.006077008113867391,0.001124083540132945,0.2704890201653641,0.17545919830741133,0.12246341587222684,0.07243518646738728,0.034750496312486216,0.011994842126794632,0.0027283544596795693,0.27813263080233835,0.17578897638547644,0.11991018973232881,0.06913230796062653,0.032466651140968396,0.011994842126794632,0.0027283544596795693,0.32019779088946715,0.20551894534855733,0.1435148331432861,0.08819436162089225,0.043997866883853966,0.01505595391695021,0.0031476088316067657,0.009776827529637745,0.3538603988907282,0.18263519747158458,0.38314768399074356,0.3862793930515789,0.008685850252582993,9.299001853393745e-5,0.009798166434015999,0.1843822465070971,0.8734831914433457,0.7992113349820631,0.8336278396188425,0.008685850252582993,9.299001853393745e-5,0.010077124070482425,0.008958970218698036,0.00885557998460027,0.0070633059858464745,0.003924537717265256,0.0008884072384261056,6.12127946241498e-5
13.49005126953125,0.25681337276790683,0.13732275334000596,0.08701135079008311,0.043481299647563865,0.017381369640352355,0.00498105944691368,0.0009768133607320605,0.2647804352686892,0.13297864493770536,0.0799258698411801,0.0384983405999401,0.015360018128232261,0.00498105944691368,0.0009768133607320605,0.3112427517837407,0.1704112654781357,0.10200322518743156,0.0517338622888476,0.021305347391581658,0.006112143836175611,0.001131327682277347,0.2707492128332356,0.17543762899309956,0.12267897886508616,0.07259232864605897,0.034858851875313415,0.012048769459975484,0.0027445201426826472,0.27847644100764146,0.17583719424371286,0.12011413504117441,0.06929074489116276,0.03256438798818495,0.012048769459975484,0.0027445201426826472,0.3207172627220764,0.2056524508839016,0.14374870345368257,0.08837486913252988,0.04413230777063412,0.01512700258876287,0.0031675021256356898,0.009778439574985923,0.3536317239153395,0.35467211986968894,0.3604570701015564,0.18885186225181375,0.008902005225921673,9.405443059355508e-5,0.009802444929869118,0.19676993113617325,0.9609364196292238,0.8714232343898655,0.8422410066827051,0.008902005225921673,9.405443059355508e-5,0.010102983811330126,0.00895929508912014,0.008855806345805024,0.007071377835095419,0.0039367511951174106,0.000894889728208135,6.171605455068182e-5
13.59002685546875,0.2577097524281287,0.13739879366210705,0.08724783309351294,0.0435314556390816,0.017437998566695676,0.005002862049857707,0.000982818109604206,0.2656126652399566,0.1333365988149619,0.08014281077866744,0.03852770421393979,0.015409644580325928,0.005002862049857707,0.000982818109604206,0.3120089885745658,0.170507203887696,0.10228717589673962,0.05181752291808118,0.021384696311642488,0.006140215832566775,0.0011388668211895982,0.2713248917168542,0.17552709289308754,0.12290067568515883,0.07274847086074362,0.034966339578535253,0.012102411862083268,0.0027606428466846996,0.2790221445419269,0.17601581551233178,0.12032525719345279,0.06944744335231508,0.03266149126028413,0.012102411862083268,0.0027606428466846996,0.32132688527489905,0.20582605174029622,0.14398581876934494,0.08855418885329007,0.04426562625130625,0.015197674170063256,0.0031873506674024487,0.009735642530739816,0.01208797444184889,0.18637134084466872,0.35579194188687446,0.19447436052547293,0.009124641811936837,9.51270541298016e-5,0.009762689786539604,0.18399221986886122,0.736755121868479,0.9069687587419113,0.8716544653073185,0.009124641811936837,9.51270541298016e-5,0.010036217897441094,0.008947996241836242,0.00885733094555266,0.00707934463607017,0.003948844355092685,0.0009013528551565956,6.222141103547059e-5
13.69000244140625,0.25867720959050255,0.1377011689421561,0.08761244245414221,0.04373355174947812,0.0174935917770767,0.005029277742563358,0.000988745464176594,0.2664982842714479,0.13356200574498178,0.08044219130370728,0.03872652952200326,0.015459687361443349,0.005029277742563358,0.000988745464176594,0.31277576680831526,0.17115501099328073,0.10259842384896885,0.05203055155355781,0.02146160856521003,0.006175523304430163,0.001146541914011141,0.272280924771187,0.17560696525686598,0.12311945644750924,0.072903660091985,0.03507349237841452,0.012155837365658506,0.002776732627616415,0.27987605598675763,0.17618417359630617,0.12053338889306542,0.06960421678562582,0.03275837956180942,0.012155837365658506,0.002776732627616415,0.3220700912264255,0.20598374154190588,0.14421962597974536,0.08873235003537669,0.04439848421020039,0.015268058181408257,0.0032071667342016877,0.00968772630467519,0.3536194633208566,0.35165360015542996,0.6883638450559418,0.5405504727283867,0.00935310723673514,9.620855097594095e-5,0.009713648838642279,0.19348748309125444,0.8824487481110472,0.8690888275628955,1.0419091159235965,0.00935310723673514,9.620855097594095e-5,0.009960742315191161,0.008973532648431062,0.008856141166515962,0.007087224695446639,0.003960877518623301,0.0009078044606733456,6.272915641075136e-5
13.7900390625,0.25975851081043255,0.1369985915637495,0.08791178753744822,0.04381430654135012,0.017566064815506405,0.005056559748883424,0.0009953130921891056,0.2675254543847589,0.13316576843225322,0.0807021489793289,0.03878503418489702,0.015519469623767025,0.005056559748883424,0.0009953130921891056,0.3136564724179253,0.17072051295078047,0.10283750107738837,0.05211254454492901,0.021534788460086222,0.006205944592701032,0.001154066328076192,0.27340569848985324,0.17559680474922532,0.12333373555301999,0.07305709153630742,0.035179794760810804,0.012209048069882862,0.0027927994595648197,0.280938222660063,0.17624191208085493,0.12073596288878673,0.06975815440368703,0.032854553122284254,0.012209048069882862,0.0027927994595648197,0.32295216911550906,0.20612428476018432,0.14445081956839237,0.08890848009892288,0.044530243297833304,0.015338157280279853,0.0032269625235657913,0.009727320611977128,0.02618680742618055,0.1854756216112558,0.35465781320881684,0.674034789260407,0.009588979663131944,9.729960455555535e-5,0.009748456534415877,0.1859635236835406,0.9017683385537157,0.871613403233483,0.8865628764640822,0.009588979663131944,9.729960455555535e-5,0.009991334383335737,0.008950811223534012,0.008852669856401202,0.007094981148814693,0.003972793147806403,0.0009142444768915595,6.32395889204554e-5
13.8900146484375,0.2605571016282205,0.13782402427636806,0.08801927693528334,0.04394056044913633,0.017642936663035985,0.0050785514993424135,0.0010016372585935375,0.26833730986180115,0.13396400500339428,0.08075540166651148,0.038906943974523385,0.01557334179600999,0.0050785514993424135,0.0010016372585935375,0.3144185283316531,0.17149450074671438,0.1030378671214377,0.052281034230974854,0.02161396547950925,0.006237416530054152,0.0011614480524671006,0.2741430138341412,0.17573637601681394,0.12354584488811307,0.07321035997129938,0.035285773613171326,0.012262046040959375,0.002808823916760443,0.28172462859532094,0.17647942217940749,0.12093378395677626,0.06991281136719447,0.0329504454481384,0.012262046040959375,0.002808823916760443,0.3236955289410048,0.20630133148758115,0.1446817007380938,0.08908435509115793,0.04466155739742072,0.015407974084947847,0.003246714008573605,0.009793678258162316,0.3538470756528786,0.18225343351948167,0.3715646991662993,0.36341690142814687,0.009831852303151041,9.839889846901533e-5,0.00981676440533391,0.18403194803189615,1.0442319104369935,0.8345155299071122,0.835415487501301,0.009831852303151041,9.839889846901533e-5,0.01009931200016689,0.008966985956957458,0.008849675170602077,0.007102674697977711,0.003984650652554172,0.0009206728390055232,6.375207188954951e-5
13.99005126953125,0.2610410155657801,0.13737695630536342,0.08817723909151205,0.04410412905079562,0.017707520906450894,0.005107946727909301,0.0010078029035698358,0.2688881256554093,0.13361914885897974,0.08091105193103869,0.03906268497544017,0.015626770029265536,0.005107946727909301,0.0010078029035698358,0.31500340252653475,0.1712644707121708,0.10328996699834314,0.05244186974461503,0.02169640345708915,0.006271922942358712,0.0011686239218584,0.2744163441740876,0.17571322836752287,0.12375779364842651,0.073362667844112,0.03539117526397214,0.012314897638187399,0.002824825743689843,0.2820770977268717,0.17652464496024817,0.12113216456248836,0.07006639819996507,0.03304594343701851,0.012314897638187399,0.002824825743689843,0.3242058709631687,0.20643056143312283,0.14491038452283828,0.08925909934693076,0.04479211283823074,0.015477595910208993,0.003266445434453281,0.009795532997238668,0.3536228855134047,0.3542504604444674,0.3642482516156972,0.19452995839955486,0.010081985161175248,9.950778986019127e-5,0.009821280408488106,0.1936404786456751,1.0950742319292013,0.7960012446905579,1.012755644259953,0.010081985161175248,9.950778986019127e-5,0.010124514302475442,0.008967571627661746,0.00884981790202435,0.007110295624055242,0.003996421915909796,0.0009270973127451964,6.426721731380608e-5
14.09002685546875,0.26191737802854836,0.13741326787060484,0.08840606649900365,0.04415402487140132,0.01776143462364366,0.0051295676811334845,0.0010136176380884149,0.2697013928997863,0.1339208406851908,0.08111952380846409,0.039093041831963875,0.015674027047641963,0.0051295676811334845,0.0010136176380884149,0.3157428372527437,0.1713413487123395,0.10356942634695401,0.05252596972190786,0.021772403577219768,0.006299594327631684,0.001176071351136237,0.27498725321342565,0.17580165749494267,0.12397571715014903,0.07351404216460818,0.035495751542024424,0.012367475959639454,0.0028407855910651224,0.2826177985439724,0.17669721879099512,0.12133749752804646,0.07021844441622685,0.03314084067043384,0.012367475959639454,0.0028407855910651224,0.3247974159681618,0.20659992958157736,0.1451422630087466,0.08943273609932614,0.04492160317094401,0.015546855491524738,0.003286132851852313,0.00975406027454203,0.011887952044907148,0.18470372366792562,0.18436966690585266,0.21759260957377993,0.01034066899748844,0.00010062494041821443,0.0097826150594257,0.18380563778701367,0.9319281110223283,0.9002905988945176,0.8716972989537051,0.01034066899748844,0.00010062494041821443,0.010060620704273252,0.008956207801596795,0.008851235634426285,0.007117818650074628,0.004008079641312178,0.0009335021696696639,6.478438293579911e-5
14.19000244140625,0.2628618892079963,0.1377640902789887,0.08874601409542832,0.04434603614150554,0.017816577105691712,0.005155318933726766,0.0010195922914850726,0.27056562795866534,0.1342000607906885,0.08139049589360468,0.03928419707781696,0.015721110106384033,0.005155318933726766,0.0010195922914850726,0.31648282562136887,0.17199684732908127,0.10385855990984995,0.05272818185736853,0.021845438606606624,0.0063340093577078215,0.001183596516292112,0.2759215579787856,0.17587946046412165,0.12419078398723876,0.07366452736392508,0.03560002051057741,0.012419847558178588,0.002856713407458389,0.2834525137636101,0.17686193877437983,0.12153990265668486,0.07037047944653721,0.033235572243097214,0.012419847558178588,0.002856713407458389,0.3255167218766627,0.2067530162972529,0.14537094303959905,0.0896052925390726,0.0450506706561012,0.015615840409113405,0.0033057884367224248,0.009707443737871035,0.3536140081886309,0.21552900736161085,0.5569209018350172,0.363193746860609,0.010606523954246373,0.00010175103874449938,0.009734665159514115,0.19041286045563743,1.0614170902814026,0.7380827506204598,0.8683200066091858,0.010606523954246373,0.00010175103874449938,0.00998768544077243,0.008981665282914372,0.00885000768384706,0.007125261565451336,0.0040196819159997255,0.0009398951955579236,6.530386878912734e-5
14.2900390625,0.2639203027353581,0.13703408963773403,0.08904599810899363,0.0444259003941789,0.017885018605952287,0.005182259351710776,0.001026151391944261,0.2715711092048818,0.13378337739051915,0.0816357934306915,0.039339999467327635,0.015778106353554873,0.005182259351710776,0.001026151391944261,0.3173370300709316,0.171568144443802,0.10407011678167316,0.052811253860302824,0.02191960468010768,0.006364094675596577,0.0011912217127886748,0.2770234491271152,0.175868745315171,0.1244014933044115,0.07381334231048493,0.0357034800853201,0.012472014375067494,0.002872619061803875,0.2844928422297732,0.17691515342802167,0.12173686013192961,0.07051995037615112,0.03332957970304057,0.012472014375067494,0.002872619061803875,0.3263747767659474,0.20689001989843286,0.14559710863550115,0.08977592223633593,0.045178694555893455,0.015684553132153542,0.0033254242867493057,0.009746089888639502,0.02170559431262926,0.18422103098610468,0.18440305486112762,0.6747529670398498,0.010881373566180637,0.00010288679521420295,0.00976858772036451,0.1855888988794286,1.0663784742999867,0.9895752957385048,0.9455398394776857,0.010881373566180637,0.00010288679521420295,0.010016869032919208,0.008959211983992143,0.008846555407302762,0.007132589626202103,0.0040311732018653915,0.0009462763370137109,6.582598066083711e-5
14.3900146484375,0.2647064343937224,0.1378832950076534,0.08915154486876913,0.04454758980664308,0.017961403547272065,0.0052044098356956794,0.0010324337922478666,0.2723703648312762,0.13457820255964006,0.08169871141186909,0.03945858923449982,0.015834752835309107,0.0052044098356956794,0.0010324337922478666,0.3180793048985235,0.172309358022803,0.10429314333948882,0.052971257430315256,0.021998654206746897,0.006395401042653157,0.0011985799130274117,0.2777568657356554,0.17600679310300982,0.1246101396068668,0.07396203246645419,0.03580664262868569,0.0125239783220006,0.0028884833179536745,0.2852723320783693,0.17714633634741758,0.12192950166518675,0.07067002035215247,0.03342333109429155,0.0125239783220006,0.0028884833179536745,0.32710338605227857,0.20706281829737894,0.1458230044934269,0.08994634454809296,0.04530630962945253,0.015752996094412747,0.0033450165676522457,0.009811302212368072,0.21572417765087842,0.1819490105164713,0.3713976233105098,0.3604026860096904,0.011165907394363865,0.00010403083853051445,0.009835816734371948,0.1837622753498057,1.2136192013478064,0.8821768870546092,0.8494160767914857,0.011165907394363865,0.00010403083853051445,0.010120914496980764,0.008975142830343364,0.008843574199150226,0.007139859708957681,0.004042610733797519,0.0009526455432789207,6.635006804292995e-5
14.49005126953125,0.2651868183018524,0.13742542113080955,0.0893274257628136,0.04471272703820604,0.018025821859142886,0.005232467781079209,0.0010385240641687303,0.2729154598727115,0.13423758161519295,0.08187028570708235,0.03961205348419054,0.015888161617651504,0.005232467781079209,0.0010385240641687303,0.31864989953610423,0.17209019666121136,0.10455050603416076,0.05313067799688945,0.02207849969545199,0.006428867640869666,0.0012056906384879836,0.27804196895247857,0.17598266812516888,0.12481860532342648,0.07410982383523805,0.035909260851591705,0.012575804362273773,0.0029043257177586755,0.2856323707639593,0.17718888725734153,0.12212266439333805,0.07081901332541463,0.033516698164150295,0.012575804362273773,0.0029043257177586755,0.327604743451562,0.20718845062721614,0.14604676751600884,0.09011571035108118,0.04543321055521682,0.015821254774986047,0.003364589327679888,0.009813429205463468,0.3536146541477143,0.35392093629987237,0.42820799191567577,0.38312700381702003,0.011458720834003238,0.00010518458015767731,0.009840595891348888,0.19154049803915096,1.2720101967506208,0.7638793768093949,0.9912088231246491,0.011458720834003238,0.00010518458015767731,0.010145495589854914,0.008975966704055177,0.008843666739333815,0.007147063485936589,0.004053967341176773,0.0009590105210040778,6.68767575371262e-5
14.59002685546875,0.2660435956544095,0.13742740022756983,0.08955506661350332,0.04476456696479743,0.018077417541972462,0.005254514198278054,0.001044158172821699,0.27371017570578915,0.13448333468581208,0.08207291684167405,0.03964802657749678,0.01593337708412191,0.005254514198278054,0.001044158172821699,0.3193639107637173,0.1721542841897277,0.10482569124479849,0.05321889887823443,0.022150995115538256,0.006456690830750993,0.001213026844282261,0.27860767033855727,0.17607052320227026,0.12503288736449764,0.07425674171169366,0.0360110926596379,0.012627367947201202,0.0029201270994835345,0.2861677077515392,0.17735593293713195,0.12232258931759205,0.07096676686861113,0.033609489975354845,0.012627367947201202,0.0029201270994835345,0.3281789338840897,0.20735428190057953,0.14627367080712353,0.09028404105169352,0.04555909881981933,0.015889165056708884,0.0033841188084459384,0.009773185991198212,0.011708566129215269,0.18367673327846767,0.18512290261746311,0.3538298179157315,0.011762954263840207,0.00010634662672435178,0.009802973041659573,0.18364301169009487,1.2221028834821832,0.8971087733507968,0.8722582855226055,0.011762954263840207,0.00010634662672435178,0.010084318875948838,0.008964557161849601,0.008845011192698753,0.00715417635901777,0.00406521662424048,0.0009653557001153707,6.740539320180721e-5
14.69000244140625,0.26696567206986727,0.13782208060143317,0.08985995075112585,0.04494558693618283,0.018132989591053285,0.005279597114996928,0.0010502321868663654,0.27455351325778027,0.13481508963297384,0.08231371740676413,0.03982910355713944,0.015978584479392106,0.005279597114996928,0.0010502321868663654,0.32007837921228327,0.17281225808615688,0.10510026199563467,0.05340986558115702,0.022220488381763114,0.006490153695290995,0.0012204221503587611,0.2795206351442766,0.17614689336657274,0.12524436126093097,0.07440282821830341,0.03611264211690317,0.01267873422823995,0.002935897307214881,0.2869835592683193,0.1775175738608437,0.12251964101481376,0.07111433812997028,0.03370217959583445,0.01267873422823995,0.002935897307214881,0.32887528138949823,0.20750351329947855,0.14649747165246738,0.09045136200395448,0.04568459827318314,0.015956812676252374,0.0034036170862037107,0.00972771425940962,0.353608695096722,0.07182084861519505,0.539068505125488,0.359556453138895,0.012076926855287023,0.0001075176938389082,0.009756012079717744,0.1886109418428389,1.0550365666935995,0.7425820070725204,0.8689470724392784,0.012076926855287023,0.0001075176938389082,0.010013792061725509,0.008989909344821531,0.008843773416067107,0.007161215623989509,0.004076414579839718,0.0009716888068146936,6.79362825694271e-5
14.7900390625,0.2680018820481922,0.137070201659864,0.09015641139052571,0.045025599268352645,0.01819800578361647,0.005305900024077178,0.0010567319037467547,0.2755377470703005,0.1343865115246478,0.0825388833966102,0.03988524407935295,0.016031902552690408,0.005305900024077178,0.0010567319037467547,0.320907127956589,0.17239393547970802,0.10528195040481808,0.053494788037026085,0.022296023844563168,0.006519701413073781,0.0012281452231373974,0.2805999683703052,0.17613603146396456,0.125451607082426,0.07454732442226038,0.03621341984211352,0.012729905004876077,0.0029516461075331847,0.2880023891786694,0.17756654381846856,0.12271142215981574,0.0712596439724586,0.033794126192033966,0.012729905004876077,0.0029516461075331847,0.3297100754061822,0.2076375486595285,0.1467188446553729,0.09061685130711548,0.04580910480801475,0.016024199932550703,0.003423096160428923,0.009765389013497239,0.018998067360601372,0.18340053007814022,0.18735863309843853,0.4703804175186107,0.012400972908293163,0.000108698519088194,0.009789023529777324,0.18526342843556448,1.061688377206332,0.9467789206402799,0.9394788724277395,0.012400972908293163,0.000108698519088194,0.010041635521029053,0.008967729183121036,0.008840364295936057,0.007168148480958921,0.00408750755146368,0.0009780098001782058,6.846973872779138e-5
14.8900146484375,0.2687756965202374,0.1379387945458156,0.09026993888634309,0.04513994825040712,0.018271198715455884,0.005328407551303962,0.001062997050116339,0.27632467836891367,0.13516921997367787,0.0826250956594489,0.03999856620301401,0.0160906789518079,0.005328407551303962,0.001062997050116339,0.3216307899970911,0.17309267785207602,0.10552389673053271,0.0536465268644612,0.02237434248064846,0.006551017112962019,0.0012354802852597888,0.2813288949469564,0.17627305948377422,0.12565688497723831,0.07469172972801812,0.036313924532449963,0.012780882049996025,0.0029673544488189375,0.2887745704137726,0.1777920057998918,0.12289942342508642,0.0714053823307662,0.03388583719670496,0.012780882049996025,0.0029673544488189375,0.33042419247853233,0.20780680686145409,0.1469399821333311,0.09078217542657664,0.04593323522551746,0.016091329092467323,0.003442532385353565,0.009829518095468389,0.1971688645824733,0.18170203267236673,0.5297769847708069,0.3595721316931893,0.012739791759560427,0.00010988767586100793,0.009855200961169217,0.18354845327123198,1.2136194020234015,0.9185470211936576,0.8764674373496912,0.012739791759560427,0.00010988767586100793,0.010141953149023735,0.008983415336380154,0.008837420098807877,0.007175028277045006,0.004098550737401189,0.0009843186415404576,6.900509774807046e-5
14.99005126953125,0.26925247359660115,0.1374709708465911,0.09046125703361602,0.04530545130830736,0.018336801648342588,0.0053547266318115,0.0010689800633577533,0.27686396072904573,0.13483623592525704,0.08280902239696754,0.04014740339121458,0.016144323096943344,0.0053547266318115,0.0010689800633577533,0.3221876133006514,0.1728923654251523,0.10578532630472966,0.053800557068149235,0.022452195449134776,0.006583050391951751,0.0012425356998484295,0.2816245125403076,0.17624844267309148,0.12586195957198432,0.074835292221535,0.03641391495471568,0.012831729002408934,0.002983041675713666,0.2891411764222906,0.17783217632647816,0.1230877541830887,0.07155008567520488,0.03397717648184421,0.012831729002408934,0.002983041675713666,0.33091671781475795,0.20792942173374293,0.14715904351199924,0.09094651011371,0.046056692113851896,0.016158283888301327,0.0034619496158444737,0.009831935314007318,0.35360697842063465,0.3536577687911804,0.35272128865751634,0.5356745470550444,0.013087760897057687,0.00011108663040054425,0.00986025792547184,0.19003175513439757,1.2751491169884537,0.7493595645234857,0.9679801599728267,0.013087760897057687,0.00011108663040054425,0.010165945916933705,0.008984456447093584,0.008837487976347938,0.007181847943817881,0.004109517860012363,0.0009906229752164061,6.954300039318795e-5
15.09002685546875,0.2700899163635562,0.13744407517068796,0.09068873129489097,0.04536233841033173,0.018386125444716024,0.005377745904981991,0.0010745263754179135,0.2776405188016983,0.13502712863462527,0.08300660178246516,0.04019149928712651,0.016187706609367053,0.005377745904981991,0.0010745263754179135,0.3228773822049789,0.17294966472632137,0.10605633967188732,0.05389636436555658,0.022521634334206203,0.006611446685334398,0.0012497402471572615,0.28218462212094064,0.17633608027509037,0.12607269369433818,0.07497803565162381,0.036513154790168055,0.012882323568207475,0.0029986888090446488,0.28967083359839735,0.17799417936650472,0.12328268436587697,0.07169379352939344,0.03406796983959801,0.012882323568207475,0.0029986888090446488,0.3314742403680973,0.20809230805111192,0.14738118776131554,0.09110987514915628,0.04617918449109576,0.01622490322246047,0.003481324280428525,0.009792845020502646,0.011546563014418722,0.3549293712295918,0.3584684240074062,0.35828634198596365,0.013450615394370124,0.00011229393385594462,0.009823637094266119,0.183499644388446,1.1915844160876,0.8963605726949282,0.8733789171580267,0.013450615394370124,0.00011229393385594462,0.01010734223533885,0.008973018949645464,0.008838784991685139,0.007188583511981239,0.004120383367097921,0.0009969073904279268,7.008277744893197e-5
15.19000244140625,0.2709900621883108,0.13787772915536328,0.09095806365033254,0.04553380868077488,0.018442772207995246,0.0054020721279072065,0.0010806469087128714,0.2784634347444842,0.1354094815838777,0.0832216069298959,0.04036187624488909,0.016231710293018158,0.0054020721279072065,0.0010806469087128714,0.3235674896721465,0.17360498269470714,0.10631647762396029,0.05407671513760437,0.02258684773328086,0.006643978151551854,0.0012570692584244953,0.28307664297769786,0.17641152805691188,0.12628066006481461,0.07512000004177438,0.036612134915614956,0.01293272956900451,0.0030143055912287223,0.2904681601855507,0.17815327041699663,0.12347483911945119,0.07183715357116585,0.03415871340223308,0.01293272956900451,0.0030143055912287223,0.3321485292517283,0.20823832494552683,0.14760031456109407,0.0912722942438839,0.046301318896722204,0.01629127107715115,0.003500668357371105,0.009748397311268966,0.35360354421346246,0.033496254085931265,0.5325290431914844,0.358240558949381,0.013828994307119258,0.00011351032910829119,0.009777584862471775,0.1874475186932689,1.053220590143828,0.7525485710790107,0.8702030970274148,0.013828994307119258,0.00011351032910829119,0.010039102212172324,0.008998242454604203,0.008837558690766583,0.007195251803104656,0.004131201295947768,0.0010031795506296353,7.062474370084737e-5
15.2900390625,0.27200451775769846,0.13710947696589995,0.09124099233104342,0.04561334124080606,0.018505490215746614,0.0054275523492837525,0.001087099951665668,0.2794268538877916,0.1349746788656351,0.08341612763122326,0.04042024918692759,0.016281519764997806,0.0054275523492837525,0.001087099951665668,0.32437187710928467,0.17320128846884897,0.10647275832502082,0.05416386381281278,0.02266359974090913,0.006672866447346327,0.0012648450119320295,0.2841337578533685,0.176400840724479,0.12648451584272982,0.07526044731676411,0.03671037798421397,0.012982948676585301,0.003029901689232551,0.2914658404785417,0.17819824122965028,0.12366191865755621,0.07197858941511379,0.03424868750092547,0.012982948676585301,0.003029901689232551,0.33296080591653043,0.20836987891244216,0.14781708988811393,0.09143296855137577,0.046422506952647685,0.016357389596954118,0.003519993749631785,0.009785086758417738,0.017193201553512432,0.18282276429667038,0.370710923209503,0.2371285025560121,0.014216400348629057,0.00011473658117964116,0.009809669698613997,0.18497748504072087,1.0582415724712155,0.9237544505066744,0.9378711537628251,0.014216400348629057,0.00011473658117964116,0.010065669596703105,0.008976339418400031,0.008834210354538274,0.00720182178939607,0.004141919763080691,0.0010094394256160606,7.11692193539596e-5
15.3900146484375,0.27276620242809485,0.13799286496522822,0.0913735188644036,0.045720524081958286,0.018573930371539527,0.005450577787225263,0.00109331147703126,0.28020171269543503,0.13574060191520376,0.08353661406060577,0.040526296018857565,0.0163412720796367,0.005450577787225263,0.00109331147703126,0.32507774808797374,0.17384800099980735,0.10673039318906219,0.054308738985471734,0.022741246248793322,0.006704321057921369,0.0012721509503636245,0.2848576671319043,0.17653724349049285,0.12668648910086866,0.07540083376730737,0.03680836980991819,0.013032982538730795,0.0030454582311227017,0.29223036959481946,0.17841858180153888,0.12384584278140358,0.07212021812536101,0.0343384592795444,0.013032982538730795,0.0030454582311227017,0.33366070142586024,0.2085362018935222,0.1480336571493448,0.09159351507022177,0.04654334856114998,0.016423260897324984,0.0035392769960075543,0.009848178816880517,0.1915208624339962,0.18149887390975467,0.35681361275325735,0.3616811868843574,0.014628318282239981,0.00011597120776052019,0.009874815711539149,0.18337615696660703,1.2116637192925008,0.9467237030088566,0.9212762832622485,0.014628318282239981,0.00011597120776052019,0.010162448489337625,0.008991781040549207,0.008831320396861356,0.007208343577047869,0.004152592056274883,0.001015686987142692,7.171552741491445e-5
15.49005126953125,0.273239398178691,0.13751579728126095,0.09157813271376564,0.045881807123321225,0.018640680453773793,0.005475288422720463,0.0010991836693519383,0.28073509729018,0.1354171446478479,0.08372919464475007,0.04066814786707173,0.016395586564482152,0.005475288422720463,0.0010991836693519383,0.32562141075990775,0.17367440745180965,0.10699485530292305,0.054455561475873604,0.02281803371405293,0.006734817091439528,0.00127915298469415,0.28516263852947654,0.1765125252729684,0.12688823507453828,0.07554042822109946,0.036905874912867044,0.013082893535319407,0.0030609943695865437,0.29260262084497374,0.17845664852896337,0.12402970336099613,0.07226089950808119,0.03442787032209396,0.013082893535319407,0.0030609943695865437,0.3341445519417483,0.20865629639801597,0.14824819899623176,0.0917531329119441,0.04666355381349114,0.016488967045777868,0.003558541761583735,0.00985089581976417,0.3535998157952915,0.3534440055148679,0.3524432283665127,0.6817532281787033,0.015050566791615011,0.0001172157303044303,0.009880157120869867,0.1888923495965592,1.228990798607016,0.7424711513260752,0.9544916083144454,0.015050566791615011,0.0001172157303044303,0.01018588285969766,0.008993019953327464,0.00883138289741885,0.007214811225496984,0.004163192741547501,0.001021929814536255,7.226432240656581e-5
15.59002685546875,0.27405782829695785,0.13746510500129983,0.0918052678713574,0.04594698989068615,0.018688770243092918,0.005499188563890212,0.0011047405429155891,0.2814939001887681,0.13555486482951268,0.08392226691120834,0.040723959463163636,0.016437406947316588,0.005499188563890212,0.0011047405429155891,0.32628814720947713,0.1737304081746232,0.10726173379375242,0.05455889360558416,0.022884565390569968,0.006763888577373754,0.0012862183563121159,0.28571682057056796,0.17660021884564991,0.12709548614760224,0.07567925302794243,0.037002662470080834,0.013132561535026921,0.0030764913032652825,0.2931263230009639,0.17861411328673735,0.12422008943085379,0.072400796254003,0.03451675470611261,0.013132561535026921,0.0030764913032652825,0.33468605839223003,0.2088167417039994,0.1484657642994572,0.09191184040483782,0.046782838883671574,0.01655434984432502,0.0035777646579188867,0.009812895295956007,0.011399422213436563,0.35443108604717843,0.36710866860183966,0.37763936359539896,0.015490216486950686,0.00011846864410231913,0.009844502879267587,0.18337193000133345,1.1362661166955037,0.8979478995036728,0.8751166730114589,0.015490216486950686,0.00011846864410231913,0.01012971876925502,0.008981570818851007,0.008832652194031204,0.007221201348069605,0.004173697068659363,0.0010281526568743829,7.281492222483212e-5
15.69000244140625,0.2749365368613793,0.1379330739334259,0.09204693534032277,0.046111886902098366,0.01874606813079718,0.005522820850844249,0.00111084404631976,0.2822968600727405,0.13598466693235056,0.08411563794869722,0.04088383324254673,0.01648051599620742,0.005522820850844249,0.00111084404631976,0.3269549910844597,0.17437824815067446,0.10750329849906358,0.05473095373579289,0.022945605525024716,0.006795569794123418,0.0012935259738334239,0.28658829861718876,0.17667515154397898,0.12730000392558738,0.07581734629628488,0.037099210911066174,0.013182049095261893,0.003091958675648751,0.29390546770279125,0.17877097442067305,0.12440778686794561,0.07254018038657133,0.034605606732971944,0.013182049095261893,0.003091958675648751,0.3353391473463437,0.2089600938519822,0.14868038828334262,0.09206965978487427,0.04690179400180332,0.016619491602921543,0.003596957567037054,0.009769376410298323,0.3535985725552097,0.024081731660069668,0.5293691897578904,0.35932019031912826,0.015959287574524528,0.00011973071952795652,0.009799295728938685,0.14221689938461124,1.0518514326690187,0.7697530592851761,0.8233291949624308,0.015959287574524528,0.00011973071952795652,0.010063653029369403,0.009006645002584196,0.008831453131716346,0.007227530309052835,0.004184157234725859,0.0010343631121938859,7.336764869836678e-5
15.7900390625,0.2759296783965001,0.13715390695735247,0.09230053874705568,0.04618925133690279,0.018807104757588677,0.005547421343707708,0.001117217642806678,0.28323988880638856,0.13554891249762885,0.08427164912503747,0.040944651637580515,0.016527499863187294,0.005547421343707708,0.001117217642806678,0.32773607200699806,0.17399326541598947,0.10764737761891409,0.05481901312224396,0.02302171200363988,0.006823853801087374,0.0013013117735781302,0.2876235463978517,0.17666489012673348,0.12750051883530356,0.07595398958617312,0.037195054306981584,0.013231357772433231,0.0031074060567561905,0.29488235421964215,0.17881237961381263,0.12459059721410026,0.07267799633370167,0.03469373119851987,0.013231357772433231,0.0031074060567561905,0.33612962926234985,0.20908958160742222,0.14889272887920182,0.0922258139159222,0.04701984568922446,0.016684394325827658,0.0036161322971050365,0.009805074070030348,0.015907676510222395,0.18239487492305367,0.5235500441153758,0.21765654954757355,0.016430717469723296,0.00012100274929784993,0.009830446683877397,0.18472470947854974,1.0556969316296292,0.9111488855895856,0.9405790028137647,0.016430717469723296,0.00012100274929784993,0.010089004475607738,0.008985022134233588,0.00882817812274011,0.0072337686872603205,0.0041945230293199956,0.001040561159559469,7.392282891978619e-5
15.8900146484375,0.27667954651958016,0.13804737305840942,0.09246147102114588,0.04629314785722606,0.01887129069062789,0.005570994446315927,0.0011233973156786045,0.2840028406858412,0.1362941547452675,0.08443222090875746,0.04104499597064583,0.016587690256327232,0.005570994446315927,0.0011233973156786045,0.32842481519550243,0.1745784277040349,0.10791289364059062,0.05496072382011918,0.02310018182371655,0.006855379608340011,0.0013085966401271646,0.2883419691836806,0.17680097438154602,0.12769922855857033,0.07609059874128049,0.037290666302211305,0.013280489101223498,0.003122814749726019,0.29563893202240155,0.17902813492716674,0.12477087330465894,0.07281571873578638,0.034781653022427854,0.013280489101223498,0.003122814749726019,0.33681558180320526,0.20925348660397394,0.14910488350472237,0.0923818734256678,0.04713757791416602,0.016749059990785048,0.0036352655676978197,0.00986716408164744,0.18881831613726063,0.35327280420065643,0.35604216278703177,0.3719699408726235,0.016944535444411286,0.00012228319497950622,0.009894576695503074,0.1832332666582262,1.3080638910589417,1.0483431765340523,1.003152372157878,0.016944535444411286,0.00012228319497950622,0.010182420043734361,0.00900022021275387,0.00882535469635562,0.007239963628096698,0.004204845944839773,0.0010467467796961474,7.447977322264492e-5
15.99005126953125,0.2771489564690533,0.13756170584212035,0.0926775264183367,0.04644483291387263,0.01893726228192819,0.005594281844071005,0.0011291275821605589,0.28453033516450865,0.1359822138603365,0.08463150233700438,0.04117627611648709,0.01664188055514817,0.005594281844071005,0.0011291275821605589,0.32895592788858613,0.17443908278395243,0.10817949879388129,0.055098819486647,0.02317583636935982,0.006884431778331271,0.0013155414937641708,0.2886552240362352,0.17677646716804596,0.12789768682647723,0.07622646210967543,0.037385816889514645,0.01332950426286058,0.0031382037203673287,0.2960159801743114,0.17906433132407462,0.12495059212064173,0.07295264487806583,0.034869220775179025,0.01332950426286058,0.0031382037203673287,0.33729091733428423,0.2093714870749165,0.1493150587474988,0.09253705940780699,0.047254707894194975,0.016813569076372787,0.003654380857695761,0.00987018430472967,0.3535931304367756,0.3532680140899319,0.3524494453244824,0.6815374514264286,0.01747329206139659,0.00012357363371093603,0.009900203357795788,0.18800275751727444,1.2253953551977594,0.7402188117237732,0.9489174834447399,0.01747329206139659,0.00012357363371093603,0.01020532332249072,0.009001638925737148,0.008825426193162766,0.007246110190267469,0.004215101345356311,0.001052927484826725,7.503914949347872e-5
16.09002685546875,0.27794879310442455,0.13749193841465654,0.0929041178364137,0.04651739381835921,0.018985967271857248,0.005618825337626651,0.0011347841232765758,0.2852717711896472,0.1360688329352862,0.08482019810535753,0.04124425226833642,0.016682951176401974,0.005618825337626651,0.0011347841232765758,0.3296006280381425,0.17449927906511192,0.10844228835940609,0.05520598771106844,0.02323985506803509,0.006914073200422568,0.0013224627806330109,0.2892031864998889,0.17686442409368694,0.12810149871199134,0.07636160077116376,0.03748028048121188,0.013378285202160414,0.0031535543406066356,0.2965334889470347,0.17921769881262395,0.12513676756125056,0.07308892529495015,0.034956291067149564,0.013378285202160414,0.0031535543406066356,0.33781702608443503,0.2095299205998583,0.14952819678458015,0.0926913888889356,0.047370958610205946,0.016877766171450228,0.003673454957962254,0.00983322045073515,0.011265145338570141,0.35405754329428635,0.5288185714447396,0.5168826459373776,0.018015204036384333,0.00012487250450189,0.009865484079405146,0.18325723107511313,1.107223302850374,0.902416974889424,0.8775795434283491,0.018015204036384333,0.00012487250450189,0.010151474773295996,0.008990193101378583,0.008826682665935129,0.007252185527709948,0.004225265240248442,0.0010590881840013885,7.560026308565678e-5
16.19000244140625,0.27880657186234,0.13798978357558384,0.0931254368101277,0.046678280098398854,0.019043694845898452,0.0056418916482703805,0.0011408184952368028,0.2860552489489758,0.13653828128901382,0.08499503306406547,0.04139376993244352,0.01672544902823749,0.0056418916482703805,0.0011408184952368028,0.3302452260806919,0.17513489924099984,0.1086622288021963,0.05537268363116061,0.02329732358818708,0.006945020340475438,0.0013297994774737248,0.2900545258466579,0.1769391649668093,0.1283026075578281,0.07649605108161761,0.03757452373604746,0.01342689327271796,0.003168876157666508,0.2972947973959141,0.17937101907459618,0.12532032798614878,0.07322454140302553,0.035043322711522516,0.01342689327271796,0.003168876157666508,0.3384497338833705,0.20967108000854928,0.14973846251324008,0.09284488277680997,0.047486904896771855,0.01694173198979031,0.003692499656040381,0.009790554575667043,0.3535937939739112,0.019731524405239207,0.23614340434217493,0.19500730638996097,0.01862027865154823,0.0001261806054803644,0.00982107096586982,0.05450331415813158,1.0508122307561591,0.796608999333177,0.7982606689679492,0.01862027865154823,0.0001261806054803644,0.010087479034785404,0.00901509981322323,0.008825522264538891,0.007258205562981661,0.004235388095647843,0.0010652364077853283,7.616344267120653e-5
16.2900390625,0.27977880639520336,0.1372051069344551,0.09334255575337425,0.04675338380421072,0.019102738512129864,0.005665583557653547,0.0011470962513610823,0.28697828467383757,0.13611100840137197,0.08511452686185435,0.04145736683378591,0.016770555052511345,0.005665583557653547,0.0011470962513610823,0.33100405347569667,0.17477277984575512,0.10880730046631679,0.05546092120149094,0.02337125155292654,0.006972700824403296,0.0013375574707187826,0.291068266694205,0.17692952444288834,0.12849981327632376,0.07662911312123456,0.03766809157365774,0.013475329926399025,0.003184178647203377,0.29825125084210735,0.1794108664207509,0.12549918448172614,0.07335886054784847,0.035129678690211136,0.013475329926399025,0.003184178647203377,0.339219121274682,0.2097988557911662,0.1499465062316262,0.09299678441941381,0.04760198740908394,0.017005468407766997,0.003711526667036839,0.009825259887104795,0.18722399883619265,0.047648643296477604,0.5251777112075907,0.11552234529159393,0.01920903630477989,0.0001274987572740348,0.009851287248072712,0.18449913364405218,1.0538136878661446,0.8309755070704964,0.7746562811093491,0.01920903630477989,0.0001274987572740348,0.0101116710814,0.008993759290061187,0.008822329163606358,0.007264142324076519,0.004245421281915786,0.0010713721431930988,7.672902204465182e-5
16.3900146484375,0.28051712851898697,0.13810380814353942,0.09353313699393793,0.046857398621250254,0.019163243053038438,0.005689666006679863,0.001153257821232551,0.2877294935238899,0.13683218356975527,0.08531019754614483,0.041554999589685455,0.016829618553466336,0.005689666006679863,0.001153257821232551,0.3316763142488093,0.17528677864596512,0.1090716955863343,0.055601966679862,0.023451714412713865,0.007004247851945073,0.0013448189849422554,0.2917807864739037,0.1770655266407012,0.12869528436753574,0.07676216470721456,0.03776144612212312,0.013523596595349798,0.0031994432830217594,0.2989996182009774,0.17962258588264654,0.12567590538795698,0.07349298006336548,0.03521583474432683,0.013523596595349798,0.0031994432830217594,0.33989141394441513,0.20996078518377378,0.15015438183453741,0.09314862087903084,0.047716775063155185,0.017068977277549774,0.003730512887664197,0.009886374837809624,0.18723615268980887,0.35313091873130115,0.3561163055114859,0.34981659711879176,0.01986934995202337,0.0001288253649341772,0.009914413569177476,0.18311469719053702,1.3471809286984342,0.8759112910487037,1.0507990507634122,0.01986934995202337,0.0001288253649341772,0.010201886379101093,0.009008715512607414,0.00881958071110927,0.00727004026586142,0.004255414601544174,0.0010774953786940851,7.729629920998612e-5
16.49005126953125,0.28098259294075684,0.13761011058306513,0.09375900759619328,0.046999252365079194,0.019226997558246847,0.005711730862905838,0.0011588401943373417,0.28825110834719053,0.13653324679020412,0.08551637551153193,0.041675785393885584,0.016883597542968528,0.005711730862905838,0.0011588401943373417,0.3321954881788027,0.1751891048383867,0.10933966975320351,0.05573216119228469,0.023525989706093525,0.007032038650411189,0.0013517001689148929,0.29210133756728146,0.17704147901063338,0.1288904804495669,0.0768945125941657,0.037854362585982515,0.013571753317735595,0.0032146888489464538,0.2993806827831082,0.17965713062587102,0.1258519246465823,0.07362636963379283,0.03530164801416281,0.013571753317735595,0.0032146888489464538,0.34035839530270606,0.21007705751341485,0.15036032053360485,0.09329963397569291,0.04783099185318361,0.01713233755910655,0.0037494816141300418,0.009889697259823632,0.3535868916361361,0.3531215327453445,0.35279078754547644,0.6815604309923688,0.020566276840769716,0.0001301620617405799,0.009920322075862797,0.1462400693715815,1.222954208634716,0.8540507889883696,0.9507864904986828,0.020566276840769716,0.0001301620617405799,0.010224283542169763,0.009010297362030512,0.008819671723608362,0.007275895322424954,0.004265344174303679,0.0010836135577202654,7.786595503214563e-5
16.59002685546875,0.2817644286243821,0.13752571481438008,0.09398479108095144,0.04707760602751255,0.0192777389566028,0.005736708962277663,0.001164632232408794,0.2889755692992656,0.1365766287773466,0.08570061625010714,0.04175370769427137,0.016924506098150036,0.005736708962277663,0.001164632232408794,0.33281915844386994,0.17525885203311395,0.10959832600609716,0.05584156942699168,0.023587633155801084,0.0070620817272592585,0.0013585301931211939,0.29264282785550894,0.17712985441673554,0.12909088204866312,0.07702617670593505,0.037946620370178874,0.013619684033357806,0.003229896885862521,0.29989179311199377,0.17980684691452034,0.12603411662090955,0.07375922401197048,0.03538698958360225,0.013619684033357806,0.003229896885862521,0.3408696930164979,0.21023384484688032,0.15056916073555832,0.09344983956594272,0.04794436724215376,0.017195396522032915,0.003768409813017451,0.00985372459994017,0.011142115781580824,0.35376852726929175,0.5444713707692538,0.5170858321502245,0.021246384654427235,0.00013150723001528427,0.009886509043982751,0.18315378202642607,1.090968032733726,0.911736914364784,1.0149107064595253,0.021246384654427235,0.00013150723001528427,0.010172634982557653,0.0089988685020174,0.00882092647520174,0.007281685150589661,0.004275186729865375,0.0010897117491345406,7.843728269594903e-5
16.69000244140625,0.28260176611621945,0.1380491081259215,0.09419230956574334,0.04723264539477148,0.019335646039818764,0.005759313924430151,0.0011705999562118252,0.28974000843614867,0.13707764286762683,0.08585876082220692,0.04189156810022119,0.01696641787477021,0.005759313924430151,0.0011705999562118252,0.33344244593387323,0.17587732829291974,0.10980070892840765,0.056001149304225145,0.023642793749222367,0.007092381806976495,0.001365874612016165,0.29347443376674326,0.17720465843968172,0.1292886080225685,0.07715719179013078,0.0380386749830572,0.013667448947716267,0.003245076847296653,0.30063561209961615,0.1799569955835964,0.12621377013295682,0.07389128367371622,0.03547226467136941,0.013667448947716267,0.003245076847296653,0.3414827999466729,0.21037321693974867,0.15077519193578448,0.09359925735822368,0.048057461505728406,0.017258233354473528,0.0037873091791460244,0.009811850747576751,0.35358921930758924,0.017212290029446253,0.041149776725068546,0.22597455449877704,0.022071252365710597,0.00013286169587508733,0.009842848577454603,0.03679874381448966,1.0500647166448096,0.8311380551167726,0.7845359182924184,0.022071252365710597,0.00013286169587508733,0.01011061238058929,0.009023591854896845,0.008819812767916395,0.007287425246074908,0.0042849911035041524,0.0010957974143313701,7.901061750689912e-5
16.7900390625,0.28355335274845067,0.1372644157034498,0.09437145130070984,0.0473067962856062,0.019392606326756934,0.005782065455622339,0.0011767806839792245,0.2906434718019871,0.1366622702230572,0.08594865147427973,0.04195965534146755,0.017010476886392335,0.005782065455622339,0.0011767806839792245,0.33417985503773434,0.1755420557853668,0.1099513330730152,0.05609012793019197,0.02371441476825703,0.007119330744937216,0.0013735836837445365,0.2944670343726453,0.1771957885547517,0.1294825240507641,0.0772868754287196,0.03813008166548625,0.013715049417690348,0.0032602381170405044,0.3015719963037155,0.17999553865176596,0.1263889022210615,0.07402227285489169,0.03555692564647405,0.013715049417690348,0.0032602381170405044,0.34223176983568615,0.21049958301748578,0.15097905707690226,0.0937471500639594,0.04816972872519659,0.017320849815968625,0.00380619133628926,0.009845567864499038,0.18648053921471397,0.025668100884495868,0.5298666947726344,0.09260818924384447,0.022841661183504877,0.00013422630810565862,0.009872134480420847,0.18429729479118537,1.0524655357599946,0.796319997748027,0.7865539289849005,0.022841661183504877,0.00013422630810565862,0.01013369825775757,0.009002535069848626,0.008816707082205163,0.007293088937870458,0.004294710161065217,0.0011018705472245491,7.958629976371978e-5
16.8900146484375,0.28428025328392953,0.1381633141683281,0.0945879102553747,0.047412739333627635,0.019449666165410367,0.005806637293104439,0.0011828639888919602,0.2913830765401799,0.13735545558813358,0.08617137148872948,0.04205613895494018,0.017067043983402756,0.005806637293104439,0.0011828639888919602,0.3348364855361159,0.17597922175209754,0.1102071025078948,0.0562323359902381,0.02379566616905029,0.007150982758808188,0.001380825163493958,0.2951732824371521,0.17733188908377526,0.12967477028638447,0.07741656961371275,0.038221291628933944,0.013762486782214077,0.0032753623353516895,0.3023119303229483,0.1802036726436655,0.12656216052383945,0.07415298526702281,0.035641401204808,0.013762486782214077,0.0032753623353516895,0.3428906875429838,0.21065991513976376,0.1511827686206765,0.09389500372820177,0.0482817235726021,0.017383247643915176,0.0038250333547917774,0.009905729055117614,0.18619659169605102,0.35301088429013033,0.3574920499556933,0.3497870466513762,0.02371531046813236,0.00013559941483134685,0.009934267451156347,0.1830140016585782,1.3004979690199132,0.8751813003265341,1.0580340138056379,0.02371531046813236,0.00013559941483134685,0.010220865151644715,0.009017251714193422,0.008814039058753546,0.007298718248984337,0.004304392111913677,0.0011079311429120975,8.016361549002842e-5
16.99005126953125,0.28474172627803607,0.1376621163274095,0.09482217627933333,0.04754384202831297,0.019510123531040684,0.0058275945333359025,0.0011883916089290387,0.2918988155457504,0.13707201492768714,0.08638415365397936,0.04216715419084488,0.017120822513730864,0.0058275945333359025,0.0011883916089290387,0.3353440944325106,0.17593074410829823,0.11047576328352077,0.056354238912679745,0.023868770144723616,0.007177665979753381,0.0013876281384251358,0.2955002191769011,0.17730849754492814,0.12986671915643672,0.07754559848932656,0.038312085046993384,0.013809819987790519,0.0032904681087826634,0.3026962933501023,0.18023673075213276,0.12673477584938322,0.07428304572638307,0.03572553718055109,0.013809819987790519,0.0032904681087826634,0.343349475275116,0.2107747734458427,0.15138458304662927,0.09404207975089039,0.04839317649379002,0.017445504345021307,0.003843858351662496,0.009909349419906519,0.3535810726545869,0.3529985241703207,0.35363226926973135,0.6818598482477265,0.024719163897089332,0.00013698270591840165,0.00994045137229603,0.11564749137245235,1.221203569649915,0.8213617671488711,0.9614383981834235,0.024719163897089332,0.00013698270591840165,0.010242779098605109,0.00901898128300846,0.008814157093054515,0.007304309871280546,0.004314013792222556,0.0011139865747746764,8.074325816772045e-5
17.09002685546875,0.2855059893082949,0.1375673493776219,0.09504690285354724,0.04762778484744721,0.019563758977732538,0.005852876887608206,0.0011942697376943134,0.292606692758216,0.13708501989480867,0.08656387300314607,0.04225339945743443,0.017162122834621922,0.005852876887608206,0.0011942697376943134,0.33594761598152456,0.17601105853286894,0.11073026046868832,0.0564659347498378,0.023928227407827882,0.0072079108579582935,0.0013944193205253788,0.2960350202943074,0.17739740543725388,0.13006372914073142,0.0776739809248843,0.03840224609084117,0.013856934892918261,0.0033055371430370526,0.3032008302796223,0.18038316961412013,0.1269131476687041,0.07441266492431281,0.035809222183326404,0.013856934892918261,0.0033055371430370526,0.343846518545124,0.2109302258192153,0.15158923754820375,0.09418839293415386,0.048503823131195445,0.017507469769641862,0.003862643465749718,0.009874328340293727,0.011029002988963945,0.35353947526909624,0.6924211026309154,0.5122917703282843,0.025589232318080073,0.00013837450661243202,0.009907518137353613,0.18305994780449067,1.0812811307131354,0.9321190005979648,0.9859529798801046,0.025589232318080073,0.00013837450661243202,0.010193222690137902,0.009007581829408407,0.00881541825380164,0.007309841930809525,0.004323552615318484,0.0011200220709685592,8.132450912873167e-5
17.19000244140625,0.28632330534699624,0.13811208074693318,0.09524425111879095,0.04777505622072227,0.01962191572948147,0.005875081822592914,0.001200158255897408,0.293352511976612,0.1376051025145966,0.08670475482683229,0.04237738151786679,0.017203263655174567,0.005875081822592914,0.001200158255897408,0.3365505053312937,0.17660764197922962,0.11091982679409917,0.05661419058712285,0.02398229264570529,0.007237677719231685,0.001401739582201243,0.2968472976610785,0.17747247227672805,0.13025808912910022,0.0778017501885562,0.038492219688833616,0.013903890606545066,0.0033205788004264025,0.30392750654625866,0.1805304638254126,0.12708906233595035,0.074541357001035,0.035892811068509826,0.013903890606545066,0.0033205788004264025,0.3444407679908423,0.21106815884287228,0.15179114179181402,0.09433396190084974,0.048614209969644634,0.017569221645879495,0.003881400300892425,0.009833196955741103,0.353584856624616,0.015568184683538412,0.03224959083414307,0.35321121949509754,0.026801063634312977,0.00013977567125247924,0.00986457636907364,0.029122456990921176,1.049550670213388,0.8672704081205957,0.7772685501538945,0.026801063634312977,0.00013977567125247924,0.010133083066977133,0.00903210798666473,0.008814356638616273,0.007315329511123458,0.004333055877638013,0.0011260450225094498,8.190771013984007e-5
17.2900390625,0.2872548646319529,0.13733234606157801,0.09538623693452075,0.047848919827749706,0.019676992117766405,0.005896891136019785,0.0012062403363711045,0.29423681458892154,0.13720415896581747,0.08677471669585277,0.04245192912439705,0.01724708027491799,0.005896891136019785,0.0012062403363711045,0.3372672395761945,0.176303272832523,0.11107659253206847,0.05670657876804014,0.024051864252121385,0.007263721648973328,0.0014094009219557824,0.29781912921426756,0.17746448662151182,0.1304487269331138,0.0779282404330218,0.03858157091402694,0.013950688399024079,0.003335602375286543,0.30484418697461213,0.18056794845836444,0.12726065861747737,0.07466917316205356,0.03597584893988131,0.013950688399024079,0.003335602375286543,0.34516997385267073,0.21119337304701064,0.15199093153615453,0.09447806770007092,0.048723803860944916,0.01763076162629573,0.003900140391241341,0.009865933781352369,0.18588862873431392,0.019555645079689397,0.5700752698124801,0.13541804175434402,0.027917722628339137,0.00014118707698991951,0.009892940168455088,0.1841154746439587,1.0516115309174945,0.7802351869720544,0.8034346994355689,0.027917722628339137,0.00014118707698991951,0.010155112955685417,0.009011335626298517,0.00881134150462595,0.007320747103850277,0.004342477861515228,0.0011320554291875627,8.249320781681595e-5
17.3900146484375,0.28797031074388435,0.1382268154641746,0.0956253211693725,0.04795773987971036,0.01973077873229875,0.005921957465838152,0.0012122198125032893,0.2949649696549816,0.13786412304079895,0.08701666816769744,0.04254813394902535,0.017300084216930387,0.005921957465838152,0.0012122198125032893,0.3379088555304021,0.17666900853825837,0.11131942631326562,0.05685020147515243,0.024131714335087047,0.007295627366917206,0.0014166148457509685,0.29851878024613776,0.1776008213373642,0.13063775490273305,0.07805475983044276,0.0386707406132573,0.013997329524336615,0.0033505896702940583,0.3055754975371618,0.18077295458300996,0.1274305922726467,0.07479665729545672,0.03605871383830137,0.013997329524336615,0.0033505896702940583,0.3458158012225427,0.21135243128711878,0.15219057958903282,0.09462215767911013,0.048833145975973144,0.017692091343149356,0.0039188409773918895,0.009925158473835367,0.18546044278058793,0.3529086889526533,0.23640725983050762,0.3505350307346277,0.029084550863940586,0.0001426070146742807,0.00995408894034565,0.18292913338644817,1.2736918136585282,0.8746824194078993,1.0553587856627153,0.029084550863940586,0.0001426070146742807,0.010239373154543121,0.00902581546367574,0.00880875705964889,0.007326134546019198,0.004351865272191532,0.0011380532918382588,8.308027654927984e-5
17.49005126953125,0.28842774981122715,0.13771860389020787,0.09586671767550599,0.04807821857253914,0.0197868254894131,0.005941933149918017,0.0012177696842762978,0.29547483889914283,0.1376003787806199,0.08723512580453736,0.042649645779016136,0.017353442902745733,0.005941933149918017,0.0012177696842762978,0.33840540430083776,0.17666776660545583,0.11158816696966802,0.056963988473932164,0.024204405623351553,0.007321319078849612,0.0014233284064138494,0.29885126267171463,0.17757824004706757,0.1308264647518206,0.07818064898509729,0.038759513702977144,0.014043871884971408,0.0033655591192620115,0.30596249857836394,0.18080467885426876,0.12759994895132337,0.07492357638470433,0.03614124247060176,0.014043871884971408,0.0033655591192620115,0.3462665546636969,0.21146614522151272,0.1523883682828659,0.09476551176950483,0.04894197290974648,0.017753286910750735,0.003937525000561221,0.009929070193351154,0.353575649869254,0.35289446987822404,0.1841621472043754,0.5124132029124998,0.030780762747019325,0.00014403723114668032,0.009960539712735299,0.09792174975364352,1.2198937708381323,0.8092755757569746,0.987080436755743,0.030780762747019325,0.00014403723114668032,0.010260824930132466,0.009027678494403208,0.00880890727480994,0.007331489176822081,0.0043611956256872485,0.0011440459128145754,8.36696220529119e-5
17.59002685546875,0.2891748181574765,0.13761754006883067,0.0960901070995969,0.04816782511860746,0.019844246321232988,0.005967443617026671,0.0012236904347502863,0.2961664986864788,0.13759225645953813,0.08741026030849745,0.04274324101015341,0.017395775793708334,0.005967443617026671,0.0012236904347502863,0.338989742544602,0.1767576963551971,0.11183846808582991,0.0570782184383043,0.024262016207896166,0.007351674554277355,0.0014301272779580073,0.29937918976490124,0.1776677622519953,0.13102009522940897,0.07830592580249432,0.0388476789091361,0.014090203186320285,0.003380492588746311,0.30646031437054977,0.18094821523446206,0.12777462294975253,0.07505012755669571,0.036223346648797554,0.014090203186320285,0.003380492588746311,0.3467498716685935,0.2116205273187457,0.1525889358797006,0.09490814382100157,0.04905002620180434,0.017814200665906058,0.00395616976852905,0.009894965647085571,0.010924695560768442,0.29669319669590144,0.6923833034662903,0.5133938860291929,0.031925051342852756,0.0001454759942357755,0.009928461626131166,0.18297445270938795,1.0754677457209119,0.9957790440651682,0.967752946661511,0.031925051342852756,0.0001454759942357755,0.010213259854979149,0.00901631975773721,0.00881018065290711,0.007336789561676751,0.004370446984851959,0.0011500186788772598,8.426051415440743e-5
17.69000244140625,0.2899725649285666,0.13817950534336207,0.0962769031075926,0.048304830160945084,0.01990258987026038,0.005989248730040457,0.0012295294958473628,0.2968941242757128,0.1381221867168101,0.08753141587215071,0.04285150806240095,0.0174363119160264,0.005989248730040457,0.0012295294958473628,0.33957307331309283,0.17732799755701292,0.1120190225479224,0.05721248992070407,0.024315658763732206,0.007380919034295871,0.0014373996338240098,0.3001725418258131,0.17774324692005747,0.13121110036379946,0.0784306221868528,0.03893567110593113,0.014136381488577597,0.00339539935223226,0.3071701935814809,0.1810929683447382,0.1279469288796269,0.07517561739003972,0.036305315557186496,0.014136381488577597,0.00339539935223226,0.34732597177970304,0.2117573202945315,0.1527868083156221,0.09505007147160663,0.04915783925310024,0.017874908937774735,0.003974786795873724,0.009854536060992654,0.35358071151652626,0.1863591930335547,0.02845498709506526,0.3573984919543806,0.03388667611276245,0.00014692418669613375,0.009886210375770053,0.0248721558597374,1.049286031691453,0.8792809354127998,0.7747092946647354,0.03388667611276245,0.00014692418669613375,0.010154919134477232,0.009040636736018641,0.008809174489114082,0.0073420503866744235,0.004379665192020491,0.0011559789096599398,8.485330090160918e-5
17.7900390625,0.29088450323114634,0.13740809394362974,0.09638918925483411,0.04838168356174872,0.01995598706414352,0.006010302507436556,0.0012354867238033847,0.2977596577163123,0.13773806562682772,0.08759386656325228,0.04293437387763076,0.017480174816654957,0.006010302507436556,0.0012354867238033847,0.3402698745666967,0.17705844737145254,0.11218064130160749,0.05731160132311,0.02438333423265348,0.007406245834507005,0.001444998115060032,0.3011239782779005,0.17773623030628594,0.13139846656303214,0.07855408800935726,0.03902306474415554,0.014182407983083761,0.0034102886169204813,0.3080675360733155,0.18112964072967697,0.1281151533006683,0.07530041949561463,0.036386789576448,0.014182407983083761,0.0034102886169204813,0.3480360435503151,0.21188160236857861,0.15298261425479015,0.09519059316766415,0.04926489107757967,0.017935413280751242,0.003993387528809036,0.009886303471821766,0.18540671270870648,0.016680251891340987,0.69217061217265,0.24163001067570145,0.03596398044359086,0.0001483827142878896,0.009913663451922754,0.18395134772174843,1.051400344860803,0.7735811898461536,0.8249563230426872,0.03596398044359086,0.0001483827142878896,0.010175940399633153,0.009020148854459991,0.008806251227680424,0.007347247177887344,0.004388805872744761,0.001161926610040644,8.544833503251032e-5
17.8900146484375,0.29158883154788456,0.13829375914060418,0.09664499565986727,0.04849190993253698,0.02000688704248215,0.006035689319547429,0.0012413491281608087,0.2984765278140217,0.1383594012310799,0.08784620171558152,0.04303046909353938,0.017529496974677875,0.006035689319547429,0.0012413491281608087,0.3408970583061975,0.17735848066829404,0.11240897970623247,0.05745553440128841,0.02446043093859961,0.0074382246098348755,0.0014521947203236982,0.30181674635741573,0.1778728998544937,0.1315842786948555,0.07867759945214033,0.0391102908153529,0.014228283846207864,0.0034251423440386113,0.3087900627203767,0.1813319176565683,0.12828185910981454,0.07542483998157623,0.03646810971666359,0.014228283846207864,0.0034251423440386113,0.3486690633039526,0.21203966286142265,0.15317828837439063,0.09533111967441879,0.049371710029332265,0.017995715230575925,0.004011949374916846,0.009944606070842911,0.18491105277425063,0.3528212204863394,0.2781709171661048,0.5185964804441093,0.03735294551511123,0.0001498498101865694,0.00997383652182843,0.18285665592906084,1.2583675311483928,0.8743978924621882,1.0532737665140361,0.03735294551511123,0.0001498498101865694,0.01025742636451582,0.00903439506494083,0.00880375174328372,0.007352417818265184,0.004397914310155921,0.0011678617857884758,8.604487962149101e-5
17.99005126953125,0.2920420319449487,0.13778025076222722,0.0968923884411589,0.04860185052198641,0.020058482521327834,0.006054810671216634,0.0012469821555985462,0.29898053548271813,0.13811956891586036,0.08806955629346916,0.04312310608509236,0.01758171724532385,0.006054810671216634,0.0012469821555985462,0.34138289155843016,0.17740224283991415,0.11267726220506433,0.05756083769106515,0.024532991353920144,0.007463118668432486,0.0014588068081950202,0.3021539996447715,0.1778512486320772,0.13176975381844971,0.07880051272884446,0.03919713876774446,0.014274065980697387,0.0034399787990189107,0.3091790943785094,0.1813624108248739,0.12844807452663684,0.07554878036985195,0.0365491015262963,0.014274065980697387,0.0034399787990189107,0.3491119398654004,0.21215246379377056,0.1533721393763396,0.09547094849476945,0.04947803857061859,0.018055889565958015,0.0040304951029547535,0.009948800896258507,0.35357060213963903,0.35280591867459754,0.18883832408569104,0.513569914903668,0.041214737540837626,0.00015132727865128375,0.009980544110244724,0.07960778474532337,1.2188806538211974,0.8127865537444776,1.0548537251858225,0.041214737540837626,0.00015132727865128375,0.010278435352475062,0.009036378376922677,0.008803937478851762,0.007357560191758905,0.004406968666096046,0.0011737916675331084,8.664365228991057e-5
18.09002685546875,0.2927722757516328,0.1376768059072244,0.09711415965160042,0.04869877141928968,0.02011979813592573,0.006080487756516459,0.0012529145757082755,0.2996563363955778,0.13809765127776122,0.0882400511985493,0.043223745244661084,0.01762571835143242,0.006080487756516459,0.0012529145757082755,0.34194887816959363,0.17750053360292897,0.11292124556955856,0.05767935220092968,0.024589140431271927,0.0074934511148222055,0.001465650418957664,0.3026748968802807,0.17794144195135878,0.13196001314227018,0.07892284486263992,0.03928340168428749,0.014319643871172728,0.003454780005465316,0.30967006590393287,0.18150334267494964,0.12861914617366055,0.07567240869973431,0.03662968559496071,0.014319643871172728,0.003454780005465316,0.34958203198968546,0.212306000348098,0.15356870866912548,0.09561009261645727,0.04958362387433625,0.01811579102109385,0.004049002186413613,0.009915581441238084,0.010828253415744608,0.20653196553788755,0.6924314465853216,0.5153886873211584,0.04287607816668076,0.00015281332969672916,0.009949297983419184,0.18289654613991332,1.0726764700339366,1.046859545507992,0.9353188693592023,0.04287607816668076,0.00015281332969672916,0.010232767200091742,0.009025070615029444,0.008805227075674667,0.007362653276716308,0.004415947621085374,0.0011797017996921363,8.72439116789559e-5
18.19000244140625,0.29355089567549575,0.13825196682555116,0.0972867967313587,0.0488207604580241,0.020177346100840262,0.006101867497332159,0.0012586927229012387,0.30036618533631265,0.13863012735279914,0.08833897204951918,0.04331437140352,0.01766572219162854,0.006101867497332159,0.0012586927229012387,0.34251344462433614,0.17803686420560177,0.11309794500817112,0.05780063468289951,0.024643128260896294,0.007522212526769029,0.0014728653996426864,0.30344972415425564,0.17801746352840406,0.13214767140869002,0.07904462649769173,0.03936950487091906,0.014365074573503129,0.0034695551503357135,0.3103634917866394,0.18164579326319535,0.12878795772827287,0.07579487180673301,0.036710102308484344,0.014365074573503129,0.0034695551503357135,0.3501406573784716,0.21244190981689323,0.15376263498317702,0.09574856878216156,0.049688986909864535,0.018175494583231314,0.004067482052301604,0.009875819939731106,0.3535767874070228,0.1855035958953945,0.027960825018898742,0.3711042902298913,0.04644870864725011,0.0001543088747326184,0.009907713567825861,0.022176298724424837,1.0493272184851727,0.8790035005843956,0.7762375044684587,0.04644870864725011,0.0001543088747326184,0.010176146834920158,0.009049168102982732,0.008804278155204355,0.007367711376537348,0.00442489564154618,0.001185599429884449,8.78460119254682e-5
18.2900390625,0.29444361140514663,0.13749209963322365,0.09738274811222944,0.04890524493237944,0.02022976839510107,0.006122422248644047,0.0012645397338936527,0.3012133334653439,0.13826527153777285,0.08840489547695395,0.043407876799733375,0.017709656883691246,0.006122422248644047,0.0012645397338936527,0.34319111835497107,0.1778090772219088,0.11326331546547468,0.05790568622789546,0.02470874560926878,0.007547026349299804,0.0014803889339860521,0.3043811407410998,0.17801147796191838,0.1323317701987258,0.07916522244268072,0.03945503173312304,0.014410359206710193,0.003484313355927809,0.3112418614790973,0.18168184376027527,0.12895294815051633,0.07591679646429196,0.03679006927799817,0.014410359206710193,0.003484313355927809,0.35083220172221186,0.21256544678558467,0.15395453991496674,0.09588569197187204,0.049793618287702554,0.018235001716498497,0.004085946060551816,0.009906631159221092,0.18500709705653767,0.014996836556449641,0.6923790365453586,0.3748403160453923,0.05354983096957886,0.00015581484832861433,0.009934269705556486,0.18380278252601423,1.0525712290388234,0.7738275185867246,0.8497687120088906,0.05354983096957886,0.00015581484832861433,0.01019620423544724,0.009028964190999222,0.008801446708920146,0.007372710933748537,0.0044337696281382295,0.0011914845673362403,8.845031171697386e-5
18.3900146484375,0.2951370532143858,0.13836222845838544,0.09764658512021085,0.04901522334098507,0.020278000026134807,0.0061478015959675674,0.0012702444944446658,0.30191908141732676,0.13884295605098132,0.08866005592190918,0.04350323156354588,0.017755920395129302,0.0061478015959675674,0.0012702444944446658,0.3438042950318877,0.1780491714131129,0.11347660911434976,0.058048532395912865,0.02478229887842531,0.007578816424879548,0.0014875662436040662,0.30506677573018304,0.17814855528800438,0.13251436705177708,0.07928587856201191,0.03954040387824585,0.014455498876093983,0.003499036738308409,0.3119554705908007,0.18188175733298842,0.1291164932380953,0.07603830260581898,0.03686990868313283,0.014455498876093983,0.003499036738308409,0.3514526934349762,0.2127227449374658,0.15414632132456033,0.09602283830255329,0.049898034177201955,0.0182943138678504,0.004104371782576815,0.009964024063532813,0.18448481687119045,0.3527460276350916,0.3683076370067772,0.5237812938714528,0.05283406368563653,0.00015732942562610166,0.00999347527572193,0.18279473406222993,1.076694206119837,0.8743173916077163,0.8789351733386063,0.05283406368563653,0.00015732942562610166,0.01027503998696052,0.009042980289441144,0.008799032224525848,0.00737768809445561,0.004442613517695007,0.0011973572220493774,8.905606314534923e-5
18.49005126953125,0.2955859942239905,0.13784758636016997,0.09789896789546992,0.04911356334844027,0.020326539788111594,0.006166306114256898,0.0012760183980853991,0.30241723773968754,0.13863135003178342,0.08888765373476043,0.04358681304121518,0.017806364273671296,0.006166306114256898,0.0012760183980853991,0.3442800119346972,0.17813597621978064,0.11374345075189031,0.05814437250825654,0.024854636717447774,0.007603260180143919,0.0014940940298480538,0.30540808514375933,0.1781279261998561,0.13269661003487773,0.07940596589915935,0.03962541508900767,0.01450054952588976,0.0035137433987183536,0.3123459743587577,0.1819110841341294,0.12927966855493925,0.07615940412262039,0.03694942846319349,0.01450054952588976,0.0035137433987183536,0.35188784807593637,0.21283483120447275,0.15433631472612125,0.0961593219673623,0.05000198264472039,0.01835350453349934,0.004122781817928675,0.009968492586415733,0.3535659103336489,0.3527301880759212,0.3874996207005387,0.3454720509225952,0.07084156333610965,0.0001588544687216768,0.010000428665801524,0.06884058671271691,1.2180759826998442,0.8301059038473365,1.052207421095337,0.07084156333610965,0.0001588544687216768,0.010295624080188642,0.009045071700896589,0.008799255417903456,0.007382641192885424,0.004451406086084857,0.0012032245524989961,8.966399538116086e-5
18.59002685546875,0.296299698322543,0.13774554305101,0.09811887044374792,0.04922020444626627,0.020390320510841733,0.006191936057444357,0.0012819260175562118,0.3030775307234643,0.1386013508156702,0.08905346958880327,0.0436952256214763,0.017851909824146053,0.006191936057444357,0.0012819260175562118,0.3448282685857948,0.17824107494141583,0.11397765265011296,0.0582693948935099,0.024909748909667913,0.00763318385771662,0.0015009883458017151,0.3059218228901721,0.17821882811159712,0.13288350492415396,0.07952550066839986,0.03970986262018514,0.014545402356106086,0.003528415514157736,0.3128300007376989,0.18204966393348382,0.1294472133855921,0.0762802586870933,0.037028528512573315,0.014545402356106086,0.003528415514157736,0.35234519147347715,0.2129877125899815,0.15452896660334964,0.09629515517235991,0.05010521624983203,0.018412430760833227,0.00414115380269591,0.00993612966309609,0.01073887284374454,0.19495214887833295,0.6925744633198392,0.34913406129769997,0.07540930924294864,0.0001603881294334729,0.00996999251852795,0.182825158195802,1.071069179437248,0.8757369550379449,0.8955622128212712,0.07540930924294864,0.0001603881294334729,0.010251764302391816,0.009033824194764995,0.00880056383589351,0.00738754959695076,0.004460126601751624,0.0012090722596544339,9.027335620218436e-5
18.69000244140625,0.2970596242573173,0.13832996838992695,0.09827379494711934,0.049323218541435704,0.02044684504304979,0.006213010566126539,0.0012876566472454093,0.3037700108830329,0.13913062305783497,0.08912807596354447,0.04376767372996578,0.017891824685691084,0.006213010566126539,0.0012876566472454093,0.3453748021355037,0.17873183422783065,0.11415637298880357,0.058379653622995534,0.024964874174281126,0.007661589859105114,0.0015081354672714178,0.3066785222903718,0.17829547686811828,0.13306782312499418,0.07964451234759591,0.0397941626594757,0.014590113459672989,0.003543062187266597,0.31350731435719703,0.18219001637787807,0.12961263460959419,0.07639984892332415,0.03710747698746494,0.014590113459672989,0.003543062187266597,0.3528869849038173,0.21312295835295259,0.15471902535048335,0.09643035384467714,0.05020824413358128,0.01847116624852402,0.004159499077973174,0.00989700801330313,0.35357308585825836,0.18484634839668068,0.032591500707859274,0.45094982195992367,0.08450307048360993,0.0001619313480405338,0.009929054779821162,0.020309504883153036,1.0497679347527278,1.008183981728577,0.9312114017735822,0.08450307048360993,0.0001619313480405338,0.010196790783892264,0.00905769338697251,0.008799672755281606,0.007392427242202764,0.00446881822752015,0.0012149075186659965,9.088450565792064e-5
18.7900390625,0.29793350801802293,0.13758480870894874,0.0983654062902947,0.04941920003293912,0.020498357669855295,0.006233216587606802,0.0012933731778641572,0.3045991499856844,0.13878681801328072,0.08920652373626273,0.04387226639523801,0.01793558928103625,0.006233217024219915,0.0012933731778641572,0.34603413572022357,0.17855666946720078,0.11432454631375348,0.05848861602924131,0.025028477306231454,0.007686105996030174,0.001515585244772739,0.30759029427467854,0.1782905663692532,0.13324865808960992,0.07976237996620643,0.03987790717257335,0.014634683889274115,0.0035576924575864044,0.3143670747741433,0.18222563560056249,0.12977450106417118,0.0765190206720427,0.03718599246043739,0.014634650599174756,0.0035576924575864044,0.3535605856682773,0.2132459090782599,0.1549071054767342,0.09656424870351768,0.05031056797632414,0.0185297123775364,0.004177828919035172,0.009926878104553805,0.18467062815319504,0.013885451904348995,0.5214322077248236,0.37045887633835406,0.23075089137745164,0.00016348508815977323,0.009954729608263952,0.1836676278424166,1.1880908450449463,0.7814249053765517,0.8735259025612774,0.2292949522675385,0.00016348508815977323,0.010215926662646688,0.009037772435878267,0.008796932032890427,0.00739725137973479,0.004477439075802392,0.0012207303425038102,9.14978082182592e-5
18.8900146484375,0.2986162156218065,0.13843261195085674,0.0986298816065476,0.04952808696112975,0.020544159302704035,0.006258427838042741,0.001298951406960854,0.30529393674121186,0.13931647132739133,0.08945837668151428,0.043966174640932706,0.017979193748753935,0.006258419145858583,0.001298951406960854,0.3466338169825018,0.17874203583595877,0.11452555955183098,0.05862957675455788,0.025098507811194905,0.007717477582052549,0.0015227145997401478,0.3082685785414536,0.17842810274750964,0.1334280400609324,0.07988032060163028,0.03996150881931593,0.014679114684990118,0.0035722885924578916,0.3150716570207132,0.18242357330137685,0.12993494278860712,0.076637748616995,0.03726440640510938,0.014678975203259276,0.0035722885924578916,0.35416882482876316,0.2134026451206903,0.15509506916689839,0.09669818298856817,0.05041269234770016,0.018588070512994898,0.00419612105807255,0.009983372321863053,0.1841441221643443,0.3526811538606659,0.3644644731915721,0.5423332828369101,0.10791944093075097,0.00016504746650639228,0.010012975824503993,0.18274221624466408,1.0700569161368276,0.8744386614403374,0.8778104667414737,0.10100530123388224,0.00016504746650639228,0.010292228499413166,0.009051562207343612,0.0087946015796261,0.007402056620778953,0.0044860318072166006,0.0012265407447989453,9.211250530043079e-5
18.99005126953125,0.2990609541744193,0.13792100626342974,0.09888634482328387,0.04961613437742303,0.020591064072236577,0.006276596535669312,0.0013048495056313578,0.30578625390565833,0.1391367133545457,0.08968965313529322,0.04404131436674042,0.01802748164698167,0.006276558206389764,0.0013048495056313578,0.3470996859170334,0.17886935161786394,0.11478713825095736,0.05871746579400747,0.02517035644694748,0.007741784725286969,0.0015292087798775699,0.3086132847990026,0.17840856550350276,0.13360705340315399,0.07999771941188456,0.0400447655323172,0.01472346087101829,0.003586868532956801,0.31546311948163613,0.18245181279382067,0.1300951693151433,0.07675614776836881,0.03734251399618355,0.014723154734092771,0.003586868532956801,0.3545964096734986,0.213514186496992,0.1552812791139432,0.09683148677330283,0.05051437067221022,0.01864631291835697,0.004214397928604784,0.009988104349798743,0.35356155697173197,0.35266516120605657,0.41931121183220205,0.34892975601962617,0.2756033286325269,0.00016662040343697773,0.010020163390111097,0.0619251398163577,1.2174230772945849,0.8586270208090975,1.050376475482006,0.1741233520459528,0.00016662040343697773,0.010312404249692703,0.009053750462115137,0.008794863095815748,0.007406841663644381,0.0044945757820423725,0.0012323458116263561,9.27293372875839e-5
19.09002685546875,0.2997583981659798,0.13782408331555965,0.09910409935663227,0.04973133783187409,0.020656124906375178,0.006301729654738395,0.0013107365729996402,0.3064313824559353,0.13910367100163612,0.08985036904150526,0.044156796530933615,0.018074597440186982,0.0063016633538609335,0.0013107365729996402,0.34763105896819246,0.1789804880411325,0.11500845190119081,0.058847716876716485,0.025224735202837446,0.007770891394355239,0.0015361280236408843,0.3091197570822615,0.17850019868488604,0.13379059051773115,0.08011459186874785,0.040127478564546404,0.01476761530245391,0.0036014146059699242,0.31594011995012117,0.1825882832270807,0.13025925355953838,0.0768743260264947,0.037420187421914906,0.01476709789946996,0.0036014146059699242,0.3550414567634245,0.21366657348483778,0.15547008869860596,0.09696417155369949,0.05061536066509894,0.01870429887451514,0.004232637326305147,0.009956571733630572,0.010655860448352312,0.1904903606585636,0.521539149490862,0.3581456106137123,0.2862728998382339,0.00016820199218715759,0.009990516262748345,0.18275974554346106,1.0713846680258172,0.8318126224258586,0.8805514480450104,0.23441452802811327,0.00016820199218715759,0.010270269674891119,0.00904257158817707,0.008796191861250092,0.007411586245106072,0.004503050828797501,0.001238131399225362,9.334754140720341e-5
19.19000244140625,0.30050005360638754,0.13841384709644408,0.09923844218553095,0.04981560877613474,0.020711612146968626,0.006322719672493049,0.0013164278693598762,0.3071068927797153,0.13962482737728413,0.08990256912897192,0.04421268916136145,0.01811484418112109,0.00632262041831774,0.0013164278693598762,0.34816027880156003,0.1794145512565697,0.11519423053857036,0.058948874729415554,0.02528073507980868,0.0077991173395376085,0.0015432059245804204,0.30985872118472946,0.17857754187906255,0.13397157571911397,0.08023096636859074,0.04021005540314194,0.014811633147918299,0.003615935831943473,0.3166016591030438,0.18272671727657994,0.1304213777498311,0.07699121608559097,0.03749772574865564,0.014810866109684956,0.003615935831943473,0.35556703080665913,0.21380134350592125,0.15565635312718015,0.09709625251260233,0.050716160198149375,0.018762100841534873,0.004250850507974906,0.009918066048716076,0.35356960686001765,0.18432695498842708,0.07851695778107022,0.4087247613632924,0.34293497204193946,0.00016979320215093274,0.009950207821265595,0.018944089768263898,1.0509704351429507,0.966800897215275,0.9087414927521025,0.1326954757906587,0.00016979320215093274,0.010216874097175612,0.00906620503361115,0.008795358314872558,0.007416303947721634,0.004511498873709905,0.001243904610089705,9.396748344759724e-5
19.2900390625,0.30135548834394227,0.1376865437622676,0.09933588265411147,0.04992336910425775,0.02076171562049736,0.0063427399913997965,0.001321997797239766,0.307918391710274,0.13930385196736159,0.08999700706507392,0.04432748164641229,0.01815793972549799,0.006342619007343468,0.001321997797239766,0.34880180111994713,0.17930266355219884,0.1153644090799588,0.05906032281276542,0.025342572817927414,0.00782346519603807,0.0015505746196583755,0.31075122278923034,0.178573736358926,0.13414915115746853,0.0803462355029802,0.040292096205569235,0.014855515399116082,0.0036304411697257837,0.3174431713851236,0.18276206248902901,0.13058019880367855,0.07710774894493813,0.03757484344881854,0.01485445626992104,0.0036304411697257837,0.356223249609917,0.21392384256611974,0.15584067976873864,0.09722707537633295,0.05081628153028998,0.018819720123617927,0.0042690486658158566,0.009947011502402736,0.18438364455685288,0.013094262348354417,0.5219718412571782,0.36741236279799183,0.3959715173310454,0.0001713950261679583,0.009975018364714231,0.18354421244472904,1.2969959981186396,0.8001076677504235,0.8876418096412623,0.2679063934776763,0.0001713950261679583,0.010235128553014311,0.009046565593938995,0.008792706461697252,0.0074209727329394995,0.004519879181865988,0.0012496654603641794,9.458953349930219e-5
19.3900146484375,0.3020276124253105,0.13850530144536086,0.09959469030666807,0.050031238018803915,0.02080582919289057,0.006367624451172715,0.0013275028665252321,0.30860237635352145,0.13977810603373508,0.09024129333879821,0.04441936772761576,0.018199309736965825,0.006367517611076869,0.0013275028665252321,0.3493885462528785,0.17943822103399612,0.11555611240461305,0.059199431495898076,0.02540961283496252,0.007854293089136336,0.0015576420405652965,0.31142196823966767,0.1787117662141673,0.13432531972544226,0.08046158896562523,0.04037400508979646,0.014899263036152582,0.0036449130345038885,0.31813863942103765,0.182957685357189,0.13073759839647692,0.0772238384122333,0.03765188209764187,0.014897885344696764,0.0036449130345038885,0.35681950691869174,0.21408018629935613,0.15602489613466597,0.09735795213244615,0.05091621817409141,0.018877158010329027,0.004287209689842123,0.01000261709372731,0.18386530625583958,0.21569002048808963,0.3624830403911666,0.43299915244348636,0.26131453574807745,0.00017300552219423723,0.010032313469477392,0.08335585002131386,1.065275872406545,0.8747661875636842,0.8771012786820701,0.23783742665669058,0.00017300552219423723,0.010309005693161713,0.00906013303741189,0.008790458325330501,0.007425625863849731,0.00452823320270142,0.0012554139667786898,9.521292258864718e-5
19.49005126953125,0.3024681187292929,0.13800081169474673,0.09985443709846385,0.050109822594390695,0.02085203985263942,0.006385659068683663,0.0013334925176931296,0.30908886842636746,0.139636361914489,0.09047561025765012,0.044487565866104056,0.018245171111119975,0.006385562817905185,0.0013334925176931296,0.3498448222630678,0.17960172792657464,0.11580872586602187,0.059280440782786284,0.025480210347303904,0.00787864515421322,0.0015641385212271134,0.31176946325577015,0.17869337257728488,0.13450110702227863,0.08057642537180341,0.04045558396534593,0.014942930199160572,0.003659369211058546,0.3185305887628421,0.18298557897208473,0.13089494241735494,0.07733965637644759,0.037728635018651716,0.014941203851086483,0.003659369211058546,0.35723967098785575,0.21419132781766295,0.15620739238712578,0.09748822798884595,0.05101572868200621,0.018934485579043637,0.004305355850631115,0.010007601932656537,0.3535575259564008,0.35260914519538084,0.38904170765335844,0.35584832023594504,0.2728533586518059,0.0001746266692191134,0.010039723246225974,0.05691592308468553,1.197769847190173,0.8914798014454621,1.0492397675474325,0.1905574741755749,0.0001746266692191134,0.010328788443236306,0.009062407736583853,0.008790758217289207,0.0074302623246547735,0.004536540853162041,0.0012611571429770832,9.58384020193346e-5
19.59002685546875,0.30314966404719196,0.13791263000646964,0.10006977116863117,0.05023206352068125,0.02091721877116688,0.006409927962863712,0.0013393625921665766,0.30971916874129746,0.1396053059953733,0.09063041609124506,0.04460822316931846,0.01829380834941072,0.006409880226701437,0.0013393625921665766,0.3503599954311475,0.17972000215247852,0.11601777939656839,0.05941439791103257,0.02553431517600511,0.007906708519744454,0.001571073811488839,0.3122685854599873,0.17878574847568546,0.13468129410387084,0.08069075951095045,0.040536637920395815,0.014986411341300174,0.0036737921727884033,0.3190005007408995,0.1831201790336354,0.13105564371430248,0.07745521456750462,0.03780493617806324,0.014984304744453772,0.0036737921727884033,0.35767285187629133,0.2143433556353455,0.15639243055064703,0.09761791379540305,0.051114575708358596,0.018991564268664315,0.004323465100523299,0.009976875314922327,0.010578613343741368,0.18812808556878005,0.5219377406308773,0.3986786650590897,0.25312965781289887,0.00017625650157020208,0.010010845058003755,0.18269980833408453,1.0738970927821396,0.7868115834741419,0.8826864148421522,0.28219328104982366,0.00017625650157020208,0.010288300842040726,0.009051305034979251,0.008792108035256508,0.007434862202661069,0.004544782495812671,0.0012668809990671896,9.64651987517888e-5
19.69000244140625,0.30387346331938264,0.13850391772813847,0.10018619848186058,0.050299188051320394,0.020971874226745513,0.006430983073599254,0.0013450073561182246,0.3103780994402155,0.14011336090541762,0.0906674504588452,0.044650391332955404,0.018334818168015486,0.006431028940949038,0.0013450073561182246,0.3508725676100883,0.1800862058752842,0.11621151155200556,0.05950659474234172,0.025590933550323446,0.007934865965386617,0.0015780993229022847,0.31299020190438964,0.1788638350589949,0.13485895467651804,0.08080461877482929,0.04061756612997125,0.015029760743012077,0.0036881908599864094,0.31964659945166585,0.18325684680035634,0.13121455763740833,0.07756959014445294,0.03788111841614335,0.015027254896325762,0.0036881908599864094,0.35818279051662116,0.21447781024144785,0.15657497001713305,0.09774702405445387,0.05121324637486758,0.019048465347543266,0.004341548613608266,0.00993896517426395,0.3535663490964125,0.18390726389644352,0.20833127442617824,0.22097348085282742,0.38457904022264294,0.0001778960179291503,0.009971150734914282,0.01790581059298759,1.0539932066804938,0.9403310023098581,0.896705748798972,0.24827993664973733,0.0001778960179291503,0.010236418513131219,0.00907469649905822,0.008791331046034025,0.007439438742180092,0.004552998882413284,0.001272592564808528,9.709368414547961e-5
19.7900390625,0.30471082446600417,0.1377975672039217,0.1002925688383754,0.05041760827084615,0.02101976665625126,0.006450997083730468,0.0013504186942804226,0.31117231976348164,0.13981733281867537,0.0907745883942309,0.04477359761498632,0.01837668753580556,0.0064510732725631854,0.0013504186942804226,0.35149689957737057,0.18004814690011187,0.11638300421170983,0.059620979273411125,0.025651158952210405,0.007959147591353912,0.0015853716060766963,0.31386380540936343,0.17886115342502146,0.13503327654807573,0.08091740871085229,0.040697976598658196,0.015072979339835977,0.0037025741527907546,0.32047022170822637,0.18329203246303627,0.13137039782998017,0.07768359849718981,0.037956886213813545,0.01507005083388123,0.0037025741527907546,0.35882216742496226,0.21459997124447494,0.15675561093991233,0.09787491882355184,0.05131126306006349,0.019105190048901415,0.004359617500562951,0.0099670035729364,0.18413614531690015,0.18444671647977204,0.5228272391876492,0.3653368782969642,0.10579392688474469,0.00017954624060143956,0.009995115052063826,0.18343113953292392,1.2680936197355017,0.8448320697870744,0.8876098495775007,0.3428636054169322,0.00017954624060143956,0.01025382955727313,0.009055336734110478,0.008788765656132297,0.007443970526260965,0.0045611503756824425,0.0012782918590739346,9.772423375235752e-5
19.8900146484375,0.3053725140914614,0.13858056290218038,0.10054091737499005,0.05052433103521242,0.02106306509348723,0.006475439369103593,0.00135589871727458,0.31184568904336957,0.1402283879179837,0.09100900694081833,0.044862936405103505,0.01841647063691401,0.0064756325326250355,0.00135589871727458,0.3520711786742596,0.18013869511339486,0.11656805672820798,0.059757579941997464,0.025715557550359786,0.007989345367465275,0.0015923675753354253,0.31452685079574755,0.1789996981738567,0.13520623515035038,0.08103029291760742,0.04077826528009485,0.015116068056615604,0.0037169246109369637,0.32115650808480084,0.1834847780477229,0.13152481341116184,0.07779718059510386,0.03803259971741861,0.015112693712253069,0.0037169246109369637,0.3594067082839597,0.21475606610221415,0.1569361470450115,0.09800288033237502,0.051409108723781606,0.019161739592411228,0.00437764980636206,0.010021729973392306,0.1836327382618824,0.19830229481267522,0.36175127351428615,0.3969504856489952,0.3950346509591872,0.00018120516839272905,0.01005146747833104,0.0434766189802202,1.0616942924310842,0.8753124021702823,0.8767859579176994,0.2837849721103319,0.00018120516839272905,0.010325384712807598,0.009068686013689873,0.008786597583285267,0.007448489641083457,0.004569277274170003,0.001283978901228309,9.835606851922995e-5
19.99005126953125,0.30580876122423845,0.13808728016767613,0.10080317709011914,0.050594366851615946,0.021109210909446435,0.006493511018217345,0.0013619474600626987,0.3123263423686853,0.14013295018506378,0.09124379023494385,0.04492544864934421,0.01845966650801405,0.006493818949905902,0.0013619474600626987,0.3525181621445366,0.18033418037193144,0.11680864079298456,0.05983305630323001,0.025784191913496676,0.008013815696617833,0.0015988961902376052,0.31487657377238853,0.1789824855530085,0.13537880192504714,0.08114268286272093,0.04085823789840615,0.015159080183117032,0.0037312598666309742,0.321548510901694,0.18351317935227468,0.13167911747889544,0.07791052545931991,0.0381080525280364,0.015155242903751871,0.0037312598666309742,0.3598195973155823,0.2148669313276438,0.15711499617976687,0.09813026823506579,0.05150654683070644,0.019218183913229426,0.004395667641649402,0.010026956640006178,0.3535538023662077,0.35256077030288857,0.38464667884718867,0.3752111147111894,0.3996945090837784,0.00018287483935388438,0.010059087366607215,0.05225644215452611,1.11698468851859,0.9104288765510206,1.0487102746324617,0.2743977547359816,0.00018287483935388438,0.010344788713231566,0.009071037551717547,0.008786935297071087,0.007452995286600252,0.004577360025613639,0.0012896606325874965,9.898995033071696e-5
20.09002685546875,0.3064747616000513,0.13801138339250077,0.10101588070335088,0.05072244701355656,0.02117313293460115,0.006516856121465056,0.001367792022944717,0.312942143498364,0.1401068413102192,0.09139385266756886,0.04505023108739889,0.018509578444744136,0.0065172560454636345,0.001367792022944717,0.3530177798487866,0.18046056153495657,0.11700806964731154,0.05996955475331758,0.025838994052963946,0.008040910841880956,0.0016058254646587812,0.3153682805612391,0.17907560719132481,0.1355556485979691,0.08125459270787987,0.040937703223801976,0.01520191171658593,0.0037455625365357004,0.3220112882435471,0.1836461168572231,0.13183672352157969,0.07802356860075788,0.03818303172964498,0.015197595604087337,0.0037455625365357004,0.3602413211402099,0.2150187131345655,0.15729633070796367,0.09825709279268012,0.051603344770922904,0.019274386536674206,0.0044136491126059675,0.009997013304139886,0.18278320563333125,0.18666193700395228,0.34190918289958505,0.5127383456537752,0.14864293904718248,0.00018455322851447978,0.010030958807349555,0.18264485657413215,1.0798097948992114,0.7666593217581131,0.9079194417086976,0.41169481108385964,0.00018455322851447978,0.010305874408838426,0.009060017790545797,0.00878830625281505,0.007457467884271983,0.004585379502197922,0.0012953232155972943,9.962509617390156e-5
20.19000244140625,0.3071811100525274,0.138600388361088,0.10111820663676807,0.05077607545733973,0.021227747623952894,0.006537885725946597,0.0013734019733389333,0.3135848762325954,0.14059716855882257,0.09142249481530366,0.04508163406187527,0.018551756908517767,0.006538491766139401,0.0013734019733389333,0.3535143348415605,0.18074802811612653,0.11720833085372441,0.060054805860846085,0.025895412839679548,0.008068866185714882,0.0016127925760056532,0.3160729315643479,0.1791544716161906,0.1357299949392374,0.08136604891006705,0.04101705248114182,0.015244616083131523,0.0037598414827514207,0.3226422763483013,0.18378114737527704,0.13199251165572082,0.07813555106291921,0.03825790569125666,0.015239803429081098,0.0037598414827514207,0.3607361813185123,0.2151529886253142,0.15747521176278764,0.09838336788422153,0.051699979399182125,0.01933041758346224,0.004431605312151509,0.009959681066774778,0.3535633101842395,0.18356200415832172,0.3567759877077692,0.21161376021976336,0.4083909561299686,0.00018624136406593668,0.009991865176145597,0.017093910281769514,1.0643246900748602,0.9246304533849071,0.8965334569313056,0.29159603999559786,0.00018624136406593668,0.010255444502903778,0.009083162129879379,0.008787584353466316,0.0074619203547386945,0.004593375338986636,0.0013009736073961778,0.00010026188283661465
20.2900390625,0.30800076566885776,0.13791805894593814,0.10123238204054918,0.05090189838324317,0.021273530071463684,0.006558001197165874,0.0013786376976176649,0.31436217236272623,0.1403279947506957,0.09153897245295567,0.04521067511623328,0.018592254803825356,0.006558701567546156,0.0013786376976176649,0.3541221878190709,0.18079416187779979,0.11738051026239193,0.06017083607149003,0.025954363987356885,0.008093200932103403,0.0016199907120885153,0.3169280065468602,0.1791529242505472,0.13590107150949307,0.0814764694135863,0.0410959011992515,0.01528719416646444,0.0037741055086117766,0.3234483631144673,0.18381625816035188,0.13214542385643108,0.07824713841932497,0.03833237254343471,0.015281871235751912,0.0037741055086117766,0.36135923558278765,0.21527490704763985,0.15765223219195587,0.09850846727331476,0.0517959827841888,0.019386278221068618,0.004449547270946812,0.009986830810741367,0.18392064435948083,0.18398561859696766,0.5242713864643176,0.19401160182448082,0.297673589306551,0.00018794029798752825,0.010015002069813787,0.18332743835844653,1.2516279297762831,0.9417418805366774,0.8881345247854099,0.396287667139728,0.00018794029798752825,0.010272048201192067,0.009064079864432605,0.008785102635372206,0.007466331822701937,0.004601308944862566,0.0013066118291791904,0.00010090069116109593
20.3900146484375,0.30865216829139186,0.13865861415759992,0.10146845734916501,0.05100708415558344,0.02131564956399153,0.006581939717696432,0.0013841288878978417,0.31502508316774025,0.14067202010890423,0.09176168593794094,0.04529674169836441,0.018630546362640516,0.006582809475814239,0.0013841288878978417,0.3546842685963096,0.18084402388399526,0.11756073044987575,0.06030268138463458,0.026016414472159903,0.008122685098001658,0.001626880909573379,0.31758321502584536,0.179291995348733,0.13607082613529597,0.08158699290705232,0.04117463751948254,0.015329646840414346,0.0037883373152258724,0.3241254183888888,0.18400627011973597,0.13229690765799845,0.07835833976362011,0.03840680834951284,0.015323803805561108,0.0037883373152258724,0.36193231973619844,0.21543087359083182,0.15782915273197276,0.09863364480839114,0.05189182780265716,0.01944196960440658,0.00446745318615287,0.010040687060306065,0.18343567615792988,0.19236117932728652,0.36234827284748766,0.38296601462230734,0.26606334833213047,0.00018964796957437446,0.010070420494095124,0.031060380132633417,1.0589224137603788,0.8760986684649282,0.876857618977047,0.42750631910048836,0.00018964796957437446,0.010341378093842871,0.009077215267003357,0.008783011994920402,0.00747073335373124,0.004609219523643201,0.0013122379025361684,0.00010154073229298766
20.49005126953125,0.30908413209829527,0.13818055766287654,0.10173260467887828,0.05106968803538277,0.021362336371776536,0.006600101667764965,0.0013902052994655988,0.31549991382500275,0.14062790685630377,0.0919965415023481,0.0453549236461264,0.018671728182231777,0.006601200316343446,0.0013902052994655988,0.3551223787121456,0.1810677856086333,0.11778726042106864,0.060375288810852204,0.02608232081231292,0.008147321943865318,0.0016334774797021618,0.31793464886079537,0.179275989717429,0.13624018039776067,0.08169704315281531,0.041253070828083084,0.01537202657600133,0.003802554385801916,0.3245170767449239,0.1840352551241365,0.13244822599094866,0.07846930282731275,0.03848101194602712,0.015365653780130637,0.003802554385801916,0.3623380760767626,0.21554156743585035,0.15800441905991194,0.09875827395366071,0.051987282629088194,0.019497560567700946,0.004485345011406386,0.010046144441882544,0.3535503722957545,0.3525189166600285,0.4853004491825061,0.5269992195220777,0.40617758211032223,0.00019136647632825434,0.01007823840912826,0.049059992609669076,1.0915525740059373,0.9132415542501617,1.048745929686557,0.37676260222941943,0.00019136647632825434,0.010360416606554054,0.009079634772483072,0.00878338653112163,0.007475124300849878,0.004617088029546505,0.0013178586966968635,0.00010218277841692599
20.59002685546875,0.309734933719934,0.1381204182462191,0.1019424490890593,0.05120253235547123,0.021423931118917074,0.0066225917088092185,0.0013960316545319454,0.3161015378178925,0.14060899477047317,0.09214093950118463,0.04548300772075625,0.01872190907073334,0.006623766137300151,0.0013960316545319454,0.3556069655316659,0.18120319281083627,0.11797925554674667,0.06051338380640045,0.026138686168397134,0.008173553496359655,0.0016403871338446562,0.31841889229721176,0.17936985388549062,0.13641369870400025,0.08180663373442514,0.04133101343316606,0.01541423086340477,0.003816739477139274,0.3249726881529612,0.18416671216959052,0.13260280398034424,0.07857993442192512,0.03855471347987139,0.015407338033613828,0.003816739477139274,0.362748732273652,0.21569319730809222,0.15818211554037342,0.09888236443276635,0.05208211919824426,0.019552916654724323,0.00450320100398833,0.010016963011185837,0.182715969185686,0.18566103028787184,0.2256745420117873,0.5159700099347534,0.5342689063747093,0.00019309373362682411,0.010050840855229112,0.18259435629050644,1.0931225557791566,0.7559327025396818,0.9563385986582116,0.6362222941762352,0.00019309373362682411,0.010323006124306026,0.009068704007803631,0.008784778248587255,0.0074794854050611965,0.004624895821525952,0.00132346052481404,0.00010282603681502246
20.69000244140625,0.31042422791064817,0.13870339872079085,0.10203385981428487,0.051246538331720055,0.021479268028115985,0.006643444939949782,0.0014016077359675304,0.31672844587684174,0.1410772434407011,0.09216694629728703,0.04550718625652325,0.0187654890766821,0.006644907682830965,0.0014016077359675304,0.35608809827455956,0.18140120512019725,0.11818482557539668,0.0605939437362343,0.026194125270378118,0.008201263496112606,0.0016473098557765304,0.319106954262562,0.17944951917658347,0.1365847437118425,0.08191579023759929,0.04140884894729161,0.015456312306170788,0.003830901375029746,0.32558889095896876,0.1843002136599034,0.13275555091783575,0.0786896354544407,0.03862832642892952,0.015448909083395003,0.003830901375029746,0.3632290453630213,0.2158274090673962,0.15835740275087096,0.0990059295527071,0.05217680454823581,0.019608106880051487,0.004521032177150848,0.00998019327678337,0.21481306427014227,0.18327376321325214,0.356125481400212,0.37163023146765195,0.42825343895402096,0.00019483079938550148,0.010012335891566006,0.016445345920428997,1.2156026381209877,0.9153957497588799,0.9080379664961009,0.44055966502225036,0.00019483079938550148,0.01027397136972886,0.009091597056684702,0.008784109623560918,0.00748382927761493,0.00463268147171648,0.001329050271675981,0.00010347088954869181
20.7900390625,0.3112265388251725,0.13804816598066375,0.10215466222581251,0.05137632640778182,0.021523635663727194,0.00666374654745724,0.0014066830376930975,0.3174891652136496,0.1408368704491888,0.09229001709039053,0.04563885323907213,0.018805028391002697,0.0066654660911092895,0.0014066830376930975,0.356680022474425,0.181541704541162,0.11835720044155892,0.06070993445768186,0.02625233217248656,0.008225651508213644,0.0016544123149811766,0.3199438669579284,0.17944910990594012,0.1367525859658458,0.08202394248728678,0.04148620012060634,0.01549827174009578,0.003845048807833705,0.3263777927434599,0.1843353628968481,0.13290557999018754,0.0787988966306124,0.03870154064988656,0.0154903520749071,0.003845048807833705,0.3638362761895195,0.21594916469344294,0.15853086613608378,0.09912835620382375,0.052270880035575056,0.019663132350161462,0.004538849483008119,0.010006473359816422,0.18373142907690165,0.18361692182401262,0.3557934987079995,0.19346199928986857,0.4271469423122989,0.0001965787554602118,0.010034664674941721,0.1832320477462634,1.2417853906403122,0.9606808863836671,0.88927256963139,0.4746649147520257,0.0001965787554602118,0.010289801972519103,0.009072789821097894,0.008781708529510292,0.007488135513325085,0.004640407387058373,0.001334627960421566,0.0001041177226144558
20.8900146484375,0.3118678434069748,0.13873958808844739,0.1023773062784096,0.05147916918194727,0.02156337790511289,0.0066871445141821195,0.0014122059407053278,0.31814176325897076,0.1411165273665899,0.09250017344334568,0.04572090353702605,0.018841371810504784,0.006689102300497416,0.0014122059407053278,0.3572303427683823,0.1815550179369398,0.11853272556379979,0.0608342854467379,0.026312158481824322,0.008254378121546444,0.0016612122657398709,0.32059112387367383,0.17958871125498166,0.13691914552696696,0.08213220535401279,0.041563447611025296,0.015540109991831414,0.003859164614975631,0.3270455837646033,0.1845228093212248,0.1330541800410278,0.07890783964939092,0.03877474261817794,0.015531676776764036,0.003859164614975631,0.36439815748484033,0.21610510362220467,0.15870423416436308,0.09925087112410141,0.05236480889192364,0.019717994159867726,0.004556631268216566,0.010059468268272177,0.18326649207894777,0.18939361039880426,0.3655732001602721,0.3771553553382042,0.5918957826435287,0.00019833548126555568,0.0100891580423223,0.02512758315616092,1.0567199555989435,0.877158239068011,0.8773188549372324,0.7002646697001772,0.00019833548126555568,0.01035699779815046,0.009085715719843856,0.00877969243838972,0.007492434298745059,0.004648111728899559,0.0013401936145120913,0.00010476573760592013
20.99005126953125,0.3122954592837576,0.13828083077212566,0.10264274138414445,0.0515356849783853,0.02161141015099714,0.006705433942025597,0.001418273977881369,0.3186107983110936,0.1411222114274518,0.09273409353021159,0.045776018158254474,0.018881208519338225,0.006707733950751447,0.001418273977881369,0.35765991052675045,0.1818035220051703,0.11874504136790578,0.06090781625446765,0.02637520566400398,0.008279183967232283,0.0016678780991928044,0.3209437918597473,0.17957392951520487,0.13708529812131687,0.08224001437992753,0.04164040432349563,0.015581878743373205,0.0038732661341060698,0.32743653249646315,0.18455244556313435,0.13320256377477319,0.07901649982958564,0.03884774133963292,0.01557294939472429,0.0038732661341060698,0.36479692003490244,0.2162157147735694,0.15887598041951861,0.09937286099858773,0.05245836381143329,0.019772760081381544,0.004574399332252041,0.010065145242778236,0.3535472227311938,0.3524826601594245,0.5336350208220753,0.5726507345548892,0.28200883524472076,0.00020010313415852902,0.010097162024345461,0.04688527046587349,1.078548859051006,0.9199519326975057,0.8769029489582875,0.45747227134134427,0.00020010313415852902,0.010375683188534629,0.009088195000454895,0.008780102478741978,0.007496725084545901,0.004655775935211723,0.001345754031443935,0.0001054157167307942
21.09002685546875,0.31293140095042804,0.13823988162794076,0.1028495152549039,0.0516724596823665,0.0216704983307446,0.006727172290821982,0.0014240824600235764,0.31919856035755073,0.14111266095210312,0.09287122424933421,0.0459067476680097,0.018930828794759196,0.006729635879910808,0.0014240824600235764,0.35813006219153715,0.1819485995644292,0.11893139253410105,0.061046261254259174,0.02643356269806917,0.008304677590938257,0.0016747625098739384,0.3214205397039473,0.179668528470945,0.13725550285020943,0.08234738261556523,0.04171688596826396,0.015623476929311583,0.0038873362591472227,0.3278849600827479,0.18468258537523521,0.13335418504019209,0.07912482005348835,0.038920208807813446,0.015614061601331688,0.0038873362591472227,0.36519687952873087,0.21636727027443886,0.1590501029070233,0.09949433505970305,0.05255132109375403,0.01982729761235675,0.00459213208083717,0.01003670548211954,0.18265309474379385,0.18493319782716683,0.2079006286772091,0.5234008746865694,0.5487474937593799,0.00020187956949822584,0.010070477472592505,0.18254794211964798,1.12894390027458,0.7504391296219991,0.9536372404508308,0.6776139832042664,0.00020187956949822584,0.010339710939865198,0.009077358632366417,0.0087815142453341,0.007500988918129545,0.00466338183024339,0.0013512956733823058,0.00010606685784445314
21.19000244140625,0.31360408229047404,0.13881303497986303,0.1029327454907491,0.0517096767171013,0.0217264861820927,0.0067478249192776145,0.0014296151751200536,0.31981000883617694,0.14155427332377568,0.09290025154037673,0.045926549439302855,0.018976008968283848,0.0067506076167731435,0.0014296151751200536,0.35859633385013256,0.18204655369206837,0.11914121125485869,0.06112416204673531,0.0264877598278827,0.008332205892914396,0.0016816268571429932,0.32209238291346937,0.17974900869438162,0.13742326220593934,0.08245433483323268,0.041793268861519045,0.01566495636049455,0.0039013837013928978,0.3284866980926494,0.18481463434917972,0.13350396520758898,0.07923234146179328,0.038992606916583676,0.015655077880704894,0.0039013837013928978,0.3656631527382309,0.21650151546019908,0.15922185947128292,0.09961530608857877,0.05264413838086489,0.019881674700343743,0.004609840449018472,0.01000048466536299,0.19621444705574864,0.18303014773766765,0.35565668397906486,0.36907038774094547,0.6277475902325585,0.00020366587512937626,0.010032550279612385,0.015919164551428718,1.2153661729817786,0.9102702547992477,0.9297060181361348,0.6879545720706015,0.00020366587512937626,0.010292017338792122,0.009099997099999212,0.008780896841665744,0.007505238115233265,0.0046709669733073405,0.0013568253531088953,0.00010671954811619111
21.2900390625,0.314389348776069,0.13818799088103478,0.1030591302757821,0.051840876132277655,0.02176984350090019,0.006768302278067826,0.001434591508970405,0.32055449189893415,0.14134446850680873,0.09302764695795802,0.04605822890157827,0.01901494147691752,0.006771293326431856,0.001434591508970405,0.35917275751973454,0.18229159058236638,0.11931332037647845,0.06123831638673558,0.026545189717022,0.0083565255493922,0.0016886432487067647,0.322911495682125,0.1797497363485485,0.13758788408340827,0.08256031226082718,0.041869182690145876,0.015706317828346108,0.003915417115991131,0.32925876100391027,0.18484991907638965,0.13365114935957195,0.07933936375628774,0.03906461532932961,0.01569600061196655,0.003915417115991131,0.366255040075884,0.2166231744842636,0.15939182805420016,0.09973517356431581,0.052736365939551486,0.019935892395143893,0.0046275353117938706,0.01002591449088735,0.1835640661500631,0.355263118099258,0.36344471822440183,0.190115688898518,0.6445606483317555,0.0002054631629803913,0.010054090587842799,0.18314400987927104,1.2355146782395896,0.81536998846409,0.8910964694721902,0.5468416620605713,0.0002054631629803913,0.010307107399666888,0.009081462170081347,0.008778573167723165,0.007509452677096049,0.004678494724385665,0.0013623430953896972,0.00010737417853815749
21.3900146484375,0.3150208210076945,0.1388235931428255,0.10326761171748516,0.05193980334115073,0.021807621284707698,0.006791011272786623,0.0014401347883052698,0.32119692136801214,0.14156510199121491,0.09322616665432609,0.04613521944404926,0.01904946746478105,0.006794144668675899,0.0014401347883052698,0.359711757033956,0.1822723777050843,0.11948422784940516,0.061354493888244176,0.0266029600050563,0.008384335327262295,0.0016953779635716345,0.32355070655249063,0.17988986618693786,0.1377512606154766,0.08266640695853245,0.04194500093632353,0.015747562115813223,0.003929419477733022,0.32991726935734617,0.18503495689419952,0.1337969135334137,0.07944616393850251,0.039136623703681726,0.015736825755316295,0.003929419477733022,0.3668059663200252,0.21677916924148352,0.15956170551742646,0.09985513828991979,0.05282845776575886,0.019989951735709333,0.004645195162704713,0.010078056754541391,0.18311961818816064,0.18761885296891964,0.21061753433795397,0.37717808028341077,0.6759775034012941,0.00020726925225532904,0.010107668118131236,0.021685919830096042,1.0549313510900147,0.8668032419940098,0.8781879681331164,0.7451419998995411,0.00020726925225532904,0.010372255247455268,0.009094182993076665,0.008776628588575511,0.007513662038787345,0.004686002251120473,0.0013678489252693898,0.00010802994146769976
21.49005126953125,0.3154439485898733,0.13839160724258895,0.10353370173307257,0.05199237469680226,0.021856348226176412,0.006809579586942792,0.001446169417516322,0.3216601891575388,0.1416165140037775,0.09345670606818698,0.04618912552888793,0.019088023857869077,0.00681289090566966,0.001446169417516322,0.36013300812109517,0.18254224594676827,0.11968237049863721,0.06143173559430318,0.02666347976206772,0.008409425318362638,0.0017020918563721977,0.3239041693429458,0.17987631807773202,0.13791422540564524,0.08277206577193014,0.04202053988863154,0.015788740143846215,0.003943407982021858,0.3303071735955779,0.18506532474479676,0.13394241203743557,0.07955259502727476,0.03920844994397037,0.01577761370011038,0.003943407982021858,0.3671978705220212,0.2168897722583471,0.15972999336533503,0.09997459962444101,0.05292019089441848,0.02004391946897404,0.004662841649832816,0.01008394228049165,0.22616965729512903,0.35245123186730487,0.531521786906199,0.6773354234782434,0.47205941381859867,0.00020908636053002373,0.010115846412346502,0.04544974200902392,1.0706618064401792,0.9340654629587936,0.8542542536204178,0.5740113774099612,0.00020908636053002373,0.010390599066331553,0.00909671448466731,0.008777072595063483,0.007517865699953891,0.004693471453877086,0.0013733495689434861,0.00010868762880177759
21.59002685546875,0.3160654482751648,0.1383697770590718,0.10373625716636281,0.052132363073446625,0.02191325168644624,0.006830669994710802,0.0014519614683584185,0.3222343977305053,0.14161668425076746,0.09358423881336451,0.046321618538983235,0.019136450068255362,0.00683405349077283,0.0014519614683584185,0.3605892504796848,0.18269756239602666,0.11986456238398291,0.061568506822295,0.026723746739324684,0.008434315158041796,0.001708944737272646,0.32437340351092975,0.1799716408585325,0.13808113426644888,0.08287730125960502,0.04209561853141174,0.01582975224537362,0.003957365656996768,0.3307484115763307,0.18519430480394847,0.13409114843035722,0.07965869776383194,0.03927973410428058,0.01581825739860663,0.003957365656996768,0.3675874868419313,0.21704131665798768,0.15990060487135818,0.10009356635064635,0.05301134582071473,0.020097664985063428,0.004680453324763125,0.010056224939072498,0.1825942170490774,0.18437974208411692,0.20226347522713334,0.5534606719690552,0.6055867838840022,0.00021091228280749338,0.010089857426965205,0.18250543958249413,1.2147863468609115,0.7486388658478774,0.9546739025163682,0.7698417543263602,0.00021091228280749338,0.010356003062995986,0.009085977309416677,0.008778503459318307,0.007522045002466152,0.004700884602060329,0.0013788316358324456,0.00010934642925496384
21.69000244140625,0.3167218467265558,0.1389293852927588,0.10381453784546038,0.05216506801090531,0.021969556235703434,0.006851137184502444,0.0014574195880181044,0.3228307437020653,0.14202852486126027,0.09362191707950615,0.04633939781907096,0.0191834224097774,0.006854692649829011,0.0014574195880181044,0.36104120785996363,0.18269573372585127,0.1200777404722659,0.06164519675954389,0.026776769072943598,0.008461731405921965,0.0017157730211558144,0.3250293918864148,0.18005294310015268,0.13824562657182565,0.08298213743321692,0.042170606180378295,0.015870649466662997,0.003971301141194316,0.3313360002681322,0.18532494663930374,0.13423803591558697,0.07976413287800704,0.03935096082008272,0.015858800260408507,0.003971301141194316,0.3680402045473256,0.21717567653335051,0.1600688930666513,0.10021205076531285,0.05310237118380982,0.02015125520143175,0.00469804104575874,0.010020540931750425,0.19071308774573908,0.18282209414699693,0.6973390532720798,0.36898448875528234,0.5490106406464069,0.0002127481370488507,0.010052498018837642,0.015487407507580387,1.3614433849698497,0.9080473025917812,0.9606236555704689,0.7672984208780522,0.0002127481370488507,0.01030959963854807,0.009108358687046283,0.008777935072788887,0.007526211980079737,0.004708278288952748,0.0013843018671501404,0.0001100067349675003
21.7900390625,0.3174904467716235,0.1383375817549131,0.1039455796168929,0.052295704737465656,0.02201218822043793,0.006871611524623154,0.001462347513455814,0.32355932426086204,0.14185154079620543,0.09375187302847841,0.046468976144195366,0.019221962353153085,0.006875018379658023,0.001462347513455814,0.36160262913297375,0.18304452848943534,0.12024920117046427,0.06175616741254982,0.026832653458059515,0.008485840114026668,0.0017226824906803853,0.325831062771678,0.18005480273954433,0.13840704506684554,0.08308602648071307,0.04224513919144405,0.015911432557978715,0.003985223018243073,0.33209156570803133,0.1853604350971667,0.13438240194110362,0.07986899365652618,0.039421806556827955,0.01589925506370487,0.003985223018243073,0.3686172098776401,0.2172972933753316,0.16023542829234372,0.10032946443579098,0.05319282580605511,0.02020469111513706,0.004715615612092984,0.010045140162066543,0.18341506358319873,0.35501270727974676,0.4479288939363923,0.19146898617396393,0.43011336300969016,0.0002145950654870916,0.010073269657190086,0.18306251237371673,1.2312727452185221,0.8468493010160758,1.0341493656716627,0.8258148669094008,0.0002145950654870916,0.010323980123079163,0.00909009311998571,0.00877568553611555,0.007530346984019431,0.004715616785415151,0.0013897602890305051,0.00011066894178291586
21.8900146484375,0.3181121479009245,0.13891072102769833,0.10414151021585882,0.05238983903997621,0.022048822023797276,0.006893497573209547,0.0014678865665461876,0.324191727807092,0.1420181779089454,0.09393972937333345,0.04654097513288021,0.019254845011668992,0.0068969028033680725,0.0014678865665461876,0.3621306381368206,0.18299657249481108,0.12041553680031236,0.06186612353560055,0.02688919740166206,0.008512548554103107,0.0017293813889901226,0.3264621514576942,0.18019545512096535,0.1385672538021214,0.08319003858375562,0.04231958415942451,0.015952102261713834,0.003999114395457161,0.33274078630448556,0.1855431887178438,0.13452537557889022,0.07997374501032535,0.03949265934662047,0.015939598542662536,0.003999114395457161,0.36915742276796193,0.2174534124030542,0.16040187641680242,0.10044698331960293,0.0532831548307867,0.020257973713132434,0.0047331556616577375,0.010096438445070424,0.18299089356496692,0.18643922083262007,0.35614494553170145,0.3881003807248179,0.7092660815736707,0.00021645082671291837,0.010125940838587937,0.01944557625348883,1.0534507476461525,0.9735703716154969,0.8795020410240078,0.7609039789709466,0.00021645082671291837,0.010387161354805026,0.00910261332325267,0.00877380935264302,0.0075344788119732,0.0047229363108630545,0.0013952069278253198,0.00011133223305559615
21.99005126953125,0.3185307840804697,0.13851489962082641,0.10440557197604128,0.052439830794205465,0.02209703158193832,0.006912558588667783,0.0014738838686029,0.3246492599139546,0.1421115124100306,0.0941646029262235,0.04659454923179545,0.019292046314709686,0.006915891894924425,0.0014738838686029,0.3625438366896994,0.18328474511605364,0.12059981886761967,0.061947056254925435,0.026947330158195653,0.008538090905720675,0.0017361314404550365,0.3268160042751013,0.18018314475446764,0.1387270477349939,0.08329363144980823,0.04239376062918674,0.01599270876415223,0.004012992329178732,0.33312933919423143,0.18557435813595616,0.13466804157303347,0.08007803371185088,0.039563335588972126,0.015979890993471354,0.004012992329178732,0.36954260062636973,0.21756406953541382,0.1605667668203362,0.10056401894129155,0.05337313946527232,0.020311168751797094,0.004750682693830918,0.010102521628379551,0.20206393441228068,0.3524239871585309,0.3588412203514627,0.6775871430104586,0.2914880299650618,0.0002183176989550226,0.01013428195243384,0.044573726755818936,1.0653761036416107,0.9678946685334145,0.8205026798603967,0.6915294001044505,0.0002183176989550226,0.010405174411607937,0.009105190042711462,0.008774285644564221,0.007538606970240976,0.004730219208078896,0.0014006484389461702,0.00011199741012967732
22.09002685546875,0.3191381599212706,0.13851015518931675,0.10460108571317123,0.05258238703358402,0.022152278264144246,0.006933041778150734,0.0014796457025187011,0.32521021536826533,0.14212069234992367,0.09428037847957477,0.04672753507991819,0.019339068204884065,0.006936155346028264,0.0014796457025187011,0.3629866938973302,0.18345066776750169,0.1207789529417859,0.06208005728697287,0.027009239594869273,0.008562475017525049,0.0017429503304812971,0.32727771944161904,0.1802791781799054,0.13889068141090036,0.08339681718289581,0.04246749073829036,0.01603315375277184,0.004026839978960199,0.3335633927042729,0.18570234426687363,0.13481396559607253,0.08018200821901127,0.03963349378310171,0.016020025993723607,0.004026839978960199,0.3699222109504478,0.21771565373200857,0.1607339296639956,0.10068057967142512,0.05346256424053435,0.02036414745527608,0.004768175403555243,0.01007550831404693,0.3548156175257988,0.18394469335552793,0.20208017703756337,0.6400072885245391,0.5480034982366755,0.00022019341646339408,0.01010897162192424,0.18246668693790144,1.2146157672194444,0.7500761834671226,0.959397924245552,0.7883922502442986,0.00022019341646339408,0.010371896006700434,0.009094556301113934,0.00877573449256727,0.007542713084350569,0.004737448172691485,0.001406071577256677,0.0001126636528217618
22.19000244140625,0.31977864173786896,0.13905251923102457,0.10467902071274611,0.05261229204303156,0.02220891777379316,0.006953381811487952,0.001485027261747986,0.32579180757300996,0.14249757669784835,0.09433121115387773,0.04674548574866659,0.019387907925169458,0.006956478517094604,0.001485027261747986,0.3634248490781242,0.18335864139933467,0.12099470336501066,0.06215690178149627,0.02706129861880151,0.008589797742088016,0.001749728542453336,0.32791821036559726,0.18036130412445103,0.13905192821577342,0.08349961908220707,0.04254113707953985,0.016073487535772542,0.004040665912254811,0.3341371423591965,0.18583161258268005,0.13495801272270835,0.08028544241809686,0.03970359016155756,0.016060040742738573,0.004040665912254811,0.37036183595228817,0.21785019569095815,0.16089881116519764,0.1007966773598184,0.05355186916137424,0.02041697574583404,0.0047856445736935704,0.010040350215447351,0.18811295996073635,0.18264281942406338,0.69716353713901,0.20266790345010133,0.3895133938934482,0.00022207912755352593,0.01007217075249264,0.015130901621160877,1.309378368845089,0.9082436665401136,1.0020865049544696,0.641472091810074,0.00022207912755352593,0.010326734574609232,0.009116678778190758,0.0087752128342781,0.0075468089190173174,0.004744658875648329,0.0014114830129505105,0.00011333135808647669
22.2900390625,0.3205309495727528,0.13849700845163604,0.10481390458295013,0.05274095986952196,0.022250729170936064,0.006973711718394776,0.0014899669828408683,0.3265048127777022,0.14235864497020304,0.09446276228090653,0.04687125177109622,0.019426066559007363,0.0069763294625032075,0.0014899669828408683,0.3639718430140788,0.1838012935673844,0.12116519408380483,0.062263671448552785,0.02711529720353661,0.008613627751394168,0.0017565358662959508,0.32870279272981395,0.18036428800174045,0.13921016337527306,0.08360149988425895,0.04261434242571729,0.01611371082517793,0.004054478642800535,0.3348765467750259,0.1858673597445415,0.1350996069380053,0.08038821604334216,0.03977331228376361,0.01609995220507125,0.004054478642800535,0.3709244030719179,0.21797181456854464,0.16106197397111463,0.10091173519545897,0.0536406212720207,0.020469654571376675,0.004803100929147821,0.010064138647955497,0.1832816342860329,0.3548016205465281,0.4163432784803276,0.1946549814136488,0.42362171135137194,0.00022397600492431077,0.010092193574018386,0.1829868766766258,1.0563048286004382,0.8768352545450298,1.0070311396325293,0.8499977236613372,0.00022397600492431077,0.010340434960200456,0.00909867944488399,0.00877303413216034,0.007550875125817143,0.004751816459146106,0.0014168827732645474,0.00011400092650024203
22.3900146484375,0.32114298484494064,0.1390010171348584,0.10499950427377462,0.05282949478254448,0.02228699651360991,0.006994608919840944,0.0014955012966466736,0.3271273315266553,0.14247597184157382,0.09464082498709568,0.0469388947508681,0.019457760484732703,0.00699699537073148,0.0014955012966466736,0.3644890826882082,0.1837280331972175,0.12132700334935505,0.06236931012412054,0.02717085661657522,0.008639244588931894,0.0017632111032167838,0.32932569977065657,0.18050545394349948,0.1393672227197339,0.0837035087554673,0.042687466754943774,0.0161538243256923,0.004068261407689885,0.33551648656819366,0.18604792030223102,0.13523982931616324,0.08049094292675925,0.0398430482257298,0.01613973246584998,0.004068261407689885,0.37145413818604206,0.21812811326803264,0.16122505353187508,0.10102690530226696,0.05372925722231348,0.020522184870384767,0.004820523249700157,0.01011460163758382,0.18287714480527203,0.18559889607560204,0.35624788575671945,0.35839603221887567,0.5476341373300622,0.00022588174623243187,0.010143968148830562,0.01787279710864069,1.0522069339052764,0.8841098490987748,0.881297838584167,0.7814591411472024,0.00022588174623243187,0.010401726554125995,0.009111003489432033,0.008771223206777666,0.007554939966474003,0.0047589562369496725,0.0014222708856341465,0.00011467153266659109
22.49005126953125,0.32155712844561546,0.1386508561783677,0.10525850917112255,0.05287881451196068,0.022334289360402663,0.007014391465984844,0.0015014056270701449,0.3275791699977808,0.14260780762129696,0.0948580122606373,0.04699260045782181,0.019493597005260897,0.007016315764087614,0.0015014056270701449,0.3648945454471607,0.18403086176604241,0.12149772849880089,0.06245345206773919,0.027227379551534762,0.008665312219906173,0.0017699795255307152,0.3296795698384831,0.18049438103699342,0.139523865797169,0.0838051138550777,0.042760332748175894,0.016193877513837444,0.004082031127271703,0.3359034071721781,0.18607994011205742,0.13537970918634973,0.08059323152226704,0.03991261029593164,0.01617944887139412,0.004082031127271703,0.3718327183120854,0.21823887603654998,0.16138660700548485,0.10114161089644699,0.053817562233053215,0.02057463144154361,0.004837932888638404,0.010120871780858442,0.19452530017840933,0.22743015358071078,0.3579333942320613,0.6779419662284767,0.5651897525881926,0.00022779869072834762,0.010152460891971951,0.04415824479863782,1.06157811793716,1.0519239203832913,0.8022730954923561,0.9448889334621389,0.00022779869072834762,0.010419418982392398,0.0091136189911561,0.008771730020567676,0.007559002917478801,0.004766060975451293,0.0014276539352969693,0.00011534398710420947
22.59002685546875,0.322150687009514,0.1386610379509607,0.10544434345562383,0.05302196587997234,0.022387517173069447,0.007034281190529332,0.0015071607610114485,0.328127182931588,0.14262521802339773,0.09496012461125643,0.04712434461883658,0.019538825220820667,0.007035705453324756,0.0015071607610114485,0.3653245015591776,0.1842085914010843,0.12167474515658697,0.0625802699990075,0.027290094618335915,0.00868919529647337,0.0017767703502736044,0.3301337721701579,0.180591110468472,0.13968424791132916,0.08390632686660587,0.04283276558195161,0.01623377338998505,0.00409577108980592,0.33633029118764063,0.18620709650967823,0.13552290108760828,0.0806951634301272,0.03998168133508627,0.01621898973665815,0.00409577108980592,0.3722026444438772,0.21839054022287624,0.16155038305612548,0.10125585997015453,0.053905324720350214,0.02062686728733289,0.004855308681831131,0.010094544858713165,0.35476378978488005,0.18359388968157084,0.20883980805044744,0.5818454677620477,0.5621977959726487,0.00022972451157114303,0.010127812793383772,0.1824313585478433,1.214461563479077,0.7548909035464563,0.9678652141708892,0.807705491392861,0.00022972451157114303,0.010387402635000192,0.009103092413484823,0.008773195635183454,0.007563045878088018,0.004773113778703964,0.0014330188206889386,0.00011601746097223025
22.69000244140625,0.32277561540489386,0.13918244890976744,0.10552606195189282,0.0530512438888437,0.022444237974587698,0.007054603697764866,0.0015124349498448321,0.3286943364272201,0.14296173350720795,0.09502793559495035,0.04714451314952265,0.019589570008977746,0.0070556532839849695,0.0015124349498448321,0.3657493352079364,0.18403751703632582,0.12189240650782567,0.0626592581997125,0.02734136688357644,0.008716416891022812,0.0017835118799366058,0.3307591163572726,0.18067405765528788,0.1398422736605575,0.0840071704208049,0.0429051213869206,0.016273561549300593,0.0041094897932726655,0.3368905067590688,0.18633501083337234,0.13566415425673956,0.08079667482288447,0.0400506860722203,0.016258402621993732,0.0041094897932726655,0.37262961915444526,0.21852531955431,0.16171191915271912,0.10136966395995103,0.05399297640033115,0.020678957367864834,0.004872661338085739,0.010059902759481302,0.18660387094403966,0.1824871456780345,0.5258325900183537,0.2182513498688718,0.4237342111341176,0.00023166038759986352,0.010091561819971223,0.014836391356465799,1.2760546020333536,0.9109652763742168,1.073630497756732,0.7111394400798902,0.00023166038759986352,0.0103434375968783,0.009124954801936806,0.008772718382681037,0.0075670803564662475,0.004780149436234373,0.0014383721415671513,0.00011669235592901358
22.7900390625,0.3235119638293235,0.13866629115073453,0.10566407693930248,0.05317674121624391,0.02248544960757803,0.007074737087067563,0.0015174296003222709,0.32939208693401417,0.14286633456826867,0.09516041073687109,0.04726528857662585,0.019627311960541634,0.0070750699279394196,0.0015174296003222709,0.36628230584744026,0.18456237295171385,0.12206164011802496,0.06276106209896512,0.027393700172104685,0.008739906362779947,0.0017902072122479883,0.3315269585855243,0.1806781559645191,0.1399973485086103,0.08410711741965103,0.04297704911493305,0.01631324266822548,0.004123195683086491,0.33761408144581484,0.18637106323018696,0.13580302070688047,0.08089743223036161,0.04011932148745421,0.016297694073665353,0.004123195683086491,0.3731781749430408,0.21864697584721737,0.16187177016238924,0.10148245724056808,0.05408009222479893,0.02073090258517644,0.004890001509248577,0.010082900225112022,0.18316152734390712,0.35462160762749734,0.38641184851166527,0.201921912251341,0.4952087781775674,0.0002336075222271976,0.010110855627090645,0.18291661505667628,1.0540614022566188,0.882608065889551,0.9883194140369438,0.873051618772341,0.0002336075222271976,0.010356485964508416,0.009107218416031713,0.008770607237271239,0.007571087261130486,0.004787133924474545,0.0014437139260982813,0.00011736907712680675
22.8900146484375,0.32411447166495866,0.13909773859975746,0.10584135665424563,0.05325907463635398,0.02252211791209036,0.007094507868762019,0.0015229378780671433,0.33000486048619765,0.14293878342532018,0.0953295102317496,0.047329360775330453,0.019658234786061917,0.007094371805185267,0.0015229378780671433,0.3667891584512747,0.18446723944261262,0.12221899423481944,0.0628640405631605,0.027447680584937934,0.008764600261010044,0.0017968773707198557,0.3321416396830315,0.1808198243337346,0.14015127994923116,0.08420719681569423,0.04304890238183806,0.01635281741638467,0.004136872123468493,0.3382447582669162,0.18654950961670835,0.13594053527158345,0.08099821725381876,0.040187979020829934,0.01633684720357345,0.004136872123468493,0.37369766177445257,0.21880349828525025,0.16203154166153247,0.10159536904405655,0.05416710068721236,0.020782703832501893,0.004907308114601566,0.010132536668010231,0.18277590828604176,0.18497033995291082,0.35670715348362264,0.3571270120292478,0.3951234035648237,0.0002355635517737345,0.010161743572495297,0.01670831076519422,1.0511507852669093,0.8396195818061652,0.883641822588723,0.810127004965351,0.0002355635517737345,0.01041596082791719,0.00911935074834611,0.008768858454827872,0.007575094407257837,0.004794101691365618,0.0014490442025625213,0.00011804679067363637
22.99005126953125,0.3245241233673794,0.13879947968869324,0.10609268034507689,0.05331040650452459,0.02256822848678878,0.0071151103650425864,0.0015287731628382754,0.33045103873832504,0.1431059731872659,0.09553717483005007,0.04738408858385525,0.01969270175355422,0.007114010920170159,0.0015287731628382754,0.3671870791785167,0.18477561591669744,0.12237608104518537,0.0629504214628897,0.027503674928823985,0.008791081845941186,0.0018036486688966342,0.3324951838609864,0.18080998519439764,0.14030479513375063,0.0843068868382716,0.04312050689110436,0.01639233458408268,0.004150535901729706,0.3386297896349803,0.18658241066731873,0.13607767634515205,0.08109857763630016,0.0402564599318337,0.016375925470440145,0.004150535901729706,0.3740697694491393,0.21891440885677255,0.16218981843885236,0.1017078338358638,0.05425379087202573,0.02083442498196791,0.0049246023638837835,0.010138983306297918,0.19090655198377968,0.08403547184488575,0.3573850628051,0.595586229759355,0.5814732676031875,0.00023753087692260328,0.010170377083875817,0.04414820873324713,1.0587284289572225,1.0509816176733926,0.7912849587771241,0.9431804947613929,0.00023753087692260328,0.010433342143950882,0.009121999084013495,0.00876939398988309,0.007579101210572536,0.004801035909238426,0.0014543694866836743,0.00011872631598545869
23.09002685546875,0.32510416482317617,0.13882242313516913,0.1062664057405003,0.05345134757958423,0.022619224731564573,0.0071343779097085515,0.0015345061119911485,0.33098640025936193,0.14313077929110843,0.09562811314899651,0.04751193847918664,0.019736116223624645,0.007132658059303176,0.0015345061119911485,0.36760457884063114,0.18497170062779325,0.12255219769560807,0.06307022311459677,0.02756619923931733,0.008814504974563127,0.0018104120987591575,0.33294188986677603,0.18090739510426462,0.14046195215145343,0.08440619878140473,0.04319169075017313,0.016431698444922812,0.004164170432223955,0.339049527993834,0.18670889267378868,0.13621820839098586,0.08119854944683855,0.040324480151615154,0.016414815873830212,0.004164170432223955,0.3744303187298625,0.21906618396870647,0.1623502692746046,0.1018198592602388,0.054339954937985574,0.020885940761297798,0.0049418632315264225,0.010113325816269897,0.354715078999357,0.18330526048601697,0.25386167072711374,0.390339052876582,0.41790556377689064,0.00023950710935843514,0.010146375252753246,0.18239930842973107,1.2143223263843796,0.7636308135611524,0.9800756860628816,0.8302618180274118,0.00023950710935843514,0.010402535204980454,0.009111582931596024,0.00877087509663578,0.007583089834910742,0.004807920073876881,0.001459676818582967,0.00011940681584258721
23.19000244140625,0.3257138951004873,0.13931920183193655,0.10635560260927844,0.05348192365939237,0.022675179119566076,0.007154753797681111,0.0015396657429838769,0.3315394751879635,0.14342167754494864,0.09571196913596779,0.047536420573637245,0.019788374606919183,0.007152088291350558,0.0015396657429838769,0.3680165621112555,0.18474026122459863,0.12277119467817633,0.06315235512577795,0.027617028126210724,0.008841586666929609,0.0018171186633214726,0.3335524312780106,0.1809911579216237,0.14061678407371608,0.08450515464770347,0.043262803872847734,0.016470957904704084,0.004177784145008198,0.3395965090114832,0.18683544493130202,0.13635671009341233,0.08129820877655847,0.040392428643141576,0.016453577155851863,0.004177784145008198,0.374845066291221,0.21920124539601876,0.16250852100928365,0.10193145637090535,0.05442601663733115,0.020937315199755717,0.004959101353588663,0.010079190624398882,0.1856198240138377,0.18235105166342688,0.5259338924941299,0.358708260535422,0.5551280555898068,0.00024149345868737165,0.010110666027442228,0.014593566783166742,1.2563425014476122,0.9170033893125547,1.068916008562869,0.9181963004656623,0.00024149345868737165,0.010359723360724212,0.009133184597648218,0.008770439932708513,0.007587071543792736,0.004814788131641732,0.0014649727282552121,0.0001200886964340627
23.2900390625,0.32643461035477833,0.13884545958584105,0.10649610523063543,0.05360323862417074,0.022716425357286508,0.007174720149768576,0.0015447533265420426,0.3322222555849536,0.14337516014533033,0.09584495410240725,0.047651255324453044,0.01982571034344191,0.007171188162218965,0.0015447533265420426,0.36853592489866316,0.18532838329251794,0.12293893080170437,0.06324849953167397,0.02766812745396633,0.008864699125373562,0.0018237188863577168,0.33430387654004745,0.18099635937804254,0.14076872448292918,0.08460323714712004,0.0433335011655207,0.0165101136067114,0.0041913854186823776,0.3403045799574426,0.1868718516704129,0.1364928964188303,0.08139701807311212,0.04046001425736076,0.016492200696402066,0.0041913854186823776,0.37538002145928423,0.21932296683207125,0.16266512065259553,0.10204207032031123,0.054511558533042445,0.020988549156517464,0.004976327310140551,0.010101416904317801,0.18305290542390215,0.3544665909129582,0.37593179535479887,0.2239232658121513,0.49424808963184047,0.0002434911591917103,0.010129250492942356,0.18285129390525398,1.0523354780063618,0.8817713445088792,0.9776478114673849,0.9074981953548829,0.0002434911591917103,0.010372146479484114,0.009115707741563832,0.008768393124392423,0.00759102746495107,0.004821606858378723,0.0014702572445696334,0.0001207723673674725
23.3900146484375,0.32702772761091464,0.13920707712090935,0.10666686182493337,0.05368059222458507,0.022753858574550784,0.007193388272836138,0.0015502313825605325,0.3328254220190797,0.14340684348239977,0.09600565400419019,0.04771232889127124,0.01985627675157527,0.007189311754510609,0.0015502313825605325,0.3690327686438234,0.18521456115110946,0.12309187598917781,0.06335017671312794,0.027720154124581394,0.008888767231465308,0.0018303938846116951,0.33491030117844184,0.18113851757019325,0.1409195524455108,0.08470145576381018,0.043404130121250856,0.016549166187872416,0.004204957742036137,0.34092602145520223,0.18704825436608244,0.13662774555567125,0.08149593736967242,0.040527630819075136,0.016530687036082015,0.004204957742036137,0.3758894834883014,0.21947974722921007,0.16282164442748567,0.10215280832689892,0.054597001279106876,0.021039643482527168,0.00499352015764092,0.010150235628725331,0.18268524125458815,0.18448289158367415,0.35770886878202873,0.356595869321878,0.31904148112168,0.0002454977855280823,0.010179261999112068,0.015811754734108993,1.0502435322034822,0.8138608073839444,0.8866371788077084,0.6879569684764124,0.0002454977855280823,0.010429873733217002,0.009127652777127744,0.00876670342480584,0.007594985045407407,0.004828409873536348,0.0014755303965173201,0.00012145698651350138
23.49005126953125,0.32743288987978086,0.1389608104759092,0.10690827726934748,0.05373480664801116,0.02279884716141206,0.007214709367217834,0.0015559614460525146,0.3332659744459515,0.14360629256171756,0.096201824367119,0.04776917749402589,0.019889329879383636,0.007209051410984342,0.0015559614460525146,0.3694232775209319,0.18551856508783893,0.12323524175193035,0.06343822143323467,0.027776023936941185,0.008915433804525178,0.0018371450286599079,0.3352632037842612,0.1811299058792442,0.14106996551911855,0.08479929844118496,0.04347451935858564,0.016588163774561234,0.004218517772190971,0.34130892884611164,0.18708206153692059,0.13676219738639725,0.08159443753928904,0.040595060854520935,0.01656908729465486,0.004218517772190971,0.37625524073886935,0.21959083961682957,0.16297670456234326,0.10226311569142436,0.05468213768202701,0.021090661152887734,0.005010700964750077,0.010156848554995697,0.18879409805743338,0.04965704420152619,0.3571396300518023,0.3933960652401121,0.6062911808680781,0.0002475158001822879,0.010188025764146954,0.04452053486681657,1.056516526094655,1.0502583274840591,0.7849875044011302,0.9434736132170265,0.0002475158001822879,0.010446952888792608,0.009130328458619942,0.00876726587853259,0.007598943614071308,0.0048351807387685625,0.0014807986309896244,0.0001221433819289617
23.59002685546875,0.3279997081263051,0.13899430063281915,0.10706957430440951,0.053872165892023254,0.022847629107397575,0.007233413642405288,0.0015616588814883904,0.33378896939676655,0.1436351471235549,0.09628640808733982,0.04789112154762411,0.019931377748135002,0.007227044107928595,0.0015616588814883904,0.36982879650173656,0.1857405517472238,0.1234115749304109,0.06354985859233402,0.027837398914108392,0.008938390979976639,0.001843884664072743,0.33570243927177784,0.1812279802714778,0.1412239266050543,0.08489677611202182,0.04354449981352302,0.016627011875816704,0.00423204904706946,0.3417215533571118,0.18720752504763086,0.13690014935987133,0.08169252868329731,0.040662064201505345,0.016607294975635022,0.00423204904706946,0.37660670689906767,0.21974274859453113,0.16313389156420063,0.10237299973779963,0.05476676350843855,0.021141478569905933,0.005027848842165026,0.010131844144247571,0.3546692491086016,0.18306388713311827,0.527794720124561,0.3793776204874804,0.355470887635484,0.0002495427530317847,0.010164654668791162,0.08612197666728445,1.2141963288018487,0.7770808961448925,0.9957799865678374,0.8570313489392114,0.0002495427530317847,0.01041730540550809,0.00912002556228036,0.008768761180594923,0.00760288559087904,0.004841903325823484,0.0014860491278891404,0.00012283070822028568
23.69000244140625,0.3285945878438766,0.13946279976408896,0.10716762992927163,0.053904345619400836,0.022901938227299717,0.007253799075660921,0.0015667401621530478,0.33432829369577555,0.14387768711268312,0.09638325999159271,0.04792126702039736,0.019984125904921497,0.00724597804875383,0.0015667401621530478,0.3702283694453756,0.18546768021282167,0.12363140104540418,0.0636364721839479,0.02788828993241709,0.008965246341180483,0.0018505457828874774,0.3362985150649692,0.1813125507403913,0.14137559456124224,0.08499391018769599,0.043614415414109105,0.0166657587304773,0.004245559930297588,0.342255593861397,0.18733317377835157,0.13703592734584852,0.08179040049630494,0.04072899076811256,0.01664537363849224,0.004245559930297588,0.3770096322349712,0.2198781276218765,0.16328891981153199,0.10248247116437781,0.05485129485226241,0.021192158861695017,0.005044974354467538,0.010098207444323184,0.18492807931791558,0.1822313669144527,0.35490513557801484,0.3601911672120713,0.3929946301192243,0.000251579884605761,0.010129479451348901,0.014394900763834222,1.2443511562147664,0.9285080547609681,1.0651330445206229,0.9224832316354424,0.000251579884605761,0.010375605782748067,0.009141366364899277,0.00876836582240053,0.007606822006095254,0.00484861077383849,0.0014912883481212889,0.00012351937601810795
23.7900390625,0.3292999897335071,0.13903447879093575,0.1073100533142801,0.05402057507030005,0.022943768021484113,0.007273648118400378,0.0015719308693498272,0.3349964265979589,0.14388558000453525,0.0965165017462494,0.04802933707189095,0.02002134914408455,0.00726476888870239,0.0015719308693498272,0.3707345803223553,0.18609976182299195,0.12379744044070347,0.06372612683948115,0.027938513570546938,0.00898815891222191,0.001857077465536818,0.33703390112730086,0.18131884302602722,0.14152442908784515,0.08509019285180892,0.04368392680904621,0.016704404950888405,0.004259058735113726,0.3429484816311229,0.18736998339979552,0.13716947546194472,0.08188732642718637,0.04079556174075396,0.016683302459544632,0.004259058735113726,0.37753138204804226,0.2199999353099793,0.16344232838909814,0.10259098551859833,0.05493532160782412,0.021242702847329147,0.005062088011195007,0.010119682201756446,0.1829542542602677,0.3543319873980917,0.3717862319278693,0.3638204214483867,0.5310487106994365,0.0002536284602951168,0.010147374055172086,0.18279042774949636,1.050968714811885,0.8811245563121909,0.9743431595621056,0.9435674082764504,0.0002536284602951168,0.010387429187851783,0.009124145513168772,0.008766380214257167,0.007610734174228091,0.004855270625333159,0.001496516321153701,0.0001242097992618206
23.8900146484375,0.3298838517095607,0.13932911452341623,0.10747591631730832,0.05409445310443964,0.02298221002067807,0.0072912600230789475,0.00157736020404224,0.33559010319141497,0.1438803912946172,0.09666870843257148,0.048088689553188825,0.020051794732893882,0.0072818559866968495,0.00157736020404224,0.37122161719016716,0.18597026056649893,0.12394604017630481,0.0638276944522246,0.027988698588874473,0.009011740827748277,0.001863750250784804,0.33763205131524077,0.18146147747984784,0.14167218076126747,0.0851866148150735,0.04375337559432109,0.016742951143458095,0.004272529072401916,0.3435607243070511,0.1875443973564978,0.13730170721447976,0.08198445095893699,0.04086217395244479,0.016721099046514955,0.004272529072401916,0.37803103683977074,0.2201569993409077,0.1635956646675061,0.10269962882606294,0.05501925688795622,0.021293111338175484,0.005079169003724699,0.01016769212959625,0.1826035902820583,0.1840942426897588,0.3597346570239839,0.3568544952857975,0.40725335170744276,0.0002556859927250813,0.010196519502103395,0.015101858405911136,1.049455682790278,0.7989559790080499,0.890420582271738,0.771899075162814,0.0002556859927250813,0.01044347442589843,0.009135907622639744,0.008764746616483273,0.007614649242069602,0.004861915706232215,0.0015017330764884758,0.00012490112776430311
23.99005126953125,0.3302845287230125,0.13913489454049613,0.10770549820009569,0.05415209601855823,0.023026153078285073,0.0073132244458492006,0.0015829814895384961,0.3360250758951495,0.14410813725132152,0.09685206207262782,0.048148026917457974,0.020083626677543466,0.007301559468105659,0.0015829814895384961,0.3716049676085062,0.1862604651904974,0.12407610622243453,0.063916950373117,0.028044238293268544,0.00903841364666652,0.0018704713599227913,0.33798402211711365,0.1814540849144835,0.14181952015256755,0.08528267340216582,0.043822593201833446,0.016781444791752864,0.004285987471840385,0.34394129354957365,0.1875791293669559,0.1374335220826458,0.08208115360289818,0.040928580635621874,0.016758799616713168,0.004285987471840385,0.37839056252564063,0.2202683004528571,0.16374756808438834,0.10280785683475839,0.05510289708728001,0.02134344644036044,0.005096238262039603,0.010174461412195962,0.18741319713932292,0.036896396314988686,0.35718770138558276,0.3795324002836612,0.47959488380306053,0.00025775500656386314,0.010205403362508069,0.04527918856662826,1.0547484013855892,0.8783779625762034,0.7822927891640312,0.9450090711977025,0.00025775500656386314,0.010460259855658132,0.009138605587743126,0.008765334210510622,0.007618566430312517,0.004868529951923786,0.001506944992943644,0.00012559419801493553
24.09002685546875,0.3308384115154325,0.13917668053852345,0.10785637818483526,0.054284496126023346,0.023073240631705117,0.007331454394353496,0.0015886211255040062,0.33653597219950815,0.1441378818375706,0.09693372010185003,0.04826248699673787,0.020124773882509557,0.007319046022562102,0.0015886211255040062,0.3719989249225462,0.18651555391478566,0.12425317904634407,0.06401924346747,0.02810391953072633,0.00906089974926999,0.0018771804804861658,0.3384158212445145,0.18155280763049228,0.14197031699791637,0.08537837921035124,0.043891413299123244,0.016819792604198764,0.0042994175924795045,0.344346843181213,0.18770297912525194,0.13756889487331267,0.08217744190249464,0.04099459584568954,0.016796308185243792,0.0042994175924795045,0.3787332264800149,0.220420359340528,0.16390155248143862,0.10291567657319682,0.055186041452738664,0.021393586182397617,0.005113275030869388,0.010150094279244458,0.3546260868643536,0.1828593069001804,0.526925434466413,0.3733161046856292,0.5321540445534132,0.00025983298951113215,0.010182647881691214,0.04294196537792553,1.1510446415291122,0.7959541707783317,0.8421739314578348,0.8886100207776103,0.00025983298951113215,0.010431724393062234,0.009128418383423667,0.00876684241533124,0.007622468407126657,0.004875097595284313,0.0015121393882430044,0.00012628815669360978
24.19000244140625,0.3314187806490295,0.13961294949641798,0.10796218540268475,0.054318596417145565,0.023125158032549255,0.007351700158871073,0.001593680931399796,0.33706186529729565,0.14432948238002666,0.09704193002497723,0.04829911679544556,0.020176693781590305,0.007337473202678464,0.001593680931399796,0.37238651035756437,0.1862200658564723,0.12447340736202722,0.06411172921442487,0.02815543567061048,0.009087367370091783,0.0018837930308431708,0.33899776175554713,0.18163817601952986,0.14211885330285248,0.08547375309361503,0.04396017404645304,0.016858042173910195,0.004312827732951526,0.3448682316834328,0.18782841427483676,0.13770206276493993,0.0822735855316277,0.04106053651392,0.016833686937342045,0.004312827732951526,0.37912471728472547,0.22055608343210373,0.16405341798133294,0.10302309840918614,0.05526909870779867,0.021443592819451247,0.005130289804553571,0.010116948218245398,0.18441561119250752,0.3540720436496823,0.3553646455390945,0.3643001996008474,0.40513407574163923,0.00026192121324234915,0.010147999269594251,0.014235022417824778,1.2368641141611016,0.9519264120401131,1.0620864824291154,0.9271860970494269,0.00026192121324234915,0.010391098091845616,0.009149498618935856,0.008766484635866063,0.0076263659802923425,0.004881651001923487,0.001517322655007734,0.00012698341871053703
24.2900390625,0.33210918266694833,0.13923340264109016,0.10810603896769024,0.05442888347528277,0.023167473744121835,0.007371527770210507,0.0015989501087683624,0.3377156642099547,0.14439789753070392,0.09717504819758696,0.04839971468157877,0.02021424152633048,0.007355968921657861,0.0015989501087683624,0.372879940634921,0.18687695391463127,0.12463757186226881,0.06419408520477976,0.028204916851300228,0.009110303792641185,0.0018902768010956817,0.3397174208367021,0.18164554612278896,0.1422646129983467,0.08556829639581887,0.04402854163400485,0.01689619408432286,0.004326226142533456,0.3455462513328189,0.18786567073901236,0.13783300690576777,0.0823686892269027,0.04112612651700508,0.016870909572384213,0.004326226142533456,0.3796336422614772,0.22067799276323624,0.1642036956869004,0.10312958792543941,0.05535166581364713,0.02149346713303052,0.005147293023305963,0.01013769094278418,0.18286431484987226,0.3542142713218772,0.3456669312625711,0.38219301095206776,0.5507928228589862,0.00026402097445063884,0.010165223248532038,0.1827336618925497,1.0498596978664319,0.8806518027160066,0.978699231987483,0.948347452031625,0.00026402097445063884,0.010402346156631125,0.009132530159022725,0.008764557191066414,0.007630240623430513,0.0048881584502197956,0.0015224948230944813,0.00012768040220696096
24.3900146484375,0.3326839231109716,0.13946382068329743,0.10826797763277583,0.05450065111824164,0.02320718888216942,0.007388237768096347,0.001604339709748421,0.33829997115511823,0.1443596419189865,0.09731878081355133,0.0484587345039422,0.020244767627533015,0.007372158981914738,0.001604339709748421,0.37335745019705935,0.18673467748632314,0.1247818836423533,0.06429667549135062,0.02825327999323472,0.009133503229918382,0.0018969463953711786,0.3403072899600814,0.1817886427068478,0.142409318137531,0.08566298170351423,0.044096851973707385,0.01693424891332056,0.00433959655181106,0.34614933966268774,0.1880381330938217,0.13796265952989215,0.08246408490368906,0.041191768842730896,0.016908005435122817,0.00433959655181106,0.38012370158402137,0.2208353586946302,0.16435390460238142,0.10323621072334006,0.05543414862313494,0.021543209897419518,0.005164264011226339,0.01018490109439905,0.18252969773581415,0.18377750527752096,0.3643427288557522,0.3582017685407407,0.46840745803196254,0.0002661297233447685,0.010213513182613638,0.014526720547633109,1.0487646159489172,0.7913293605189157,1.0401983442121412,0.9475166006433476,0.0002661297233447685,0.010456771683401183,0.009144113656707531,0.008762976810156902,0.0076341192415162904,0.004894652005487293,0.00152765592242753,0.00012837824921903284
24.49005126953125,0.33308012069201093,0.13932175401930116,0.10848461082313642,0.05456177838705313,0.023250259385231002,0.007410717259599741,0.0016098443024305938,0.3387294088164652,0.14461159786124356,0.0974881515427321,0.04852051109490385,0.02027577111814107,0.0073918716804262305,0.0016098443024305938,0.37373384607674404,0.18700175567389565,0.12490086549471892,0.06438664249114445,0.028308355150678165,0.009160050532702824,0.0019036129477934963,0.34065806232531454,0.1817824594314177,0.14255361472888065,0.085757315410824,0.044164939214395516,0.016972253521704152,0.004352955365668693,0.34652737564412567,0.18807379971306504,0.13809189108166084,0.08255904609099655,0.041257178703525924,0.016944997498963988,0.004352955365668693,0.3804771114891766,0.22094688925256797,0.16450271110914588,0.10334243263353166,0.05551634699220874,0.021592882376430766,0.005181223561954778,0.010191817088440663,0.18644137491551077,0.0302410546025003,0.1862782447257792,0.3724162253638497,0.36928841072147195,0.00026825004720590123,0.010222507340717533,0.046454834054864565,1.05329674531187,0.8780208482734122,0.7827438058723628,0.9476093973890984,0.00026825004720590123,0.01047327134758881,0.009146829237581838,0.008763587809838845,0.007638000929779522,0.004901115962091623,0.001532812264509104,0.0001290778043829801
24.59002685546875,0.3336213497656898,0.13936952360673383,0.1086267517943063,0.05468840353810829,0.023295921351256736,0.0074284856491543625,0.0016154180388138779,0.3392284706859229,0.14464293927548982,0.09756970799939557,0.04862614070411949,0.02031620991331663,0.007408792026440585,0.0016154180388138779,0.3741166168858603,0.18729691260186307,0.12507732453064446,0.06447958667630203,0.028366478581146996,0.009182034937834992,0.0019102951979974477,0.34108246673954634,0.18188181436756895,0.14270128135960825,0.08585130780293991,0.04423263966310337,0.017010115782878546,0.004366286361923375,0.34692589578602484,0.18819608001742258,0.13822467670473543,0.08265360198849414,0.041322235371990444,0.016981801055154126,0.004366286361923375,0.380811242078246,0.22109910815869682,0.1646535539874113,0.10344826041169908,0.055598063527205,0.021642364178553638,0.005198151052081679,0.010168071936528052,0.35458539916771964,0.1826839543360385,0.526284829218066,0.3702623093980335,0.594089660489279,0.0002703793711619575,0.010200352744081235,0.030229503039044495,1.1071820677818134,0.9484932225930996,0.8619971052361243,0.9256160109810866,0.0002703793711619575,0.010445802824774555,0.009136759799169907,0.008765107648881993,0.007641868597198822,0.004907534900071129,0.0015379513029583057,0.00012977820667629586
24.69000244140625,0.33418754086750313,0.13976663449231283,0.10873936813762583,0.05472470772562099,0.023345000065174946,0.0074484144748925086,0.001620484229700295,0.3397412449543631,0.14477739910170295,0.09768806468154335,0.048670074465994,0.020366040319397552,0.00742667664458682,0.001620484229700295,0.3744926214315666,0.18699760401291146,0.12529757152446488,0.06457819551935269,0.02841880222751303,0.009208076848380538,0.001916858977315374,0.3416505954893897,0.18196796967251136,0.14284672058767012,0.0859449792075259,0.04430028591816776,0.017047882664384756,0.004379597775598823,0.34743491525060877,0.18832133592668915,0.13835536110779156,0.08274807971687098,0.04138722205615942,0.017018474119810625,0.004379597775598823,0.3811916697454608,0.22123519777336523,0.16480231734512923,0.10355370411756222,0.055679699852660906,0.02169171671281394,0.005215056906905122,0.010135409130752981,0.1840209759763112,0.35397806271805465,0.356088456006974,0.376285890217438,0.2563777856551357,0.00027251899824589184,0.010166223616039315,0.01411023657389575,1.2319084878455224,1.0193902504459347,1.059639423107958,0.9321828465491314,0.00027251899824589184,0.010406212875825155,0.009157580151359352,0.008764785292373414,0.007645732839362121,0.00491394044318891,0.0015430793628567324,0.00013047987518878713
24.7900390625,0.3348632503141982,0.1394421935802032,0.10888420032175583,0.0548275223769249,0.023387911132009803,0.0074683965477157065,0.0016258143690497853,0.3403810059363311,0.14491189032535112,0.09782061507183372,0.048762367130768085,0.020404458234270763,0.0074449275640825876,0.0016258143690497853,0.37497368060385144,0.18766038431561485,0.1254597190348417,0.06465356119858794,0.028467349622108434,0.009231160506353683,0.0019233312137288882,0.34235485415231326,0.18197640414450805,0.14298943879691767,0.08603783983425768,0.04436754952100856,0.017085554722611068,0.004392897793360438,0.34809837626960144,0.18835908364888446,0.13848374016099457,0.08284141934667369,0.04145186324044362,0.017054989539554116,0.004392897793360438,0.38168813632821436,0.22135721920748716,0.16494952425712608,0.10365823903033347,0.055760859746379246,0.021740940725490075,0.005231951498490914,0.010155439093090772,0.18278203198723275,0.35411068298802234,0.2571573178807072,0.6844008851472696,0.6899274521327521,0.000274670256646194,0.010182795923937022,0.1826807159637702,1.0489441268245567,0.880342561134911,0.9930260091286187,0.9564451142630213,0.000274670256646194,0.010416908878418788,0.009140860402268766,0.008762913086132976,0.007649575265711065,0.004920301576680725,0.00154819647437124,0.00013118323214171947
24.8900146484375,0.3354290014295318,0.1396111520304781,0.10904221746504011,0.054899232303800866,0.02342884728510098,0.007484342484544271,0.0016311553057532944,0.3409560734951981,0.14484482756872044,0.09795612086769054,0.04882241920976123,0.02043521519774879,0.007460396284945326,0.0016311553057532944,0.3754419144679625,0.1875079518322667,0.12559981576117635,0.06475716984779989,0.028514092511250595,0.00925401052351034,0.0019299872318303648,0.34293644592740646,0.1821199484437277,0.14313112951390947,0.08613084475350234,0.0444347609007664,0.01712313250874749,0.004406170263181234,0.34869236190296515,0.18852960988723846,0.13861085353705846,0.08293514715997508,0.04151654942691084,0.017091382861760037,0.004406170263181234,0.3821688062857372,0.22151489889503567,0.1650966658352857,0.10376291104844983,0.0558419420665726,0.021790036956079766,0.005248814281524761,0.010201858586679326,0.18246253403865448,0.18351476439155054,0.3801823994102365,0.3615543928884729,0.39940619803192623,0.0002768305338130812,0.01023024103496413,0.014051873967191514,1.0481560841011983,0.7893552404559405,0.9754469758816808,0.9559272055768941,0.0002768305338130812,0.010469773925979631,0.009152269536665435,0.008761383144977746,0.00765342258894332,0.004926649636132969,0.0015533026676931756,0.00013188741198785423
24.99005126953125,0.3358207269794635,0.13952137755435554,0.1092458155311495,0.0549632948313127,0.023471598489570422,0.007507182064899238,0.0016365670087036903,0.3413800144694485,0.14511694889587007,0.0981103472639553,0.048886305309282126,0.02046597617386723,0.007480051040091578,0.0016365670087036903,0.3758115283103076,0.1877429590247711,0.12570917822196076,0.06484753064968653,0.028568918794867712,0.009280375474304096,0.0019365935502930445,0.34328577511418734,0.18211496349585227,0.14327241643759045,0.08622350913600724,0.04450175683173835,0.017160662279867414,0.004419431467708306,0.3490676871743844,0.1885662128102703,0.13873755130334764,0.08302842409717975,0.04158100667089091,0.017127667058064185,0.004419431467708306,0.382516213215101,0.22162667423915655,0.16524243510826234,0.10386719574202873,0.055922750010357306,0.021839065851453232,0.00526566591557431,0.010208911940751842,0.18572102133233725,0.02615989558000995,0.18710860444074334,0.19879253170327008,0.39088779702701487,0.0002790024799973493,0.010239336053849657,0.048109339557596775,1.052086180220868,0.8778242417494041,0.7862130405182879,0.9510198086954584,0.0002790024799973493,0.010485995348996541,0.009154998430600412,0.0087620158733248,0.00765727376541649,0.004932969261036793,0.0015584041878262203,0.0001325932673125322
25.09002685546875,0.3363495781714084,0.13957283845106785,0.1093807242636173,0.05508391956607079,0.02351568826248384,0.0075245305138742224,0.001642027107032232,0.34186750738334265,0.14515055043971606,0.09819494094022173,0.04898294755613359,0.020505638835522273,0.007496392680426455,0.001642027107032232,0.37618354296593093,0.1880851238591162,0.12588434029729761,0.06493198467545577,0.028625363429238423,0.009301879475670636,0.0019432573063189503,0.3437028331673091,0.18221493475375336,0.1434169890126494,0.08631584297623872,0.044568376173038646,0.017198053041484945,0.004432665301241002,0.34945922896432685,0.18868695947083136,0.13886780996713252,0.0831213083419375,0.04164513306882138,0.01716376845679883,0.004432665301241002,0.38284206789722497,0.22177905817586105,0.16539019739302196,0.10397109961437587,0.056003089428762955,0.021887908555862538,0.005282485906977624,0.010185773938686185,0.35454701075665207,0.18253221629876012,0.525811662370415,0.1997284492632519,0.6215761055627794,0.00028118345741272413,0.010217767984495465,0.024255115423050765,1.222310707593924,0.9412007634389161,0.8805237038162509,0.9691110942711736,0.00028118345741272413,0.0104595508890809,0.009145048500353643,0.008763546116664573,0.007661111937955161,0.004939245365411722,0.001563488622339556,0.00013329992959442482
25.19000244140625,0.3369019165258132,0.13992304691583254,0.1094992813893519,0.055122779897779986,0.023562009725265433,0.007543970150459676,0.0016471391916076472,0.342367468287384,0.14522186745933846,0.09832176683521457,0.049034264795259526,0.020552753728817087,0.0075137565208563285,0.0016471391916076472,0.3765483468749347,0.1877993387038071,0.12610427829462956,0.06503592746207373,0.028678194607165322,0.009327550170556915,0.001949740224104317,0.3442574668907766,0.1823018650695256,0.14355936779534753,0.08640786610409378,0.04463494615572271,0.01723535115471037,0.004445879936530205,0.34995615680987957,0.1888120617757368,0.13899605939233453,0.08321418059886006,0.04170919605437738,0.017199739247907585,0.004445879936530205,0.38321178839237663,0.2219155276761156,0.1655359190549977,0.10407463243745617,0.056083355103818136,0.02193662565770822,0.005299284613158591,0.01015358739770321,0.18370792139435327,0.3538942358149527,0.3571990158148709,0.45278826714175063,0.32798262925460575,0.00028337480064665214,0.010184151454825046,0.01401825786108308,1.2284573521832385,1.0530111020070303,1.0576948157203345,0.9373738891367069,0.00028337480064665214,0.010420962124188997,0.009165609995531319,0.00876325710927824,0.007664947499683006,0.004945508860938025,0.0015685622295778954,0.00013400782197911596
25.2900390625,0.3375632346272034,0.13966085576608053,0.1096447110749556,0.0552173432190113,0.023605553762180608,0.007564276291324505,0.0016525139852380203,0.3429934814979146,0.14542792573930838,0.09845340775423116,0.049117339922493244,0.020592135035839617,0.007531891516509842,0.0016525139852380203,0.37701736500295346,0.18845034562164015,0.12626429971259506,0.06510574588465742,0.028725900836400232,0.00935072920713729,0.0019562242507889438,0.34494664596713365,0.18231135021536052,0.14369907994858722,0.08649909731776775,0.04470114349205502,0.017272557150595242,0.004459083498931155,0.35060536308891427,0.18885035116060028,0.13912191886141625,0.08330581218995796,0.04177291923346148,0.017235553845035157,0.004459083498931155,0.3836961495892656,0.2220376674301849,0.16568011510597425,0.10417727886729855,0.056163157392923706,0.021985217870190088,0.005316072339177915,0.010172923612994957,0.1827065147314551,0.35401902951555136,0.3872708871587065,0.6842793404652937,0.5237000651215742,0.0002855778695947613,0.010200090731415408,0.18263138269944068,1.0481763568651543,0.880189922100625,1.02691388108672,0.9676278567778805,0.0002855778695947613,0.01043112830928504,0.009149135224381263,0.008761437336431147,0.0076687621764762945,0.004951729412395363,0.0015736250399021087,0.00013471737064357637
25.3900146484375,0.338120127079493,0.13977107186721033,0.10979878237421642,0.055290208762703255,0.023647252534601322,0.007579666174461098,0.001657821959007728,0.34355945207772715,0.14533610191182497,0.09858090484933524,0.04917977983008797,0.020623194637963273,0.007546713481017885,0.001657821959007728,0.37747654969746536,0.18829048161270223,0.1264002382063226,0.06520928354661534,0.028771536459833966,0.009373279104683517,0.0019628622432885986,0.3455199734847218,0.18245532774000886,0.1438377904988868,0.08659047474203921,0.04476729331878183,0.017309671555318113,0.004472259951563951,0.35119030411933616,0.18901893090482583,0.13924653093272257,0.08339792852932272,0.041836674105096616,0.017271249814468197,0.004472259951563951,0.3841676307655735,0.22219566719317219,0.1658242492300125,0.10428006577761156,0.056242888410354186,0.022033685900137063,0.005332828668228428,0.010218561660329596,0.1824012477794284,0.18329361630274474,0.523973419469356,0.3702699498645892,0.2369980109351613,0.00028778998855703597,0.010246701830431899,0.013653737054456086,1.0476167065409718,0.7925757956706994,0.9336755440424397,0.9645324046705493,0.00028778998855703597,0.010482489236570806,0.009160374170404679,0.008759955173226962,0.007672582530301044,0.004957937654720073,0.0015786770836922744,0.00013542770269511442
25.49005126953125,0.33850738951331827,0.13973344110166144,0.10998936947152135,0.05535672767600984,0.02368998667162641,0.007602677374777943,0.001663138948443456,0.3439779219320989,0.1456246455836012,0.09871898136101752,0.049245542588912776,0.020654224704595266,0.007566256854493579,0.001663138948443456,0.3778395782103053,0.18848467956621204,0.1265012039922067,0.06529976416357527,0.028825967654988585,0.009399434185638877,0.001969403226422372,0.3458676350650093,0.1824515293325848,0.14397610292909072,0.08668152204866307,0.044833234948800114,0.017346740040328504,0.004485425457307041,0.35156275760770866,0.18905646376079788,0.1393707476749915,0.08348957652837084,0.04190020986636982,0.01730683468442758,0.004485425457307041,0.3845091446434876,0.2223076979889984,0.16596704077950253,0.10438247815430025,0.05632235458042291,0.022082089401643225,0.005349574128013402,0.010225743319627762,0.18516614216444563,0.023403927231420103,0.3598053827777138,0.19762208994525027,0.4951160369201528,0.0002900138711632021,0.010255888631012577,0.05034588588272276,1.051064985418556,0.8777801620775684,0.7927746906257745,0.9549862019317493,0.0002900138711632021,0.010498439541883913,0.009163112412976989,0.008760608020741509,0.007676407368621437,0.004964118559435937,0.0015837245402533253,0.0001361396784118009
25.59002685546875,0.3390241328812664,0.1397865812036982,0.11011836361058175,0.05547029685462528,0.023732543979664174,0.007619569879164073,0.0016684568350527945,0.34445410566879225,0.14566112172819912,0.09880911638026821,0.04933393491998876,0.020693011320500533,0.007582010838416789,0.0016684568350527945,0.37820117269620623,0.18888046332538716,0.1266745549383757,0.06537648798763543,0.028880621128935413,0.009420458021509974,0.0019760479921863633,0.34627740110117716,0.18255210131864205,0.1441176195350925,0.08677224896082482,0.04489880971021719,0.017383672711827083,0.004498564024730897,0.3519473773182066,0.18917569721510455,0.13949853551140098,0.08358084532205633,0.04196343212095285,0.017342243252882656,0.004498564024730897,0.3848269701406094,0.22246024760631936,0.16611178319887923,0.10448452226682559,0.05640136488994999,0.022130311012411166,0.005366288352561846,0.010203198068553562,0.3545107622080507,0.1823998356764415,0.5254673477685629,0.20261492885449203,0.6731288947582169,0.00029224681634422596,0.010234893089887112,0.0208024809182013,1.1674797726485389,0.9442956578908642,0.8921578469073589,1.023671940000795,0.00029224681634422596,0.010472978333989347,0.00915328342950414,0.00876214748726457,0.007680220061544258,0.004970257362086864,0.001588755129170797,0.0001368524220143984
25.69000244140625,0.3395629366574466,0.14008222549766408,0.11024210683694573,0.055512914710647364,0.023776312433374597,0.007638547673846369,0.0016736540416765902,0.3449415519129707,0.14567063541050757,0.09894318501087862,0.04939174025951232,0.020737176567253088,0.007598896629044567,0.0016736540416765902,0.37855515131726997,0.18862226398224044,0.1268939050458239,0.06548510366319729,0.028933803013915755,0.009445863401495355,0.00198245346289574,0.3468188497938499,0.18263979412574985,0.14425697635665502,0.08686267483692836,0.044964339651057846,0.01742051534269659,0.004511683765601555,0.3524324854345421,0.18930065982254052,0.1396243976846838,0.08367216541629927,0.04202660019786433,0.01737752008150119,0.004511683765601555,0.38518632481978393,0.22259710605781172,0.16625452341165958,0.10458620761782617,0.05648030752089114,0.022178410524517807,0.005382981632558706,0.010171481132792306,0.18345368412690566,0.35381918207419183,0.3589383433058106,0.5192767777639239,0.42854912661419337,0.000294490190434182,0.010201782471504911,0.013958075424811074,1.2259491894105123,1.042801719929258,1.056180526910747,0.9426301684505196,0.000294490190434182,0.010435357267398878,0.00917358739606102,0.008761889844068501,0.007684030808918614,0.004976384290334387,0.0015937750428689312,0.00013756636057679224
25.7900390625,0.34021015868060406,0.13988940365556976,0.11038777966854312,0.05559935972042819,0.023820408280866907,0.007659138101785326,0.0016790712296014258,0.34555410172509865,0.1459464461235432,0.09907360334983037,0.04946570019987753,0.02077752470113563,0.0076169256150952665,0.0016790712296014258,0.3790124870025322,0.189245242125349,0.12705171394533626,0.06555056319091365,0.028980690119459612,0.009469037272411003,0.0019889729062285266,0.34749326433570954,0.18265031614526597,0.1443937197610503,0.08695232680193925,0.04502950648320855,0.017457268440226117,0.004524792745220284,0.35306773525131646,0.18933954721206625,0.1397477735077711,0.08376214705958612,0.042089434822294915,0.017412637387492318,0.004524792745220284,0.3856589208183521,0.22271936670788103,0.16639576834249883,0.1046870279378941,0.05655879918553381,0.022226388620070727,0.0053996642071712205,0.010190142331221567,0.3549136193136722,0.353937545185216,0.37781466953926585,0.6842739687592588,0.5298074185487197,0.00029674538525037143,0.01021710701833025,0.18258572622022573,1.047523290465902,0.8801913278999304,1.065170435298304,0.9803480647187249,0.00029674538525037143,0.010445014903560876,0.009157353832842783,0.00876011982339971,0.007687821437325131,0.004982469662737627,0.001598784311826079,0.00013828192413051883
25.8900146484375,0.3407583216051594,0.13994352108152233,0.1105378677789236,0.05567363270962332,0.023862750869093886,0.007674200888573147,0.0016843306866774217,0.34611112947852357,0.14583364337086877,0.09919338367636994,0.04953087399209461,0.020808838130442587,0.007631202404656713,0.0016843306866774217,0.37946286419867653,0.18908224215449704,0.12718354557336986,0.06565313514992414,0.029025816204076765,0.009491305706797896,0.0019955950359606973,0.3480583491877626,0.18279471248029774,0.14452948633050428,0.08704212657179229,0.04509463023132814,0.0174939325071314,0.004537875039685218,0.3536436955507143,0.1895061324232863,0.1398699314000218,0.08385270401302702,0.04215228516168222,0.0174476325084019,0.004537875039685218,0.3861214084275354,0.22287768809707556,0.16653695470460872,0.10478799171502674,0.0566372254913471,0.022274245975185392,0.005416315786075631,0.01023500823093428,0.182345128414998,0.18310519532860944,0.5237259787201132,0.4086659442698546,0.24770005663095473,0.0002990096615667172,0.010262895016501824,0.01331519712439378,1.0471346048473489,0.8014125193821022,0.9083318560707652,0.9731286229428591,0.0002990096615667172,0.010494925379418187,0.009168426685637584,0.008758682895911958,0.007691618392091254,0.004988543440926963,0.0016037829664979776,0.00013899823262184777
25.99005126953125,0.34114113128889356,0.13995590677837086,0.11071557633103422,0.05574221221978201,0.023905384521448438,0.007697190256774385,0.0016895657213767163,0.3465241413493731,0.14613505143666927,0.09931458737726123,0.04959836090186494,0.0208404358838763,0.007650559133173306,0.0016895657213767163,0.3798194518760959,0.1892301168882134,0.12727719554466244,0.0657431274794274,0.029079486217770328,0.009517210202551135,0.002002056071684855,0.3484041375903927,0.18279208823640347,0.14466486127619269,0.08713160605922747,0.045159552664355056,0.017530552646470448,0.004550946694490823,0.3540131313690653,0.18954458629713242,0.1399917190276826,0.08394277634099921,0.0422149269701066,0.017482508520272052,0.004550946694490823,0.3864571363968626,0.22298998095661632,0.16667682782705368,0.104888593045023,0.05671539598163605,0.022322041474219605,0.005432956767258716,0.01024230943756429,0.18472588940660933,0.02141937142575498,0.36288457668412605,0.19886776596149158,0.599366469737413,0.0003012857967957538,0.01027216487236682,0.053329496743236504,1.0501905080526246,0.8778848863836917,0.8025452187873202,0.9590381323703936,0.0003012857967957538,0.010510611321099879,0.009171170625816742,0.00875935432696039,0.007695420324903995,0.004994590916129455,0.0016087771213529683,0.00013971615383133115
26.09002685546875,0.3416460312280754,0.14001076849348856,0.11083974878917098,0.05584740327248954,0.023946600921407882,0.007713676438789711,0.001694758657944143,0.3469892701040976,0.14617495914641848,0.09941216456753871,0.04967855216752791,0.020878356774625014,0.00766572599414616,0.001694758657944143,0.3801709728506938,0.18968300667911545,0.12744830914453426,0.0658132046384764,0.029132560942005982,0.009537824105299377,0.0020086668617863143,0.34880667129683335,0.18289324572357546,0.14480336172342995,0.08722077473386028,0.045224117500348236,0.017567040035068905,0.004563991830337104,0.35439088984796235,0.18966230717408455,0.1401170901641694,0.08403248384349486,0.042277269324385386,0.017517207122897588,0.004563991830337104,0.38676716929717125,0.22314269318533617,0.16681861086295657,0.10498883798031436,0.05679312267552249,0.022369659207805093,0.005449566910438514,0.010220342942565127,0.3544765082043858,0.18228352207194304,0.5252269621613612,0.21372593086576894,0.3607374956072143,0.00030357102619658807,0.010251728204112657,0.018551687285819206,1.1312584225091993,0.9425853472051047,0.8912610648912124,1.05083549152696,0.00030357102619658807,0.010486094493386326,0.009161463750003984,0.008760901891472203,0.007699210826935704,0.0050005976336811924,0.0016137546260272299,0.00014043480489403152
26.19000244140625,0.34217161162954457,0.140244151192833,0.11096799967063598,0.05589524379157763,0.023987947897149392,0.007732242214085697,0.0017000446292523464,0.34746449377606287,0.14612905417385752,0.09955251321766227,0.04974194459841694,0.02091981415507931,0.0076821030500885765,0.0017000446292523464,0.3805144799666742,0.1894663221507653,0.1276668384927647,0.06592584819290565,0.02918550171024667,0.009563020974586044,0.0020150096738009706,0.34933523827711216,0.18298168810697044,0.14493973671886226,0.08730965150680796,0.04528864177890373,0.01760343987490945,0.00457701849924846,0.3548644446266846,0.18978711491338524,0.14024061890507336,0.08412224671373916,0.04233956961829007,0.017551772465284277,0.00457701849924846,0.3871164856758256,0.22327994506085597,0.16695842962095866,0.10508873577093017,0.05687078738435625,0.022417158194864232,0.005466156440664729,0.010189089232048011,0.183243252755727,0.35375175239073386,0.3618529389143654,0.6860950481359301,0.5104683558068833,0.0003058667480678675,0.010219116978459033,0.013930871338885879,1.2240592940046766,0.9825258485925714,1.0550465243674414,0.9475142243930434,0.0003058667480678675,0.010449409212917303,0.009181511782017072,0.008760673720540704,0.007702999913464425,0.00500659316360957,0.0016187216078986729,0.0001411546167116124
26.2900390625,0.34280502699631243,0.14012781931912258,0.11111360860563091,0.05597391861166579,0.024032253372676112,0.00775302954544528,0.0017054576896822081,0.34806385888786784,0.14646439273483944,0.09968145645249246,0.04980763947648369,0.020960611346388585,0.007699999660587621,0.0017054576896822081,0.3809605193824048,0.19003953503906415,0.12782234781314955,0.06598754872869542,0.029231709097953307,0.009586092049687375,0.002021565680736941,0.3499951975320924,0.18299323319653804,0.14507355035369288,0.08739777158216071,0.045352812048859034,0.017639752650969787,0.004590034707684736,0.3554860306503288,0.18982620600737748,0.1403615504175734,0.08421068811696666,0.04240154403467523,0.017586183198670925,0.004590034707684736,0.38757764442823045,0.22340232606934154,0.16709678292521257,0.10518778893570922,0.05694801296206239,0.022464539088248782,0.00548273553229232,0.010207093835453174,0.3548494706277349,0.35386479146257654,0.20118503909746208,0.6843949184352203,0.5408784044737516,0.0003081743863333316,0.010233844740615906,0.077438483469615,1.046961263547186,0.8803483020547312,1.0623513638119342,0.9917886790024646,0.0003081743863333316,0.01045857864585463,0.009165515632694148,0.008758950896440706,0.007706769499210808,0.005012548453923552,0.0016236780974566648,0.00014187602306932272
26.3900146484375,0.3433445880058012,0.14012847217469118,0.11125970492731264,0.0560496390731157,0.02407565689828331,0.007767861260168369,0.0017106958318485633,0.34861207500144437,0.14633786002506433,0.0997937868303858,0.04987577044808939,0.020992326883145205,0.007713752433286064,0.0017106958318485633,0.38140226211126166,0.18988901234861322,0.1279501528636179,0.06608884865795546,0.029276924196124963,0.009608134035562542,0.0020281570055049832,0.3505520690134194,0.18313803410541615,0.145206410849832,0.08748604077307247,0.045416943393722285,0.017675978843930205,0.004603024642620819,0.35605307926151086,0.1899911651353176,0.14048129298341117,0.08429973394301489,0.04246351527002397,0.017620478728666056,0.004603024642620819,0.38803132846960425,0.22356096654169946,0.167235080968956,0.10528698818021022,0.057025178733849255,0.02251180253516905,0.005499284019510632,0.010251196964475072,0.18229357800047832,0.18294299248042856,0.5238037597294009,0.35045047312557215,0.2661952730110347,0.000310491137882118,0.010278820629368733,0.013024497990627505,1.046701964125217,0.8172594404905581,0.895206136795349,0.9813032947028364,0.000310491137882118,0.010507089817396448,0.009176426402729138,0.008757556783725383,0.007710545940323524,0.005018492818785709,0.0016286241251584391,0.00014259813696042542
26.49005126953125,0.3437229566956419,0.14018846115141145,0.11142468414904413,0.05611950450928061,0.024117908168932976,0.0077907372177428375,0.0017158322228701594,0.3490196774593262,0.14664800217844037,0.09989798258937894,0.04994468876513053,0.02102473609886077,0.007732899658084957,0.0017158322228701594,0.3817526206436051,0.19000537412839377,0.1280374237343807,0.0661775418487059,0.029329598841322885,0.0096336385564327,0.0020345300310732287,0.3508957961774755,0.1831365712398957,0.14533888695216923,0.08757399898739715,0.04548087995993823,0.017712163004876692,0.004616004234471826,0.35641936560896,0.19003050024500784,0.1406007012099262,0.08438828227503993,0.0425252902479851,0.017654658784569042,0.004616004234471826,0.3883613749903043,0.22367352456985687,0.16737209469065223,0.10538583642049912,0.05710209725919223,0.022559006672231582,0.005515822172679845,0.010258609255780956,0.18436829243420783,0.01992317351075484,0.37052581665699114,0.2038078142022929,0.6888262004407798,0.0003128198443123556,0.010288165159995335,0.05740423063856336,1.0494293694994956,0.8781385574347563,0.8156961898921844,0.9627729738798196,0.0003128198443123556,0.010522517808806158,0.009179172679957468,0.008758245340384623,0.007714327728585931,0.005024411857436048,0.0016335657414986732,0.00014332183342677393
26.59002685546875,0.34421627205327154,0.14024537955759792,0.11154502247313781,0.056215470078197355,0.02415780156626987,0.007806804877054808,0.0017209301833841894,0.34947398676550645,0.14669213092056896,0.10000398292437469,0.050016619092652134,0.021061674505776076,0.007747534230431387,0.0017209301833841894,0.38209439137318096,0.19049302020173223,0.12820596938962775,0.06624216982133757,0.02938139431138653,0.009654104670821138,0.002041113893184702,0.35129116199345933,0.18323829940167746,0.14547441257553215,0.08766165545731248,0.045544467780261375,0.017748217352479397,0.0046289577139926995,0.3567903277691139,0.1901466612308916,0.14072370073994722,0.08447647923205079,0.042586776027507246,0.017688669691667498,0.0046289577139926995,0.38866384231083384,0.22382639318448047,0.16751097852180766,0.10548433950724119,0.05717858349108788,0.022606037004165566,0.00553232987525736,0.010237207901433384,0.3544441160233635,0.18218069001600626,0.42687073314377305,0.281340418387846,0.36953734606029714,0.0003151576768276791,0.010268274040046621,0.01694543211979653,1.1079098667078306,0.9322107168112121,0.8907282496552215,1.0681195860214039,0.0003151576768276791,0.010498908311343653,0.009169588818824473,0.008759799937977713,0.0077180986703219885,0.005030291413883342,0.0016384909242311153,0.00014404622275206373
26.69000244140625,0.34472893346437145,0.14040880302243625,0.11167716519059824,0.056269893040349246,0.0241969360919118,0.007825132964052583,0.001726288702142893,0.34993727347660397,0.14659655085062362,0.10014988287333886,0.05008569943013624,0.021100684506525268,0.007763444705570495,0.001726288702142893,0.3824277581804938,0.19033157222842828,0.12842346045775188,0.06635835649606077,0.02943300160887627,0.009679076477226356,0.002047420042325672,0.3518071439771345,0.18332747821647227,0.14560784733437548,0.08774902866898004,0.045608019051490395,0.017784186534331597,0.004641893074666535,0.357252590145644,0.19027117048572048,0.14084495459260069,0.08456473125093673,0.04264823171842604,0.01772255279496078,0.004641893074666535,0.38900343478537824,0.22396403898433323,0.1676479355083072,0.10558250645303993,0.05725501308770373,0.022652951798847014,0.005548817287731461,0.010206411273453212,0.18306632786282484,0.3536909830005311,0.36749271846789194,0.5161725736126533,0.58164215206885,0.00031750606589307437,0.010236155832633929,0.013915368894046763,1.0506433082438984,0.9575439741051305,0.8824309458384585,0.9520067440865972,0.00031750606589307437,0.010463128378448055,0.009189382743314784,0.008759599442272508,0.007721868604458663,0.005036160425460261,0.0016434057365301833,0.00014477173955035265
26.7900390625,0.34534882586289856,0.14037608527816306,0.11182245385253047,0.05634203931954792,0.02424121362741931,0.007845978389588166,0.0017317124549891627,0.35052372702042256,0.14698160404431213,0.10027719536833449,0.05014377532390863,0.021141628750673467,0.007781231850173491,0.0017317124549891627,0.38286278664430784,0.19083309993094213,0.12857659806242047,0.066416793960429,0.02947917396270304,0.009701922179703473,0.0020540111853874885,0.3524529513836059,0.1833400326409447,0.14573877165281643,0.08783566167078109,0.04567122500472743,0.01782007101443849,0.004654818265282401,0.35786079945573823,0.19030991083545507,0.1409634853482202,0.08465168564112936,0.0427093748926729,0.017756287026470752,0.004654818265282401,0.3894534725656987,0.2240865371619795,0.1677834563707938,0.10567984829326015,0.05733101484204317,0.022699751681572115,0.005565294520696546,0.010223777376970626,0.35479012475358673,0.35379958406849515,0.19780513248111628,0.6846602875033555,0.3994495010999208,0.00031986646775923405,0.01025030438526764,0.03894165480405234,1.0464721698258825,0.8806662464091455,1.0604410604388972,1.002718660004794,0.00031986646775923405,0.010471829080533393,0.009173620201407351,0.008757921384546383,0.007725619524259269,0.005041990446643708,0.0016483102088321203,0.0001454988212220514
26.8900146484375,0.34587991105534927,0.14032587601506813,0.1119645417053942,0.056418257603949445,0.024285804010102743,0.007860668526130671,0.0017369077476073426,0.3510632611110678,0.14684745642162894,0.1003823749390558,0.050214546011210316,0.02117369236524,0.007794551716560743,0.0017369077476073426,0.38329615050418026,0.19072338801889893,0.12870045808486552,0.06651655813827134,0.029524615098389786,0.009723845330557564,0.0020605728528530157,0.35300164576163595,0.18348522413505172,0.1458687655034067,0.08792244485131705,0.0457343959445495,0.01785587125276301,0.004667717581656347,0.3584190100377912,0.19047330726434467,0.14108085690361996,0.08473926479338545,0.04277049111345874,0.017789912375201708,0.004667717581656347,0.3898985379808489,0.22424549067378646,0.16791892522839108,0.10577733852164864,0.057406962009900954,0.0227464372723202,0.005581741530935782,0.010267127181027078,0.18224608949505589,0.18280211842248928,0.5239461186294492,0.3509831569044602,0.1553799775359147,0.0003222360150430508,0.010294479217714949,0.01277758419240049,1.0463125243442635,0.8429873905704403,0.8930193195548394,0.9891865298281415,0.0003222360150430508,0.010518989728298952,0.009184372810740358,0.008756567786716267,0.007729377718009074,0.0050478101684601345,0.001653204371547603,0.00014622657403345803
26.99005126953125,0.3462538518386673,0.14043110624717434,0.11211705333470731,0.05648837527177157,0.02432765704961905,0.007883307500023857,0.0017419422384809492,0.3514655341143393,0.14715436007133942,0.10046932122262697,0.050284267547954294,0.02120708088990416,0.007813419533172659,0.0017419422384809492,0.38364039311824655,0.1908159187879182,0.12878216750925617,0.0666039804057852,0.02957650152601546,0.009748735887978876,0.0020668696238550807,0.35334313989101546,0.1834849095939087,0.14599838284038688,0.0880089258805395,0.04579737832013637,0.017891631264078126,0.0046806068413520205,0.35878202818210264,0.19051287618564697,0.14119794046007364,0.08482633980668002,0.04283142572372728,0.017823425819004767,0.0046806068413520205,0.39022300492716566,0.22435831394936198,0.16805313824451157,0.10587448859980722,0.05748267006913449,0.022793065980943196,0.005598178463217069,0.010274642386267735,0.03797217147471411,0.0187556282359828,0.4140120633640108,0.1349384754672243,0.6912098681253349,0.00032461761391208016,0.010303890380512534,0.03692444130831873,1.0487659803508884,0.8785450912770825,0.9924972703321436,0.9663110756201032,0.00032461761391208016,0.010534165868088433,0.009187118333716205,0.008757272090590584,0.007733141516002519,0.005053605487152317,0.0016580942120287803,0.00014695588008237424
27.09002685546875,0.34673583602619745,0.14049038140758754,0.11223432433343412,0.05657557228065319,0.02436617202572664,0.007899021735628847,0.001746963103547075,0.35190922356788223,0.14721296073909787,0.10058467068476962,0.05034814904528428,0.021242963650770302,0.007827639370255596,0.001746963103547075,0.38397277542133046,0.19131092551110943,0.12894787200292962,0.06666352130979156,0.029627072143743903,0.009769327773857453,0.0020733966510345153,0.3537314064694427,0.1835871940182862,0.14613097630768906,0.08809511376788477,0.045860020407230515,0.01792726428132613,0.004693470383168447,0.35914626253568377,0.1906271741986984,0.1413186095191628,0.08491307380533068,0.04289207713694077,0.017856777805641204,0.004693470383168447,0.39051812463914465,0.22451133006129192,0.16818918268522198,0.10597130419050119,0.05755795681292508,0.02283952468903088,0.005614585322837797,0.010253792915396765,0.3544134642173999,0.18208927835306793,0.39350526150507864,0.35682764601409905,0.3860305433892366,0.0003270083711596422,0.010284531803251624,0.015707303215661047,1.0928359410462563,0.9258630983506352,0.8905581807467643,1.079133060930788,0.0003270083711596422,0.010511428364709086,0.009177658162455363,0.008758832719177517,0.007736894934080965,0.005059362534873956,0.001662967834236523,0.00014768584297664651
27.19000244140625,0.34723587615562473,0.14057620337528634,0.11236983697719789,0.05663697591056674,0.024403312969594217,0.00791719944489865,0.0017523827069402978,0.35236085259086597,0.14706961348221959,0.100735408153307,0.05042312785278347,0.021279799860151,0.007843070664473508,0.0017523827069402978,0.38429633484931397,0.19121801896143212,0.1291641570857443,0.06678271296831817,0.029676426426431302,0.009793984586889445,0.002079688941915963,0.3542350936545395,0.1836770960138731,0.14626151368573329,0.08818102659518749,0.04592262971711178,0.01796281441345724,0.004706316143206896,0.3595974880409086,0.19075057624315925,0.14143762844925753,0.08499985686808893,0.042952711734053614,0.017890008110372318,0.004706316143206896,0.3908482951643517,0.224649366860366,0.16832333720995615,0.10606779408271244,0.057633191952480345,0.022885870934527933,0.005630972206769192,0.010223447429560854,0.18291560804144516,0.3536360597917477,0.38270630635337094,0.516488820377515,0.5895588838001427,0.00032940974960798833,0.010252900363729285,0.013658472124797393,1.0494709688875283,0.7721964277171451,0.8819644902093029,0.9561921720222212,0.00032940974960798833,0.01047652472248646,0.009197200009932878,0.008758658196709379,0.0077406476425818825,0.005065109639775955,0.0016678312380121664,0.00014841690094227956
27.2900390625,0.34784252364985685,0.14063419260107565,0.11251455681186436,0.05670389078808096,0.024447260461249894,0.007938009820840638,0.0017578055222203402,0.3529346622404779,0.14750017498253284,0.10086098976775923,0.05047427094640798,0.021320624967824223,0.007860789214547128,0.0017578055222203402,0.38472060652415657,0.19162610463867366,0.12931488512581965,0.06683819792030489,0.02972316052382218,0.009816573481074724,0.0020863058437429823,0.35486704685394765,0.18369064615591504,0.14638959042525665,0.08826621503194161,0.04598490201592349,0.017998282104741494,0.004719152013717266,0.3601926021591337,0.19078843964313721,0.1415538010077902,0.08508538068146163,0.04301304954384373,0.017923095521651118,0.004719152013717266,0.3912875170986887,0.22477197677110836,0.16845608444277455,0.10616347757000275,0.057708010027304996,0.022932105316750665,0.00564734916286869,0.010240192787489876,0.35473509938364667,0.35374093887789476,0.19553590754311576,0.6850994929783838,0.5252675456163598,0.00033182323804599115,0.010266486902485198,0.025874755655592024,1.0460424510808042,0.8811555769130032,1.0593066994219196,1.0136685221131456,0.00033182323804599115,0.010484775338924147,0.009181667266807593,0.008757022598764128,0.007744381706268307,0.005070818941072672,0.001672684453676017,0.00014914949491391682
27.3900146484375,0.34836525761695697,0.1405356903537258,0.11265264670891474,0.05677964184831894,0.024492930517293995,0.007952657254768283,0.001762981121616358,0.3534656423645106,0.14735982999252836,0.10095899393825739,0.050547327446235524,0.02135302029849264,0.007873773454781558,0.001762981121616358,0.3851458051067908,0.1915860075435661,0.12943464140833444,0.06693640703990188,0.02976900198897206,0.00983843176471004,0.0020928270997729397,0.355407606700476,0.18383621453824514,0.14651675838595732,0.08835155449514542,0.0460471429834115,0.01803366779564309,0.004731962397382656,0.36074205248085045,0.1909492747242456,0.14166885262583845,0.08517153042355004,0.04307333377156607,0.017956079418973418,0.004731962397382656,0.3917241439288931,0.22493123429960105,0.1685887828703173,0.10625931147507205,0.05778277842574305,0.022978228429999338,0.005663696268643597,0.010282798770978731,0.1822022299211452,0.18267882721725784,0.5241645746164938,0.3519518165374226,0.2524104782102115,0.00033424590443220995,0.010309871776129118,0.012555193366983247,1.0459596352936829,0.8864410093170021,0.903270942176783,0.8232867881050155,0.00033424590443220995,0.010530632020024732,0.009192265546289751,0.008755707335373328,0.007748123361481933,0.0050765185296758235,0.0016775275115092302,0.0001498827245886877
27.49005126953125,0.34873478485505394,0.14068384409731483,0.1127934404622714,0.056849885802278836,0.02453468584721289,0.007974780180983946,0.0017679051558902956,0.3538626252304843,0.14765510254479522,0.10102958570976321,0.05061730159170965,0.02138739217420176,0.007892180511355562,0.0017679051558902956,0.3854840628703473,0.19166076151892514,0.12951174169730548,0.06702288165490922,0.02982046207732574,0.009862658981523966,0.002099047330640169,0.3557467111113807,0.18383703510479943,0.14664355828602035,0.088436600195524,0.046109201300245796,0.018069014979569302,0.004744763001070749,0.3611016958167593,0.19098820721280577,0.1417836706011214,0.08525718168175321,0.04313345219747026,0.017988956388779172,0.004744763001070749,0.3920431306844904,0.22504432029897511,0.16872025348209627,0.10635481554399122,0.05785731545095362,0.023024296977440142,0.005680033545249417,0.010290409006888138,0.023615350306239704,0.01781980248422726,0.5278073407196535,0.19109016927694905,0.6942570834130837,0.00033668071992139855,0.010319341857732521,0.024742269552312027,1.048182282758946,0.8791115003693823,0.9850556071788588,0.9696858567367755,0.00033668071992139855,0.010545562115809693,0.009195007473416485,0.00875642608788666,0.007751870777597618,0.005082194588356531,0.0016823663366302007,0.00015061747893994234
27.59002685546875,0.34920568595823825,0.14074574706743564,0.11290786432673598,0.0569288785793534,0.0245718979791121,0.00799035214543703,0.0017728676390060814,0.35429597066946744,0.14773714002893412,0.10115438392214637,0.050673595823043704,0.02142229047266024,0.007906174471531108,0.0017728676390060814,0.3858073648292647,0.1921366608850121,0.12967437579932542,0.06707733776194474,0.029869609284641902,0.009883516181542065,0.0021055044544162366,0.3561279508281233,0.18393986179410812,0.14677326341542815,0.08852136093316378,0.04617092741677513,0.018104237877301987,0.00475753826967488,0.36145927405014444,0.19109991635174903,0.1419020541098746,0.08534249763511464,0.04319329210874093,0.018021678326826093,0.00475753826967488,0.39233111220409633,0.22519747278853355,0.16885351791949102,0.10644999526422887,0.057931441647051725,0.02307019918179467,0.005696341117973091,0.01027009850195985,0.3543844414549134,0.18200762278055793,0.20937354627763757,0.2743307859066993,0.42824799240459793,0.0003391247265010165,0.010300503125553874,0.014747099110876072,1.0828028222132764,0.9225071505155663,0.8907604395076462,0.9276570454536656,0.0003391247265010165,0.01052366288409041,0.00918567145569724,0.00875799180904522,0.007755608174627688,0.005087833527446597,0.001687189157272919,0.00015135285508544583
27.69000244140625,0.3496933959796572,0.1407463224061773,0.11304624767834673,0.05699662957104653,0.024607087731178486,0.008008460399783262,0.0017783478473806312,0.3547361801213537,0.1475528909048024,0.10130936711451795,0.05075436258761748,0.021457137331039575,0.007921173556504946,0.0017783478473806312,0.38612142880961364,0.1921258917957662,0.1298892871520172,0.06719902343803882,0.02991677676010565,0.009907801664678726,0.0021118049153407152,0.356619626988116,0.1840304737059076,0.14690094735588258,0.0886058544046559,0.046232624308252285,0.018139380074178955,0.004770296083034959,0.36189971287010814,0.19122139326474305,0.1420188878104356,0.08542785293088562,0.043253128794133955,0.018054283854236675,0.004770296083034959,0.39265215092914263,0.22533589471896567,0.16898492885543387,0.10654485921371415,0.058005520974076547,0.023115991871257666,0.005712629021285347,0.010240198391198463,0.18278577308115324,0.3535862905588317,0.5287102086227079,0.5170814546838489,0.4286363624928462,0.00034157941956648426,0.0102693523114342,0.013324428928244382,1.0485210765490631,0.7639020682523137,0.8818063357551225,0.9601255463147012,0.00034157941956648426,0.010489607772522187,0.00920496343365085,0.008757841651764476,0.0077593450616225,0.005093463088181016,0.0016920019108133816,0.00015208929476186986
27.7900390625,0.3502870711168195,0.1409021265144843,0.11319018731481909,0.057059572503486485,0.0246506521024975,0.008029139235174954,0.0017837564193343078,0.3552976030633214,0.14802022257902347,0.10143302563120536,0.050799279287091,0.02149741596785536,0.007938769764927063,0.0017837564193343078,0.3865353156312435,0.1924188527802704,0.13003755854746904,0.06725117848025504,0.029963747496228346,0.009930049756717095,0.0021184466331646006,0.3572380178518603,0.18404500609833843,0.14702621935860913,0.0886896386880475,0.04629399213562355,0.018174441995880627,0.004783044277955318,0.3624820078026043,0.1912578895427694,0.14213272944538557,0.08551200034774463,0.04331268566761004,0.018086751904545253,0.004783044277955318,0.39308085149937794,0.22545860903477416,0.16911496083377334,0.10663893469818438,0.05807919353478833,0.023161675620627875,0.005728907241302692,0.010256340406438228,0.35468397510967614,0.3536880311763818,0.1939799128141354,0.5157533949818275,0.5327577937195191,0.0003440463206491382,0.010282393646154677,0.020336423548667923,1.045662493301469,0.8737419014565156,1.0588699766736112,1.0251153069451515,0.0003440463206491382,0.010497426164398754,0.009189656687556303,0.008756246327832031,0.007763063570203967,0.005099055973925911,0.0016968046274201175,0.00015282724232250063
27.8900146484375,0.3508015769525094,0.14075788462066718,0.11332426194582432,0.05713388339271014,0.02469723324325778,0.008043837722474021,0.001788906934891022,0.3558201557257766,0.14787584454165686,0.10152361929584797,0.05087419011418481,0.021530367727686822,0.007951514281659114,0.001788906934891022,0.3869524651934768,0.19247731270094406,0.13015235810866055,0.06734854901062923,0.030010224220118665,0.00995195992042027,0.0021249259635689557,0.357770491431192,0.1841909379882307,0.14715060333095972,0.08877357465869577,0.0463553321003285,0.01820942406450034,0.004795767362071975,0.36302277927962184,0.19141580432322247,0.14224550203405256,0.0855967570411859,0.043372158958852436,0.018119121482298627,0.004795767362071975,0.393509215042044,0.22561815903693172,0.16924494714661098,0.10673316238269673,0.058152821041899797,0.02320725099996767,0.005745155974434383,0.010298212122068485,0.354438243129069,0.08380885990780516,0.52447795691514,0.35359910536155187,0.26288795733543846,0.0003465224326719611,0.010324999686888447,0.012346618137389298,1.045638526480925,0.9959986764811555,0.9340870146289822,0.8306183036049358,0.0003465224326719611,0.010542023344834584,0.009200104374919965,0.008754967335100823,0.007766789895684465,0.00510463969718694,0.0017015973372081434,0.00015356579110906366
27.99005126953125,0.35116670622508966,0.14094666948550877,0.11345321783686386,0.05720445615243488,0.02473903622530748,0.00806524394361314,0.0017936998918534927,0.3562118883692287,0.14815242426648595,0.10158080825483994,0.050944467234048274,0.021565594898800427,0.007969356813988578,0.0017936998918534927,0.3872849224666808,0.19253911518935496,0.13022641855711498,0.06743434124072642,0.030061286409405023,0.009975519600889542,0.002131084092097538,0.3581070634850013,0.18419288036322295,0.14727462819674286,0.08885722485742752,0.04641649504658848,0.01824436926636045,0.0048084809336422394,0.3633789524567948,0.19145379438306834,0.1423581113764368,0.0856810295688861,0.04343148454330338,0.018151389113008704,0.0048084809336422394,0.3938228185926085,0.22573150300739522,0.16937373319883814,0.10682707004927768,0.05822622453520379,0.02325277402495505,0.005761395120151351,0.010305909787477195,0.01904458734912199,0.017053457138229134,0.5291693574903782,0.2613153668144274,0.5288010305376863,0.00034901079217069164,0.010334521293865235,0.019587324189670463,1.047661686334759,0.8798505114489695,0.9823913874505769,0.9728607465071191,0.00034901079217069164,0.010556712934717969,0.009202840096159206,0.008755699316601936,0.007770522049136585,0.005110200717420793,0.0017063859038895293,0.00015430583674138024
28.09002685546875,0.351626767111901,0.141011464449303,0.11356580306155659,0.05727544472892968,0.02477504973205652,0.00808084367272304,0.0017986605336720101,0.3566351666995472,0.14826411253057617,0.10171320401206703,0.050993644935684534,0.02159968267536101,0.007983235312334613,0.0017986605336720101,0.3875993952929839,0.19297012919096423,0.13038581830310217,0.0674837791042494,0.03010910835646778,0.009996624562314737,0.0021374379539468216,0.35848135199163206,0.18429623572440484,0.14740148978439044,0.08894059788718363,0.04647733353410099,0.01827919278472533,0.0048211695417627815,0.36372994904241285,0.1915630223060088,0.14247425653470314,0.0857649688538205,0.04349053522470716,0.018183508269433272,0.0048211695417627815,0.3941038632395831,0.22588477890220307,0.16950427653068426,0.10692066302156734,0.05829922722466051,0.023298134225139575,0.0057776049219265685,0.010286125654247932,0.3543569455007459,0.1819343640785314,0.2027281272214407,0.24694341141627718,0.6779038625439265,0.0003515083759286151,0.010316190007068456,0.014006522180994138,1.075746086029236,0.9216669699965855,0.8913558981833324,0.931901555052628,0.0003515083759286151,0.01053561977336559,0.009193628502884799,0.00875726925541209,0.007774244449570971,0.005115725713675766,0.0017111586780995253,0.00015504647005759264
28.19000244140625,0.35210243180170303,0.14091919641688158,0.11370663245031479,0.05734898555607275,0.02480834544911346,0.00809892681441054,0.0018041741518964483,0.35706425913244244,0.14804775100431808,0.10187181892805137,0.051079585002159644,0.021632656251660536,0.007997851480954013,0.0018041741518964483,0.38790426332589184,0.19305504352225117,0.13059923256265632,0.06760716092306134,0.030154276564243656,0.010020524242891234,0.002143772047737002,0.35896129457537407,0.1843875443405867,0.14752636514943512,0.08902371107699163,0.04653814614431377,0.01831393769568058,0.0048338410110954815,0.3641598460846921,0.19168257190119184,0.14258894906973588,0.08584893795938235,0.0435495960393568,0.018215516809149214,0.0048338410110954815,0.3944160491053895,0.22602357757935493,0.1696330022518955,0.10701394967789848,0.05837218750520335,0.023343387738271503,0.005793795352719587,0.01025666530081036,0.18267285459458554,0.35354108320722805,0.532513467708549,0.5180522270212762,0.2774116744141417,0.0003540167121478733,0.010285513770484972,0.012989866049074355,1.0265043007604326,0.7592795808397557,0.8819495522291491,0.9637422523431962,0.0003540167121478733,0.01050238665112238,0.009212672972002716,0.008757141947142217,0.007777966451697184,0.00512124186126543,0.0017159215356409292,0.00015578813619406494
28.2900390625,0.35268340171781215,0.141179897181438,0.11384958765466448,0.057409145190027,0.024851770182710568,0.008119348419716793,0.0018095651724643104,0.357613470710707,0.14854225003577914,0.1019936049545705,0.051118869595241444,0.021671902886513297,0.008015278145125856,0.0018095651724643104,0.3883080730416426,0.1932118310863698,0.13074502953971803,0.06765578795798972,0.030200969346149714,0.010042401825327145,0.002150430757214195,0.35956640924403566,0.18440304568613616,0.14764887619322686,0.08910612971058506,0.04659863729928205,0.018348604407378517,0.0048465031240569195,0.3647295923734597,0.1917178654800438,0.1427005112649755,0.08593175508324577,0.04360838126883213,0.018247393725043005,0.0048465031240569195,0.3948345126275619,0.22614638739120432,0.1697603768513923,0.10710646510149803,0.05844475086833691,0.023388535115990698,0.005809976337875591,0.010272221017221706,0.35463638549327786,0.35364016455437763,0.19293221645870035,0.34669754104348816,0.5491548983395572,0.00035653735530392287,0.010298026321562431,0.017441710558036658,1.0453246414303148,1.0074382063106335,1.019420932073305,1.0367608443484202,0.00035653735530392287,0.010509789935607314,0.009197588436027507,0.008755584828608609,0.007781670251345401,0.005126722408236118,0.0017206745064549112,0.00015653128282473822
28.3900146484375,0.35318980102713143,0.14099244226797752,0.11397968883799378,0.05748108263601161,0.02489922177688394,0.008134223422911263,0.0018146934209836672,0.35812772087489914,0.14839679018861576,0.10207649877033428,0.05119527656687867,0.021705988434461778,0.008027874765988676,0.0018146934209836672,0.38871736684308267,0.19339773977274927,0.1308539959651703,0.06775311767405391,0.030248434631184,0.01006444444123028,0.0021568811384941626,0.3600908499525028,0.18454932803027208,0.1477705190536694,0.08918870053071,0.04665910386158837,0.018383193324587262,0.004859140491378755,0.36526176964517937,0.1918731967800761,0.14281104190487123,0.08601515774240262,0.0436670778048425,0.01827917719130427,0.004859140491378755,0.3952547835906286,0.22630621620726096,0.16988770886135465,0.1071991342880673,0.05851727353349929,0.02343357690546074,0.00582612819092937,0.010313368055656877,0.3544005754386143,0.043577055968064,0.5249170936364195,0.35646679914063273,0.2787945200533988,0.00035906724287882867,0.01033986466887679,0.012152782867479128,1.0453463904727096,1.0184206500615474,0.9739276411683342,0.8376422728736126,0.00035906724287882867,0.010553170112629653,0.00920788917468985,0.00875434015591673,0.007785382009419987,0.005132194309286783,0.0017254176204543952,0.0001572749971069669
28.49005126953125,0.35355054907845795,0.14121958608561544,0.11409646602048519,0.05755216014371579,0.024940778635947593,0.008154790524803317,0.001819372708306666,0.3585142437686624,0.14864751308233337,0.10212295538849067,0.05126594063570916,0.021741862082394283,0.008045117464763905,0.001819372708306666,0.3890441822188711,0.19345036337081242,0.1309265399398316,0.06783845317569658,0.03029911986180876,0.010087274123223675,0.002162974052783493,0.3604247600671382,0.18455237889165393,0.1478918121965518,0.08927099320734141,0.046719398774171084,0.018417746940198827,0.004871768604727147,0.3656143877602212,0.19191038322929896,0.14292149777374002,0.08609809872892021,0.043725632559142455,0.018310863865702586,0.004871768604727147,0.39556309861359545,0.22641981149605717,0.17001386768175242,0.10729149281863581,0.058589579192584396,0.023478568453249405,0.005842270691545164,0.010321145825559413,0.01676479425742153,0.016414800059740765,0.4573624952494853,0.3848205049050986,0.5349907005344174,0.00036160947722245447,0.010349430718234211,0.016906314563797036,1.0471978622908271,0.8807800451386187,0.9866724984840205,0.9758666265526551,0.00036160947722245447,0.010567624484875552,0.009210616294831315,0.008755084223933623,0.00778909958293824,0.005137644291135521,0.0017301566808346435,0.00015802018114680435
28.59002685546875,0.3540000075048908,0.14128752067232261,0.11420837498686928,0.05761538023774322,0.0249756285268023,0.008170606164241562,0.0018243266386152243,0.35892768398255137,0.14879446755818612,0.10226127319876943,0.05130835663564167,0.021775107863116178,0.008058976767714285,0.0018243266386152243,0.3893500530686966,0.19380524729858734,0.13108255125777385,0.06788329390962575,0.03034562824626017,0.010108649545649107,0.002169230805189272,0.36079217588311174,0.18465624972029207,0.14801587585493972,0.0893530161574025,0.04677937664375451,0.018452181375620467,0.004884372115567093,0.3659588796020733,0.1920175649671604,0.14303544132408064,0.08618069592571717,0.043783915866521805,0.01834240795056397,0.004884372115567093,0.3958374000400207,0.2265731963022782,0.17014174825633793,0.10738354586345564,0.05866149364021686,0.023523400562779618,0.00585838419962361,0.01030187577847694,0.35433088231636645,0.18186838084262916,0.19877862514845948,0.24051052471715342,0.5263714466705024,0.0003641609695285651,0.010331594765530234,0.013425908077364445,1.0705584992346266,0.9233383338404341,0.8923783323877115,0.9347551565704664,0.0003641609695285651,0.010547306627801767,0.00920152922138222,0.008756657567792894,0.007792807585036453,0.005143059292575991,0.0017348801587547447,0.00015876591965001402
28.69000244140625,0.35446390537715117,0.14109593836850348,0.114351257376105,0.05769390189566959,0.025007244983288605,0.008188616305808236,0.0018298409605766609,0.3593459204420534,0.14855544823226238,0.1024216426083966,0.051398894916867596,0.021806407945637526,0.008073234945021428,0.0018298409605766609,0.389646012893613,0.19400550396766947,0.13129435318557012,0.06800731448076484,0.030388896312693054,0.010132179920003275,0.0021756061278643897,0.3612606561200833,0.18474824192928166,0.14813798826814567,0.08943478635876088,0.046839331793407005,0.018486539211416297,0.004896958794430374,0.36637847456764927,0.19213548091244023,0.14314792776765822,0.0862633178471434,0.043842221852897004,0.018373846787718078,0.004896958794430374,0.3961410013404063,0.22671236120075028,0.17026784657826655,0.10747530161172243,0.05873336988320468,0.023568128699838427,0.005874478627576144,0.01027284969391246,0.18257383218649734,0.35349992847122486,0.5430686718535882,0.519592990937893,0.12003981211396182,0.0003667232809915684,0.010301387142397157,0.012679822797191473,0.9565341609207498,0.7574031822346962,0.8823945971303864,0.9671389844053521,0.0003667232809915684,0.010514870100016453,0.00922032867409321,0.008756551681440267,0.007796515222583663,0.0051484659429543,0.0017395938692899068,0.0001595126610734263
28.7900390625,0.3550324319005895,0.14146747855238578,0.1144930807668002,0.05775200364062737,0.025050772122329524,0.008208638836006314,0.0018352325977904766,0.35988324249253745,0.14906713881188394,0.10254295281884365,0.051432769128619535,0.021844061835722673,0.008090378790250827,0.0018352325977904766,0.3900400218353241,0.19400523677184892,0.13143765484682524,0.06805264645339451,0.03043524008291617,0.010153635471263314,0.0021822700244571473,0.36185277505307006,0.18476469911116347,0.14825778290882186,0.08951587610683331,0.046898972778737356,0.01852082083919547,0.0049095363703690305,0.36693593734953733,0.19216987694367582,0.1432573640315859,0.08634484910921507,0.04390025341643274,0.01840515918747414,0.0049095363703690305,0.39654950241873493,0.2268352562910368,0.170392621115175,0.10756630269992634,0.058804858635467784,0.023612753394170738,0.005890563840920654,0.010287835791243132,0.35459200894646614,0.3535967468643736,0.192285228141214,0.3480775710859696,0.6190096742772834,0.00036929799925411493,0.01031338693935223,0.015699029960494475,1.0450223500796005,0.9761293852085611,0.9951629371718654,1.04941012912375,0.00036929799925411493,0.010521874687883404,0.009205462583158113,0.008755030812702605,0.007800204754882822,0.005153838016471986,0.0017442978421648373,0.0001602608563122133
28.8900146484375,0.35553084480879193,0.14123932385091617,0.11461919859414937,0.05782139003788073,0.025098868840458796,0.00822379997062005,0.0018403415976591185,0.3603892405119976,0.1489239428501402,0.10261793245832396,0.051510715130376056,0.02187993758806182,0.008102920862057396,0.0018403415976591185,0.3904416996664699,0.19434717857412379,0.13154000222507822,0.06815027227836483,0.03048379244101472,0.01017587981495584,0.00218867083986264,0.36236924090538825,0.18491131918482875,0.1483767283490728,0.08959711840169285,0.04695859225630361,0.018555026647371232,0.004922089555408197,0.3674596078923052,0.19232307435912482,0.143365702825929,0.0864269356501375,0.04395819776340353,0.018436382880898727,0.004922089555408197,0.39696184707222404,0.22699534849928862,0.1705173560708123,0.10765745891960037,0.05887631079668559,0.023657275171287292,0.005906620268585745,0.010328267770933465,0.3543655631087297,0.031487327468653355,0.5255341811337677,0.5283103121959773,0.3138901179535766,0.0003718819959668696,0.010354468732734642,0.011973552791975222,1.0450789250822523,1.0414303563670562,0.974773519728483,0.8443522746727323,0.0003718819959668696,0.01056407850345769,0.00921561992164298,0.00875381861850932,0.007803902311015676,0.005159201929520843,0.0017489921070087124,0.00016100958652783174
28.99005126953125,0.35588722949547225,0.14150261660826627,0.11472349847644904,0.05789308400581881,0.02513969836821312,0.008243521561507296,0.0018449177533788343,0.36077059464885336,0.14914159222410422,0.10265598127514249,0.05158185826139143,0.021916084857998258,0.00811959298888939,0.0018449177533788343,0.39076297369057994,0.19439394180311645,0.13161240012498646,0.06823534008595182,0.030534018368468658,0.010197986194936498,0.002194723369624214,0.36270037163888613,0.18491546523181726,0.14849533383479765,0.08967808985039434,0.047018045205843295,0.018589198648472135,0.004934633736578412,0.36780859573969027,0.19235968724279365,0.1434740591439921,0.08650859192443529,0.04401600180791808,0.01846751473499618,0.004934633736578412,0.39726496602338635,0.22710918684363565,0.17064094441242242,0.10774831342448922,0.0589475526302039,0.023701748726252057,0.005922667572258074,0.010336118590064142,0.015376963768586702,0.015874725993595636,0.40802506163657454,0.3785335869008738,0.37607052713806854,0.00037447843970516223,0.01036407244218058,0.01529870374593407,1.046782140186021,0.8819234757023292,0.9960358705286354,0.978719618116401,0.00037447843970516223,0.010578302714422224,0.009218336244789627,0.008754573705366444,0.007807605599836974,0.005164544667175503,0.0017536824073984313,0.00016175976009154627
29.09002685546875,0.3563263182092774,0.1415739100594858,0.11483579870827305,0.05794877064203281,0.025173901427364902,0.008259684216771052,0.0018498844316699758,0.3611744207643437,0.14932894803111033,0.10279875296730785,0.05161782599668847,0.021948683374446044,0.008133467337594468,0.0018498844316699758,0.39106053894310616,0.19464173666119977,0.1317649222298462,0.06827664427093519,0.03057918385889822,0.01021961255554509,0.0022008818963677305,0.3630609957796067,0.18501983869244856,0.14861664584222242,0.08975879869399211,0.04707718822154639,0.01862325387866998,0.004947153665931833,0.3681466618495677,0.19246526040229844,0.14358583461102156,0.08658988187862592,0.044073538693686506,0.018498509449737768,0.004947153665931833,0.39753271061475187,0.22726266483576588,0.1707662199715918,0.10783887124097005,0.0590184124378027,0.023746066104684833,0.00593868622655108,0.010317350639290937,0.3543061652637163,0.18180873938029266,0.024969118137438632,0.26343053348202833,0.5279268914787688,0.0003770841756671245,0.010346719991890557,0.0129616073614211,1.0666069243133913,0.9280725000810075,0.8938749880862481,0.9377652252456349,0.0003770841756671245,0.010558730750969678,0.009209373626980431,0.008756149702264878,0.007811299423887705,0.0051698534194615335,0.0017583573331422827,0.00016251045579385347
29.19000244140625,0.35677872164797103,0.14128358544316044,0.11498038330544724,0.05803112423667632,0.025204083233351597,0.008277521989579697,0.0018553762373393456,0.3615820564807679,0.1490771956476286,0.10296054067849056,0.05171217106791995,0.021978413125594034,0.008147366831993307,0.0018553762373393456,0.3913478588783858,0.1949775236359487,0.13197501375761853,0.06840032725357882,0.030620633223693627,0.010242821268138249,0.0022072949491508623,0.3635182787892715,0.18511250151580547,0.14873604154199377,0.08983926157443835,0.047136311497168064,0.018657234436147127,0.004959657060884066,0.3685561893091818,0.1925818666175669,0.14369616067159918,0.08667119147697233,0.044131109999162005,0.01852940418710043,0.004959657060884066,0.3978279855237704,0.22740218362129605,0.17088974809480414,0.10792914037866483,0.05908923800665284,0.023790282118114257,0.005954686084265892,0.010288753447829984,0.04519050307741346,0.35346238608835884,0.6495169696309457,0.3520999282156552,0.1364254211951147,0.0003797007982685345,0.010316975093129115,0.012401169739092416,0.9308222553592381,0.7578068952055761,0.8831508700084544,0.9702424034573648,0.0003797007982685345,0.0105270665023752,0.009227930668248058,0.00875606389659657,0.007814992848307552,0.0051751542886084596,0.0017630226394965167,0.0001632621252839074
29.2900390625,0.3573350614011556,0.1417648738526713,0.11512091302147194,0.058088090009295774,0.025247648791802225,0.008297046055544325,0.0018607571068508656,0.3621077496332356,0.1495959196838431,0.10308131358022972,0.051741735209386616,0.022014234229709564,0.008164214351534542,0.0018607571068508656,0.39173228061110105,0.19481930622321686,0.13211581416568605,0.06844289954579849,0.03066699419141235,0.010263772350161173,0.002213948908379745,0.3640976768232281,0.1851299016017246,0.14885316496674217,0.08991905761295106,0.047195127600079476,0.018691140696884587,0.004972151598113406,0.36910162838120353,0.19261565711560327,0.1438035141822721,0.08675147775606776,0.044188407811277315,0.018560177486965142,0.004972151598113406,0.3982267894813856,0.22752515270235252,0.1710119792698582,0.10801867081277197,0.05915968511443684,0.023834397275567513,0.0059706769520128464,0.010303186238658195,0.35455056205714314,0.35355727142552085,0.19199027339362232,0.3501107802292211,0.6880885460506708,0.000382329928518025,0.010328477774950238,0.014545913840662053,1.0447506795862804,0.9544381204911306,0.9800215621185362,1.063329114525251,0.000382329928518025,0.010533688133222321,0.009213279285202127,0.008754577430433862,0.007818668196751082,0.005180421557420189,0.001767678355885016,0.00016401522260412122
29.3900146484375,0.35782560656305307,0.14149848008620527,0.1152430920810748,0.05815493549234862,0.025296231069192664,0.008312558671257068,0.0018658414485196327,0.36260560065630226,0.14945844474570386,0.10314813559189255,0.05182059455844316,0.02205220735189424,0.00817671034628514,0.0018658414485196327,0.3921265118036861,0.19532192139935806,0.13221082808193485,0.0685401758880532,0.030716286060356313,0.010286276800036903,0.002220332206658599,0.3646062299815671,0.18527684700338298,0.14896945734554293,0.08999900643942793,0.0472539251074502,0.018724973033842452,0.004984622089188592,0.3696168821545454,0.19276713192437311,0.14390970166022463,0.0868322835256504,0.044245620768128206,0.018590866815520808,0.004984622089188592,0.39863136980550284,0.22768549143099945,0.17113417380052376,0.10810835757455832,0.05923009950632257,0.02387841208206306,0.005986639372425129,0.010342912795978456,0.35433296172039364,0.025745653194969756,0.5264231309857851,0.5420268056638152,0.26648799473017776,0.0003849683718514744,0.010368814141368967,0.01180825186799525,1.044833536648304,1.0599882957961817,0.9789433760597215,0.8506579095992501,0.0003849683718514744,0.010574754479182377,0.00922329667705322,0.008753395977847335,0.00782235156569493,0.00518568112247616,0.00177232451165679,0.0001647688230764177
29.49005126953125,0.35817764680341485,0.14179573064208686,0.11533461652451817,0.05822734202548165,0.025336234878872238,0.008331519982457139,0.0018703492746390707,0.36298182751216324,0.14963598646556875,0.10317982866124117,0.05189203762836429,0.022088323661971866,0.008192888861373345,0.0018703492746390707,0.39244237033098617,0.19536903019592783,0.13228431195028792,0.06862514573947845,0.030766026149049133,0.010307718131910374,0.0022263151361479544,0.3649344751821201,0.18528207498839894,0.1490854198509233,0.09007869141407117,0.047312560976642284,0.01875877299169963,0.00499708381839933,0.36996217353181216,0.19280339389784165,0.14401600215079302,0.08691268601822469,0.04430269471992401,0.018621469225456638,0.00499708381839933,0.3989293830023543,0.22779956321368813,0.171255247787876,0.10819775117405495,0.0593003099401054,0.02392238059804015,0.006002592890993863,0.010350829872120658,0.014431554078584579,0.015412341084259477,0.40131723894368165,0.37408290124911525,0.4000704129345805,0.00038761936347500987,0.010378449019608915,0.014237057673644984,1.165893846805639,0.8500394515098927,1.0061793453272088,0.98138531443203,0.00038761936347500987,0.010588753369711724,0.009226000192290385,0.008754161087851627,0.00782604052292648,0.00519092021872572,0.0017769667916344735,0.00016552384118090525
29.59002685546875,0.35860659364580044,0.14187059535694804,0.11544829411452953,0.05827573011215613,0.02536984587816705,0.008348033100658549,0.0018753275641706475,0.36337625867697065,0.1498684694633852,0.10332571945677622,0.051922128032557746,0.022120381375227302,0.008206772786280547,0.0018753275641706475,0.39273193672139933,0.1955203241292947,0.1324332769840227,0.06866399432860026,0.03080993049771214,0.01032956636236599,0.002232390365730153,0.36528839081969633,0.1853869385929275,0.14920402701191104,0.09015812061132766,0.04737089373235069,0.018792458498924827,0.005009521636655404,0.37029389473353064,0.19290773416207183,0.1441256494013113,0.08699271737306656,0.0443595045571987,0.0186519396315763,0.005009521636655404,0.39919075025288897,0.2279531176878385,0.17137797541394673,0.1082868565024395,0.05937014715066617,0.023966196080850273,0.006018518095373096,0.01033255231179682,0.35428271439903525,0.18175465584533015,0.023323192061270204,0.375781842271314,0.529818921598993,0.00039027968220222743,0.01036156851138376,0.012583219242483843,1.0634842149000236,0.9373797623070209,0.8959133557470594,0.9408926546080242,0.00039027968220222743,0.010569899170475697,0.00921716182101847,0.008755739044124885,0.00782972005585768,0.00519612627929762,0.0017815939024344578,0.00016627934993949372
29.69000244140625,0.3590477690343274,0.14149313617209877,0.11559426697014803,0.0583615568528904,0.02539943781550889,0.008365662786982921,0.0018807759370734654,0.3637735431894923,0.14961433283186223,0.10348865302418216,0.05201947580850394,0.022148858875185744,0.00822032339860961,0.0018807759370734654,0.39301089115238447,0.19597082378160788,0.1326415745327019,0.0687864479495079,0.03084955912421307,0.010352457193685176,0.002238836340047408,0.365734735723947,0.18548025920719724,0.1493207527158615,0.09023731035142477,0.047429209562123535,0.01882607118390188,0.005021943209238083,0.370693584207634,0.19302332143523857,0.1442338592708189,0.08707275129793803,0.04441635978465899,0.018682315239654416,0.005021943209238083,0.399477947320574,0.22809297651020788,0.17149898987193218,0.10837568139851869,0.059439953866078525,0.02400991270473714,0.006034424779667006,0.01030437873648144,0.02681616978664936,0.35342807365072954,0.6934076494729048,0.356545193408111,0.16460799693981149,0.0003929509558683983,0.010332280515720623,0.012153638278728797,0.9166718846739277,0.7604705529525388,0.8842355312404858,0.9731287508214761,0.0003929509558683983,0.010538983903493207,0.009235479151045936,0.00875567206014266,0.00783339909377866,0.005201324897254657,0.0017862115403579008,0.00016703580412034375
29.7900390625,0.35959217353350736,0.14207208563936188,0.11573340487387872,0.058417575963717674,0.02544266877735522,0.008384608698599152,0.0018861376322616059,0.364287849534233,0.15012965122707017,0.10360892401732388,0.05204634935135007,0.022183113897627636,0.008236859966879959,0.0018861376322616059,0.39338592508588316,0.1957421714172289,0.13277988988866862,0.0688266728587476,0.030896278097440843,0.010372811795295417,0.002245491573974877,0.366301682138463,0.18549858944878747,0.14943525060769888,0.09031584640295642,0.047487224928720984,0.018859611407834587,0.0050343561614111226,0.37122725409752616,0.1930567562216343,0.14433918288630762,0.08715183127826222,0.044472942702815696,0.01871257394594766,0.0050343561614111226,0.3998673106080338,0.22821600743296164,0.1716187337184711,0.10846378297060659,0.05950939077634136,0.024053530959107384,0.006050322692474054,0.01031827416496907,0.354511794070286,0.35352130217926814,0.36321731663918105,0.35325375174839746,0.521014801559519,0.00039563483909431043,0.010343301332729966,0.013730428085135025,1.0445046862217746,0.9402077630578853,0.7985126314006746,1.0793185825975837,0.00039563483909431043,0.010545237678660016,0.009221038771940648,0.008754218253014248,0.00783706002691349,0.005206490847296054,0.0017908197345307309,0.00016779366080185032
29.8900146484375,0.3600749681430509,0.1417698819681123,0.11585165011001244,0.05848183809710384,0.025491335241363877,0.00840054286195803,0.001891186760541423,0.3647776709402289,0.14999934294377362,0.10366741297669937,0.052125026729238175,0.02222280080822341,0.008249319166465232,0.001891186760541423,0.39377287305380215,0.19632121833981878,0.13286774903529722,0.06892287597858006,0.03094574251297595,0.010395651622864165,0.002251828236360426,0.36680238848053615,0.18564584809025386,0.14954893481375367,0.09039453538217912,0.04754522445075208,0.018893079529069216,0.0050467454025871295,0.37173418322054225,0.19320685711955837,0.1444432670508802,0.08723138489104197,0.04452944455882402,0.01874275314492428,0.0050467454025871295,0.4002642844373624,0.22837657463400104,0.17173844378277017,0.10855204191395411,0.05957879862961471,0.024097051329569824,0.006066192488484106,0.01035730494475027,0.3543025566653974,0.022407562710271348,0.5277692219553175,0.44551161458617705,0.2742984278035783,0.0003983280706536636,0.010382903375207283,0.011655963722489483,1.0446080628624301,1.0586362586521796,0.9860915967288034,0.856668443394266,0.0003983280706536636,0.010585203794443233,0.0092309195761618,0.008753065905121496,0.007840728915265946,0.00521164952371323,0.0017954185139760616,0.00016855198965915884
29.99005126953125,0.3604226838680668,0.1420989603990695,0.11593054345032326,0.058555074427512725,0.025530648540946378,0.008418809884004367,0.001895668789314336,0.365148830742581,0.15013188087809548,0.10369495151178794,0.052196139201271495,0.02225884159537854,0.008265088200176324,0.001895668789314336,0.39408343651788075,0.19637501718199002,0.13294258579598575,0.0690080144061252,0.030995187140773043,0.010416430631225949,0.0022577622638967967,0.3671276524977529,0.1856521448416096,0.14966229949426973,0.09047296722597745,0.047603067006611204,0.018926516636427748,0.005059126116151843,0.37207572028348834,0.19324296290232068,0.14454755533170802,0.0873105466024888,0.044585808247155814,0.018772850112164025,0.005059126116151843,0.40055728013909603,0.22849086910858593,0.17185705886232885,0.10864001588758074,0.059648008604572776,0.024140527258131816,0.00608205359872992,0.01036528174183179,0.013739682589974163,0.015012257093550902,0.43008190880622105,0.37083508772374485,0.5332458363673139,0.00040103395285034476,0.010392563212250492,0.013486346013436318,1.1286291395845698,0.8084752122122402,1.0132070250766518,0.9839369621727478,0.00040103395285034476,0.010598982004873256,0.009233608444231767,0.008753840111410975,0.007844403193854545,0.005216788403312659,0.001800013505617111,0.0001693117110799254
30.09002685546875,0.36084171187341346,0.1421775852224939,0.1160461235206584,0.05859635634677891,0.025563560520847378,0.008435605764737664,0.0019006536770012478,0.3655340630318816,0.1504138415887001,0.10384244979646727,0.0522213487257386,0.02229028769115136,0.008278920051872625,0.0019006536770012478,0.3943652504391734,0.19645698817143278,0.13308794542054936,0.06904531311217647,0.031037938050761313,0.010438514966192828,0.0022637673145846767,0.3674749446515215,0.18575748642712692,0.14977824901079936,0.09055114985064852,0.04766061299698821,0.018959841529070827,0.005071483250192731,0.37240117894269537,0.1933463815192868,0.14465511440974965,0.08738938398616856,0.04464191156979015,0.018802819823696665,0.005071483250192731,0.40081244300320273,0.22864448260359496,0.17197729492936026,0.1087277096553845,0.05971685379839373,0.02418385318456079,0.006097886722274266,0.010347483139490533,0.3542604558452865,0.18170546724350436,0.19336742630105444,0.3719142808270849,0.5322064569000586,0.000403749197673127,0.010376143349263033,0.012269538620111028,1.060993857019961,0.9551688181735667,0.8985963276994743,0.9442060918365123,0.000403749197673127,0.01058081865263983,0.009224893979017762,0.008755419389231899,0.007848068030664566,0.005221895154582667,0.0018045935310776818,0.0001700718925015233
30.19000244140625,0.36127191972148015,0.1417272294302028,0.11619320756016606,0.058685634790172136,0.025593278954972917,0.008453029625860633,0.0019060497652920493,0.3659212403101389,0.15016768131190233,0.1040061711245185,0.052321417617444674,0.022317832178803565,0.008292135481240933,0.0019060497652920493,0.3946360954012337,0.19698539904615323,0.1332943906574056,0.06916578873003697,0.03107583606450295,0.010461097244141212,0.002270243436364934,0.36791060468933556,0.18585145217747226,0.14989235179080046,0.09062909926792338,0.04771814472073934,0.01899309537764302,0.005083824418807539,0.37279125498423793,0.19346119853834223,0.14476124082873812,0.08746817819047771,0.04469806734706414,0.01883269987419653,0.005083824418807539,0.4010918016217915,0.22878466635502281,0.17209585154081,0.10881513089339201,0.05978567203314579,0.02422708266209834,0.00611370159541438,0.010319727990612478,0.02082464168916412,0.3533966575454681,0.6934183631684614,0.3660510598078621,0.25827369495013514,0.0004064754666130842,0.01034730649743269,0.011934396225582202,0.9076250159812642,0.7654959683565031,0.8856770635542657,0.9758131005281864,0.0004064754666130842,0.010550630029952877,0.009242974377734043,0.008755370046410096,0.007851732224530247,0.005226994878424107,0.0018091642285806963,0.00017083299171001494
30.2900390625,0.361804635474702,0.14238908824360294,0.1163308435876596,0.05874035312559771,0.025635952182877134,0.008471436937340112,0.0019114029841587655,0.36642439707615126,0.15066653435857455,0.10412589145874328,0.05234657639860421,0.022350727717401042,0.008308413703028247,0.0019114029841587655,0.3950020958467055,0.19677562391055237,0.1334302157658463,0.06920407810619035,0.031122770359256077,0.010480761300640358,0.002276879931834761,0.3684653632787192,0.1858707000066683,0.1500042702037702,0.0907064077222142,0.04777538242473831,0.019026278529363876,0.0050961571967749015,0.37331340502529486,0.19349448551387033,0.14486457073461184,0.08754609119681436,0.04475395085920122,0.018862467159900566,0.0050961571967749015,0.401471972204466,0.22890774629134603,0.17221316337751486,0.10890184364576273,0.059854128766472024,0.02427021616155533,0.006129507909609629,0.010333101632702912,0.35447548229772213,0.35348846185235855,0.19237502024718942,0.3585665930058396,0.5241296530358058,0.0004092144481064109,0.010357860314350504,0.013124735550433975,1.0442817805089701,0.9311805180749169,0.7921625264854522,1.1009395232959531,0.0004092144481064109,0.010556530443435798,0.009228741336450845,0.008753947253482728,0.007855378235794746,0.005232062825529585,0.0018137256269053078,0.00017159546874093284
30.3900146484375,0.3622797952747709,0.14205349128806993,0.1164451719531151,0.058802236394686264,0.025684418512682602,0.008487774108879482,0.0019163827002718313,0.3669063048985821,0.1505465690307432,0.10417569412830535,0.05242417543793332,0.02239175187533949,0.008320847172666079,0.0019163827002718313,0.3953818130360809,0.197342437455263,0.1335115654958463,0.0692985610180747,0.03117237622703189,0.010504025057706732,0.002283199959895871,0.36895829200149916,0.18601826010058603,0.15011539152953643,0.09078386915802618,0.047832606884409594,0.01905939132874694,0.005108466589700128,0.37381210348060534,0.1936435026374703,0.14496660269991304,0.08762442372805399,0.04480976276982805,0.018892159219194293,0.005108466589700128,0.4018614933679385,0.22906852298092592,0.17233044421642563,0.108988714677798,0.05992255989976877,0.024313254150140923,0.006145286429998457,0.010371446279210102,0.3542741586697925,0.020226411035010154,0.5299920659471662,0.5133809324349213,0.2836177002514803,0.0004119628138821073,0.010396739101454878,0.011515685818173662,1.0443997264316467,1.0574807497774408,0.9961475266308222,0.8622316493476038,0.0004119628138821073,0.010595432006926572,0.009238488818219771,0.00875282246860501,0.007859032081465909,0.005237123904642684,0.0018182777547450682,0.00017235838777653436
30.49005126953125,0.362623207380491,0.14241197071456294,0.11651295034887864,0.05887636072107648,0.025723283594838064,0.008505360609028803,0.001920862940091823,0.36727252688537104,0.15063810763660318,0.10420126409543609,0.05249471495435078,0.022427792461440894,0.008336206114426743,0.001920862940091823,0.39568727249815655,0.19741140903094298,0.13358752323674336,0.06938407558544635,0.031221641684928633,0.010524186038324971,0.002289050494128565,0.3692804889540897,0.18602561253817007,0.15022620389748137,0.09086107991933216,0.04788967884502168,0.019092474420259634,0.005120767681846046,0.3741498361445787,0.19367961787707558,0.14506892921128375,0.08770237933708971,0.04486543532993413,0.01892177353552553,0.005120767681846046,0.40214955785206724,0.22918302847002628,0.17244665511160032,0.10907530859868647,0.05999079896224754,0.024356249466975354,0.0061610564748488484,0.01037947651036355,0.1854844077486646,0.01466288946032755,0.5383173983329514,0.36843567311302866,0.5446678262883571,0.00041472393373465517,0.010406417959089406,0.012928013384380406,1.1041568921072815,0.7880689353478197,1.033377757241924,0.9864133143454484,0.00041472393373465517,0.010608993990823053,0.009241161359237731,0.0087536049098469,0.007862691073036868,0.005242165826674435,0.0018228261819718844,0.00017312267494419835
30.59002685546875,0.3630325348741044,0.14249484584578087,0.11662953078506925,0.05891074715992054,0.025755152630381042,0.008522369302050118,0.0019258614058668888,0.36764868310829446,0.1509657034545753,0.10434916998521065,0.0525157020942231,0.022458521829541618,0.008350019994346442,0.0019258614058668888,0.39596149500064887,0.19745432484808545,0.1337295318505628,0.06942028459743936,0.031263234388369074,0.010546453075740123,0.002295012973761105,0.36962124420829984,0.1861314202450882,0.15033954325063933,0.09093804777200659,0.047946460531061254,0.019125447452966862,0.005133045516845456,0.3744691159219345,0.19378237026165063,0.14517444733246496,0.08778005363286327,0.04492085209307243,0.01895126495297482,0.005133045516845456,0.40239868307355675,0.22933668296020027,0.17256445524127018,0.10916163005228337,0.060058681345644606,0.024399097706017538,0.006176798853039885,0.010362145697220793,0.35423932123286606,0.353607710798619,0.192784817646128,0.5365017534190422,0.3661615069141915,0.0004174944524495459,0.010390447700665127,0.012005550232976092,1.0589647029902647,0.9949207909931601,1.0609476484282214,0.9477812086404588,0.0004174944524495459,0.010591495716202647,0.009232570340658643,0.008755184924432821,0.00786634055486695,0.005247176488112497,0.0018273598434463058,0.0001738873922622413
30.69000244140625,0.3634520299420285,0.14198583774404985,0.11677745991579429,0.05900345058450189,0.0257856062488963,0.008539661648999072,0.0019311692756771256,0.3680259916714763,0.15073780360508435,0.10451343346972745,0.05261824680179858,0.02248542154267766,0.008362900218610463,0.0019311692756771256,0.3962244770182066,0.19802143228016172,0.13393380069414504,0.06953849630836968,0.031299614307407235,0.01056874877887067,0.0023015096839006134,0.3700464668518559,0.18622601865288096,0.15045107041814984,0.09101478843163929,0.04800323046495609,0.01915835115134015,0.005145307658533824,0.3748497982013285,0.19389662666822308,0.14527853318892367,0.08785764442287508,0.04497632598653499,0.018980671695017867,0.005145307658533824,0.4026704339161495,0.22947717550316638,0.1726806090670409,0.10924768655921975,0.06012654011212711,0.024441851815137958,0.006192523243928784,0.01033480386267635,0.017874584457898184,0.3533678455425438,0.6934414991834094,0.3988946665294246,0.3543689171782946,0.00042027606536918253,0.010362056290712799,0.011739960577065512,0.9014298824174228,0.7731424526739998,0.8875111291209911,0.9782507458777951,0.00042027606536918253,0.010562012307424961,0.009250416653806602,0.008755152116815205,0.007869989200535218,0.005252180513921993,0.0018318843201608544,0.00017465300044129425
30.7900390625,0.363973298545286,0.14271589925296657,0.11691348950362462,0.05905590172381646,0.025827485535951357,0.008557480109538027,0.0019365202021620334,0.3685182313206262,0.15120515511179136,0.10463253530844373,0.052642227605083594,0.02251698447084015,0.008378917315516592,0.0019365202021620334,0.39658169055932574,0.19789182899102709,0.13406714764683422,0.06957518467331512,0.031346306203339544,0.010587778565865659,0.002308118158165487,0.3705892960018696,0.18624617167635213,0.15056045566283607,0.09109090045323692,0.04805971257122021,0.01919118584935332,0.005157561632105419,0.3753606726107103,0.19392993720369156,0.14537991251578108,0.08793442887665819,0.04503152564754454,0.019009969510842224,0.005157561632105419,0.4030416516415281,0.2296002911050197,0.17279554345543957,0.10933304890997646,0.060194045348683105,0.024484512247508475,0.006208239282686692,0.010347670927539488,0.35444142828036546,0.35345842243672676,0.19333487656898357,0.36923076433047514,0.5285760180038892,0.000423070494979976,0.010372157590700799,0.012657676692934822,1.0440791931150306,0.925859172046394,0.7886608479242178,1.107036909479901,0.000423070494979976,0.010567573274864791,0.009236387325974683,0.008753758787118678,0.007873619545070229,0.005257153615630149,0.0018363996405345424,0.00017541996240291778
30.8900146484375,0.3644409378376856,0.1423492930116697,0.11702396287112089,0.059116247711785946,0.025875200960124654,0.008574220545716812,0.0019414331690449785,0.36899234025294864,0.1511005123304723,0.1046731571394126,0.05271815502869519,0.02255890413842838,0.008391271347005737,0.0019414331690449785,0.3969543802880422,0.19837716667977415,0.13414256764687527,0.06966723298168533,0.031396470565227645,0.010611415100293734,0.0023144194721730475,0.3710745192578983,0.1863940217222152,0.1506690596887199,0.09116716543798514,0.04811618389234685,0.019223951878416065,0.0051697925377534246,0.3758512359735601,0.19407811037458136,0.1454799261516874,0.088011570359343,0.045086664952372145,0.01903919641052503,0.0051697925377534246,0.40342387009796016,0.22976125757411428,0.17291044955024393,0.10941857032911177,0.060261528253376224,0.024527079452883,0.006223927843331176,0.010385339075923147,0.35424760010674744,0.19063612418629122,0.4347322990942624,0.48453006644790847,0.29618235918015723,0.0004258743455430441,0.01041032414696063,0.011386412428466303,1.0442077412698616,0.885173510970339,1.00883577530913,0.8672231789733027,0.0004258743455430441,0.010605444486997387,0.009246004657757916,0.008752660114001061,0.007877257553643373,0.00526212023226956,0.001840905832910735,0.0001761873369688856
30.99005126953125,0.36478006813913494,0.14273126656793875,0.1170819660316316,0.05919138632143191,0.025913760373717617,0.008591188502130547,0.0019459462634125724,0.36935366957544197,0.1511677430095174,0.10469869138205898,0.05278790106179814,0.02259505558984131,0.008406295070250418,0.0019459462634125724,0.39725482734678935,0.19847749744763774,0.13421945386699136,0.06975346079648151,0.031445352431840226,0.01063099462609846,0.002320185659150251,0.37139357235338855,0.1864024168679358,0.15077736550145968,0.09124318597368397,0.04817250698861676,0.019256689449679905,0.005182015362345626,0.37618512135728244,0.19411437439658571,0.14558032178698208,0.08808836035676977,0.04514166501367573,0.019068349823619535,0.005182015362345626,0.40370708773357916,0.22987596164391835,0.1730243102210822,0.1095038221850521,0.060328824638656416,0.024569605682427036,0.006239608133016748,0.0103934166964381,0.18506063966210456,0.014355350029935949,0.5354791714465158,0.3666768356535965,0.5751147602540279,0.0004286910547877788,0.0104200163493901,0.012496442159283522,1.0879723078022354,0.776306396352224,1.0839722726928618,0.9888678228311877,0.0004286910547877788,0.010618794523771154,0.009248659339760146,0.00875344999096878,0.007880900424275297,0.00526706830157664,0.0018454084109628954,0.0001769560558711761
31.09002685546875,0.3651799088330838,0.14282238430547783,0.11719877888947947,0.05921906484184011,0.025944607755477092,0.008608403504916937,0.0019509576207332351,0.3697209524367488,0.1515246456782883,0.1048459666045842,0.05280543704262033,0.022624948492130422,0.008420095757796696,0.0019509576207332351,0.39752164815161917,0.19851485881975459,0.13435840555793122,0.0697888452541892,0.03148603329713983,0.010653382515605152,0.0023261241558736015,0.37172787859965967,0.18650867911903385,0.1508881423430809,0.09131896968285333,0.04822854585829614,0.019289319042103084,0.00519421524347344,0.3764983069830044,0.19421666906172788,0.14568384260424944,0.08816489540178836,0.045196413659616186,0.019097384345462026,0.00519421524347344,0.4039503361542747,0.2300296387067311,0.1731397292432767,0.10958880900822814,0.060395772125968916,0.02461198765710251,0.0062552610688841265,0.010376542758570636,0.35421924720055226,0.34817780896662326,0.19261081070331135,0.3646707258163998,0.20126807244216885,0.0004315171998581056,0.010404484904066527,0.011780423954775538,1.0572692301472122,1.0557984715596749,1.0403363317238405,0.9516188851961755,0.0004315171998581056,0.01060193664511048,0.009240191200949082,0.008755030207783576,0.007884533673702494,0.00527198594099117,0.0018498964210154332,0.00017772517584124472
31.19000244140625,0.3655889402535565,0.14226889487980016,0.11734734110942202,0.05931515575705206,0.025976045213077874,0.008625535226563188,0.0019561733388495806,0.370088625470236,0.15132389629573867,0.10501058683083386,0.05291004083696012,0.022651496726609845,0.008432678055335546,0.0019561733388495806,0.39777700470987004,0.19907770803431402,0.13456013386844662,0.0699047010815035,0.03152096193506364,0.010675446521415076,0.002332624113096442,0.3721429056712866,0.186603897885089,0.15099714134428835,0.09139453199649766,0.04828457535471278,0.01932188094508339,0.0052063996956032066,0.3768698103747016,0.19433054028805055,0.14578593463764583,0.08824131409069816,0.04525122388445162,0.019126339044913242,0.0052063996956032066,0.404214701587738,0.23017042307468838,0.17325353454809933,0.10967353817067627,0.06046269915712155,0.02465427773442383,0.0062708962741960155,0.010349609195834667,0.016116504323811766,0.35334138068932586,0.6934769971592429,0.5175156673498736,0.46143824226527,0.0004343545101943169,0.010376533287564986,0.01156695868142438,0.8968626291040273,0.7833149833784753,0.8897864899932562,0.9805192929305088,0.0004343545101943169,0.010573137877225617,0.009257806327580479,0.008755012900070278,0.007888165855111057,0.00527689731493253,0.0018543753876912687,0.00017849516044624687
31.2900390625,0.36609899848517424,0.14305250383844212,0.11748167402647214,0.059364369936861915,0.02601701041442449,0.008642706948559564,0.001961501084700389,0.3705701757896683,0.1517462903385492,0.10512907709791901,0.05293293431975122,0.02268193029153836,0.008448374198452083,0.001961501084700389,0.3981256627128042,0.1990137066557149,0.13469102508686354,0.06994013779330342,0.0315671294118337,0.010693950603119368,0.0023392291170460586,0.3726740584399108,0.18662494387755849,0.15110403988315213,0.09146947762085755,0.04834032297807314,0.019354375480038783,0.005218576195218014,0.3773696483344801,0.19436401466594613,0.14588541576872022,0.08831700693558776,0.04530575550679839,0.019155188219649035,0.005218576195218014,0.40457719853369667,0.23029356061278836,0.17336614525486804,0.10975758702690094,0.06052928031615008,0.024696476350818734,0.0062865233286646515,0.010361984528307527,0.2016118817792979,0.35343089746925166,0.19506010469529275,0.40143765069416726,0.5355458519478369,0.00043720474254512886,0.010386196177099334,0.012286732034374906,1.0438938867892675,0.9233562465514759,0.787703635039155,1.1099527058988572,0.00043720474254512886,0.01057837276315786,0.009243977133978457,0.008753647571559582,0.0078917795836731,0.005281778581311903,0.0018588453390401567,0.00017926647538020908
31.3900146484375,0.3665592301408199,0.14265723889669024,0.11758830352244039,0.059423928797600875,0.026063544602024126,0.008659900578562633,0.001966330846232906,0.37103659919137166,0.15166694050940402,0.105160129539667,0.053007103635068546,0.022724215655632672,0.008460716938276765,0.001966330846232906,0.39849152879589916,0.19942523879466117,0.13476104633862637,0.07002894912599582,0.031618059884543435,0.010717826586519966,0.002345506267057216,0.3731516510034159,0.18677307264717957,0.15121017237160028,0.09154457612982835,0.048396062143375315,0.019386802965955272,0.005230729935538781,0.37785217352486816,0.19451154111887303,0.14598346219480934,0.08839298657105603,0.045360239127129345,0.019183970626932646,0.005230729935538781,0.40495226050275523,0.23045469661160592,0.17347873028989494,0.10984179563425539,0.06059584223481413,0.024738583939469413,0.006302123213654164,0.010398985796542115,0.3542227319387799,0.18949217386534267,0.41579696466513877,0.4252977547617598,0.3180510729920983,0.00044006443327535233,0.0104236614742642,0.011267179484674636,1.0440298618467274,0.8843361118714497,1.0236497427807008,0.8717811219384969,0.00044006443327535233,0.010615246426765269,0.00925346739683189,0.008752573644627008,0.007895400761943555,0.005286653724600792,0.0018633063030244002,0.00018003817430362667
31.49005126953125,0.366894101327332,0.14305587645809315,0.11763743760624272,0.05950022997742186,0.02610215644123848,0.008676318847396395,0.001970905372344314,0.3713930812103283,0.15172077600774783,0.10518731857316369,0.05307585725233402,0.022760583982604405,0.008475408728638726,0.001970905372344314,0.3987870134046497,0.1995676277207795,0.13483867507603278,0.07011588533284559,0.031666234353714955,0.010736841307606623,0.002351190027809417,0.3734674919058859,0.18678249763152951,0.15131601752944157,0.09161943619763199,0.048451657176216904,0.019419203191270034,0.005242875807715222,0.37818217543352384,0.19454807009574887,0.1460819597240767,0.08846864867636499,0.045414582499768576,0.019212683711553463,0.005242875807715222,0.4052307138204878,0.23056958622529125,0.17359029389745798,0.10992574193682865,0.06066222294437406,0.02478065217793906,0.006317715026816614,0.010407104996903976,0.18471379993176873,0.014082705383484542,0.5335220053172403,0.1954334602594299,0.6887276285123466,0.0004429370884998233,0.01043336159890949,0.01215262086217043,1.077074317204587,0.9058573280329953,1.0784810825333353,0.9913515445209631,0.0004429370884998233,0.010628388633222477,0.00925610282521986,0.008753370216786543,0.007899026485186743,0.005291510902336592,0.0018677637379824626,0.0001808111943521353
31.59002685546875,0.3672846644144034,0.14316018531927807,0.11775411235023961,0.05952169455142703,0.026132140084462463,0.008693713005126329,0.0019759131612454915,0.37175168907794987,0.15209037053465274,0.10533299538755617,0.053091004060309525,0.022789792112246444,0.008489223291206738,0.0019759131612454915,0.39904665243837556,0.19964049192004846,0.13497486775131592,0.07015111549883629,0.03170632198006259,0.010759313648475963,0.00235712206314757,0.3737954381082841,0.18688920311230023,0.15142427958322457,0.09169406530990402,0.048506973800689704,0.019451497445559754,0.005254999041754453,0.37848935250147936,0.19465007632097747,0.1461835141928248,0.0885440736507449,0.04546868112819423,0.019241281634471565,0.005254999041754453,0.40546824066965537,0.2307232671869804,0.17370338581555367,0.11000943035768662,0.06072826223386209,0.024822578887989784,0.0063332797920363886,0.01039067726707734,0.35420017494887956,0.2515615116340269,0.19285512655008538,0.36352167414141684,0.20782377944684735,0.0004458192172986802,0.010418258417818287,0.011586201979325963,0.8838872611093254,1.054757900130912,1.0222620065588657,0.9558309126160804,0.0004458192172986802,0.010612147500503958,0.009247756902403094,0.008754950148555894,0.007902642438640875,0.005296338446174203,0.00187220679995423,0.00018158458714751736
31.69000244140625,0.3676834758117695,0.1425763544713778,0.11790310092148272,0.059620862030835366,0.026164448206454707,0.008710644351135659,0.0019810601626940177,0.3721099545475545,0.1519263129163409,0.10549785978722083,0.053196961114984516,0.02281610709364795,0.008501482991326586,0.0019810601626940177,0.39929461242442793,0.2001424824833182,0.1351737307576031,0.07026452128398555,0.0317400326211244,0.010781184957209847,0.002363595131410782,0.3742005058977036,0.18698503011703366,0.15153079790348026,0.09176847862389188,0.04856228330370221,0.019483725593808503,0.005267107103619753,0.378851887171667,0.19476370819808128,0.14628365155399553,0.08861935127851661,0.04552284567503695,0.019269804548417948,0.005267107103619753,0.4057254351434722,0.23086432576101018,0.17381489603444045,0.11009286812654642,0.06079428405809893,0.02486441585121169,0.006348827077305825,0.010364146996464176,0.18722255556545303,0.35331703625182165,0.6935249718895662,0.4633360415054678,0.46474240680275014,0.0004487125834304143,0.010390740996844028,0.011412391326122635,0.8933859853645343,0.7961362020023167,0.8925628666376837,0.9826476870937365,0.0004487125834304143,0.01058401361168817,0.009265143783723987,0.00875494737221578,0.0079062570597027,0.005301160074692783,0.001876640958046122,0.0001823588190161307
31.7900390625,0.36818255572504327,0.14339892483433286,0.1180356624451365,0.05966589825016545,0.02620462227272935,0.00872716773712986,0.001986363578917719,0.3725810387403704,0.15229063155750294,0.10561570836840306,0.05321869790829377,0.022845630669619425,0.008516854439648188,0.001986363578917719,0.39963493855116583,0.2001340366978806,0.1353021780997952,0.070299010689144,0.031785910043560794,0.010799278508339762,0.002370180980894591,0.3747202300991072,0.18700695701408182,0.1516352562554742,0.09184228684314691,0.04861731666347775,0.019515887945522385,0.005279207421930208,0.3793409229120055,0.19479746036714482,0.14638127900168083,0.08869398391161908,0.04557672419299947,0.01929822510945024,0.005279207421930208,0.40607943594850215,0.23098747124541347,0.17392523599842852,0.11017563898639302,0.06085996737152827,0.024906163488126472,0.006364366407687027,0.010376045080402555,0.19159258659581005,0.3534056357256777,0.1981262362957446,0.5248184911155869,0.3792091675747278,0.0004516189781370815,0.010399979211203997,0.011985035673969404,1.0437246867388472,0.923249130679752,0.7891291269018589,1.1129096224628567,0.0004516189781370815,0.010588935255224363,0.009251511193102142,0.008753608667061385,0.007909853049931923,0.0053059523784062925,0.0018810662399196267,0.00018313435836109153
31.8900146484375,0.3686354911943247,0.14297731373236858,0.11813850230981394,0.059724943244790885,0.026249496897454396,0.00874480581989412,0.001991110652689216,0.37303988864336307,0.15225056153370944,0.10563805932223867,0.053291011987708026,0.022887596276449693,0.00852920428594469,0.001991110652689216,0.3999941237734274,0.200487247148521,0.13536725871842367,0.07038441556372743,0.03183723974687261,0.01082328465284651,0.0023764484536466443,0.37519026905941927,0.18715535353712853,0.15173896305441015,0.09191624781884915,0.048672343768418405,0.01954798480789935,0.005291285281417293,0.3798155079678643,0.1949445014016657,0.14647740126780265,0.08876882798351507,0.045630569262112446,0.019326582901630578,0.005291285281417293,0.40644748403704434,0.2311487561445333,0.1740355528285188,0.1102585701863233,0.06092563437061408,0.024947822216171124,0.006379878870394308,0.010412389061736105,0.3541994211699008,0.1886070168984906,0.32483353629664175,0.4029552018967885,0.39275174576591637,0.0004545348694503967,0.010436754160297167,0.011157086897754798,1.0438647974420827,0.8836273816292219,1.0397755824614132,0.8758786664666329,0.0004545348694503967,0.010624842848570772,0.009260877378253086,0.008752558201757212,0.007913456236775815,0.0053107389015983044,0.0018854826731468958,0.00018391025381927608
31.99005126953125,0.3689661267862589,0.14338584968889911,0.11817958017452741,0.05980301444709015,0.02628852305525873,0.00876073636142763,0.001995762226164273,0.3733915689025666,0.1522969947171028,0.10566725309733709,0.0533586792702921,0.02292442091634498,0.008543591766186786,0.001995762226164273,0.400284748078329,0.20066089110766366,0.13544549537352343,0.07047118786296178,0.031884659927353724,0.010841774982727674,0.002382059481731254,0.37550283730157513,0.18716579560292756,0.15184239350753845,0.09198997615966466,0.04872723066179156,0.019580055556850426,0.005303355479140393,0.38014159641246004,0.19498139132010853,0.14657404025794943,0.0888433975419362,0.045684272713819786,0.019354875371485503,0.005303355479140393,0.4067212537957424,0.2312638177970019,0.17414487170384388,0.11034124606938593,0.06099112524370685,0.024989443153110975,0.006395383455148666,0.010420544260684126,0.1844239118849918,0.013839467274675905,0.5321105020516499,0.19464769811523555,0.6902524177122309,0.00045746383232790204,0.010446457028884486,0.011872001292424626,1.069883009385147,0.8701769388900702,1.074025346399566,0.9938344890955295,0.00045746383232790204,0.0106377811895493,0.009263492285912509,0.00875336078384083,0.007917063624015529,0.0053155080149596455,0.0018898956615567885,0.00018468744777438306
32.09002685546875,0.36934768194277234,0.1435082420017575,0.11829580141711937,0.05981932553951758,0.02631766417510801,0.008778321309917281,0.0020007604732797096,0.3737417307019045,0.1526626727220447,0.10581046825856331,0.05337266266754206,0.022953000088646664,0.008557411133258544,0.0020007604732797096,0.40053746641014576,0.2007878002593,0.13557918808273586,0.0705071421379629,0.03192425143101474,0.010864308229650631,0.002387988896159472,0.3758245132823591,0.18727293324343583,0.15194818847909541,0.09206347922027318,0.04878184474751052,0.019612022273995777,0.005315403336021826,0.38044285119215376,0.1950832456143021,0.14667367099999898,0.08891774409291867,0.04573773643698898,0.01938305605726635,0.005315403336021826,0.40695320896169485,0.2314174838586463,0.17425568966458083,0.11042367095683786,0.06105628188788178,0.0250309251962426,0.006410861291095956,0.010404552310778536,0.3541820498403873,0.22681577610793766,0.1936053211191653,0.362994670274744,0.21874381700730977,0.00046040230734163375,0.010431771799476575,0.011416932515451367,0.8826615350521664,1.053911846682812,1.0100232250432886,0.9604182735677445,0.00046040230734163375,0.010622134131878404,0.009255267828171999,0.008754939987738578,0.007920661061651391,0.005320248257900271,0.0018942944692078305,0.0001854649868842453
32.19000244140625,0.3697364737360089,0.1429082197914291,0.1184450231934757,0.05992068482072476,0.026350604465298633,0.008795071677468968,0.002005806312977073,0.374090776660803,0.15254565339394097,0.10597538790549038,0.05347909429428997,0.02297920718916886,0.008569369819866335,0.002005806312977073,0.4007782430668794,0.20121270869202632,0.13577489430423625,0.07061812657128931,0.03195711890586727,0.010885972140346055,0.0023944420200453314,0.3762198526637643,0.18736935654492307,0.15205227355608633,0.09213677189432821,0.048836453844368265,0.019643924410149654,0.005327436270361837,0.3807966226871539,0.19519675848924903,0.14677189092417936,0.08899191094299944,0.04579127251666515,0.019411166337791417,0.005327436270361837,0.4072034393743341,0.23155879852275077,0.17436495737380275,0.11050585194187923,0.06112142389853794,0.025072319565111606,0.006426321891761812,0.010378420409903166,0.1863846882214626,0.35329461149796415,0.6935857193893997,0.42154631240922813,0.4673792498729008,0.0004633520927997507,0.010404683024215136,0.011273687063161736,0.890655151804042,0.8121125092795944,0.8959301002128953,0.9846409593690246,0.0004633520927997507,0.010594646128547667,0.0092724294374953,0.008754950837168558,0.00792425687564,0.005324982917183693,0.0018986845105128268,0.00018624334016113865
32.2900390625,0.37022477565329004,0.14375517190713472,0.1185757699392177,0.05996128736993132,0.026390315147669107,0.008810905278395098,0.0020110969945925663,0.3745516134350521,0.15283887463514154,0.10609254209155437,0.053499613023182936,0.023008036599788985,0.008584419517220828,0.0020110969945925663,0.40111041171620804,0.2012529576600555,0.13590092878177787,0.0706519334967538,0.032002726789798826,0.010903763490562034,0.0024009978697896984,0.3767283909547829,0.18739215243569865,0.15215433820999355,0.09220947073382942,0.04889079231496274,0.01967576226350893,0.0053394616637377264,0.3812750855710791,0.19523088015740578,0.14686770935335808,0.08906551543529576,0.04584451211030861,0.019439177046428186,0.0053394616637377264,0.4075491615507076,0.2316819378074736,0.1744730786776276,0.11058737898676259,0.06118623447922503,0.02511362666511853,0.006441774728347027,0.010389855372170199,0.18824916158207528,0.35338241603220477,0.20406558705268735,0.5372370660999154,0.4110464856885747,0.0004663150146706061,0.010413509933499317,0.011734828094915021,1.0435689701965158,0.9255172045987056,0.7927798262424595,1.1146868731796584,0.0004663150146706061,0.010599266867463514,0.00925898996901007,0.008753637457057834,0.007927833860758642,0.005329689002701257,0.0019030658127378972,0.00018702297862808394
32.3900146484375,0.37067052497660324,0.14330948512275812,0.11867486663321798,0.060019637859101166,0.02643354833794829,0.008828977636828803,0.0020157823635465104,0.37500308845862185,0.15285192812747528,0.10610834561687402,0.053569772729794615,0.023049049682428897,0.008596778531124429,0.0020157823635465104,0.40146305440197183,0.201563415510993,0.1359615225284871,0.07073389567669028,0.03205419936614178,0.01092780710261206,0.0024072537785304487,0.3771909554347589,0.1875408059857204,0.15225566516502465,0.09228232216120691,0.04894512661772452,0.019707536130077672,0.005351464890915393,0.38174182944074,0.19537756682631258,0.1469619566673813,0.08913924944958343,0.04589773513268394,0.019467128674462424,0.005351464890915393,0.40791033487448036,0.23184335073836448,0.1745811793001626,0.11066906687765769,0.061251031516450866,0.025154846898730234,0.006457200992454653,0.010425551628024719,0.3541775487075581,0.1879010456525208,0.37351437962685974,0.39167106485554476,0.2906808555019431,0.00046928747222778946,0.010449605377564885,0.011055307454458074,1.0437115298846573,0.883036874436978,1.0559917559755403,0.8795348950179576,0.00046928747222778946,0.010634238612956221,0.009268234979567044,0.008752609245314964,0.007931417755535405,0.005334389632358017,0.001907438403069556,0.00018780294604401465
32.49005126953125,0.370996949283424,0.14372116156094758,0.11870860796905867,0.060099913222379044,0.026472909366385126,0.008844483572054291,0.0020205000914547784,0.3753499247510877,0.1528961063597682,0.10613864021189465,0.05363646984228593,0.023086650552475857,0.00861087241764845,0.0020205000914547784,0.40174891668389173,0.20175506608158847,0.13604020153093493,0.07081954189645741,0.032100983764077336,0.0109457933046731,0.002412812652720622,0.3775001978709737,0.1875522524898463,0.15235672682895557,0.0923549465726382,0.048999324467879836,0.019739284983037685,0.0053634606564448,0.3820639801909948,0.19541489618131674,0.14705676992648495,0.08921275550884653,0.04595081543741154,0.019495018747014894,0.0053634606564448,0.40817950012476645,0.23195857057440084,0.17468830491765377,0.1107505061863098,0.06131565729649544,0.025196030837197965,0.006472619567407927,0.010433737465774013,0.18417753845387,0.013621234623926453,0.3597728885889509,0.1942970449124581,0.6921427724646266,0.00047227310971074255,0.010459306047419974,0.01163840652781405,1.0648661587184716,0.8444116997536464,1.0703922819319507,0.9962994789046592,0.00047227310971074255,0.010646976911108207,0.009270828217795615,0.008753417203975385,0.007935005483877305,0.0053390733835425586,0.001911807631640358,0.00018858418989844237
32.59002685546875,0.3713697116992254,0.14386657753096135,0.1188240988230108,0.06011212506375497,0.0265012645537989,0.00886225853325455,0.0020254781280770627,0.37569193179563787,0.15324188901932814,0.10627863242835064,0.05365049663811942,0.023114613385123356,0.00862476624323529,0.0020254781280770627,0.40199498695359925,0.20192673848131013,0.13617165540610401,0.07085707596580132,0.03213995256025426,0.010968337660879823,0.0024187393192406266,0.3778156941152371,0.18765981144819735,0.15246010232423596,0.09242735119728607,0.04905325490500456,0.019770931678143436,0.005375434370703571,0.3823593994559441,0.19551670774842678,0.14715451283794137,0.08928605216254851,0.04600366034603535,0.019522800086648043,0.005375434370703571,0.408406028409882,0.23211220292075496,0.17479690118542857,0.1108317011372643,0.06137995576736868,0.02523707842897977,0.0064880116861662455,0.010418171099757028,0.3541648210401742,0.2149580386259397,0.195088084520956,0.3631253227364688,0.2405706640882179,0.0004752682987535171,0.010445028687466858,0.011268089447433014,0.8816036603520707,1.0532300136966428,1.0041920403337696,0.9652976133951422,0.0004752682987535171,0.010631902187582488,0.009262724395992301,0.008754995278677085,0.007938583056973958,0.005343728997290627,0.0019161628688384843,0.00018936575203398471
32.69000244140625,0.3717487554068718,0.14326441638028653,0.11897339966518096,0.060214737061533054,0.026534682342861767,0.008878745678828143,0.0020304738205334997,0.3760320107598549,0.15318165496243535,0.10644343614080462,0.05375658885070911,0.023140611633420526,0.00863640704408511,0.0020304738205334997,0.4022288007059603,0.20228877601090195,0.13636395741122778,0.07096562774652651,0.032172172841487656,0.01098983648307894,0.002425149247542107,0.37820153066383155,0.187756819278859,0.1525618014693403,0.09249955067476506,0.04910718237395257,0.01980251526188954,0.0053873934051444665,0.3827046087909546,0.19563020013072294,0.14725085168759094,0.08935914149182417,0.04605656978865747,0.019550515681569132,0.0053873934051444665,0.4086494944541644,0.2322537551981704,0.1749039780778772,0.11091265869258127,0.061444242287144686,0.025278040344932962,0.006503386808572518,0.010392432698856409,0.1857537063964713,0.3532739281649298,0.6936597294827981,0.410492927922652,0.46945743313877464,0.0004782748724442147,0.010418363054342168,0.011148675554119834,0.8884280376189436,0.8310431779511196,0.8577000367658927,0.98652475375496,0.0004782748724442147,0.010605041804255833,0.009279663729778755,0.008755018907530216,0.007942158693449962,0.005348379341904854,0.0019205094752231147,0.00019014810405587197
32.7900390625,0.3722264524777775,0.14412120864989636,0.11910226959394424,0.060251432144153544,0.026574096237640406,0.00889405338393683,0.002035682790762979,0.3764826784068988,0.15339140831413509,0.10655943067415573,0.05377599658101747,0.023169109311274035,0.008651200367896222,0.002035682790762979,0.40255294490008425,0.20237062714286352,0.13648761062835524,0.07099903426390353,0.03221746304366622,0.011007418798063912,0.0024316838599537636,0.3786991206323306,0.1877804723989845,0.1526615188052613,0.09257116726138177,0.049160844531867226,0.019834036021727397,0.0053993450951006555,0.38317272340025055,0.19566476429089694,0.14734490442205675,0.08943174694737838,0.04610919635732716,0.01957813447182701,0.0053993450951006555,0.4089871486849575,0.23237687407169974,0.17500993192389397,0.11099297487051335,0.061508204192217135,0.02531891697607334,0.0065187543527357155,0.01040341831393961,0.18658062930724975,0.3533610429705552,0.21848015008143332,0.597048292771541,0.5280438940230424,0.00048129469171087863,0.010426791669914046,0.011523923181061983,1.043426324696606,0.9305659835066331,0.7987298477548745,1.116484396567515,0.00048129469171087863,0.010609373497768313,0.009266413954945787,0.00875372962921367,0.007945715288669775,0.005353001834070709,0.0019248474776668678,0.00019093171954346139
32.8900146484375,0.37266512069707897,0.14365373264682121,0.11919765789627576,0.06030879444478344,0.02661577829124806,0.008912462756939906,0.0020403379211318905,0.37692691552235696,0.15347164677955338,0.1065708834718404,0.053843694645976665,0.023208933689869427,0.008663512714138111,0.0020403379211318905,0.40289917914373613,0.20265399280699065,0.13654409380652052,0.07107777340299841,0.03226887037617788,0.01103135966759371,0.002437907733386665,0.3791542915297118,0.18792937248020397,0.15276051168008617,0.09264293623492982,0.04921450449979899,0.01986549424302414,0.005411274903936244,0.3836317257525758,0.19581120227157614,0.14743731817609904,0.08950439677117088,0.04616181324524152,0.019605697880027324,0.005411274903936244,0.40934158298569034,0.23253839404896426,0.1751158674551768,0.1110734523268929,0.0615721551791354,0.02535970871062466,0.006534095613219773,0.010438476367373674,0.35415700756236596,0.18732435521226534,0.3693660424067556,0.38610260654235085,0.29622750203307263,0.0004843240866232187,0.010462218377434043,0.010961088076725077,1.0435688324464676,0.8825555076214587,0.8954283323957876,0.8827028773420224,0.0004843240866232187,0.010643438426205493,0.009275540607758934,0.008752722535091738,0.007949278477210693,0.005357619178415925,0.0019291769029281612,0.00019171563751759082
32.99005126953125,0.37298735877674816,0.14406183283757812,0.1192247487136885,0.06039107328008754,0.02665555595880237,0.008927580665623954,0.002045126226716388,0.3772689261080555,0.15351770477163285,0.10660150349563896,0.05390954881433366,0.02324733684129236,0.008677281783263713,0.002045126226716388,0.403180374061724,0.2028503813370371,0.13662309233000583,0.07116156149296754,0.0323149344705007,0.011048935702344862,0.002443434511396405,0.3794601618269402,0.1879418108939221,0.15285925035906858,0.09271448363686739,0.04926803162105433,0.019896928505658166,0.005423197445227907,0.3839499199208212,0.19584903449216828,0.14753033821340555,0.08957687125989007,0.046214286741151696,0.019633203608414505,0.005423197445227907,0.409606221130449,0.2326537579666869,0.17522085041021865,0.11115368769794062,0.06163593957536741,0.02540046558611476,0.006549429368447139,0.0104466876988109,0.18396527566177998,0.013424436956997297,0.3589849836762162,0.024412737398681897,0.525634987529403,0.000487366771161442,0.01047191213304844,0.011440760135265914,1.0611636398544393,0.8273374462238133,1.0674217808126976,0.9988897803463754,0.000487366771161442,0.010655980370981033,0.009278111137761037,0.008753535285652474,0.007952845115099043,0.005362220152930301,0.00193350304828691,0.00019250081041218662
33.09002685546875,0.37335152923519,0.14423513806036578,0.11933928541761425,0.06040011125928454,0.026683029773119895,0.008945476211168708,0.002050067463484075,0.3776029666853761,0.15382537799677182,0.10673768382118251,0.053924586666234016,0.023274723140976696,0.008691261827169165,0.002050067463484075,0.40341999176527554,0.20305619797540536,0.13675255812600373,0.07120113082678041,0.03235307060525124,0.011071360898845284,0.0024493652531325685,0.37976956930453354,0.18804978054134927,0.15296025381059986,0.09278581657583726,0.04932129652846153,0.01992826242224248,0.005435098217387452,0.38423959079195436,0.1959508898612253,0.14762624003991265,0.089649144001615,0.046266528966571505,0.019660603343235286,0.005435098217387452,0.4098274624907635,0.23280733785979196,0.17532727634558654,0.11123368511617578,0.061699403325055906,0.025441088578639522,0.006564736953775934,0.010431536946196751,0.3541484411931641,0.2080408164402299,0.19787156570916759,0.36408208535561676,0.30797813402524915,0.0004904190475903107,0.010458032784957471,0.011136177092395153,0.8806821832929742,1.052691965231117,1.0054386491294034,1.1282003138451158,0.0004904190475903107,0.010641457124630247,0.009270127052792091,0.008755111868624594,0.007956401371244495,0.005366793694322121,0.0019378153887910801,0.00019328627539979643
33.19000244140625,0.373721052633809,0.1436439788421072,0.1194885121404251,0.06050314582832304,0.026717004103441192,0.008961697100958616,0.0020550021603635282,0.37793429240542825,0.15383237471374303,0.10690225737037587,0.054029536821737244,0.02330051459537403,0.008702613335282309,0.0020550021603635282,0.40364704808499646,0.20337062708835077,0.13694122499655678,0.07130717887929942,0.032385259142506916,0.01109279882358258,0.002455706006071369,0.3801461234122051,0.18814736130380713,0.15305961413786712,0.09285694944641194,0.049374560383215034,0.019959534644429427,0.00544698454581182,0.3845764345398205,0.1960644416395336,0.147720740740636,0.08972118347300341,0.046318826948296435,0.019687941484200493,0.00544698454581182,0.4100643569795895,0.23294910903242982,0.17543221321029592,0.11131345141751234,0.06176285766588847,0.025481627823228156,0.006580027776131066,0.010406187224297222,0.1852603580740751,0.3532548274834297,0.5989867978090672,0.42395206798107543,0.4711825127850047,0.0004934827839949315,0.010431784835168524,0.011035535074100706,0.8866075370109169,0.8497212073886281,0.8400696825729279,0.9883410205114893,0.0004934827839949315,0.010615206786494951,0.00928684712267338,0.008755147486205844,0.00795995536079518,0.005371362265273877,0.0019421192319789976,0.00019407250662424922
33.2900390625,0.3741884353476338,0.14449704420239814,0.1196154779796716,0.060536430595294226,0.026755972645068706,0.008976654292344321,0.0020601224493709564,0.37837510825575926,0.1539482288431129,0.10701597693283076,0.05404841535660735,0.023328844002708734,0.008717204514243827,0.0020601224493709564,0.4039634788095444,0.2034872125959731,0.1370625279089758,0.07134040446228974,0.03243005096005211,0.011110255572651453,0.002462230402922823,0.3806329976668104,0.18817186002866748,0.15315703035630004,0.09292751006948222,0.04942756405078187,0.01999074544945328,0.005458863720365178,0.3850344207616598,0.19609950560333275,0.1478130276931386,0.08979281969627774,0.04637085363538363,0.019715184919386917,0.005458863720365178,0.41039414740045543,0.2330721932957763,0.17553604990070157,0.11139258851853037,0.06182599395560496,0.02552208369720286,0.006595311201281119,0.010416736919394338,0.18557816694907686,0.35334134329964323,0.288220809573018,0.6804381207993936,0.5363536023255524,0.00049655987650414,0.010439827816361881,0.011343692787603629,0.9877649698394807,0.9395524752272915,0.8071010733666195,1.118420249456107,0.00049655987650414,0.0106192608367263,0.009273783667010769,0.008753881157159528,0.007963490087432952,0.005375903677108667,0.0019464146042993604,0.0001948599801084936
33.3900146484375,0.3746200530546529,0.1440100200926532,0.1197072131876484,0.06059251512839527,0.026796204703556196,0.008995261399963057,0.002064776678634314,0.37881210821394046,0.15411002463259368,0.10702557604981787,0.05411323611478299,0.02336736403912466,0.00872944435682848,0.002064776678634314,0.4043033272685892,0.20375944111744576,0.13711523676503015,0.07141662529259822,0.032481187099650775,0.011133946671718761,0.002468420641759758,0.381080857416613,0.1883209963636915,0.15325373476074836,0.0929982228531447,0.04948056740361543,0.020021895112565722,0.005470721291611545,0.385485781812363,0.19624577936487309,0.14790368776375074,0.0898644084442448,0.046422876184031875,0.019742375967482084,0.005470721291611545,0.41074197515841354,0.233233799323194,0.1756398705564492,0.11147188726536994,0.061889121815754684,0.025562456575226978,0.0066105686253552405,0.010451166248925555,0.3541377013214278,0.18684407166606765,0.36661683044311155,0.38506132272166027,0.30244593038025297,0.0004996465855388568,0.010474596475321847,0.010873747032816078,1.1687404952611635,0.8821748041204226,0.8972618822272611,0.8854500664111915,0.0004996465855388568,0.01065244684739206,0.009282794694640785,0.00875289411261474,0.00796703106592354,0.005380440233804193,0.0019507015320972842,0.00019564773030274318
33.49005126953125,0.37493813067430476,0.14440788035416108,0.11972823035463527,0.06067658148284259,0.026836326155849802,0.009009976048477265,0.0020696312774577015,0.37914933584124116,0.15416135000961204,0.10705593966151487,0.05417874293229977,0.023406473311994247,0.0087428261852659,0.0020696312774577015,0.40458002850389563,0.2039469700695829,0.13719446064664464,0.07149809735208161,0.0325265429413058,0.011151344737640368,0.0024739255917866623,0.38138331558034483,0.18833441427204906,0.15335019607856748,0.0930687193463017,0.049533441370959885,0.02005302182941685,0.005482571783646904,0.385800005466149,0.19628416498165532,0.147994940224043,0.08993588135507295,0.0464747595251578,0.019769512642632596,0.005482571783646904,0.41100216201033246,0.2333492930644512,0.17574276054700602,0.11155095020019198,0.061952087560541616,0.02560279597342715,0.006625818723336405,0.010459398137089734,0.1837803238193716,0.013246147258825988,0.3583917270444483,0.1917882303025101,0.5289481913067472,0.0005027466952955841,0.010484278820167144,0.011271229422601663,1.05834583252467,0.8170978823088967,1.0649945806504673,1.0016834582957437,0.0005027466952955841,0.010664796003338344,0.009285341579668548,0.008753711115937503,0.007970575096560496,0.005384960908039238,0.0019549852605849666,0.0001964367144336745
33.59002685546875,0.3752939055834917,0.144613913795056,0.1198415952668498,0.06068340976899869,0.026863228375767954,0.009028021934775388,0.0020745581476773385,0.37947559409934783,0.15441081444310334,0.10718773956986165,0.054194979082271964,0.02343333606139221,0.008756956200846778,0.0020745581476773385,0.40481329965713575,0.20417633991044365,0.13732214032565562,0.07153916792183179,0.03256383122717714,0.011173410056033421,0.0024798670125916376,0.381686725583624,0.18844278417957916,0.15344887467896362,0.09313900654167383,0.04958605813814193,0.02008404995280527,0.005494400781534459,0.38608401526897684,0.19638613192309368,0.14808902634164298,0.0900071589720855,0.04652641511026385,0.01979654573579666,0.005494400781534459,0.4112182517807667,0.23350280192379752,0.17584706658914961,0.11162978136780158,0.06201473907762255,0.025643003872823672,0.006641042931598928,0.01044465324674625,0.35413286613324885,0.20353034527436945,0.20368077575313323,0.196294652132354,0.42850113195200695,0.000505856438187292,0.01047078784549032,0.01101845659145541,0.8798664540321521,1.0522806944196161,1.0156840992327714,1.130448627946817,0.000505856438187292,0.01065080421790341,0.009277476270044696,0.008755285880686445,0.007974108502612211,0.005389454826524716,0.0019592553678701896,0.00019722596514394993
33.69000244140625,0.37565413139479387,0.14404467132195994,0.1199906231666443,0.060786056141078376,0.026897625833837858,0.009043949971145113,0.0020794381058622056,0.3797983747478621,0.1544975630104316,0.10735192345609752,0.05429797144180607,0.02345901442549938,0.008768017195256758,0.0020794381058622056,0.4050337969212584,0.20445844925915754,0.1375069817813936,0.07164290056727966,0.03259637118910354,0.011194852784161317,0.0024861471998516155,0.3820542125734867,0.1885409264420739,0.15354594304117453,0.09320909859727686,0.04963867566929592,0.020115017748664952,0.00550621556538374,0.38641268564873016,0.196499807187718,0.14818172937199575,0.09007817910998321,0.04657811649248206,0.019823521496381957,0.00550621556538374,0.4114487609544849,0.23364477313668938,0.17594991329472906,0.11170838748261343,0.062077383596369815,0.02568312988500697,0.00665625060489635,0.01041968742847483,0.18486336531462624,0.3532371676601439,0.5633850103889034,0.5418376441811833,0.303867196372906,0.0005089777175707174,0.010444952163919474,0.010932736836016792,0.8850662042722865,0.8695920722762502,0.8305389287267768,0.9901180257683173,0.0005089777175707174,0.010625147005805047,0.00929398009562691,0.008755332748517659,0.007977639299420736,0.0053939440585548,0.0019635171092438463,0.00019801595902374115
33.7900390625,0.3761114140265246,0.1448826767469129,0.12011565023853928,0.06081637589860801,0.026935940755885932,0.009058670176124866,0.0020844433451478648,0.3802295709025802,0.15451260842150272,0.10746230075507134,0.05431639478547027,0.02348727864779029,0.008782464415325405,0.0020844433451478648,0.40534272293508483,0.2046022357762099,0.13762596011247805,0.07167620662007661,0.03264053512302009,0.011212267815711519,0.002492639147783204,0.3825305988342242,0.18856625928060247,0.15364110409913934,0.09327862876301096,0.04969103795540612,0.020145925484508685,0.005518023380342589,0.3868607587626794,0.19653541518676285,0.14827225663406576,0.0901488363021098,0.04662955645492742,0.019850404767992883,0.005518023380342589,0.4117708854210227,0.23376780867043126,0.1760516822155458,0.11178637620714185,0.06213971638887764,0.025723174374254806,0.006671451057389564,0.010429814288945002,0.18490726827510653,0.3533231629587582,0.357191800369617,0.680640391123213,0.5544320026179365,0.0005121124650059707,0.010452621825021689,0.011187862512780023,0.9464034327373002,0.8945481978195634,0.8179827606649765,1.120543473737683,0.0005121124650059707,0.010628934378028627,0.009281099639929694,0.008754088282849876,0.007981150607027658,0.005398406798522423,0.001967770510745276,0.0001988071744953075
33.8900146484375,0.376536082491915,0.14438481143279874,0.1202037583301133,0.06087098784601201,0.026974823472866734,0.0090773969427819,0.0020891172546928126,0.38065941491563476,0.15476730370103756,0.10747239819458422,0.05437851296253019,0.023524486195419064,0.00879463140211767,0.0020891172546928126,0.4056763966592296,0.20487291903408006,0.13767524998283648,0.07175052937223127,0.032690965661112625,0.011235716042593807,0.002498786568708027,0.3829712311904441,0.18871562179913276,0.15373556542429176,0.09334831084364546,0.04974340170551227,0.020176773425962094,0.005529809862813947,0.3873045791155077,0.1966815915437824,0.1483612554834075,0.09021942070977894,0.046680999109552666,0.01987723886928827,0.005529809862813947,0.4121122359631118,0.23392947983263962,0.17615343729523417,0.11186452688725548,0.06220204311189596,0.025763137702311253,0.006686625785409518,0.010463624322899684,0.3060213882948055,0.18643765213898586,0.3647064648359608,0.3907331064492182,0.31042519917787564,0.0005152568707978233,0.010486743037519822,0.010792669207357138,1.1334864796694062,0.8818870986969015,0.8959254338928927,0.8877725401283001,0.0005152568707978233,0.010661268295019363,0.00928999769271231,0.00875312028373705,0.007984667803783357,0.0054028649617616316,0.001972015598303427,0.00019959864155151192
33.99005126953125,0.37685002608979085,0.1447593174498547,0.12021930424345655,0.06095658133302456,0.02701523554545146,0.009091714282025402,0.0020940176798743926,0.38099193522417457,0.15482584159647758,0.10750221008519505,0.05444413454247817,0.02356391877198466,0.00880759271865301,0.0020940176798743926,0.40594863443933105,0.20504497085313628,0.13775457975459846,0.07182927482525996,0.0327359762901104,0.011253009485465202,0.0025043022731929773,0.3832702431230882,0.18873000689975628,0.15382979476194036,0.09341778176181201,0.04979563939429944,0.020207599393188416,0.005541589448864334,0.3876148229167851,0.1967205701098934,0.14845078198879944,0.09028991734255101,0.04673230572978414,0.019904022134987938,0.005541589448864334,0.41236804579939723,0.2340450890618147,0.17625428310717858,0.11194244781788187,0.06226421201408086,0.025803068875779503,0.006701793361926795,0.010471872032495668,0.18361763036223105,0.013083943271954505,0.3579526928888252,0.19317380332044443,0.533759051116562,0.000518414789834233,0.010496409686118072,0.011124121014869924,1.056190404413016,0.8118776649081687,1.0630246937665315,1.0045859870097813,0.000518414789834233,0.010673428109422319,0.009292520090733445,0.00875394104319158,0.00798818764653468,0.005407307710008783,0.0019762575658702135,0.00020039132208372694
34.09002685546875,0.37719759757421856,0.1450029051342665,0.1203313286732466,0.06096174948736629,0.02704201517845588,0.00910989408192232,0.002098907072178737,0.3813105586267319,0.15499843014167983,0.10762936170904103,0.05446154059237885,0.02359048538335116,0.008821883344003453,0.002098907072178737,0.4061757022247238,0.20528730139039528,0.13788055909295846,0.0718714328509725,0.032772492249510655,0.011274617042140885,0.0025102423754494656,0.3835677471191453,0.18883876682636336,0.15392619540414665,0.09348704839854398,0.049847624720410585,0.020238328463073503,0.005553347808860803,0.3878932590512097,0.19682270093843351,0.1485430898836642,0.09036022642891504,0.046783388641129256,0.019930704107684882,0.005553347808860803,0.4125791149056052,0.23419850853263366,0.1763565187600846,0.11202014296008378,0.062326072876053996,0.02584287085866347,0.006716935322980322,0.010457523466863211,0.2617670964213069,0.20036596588573552,0.2208336574742036,0.20087728288835516,0.5240745576028096,0.0005215823842315074,0.010483297660332628,0.010912753485720782,0.8791477648377435,1.0519822520596995,1.0410752670710623,1.1336948463770415,0.0005215823842315074,0.010659948568788572,0.009284772539549884,0.008755513696746363,0.007991696609665382,0.005411724354517508,0.0019804860929633935,0.00020118424432455752
34.19000244140625,0.37754874357262186,0.14446638768327755,0.12048003654755494,0.06106358322924369,0.02707660954577722,0.009125575841085913,0.002103750911813162,0.3816249976937116,0.1551772273983678,0.10779270835807682,0.05456189559756738,0.023616123280268696,0.008832710653322416,0.002103750911813162,0.40638983203595214,0.20555255994411334,0.13806152748120187,0.07197297207889142,0.032805469910204,0.011296020069373235,0.0025164479941379597,0.3839263773587313,0.18893745931801706,0.15402101833542775,0.09355612468331799,0.049899612534038004,0.02026899852462154,0.005565092178373124,0.38821394401615,0.19693655044286104,0.1486340243166537,0.09043025918750706,0.046834507117593856,0.019957332942501863,0.005565092178373124,0.41280341872221,0.23434066088503552,0.176457324241797,0.11209761891111328,0.062387929026344977,0.02588259275105592,0.006732060971880874,0.010432936819824285,0.35681319571384823,0.3532208217372579,0.550089521941004,0.5374240046724857,0.13723585559096313,0.0005247615928445968,0.010457868874752543,0.010838994540130254,0.8837634684231954,0.8878628708202544,0.9706554654360929,0.9918493293201783,0.0005247615928445968,0.010634868186489985,0.009301063142108,0.008755571125274066,0.007995202612152289,0.005416136582930053,0.001984706383472302,0.0002019778872557205
34.2900390625,0.3779961361031992,0.14527808654091204,0.12060307444793499,0.06109137003018124,0.02711372649281454,0.009140071375353406,0.002108625084776362,0.3820467758946911,0.155123540041778,0.1078992473249525,0.054580498867082,0.02364431497371015,0.008846969806738408,0.002108625084776362,0.40669144337701346,0.20570979896508737,0.1381782144418454,0.07200652863662131,0.032848931316646915,0.011313461047227316,0.0025229123475918277,0.38439249854818097,0.1889636149070389,0.15411396988910858,0.09362464916337236,0.049951349872113436,0.020299609836088972,0.00557682975856427,0.38865231478126433,0.19697273584979652,0.14872282189039815,0.0904999600659293,0.04688537370498897,0.01998387125926945,0.00557682975856427,0.41311806906373494,0.23446363370664292,0.17655707385046363,0.11217448893201447,0.06244947954867608,0.02592223490480094,0.006747179571897701,0.010442653594975624,0.18442536782232427,0.3533063645432013,0.35753585822121775,0.6808952467326802,0.6246026516384419,0.0005279543829066229,0.010465177192139043,0.011051763348296646,0.9264818911352266,0.8968263642144269,0.8313949735419369,1.1209173358973614,0.0005279543829066229,0.010638399428267388,0.00928836242343949,0.0087543474997628,0.00799868889862339,0.005420522961545815,0.001988918463000465,0.00020277273160978533
34.3900146484375,0.3784139554451919,0.14478410710916054,0.12068764776317885,0.06114427748757577,0.02715183554067318,0.009158857771273917,0.0021133479320786875,0.38246957006435367,0.15544372682523344,0.10791124588562856,0.05463967757632267,0.023680335732661584,0.00885906693628591,0.0021133479320786875,0.40701913531674927,0.20597806448513892,0.13822436613571046,0.07207962325127831,0.03289820252468882,0.011336602856946593,0.0025290025975236506,0.3848259883832363,0.1891131937355974,0.1542062332489733,0.09369332529849268,0.0500030903620424,0.02033016265393479,0.005588546270349711,0.3890886952828098,0.1971188669818345,0.1488101942958674,0.09056956864485728,0.04693625058846519,0.020010363286184083,0.005588546270349711,0.4134530686672617,0.23462534924808945,0.17665681172524833,0.11225152116723604,0.06251102624070345,0.025961797669326485,0.006762272718229775,0.010475853706230607,0.2053999346135963,0.18608911563751987,0.3633441160632502,0.2508093401478867,0.32322417463909736,0.0005311568741514422,0.010498661469522878,0.010717300607156949,1.1082572233431094,0.8816898541789058,0.8948746163589142,0.8898103148842511,0.0005311568741514422,0.01066990705330275,0.009297150071571477,0.008753397601983334,0.008002180693969156,0.005424905028630213,0.001993122357058812,0.00020356780306947844
34.49005126953125,0.3787237920937738,0.14511616258529336,0.12069819970840037,0.061231213217045014,0.02719228408122658,0.009172827039425983,0.0021182862019054425,0.38279754441391717,0.1555093280243904,0.10794037484771356,0.054705751739361645,0.023719696683587237,0.00887164612299966,0.0021182862019054425,0.4072869243422431,0.20614454529506435,0.13830374225354444,0.0721552160815984,0.0329432297322645,0.011353903491684149,0.002534549637449675,0.38512152547254774,0.18912853383715045,0.15429827568867371,0.09376179525519923,0.050054707985013686,0.020360694431260613,0.005600256063178218,0.3893949541517451,0.1971584687618463,0.14889803038541832,0.09063911396378141,0.04698699518135022,0.020036807789881896,0.005600256063178218,0.4137045742816441,0.23474105962061323,0.176755661221157,0.11232832951636265,0.06257241923530538,0.026001329553166884,0.006777358883229506,0.010484112697330048,0.35574997194337055,0.012935803210538907,0.35764274583750916,0.19565990390859167,0.3725551745933701,0.0005343729926349888,0.010508308339793992,0.010995197265239983,1.0544843642014838,0.811455578291037,1.0614491714702905,1.0075895003277575,0.0005343729926349888,0.010681880863244944,0.009299647228510045,0.008754221660608255,0.008005674723858422,0.005429272129518426,0.0019973232091084828,0.00020436406803354119
34.59002685546875,0.3790633480841198,0.14540210634118753,0.12080872162751984,0.06123464097915653,0.027219357095894035,0.009191059472790038,0.002123162157662495,0.38310859096950894,0.15560043669246607,0.10806266692697383,0.05472422813373487,0.023746274881300253,0.008886044844786842,0.002123162157662495,0.4075080105583416,0.20638928470121554,0.13842802954463682,0.07219846243432655,0.03297902363205382,0.011375045649777945,0.002540480555664755,0.38541321496872005,0.18923767371929354,0.15439244491243823,0.09383006580674734,0.05010607791529665,0.02039113095348868,0.00561194489140872,0.38966790397346623,0.1972608031124779,0.14898860035996958,0.09070847384453769,0.04703751969993518,0.02006315304452581,0.00561194489140872,0.4139107494393978,0.23489437163169546,0.17685587504323463,0.1124049178603803,0.06263351015748202,0.026040734482106045,0.006792419701278965,0.01047015112693442,0.19520889940896152,0.1980273809785116,0.3614059531678579,0.21147163263614058,0.5249575036093993,0.000537598829724191,0.010495566047259684,0.010817320307244289,0.8785050135625503,0.8804766773649927,1.0806002273271624,1.1377773315543187,0.000537598829724191,0.010668895113275135,0.009292016369839624,0.00875579194099378,0.008009157610648967,0.005433613754747832,0.0020015107985420486,0.00020516055048307137
34.69000244140625,0.3794056272021149,0.14490906962765673,0.12095704875436164,0.06133586099833382,0.027253924073890406,0.00920658903675088,0.002127962621783042,0.3834148873631149,0.15587140831095436,0.10822481649468459,0.05482137221741204,0.023771834837694506,0.008896702515999732,0.002127962621783042,0.40771594783404413,0.2066504994481383,0.1386051502181597,0.07229749994513374,0.03301230103135491,0.011396323411593702,0.0025466247443322104,0.3857631939816379,0.18933690532540762,0.15448506857693253,0.09389815066165991,0.050157451968965844,0.02042150974116385,0.00562361994679697,0.3899807872985988,0.19737486640726937,0.1490778095823308,0.0907775475097099,0.04708806658229372,0.02008944884365618,0.00562361994679697,0.4141290218486583,0.2350366862563285,0.17695468729345293,0.11248129268343404,0.06269459853804514,0.02608006105625495,0.006807464424957892,0.010445938959557746,0.3565392255453337,0.35320567576582773,0.543287576283347,0.5343619864655346,0.1408707376795295,0.0005408363599894302,0.010470538827716891,0.010753221494583487,0.8826365753574013,0.8908644552180947,0.9461197603685069,0.8204279397462768,0.0005408363599894302,0.010644375856797117,0.009308096766595919,0.008755859286488409,0.008012637180237118,0.005437951221584594,0.002005690278587653,0.0002059577316941128
34.7900390625,0.3798433354014289,0.14568278550312616,0.12107806265054999,0.06136153440759453,0.02728972319354877,0.00922085579808198,0.002132678108692811,0.38382744527251783,0.15578625910693114,0.10832710987985622,0.05484082754389025,0.02379989114163963,0.008910763871448787,0.002132678108692811,0.40801039349125484,0.20680842564573518,0.13871957885577937,0.07233144076237186,0.033055234194393754,0.011413844973272833,0.002553065053133185,0.38621926831626585,0.18936387242455996,0.1545758559303377,0.09396569353652846,0.05020858015239934,0.020451831043723268,0.005635288387232118,0.3904096620403432,0.19741165362366977,0.14916492206680101,0.0908463163875342,0.0471383715992988,0.02011565698298052,0.005635288387232118,0.41443638410913325,0.23515958256890734,0.17705246510975223,0.1125570727024201,0.06275538717366097,0.026119309615598774,0.006822502267342524,0.010455258068652568,0.18406150196839982,0.35329082516851695,0.3581007278288715,0.6812116935313377,0.6845681244559264,0.0005440875866136652,0.010477497447143058,0.010931850646369453,0.914558767532231,0.9564835969564168,0.8463030478197866,1.1213643488947185,0.0005440875866136652,0.010647661116082521,0.009295572579034945,0.008754655536875069,0.008016096810168356,0.005442263457540206,0.00200986167443961,0.00020675609466218157
34.8900146484375,0.3802544045904606,0.1452079773203238,0.12115908986667812,0.06141253771558008,0.027327262798669733,0.0092396542155472,0.0021374620255639404,0.3842432944000414,0.15613939084721534,0.1083419316654911,0.05489681239010025,0.023834967601575625,0.008922771232467985,0.0021374620255639404,0.40833222496307336,0.2070743895032308,0.1387628909259682,0.07240368063451647,0.033103041449866574,0.01143662639605536,0.0025590975697753933,0.3866457014367455,0.18951365787721136,0.15466596610957606,0.09403338779695744,0.05025971308992474,0.020482095108890867,0.0056469360168507005,0.3908387036473751,0.19755777963052282,0.14925070371009608,0.09091497655655703,0.0471886961711392,0.020141821038620635,0.0056469360168507005,0.4147651561013546,0.23532132196151878,0.17715023321369677,0.11263301514924275,0.0628161741043442,0.026158480497816806,0.006837514921196433,0.010487857569784001,0.19431625789037002,0.18578681181101409,0.3623661172522659,0.3633549907566173,0.35317753005800023,0.0005473485582775228,0.010510355205651462,0.010647142732634297,1.0903213942837273,0.8815789038175025,0.8940918035267711,0.8915419145775207,0.0005473485582775228,0.010678367278061538,0.009304252314751944,0.00875372285273463,0.008019561554465312,0.005446571634846192,0.0020140250111845004,0.00020755466087588867
34.99005126953125,0.38056018111735707,0.14547844199912363,0.12116515554233288,0.06150058778123751,0.027367322996115277,0.009253248555670567,0.0021424335354604026,0.38456676806114054,0.15621138858914257,0.10837051905329656,0.054963658285388205,0.023873845345959818,0.008934987388986234,0.0021424335354604026,0.40859564529574266,0.20723969934325775,0.13884221266781221,0.07247602046393882,0.03314833336188318,0.011453992396966008,0.002564674467759279,0.38693774017208965,0.189529940897686,0.15475586638466485,0.09410088072716924,0.05031072623177895,0.020512339030831373,0.005658577099856678,0.39114097644899876,0.1975980270744764,0.14933687772354762,0.09098359748245273,0.04723889312191283,0.02016794080269316,0.005658577099856678,0.41501242885350553,0.23543711918324273,0.1772471333248443,0.11270873938483048,0.06287681129891495,0.026197621724426804,0.006852520759615617,0.010496123491685855,0.3556211309541795,0.012800026319644837,0.3574474588184733,0.20007249843435038,0.3871247716894685,0.0005506232727063015,0.010519978411483319,0.010881238356853605,1.0530828608572385,0.8152214812887731,1.0602184724890253,1.010880597171205,0.0005506232727063015,0.010690158316924667,0.009306723558101472,0.008754549790489731,0.008023028119894337,0.005450865277241313,0.002018185382562105,0.00020835440111594545
35.09002685546875,0.3808918862819004,0.14581150342047247,0.12127406230197833,0.0615023091386934,0.027395257207060247,0.009271487910963116,0.0021472938357294372,0.38487040819007684,0.1562425830229113,0.10848781406052325,0.054982907266541446,0.023900778737166145,0.008949456683771354,0.0021472938357294372,0.4088109393276293,0.20748237864786143,0.1389647984986818,0.07252041574190594,0.03318354624144177,0.011474690691574401,0.0025706004202480505,0.38722370659363536,0.18963945084011322,0.15484785032875312,0.0941681789962561,0.050361496191584885,0.020542489288475015,0.005670197473322458,0.3914085271615751,0.19770059422739727,0.14942574287557095,0.09105203230413349,0.0472888739208506,0.020193962899456044,0.005670197473322458,0.41521383275646473,0.23559030599551714,0.17734537292171604,0.11278424921347996,0.06293715218002721,0.026236638162492863,0.006867501514033108,0.010482539789940487,0.1888267176138152,0.19623044045364244,0.3625443720733554,0.2488567833661863,0.5260277729124095,0.0005539077500028261,0.010507596840616985,0.010730737003384606,0.877929219213953,0.8803856226603615,1.0765997732354924,1.1412512437885114,0.0005539077500028261,0.010677648629599013,0.009299208282912709,0.008756117464453397,0.008026483273740819,0.005455134049497459,0.0020223326662788415,0.00020915433522864738
35.19000244140625,0.3812255067132437,0.14537268297057726,0.12142188896844867,0.061602998045921266,0.027429597689879154,0.00928696633065649,0.0021520549817643604,0.3851687563353268,0.15658001167117766,0.10864844027088903,0.05507653432075158,0.023926168903111982,0.008960019102983545,0.0021520549817643604,0.4090128732990554,0.2077409879844696,0.1391381295124844,0.07261661295039036,0.033216877998479666,0.01149582308116329,0.0025766840467257887,0.387565235169546,0.18973921059763657,0.15493832047486736,0.09423529609897442,0.05041227182800353,0.020572583042074995,0.0056818042858955056,0.391713788530233,0.19781490149963796,0.1495132643474059,0.09112016964130741,0.047338862095999926,0.020219938597622413,0.0056818042858955056,0.41542624195901257,0.23573276412726094,0.17744223898348258,0.11285955101002998,0.06299749257978658,0.026275577923255498,0.0068824663869924375,0.010458697449749452,0.35630605211676314,0.35319162723949565,0.3679521650923371,0.3622124518473834,0.1477353386257736,0.0005572040007397826,0.010482965899106994,0.010674495231397699,0.88165790664502,1.0257628054037122,0.9293005090678197,0.8222269595601605,0.0005572040007397826,0.010653675358454589,0.009315081482063453,0.00875619412602992,0.008029934751886838,0.005459398909291156,0.0020264719656980417,0.00020995494672088882
35.2900390625,0.3816537322215927,0.14609251819342522,0.12154085995781706,0.06162693969985436,0.027464178697888402,0.009301063480590496,0.002156627000892047,0.3855722876151959,0.1564962938284717,0.10874605727490647,0.055097401273761455,0.023954180089853172,0.008973871899334707,0.002156627000892047,0.4093003615247742,0.20789832773753858,0.13925033519503704,0.07265108929214575,0.033259466438451624,0.01151341077916367,0.0025830840882501037,0.38801147625093013,0.18976697808486132,0.1550269885340334,0.0943018807967751,0.050462806043270345,0.020602620532660418,0.005693404652883025,0.39213336922702013,0.19785230755383776,0.149598730887776,0.09118802371096518,0.04738861750409973,0.020245829052792166,0.005693404652883025,0.4157264966258658,0.23585557036072355,0.17753809158353273,0.11293426880903741,0.06305753891295013,0.026314441335381498,0.006897424542059622,0.010467630988205391,0.1837763793815351,0.35327643465385433,0.35899789735636806,0.6816017401247491,0.6858357572149631,0.000560514064291464,0.010489586142994587,0.010825385680997363,0.9065735555680763,0.9452297948936635,0.86281302660574,1.1220158888360523,0.000560514064291464,0.01065672440072473,0.009302730677176763,0.008755009343426073,0.008033366073151206,0.005463639135026082,0.00203060330558306,0.00021075672077586243
35.3900146484375,0.3820581490852238,0.1456564283953943,0.12161788157528201,0.06167584855179619,0.027501031672119543,0.009319863861626027,0.002161464519819379,0.3859812952098815,0.15685040920975482,0.10876451546764233,0.05515003000571048,0.023988363627876333,0.008985812642248413,0.002161464519819379,0.40961639135465144,0.20816197860871358,0.1392910432240621,0.072722651670347,0.03330589993374999,0.011535816473301966,0.0025890678914079223,0.3884309392283381,0.18991696065488195,0.15511498994126163,0.09436861660477915,0.05051334653413727,0.020632601999625886,0.005704984460383491,0.3925551728853173,0.19799845860989596,0.14968295664574033,0.091255761689215,0.047438399492517214,0.020271677419930276,0.005704984460383491,0.416049161479452,0.23601731336158194,0.17763393640786831,0.11300914920930527,0.06311758555931918,0.026353228725336922,0.006912357768287776,0.010499639127023114,0.19018738379055491,0.18552204255880492,0.3616755643238935,0.36212232865541455,0.29688318048151097,0.0005638339177981516,0.010521827699836554,0.010581747137466943,1.0789669450141288,0.8815525853906087,0.8935631421178382,0.8931602744779611,0.0005638339177981516,0.0106866530022688,0.009311304916914868,0.00875409303821549,0.008036802103203941,0.005467875543573281,0.0020347267105974066,0.00021155867482190057
35.49005126953125,0.3823599842058184,0.14584959027955874,0.12162040966925228,0.0617643894020263,0.02754026982284259,0.009333032773584238,0.0021664765237987796,0.38630031349985877,0.15693150145267287,0.10879283389961873,0.05521789769476863,0.02402641145794347,0.008997687834584529,0.0021664765237987796,0.409875520538981,0.20832614115672998,0.1393702444399054,0.0727918150304526,0.033351474463972096,0.011553273950077346,0.0025946813400558556,0.3887194608427703,0.18993417461985648,0.1552027923914777,0.09443515580217945,0.05056377018384159,0.020662564186038273,0.005716557888692266,0.3928534621373609,0.1980393676313018,0.1497675016032284,0.0913234856603191,0.047488061850690315,0.020297484709272652,0.005716557888692266,0.41629227134193936,0.23613318324003818,0.1777289331291558,0.11308381689433973,0.06317748627722408,0.026391987638291817,0.0069272843408473,0.010507907812246444,0.3555053747041399,0.01267517163556694,0.35736091437254797,0.20861251323630542,0.4262351434765945,0.0005671676311481986,0.010531423543921394,0.010779753251657845,1.0519326367271686,0.8226029215688866,1.0592938978470516,1.0145533468278203,0.0005671676311481986,0.010698264405787063,0.009313749649916492,0.008754922469414875,0.008040239541978474,0.005472097832019184,0.002038847225530255,0.00021236178388875902
35.59002685546875,0.3826839278694596,0.1462310894381759,0.12172756018935385,0.06176538420511902,0.02756955514130459,0.009351177053797368,0.0021713048226858437,0.3865967139547017,0.1569284457554125,0.10890490412630495,0.05523780095887688,0.024053988768128302,0.009012122558773043,0.0021713048226858437,0.41008523221568816,0.20856690712352155,0.13949113653717352,0.07283741268290932,0.033386085930762324,0.011573560819593135,0.0026005907245019062,0.3889997954217104,0.1900440448875462,0.15529263675117413,0.09450150495725304,0.05061395501043357,0.02069243424980568,0.005728110856349226,0.39311570069405455,0.1981421884522864,0.1498546940074142,0.09139102125122188,0.04753751364271858,0.0203231958850779,0.005728110856349226,0.41648902283857886,0.23628622748700953,0.17782524514935552,0.11315827559488442,0.0632370962420173,0.026430623862763254,0.006942186086958416,0.010494693050511867,0.18648081399580177,0.1948072874557987,0.5354951232195969,0.35592307605692597,0.5273499092229057,0.0005705111527215842,0.010519393882544817,0.010651837754810578,0.8774090805755842,0.88038652962799,1.0737078215915288,1.1482338075138148,0.0005705111527215842,0.01068621374539182,0.009306348811456217,0.00875648733014864,0.008043665298755043,0.005476295834485242,0.0020429548248843384,0.00021316506381476974
35.69000244140625,0.38300909317025694,0.14585718957174454,0.12187482136692375,0.06186517934825477,0.027603633620075285,0.009366714880091762,0.0021760299939021705,0.38688730389012116,0.15730295527407026,0.10906365960554193,0.05532753400566989,0.02407916558114363,0.009022677052922479,0.0021760299939021705,0.41028133009661255,0.20882286776968234,0.13966071631750723,0.07293042984354077,0.033419547556875435,0.011594495890273135,0.002606613653385293,0.3893330697245039,0.19014432198079378,0.15538099867095737,0.0945676773578121,0.05066414698890734,0.020722248998770287,0.005739650469580246,0.39341351578358114,0.1982567621029445,0.14994056124426758,0.09145824785425298,0.04758695569107134,0.020348863871307105,0.005739650469580246,0.41669573153091444,0.23642881052221096,0.1779202111127878,0.1132325315800431,0.06329670768221383,0.02646918503184654,0.006957072159807102,0.010471215922686055,0.35610508989549927,0.3531785837476663,0.3653294553915747,0.36072251377075804,0.16232828480715208,0.0005738665293322083,0.010495153972756443,0.01060202869958809,0.8807983973290384,0.9963183620803693,0.9207265701665227,0.8241105686712217,0.0005738665293322083,0.010662771855609222,0.009322017807664108,0.008756572746967282,0.008047087022324694,0.005480490159458378,0.002047054562898673,0.00021396900027512186
35.7900390625,0.3834280335782816,0.14650640163634587,0.12199176344371253,0.0618877045757839,0.027637102499662256,0.009380687115837798,0.0021804838889333414,0.38728199828048265,0.15724976060209403,0.10915626236918975,0.05535036898619393,0.024107234181658315,0.009036338486928096,0.0021804838889333414,0.41056199861340226,0.2089795313459551,0.13977073562589007,0.07296562511931307,0.03346166737628335,0.011612203121609835,0.0026129653983090356,0.38976968663020084,0.19017287884837566,0.1554675919032519,0.09463332668898779,0.05071410184653254,0.020752008665939393,0.005751183801783106,0.3938240001527286,0.19829479799672195,0.15002442547819123,0.09152520925981703,0.04763617459550814,0.020374449142728325,0.005751183801783106,0.4169890537524263,0.236551513367772,0.1780141841258312,0.11330621406810856,0.06335603053944418,0.026507671463400755,0.006971951674116373,0.010479775668423615,0.18354648178866265,0.3532630939710906,0.5315975009249496,0.6176591535585326,0.6874254214850154,0.0005772358367994557,0.010501446847587761,0.010730219317949954,0.9009347823423106,0.9375407930410351,0.8804277063546546,1.1207909427786908,0.0005772358367994557,0.01066559408007549,0.009309837294832934,0.008755406074570597,0.008050488381117953,0.005484660426337318,0.002051146463935399,0.00021477408056429955
35.8900146484375,0.38382589480638346,0.14612951082687822,0.12206418401152201,0.06193433413200819,0.027672987296076524,0.009399440607700423,0.002185379156033415,0.3876842665683894,0.1575723556959595,0.10917913465283607,0.055399620058362284,0.02414050536663985,0.009048223558134394,0.002185379156033415,0.41087233734460044,0.2092409426548387,0.13980909051083953,0.07303663007359833,0.033506798942249394,0.011634187287100754,0.0026189102459297214,0.39018226664549455,0.19032304920080606,0.1555535285294729,0.09469912685239879,0.05076406442509265,0.02078171348276093,0.005762696819791136,0.39423866668648827,0.19844099616046568,0.15010713848763915,0.09159204406642445,0.047685425917819636,0.020399994200203622,0.005762696819791136,0.4173057291769866,0.23671324006793917,0.17810815121598653,0.11338005929528441,0.06341535562691121,0.02654608347318231,0.00698680651398125,0.010511201623896566,0.3603218744176781,0.18528817906695302,0.3612139727805612,0.36145930304710516,0.29853924213852634,0.0005806149802361751,0.010533082417440894,0.010520710331428894,1.0712857064685823,0.881611148280779,0.8932937822876792,0.8946578589268084,0.0005806149802361751,0.010694768141326525,0.009318308381421633,0.008754505363266727,0.008053894034878826,0.005488827106814444,0.0020552305522141953,0.00021557931818326498
35.99005126953125,0.384123820725921,0.14625100374193734,0.12206423615854632,0.06202253450685158,0.027711160832117866,0.009412190273834907,0.0021903900755856484,0.38799887483132406,0.15766920166196519,0.10920751468610422,0.055468267697965694,0.024177477802566683,0.009059734604454044,0.0021903900755856484,0.41112728058948084,0.2094039885581483,0.1398881116784357,0.07310268566356816,0.03355265009370613,0.011651771480649482,0.002624567315230393,0.3904672567817952,0.19034118224174815,0.15563927706121217,0.09476473500275598,0.05081391300611387,0.020811399848770278,0.0057742036212919765,0.3945329782868778,0.19848257723767002,0.15019008846870777,0.09165889067924712,0.04773456419479849,0.020425501421073505,0.0057742036212919765,0.4175447447798777,0.23682916855639824,0.1782012896035484,0.1134536971332138,0.06347453844778012,0.02658446814031817,0.007001654857947552,0.010519469082325912,0.3554008198158773,0.012560010258809987,0.3573851711413431,0.3974170927208539,0.5290802900484427,0.0005840081022026011,0.010542647384365477,0.010688783784626898,1.0509736221637545,0.8344919015040789,1.058651573029877,1.0181745917101275,0.0005840081022026011,0.010706202953135057,0.00932072607754206,0.008755336934111917,0.00805730068868867,0.0054929800664971565,0.002059311824336965,0.00021638569227679747
36.09002685546875,0.3844401753191447,0.14666086117901614,0.12216952426412547,0.06202404816243602,0.02774216693247097,0.009430160910181996,0.0021952200537096087,0.3882881987728568,0.15766101504572422,0.10931425194089986,0.0554892342179134,0.02420587463103019,0.009074069970865566,0.0021952200537096087,0.411331611335951,0.2096428499871999,0.1400072962516082,0.07314956674164219,0.03358668745534153,0.0116716570904317,0.0026304527593302833,0.39074205045599036,0.19045140325287416,0.15572702705067906,0.09483015761062925,0.05086352697842933,0.020840995586800064,0.005785690205078179,0.3947899913014969,0.1985856657918349,0.15027563988965673,0.09172555218246577,0.04778349914241802,0.020450914046928635,0.005785690205078179,0.417736959040309,0.23698205327741703,0.1782957197368704,0.11352713124199429,0.06353343588682844,0.026622732155593295,0.0070164786277861395,0.01050661452522252,0.18526469089265415,0.19365260388100122,0.5382624124131574,0.3568718336595975,0.529017843503326,0.0005874110788585517,0.01053096101520658,0.010579656465586418,0.8769394799439801,0.8804816206748907,1.0717381382367777,1.15917666885457,0.0005874110788585517,0.010694594944413317,0.009313438496332028,0.00875689879925523,0.008060695390944545,0.00549710930416573,0.002063380350073459,0.00021719221479091154
36.19000244140625,0.38475708450684865,0.14636256061312602,0.12231612228981069,0.062122500061218354,0.027776004391564264,0.009445873164331446,0.002199904689708213,0.38857121624512564,0.15804006088890077,0.10947076905246216,0.055574461328506033,0.02423090460776937,0.009084703120480007,0.002199904689708213,0.4115220463513213,0.2098961958133459,0.14017320572323802,0.07323859086356958,0.033620387811495026,0.011692393958713304,0.0026364362170499607,0.3910672621300692,0.1905521870095401,0.15581332554391392,0.09489540776336915,0.050913149504307566,0.020870537159887733,0.005797163635621858,0.3950805318678691,0.19870052178176884,0.15035988541101053,0.09179189421339014,0.04783240652414254,0.020476286794121525,0.005797163635621858,0.4179381246466158,0.23712474282486035,0.1783888307381492,0.11360036778835667,0.06359233666040265,0.02666092268431661,0.0070312869279888475,0.010483498031484531,0.3559300374682742,0.3531664618117649,0.19224860946390687,0.3597598197493678,0.20101524508149077,0.0005908259935279785,0.01050710693244964,0.010535146934201682,0.8800371938830899,0.9741529131807256,0.920700049929468,0.826064345886505,0.0005908259935279785,0.010671670343232244,0.009328906266820569,0.008756992447875079,0.00806408570608952,0.005501235089078186,0.002067441135338384,0.00021799937350985244
36.2900390625,0.38516693343399205,0.14692444106950986,0.12243106039148513,0.06214392503497722,0.027808743854870196,0.009459726840246138,0.0022042405253750964,0.38895725964061933,0.15802887264915944,0.10955789885273255,0.05559982951466911,0.024259086851391356,0.009098206354312327,0.0022042405253750964,0.41179598613689133,0.21005217249970937,0.14028106599676435,0.0732750827714782,0.03366181774286363,0.011710231005242181,0.0026427158389999077,0.39149445950391587,0.1905815223606565,0.15589788794201903,0.09496014395176426,0.050962539067857006,0.02090002479338351,0.005808630945066147,0.3954821134508289,0.19873919362075382,0.15044217931179918,0.09185798678779551,0.047881102187085134,0.020501579468779355,0.005808630945066147,0.41822468443852284,0.2372473292636503,0.17848096884588696,0.11367304104447158,0.06365095414924178,0.026699040034020353,0.007046088825087395,0.010491695451362784,0.18364384170322834,0.35325071391419444,0.5341086520480074,0.41279456062131203,0.5206743741983464,0.0005942549587085611,0.010513083136108154,0.01064464164227466,0.8966764505526001,0.932266788655499,0.8983442175202965,1.1185548582731615,0.0005942549587085611,0.010674274798219313,0.009316893013339505,0.008755843077758986,0.008067455460382749,0.005505337372063208,0.0020714942040427164,0.00021880765777589363
36.3900146484375,0.3855583345841805,0.1466272620901968,0.12249830816139418,0.06218816391060195,0.027843350285391692,0.009478411137817866,0.0022091811699847027,0.3893528895734628,0.1583054019448357,0.10958572905727003,0.05564583012032194,0.024291310204211616,0.009109992735532885,0.0022091811699847027,0.41210074391437296,0.21031142402574257,0.14031726618943394,0.07334570313843292,0.03370580084645677,0.011731748403285579,0.0026486358719034183,0.391900244204748,0.19073187132566197,0.15598180332376313,0.09502503069454847,0.05101193772575201,0.02092945871114817,0.005820078179782787,0.39588974346179323,0.19888545434905283,0.1505234017592308,0.09192394383324842,0.04792983490980045,0.02052683338678049,0.005820078179782787,0.4185354854683302,0.2374090201291643,0.1785731028010311,0.11374587714595494,0.0637095756899503,0.026737084510227292,0.00706086629699842,0.010522548329822213,0.35901221200857286,0.18508007827711237,0.3609471268784098,0.3613761587354304,0.300905842058642,0.000597693807016541,0.010544122827999214,0.01046366909134962,1.0656140572083954,0.8817547044867621,0.8932842990536491,0.8962680579344516,0.000597693807016541,0.010702716497998557,0.009325263218178049,0.008754957221955302,0.008070829090279494,0.005509436289503968,0.0020755395800070055,0.000219616077286944
36.49005126953125,0.3858523838263824,0.1466861567565405,0.12249684683955578,0.06227517846534851,0.02788022867601282,0.009490888338355718,0.002214202515908629,0.38966313316084655,0.15842411266983636,0.10961440446076061,0.05571471708477344,0.02432715913049333,0.009121240231981638,0.002214202515908629,0.4123516134008311,0.2104733289603548,0.14039605893565998,0.07340877101478051,0.03375186847483799,0.01174946737149018,0.0026543302739169693,0.39218169260369334,0.19075091167833946,0.15606554137489667,0.0950897299056153,0.051061225124368885,0.020958874976493742,0.00583151935611823,0.39618008643441444,0.19892771346909352,0.15060478941643032,0.09198993209973909,0.04797846070471225,0.020552052384159705,0.00583151935611823,0.4187704741415699,0.23752499336430058,0.17866442697227317,0.1138185110222637,0.06376805848752186,0.02677510273597736,0.007075637426914809,0.010530810743054526,0.355305937776225,0.012453487783213571,0.35753131150923056,0.5381828613107082,0.535253486806978,0.0006011467541886576,0.010553653577555227,0.010606768740240819,1.0501528014626322,0.8504164463135142,0.8870937794006559,1.022210937602382,0.0006011467541886576,0.010713977674805001,0.009327653416062358,0.008755790608296553,0.008074203317666354,0.005513521870820582,0.0020795822123482587,0.00022042561515424114
36.59002685546875,0.3861613181070683,0.14710080252643762,0.12260019580535839,0.06227838191915575,0.027913144329480492,0.009508572284374668,0.002219013092422292,0.3899455502226638,0.1584424845545942,0.1097159153173531,0.05573726200120827,0.024356445410060403,0.009135430476949253,0.002219013092422292,0.41255067768233866,0.2107103126002962,0.1405135615100682,0.07345696800137158,0.033785424941750006,0.011769016673891266,0.0026601932561616973,0.3924510359253288,0.1908614739981327,0.15615124169399144,0.095154247960718,0.05111028199089858,0.020988202063578335,0.005842940551933233,0.39643196010042114,0.1990310783583383,0.1506887416260373,0.09205573834160677,0.048026882835676174,0.020577177687725854,0.005842940551933233,0.41895826281492254,0.23767770203153,0.1787570199505245,0.11389094626554938,0.06382626109448405,0.02681300228575351,0.007090384229948269,0.0105183078439301,0.3567968581450107,0.1926970710079133,0.5430112934170418,0.35854011921630563,0.36253004426360846,0.0006046096036758721,0.010542302073911401,0.010513385643337323,0.8765109313705082,0.8806678092995075,1.0365592409277524,1.1702530150959878,0.0006046096036758721,0.010702796572905788,0.009320477884406205,0.008757349317889905,0.008077565327268816,0.005517584274919829,0.0020836122646693458,0.00022123527958873806
36.69000244140625,0.3864701657574506,0.1468887766983514,0.12274607680014124,0.06237506873237594,0.027946740778249858,0.009524425124928931,0.0022236467113343084,0.3902211667891615,0.1587870740039157,0.1098699583237116,0.055817401720874106,0.024381454217143037,0.009146108227386167,0.0022236467113343084,0.4127356117575998,0.2109611298346617,0.14067583504957482,0.07354119082373206,0.03381940007401012,0.01178953924585655,0.0026661392793602095,0.39276837219992694,0.19096275388562123,0.1562355210366044,0.0952185977529154,0.05115934874316094,0.021017476097981026,0.005854348790596214,0.3967153940617217,0.19914622735158533,0.15077140839359998,0.09212121617554107,0.04807527418648276,0.020602265645869998,0.005854348790596214,0.41915403770651616,0.23782047995599573,0.17884832017322363,0.11396318894334337,0.06388446880293475,0.026850829867086642,0.007105115762544474,0.010495547441659002,0.355776160903649,0.3531551858776024,0.08969729785098915,0.35925899662181604,0.33888904894926924,0.0006080844755366589,0.010518828655111317,0.010473268171256742,0.8793601118905671,0.9580214750388514,0.9305687554637435,0.8281990204010703,0.0006080844755366589,0.010680375654950619,0.009335747385483732,0.008757450709802122,0.008080922601814098,0.005521643441447912,0.0020876346952580413,0.0002220455603915285
36.7900390625,0.38687111292893916,0.14734666074531036,0.12285897731738821,0.0623957319516561,0.027979028329220522,0.009538166911057428,0.0022279072119871877,0.39059874131423955,0.15881016846410864,0.10995127578655846,0.05584582209830297,0.024409818861241224,0.009159466080429808,0.0022279072119871877,0.4130030978190942,0.2111164905979061,0.1407813438098793,0.07357929468487814,0.033859735332804036,0.011807490436645432,0.0026723355394827173,0.39318635034159294,0.19099285693135865,0.15631809608679328,0.09528244246364498,0.05120818655640777,0.02104669729773796,0.00586575106363272,0.3971082623084388,0.19918553729032695,0.15085217689434666,0.09218646152533491,0.04812345743806671,0.020627275634678543,0.00586575106363272,0.4194340001484345,0.2379429372824947,0.17893866711144613,0.11403487825571533,0.06394239834823694,0.02688858577763637,0.007119841043681074,0.010503393697968278,0.18325394246292084,0.3532392139542389,0.539100185680346,0.3959003889378199,0.5233946902238391,0.0006115735192725207,0.010524498584240493,0.010567275272876807,0.8934205288923996,0.9287727635797719,0.9117335463210229,1.1163464668714846,0.0006115735192725207,0.010682771052480222,0.009323898416510495,0.008756317879960349,0.008084259133467499,0.005525679643465612,0.0020916495276187518,0.00022285694889995764
36.8900146484375,0.38725614843226774,0.1471497529456374,0.12292051737775732,0.06243773631937257,0.02801234210446291,0.009556783361408238,0.0022328706990947834,0.3909878325784392,0.15904968609938838,0.10998463655172895,0.055889027422898335,0.02444093815597308,0.009171144290343927,0.0022328706990947834,0.4133022711432041,0.21137351289924758,0.1408158153300805,0.07365005195244373,0.03390305919062395,0.011828437765696396,0.002678255233900101,0.39358542771126026,0.19114337549832597,0.15640003327358498,0.09534643745332237,0.051257034769454264,0.021075865879462467,0.0058771334957859874,0.3975089560839736,0.19933187070110833,0.15093194382343364,0.09225156727359386,0.04817168277974842,0.02065224833354674,0.0058771334957859874,0.41973903922650746,0.238104573188441,0.17902901158630416,0.11410673049162898,0.0640003336769658,0.026926270313140425,0.007134542143902061,0.010533682529725185,0.19943090774367164,0.18489368663257752,0.3608579706496258,0.361982790123343,0.30512979870720186,0.0006150724944485941,0.010554952398800686,0.010410296197020871,1.061567055760823,0.8819836805641861,0.8935371849575676,0.8979063245568988,0.0006150724944485941,0.010710501767098545,0.009332169941745747,0.008755446184974222,0.008087599118199094,0.005529712691467276,0.0020956567851422316,0.0002236684511189187
36.99005126953125,0.3875463538137863,0.14715478439702273,0.12291847731291117,0.06252251309830535,0.02804777732516808,0.009569050210828444,0.0022379121493049615,0.39129375683061157,0.15919019190061928,0.11001373651250698,0.05595735427491319,0.02447546515157069,0.009182206648020731,0.0022379121493049615,0.4135492323918739,0.2115343454088707,0.14089432352370546,0.07371017524894095,0.03394917145166044,0.011846414087462759,0.002683975622890629,0.3938633279205448,0.1911633115013485,0.15648180378246065,0.09541024928166263,0.05130577436129856,0.021105017577303896,0.005888510023295298,0.39779534234139635,0.19937481016437222,0.15101179275708723,0.09231672076314235,0.048219808241986885,0.02067718928960664,0.005888510023295298,0.4199700670401775,0.2382205775223324,0.17911856472213536,0.11417838551196031,0.06405813365452562,0.02696392965017659,0.007149237052290968,0.01054193624549178,0.35521947350116645,0.0123546944448058,0.3578226138940497,0.5566269605257317,0.5466900394035006,0.0006185856905173593,0.010564445759517645,0.010532447552929243,1.0494479670022974,0.8721023212931447,0.8869720594835184,1.0267409045522846,0.0006185856905173593,0.010721592183463724,0.00933453224042241,0.008756281090093571,0.00809093930613797,0.005533732774222305,0.002099661370209809,0.00022448105402838534
37.09002685546875,0.38784803294256387,0.14755091579023932,0.12301982829146554,0.06252850697369534,0.02808245893850159,0.009586438500249771,0.0022427039845612463,0.3915695844409228,0.15924150979630214,0.11011001765669721,0.055981985578526176,0.024505663838423907,0.00919619353790098,0.0022427039845612463,0.41374308405941534,0.21176949516774168,0.1410101436979229,0.07375974496905469,0.03398247931626874,0.011865623299186723,0.002689814479208408,0.3941273109732447,0.19127420583675306,0.15656549858763819,0.09547388423229745,0.05135428736622535,0.021134081503582366,0.005899866801934122,0.3980421623586268,0.1994784556318683,0.15109416546137944,0.09238169462939527,0.048267727078183616,0.020702037637446588,0.005899866801934122,0.42015353840316627,0.2383730940621763,0.17920936432205567,0.11424984684342578,0.06411565846103984,0.027001472228944095,0.007163907876116104,0.01052977664214283,0.35629377296182313,0.19189325088904102,0.5524594005814424,0.3614990659537576,0.3654050388557906,0.0006221088376929918,0.010553420881071767,0.01045234500849951,0.8761205134760677,0.8809461318055,1.0120097530617806,1.1642262456739156,0.0006221088376929918,0.010710822845595751,0.00932746752665983,0.008757836504844083,0.008094267015644785,0.005537730206349269,0.0021036535387902143,0.00022529376217982134
37.19000244140625,0.3881490092846841,0.1474357928442404,0.12316489699720928,0.06262301847599884,0.028115898456949114,0.009602352970503948,0.0022472652737555304,0.39183796637303187,0.1595400907529104,0.11026123796076945,0.05605653471195498,0.02453080291725486,0.009206923067866368,0.0022472652737555304,0.41392267391266896,0.21201780564754732,0.14116885267644635,0.07383836872802911,0.0340165895537543,0.011885995086373202,0.0026957173834445017,0.3944369547647267,0.19137597145882895,0.1566478025040687,0.09553735500987263,0.051402811523352965,0.021163093453516052,0.005911210814599904,0.3983186538772906,0.19959390396244822,0.1511752822130997,0.0924463260739707,0.04831561647658197,0.020726851619571118,0.005911210814599904,0.42034407010635394,0.2385159425214147,0.17929889700058063,0.11432112045735944,0.06417319004895335,0.0270389443088702,0.007178563624410829,0.010507367823694597,0.3556398316393519,0.35314468743882177,0.06197866297810404,0.3592112986582076,0.4394094650556626,0.0006256440930804917,0.010530323004876644,0.010415888530086851,0.8787518901458122,0.9460484388062295,0.9552706568705797,0.8305151211199194,0.0006256440930804917,0.010688892470480355,0.009342541690663694,0.00875794518409829,0.008097589650175834,0.005541724607164782,0.002107638202291663,0.00022610706736146796
37.2900390625,0.38854124060708767,0.1477730635736513,0.123275784230639,0.06264314545798946,0.028147841141795447,0.009616003494639187,0.0022514914760077237,0.39220710039433887,0.15959343405922397,0.11033679643352282,0.056088426339315246,0.024559358501479566,0.00922010478841488,0.0022514914760077237,0.41418387093054365,0.2121726132772203,0.1412716217427601,0.07387863320263373,0.034055779021731666,0.011903985811538871,0.002701815688391059,0.39484590971837374,0.19140683151562157,0.15672843315841556,0.09560032937435126,0.05145111063575876,0.0211920536381512,0.0059225490128213525,0.3987029942295863,0.19963385099137476,0.15125456327047213,0.09251074249439342,0.048363299304459435,0.020751589953722404,0.0059225490128213525,0.4206175955286031,0.23863825836234004,0.17938749556286795,0.1143918503594616,0.06423044842688658,0.027076346178170813,0.007193213269221726,0.010514873780686817,0.18308725360671602,0.3532285212492872,0.5525019034861102,0.14962344715572726,0.5271712286615678,0.0006291936433955151,0.010535696762149887,0.01049699827096567,0.8907945834598759,0.9266708732359155,0.9174039865007586,1.1142890685839857,0.0006291936433955151,0.010691087200106747,0.009330854089051228,0.008756828175613903,0.008100891375633593,0.0055456965630228915,0.002111615383796329,0.0002269214628284788
37.3900146484375,0.3889200037739561,0.147697004893994,0.12333113246408149,0.06268351771183486,0.028179895207049,0.009634515853933746,0.002256454894859239,0.39258979952617823,0.15980534729590823,0.11037590436387763,0.05612928494575322,0.024589406400787734,0.009231731534889452,0.002256454894859239,0.414477618389519,0.21242746173053909,0.14130498208381548,0.07394974454830017,0.03409861552259744,0.011924303039261315,0.0027077446222967343,0.39523836795554074,0.19155751082790587,0.1568084346841967,0.09566345374663099,0.05149942138916927,0.021220962267173602,0.0059338675985746644,0.39909685165898534,0.1997802629126551,0.15133291041047872,0.09257501890779243,0.04841102630874125,0.020776292337036838,0.0059338675985746644,0.42091698258727833,0.23879982062080568,0.17947609327157676,0.1144627432382815,0.06428771423469895,0.027113678123223045,0.007207838972550654,0.010544607516876992,0.19124405428805644,0.18472576450375439,0.3609435289660937,0.3635650011939007,0.3141112463635003,0.000632753174683562,0.010565574589166243,0.010360296583438651,1.0585691990560764,0.8823041076521481,0.8940633492444392,0.8999056679380876,0.000632753174683562,0.010718127539907796,0.009339029069716743,0.008755969987753059,0.008104196130744333,0.0055496655677046295,0.0021155851062849063,0.0002277359510115956
37.49005126953125,0.38920639837971616,0.1476566086926395,0.12332937024258751,0.06276540442031149,0.02821371670833742,0.009646693181300995,0.0022614917779494132,0.3928914016485426,0.15995963043369055,0.11040566673689994,0.05619625184936368,0.024622438673382967,0.009242618956724187,0.0022614917779494132,0.41472070594118493,0.21258722736797026,0.14138315130126006,0.07400697500597085,0.03414451999648682,0.011942622294293099,0.002713495924970423,0.39551271705790264,0.19157833092142343,0.15688828006247563,0.09572639922173064,0.05154762606412919,0.021249854752395592,0.00594518042919403,0.3993792957809759,0.1998238820154469,0.15141125623404028,0.09263935654048,0.048458661588969054,0.020800966149165132,0.00594518042919403,0.42114411438985677,0.2389158426479056,0.179563917620615,0.114533443763472,0.06434484795829684,0.027150985883449996,0.007222458630588584,0.010552849043712412,0.19428614697393537,0.012262841200286277,0.3583014502479149,0.6871160766950253,0.5746690455941824,0.0006363270506252822,0.010575027552109387,0.01046479078863704,1.0488383497870368,0.9019228801728111,0.8870956107225358,1.0311974553309553,0.0006363270506252822,0.010729049992670714,0.009341363124227986,0.008756806140397465,0.008107500704937144,0.0055536219649154235,0.0021195522260988326,0.0002285515226315718
37.59002685546875,0.38950098399382516,0.14801120623337438,0.12342864870123897,0.0627745033806342,0.02825013164178671,0.009663785520042704,0.0022662813755297793,0.3931607940298301,0.16004164387762895,0.11049681788948024,0.05622348857583517,0.024653487871189806,0.009256438480631264,0.0022662813755297793,0.41490946362378633,0.21282055063111874,0.14149730952124762,0.07405802301288585,0.034177894633055324,0.011961485334716051,0.0027193087088047785,0.3957714293817779,0.19168954811643957,0.15697001294143076,0.09578917199367841,0.05159560797185948,0.02127866083155204,0.005956473737238256,0.39962114728935405,0.19992780885441727,0.15149208772771158,0.0927035223247807,0.04850608848288414,0.0208255483635602,0.005956473737238256,0.4213233734871083,0.23906815145758442,0.17965296666874284,0.11460395539865514,0.06440171136669469,0.02718817874734831,0.00723705444160118,0.010541024554207992,0.35593069346239653,0.19120761108248,0.57812627304404,0.3672585850926801,0.20069026509367505,0.000639910927693833,0.010564321240846991,0.010395957261853026,0.8757624471044796,0.8813208043527131,0.9959140949962859,1.158108130418051,0.000639910927693833,0.010718677851296092,0.009334407976492992,0.008758358139868297,0.008110792547574228,0.005557556220793168,0.0021235070901721932,0.00022936717871779205
37.69000244140625,0.38979427500304614,0.1480035928674368,0.12357287864028532,0.06286649740398266,0.0282835279250872,0.009679705368729408,0.002270773779090158,0.3934221364994024,0.16029921048208207,0.11064463261806287,0.0562925477938377,0.024678966400100054,0.009267163712255999,0.002270773779090158,0.41508386097855327,0.21306646169864682,0.14165249568485058,0.07413075111866091,0.034211970223655616,0.011981756405804395,0.0027251867348504007,0.3960735593938844,0.19179178921018816,0.15705038458061904,0.09585178458431656,0.05164360223611803,0.02130741597636097,0.00596775446575035,0.39989085685312276,0.20004355934038104,0.1515716907219478,0.0927673305038826,0.048553487318770495,0.02085009869933969,0.00596775446575035,0.42150880488017667,0.2392110529334474,0.17974077409365535,0.11467428402181315,0.06445858315412178,0.027225302535597674,0.007251635367828757,0.010518962846381829,0.20103072472686193,0.35313490427301886,0.049063871878606044,0.3596692176724633,0.43664745786886744,0.0006435070002860324,0.010541593827774892,0.010362569545145979,0.878205060182404,0.9379831533657922,1.0042252037396746,0.8329967352188692,0.0006435070002860324,0.010697225322537092,0.009349289709139086,0.008758473680918073,0.008114078985161218,0.00556148764320818,0.0021274545637458985,0.000230183412967184
37.7900390625,0.3901779726384168,0.14820366951419542,0.1236817471982485,0.0628858862876813,0.028315195935788226,0.009693291602982795,0.0022749746051375095,0.3937831027876393,0.16037874307324326,0.11071612905035692,0.0563276120538793,0.024707666022238225,0.009280170820777185,0.0022749746051375095,0.4153389228687674,0.21322062036093622,0.14175218021413327,0.07417364033296624,0.03425013613858255,0.011999729800121612,0.002731159828729838,0.39647368303580033,0.19182339569763246,0.1571291132328053,0.09591390922277757,0.05169137522675477,0.021336120391184342,0.005979029526866338,0.4002668508270024,0.20008413993845944,0.151649521147877,0.09283093650061727,0.04860068172812262,0.020874575463264683,0.005979029526866338,0.42177604904153976,0.23933321526264,0.1798276661369269,0.11474407832556145,0.06451518652405655,0.027262357527375772,0.007266210334996007,0.010526139076821366,0.18295963305468768,0.26214806192322504,0.6611925756780974,0.10640800592814077,0.3641833727857174,0.0006471174926337072,0.010546681229125497,0.01043288750500798,0.8886838770465686,0.9258780872921462,0.92037878944769,1.1122324715740457,0.0006471174926337072,0.010699227464501061,0.009337760615085866,0.008757371815357167,0.00811734436499752,0.005565397123271742,0.0021313946694783924,0.00023100072049705606
37.8900146484375,0.39055055566471475,0.1482690425722789,0.12373042550107764,0.06292564794219732,0.02834608811637713,0.00971169911100182,0.002279949652106836,0.39415949495557023,0.1605725301452847,0.11075968086840207,0.056366706485800784,0.024736744265602375,0.009291718996016893,0.002279949652106836,0.41562740414820354,0.21347335917385046,0.14178498310831603,0.0742449162614706,0.0342924267217534,0.012019415944073259,0.0027371165479544,0.3968596104441728,0.19197422704789074,0.15720722109098714,0.09597618360373254,0.05173916103881942,0.02136477427908284,0.005990285198684767,0.4006539713253816,0.20023063277667022,0.15172646971427534,0.09289440552103383,0.04864792091956965,0.02089901712665994,0.005990285198684767,0.422069891579693,0.23949468564527204,0.17991455885871974,0.11481403563692257,0.06457179888986181,0.02729934400010012,0.0072807615954186234,0.010555326586575153,0.188526900544897,0.18457369045375985,0.3612147302755608,0.36681692105413416,0.3384547063647094,0.000650738016712664,0.010575992845424565,0.01031340388744997,1.0562039639206844,0.8827225747594815,0.894884320530378,0.9021129815344967,0.000650738016712664,0.010725597308358521,0.00934584112125512,0.008756526519358447,0.008120612352137777,0.005569303846801724,0.0021353274299403245,0.00023181810027131548
37.99005126953125,0.39083317282409896,0.14819137347326097,0.12372975104628571,0.06300429048627662,0.028377988401900676,0.009723897935614076,0.002284968626486226,0.39445671111329644,0.16073248202460402,0.11079028733791219,0.05643184744355332,0.02476809443557884,0.009302554754103836,0.002284968626486226,0.4158666279707386,0.2136320916185735,0.14186278715694686,0.07429925993713116,0.03433772496942742,0.012038101969679738,0.0027428986107350217,0.3971304088033662,0.19199591977244146,0.15728518319998872,0.09603828324971066,0.051786843224427094,0.02139341273613297,0.006001535260806206,0.40093249035208056,0.20027492838744218,0.1518033396950338,0.09295794579301687,0.04869507705000791,0.02092343292340182,0.006001535260806206,0.4222931910344167,0.23961071222493577,0.18000069574325903,0.11488380531527656,0.06462828231947579,0.027336307265044376,0.007295306953584465,0.010563552588555077,0.18544358559729146,0.012177240404031247,0.3590439555286468,0.6869719087629097,0.6861409855749322,0.000654373010995322,0.010585402558136153,0.01040294910375818,1.0483018245778029,0.9445689778539996,0.8874660053560912,1.0360745410095134,0.000654373010995322,0.01073635452075486,0.009348146638516146,0.008757363671804649,0.008123879786063248,0.005573198308259361,0.0021392576561385917,0.00023263654664134765
38.09002685546875,0.391120823109788,0.14849537275501992,0.12382691807303603,0.06301651300297624,0.028416209323368052,0.00974061589179216,0.0022897543126428185,0.3947198190611725,0.16084296786527877,0.11087645295746962,0.056461834240772536,0.02479986119731451,0.009316137805052126,0.0022897543126428185,0.4160504307210993,0.21386352922177573,0.14197529233522518,0.07435189372967292,0.03437168091813885,0.012056667819111928,0.0027486850672472354,0.39738393932734706,0.1921074508040666,0.15736499714971644,0.09610021426749524,0.051834306342632516,0.021421966113134707,0.006012766021474866,0.4011694578717771,0.20037913468606697,0.1518826618086105,0.09302132454601898,0.048742021365535404,0.020947757614312838,0.006012766021474866,0.4224683398110979,0.23976279818480883,0.18008803612253327,0.1149533907633359,0.06468450013347919,0.027373157442123146,0.007309828697621657,0.010552055207283332,0.35565607236454216,0.19061579153088654,0.6960128271497446,0.3813283659668316,0.20653996208367864,0.0006580180576759321,0.010575006934437779,0.010343729182281937,0.8754336024426852,0.8817914814758551,0.9845610957901636,1.1520441808047213,0.0006580180576759321,0.010726365558245044,0.009341299788298691,0.00875891215291465,0.008127134244560037,0.005577071121176927,0.0021431757845802872,0.00023345505721917315
38.19000244140625,0.39140661059887777,0.14859213433031418,0.12397024307154604,0.06310563399566327,0.028449727654317154,0.009756436727203402,0.0022941541074266536,0.39497429154435765,0.1610644825764094,0.11102024837223737,0.05652559594155466,0.024825958051152144,0.009326825971447078,0.0022941541074266536,0.4162197825076596,0.2141071139139138,0.14212701732409616,0.07441889353098434,0.034405558578823645,0.01207683015083218,0.002754529892104481,0.397678730149356,0.19221015723714616,0.15744347906440048,0.0961619890014832,0.05188178296288545,0.021450469564941184,0.00602398438447951,0.4014325423733214,0.2004951873120273,0.15196078489534856,0.09308432618939798,0.048788939152261415,0.020972052982062773,0.00602398438447951,0.4226488093110961,0.2399057355091945,0.18017415964756145,0.11502279776843444,0.06474072784632115,0.027409939922319777,0.007324335743583739,0.010530336170984178,0.1884455573566428,0.35312577977314874,0.04167628665421002,0.36077614660453833,0.4340752013206916,0.0006616753887115024,0.01055264494708576,0.010312927972690546,0.8777089369282431,0.9328348796341884,1.0067507982822734,0.8357717923360796,0.0006616753887115024,0.010705378603408025,0.009355991966348107,0.008759034158528847,0.008130382979404147,0.005580941290598368,0.0021470866350283718,0.00023427412754906623
38.2900390625,0.39178195303750984,0.1486384916167591,0.12407711522221104,0.06312406394017761,0.028481064649172327,0.009770054726519484,0.0022983843886498754,0.3953273122583529,0.16116612432506508,0.11108932299008213,0.056563251058679195,0.02485474907048061,0.009339680784200397,0.0022983843886498754,0.4164688587987936,0.2142605885196413,0.14222326792526582,0.07446441820424755,0.03444284486423294,0.012094701656454415,0.002760401191373894,0.3980702102744647,0.1922424996761448,0.15752034752881047,0.09622328404328351,0.05192904196291268,0.021478923289519045,0.006035197223152378,0.40180036764013266,0.20053639598579426,0.1520371980947352,0.09314714119060727,0.048835655280823204,0.020996277032168224,0.006035197223152378,0.42290992356802887,0.24002773265900834,0.18025938609927228,0.11509167959479427,0.06479669178076435,0.02744665497615758,0.007338836971469189,0.010537192962658821,0.1828524304473471,0.22543335825456146,0.6955600374956912,0.08540677551144034,0.3732092502158448,0.0006653472661364916,0.010557455528836183,0.010374176417570226,1.0257309240291577,0.9261751160406436,1.069475997451828,1.1103178697859182,0.0006653472661364916,0.01070719594112529,0.00934461857701989,0.008757946795430037,0.008133610526566273,0.005584790004098243,0.002150990229742504,0.0002350942545471517
38.3900146484375,0.39214844701096274,0.14886362640212378,0.12411897460346984,0.06316414285453151,0.028510835295428423,0.00978829579157788,0.002303328243502328,0.3956974431732928,0.16135136107383127,0.11113643874755375,0.05660135420988772,0.02488293797313282,0.009351216019925569,0.002303328243502328,0.41675217321248464,0.21451127580878604,0.14225604082925616,0.07453573247634374,0.03448435629545427,0.012113828358318233,0.0027663813778380925,0.39844969516163287,0.1923934745021756,0.15759660315064097,0.09628472856935098,0.05197631490725589,0.02150732748358924,0.006046390890629951,0.4021808500792998,0.20068296944181435,0.1521127796052582,0.09320982788320657,0.04888241733580241,0.02102046687547603,0.006046390890629951,0.42319832672508184,0.24018909341481676,0.18034461468578536,0.11516072443977012,0.06485266620095012,0.027483302872473775,0.007353314722786342,0.010565843030525015,0.18708573755510913,0.18443531957028536,0.36169916495938714,0.3736730494685975,0.44868529837372945,0.0006690292273362845,0.01058621059644066,0.010269377360617105,1.0543597306057775,0.8832383792483166,0.8960297086545255,0.9048196333857489,0.0006690292273362845,0.010732914468980372,0.009352606615851031,0.008757113812024774,0.00813684026164598,0.005588636148002463,0.00215488659087927,0.00023591443384385422
38.49005126953125,0.3924273202748333,0.14875881338134753,0.12411984002562207,0.06323930314626924,0.028540924953835686,0.009800531910091078,0.0023083570251202297,0.3959904438461934,0.1615087052241218,0.11116769055248069,0.056664406772221274,0.024912573954039823,0.009361950594018172,0.0023083570251202297,0.4169875992526737,0.21466896641692124,0.14233345122933297,0.07458717986892234,0.03452878840100931,0.012132846460819703,0.002772178562504675,0.3987169461850063,0.19241602849769224,0.15767272328089438,0.09634600242455241,0.05202348659067105,0.021535716933879095,0.006057579089921744,0.4024554633180679,0.2007279364853186,0.1521881989846877,0.09327258615007006,0.04892910564617243,0.02104463368976403,0.006057579089921744,0.423417856344512,0.2403051116898851,0.18042910450933258,0.11522958623686341,0.06490851471975048,0.02751992850310844,0.007367786711484876,0.010574050322189037,0.18413529894360828,0.012097290083924211,0.36019330778566183,0.6868875359913813,0.6871433157424732,0.0006727257860968492,0.010595574357166054,0.010346215192568741,1.0478278783739192,1.0367712929702841,0.8880863410222463,1.0416041218176757,0.0006727257860968492,0.010743509094461416,0.009354883350835728,0.008757951738367502,0.008140069084444116,0.00559247036345286,0.0021587804847942294,0.00023673566329050628
38.59002685546875,0.39270819003832597,0.14901343969185007,0.12421486060637986,0.06325460816692431,0.028580789629218492,0.009816897147662193,0.002313115167705317,0.39624728759163375,0.1616439511949704,0.11124894545490761,0.056696920574638376,0.024944819832416948,0.00937531908420217,0.002313115167705317,0.4171665816748306,0.21489862739563462,0.14244431590707968,0.07464150432055279,0.034563741497656016,0.012151141983134566,0.0027779451598846294,0.39896538316588115,0.19252786447237394,0.1577506606888771,0.0964071116306399,0.05207044279195086,0.02156402259228605,0.00606874820388344,0.4026876306955864,0.20083241823487868,0.1522660388304605,0.09333518766025221,0.04897557843193519,0.021068710016469087,0.00606874820388344,0.4235889937717556,0.2404569601720621,0.1805147771672379,0.11529826832991981,0.06496410217330298,0.027556442803031884,0.0073822353144438035,0.010562872216013774,0.20839342465467767,0.19009967671904526,0.6959169181984669,0.4495447108580032,0.21586031705237907,0.0006764324498143923,0.010585481715975079,0.0102952367388575,0.8751299703573826,0.848103223653237,0.9766868913140428,1.146697987426333,0.0006764324498143923,0.010733889819130342,0.009348143516171768,0.00875949661381025,0.008143284698697338,0.005596283407433151,0.0021626624362132978,0.00023755693718574254
38.69000244140625,0.3929866517466755,0.1492014066827734,0.12435723830201248,0.06334051912124752,0.02861453025802284,0.009832649833867026,0.0023174348419733154,0.3964950557174532,0.1618358925534486,0.11138816286363389,0.056755748765483754,0.024971871449636498,0.009385983654915836,0.0023174348419733154,0.4173310302208989,0.21513991390340723,0.14259264118406145,0.07470319435231774,0.03459742036117923,0.012171205504263337,0.002783752174943121,0.39925300536868136,0.19263102624053596,0.1578272948179092,0.0964680683596897,0.05211741358511075,0.02159227930321766,0.006079905097634565,0.40294424351074365,0.20094877072185202,0.1523427179383367,0.09339741564283921,0.049022025992922755,0.021092759489273617,0.006079905097634565,0.4237646355117003,0.24059991654826932,0.18059925721777492,0.11536677641819776,0.0650197009718561,0.0275928907422914,0.00739666940212229,0.010541491445953552,0.1860519714516945,0.35311726236164837,0.03699343826814865,0.19286264899336625,0.43175772170029114,0.0006801514883003295,0.010563480159229258,0.01026662741716208,0.8772581308129703,0.9299506301288734,1.0120366362622237,0.838778867166206,0.0006801514883003295,0.010713356571078261,0.009362648985432905,0.008759624713179922,0.008146494283522057,0.005600093990452909,0.0021665372201093575,0.0002383787528764878
38.7900390625,0.3933538138785065,0.1490775458315372,0.12446211958952487,0.06335836363311542,0.02864545669691385,0.009846254803362653,0.002321691448927167,0.3968402987531686,0.16195557218185302,0.1114563417181736,0.056795549998942166,0.025000614553707303,0.009398608598792366,0.002321691448927167,0.4175742662206336,0.21529273548068145,0.14268513459538582,0.07475108231488506,0.03463414457324886,0.012188958365113805,0.0027895266747313776,0.3996360257758322,0.19266409425173017,0.15790234431172898,0.0965285534616586,0.05216417029891548,0.021620487258518006,0.006091056606277477,0.40330407397712265,0.20099060044868325,0.15241775223090573,0.09345945771410476,0.04906827306382946,0.02111674010100025,0.006091056606277477,0.4240197669794625,0.24072173721789294,0.18068285808457005,0.11543476822549058,0.06507504048457331,0.02762927258311905,0.007411097809375717,0.01054803880818741,0.18275954247641812,0.2113309569879553,0.6954974629984849,0.07354714155608609,0.39038279642619356,0.0006838852016564143,0.010568023185150464,0.010320223101305311,0.9903803115219179,0.9275938584635913,1.0519871828729306,1.1085069635522855,0.0006838852016564143,0.010714996603027306,0.009351428554410924,0.008758551247748568,0.008149682570600591,0.005603883588525857,0.002170404858340292,0.000239201609025081
38.8900146484375,0.393714308785216,0.14947931950485163,0.12449758569153906,0.06339915835651333,0.028674187132456917,0.009864310811838662,0.002326594128934054,0.39720426365791106,0.1621419824221248,0.11150642964961556,0.0568331802339777,0.025027965717156583,0.009410176400696524,0.002326594128934054,0.4178525106596792,0.21554140238029057,0.1427183882634301,0.07482242280370524,0.03467457131359474,0.012207585763779975,0.0027955307974696754,0.4000091563605771,0.1928152041327621,0.1579767885476889,0.09658918779772746,0.05221094202542971,0.02164864664883869,0.0061021891569281944,0.40367801662288694,0.20113725210596936,0.15249200507363472,0.09352138258455378,0.049114565912315875,0.021140687195384464,0.0061021891569281944,0.42430283360632065,0.24088297108686862,0.18076646246858827,0.11550292304461116,0.06513039190085258,0.02766558858613089,0.007425502965807788,0.010576160131822611,0.18616249775913582,0.1843088791850381,0.16731516887421735,0.3916528760323919,0.2784669554668537,0.0006876290521302769,0.010596231249700891,0.010227999117204347,1.052890729037806,0.88386188332013,0.8975320456627249,0.9078664739119172,0.0006876290521302769,0.010740082326649131,0.00935932607224215,0.008757730031443178,0.008152872630775996,0.00560767079668361,0.0021742653726606162,0.0002400244980140466
38.99005126953125,0.3939894719037478,0.14935867547082898,0.12449988914200746,0.06347049087325614,0.02870271199344385,0.009876588451004212,0.0023316201122724465,0.3974931475548754,0.16228832329501644,0.11153816648972345,0.05689401257511529,0.02505599990251442,0.009420836870967151,0.0023316201122724465,0.418084203094898,0.2156980110357991,0.14279537504251424,0.07487070612345006,0.034717919730066826,0.012226878595143148,0.002801332913294055,0.40027286627711484,0.19283860813771544,0.1580511074014193,0.09664965543244773,0.052257614774121365,0.02167679195773945,0.006113316377118837,0.403948745467861,0.20118288396813497,0.15256600322313082,0.09358337385739346,0.04916079553955896,0.021164614005788934,0.006113316377118837,0.4245186547852167,0.24099896849877406,0.1808493447247839,0.1155708992708815,0.06518562034270542,0.02770188323217314,0.00743990249596889,0.010584345673239692,0.18358738462667007,0.01202246105683221,0.36204471644587766,0.686864163123578,0.6884040896739335,0.0006913876294029892,0.010605546501763203,0.010293995020583457,1.0474078453231201,1.048542884811119,0.8889688949401245,1.0468439259648523,0.0006913876294029892,0.01075051695242735,0.009361573824399517,0.008758568525873565,0.008156061434093767,0.005611446398819345,0.00217812348545774,0.00024084842108789832
39.09002685546875,0.3942637126407929,0.14956512223964652,0.12459270872405648,0.06348889981769154,0.0287438709988365,0.009892609930145416,0.002336376912557029,0.39774381587869934,0.16244278979198692,0.11161463131695146,0.05692872646478188,0.02508837450261003,0.009433936024048007,0.002336376912557029,0.41825849553022487,0.2159259326018681,0.1429046079923827,0.07492694146848869,0.034754091656087824,0.01224490923555293,0.0028070799078206603,0.4005162972447223,0.1929507402882457,0.15812721002966146,0.09670996230462477,0.05230407551638549,0.021704854726612932,0.006124424723268201,0.40417619582758707,0.2012876355573797,0.1526423890775565,0.09364520070027207,0.049206807546480956,0.021188450832103897,0.006124424723268201,0.42468587697880034,0.24115056537249066,0.1809333896828568,0.1156387001911945,0.06524059212707266,0.027738068255404452,0.007454278864400883,0.010573479177782655,0.029115306846513155,0.18964551946523353,0.695838362877093,0.687056194775248,0.39301425534557,0.0006951563655051879,0.010595749308870835,0.010250113258406848,0.8748501987626737,0.8105519756236743,0.9714715426275675,1.1410525925420227,0.0006951563655051879,0.010741254375823057,0.00935493971281798,0.008760109722827491,0.00815923680779423,0.005615201291510314,0.0021819698083074017,0.00024167236935560582
39.19000244140625,0.3945350223217975,0.14983137290665305,0.12473412309396593,0.06357129216470492,0.028777819091216014,0.009908234914634375,0.002340622014853295,0.3979850415124811,0.1626134645317329,0.11174862177981136,0.056983001827243134,0.025116649156777606,0.009444593293054988,0.002340622014853295,0.4184181787416598,0.216164903461736,0.14304958548661095,0.07498400476987523,0.0347875439944183,0.01226486484791968,0.0028128695342571975,0.4007969174747859,0.193054347513101,0.15820203768308175,0.09677012041891997,0.05235055188760125,0.021732869495634133,0.006135521022396614,0.4044264868922043,0.20140428383651515,0.15271765159652081,0.09370668913990254,0.049252796293675676,0.021212262645066978,0.006135521022396614,0.42485682097588473,0.24129352439250185,0.18101626576577723,0.11570633141918757,0.06529557663286413,0.027774188213418725,0.007468640896548234,0.010552432302380716,0.18500803249569278,0.3531093049745705,0.033867560661407746,0.196650955845593,0.4297643915205946,0.0006989375683885967,0.010574103230221382,0.010223371418021472,0.87684670236483,0.9289208146807495,1.0200958578767594,0.8420911700988767,0.0006989375683885967,0.010721163355055066,0.009369261286408588,0.008760243569739815,0.00816240586030718,0.005618953898772539,0.0021858090720945737,0.00024249684188507815
39.2900390625,0.394894175506463,0.14952084183525008,0.12483703540528097,0.06358906023441674,0.028808414756816173,0.009921969983521748,0.0023449138981721084,0.3983226713463235,0.16274709492301734,0.11181703298817179,0.057024904169158126,0.025145253367402157,0.009457012117368976,0.0023449138981721084,0.4186557156946083,0.21631715432993542,0.1431380160768939,0.07503374455545679,0.034823933779512574,0.012282502595220665,0.002818541905114585,0.4011716580507604,0.19308813081554824,0.15827530881113905,0.09682981478198806,0.05239681761269427,0.021760836450783198,0.006146612071936292,0.4047784927787555,0.20144672642748498,0.15279132697493442,0.09376797629436297,0.04929858532374171,0.021236007524260934,0.006146612071936292,0.42510611268205745,0.2414151576536107,0.18109828014342857,0.11577345502933549,0.06535030620532617,0.027810243360500444,0.007482997382693403,0.010558679972441282,0.18267776535169353,0.20394505352525163,0.6954470005161063,0.06700185053204374,0.43720060922474946,0.0007027335765125002,0.010578387698445704,0.01027048586727144,0.9587957481302535,0.7588682820740495,1.0396115878430654,1.1067873277781364,0.0007027335765125002,0.010722633306085918,0.009358191123112208,0.008759183430637507,0.008165553525653676,0.005622685977278857,0.002189641298271191,0.00024332233904086312
39.3900146484375,0.3952487602376505,0.15011615961568825,0.12486648842065223,0.06363069393181385,0.028836113335193477,0.009939713169752248,0.002349761546572344,0.39868056425085235,0.16293933957714166,0.11186956069906234,0.05706205874980446,0.0251718260788989,0.00946858430729775,0.002349761546572344,0.41892898472418344,0.2165638107122707,0.1431722169375956,0.0751050637247184,0.03486326262249817,0.012300652386647024,0.002824568029819465,0.40153852237817744,0.19323936746891343,0.15834798191510674,0.09688965813779617,0.05244309936724833,0.021788755776897515,0.006157684371948976,0.40514599323416634,0.20159345223314615,0.15286427456844964,0.09382916597447089,0.0493444193649318,0.021259719408482015,0.006157684371948976,0.42538394340910923,0.2415762478766684,0.18118029934889543,0.11584074162857817,0.06540504903092442,0.027846233949384857,0.007497330839460327,0.010586281160535305,0.18550853997098077,0.18419289093409613,0.07981681147846897,0.34086830096191717,0.2771591735455345,0.0007065397764493678,0.010606058187830213,0.010189071686193363,1.0516681620894013,0.878516603239353,0.899440681220263,0.9117708668084997,0.0007065397764493678,0.010747104098125477,0.009366000007433147,0.008758373467560464,0.008168702555371964,0.005626415838711642,0.002193466508193308,0.00024414785006363337
39.49005126953125,0.395520247138942,0.14999070748070742,0.12487010868458917,0.06369795983749137,0.028863486944371422,0.00995216273066739,0.002354789066570203,0.3989653756441373,0.16307133863481163,0.11190167345265424,0.05712076228489914,0.02519839531698591,0.009479240370637045,0.002354789066570203,0.4191570060534631,0.21671943200576135,0.1432487584634616,0.07514973409239403,0.03490540371027187,0.01232021901429419,0.002830382082729945,0.40179870003093776,0.19326361031959122,0.15842053959139232,0.09694933867036286,0.05248928434846697,0.021816661660355677,0.006168751475575994,0.4054128609976678,0.20163974109804436,0.15293687872297154,0.09389040684581645,0.04939019833650581,0.021283413803686216,0.006168751475575994,0.4255961164556997,0.2416922121774648,0.1812616126316536,0.11590785396493383,0.06545967170626364,0.027882204058099182,0.007511658803115903,0.010594442052497991,0.18327472856757965,0.011952286302767385,0.3653052375322146,0.6869046632578946,0.5215546653717503,0.0007103608343255699,0.010615322514231551,0.01024578580037788,0.8750822099790061,1.0622328889551618,0.8901263855431106,1.0526552729410088,0.0007103608343255699,0.010757381248488575,0.009368218617390903,0.008759212342909549,0.00817184999914963,0.0056301344058540745,0.0021972893809396768,0.0002449743794919184
39.59002685546875,0.39578800710299233,0.15015079843571622,0.1249607118874621,0.06371948344002891,0.028905342398602103,0.009967816468114541,0.002359531227992379,0.39921000859288885,0.16323950408966104,0.11197361414757884,0.05715760828395815,0.02523056620732984,0.00949210783769315,0.002359531227992379,0.41932682423770196,0.21694562388971728,0.14335638563042358,0.07520833262416841,0.03494269365971039,0.012337975640084401,0.002836109379686219,0.4020372117390289,0.1933760300023716,0.15849484856305826,0.09700886223751229,0.05253526069413002,0.021844486220793238,0.006179799911775454,0.4056356766984428,0.20174475571322328,0.15301184850320665,0.09395147674466321,0.04943575600886645,0.021307018782890933,0.006179799911775454,0.4257595167884189,0.24184354381164555,0.18134406899618344,0.11597479527013875,0.06551404199553143,0.027918066204599044,0.007525963824797954,0.010583879668556494,0.02000549396631523,0.18924270142676392,0.6957764541659027,0.6871832703001258,0.4347902083194557,0.0007141921062643896,0.010605813402674824,0.010208039942420068,0.8745899105168659,0.7900914674369061,0.9683383524840392,1.1361289583057965,0.0007141921062643896,0.010748462863878868,0.009361688928574757,0.008760749801671417,0.008174983805369091,0.005633832711198055,0.0022011006136489555,0.0002458009153210281
39.69000244140625,0.3960523346096285,0.15048200774544135,0.12510113078708918,0.06379809932832713,0.028939697006441206,0.009983316094390562,0.0023637095712185177,0.3994448499179482,0.16339720740836775,0.11210181341345524,0.05720740694405557,0.025260257477532425,0.009502697681196865,0.0023637095712185177,0.419481871853852,0.2171822756368956,0.14349805741026952,0.0752613775528938,0.03497595422462118,0.012357857516538619,0.0028418624882126315,0.40231099281029514,0.19348007292937483,0.15856791040967802,0.0970682406811928,0.052581253655800485,0.021872263700168825,0.006190836470024419,0.4058797925837863,0.20186169431789897,0.1530857350478414,0.09401224192271923,0.04948129560615986,0.021330600730439624,0.006190836470024419,0.42592588910376905,0.24198648946981643,0.1814253797108059,0.11604157107455455,0.0655684263165722,0.027953864542240754,0.007540254685503993,0.010563162349834534,0.18440663543190766,0.3531018646072903,0.031755635682261286,0.20423745455114833,0.428177249273949,0.0007180359386463238,0.01058451789245126,0.010182897713641122,0.8764690488231415,0.9297791300342864,1.0307138087463061,0.8457706454498629,0.0007180359386463238,0.010728802961817522,0.009375829385450701,0.008760889072843442,0.008178111013635858,0.005637528899995174,0.0022049048937586254,0.00024662795831969207
39.7900390625,0.3964036467452146,0.15004523373024664,0.12520206763922853,0.06381623512703502,0.02896989569941762,0.009997193371329266,0.0023680465627242734,0.39977502767397943,0.16354070564303735,0.1121716031966329,0.057251465223431476,0.02528873558328742,0.009514941483145717,0.0023680465627242734,0.41971376152611467,0.21733389291643918,0.14358229145490795,0.07531250709253098,0.03501210314190873,0.012375368845849919,0.0028474582101138055,0.4026776296124695,0.19351456133943956,0.15863944315178005,0.09712716306550347,0.05262703930155976,0.021899994278843142,0.006201867910630136,0.40622414050246447,0.20190474071337688,0.1531580879118245,0.09407278787002794,0.0495266375591163,0.02135411801839749,0.006201867910630136,0.42616948013456346,0.24210792476989274,0.1815058457952713,0.11610784769747765,0.06562255992284313,0.0279895993176875,0.007554540131501856,0.010569119799351864,0.18260501281766048,0.19943559054513652,0.6954082184950447,0.06465823372265489,0.5300697845113831,0.0007218947085857685,0.010588552542312526,0.010224504334315626,0.9390794759074392,0.7625321055944088,1.033136788678558,1.1052231707935654,0.0007218947085857685,0.010730109793903759,0.009364906854479061,0.008759841720177615,0.008181216766631926,0.005641205002110396,0.0022087022423290747,0.0002474560104806861
39.8900146484375,0.3967524091041284,0.1507742007310044,0.12522590881772858,0.06385871654406834,0.028996627788821075,0.010014469059498498,0.002372838122981496,0.4001269413656976,0.16373472890841553,0.11222615678845588,0.05728805257904752,0.025314541220796436,0.00952646232835679,0.002372838122981496,0.41998214747652324,0.2175785637855762,0.14361777139434959,0.07538368323293827,0.03505040412201495,0.01239308590518274,0.0028534836781165833,0.4030383154763089,0.19366591661758029,0.1587103847677199,0.09718623421055252,0.0526728419445655,0.02192767813608134,0.0062128808055909495,0.40658529565651574,0.2020515353699465,0.153229763787279,0.09413326170040379,0.049572023849832676,0.02137760300624353,0.0062128808055909495,0.4264421734368826,0.24226885509559362,0.18158631794840177,0.11617428727244022,0.06567670806714974,0.028025270776116093,0.0075688027653820515,0.010596209369746767,0.1850157772713381,0.18408611169684713,0.059064335283128676,0.352174329524525,0.2763903042239375,0.000725763726396184,0.010615694765592465,0.01015241583675203,1.0506623853075392,1.0174753452103327,0.9018151332454784,0.9164553799885148,0.000725763726396184,0.010753982915417598,0.009372628935927834,0.00875904252610964,0.008184323482629766,0.0056448790534573915,0.002212492680327552,0.000248284058004987
39.99005126953125,0.39702025387357814,0.150654672080883,0.12523072312806893,0.06392179474090451,0.02902326890002733,0.010027203424817863,0.002377841050369088,0.40040772444076633,0.16385775867516644,0.11225844927520041,0.057344674600421634,0.02533977235126715,0.009537179131549849,0.002377841050369088,0.4202065586053452,0.217733217221332,0.1436938218505831,0.07542459035546475,0.03509116328725887,0.012412841252557783,0.002859302572592219,0.4032949721282766,0.19369098724747966,0.15878122075009185,0.09724514632195894,0.052718549943692586,0.021955349166879634,0.006223888634717476,0.40684832741149823,0.2020984724988594,0.1533009961555641,0.09419377048105441,0.04961736243608246,0.021401073476971462,0.006223888634717476,0.4266507576026272,0.24238477435727662,0.1816660999631128,0.11624055679408954,0.06573073878733308,0.028060922600656638,0.007583060036220238,0.010604342849127655,0.18306616387929808,0.011886352148367382,0.3721497614643652,0.6870138513952707,0.5236887703825138,0.0007296477352470535,0.01062490588376835,0.01020115893267365,0.8747428258291915,1.0608869465805537,0.8915851347053872,1.0590405898725053,0.0007296477352470535,0.010764105054771832,0.00937481828234809,0.008759881612346867,0.008187428299983129,0.005648542112074788,0.002216280844167241,0.00024911310860910557
40.09002685546875,0.3972817771698552,0.15077086550943963,0.12531908619951737,0.06394649496047769,0.02906525062058808,0.010042549971502958,0.0023825652401598253,0.4006464590263742,0.16403411394519563,0.11232601892816901,0.057383650966346456,0.025371362992205257,0.00954978970057217,0.0023825652401598253,0.4203720876822307,0.2179577022512946,0.1437998514339184,0.07548578666356778,0.03512953218875612,0.012430335784205248,0.0028650208732080443,0.4035286505105848,0.19380368594010577,0.15885377653851074,0.09730390517842519,0.05276405257776378,0.021982940058200187,0.006234877998506788,0.4070665900078307,0.20220374244578238,0.15337457025620713,0.0942541051018933,0.049662474626752606,0.021424454973078013,0.006234877998506788,0.4268104268107526,0.24253582762066328,0.18174700593688287,0.11630665944069407,0.06578452126241487,0.028096468078125793,0.007597294580705587,0.01059407723921733,0.016966485036930268,0.18888289220178134,0.6957307834715236,0.6873989853360513,0.5442293861324975,0.0007335420147952713,0.01061567765032239,0.010168738207169402,0.8743492321305811,0.777126672881115,0.9671851659457109,1.1313376811532116,0.0007335420147952713,0.010755518816747777,0.009368391710630385,0.008761415285211686,0.008190519285892116,0.005652185342758096,0.0022200575152499158,0.0002499421473078097
40.19000244140625,0.3975392641662088,0.15115332208612578,0.12545848064380835,0.06402099805086732,0.029100169141267774,0.010057821321297549,0.002386719389613766,0.40087507062400307,0.1641871335403913,0.11244779477486279,0.05742906458393888,0.025402675183376213,0.009560323737182781,0.002386719389613766,0.4205226258703361,0.21819211569726152,0.14393828267000722,0.0755354200894184,0.0351626491453943,0.012450095678220316,0.002870730727102737,0.4037957514942667,0.1939081549367296,0.15892511259578374,0.0973625224636972,0.05280957276745932,0.02201048475961315,0.0062458556494349084,0.40730467399456816,0.2023209648346605,0.15344710658504404,0.0943141672834433,0.0497075727001215,0.02144781504414511,0.0062458556494349084,0.42697234970123077,0.24267874432423586,0.18182678898693475,0.11637260066158416,0.0658383190169799,0.02813195096560404,0.00761151513594382,0.010573685172793671,0.18400668984038734,0.3530949019124154,0.03038371185555275,0.22411051544434732,0.25858342070659796,0.0007374489501188985,0.010594727841996126,0.010144973458283347,0.8761230545981071,0.9327437664623556,1.0416464157184617,0.8498919447631704,0.0007374489501188985,0.010736279279966749,0.00938235379434077,0.008761559678720192,0.008193603412896521,0.0056558266194805164,0.002223827338236679,0.0002507716764814945
40.2900390625,0.3978828251017433,0.15080562125471367,0.1255574857148357,0.06404001272086927,0.0291298847336408,0.010071898722325634,0.002391077007426965,0.40119795413986103,0.1643345686744004,0.11251996868655612,0.05747531093297931,0.025431003712207172,0.009572410788475885,0.002391077007426965,0.42074899507566976,0.218343134210013,0.14401854147130624,0.07558747506254869,0.035198636013940604,0.012467587430114502,0.002876280230784389,0.4041544568318883,0.19394333836715147,0.1589949462963322,0.09742069120238808,0.05285488887279985,0.02203798344609149,0.006256828311216482,0.407641527024714,0.20236460534383377,0.1535181629691987,0.09437398844143263,0.049752475325710324,0.021471112614616015,0.006256828311216482,0.4272103753410041,0.24279997148787036,0.18190574408638752,0.11643805091793866,0.06589187014715917,0.028167371502442366,0.007625730404734359,0.010579361614062494,0.18253977888530273,0.19640959726917503,0.6953808300080213,0.06733586055083321,0.5402759975665946,0.0007413709572957568,0.01059852116073507,0.01018188463909605,0.925188749024843,0.7676335044020017,1.0333386255586494,1.103748473719213,0.0007413709572957568,0.010737429702514937,0.009371576314717243,0.008760524602081073,0.00819666603819065,0.005659448238012066,0.0022275903338047913,0.000251602199703878
40.3900146484375,0.3982259528183161,0.1514532921282452,0.12557603439449733,0.06408325786069473,0.02915580029020861,0.01008861067894127,0.0023958022346478335,0.4015439801939227,0.16452802506994407,0.1125752534919523,0.057511241462691993,0.025456094941569873,0.009583810034477874,0.0023958022346478335,0.42101255590062964,0.21858577489863062,0.14405522175461255,0.07565840194348411,0.035235941581934924,0.012484839817003525,0.0028823013408546248,0.4045090517035629,0.19409480425491296,0.15906419544728337,0.09747900847955143,0.05290022289672006,0.022065436291557487,0.0062677826267998876,0.40799643300609617,0.20251146262679373,0.15358854087949503,0.09443376407708373,0.04979742314740072,0.021494377819106566,0.0062677826267998876,0.4274780276008806,0.24296072617632658,0.18198470642773965,0.1165036640763813,0.06594543703895044,0.028202729926564953,0.00763992307460257,0.010605947992123955,0.18462863515590575,0.18398748827244338,0.05113704034237777,0.35229183085286564,0.27651525794526594,0.0007453032698245633,0.010625144307191168,0.010117868648567221,0.978648499339737,0.9907817598221683,0.904725025480372,0.9223814319440781,0.0007453032698245633,0.010760721828957742,0.009379213368970109,0.008759735720583282,0.008199729233710052,0.005663067965937416,0.002231346522514759,0.00025243270025432243
40.49005126953125,0.39849008867117114,0.15135031479720737,0.12558194876096224,0.06414177829696123,0.02918197827244311,0.010101721630702424,0.0024008056938748315,0.40182077903501917,0.16464761149167412,0.112608631066593,0.057565706473449926,0.025480216116539837,0.009594648008003073,0.0024008056938748315,0.42123343879330644,0.218739514225102,0.14413078364599385,0.07569583732401043,0.03527517175130304,0.012504744690515211,0.0028881143393401534,0.4047622008560058,0.19412069169423712,0.1591333485935496,0.09753717042681924,0.05294546433457142,0.02209287690524412,0.006278732003699533,0.40825565543889253,0.20255903858814828,0.15365848702532242,0.09449355182225495,0.04984233112730996,0.021517630526040058,0.006278732003699533,0.42768308110880515,0.2430765887977695,0.18206299400339382,0.11656911127506561,0.0659988891392082,0.028238069533883907,0.007654110508501718,0.01061405142731854,0.18291334329755457,0.011824290910143915,0.22230242917014192,0.687198925572005,0.5266005948313379,0.0007492507084962739,0.010634300063985504,0.010159746651755248,0.8744363771753734,1.0596960685024082,0.8933746764816681,0.892082801065813,0.0007492507084962739,0.01077069136471243,0.009381373365713486,0.0087605748635436,0.008202790234900377,0.005666676992924964,0.002235100498777174,0.00025326418891488813
40.59002685546875,0.3987455435054574,0.15142570061457114,0.1256680562419555,0.06417003263336586,0.029223723960133986,0.010116754733710386,0.002405491896077607,0.4020537492980398,0.16482666054531767,0.11267205620515085,0.057606915704989575,0.025511108035073667,0.0096069759288334,0.002405491896077607,0.4213947699024751,0.21896227987704373,0.144235223057219,0.07575943047613269,0.035314737082552304,0.012522042592660149,0.0028938102966712133,0.4049911309871181,0.19423366099334644,0.15920419101337677,0.09759518274553582,0.05299050358171663,0.02212023853084656,0.006289663112974624,0.40846944564642995,0.20266455555002152,0.1537306985116693,0.09455316721462624,0.049887007065773245,0.021540795300594544,0.006289663112974624,0.4278391073929976,0.24322735105694754,0.182142386898321,0.11663439564038337,0.066052097010469,0.028273304365579555,0.007668275427648805,0.01060407541228968,0.015304530124629713,0.18855946535377827,0.6957012357328237,0.517731119452241,0.5739936618563473,0.0007532084759085442,0.010625345665722733,0.010131963451300014,0.8741244980530338,0.7682144647704087,0.796953552502517,1.1269534684901672,0.0007532084759085442,0.010762425669825071,0.009375048602265729,0.008762104713644329,0.00820583722554922,0.005670266612608253,0.0022388431269972833,0.0002540956478166268
40.69000244140625,0.39899637718400327,0.15184527470919146,0.1258064096069979,0.06424003855748307,0.029259220001105965,0.010131850636481456,0.002409630720155726,0.4022762822258181,0.1649792913783957,0.112786793530625,0.05764799348929639,0.025543898219598012,0.009617523129528177,0.002409630720155726,0.42154093177198526,0.21919456780888863,0.14437046677624948,0.07580600688559323,0.03534778177501813,0.012541581286201744,0.0028994849331693004,0.40525170729944415,0.19433854654742813,0.1592738406393507,0.09765305696557484,0.05303556127908611,0.022147554831194162,0.00630058267062879,0.4087016377971621,0.20278205437193042,0.15380191969188936,0.09461254596856788,0.04993167408293313,0.021563939999695952,0.00630058267062879,0.4279966994555359,0.243370223633764,0.18222067910476364,0.11669952254278566,0.06610532134951168,0.02830847779017394,0.007682426525801336,0.010584004327461632,0.18371646548907777,0.3530883808439559,0.029623275906583545,0.35507235197792647,0.089780902060492,0.0007571789961732445,0.010604736736215384,0.01010939121444036,0.8758024689225585,0.9383953475549959,1.0536720069726333,0.8543608823538176,0.0007571789961732445,0.010743596085130992,0.009388835019910073,0.00876225394744842,0.008208877112773183,0.005673854434912433,0.0022425790096810496,0.0002549275808965616
40.7900390625,0.3993323477517385,0.15158434465162424,0.12590348958866523,0.06426046677715952,0.029288427601051117,0.01014612201584328,0.0024140184264126153,0.40259202611739875,0.16512638247823988,0.1128621613198813,0.05769655007627352,0.025572059581477014,0.009629459195569989,0.0024140184264126153,0.42176199027835026,0.21934491813025334,0.14444696879839894,0.0758587460162527,0.035383564959566606,0.012559127453391581,0.002904984272174959,0.405602649813483,0.1943744150065384,0.15934201399902806,0.09771048997738742,0.05308041802913088,0.02217482597609135,0.006311497364303343,0.4090311555601914,0.202826278865761,0.153871704339951,0.094671662212867,0.04997614597061779,0.02158702450539965,0.006311497364303343,0.4282292913198777,0.24349123286220822,0.18229815965246093,0.11676416648521251,0.06615830303183234,0.028343590039998784,0.007696572462825418,0.010589408719658626,0.05645369530363065,0.194243986787329,0.6953646873841094,0.0804558724142671,0.5629127043670877,0.000761164724624253,0.0106082969655505,0.010142287757539151,0.9149536778390188,0.7737824172961243,1.0421030077042086,1.102428231644462,0.000761164724624253,0.010744596564702585,0.00937820006432477,0.008761230664146658,0.008211895473829639,0.005677423014516579,0.002246308167123742,0.0002557604932758158
40.8900146484375,0.3996698835399097,0.15214743474870332,0.1259171082592317,0.06430434601983194,0.029313586925579272,0.010162121806116663,0.002418687343910384,0.4029322549071197,0.16531924343547408,0.11291786439118764,0.0577316891507359,0.025596532221640614,0.00964066968277513,0.002418687343910384,0.4220207522599224,0.21958568933097208,0.14448477533836745,0.07592934579902944,0.03541994656775333,0.012576011371527685,0.0029110073539025403,0.40595124077724115,0.1945259836187048,0.15940960907819007,0.09776807131537314,0.05312529357499883,0.022202052134334894,0.006322393906932901,0.40937990769569055,0.2029731918795473,0.15394080500642673,0.0947307614409248,0.05002066425711129,0.021610076853660395,0.006322393906932901,0.4284919968868011,0.24365179668653186,0.18237564854983124,0.1168289732681326,0.0662113016411643,0.02837864134601629,0.0077106960101695704,0.010615500236799032,0.18431516903784748,0.1838961221974605,0.049093085565870546,0.35258491910216405,0.2781670763915009,0.0007651608173418884,0.010634410103970303,0.01008528180034513,0.9504409173686514,0.971122620680805,0.9082660635431455,0.9296852847666499,0.0007651608173418884,0.010767323810630483,0.009385753813979797,0.008760451664841793,0.0082149140218796,0.005680989857783857,0.002250030619512781,0.00025659336538058283
40.99005126953125,0.399930336967425,0.1520774494233646,0.12592401654618954,0.0643578163393634,0.029339540741467607,0.010175729092445112,0.002423676478823303,0.4032051134834537,0.1654386233456113,0.11295229677783508,0.0577838257106142,0.02561970293396842,0.009651661826849331,0.002423676478823303,0.4222381896509881,0.21973843391719852,0.14455983652580806,0.07596355070267133,0.035457700026769665,0.012596034116269436,0.0029168035864102315,0.40620089799973896,0.19455267699394438,0.15947711761228153,0.09782550094379933,0.053170078524155936,0.02222926663484263,0.006333285634745967,0.40963534896836074,0.20302139673733047,0.15400949468606936,0.09478984409994466,0.05006514932904053,0.0216331189167754,0.006333285634745967,0.4286935769584895,0.24376759139832369,0.18245247765193226,0.11689361807292406,0.06626418800223921,0.028413674624367308,0.00772481444571246,0.010623571123366708,0.18279424097168306,0.01176577472264128,0.5250379884420315,0.6874701477033898,0.5307692459759831,0.0007691721733518359,0.010643508470751647,0.010121231467635267,0.874156527910877,1.058649099133407,0.8955187783428429,0.8987089349628921,0.0007691721733518359,0.010777143095850211,0.009387884407362148,0.008761290724928875,0.008217930097512264,0.005684546282583265,0.002253750919865008,0.0002574272109810263
41.09002685546875,0.4001798640943528,0.1521157287552375,0.12600784634073176,0.06439018286886307,0.029380685415048277,0.010190490174620686,0.002428310374369522,0.40343245055504245,0.165617144839979,0.11301182858970024,0.057827528265155026,0.025650057550042377,0.009663751286948479,0.002428310374369522,0.42239537136402355,0.21995951028792668,0.14466271134316439,0.0760293573628563,0.035498330214086556,0.012613103269067097,0.002922499836950156,0.40642516406036827,0.19466590861328956,0.1595462858126222,0.09788278448832814,0.053214664364802905,0.022256403267758098,0.006344159288408541,0.40984474663330067,0.203127151979869,0.15408037439056152,0.09484875658733903,0.05010939529436545,0.021656074755959636,0.006344159288408541,0.42884604607951987,0.24391805051394183,0.18253039390247677,0.11695810397560247,0.06631683403083219,0.02844860465651892,0.007738910574195028,0.010613877679142254,0.014236338240119195,0.1882670843664057,0.6956879985488259,0.5181754728624747,0.6801519039743352,0.000773193917613079,0.010634821021759722,0.010097499950279393,0.8739153740571244,0.7619342869403586,0.7995245491627396,1.122940190509069,0.000773193917613079,0.010769186764233017,0.009381660142272121,0.008762816725284816,0.008220931998861744,0.005688083707985416,0.002257460014338344,0.0002582610093942803
41.19000244140625,0.4004242030921186,0.152557822262179,0.1261451469160806,0.06445491853569578,0.029416838920168737,0.010205448231702743,0.00243245266460861,0.4036490524235116,0.16576944544308456,0.1131190696343252,0.05786416713619807,0.025683941914924326,0.00967429815053314,0.00243245266460861,0.4225372787650164,0.22018971167239415,0.14479480267859882,0.07607300506398508,0.03553139541382119,0.01263234894433549,0.0029281098862101104,0.40667936754829076,0.19477120133151876,0.15961428769978148,0.09793993332912272,0.05325926950753386,0.022283495414644593,0.0063550215479680735,0.4100711838636497,0.20324491928986713,0.15415031434062101,0.09490746246878513,0.050153641154307066,0.021679011236151433,0.0063550215479680735,0.4289994223884143,0.24406086421769696,0.1826072312170649,0.11702243626980724,0.0663694976591256,0.028483474429918106,0.007752993046558892,0.010594123338958225,0.183493282357562,0.3530822683408937,0.029448977306157004,0.3563906520970433,0.09027539110217615,0.0007772285135654246,0.010614548191707015,0.010075965579250692,0.8755080304582507,0.9478958071321455,1.0662655052087167,0.8594298035934427,0.0007772285135654246,0.010750757044525727,0.009395273563649864,0.0087629705358774,0.008223926569221605,0.0056916194868871315,0.0022611624639423426,0.0002590952660903157
41.2900390625,0.40075281444593897,0.15236657913992513,0.1262403099836395,0.06447771319234033,0.029445629429355778,0.01021984769417302,0.0024368703506268442,0.40395780814842197,0.1659161272683069,0.11319839016002521,0.057915174165039045,0.02571198467914796,0.009686080614876018,0.0024368703506268442,0.4227531661742374,0.22033949625558077,0.14486777091339065,0.07612644110245363,0.0355668871022534,0.01265003073835699,0.002933610020129993,0.4070227122898467,0.1948077449225802,0.15968083876912118,0.09799664812998742,0.053303676749355,0.022310543240346665,0.006365879065499192,0.41039352259636763,0.20328971735551668,0.15421885476624417,0.09496588559005986,0.0501976923984308,0.021701889669129528,0.006365879065499192,0.4292267085511667,0.24418164608690784,0.18268327278492805,0.11708629340283822,0.06642192248080156,0.02851828417015616,0.0077670704802608355,0.010599264394296967,0.023480212221539204,0.19261993552547366,0.6953597809553254,0.14728496015869844,0.6625399708658261,0.0007812784560947928,0.010617883334272708,0.010105420201395678,0.9078388433361706,0.7818276788549385,1.0667066266376308,1.1012171963682387,0.0007812784560947928,0.010751613814217955,0.00938477865762818,0.008761958589220577,0.008226899610948371,0.005695136426052844,0.002264858288577426,0.00025993048766307573
41.3900146484375,0.40108477030443435,0.15285377129058192,0.12624930880428656,0.06452206640360973,0.029469950403165756,0.010235139717395753,0.00244149096565712,0.4042923288557689,0.16610840671491942,0.11325428444459473,0.057949352499265805,0.025735828790750256,0.00969707625495854,0.00244149096565712,0.4230073045897368,0.22057839883201685,0.14490662372977767,0.07619660404111403,0.03560236593097659,0.012666619866924654,0.0029395950292702075,0.40736538598364425,0.19495940850161772,0.15974681753284756,0.09805351105479634,0.05334810362237507,0.02233754690874118,0.006376718622980944,0.41073621537355526,0.2034366787387219,0.15428670429034325,0.09502432906239418,0.050241790663719435,0.021724735865364504,0.006376718622980944,0.4294845597993774,0.24434200433252495,0.18275932374694562,0.11715031330422622,0.06647436533966807,0.028553034101508695,0.007781125729680954,0.010624869286719144,0.03509025297458854,0.18381124214388722,0.22334843971250198,0.5210256868008689,0.2826808040420901,0.0007853388232994938,0.010643495412410579,0.010054520052189877,0.933961314252519,0.9563646061249937,0.9126170901461097,0.9388173187127008,0.0007853388232994938,0.01077379175664349,0.009392250773997373,0.008761189066134968,0.008229872466916645,0.005698651777544117,0.0022685475080696294,0.0002607656518074297
41.49005126953125,0.40134157326868014,0.15283119484919774,0.12625712206387082,0.06457042836614386,0.029495841361736344,0.010249264070029056,0.0024464290410891845,0.40456129100828203,0.16622759638912743,0.11328960533406528,0.057999141661108304,0.025758232530978715,0.009708241331635763,0.0024464290410891845,0.42322131476388725,0.22073013582021261,0.1449811652721219,0.0762278747947345,0.035638795684182295,0.012686647179812882,0.002945383545844271,0.40761156875499116,0.19498689703520794,0.15981271903850935,0.09811022580922144,0.053392441822608425,0.02236453947371471,0.006387553486341909,0.4109879049952029,0.20348550220596107,0.15435415924875703,0.09508272571717288,0.05028585663416995,0.021747573394467933,0.006387553486341909,0.4296827226806979,0.244457720199973,0.1828347294910963,0.11721417510103259,0.06652669840823501,0.0285877667675693,0.007795175988649177,0.010632905243080252,0.18269735218684327,0.011710510334796942,0.5250429877741447,0.5178525131482394,0.5371759180742456,0.0007894145930415449,0.010652534480378091,0.010085337743494278,0.8739024337283751,1.0577232693719576,0.8765078278828422,0.9055326679688499,0.0007894145930415449,0.010783463092514002,0.009394351940342802,0.008762027917233997,0.008232842590315793,0.0057021569840671,0.0022722346346537928,0.0002616017751571172
41.59002685546875,0.40158531033722206,0.15284137457812866,0.126338666011969,0.0646070540128269,0.029536129679132973,0.01026368914489071,0.0024510106740307978,0.40478327650325546,0.16640556767265002,0.1133453876873987,0.05804560387390442,0.025788168776267415,0.009720062969454418,0.0024510106740307978,0.42337439446317227,0.2209495781301692,0.14508249672708892,0.07629568400698515,0.03568028204003145,0.012703508609018126,0.0029510634782762626,0.407831254001317,0.19510038280391448,0.15988025149782403,0.09816679794484011,0.053436583908158926,0.022391455261871737,0.006398370464921595,0.41119298906731877,0.20359148673937424,0.15442372766987184,0.09514095617753479,0.05032968487487352,0.021770325901698768,0.006398370464921595,0.4298317180502918,0.24460786452142233,0.18291120466832334,0.1172778818203161,0.06657879492623936,0.028622397676418988,0.007809204144446778,0.010623487497480108,0.013485824492946202,0.1880014035929507,0.5244009919260758,0.5187771078952949,0.6807323931174493,0.0007935008120416478,0.010644107248466374,0.010065156647215363,0.8737198003125155,0.7575657719469076,0.8037359931938038,1.1191754391051674,0.0007935008120416478,0.010775805350426085,0.009388226864422672,0.008763550049727484,0.00823579839148585,0.005705643586869332,0.0022759106950301154,0.0002624378343341255
41.69000244140625,0.40182330971598995,0.1532871885037195,0.12647491031186905,0.06466571505990377,0.029572872679610365,0.010278567820338114,0.002455187080954592,0.40499406673487925,0.16655754081297683,0.11344470559586246,0.05807753814020771,0.025822802029872152,0.009730672472671752,0.002455187080954592,0.42351216559868415,0.2211777267764742,0.14521149122541044,0.07633629520917348,0.0357134757764981,0.012722484982535892,0.0029566168222419317,0.40807923302620647,0.19520607341044802,0.15994664366864916,0.09822323869610698,0.05348074610705598,0.022418327378819106,0.0064091762033148935,0.4114138052155773,0.2037095141739977,0.15449241315069498,0.09519900731776303,0.05037351781925714,0.021793059705239745,0.0064091762033148935,0.42998099028787584,0.24475060503475232,0.1829866221877854,0.1173414386808916,0.06663091012233281,0.028656969441689245,0.007823218805720913,0.01060404569888065,0.18331449157500496,0.353076534046127,0.02994581651925737,0.30330975169678204,0.09206244244279868,0.000797599983375758,0.01062416578250856,0.010044530331823464,0.87523298126465,0.963662909454406,1.074525908787902,0.8649062420130683,0.000797599983375758,0.010757765721332082,0.009401669921327023,0.008763708190846554,0.008238746651400364,0.005709128688593691,0.0022795802093186998,0.00026327433627475286
41.7900390625,0.40214471669951957,0.1531523004429511,0.12656818560373428,0.06469183429594114,0.029601496639906643,0.010293063785819734,0.002459615364603944,0.40529585413846236,0.16670381498948741,0.11352853735642005,0.05813132226591166,0.025850772402118676,0.009742276633213583,0.002459615364603944,0.4237230049927006,0.22132684613502546,0.14528113460737255,0.0763906539815563,0.03574857322037714,0.01274027845556549,0.0029621166428539622,0.40841514153345,0.19524328233109373,0.16001160984331894,0.09827925240982813,0.053524713364546984,0.02244515598463898,0.006419977318524498,0.41172911784210503,0.2037548752374893,0.1545597332975546,0.09525675193059288,0.05041715580357306,0.021815737961613926,0.006419977318524498,0.4302030954024083,0.24487115049214525,0.18306125950057847,0.11740452797964943,0.0666827902492391,0.028691482282495323,0.007837228548032054,0.010608931888655741,0.017655827822301785,0.19135803459913361,0.6953662419375741,0.21728689941284682,0.6804290306939816,0.0008017146418086746,0.010627283608192858,0.010071026545748856,0.9023707337618598,0.7907016138595913,1.0939957127624256,1.10014372398667,0.0008017146418086746,0.010758484789664473,0.00939131264237277,0.008762707148616372,0.008241673402175785,0.005712595341495088,0.002283243197053431,0.0002641117890038076
41.8900146484375,0.40247117666029675,0.15357237804372686,0.12657283585506557,0.0647365623717612,0.029624917243356898,0.010307691815256407,0.0024641828583007947,0.40562475476462106,0.1668955420700851,0.1135845268195589,0.05816428985772072,0.025873962954562377,0.009753070715533023,0.0024641828583007947,0.42397260428925876,0.2215638867164785,0.1453209511936987,0.07645999275084293,0.03578325623171753,0.012756606593495352,0.0029680668027131994,0.4087519840950908,0.19539503324506752,0.16007600940584518,0.09833541405533078,0.05356870104883698,0.02247194123848412,0.0064307606606529245,0.4120658448759921,0.20390187732626006,0.15462636310208053,0.09531455315196384,0.05046084254938976,0.021838384086295255,0.0064307606606529245,0.43045618278614345,0.24503128895425996,0.1831359071908887,0.11746777996505442,0.06673468947107807,0.028725936416688424,0.007851216307719844,0.010634058296218577,0.016836260050010696,0.1837321820541315,0.2353348670081997,0.5218208799349024,0.2935772110049356,0.0008058397868403635,0.01065240345238739,0.010025459899676856,0.9230020331491812,0.9452159570478036,1.068936815549184,0.950955545731328,0.0008058397868403635,0.010780128490213807,0.009398704747283607,0.008761946718657553,0.008244599605627173,0.005716060550020204,0.00228689967767421,0.00026494916756545365
41.99005126953125,0.40272447666257183,0.15359199761258066,0.12658147839969505,0.06478015942384753,0.029650922233837244,0.010322316319601654,0.0024690842914994213,0.4058898641933195,0.1670145227023214,0.11362074166356116,0.05821193727665217,0.025895829499182087,0.00976442788593927,0.0024690842914994213,0.42418324211561054,0.22171470530902296,0.14539495771415756,0.07648888151946298,0.03581859115222435,0.012776618631654971,0.0029738624910797197,0.40899471165436246,0.1954233062551034,0.16014034082199913,0.09839143099055049,0.05361260192168389,0.022498715924335375,0.006441539426292039,0.41231381358244606,0.20395130888923702,0.1546926184472255,0.09537227117003186,0.05050449235848899,0.021861023448417942,0.006441539426292039,0.43065098377177863,0.24514691537878408,0.1832099238569392,0.1175308776149597,0.06678648127902877,0.028760374022325067,0.007865199195570704,0.010642057059542645,0.12435802506161034,0.011658234701375907,0.47217068690289027,0.5183448539341434,0.37976043693082867,0.0008099804757940802,0.01066138142800997,0.010051824919494518,0.8736690144387322,1.056898402310145,0.8521155796893197,0.9119575569381445,0.0008099804757940802,0.01078965412838839,0.009400776490527861,0.008762785247017114,0.008247522834587623,0.005719515878470548,0.002290554123266431,0.0002657874913757192
42.09002685546875,0.40296244296624506,0.1536030084364877,0.12666074103332955,0.06482075875588339,0.029690336110818377,0.01033649528187804,0.0024735976543012123,0.4061066564248492,0.16719194308710889,0.1136730113274217,0.05826111290297693,0.025925337608962096,0.00977593955235689,0.0024735976543012123,0.42433232799963766,0.22193252758352702,0.14549476182218044,0.076558520763289,0.03586053758804005,0.012793268046722126,0.002979526659675144,0.40920989839110605,0.19553703811608236,0.16020627534462656,0.098447308694505,0.053656309588894176,0.022525414895556598,0.006452300492542257,0.41251466209145643,0.20405751359506885,0.15476090915434584,0.0954298366044771,0.05054791540371533,0.021883579618468225,0.006452300492542257,0.4307965865388853,0.24529673373756242,0.1832849926831239,0.11759382390881075,0.06683804020846974,0.02879471132081586,0.00787916018044183,0.010632908289187915,0.012927058980922473,0.18775884864035872,0.5244222912407761,0.5195846792766532,0.6814403977894384,0.0008141316765410902,0.010653207831557631,0.010034763661802061,0.8735368193570082,0.754532723031986,0.8098913188215151,1.1158453846069487,0.0008141316765410902,0.010782284591615088,0.00939474929704706,0.008764303501603624,0.008250431609469724,0.005722952987080178,0.0022941976398708655,0.00026662573443919066
42.19000244140625,0.40319425428962236,0.15402451487696373,0.12679590310515065,0.06487261782477476,0.029727445227519887,0.010351226810679908,0.0024778277248148476,0.40631180127892097,0.16734358752092987,0.1137640800709083,0.05828818641327131,0.025960341208548166,0.00978664560235076,0.0024778277248148476,0.42446607755865345,0.2221585881379035,0.1456207229999201,0.07659582772775199,0.03589400647791233,0.012812020269295545,0.002985014326987166,0.4094517979104646,0.19564311745126198,0.16027109514871393,0.09850305825979248,0.05370003814213416,0.022552070986948995,0.00646305046903768,0.41272998798679983,0.20417579251358495,0.15482837391102006,0.09548725164861155,0.05059134476729823,0.021906117771688813,0.00646305046903768,0.4309418631199613,0.24543938717324293,0.18335902466385576,0.1176566239925118,0.06688961884354055,0.028828990559021078,0.007893107829196376,0.010613774863177343,0.14938697673739595,0.35307115005504197,0.0313848407323475,0.2679662354994557,0.09584511554107426,0.0008182959321071762,0.010633593038625645,0.010014936010653123,0.8749792969093055,0.993402397795609,1.0764691584647033,0.8710064020714626,0.0008182959321071762,0.010764625578800311,0.009408024582743226,0.008764465743053075,0.008253332650332033,0.0057263887348087536,0.0022978347073106037,0.000267464405113672
42.2900390625,0.4035086086054053,0.15394152554833612,0.12688730791368355,0.06490292482957492,0.029755989937271837,0.010365822521402378,0.0024822749776566206,0.4066068070856889,0.16748946813722146,0.11385287151170288,0.058345090169760215,0.02598843513420467,0.009798061866925648,0.0024822749776566206,0.42467198874803036,0.2223070847587883,0.14568721906596174,0.07665149779768494,0.03592865426573401,0.012829884689573155,0.00299052612860642,0.40978042828410394,0.19568098199301714,0.16033451316635086,0.09855838762794607,0.053743574630073024,0.02257868435402004,0.0064737959381919695,0.4130384241891243,0.2042217059363842,0.15489449463453797,0.09554433683245676,0.050634579030898116,0.02192860264344415,0.0064737959381919695,0.4311589085350185,0.24555968753334165,0.1834322916138629,0.11771896392031883,0.0669409660388091,0.02886321194983158,0.007907050676001356,0.010618414423696097,0.015257402101565648,0.1903498737311952,0.6953843496958185,0.22585088849924775,0.6812417412967419,0.0008224758174668702,0.01063650109074124,0.010038883381364409,0.8982060128785414,0.8020080757690549,1.0879379743322155,1.0992063599073787,0.0008224758174668702,0.010765212738228098,0.009397802559458648,0.008763475195969487,0.008256212223280374,0.0057298064130126645,0.0023014653447726804,0.0002683040128100781
42.3900146484375,0.40382965563516426,0.15430333973295562,0.12688790354087007,0.06494789823349503,0.029778573931873234,0.01037977875372928,0.002486812039708242,0.4069301480343687,0.16768065379058106,0.11390872585663815,0.05837661798134278,0.02601098395998254,0.009808658933704036,0.002486812039708242,0.4249171315124078,0.2225422557227693,0.145727939003097,0.07671946683411654,0.03596261666091515,0.012846022652414609,0.0029964428262724226,0.4101115253022538,0.1958328127336546,0.16039736999609835,0.09861386474569059,0.053787132302605595,0.022605255151384143,0.0064845238173308365,0.4133692781924642,0.20436874089354606,0.1549599218613551,0.09560151706876324,0.05067786278549148,0.021951055114632207,0.0064845238173308365,0.43140732064155046,0.24571959251280515,0.1835055698657994,0.1177814664443407,0.06699233333693261,0.02889737570492318,0.00792097173820249,0.010643070389008346,0.014218303829744197,0.18365836366220473,0.2834075506051302,0.4672644946339406,0.156231753645215,0.0008266662528958066,0.010661137405661153,0.009997988379855589,0.9152700194901281,0.9377897156394466,1.0548432491601056,1.1225081617962873,0.0008266662528958066,0.010786336764197154,0.009405116226916692,0.008762723497521713,0.008259090899204808,0.005733222785013439,0.0023050895713262187,0.0002691435300156331
42.49005126953125,0.40407950695361516,0.15435769303476046,0.12689730249547881,0.06498704181470587,0.02980492088330209,0.010394860906207117,0.0024916547728396216,0.4071913751765636,0.1677994146903392,0.11394568732651844,0.0584225005048163,0.026032419722199687,0.009820192456543616,0.0024916547728396216,0.4251244506250189,0.22269217810683856,0.14580141093343948,0.07674668924675718,0.03599719694730878,0.012865984548644026,0.0030022168467648833,0.41035081850936983,0.19586185963365618,0.1604601676137294,0.09866920053611714,0.053830604965157534,0.022631815898091504,0.006495247234650365,0.4136135578337804,0.20441876991158747,0.15502499346310547,0.09565857125265603,0.05072110319645824,0.021973502286877274,0.006495247234650365,0.4315988140984038,0.24583511923193183,0.18357823091246103,0.11784381830089342,0.06704359551960087,0.028931523643620106,0.007934888044528094,0.010651029811168736,0.023805818047165285,0.1835561962353485,0.4150640724064347,0.5189861544192604,0.4031373982348167,0.0008308723758235557,0.01067005260632849,0.010020482018907742,0.8734546680648807,1.0561720191216206,0.8376960290300516,0.9191686350870241,0.0008308723758235557,0.01079571890894952,0.009407158576480425,0.008763561600792601,0.00826196637702003,0.0057366295335121035,0.002308711819483351,0.0002699839788305932
42.59002685546875,0.4043118122355777,0.15439896063899747,0.12697426689784835,0.0650313844142741,0.02984340644639807,0.0104087836276826,0.0024961093288127733,0.40740309727447815,0.16797629222849933,0.113994631073717,0.05847417799014049,0.026061498971768838,0.009831370963332487,0.0024961093288127733,0.42526964768081243,0.22290839563177622,0.14589971187299738,0.07681796899092153,0.036039122785797524,0.012882432322222644,0.003007873832941217,0.4105615880663016,0.19597582964214205,0.16052454132787616,0.09872440040714407,0.0538738872497407,0.022658301964837667,0.006505953134119545,0.4138102478687894,0.20452518564103117,0.155092028813187,0.0957154864286521,0.0507641272105379,0.0219958675940731,0.006505953134119545,0.43174110323116843,0.24598460093390576,0.18365192727614063,0.11790602242308208,0.06709462839042758,0.028965572687752156,0.00794878264446549,0.010642143438470537,0.012493630334275741,0.187536452643298,0.5244626250742745,0.5206747635616803,0.6823076958182082,0.0008350890746513451,0.010662126211181872,0.010006169378657644,0.8733655252304764,0.7526268977825812,0.8180492435505577,1.1127161628006716,0.0008350890746513451,0.010788627566987886,0.00940122796262789,0.00876507597463409,0.008264827285181813,0.005740018434702504,0.0023123232734530165,0.00027082433073582796
42.69000244140625,0.4045375836444715,0.15476946793835664,0.12710834911001828,0.06507572552419114,0.02988077139027613,0.010423352618345125,0.0025003836248408307,0.4076027344547703,0.16812759507790662,0.114077624063369,0.058496203388461177,0.026096641836154448,0.009842167571099,0.0025003836248408307,0.42539948696493285,0.22313239691161801,0.1460226636757036,0.07685203395897754,0.036072995369727086,0.012900957595448471,0.0030133039750514113,0.41079754971352833,0.19608228866130156,0.16058782544046749,0.09877947531322351,0.05391719115635903,0.022684745920617064,0.0065166480908917055,0.4140202113980648,0.20464370723848563,0.1551583026896508,0.09577227318483288,0.05080715962874924,0.022018214867385887,0.0065166480908917055,0.4318824894215649,0.24612715383439457,0.18372460714932126,0.11796808388574719,0.06714568194610274,0.0289995647242465,0.007962664063593968,0.010623314250267251,0.020847102760590798,0.3530660906917134,0.034492563652094056,0.2554221884779731,0.10302606919744245,0.000839318932671318,0.010642833444734491,0.009987047847788316,0.874741838443407,1.0576739230306327,1.0744225068959867,0.8779190284640815,0.000839318932671318,0.010771339984140456,0.00941433803144249,0.00876524210117965,0.008267680284183255,0.005743406110192045,0.0023159283733803857,0.00027166509546154745
42.7900390625,0.40484503391544735,0.15473427024176112,0.12719792956598666,0.06511110580887361,0.029909115266203577,0.010438084001199157,0.002504841569498091,0.407891187945035,0.16827312909454242,0.1141713752814353,0.05855647257664858,0.02612494827631276,0.009853446569791063,0.002504841569498091,0.4256005865998684,0.22328029630088056,0.14608621327361318,0.07690906591865353,0.03610713650239702,0.012918889478564748,0.003018834212434428,0.41111905669079685,0.1961207992091656,0.16064973137892455,0.09883413670436816,0.05396030579371441,0.022711147916540816,0.006527338653263206,0.41432191768519366,0.20469016239275764,0.15522325019211736,0.0958287102087695,0.05084999876557383,0.022040511455048626,0.006527338653263206,0.43209459329198074,0.24624720077354856,0.18379653681142707,0.11802969241074814,0.06719650758770228,0.029033499960008934,0.007976540795179782,0.010627715188728222,0.013944561033819776,0.18952620619805086,0.6954145439143138,0.2590415986030485,0.6822340970542409,0.0008435645654002936,0.010645539046061761,0.01000879438518838,0.8949834487520948,0.8135235992842781,1.0829410057987063,1.0984057367634603,0.0008435645654002936,0.01077180081918545,0.00940424894260472,0.008764261661545869,0.008270511877914367,0.005746776084245351,0.002319527138084863,0.0002725067837494454
42.8900146484375,0.4051607499237734,0.15504673195263466,0.1271947045148773,0.06515621045894968,0.029930883374463205,0.010451405242788942,0.002509351642603185,0.4082090710233067,0.16846375545619674,0.11422703376776937,0.05858651898107094,0.026146921082050262,0.009863866123677156,0.002509351642603185,0.42584135362287445,0.2235136061767214,0.14612777472725877,0.07697515059992541,0.03614049583221666,0.012934831825941781,0.0030246994292178857,0.4114444931605148,0.1962727023900444,0.16071108129623554,0.09888894567271286,0.05400344233750971,0.02273750810286153,0.006538011804902477,0.4146469904421613,0.2048372223089434,0.15528750522222984,0.09588528847512749,0.05089288922160456,0.02206277555661914,0.006538011804902477,0.43233841689255775,0.24640685907135879,0.18386847864307743,0.11809146343355935,0.06724735429272623,0.02906737860077639,0.00799039593663986,0.010651908656326524,0.013106587803980054,0.18358928240623548,0.36573182945539146,0.42697128615810404,0.2553792892839887,0.0008478208132624466,0.010669700414637575,0.009972002011453868,0.9093791985854407,0.932993521625654,1.0442776399725946,1.1299651912336077,0.0008478208132624466,0.010792419263527381,0.009411485700501411,0.008763518353119674,0.008273342237258643,0.005750144885321624,0.0023231195862850897,0.0002733483656353513
42.99005126953125,0.40540718648203056,0.15512829977933937,0.12720478870236374,0.06519121456818794,0.029957726452374104,0.010466943409556437,0.0025141298840505423,0.40846652787945675,0.1685823068895865,0.11426471251335746,0.05863089531113528,0.0261680485677445,0.00987554057021699,0.0025141298840505423,0.4260454064762217,0.22366268877561107,0.14620069722163898,0.07700138526834079,0.03617455414509515,0.012954729354675907,0.0030304586730619536,0.41168037436565486,0.19630251268875676,0.16077238075665368,0.09894361662138083,0.05404649561546173,0.022763858738528642,0.006548680606529029,0.4148876138774266,0.20488783809392075,0.15535142465149754,0.09594169446304249,0.050935729010864385,0.022085036051548254,0.006548680606529029,0.4325266562821036,0.2465222761574985,0.18393981672291276,0.11815308735910741,0.06729809810612397,0.029101242113749204,0.008004246435609914,0.01065982669998166,0.01707540129854023,0.1835092115967111,0.3948188708290217,0.3498316575381812,0.49499480521614053,0.0008520928944240958,0.010678551264398383,0.009991123161017391,0.873257401694648,1.0555303697979375,0.8287668239310877,0.9256302957968677,0.0008520928944240958,0.010801660073751426,0.009413498709202913,0.008764355939410433,0.008276169193249512,0.005753504311499031,0.0023267101115082137,0.00027419086578965037
43.09002685546875,0.405633958108605,0.15521270323355954,0.12727947010333923,0.06523908234612849,0.029995313561978855,0.010480612029103293,0.0025185368260285308,0.40867312817032936,0.1687586538925688,0.11431029974583448,0.05868491613851303,0.026196662734773984,0.009886376429905547,0.0025185368260285308,0.42618684967755033,0.2238772934624414,0.1462975086329105,0.07707414296021488,0.03621615791181774,0.012970944020398804,0.0030361092660788945,0.41188680707727227,0.19641671301095126,0.16083523011371367,0.0989981548885927,0.054089361264963685,0.02279013570240551,0.0065593320681077176,0.41508022156920155,0.2049944557430789,0.15541723316627365,0.0959979799472862,0.050978362114652905,0.0221072163573058,0.0065593320681077176,0.43266570864580034,0.24667141097424194,0.18401217369429712,0.11821456707536936,0.0673486160732138,0.029135008108625113,0.00801807542127979,0.010651196290211003,0.012146959856060619,0.18733173252887786,0.5245238547414997,0.522174434776636,0.6833773017818197,0.0008563756171963932,0.010670865780844634,0.00997923800579438,0.8732045040191859,0.7516572368068556,0.8274500591729024,1.1100126777542894,0.0008563756171963932,0.010794837274817837,0.009407663377538003,0.00876586643621683,0.008278981480352282,0.0057568462519201015,0.0023302899749656674,0.00027503325326492677
43.19000244140625,0.4058538343951302,0.15552208645124638,0.1274124473858988,0.0652755177396246,0.03003285980858623,0.010495032950245316,0.0025228397145675217,0.4088673922247437,0.16890957201334847,0.11438646162673104,0.058701822387854735,0.026231807677124578,0.009897317642324013,0.0025228397145675217,0.4263128844215257,0.22409925189378488,0.14641752486633952,0.07710541479434473,0.03625047732170841,0.01298927727987598,0.0030414964930181336,0.41211696923951285,0.19652354278329598,0.160897014535504,0.09905257129422995,0.05413224923762143,0.022816371302533046,0.0065699727307801424,0.41528494774230507,0.20511321114003736,0.15548234008268885,0.09605415469910318,0.051021005010389774,0.02212937884529655,0.0065699727307801424,0.43280330667538275,0.24681385030978528,0.18408353408133724,0.1182759075879022,0.06739915565842906,0.02916871811903815,0.00803189137843527,0.010632667239471117,0.015623563403427168,0.3530613323076573,0.041584225782007794,0.25902879605610757,0.11684111068704553,0.0008606716054776831,0.010651890439141706,0.009960744000252044,0.9995966212570945,1.056642668301664,1.0726695299782874,0.8852447018049294,0.0008606716054776831,0.010777912212237131,0.00942061074456572,0.008766036246538936,0.008281785700748424,0.0057601870969951445,0.002333863577722805,0.00027587603912417714
43.2900390625,0.4061545262249564,0.1555305563224096,0.12750021648705767,0.06531645828542042,0.030060885710407867,0.010509847430131085,0.0025273087703836686,0.4091494329281185,0.16905477193280186,0.11448410433176688,0.058765585949060894,0.026260305205487763,0.009908426326777372,0.0025273087703836686,0.42650925532051626,0.22424656515029162,0.14647826990065388,0.07716345660188927,0.03628411945252829,0.013007275572784556,0.0030470340020697256,0.41243150426667874,0.1965626898153745,0.16095744381237045,0.09910658071251463,0.05417495066015079,0.022842565685795468,0.006580609109186208,0.4155800675180495,0.20516019746654224,0.15554613364236516,0.0961099574277497,0.051063454697672976,0.022151493114995632,0.006580609109186208,0.4330105840679315,0.2469336358600986,0.18415415872842583,0.11833680219879436,0.06744947075579956,0.029202372346136637,0.008045702759924212,0.01063683733966856,0.013112170484564336,0.18884078747963678,0.6954574425094497,0.3657124843302888,0.6834579443112957,0.0008649835156337098,0.010654400697842839,0.009980586275583098,0.8923185291142108,0.8279478152888522,1.078792262285645,1.0977424593143543,0.0008649835156337098,0.010778252107243716,0.009410652318221427,0.008765065546941158,0.008284568599475984,0.005763510597893627,0.002337430938230757,0.00027671973539685916
43.3900146484375,0.4064649920725741,0.15580263710175288,0.1274934182597417,0.06536158778024659,0.030081908142098202,0.010522595884150365,0.002531785657433624,0.40946194307537914,0.16924483821505343,0.11453950663972856,0.05879420501658306,0.026281748422393347,0.009918687470547916,0.002531785657433624,0.426745725657951,0.22447814486873668,0.1465206358996755,0.07722722385125795,0.036316845062712814,0.01302303330708244,0.0030528518653229297,0.4127513645491171,0.19671465817021072,0.16101732198853924,0.09916073754517347,0.054217674676769974,0.02286871899825147,0.006591228252475694,0.41589944986103056,0.20530727443855165,0.15560923794458884,0.09616592966054094,0.051105957765253285,0.02217357433998525,0.006591228252475694,0.43324990416672504,0.24709303477073413,0.18422479635801176,0.11839785920178002,0.06749980783213458,0.029235970989944036,0.008059492742318144,0.01066057615537553,0.012462200633439936,0.1835244959839909,0.36485042623667013,0.41053587542684605,0.25519136714876944,0.0008693061076102933,0.010678095581278987,0.009947405853441884,0.904869169495164,0.8835811566331688,1.038144656506199,1.1195737533900194,0.0008693061076102933,0.010798378607551645,0.009417813649904681,0.008764330305919584,0.008287349939252987,0.0057668330543074525,0.0023409920748698578,0.00027756330972232844
43.49005126953125,0.40670804784635184,0.1559038428123256,0.12750413115298154,0.065392719037539,0.030109362405747277,0.010538517886071231,0.002536508895267052,0.4097156935334392,0.16936319270871925,0.11457787277405013,0.058837129296427794,0.026302676298238018,0.00993052889599438,0.002536508895267052,0.4269465635787713,0.2246262942368856,0.14659300073977163,0.07725305497756968,0.03635059761321026,0.013042859909406509,0.0030586158774791356,0.4129838574704336,0.19674522147143375,0.16107715828289376,0.09921475959217421,0.05426031711677869,0.022894863243440127,0.006601843154790222,0.41613645085999773,0.20535846631759574,0.15567203132972188,0.09622171302731991,0.05114840442693949,0.02219565332149123,0.006601843154790222,0.43343494206635746,0.24720833262890202,0.18429484333271806,0.11845877258294518,0.0675500441692632,0.029269555171955505,0.008073278193106801,0.010668450890206101,0.014675026868709386,0.18346457292339102,0.3844279101444241,0.3509128348261202,0.5238386489687612,0.0008736446809819734,0.010686880606754861,0.009963583871718869,0.8730743214680595,0.8836614513782065,0.823412808630368,0.9320299051984552,0.0008736446809819734,0.010807480198674854,0.009419797392115776,0.008765167292983884,0.00829012768868342,0.005770146376691984,0.0023445513427373253,0.0002784077892972416
43.59002685546875,0.40692941044204367,0.15602448038184874,0.1275765502859004,0.06544389213747659,0.03014608605574812,0.01055196772865862,0.0025408851061692393,0.4099172682194207,0.16953899693820554,0.11462004939447232,0.05889332668425275,0.026330841473564667,0.009940934608314172,0.0025408851061692393,0.4270844048528062,0.22483933961882419,0.1466883377141264,0.07732715709910802,0.03639159360094063,0.013058871247224765,0.0030642374328787338,0.4131860326585455,0.19685964438323206,0.16113851905796847,0.09926865212338704,0.05430277460277413,0.02292093479948297,0.006612440891236449,0.4163250513658499,0.20546527688419414,0.15573664151368422,0.09627738484170453,0.05119065529093208,0.022217653680220245,0.006612440891236449,0.4335708324975304,0.24735711078827224,0.1843658931793794,0.11851954518629039,0.06760005802851732,0.029303043177532115,0.008087042320272284,0.010660070148621652,0.011863008463966412,0.18714259433059027,0.5246085254174698,0.5243103402527857,0.6847090944142,0.0008779939633204852,0.010679429886573926,0.009953847517220109,0.8730533471366005,0.7515007924333803,0.838792817586918,1.107490527783572,0.0008779939633204852,0.010800916635357368,0.009414056051750785,0.00876667392223432,0.008292890686261899,0.005773442564261979,0.002348100078961283,0.00027925214081080883
43.69000244140625,0.4071435331218976,0.1562824110102905,0.12770840488354718,0.06547213331236204,0.03018370804477414,0.010566220941331826,0.0025452530164857354,0.4101062906089654,0.16968953087773817,0.11469061045820839,0.0589054978565865,0.026365838862887157,0.009952055587284927,0.0025452530164857354,0.4272067422685831,0.22505943194806644,0.14680547755331247,0.07735623857627821,0.036426432629930616,0.013076978373482971,0.0030695897068414874,0.4134105305526661,0.19696683609077884,0.16119883911607,0.09932242582757064,0.05434525507985307,0.02294696571818031,0.0066230279694025375,0.41652466237970787,0.2055842571972968,0.15580060934437986,0.09633296221849107,0.05123291778723873,0.022239635785406248,0.0066230279694025375,0.4337047416679869,0.24749942395376173,0.18443596590762834,0.11858018194981142,0.06765009439547574,0.029336476193463964,0.008100793568287364,0.0106418371696308,0.013786783880873635,0.35305685310205687,0.06468874867253559,0.3137835446782393,0.14672666787377417,0.000882356619448054,0.01066076741287863,0.009935914030241114,0.9705710771450698,1.0557690364876449,1.0711857979170178,0.8935707299380803,0.000882356619448054,0.010784345449121114,0.009426843192700984,0.008766847227993275,0.008295645477109976,0.005776737782203547,0.0023516426460569173,0.00028009687661129166
43.7900390625,0.40743760915412564,0.15633039618362812,0.127794386279238,0.06551907595804772,0.030211223019836635,0.010581188483742935,0.0025497303715730966,0.4103820551927615,0.16983439083306756,0.11479130158133878,0.05897250879644811,0.02639458235003578,0.00996304536141964,0.0025497303715730966,0.42739844714928094,0.22520613513179855,0.14686356592643088,0.07741479094300781,0.03645966891668181,0.013095051896403894,0.0030751346933294925,0.4137182418560689,0.1970066101779524,0.16125782648934753,0.0993757989208196,0.05438755165203927,0.022972956142350873,0.006633610870722294,0.41681333600908665,0.20563176424921856,0.15586327361836858,0.09638814700128583,0.05127498695339017,0.022261572144416507,0.006633610870722294,0.43390730466263666,0.24761894049637126,0.18450531702622783,0.11864037967076503,0.06769990960527533,0.029369854415358543,0.008114540350054896,0.010645783997601462,0.012534624929464142,0.1882615858504475,0.6955138665407862,0.36448906938326775,0.5166269743644197,0.0008867353469358719,0.01066308922827842,0.009954105472697464,0.8901851499822248,0.8411274117638414,1.075406517132667,1.0972104002246796,0.0008867353469358719,0.010784569595698847,0.00941701320518443,0.00876588592009577,0.00829837905034412,0.005780016002777756,0.0023551790621406357,0.0002809425099637519
43.8900146484375,0.4077429046612534,0.1565711850302472,0.12778425625297807,0.0655641534606794,0.03023167731856248,0.010593319747148354,0.002554188822022518,0.41068927619815354,0.17002390378967577,0.11484630165033911,0.05899991500477665,0.026415486494144786,0.009973139169665307,0.002554188822022518,0.4276306907690566,0.22543597596376394,0.1469066833342836,0.077476321934582,0.0364916419861074,0.013110655508612627,0.0030809135991000246,0.4140326096420396,0.19715863655897617,0.16131626744682476,0.09942931927489398,0.05442987147342205,0.022998906214018996,0.006644176708983929,0.41712711779834194,0.20577885043993308,0.1559252472072728,0.09644352428367611,0.051317110324364486,0.022283475262463943,0.006644176708983929,0.43414220454378305,0.2477780678001345,0.18457468188772097,0.11870073967136378,0.0677497476667435,0.029403178037740726,0.008128265920401204,0.010669075907969115,0.012027897884654743,0.18346361499001604,0.36430781879803664,0.4043465089653511,0.2561006074188655,0.000891124824599434,0.010686325966227476,0.009924112668132586,0.9012233213576674,0.8518675756242562,1.038588700398023,1.1103064553305215,0.000891124824599434,0.010804217352255435,0.009424100551043941,0.008765158441580375,0.008301110753138979,0.0057832933027541465,0.002358709345239534,0.00028178800622869035
43.99005126953125,0.40798261366262056,0.15668435312325127,0.12779552165179892,0.06559168641208957,0.03025984546562024,0.010609610685667993,0.0025588137408989807,0.41093936267123743,0.17014205748081956,0.11488523765420354,0.05904131496116176,0.026436336885058784,0.009985092393430126,0.0025588137408989807,0.42782836786126005,0.22558318067660185,0.14697848567539396,0.077501897169738,0.03652524587499983,0.013130307454500622,0.0030866524218393205,0.41426173925111504,0.19718994256141026,0.16137467491674878,0.09948270800530959,0.05447211135481758,0.023024847685870316,0.006654738412629622,0.41736053094944725,0.20583060780432783,0.1559869330821326,0.09649870487315486,0.051359168873669474,0.022305377751580913,0.006654738412629622,0.43432409266722993,0.24789323716476594,0.18464346884364014,0.11876095943372916,0.06779948707304177,0.029436487842637617,0.008141987067597996,0.01067690550698984,0.013435683987187256,0.18342210550487661,0.3781957954702739,0.3523368408744544,0.5280067351541146,0.0008955304340867951,0.01069504379267254,0.009937718030429577,0.872905596739725,0.8831673103987151,0.8208526064991063,0.9390941414689605,0.0008955304340867951,0.010813181797993185,0.009426055120890502,0.008765994755982226,0.008303838696682228,0.005786561702142671,0.0023622378126142572,0.00028263439499637494
44.09002685546875,0.40819868916692237,0.15683416975361894,0.12786575899146585,0.06564594727087869,0.030295672618634,0.01062287793201553,0.0025631761003335678,0.41113602669919425,0.17031732062171998,0.11492389457811518,0.059099391802399315,0.026464120292933015,0.009995077951247423,0.0025631761003335678,0.42796270598154096,0.2257946775438468,0.14707237992434954,0.07757709426441194,0.03656552811997689,0.013146171074802532,0.003092251325327981,0.4144597352101035,0.19730458044719626,0.16143458221025275,0.09953597031488434,0.054514168884468986,0.023050717426618853,0.00666528312107265,0.41754519844052096,0.20593760242958573,0.1560503655877071,0.0965537768655836,0.05140104186103308,0.02232720343772913,0.00666528312107265,0.4344568940442625,0.24804164934085732,0.18471324304640963,0.11882104175898288,0.0678490072766287,0.029469702779201575,0.008155687077527327,0.010668768276051406,0.011625971927017269,0.18696725990241053,0.5247200800691642,0.35754152387679206,0.5181376888522563,0.0008999468215648094,0.010687821826243232,0.009929887910852423,0.8729110200797205,0.8887756288448753,0.8520517443193005,1.1053643230732366,0.0008999468215648094,0.010806868493632516,0.009420406488670902,0.00876749753239378,0.008306551821583262,0.005789813307400059,0.002365755876149881,0.0002834806407002508
44.19000244140625,0.4084071965502531,0.15705048351496836,0.12799643204683112,0.06566628323163955,0.03033330134837117,0.010636888800322878,0.0025675939277473186,0.41131993586550225,0.17046750060251767,0.11498986754890898,0.05910734031685212,0.026498712357081917,0.010006395957271616,0.0025675939277473186,0.4280814432175182,0.22601291483983568,0.1471866790331235,0.07760463033506447,0.03660074927027587,0.013164142900873286,0.0030975738273094577,0.41467870095682774,0.1974121253837605,0.16149347256019958,0.09958911676458132,0.054556250041535984,0.02307654723640298,0.0066758173087952824,0.4177398137416984,0.20605679882638514,0.15611321650977,0.09660876796020079,0.05144293112139802,0.022349010736331696,0.0066758173087952824,0.43458721083195145,0.2481838241516135,0.18478205916504883,0.11888099151922538,0.0678985508359188,0.02950286369364514,0.008169374354819675,0.010650827337939659,0.01283034746010289,0.3530526329595558,0.19404217899832157,0.3801503083998977,0.23954764356892955,0.0009043766931354287,0.01066946770904237,0.009912457594383695,0.9455202681632717,1.0550220773444876,0.8990629594774454,0.9027744802853326,0.0009043766931354287,0.010790642795296674,0.009433035839757766,0.008767674157325257,0.008309256617025737,0.005793064064264764,0.002369267860427979,0.0002843272569230539
44.2900390625,0.4086947965263972,0.15713380808116895,0.1280806556351193,0.06571908455276002,0.030360062157030174,0.010652006483003242,0.002572076739509579,0.4115895581913837,0.17061199290286033,0.11509291195294805,0.05917729633417272,0.02652771639723498,0.010017269994822092,0.002572076739509579,0.4282686673637279,0.22615897896679385,0.14724225430097918,0.07766315411700078,0.036633745189288795,0.013182206616183098,0.003103139437179362,0.41497973361244483,0.19745251718937937,0.16155105213001922,0.09964186883191997,0.05459814986790315,0.023102337254129197,0.006686347424465338,0.41802217861598234,0.20610481630182462,0.15617477868913018,0.09666334714495765,0.05148462840481601,0.02237077506398948,0.006686347424465338,0.4347851686187625,0.24830306440942618,0.1848501674711515,0.11894050892406342,0.0679478764769436,0.029535970776241937,0.008183057272896735,0.010654558247459403,0.012108739345631746,0.18776572702172292,0.6955848739264621,0.36347682192859554,0.5185706735907898,0.0009088227879198469,0.010671607777267215,0.009929215324992604,0.8883924411040867,0.857374969130783,1.072633017316323,1.0968349181833754,0.0009088227879198469,0.01079075619943316,0.009423332114787837,0.008766721910714101,0.008311940318732065,0.005796298160424447,0.002372773783210447,0.00028517475813717063
44.3900146484375,0.40899500048118864,0.157352415215819,0.12806738304130585,0.06576400057115726,0.030380505840234193,0.010663633155661326,0.002576526381375213,0.41189157270493015,0.17080096585550847,0.1151475388882152,0.05920378476152205,0.026548168388151674,0.010027217927857364,0.002576526381375213,0.4284966806404014,0.22638707303133795,0.14728608829411818,0.07772251679272309,0.03666493398771859,0.01319773854957301,0.0031088644108971724,0.41528869188956613,0.19760459456577772,0.1616080897436814,0.09969476801548292,0.054640073567592,0.02312808761793955,0.006696860645684742,0.41833044872196057,0.20625190398525545,0.1562356508981852,0.09671814386697132,0.05152638129116694,0.022392505599723025,0.006696860645684742,0.4350157298915984,0.24846190836395798,0.1849182902300618,0.11900018848988167,0.0679972258015742,0.029569024216222498,0.008196719163957015,0.010677410899410418,0.011708436810628657,0.18340629520227017,0.3640893307361078,0.4074585182117621,0.2588111258679374,0.0009132797029319773,0.010694394588070408,0.00990204217636435,0.8982524981786926,0.8336683012374553,1.0480299342773487,1.1008640329056574,0.0009132797029319773,0.010809937992386073,0.009430346873725197,0.008766001906415915,0.008314621851831643,0.005799531455475021,0.002376273662192448,0.000286022107472537
44.49005126953125,0.4092313967434446,0.15746985236016547,0.1280791616293713,0.0657881946143695,0.03040918685493991,0.010680215836256411,0.002581059610444659,0.4121380374272652,0.1709189080753611,0.11518705367677445,0.05924350268139868,0.026569013285491314,0.01003928524402216,0.002581059610444659,0.4286913300310418,0.2265334247735307,0.1473573224151268,0.07774832441119078,0.036698516669587324,0.013217108434006827,0.0031145776488479123,0.4155144843041219,0.19763663306288334,0.16166510208295598,0.09974753866688557,0.05468191891348403,0.023153829834094867,0.006707369836055274,0.4185603093463155,0.20630421632800078,0.15629626081538342,0.09677273618541225,0.051568060061006525,0.022414236633822162,0.006707369836055274,0.43519451910844564,0.24857694029494337,0.184985847493846,0.11905973111196615,0.06804647848955614,0.02960206446220805,0.008210376737964403,0.010685193635379503,0.012673627467092755,0.18338165070074067,0.37410805558243004,0.35425334534165587,0.5346287558018719,0.0009177529025735099,0.010703043935552792,0.009913395328737017,0.8727482500776013,0.8827380992516047,0.8208230987796689,0.9438002153189734,0.0009177529025735099,0.010818767326396648,0.009432272383486146,0.008766837482842033,0.008317299474603562,0.005802756076157589,0.0023797717773255313,0.0002868703368577437
44.59002685546875,0.4094423044665046,0.1576417766472931,0.1281473094998171,0.06584535044993514,0.030444070494650644,0.010693318012518625,0.002585422253243404,0.4123299032359789,0.17109363175963066,0.11522209990827717,0.05930318464313071,0.026596497812632704,0.010048880020868723,0.002585422253243404,0.42882221946008264,0.2267433902854112,0.14744977938373316,0.07782405863677253,0.03673814761462589,0.013232903216420757,0.0031201448871035656,0.41570837828867,0.19775147841438018,0.16172359032320285,0.09980018592314735,0.05472358444050436,0.02317950125347106,0.006717862198478828,0.41874111699708877,0.20641138632669404,0.1563585452462264,0.09682722545000866,0.051609561667149056,0.022435892639657343,0.006717862198478828,0.43532430241877634,0.24872497759754847,0.18505437676285388,0.11911913954960729,0.06809551516035926,0.029635011115591123,0.008224013357824756,0.010677293892003094,0.011425009139100358,0.18680420959671834,0.4908120546675505,0.3628583977465976,0.5202949304451473,0.0009222369509571212,0.010696044849013138,0.009907259726744142,0.8727768457469488,0.8645291781855362,0.8651659762676593,1.1034103925388568,0.0009222369509571212,0.010812695622080103,0.009426715184951933,0.008768336425717718,0.008319962227874613,0.005805964233457111,0.002383259614204277,0.000287718408551247
44.69000244140625,0.4096453317273004,0.1578263362607173,0.1282767103033564,0.06585881992541316,0.030481656111382656,0.01070707558583767,0.002589880764099963,0.4125088246674078,0.1712434602014747,0.11528444431936714,0.05930767448547951,0.02663056862011056,0.01006034175397801,0.002589880764099963,0.42893746020793655,0.2269597239185731,0.14756127403334435,0.07785053419874327,0.036773519063505004,0.013250737178814673,0.0031254705536544417,0.4159219409849069,0.1978593679846035,0.1617810849518965,0.09985272022064752,0.0547652742011863,0.023205133428993874,0.006728344174769795,0.4189308533430316,0.2065307900676645,0.15642030341746418,0.09688164594708958,0.051651082190681485,0.022457529530888504,0.006728344174769795,0.43545112057291807,0.24886700228417907,0.18512196655891555,0.11917841861062374,0.06814457599528408,0.029667904688098046,0.008237637388788136,0.010659640998950436,0.012233757847859393,0.35304865330491886,0.19462884031589403,0.5436437585885993,0.39568345618924733,0.0009267345957991443,0.010677994622205087,0.009890283309389,0.9286945565213437,1.0543941473219596,0.89803033355089,0.9128505100195711,0.0009267345957991443,0.010796807268897441,0.009439189142916584,0.008768516204806516,0.00832261654599278,0.005809171659257616,0.002386741459990906,0.0002885668373155807
44.7900390625,0.40992659254380187,0.1579400373167569,0.12835919329639628,0.06591651423334909,0.030507680482719447,0.010722392337338084,0.0025943785033434026,0.4127724358469646,0.17138758476136493,0.11538915947869283,0.059380021342778325,0.0266596669503007,0.010071143778767583,0.0025943785033434026,0.42912026408563364,0.22710516431442102,0.1476144915960869,0.07790864561087318,0.036806372133414984,0.013268798900233513,0.0031310368129595667,0.4162164369864737,0.19790036826419813,0.16183729016317655,0.09990486621973055,0.05480678513703449,0.02323072649580384,0.006738822181260147,0.4192070439434377,0.20657930783304465,0.1564807823059898,0.09693563231125626,0.051692414634037606,0.02247912579275442,0.006738822181260147,0.43564457954481056,0.24898595931417764,0.18518886201391216,0.1192372718363318,0.06819342206261107,0.029700745364864937,0.008251257165249685,0.010663163136968483,0.011780624516551036,0.18733644818560802,0.5243812135920426,0.3626487005449878,0.5210979330713391,0.0009312486181163855,0.010679959441682681,0.009905793793048123,0.8868824285255087,0.869566481450055,1.070353777097839,1.0965921442543465,0.0009312486181163855,0.010796814757763935,0.009429609550600637,0.008767572705943312,0.008325249913415525,0.005812362751239498,0.002390217332125648,0.0002894161387851358
44.8900146484375,0.4102217827108854,0.1581464061860466,0.1283429925083264,0.06596122424669669,0.0305284310171485,0.010733492322776744,0.0025987949986827283,0.41306932539072344,0.1715760216888542,0.11544327511470215,0.05940577092345381,0.026679813392902468,0.010080947784381006,0.0025987949986827283,0.42934416643672524,0.2273315275943592,0.14765900472115281,0.07796554892573447,0.03683678983995875,0.01328424034491005,0.0031367294147500342,0.4165200680096271,0.19805248972061962,0.1618929576625491,0.09995715919902001,0.05484832054082333,0.02325628058830547,0.006749283458558438,0.41950989023153934,0.2067263894274635,0.1565405676744958,0.09698985930225103,0.0517338037763756,0.02250068784434686,0.006749283458558438,0.43587088218738484,0.2491445086452802,0.18525577258318654,0.11929628709859114,0.06824229260666878,0.029733533330023043,0.008264856095914059,0.010685584077471508,0.011459906164129867,0.1833522311891551,0.36422940071125126,0.2640369707331676,0.26490007722076403,0.0009357735324599957,0.010702304422743024,0.009881120393958021,0.8958010634538921,0.8231210375270054,1.0728931415687875,1.0923788172866253,0.0009357735324599957,0.010815542963479132,0.009436553081503539,0.008766859903186187,0.008327880827495903,0.005815553157303202,0.0023936872479607273,0.00029026527395855387
44.99005126953125,0.4104549002740058,0.15826035665072852,0.1283552333659068,0.06598232500718598,0.03055732879155704,0.010750329789722351,0.00260323867640994,0.4133122104076143,0.1716937649669177,0.11548328115906073,0.05944375182301763,0.026700692302679574,0.010093099668153298,0.00260323867640994,0.42953578495186806,0.22747705747320132,0.14772966902663123,0.0779924178009094,0.0368704816942796,0.013303236719097711,0.003142403085276522,0.4167425503930143,0.1980852506004798,0.1619486079196922,0.10000932666859148,0.05488977912863879,0.023281826970639557,0.006759740806265892,0.4197362343025112,0.20677924637160072,0.1566001177224327,0.09704387510737064,0.051775109672821784,0.022522251617016407,0.006759740806265892,0.4360466225417741,0.2492593945233383,0.18532212973756348,0.11935516862516983,0.06829106846980457,0.02976630870468146,0.008278450813330066,0.010693318319439996,0.012154413230898166,0.1833430641709875,0.37127378277815287,0.35692054366943116,0.5465519900404755,0.0009403148866816204,0.010710884102476649,0.009890499142933678,0.8726020631223912,0.8823700654578469,0.8231163141580502,0.9489608756538817,0.0009403148866816204,0.010824239180908482,0.009438449660025985,0.008767694683730069,0.0083305076976815,0.005818735108234955,0.0023971554506980147,0.00029111527700342974
45.09002685546875,0.41066075695118953,0.15844730635053822,0.12842139028065339,0.06604218111383532,0.030591346574477322,0.01076331277454819,0.002607629540584524,0.4134993879803692,0.17186794410494974,0.11551454669668,0.059504742077721565,0.026727981767819275,0.01010234278181431,0.002607629540584524,0.4296633163961266,0.22768550727133077,0.14782071022061863,0.07806817771788,0.03690951188654767,0.01331901228229285,0.0031479181381138116,0.41693241860809604,0.1982002960156415,0.1620057108663603,0.10006137370087834,0.05493106036369453,0.023307303467640036,0.006770181489972947,0.41991325428233306,0.20688658325278766,0.156661276079858,0.09709779572278875,0.05181624710888353,0.02254374223713977,0.006770181489972947,0.43617345694594745,0.2494070484870183,0.1853894440283636,0.11941391913452931,0.06833963141512399,0.02979899173123155,0.00829202475656762,0.010685650172339984,0.01125242215152196,0.18665213699488062,0.41391071296589393,0.37316114870434286,0.35483794894200915,0.0009448671621323189,0.010704102154957993,0.009885872781391615,0.8726504878045008,0.8463896971739616,0.8794873147101562,1.1018172736324656,0.0009448671621323189,0.010818400723064012,0.009432982630362479,0.008769189816518795,0.008333119663158646,0.0058219009169316474,0.002400613498555733,0.00029196510807843546
45.19000244140625,0.41085843619522827,0.1586100204104144,0.12854942640920003,0.06604998233222208,0.030628748601441276,0.010776778635963493,0.0026121374951552628,0.4136734442767222,0.17201741590992997,0.11557421382806875,0.05950687197216108,0.026761543554585036,0.01011393452533925,0.0026121374951552628,0.42977515672400873,0.22789994937279212,0.1479294623890362,0.07809403742126739,0.03694494498178651,0.013336800311996681,0.0031532560191520538,0.41714070439751205,0.19830852173404742,0.16206184309585867,0.10011331061077798,0.054972366409998405,0.023332741389345005,0.006780611919253633,0.42009822580127737,0.2070061857229277,0.1567219639031529,0.09715165852766564,0.05185740704784392,0.02256521307316221,0.006780611919253633,0.43629686758241465,0.2495489116894903,0.18545583704282062,0.11947254337176824,0.06838821929529142,0.029831622592834995,0.008305586251949068,0.010668281363794697,0.011820724379097824,0.3530448969712442,0.1956247868074726,0.5406350802517493,0.39441425465642155,0.0009494331485279934,0.010686351398040032,0.009869307767168087,0.9169046645465581,1.0538708377858406,0.8972129622334161,0.9244215682378182,0.0009494331485279934,0.010802841808672853,0.009445303552566446,0.008769372595209348,0.008335723104486794,0.00582506610682334,0.00240406564183166,0.0002928152830947802
45.2900390625,0.4111334919593466,0.15874484458836555,0.1286301913135697,0.06611153331201093,0.03065408986997429,0.010792289980316883,0.002616635490614064,0.41393117272598273,0.17216119522463488,0.1156800494763754,0.05958075323518243,0.026790589531520793,0.010124654744049041,0.002616635490614064,0.4299536894183264,0.22804477595228137,0.14798043647368125,0.0781513766594922,0.036977556694543834,0.01335478592812578,0.0031588333498399133,0.4174288027231997,0.19835012133504978,0.16211670674180825,0.10016486516466963,0.05501349607159242,0.02335814086726843,0.006791038478524963,0.42036837376132913,0.20705519382916754,0.15678138542843473,0.09720506573912495,0.05189838158960153,0.02258664609374352,0.006791038478524963,0.43648593142402997,0.24966757887468896,0.1855215488694974,0.11953074813138619,0.06843659547369484,0.029864201469677738,0.008319143595289286,0.010671601675698913,0.011519370196189874,0.18696118934511294,0.3531951573497453,0.3619856042502984,0.5244860540669588,0.0009540156691185437,0.01068814727486661,0.00988373150535161,0.885598150992166,0.8835514101574368,1.0684909222433183,1.0965111170607382,0.0009540156691185437,0.010802748037143636,0.009435846008471624,0.008768437546421412,0.008338305756524143,0.005828215280270496,0.002407511897636076,0.00029366631880055615
45.3900146484375,0.41142374508843377,0.1589498416436869,0.128611268612481,0.06615591172600724,0.030675344074695726,0.010803028084240374,0.002621031822080776,0.414223017705221,0.17234907535562072,0.11573366938518742,0.05960589121791268,0.026810501669725272,0.010134365589153978,0.002621031822080776,0.43017358872593914,0.22826942914817563,0.1480255874432073,0.07820559899537367,0.03700723868471075,0.013370188189399123,0.0031644988443518558,0.4177271879880576,0.1985022800701543,0.16217103671415672,0.10021656657094316,0.055054650767635195,0.0233835020322151,0.006801448470611698,0.42066588307892777,0.2072022619207295,0.15684011105117465,0.09725873820731112,0.051939413667773125,0.022608044400915097,0.006801448470611698,0.43670805382497596,0.24982582276658635,0.18558727642547257,0.11958911479776456,0.0684849968849884,0.02989672854097784,0.008332680270948465,0.010693598351596624,0.01125898671097527,0.1833011509776353,0.36483482448065974,0.3725323841867753,0.2787640920540763,0.0009586091553121747,0.010710058403109074,0.00986127903990212,0.8936963204075229,0.8177368529408814,1.0991355857400942,1.0843596192065224,0.0009586091553121747,0.010821034643755624,0.009442719631617625,0.008767731687159792,0.008340885684042941,0.005831363878865475,0.0024109522830039753,0.00029451717414422367
45.49005126953125,0.41165361798509187,0.1590558909669399,0.128623913494323,0.06617416909807221,0.030704332597865987,0.010820043484158454,0.0026253499106904474,0.41446236486347365,0.17246663235012713,0.11577414647768063,0.05964214903786436,0.026831391454005003,0.010146578204491326,0.0026253499106904474,0.43036217862024523,0.22841415127242543,0.14809567695561804,0.07823429859942382,0.03704122939232552,0.013388755567032522,0.003170134814502511,0.4179463884550996,0.19853575331533785,0.16222535729583937,0.10026814542226403,0.05509573013912295,0.023408855910391737,0.006811854631936496,0.4208887471469528,0.20725565324017764,0.1568986296801709,0.09731219125927021,0.05198035338817905,0.02262944539848182,0.006811854631936496,0.4368807945535165,0.24994055428807646,0.1856524623250603,0.11964735085259283,0.06853330551087335,0.029929243606064606,0.008346212834936369,0.010701282561538124,0.011775938360977551,0.1833062143288821,0.36924232180835315,0.36082634806903446,0.5737125926902404,0.0009632192391068665,0.010718567313872336,0.009868924743915814,0.8724659024189582,0.8820588924860682,0.8272156993243306,0.9528046604799281,0.0009632192391068665,0.010829599702693128,0.009444587422922123,0.008768565620732976,0.00834346145116885,0.0058345042347843525,0.002414391004915941,0.0002953688854527796
45.59002685546875,0.4118545837468714,0.15925076413982603,0.12868817969898147,0.06623657467419168,0.030737511230788783,0.010832845476907072,0.00262977954380527,0.41464496177958915,0.17264027514814656,0.1158014307009327,0.05970414758071333,0.02685859607606982,0.010155489968390859,0.00262977954380527,0.43048640316744213,0.22862111720814288,0.14818534396930416,0.07830951591750791,0.037079546880980876,0.013404597417237553,0.003175610798825326,0.4181323060480511,0.19865099149727714,0.16228110804423018,0.10031960672765537,0.055136634559711975,0.023434140792605005,0.006822244289994605,0.42106205061345303,0.20736314872060232,0.1569586880309455,0.09736555542324188,0.05202113213431334,0.02265077527192997,0.006822244289994605,0.4370047474462574,0.25008781686094644,0.18571859085479037,0.11970545897446268,0.06858140423542622,0.029961667537384388,0.008359724801643256,0.010693840248603672,0.011102585872137914,0.18650991283297694,0.39215928711334075,0.40094112713366886,0.35869117996630917,0.0009678403184367317,0.010711996894800119,0.009865645082157136,0.872530927729295,0.8314441145105701,0.8941258785817472,1.1004049075665092,0.0009678403184367317,0.010823986431266945,0.00943920930773402,0.00877005697045442,0.008346022293676796,0.005837628760291969,0.0024178196931562354,0.0002962204108646001
45.69000244140625,0.41204702857259035,0.15940156946914244,0.12881477376802983,0.06623979832545222,0.03077438689714985,0.01084608446611871,0.002634325019521006,0.414814272715457,0.1727893759979766,0.11585922642430455,0.059704904618278515,0.026891602584008557,0.010167191172532104,0.002634325019521006,0.43059493640252744,0.22883367940594518,0.14829136675342802,0.07833521018676792,0.03711503359718658,0.013422336730758997,0.003180983123105169,0.4183354381899174,0.1987595449873529,0.16233591053629517,0.1003709606835296,0.055177564341825656,0.023459387750210805,0.006832623822538319,0.4212423688630159,0.20748294145263033,0.15701832456443715,0.09741887296354038,0.0520619372905969,0.02267208431637692,0.006832623822538319,0.43712483913720795,0.25022950762198976,0.1857838158986633,0.11976344384726827,0.06862952862964802,0.029994040195292972,0.008373224458907551,0.010676751599485237,0.011514770353683078,0.35304134808172216,0.19722762663619606,0.5383432701727733,0.3933218530893945,0.0009724752253345113,0.01069454123298289,0.00984945467695073,0.9079691660914315,1.0534353190572692,0.896588624818943,0.9369772624052559,0.0009724752253345113,0.010808749276827422,0.009451379512285588,0.00877024260394628,0.008348574539316398,0.005840752775612586,0.0024212425617095843,0.0002970722673893967
45.7900390625,0.4123159802464735,0.15954758166259916,0.12889386216305093,0.06630417975897616,0.03079930980171089,0.010861758907501445,0.0026388121195989023,0.4150662442083616,0.17293281058620277,0.11596564465230216,0.059779558183636505,0.026920490670664453,0.010177831664901745,0.0026388121195989023,0.43076929768858513,0.22897793998995672,0.14834023979427308,0.07839143284514372,0.03714730702712121,0.013440174006292053,0.0031865675765725366,0.41861727486759026,0.19880173484882002,0.16238946476267788,0.10042193808728105,0.05521832011607231,0.023484596911229227,0.006842999582480931,0.42150660302959014,0.20753243014560244,0.1570767054302457,0.09747171409941104,0.05210256104909868,0.022693357913801088,0.006842999582480931,0.43730960891006004,0.2503478786631273,0.18584837259720774,0.11982101544221845,0.06867744430633209,0.03002636175520549,0.00838672006440111,0.010679876834296574,0.011305960265131214,0.18663035645977263,0.35331940336016326,0.36147494347040837,0.3610338320133361,0.0009771268256824556,0.010696174286192902,0.009862930118130215,0.8844727156513439,0.8872103574569531,1.067017512039428,1.096563807878173,0.0009771268256824556,0.01080855873372696,0.009442041976451711,0.008769315722518838,0.008351106174694565,0.0058438610826758025,0.0024246596273666135,0.0002979249728604196
45.8900146484375,0.412601372081043,0.15975200151822436,0.12887238006050522,0.06634814312374075,0.030821122605175087,0.010872216463746294,0.0026432001626615857,0.4153531239227472,0.17312013272231522,0.11601875527637437,0.05980431005369554,0.026940302081141676,0.010187481028694479,0.0026432001626615857,0.4309852692095987,0.2292009693067087,0.14838599522759938,0.07844338920394286,0.03717627774040685,0.013455605723262005,0.003192209234386576,0.4189104950869814,0.19895392417386845,0.16244248915687395,0.10047306222337338,0.05525910146448494,0.02350976840299681,0.006853358934089868,0.42179886119513327,0.2076794775044453,0.15713438994535772,0.09752484514716091,0.05214324354572277,0.022714596341038163,0.006853358934089868,0.43752762790890554,0.25050580674827005,0.18591294559557672,0.11987874880913213,0.06872538593684666,0.030058632391603977,0.008400195177305992,0.010701456592223768,0.01109199964610376,0.18325281158347423,0.3661556996559363,0.3700952427289282,0.3193413548141509,0.000981789467015303,0.010717659418599708,0.009842455007828802,0.8919164407244137,0.8169833344896034,1.09399541803036,1.0771950966556005,0.000981789467015303,0.010826415355989553,0.009448846974863161,0.008768616562456047,0.008353634827859108,0.005846968921905531,0.0024280709068285225,0.0002987774842438118
45.99005126953125,0.41282803432317705,0.1598561534981883,0.12888538965509444,0.06636382174575398,0.030850177906966373,0.010889298144072567,0.0026474028371072,0.4155889748615481,0.1732375030385361,0.11605968412165571,0.05983871991859184,0.026961123871992263,0.010199701640470023,0.0026474028371072,0.4311708902410613,0.22934480578995242,0.14845550460792958,0.07847401472956536,0.0372106840511517,0.013473764372537604,0.003197817179967531,0.4191264426157627,0.19898809986128796,0.1624955118320839,0.10052406669292513,0.055299808935219644,0.02353493301785835,0.006863714551413004,0.4220182823174308,0.2077333931388009,0.15719190057168098,0.0975777466144316,0.05218382285046092,0.022735838489346474,0.006863714551413004,0.4376974174578493,0.2506203759195348,0.18597698838269813,0.11993635460712045,0.06877323661970512,0.030090891587614375,0.008413666277951417,0.01070908932177046,0.011486565676929792,0.1832709809904108,0.36776482942004257,0.367022689542797,0.6814409399357504,0.000986468866226742,0.010726096543317815,0.009848577783131756,0.872338035562045,0.8818025720675119,0.9816043701031975,0.9547722916142684,0.000986468866226742,0.01083485117882312,0.009450686136803695,0.00876944960419108,0.008356159220813543,0.00585006872437021,0.0024314805713744206,0.00029963083995222437
46.09002685546875,0.413024297999513,0.16005215528007213,0.1289478359198714,0.0664285846761779,0.030882568691772985,0.010901916698235817,0.0026518565765714483,0.41576723278277944,0.17341061104598648,0.11608282362452348,0.059901477657506516,0.026988304313567336,0.01020831228389725,0.0026518565765714483,0.4312918759511617,0.22955029335024854,0.14854381733918723,0.07854820429777844,0.03724833668225944,0.013489688321612488,0.0032032493012417126,0.4193084836702704,0.19910352361722838,0.1625499428180896,0.10057495644268917,0.05534034379505571,0.02356002950481738,0.006874053823083274,0.4221879394116559,0.20784103915060106,0.15725088687125774,0.09763056755011502,0.05222424932746788,0.02275701167463334,0.006874053823083274,0.4378185545263331,0.2507672394518394,0.18604195964622475,0.11999383547582439,0.06882088033797015,0.03012306083508184,0.008427116955219551,0.010701867207511736,0.01097128921201454,0.1863765560172678,0.38191315570863676,0.5173158280118031,0.3641710450001913,0.0009911593370997866,0.010719732169738512,0.009846501892468556,0.8724179202526854,0.8223474189515223,0.9047848690133542,1.09930666161808,0.0009911593370997866,0.010829455315967343,0.009445395692861227,0.008770937201069463,0.008358668684111125,0.00585315299920813,0.0024348803213533107,0.0003004839961682196
46.19000244140625,0.41321165043475183,0.1602004347528882,0.12907291111621425,0.06642817898146859,0.0309185681646925,0.010915003734144271,0.0026564431887636125,0.4159318976127494,0.17355935372386985,0.11613962457593129,0.05990163983270409,0.02702072731686428,0.010220137489228754,0.0026564431887636125,0.43139719277127764,0.22976113427147588,0.1486471482153369,0.07857414821242661,0.037283780107813615,0.01350733040661706,0.003208639803365344,0.4195065826066278,0.19921239661051973,0.16260344757941275,0.10062574155349088,0.055380904540660095,0.02358508870063874,0.006884383095440276,0.42236371343613255,0.20796101384140608,0.15730949767294752,0.09768335291123746,0.052264707036063916,0.02277816309561927,0.006884383095440276,0.4379354133859092,0.2509087472097941,0.1861060448166664,0.12005119603940456,0.06886855042650848,0.03015517967715852,0.008440555458900748,0.010685054828409842,0.01127720780922267,0.35303799194193053,0.19982896587482316,0.36661226953030707,0.39241703996437777,0.000995863754364893,0.010702567274115792,0.009830654115832694,0.9017872685747779,1.0530843475122802,0.8961602381557308,0.9515239112855424,0.000995863754364893,0.010814532461736002,0.009457417458856242,0.008771125553651705,0.00836116949364651,0.005856236868542178,0.002438274334935371,0.00030133747097488696
46.2900390625,0.4134745438985377,0.1603482538009848,0.12915036603929583,0.06649458052337931,0.030943442978345594,0.010930730784593024,0.0026609357650910384,0.41617811665449783,0.1737024327704578,0.116246212103642,0.05997648620488524,0.027049377162007948,0.010230631979446268,0.0026609357650910384,0.43156747991100286,0.2299048216228886,0.14869403726442004,0.07862888503982242,0.03731555988822757,0.013524991648071536,0.0032142416080758905,0.4197822907776944,0.19925516776285834,0.16265572388949023,0.10067615578045498,0.055421293594303415,0.023610110729974793,0.006894708690296242,0.42262215992920243,0.20801097356791634,0.15736686108936657,0.09773564050620213,0.05230498714720336,0.022799281950247188,0.006894708690296242,0.4381159876100222,0.25102681611682975,0.18616947418064522,0.12010814937129934,0.06891601470320097,0.030187248284659515,0.008453990008952991,0.010687991543840331,0.011128041318011584,0.1863364962960374,0.3534659957798537,0.36110986292953945,0.3680873550477767,0.0010005850268981016,0.010704043440745721,0.00984330092528013,0.8835043943467749,0.8870368665333253,1.0658790837972663,1.0967830440472734,0.0010005850268981016,0.010814249475825115,0.009448197934865826,0.00877020657091097,0.008363649888682798,0.005859305328842945,0.00244166262859544,0.00030219178323946693
46.3900146484375,0.41375517143392904,0.1605520980567359,0.12912650137605425,0.06653761610384733,0.03096564152952397,0.010941047820386645,0.0026652922022432765,0.41646010930929184,0.1738892140025496,0.11629872887258919,0.06000107841416442,0.027069163607806108,0.010240295035301916,0.0026652922022432765,0.43177959354915285,0.23012621080354403,0.14874036333719629,0.07867914521984141,0.037343948643966986,0.013540489577063082,0.0032198659028749325,0.420070425860605,0.19940738110033418,0.16270747402057686,0.1007267166270786,0.05546170873628873,0.023635095716819616,0.006905018032603543,0.422909251723241,0.20815799315834937,0.15742352342296853,0.09778824083888599,0.05234531976840345,0.02282036519615862,0.006905018032603543,0.4383299785360143,0.2511844184653407,0.1862329203723848,0.12016526433567051,0.06896350562109758,0.03021926682750012,0.008467404238560733,0.010709161630226957,0.010950306019798146,0.18320699524266557,0.36880494068451736,0.36841559274769037,0.4017470062663274,0.00100531741766907,0.010725110314983787,0.009824589893395819,0.8903756923710678,0.8211716310347476,1.0562859250545888,1.0708474454556014,0.00100531741766907,0.010831687369237453,0.009454935555598542,0.008769513878662856,0.008366127057298068,0.005862373424454743,0.0024450452187333395,0.0003030458880278246
46.49005126953125,0.41397862461760326,0.16065607858906342,0.12913983983628527,0.06655134798003812,0.0309948656492143,0.010958143148867068,0.002669401864045946,0.4166925054515346,0.17400638263616647,0.11634002353183448,0.06003355569563049,0.027089980043732,0.010252500515981902,0.002669401864045946,0.43196229095416694,0.23026919834233087,0.14880928982017896,0.07871144203805751,0.03737882301854393,0.013558221796351385,0.0032254155386014093,0.4202831502098344,0.199442249401095,0.16275922992545042,0.10077716063049398,0.055502051404704066,0.023660074223617666,0.006915323734822012,0.4231252673981131,0.20821242322285172,0.15748004406387348,0.09784060431970447,0.0523855504054231,0.02284145290509729,0.006915323734822012,0.4384968645777343,0.25129881759666134,0.1862958474928435,0.12022225469455272,0.06901090737365854,0.030251274478029305,0.008480814553215792,0.010716741517493533,0.011257339290948635,0.18323725419078685,0.36669633167968296,0.3783017742747158,0.6822265172498957,0.0010100667291793413,0.01073347471740374,0.009829373006322117,0.8722192634041211,0.8815989512817287,0.9714451785664058,0.9569859219813195,0.0010100667291793413,0.010839995843938995,0.009456746258628414,0.008770345989387935,0.00836859988200006,0.005865433682824274,0.002448426241429522,0.00030390082575411305
46.59002685546875,0.4141702961608934,0.16085148502434574,0.1292005358344887,0.06661831876530659,0.031026505516229545,0.01097056458611105,0.002673871081048757,0.4168665697569526,0.1741789573892809,0.11635871157957264,0.06009674915243169,0.02711710459066875,0.010260858084427926,0.002673871081048757,0.43208016015440215,0.230473210627465,0.14889626334256328,0.07878425289201739,0.03741581318290989,0.013574265674491624,0.0032308164552492364,0.4204613877416765,0.1995578516413436,0.16281237293115594,0.1008274926762924,0.05554222374263781,0.023684985449997132,0.006925613245970663,0.42329134724124506,0.20832021191688602,0.15753797526394775,0.09789289662843877,0.05242562993515022,0.022862473768671763,0.006925613245970663,0.43861524985721484,0.2514452748292228,0.18635968927885976,0.12027912304951899,0.06905810502160356,0.030283193337112057,0.008494204615479237,0.010709734090550448,0.01085531368621919,0.1862512101534342,0.37615696561719514,0.5182616770558209,0.37251105350400976,0.0010148271903537055,0.010727311031397744,0.009828374923943468,0.872311291317354,0.8174847979207751,0.9129917966099746,1.0984054274524218,0.0010148271903537055,0.010834809883229204,0.009451542254492917,0.008771829866394003,0.008371057786419356,0.005868478707581519,0.002451797466580639,0.0003047555507217784
46.69000244140625,0.41435267949273996,0.16099939724913978,0.1293240748906508,0.06661504345299171,0.031061357826761934,0.010983518647896822,0.002678479541455907,0.4170267209322847,0.1743273455417207,0.11641522931517831,0.06009713754870249,0.02714893952756798,0.010272758171635294,0.002678479541455907,0.4321823475433056,0.23068234705846763,0.1489969511174833,0.07881094313414838,0.037451171757539405,0.01359179262173705,0.003236246655352874,0.4206545711628563,0.19966703597656596,0.16286461131919014,0.10087772273251414,0.05558242246576015,0.023709860002111383,0.006935892881376985,0.423462683627637,0.20844036043860475,0.15759557255849874,0.09794516330826561,0.05246574529566274,0.022883471468902693,0.006935892881376985,0.43872895962352465,0.25158658941042106,0.18642266197517418,0.12033587396642402,0.06910532970780826,0.0303150626361482,0.00850758263752029,0.010693194127911093,0.011086280052455502,0.3530348149430795,0.20430258098221385,0.36530738826910064,0.3917152695329304,0.0010196017190001367,0.010710432619019258,0.009812841872103066,0.8968552351978276,1.052812443048352,0.8959191667873938,0.9684433487147255,0.0010196017190001367,0.010820194080498198,0.009463417822253416,0.008772020810804675,0.008373506995504714,0.005871523427662409,0.002455163037061753,0.0003056105820560195
46.7900390625,0.4146097535463064,0.16114686625309885,0.12939988224804533,0.0666828181808659,0.031086563575124453,0.010999265749065502,0.0026829963151300765,0.41726734020516065,0.17447006728722475,0.11652162793359319,0.06017164958986215,0.027177302732087665,0.010283122830387584,0.0026829963151300765,0.43234861740190256,0.23082539169014096,0.1490419749845021,0.07886387267141523,0.03748226097019238,0.013609227096780852,0.0032418349900822452,0.42092428114474256,0.19971037954124987,0.1629156405792759,0.10092758744042968,0.05562245175412485,0.023734698001366426,0.0069461689321458206,0.42371546589873915,0.20849078184890127,0.15765193992259405,0.09799690858825078,0.05250568886402345,0.02290443872835067,0.0069461689321458206,0.43890543435573237,0.2517043504938932,0.18648499110743982,0.12039222354839384,0.06915235141225125,0.030346882541516094,0.008520956802004388,0.010695948695330824,0.010977230592390617,0.18607373176707678,0.353638250916776,0.5290734356061592,0.37965163696826043,0.0010243932673656368,0.010711757659134421,0.009824763675062293,0.8826405684431914,0.8869400797245046,1.0650303857242862,0.9245935870213962,0.0010243932673656368,0.010819822826220682,0.00945431435626183,0.008771109471348213,0.008375936001761179,0.005874553029292167,0.002458522969055455,0.00030646643961339774
46.8900146484375,0.4148856597534319,0.1613501365046502,0.12937378957485351,0.06672426653161267,0.03110910281871928,0.0110095035094945,0.0026873265943787414,0.4175444302866576,0.17465632057116146,0.11657357703475917,0.060196036580699906,0.0271970617173168,0.01029277704442172,0.0026873265943787414,0.4325569416679169,0.2310451539679262,0.14908884679065787,0.07891294645956239,0.037510525804315215,0.013624834649502936,0.003247445595404972,0.42120741017775126,0.19986261042350653,0.1629661471336545,0.1009775986622498,0.0556625076206497,0.02375949956853307,0.00695642888317227,0.42399747505672425,0.20863776683498533,0.15770760514868187,0.09804898870712186,0.05254567844121217,0.022925369915664188,0.00695642888317227,0.4391154710652483,0.2518616176027435,0.18654733755467087,0.12044873461894437,0.06919940041326926,0.03037865321872577,0.008534310815313681,0.01071671625649548,0.010828130356933353,0.18316350622004213,0.3746141043563925,0.36736445813676954,0.4008978337039513,0.0010291960131087684,0.010732413894239992,0.009807629571182194,0.8890160142447692,0.8316586285079196,1.0322898103956148,1.0652449414397893,0.0010291960131087684,0.010836852900521865,0.009460985811693813,0.008770423027667009,0.008378361550682445,0.005877582365556224,0.002461877278642214,0.0003073220766201379
46.99005126953125,0.41510587728302717,0.16145394576905203,0.12938742161479477,0.06673686637041171,0.03113838560629633,0.011026563076018155,0.0026913480051401735,0.4177734326149867,0.17477327657323072,0.11661527300401453,0.06022669349478945,0.02721794301107514,0.010304963604714812,0.0026913480051401735,0.43273675984374455,0.23118735088130743,0.14915719662995505,0.07894680006653965,0.03754566783467082,0.013642200935522769,0.0032529423057087556,0.4214169418093439,0.19989816160274285,0.16301666677690704,0.10102749580034513,0.055702492376629345,0.023784295040011567,0.006966685286098207,0.42421012316216067,0.20869270162664844,0.15776316523134126,0.09810082479780444,0.05258556878351394,0.022946306192909417,0.006966685286098207,0.4392795005140679,0.2519758393019778,0.18660917577344954,0.1205051239704802,0.06924636197805459,0.030410413534631336,0.008547661008930273,0.010724242023020249,0.011070740455342471,0.18320493314560043,0.36595094348323887,0.4055977385912945,0.683203008339469,0.0010340158451029953,0.010740704715735998,0.009811233155666113,0.8721073362059246,0.8814441384930422,0.9672849697144684,0.9595777824491554,0.0010340158451029953,0.0108450358818358,0.009462768237702115,0.008771254173389986,0.008380782687597836,0.005880604057933735,0.00246523006721442,0.00030817853542906376
47.09002685546875,0.41529304216606006,0.16164875861363576,0.12944647086833322,0.06680589117258492,0.031169324449368985,0.0110387169825355,0.002695837830401776,0.4179433838886593,0.17494531959950332,0.11662936093690245,0.060289964451496536,0.027245016200592664,0.01031307724142927,0.002695837830401776,0.4328516186180602,0.231389932339224,0.1492428579665493,0.0790173445583021,0.03758201652233077,0.013658326013799026,0.003258302296484706,0.42159144776374585,0.20001393533967932,0.16306855293675782,0.10107728368022419,0.05574230902513254,0.023809024058677672,0.006976925649592819,0.4243726938536963,0.2088006253725006,0.15782007178994356,0.09815259889581408,0.05262530779586678,0.022967178006555178,0.006976925649592819,0.4393951964410064,0.2521218833545733,0.18667191518048018,0.12056139416735397,0.0692931222242834,0.030442086189006026,0.008560991118295403,0.010717443893699464,0.010752154964918449,0.18613312440509888,0.372652215259785,0.4930785271512389,0.3866632764468275,0.0010388469066866576,0.010734736481851088,0.009811201635655272,0.8722098589628109,0.8153153328331713,0.9136880879202337,1.0977834414299423,0.0010388469066866576,0.010840052577959062,0.00945764945429377,0.008772734365909812,0.008383188927531957,0.005883610802198362,0.002468573173219402,0.00030903476855251104
47.19000244140625,0.4154705768714655,0.16179630450432644,0.12956837888210754,0.06680029786425844,0.031202906062726993,0.01105162589135436,0.0027004757055617864,0.418099133067166,0.175093365714994,0.11668633530643953,0.06029146763444895,0.027276258826578668,0.010325038975574567,0.0027004757055617864,0.4329507633625968,0.23159731953700205,0.14934090681756845,0.07904566160145317,0.03761720679549957,0.013675761932695903,0.003263761867603279,0.4217798306722849,0.20012342296183436,0.1631195556660883,0.10112697215985328,0.055782152534567045,0.023833717003947087,0.006987156258363022,0.42453969678648595,0.20892093977933743,0.1578766792260489,0.09820435881266838,0.05266508625106626,0.022988025368275728,0.006987156258363022,0.4395058385545838,0.25226299496534493,0.1867338021200459,0.12061754971850147,0.06933991014565427,0.030473710106803338,0.008574309318376444,0.010701172530016224,0.010928763078351538,0.35303180447336757,0.3842254715719683,0.3643772343109826,0.3912383590405858,0.0010436921591106278,0.010718140315831617,0.009795958868310407,0.8932240455014306,1.0526069908214866,0.8958717809412473,0.9883172791172056,0.0010436921591106278,0.010825736781405214,0.009469381025709973,0.008772927782777731,0.008385586445331477,0.005886617338888261,0.0024719107047697273,0.0003098912960860667
47.2900390625,0.41572195508051224,0.16194342425635522,0.1296425781408047,0.06686897019664409,0.031228545107392605,0.011067324464047765,0.002704971757788791,0.41833435788977413,0.17523571949374864,0.11679216861238435,0.06036507374444367,0.027304224667690898,0.010335256749042034,0.002704971757788791,0.43311310497611083,0.23173972655045713,0.1493841798511922,0.07909646356140555,0.037647639120335565,0.013692861610750768,0.0032693527322932127,0.4220436700195411,0.20016733015111385,0.16316936811164298,0.10117630069672962,0.055821828809875476,0.023858373994094562,0.006997383373191792,0.42478693567592946,0.20897181372696574,0.15793206912335844,0.09825557615118138,0.05270469762704925,0.023008844748851967,0.006997383373191792,0.43967830746366704,0.2523804428276479,0.1867950574485405,0.12067330968607919,0.06938649784252889,0.03050528545012058,0.008587623754959207,0.010703751139285574,0.010847632761610817,0.1858373667640542,0.3538403706836111,0.35901778335137347,0.4021702010695827,0.0010485545983750784,0.010719319817364363,0.009807245558445924,0.8818805934194944,0.886926220969239,1.064460113456013,0.9251246594607638,0.0010485545983750784,0.0108252812843946,0.009460391705510173,0.008772023843668146,0.00838796398693322,0.005889609039286193,0.002475242677718823,0.0003107486388483237
47.3900146484375,0.41599321306466447,0.16214612209519383,0.1296144283111016,0.06690871700875867,0.031251511137693595,0.011077614866806416,0.0027092916529498604,0.4186066990952605,0.17542144645286634,0.11684351142247482,0.06038919914190578,0.027324056721424694,0.010344959782770419,0.0027092916529498604,0.43331768414613325,0.23195789902552255,0.14943157959943804,0.07914488075224796,0.03767609316136691,0.01370863695621549,0.0032749395565887,0.4223218712505157,0.20031957221904415,0.16321866115282113,0.10122577564824436,0.05586153212992619,0.023882995146781928,0.007007594538189766,0.4250639448826459,0.2091187574745477,0.15798675257372233,0.09830714993993525,0.052744348088022766,0.02302962861136351,0.007007594538189766,0.4398844623762746,0.2525373656096357,0.18685633054028086,0.12072923099418427,0.06943311346082891,0.030536812380217215,0.008600918206834037,0.010724123221607462,0.010721433680575734,0.18312216809258022,0.392004271410141,0.3668968500280213,0.23216278761629763,0.0010534283161084078,0.010739572914497106,0.009791523815221644,0.8878337658198604,0.853872321448777,1.0152705608775534,1.0604088420381856,0.0010534283161084078,0.010841914116419287,0.00946699817454047,0.008771343440702503,0.008390337853454256,0.0058926005699470796,0.0024785691078602432,0.000311605748318518
47.49005126953125,0.41621033508223493,0.1622497602718238,0.12962833348666888,0.06692043750071977,0.031280771235426885,0.011094564291468524,0.002713233544555593,0.4188323485033415,0.17553819014342875,0.1168855270237162,0.06041824883932889,0.027345043723125285,0.010357106209572437,0.002713233544555593,0.4334946901172035,0.23209930002969303,0.14949935056452326,0.07918031311324981,0.03771123830561654,0.01372563837540507,0.0032803878360910797,0.4225282412570716,0.20035579663574302,0.16326797442170918,0.10127513921286081,0.055901165662977044,0.02390761057611919,0.007017802244934891,0.4252732636189549,0.20917418747527236,0.1580413679813806,0.09835847185163746,0.05278390415339852,0.023050417613069665,0.007017802244934891,0.44004568140367784,0.2526514027756051,0.18691710595713287,0.12078503339492737,0.06947964332088748,0.03056832946359505,0.008614208932285204,0.010731593669363507,0.010915532881294456,0.1831739253350756,0.3654801706420451,0.5357128840012348,0.5163004626119637,0.001058319288311062,0.010747789370973366,0.009794088028960557,0.8720022551285469,0.8813404568343056,0.9697176094261217,0.9624395510694252,0.001058319288311062,0.010849973427000852,0.009468752515783788,0.008772173592178849,0.008392707254906649,0.005895584644072818,0.00248189406239001,0.000312463668692608
47.59002685546875,0.4163929912107591,0.1624439812766648,0.1296858024041436,0.0669913633790483,0.03131102926457397,0.011106533779212268,0.0027177334223748226,0.41899812041598483,0.1757097029648187,0.1168947522252835,0.06048133560262069,0.02737202005018765,0.010365021327414486,0.0027177334223748226,0.433606620670751,0.23230046765706097,0.14958371066196582,0.07924721906254746,0.03774698108631739,0.013741829767126658,0.0032857307261332062,0.4226990865075429,0.20047173498281678,0.16331863422918078,0.10132439615705766,0.05594063325621627,0.023932160361041538,0.007027994061025236,0.4254323922362134,0.20928223885877073,0.15809726991361445,0.09840973959146124,0.052823310247016336,0.02307114455792992,0.007027994061025236,0.4401587488665237,0.25279702713533336,0.18697876940942115,0.12084071941625645,0.06952597457724137,0.030599759989082213,0.008627479738849851,0.010724999567226426,0.010659833641865566,0.18602163777564829,0.37049253774951296,0.43980921080739144,0.4161310917224424,0.0010632215719775452,0.010742011473742718,0.009794924624261217,0.8721140225754384,0.8166865212801321,0.9147736262507884,1.0973658140694316,0.0010632215719775452,0.010845185785890256,0.009463717746887453,0.008773650137649058,0.008395061796025357,0.005898554047301174,0.00248520944734579,0.00031332135075655404
47.69000244140625,0.416565795017693,0.16259116174512847,0.12980601414296655,0.0669840499571191,0.03134338461350359,0.011119394545866898,0.002722387274637885,0.41914957667075564,0.17585740884357895,0.11695285219196823,0.06048468496719807,0.027402607088106264,0.01037703267104127,0.002722387274637885,0.43370280348996804,0.23250612813141686,0.14967918561085788,0.0792784292134115,0.03778173858927171,0.013759197630871777,0.0032911995382845644,0.4228827812805369,0.20058151794231582,0.16336843137837365,0.10137355623135012,0.05598012816353837,0.02395667465799783,0.007038176240930642,0.4255951635509246,0.20940271139049027,0.15815290246630218,0.09846100303755659,0.05286275923456067,0.02309184541506942,0.007038176240930642,0.44026640254545535,0.2529379263537089,0.1870395966434841,0.120896293511537,0.06957233411595058,0.030631142580351864,0.008640738764705013,0.010708993021211269,0.010796125340899571,0.3530289488383581,0.4062961583136254,0.3637876987441358,0.39101697632509774,0.001068138172203839,0.010725693363299094,0.009779950652950568,0.8903168322537975,1.0524744202555156,0.8960216638950942,1.015570563751933,0.001068138172203839,0.010831163146249694,0.009475307485739824,0.00877384591492349,0.008397407602406521,0.005901523336421885,0.002488519336548014,0.0003141793155627243
47.7900390625,0.4168115984198543,0.1627379330358318,0.12987864939321353,0.06705313611637861,0.031369357817490305,0.011135023667226063,0.0027268822048094193,0.419379522825583,0.17599939462742437,0.11705784564868094,0.060556817742031054,0.02743011263094687,0.01038707620115238,0.0027268822048094193,0.4338613244101599,0.23264790687359982,0.14972081071906518,0.07932673469670391,0.037811723105966304,0.01377595736481551,0.0032967881630213713,0.42314087484460877,0.20062598005891522,0.16341705662058123,0.10142236164117632,0.0560194579828273,0.023981153582241496,0.007048355015489342,0.4258369773437597,0.20945402893014756,0.1582073356077275,0.0985117019149922,0.052902045910666363,0.023112520026001233,0.007048355015489342,0.4404349569842695,0.25305505588033245,0.18709980393691197,0.12095147763312951,0.0696184961172699,0.030662477395369408,0.008653994119162485,0.010711401685408179,0.010734976245753938,0.18562360403827569,0.35407773241488316,0.3591057061677661,0.4698690064530667,0.0010730721291367087,0.010726732746779913,0.009790680340832468,0.8812004549527996,0.8869855765712604,1.0641491396567142,0.9258637889456317,0.0010730721291367087,0.010830627288619103,0.009466430439824763,0.008772949145012834,0.008399733673304991,0.0059044780632525025,0.0024918237455532235,0.0003150380848490134
47.8900146484375,0.41707828030595756,0.16294006004923295,0.12984858738621216,0.06709137733357268,0.03139288280702578,0.011145318786552269,0.0027311818883871404,0.41964719875453865,0.17618459686309842,0.11710861429352681,0.06058093004203741,0.0274501724808581,0.010396819209014722,0.0027311818883871404,0.4340621825196307,0.23286452049732423,0.14976868863089665,0.07937501852272903,0.03784055581987257,0.013791919538786085,0.0033023581237283995,0.4234142256684878,0.20077822706063808,0.16346516559541535,0.10147131337242406,0.05605881529126773,0.024005597248434887,0.007058517987315193,0.42610906822926814,0.20960092500620017,0.15826105981116884,0.09856277670046357,0.05294136334178202,0.023133159562389382,0.007058517987315193,0.44063730111750776,0.253211625652932,0.1871600294046978,0.12100682294326348,0.0696646866357476,0.030693764591291223,0.008667229652644807,0.010731385235597416,0.010627286749237306,0.18308282142792298,0.5279287550907635,0.36704822608617205,0.23205964031600892,0.0010780174476164933,0.010746590090071256,0.009776225958416516,0.8867785489875936,0.9100412942492355,1.0027991246928678,1.0564653485958,0.0010780174476164933,0.010846873134607865,0.009472973069045982,0.008772274585617237,0.00840205586430032,0.005907432712371726,0.0024951226898511174,0.0003158966084043971
47.99005126953125,0.417292340140227,0.16304352731864785,0.12986269266317715,0.06710217738363278,0.03142188760616961,0.011162140323257503,0.0027350806575193324,0.41986952720132714,0.17630112853352078,0.1171501913042186,0.060608269467438844,0.02747128291067979,0.010408910199055902,0.0027350806575193324,0.43423646098127355,0.23300512576947832,0.14983588843084683,0.07941193029257776,0.0378755793742245,0.01380858410125197,0.0033077395906436864,0.42361746570535985,0.20081511516744532,0.1635133017621744,0.10152015635210312,0.056098104098301946,0.02403003555205314,0.007068677588660303,0.42631509606549023,0.20965684088353756,0.15831471694636806,0.09861359639894691,0.052980589541920545,0.023153804377403022,0.007068677588660303,0.4407957551667711,0.25332547146860823,0.1872197674696005,0.12106205208492744,0.06971079302486845,0.030725042439274815,0.00868046155103558,0.01073879924408786,0.010784167939533944,0.18314414569612222,0.3652626974626325,0.4995165011816877,0.4856190137127266,0.0010829801915356106,0.010754731468957283,0.00977787367002254,0.8112985348928008,0.8812839575359349,0.980533635690393,0.965791492724574,0.0010829801915356106,0.010854810566073392,0.009474699527139275,0.008773103717921523,0.008404373551592242,0.005910380086460528,0.002498420202943816,0.0003167559322030009
48.09002685546875,0.41747058990914665,0.1632371582297418,0.12991866340347835,0.06717488576395801,0.031451614734358535,0.01117390428338394,0.00273955372075385,0.4200312160941965,0.1764721126686809,0.11715506683242122,0.06067117538961975,0.027498109642795938,0.010416681557046465,0.00273955372075385,0.4343455053128375,0.23320489625618998,0.14991896951411893,0.07947453345000705,0.03791071436892933,0.013824864987901296,0.003313067947380408,0.42378472005388823,0.20093121133818254,0.16356276507688702,0.10156889528868934,0.056137229079825796,0.02405440900108496,0.007078821445345038,0.42647084866435553,0.20976501270246384,0.15836967327075552,0.09866437148864171,0.053019665848386924,0.02317438972879434,0.007078821445345038,0.44090625355451724,0.2534706699782946,0.18728038073284775,0.12111716755045139,0.06975670345651447,0.030756234807599554,0.008693673693197748,0.010732404015614701,0.010576763447827988,0.1859161661212304,0.36928415140120163,0.41875432103438776,0.5293229534521129,0.001087954330798937,0.010749138910443897,0.009779491091454356,1.0176400823652223,0.8202538831940729,0.916274171449673,1.0972082545746107,0.001087954330798937,0.010850211835467392,0.009469747579832476,0.008774576655538326,0.008406676427996886,0.005913313058863915,0.0025017082574920707,0.0003176150053810453
48.19000244140625,0.41763877785645387,0.16338397418578127,0.1300371787993402,0.06716636780809311,0.03148281645718107,0.011186739653184475,0.002744227890307847,0.42017848597054186,0.1766194800432032,0.117214862893094,0.06067674932505603,0.027527928206793624,0.010428697087742168,0.002744227890307847,0.43443880970873233,0.23340885206775136,0.15001192367868507,0.0795093057579018,0.037944724421448764,0.013842109151953481,0.0033185638604817324,0.42396383650381575,0.2010412817899701,0.1636113860957605,0.10161753982778565,0.05617638180702291,0.024078747532684183,0.00708895578197738,0.42662948789990546,0.2098856357852977,0.15842435001850394,0.09871515353834225,0.05305878967726234,0.02319494749763988,0.00708895578197738,0.441010995866413,0.253611347745471,0.18734017366216005,0.12117217373894068,0.06980264274941918,0.030787380023689134,0.008706874180921703,0.010716658542361803,0.010682596423491507,0.3530262371877165,0.5273009390917915,0.3635318344847989,0.3910944056895061,0.0010929429147337035,0.01073309471097784,0.009764766951568886,0.8880111487656525,0.8811036204462326,0.8963579178745118,1.027707223784587,0.0010929429147337035,0.010836475692583204,0.009481197612212448,0.008774774688021599,0.008408970570668394,0.005916246007071349,0.002504990893515672,0.0003184743498951756
48.2900390625,0.417879125011206,0.16353039780414086,0.13010824768344262,0.06723540997913455,0.03150908935457185,0.011202278395720886,0.0027487299544053157,0.42040326684770646,0.17676109783172078,0.11731870531052001,0.06074695830027854,0.027554947514341958,0.010438622271500438,0.0027487299544053157,0.4345936130421418,0.23355010333700887,0.15005198361851294,0.07955481833345358,0.03797451831284526,0.013858491070894723,0.003324141152017147,0.4242163064914982,0.20108629022677507,0.16365885312853123,0.10166583485608693,0.05621537153968151,0.024103051259188515,0.007099086799820115,0.42686599238068335,0.2099373881692126,0.15847784378678684,0.09876534745890353,0.05309775854236679,0.023215481338836077,0.007099086799820115,0.4411757249411658,0.2537281540962453,0.1873993580455005,0.121226795425917,0.06984838712441865,0.030818478241519287,0.008720071087443344,0.010718903102413474,0.01063608667373076,0.18542934016765003,0.2904939232959535,0.3593737771236719,0.5310791001794236,0.0010979490280287859,0.010733999234144611,0.009775007613887082,0.8805871036361695,0.8871318092022197,1.064087719332854,0.9267419654596906,0.0010979490280287859,0.010835863217987319,0.009472431008861665,0.008773884867209576,0.008411245231678906,0.005919164659039071,0.0025082681262859345,0.00031933448836763973
48.3900146484375,0.4181413019530096,0.16373195557514705,0.1300763845458693,0.06727208372538208,0.031533184671537894,0.01121257806287071,0.0027530021391055817,0.4206663517347307,0.17694577692741092,0.11736884617456277,0.060771409499370495,0.027575380182424936,0.010448319508904482,0.0027530021391055817,0.4347908480725181,0.23376514457079733,0.15010032152172287,0.07960344449536617,0.03800373221708249,0.013874652586964555,0.003329697193062058,0.42448488343801266,0.20123853601633612,0.16370580687390832,0.10171427611820472,0.05625438918473662,0.024127320292364796,0.007109202159292175,0.4271332455176438,0.210084230339161,0.15853062445516894,0.09881593357454149,0.05313675003912056,0.023235980595071988,0.007109202159292175,0.44137432794409825,0.2538843625703827,0.18745856097884753,0.12128157814571652,0.06989416058452406,0.030849529614284638,0.008733248334055288,0.01073850496779706,0.01054350068863551,0.1830453217909711,0.5276532144245578,0.3679625829124099,0.23248407511988572,0.0011029665879815158,0.010753468091542297,0.009761692586272158,0.885831507585153,0.9198442959033041,0.9935434575488179,1.053140526092186,0.0011029665879815158,0.010851732025301998,0.009478910913674001,0.008773215964318445,0.008413515820667065,0.0059220833218337505,0.002511539971003738,0.000320194368967545
48.49005126953125,0.41835233286589235,0.16383525211827504,0.13009071938559733,0.06728245221252148,0.03156176523062553,0.011229241994991214,0.0027568524826546673,0.420885399251847,0.1770620968466677,0.11740995725581303,0.06079709344196716,0.027596654542857157,0.010460370256348033,0.0027568524826546673,0.43496239806368586,0.23390493120654568,0.1501669475688644,0.07964166136656321,0.03803867302810096,0.013891033081470642,0.003334999320400971,0.4246850256596836,0.2012760783593439,0.163752794602609,0.10176261120371731,0.05629333957748262,0.02415158431261413,0.007119314234042866,0.4273360211415031,0.21014062294527458,0.15858334150518563,0.09886626024614074,0.053175653854076604,0.023256484819698463,0.007119314234042866,0.44153006174437687,0.2539980104959315,0.18751728650729627,0.12133624736516603,0.06993985149695846,0.03088057212267755,0.008746422035023316,0.010745861491267305,0.01067137947259899,0.18311551590629374,0.19401055728643993,0.5316984345008902,0.46740158418383754,0.0011080017471679102,0.010761533748930296,0.009762531669441549,0.7847067981740097,0.8812753569066288,1.0039106379377034,0.9695781502751407,0.0011080017471679102,0.010859549339233129,0.009480609698685251,0.008774044056459021,0.008415781881083776,0.005924994885408328,0.0025148104279202337,0.0003210550393943718
48.59002685546875,0.41852627644877605,0.16402829467664895,0.1301452383717052,0.06735623751688273,0.031591081403804386,0.011240876232235167,0.0027613052584847956,0.4210430993508587,0.17723255381243774,0.11741074200299233,0.060859835735176504,0.027623324543379176,0.010468020788544367,0.0027613052584847956,0.43506861441008443,0.23410330586157305,0.15024878276236586,0.07969965266994032,0.038073192845629635,0.013907361501330895,0.003340333379596407,0.4248487578381651,0.20139232566635817,0.1638010906578332,0.10181084476410002,0.05633212820754367,0.024175784250148658,0.007129410707422181,0.42748846275828783,0.21024890820378742,0.15863737605990247,0.09891655015991699,0.053214407333829636,0.02327693168525516,0.007129410707422181,0.44163804899301995,0.2541427773426069,0.18757687470422982,0.1213908055417342,0.06998534903199272,0.030911530205065124,0.00875957613977936,0.01073966009753602,0.010501657473426278,0.18581619135468105,0.36890130355335476,0.4092509572622824,0.5398099345861298,0.0011130483876154753,0.010756121646307895,0.009764852377517723,0.9842227339748285,0.8269261602846999,0.9182936090786126,1.0863282401406937,0.0011130483876154753,0.010855132999676123,0.009475739393685826,0.008775513426878493,0.008418033192276854,0.005927892308706185,0.0025180715354176163,0.0003219154471783386
48.69000244140625,0.41868996094479205,0.16417474702796764,0.13026201903064,0.06734731572493753,0.03162125601235328,0.011253717519689616,0.0027659924701916045,0.4211862869220485,0.17737958435489498,0.11747249730415192,0.060867641830495714,0.02765225952783651,0.010480085063727058,0.0027659924701916045,0.43515911905720894,0.23430566952383125,0.15033930191658185,0.07973838880565168,0.03810624200990693,0.013924505748128478,0.0033458459984475578,0.4250234032722278,0.20150267586903742,0.16384856437509868,0.10185898634250265,0.05637094499428459,0.024199949826404162,0.007139497774543761,0.42764306720816947,0.21036967444936944,0.15869111913536196,0.09896685862896112,0.0532532107094229,0.023297349596166552,0.007139497774543761,0.4417399549239936,0.25428322495423955,0.18763565809450952,0.12144525702154174,0.07003087598016926,0.03094244189752214,0.008772718714123563,0.01072417198864577,0.0105841208235841,0.3530236594492834,0.6983509179745075,0.363631746377725,0.22336903936130018,0.0011181096033038493,0.01074034725939869,0.009750361269245528,0.886142764109667,0.8810976027428564,0.8969004286229673,1.1871457771868419,0.0011181096033038493,0.01084167687579637,0.00948705180840081,0.00877571361573801,0.008420275783693369,0.005930789794273816,0.0025213273001795833,0.00032277611515955717
48.7900390625,0.41892496798241197,0.16432082376132284,0.13033152518405725,0.06741585916102427,0.03164772269086743,0.011269117566515916,0.0027705003744637005,0.42140601356699636,0.17752083417659936,0.11757496565844151,0.06093543078479896,0.027678774475694647,0.010489837587485333,0.0027705003744637005,0.4353103003671441,0.2344463576848102,0.15037782283143297,0.07978078324659059,0.038136105758924704,0.013940479397051814,0.0033514127411371237,0.4252703693028291,0.20154822210876427,0.1638949015824474,0.1019067834417619,0.056409600829236656,0.02422408115090292,0.007149581607456518,0.4278743757145028,0.21042185312262668,0.15874369637995173,0.09901656067639315,0.05329186560499511,0.023317744970028576,0.007149581607456518,0.4419009455608022,0.2543997035546142,0.18769384406435027,0.12149932933796138,0.07007621056472543,0.03097330735017106,0.008785857795606762,0.010726258117852678,0.010548553233844212,0.1852520141368025,0.24368289260907164,0.18986951941839947,0.542867336335755,0.0011231885238663314,0.010741122021695495,0.009760172148576862,0.8800358508355469,0.8873649356754385,1.0642629404289778,0.9278535038839492,0.0011231885238663314,0.010840991394331527,0.009478393854754302,0.008774830534418902,0.008422499159518097,0.005933673241956953,0.0025245777371947177,0.0003236375668087247
48.8900146484375,0.4191827101717278,0.16452181386873022,0.1302980234554144,0.0674509317550957,0.03167243543805331,0.011279526007955794,0.0027747474916447953,0.42166458059917733,0.1777049917009505,0.11762451381186471,0.060960552407362874,0.027699668319418808,0.01049951602845665,0.0027747474916447953,0.43550400602600814,0.23465985216314333,0.1504265965977361,0.0798302245072384,0.03816558378541075,0.013956905025548295,0.003356945774885036,0.42553424802601436,0.20170046064484953,0.16394072833235734,0.1019547266924119,0.056448284979623335,0.024248178332615895,0.0071596499237001525,0.4281368706167821,0.21056863534620426,0.1587955558561061,0.09906667001801892,0.05333053506034693,0.023338106288866244,0.0071596499237001525,0.44209587574640935,0.25455554282342524,0.18775204892603373,0.12155356252793531,0.0701215747758121,0.031004126712379683,0.008798977375642994,0.010745485046783191,0.01046839860591925,0.18300953802695746,0.5274100123617327,0.3699817037715209,0.2336258905798493,0.001128278978251569,0.010760209545907241,0.009747883261108396,0.8849901954272538,0.9181278855076026,0.986639323315325,1.0506313682869686,0.001128278978251569,0.010856492812662046,0.0094848121205006,0.008774167110442535,0.008424718283551047,0.005936556785571048,0.0025278228613826777,0.0003244987487476472
48.99005126953125,0.41939074534752946,0.16462493986684487,0.1303125178207234,0.0674614731178961,0.03170059015244766,0.011295885303175868,0.0027785605678809677,0.4218803869779226,0.1778211001207611,0.1176651308646974,0.06098503183640549,0.02772110568426223,0.01051150000259642,0.0027785605678809677,0.43567284890230856,0.23479889173898813,0.1504926721731964,0.07986959189240235,0.03820052844587179,0.013972976427426028,0.0033621831169643075,0.42573132502650657,0.201738647863367,0.16398659568612997,0.10200256628215781,0.05648690309168835,0.0242722708403397,0.007169715039029353,0.4283364328879658,0.21062549571547112,0.15884735391791083,0.09911651894909929,0.05336912165058027,0.02335847249205204,0.007169715039029353,0.4422489333263099,0.25466898658914167,0.18780978611415206,0.12160768481682434,0.0701668579755327,0.031034937679128988,0.008812093497648929,0.010752783111482672,0.01057337676228086,0.1830879637489452,0.1943342194012161,0.5683376294272884,0.45572410713720346,0.0011333872085492066,0.0107681989037513,0.009748008558362645,0.7686952421967463,0.8813160508108981,1.0520560718822214,0.9738901131996572,0.0011333872085492066,0.010864191741550474,0.009486483450025557,0.008774994144981913,0.008426932867307857,0.005939433400258693,0.0025310666402180476,0.00032536071030926796
49.09002685546875,0.4195604807429489,0.16481739580855206,0.13036568514963226,0.067535188178361,0.03172945344994487,0.011307415308787554,0.002783004141156298,0.42203419043825924,0.1779910314331128,0.11766261256450795,0.061047223121424146,0.027747638418905624,0.01051909251190072,0.002783004141156298,0.43577630017802804,0.23499586199815367,0.15057325609649885,0.07992281023481568,0.03823443322860269,0.013989344122141648,0.0033675010235228505,0.42589160269932586,0.20185503971737453,0.16403375309663468,0.1020503068064558,0.05652536145422105,0.024296300019849712,0.007179764693644793,0.4284856275423048,0.2107338876176631,0.1589004856033206,0.09916633676415275,0.05340755862785089,0.023378783694317555,0.007179764693644793,0.4423544659633238,0.25481331629264115,0.18786837373989998,0.12166169862796788,0.07021195031412882,0.031065665249743517,0.008825190180882033,0.010746770625912457,0.01043346015273669,0.18572125242238371,0.3694483545890378,0.4081841355445828,0.5617163638469657,0.001138507008121145,0.010762962486975731,0.009750963551446624,0.9576042261034856,0.8353478913794229,0.9209109098904057,1.0768361289289061,0.001138507008121145,0.010859951497726414,0.009481693622055226,0.008776459990093704,0.008429132775101824,0.00594229612850499,0.002534301176875584,0.00032622239749784777
49.19000244140625,0.41971977162288454,0.16496348546073503,0.13048063711407373,0.06752699484605978,0.031758771911228154,0.011320293857393342,0.002787685395047851,0.42217339736007903,0.17813773325457077,0.11772574821416484,0.061057269143858665,0.027775664098959436,0.010531159046682953,0.002787685395047851,0.43586408060044196,0.23519663650250763,0.15066129441699655,0.07996575035847947,0.0382665079088781,0.014006375141892622,0.003373044015785563,0.42606188197733225,0.20196566203232955,0.1640801077278634,0.1020979577083841,0.05656384836478434,0.02432029538034825,0.007189805053525595,0.4286362923046202,0.21085478982047706,0.158953308864797,0.09921617038051278,0.05344604795919399,0.023399065159476855,0.007189805053525595,0.4424536084841308,0.25495352539000776,0.18792617173709336,0.12171560825574224,0.07025707259195432,0.031096347173724177,0.00883827545554126,0.01073153620965863,0.010497756317087563,0.3530212062682643,0.6981773426429021,0.36414804601435613,0.05618229117323351,0.0011436415159845955,0.010747453860377738,0.009736690537841321,0.8845811186912951,0.8371868516734714,0.897665933450872,1.1855966777645766,0.0011436415159845955,0.010846769091176154,0.00949287047109378,0.00877666224243422,0.008431323989415249,0.005945159002113947,0.002537530445175733,0.0003270843340031315
49.2900390625,0.41994955229247116,0.1651092160947683,0.13054853694559077,0.0675946186652231,0.03178525921807026,0.011335593532888408,0.002792198324068961,0.42238817852034866,0.17827861081275825,0.11782652368913261,0.06112235755502565,0.027801602975651984,0.010540760234794142,0.002792198324068961,0.4360117138868062,0.23533668781978137,0.15069844677881883,0.08000447009811786,0.038296530412499016,0.014021859174464515,0.0033786037109666558,0.4263034611385662,0.20201173764718197,0.16412534289161465,0.10214526904334631,0.05660217631733419,0.02434425702863838,0.00719984226186114,0.42886251577957346,0.21090738641561835,0.1590049805069821,0.09926540125696946,0.05348439532795064,0.023419326026785304,0.00719984226186114,0.44261094549300944,0.25506967192240343,0.18798338317676297,0.12176914392774782,0.07030200499755718,0.0311269835974704,0.008851357323876286,0.010733469418083189,0.010470510146000082,0.18508949387504703,0.22527591047790224,0.1906132318091298,0.5684661400235952,0.0011487939071629409,0.010748103807342589,0.009746123333688014,0.8795333877165298,1.0345957619276291,0.8939423485494677,0.9291262379510125,0.0011487939071629409,0.0108460140840476,0.009484319412254834,0.008775785700842706,0.0084334962654471,0.005948008088697082,0.0025407544598248966,0.0003279470441044424
49.3900146484375,0.4202029289684373,0.16530964011312116,0.13051365489507355,0.06762802586976523,0.03181059258919908,0.011346054945064271,0.0027964033249276883,0.4226422998486622,0.1784622461837298,0.11787549856457431,0.06114834528060951,0.027823043661971126,0.010550382014087454,0.0027964033249276883,0.43620195236874276,0.2355486834012293,0.15074765401666948,0.08005544246963954,0.038326262367407514,0.014038644869525087,0.0033841177221479233,0.42656271640793564,0.20216396299184017,0.164170070284561,0.10219272645202512,0.056640532969058785,0.024368185070990794,0.007209864092640905,0.4291203309020259,0.21105410284168413,0.15905593229373705,0.09931503932717617,0.05352274872362798,0.023439553464239905,0.007209864092640905,0.44280226986946664,0.2552251344500085,0.18804061381789763,0.12182284031065083,0.07034696754579038,0.031157574666652612,0.008864419846686733,0.010752328060367463,0.01040066854920219,0.18297535077530888,0.5271956621134509,0.37390577141634973,0.23581316768021543,0.0011539579214511566,0.010766817036800273,0.009734760273469627,0.8842269831428263,0.9169750144257806,0.9818029842200161,1.048826347465565,0.0011539579214511566,0.010861157476131818,0.009490677095204169,0.008775127587088255,0.008435664122018531,0.005950857352984229,0.0025439732354733194,0.0003288094729422999
49.49005126953125,0.42040800150350144,0.16541259574781686,0.1305283070326981,0.06763916648933085,0.031838385872666485,0.011362056260247791,0.002800212258070418,0.42285490463336173,0.17857816987765193,0.11791560789028883,0.0611719897570047,0.027844717149011742,0.01056229900301069,0.002800212258070418,0.4363681286175954,0.23568695724644806,0.15081316014870588,0.08009582510150758,0.038361152426192764,0.014054415053572635,0.003389274998637583,0.4267567611650223,0.202202785818143,0.1642148447331457,0.10224008265732056,0.056678824762661846,0.024392108767978444,0.0072198828044187585,0.4293167188085813,0.21111142218729248,0.15910682967172501,0.09936441814334107,0.053561022620017024,0.023459785375805137,0.0072198828044187585,0.4429526945701349,0.2553383680491922,0.18809738625734743,0.12187642832473261,0.07039185057531443,0.0311881577951733,0.008877478997295178,0.010759566761923248,0.010487358054575577,0.18306142254787192,0.1950096911504882,0.5568784117047458,0.4483865275847512,0.0011591398912620765,0.010774729580226442,0.009734255281263378,0.7575340574676399,0.8814034876412248,1.0554006476864581,0.978952390957838,0.0011591398912620765,0.010868739724253493,0.009492321193631411,0.008775953549857496,0.008437827439091267,0.005953699853268759,0.0025471907072840156,0.0003296726714153091
49.59002685546875,0.42057362458044517,0.16560446680393862,0.1305801251172552,0.06771194066217413,0.03186675479805096,0.011373548305013787,0.002804631987122351,0.4230049015831636,0.17874756685917442,0.11791055021651482,0.06123315413340345,0.02787104346112519,0.010569852277897949,0.002804631987122351,0.4364689314211633,0.23588257888734196,0.15089252470568132,0.08014455628533657,0.038394427012745085,0.01407080471903008,0.0033946079211731144,0.4269136509326602,0.20231931572697812,0.1642608915033465,0.10228734219963083,0.05671695877193568,0.024415969874444048,0.007229886193580601,0.42946272950726627,0.21121991413019892,0.15915907875660165,0.09941377342450654,0.053599148153285,0.02347996444522962,0.007229886193580601,0.4430558277570741,0.25548225545089176,0.18815499719460493,0.12192991035990962,0.0704365451984401,0.031218658534409107,0.008890518864054073,0.010753738368049718,0.010371297083393361,0.1856309377213426,0.3714159486860436,0.42110541761185083,0.6379750164316503,0.0011643335204992336,0.010769664189698746,0.009737783049829044,0.9387643938186943,0.8471943385239512,0.9242312874243478,1.0694293326284283,0.0011643335204992336,0.01086466949674507,0.00948761069165278,0.008777415912505027,0.008439976164416302,0.00595652871357429,0.0025503990423162235,0.0003305355840825199
49.69000244140625,0.42072862916256826,0.16575024617369694,0.1306932902109333,0.06770548199383887,0.031895336860948094,0.011386496421550176,0.002809325825866344,0.4231402271473155,0.17889394104488823,0.11797472019440589,0.06124575389439,0.027898282834357278,0.010581956022266938,0.002809325825866344,0.43655406254803236,0.23608174465276668,0.1509779871843268,0.08019147750589449,0.03842559717611069,0.014087768597848526,0.0034001524331964575,0.4270796665234991,0.20243020261749503,0.1643061546592149,0.10233451442426819,0.056755121701816395,0.024439797690752423,0.007239880397323269,0.42960954753362834,0.2113409452639402,0.15921100554322612,0.09946313951495399,0.053637327983098886,0.02350011252749775,0.007239880397323269,0.44315227788656375,0.2556222180119805,0.1882118333399332,0.12198329066002196,0.07048127026224779,0.031249114351940492,0.00890354744194366,0.010738754009464146,0.01042131054416315,0.3530188689523098,0.6980251177652734,0.1952203796443777,0.057655551379675554,0.0011695419936357538,0.010754417317354048,0.00972371480211344,0.8832963234015049,0.8071376000442623,0.8986696616832474,1.181015012589747,0.0011695419936357538,0.010851754675814689,0.009498653990634674,0.008777620140957518,0.008442116234256888,0.005959357799056201,0.0025536021819860606,0.0003313987354230304
49.7900390625,0.4209532948791582,0.16589557997916574,0.13075930555941956,0.06777171044511562,0.03192182367868757,0.011401670275049385,0.0028138300566757255,0.4233501693184241,0.17903445781776794,0.11807349942997125,0.06130809438182799,0.027923478619260526,0.010591419912935041,0.0028138300566757255,0.43669818380285175,0.23622116800779364,0.15101399730258702,0.08022596191597466,0.038455735950431356,0.0141027423275562,0.0034057061014577963,0.4273159734261414,0.20247679926880321,0.16435031496699365,0.10238135187713761,0.056793127620177145,0.024463592321079686,0.007249871530323623,0.42983079457696644,0.2113939515950971,0.15926179605915583,0.09951192083727803,0.05367537276746918,0.023520241197461732,0.007249871530323623,0.443306044022952,0.25573802840722953,0.1882680935344175,0.12203630208491494,0.0705258078845525,0.031279525390568816,0.008916572698288832,0.010740539648240894,0.010400489380657957,0.18493999010909765,0.2156069986579035,0.1917001935244956,0.6756416475930968,0.0011747685315066582,0.010754947244843367,0.009732814686941114,0.879075734545665,1.0128525306667078,0.8946178282185768,0.9306396511599211,0.0011747685315066582,0.010850933499828143,0.009490208108794158,0.008776749948654704,0.008444237653487119,0.00596217334110673,0.0025568001407335846,0.00033226265050795555
49.8900146484375,0.4212023743375114,0.1660954394787469,0.13072339655091378,0.0678034347708334,0.03194770583628724,0.011412196941201066,0.002817985791259756,0.4235999160690955,0.17921754533253217,0.11812203531353034,0.061334936157463285,0.027945524392131858,0.0106009814020031,0.002817985791259756,0.4368850151760377,0.23643169197484587,0.15106359184352192,0.08027919057471757,0.03848579715151822,0.014119860115262296,0.0034112052146580535,0.42757067911939395,0.20262900558617772,0.16439397005370432,0.10242833533038405,0.056831162603018445,0.0244873538690872,0.007259847422363188,0.43008400731629515,0.21154059655575008,0.1593118620393107,0.09956110098844247,0.05371341540568956,0.023540337008930396,0.007259847422363188,0.44349382832385215,0.2558931070175766,0.18832437320932088,0.12208947405480866,0.07057037614140083,0.03130989179239086,0.00892957876255223,0.010759036555656128,0.010339265517618662,0.18294265118057473,0.527007401067543,0.3818936003162743,0.2396628683975659,0.0011800067839210667,0.01077329310473083,0.00972228841765607,0.8835295028456921,0.9164222491301002,0.978728000838172,1.0476959970048842,0.0011800067839210667,0.010865727951737915,0.009496506237193088,0.008776096984834164,0.008446354497283436,0.005964989139366936,0.002559992932938282,0.0003331262730589183
49.99005126953125,0.42140451723032113,0.16619822493192113,0.13073818214440452,0.06781550592900291,0.03197516979938456,0.011427794321800414,0.0028218076516873976,0.42380935855080015,0.17933328720255487,0.11816153857092974,0.06135813814180103,0.02796753893810879,0.01061279501658811,0.0028218076516873976,0.43704856719433927,0.23656920138841253,0.1511285498461714,0.08032044573957717,0.03852056925458145,0.014135353637253227,0.0034162984510994667,0.42776172494236303,0.20266845484523718,0.16443767848128088,0.10247521998064872,0.0568691338754125,0.024511111390420504,0.007269820275474892,0.43027725993395166,0.21159836626558193,0.15936187903053062,0.09961002201371294,0.05375138264202464,0.02356043688683006,0.007269820275474892,0.44364166281160483,0.25600612469936973,0.18838020390199567,0.12214254012293449,0.07061486633020095,0.031340250694747544,0.0089425815387038,0.01076621505651059,0.01041120517380901,0.18303583066389523,0.19616642769834744,0.5494044197538148,0.44490589956898535,0.0011852631744885451,0.010781128379436268,0.009721226735652495,0.7493826327077617,0.8815416906239502,1.0608167215139614,0.9846119333220753,0.0011852631744885451,0.010873195195986726,0.009498123334899434,0.008776921864562283,0.008448466814199007,0.0059677983333248676,0.0025631844618889967,0.00033399065547260826


==> error_csv/error_time_norm_method_disc_bump_d_2_p_1_1_T_3-0_n_t_1_FR_weight_ref_true_is_exact_true.csv <==
time,L1_DG_8,L1_DG_16,L1_DG_32,L1_DG_64,L1_DG+limiter_8,L1_DG+limiter_16,L1_DG+limiter_32,L1_DG+limiter_64,L1_DFRG_8,L1_DFRG_16,L1_DFRG_32,L1_DFRG_64,L2_DG_8,L2_DG_16,L2_DG_32,L2_DG_64,L2_DG+limiter_8,L2_DG+limiter_16,L2_DG+limiter_32,L2_DG+limiter_64,L2_DFRG_8,L2_DFRG_16,L2_DFRG_32,L2_DFRG_64,KL_DG_8,KL_DG_16,KL_DG_32,KL_DG_64,KL_DG+limiter_8,KL_DG+limiter_16,KL_DG+limiter_32,KL_DG+limiter_64,KL_DFRG_8,KL_DFRG_16,KL_DFRG_32,KL_DFRG_64
0.0,0.08818261555064164,0.031767696516590935,0.006743004869259993,4.518296728932107e-19,0.08818261555064164,0.031767696516590935,0.006743004869259993,4.518296728932107e-19,0.08818261555064164,0.031767696516590935,0.006743004869259993,4.518296728932107e-19,0.14865852435730453,0.07235557581250004,0.01966185481349158,4.048624299816399e-18,0.14865852435730453,0.07235557581250004,0.01966185481349158,4.048624299816399e-18,0.14865852435730453,0.07235557581250004,0.01966185481349158,4.048624299816399e-18,15.765477286895619,9.06746551572005,1.9197527494230093,-5.057680597513986e-16,15.765477286895619,9.06746551572005,1.9197527494230093,-5.057680597513986e-16,15.765477286895619,9.06746551572005,1.9197527494230093,-5.057680597513986e-16
0.010009765625,0.08859847365946055,0.03263460369208064,0.00760724211354166,0.001065007819753479,0.0884887380566746,0.03249413201781061,0.007472364650672163,0.001065007819753479,0.08849976652771875,0.03244685832737201,0.007383699323173903,0.0010208304763202195,0.14877924677579452,0.07266453949443767,0.020400038916960152,0.0030779389084284797,0.14814116106125805,0.07201163976716682,0.02006139665724294,0.0030779389084284797,0.1483357962053118,0.07210517305861072,0.019963635185812748,0.003025104382690145,15.631983645695406,11.34487080155601,5.686341772997712,0.5195769483004552,15.218862322899824,11.402999179374405,5.7036192236719945,0.5195769483004552,18.1799700391656,11.356576689896993,2.964608064973742,0.25541858298120035
0.02001953125,0.08944609216229167,0.03391965261405669,0.008132781683038949,0.001096005762148673,0.08913423221462814,0.03333393166922491,0.007783408345797624,0.001096005762148673,0.08902906227281021,0.03318503372343871,0.007678533361494931,0.0010545955971493146,0.14883695387354745,0.0726083310397967,0.020534404517648906,0.0031808484074508005,0.1475680204621637,0.07127076622046015,0.019729321400423768,0.0031808484074508005,0.14784666873987481,0.07132319065948779,0.019746808751672836,0.0032027069334946414,14.55648263490652,16.069095171398157,6.557733605635366,0.77330254857748,14.706207808603622,15.646668452534328,6.638948865650287,0.77330254857748,17.566551497068733,13.225229027694834,3.1325747801485595,0.287875139039041
0.030029296875,0.09036116611395592,0.034903205417503025,0.00826053345588941,0.001089149032774802,0.08966114733250818,0.03384943658301717,0.007920500436738542,0.001089149032774802,0.0894552563452141,0.03365049666342006,0.008120794160122255,0.0011190928513892715,0.14877695284173836,0.07203360638218506,0.021159594488097008,0.003209608127435289,0.14708447166645905,0.0700714278759506,0.02036258319768234,0.003209608127435289,0.1473281228238672,0.07008680223697067,0.020678448152033464,0.0033627497784652085,15.582935291668223,21.06213506612315,8.599282158283094,0.8766383464639721,15.793010830620982,19.245658598327623,8.888642032255413,0.8766383464639721,17.5154119118069,13.527917676204773,3.4225635550857376,0.2996080530093511
0.0400390625,0.09155437429193394,0.035828823174769715,0.008931576914980583,0.0011916249358931577,0.09035422884256732,0.03444474462784574,0.008607144475024921,0.0011916249358931577,0.09004123811735379,0.03427677335624327,0.008685117303073456,0.001214353977922809,0.14856618391835458,0.07150179950768512,0.02174979939647772,0.0035001083544050748,0.14649782733626582,0.06919799968933281,0.020992700679463173,0.0035001083544050748,0.14667212951716552,0.06925009635225864,0.02151010790273331,0.0037043959623100564,15.672179066340025,18.21526086420677,15.891586532762982,0.9431374264347014,15.509690254619485,20.60602520214358,13.685466202551298,0.9431374264347014,17.15393931780493,12.879362874426024,3.3868626998045985,0.3133199407165652
0.050048828125,0.09248708722206242,0.03629547928321877,0.009101022839599184,0.0013148524214684017,0.09078910376913994,0.034836635544801146,0.008763292639171081,0.0013148524214684017,0.09040234240246306,0.03482101738305402,0.009092717918131571,0.0013559805613637319,0.14817038958436013,0.07160704535330181,0.022216926579494124,0.0037163369284262393,0.14574373862532797,0.06930885342211905,0.021372728517769755,0.0037163369284262393,0.14586682425889638,0.06952227190026267,0.02221020638735675,0.004041381256787914,18.201414559253035,18.36044501609683,9.580863763565226,1.016008561852692,16.98937873710673,16.314232595075513,9.681680214939353,1.016008561852692,16.455051374597353,12.12390977662987,3.599304874607755,0.32916979751057657
0.06005859375,0.0932304043153452,0.03622730181126593,0.009153653764504334,0.0013207497957538137,0.09106710439231924,0.03492032919951892,0.008838128047515617,0.0013207497957538137,0.09065974328426481,0.0353575959867657,0.009755088442827343,0.0015250941248785245,0.14765518487532156,0.07235676509716048,0.02324034791491178,0.003925544825194502,0.14491199723482392,0.07020295227866237,0.022530811674307247,0.003925544825194502,0.14503761726132952,0.07066056541884774,0.0238696475703343,0.004400674250588913,17.130645174204627,20.64611026817585,16.18775536346133,1.0953964299486574,16.791155220841418,19.783855314410292,14.424134058192308,1.0953964299486574,15.890102763056337,11.808670187310836,3.8086199839595394,0.3465424530571723
0.070068359375,0.09396490246293326,0.037133925470614865,0.01003780590846448,0.0015138584466343709,0.0914231257512266,0.035705230895494676,0.0097202371970773,0.0015138584466343709,0.09103611849520467,0.03618530310297122,0.01037248229522408,0.0016455990876319735,0.14714118901551212,0.0731338763218721,0.024145721406420295,0.004265544065458152,0.14416085395993766,0.07102835227500624,0.02348895403741664,0.004265544065458152,0.14434006339277478,0.0717628251545494,0.025189463199558754,0.004827728750688321,16.720784735550865,25.85671134320001,18.10894371782282,1.1880123431451632,17.909864908230464,23.568099980594983,18.311197620993795,1.1880123431451632,15.518915790852057,11.29142012220646,3.7647804823626974,0.36417924704856997
0.080078125,0.0945202182728299,0.03781244178303833,0.01035322432159203,0.0016209029042771233,0.09170148437760199,0.03629995651169576,0.010057649642955982,0.0016209029042771233,0.09133220853794667,0.03683608583900556,0.010769440503749683,0.0018298501308562324,0.14670234158404452,0.07337385520621602,0.024483515363345296,0.004512198520598619,0.14358807492414655,0.07108568315591302,0.023769329420820207,0.004512198520598619,0.14383476511741436,0.07216056064618473,0.02567220989524062,0.005203826398359326,15.663052093117543,23.13558204764977,21.90033875931473,1.3245876743329799,17.654682830817418,25.509343053770383,17.013102113195814,1.3245876743329799,15.307481986166854,10.41181512323231,3.8430417050071974,0.3840543689281725
0.090087890625,0.09499042100387448,0.038307476969842144,0.010491819631759885,0.0016526387283322733,0.09199314570924604,0.036693401532707406,0.010129601495112602,0.0016526387283322733,0.09166559691539787,0.03732613509776345,0.011286406841934486,0.002011669920973208,0.14639383835146855,0.07315602608213444,0.02511866225738169,0.004776925348519052,0.14323208784550964,0.07067495577665057,0.024319748638889412,0.004776925348519052,0.14353219843593848,0.07212624800322673,0.0266550721472366,0.005604662101983481,16.656880372490782,19.84964847946178,22.808798836189904,1.388604625583647,15.969319720090404,23.362896408775665,20.634357245469534,1.388604625583647,15.212161150586677,9.566761586302162,3.808583735453593,0.40366018309912155
0.10009765625,0.09537510952389873,0.03868711463640456,0.011110121226674449,0.0019007094947891237,0.0922633192461551,0.03707714739897879,0.010662992921275446,0.0019007094947891237,0.09207497785519944,0.03793008318261984,0.011729743976855818,0.0021317428914782383,0.1463953309673496,0.0731811918879549,0.02576758682921619,0.005094176046449069,0.1432406983137465,0.07078730134596217,0.024906862520840303,0.005094176046449069,0.14356190261399276,0.07256694634324082,0.02755614223499849,0.006018331178474639,15.05612027811225,18.840076024386274,12.077085982523458,1.5571552902816874,15.294022928359697,19.089625737763054,17.569257146923672,1.5571552902816874,15.210174140798085,9.243113158208688,3.895401673275935,0.4242361365335937
0.110107421875,0.09547627361098295,0.03877791590171622,0.011219500066014286,0.0019456152201075799,0.09232185086571983,0.037272557656642606,0.01084299653128476,0.0019456152201075799,0.09236888236152263,0.03854597110881413,0.012156271460859408,0.002320562723141067,0.14666056378374048,0.07391989249306216,0.026237424032101338,0.005351376255905793,0.14354611756352942,0.0718720272935294,0.025388084480819993,0.005351376255905793,0.1438913087976961,0.07393519769173192,0.028292779823644917,0.0063967732077939285,14.760326332908079,14.944162874852802,18.015863916043045,1.7180501865919517,15.280181198452759,14.955827001965416,16.95957484145197,1.7180501865919517,15.179767097620413,9.359400350878458,4.048395266083165,0.4454019232598014
0.1201171875,0.09539064401880132,0.038455781499264395,0.011341389028824101,0.0020339298654974626,0.0923470633870095,0.037277376783701216,0.010814480209630134,0.0020339298654974626,0.09271419852112434,0.039145418656394794,0.012680687730382365,0.002495787247920205,0.14722209827744384,0.07536125969104125,0.027033170719397114,0.005639016064451527,0.1441809869099948,0.07373523541389045,0.026167862996517504,0.005639016064451527,0.14461023968745987,0.07601486113669438,0.029532795447952728,0.0068024959379003064,16.05060807524653,19.953966639915972,24.241404500528944,1.7842045785006875,16.577480074969774,20.242716369052356,22.69867695180905,1.7842045785006875,14.97535915967243,9.58980797527996,3.995685524004654,0.4660619159138115
0.130126953125,0.09592754823741574,0.039207471682150045,0.01218369575090958,0.002250543360446957,0.09282028164330926,0.037920909636587966,0.011511069622829457,0.002250543360446957,0.093527522027535,0.03988092532111432,0.013259842616931665,0.0026427890126039994,0.14797510293869967,0.07702237062773573,0.027851744487639732,0.0059120797819213165,0.14499652409603048,0.07568116580407164,0.026966756076369978,0.0059120797819213165,0.14561696345449562,0.0781599956610127,0.030651478571234677,0.00717753616302361,16.384152410619567,21.403637509264957,16.525264402750295,2.063451289116915,18.088447772512723,23.77607194615718,22.732742019634188,2.063451289116915,14.500751765725672,9.632105702958578,4.0138057056077265,0.4887481177548051
0.14013671875,0.09666453703973045,0.03994288545811101,0.012423209587863816,0.0023040086907140673,0.09345780160213132,0.03863492530257824,0.011867753975405541,0.0023040086907140673,0.09432245127675015,0.040652090224351005,0.01358502715502096,0.0027862829457584704,0.14867516859357438,0.07789668615832669,0.028217681719733267,0.006178740428993988,0.14561285734585974,0.07650241224731705,0.02732519566708329,0.006178740428993988,0.14659264372744885,0.0792511279437207,0.03118391387434329,0.007552552839143852,18.412427809676466,24.596811024153414,20.553455923081938,2.2062810631273644,18.485748904732983,26.09724337774233,19.3963395780859,2.2062810631273644,13.82052456008044,9.499283798790135,4.033903237845149,0.5102420809872737
0.150146484375,0.0973635418207223,0.04062453309654155,0.01253653887865057,0.002413866106236561,0.09398374408758214,0.0392236112223025,0.011952662797275772,0.002413866106236561,0.09489716047897023,0.041276892614891765,0.013929943680004254,0.0029530695523869743,0.14910539634305273,0.07804793824905365,0.028704722424375242,0.00647082919652039,0.14594552483543916,0.07632013586590063,0.027777487128378492,0.00647082919652039,0.14723755273854014,0.07955035372126688,0.031930116429431304,0.007947822362952208,15.4948560190092,24.229002549561983,20.67378989784556,2.357965752131698,18.26270041561807,27.227798768195676,21.34600232972937,2.357965752131698,13.106443955643751,9.31075721713735,4.077308963443949,0.5312885715996345
0.16015625,0.09790802298092309,0.04115938945916308,0.013086209862891331,0.002570265244822275,0.09427659427284829,0.03962074903929846,0.012349363719959115,0.002570265244822275,0.09529681098456083,0.04182217031782788,0.014417845846323024,0.0031276943944186716,0.14918014118370695,0.07786942239429367,0.0292534745148802,0.006698922450892249,0.14589686021799178,0.07591940581617854,0.028229296626041952,0.006698922450892249,0.14745011386305643,0.07959167935046298,0.032663379854502655,0.008281917565280744,15.295045084274836,22.10790643096561,19.335287054189546,2.678369569641569,17.865846583901448,26.766152911313274,19.221392081837294,2.678369569641569,12.508260577446693,9.126293461654868,4.243323709013066,0.5552244161716421
0.170166015625,0.09851976720446945,0.041754055215828596,0.013256244361186456,0.0026718001782239276,0.09459254719070155,0.040063438124713954,0.012600573807303247,0.0026718001782239276,0.09571406237340505,0.042478745829276306,0.014768458811282258,0.003243903936133681,0.1489353946300886,0.07793624468202799,0.02968581810506046,0.006976944504879251,0.1454778996856049,0.07594776003016007,0.02864624910839909,0.006976944504879251,0.14733407627444006,0.07998412338527576,0.033319283217730415,0.008654264670732223,15.529443502567938,22.55414629308144,22.593569456545502,2.883421047816042,17.441464035557722,24.09349960630064,20.701541448156917,2.883421047816042,12.042732654070694,8.894211732999542,4.244362432681521,0.5768984754703568
0.18017578125,0.09900014851253787,0.04184307977818128,0.013214598293766278,0.0027698236023690702,0.0948138156160736,0.04018196128436953,0.012473521095521413,0.0027698236023690702,0.09606152739805433,0.04292310967107427,0.015095615019950166,0.003394436995673253,0.1486297830341748,0.07846768063590959,0.030288852658376345,0.007260145731840453,0.14505594945797426,0.07658119871057684,0.029261455365654897,0.007260145731840453,0.14716350066262243,0.08079414838210684,0.03424451821793978,0.00903010373077896,14.877956662429266,21.959194291283232,23.047419763341683,3.1770082626650344,16.43091183368383,25.77483769018198,26.37473709467655,3.1770082626650344,11.885151325222946,8.651550946353282,4.196381560735513,0.5978012829080415
0.190185546875,0.0993683784498601,0.04229786525712148,0.01389039737206287,0.0028555224052680675,0.0949723862801449,0.040462422944247074,0.01294042303553266,0.0028555224052680675,0.09641789962920702,0.04330423025562681,0.015684284896105287,0.003581476337150192,0.14838592877661164,0.07917214625814846,0.030991791808379125,0.007451863857062214,0.14477599813718384,0.07738364313054519,0.029890528571130195,0.007451863857062214,0.1471033400454163,0.08169803354103808,0.035160801967857494,0.00932972689345259,14.238502350094876,19.876110759692242,16.52885366372944,3.372743998884396,16.124082832399694,25.89134700747428,24.461145931942216,3.372743998884396,11.916477286184769,8.471252692149948,4.274236979799716,0.6224128286042833
0.2001953125,0.09971524789528495,0.04295270993965605,0.014368208202764304,0.003047268272712717,0.09522659042260634,0.041127545069658024,0.013484147696957622,0.003047268272712717,0.09689302339343422,0.04389014441325977,0.016035070919263456,0.003687776952895527,0.14832028604152786,0.07963722629501742,0.03138948039957566,0.007740443984359217,0.14477678487744586,0.07784684115069049,0.030275267890850912,0.007740443984359217,0.14726170272378442,0.08232385003088803,0.03569197980666949,0.009699301898581172,14.558789182940124,21.966306954143086,14.74666758811575,3.9542715041125613,15.88248131791968,24.344053237567707,21.018751366383498,3.9542715041125613,12.087135554219163,8.414283238623643,4.282906811261325,0.6441666735081585
0.210205078125,0.09992694743236062,0.043403097720115164,0.014326996440175765,0.0031199733983523037,0.095463812194916,0.04157407086572704,0.013497319070333968,0.0031188788820536227,0.09737971770278428,0.044468386804651885,0.016204103945095572,0.0038216068114748526,0.14848526230853432,0.07970039581045661,0.03176891927585331,0.008005267166606806,0.1450830920540845,0.07781988606808421,0.03067961602042627,0.008004489847428286,0.14766545102297632,0.08265265564448308,0.03628018009716427,0.010050145228929061,13.250828034818515,19.165865101745315,17.44010704096167,4.0455940781223365,15.115816872866121,23.261259565144776,21.062923904628015,4.052739943418155,12.332644805144469,8.488717790699404,4.343708992142794,0.6646892399563782
0.22021484375,0.09987656358747986,0.04362043286830055,0.014632602711685521,0.0031383594777470675,0.0955080053356264,0.041734118565231876,0.013712870525424416,0.0031375633952076378,0.097742446986851,0.04493244244216043,0.016664393591781117,0.004012640686478054,0.14889464366078953,0.0796742137861629,0.03222515382639963,0.008173378032339439,0.14568260237374725,0.07774235072438535,0.031052773412298583,0.00817281234439119,0.14830525837583275,0.08300762145114307,0.03688961731148718,0.010325265767620483,12.476466097937825,22.383007433991793,16.331784258716052,4.247833124488625,14.167244157681665,20.58878346233993,21.3835587760101,4.232999376561716,12.581414102685473,8.579683983535299,4.4484221988536286,0.689581273211215
0.230224609375,0.09974941667138952,0.04394483160743863,0.015076938358017877,0.0033874895619131853,0.0955643950080521,0.04201943281458349,0.014133267356867638,0.003385618613648573,0.09817773380026597,0.045548150064705605,0.017031324249504497,0.00410870031415857,0.1495903767853501,0.08006974772122001,0.032641872162269416,0.008467614811884185,0.14659421682830306,0.07827831065292483,0.031433812728512596,0.008465376063627482,0.149221023172091,0.0838314684856465,0.037481727477590786,0.010689227434301106,13.26049057936298,17.646965033545424,21.23906322209126,5.8112024381813265,14.116761653873102,22.15632071141153,23.871745819866735,5.387097689130082,12.764907953066476,8.584636214222646,4.394763442437113,0.7112221851268133
0.240234375,0.09930357315862165,0.04374302569407667,0.014870849145021185,0.0034553065516369857,0.09559348494391283,0.041931258580184046,0.013883773763624634,0.0034488256964856833,0.09854469567959633,0.04596067038866794,0.017139692640091214,0.0042329772066458625,0.1505700507155467,0.0810235683664281,0.03309948840277898,0.0087088510380651,0.14780073836187588,0.07949435760567361,0.03191075128523906,0.008702882101499238,0.15043195860903902,0.08512373077508889,0.03819048200772589,0.01101272037511031,13.153456159450391,15.519078988187976,25.835366208711932,4.389118773249143,15.777831893997035,24.269902208408975,26.60204609770553,4.4330285388624135,12.829396679834943,8.526421353659323,4.3883617588644315,0.7313989712643709
0.250244140625,0.09928432065734842,0.04392808205050203,0.015336240055107959,0.0034507820297670537,0.09591744743171085,0.04203457938935103,0.014196132710852277,0.0034449624491667856,0.09932255983655199,0.04636711872580906,0.017735248691309075,0.004412994013809282,0.1520512587738524,0.0823788037257994,0.03370146486934657,0.008866850717882051,0.14954039150467915,0.08109154370717807,0.03242656365567435,0.008861284431602846,0.15222702945846991,0.08667091070052772,0.038959393394256026,0.011273846869107321,14.656569574841354,18.558581739080033,20.80751888457295,5.750160017236554,17.181789104670628,23.25776782154585,26.031952188473504,5.491650295266505,12.69432303635114,8.479948698681955,4.48585973283399,0.756218552738314
0.260009765625,0.10014841140394315,0.04485377955086529,0.016088775575102188,0.0036910231839287692,0.09683980816749757,0.04290354056050382,0.014883799991788103,0.0036847278423181905,0.10027443717390688,0.04696086386173963,0.018165656244686978,0.004503706627058188,0.153339573313284,0.08335718965473848,0.03412412064046798,0.009153892880999706,0.15098936532083887,0.08211825205094714,0.0328214240643693,0.009144561849820411,0.1537828359912534,0.08772428728233879,0.03947871692827211,0.01162009280912092,15.28038079296517,19.579473158880067,11.470793551253891,6.676849985717943,19.137402946297737,24.16771675662388,22.77912944119478,6.765877273703539,12.390350372213767,8.471702825135775,4.5050352277344725,0.7769850436100727
0.27001953125,0.10092758221953695,0.04535589934104967,0.015901759360094275,0.0037484594756878892,0.09754409595264904,0.04338709131352192,0.014795228889347319,0.0037361523354074483,0.10109335888283041,0.04738231130745567,0.01816409390132795,0.004643249027997314,0.15440112033377845,0.08375217787886098,0.03440827106881611,0.009368524460205278,0.15196299138240385,0.08242146164555783,0.033126908586836784,0.009354027926411204,0.15508026137691205,0.088230566461221,0.03992804699658361,0.011915318191949775,15.943138064721463,24.13183476057723,18.50680972659131,5.093300469310061,19.93718755936021,25.26523546007244,20.81363133302453,5.08861756216066,11.944369021521995,8.476050693864476,4.550855604827589,0.7970606986749801
0.280029296875,0.10149702130590986,0.04561995267607019,0.016110116002036767,0.0037641839142751867,0.09799808004725225,0.04365739827999968,0.01497744444642255,0.003751399739852476,0.10172905371398146,0.047816348703502896,0.018560721593090225,0.004803879247972123,0.15507677872697143,0.08370584597588832,0.03481404390581994,0.009531025639653645,0.1524610377734192,0.08222473759376117,0.0334868512333687,0.009515852514369195,0.1559461235590565,0.0883979037741606,0.0404793344338299,0.01217417057581314,17.79577351835876,27.989865143352585,23.6013654511102,8.631400751037058,20.011971369301868,25.679910454736255,22.58104715323532,7.8596013074326345,11.413826855269221,8.436892456953272,4.602778558648255,0.8214201985429578
0.2900390625,0.10223316507627432,0.04612570877827972,0.01658662616973385,0.003967375822482859,0.09846520561935668,0.04405227156944907,0.015417238832957337,0.0039489253977512285,0.10231331156716186,0.048374312329072924,0.01897577514095956,0.004886482897080853,0.15539696524704188,0.08365816892198685,0.03519970924059936,0.009808396142663576,0.1525838609384676,0.08200588128093507,0.03385321036654645,0.009787481376766587,0.15642652952443817,0.08861524819232733,0.04099268929360422,0.012508269476016751,16.768623963330143,21.196768438976754,18.141136205322706,8.51680904051411,20.097098220150418,26.598881778065838,25.151769952450127,8.657664929428371,10.863201463849233,8.334873365423688,4.547801147734387,0.8424167131284895
0.300048828125,0.1028013606096029,0.04623086918415885,0.016304858723104193,0.0040222443115622624,0.09873481729012219,0.044109142166888916,0.015118458721046751,0.004000653030398655,0.10277105058428655,0.04878362611654273,0.018960889221816903,0.005032956665851573,0.1554317515917085,0.08391710234835176,0.035569134703768907,0.010003591958744677,0.15241389701975241,0.0822266197665579,0.03422023532728034,0.009977781909352616,0.15661694790747102,0.08910977093975687,0.04157532102738964,0.012781972353368932,15.37752940678517,16.522117272092945,17.147875861229444,6.623581354955166,19.68347677197096,28.452157259551843,26.739025914119544,6.126788737425797,10.361068182994316,8.24140585362952,4.563381759223949,0.8623277863146065
0.31005859375,0.10334578609653222,0.04648183243421464,0.01665008719816261,0.00409690672021409,0.09892366885616992,0.044275360851893576,0.015386673316199095,0.004076420638200908,0.10315098945409826,0.049015291014988284,0.01939357841027891,0.005173984983863419,0.15530998561013254,0.08443300296887633,0.0360666770677829,0.010176337724001002,0.15212028570010772,0.08278201544920064,0.03466911847250625,0.01014696288405247,0.15666278373224832,0.0897432070666058,0.04221132158304172,0.013042422430171835,15.390686336417431,18.921271616792072,22.785747233651815,12.834527534754399,19.24407248466278,27.040070133799837,26.85815016157767,12.414788711946187,9.957800530609058,8.248393767166597,4.657241151203696,0.8860271803300006
0.320068359375,0.10398732656317083,0.047215724580493536,0.017494469737928946,0.004263736300421032,0.09919248543319775,0.0449146770427425,0.016059456351723417,0.004235044985643671,0.10357839729349685,0.049623358321442365,0.01999174692566332,0.005255174211972948,0.15516020789642168,0.08493016390560161,0.03651653658503058,0.010429119854479403,0.1518520539302889,0.0832834983819581,0.035058117440040205,0.010392801674254338,0.15669432954881,0.09032675072214605,0.042734421371261995,0.013351038851976747,15.555686817266455,19.321127036613913,18.318256639646144,12.72376617145634,18.52270634774675,24.452048589484452,24.603480180025088,12.589176198180894,9.668562004578813,8.317713021096868,4.688831759675083,0.9067742245745006
0.330078125,0.10443281380923157,0.0476484457307658,0.017342903572642024,0.004301120712346242,0.0993952613574285,0.04528038400486925,0.016010691965466752,0.004270818720673109,0.10392902314699866,0.05007128315560826,0.02001428341312906,0.005407678767477579,0.15503258525448155,0.0851261837531364,0.036761807129701146,0.010612419769623268,0.1516676970581772,0.08343375296480436,0.03531914271171117,0.010571446390909713,0.15675201222417195,0.09069080497198337,0.043115189742487674,0.013609850654698791,14.857167159678305,20.38348927732958,16.830029817731134,8.984750934434855,17.340808614211884,22.63425445631459,21.722975582562924,7.589684998143977,9.48454828550295,8.380745225403759,4.716706916569358,0.926454924847657
0.340087890625,0.1047742899009711,0.047818117266529486,0.01751045695431868,0.004421242561264524,0.09956489287103193,0.0454966403897597,0.016190420411253476,0.004393871421039391,0.10434607019790958,0.05046177997822455,0.02021933100357099,0.005521494875053218,0.15498196729418756,0.08511661560324336,0.03711331204192774,0.010797504607802665,0.1516194034540656,0.083434177582231,0.03566719989797713,0.010748155235087091,0.1569076500209356,0.09100733508019333,0.043600698834274025,0.013873603297858415,13.757406135402382,26.96239399020026,25.851721067653724,13.261085141337423,16.307421925402213,21.703352954615898,23.244133176377794,13.467125522500627,9.363734141754446,8.36417910907838,4.734182717920272,0.9493943527312172
0.35009765625,0.10494866074454128,0.04797656050793744,0.017926277365390757,0.004531317655699975,0.09968049836146335,0.045641355943304,0.01654027469711843,0.004493218000361449,0.10469089178843488,0.05091387218971496,0.020704722091867578,0.0056229671850961446,0.15507580532163734,0.08527931453666224,0.037468695358557874,0.011019078217941918,0.15175669530028346,0.08363809268565188,0.03598896904580701,0.010961566891852797,0.1571487001922538,0.0915058470161085,0.044059764545046586,0.014152688417450352,13.245343748046922,19.25252466370039,18.163637851114856,13.407367341840313,16.15529077074929,24.9782629266622,26.190013949753713,13.195387877678874,9.309975868451017,8.267323403028673,4.694273718667045,0.9699659662520921
0.360107421875,0.10478029782988481,0.047739422149704766,0.01767725540192269,0.004569042563149609,0.09979427014130862,0.045468652901677786,0.01629793997479768,0.004526448518535771,0.1049143026652313,0.05121960214817102,0.02068457688546603,0.005770310913896364,0.1553139225906367,0.08584754232684749,0.037778431016017404,0.011199129190953344,0.15206573046627334,0.08432635923701769,0.03630167986747322,0.011136453471994719,0.15751818692246888,0.09231445524438477,0.04454394807946077,0.014403849737437933,13.070855807569995,18.61611082345362,17.834249778209276,15.765330288177845,16.248574174228963,26.74762114283993,27.12768564587425,9.122476595615597,9.274827941598174,8.169944590825358,4.720096134611675,0.9892735435224871
0.3701171875,0.1046694912829402,0.0479660501060537,0.018007438941133373,0.0047220939747162904,0.09994497879495393,0.045593424888484495,0.01652974811040562,0.004680118244521934,0.10517508761123617,0.051352276302288107,0.020897336964831276,0.00585014650782919,0.15573615794959517,0.0867944784824592,0.03821018244787421,0.01139416376772289,0.15258229858255035,0.08543169523948237,0.03669681080902386,0.011320837263579865,0.15807275704436696,0.09334412182606139,0.04510107874866853,0.014669232358895183,13.006435118854183,16.69735098545576,22.512648066184312,13.319035282091642,16.55788471849505,26.37571059478533,26.762748806844627,13.928105786239822,9.236945869899966,8.141161076919714,4.803724114726649,1.011471246000238
0.380126953125,0.10510070050944596,0.0487349266212004,0.0186892121093987,0.004771991697039279,0.10035982878251182,0.046181110030557485,0.017072779278389585,0.00471769599282153,0.10569058276670708,0.051999802967841555,0.021607112795709996,0.005983148053322224,0.15628245845424046,0.08784061029002282,0.038637056981829454,0.01158206690281849,0.1532312627168486,0.08656518088095341,0.03705453014050477,0.011499225409521183,0.1587599786626022,0.09437283297248487,0.04558528706841154,0.01491782712525494,14.274704816867576,16.708015236096106,18.710370036402615,16.051610360310335,17.258200911368583,24.773873714786117,26.00279655478947,13.931639065668138,9.178354808763203,8.174794540665074,4.841160381345214,1.0319108702003685
0.39013671875,0.10564102768906236,0.04927936387855519,0.01871463788843095,0.00483848329884283,0.10085342771670444,0.04670773144487329,0.017160430009080498,0.0047816643474715825,0.10617733129273002,0.052422557762782436,0.0216681671683929,0.006126080956624491,0.15678575834014086,0.08839339386121642,0.038877862088807724,0.01176661138333491,0.15381482349893183,0.08708068127631588,0.03730082648503408,0.011676745362806266,0.15941063617874057,0.09495367299265778,0.04593254062437746,0.015167684406736374,13.679362540703732,20.941703355450855,20.61284293570594,10.169175177682922,18.46265488703259,24.266736698319914,23.264868229664568,11.194195344544237,9.094410316058722,8.2061445234343,4.85267463128013,1.050694907216099
0.400146484375,0.1061190991751748,0.049590541736738686,0.018856113586469433,0.005005283968506464,0.1012474620294507,0.04706675250156905,0.017278566312991347,0.004941960586097819,0.10661272195398606,0.05273286998620116,0.021723331668675232,0.006172540937421503,0.1571019418952422,0.08851489769594989,0.03918204711575886,0.011965937832603794,0.1541193964715958,0.08713017276658307,0.037605265986627334,0.011865188727305874,0.15987762054533786,0.09522401236253605,0.046361489254046845,0.01543059871947696,14.787659140223099,23.247407286953834,21.720398832352906,8.60968435080864,19.214411108750383,23.50994665510405,23.276267401741173,14.418537297510026,8.994011499057214,8.202733149494483,4.851380336185593,1.072242006834334
0.41015625,0.10646582903352775,0.04970711110618336,0.019068360907066647,0.004997978968591965,0.10148830025797048,0.04723325279689541,0.017494793523499072,0.0049248964115866855,0.1070272356553026,0.05305505118184112,0.022200447921399944,0.006334541732004195,0.15717752790237594,0.08844141118396025,0.0394966450187742,0.012122321007968877,0.15406179173796342,0.08700156479165955,0.03790081028694578,0.012010624445043139,0.16011467931668918,0.09538205895370065,0.04676622719485289,0.01565115643679489,16.80339651568247,20.311942067261118,18.31700207908228,16.16707706788723,18.83943353040236,26.432716668736674,26.401430232507515,14.830442680454558,8.895440541357335,8.171193774483895,4.831114665485762,1.0925355023252517
0.420166015625,0.10695190076386712,0.04976842796955022,0.01897345283015014,0.005105190872808172,0.10180143495834984,0.04731954577986569,0.017415965166463532,0.0050332204513235815,0.1075366050284991,0.05342970816997306,0.02224036382731848,0.006459968863386234,0.15705551157512973,0.08852017920387309,0.039783679875219344,0.012316436952772779,0.15381936001300692,0.08699067583976303,0.0382038783716168,0.012195304275697993,0.16021729742971963,0.09568693616154958,0.047193983720563076,0.015903861984241874,14.485634759327592,19.359305524202824,19.781046417115864,10.84554076377956,17.66292422275023,29.03422948653266,28.00687138997589,14.091407045558809,8.813790041657807,8.154150204308532,4.859772226225846,1.1106950965957183
0.43017578125,0.10740053919384196,0.05009422666834544,0.019206065347346698,0.005275791086856932,0.10200508019145976,0.04754956448005833,0.017541986848820607,0.00519244308895255,0.10795232952184106,0.0536493918357276,0.022295080514488107,0.006485510484463224,0.1568972572854314,0.08886614531905966,0.04015030707169786,0.012512919116404949,0.1535977134160379,0.08730284034141016,0.03852916299448869,0.012381126120083805,0.16027668086332042,0.09614270642937453,0.047678590626508185,0.016159163642732174,14.103272572590376,21.8960162677699,22.593946746007145,11.212143813637095,16.196408772141076,27.732050208697366,26.77673173769568,15.219512441309574,8.808669372284667,8.191811788900207,4.928727793707861,1.1317037669060894
0.440185546875,0.10773566394531067,0.05058651459009362,0.01966843442886745,0.0052153692862292956,0.1021177545933849,0.047891339761840346,0.017937006976040924,0.005121386314271757,0.10833534075313492,0.05413798890859661,0.023001642493202145,0.006669879184084141,0.1567872620857443,0.08930156526894246,0.04054321273279596,0.012644049236942345,0.15347985940342593,0.0877235294850656,0.03886660653903891,0.01250067470320875,0.16040330498918412,0.09663262738727077,0.04812260282758423,0.01635714576550469,14.623146241882997,23.43017143817708,13.889773632231098,14.433028323516497,15.239831828804007,24.866186289298554,26.74840067433883,15.710362399900106,8.872096332247859,8.25060125197175,4.969260468353658,1.1517811488787297
0.4501953125,0.1080043977342302,0.05122664925151316,0.020009322633206286,0.005390498705319345,0.1022763401062397,0.04843984318869596,0.018251601404171626,0.005300048771251255,0.10875115778798324,0.05466194328939414,0.023198087543024763,0.006760428211957403,0.1568017790448988,0.08959560138712082,0.04080248339677658,0.012849021591011497,0.15355609710465032,0.08798040768726255,0.0391135095020631,0.012692907967163007,0.16065602105988708,0.09702787921321053,0.04846038157429935,0.016613846868250633,14.11401832697363,20.636134934075187,18.70548882039678,10.751921825633028,14.077138884070761,23.44628346000071,25.35761972266544,16.019067562101792,8.990790821446597,8.267835605051383,4.970695725800583,1.1692936069684754
0.460205078125,0.10810822934054458,0.051482322684481094,0.020085400651493727,0.0055403933489923795,0.10234183762303353,0.04868561731980073,0.018282769418133064,0.005432352235717132,0.10913736034459312,0.05500911936489557,0.02316777497132893,0.006796073864810666,0.1569706427447068,0.08966009321400041,0.041059810420258705,0.013035992338688842,0.1538493685753575,0.08803087489350253,0.039372523722222365,0.012869201591187394,0.16104432761384477,0.09733176582491461,0.048833940055905335,0.016856834015759412,12.234111206103762,20.440176847583313,21.133079690465493,13.519769727320178,13.431425513089069,22.949375777852943,23.848140005638125,16.259620409319215,9.140111725950515,8.21658619129539,4.958625426480873,1.189856715845507
0.47021484375,0.10787258035471367,0.05130449578906297,0.02007574818229713,0.005443916670087952,0.1022906971458296,0.04857361423236335,0.018356699851086802,0.005331522331680887,0.10941389317319752,0.0552204615079804,0.023557793661197042,0.0069882450900861405,0.15730052022608312,0.0896887980638171,0.04133632887850835,0.013150937231776757,0.15434753189503247,0.0881036881802705,0.03965143642349598,0.012972969592268634,0.1615589564151791,0.09764125131461288,0.049193755817246575,0.017039683592696683,11.799837621134243,17.40139690051362,15.508847353648338,15.115819437219244,13.323623814265158,26.266901269576216,26.5434431565712,14.944584807591259,9.289755917410703,8.131159600911616,4.954719450180778,1.209610530706386
0.480224609375,0.10748949118231728,0.05116012424146276,0.020217649736693273,0.005667415974212868,0.10250408480184117,0.048524905073715076,0.018461532813382645,0.005543691436794488,0.10971819308560492,0.05550590271912732,0.02364564456560838,0.007054930647146952,0.15783133011832143,0.09000652801048073,0.04161982785446584,0.013363998696536443,0.15506981426990465,0.08849904993867165,0.03993277673444941,0.013170319493591109,0.16223416292707865,0.09817419072969245,0.04958872387315999,0.017298376984845022,11.363655129978019,14.327091496199003,20.889912654416655,11.003801526236115,13.321160299583484,28.653989655960658,28.82769154963898,16.148296255237256,9.411145302472757,8.057786097021934,4.984225565041233,1.226533300247564
0.490234375,0.10697870723950122,0.05131244105001618,0.02034265433845154,0.005779818941427655,0.10261571900856403,0.04856271878718019,0.01847063191652948,0.005640755432444563,0.10997860949097445,0.055586142549691346,0.023614328190453688,0.007107139412284262,0.15855979923073718,0.09067604582337133,0.041921284563601204,0.013536935937204259,0.15599814072566487,0.08925255844256633,0.04021355308365573,0.013331750661265903,0.16307509576919751,0.09891461743493157,0.050003067760990935,0.01752605944826222,11.202077418860389,18.181969732224182,28.378113042385014,14.047595070220442,13.5432520896882,28.1527224461662,27.12596436903518,17.440245204262585,9.485597310308622,8.043201453149642,5.037660050025433,1.2467011507913697
0.500244140625,0.10697779788787634,0.05172809436663902,0.020586089636196712,0.005666614708974719,0.10290920204218557,0.04882381307686915,0.01874745719365675,0.005528298135968601,0.11051119604786133,0.05610293629949645,0.024262236089529172,0.007317096074058538,0.1596450701559051,0.0915893164658329,0.0422823430373961,0.01364572932476199,0.1573134593281472,0.09024284250217283,0.040530089527273876,0.013427783051455108,0.1642733757233305,0.09977449192143946,0.05041488378743713,0.017701787760061507,13.527791988027658,19.678834181568174,18.349087186081782,15.672453296935142,14.324629063475992,25.852154121838495,27.263740608766668,14.488738195737882,9.489689767534573,8.086905036395411,5.078443867787892,1.2660110265979463
0.510009765625,0.10767163439385319,0.052622597844330765,0.02116609028085143,0.005914324117336886,0.1036837441431066,0.049591773391374834,0.019219325174515405,0.0057623120575474515,0.11113185634978681,0.056608575045246294,0.024573177228373353,0.007341169714221426,0.16058601165270123,0.09224835248563566,0.04256308952993126,0.01385749622988393,0.1584089799226075,0.09090182172995237,0.0407823076767623,0.01362473863272489,0.16530405275687723,0.1003919144168219,0.050750116615244874,0.017953152890537845,13.67216392548717,21.22627825520492,18.99186129739726,14.37189419246852,15.749891161803651,24.600158053186004,27.35619526951059,16.280453189475615,9.410860303128329,8.127654910339775,5.0768406297040745,1.2820491415767181
0.52001953125,0.10827852101080511,0.05297093980117833,0.021164930453421937,0.005988159405637052,0.1042986393528082,0.049944056799447356,0.019162615359737654,0.005826930103028223,0.11171955637372054,0.05687063942282498,0.02447756088291823,0.0074227564873453255,0.16135888299654974,0.09251669039814024,0.04276542537085805,0.014013188087420247,0.15927632568845673,0.09112866553521717,0.04098473986074174,0.013767431847284326,0.16617412345778806,0.10073225428904867,0.05105453024761496,0.018163525965505207,12.976492113521505,21.862197398001037,20.317829095924946,14.992025157589902,18.749435334078814,23.19039220238321,24.265691641726335,18.622639787374585,9.267268490425547,8.150259930487389,5.059050782127618,1.301772372792781
0.530029296875,0.1086314373009842,0.05291078514866466,0.0211141466191572,0.005911267210187645,0.10466285124693396,0.05000953987936578,0.01923038147979078,0.005747969495257343,0.11220737819075997,0.05706314778507849,0.024760609849464918,0.007622870991518131,0.1618501468558502,0.09249320840296461,0.04302840942027701,0.01412719140986584,0.15971792471833704,0.09105176040153276,0.041251023453616205,0.013867544215011364,0.1667805509488257,0.10089237022105783,0.05140176736413844,0.01834127296991644,14.226322380049137,19.876037375227796,12.787596443481233,16.903555056849893,20.182912315807837,24.900050385719865,26.64731477759898,16.576722334971485,9.079170233032402,8.158375304520275,5.0646651657732695,1.3205302148099198
0.5400390625,0.1091287307614135,0.05289386074180343,0.021280210884687793,0.006128297760041892,0.10502785021609753,0.05010535773554333,0.019393010933927424,0.0059470100828511435,0.11264403589181264,0.05730609654133937,0.024939691773467436,0.007630603633853495,0.16208830768144106,0.0924795122739927,0.043296435357322714,0.014334844470367281,0.15977598200977672,0.09101890623494621,0.04151950011115194,0.014060789806646842,0.16716099550675317,0.10108240407539015,0.051752737833217925,0.01858765007256559,15.336915984437232,21.8983433611578,16.53938171552831,14.763075515074616,19.77844501815109,27.626497584373883,29.190151621966475,16.78739571450017,8.871685824039869,8.162479823396788,5.093545699166214,1.3367467843437575
0.550048828125,0.10952733103264606,0.05302739501640508,0.02130543975576383,0.006182890509853757,0.10522685261021106,0.050220834712348346,0.01930279960487229,0.0059934256298572,0.11299636802078705,0.057483659442172194,0.024823775144150375,0.007724418363104594,0.16211356454033032,0.09266494649218371,0.043553573908540026,0.014477982545888021,0.15962475074582635,0.09118051179390423,0.04177246816548523,0.014190402957138023,0.1673607668328878,0.10141536869581352,0.052122292942897976,0.01878494045286348,16.419550270483477,26.67712002339785,27.37753833542176,15.020192231224604,19.26100218653552,27.862838769445663,27.802740898561538,19.696339324289305,8.681114075682768,8.183711969642939,5.134584068206638,1.3560094496016795
0.56005859375,0.10996940072981631,0.053442178616390404,0.021569761562854835,0.006172071694872091,0.10537211757854861,0.050488047195010134,0.019585258835674132,0.005983643817069644,0.11331679875016995,0.057870368362298155,0.025307825223509068,0.00789100469409401,0.16201630345796933,0.09301290000603289,0.04387417600374499,0.014602179834872404,0.15937035538734126,0.09149465164925394,0.042044256295252345,0.014299446377157608,0.167465755251872,0.10181750544937641,0.05249478055586185,0.01896821401361248,15.992491004603423,27.082804408803018,24.003721408932176,17.381078272681464,18.70720194272104,25.38123786529123,28.02080533753133,20.593183750323146,8.536499909041234,8.2100991748419,5.171409617353889,1.374133852090084
0.570068359375,0.11050092465946462,0.054148435594374274,0.022126434223121504,0.006359399825304496,0.1055561927312981,0.051054871430665644,0.020059576141772624,0.006141225085866601,0.11365615140238544,0.058476014352552064,0.02579374741422622,0.007916143887515048,0.1618920291157895,0.0933509777001458,0.04417775353538141,0.01479354428103231,0.15913530242740115,0.09179398463210674,0.04232456845378007,0.014476559549294981,0.167558263258121,0.10221087865726186,0.05283702919575267,0.019198415840672237,16.422957138112768,23.815635391266454,18.069505419990033,15.871432307185623,17.299615029754385,23.96806490754577,28.593239283108396,17.51895585928412,8.445547876174073,8.205919876678704,5.173742011598649,1.390227427910769
0.580078125,0.11084207547821333,0.05444875359216445,0.02215270999371621,0.006395818219739691,0.10562275120846894,0.051302145936706685,0.019995783807476086,0.006172058552936485,0.11393932386125628,0.058809653660409064,0.025748651735345796,0.007999067546794341,0.16177093649490487,0.09348664833584601,0.044356247354956496,0.014929531756951045,0.15895802675419374,0.09190597170266336,0.04249522916012648,0.014599159615823224,0.16765196785965947,0.10248852693932443,0.053105359901144164,0.019387237771215916,14.319469739826888,19.011428942230282,20.47094237909538,17.857593445313586,16.71385154312873,24.11109669165231,25.669404649048914,20.66651429129278,8.404363441794626,8.165579833252236,5.152923731091305,1.4089391560270326
0.590087890625,0.1110124705771303,0.054336744421982726,0.022191780805201115,0.006452052823803339,0.10572859151860206,0.0512731107758934,0.02013653248080792,0.0062359578583309865,0.11426707117561571,0.05895380334886169,0.025915245106636557,0.008132520144196671,0.16168985644748496,0.09349812426055354,0.04459955156562759,0.015065956307059524,0.1588769618708438,0.09192362486467609,0.04273833951321504,0.014719469662468624,0.16780073396918457,0.1027490033170681,0.05343037614965399,0.01957750057467356,13.685162488827276,14.762144379193577,18.438593120646114,19.08508047502436,16.575589172800253,26.98744131894169,28.00550279450338,22.905437697414726,8.398986125159725,8.102825114530301,5.162343834325857,1.4264168022260324
0.60009765625,0.11100296098847981,0.05404247251845198,0.02227899198965982,0.006565642324836666,0.10590885381124514,0.051114230539165376,0.020228496172002747,0.006316181934728975,0.1145302432606615,0.05909761512938372,0.02613921915954453,0.008209300106854507,0.16172255446096964,0.09364342249669307,0.04484987703893614,0.015234797133432131,0.15895276695325794,0.09212449639614695,0.043002162925150446,0.014873794180681693,0.16798665690948006,0.10310278844121049,0.0537492583865317,0.01978707874108891,13.222928592440672,13.262885539411897,13.764753169283813,19.27283454876934,16.63940577126611,28.7439392877948,29.210515318941923,18.355355867932385,8.410666492561813,8.054701290262926,5.193415681886315,1.442516138202195
0.610107421875,0.11071822215170835,0.05395572518620441,0.02226552555738948,0.006586175062703397,0.10598689725702065,0.051029828427756135,0.020103093919189706,0.0063307055241445115,0.11469108506889197,0.0591152973511432,0.0260440821485505,0.00828666195132794,0.16186260155334684,0.09406941970309571,0.04507423399758792,0.015370277919168654,0.15916443757299628,0.09262630304646939,0.04321496305364005,0.014994185391664477,0.16824416849520166,0.10362284522223163,0.054075664892965,0.01997290791261996,13.046825539145033,18.54296581357839,27.137656366777108,18.906595171739177,16.74542535634663,28.74982923192253,28.5509479173118,21.625601815028013,8.425153322948294,8.042936879942038,5.222335822953744,1.4605744122854851
0.6201171875,0.11070137037871969,0.05446206199426791,0.02259384949436845,0.0067148019761251124,0.10607497798504574,0.05133419766391917,0.02043499006231986,0.006471417809082771,0.1148754776589362,0.05940108327907942,0.026362624057538437,0.008390582103440868,0.1621443058935527,0.0947543885534331,0.04537130390138019,0.015517245112088704,0.15953776210335044,0.09335522226610647,0.04347785478065725,0.015126221153438632,0.16861721927340512,0.10427105919527395,0.05442859416791365,0.020168731050438288,13.01522993992038,19.70683093355794,24.928985566794612,21.849458858224242,16.833101036306704,27.417062478223276,29.560148722485927,24.682786426136577,8.429630270316268,8.074408334764708,5.253737139176465,1.4774486109139522
0.630126953125,0.11108321257101816,0.055244856615117584,0.022986514242970043,0.006772623605166068,0.10635987695000694,0.05191911164702112,0.020798986964120886,0.006489107068682645,0.1152529194038491,0.06006514646186121,0.02690641999737134,0.008496284856232527,0.162523589081475,0.0955019194712944,0.04566399886174126,0.01566062563070629,0.16001302940281112,0.09411829571979942,0.04375621287565853,0.015254824231015839,0.1690776944511754,0.10492947886834011,0.054750507053180575,0.020355834312882626,14.282626896308164,21.63573081261467,19.196412342999075,20.005418035006333,16.89583530657645,25.555048788453487,29.602819903575174,19.206040602547972,8.411921814995516,8.125447130232912,5.262336773546122,1.4936247340862188
0.64013671875,0.11153367452963618,0.05571470815218945,0.02311668299417726,0.006783721815793614,0.10674176560605096,0.052362562482585,0.020810519832645143,0.006505596822043052,0.11561632734461039,0.060402644279712904,0.026913416170461234,0.008575807852796097,0.16287279161852292,0.09589491856811788,0.04584213355024959,0.01580181457466606,0.1604433042244887,0.09449479204796293,0.0439131497698871,0.015379572668368,0.16951835133612966,0.10532324332929988,0.05500266300777419,0.020543702495330225,13.736768607321435,17.55411119008442,19.812143342306715,16.561458266644046,17.15977569287453,23.975203144242148,27.11554830342047,21.192790772457577,8.370356529752152,8.16210926444655,5.241410253690077,1.510939627916769
0.650146484375,0.11192195501601873,0.05590182932379336,0.023224462083934118,0.006957150683491602,0.10706080824099114,0.05259261525261458,0.020980325537184475,0.006678216177650281,0.11595249948890213,0.06057084989735606,0.02700823040623305,0.008649902893658528,0.1630860178024,0.0959838719184353,0.04606467421141564,0.015954754523390548,0.16070735991854604,0.09454341507983134,0.044131383073349864,0.015518627022613177,0.16985026808601736,0.10553397754469672,0.05530510376007898,0.020741452382828398,14.849560498429,16.38480572692006,17.72422066340127,24.153900043361535,17.467666549128925,24.824134363555636,30.05223647322465,25.58956115860549,8.313201768909787,8.186819086964212,5.249930652546924,1.5273030432853307
0.66015625,0.11215736445252744,0.05564198074077563,0.023108763945469287,0.006950189221976924,0.10725129952014754,0.05250810156020999,0.020957741504135208,0.0066379811778213655,0.11629584873788928,0.060640043450498254,0.02721383376566531,0.008776537984553861,0.16312210830562845,0.09593503659997098,0.04628817679445421,0.01607362940977011,0.16069131332472864,0.09446204207935453,0.044377492324253066,0.015623243292745656,0.17004375510047742,0.10567197241150789,0.055589357059722816,0.02090725551908878,14.514681678842543,18.502864546885107,14.935946660578201,18.71866626661259,16.69475596098968,26.166581229641306,29.218334493141008,19.8976545235687,8.254855486843118,8.197785716985628,5.282841112056371,1.5435541915137485
0.670166015625,0.11250862933989629,0.05561950387575034,0.02321043058374729,0.007003629510199522,0.10748752521047424,0.05256791594604532,0.0209063208753388,0.006685632820311249,0.11671393040383238,0.06077205657977338,0.02716390275487964,0.008835677925567569,0.16301046114507262,0.09599762623674758,0.04650308108459688,0.016224751553204752,0.1604806236860186,0.0945324238872804,0.04457717292680085,0.015755993220481962,0.17017396584183686,0.10590396797412732,0.055892576819438065,0.02110054699057182,14.64962299300335,25.40127641203629,20.68041494351101,17.368355353292205,15.424571040004043,26.675699052884255,29.06006512110095,22.37581806537521,8.20936777856543,8.198796676900542,5.302871369812104,1.5600734183009453
0.68017578125,0.11287396617618732,0.05604026650796246,0.023497145274383784,0.007186480318172177,0.1076203509131716,0.05288915697198836,0.02120766992651333,0.006867729827572555,0.11705094504166838,0.06110174151410265,0.027384330187883787,0.008898303964159677,0.1628744492584506,0.09624866729059724,0.046768565697760334,0.016377624440379226,0.16029729855476554,0.09477072790682625,0.04482060767191236,0.015895890735936526,0.17027257913509214,0.10622730295379872,0.056218756365056015,0.021295513864879524,14.442846144094807,28.38365795272971,26.662160099226934,24.408106287843346,14.421025546004163,25.4477147645143,30.261622289686784,25.942212312741983,8.217207051345492,8.19943750984401,5.327369508358494,1.5760491974977893
0.690185546875,0.11312031680068908,0.05651491464790986,0.02371985242055408,0.007111142123387253,0.10761923076506853,0.053211818425409375,0.021436186125466945,0.006775897077202748,0.11735629457831456,0.06162325919505228,0.02788697564538904,0.009038520113839318,0.16277117895230558,0.09655858376306414,0.04704250263096474,0.016476593517710133,0.16019007227368606,0.09505712978454259,0.04507743172954039,0.01598156558648015,0.17041485158584468,0.1065733508559852,0.05651879240145983,0.02144398960940188,14.56937573881692,26.068981838950258,20.8408326900595,14.623601434636404,13.224955676963859,24.641470672204335,29.79234033283831,20.249437761767503,8.275037198072894,8.190742135376215,5.342858458203724,1.5923000725299632
0.7001953125,0.11328691788795338,0.0570260852829075,0.024016213349691742,0.007237300549748559,0.10764242056259377,0.0536592827310513,0.021610231212525366,0.006893462946553671,0.11767027609870263,0.06204254009766101,0.028037257046242717,0.009070275005969708,0.16275992101907302,0.0967718398263034,0.047237744233680705,0.016638796098171805,0.16023002439062942,0.09524020394616074,0.04525309204848161,0.016123650336641957,0.17063780680305055,0.10686971230886391,0.05677017527775918,0.02164361961776773,12.607291810354274,18.481851750409096,20.202555110943624,18.894420521118803,12.783013130430732,25.01459603740957,27.912645843217888,25.79015783800989,8.372737850452575,8.161643659862177,5.324694088712813,1.608028842345728
0.710205078125,0.11325288742952665,0.05707504587565706,0.024175776164255952,0.0074131774858298945,0.10775295855500089,0.053733396725154585,0.02176511754300951,0.007059845198405469,0.1179512894951886,0.06223140239001623,0.02808101106234951,0.009146168232452711,0.16286391301644923,0.09682585781714202,0.047433413998688376,0.01678574143902912,0.16043965798248652,0.09528247533847918,0.04543749927982837,0.016257999527694755,0.17094344105436537,0.10711178019095165,0.057044085898523965,0.021831314480901417,12.336778649467776,16.434968694506285,19.31030815016958,24.267881924606115,12.74155740583798,27.821359433113027,31.310850083717895,26.303504521591677,8.493002975053928,8.122229458861122,5.32968974625263,1.6237435992422737
0.72021484375,0.11283088118589255,0.056594545567614264,0.023939730921338775,0.007278949185839545,0.10783752347570089,0.053390564023936514,0.021636113118949654,0.006910066570527218,0.11815229704164976,0.06220855827163357,0.02822838256765852,0.009293590449638641,0.16309033628098074,0.09685919910396691,0.047632557116409645,0.01687204034310675,0.16081312190823244,0.0953337522570747,0.04565556449361644,0.016329014051957007,0.1713231927013777,0.10734369324952926,0.05730034788849262,0.021968414048040102,11.446520755309372,16.17473709783154,18.17899792434753,17.247278031169074,12.956658247234335,28.78258039224877,29.24961054265164,20.449522405926754,8.61412147946422,8.09274851542099,5.362929486492986,1.6398600693742462
0.730224609375,0.11227958678116978,0.05651521843417657,0.024117717692097557,0.007461715754089217,0.10798867850091995,0.053331154994342926,0.021683241071875824,0.007097255014977607,0.11835667152824213,0.06221125838289694,0.028217562139643496,0.009310207361237843,0.1634801358397286,0.09711353569855906,0.047850269642372885,0.017043027186997874,0.16137354771702628,0.09564178693731387,0.045869430734091325,0.01648178481177626,0.1718100859090113,0.10772012249081184,0.05759142699385359,0.022172578163965537,11.110958979133068,19.50641505183835,21.081616378093596,21.03316388394219,13.248706678943302,28.084447248617856,29.187197214192917,27.052915930676658,8.71461264682963,8.079775128037353,5.377582470257843,1.6548702549659942
0.740234375,0.1118748045523888,0.05686765013066248,0.024374553352239644,0.007620955616747031,0.10802788198257929,0.05356055837640294,0.021906241597792878,0.007232363087545442,0.1184937371214011,0.062396831081675076,0.02835837067115312,0.009404424459894829,0.16403058041364235,0.09762371170520277,0.04807643808695217,0.017179860860576136,0.16210372930226155,0.09620765218247815,0.0460693571783079,0.01660611094549078,0.17240646920116331,0.10822774946003809,0.05788286103825091,0.022349896746206667,10.961936321359886,21.87314537577757,23.501919103787657,24.250737267464068,13.461477188628477,28.235922831982066,30.620894087266258,26.438761471038912,8.780516787648411,8.098606838770914,5.394713804425786,1.6704251931176068
0.750244140625,0.11191089385381472,0.05735249843222634,0.02445685203876372,0.007444181721762391,0.10824025092420729,0.053882523409148994,0.022065966720280588,0.007037247622063629,0.1188904244746536,0.06299177299623487,0.028842671083387974,0.009561805959498728,0.16486422710127946,0.09830719247850177,0.048334490455317757,0.017261828690086453,0.1631472552322587,0.09690093396129097,0.046318417116193035,0.016671149307990744,0.17325098811808312,0.10881628272651872,0.05816779551531466,0.02248233254235741,13.176319906676868,21.03475463758901,24.311608534119774,14.859475424112373,14.065761303812378,26.730576076916147,30.158087567724152,20.899184599109866,8.794195533808924,8.147160799686922,5.415466513520787,1.6862419171306706
0.760009765625,0.1125102249754974,0.058188369299547626,0.024871181996617815,0.0076747103253715036,0.1088711546243778,0.054579015468735906,0.022354042576245358,0.0072750825179307066,0.11936518670860917,0.06345758129324876,0.029054157041456866,0.009559975496338363,0.16559507700423645,0.09880267255986779,0.04854895216126157,0.01743378455391087,0.16402387372707244,0.09739196544559084,0.04652092796074737,0.016827438204674427,0.17398461325926345,0.10925599831060348,0.058421615048356905,0.02268324214301869,13.24720945559696,19.38016519774462,20.707091179300303,22.207148834644283,14.815878225253124,24.833919054487716,28.23355202401855,27.78075081297945,8.74092860955083,8.187545133959953,5.402854235650224,1.700242786398827
0.77001953125,0.1130144796280836,0.05847643942837854,0.02499402139696236,0.007787365052212972,0.10938252006830736,0.0548347769939739,0.022439470631705045,0.007362655767726051,0.11981264438907603,0.06363098635449244,0.02905395206834729,0.00965568935575047,0.16619398027058627,0.09900327305275486,0.0487063377575246,0.01755738964037554,0.16472127997149705,0.09756806093502819,0.04665692103191774,0.016938849642398078,0.17461193013670934,0.10951270088511263,0.05865118840955764,0.022847940258785764,12.436916383011924,16.621808659496867,16.729199772720488,21.196434076834027,16.078645356382914,24.87755870983229,32.696552479930865,26.2312882340074,8.637867794860826,8.216895653149825,5.402472241307554,1.7157942122995378
0.780029296875,0.11327366952048398,0.05825324674901072,0.024796543298330833,0.00765073996731141,0.10969733464192744,0.05474326091033782,0.022348012037159706,0.007209899905968151,0.12019257225301977,0.06367189007284767,0.02916020514657037,0.009798935404362859,0.16656767755663354,0.09898388281827139,0.048901432950840054,0.01764472364521947,0.16513902365111158,0.09751718621361237,0.04686648311248947,0.017007283837903855,0.17506047178320855,0.10964593230027699,0.05890477808512106,0.022983541884443976,12.227374905210027,19.12870783244811,21.573438980540256,17.41560381486466,17.598490564271263,25.85496805408912,29.915888710534983,19.831949889466188,8.50182368127594,8.229689700983158,5.434765247710887,1.7311020716279932
0.7900390625,0.11363423454128684,0.058123243800612324,0.02489585738138043,0.007859330840519495,0.11001447046861848,0.054734322918890126,0.022408894403035045,0.007420255495829728,0.12050931679998862,0.06371056884708418,0.029208767535777697,0.00980610659324351,0.16674098479622493,0.09897764785520995,0.049110329286587574,0.0178145541973229,0.16522181691187393,0.09750004232820679,0.04708772515488901,0.01716296208444106,0.1753614797797551,0.10980414212459866,0.05917031651351729,0.023182066629727518,15.327788000916582,19.852084180733687,20.142852891243187,26.29510402478265,18.298269266998567,25.445292368296993,29.309077876208782,28.49184757789562,8.35225341302471,8.221698404415477,5.447268336908606,1.7450862407496697
0.800048828125,0.11392066882297726,0.05830831353903578,0.025113104738026536,0.007931697281797816,0.11017610063329503,0.05492721979459654,0.022526738119635105,0.007471563964166248,0.12077462806493064,0.06392240371540064,0.029259290180708365,0.009901472751902802,0.16673795209652978,0.09911749771673287,0.04930813924970675,0.017928621586465313,0.16508067399182852,0.09765355089893664,0.04725020113492181,0.01726470724169768,0.17553554976777036,0.11005746199849985,0.05943934099643332,0.023337335951976887,14.818439261276168,25.0041458191904,20.19444787351803,17.01545625558135,17.99470301432063,24.83007634779007,30.900264347119617,25.87697164958443,8.218218060296635,8.206080374981953,5.457559003362423,1.7605081346694729
0.81005859375,0.1142547547989102,0.05866301763890047,0.025272697245389972,0.007855324426494283,0.11025225007311984,0.05519028297489634,0.02275481064914362,0.007390889915674852,0.12102584292926251,0.06434521675215432,0.02964609503501267,0.01001697315092984,0.1666296012739205,0.09937727443998315,0.049545343923745024,0.018025787197390696,0.16484000197076284,0.09790059361020487,0.04748672391194626,0.01734211039096051,0.17563958270150812,0.11035537925304155,0.05970540471712764,0.02347939629523747,16.120385381175314,25.77501754333611,21.215225927884372,17.44519413188411,17.145494107765003,25.05254508005373,30.257354589200435,21.956532773954194,8.12191698428437,8.195499286446196,5.479967529744851,1.7752073361895127
0.820068359375,0.11469647578270686,0.059250215413420335,0.02558065987409558,0.0080722495784183,0.1103490742243483,0.055680763231633464,0.023022887806148817,0.007594400045147678,0.12130067704775781,0.0648645217866986,0.029995919096942655,0.010046869361313906,0.16649562449421923,0.09963452942574703,0.04977818200527996,0.0181829446782357,0.16460776184496087,0.09815337783859034,0.04771508592845658,0.017486289100223377,0.1757326422619977,0.11065528122656823,0.05996586059152278,0.023665807532864215,16.000334883097757,20.194469450999964,21.448167425984334,22.143492633544653,16.782070931341305,26.318817933551156,28.28873953673412,28.582945129430367,8.067750653068531,8.177915456439605,5.475880123453243,1.7890083408816675
0.830078125,0.11493598319799371,0.05938534115641503,0.025737336647126626,0.008093454636440954,0.11043188556213322,0.05581107396340431,0.023073995702334146,0.00760533529745634,0.12153465319793481,0.0650844521650711,0.030021533926721095,0.010123736668781642,0.1663575389505832,0.09973873936857656,0.04991873718405861,0.01829193306893385,0.16442079470035523,0.09824092478447226,0.047824938743043964,0.017581207808651276,0.17581613037781244,0.11087308700227198,0.060172543085657705,0.02381537213314154,14.394944627197914,17.72941801335261,16.7696479062286,18.136292516694194,16.703132971794844,28.21528436860616,33.300984794974575,25.639413419695906,8.052599675881567,8.156663914288831,5.472064893893453,1.8042261523801517
0.840087890625,0.1149496731627587,0.0590900524564038,0.025698895829696863,0.00810404505141092,0.11056971274170432,0.05561204497817308,0.023115450773081008,0.007604444131353594,0.12179853924436408,0.06506556056426138,0.03008646734043036,0.010218547497631673,0.16624119892504877,0.09975418869595912,0.05010587484641215,0.018400838256502565,0.16430850589283288,0.09825143438186375,0.0480198680052393,0.017671617280679747,0.17593066822965195,0.11107828774086423,0.06041729571033852,0.023965293566866195,13.706557390401567,15.3195174145965,20.97173485561059,17.417555212142485,16.60016302970609,28.763661307496136,30.63510889282502,26.83043459687091,8.068904862835756,8.136616021103665,5.4996328309411195,1.818268426514826
0.85009765625,0.11480663829747612,0.058841514488353244,0.025682572574787243,0.008263316309949599,0.11069856261320417,0.05540457573158039,0.023082268502892866,0.007746002218298231,0.12199952086529142,0.06498279213110335,0.03016445648824382,0.010289757139832986,0.16623074826009668,0.09987803518185055,0.050301611006678924,0.01853953743571492,0.16433851875867184,0.09839620348707892,0.04823214525793644,0.01779828756702553,0.176066518914313,0.111345105331486,0.06066139288676284,0.024135240437010305,13.33741617550859,17.56664408649576,24.418389239000327,22.467182475688826,16.251624022672974,27.79760612713232,29.114888895145434,28.553798509601773,8.094572133912653,8.12452276903532,5.5129600312163936,1.832043341140782
0.860107421875,0.11458057671776394,0.05893532178940324,0.025834643481815106,0.008247211698831539,0.11073501510165469,0.055476072287884606,0.023128747333030074,0.007723009804124236,0.12210963021063595,0.06504317797531478,0.030205109883580866,0.010345735686683871,0.16631308261514738,0.10021570019807695,0.05047808728276299,0.018649119762564968,0.16448411151135314,0.09877559777991247,0.04837766000418897,0.01789209933693442,0.17624927816085803,0.111723538902558,0.060906508645889014,0.024283728667505822,13.146015243818006,21.194258610511774,20.09128807989849,19.952649076665363,15.939272116171745,27.650489653173015,30.89650253526668,25.700135720755693,8.121443138135664,8.131289873163103,5.517092081144948,1.8469494517936165
0.8701171875,0.11464479692261116,0.05945351011551288,0.02611445652562301,0.008329452047494253,0.11077949025076675,0.0558534609679131,0.023445328198262137,0.007801943721946535,0.12224342234769664,0.0654300260829866,0.030477001237580608,0.010435215384449739,0.16651979784690077,0.10075163852629089,0.05070603875254489,0.018768407149936724,0.16477074660717134,0.09934206139347153,0.0485992579814707,0.01799437389846474,0.17651707508362247,0.1121945537133388,0.06116755865055719,0.024440329981339687,14.182743418807918,21.501181504495605,18.487228809658095,17.340559557033274,15.79286226059478,27.755117266227142,29.03653621071797,29.157368977806694,8.137575499803727,8.163661970288363,5.538423826614342,1.860358713750169
0.880126953125,0.11502359929827612,0.0602087821094139,0.026276001007175257,0.008426961286771475,0.1110016195926979,0.05641322995693632,0.02363116803815096,0.007876517919686521,0.12255661139091728,0.06607364657207625,0.03086882742295738,0.01052288128928995,0.16681481928637498,0.10133453597808971,0.05093075429497011,0.01888570636463276,0.1651503463300382,0.09992015575059236,0.048827702752653995,0.018100928182624106,0.17685408926826646,0.11268015042621882,0.06141274775265818,0.024591741554250396,14.479722134438695,19.91898980105209,18.482148960896232,21.289786794985943,15.749824792854634,26.565740690888966,27.98557126857683,28.327115256631828,8.131310396866946,8.207586149137867,5.543610997868662,1.8742067772660764
0.89013671875,0.11543187357273643,0.06063334414124435,0.02644644731257378,0.008435105677775952,0.1113292264392254,0.05677438041215355,0.023701919384381803,0.007867258237162663,0.1228657183340403,0.0663492682141466,0.03090959101654403,0.01057944105867131,0.16708897460021163,0.10164028895537189,0.05107295351776324,0.01900130164935816,0.1654973047945873,0.10021170405610533,0.04894379204837019,0.01819866144038685,0.17718288151753744,0.11298042362041,0.06161103025793963,0.024743517825535896,14.062530192062031,20.025172903295765,17.28065319095892,20.13575564446563,15.400696310539542,25.79120006593101,33.351042030327804,25.984498857082695,8.101542361033344,8.236496628765163,5.537851153284157,1.8886898496854778
0.900146484375,0.11575706695042776,0.060753499701354456,0.026548653051053972,0.008523691949126552,0.11158527845911319,0.05689908657689,0.0238199131441374,0.007972070940979256,0.12313974955896628,0.06642284480974843,0.0309726628353148,0.010661409525667125,0.16725266877396122,0.10170999044614201,0.05124976761336852,0.019127004373085326,0.1657080998402554,0.10025638947309495,0.04911856746297681,0.018309057772710604,0.17744106162295764,0.11315266838733258,0.06184538512746635,0.02490358153774435,14.192629166330464,18.35678155103264,17.97238934833791,13.126624837708132,14.917295181466105,26.20406574165873,30.071910031077845,29.887423701326508,8.056644521152396,8.24923259386469,5.559034907160375,1.901552785651952
0.91015625,0.11593409175385937,0.06043106008973888,0.026401137932408864,0.008552780530956797,0.11173560530677637,0.05670221585448187,0.023694509529538964,0.007973306398290808,0.12342933587949098,0.06637247184970098,0.031049816594770876,0.010765827756353992,0.1672676910906672,0.10167111918118592,0.05142408092855254,0.019223412472710324,0.16574345343504315,0.1002001038662869,0.04930897606783484,0.018395368582016333,0.17760443277078114,0.11327036832238678,0.062063879652067694,0.02503712110932987,13.566416730486113,18.084395075427526,25.85105286886378,23.71384405878924,15.046147959160043,25.36958855802152,29.30736012073159,27.239491484477448,8.010071584730763,8.241745855613196,5.574270175297012,1.915498684729464
0.920166015625,0.11616646122833463,0.060476640262192,0.026573369941726942,0.008614212284649913,0.11189726556968325,0.05681818433346537,0.02376586665742626,0.008010134869109242,0.12376864866387573,0.06648403366951021,0.03105876171154752,0.010792290776606662,0.167152499412972,0.10172050904598476,0.05159701046961521,0.019348772684450108,0.16555809984528636,0.10024750832560704,0.04946246454591987,0.018501298743981657,0.17773255700372168,0.11345766820852105,0.062298603661194274,0.025195174464992167,14.99120856386144,22.50008726901036,21.381278576044142,19.675197784056877,13.934357136898717,23.81241640560228,30.5735362438137,25.368679735105403,7.974977815971819,8.21926399365445,5.5740475355701715,1.9294744023300905
0.93017578125,0.1164346430927131,0.060787475108268214,0.02686285982200043,0.008735540728172883,0.11193797675667272,0.05713350887616291,0.024077258959774223,0.008148955587125008,0.1240415573504285,0.06681340111627403,0.031286762136138103,0.010875252225860641,0.1670141722524012,0.10191757296215052,0.051806687029529924,0.019475524773587726,0.16538452583576216,0.10045597396051338,0.04965603005904452,0.018614494549625278,0.17783176427671424,0.113709338674152,0.06254682250814694,0.025354423739069345,14.83586898651851,19.728749525347656,18.94616798602259,13.348240792580876,12.902925717139643,24.570791444716573,29.034329814688046,30.098436588174764,7.984901851573758,8.205099900724546,5.592081914577111,1.9419173434619
0.940185546875,0.1166015660140247,0.06113135886875401,0.026899889853836585,0.00867459562574043,0.11190891334598824,0.057405190840614365,0.02417213686605349,0.008062737151342462,0.1242873617663391,0.06726721190644737,0.03167869160980114,0.010992258413330486,0.16689640844023212,0.10215952645180049,0.052017401900357925,0.019554857148572927,0.16526483028754008,0.1006918449508271,0.04987968855640009,0.018681739980756368,0.17795802066779737,0.11397659217435598,0.06277546825784767,0.025473346856058274,14.297255898369185,19.91951860624544,20.720654263819245,24.567608323336724,12.434676753586485,26.94253785554963,28.135428671820936,26.048139200590768,8.037196794280142,8.197256426511077,5.605781855531517,1.9559103334955592
0.9501953125,0.11667952386577472,0.06150959626566353,0.027175335323467338,0.008819560917923274,0.1120367765519955,0.05775321545141761,0.024352701292739053,0.008180516723582481,0.12452733959484336,0.06758091340994588,0.03178186155680262,0.010983630172248123,0.16685159838460464,0.10233014015603126,0.05217565154845965,0.0196910452971164,0.16526407888440303,0.10087032848293997,0.05002040715389142,0.018799572228470406,0.1781384442625525,0.11421252468206813,0.06297701361357272,0.025638499878004258,12.120903706770523,21.066007414932244,17.43871791378313,19.66663831197523,12.296862635165619,28.62425468849376,33.18353218431854,24.980068391028446,8.123198960829203,8.1857529871579,5.600252727484526,1.9693458712663512
0.960205078125,0.11650858175357885,0.0614201909425692,0.027330606986038536,0.008952756885354187,0.11217595927524893,0.0577043771536919,0.024476398441360403,0.008326432541838407,0.1247369369549933,0.06765532115047722,0.03183714711821249,0.011085823281332494,0.16690133615316996,0.10237786891059826,0.05233458155812558,0.019813543565933917,0.16540499953536,0.10090696741684511,0.050163479854676715,0.018910200556250104,0.17837270273702213,0.1144090025183817,0.0631938645465224,0.025792763755969884,12.089262738424907,15.95153804180074,18.204156997871717,14.199769283536973,12.364851141340063,29.376220298070052,31.218943044002994,29.961040570017058,8.229085568492545,8.173892445092736,5.614478183137386,1.9815039413384754
0.97021484375,0.11593852986404227,0.06095131187150823,0.027110746453936074,0.008809071417067426,0.11220690842868893,0.057294777909915544,0.02427105394016194,0.008158863609127005,0.12489775688192145,0.06749408308863966,0.031901963984039806,0.011199110531848877,0.16705432053701544,0.10240908964639564,0.05249015618405254,0.019882074330923684,0.16568703223557965,0.10093861789313639,0.0503338346823394,0.01896393129523062,0.17865395788281757,0.11459058295648439,0.0633919411839709,0.025902222374979484,11.262777876163918,17.007812069866166,27.31219064982956,23.923296631918795,12.645251117495494,28.24847597956841,30.027658377117604,25.282379035179716,8.337031827620232,8.16521489021634,5.631107729746187,1.9954328315249237
0.980224609375,0.11536227923294429,0.06105959198095628,0.027301203582962546,0.00901943574850018,0.11227638444460936,0.05737741448994943,0.024395143516007398,0.008337509475218432,0.1250118929563028,0.0674969458056525,0.03189666662838066,0.011179022017054549,0.16735261411098856,0.10262021224553326,0.0526686403888528,0.02002707532961083,0.16613696453378263,0.10116730974802085,0.05050791920450581,0.01909238935102414,0.1790152989435827,0.11488049400349695,0.06362312730919555,0.02607284685604847,10.989268106459347,21.69383678565759,25.89354009998644,15.479973365223513,12.975950746266955,27.723743345290274,30.579304685817032,28.41540101535822,8.428351366285842,8.162576479532689,5.628867279181396,2.008359024691522
0.990234375,0.11513438938484985,0.06143408169896154,0.027577739486402807,0.009137098754438034,0.11228610519235109,0.05766673310867748,0.02464436655351948,0.008473439192991145,0.12505039151228084,0.06776904704606422,0.032068426886051396,0.011304877172257515,0.16779451411172752,0.10303322704556897,0.05285068009390623,0.02014144297480434,0.1667397012903701,0.10160669666397262,0.050661521326149095,0.019196869600763056,0.17945849331226685,0.11526609134670551,0.06384940830870385,0.026219136801307868,11.870695622332924,18.96837871462615,18.59464432179351,16.77442144637299,13.361986198693254,27.388443783743895,30.482141423465997,29.567888126737287,8.490493353964355,8.180395148854164,5.642350645330209,2.0203451991078856
1.000244140625,0.11522817762945105,0.0618912635386807,0.027538968760539292,0.008951481998248663,0.11246107349639858,0.05799840696047659,0.02471663212819593,0.00826846296273457,0.12540781308620302,0.06835632732991863,0.03247298680650322,0.011419473330955141,0.16848235812221007,0.10358170077008973,0.053051307824671545,0.020206555763345933,0.16761454372283183,0.10216806186022219,0.050877808568950286,0.019244217018481103,0.18009121631735583,0.11571358755506599,0.06406826050848886,0.026325094758218624,13.045479966397584,21.69979200505453,17.537272060029697,23.70581946848192,13.985907474072016,28.011425428130753,28.620459385437364,25.09762720400085,8.50745721458392,8.218534021892655,5.6622358398536194,2.034065528712247
1.010009765625,0.11578753574139253,0.06268064933992008,0.02783349783073359,0.009192405047789462,0.11300759709227992,0.05862444047113774,0.02493729625991843,0.008483358774479387,0.12580686890234452,0.06877323138966188,0.03258021209359883,0.01140600422918213,0.16909522616167272,0.10398265042658246,0.05322693725107219,0.020353546065531594,0.16835790397961567,0.10255900843161857,0.051048199229320516,0.019376890664414913,0.18065077584714817,0.11605866990402808,0.06427449181460887,0.026494428617279145,13.1292549122982,23.362104972636867,17.13053658817399,15.668103246752423,14.585008552352642,27.65383177351615,32.66351017411092,30.55481326244482,8.46362033507638,8.24547044827939,5.659483163906507,2.0462553333430495
1.02001953125,0.11623311259523006,0.06291720341021956,0.027986801095445577,0.009275982165656149,0.11345925126228451,0.05880534687772764,0.025036690786736506,0.008576825700310127,0.12616908450047665,0.06889248269198478,0.032617457238114475,0.011516105967980533,0.16959734241543753,0.10414458823517331,0.05335623806190671,0.020456831373196066,0.16895111616170247,0.10270169570616258,0.0511508470536745,0.01947135294808837,0.18113573720610013,0.11626727880179602,0.06445891176139153,0.02663051457316151,12.293811555090182,18.354804274572707,18.354547014268928,19.999958332197256,15.248029703485432,27.624088529020103,33.77066006380562,28.535291395152104,8.375908578349117,8.258989669475367,5.666347954508677,2.0581742287419678
1.030029296875,0.11643210900680831,0.06261352853753686,0.027859674014970817,0.00913354415109748,0.11374441759862353,0.05859614867887488,0.024888255747474414,0.008413997501613566,0.12647805331515682,0.06886492449553085,0.03267795618249458,0.011627481831946977,0.16990431650339705,0.10412738286254324,0.05351131252498831,0.020527227287795508,0.1693077086379098,0.10266675622528221,0.051317763805358914,0.019521857918303735,0.18148878210593095,0.1163806298299949,0.06465803871467522,0.02674001172086449,11.968239339472792,19.946461498478055,23.946403090925713,23.791577771878504,16.390321665302327,25.98059563758968,31.23360015569266,25.797466080915246,8.260076541867043,8.255724853205706,5.683513983078335,2.0714959822693184
1.0400390625,0.11671423548426355,0.0626060088261757,0.02790280730506023,0.0093470081633816,0.11401634879155502,0.058634883793918645,0.024955527094058683,0.008620938156011037,0.1267156904485934,0.0688692459350244,0.03267094610704736,0.011634365705982707,0.1700378102328842,0.1041245047905414,0.05368429330706793,0.020672967618231407,0.16944784846951746,0.10265331279756723,0.05149278155564397,0.019655108610052593,0.18173642503119455,0.11651557895973329,0.06487259411961725,0.026908105444123847,13.735728381875612,20.279787311735678,24.983121170534293,16.46482658062531,16.803409038632534,24.073088299054337,30.00912575230462,30.78438634692524,8.133378488252413,8.235980435510482,5.681894498819748,2.083742685205657
1.050048828125,0.1169075179913369,0.06273898332680865,0.028144288751802776,0.009390552697150566,0.11411893326846902,0.058826187754170395,0.02514416821643172,0.008657150307411475,0.12692242188577316,0.06906755703659158,0.03279202442205677,0.01172232134942114,0.17001340475676796,0.10423756834521582,0.05384556025542606,0.020768339152427723,0.16934291418319644,0.10276623749692348,0.05162375977145667,0.019740446236236272,0.18188571532375422,0.11671970269614512,0.06508479594167442,0.02703666890710879,14.851544835343423,17.852167829086987,20.42952939494428,19.97316199540343,16.540539464010507,24.133286363981412,32.108843736016865,28.045602837061505,8.021591287653179,8.216956228858022,5.690305960619759,2.0955645685030952
1.06005859375,0.11715540008056266,0.06294153666182954,0.02826219150242592,0.009324907732950487,0.1141570934884391,0.05905186253305783,0.025314659199613884,0.008561284130733577,0.12712975617436195,0.06942696945361723,0.03312384331492487,0.011812551354535166,0.16989247512363245,0.10444726754328336,0.05403400893384499,0.02084814093894504,0.16911380083155506,0.10298867967032684,0.0518224472791039,0.019800735902667663,0.1819780171872668,0.11695583813705308,0.06529269938841192,0.027152828013087348,15.904898559925899,17.416980859341955,17.81167206885738,20.41958153873276,16.283096093224927,27.75937142999561,29.622274646451096,26.823600015293906,7.943647862461141,8.212830788618557,5.712393910964946,2.108400550816991
1.070068359375,0.11752025670658112,0.06338237127165505,0.028402702319546846,0.00952673883284947,0.11427659123055287,0.059440035736405286,0.025468418863247293,0.008771745650358403,0.12735824979061075,0.06984778063014502,0.033334617487392325,0.011841463268992842,0.1697470918200772,0.10465950211437404,0.05422470274544354,0.02098318213978716,0.1688833123613007,0.10320268321622994,0.05201984062879708,0.019925355972178465,0.18206019443654334,0.11719907023287177,0.06550489125485903,0.02731098854905334,15.457387767841178,20.79196849674251,17.378433087249036,16.801642138086766,16.003082189850595,29.10292312064036,31.989655274372264,30.787100379655573,7.902584994229956,8.20913870756189,5.7155391493646,2.120536795038503
1.080078125,0.11766288249154017,0.06341643750361044,0.028561370718763315,0.009539468275774848,0.11436148550531468,0.05948018924870972,0.025556112188443166,0.008764026384233604,0.12755537549757132,0.06998860382998971,0.03340359671593135,0.011912580124000453,0.16959496963156517,0.10474695129438952,0.05434091246334321,0.021074569673467526,0.16868406054599666,0.1032980644325114,0.05210873365737799,0.020004766949770204,0.18212780710070686,0.11737792655386962,0.06567291949175154,0.02743527607679905,14.695580656092,17.904091443022963,18.928821856704367,23.66895318034195,15.592709264785327,30.67002241818436,34.54686008367538,27.95375164009504,7.896031934266802,8.203879860672034,5.717396613239065,2.132210539058792
1.090087890625,0.11754986865396867,0.06304727803155268,0.028622142384714895,0.009532466820502208,0.11446237967356088,0.05919754027294388,0.02554485456133122,0.008736597819198052,0.1277747567543007,0.06989026430481164,0.03345478338322273,0.011977846516234694,0.16945604343970755,0.1047638870973929,0.05449341554005176,0.021165588078321328,0.1685423092661149,0.10331153032815897,0.052266179212644634,0.020077271900748324,0.18221315856820455,0.11754619118085027,0.06586922020914611,0.02755945831602076,13.849669757575073,15.470221750655664,23.904925726363754,20.86746985079066,15.228222951569629,29.37695125791534,32.54714856260905,26.442830685825243,7.919336775385783,8.19700691122707,5.731907075415395,2.1445120037662795
1.10009765625,0.11732499456663324,0.0630109642566485,0.028569808169584453,0.009689975022121558,0.11455801317538944,0.059119612333320484,0.02549445556180787,0.008903013299904745,0.12792392378443584,0.06979708753983851,0.033457624352511296,0.012052486116785848,0.16942124961186691,0.1048716123774255,0.054655372191503994,0.021284520688086474,0.1685396991428401,0.10341915297742084,0.05243313137815173,0.020188187840366623,0.18231465621552623,0.11776033575458283,0.06606756770662017,0.02770351506869232,13.477430107129237,19.00063406591176,23.724028099795333,18.52353400352106,15.071424718317493,28.387021747344964,30.09616893926827,30.634706702789043,7.949906571518753,8.1901211926438,5.732887000820779,2.156664312529003
1.110107421875,0.11724717803914729,0.06317913547925595,0.02873921093123289,0.00967852798397735,0.11457412847147258,0.059252347745129844,0.025643226782020846,0.008863692023108305,0.12799694231226144,0.06992385093663722,0.033555533911651156,0.012098399040923776,0.1694730615739147,0.10515250921633319,0.05480125535648807,0.021377016205834824,0.1686445809135576,0.10370944805019473,0.05255352511866879,0.02026596388511533,0.18245118570585184,0.11805743752690852,0.066264275681053,0.027827663841252095,13.304272685290792,20.547934065016875,23.704246077417743,23.699902958987902,15.012061985737464,27.803461144615405,32.50585173510323,28.15633815376895,7.981503127109744,8.19503051299657,5.736606744419691,2.1681080803804056
1.1201171875,0.11737368536488091,0.06365343920056307,0.02900038196325333,0.009720536339223698,0.11461075026063974,0.05963357992977286,0.025912361806123437,0.008898830694209834,0.12810551416358693,0.07031083166790186,0.033816834585468546,0.012162330174335472,0.16964160308982468,0.10559596398213365,0.05498693575330805,0.02147809187506691,0.16887916010546292,0.10416875563899532,0.052741695626292856,0.0203499180719353,0.182657401005586,0.1184282855838847,0.06647267486560993,0.02795885971896585,14.420221419514478,20.013411915051645,21.100470861866263,19.73812958840262,14.958198886639614,28.408368214743877,31.082221970530536,30.545916227524046,8.002217865098546,8.218566844520073,5.758253287851883,2.1798889516607476
1.130126953125,0.11776212540499184,0.06434587520101788,0.02898309659322304,0.009829484160586953,0.11479866578066028,0.06014831862657645,0.025962235448513837,0.009007685123414324,0.1283904018360282,0.07090753970489305,0.03405672399995088,0.012259371127374656,0.1698949398088173,0.10607835212822218,0.05517025783225898,0.021578061031958203,0.16920005833879645,0.10465561852422046,0.05294083483716997,0.020443211224838134,0.18292405201684564,0.11881599700286925,0.06667191035578213,0.028086705491794286,14.797307805729984,22.503319092332973,13.74909736318533,20.34155253202068,14.482130156473719,28.89983493488253,31.651993416822055,30.46390172047547,8.000411990314065,8.247777601755635,5.76816579057192,2.192134367782311
1.14013671875,0.11814734738377046,0.06474280697144613,0.02918691906716577,0.009835816418961125,0.11507720410965426,0.06044863032074194,0.026094912052252416,0.008991097128981064,0.12867184257685174,0.07113881301792374,0.034124267816374045,0.012297589410694117,0.1701329301911477,0.10633163807893986,0.05528908518683629,0.021676585470549025,0.1694948662703933,0.10489180415308152,0.05303816957904305,0.02052507964224862,0.18318960835967743,0.11906184017207556,0.06683549182380644,0.028214674235070025,15.697465066726306,18.394994642162665,18.28950816751222,20.20655470752311,14.1223772174216,29.46802374797225,34.57864418231608,28.68819428242033,7.975255415257885,8.262420082293923,5.7667776664564645,2.20326308088043
1.150146484375,0.11843234751586565,0.06475662466128475,0.02932458934849185,0.009909844605892882,0.11528263964777365,0.06047401797405928,0.02615525809620176,0.009057430391333715,0.12890731715116074,0.0711757348648027,0.034198923355070764,0.012362003171655313,0.17027311478592808,0.10639043204694691,0.05543649982445235,0.021784146026388514,0.16967340251438828,0.10493370185929568,0.053179148333355054,0.020617222237453783,0.1834051613101743,0.11920911714120738,0.06702720648905318,0.028349968853849213,13.357423846172571,17.16936467110157,22.186691230691665,23.320069399729878,14.019858637543015,28.231517720984797,33.868176211187176,32.6516579893168,7.935294835282552,8.263171548298766,5.7770884974460595,2.2145912217519497
1.16015625,0.11855978980264674,0.06455179062469563,0.029140963002812968,0.009933444424218103,0.11537490619542082,0.06029866280060557,0.026003135835225236,0.009074315356351875,0.1291558437485861,0.071091454527094,0.03420355023933662,0.012459313601823811,0.17027742144300742,0.10635851414182651,0.05557977094731124,0.021865448233438535,0.16970060424399677,0.10488757462402588,0.05332902090855537,0.020690899623556556,0.18354827415273614,0.1193110776079422,0.06720461598633119,0.02846201637971116,13.179333675376325,17.606878579970974,19.78130312860996,22.3205384446157,13.475758121280679,26.139120248435002,30.726425238318676,30.04602945149958,7.893592683608433,8.249759157993294,5.781383228712926,2.2269417515574372
1.170166015625,0.11869046700244382,0.06461749126921947,0.029358021423489054,0.010009851754866704,0.11547763100435164,0.06043796257254213,0.026176638987743077,0.009119911983808971,0.12943580448156586,0.07119248228916182,0.03425743977505115,0.01247941268442922,0.17015698256927989,0.10640106068602703,0.055725173804516547,0.021973446383471942,0.16957713725145912,0.10492070202156652,0.053458217509457444,0.020782377937328254,0.18366732440675118,0.11946783762741403,0.06739676869464055,0.028596548734994683,15.530542489393275,18.401847555136456,22.867175594918,21.273125802676578,12.806175432132239,25.684904904229597,32.7145815783861,29.385788376593545,7.862552371270534,8.229875286105955,5.781597034682333,2.237695396174056
1.18017578125,0.11885034718607954,0.06481963652095236,0.02963142179777429,0.010086636885315945,0.11554356975707966,0.060704938294917514,0.026460223069490134,0.009213743519047468,0.12966142173561743,0.0714639756241269,0.03448307686225213,0.012547981303212821,0.17001168941563685,0.10656666355920123,0.05589930852680906,0.02208258842351253,0.16940968416678676,0.10509009927304505,0.05362380341922954,0.02087826742691417,0.18375716526872266,0.11967431346261065,0.06759834915682196,0.028731999286922046,15.183664114237747,17.401569058852967,24.88055331329336,21.020837730472444,12.39967122677956,28.10595142249059,32.34312387183737,32.26619572541575,7.872298057254428,8.223906402822413,5.800584000172313,2.248671708921943
1.190185546875,0.11895258495073438,0.06498963668286824,0.02950982113486926,0.010044814020883341,0.11558168022472966,0.06090591616317402,0.026424740672484792,0.009146613139289043,0.1298622702951163,0.07182674013763661,0.03474014229168901,0.012649454145252419,0.16987864674708045,0.10676893762459162,0.056070593928052956,0.022148580372406402,0.16928150497776523,0.105310539250987,0.05381164718847554,0.020934205869460196,0.18386260545543845,0.11989291933424553,0.06778347566450674,0.028831087137900106,13.247177973339358,18.128726235773836,13.698600867477747,19.700176255877725,12.233156040319344,29.534887342033333,31.28361649671233,29.396709777847168,7.92024781472432,8.226428981972688,5.816936666745538,2.2610732926739536
1.2001953125,0.1189382491298135,0.06524298330011691,0.029767414937522337,0.010199290797695049,0.11570313905173499,0.061145767367445765,0.026636777203368902,0.009265542807244533,0.13004843014585807,0.07207208468369108,0.03484510613281908,0.012647581498950823,0.16980739984479293,0.10691500293082108,0.056204568175677476,0.022267057469966378,0.16925198393287857,0.10545616047080504,0.053936650470316344,0.02103739071825654,0.18400602015654965,0.12009080769333946,0.06795234629071414,0.028972955841927165,11.996859832247722,15.059261918154315,18.314399298495076,23.834748564517174,12.236304411053636,31.376939183796917,34.254321460142734,29.906084761522656,7.998698521486653,8.224733131713853,5.814557748703946,2.271439073043241
1.210205078125,0.11865000340948519,0.0650844585877406,0.029970763486591032,0.010264059289900214,0.11580862391691092,0.06101910509509695,0.026727813189752914,0.009375744390768166,0.13021282430102765,0.07210475380831104,0.0349206800963255,0.012737605237211274,0.16981936307741524,0.1069594809280844,0.056339015836787,0.02237288142287144,0.16934473722038082,0.10550813989539931,0.05405545146283208,0.021132777683583678,0.18418663346305525,0.1202572470303073,0.0681322285468985,0.029104662861696436,11.727023451720118,15.47923882544779,22.768842644834653,20.76344777437476,12.366142324855353,31.114401135178365,34.20367763100284,31.95451641117821,8.095905623698041,8.219648814893953,5.8200092689333145,2.2821698616996526
1.22021484375,0.1179910293292543,0.06478811752750843,0.02974213543467435,0.010152170604704653,0.11578770490649602,0.060694333965156666,0.026505275956701345,0.00922235442237697,0.13033822563817668,0.07192358636028083,0.03493915808552952,0.01282283865735849,0.16992447127481292,0.10698852691419708,0.05646647078324279,0.02242923211972098,0.16956392405725287,0.10553397044871092,0.05418911316848338,0.02117575113026333,0.18439923955391166,0.1204063216823677,0.06829318660714441,0.02919543973629706,11.16749439398222,17.08871654381738,19.48834532858426,15.347575693702275,12.669052836030604,30.988073801000507,31.65681604074773,28.728030295432422,8.196212631691507,8.212715792593858,5.826914118940549,2.29451593207199
1.230224609375,0.11754540115120077,0.06502917893927518,0.029949998882143718,0.01037910428334597,0.11580401414892894,0.06086208187615685,0.02669468110952429,0.009411828980057288,0.1303625834813039,0.07198265241849769,0.03494556680378282,0.012829322587204976,0.17016545802391908,0.10717076319930438,0.05661875647003975,0.022556363312360543,0.1699391979891695,0.10571275804709841,0.05432907470494898,0.021289124022471143,0.18467710634759502,0.12064277840667385,0.06848587649570312,0.029343152465664924,10.944623200151126,19.12895391008234,22.419824742525776,25.261244278332853,12.937770817485243,31.04252690324941,32.65552026217109,28.17502043178261,8.282339297453925,8.207910854443506,5.825442244998129,2.304538797189554
1.240234375,0.11746527101908315,0.0653790931856835,0.03023815857590091,0.010422183922774868,0.11581610915649349,0.06116007530202141,0.026951147409646038,0.009506315173192444,0.1303588088092031,0.07225551082962978,0.035139569359374144,0.012935930930381232,0.17054145741774138,0.10752089635250946,0.0567716879428167,0.02265523879607223,0.1704571594985322,0.10606637220684026,0.0544698548119503,0.02137952374426035,0.18502190172410796,0.12095476157243971,0.06867166677939131,0.029468267437288448,11.86394412678641,23.031755359564617,26.969530898348097,20.87027290180466,13.274661453241261,30.830888848725472,32.597271404822195,31.603612354709377,8.342305870188955,8.21898721976339,5.8404988983039265,2.3151082754428387
1.250244140625,0.11762203220429601,0.06574602949704973,0.030078258292171197,0.010271348217805983,0.1159909430887724,0.06146437465370008,0.026915077608880813,0.009313034442323268,0.13071540722961014,0.07279336770121504,0.035431503615146194,0.01302353230862565,0.17114329868528935,0.10798298541652013,0.05693554781014255,0.022708703225491046,0.17122125131637622,0.10654456728057038,0.05464864977183263,0.021417024593315053,0.18552207527687808,0.12131791093290042,0.06884937722529641,0.029556200922689763,13.027356096567155,22.34124543509669,14.960147251866644,15.363377755188342,13.735417310883086,30.787692260796323,30.633226162394493,27.460965801738343,8.360815509163698,8.245190032879114,5.861492605752878,2.3272646138556357
1.260009765625,0.11816808596164229,0.06648462023304531,0.030341834932207594,0.010532626052768349,0.1164892257250449,0.06202817403725167,0.02713878769494395,0.00953878565672909,0.13107501709523878,0.07317843472526216,0.03550870355837689,0.013021664442288045,0.17168791297892966,0.1083237906573656,0.057085454710505,0.0228383565817023,0.17187819987178846,0.10687453077864274,0.05480027988445236,0.021534989131911694,0.18597401644434963,0.12160577021606199,0.06902403979588811,0.029703725723470957,13.151222019466248,20.655089181317837,18.845733113214184,26.651095502510447,14.170647711080825,31.82605549253306,33.90486124262214,30.420567649703745,8.32184234466751,8.260793048482315,5.860675204664861,2.336792204983252
1.27001953125,0.11858032840668326,0.06665175690502366,0.030491837597354906,0.01054623721209895,0.11690392034752276,0.062127497696687545,0.027208651095715526,0.009592245751107594,0.13138502369853894,0.07327927209867706,0.03557538907118966,0.013116252435750169,0.17213442137661034,0.10846179393665552,0.05719549693654032,0.022927485327948378,0.1724051827998088,0.10699453244930729,0.054890979355705784,0.021615769231208875,0.18637081520002738,0.12178390200979215,0.06917829823648833,0.02982008596995609,12.296173531978754,17.634116060747157,24.380793186191948,23.49714728405263,14.661180280544968,30.692030792518768,32.38043154554975,31.314869210531665,8.242246293020647,8.26567476798558,5.861150348450421,2.347243851426922
1.280029296875,0.11874152227604519,0.06640546981502875,0.03039242843231173,0.010436426719379905,0.11714938583941223,0.06189440721630401,0.027051550880240166,0.009442733674403623,0.13164898351853033,0.07322214929619367,0.035608923593053565,0.013207596386463308,0.1724027090883457,0.10844734580545956,0.05732404020199964,0.022986085435017366,0.17271918186740434,0.10696379591185441,0.055022111414623716,0.021657308326318205,0.18666343180942016,0.12188264680337217,0.0693418758226274,0.029911676522184755,11.93335573765775,15.518309369468707,17.11457089485885,16.094484165930044,14.449487997017261,29.050016208083484,32.86876509559897,27.189968120994557,8.13727562477284,8.259235488769386,5.869218269588367,2.3590388359213343
1.2900390625,0.11896734855671345,0.06647246717509195,0.030477864839520013,0.010668514003023448,0.11736166985592082,0.061969258876663186,0.027171808191791068,0.009649070653043781,0.13183335876890548,0.07321981747745088,0.03559753963460393,0.013217601427822266,0.17251232362764723,0.1084483431227827,0.0574727214103986,0.02311493642523035,0.1728488638831393,0.10695044923065135,0.05516315894953094,0.021776458962890006,0.18687506427419723,0.12200037186007805,0.06952280961647464,0.030058538377928986,13.298254585848795,17.91171056412562,18.21440670772466,24.89331093631996,14.188925893778753,27.856963625043157,32.76402804542084,31.848958089502016,8.022951969296082,8.243022123561833,5.868135646674773,2.36876284779941
1.300048828125,0.11908052109793021,0.06655732668298125,0.030724099960522874,0.010665685847016812,0.11744314477855174,0.06214106166743389,0.02737590860426562,0.009666406242281407,0.1320039803859505,0.07337893864719416,0.03574101595707812,0.013299615645236495,0.17247437496600393,0.10854646710619621,0.05760914711338445,0.023197160935752446,0.17280797371788345,0.10704120845461075,0.0552858259844787,0.02184946989764366,0.1870049215444247,0.12217184347728116,0.06969845353288177,0.030168521738411593,15.31318789570624,17.89823767778639,26.3826791831865,20.77180056924489,14.824728336227551,29.443205204247334,31.311080034631665,31.347438137838566,7.923077444707175,8.232595243685976,5.878827384231417,2.37907636642491
1.31005859375,0.11924255971298961,0.06661461972380633,0.030744953151716208,0.010600972421662996,0.11749463188786904,0.0623028360412263,0.027465362165706293,0.009570237739706767,0.1321821801954799,0.07365663515510812,0.036006284535611104,0.0133602595580731,0.17234520524703045,0.10872583944355312,0.05776548441795284,0.023264770719475088,0.17260066735521168,0.1072334172870028,0.05545177799882923,0.021899895504889147,0.18708546460463235,0.1223687768108971,0.06986929281762817,0.030266752787624758,14.673534306646967,17.430059014207057,19.978497282135724,17.44894721300864,14.814750384442117,30.238633615651107,30.596685051299215,27.842436013116078,7.854618975712642,8.236095491670662,5.900988224823016,2.3904343585628522
1.320068359375,0.11953397757195941,0.06689081359635404,0.030832009234525122,0.010814390637557028,0.117607908713494,0.06258728684208081,0.027592640538321066,0.009775212726594337,0.1323720483413347,0.07400865796610033,0.03615148827842839,0.013401390714517148,0.17219289353037256,0.10891034476196682,0.0579280072008727,0.023384165914800654,0.1723775208886094,0.1074277720936868,0.05562277609119313,0.022012353912609615,0.18715664949296515,0.12257615586842038,0.07004925458551504,0.030405024031906615,14.014202613027804,17.606884837652597,14.849680316845609,24.58595461354735,14.686870347693187,32.043472761109044,33.59969240573891,31.647030405649424,7.819921890363373,8.237911876896161,5.90491929850712,2.4002197444011366
1.330078125,0.11958539926356801,0.06686366228069178,0.031000096177783865,0.010805728828262445,0.11767595315046815,0.06254188995754882,0.027666672480124974,0.009768484134046745,0.13254031505053457,0.07412334499946434,0.036236990720295,0.013461262196280532,0.17203325681973386,0.10898773292037242,0.05802722186031632,0.023463070215593677,0.17218143314563045,0.10750154057938445,0.055708090500495355,0.022079876470625107,0.18721107376615154,0.12272973082745872,0.07019082283218075,0.030511575602206527,15.145055365622731,14.659275617484857,24.402766619929398,18.871166354101234,14.711797839344921,31.336268396567405,32.290479626677005,31.447628333649913,7.817224118809332,8.235196395122134,5.901804096675611,2.410331661827432
1.340087890625,0.11936585135048337,0.06661417329160295,0.031063217107710876,0.010798603162745736,0.11774764737748888,0.06227291094135324,0.027640702144599197,0.009729429158005818,0.13272383726103015,0.07397534076594332,0.03628567241947306,0.013514862978971457,0.17188314662497198,0.10900576507303757,0.05815611470801108,0.023541422730791937,0.1720265700135569,0.10752356898109688,0.055831747671755076,0.022141567738942027,0.1872758628518675,0.12287320352853463,0.07035472401525956,0.030617771261490068,14.045718340353732,16.742519654103088,18.638581594659357,20.133887724485856,14.708326669003196,31.49923561887631,33.68627343806365,29.01327741118904,7.843508265263407,8.227875203085466,5.908463643830971,2.4212161978299873
1.35009765625,0.11917166183200693,0.06672794544270795,0.031044663445583133,0.010935603878193506,0.11782076596925369,0.062307253430983936,0.027626858344778158,0.009884623288844272,0.13283271016084575,0.07394595683635045,0.03627090479574974,0.013595055213782925,0.1718364734957725,0.10910252860503568,0.05829495834435741,0.0236462541463214,0.17200304085977172,0.10761545071220024,0.05596614147208385,0.022241401245680893,0.1873552663758403,0.12305289704494396,0.07052233821799113,0.030743457203730378,13.645887921352903,18.825318089669477,20.200597564918194,23.181738222573752,14.576119373447185,31.7715594553266,33.14059194744357,31.237869779040906,7.87621844522187,8.218692275158718,5.909668224141189,2.431178889920417
1.360107421875,0.1192302069881141,0.0669294156984605,0.03122352185133143,0.01092725782408235,0.11782175537189775,0.062471858260742766,0.0278049829012003,0.009858134435849196,0.13287881907762158,0.07409498797258254,0.036390222105905125,0.01362268246522151,0.17187316417927362,0.10934559956961899,0.05841954437676749,0.0237265340647839,0.1720805325797706,0.10785003060822661,0.056079227576407015,0.022308407343468405,0.18746341445431214,0.12329833932067377,0.07068694193336475,0.030850387121419787,14.53119345971784,22.212362194691266,26.097315795869157,18.931535277299417,14.240917620613173,31.378558486720195,32.1260305165028,31.392695542340554,7.909918899786255,8.219155823974695,5.91604652923831,2.441001729654159
1.3701171875,0.11940789332623455,0.06733753746108861,0.03141099242474369,0.010989170857822032,0.11784279575090598,0.0628313831815422,0.028013746819880465,0.009882846883045613,0.13297798519637835,0.07444599719147273,0.03660840167591107,0.013672530393368442,0.17202233387208116,0.10972745954192953,0.05857658728760159,0.023814603378133636,0.17227947861359852,0.1082361749295156,0.05623892918113581,0.022380934692517715,0.1876325535055841,0.12360631816945594,0.07086092504579407,0.030963657661908426,14.72833707860831,21.825774825294538,22.26137494219861,20.648542705446662,13.858343295482483,30.969876161363675,31.094467221278773,28.4141406454785,7.932651458111639,8.235265596513244,5.937341227161528,2.4514358776337386
1.380126953125,0.11980535020434256,0.06791826308679108,0.03135613673053503,0.011047210057405244,0.1180057179300852,0.06329203760978584,0.028015104299561472,0.009969511322378461,0.13325234608579467,0.07500205426516443,0.03677770863823189,0.013777934591636714,0.17225427709005034,0.11014284495922506,0.058731910450865975,0.023902115565215886,0.17255964781374517,0.10865943586158837,0.056405327463932925,0.02246332043597534,0.18785708011250282,0.12393253359798333,0.07102923752507609,0.03107467119433044,15.244541982510034,21.231304335230924,18.444257079194696,14.313258365576493,13.559388037506714,32.203192690840616,33.39992675090213,30.936462486632728,7.932815399715071,8.255118701479342,5.946878479985644,2.4616395953522243
1.39013671875,0.12017728243620013,0.06825583787897582,0.031495430444696326,0.011092214830702322,0.1182499799679274,0.06351797689198323,0.02813042397444962,0.009976052601120897,0.13351708455172398,0.07521561748425261,0.03685402978001415,0.013805883191024099,0.1724736883808033,0.11036143741178558,0.05883425112737594,0.02398834250128912,0.17281898837246584,0.1088576646946316,0.056500949837686686,0.02253598235438315,0.1880846048058917,0.12414333902680177,0.07116860955298782,0.031185659012903426,15.072355354610732,19.015270079453515,24.946183809960566,19.574694658152183,13.453152932588536,30.91930217005047,33.3633628258395,31.68826524155515,7.909810155824974,8.26338916599741,5.941548611707307,2.471088807728283
1.400146484375,0.12043347554045426,0.06826304706035946,0.031688048433709676,0.0111434455704778,0.1184197908791546,0.06347044041329328,0.028185495453562553,0.010017336370126828,0.13372460700516517,0.07521810672554471,0.036926877862935255,0.01384097785597575,0.17260163572890966,0.1104139149963215,0.05896108063383322,0.02408283747941676,0.1729738209921328,0.1088918788748324,0.05661698017166578,0.022616614376115368,0.18827366453044558,0.12427314337819743,0.07133112345070688,0.03130331268999399,12.954215485255531,15.798293152848432,20.929457430177795,21.331146228919273,12.979451775113645,29.290262958451148,34.08908496556371,30.87236901537886,7.872324299752995,8.261933142716067,5.945242109390591,2.4811459257790216
1.41015625,0.12051175101614497,0.06816258188798656,0.03152486104994012,0.011139160644890695,0.11848664815672659,0.06335317432834923,0.028047443105862286,0.010027028457106076,0.13394218866641147,0.07513809766081093,0.03691267871529108,0.013943831092923843,0.17259976047014144,0.1103884426859178,0.05908286926946457,0.024153208489173676,0.17298840913699576,0.10884814231021679,0.0567359494244224,0.022680462264531395,0.18840234950850354,0.12436312513329559,0.07148051653336024,0.03139992503841342,13.021620109101226,17.6380618233628,17.25985486940938,16.21617615828356,12.097141628643255,28.008367289847484,33.48592021667867,30.82213150248394,7.8331755832302346,8.251516513381885,5.949361469833007,2.4915877424273876
1.420166015625,0.12054860407696409,0.06824841298059109,0.031721164544334365,0.011246506244242505,0.11860858815080876,0.06349021246886066,0.02825787397250022,0.010091751842439052,0.13417649718054012,0.07522135327419997,0.03698072117825317,0.013973611577128729,0.17247460769048348,0.11042878159667878,0.05920875847391144,0.024248606134108057,0.17288962208070832,0.1088722593049633,0.05684843620091609,0.022762811570834367,0.1885110857150867,0.12449874707625874,0.07164367461348123,0.031517542207499305,16.517745148983032,16.49955840493928,26.060247789054117,21.74552276600451,11.850319919043521,29.254427737157407,33.44341708474955,31.95866484588313,7.80414952192247,8.238803833385493,5.95238659971036,2.5006091452124806
1.43017578125,0.12060868578573794,0.06834774908176647,0.03198097707830779,0.011290958898893857,0.11870217115131801,0.06370217786929006,0.028508702661426518,0.010145590724504754,0.13436821837830043,0.07542591079398384,0.0371893877911078,0.014011419539917257,0.17232293518222438,0.11057505585489126,0.05935818018130341,0.02434496344153866,0.172745758719163,0.10901968460829722,0.056999256899869975,0.02284763745355883,0.18858970387327328,0.12467565794915204,0.07181402250684547,0.031635892538874076,14.953267855882737,19.35536212946324,24.545860210044108,22.85693077306029,11.959481275379305,30.295961418416955,31.438236172852104,33.714983205686465,7.813280461628423,8.238561595281325,5.9709707619788865,2.5103918976444044
1.440185546875,0.12063020385010756,0.06836008228174263,0.03181400215212506,0.011243608156509797,0.11874248921457681,0.06381635849667795,0.028400888330135727,0.010093610887471663,0.13453468352572545,0.07573062342135,0.0373685944791201,0.014115126653427167,0.17217833570303262,0.11075171211724809,0.05950242678180707,0.024401244665668266,0.1726134969864908,0.10921259904127974,0.05715547811140281,0.022895055695042903,0.18867614230188307,0.12486292929045602,0.0719696048266529,0.03172066831807575,12.636679288806082,18.419097250667143,19.739091244629,16.009333656763925,11.956462845940298,31.514697216103723,33.341168226613576,30.9682323525139,7.857938788226104,8.243853403076496,5.9860007381020095,2.521002167000608
1.4501953125,0.1205230501567823,0.06854603816594518,0.03201842005137217,0.011406981403638267,0.11884126593469638,0.06397861087770958,0.028614019892524444,0.010230873537451087,0.13468109328988823,0.07593494070809928,0.03747270103379453,0.014128224093852889,0.17208903107195825,0.11088160166811756,0.05961915436549072,0.024506774073526354,0.17256406880841718,0.10933913092985702,0.05727087225326907,0.02298845027044836,0.18879041315665235,0.12503587141757058,0.0721153625574267,0.03184565437929762,12.04939284222369,16.508346098054936,22.177644568052,21.871459916239733,12.023971342521827,30.930773863451567,33.76471640209016,32.199072722586294,7.931125786631133,8.242309853115048,5.980324399261705,2.529593088175552
1.460205078125,0.12014038848327448,0.06841874540507116,0.03224891710969635,0.01145034714036812,0.1189065625965154,0.0638012056205638,0.028686140936516988,0.010291845158786617,0.13481670671567103,0.07590803239325869,0.037552140561841786,0.014185956476110984,0.17207650007740474,0.11092403351001097,0.05973605652587958,0.024600400416983078,0.17262264742530842,0.10937634257285815,0.0573758010934221,0.02307232125068848,0.1889319426353409,0.1251817568767604,0.07226936437416341,0.03196102120567934,11.55201537693206,15.505220951459423,24.277476331189508,19.126891153117413,12.207742586235307,30.85427438464492,34.021896456777924,33.60388901184961,8.02247048352757,8.235254479539782,5.980333563460603,2.539205962933094
1.47021484375,0.11946296915910196,0.06828945948306676,0.03202320853132808,0.01133991592200241,0.1188338165261512,0.06359879884503744,0.02846161167854853,0.010160861834318755,0.13488842600531356,0.07578714095809483,0.03754553583054985,0.014277021035522133,0.17215138879962258,0.11095183258117597,0.05984378573797344,0.024647837021636417,0.1727961771510776,0.10940387325058967,0.057479755819506394,0.023108807756620383,0.18909681495211972,0.12530861315494363,0.07240464462917401,0.032038258435763425,11.134536921131009,18.750921314418555,15.080864218140054,14.282495932008938,12.527907531531431,31.3679414639396,33.97433388027938,31.243420354744583,8.117675104418407,8.225944713068404,5.986702782443022,2.5498627181595075
1.480224609375,0.11924013419323434,0.06858648524643783,0.032279167136183895,0.011586058901194502,0.11883015258547627,0.06382175394136316,0.028724199707141174,0.010373983478268343,0.1348394417262532,0.07588928927350422,0.03758040609098183,0.01427818257511554,0.17235662190355755,0.1111145024980389,0.05997725274052833,0.024761811523744234,0.17311761605796303,0.10955751465944254,0.05759927894521097,0.023211970426832162,0.18931833448764934,0.1255095193247678,0.07257053081850799,0.032169225762175006,11.939715001229162,21.19258254375468,21.723260365531115,22.266280061766192,12.840778071723419,31.558691599346933,33.8560911926218,32.07046924497975,8.20029184547422,8.218428522636192,5.987959980137444,2.5580814580585907
1.490234375,0.11927871477140609,0.0689113239900551,0.03252229119128791,0.01158064816984984,0.11885471109789336,0.06411592988003466,0.0289468019022553,0.010406244143120257,0.1348428994365986,0.07614501607306431,0.0377569204327545,0.014364812258976508,0.17269181507383702,0.11142149725811519,0.06010947815228335,0.024849273769497048,0.17357466183827794,0.10985738252400512,0.05773270328259088,0.02329032980683542,0.18959810529045798,0.12577335980505291,0.07272859908713593,0.032278888162746815,13.022842329056447,21.907245619480125,24.956092755464166,18.782151703442473,13.21729069438449,31.213807823482032,32.235360717626435,33.506360104557864,8.258656940079305,8.225154316490695,6.0028043005080205,2.567603545648154
1.500244140625,0.11949541560926652,0.06919325475420572,0.03230084658246241,0.011466794621743976,0.11903808429618201,0.06436939907083386,0.028815263594214484,0.010247631113046527,0.13521658220709895,0.07663806830229741,0.03797417025150783,0.014443599873873959,0.1732408229973786,0.11182379925067924,0.06024771037099292,0.02489416718469594,0.17425997433444643,0.11026734373940571,0.05788125333553721,0.023323011789361737,0.19001199974707245,0.12608150304582785,0.072878056987372,0.03235369586420267,13.088643861491736,21.95563405718963,19.673980102471532,15.690765107819557,13.761440035154477,31.650052252061613,33.7396868945768,31.27443915953593,8.277914427043127,8.244821660404652,6.021814400297806,2.578158135376086
1.510009765625,0.12004111165586354,0.06982099615152351,0.03254236625969754,0.011726590097024536,0.1195052374659555,0.06487611423226305,0.029060827404641013,0.010482382945375051,0.135557091695592,0.0769956756941541,0.038054679653506465,0.01444759226919689,0.17374373035421684,0.11212272924355997,0.060379226445386486,0.025010968696455166,0.1748555446458774,0.11055994031642345,0.05801330406709722,0.023431213940304108,0.1903942587383869,0.12633138379034187,0.07303017590383949,0.032485158633101106,13.215678269966139,18.312573331390503,21.50797171308859,22.802338193951805,14.22600965298905,31.248611427820574,33.61795261068162,29.65638671732572,8.241944817504214,8.25551496366829,6.018006146095987,2.5858907726664166
1.52001953125,0.12043281707435896,0.06991474954108963,0.03270735143825672,0.011689970354548725,0.11988515270881424,0.06489253498837888,0.029110929027804953,0.010488774215387525,0.13583644225196828,0.0770618420951962,0.03810739999386834,0.014527552704527774,0.17415634943924035,0.11224450803600591,0.060475206546227685,0.02508959999982849,0.17533327943256694,0.11066217048238766,0.05810410780510424,0.023500730523895084,0.19073373279567823,0.1264883573851175,0.07316289375222339,0.03258702850809793,13.49392298923668,17.820253420067253,26.185332812231454,20.765501024331385,14.148912141049724,29.566239412638108,34.37174937938154,33.72041528069841,8.167541383999515,8.25836411566502,6.014253820600574,2.5953682650268095
1.530029296875,0.12057096066493307,0.06979678595757126,0.03257235855187871,0.011623919660980852,0.12009254600073653,0.064703698360549,0.028937655826850456,0.01035758943277661,0.13607120828329095,0.0770042580518765,0.03811958054786724,0.01460457521708159,0.17440110675409268,0.1122333199938368,0.0605848105693617,0.0251394708001058,0.17561436281014292,0.11063047534224486,0.05820496449421185,0.02353711855525411,0.19098633029389808,0.12657611765786309,0.07330148395105629,0.032665509311257994,12.017480980664134,17.703666330171576,18.213795727814155,17.36185633199566,13.346893337137828,28.19441533301437,34.473912285794704,29.90360349580954,8.069600315677524,8.253671947784582,6.021387975933257,2.6056495186461617
1.5400390625,0.12075508184088343,0.06992521994751913,0.03273839440470128,0.011826777979780724,0.1202715371626834,0.06480302915212473,0.029135464904264354,0.010568680412479327,0.13622125948291153,0.07701174560035513,0.038146627289971355,0.01462915275627678,0.1744963313701474,0.11223891115186849,0.06071587746017779,0.025255721682357866,0.17572853292621643,0.11061610601411603,0.05832382458822852,0.023647284917657548,0.19117298046023842,0.126681367066449,0.07345859887896748,0.0327966263070709,13.220881591810329,16.31303687173247,16.53980426918363,25.515103954743843,13.06893691356244,28.809773251792866,34.44144245559543,30.18297314260318,7.963283783853379,8.24217789579301,6.022659918950239,2.613536614985564
1.550048828125,0.12079455603584537,0.06996899230051376,0.03294545019679555,0.01179433718985589,0.12034683170969425,0.06493719044594577,0.029321450641542433,0.01056045501600461,0.13636797265556475,0.07712677568039107,0.0382770996878785,0.014694478475152314,0.17445071093271022,0.11232859639227281,0.06083427887040457,0.02532813797145914,0.17569951179920326,0.1106940342119467,0.05844310937144582,0.023709397954604375,0.1912881993083295,0.12683084157212277,0.07360868966589401,0.03289287752116583,16.30062298929498,16.61039150142021,25.901767183982642,19.56028921393264,13.449278481501695,30.424775328226325,33.240413812320696,34.01214364258215,7.871000548920675,8.23667744091665,6.033529876762681,2.622923972821229
1.56005859375,0.12085395914671171,0.06991945848461043,0.032887530825676484,0.011766356592642664,0.12041448024830437,0.06502758856919007,0.029322193490836566,0.010477842170693218,0.13652277633115287,0.07735700312124245,0.03847370260312006,0.014749996987311565,0.17431771681090905,0.11248771661274264,0.06096781271901521,0.02538666813129202,0.1755596961922258,0.11086315336193263,0.05858240708153204,0.02375400920789345,0.19135908203368107,0.1270018338734558,0.07375372242022617,0.032977899146290464,13.747319594773787,20.70353521104059,20.91375029232147,18.8150725125998,14.198508686182796,30.672668191227743,33.85241815680457,29.04769521450713,7.808363762275103,8.241562764348888,6.053491944497858,2.6328304840202574
1.570068359375,0.12106382424718064,0.07009681695482317,0.033012044157714214,0.011944633686648725,0.12051209466546227,0.06523789912782824,0.029470429016991085,0.010660643733858641,0.13667721823979334,0.07765283591664826,0.038619850877922975,0.014789942854022492,0.17416301561926642,0.11265283718179941,0.061110090357803445,0.02549432175731206,0.17535360622567941,0.11104012064506558,0.058728296392039636,0.02385743426517093,0.19142142628493145,0.1271851337498389,0.07391054897230398,0.03310133125377602,13.51809667128998,15.858174283233383,23.504312724535854,20.56563647085045,14.311192671396537,31.07411021305584,33.84272807599968,32.278622395845794,7.777326173823935,8.242202573236927,6.0543610660266705,2.640804283386041
1.580078125,0.12103151193526997,0.07003848234540791,0.03311269732979706,0.01192465910166508,0.12056757014988026,0.06514129710289564,0.029503967121812396,0.010654954386387755,0.1368197542279089,0.07770760616487828,0.03868561054572797,0.014842506203778695,0.17400122464290999,0.11272301018556989,0.061196745774145904,0.025563858958398637,0.17515585658168403,0.11109948282467161,0.058814665373426216,0.023915663843540904,0.1914662640144714,0.12732113846396031,0.07403290341532899,0.03319469778349523,15.398356316528742,15.657049517389323,24.569936314886327,23.571048748590307,14.366834465874678,30.2758945156017,33.81949262297246,34.33624799922326,7.776611140946144,8.237044926468272,6.047850510118906,2.6500248312075088
1.590087890625,0.12073750864688625,0.06992941003516619,0.03316685360287123,0.011939498522833719,0.12062057533031822,0.06494927507242154,0.029475150342494896,0.010630436727455115,0.1369736753762088,0.07758439416005233,0.038716023548691594,0.014882501882851253,0.1738476208182796,0.11274198123273359,0.06130846165857047,0.025632717414001794,0.17499216515998808,0.1111103794305226,0.05891452015417717,0.023970773773085378,0.19151748279737146,0.12744692900720403,0.07417364305527921,0.03328755054105485,14.328053890589983,17.633297365744014,17.980959301589024,18.952167392176076,14.193402042030902,30.46330523253576,34.356889199755365,28.958586024879157,7.804199796871508,8.227066734236434,6.0535333082455445,2.6595134354242878
1.60009765625,0.12067264186277286,0.07011831756763556,0.033246329043881764,0.012063680720137485,0.12067124057474905,0.06505793495896174,0.029532418850552432,0.01075460373438275,0.1370496712887605,0.07761543535650808,0.03873535571414664,0.014964416145683402,0.17379638755880894,0.11283144745207221,0.06143043334912898,0.02572691044036784,0.1749582765193367,0.11119484078657843,0.059025568091003094,0.024060713094498944,0.19158306520483087,0.12760271677378301,0.07431921028139474,0.033399458991377966,14.832617907060445,20.784894009246422,18.80607667265412,20.64044668393768,13.766025407447364,31.027352290259955,35.27485622293442,31.832987964966076,7.837764481266882,8.216202963903408,6.056685023566143,2.667704595401222
1.610107421875,0.12082424864459186,0.07033220134090737,0.03337436914080946,0.012058691567158945,0.1206529640051275,0.06523827568419845,0.02969238926803591,0.01074935735411048,0.1370790287229495,0.07777995613969364,0.03884225149180279,0.014994012877317468,0.1738261538985826,0.11304810345613257,0.061539313955351074,0.025797971809212623,0.1750197412222027,0.11140205621010044,0.059130938663987734,0.024120793159891796,0.19167379783629118,0.12781312121569072,0.07446093941618712,0.03349351323323248,14.844506993851299,21.12505516640555,20.318444424280692,22.616917214140525,13.420842997517983,31.191519682016025,33.28397618802225,34.655819582175866,7.872275550835254,8.214613176974392,6.063531285642324,2.676656721105256
1.6201171875,0.12104145042212716,0.07067706141018516,0.033532345774507005,0.012110671434265701,0.1206655283204896,0.06557117600069143,0.02984406370388313,0.010774453882973292,0.13717816060131666,0.0781042605737028,0.03902318988984332,0.015008259881139978,0.1739651996478222,0.11338602777225139,0.06167562309373514,0.025876228947847517,0.1751954416933178,0.11174001795266428,0.059273367835311404,0.024186141966092086,0.19182005993954954,0.12807858773661096,0.07461057433798621,0.033593394670300175,15.11889524125064,22.08972956718318,20.78075646198861,19.290424722759365,13.30726993892999,31.116392607782863,33.620670426812374,29.77897845895345,7.895789766880383,8.227123745780759,6.082594824809313,2.6857468540855316
1.630126953125,0.12145295456155657,0.07114380400743514,0.033489677986667576,0.012155819813490775,0.12082046738063161,0.06597575818533119,0.029842860602516952,0.01083026240291961,0.13745248352033235,0.07860581088012664,0.03917223882190944,0.015127812631340528,0.17418512249197607,0.1137530080814481,0.06181068845941737,0.025954299809102768,0.17544885571195848,0.11211485787656651,0.05941410858224422,0.02425925282348934,0.19201828173680774,0.1283627609770188,0.07475658199263674,0.033691730483975876,15.928126200317623,18.76245682444806,23.01066733696294,23.447180951617554,13.345775711483197,31.609267299378295,34.38289560898118,31.63521008192129,7.89683601587277,8.242704862720759,6.088976865265121,2.694231346358698
1.64013671875,0.12181748918297146,0.07137333302201743,0.03355807475757953,0.012210339358942812,0.12104736940450572,0.06613564945044992,0.029915294986293174,0.010862011310326096,0.1377047683447038,0.07878291083005312,0.03922535754070013,0.01515333320582711,0.1743936452806796,0.1139465445492971,0.061900752720614134,0.02603119345544173,0.1756836897089862,0.11229305615929232,0.059504788709961474,0.024325602723213567,0.19222163913179374,0.12854886946922067,0.0748781293374309,0.03378994420570489,14.36446824151909,18.33559316242387,24.278315587489505,18.464764553606685,13.258526442864937,30.237785732009787,31.655063795166857,34.867972193113005,7.875027256199656,8.24888743237246,6.08085101322834,2.7028163245486407
1.650146484375,0.12204861438664517,0.07145882210988344,0.03374966147396369,0.01225565091742389,0.1212093866138309,0.06608638206166602,0.029982532715365003,0.010888458273857104,0.13788928055748018,0.07876768460963446,0.03929403631194063,0.01517243110295034,0.17451406491513585,0.11399511290197199,0.06201232666281764,0.02611577061580511,0.17581932641645145,0.11231993273297308,0.059606754362947524,0.024398863621148806,0.19239310015810912,0.12866563027395586,0.07501941668593601,0.03389433338363347,12.790421708017782,17.42846666305833,18.442377928361292,15.671846616074175,12.44176334739122,28.69555268146625,34.22950785906301,30.16456154093881,7.839122525830529,8.247951029211842,6.083670366619953,2.7115806005913092
1.66015625,0.1220773286383521,0.07143388254611815,0.033654311630490145,0.012224355623588517,0.12127751878122982,0.06601827356577039,0.029888085888995664,0.01088161630969172,0.1380819473937884,0.07871204757316616,0.039293579984173925,0.015279999554956238,0.17450800728247706,0.1139757579368961,0.062118327845033336,0.026177824079133057,0.1758234235201014,0.112277625711325,0.05970178073847403,0.024454464585389895,0.1925109290176781,0.1287466413052721,0.07514850856645047,0.033979279683635004,13.017693143286275,16.701171926216155,19.799786691806506,24.487074508520024,11.7735685691847,28.926530455382164,36.22518911583781,31.72319378743247,7.80171008688523,8.240491944793987,6.089304630345387,2.7203646177703935
1.670166015625,0.12203295360809543,0.07153748046634503,0.03385800970237399,0.012354362356267494,0.12139154146022903,0.06614690913135908,0.03010627230332048,0.010975006020807736,0.1382804650366613,0.07877986790765697,0.03936385120119173,0.015309770515212427,0.1743792731421182,0.11401626736423076,0.062229638519021545,0.026263604004798588,0.17571964004680973,0.11229802317357573,0.059805715065983416,0.024530264662526814,0.19260985021592114,0.12886756219463358,0.07529063810906686,0.03408409398675581,15.456900414189878,16.121102693324353,20.432842987140038,18.345225017690108,11.535210425954336,30.54405964387153,32.68751496618126,34.365649191116006,7.774052051243816,8.231486604801821,6.092990188379362,2.728514994737208
1.68017578125,0.12198982638596491,0.07158429943511713,0.03405552202605396,0.012380965892978697,0.12148911210583366,0.06630117711813488,0.03030583982300001,0.010996288050804987,0.1384464148754524,0.07894550581474928,0.039540252997050905,0.015328392872225101,0.17422316856210512,0.1141494436524084,0.062360843539201335,0.026350200448299447,0.1756068808367618,0.11243251149701065,0.05994401437022695,0.024606827007932437,0.19267786520686114,0.12902430009988683,0.07543854357244628,0.03418950627915605,13.674427933151566,17.593296540986668,21.588980290888447,19.506754272571982,11.922988479264392,29.959966073344624,32.96068373301214,30.922038077547324,7.782634881507493,8.23219526525293,6.1095341385228865,2.7370577300612156
1.690185546875,0.1219051083425411,0.071514406395055,0.03389101219414631,0.012308147606067415,0.12152373506098649,0.06634113520351698,0.03017638083751449,0.010942407753405272,0.13858654085112712,0.07919856859494356,0.039691927196440546,0.015431599143419088,0.1740711527531274,0.11430750894279969,0.06248536389551608,0.026399067345154743,0.17548171632709128,0.11260325107094743,0.060074588102152215,0.024647873748634776,0.19274844282753775,0.1291899747218619,0.07557270171462949,0.03426343241726981,12.364025840469386,16.64898657652329,27.154257120486054,27.587711537503864,12.095714458429587,30.779791186987445,35.12316162419205,32.02725482241196,7.824796109350269,8.235817646583673,6.121304011949498,2.746077262191913
1.7001953125,0.12171416651976355,0.0716179815948262,0.034036501684966865,0.012517077630484671,0.12160036165502464,0.06646035710477452,0.030362915007182047,0.01110747505971977,0.13870514687163418,0.079343727860958,0.03977642998256719,0.015450415295011765,0.17397062993188245,0.1144251453762124,0.06258917877215754,0.026494658738684205,0.17542162888456103,0.11272217657399698,0.060178031975414284,0.024734394504344736,0.19284040313068465,0.12934510261392354,0.07570125564238728,0.03437556170004041,11.871421559798245,14.784009262480232,22.871792767169058,18.567158629917515,12.193120140298824,30.14603512964482,32.03015821947836,33.79767490940565,7.89408401521329,8.231604096260178,6.11318959318682,2.7537789026714647
1.710205078125,0.12126250089809157,0.071556522030506,0.03426654832237358,0.012521128221632908,0.12162550627262282,0.06630070592151643,0.030443028884715322,0.011112970682923159,0.13880467927365112,0.07930012766861026,0.03985092109333185,0.015476085668797285,0.17394302478416884,0.11446586748619444,0.06269286871736864,0.026578922747813143,0.17545787997296314,0.11274866336048242,0.06027889434191713,0.02480881377796693,0.19295357413732686,0.12947575339858947,0.07583615272983216,0.03447849526453955,11.471198118381833,18.61720546409722,19.361643893046875,19.410315095120737,12.385238003119376,30.26525063126068,34.22061093928944,34.51311550310935,7.98110128175688,8.221963907507618,6.112517535049884,2.7622078780345927
1.72021484375,0.1206751324401724,0.07152955398524057,0.03407473149158016,0.012421174799453786,0.12151997389541468,0.06618596071490347,0.030235682463615386,0.01101304029522471,0.13881264273497596,0.07924662049970119,0.03984713131749582,0.01557446592390242,0.17399924808066997,0.11449318788543182,0.06278597682181257,0.02661953040200113,0.17559975676122877,0.1127647503974384,0.06035862859959418,0.024840998414231177,0.19308500543669618,0.12958651581628855,0.07595264177318357,0.03454543788861898,11.120640516454209,19.10068576320139,21.422107106819517,26.821984449108317,12.682659247570614,30.69725833543239,36.61517451604901,32.453903562397805,8.072485749439853,8.211475031020548,6.120028190067493,2.77134310199577
1.730224609375,0.12067472377708806,0.07184271493913036,0.034346058587768846,0.01267142655012666,0.1215317698179529,0.06644431428308673,0.030528434381062498,0.0112378070841775,0.1387346756958444,0.07938134334208469,0.03990241286373053,0.015586124734532482,0.1741820554116667,0.11464210736759689,0.06290524714083384,0.026723352131734053,0.17588246336923857,0.1129062745857502,0.06046778695361943,0.024937166378865613,0.19326787461309694,0.12976238172997587,0.07609878790939194,0.03466357696286738,12.045981980381322,20.74029325420899,19.348573824671803,19.02457546378781,12.983295762585133,30.817253469168715,34.34323427736043,33.243640772727076,8.15236302111622,8.203332285339716,6.122006319494252,2.7786454188727188
1.740234375,0.12081327567771633,0.07214992965386306,0.03456069100128069,0.012654302727676254,0.12157961389989948,0.06672952236222456,0.030713422473758946,0.011220835638626142,0.1387670187966575,0.0796239293209013,0.04005470933705716,0.015632889769182298,0.1744912276961047,0.11491765311198085,0.06302196895090867,0.026802011382676554,0.17629493126313184,0.11317987646029633,0.06059326944151984,0.02500581549643972,0.19350363656551414,0.12999259748133807,0.0762366479643896,0.034761421372358714,13.120787784809995,19.544445230069673,19.267256776564324,19.51074329019686,13.27132284298573,30.844763508088157,32.734631530841185,34.71003123677509,8.209317263921468,8.208411958628847,6.1351376042222965,2.7870437332899476
1.750244140625,0.12108139186662298,0.07234921956122481,0.03432633341000257,0.012543072313387194,0.12177887590406272,0.06693678316074385,0.03053821746392663,0.011092138957434076,0.13916703294506383,0.08005701762890677,0.04023233096842941,0.01572527700114938,0.1750060504790469,0.11527552319635484,0.06314130162304009,0.026840313871967635,0.1769216778226093,0.11354367947038313,0.06071682654193092,0.025035019354233277,0.1938595445475331,0.13026202480482738,0.07636546624476392,0.03482621505603687,13.209338903927968,20.499281853235498,25.848767802567664,22.60648435818902,13.562467782165497,31.687297220361575,35.47271204216942,32.884000563811284,8.228867034346997,8.224979216980767,6.1508627275885175,2.7961449669459078
1.760009765625,0.12163142124789432,0.0728468223197317,0.03454575261655907,0.012793908953716904,0.12222222546646028,0.06738190846100506,0.030780633085120492,0.011335939625295206,0.13950086276146623,0.08037689737535311,0.04030839027018281,0.015731000079941434,0.17548170796569376,0.11554295430930953,0.06325898593371453,0.026947147132624798,0.17747070615491553,0.11381428270247708,0.06083425220824078,0.02513676550094734,0.19419492518028553,0.13048447881854086,0.0765006728770689,0.03494530298059126,13.350418958357798,18.76643785919524,25.20141780014233,16.38146342146368,13.681158713796457,30.934105349295812,33.72077507423334,32.803043530029235,8.195003233455118,8.233544114573407,6.144758981750599,2.802944236532303
1.77001953125,0.12201330838951042,0.07293843532314134,0.03466192323098072,0.012739208545359289,0.12257028841872869,0.0673494818452007,0.030818786974228414,0.01129763181571093,0.13976194804208106,0.0804159170658617,0.04034360053585317,0.01578958568155731,0.17587217532558583,0.11565274770994231,0.0633442426490603,0.027017646237945874,0.1779096911122277,0.11390160102255882,0.06092342988174123,0.02519640009467054,0.19449554860677853,0.13062557115981147,0.07661726623221529,0.03503604042249532,13.64302458303771,18.584186848828285,19.095041546228366,19.468787693942193,12.97918771653622,29.05063778480828,34.048407455110926,35.121076612041655,8.124398951444842,8.235990108268885,6.140517579961817,2.81137661078086
1.780029296875,0.12213275799904177,0.07290615904418915,0.034542519621061904,0.012685242243130166,0.12275762354959496,0.06722202539417985,0.030640643524587976,0.011204480547622658,0.1399772193559959,0.08037105648240053,0.04034381489694101,0.015878110266220154,0.17610181604552258,0.11564487226234814,0.06343963705907632,0.027060774017262455,0.1781673064504144,0.11386895734958016,0.06100274319302306,0.025229474331483766,0.1947205389491809,0.13070486966669154,0.07673735841167378,0.03510447877806913,12.207255587512211,18.406999200637465,18.867217572993912,20.993544417043566,12.40539935786566,29.03767114475687,36.33389151988905,33.029571910956996,8.031627573147826,8.232777794154178,6.1485548792256965,2.8202750993002614
1.7900390625,0.122285754229028,0.07308556297798456,0.03477628115114194,0.012877034861668989,0.12292640036621853,0.06733901460369499,0.03090201489495567,0.011401572597657358,0.14010539704347927,0.08040210457094431,0.0404108452787799,0.0158968556510307,0.17618835186866985,0.11565512597714488,0.06355732820578965,0.027167207398136908,0.17827110107593797,0.11385572158643974,0.06110816493305717,0.02533261166926217,0.19488929388065135,0.1308010410017438,0.07687671440672332,0.03522340499115348,13.430424136544218,16.165615214366024,22.17375888245273,17.198133245635013,12.253240214270255,30.761438494570246,36.27662123083895,31.286046057679826,7.931154994604266,8.223671761493994,6.150491763549365,2.8271557192998644
1.800048828125,0.12225986905362363,0.07310962780823078,0.03492347831319654,0.01281742737447034,0.1230006448227529,0.06743703152507613,0.031046049656483252,0.011366823990978546,0.14023100422599546,0.08048628390090819,0.040516207527382185,0.015950488248627253,0.1761390731964267,0.11573951495024414,0.06366204943024413,0.027231993537618567,0.17824064050193408,0.11392965166656221,0.06121860270141489,0.02538595300787132,0.19499346815433505,0.1309350913353071,0.07700792101293068,0.035309061055072186,15.751264946404818,17.19492851925329,17.16022599819632,20.604437922192165,12.467045029949126,30.347433831521084,32.70364445735884,35.58045119640083,7.844297078051067,8.21932304042473,6.160015018710883,2.835564986258934
1.81005859375,0.12221468320891785,0.07298988615207531,0.03485526823111898,0.012826735225321474,0.1230579064337911,0.06745714203336915,0.03098433301304848,0.011319910456378236,0.14036502710874502,0.08066655020234838,0.04066699403462446,0.016001559417245816,0.1760055810711602,0.11588351239724302,0.06377854230554392,0.027283474037890897,0.17813533703355164,0.1140816497606348,0.061340966107579914,0.025426911578303044,0.19505679946880455,0.13108767324436074,0.07713392076498904,0.03538391418670423,13.482914204568159,18.02485911958444,22.57178877695332,20.49698523738379,13.267275344251667,30.797464753887983,35.11320368976168,32.45669680772475,7.78564772715324,8.222705766349671,6.176955304943878,2.844147313404843
1.820068359375,0.12231802020184976,0.07311127312964867,0.034975220506631495,0.012976861275377477,0.1231428044126148,0.06762029931003315,0.031149038337725445,0.011472669083253818,0.14048657189870906,0.08090967320722187,0.04082017510509263,0.01604361568068941,0.17585181169902026,0.1160334473494754,0.06390554664826385,0.02738194171491862,0.17796978518925835,0.11424381404233878,0.06146848121235321,0.025521972106165643,0.19511246060769516,0.1312532850702409,0.07727331632112182,0.03549580724481306,13.32277799023827,15.481696548084326,25.4190537716567,18.816319050542248,13.779933336226238,29.99697385204589,34.28283337357789,30.097155611306274,7.756923112130506,8.220733501269867,6.1753573501698975,2.851080969834183
1.830078125,0.12220845537793658,0.07300748791146117,0.03502046595732755,0.01295030607564564,0.12317724303038975,0.06749350856356459,0.031162832044844484,0.011465293197862091,0.140603749189195,0.0809219342980897,0.04085244541308997,0.016091444564206876,0.17569142766994955,0.11609765717929474,0.06398254593034632,0.02744416160962072,0.17777724392861696,0.11429767079362843,0.061548847684011046,0.025573757469984488,0.19515065312299404,0.1313758705750846,0.07738111396997761,0.0355789576326351,14.487138025587818,18.66857359651993,19.93431175386097,20.532356177384187,13.668211675305779,29.889666717935985,33.75790694405407,36.093567841500715,7.757241491619518,8.213326546372258,6.168516277980168,2.859390346187443
1.840087890625,0.12188161011006463,0.07300906856536038,0.035074584102823186,0.012995488318166284,0.12320550412358491,0.06739296069657064,0.031120176834829386,0.011457962582563028,0.14073302366212023,0.0808468096623841,0.04086890149372918,0.01612670838265198,0.17553892252277434,0.11611740841848232,0.06408119540417095,0.027505609564476334,0.17761467163722183,0.11429957797863224,0.061636575343233184,0.02562475339856102,0.19519324016124429,0.13148815105137845,0.07750449025120561,0.03566148519870613,14.531263215790949,19.383591591708413,19.05968958913564,16.697541017328668,13.299242288492556,30.130916076512833,35.567513201533004,30.544678480384402,7.785215205399156,8.20221392061279,6.1749826388331845,2.8676067986587834
1.85009765625,0.12199369276731845,0.07325765574925339,0.035220721630133886,0.013073306526223447,0.12323435209107027,0.06755006513292709,0.03124607509398456,0.011549815613093699,0.14078395852412698,0.0809262265779361,0.04093486085474916,0.01619427733240236,0.1754871300384425,0.11620190160596325,0.06419029738582514,0.027591450578012416,0.17757510952791716,0.11437022907080852,0.06173126809359384,0.02570649178825565,0.19525039340536196,0.13162642902384886,0.07763347412849869,0.035762641839536306,15.186048162411769,17.59512239597258,25.116595347689774,20.210853430869697,13.122425222812637,30.309222980506277,37.03415323784132,32.77424952865565,7.818876817976584,8.191436068242748,6.178649730031695,2.874729205994278
1.860107421875,0.12220958674906873,0.07345818242524944,0.03531606768299715,0.013080702968143185,0.12320559001373659,0.06773724344408107,0.03138326934227371,0.011559860111038864,0.14080560970397227,0.08109490115951623,0.04102212958582379,0.016231276412767063,0.1755141501424936,0.11639906025741566,0.06428711976780795,0.027655279700781233,0.17762241648756585,0.11456461885584983,0.06182976011082408,0.025760948560004878,0.195330513129109,0.13181163318383043,0.07775807228319989,0.03584667579883216,15.22880671583039,19.212830480060937,18.955887887036983,20.66833932417337,13.019152625007305,30.60874954406932,33.248019049126725,36.46212604127582,7.853437970674806,8.18961957303414,6.184497180970761,2.8828343802481253
1.8701171875,0.12245717593803428,0.07377265289124738,0.03541223818285192,0.013147264821147482,0.12322345471696526,0.06803940102261753,0.031462483199909054,0.011592802029743792,0.1409107711066517,0.0813837822586866,0.04115704899424198,0.016243196196688674,0.17564750557899605,0.11670359833361586,0.06440771314932411,0.027725838542049897,0.17777705698231006,0.11487462217644488,0.06195866823659874,0.025821796427220548,0.19546240874693208,0.13204634513566538,0.0778895443726126,0.03593614160188246,15.632366879232642,20.08311917916414,20.05952959963599,16.940299738754582,12.960607809359418,31.329852723224164,34.99658284121651,30.113310317028763,7.877055664685843,8.200509016631639,6.200786601626336,2.8906981227728594
1.880126953125,0.12287742915742787,0.07412989624307932,0.03541269452718516,0.013159435123385944,0.12338284899804389,0.06838766624250187,0.031484006850203396,0.011614994962861495,0.14119030950376077,0.08182878800234307,0.04131873800166659,0.01634386301491856,0.17585966584165755,0.11703319239579957,0.06452743380038756,0.027796475920382344,0.1780072239047442,0.1152130331957969,0.062079249378505834,0.025887087506057938,0.19564360435303074,0.13229952115703866,0.07801868706195977,0.03602455572155812,15.319741657882506,18.847725889911427,28.785895252789945,28.03110595660435,13.015368129947198,30.873755777242092,34.85731448570921,32.807470972419125,7.878470979149338,8.213844687478336,6.204604904655968,2.8980926234398274
1.89013671875,0.12323833565453182,0.0742577364198041,0.035437469147097375,0.013222888607117483,0.12360862484277525,0.06847606578787686,0.03153521583187168,0.011670767222864638,0.14143043612177428,0.08196915968362219,0.04134496291277956,0.01638402346363027,0.17606063396202892,0.11720728867610329,0.06460800510988658,0.027866014421825583,0.17821837684516542,0.11537852170596724,0.062161459714369795,0.025948257704284397,0.195830833908594,0.13246684470718212,0.07812658463172176,0.036112782105761826,14.14326698167877,19.001272857928054,17.714748699312935,18.857914499387363,12.437949865189202,29.687132700580214,33.68244204215141,36.585752162581606,7.857491069563159,8.21903247367616,6.196205272418871,2.9058894358679015
1.900146484375,0.12344611010139875,0.0744170004115746,0.03557887407584719,0.01327417965977385,0.12376518378775109,0.06847098867396902,0.03158666888474458,0.011695882748915644,0.1415951204478743,0.0819542312375415,0.04138410874209611,0.016384728583888203,0.17617554115398906,0.11725315688696326,0.06470781489768986,0.027942772850465133,0.1783373784299284,0.11539876997660126,0.06225772080234367,0.026016012841205197,0.195989897100323,0.13257334553485903,0.07825175836072648,0.036206800470865254,13.896757131667641,20.567140043538988,21.440008648427792,17.57809989798174,11.623828012925113,29.537113714147473,35.19579183889402,30.696792806046716,7.82286570005548,8.21848360370684,6.199807103462702,2.913467877949589
1.91015625,0.12342809803825039,0.07446085307844488,0.035579466468488676,0.013216999848638472,0.12381265058979625,0.0684386690842424,0.031555858100771744,0.011659462441734231,0.14176469005965558,0.08192941238409221,0.04142762155047882,0.01647986087239697,0.17616636058636356,0.11723932710246111,0.06480172422781096,0.027998262628764887,0.17833459922030315,0.11535807757023259,0.06233450937662331,0.02606509769426991,0.1960991868530422,0.1326475254370893,0.07836547230573498,0.03628259635951188,13.176562005460713,17.264611305400006,25.040852047919348,27.336747360866013,11.149714462398709,31.497290180789417,37.56455581373517,32.98835359448034,7.786925676299068,8.212446435028408,6.2057936416432025,2.9211495391901123
1.920166015625,0.12330982769679702,0.07456491181531212,0.035766291730863875,0.013362859955618915,0.12392433501219001,0.06855331150712263,0.031762244970669797,0.011783902947313175,0.1419330472783309,0.08199433783617444,0.041502740346252995,0.016524304286068412,0.17603533559769177,0.11728080389927019,0.0649017316905574,0.028076428537635503,0.17822934035660987,0.11537965588110556,0.06243212318872144,0.026135855724158587,0.19618928480843373,0.1327578020821273,0.07849164871097158,0.03637735258487562,14.065386419902126,16.066688752517265,17.713094922742307,17.6367396419891,11.008363653233735,30.979168232414832,33.81153339723701,36.19991352453615,7.760474154399641,8.20455571190058,6.208737215536137,2.928562542036578
1.93017578125,0.1231704527033213,0.07456519774659354,0.03590449353925451,0.013389279263356068,0.12400650089809442,0.06865051073883315,0.03190070738362243,0.011784410078624257,0.1420777675392407,0.0821203714848903,0.04162970003181019,0.01651581210701952,0.17587686491367166,0.117403990143856,0.06501894508159833,0.028155296123917168,0.1781171156345112,0.11550431338980645,0.06256040984687442,0.026205454827018342,0.1962479922841611,0.13289979367155375,0.078622625108076,0.03647260220837469,13.389867623589636,16.689579206455214,17.70980283852413,14.255134483750327,11.232657650769324,30.435548502572313,35.268185791303665,31.66435072671999,7.76868747472269,8.204318311535673,6.222860299649845,2.93595646028134
1.940185546875,0.12294565384673126,0.07445850983489195,0.0357754533915861,0.013304470003116114,0.12403601947275865,0.06864271554710337,0.031782494729409784,0.011721019987559693,0.14220043717360392,0.0823265086027666,0.04178395794407998,0.016622146486165897,0.17572091187627625,0.117547147755721,0.0651284430908289,0.028198300658999205,0.17802175091048678,0.11565796112262963,0.06266985253033762,0.026241873473815278,0.19630573186097786,0.13304922547532477,0.07874052355760384,0.0365380018723022,12.282430240333937,15.788266432855758,28.12758099457681,26.992483334424904,11.837317732578711,29.884791636324138,35.443093940561084,33.27706915315537,7.8089168876957356,8.205625099590309,6.231975762847332,2.943870741614326
1.9501953125,0.12266841337940758,0.07448196718804752,0.035906124373793556,0.013517541756483634,0.12408596735406645,0.06872166468055114,0.03194794975846825,0.011910480746816823,0.14229440657225703,0.08242144536719316,0.041852158382000376,0.016641211004132773,0.17561418387237643,0.11765455520629575,0.0652222268001405,0.02828598900072981,0.17796090616478152,0.11577103875650462,0.06276422212994025,0.026323394032970886,0.19638073649504026,0.13319038425855298,0.0788557835625536,0.03663998184246923,11.826476913473627,18.122643341167436,19.958252400895393,13.822220468193006,12.04743386623075,29.8074497726863,33.18327885123621,35.64936652312202,7.875153474164221,8.199346671315652,6.223521318746187,2.950875724135989
1.960205078125,0.12219627788801594,0.07449869830459656,0.0360575332409474,0.013523682275458242,0.12407010870439014,0.06861865150518207,0.032018402732467977,0.01188629514201736,0.1423434791874791,0.08239310119216209,0.041894173281328405,0.016648196639682894,0.17557787497349997,0.11769362451973787,0.06531560845132599,0.028362810484394277,0.17798237564130298,0.11578905855831066,0.06286138148322773,0.02639040217501533,0.19647326993453051,0.1333088425743395,0.07897600983396061,0.03673310838888505,11.481063229677693,19.996064655318502,18.370538456516446,14.754032529680265,12.223776920248506,30.02491591974195,34.86526671306524,31.607857025855452,7.958729639342096,8.188683670088512,6.223701848435321,2.958191372367189
1.97021484375,0.12182101468550773,0.07453088222644423,0.03594029071022771,0.013404969372468555,0.12396597436287432,0.06856157180823798,0.031854520512441656,0.011788637794430384,0.14229368364096392,0.0823895693395055,0.041919615547451355,0.016761157199437875,0.17562285247370768,0.11772091126847756,0.0653974533111586,0.028398007313588006,0.17810181576014536,0.11579699249057945,0.06292339735289701,0.026418786721948393,0.19658108768662114,0.13340729972832285,0.07907816247265244,0.03679194422946992,12.283778384787057,18.061026399113533,25.666687385764277,26.87604983235291,12.543538904769958,30.384070819609388,37.404613739386825,33.53748267140014,8.04698293720027,8.17852684861351,6.231446228136333,2.9662275986556557
1.980224609375,0.12199185252918361,0.07486214792831852,0.03625183724798427,0.013663637588311682,0.12400720543266788,0.06883791906270943,0.03215719188835967,0.012028791534170054,0.14223363861847627,0.08254234703885459,0.041997627870642,0.0167750793577826,0.17579147125282438,0.11785963235049635,0.06550563160952896,0.028493720637434824,0.17835565742542112,0.11592389438447812,0.06302534974100714,0.026510101580266617,0.19673710428181282,0.13356457648495887,0.07920915874646343,0.03689990924671291,13.314025653784325,17.680089310337646,23.603076196425285,14.619971922402698,12.9359185442617,30.224940333931436,33.37220040889278,34.77034359059781,8.124490319581318,8.171010450397358,6.232826582300634,2.9728625508006115
1.990234375,0.12220709266450436,0.07513180825985835,0.03637406213474681,0.013627416149683212,0.12408218490156302,0.06910615102895247,0.0322866144240613,0.01197526199298009,0.14230499858896933,0.08276474840585112,0.042102823157928626,0.016792779505656375,0.17608344792142547,0.11811087410884681,0.0656103091463615,0.02856535745641683,0.17873349957189555,0.11618210889642598,0.06313985619093199,0.026570859725086177,0.19694251927118359,0.13376987138482202,0.07933161760530401,0.03698839734461334,13.281966770291456,19.585781597990888,18.62619817995026,18.45422135977678,13.225057704678964,30.44726541148806,35.009467283256996,35.80810607569274,8.1800796001713,8.175615335909953,6.243943815384496,2.9801835705957846
2.000244140625,0.12251701720081527,0.07528047995880965,0.036171147272255934,0.013511617337511354,0.12429527476371696,0.06926918995425825,0.03210586675093792,0.01187106444882997,0.1427352927706369,0.08314220534635965,0.04226822900212725,0.016900296162452717,0.17657482258063356,0.11843372439931213,0.06571513726198594,0.028598423362079666,0.17931476423507542,0.11651580908558594,0.06324676745583281,0.02659690342007325,0.1972584276759613,0.13401018004603735,0.07944468624451761,0.037045285099694084,13.38775825588772,18.797854335234177,25.026168046188815,26.97039581700527,13.617865038976467,31.0866411108102,35.65582732637598,33.723301449944856,8.19963893836587,8.190377997418253,6.256996940431116,2.988200061015016
2.010009765625,0.1230748073419928,0.07565349470492591,0.03637075115824194,0.013759490575881458,0.12471558604266689,0.0696387848166381,0.032333344103453655,0.012110479321751272,0.14306876933999593,0.08342252029030625,0.042337430141803266,0.01691421063112893,0.1770313558716356,0.11867601806332906,0.06582203596875813,0.028697263635043182,0.17982522778311172,0.11676442298794812,0.06335362950923544,0.02669348280336353,0.19756122998208442,0.13421142920045265,0.07956673533276734,0.03715451508201993,13.552325551386112,19.011631283554557,24.28867495161475,16.35080663667059,13.384124125681849,30.111029039775172,32.62898580453082,34.002810974375244,8.167400806060705,8.197619026628013,6.2503722032048765,2.9943695589096913
2.02001953125,0.12344947554864409,0.07576122728715388,0.036410443546965224,0.013704697225608168,0.12504176796969338,0.06961216038199786,0.032361632608406354,0.012042459564663164,0.1433166865234555,0.08344292429316215,0.04233799310593302,0.016940269583948928,0.17740625523593848,0.11877630568740442,0.06589884994972334,0.028761255552860972,0.18023304209389418,0.11684323225617858,0.06343387581681499,0.026745418578132098,0.19783454963358177,0.1343398792879277,0.07967081706133616,0.037236410393480295,13.882807267990826,18.7679418860829,18.803215336899562,17.914936475240033,12.73243632986472,29.90612497083927,33.99385432371236,36.503262337009595,8.099853729068812,8.199721656489567,6.2470288776375655,3.0017687859140354
2.030029296875,0.12355651726773637,0.0757901219958585,0.03636262480003519,0.013655168786170617,0.12521565773012808,0.06952910622832431,0.03221145575458581,0.011983328063913019,0.14352090440960813,0.08342625045804966,0.04235860023807744,0.017039209714207765,0.1776256294712134,0.11877144146044813,0.06598319712138262,0.028799005921564556,0.18047171950983798,0.11680940552999668,0.06350390288259429,0.02677588226732698,0.19803977202704762,0.13441243768249198,0.0797766705220163,0.037296894550867855,13.449770866647453,19.029432400812777,25.693295422649772,21.390018516746782,12.421596431811624,31.99013661600058,37.27364992462293,33.757739303110114,8.011237267184557,8.197118231433288,6.255302438046002,3.0095990536611867
2.0400390625,0.12368378067436717,0.07599864126586066,0.0366317133635449,0.01383610780142419,0.12538136848941808,0.06965534306103237,0.03249716768696784,0.012166368070997543,0.14363067771843832,0.08347754405644367,0.04245124127701884,0.017058732707319224,0.17770696117329557,0.11878588323159632,0.06609038315527625,0.02889754045349131,0.18056731430116582,0.11679866611671152,0.06360080294554875,0.02687191434245202,0.1981952767589604,0.13450173859004186,0.07990226852684121,0.037406073150504225,14.192982652249027,16.441997429555617,25.37663230261674,17.425468596970088,12.233578856098584,31.64816085636767,35.62819475787891,33.507694885209226,7.9154005490032775,8.188880827238574,6.256728145633574,3.015831996117032
2.050048828125,0.12360657465100383,0.07599184826511338,0.036708222816772794,0.013789487697103628,0.12544771271850413,0.0697157513167339,0.03259709588456099,0.012118207155587493,0.1437360159507393,0.08354144350645501,0.042522682091193434,0.01708650684732878,0.17765664429542027,0.11886627605465416,0.06618437093172139,0.028956202791014962,0.18053642329467798,0.11687040418489827,0.06370155982993257,0.02691952741161565,0.19829097173376176,0.13462424132626052,0.08001894003681832,0.037483287461382256,13.652564873955495,16.108323921295213,20.1594251165594,21.52967749343024,12.289751479574832,30.163359979996372,34.71166006713639,36.81689507037891,7.832742145770766,8.184250635451379,6.264594689052382,3.0232517160429433
2.06005859375,0.12345271822745038,0.07585569975559617,0.036644321714687865,0.013793473550898435,0.12548230966834303,0.06968526037285892,0.03250578448501082,0.012099701787957086,0.14385080228844457,0.08367947349107564,0.042654741016202743,0.01715183822529808,0.17752487117868512,0.1189978667732707,0.06628765162240538,0.029002036892968895,0.18043664648364227,0.11700845320223992,0.0638105249897423,0.026957954991268053,0.19834843682569311,0.13476264982511332,0.08013030901842608,0.03755005449503801,13.506250112918302,17.30039973532846,20.68446871520268,21.887035550413678,12.673427464716667,30.588461988201338,36.22113822209899,33.86868243702402,7.777040903335281,8.185855001860837,6.2790595143895676,3.030791703226394
2.070068359375,0.12342456928177611,0.07591828704347102,0.036761012231877416,0.013935601641291994,0.12555099617575632,0.06980690919652181,0.03267508113598029,0.012229694111968392,0.14394061956461845,0.08387234151728819,0.04280398572927429,0.017179371219868428,0.1773741496768454,0.11913497197149425,0.06640272036200381,0.029093092137504353,0.18031620600509773,0.11715523527511569,0.06392458168919571,0.02704593570553242,0.19839912489439,0.13491410546907517,0.08025609211461045,0.037652691858445136,13.292332527363497,15.40288312115103,25.061092409085948,20.613272408236487,13.249389073106576,29.50877169644911,34.607507524562465,32.834708398938176,7.749866243739327,8.182009319568442,6.276577392799935,3.0370712773326836
2.080078125,0.12324000021415432,0.07582389671202844,0.03676087145603991,0.013899423110174983,0.12556588411253183,0.06968643351207161,0.0326775028683091,0.01221042248144166,0.14403233355084336,0.08386903272756335,0.04281108279584335,0.017223807155792574,0.17721728019047142,0.11919388896106826,0.06647207054473526,0.029149421063627612,0.18016219276399198,0.11720714789086227,0.0639962651515769,0.02709245403398535,0.19843281841821808,0.13502562086227032,0.08035248965077892,0.037727676476397784,14.065148992025751,16.340015520157035,19.104803686292332,21.781839023224585,13.23192247020017,29.96733871887951,33.75679462418902,37.05374024791776,7.750665071295675,8.173673173675674,6.270665819097687,3.044438986263869
2.090087890625,0.12298094276299298,0.07589192812693381,0.03681829997247329,0.013956169309917981,0.12557478097907432,0.06965763868802509,0.03263107123592473,0.01223031770522108,0.1441402422108692,0.08383025849073983,0.0428216751092227,0.017265668904001347,0.17706838863944405,0.11921424924946156,0.0665604500705815,0.029204906961668664,0.18000221845022366,0.11720176735602339,0.06407789515743517,0.027140762002601734,0.19847012653514165,0.13512700135477745,0.08046236655896746,0.037801958299651404,15.984217086654668,18.961860532501667,19.204524758252663,17.19707655251562,12.921447302691963,30.060488023654887,37.187332813206424,33.91526667390963,7.778452587248686,8.162873465134387,6.277437251170445,3.0516402342103803
2.10009765625,0.1232331911786164,0.0761636251798864,0.03703191729235328,0.014021778742177141,0.12559095176137508,0.06984288083747958,0.032810347559036036,0.012298411078560747,0.14417660292646603,0.08394065584594315,0.042926001209433004,0.01732144681642496,0.17701809516993228,0.11929514003060296,0.06665941200983894,0.029283992533543718,0.17995372676419497,0.11726357004356708,0.06416173204097797,0.027215672752581226,0.19852234802421928,0.13525184146035288,0.08057841794780213,0.03789446896342277,15.633620690732299,18.127969255953477,25.412550130252,20.705441322249218,12.700500578301982,30.05162500796001,37.47794189630132,31.07676176476407,7.811726527922258,8.153097177917372,6.280560985127715,3.058095250880042
2.110107421875,0.12348839799657405,0.07635871281436352,0.03708519121133677,0.014007815620726607,0.12556316665360023,0.07002686453392148,0.032912122096006614,0.012303109518433853,0.14419668515090342,0.08410416423184089,0.042994689469493134,0.017366996551065862,0.17704442258962064,0.11947705976141437,0.06674668973432962,0.02934197943744657,0.1799922940949504,0.11744268568400844,0.06425258623123727,0.0272652059130754,0.19859613782008248,0.1354179632694569,0.08068969811572976,0.03797046619984506,15.717632193551063,17.9478016150704,20.88679646334577,22.137878461862158,12.671244325888907,29.613999800490518,34.26658967906487,37.00711671589059,7.845864621325944,8.151708095577169,6.2851051173232175,3.06531044714651
2.1201171875,0.12376425649495232,0.07662489800357082,0.037147751246124364,0.014104986664755492,0.12560279422901063,0.07030056880535608,0.032934791270170995,0.012347764741908865,0.14431355309150098,0.0843651680607649,0.043096817666145905,0.01737273023641475,0.1771741871984108,0.11975484258519677,0.06685496057879703,0.029406318038180154,0.1801358535675525,0.11773460622150489,0.06437041679692164,0.027322700492047575,0.19871891471379577,0.13562911949131956,0.08080708350436837,0.03805157863463211,16.389019530708914,17.88152037392021,17.64189135258749,17.61406762832783,12.7860884901239,31.186243210477386,36.50289155932711,32.74801565972429,7.869197314282912,8.161660519146823,6.299134712402572,3.072185487735048
2.130126953125,0.12418975715004278,0.07688871684269595,0.037160802824289255,0.014082568557524374,0.12577812181126416,0.07058333530743706,0.03297996621125903,0.012348189155468666,0.14459800543749274,0.08475254836363978,0.04325988723738174,0.017454683583738577,0.1773805387470202,0.1200540681646866,0.0669626575447332,0.029470932308664693,0.18035011329748038,0.11804520390771546,0.06447525728102455,0.027381834866876974,0.19888872971560323,0.1358580360455542,0.0809230182615779,0.038131999158687944,14.713912150448571,19.1891508263301,26.875613197127493,23.627532302879985,12.785461400290284,29.99823730418193,35.42512002553294,34.13640074052955,7.870736874486922,8.173425613083754,6.301777543963317,3.078895219873716
2.14013671875,0.12454321538614506,0.07698287035540093,0.037165622123453805,0.014147100632440866,0.12599800130389138,0.07062452739124367,0.03302516493750656,0.01241541324065415,0.1448258006807422,0.08485817481126913,0.043272086415529196,0.01750290225424075,0.177575463523991,0.12021226984836392,0.06703567199370943,0.02953450742560625,0.1805441848308473,0.11820009112238736,0.06454998235472674,0.02743845722079318,0.1990646952636903,0.13601025754016904,0.08102013252101277,0.03821218537524842,14.096331283149038,19.0280924684801,20.16310314305122,17.326187314110978,12.129883146517203,30.520109253001497,34.10931473764826,36.77291415693568,7.850460553158238,8.177816451798051,6.294253459170809,3.0858562825980864
2.150146484375,0.12472712459867077,0.07717172867981478,0.0372687094256448,0.01421387297725388,0.12613578532359737,0.07066712538284167,0.03304667942785746,0.012434603786928976,0.14497159133256932,0.08485693942266814,0.04328527099221762,0.01750542634660563,0.17768584825407988,0.12025600444452386,0.06712613350474685,0.029604923465853413,0.18065073316149025,0.11821426264251392,0.06464165899051123,0.027501324212533106,0.19921455360166354,0.1361083513537746,0.08113265238845514,0.038297852908994054,14.084499112258554,18.67511654554529,19.001960167959236,19.051959238539496,11.530720856889843,32.51607282141894,36.9680014210146,31.57774947506766,7.817036794361542,8.177258938843474,6.298308556099381,3.0924705759207622
2.16015625,0.12467008465961703,0.07725020419152868,0.03732755924761373,0.014150375360715884,0.12616547020009122,0.07065771622167326,0.033077118099076555,0.012387772720190971,0.14511729118649594,0.08486537477690616,0.04336720823702143,0.017572589679450627,0.17767429191832254,0.12024689402165938,0.06721048964106136,0.029655088305802924,0.18064282370311208,0.11817526584067008,0.06470622549262177,0.027545706284899593,0.1993168825779528,0.1361771240076237,0.08123431123530585,0.038366266184868006,14.771168201421164,17.96144086781275,27.093547200022588,23.22049046255848,11.36048263262011,32.58180584794562,37.87700981454962,34.369029959589305,7.782503491074544,8.171741983610087,6.303708561267163,3.099448920148834
2.170166015625,0.12448278382208848,0.07734237809174699,0.037512282711109735,0.014290513940923797,0.12626175515309285,0.07075720969236647,0.03327132996371958,0.01252711115089586,0.14525928364804838,0.08492964130172397,0.043437524510078755,0.017631479715065915,0.17754223254604617,0.12028925977328843,0.0673014776694985,0.02972705728919896,0.18053581094733495,0.11819948249592456,0.06479736482061728,0.02761236591968707,0.19939921359387536,0.13627920154585044,0.0813479595531007,0.03845289343567184,12.376177833689745,16.131322186501194,24.523322130313087,18.78294679006422,11.310006661581617,31.13015785736662,34.46935161190649,36.542202193976706,7.757250323607263,8.164002433740775,6.305605072975441,3.1060810339887244
2.18017578125,0.12425251783324147,0.07733065981283521,0.03758176579525743,0.014324942867546138,0.1263309651196716,0.07080524944719938,0.03333984515962667,0.012524622630845758,0.14538593055776086,0.08503083574892152,0.043520881706864974,0.017619512248017714,0.17738318726620111,0.12040401509520451,0.06740760452756815,0.02979963354211638,0.1804222057787607,0.11831479945255578,0.06491430333740154,0.027676455480422583,0.19944998296388938,0.1364095805567927,0.08146569151468232,0.03853993004602697,13.499527602064614,16.48686481958355,17.745573965642873,20.4551037596231,11.439836717234776,31.415531229361914,36.33351676682511,31.901352064302603,7.7652634445931445,8.162667348162199,6.317769768336233,3.1125328126587104
2.190185546875,0.12387669098533265,0.07721743394778667,0.037482103665386804,0.014232599079696272,0.12634321147069813,0.07076750458124594,0.03324715312728589,0.01244448682819469,0.1454935023352895,0.08519161480074156,0.04368276161782258,0.017704741795603388,0.1772259496746993,0.12053441056638334,0.06750528673062918,0.029837877358834985,0.18033481316768046,0.11845373875269063,0.06500957632173424,0.02770883160249296,0.1994974500505647,0.13654581569907043,0.08157081919594844,0.038598442155500616,12.309341672346925,14.702662941704533,24.199257641161164,22.992468197928844,11.950275881152715,29.705933076722012,35.714482467789,34.526665143069,7.803954925669641,8.162357281083503,6.325459255425001,3.1197266739848053
2.2001953125,0.12350498881418837,0.07720441034793278,0.037607526994715625,0.01442961566572798,0.1263668385902465,0.07080176336631058,0.03340720217128762,0.012645197773765196,0.1455562749701967,0.08524621130396495,0.04374055213399697,0.0177520587538729,0.17711652394409602,0.12063284306174411,0.06759104991996019,0.02991910926763572,0.18028836828198233,0.118557359411174,0.06509639169351521,0.027786587813056176,0.19955958067788965,0.1366752429144125,0.08167549542239003,0.03869218691007867,11.828644648996743,16.372457965177855,23.479502723553843,19.138365377165403,12.46666121591411,29.6478167068264,34.8009681850804,36.508858106499304,7.867685320015194,8.15518187805776,6.317723452847651,3.1260039835349276
2.210205078125,0.12306951802040281,0.07726352608059374,0.03768128856573233,0.014450429707614138,0.12632443636658236,0.07077451082227784,0.033443498898235474,0.012619198715456524,0.14554852559729392,0.08523746921157921,0.04374069225842058,0.017731384884565462,0.17707573036018137,0.12067026864759757,0.06767616294814284,0.029989854158782553,0.18030349640696383,0.11857219246521478,0.06518363062892925,0.027847482928195007,0.1996370444627766,0.13678344520881303,0.08178409514325784,0.038777362457209724,12.910215625530427,18.076038446403743,19.114548813885406,19.852147029232924,12.700988880452133,30.093988917741676,35.69402159936175,32.92338551210614,7.948359053636844,8.14474674566514,6.318544999796754,3.132397113850452
2.22021484375,0.12297925918443038,0.0773328352135307,0.037662068766012746,0.014307877295486259,0.12625980690228653,0.07075971040269809,0.03334423895321079,0.012508654328965661,0.1454783948295354,0.08526890525656251,0.043811361920933975,0.017845335489569653,0.17711420205394365,0.12069769741545257,0.06774907112256338,0.030020651396437222,0.1804058409137763,0.11857452005345161,0.06524016424342508,0.027872457843222887,0.19972810255989001,0.13687210626715332,0.08187494712829237,0.03882964054712992,12.527407832183126,19.838058782296073,26.762700059534367,22.984056175522504,12.943252241938268,30.355548832684914,37.772761327247395,34.518653593802256,8.033874234110444,8.13564710308914,6.325696432423588,3.139699301143608
2.230224609375,0.12326962111790095,0.0776649112886913,0.037960981400790995,0.014562496258594435,0.12633790114185914,0.07104187958436732,0.03363694225688385,0.012757477680411336,0.14545968561872705,0.08542793365552072,0.04389518608062782,0.01787143401202607,0.1772737582637176,0.1208283695235192,0.06784833946365139,0.030109717077362465,0.18063687239830678,0.11869267336912512,0.06533546498161703,0.027960076942211323,0.19986530109618425,0.137014968396563,0.08199393546570777,0.038929318919385655,13.549339870458294,18.311575563653225,25.64401358074269,19.95145766631773,13.286513558329405,29.971206822022467,35.20221083285162,36.39647436606298,8.109199710184155,8.129115388972165,6.3261770004559015,3.145655826356503
2.240234375,0.12354431050001145,0.07790594403110682,0.03800928887955586,0.014541496287631652,0.12643987402592446,0.07128568891266894,0.03370754026328334,0.012697721781552807,0.14557548918312357,0.08563067580890679,0.04395518611142879,0.017868996459263594,0.17755390113100494,0.12105985500926121,0.06794338722733181,0.030175605339756318,0.18098702908463254,0.1189308110917318,0.06543957431750111,0.028014438065871117,0.2000494891041614,0.1372008655419195,0.08210424946291914,0.03901020024707698,13.514882953946673,18.68226522944383,18.580910691926423,21.47149755483022,13.536511163305887,30.683720506001453,35.93663269795758,32.79162867488751,8.163421885246608,8.133562592649632,6.335680117573344,3.1520723729811273
2.250244140625,0.12388469527730882,0.0780003088935769,0.03784457874320634,0.014403120899133407,0.1266651906555324,0.0714110330891375,0.0335416533753575,0.012591758893807902,0.1460352005713064,0.08596289815843867,0.04412532556969867,0.01798135748187857,0.17802818789905994,0.12135384654729725,0.06803673773245741,0.030204404561921524,0.181530164591878,0.11924498177018862,0.06553380024777959,0.028037567495789808,0.20033718947641102,0.1374181091997219,0.08220489397334566,0.039060680175383736,13.636593330818586,17.350230534136692,21.52761966737978,19.698228626202624,13.768659745121143,30.485440043157137,35.834560994656634,34.42453853216619,8.182809621419615,8.146976909796798,6.347148140964031,3.1593459545916436
2.260009765625,0.12444743732107905,0.07828021939910319,0.03805121728720944,0.014656047825145487,0.12706621645358307,0.07169521775046139,0.03375887967599951,0.012823255948135288,0.146367229802882,0.08619259979256373,0.044191501219671324,0.017993878438710656,0.1784703354859186,0.12157522563142556,0.06813498223690413,0.030296670390934557,0.1820071249216856,0.11947173305652116,0.06563201399392836,0.02812846293910902,0.20061668095923177,0.13760213878032926,0.08231640537569308,0.03916185228650801,13.838609671679016,16.216518348092972,19.90852437434029,20.381559733568384,13.104721911599079,30.43109618941278,34.90114620957254,35.61576794468072,8.151918006682674,8.153157545742928,6.340989020013972,3.1649016065534656
2.27001953125,0.12481688803088224,0.07839715777743082,0.03802380619124138,0.014607529458659186,0.12737391665001013,0.07170414660125696,0.033771490052052794,0.012750051592643273,0.14660771546813556,0.0862124697958784,0.04415202480271091,0.018001936642665077,0.1788335144076323,0.12166756198540138,0.06820497451042383,0.030355323880687998,0.18238841672376968,0.11954646818229862,0.06570356108207903,0.028175890732526895,0.2008701563009401,0.1377201061695074,0.08241049021793621,0.03923654173032994,14.247002031392006,17.887594534703076,20.00724330461938,20.72953687682051,12.384241319547744,32.54075741014457,34.6682868419765,37.539328799510926,8.086992806000106,8.15482359154433,6.3384594055859855,3.171413179206251
2.280029296875,0.12491474635031187,0.07846783417855986,0.038032670213859095,0.014550885826150939,0.12753746506163163,0.07165488196381442,0.0336592512095398,0.012708530503774927,0.14680301027695308,0.08623015711537764,0.044204819804084056,0.01810853106887948,0.179045519231477,0.12166521238863585,0.06828048978360023,0.03038867887347857,0.1826109749415306,0.1195114131930393,0.06576896895907676,0.028203925781368128,0.20106071292006963,0.13778710187251766,0.08250503848195434,0.039290561470469075,14.061356900084267,16.403547949705327,24.119605070059592,18.164276085217985,11.992386164728803,33.37224100447917,37.80096001682017,34.41353044298759,8.001919927257065,8.152360063111173,6.346208786295364,3.178490057321646
2.2900390625,0.12502230122356972,0.07868175446232707,0.03831764003248713,0.014720615055505572,0.1276999012563559,0.07177809697416067,0.03394719769358343,0.012875592753998582,0.1468947960101528,0.08629383030675601,0.0443116401433492,0.01812618377266983,0.17912379666103365,0.12168308160762888,0.06837919887887506,0.030480699348940616,0.18270028870211502,0.11950394076229448,0.06585870418717255,0.028293955678761352,0.2012060728462048,0.13787091415536182,0.0826196492843036,0.03939174924278027,13.217074245029146,16.231084534023783,25.331274564760523,19.11054692405708,11.836885220368865,32.5187174049194,34.41683789106239,35.01026021752188,7.909976882729618,8.14441319254974,6.346828534007586,3.184129855804094
2.300048828125,0.12490524510600312,0.07865841059906761,0.03834465094467244,0.014693341231219268,0.1277554195129832,0.0718028950553848,0.034004723671266536,0.01281557827692689,0.14698061669573556,0.08634620001504058,0.04435065180730866,0.018132415857086873,0.17907408552152965,0.12175987497289213,0.06846453693788222,0.03053432668787894,0.1826696877697318,0.1195725862642882,0.06595059616311831,0.028337088292408275,0.20129509980023058,0.1379841557029364,0.08272477121961919,0.03946206774681307,13.45750476333848,15.750147938800447,19.995610610677467,20.925729801710972,11.842394661403436,31.776452080040894,36.183873293868444,37.65577335081559,7.830759955815318,8.139324934100502,6.353376526962435,3.1906816339101214
2.31005859375,0.12465160690570978,0.078543869676229,0.03826383781496543,0.014683821878310228,0.1277709081866703,0.07174837001087421,0.033903128499052526,0.012819148664508733,0.14707762326648893,0.08645232458381037,0.04446921056736859,0.0182170792548361,0.17894538805669866,0.12188064216418405,0.06855727420236041,0.03057552801104875,0.18257270375363097,0.11969844078615036,0.06604867699917162,0.028373442471166188,0.20134796066626154,0.1381108790006725,0.08282452822715101,0.039522241127594206,13.658999640439282,14.738776549583774,22.202009855950234,18.754602478812743,11.869969024843387,30.806350881978503,36.462040387312534,34.62333142482169,7.777368751986977,8.139708114288947,6.366264777286283,3.1974705314299765
2.320068359375,0.12447916397215987,0.07855592889706149,0.038401190036789,0.01481173491463634,0.127811100508098,0.07182527006374233,0.034071809010855,0.012935551278430943,0.1471382691016778,0.08659698856111238,0.044618873941253044,0.018238708508226634,0.17879893059871776,0.12200647015541322,0.06866274892924851,0.030660457068399972,0.18247104984809123,0.11983155160079009,0.06615186041245508,0.028455409600075462,0.20139494422352597,0.1382503120125601,0.08293937316275671,0.03961727281713047,14.285693935448801,16.132459235636762,19.121251982237165,20.688949139783485,12.11869523160164,29.800105244366097,34.017889645275275,34.86222054126461,7.751280122421659,8.134976436921283,6.363881140262262,3.2031822653357906
2.330078125,0.12422951172314696,0.07849872868096551,0.038373529944693896,0.014790438240164265,0.12780529181759256,0.07173796205305799,0.034070029025264674,0.012904557747301466,0.14719883937632863,0.08659079302162478,0.04459954161026909,0.01826586158645472,0.17864670136971714,0.12206057681312453,0.06872588638710475,0.030711930835142023,0.18234235667783322,0.11988103253264214,0.06621603257244323,0.028497565331292593,0.20142565193754053,0.13835228115475773,0.08302659389696726,0.039685570506814566,14.340577921067023,16.193447701752696,21.7830132736917,18.30035872498314,12.303184490522229,30.389101785253526,34.558328767172995,37.551181519360895,7.75221878101876,8.126696826451166,6.358892472124494,3.2097044862844584
2.340087890625,0.12413696462098438,0.07859126440508875,0.03843675573282201,0.014836897442833742,0.12780019422607233,0.07175991249757661,0.03403399135750026,0.012942621785932869,0.14729562943575858,0.08658073929230105,0.044617691735670637,0.018326147017076803,0.17850268010551723,0.12208136847974103,0.06880597857914918,0.030762505773618404,0.18220192547187355,0.11987062300656831,0.06629351621794978,0.02854375653887532,0.20145993251884506,0.13844457693608342,0.08312566323546004,0.039753104287760625,16.861811892243527,18.330150224895284,24.438579705171872,20.0536966122473,12.485237544561796,30.601303045576625,37.83580059021346,34.993194374350686,7.7794547410439545,8.116905553024134,6.365295245784469,3.2161605931022943
2.35009765625,0.12445999352016256,0.07887289419301095,0.03867654373209177,0.014903191383146386,0.12781293610643815,0.07196208752168883,0.034236857996085654,0.013000771231204451,0.14732397296245534,0.08670486919546153,0.0447453701629184,0.01836152215578622,0.17845487423565243,0.12215940942272782,0.06889673714784558,0.030835999161487455,0.18215259257691663,0.11992715464146156,0.06636978006963458,0.02861290316800188,0.2015094950482191,0.1385587321546909,0.08323133304669184,0.03983849749273314,16.246884132084006,21.07166657334229,25.463078556955455,22.525592314332403,12.426950321694072,30.53980261753313,35.41279566623062,34.49601311973471,7.812028739711928,8.108343448569668,6.36759432679042,3.2220648962783005
2.360107421875,0.12473159711424656,0.07905855205047842,0.038705844464284114,0.01488099319965963,0.1277945461457452,0.07213602073590285,0.034308288010946555,0.012997377346159456,0.14734637461213296,0.08686290064676094,0.04479514504163023,0.01840293726433523,0.17848148542526415,0.1223287811143405,0.06897626593627262,0.030889157796738603,0.18218639676730158,0.12009424730267175,0.06645292823256417,0.028658299327187428,0.20157968126602394,0.13870978870477738,0.08333194647390438,0.03990789522976991,16.383172682604755,19.244598166257994,21.915959412871995,18.124033641270472,12.572493283628317,30.11179710364778,36.49317433631921,37.16163382133245,7.845449029061854,8.107457581582127,6.371115256034321,3.228460657805828
2.3701171875,0.1250250372048045,0.07928045526057499,0.03873872105239134,0.014976302094127033,0.12786303956987735,0.07237797955142358,0.034296655424982975,0.013050603006767867,0.1474808049677863,0.08709785720945044,0.044877846560467734,0.01840994689674764,0.1786086654926418,0.12258422199406074,0.06907460933002883,0.03094835379472226,0.1823199096325973,0.1203641019277165,0.06656009375120822,0.028712330991436313,0.20169663885247563,0.13890207767042786,0.08343806876100632,0.039982147204269035,15.937098062741514,17.48767965411304,20.379508693272296,22.54058448912476,12.858128191721885,31.30463729571549,36.70918681280095,35.11896098924423,7.868274160425719,8.116682500140962,6.383661656560932,3.234598796606912
2.380126953125,0.12545067673036225,0.07945422287809782,0.03876764954794195,0.014970086753752491,0.12804058449019376,0.07259389751129067,0.03435195337899089,0.013046225469873267,0.14776656804781993,0.08743174487319443,0.04503608289599583,0.0184841010335667,0.17881016350375356,0.12285788662981285,0.06917262253733411,0.03100797698109051,0.18251478293065804,0.12065641626190206,0.06665410786221218,0.028767127685405867,0.20185859767404515,0.13911116197055792,0.08354336570116984,0.04005597908718327,14.623387973700902,17.139485989093615,18.76931164701796,20.36090082696004,12.497826438643944,30.546812921974784,35.15888200835757,32.75188172697559,7.8698247821106015,8.1271691682601,6.386052554397877,3.2407677283245326
2.39013671875,0.12579202834585276,0.07953585193382309,0.03876010103218149,0.015013247526848935,0.12824215727091423,0.07261878028496743,0.03439727375235535,0.01310750331332771,0.1479812844403741,0.08751354094377838,0.04503431162783456,0.018530675529038983,0.17899983190466662,0.12300261577420722,0.06923947054384764,0.031066608321076775,0.182689416591695,0.12079864638292397,0.06672175466531309,0.028819893167327207,0.20202633284451527,0.13925077397886085,0.08363173613435387,0.04012954253301311,14.263311513395502,17.35963056182801,19.688020823162418,21.863424514648752,11.694828316321388,32.54438232437695,34.959794346298885,36.88749249629537,7.8502227815752255,8.130843424746477,6.379469871918098,3.2469392958487546
2.400146484375,0.12595414249095407,0.07973809599752568,0.038833126453027084,0.015092955744790604,0.12836361669234245,0.07269843694234208,0.034402290639486306,0.01313060264560398,0.1481092177931387,0.08753925506182726,0.04503737625970698,0.018531419724278724,0.1791063194576375,0.12304444676860174,0.06932231674888199,0.03113176342008843,0.1827823617334532,0.12081050660998098,0.06680414379975151,0.028878729514749943,0.20216901875346407,0.13934176196631193,0.08373404033811972,0.0402083289750285,14.517260127753277,16.569965858083556,22.47034807860848,22.7933755092142,11.129793991805675,33.75957928135503,37.36314442136958,35.13476058978018,7.817997055378116,8.130095031483638,6.383376875196209,3.2528258618314996
2.41015625,0.12586692786412348,0.07983343376826484,0.0389510471840001,0.015018369263800162,0.12837761957813063,0.07270034373064545,0.034478983060380435,0.013077550267273867,0.1482263816865266,0.08756581793395676,0.04514686400732519,0.018589625473729665,0.17909302358968882,0.12303916651554223,0.06939892863714867,0.031177513341927556,0.1827667827501024,0.12077353599403956,0.06686672945584063,0.02891926557347122,0.20226550078039124,0.13940606005005923,0.08382598311348725,0.040270652095836745,14.019673788437775,16.221812279283615,24.706499700403025,12.930247477472673,10.858982491539814,33.09904110940988,37.25210868967986,35.65027052825271,7.784863000228435,8.12476365595719,6.38792045818792,3.259267588654252
2.420166015625,0.12561903200718716,0.07992086074484235,0.03911328131815169,0.015139194090714177,0.1284440596573045,0.07277715533752163,0.03464650556454912,0.013215033460131795,0.14834257171073514,0.08763063238016171,0.0452085492378145,0.018657530511680905,0.17896105274996546,0.12308195012051287,0.069482541489199,0.031244327984366157,0.18265714037807812,0.1207990798833402,0.06695079975808492,0.02898247498727211,0.20234103851419627,0.1395014136136767,0.08392951428762262,0.040350561235841735,12.80786441785231,15.572405843787655,25.827090126918836,20.137756197203526,10.797426278103691,31.736279308226724,36.76402859536211,36.743238056589234,7.7608309990737885,8.11701644486641,6.389003508109754,3.265143704729381
2.43017578125,0.1252922734526016,0.0799238306150637,0.039123414511458905,0.015185270860520008,0.12849972262563208,0.07279489755270352,0.03466160906139357,0.013214270266550806,0.1484535858431707,0.08771202540026883,0.045262050876877666,0.01864830256197119,0.1788028616530332,0.12318911264240116,0.0695796567522485,0.03131167076956367,0.1825425102598512,0.12090581082440108,0.06705660770092081,0.02904192641687586,0.20238511812563453,0.13962207331342652,0.08403658064961235,0.04043081039536128,14.898597028540951,14.597980551477988,21.840489266058057,21.914657994551373,10.928375255601617,32.048901966730725,37.00461832042365,33.57473321496347,7.768773450924754,8.114961327787059,6.3998705114384355,3.2708767566324224
2.440185546875,0.12480109784878782,0.0797908977201918,0.039053066195380765,0.01509139436777729,0.12848498515032705,0.07273131407830359,0.034594857563878825,0.013124589598793215,0.1485427966082809,0.08783583426470296,0.04542452055909176,0.018711253876194853,0.1786462701075197,0.12330819442470088,0.06966779534041424,0.03134596608583457,0.18245176555106193,0.12103163020801656,0.06714221355952686,0.029070821793370397,0.20242440186658442,0.13974700875421683,0.08413139893990813,0.040483636703627895,13.574847361698296,13.994934639614254,18.80408908201958,12.89723271665857,11.268371481529593,30.79940611929788,36.174574898092764,35.656169286203856,7.806200864033813,8.113828002086631,6.406996579331334,3.277534204669577
2.4501953125,0.1243207036428064,0.07978183819282232,0.039172489897073386,0.01527076317810557,0.1284726052628665,0.07274333369082102,0.03475610775542433,0.013324788368894707,0.1485638088344656,0.08786053319607638,0.04547167692595507,0.018776167115614657,0.17853654398286123,0.12339859606842973,0.0697469853460907,0.03142181035798458,0.18242301629529023,0.12112441803983717,0.06722198432164822,0.029145531755182974,0.2024767555991003,0.13986620225781074,0.08422743561144827,0.04057055278036829,14.178271665364539,14.46577696467354,19.94693868397695,21.172291654017076,12.066478354203408,30.679112402352448,35.6127385355577,36.74788051988853,7.86778852772143,8.106588535399785,6.400115311211533,3.2830916927468543
2.460205078125,0.12404351040514897,0.07986180734134687,0.03919002813073743,0.015304397903202482,0.12844866652920417,0.07278032627203837,0.03475435489420998,0.013308967614605477,0.14850387185014188,0.08786987858207451,0.04544911102715306,0.018754593636060076,0.1784940344313854,0.12343440262762329,0.06982530752378936,0.03148748832163235,0.1824383512974141,0.12113915916325003,0.06730019473221246,0.029201315857928036,0.20254320083870103,0.1399655631453953,0.08432657784039492,0.04064914076026185,11.854828233483437,17.714827987031583,22.749697070661956,24.644273359092356,12.416707122051855,31.667329432424914,36.94392485760347,33.595721638032316,7.945905477763216,8.096986652343164,6.401040261336942,3.2887742295652083
2.47021484375,0.1241917806393223,0.07995440896049565,0.03923608693595315,0.015157814032817778,0.1284325115823873,0.07279648931050946,0.034712451092136797,0.01318907781123102,0.14846884955688644,0.08792412168636707,0.04555077132000838,0.018845452816307274,0.1785290312793054,0.12346196589917682,0.06989094631495202,0.031514634041250295,0.18252904332656744,0.12113802770874689,0.0673553468610823,0.0292232298198865,0.20262234959955303,0.14004621395892858,0.08440828189343066,0.04069600010514779,14.281361592647805,18.404293372515884,24.55095374843634,13.087628576974804,12.64009747871713,31.868454692306436,37.984964461588106,35.40831207981967,8.028923533081848,8.089099227272534,6.407333543412922,3.295537983074891
2.480224609375,0.12455868349856314,0.08027163729010166,0.0395211675406465,0.015391791860190972,0.12854334669023307,0.0730765178619243,0.034991212228663186,0.01342778119030143,0.14850003479761356,0.08808133245046672,0.045631601267234194,0.018888679334003358,0.1786827460675103,0.1235858916985426,0.06998288459516433,0.03159813582270561,0.1827417778687034,0.1212500346564804,0.0674437633768136,0.029306041182128716,0.2027463003818824,0.14017750634311613,0.08451749856346,0.040788785278760724,13.927172224262064,20.104413037751048,27.805547794517782,22.4312023831606,12.969855439637042,31.47002038010619,36.56796690478796,36.58096785894604,8.102173120779536,8.083495860681268,6.407113657323222,3.3008122651829983
2.490234375,0.12487153859894229,0.08049100128163482,0.03951786195684738,0.015401225662929336,0.1286632595673248,0.07329802632615819,0.03500883803540358,0.013387009638694478,0.14865913733843344,0.08826517461173179,0.045664022814858575,0.01886996217064138,0.17895437491840568,0.12380065999024369,0.07007004490952953,0.03165922116535133,0.1830692701399865,0.12147172933474902,0.06753839930278444,0.0293569271547694,0.20291547605927487,0.14034770665232893,0.08461796950979104,0.04086335065054252,13.8551734674653,18.494061709851515,23.2351327527327,24.98740852500214,13.291122972922647,32.87154197867073,37.17938298235626,34.15749361003752,8.155016838332848,8.087812724032938,6.415557697561786,3.306525277915278
2.500244140625,0.12523518249010407,0.08051536688856963,0.03936955707718535,0.015247501084896649,0.12889314785409423,0.07337404623680203,0.03486042786256918,0.013269706300296977,0.14914096472431881,0.08855939122908744,0.04583023122424226,0.018972271635448464,0.17941545286934593,0.12407010067627383,0.07015407896689897,0.03168447359753373,0.18357978900453584,0.12176121667028625,0.06762276501079724,0.029377395544067975,0.20318287990300582,0.14054595894722066,0.08470854833246884,0.04090852753104711,13.992014958890966,16.751290052476747,19.223524702737812,13.567920562032526,13.364272688375223,31.051782356922512,36.318114704551455,35.22991873324915,8.174115656206437,8.10009844289144,6.4262349463393225,3.3132577075778262
2.510009765625,0.12579883895944924,0.08075705623129414,0.039583525077568085,0.015483938643291844,0.12927919600161794,0.07360011965342914,0.03508304400397813,0.013492972564298567,0.14947117116274883,0.0887514197597775,0.04589256914335626,0.01899068121950803,0.1798460818229187,0.12427358129023638,0.07024520730629935,0.0317712217026612,0.18402912833855578,0.12197459429776512,0.06771332754812562,0.029463343545176355,0.20344521755067105,0.14071551934517673,0.08481141322294049,0.041002976853575915,14.261638293622863,15.49587065809623,21.79846345074007,21.566561284709096,12.722448125040481,32.26491128908052,36.31698230613968,36.65270400534861,8.14439462735542,8.105383996620763,6.420744424623014,3.318187372211983
2.52001953125,0.12616457119614904,0.08087629280480821,0.03953324116970373,0.015467442237757882,0.12957299484320953,0.07364403610387721,0.03506657404244146,0.013429591003665555,0.14970592284398676,0.0887787189282725,0.04582703910195583,0.018994721994186732,0.1801998756048434,0.12435901258298289,0.07030956095166493,0.03182540788473075,0.1843887064259124,0.12204604167301386,0.0677775691150064,0.02950742964094313,0.20368379010806903,0.14082454612402168,0.08489731142754034,0.04107167252335708,14.86025155150755,17.223688439597375,22.469840892348454,21.079699012412473,12.217633465276236,34.22946695166614,36.44765649406544,34.499052289068324,8.0818104322774,8.106609732363752,6.418577305496207,3.323998316249447
2.530029296875,0.12625731828775813,0.08095357860482391,0.03955549009923302,0.015390692367958642,0.129730956483457,0.07361538847310332,0.03499807854304275,0.013382481336538011,0.14989198255101333,0.08882220605154563,0.045904595982265275,0.01909828709758976,0.18040628719561477,0.12435860964119919,0.07037784491291368,0.03185509891307322,0.18459843421671324,0.12200986639245849,0.06784050694844214,0.029533182984476276,0.20386308109062345,0.14088680042663337,0.08498265238396605,0.04112032997994933,14.64285579482506,16.420810592896014,24.92840212236573,14.741711328220585,11.988798885290443,34.0590796561711,38.0836861347742,35.25406032434435,7.999878248588941,8.104132198190856,6.425508145719234,3.3305277995922866
2.5400390625,0.12634886148087066,0.08116519195742028,0.0398489692863025,0.015547991202294493,0.1298858819625132,0.07372764334841186,0.035280155005664525,0.013541355066887232,0.14996637139797445,0.08889227682932109,0.04601604339226332,0.01911279951493796,0.18048283146506533,0.1243790609141053,0.07046955126091627,0.031941640968112514,0.18468300845347194,0.12200550622406166,0.06792407844375958,0.029618006962155184,0.2040004111838332,0.1409659918318391,0.08508826660370575,0.041214835461623384,12.520754602769323,16.227960825323912,27.20188514561872,20.99368857288692,11.81385049871107,33.32301459013394,36.08522231497644,36.86037657811842,7.9113351545129005,8.096351430949161,6.425481044320693,3.3355656576608355
2.550048828125,0.1261936002155485,0.08115756987347787,0.03984134412786987,0.015526675932005709,0.12992808679576565,0.07372152835690979,0.03529473893044886,0.013479458527661085,0.15003352507452672,0.08893603927779382,0.046031636532754654,0.019116720579886982,0.18043470992428265,0.12445226719535353,0.07054775616730925,0.031991047953110606,0.184653259267256,0.12206960941981294,0.06800768751752373,0.02965777594867416,0.20408405458047996,0.1410713750250669,0.08518397014872593,0.04127940769041682,12.946416939562974,15.957003982616866,21.86837060571619,20.85562990392102,11.589177848412207,33.658670843139824,37.39872018882804,37.945436742394044,7.835058219749556,8.091020315596689,6.431189909002671,3.3414230933713944
2.56005859375,0.1258650081521794,0.08104739556152574,0.03976057917063371,0.015515085674390694,0.12992871659110808,0.073652707117572,0.03519333630960507,0.013490911213129862,0.15011454862013254,0.08901346449768248,0.04614350829590618,0.019203755975006277,0.18030984692949256,0.12456327698161591,0.0706318732530438,0.032028374281583075,0.1845591867028081,0.122184272794468,0.06809663195495777,0.029692188390059052,0.20413324001323727,0.14118800479978974,0.08527427056257982,0.04133409568566083,15.100057454544197,14.176878379026352,20.201070145365303,18.366622868270284,11.228802714355353,32.1072487492737,36.79927056799966,35.477614763328134,7.78356418537121,8.090774939427732,6.443187806042963,3.347663591501736
2.570068359375,0.12558085964608112,0.08104416049785475,0.039916706698591924,0.015628816507615377,0.12994233362932325,0.07368549628257044,0.03536497814107332,0.013596148677089569,0.15015155621287748,0.08912168404252226,0.04629022337603244,0.019221725166210155,0.1801682725189776,0.12467902112834443,0.0707294475351876,0.03210814269628753,0.18446039235591738,0.12230503327905971,0.06819093608785966,0.029768871489902975,0.20417744224559015,0.14131688237361653,0.08538011526484793,0.0414227554880802,14.715064995976398,15.323786372965609,16.60667901872778,22.20471901136228,11.166394374344836,31.667001320823164,36.008227608108626,36.825737474093074,7.758270189452658,8.085851524801733,6.441197235657243,3.3528060749584494
2.580078125,0.12524132569218271,0.08100853354737338,0.03986886736440588,0.015617894010307058,0.12992427560968586,0.07364485940847965,0.03535465051729605,0.013558823981364793,0.15018464092224462,0.08911716667802368,0.046248362037791604,0.01923550581937813,0.18002120481168923,0.12472874215621758,0.07078742486336195,0.03215553916138767,0.18435591253729663,0.12234971003315755,0.0682486476172659,0.029807622638588785,0.2042062203038612,0.14141045331710742,0.08545977443821408,0.04148546993331198,14.518305290356473,16.922316614713047,17.907594092760927,20.95374083561009,11.57453504433339,32.56037149325412,36.18097575483457,37.69742052825859,7.759137687234648,8.078128752518756,6.4367442708157405,3.3586410269513762
2.590087890625,0.12537474606568041,0.08111998467046483,0.03993281190126696,0.015656641268582176,0.1299128252164894,0.07370695909664644,0.035336105018609044,0.013602390035880207,0.15027015388232534,0.08913088223079653,0.046279155171461785,0.019305612521234434,0.17988259756777414,0.12474978490512356,0.07086067544801748,0.032201992016938144,0.18424563950393952,0.1223385101802662,0.06831917993319585,0.02985098381815754,0.20423897865114665,0.14149504388474118,0.08554997919344028,0.04154737234654906,18.068651158133378,17.76689664666066,25.286888351422206,22.345930917269254,12.049562894620115,33.09197575769646,37.62467496637206,35.67283483510211,7.785592943555438,8.069519251258127,6.442472374574007,3.364549143966302
2.60009765625,0.12571261980567347,0.0814053331120612,0.04018486054088595,0.015721037334799744,0.12993356716233637,0.0739181634776841,0.03554726658435377,0.013663555500877448,0.1502940681923386,0.08925783136567841,0.04641992409906384,0.01933456563142435,0.17983770651163405,0.12482535076680044,0.07094464247869023,0.03227076950001116,0.1842093766247449,0.12239233599699237,0.06839399207489136,0.02991600936035105,0.20428735697140787,0.14160046978687724,0.08564711321255437,0.04162679496540351,17.266208881304244,18.989801920808777,24.051438451383152,20.79322178226877,12.406968306929627,33.182495469542445,34.522064888473416,36.771353704281076,7.817271421401223,8.062064404822937,6.444087418145533,3.3699130248612783
2.610107421875,0.1259839095416956,0.08157203052453588,0.04019916505808625,0.01570968585507001,0.12993555113284655,0.07407638203174864,0.03558931044007472,0.01364680929278663,0.1503226701042112,0.08940827639071829,0.046450902644494495,0.019361803338172428,0.17986505091741867,0.12498393986482229,0.07101773837980045,0.0323198640611757,0.18423557327497903,0.12254885299319512,0.06846975533986434,0.029958084763911295,0.20435567907814053,0.1417392245324109,0.08573897117414321,0.041690669793850416,17.433252888069404,18.616041971549233,22.992524356723923,21.393968113483364,12.464872231565952,33.563762067445936,37.50879333426494,37.341942845082464,7.849795507414524,8.06157693075291,6.4469893416935555,3.3756301923299272
2.6201171875,0.12628093987829797,0.08176167756623139,0.04019225742481976,0.015789910983943393,0.1300245579626941,0.07428832196399708,0.035556812770749506,0.01370521426745327,0.15047610203507195,0.08961788552009617,0.04651576708209386,0.019384619276055285,0.1799901550560201,0.12522015515270712,0.07110789754453241,0.032374729440308204,0.18435733273677804,0.12279910001669114,0.0685660491244996,0.03000897558841156,0.204468909803434,0.14191587040242443,0.08583586294326204,0.04175917904571744,15.611808876987656,16.75750116074941,21.670316277407256,22.545065366253194,12.56682239773718,32.570425325209655,36.76487433417062,35.96923492025279,7.871989412337623,8.070160781612909,6.458655389420342,3.3812219477519805
2.630126953125,0.12669976836501226,0.08185689482184033,0.040238768733685926,0.015798939716186577,0.13019596834883826,0.0744331949185539,0.035621601406969176,0.013707802732212724,0.1507594071970013,0.08991364455701312,0.046677137172427864,0.019442214428309245,0.18018733384450358,0.12547177616379976,0.07119792508089803,0.03243014145365416,0.18454009355168796,0.12306978888294025,0.06865307316184531,0.03006010250751937,0.20462524424109496,0.1421082242440447,0.08593239073170715,0.041827479582375114,14.771198269447696,16.71061068178935,16.509676700261632,14.685454176881953,12.11770346308333,33.00811377974278,34.637500825542155,36.271284805809564,7.873502638598415,8.079574009914628,6.461137356052944,3.3868750518715967
2.64013671875,0.1270244606419281,0.08193822307867886,0.04023999161763758,0.015823474454969275,0.13038085576214414,0.07446739137026728,0.03566879337560318,0.013753191699467603,0.1509603255214107,0.08998314239065325,0.04666053762639582,0.019482332046499583,0.18037225312880997,0.1256048051802725,0.07125962840210204,0.0324846002326574,0.18470364977267353,0.12320238039202114,0.06871441397217927,0.03010975416604265,0.2047866771637962,0.14223703015887165,0.08601351162948732,0.04189548602448652,14.723357250843529,14.675541475547462,19.23370309979349,22.473668290204486,11.508714360942031,34.8215586840976,36.33418277613402,37.09930859044173,7.854577614711097,8.082630962414711,6.455179122050115,3.39237894856697
2.650146484375,0.12716619154672923,0.0821352458585725,0.04028508426106496,0.015900377910484494,0.13049010846420683,0.07457442256478716,0.0356687865155546,0.013791258374192242,0.15107148026383369,0.09002843980280399,0.046662472426481125,0.01949283899028924,0.18047533566082205,0.12564479432446243,0.07133613453181926,0.03254531240361917,0.18478928231495143,0.12321477325844839,0.06878881799089918,0.03016501971744152,0.20492351679918328,0.14232186779576267,0.08610737677033288,0.041968496304278485,14.85718923513542,16.571254957818045,27.15984095759769,23.1726834850702,11.17615602132148,35.026597243207725,37.14076448239394,36.52287381452352,7.8235600887016545,8.081665365007758,6.458616222356763,3.397721512116045
2.66015625,0.127056444070168,0.08222626504395368,0.04043582179991611,0.015840029776034027,0.1304939474181489,0.0745769016950026,0.03576873318764648,0.013733193021893438,0.1511603643717305,0.09006616970715647,0.04678801992914191,0.01954724625498291,0.18046086727630237,0.12564247403205986,0.07140632488834169,0.03258733710478892,0.1847708285396217,0.12317993941440396,0.06885168832805774,0.03020231479336612,0.20501495787389915,0.14238231000846815,0.08619130616995188,0.04202570437338847,12.863383602260663,16.70195857394305,23.99233043731102,14.359740988435892,11.014209665624234,34.57371025472972,34.97931142772087,34.35886489851473,7.791822924380295,8.076450141611506,6.462423642131445,3.4036677940916142
2.670166015625,0.12675244052196746,0.08231102906622323,0.04058258692598094,0.015936570507004675,0.1305214524901091,0.07462419224072171,0.035911371879709726,0.013856456418164801,0.151242988205356,0.09012787119063048,0.04683676928945207,0.01961180429298947,0.1803299292926834,0.1256850893608811,0.07148377474199034,0.03264978882402295,0.18466222687394732,0.12320489018164385,0.06892869950028346,0.03026254835075388,0.2050845512810835,0.14247186019202857,0.08628647545870588,0.042099960387790875,12.451421857723412,15.794637701775716,25.15542255412532,23.36608991925525,11.033722524828178,33.844602197347776,37.96498570102277,37.00968441456071,7.769024602246696,8.068794125060801,6.463041337852838,3.4088897916102154
2.68017578125,0.12634483148451256,0.08235148081891508,0.04054448144086705,0.015991059984994543,0.13055902760490434,0.07462816391732138,0.03589305948360775,0.013871114431662335,0.15133795025027402,0.09019427785389762,0.046872901274038356,0.01960314803672884,0.18017367869388962,0.12578518583553266,0.0715734025954305,0.032712701314262654,0.184548935228809,0.1233032402430456,0.06902453117512096,0.030318061937140397,0.20512301856555598,0.14258403711470222,0.08638474802534535,0.042174498061015565,13.349464919050805,13.992850955417742,22.473622297000123,24.396999757239854,11.188273966218395,33.13787019435525,37.103542651170976,36.780873499284226,7.776985560471651,8.066419483293052,6.473128299817779,3.414081515239242
2.690185546875,0.12576895590837145,0.08218981144693369,0.04050301005127588,0.015890854542691336,0.13051445755490804,0.0745352074574784,0.03584131073521535,0.013772722851831388,0.15140118404096364,0.09028978898444327,0.04703526896965519,0.019665235417421795,0.18001909952099993,0.12589407852556586,0.07165365407176254,0.03274366532242332,0.18445699054906808,0.12341691560412306,0.06910304637670797,0.03034405258859437,0.2051557956019251,0.14269899948539094,0.0864710528486746,0.042222547269333215,14.01703478683965,15.055495893710393,16.795920138989693,14.407685885651228,11.424476273643961,32.277933227977286,35.88115607008769,36.62393034565108,7.813340995441137,8.06502411333636,6.480065460829183,3.4202600217591503
2.7001953125,0.12524966237240928,0.08220669261080794,0.040633338594331846,0.016051373786139488,0.13047604367291715,0.07455166585048248,0.036004748316411525,0.01395717203987752,0.1513735725963243,0.09029547739294456,0.04706992912334594,0.019723658012827466,0.17991068827661313,0.12597725473660323,0.07172733767714079,0.032814936152621474,0.18442713104993466,0.12349982057883166,0.06917605131008252,0.030414459941945336,0.20520072977356615,0.14280910769560407,0.0865598851257625,0.04230370056464075,12.067841048923695,13.756824054763838,21.289593648254556,20.32990306848063,11.977389269401584,32.59394633083984,36.68431726883867,36.79099652648058,7.873037961455082,8.058161928783104,6.473798474294273,3.425179648009069
2.710205078125,0.12523074982103594,0.08230094704583997,0.040626541077717064,0.01610110005597854,0.13051804880767487,0.07463435229724326,0.035987686220707,0.013958625369015695,0.15130686934867257,0.09031970526355358,0.04704454258848409,0.019700089126505074,0.1798682708210619,0.12601148657116698,0.07179996469186695,0.03287631650335926,0.184457252664765,0.12351476716337195,0.06924695129228355,0.030467530991142515,0.20525913309957813,0.1429007640106167,0.0866511644652127,0.042376733881159645,11.671172927283132,17.957718969168297,25.6871986703527,27.866760453188164,12.734082271885688,34.12396572573962,37.09996612360329,35.820071144242036,7.948833493250405,8.049566683657261,6.47449075689437,3.4303234085282766
2.72021484375,0.12548455861914007,0.08240198445569089,0.040687586144009365,0.015963615910062737,0.13054581821160918,0.07467212680474178,0.03597986671155255,0.013831297436035256,0.1513348806320475,0.0903868213396806,0.047158367501007714,0.019778256514715865,0.17990173572896032,0.12603906698954218,0.07185955866480681,0.03290038059584717,0.1845439205167694,0.12351200488803003,0.06930191521197462,0.03048676857561731,0.20532984768842374,0.142974737641438,0.08672529734099295,0.0424190376099585,14.280942867204141,18.131476916013924,24.374092333947992,14.909967799306388,13.068846366589186,34.20806155820433,36.85592246595085,36.374104747262706,8.029515717091668,8.042784542961384,6.480019419329845,3.436621375200415
2.730224609375,0.12588799649040022,0.0827133941019723,0.04096921969251073,0.016168361515885302,0.13068376870528636,0.07494245521207221,0.0362389097953695,0.014052430171687728,0.15141544970486928,0.09053724901698106,0.04723455906256172,0.019828277249871667,0.18005165234327553,0.12615704726811633,0.07194533741122636,0.03297914693301903,0.18474282270102713,0.1236185308880158,0.06938404020044205,0.030565131241612694,0.20544446602518626,0.14309647607210518,0.08682638547161217,0.04250598965838535,14.658179947537425,19.125257201490307,26.04990888717275,23.201691248976662,13.247490119834403,33.66054081587122,37.966960560656865,36.80050762265118,8.100759811989255,8.037931257765859,6.479408360246286,3.4412765442995545
2.740234375,0.12622119691260206,0.08290533620697686,0.040928733566853864,0.01620986607193516,0.13081637596931903,0.07513894674329531,0.036211681488319214,0.014037780077800878,0.1516078421027539,0.09071125285813053,0.04724990053975508,0.01981158779335754,0.18031685847256254,0.1263572414681863,0.07202590008379041,0.033036152317895445,0.1850517058915647,0.12382571120400959,0.0694699278466782,0.03061346068312985,0.2056029289914761,0.1432535736962502,0.08691869729984202,0.042575220344074786,14.413292196747777,17.596712404767615,22.440125575154692,23.944437194456096,13.518067640906416,34.02048172626755,37.56522707148795,34.9389957615367,8.15221904882277,8.042087390313084,6.487229680223962,3.446452945762675
2.750244140625,0.12659793153015267,0.08286536959879034,0.04077566672980731,0.016054712371480068,0.13104862673795692,0.0751646263121959,0.036079857402648643,0.01391072589903024,0.15210503989547278,0.09097531078283026,0.04740769672627353,0.019894256679560653,0.18076715714351038,0.1266053292198005,0.07210220329911615,0.033058407843950186,0.18553390327435107,0.12409225951212872,0.069546939416217,0.030631520111270183,0.20585543545474608,0.1434357296231985,0.08700093941495245,0.042615933351536454,14.561170103875435,16.835784264313308,17.63536126387105,16.224437275050466,13.345995263867144,32.90419230763284,36.83976390941885,36.20524762476037,8.170953388372212,8.053410337080447,6.4975022587221,3.452730006481501
2.760009765625,0.12715855491387812,0.08308493309177202,0.041010789960014504,0.016261520899365275,0.13141964416616123,0.07536419972459676,0.036313593970826126,0.014123425287355695,0.15243216808467733,0.09114071234773123,0.047465215313871996,0.019924866532863714,0.1811880595319612,0.12679319949175843,0.07218735284122953,0.033140448756483275,0.18595894238733163,0.1242921580224047,0.06963026929401908,0.030713044919417877,0.20610478593049847,0.14359283615473759,0.08709656215691387,0.04270467940429543,15.007351795121622,15.024923698914964,19.84544358356157,18.400860131347255,12.683755829774736,34.77003568681213,36.85294625372634,37.14299557538508,8.142282866043207,8.057952238954314,6.4925207447570745,3.457076227702451
2.77001953125,0.1275203180401338,0.0831915457551424,0.04093061949190732,0.016274254905606942,0.1316996327535998,0.07542908214651765,0.036267295006316036,0.01407711766460228,0.15265944670809356,0.0911714193774207,0.047391604529423516,0.019925068386911743,0.18153392851814704,0.12687247924769463,0.07224694970390524,0.03319083573212966,0.18629896024692968,0.12435901840740612,0.06968838097472513,0.030754598166813994,0.2063317926391568,0.14369408231802577,0.08717561552278849,0.04276830564690701,14.902508676817497,16.38396999893462,21.08767788105868,22.324411972162387,12.160273912412416,34.96745287143109,37.62261600043112,34.73880245913825,8.08184127372241,8.058795773866885,6.490381576524079,3.46234906542832
2.780029296875,0.12760743483316128,0.08326268526245077,0.040976649236422344,0.016178582923749824,0.13185133684447278,0.07541060103438406,0.036237032741645366,0.014016343375661437,0.1528364404678067,0.09122882766979341,0.0474814084470753,0.02001699197588909,0.18173585024149638,0.12687346185394044,0.07230918620311495,0.03321742311629665,0.18649683934149547,0.1243239263142373,0.06974757226713557,0.030778259690713218,0.20650212759585265,0.1437521846349877,0.08725329710750185,0.04281244021679732,13.504868274464592,16.70953962967521,25.28367329730094,18.082895076039176,11.828711956438722,34.8621722358778,37.50383134596861,36.25040485966215,8.002762170589108,8.056291952444369,6.49654375254454,3.4684313530599353
2.7900390625,0.127684972978542,0.08346741694531665,0.041266082849857104,0.016322491971507654,0.1319950881201765,0.07550696284615098,0.036513402761443825,0.014170800643810587,0.15289454984247708,0.09130096448327024,0.0475908248288115,0.020036085758069623,0.1818114569573754,0.12689568527540174,0.07239498613067602,0.033299283629514134,0.1865769481119892,0.12432125981000049,0.06982844195232384,0.03085841390459767,0.20663289399931908,0.1438273160958428,0.08735138898028569,0.04290126609951242,12.260771901206263,16.74903318652947,24.42455290323559,20.201340384504682,11.528188684324352,33.531519827031524,37.62814782866623,37.70845131973935,7.917267855452682,8.0487059271535,6.496138168416944,3.4728963961412678
2.800048828125,0.12749765093103588,0.08349235289067117,0.041227842422782705,0.016318877331496867,0.13202259249982076,0.07548001450543919,0.03648551930323124,0.01411981513764328,0.1529439060770598,0.09133727142552832,0.047591000126825024,0.02004270810367262,0.1817654742774106,0.12696519518151048,0.07246718765166794,0.03334509694827316,0.18654740622949045,0.12438035381098402,0.06990421047820236,0.030895722929602486,0.2067120753134794,0.1439257613324807,0.08743924538058402,0.04296097133987089,12.70645033535017,15.26147333501922,22.04863916530984,21.96696739964111,11.028777617491563,33.740412295927364,38.34302746626618,34.600490996981954,7.843580880297057,8.043383818169724,6.50138741941267,3.4782170656697535
2.81005859375,0.127118212486568,0.08337865417571945,0.04113921838803113,0.01628737735625229,0.1320102633443488,0.07539400782244825,0.03638994910417032,0.014114415510407138,0.1530110882129331,0.09139262594365534,0.047692263933307104,0.02011803052797446,0.18164481530324986,0.12706727843573898,0.07254410718032077,0.033379130703790075,0.1864560348806507,0.1244845151417097,0.06998395086819312,0.030927426779012723,0.20675826950478976,0.14403342545116504,0.0875216789637624,0.043011020701005494,15.084008540575653,15.24976107255297,22.460702715548365,16.267520992385506,10.62564924648665,32.54046867672647,37.06088752933673,36.25688354190508,7.7937068550464375,8.04293548862793,6.512862416260142,3.484016522844646
2.820068359375,0.1267909204765648,0.08338514034634091,0.04131206819079438,0.016401370208617563,0.1320060565042315,0.07540246578131742,0.03657202908576252,0.014221441311970796,0.15302842075557663,0.09147548335386743,0.04783380272449354,0.020136134498427556,0.18150837421764043,0.1271739516602043,0.0726350368260532,0.03345448363138445,0.18636001280013192,0.12459393049497869,0.07007237186451641,0.031000185735952847,0.20680036049497696,0.14415288223516262,0.0876199681755708,0.04309425696584726,16.212876093064516,14.936805433844839,19.457514421715445,19.220236849449723,10.524849158880276,32.21600757224366,37.14084609095907,38.18694990668419,7.769022582212157,8.038208530435286,6.51119539015121,3.4886097017200273
2.830078125,0.12651163631700518,0.08336638329644808,0.04125975487731464,0.016390598904749826,0.13197059696385927,0.07539906954825003,0.036545491338843196,0.014183080665597543,0.1530405626691294,0.09147022801743686,0.04778354427583099,0.020150874684003218,0.18136664064071567,0.1272196852132866,0.07268864123553154,0.033498402968089,0.186267714107714,0.12463201885720271,0.07012447906810415,0.03103646876147888,0.20682794353798803,0.1442390068354514,0.0876932721570415,0.04315223490118618,14.595155907974306,15.897146394298694,22.82675475490007,22.22213726513131,10.915605866955538,32.821663505023004,38.26850518660871,37.67891249469009,7.769691829126026,8.031217484508065,6.506950998097992,3.4939091746291635
2.840087890625,0.12671314011129123,0.08348349763477385,0.0413086574771893,0.016428332717673015,0.13195805365530427,0.07549407216763475,0.036549164168799504,0.01422220326812468,0.1531137329071571,0.09150546357461557,0.047821987733120845,0.0202154543915016,0.1812336086165976,0.12724079976354521,0.07275612838526747,0.03354134211709797,0.18617253271228926,0.12462320260725933,0.0701890563567105,0.03107688368658987,0.20686017907809776,0.14431699059320355,0.0877760577341692,0.043209362037034335,17.253994733644927,17.856443639864256,30.914346637189563,17.56326699832539,11.457399888817886,33.6892213546933,37.381882144623084,36.4562548666648,7.79523036905177,8.023711218624424,6.512009093785711,3.4993812679671086
2.85009765625,0.12701844767164422,0.08376965339863555,0.0415789120985568,0.01649121716280572,0.13198854129460041,0.07570578746866612,0.03676054127921697,0.014289003472843708,0.1531356574146007,0.09163003280611878,0.047968517885211934,0.020244472133231696,0.18119177726582644,0.12731404599986118,0.07283435668066382,0.033606081795354355,0.18615329567404396,0.12467488317841588,0.07026369980916473,0.031138427961423982,0.2069083200403438,0.14441512103571427,0.08786603125209527,0.04328369800517084,18.22113327122472,18.66571765299957,24.162804600900955,19.801122157605253,12.077894925002976,33.131664076434035,36.46988466200397,38.48185907229269,7.825897922396757,8.017162693594505,6.513191360883804,3.504219381676069
2.860107421875,0.1272723187483383,0.0839219886844266,0.041570534169519426,0.016483088433414877,0.1320158683301958,0.07584825340745997,0.03676912131470785,0.014260090711881366,0.15317608014764578,0.09177716008441023,0.04798069502112706,0.02026380004878436,0.18122005369231922,0.12746306764984908,0.07290200559112808,0.033651703681869684,0.18618445075267745,0.12482189820580837,0.07033242341444719,0.031178029313206273,0.2069758770941605,0.14454354529698077,0.08795055423691135,0.0433428783947512,17.73284289445627,19.998731733001804,25.660866966250058,23.60194927018008,12.354773621340495,34.38071294617457,38.65563068099167,37.68042154278949,7.857424327448159,8.016949884645078,6.515793720587521,3.5094026441463355
2.8701171875,0.12755807619404672,0.08406988009722326,0.041532788412343306,0.016560665694326286,0.1321118305588072,0.0760253115804829,0.0367295769643815,0.014329043098812971,0.1533439198309042,0.09197313698905157,0.048036405443335796,0.020292871144050897,0.181343366545004,0.12768238404437576,0.07298528135880637,0.03370286675790599,0.1862989561608386,0.12505408706325796,0.07041924121038773,0.03122581844132842,0.20708670353003825,0.14470686847805506,0.0880397255645708,0.04340650482552166,15.865495502718886,17.618023672215315,24.682528942616198,20.237645675261906,12.403703729019776,32.47000150257243,37.05531562475102,36.76282531852283,7.878923251871957,8.024962632317536,6.526919250699063,3.514562508330606
2.880126953125,0.1279605007959974,0.08411059000711177,0.04161848286640917,0.016567949695100736,0.13227368686766755,0.07611349126022723,0.036806903361259205,0.014335211141879972,0.15362201664573988,0.09223343638065869,0.048198975871094715,0.02035013153939673,0.18153658134052092,0.12791467709633586,0.07306858649927445,0.03375467258373024,0.1864696575673443,0.12530377395627915,0.07050067940649238,0.03127380071457988,0.2072388313553043,0.14488478235838204,0.08812888190859343,0.04347009078784837,15.461723452488133,17.22090993820653,19.57429987373843,20.265733015942132,11.864751873277292,33.86890356535778,36.733087452841936,38.37855548776101,7.880381606686691,8.033482758484816,6.529497870978514,3.51971286750437
2.89013671875,0.12826516030872967,0.08419112192622022,0.04162051794865827,0.01658525971066224,0.13244369679499574,0.07616811139804106,0.036846967134846344,0.014357802470670526,0.1538083969296019,0.09229122769066112,0.04817169401528263,0.020380336075391595,0.1817171432153194,0.12803737649531122,0.07312591191396746,0.03380555745504057,0.18662134905779884,0.1254276678604525,0.07055638466374205,0.03132090202549566,0.2073951984936262,0.1450041554568831,0.08820387755965862,0.04353336297546923,14.745243556083956,15.275061335336337,22.522133863297466,24.134533239349455,11.324201688199603,34.12553986334788,38.28102363269877,37.461251764484466,7.862141021766029,8.036032641907395,6.523858800397261,3.5246850698160026
2.900146484375,0.12838998498491766,0.08436998063480222,0.04164339669666504,0.016652764667266888,0.13254274855462445,0.07628921233199455,0.03685533843310639,0.014413006217359971,0.15390412117003005,0.09234851534187762,0.048176913688755034,0.020402773071365215,0.1818172454929855,0.12807550969702786,0.0731970368606754,0.033862461755380165,0.18669836047165228,0.12544099806084197,0.07062477327223493,0.03137294291003521,0.2075270718764749,0.14508357124892635,0.0882906362597961,0.04360145006032555,13.040275469346408,16.810349146912852,28.506936703918193,19.913769754262265,11.057646447676364,34.77838297005595,37.16990035024315,37.32953454343454,7.832333558328954,8.034887013215917,6.526781360564115,3.5295991531443778
2.91015625,0.1282603739498946,0.08444938237579426,0.041794984098498654,0.01660515914427812,0.1325374802677105,0.07628579772893951,0.03696326675975466,0.014357904213042732,0.15396883536888933,0.09239077717546637,0.04830685578908774,0.020445627569723464,0.1818020982906494,0.12807535791252106,0.07326179463659976,0.03390129738043595,0.1866759412580422,0.1254082710897879,0.07068759882934986,0.031407445566506,0.2076140671888037,0.14514058049996967,0.08836782754005042,0.04365429781897275,12.47111518398353,16.418021291862587,24.369474766700737,17.746786809505675,10.931713793832918,34.039961701567094,34.6440313687186,37.46313180220421,7.801978793468444,8.02980765128521,6.5300869168360896,3.535064754082531
2.920166015625,0.12790515105947947,0.0845607699511553,0.04194150308794531,0.01668180411260607,0.13252791728130692,0.07630756538637654,0.03708024029569483,0.014453543225865867,0.15400431517359744,0.09244908694339911,0.04834695050831754,0.02050018372471127,0.18167294918006738,0.12811724392304238,0.0733339946407627,0.03396000240354456,0.18656701188503266,0.1254312624769507,0.07075851777149846,0.03146412995385903,0.20767843921393273,0.14522493590008198,0.08845595039164322,0.0437237255622886,12.265344242253882,16.721292274781888,22.34836720281746,20.64854642703282,10.96669299377393,33.93774764241947,38.66103682767393,37.233339788752836,7.780406425573729,8.022376053790477,6.530514763349447,3.539758218030369
2.93017578125,0.12744077338507293,0.08461332392076899,0.04187063631844561,0.01674479102922477,0.13253065203954328,0.07630494016680918,0.03704301778543086,0.014495889765471767,0.15407897579654592,0.09250117564890366,0.048368199701646436,0.020497867185128818,0.18151943621110692,0.1282106799660851,0.07341728173211835,0.03401911007933774,0.18645406114427737,0.12552177876657597,0.07084540415529719,0.03151723188591995,0.20771220269127624,0.1453295144348711,0.0885468298201841,0.04379338507197494,12.807942422305487,13.960505560213763,25.149060917744738,19.394129319065378,11.056186946528392,32.49926838661822,37.418185838667334,37.80252665006117,7.788442409628909,8.019974602180783,6.540122865194693,3.544524261020412
2.940185546875,0.12683362260838926,0.08443555937712219,0.04183493010998839,0.01665215613173918,0.13246113495796583,0.07618231476307334,0.03700259201015655,0.01438970614840867,0.15410587371676823,0.09257603200174158,0.048528082548411226,0.020557415447594818,0.18136781477521516,0.12831034196757202,0.07349088362519268,0.03404722348765273,0.18636143715385653,0.1256244236318636,0.07091838846939531,0.03154076121482311,0.20773981299221858,0.14543553267424178,0.08862596905743948,0.04383736173669699,14.858775445701134,14.876225062452955,18.292616356701735,17.746651831899193,11.251698839717383,31.908982117943253,35.66677399552184,35.565346408962405,7.82386270399122,8.018648301381726,6.546938322967608,3.550242845156692
2.9501953125,0.1264586775436292,0.08448522908756942,0.04199012020663538,0.01678494918027375,0.13245254250496205,0.07622332621645046,0.03716791621902767,0.014549161097144176,0.15403615307152282,0.09256929176082995,0.04855727635997657,0.020605958528958357,0.1812617925316158,0.12838701583957843,0.07355986485523827,0.03411455677600663,0.1863280785146907,0.12569849512424278,0.0709852375833738,0.03160703731664033,0.2077791312445349,0.14553751529831285,0.08870868414535682,0.04391358056468865,12.218217406583575,13.372608740095231,19.33880165139535,18.373350437176104,11.648980877050025,32.09151890493611,37.97293013574936,37.024301397458935,7.8818511085348,8.012342198178922,6.541016516524186,3.55463830079821
2.960205078125,0.12661963043751778,0.08458774253549503,0.04197841716154826,0.01686736810528337,0.13253964344074015,0.07633872607631398,0.037146186566701545,0.014578620671336927,0.1540340424558713,0.09260785155888804,0.048533722146268186,0.020582843983901023,0.1812206408542871,0.128419726889994,0.07362762628472871,0.03417224038053782,0.18636590141380976,0.12571352786653178,0.07105037459704396,0.03165812439668495,0.2078316987262155,0.14562242024335967,0.08879330598922004,0.043981861625415106,13.124959388592309,17.583016756019283,23.172181490504094,19.886802646061533,12.47980668392361,33.35000329372157,37.405791464138474,38.1244288854416,7.955495834728204,8.004710563157932,6.541383347855435,3.5593586563655735
2.97021484375,0.12686325434562445,0.08469175093642375,0.04202306532837397,0.016725691179641632,0.13260539798773954,0.07639182486480581,0.037155245131875986,0.01444552932329789,0.15412199454115086,0.09268188126060468,0.04864937710712331,0.020663575678060656,0.18125381934480253,0.1284471503237165,0.07368209469544264,0.03419366757018262,0.18645554962262512,0.12571107766469933,0.0711036719756922,0.031675103566447024,0.2078964926547215,0.14569073661266707,0.08886105508919445,0.04402028011339604,13.001740938120651,18.093375694216213,25.455126884543464,19.60223388606257,12.978517530676667,33.597279327568565,34.86023392576426,37.48076784113931,8.033961113435671,7.998844401972763,6.546359810852012,3.5652158889923085
2.980224609375,0.12727308772376003,0.08498722085963185,0.04230721772020968,0.016911513376327476,0.13276180225519443,0.0766466508127251,0.037395976356231764,0.014648953192045067,0.1542426671073445,0.09282694439280222,0.048721901750788846,0.020701181662486388,0.18140124184397194,0.12855969293291497,0.07376260034041378,0.03426834742558027,0.1866457846308468,0.12581200767506223,0.07118200406944264,0.031749297816875785,0.20800455764244605,0.14580439049416644,0.08895525592938046,0.0441022255267722,13.887947191108585,18.77251345659157,22.721481269304203,17.519058753795953,13.176087756953208,33.56530957628576,38.24111838558738,37.2006922783449,8.103256082013441,7.994561746136374,6.54560457840296,3.5693526355834932
2.990234375,0.12761065038481284,0.08515857758150847,0.04223646332640029,0.01696408746043963,0.13290369560053253,0.07681905814563143,0.03733908141810028,0.014654888410912923,0.15445750387660545,0.09299218211923674,0.04872511638259766,0.02069380917041748,0.18166136049536313,0.12874690827211774,0.07383754226902924,0.03432183905843052,0.18693976684114988,0.12600550035051575,0.07125982594029842,0.03179567368253236,0.20815531417676378,0.14595027377849717,0.08904067721566011,0.04416688595786076,15.977551773634982,18.894809803876694,21.022782444162253,24.44700136413115,13.415324195390134,32.4124099197441,37.80992169393623,37.508247489891495,8.153334501512143,7.998537880083899,6.553060902986912,3.574107467615709
3.0,0.12788285098013433,0.08506092650861523,0.04209437090652116,0.016812951453351002,0.13307995693812036,0.07678985088858631,0.037213877519065755,0.014518897461798925,0.15487579448190694,0.0932048214704175,0.048862984017779526,0.02076790824815642,0.18202015661867324,0.12895528580451324,0.07390337945050011,0.034340287010432256,0.1873149167781725,0.1262293600883556,0.07132679370866148,0.03181058851942108,0.20835061430288537,0.14610258068848003,0.08911174066302815,0.04420227953546738,15.930428078648053,17.154689234573755,21.22153915905516,19.884216259377606,13.20424278170715,33.03102807544139,37.12369673282991,37.28568550747547,8.172613045247102,8.008296816373743,6.5629208798961605,3.5798416591649778


==> error_csv/error_time_norm_method_disc_sinusoidal1_d_1_p_1_T_3-0_n_t_1_FR_weight_ref_false_is_exact_true.csv <==
time,L1_DG_8,L1_DG_16,L1_DG_32,L1_DG_64,L1_DG_128,L1_DG_256,L1_DG_512,L1_DG_1024,L1_DG+limiter_8,L1_DG+limiter_16,L1_DG+limiter_32,L1_DG+limiter_64,L1_DG+limiter_128,L1_DG+limiter_256,L1_DG+limiter_512,L1_DG+limiter_1024,L1_DFRG_8,L1_DFRG_16,L1_DFRG_32,L1_DFRG_64,L1_DFRG_128,L1_DFRG_256,L1_DFRG_512,L1_DFRG_1024,L2_DG_8,L2_DG_16,L2_DG_32,L2_DG_64,L2_DG_128,L2_DG_256,L2_DG_512,L2_DG_1024,L2_DG+limiter_8,L2_DG+limiter_16,L2_DG+limiter_32,L2_DG+limiter_64,L2_DG+limiter_128,L2_DG+limiter_256,L2_DG+limiter_512,L2_DG+limiter_1024,L2_DFRG_8,L2_DFRG_16,L2_DFRG_32,L2_DFRG_64,L2_DFRG_128,L2_DFRG_256,L2_DFRG_512,L2_DFRG_1024,KL_DG_8,KL_DG_16,KL_DG_32,KL_DG_64,KL_DG_128,KL_DG_256,KL_DG_512,KL_DG_1024,KL_DG+limiter_8,KL_DG+limiter_16,KL_DG+limiter_32,KL_DG+limiter_64,KL_DG+limiter_128,KL_DG+limiter_256,KL_DG+limiter_512,KL_DG+limiter_1024,KL_DFRG_8,KL_DFRG_16,KL_DFRG_32,KL_DFRG_64,KL_DFRG_128,KL_DFRG_256,KL_DFRG_512,KL_DFRG_1024
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.010009765625,0.033143962698104,0.01614735057101626,0.007968124989222053,0.0039427616255267185,0.0019616352080600013,0.0009785284456614194,0.000488673989543753,0.00024414108631283055,0.033143962698104,0.01614735057101626,0.007968124989222053,0.0039427616255267185,0.0019616352080600013,0.0009785284456614194,0.000488673989543753,0.00024414108631283055,0.033143440406351386,0.016147175226229323,0.0079681110265763,0.0039427645537251635,0.0019616356736879745,0.0009785284915931568,0.000488673993994945,0.00024414108654994936,0.03682672068342895,0.01792359105320649,0.008849160290727933,0.004378357205572067,0.0021785565887247993,0.001086843996527095,0.0005427705623211337,0.00027117032751854055,0.03682672068342895,0.01792359105320649,0.008849160290727933,0.004378357205572067,0.0021785565887247993,0.001086843996527095,0.0005427705623211337,0.00027117032751854055,0.036826223739140414,0.017923416675545287,0.008849149613719898,0.004378360406167117,0.0021785570269477524,0.0010868440320619846,0.0005427705648951391,0.00027117032769812644,0.0007364291777976416,0.00013854707409797557,2.5564297675355717e-5,3.6001700614671704e-6,4.5369143787839504e-7,5.344070015123422e-8,6.312264756212844e-9,8.967802053269161e-10,0.0007364291777976416,0.00013854707409797557,2.5564297675355717e-5,3.6001700614671704e-6,4.5369143787839504e-7,5.344070015123422e-8,6.312264756212844e-9,8.967802053269161e-10,0.000736286629975668,0.00013851673477929897,2.557159876208122e-5,3.602461719892536e-6,4.539358475131509e-7,5.34605044002533e-8,6.31369646654775e-9,8.968613678131357e-10
0.02001953125,0.035224020564916095,0.01681854553342659,0.008099800062320752,0.003974311635545948,0.0019690854659105963,0.0009804534236545917,0.0004890522806184951,0.00024413856237468493,0.035224020564916095,0.01681854553342659,0.008099800062320752,0.003974311635545948,0.0019690854659105963,0.0009804534236545917,0.0004890522806184951,0.00024413856237468493,0.03521832764439432,0.016818742940768898,0.008099887410348427,0.0039743265841988085,0.0019690870135544197,0.0009804535754000308,0.0004890522907437803,0.00024413856321079362,0.03904142846878349,0.018691900285259144,0.008990939468783177,0.004412207254448855,0.0021869196511889936,0.001088932734385798,0.0005431838963122726,0.0002711643158163416,0.03904142846878349,0.018691900285259144,0.008990939468783177,0.004412207254448855,0.0021869196511889936,0.001088932734385798,0.0005431838963122726,0.0002711643158163416,0.039035986346091005,0.018691584998868725,0.00899104588114079,0.004412222206986384,0.002186920922025113,0.00108893283379037,0.0005431839041424194,0.00027116431647855024,0.0011084854377488317,0.00020459692471708345,2.8959325997868164e-5,3.7057531442870637e-6,4.625224296231169e-7,5.553997050070389e-8,6.4585649347570875e-9,9.037751527385507e-10,0.0011084854377488317,0.00020459692471708345,2.8959325997868164e-5,3.7057531442870637e-6,4.625224296231169e-7,5.553997050070389e-8,6.4585649347570875e-9,9.037751527385507e-10,0.0011074121658381107,0.0002048344315590105,2.9033553768220588e-5,3.713636095822185e-6,4.6312396760005743e-7,5.558355073096515e-8,6.461622462453932e-9,9.039504042848506e-10
0.030029296875,0.037096065679179155,0.01724833822458973,0.008226257954076414,0.0040041630090660255,0.0019770182272733005,0.0009822821220194674,0.0004894144346376424,0.0002441328307338745,0.037096065679179155,0.01724833822458973,0.008226257954076414,0.0040041630090660255,0.0019770182272733005,0.0009822821220194674,0.0004894144346376424,0.0002441328307338745,0.03708051293128578,0.01724817440759356,0.008226544878022742,0.00400420946538116,0.0019770219602162006,0.000982282406003871,0.0004894144624727508,0.00024413283395104533,0.04103477540950335,0.019135972435954492,0.009122811741010105,0.00444500730859017,0.0021954412725458746,0.001090957171514202,0.0005435795722303012,0.0002711510276662488,0.04103477540950335,0.019135972435954492,0.009122811741010105,0.00444500730859017,0.0021954412725458746,0.001090957171514202,0.0005435795722303012,0.0002711510276662488,0.04102279032408206,0.01913670581208693,0.009123118429824623,0.004445038495156002,0.0021954439927284724,0.0010909574017939363,0.0005435795934966278,0.00027115102981921596,0.001355707597570103,0.00022178723174185304,2.9891064647650333e-5,3.7830615759104375e-6,4.749360450517011e-7,5.8065855831899144e-8,6.717847169083757e-9,9.16474205739814e-10,0.001355707597570103,0.00022178723174185304,2.9891064647650333e-5,3.7830615759104375e-6,4.749360450517011e-7,5.8065855831899144e-8,6.717847169083757e-9,9.16474205739814e-10,0.0013543290063940984,0.0002227202436546024,3.0057219759626214e-5,3.797100250612255e-6,4.759557679575005e-7,5.813529220896571e-8,6.722677064233797e-9,9.167431502231606e-10
0.0400390625,0.04003641219049861,0.017802846168785632,0.008340349484792248,0.004031767686934382,0.0019840920487108863,0.000984049635504935,0.0004897559704582128,0.00024412092377639212,0.04003641219049861,0.017802846168785632,0.008340349484792248,0.004031767686934382,0.0019840920487108863,0.000984049635504935,0.0004897559704582128,0.00024412092377639212,0.040022068665256594,0.01780330237112236,0.008340923552473954,0.004031830920097216,0.0019840989119912283,0.0009840502610665598,0.0004897560385531386,0.00024412093198415732,0.04449196842241608,0.019750947776303904,0.009249278506329955,0.0044764923466527416,0.0022031910368456053,0.0010928868184322974,0.0005439490930990316,0.0002711273808325636,0.04449196842241608,0.019750947776303904,0.009249278506329955,0.0044764923466527416,0.0022031910368456053,0.0010928868184322974,0.0005439490930990316,0.0002711273808325636,0.04448283463600476,0.019754693748028452,0.009249858527485234,0.004476548616582532,0.0022031962420598346,0.00109288731674106,0.0005439491446897902,0.0002711273865735933,0.001633699084095989,0.00023543653861074856,3.079725688318292e-5,3.8997422333050575e-6,4.913391968433855e-7,6.106860753436596e-8,7.108379146444316e-9,9.361263129807605e-10,0.001633699084095989,0.00023543653861074856,3.079725688318292e-5,3.8997422333050575e-6,4.913391968433855e-7,6.106860753436596e-8,7.108379146444316e-9,9.361263129807605e-10,0.0016414588025875057,0.0002379231005777703,3.1067348689375285e-5,3.920818474576432e-6,4.928212953220875e-7,6.116780955637885e-8,7.115214136833812e-9,9.365238688474852e-10
0.050048828125,0.04156970501495981,0.018141966416778257,0.008440314567779154,0.004061964309524377,0.0019909227378218466,0.000985688115377053,0.0004900705002937984,0.00024410274925515795,0.04156970501495981,0.018141966416778257,0.008440314567779154,0.004061964309524377,0.0019909227378218466,0.000985688115377053,0.0004900705002937984,0.00024410274925515795,0.04155960208309349,0.018144317223437904,0.008441260674979106,0.004062057604119291,0.001990933981239019,0.0009856894249071345,0.0004900706486565089,0.0002441027668959732,0.046053373252010796,0.020139666373950097,0.009370023430656968,0.004509170033731984,0.00221082597231287,0.0010946921604658598,0.0005442843281238687,0.0002710909179892386,0.046053373252010796,0.020139666373950097,0.009370023430656968,0.004509170033731984,0.00221082597231287,0.0010946921604658598,0.0005442843281238687,0.0002710909179892386,0.04605732436459206,0.020146205751406927,0.009370987576581296,0.004509270312469294,0.0022108356551673947,0.0010946931488395241,0.0005442844375361735,0.0002710909307519547,0.0017194535126690373,0.0002429654959020966,3.2053209938242246e-5,4.087205906425435e-6,5.151806564887559e-7,6.470893989122287e-8,7.65360952211753e-9,9.644734224291608e-10,0.0017194535126690373,0.0002429654959020966,3.2053209938242246e-5,4.087205906425435e-6,5.151806564887559e-7,6.470893989122287e-8,7.65360952211753e-9,9.644734224291608e-10,0.0017375761310653023,0.00024670243558413794,3.244235746634844e-5,4.117371406272028e-6,5.172342197850631e-7,6.484331111666387e-8,7.662744135385662e-9,9.650070413269646e-10
0.06005859375,0.04279272630748378,0.01865446891118933,0.008544911744317242,0.00408627348176694,0.001996931775020808,0.0009871701591375166,0.0004903471719699783,0.00024407618400573,0.04279272630748378,0.01865446891118933,0.008544911744317242,0.00408627348176694,0.001996931775020808,0.0009871701591375166,0.0004903471719699783,0.00024407618400573,0.04277523299752652,0.01866554914216666,0.008546393981782282,0.004086450660742436,0.0019969515992459457,0.0009871725975126298,0.0004903474352733511,0.00024407621639661528,0.047552850492920344,0.020699299291227713,0.009484311162826222,0.004536752687763494,0.002217518318515119,0.0010963448670953668,0.0005445775303802067,0.00027103994444150384,0.047552850492920344,0.020699299291227713,0.009484311162826222,0.004536752687763494,0.002217518318515119,0.0010963448670953668,0.0005445775303802067,0.00027103994444150384,0.04757811249989224,0.020711278345376,0.00948581225984446,0.004536913655732035,0.0022175347392443725,0.0010963466570520582,0.000544577736345323,0.0002710399690838327,0.0017925102009909203,0.000256489765996446,3.377602396627654e-5,4.324047938697933e-6,5.460087799974799e-7,6.922858840525418e-8,8.379409555986246e-9,1.0035614291520708e-9,0.0017925102009909203,0.000256489765996446,3.377602396627654e-5,4.324047938697933e-6,5.460087799974799e-7,6.922858840525418e-8,8.379409555986246e-9,1.0035614291520708e-9,0.0018242625057951533,0.00026236841928401557,3.430277527059872e-5,4.3639035359850405e-6,5.487002145198572e-7,6.94045179418482e-8,8.391157318618958e-9,1.0042697412330628e-9
0.07000732421875,0.044288973080597954,0.018967816669121607,0.008640892563443959,0.004108391057947677,0.00200264877669586,0.000988511244535532,0.00049058411854141,0.00024404112835030108,0.044288973080597954,0.018967816669121607,0.008640892563443959,0.004108391057947677,0.00200264877669586,0.000988511244535532,0.00049058411854141,0.00024404112835030108,0.04429679486740047,0.01898302474400011,0.00864331621394695,0.00410863382705581,0.0020026803440145466,0.0009885148302516383,0.0004905845535632452,0.00024404118165270952,0.04902023938036885,0.021059060363278027,0.009591583357773175,0.004562034407105679,0.0022238414667484895,0.0010978183585502387,0.0005448214741787561,0.00027097406794552757,0.04902023938036885,0.021059060363278027,0.009591583357773175,0.004562034407105679,0.0022238414667484895,0.0010978183585502387,0.0005448214741787561,0.00027097406794552757,0.049075999091362996,0.021075626982719215,0.009593811014437013,0.004562280770841788,0.0022238682456748506,0.0010978213449482532,0.0005448218259351471,0.0002709741105346845,0.0018641513480325456,0.0002681880680429815,3.605947886948061e-5,4.637055909006446e-6,5.888907705882202e-7,7.491279277943321e-8,9.310297057162367e-9,1.0553117953864224e-9,0.0018641513480325456,0.0002681880680429815,3.605947886948061e-5,4.637055909006446e-6,5.888907705882202e-7,7.491279277943321e-8,9.310297057162367e-9,1.0553117953864224e-9,0.0019122566661432944,0.00027567382994914266,3.674396045429198e-5,4.688048712644224e-6,5.923559433823031e-7,7.51370997729032e-8,9.325019134843658e-9,1.0562020357115674e-9
0.08001708984375,0.04635676479985492,0.019451166819292078,0.008723717407673554,0.004128413446959111,0.0020073651720400325,0.0009896419880093903,0.0004907764985395073,0.0002439966996643105,0.04635676479985492,0.019451166819292078,0.008723717407673554,0.004128413446959111,0.0020073651720400325,0.0009896419880093903,0.0004907764985395073,0.0002439966996643105,0.04641579795697307,0.01946816300489247,0.008726581278813195,0.004128798206587703,0.0020074092041276726,0.0009896473000622357,0.0004907771551222414,0.00024399677815855743,0.05195290240315748,0.021582105274688162,0.009691518929678499,0.004584796532552621,0.0022291148327683624,0.001099088493556273,0.0005450098396062281,0.00027089252317717965,0.05195290240315748,0.021582105274688162,0.009691518929678499,0.004584796532552621,0.0022291148327683624,0.001099088493556273,0.0005450098396062281,0.00027089252317717965,0.052101029394809505,0.021607178277762706,0.009694690373561477,0.004585156845913102,0.002229155120209266,0.0010990931381991672,0.0005450103948797015,0.0002708925910866361,0.0020354182292131196,0.000290988749672931,3.8998697523434596e-5,5.039036834728346e-6,6.415740140607046e-7,8.205584377313643e-8,1.0465924553346568e-8,1.122739379494006e-9,0.0020354182292131196,0.000290988749672931,3.8998697523434596e-5,5.039036834728346e-6,6.415740140607046e-7,8.205584377313643e-8,1.0465924553346568e-8,1.122739379494006e-9,0.002122414096969563,0.00030114315196714766,3.986050373426151e-5,5.102581662714345e-6,6.458731854350687e-7,8.23351832146273e-8,1.048399272299246e-8,1.123863145760529e-9
0.09002685546875,0.04765394082660503,0.01983558676815426,0.008810962888294152,0.004146149405638562,0.002011287380236433,0.0009905754395574946,0.0004909172345056531,0.00024394345423467292,0.04765394082660503,0.01983558676815426,0.008810962888294152,0.004146149405638562,0.002011287380236433,0.0009905754395574946,0.0004909172345056531,0.00024394345423467292,0.0477776947274618,0.019864424080194,0.008816005479973663,0.004146710513097613,0.0020113492647222493,0.000990582623181215,0.0004909181197029547,0.00024394356282937568,0.053442741082661296,0.022090166161069322,0.009801636021631015,0.00460672173642767,0.002233794627462001,0.001100134145602822,0.0005451378261424011,0.00027079658734759657,0.053442741082661296,0.022090166161069322,0.009801636021631015,0.00460672173642767,0.002233794627462001,0.001100134145602822,0.0005451378261424011,0.00027079658734759657,0.053649102523316526,0.022125753879094923,0.00980624709793018,0.00460724321049941,0.0022338532716251855,0.0011001409520528156,0.0005451386479906656,0.0002707966885582591,0.002146818995784041,0.00032121227724727427,4.3524258707403765e-5,5.598867140326909e-6,7.11172260544534e-7,9.093443539256351e-8,1.185886429310047e-8,1.2079381059532198e-9,0.002146818995784041,0.00032121227724727427,4.3524258707403765e-5,5.598867140326909e-6,7.11172260544534e-7,9.093443539256351e-8,1.185886429310047e-8,1.2079381059532198e-9,0.0022547435276421245,0.00033426917397067906,4.462054490456922e-5,5.6776587295074765e-6,7.164386800726157e-7,9.127477439050265e-8,1.1880668703309413e-8,1.2092967037680518e-9
0.10003662109375,0.04885395955418175,0.020092475404391425,0.008872990358162499,0.004160426461843399,0.0020142351351298184,0.0009912633569160783,0.000490999234773364,0.0002438821591720308,0.04885395955418175,0.020092475404391425,0.008872990358162499,0.004160426461843399,0.0020142351351298184,0.0009912633569160783,0.000490999234773364,0.0002438821591720308,0.0491050142907419,0.020135573637584333,0.008878472713720137,0.0041610137484398,0.0020143085490357854,0.0009912730980119145,0.0004910003636418054,0.000243882293790694,0.054941495968804197,0.022423888084410495,0.009885368783960083,0.004623688535251216,0.0022373802347543307,0.0011009375533416652,0.0005452027442578073,0.00027068800517754166,0.054941495968804197,0.022423888084410495,0.009885368783960083,0.004623688535251216,0.0022373802347543307,0.0011009375533416652,0.0005452027442578073,0.00027068800517754166,0.05520436850638838,0.022467529585517124,0.009891433344835584,0.004624389680585635,0.0022374604216079215,0.0011009470351468116,0.0005452038970120164,0.00027068814786015597,0.002281162312309151,0.00034603367303475107,4.8230573697534876e-5,6.227119366429726e-6,7.925980681907865e-7,1.0178849107096137e-7,1.3495145907167382e-8,1.313043718731168e-9,0.002281162312309151,0.00034603367303475107,4.8230573697534876e-5,6.227119366429726e-6,7.925980681907865e-7,1.0178849107096137e-7,1.3495145907167382e-8,1.313043718731168e-9,0.002408795473713868,0.00036107288419906606,4.953379359787553e-5,6.320753568261467e-6,7.988548319416581e-7,1.0219459237183317e-7,1.3521117393835357e-8,1.314678246838775e-9
0.11004638671875,0.05219343841192871,0.02045453950353418,0.008933151234838175,0.004170495075523097,0.0020165029139927546,0.0009917424795863705,0.0004910248649656071,0.0002438129115696103,0.05219343841192871,0.02045453950353418,0.008933151234838175,0.004170495075523097,0.0020165029139927546,0.0009917424795863705,0.0004910248649656071,0.0002438129115696103,0.052658900197266496,0.020530592234345623,0.008939479453489628,0.004171237242701682,0.0020165962127215065,0.0009917537150957276,0.000491026171258943,0.00024381306974380194,0.05787068743555497,0.022922721415727397,0.00996210562380296,0.004637745156079459,0.0022401837698653986,0.0011014844474664933,0.0005452042182018315,0.0002705692531147554,0.05787068743555497,0.022922721415727397,0.00996210562380296,0.004637745156079459,0.0022401837698653986,0.0011014844474664933,0.0005452042182018315,0.0002705692531147554,0.05819042244079984,0.022979675341522003,0.0099698324193237,0.004638656003291579,0.0022402906450751693,0.0011014970924650169,0.0005452057628295892,0.00027056944505215346,0.002629109224839771,0.00039099276797345485,5.386633694616287e-5,6.978809312357506e-6,8.953316575685939e-7,1.1480680112500365e-7,1.5377183202113776e-8,1.439852035484168e-9,0.002629109224839771,0.00039099276797345485,5.386633694616287e-5,6.978809312357506e-6,8.953316575685939e-7,1.1480680112500365e-7,1.5377183202113776e-8,1.439852035484168e-9,0.0027805376461255775,0.0004088806173007119,5.537818205070517e-5,7.087766944150218e-6,9.026728725966921e-7,1.1528176684508928e-7,1.5407761183309194e-8,1.4417608483985685e-9
0.12005615234375,0.05360503433046993,0.020713239159375993,0.00897081649176281,0.004178813554908361,0.0020177189429459474,0.0009919057871085944,0.0004909928288198039,0.0002437380168191216,0.05360503433046993,0.020713239159375993,0.00897081649176281,0.004178813554908361,0.0020177189429459474,0.0009919057871085944,0.0004909928288198039,0.0002437380168191216,0.05414496733014142,0.02080454250474679,0.008979548780468178,0.00417967590250396,0.0020178093182224,0.0009919170913964622,0.0004909942187286523,0.00024373818130493053,0.05925846631981879,0.023257450947872692,0.010032254132912111,0.004648843330909809,0.002241905486677358,0.0011017640073679405,0.0005451437979349776,0.00027044341392433934,0.05925846631981879,0.023257450947872692,0.010032254132912111,0.004648843330909809,0.002241905486677358,0.0011017640073679405,0.0005451437979349776,0.00027044341392433934,0.05955775947170826,0.02332370510609192,0.010041810559872964,0.004649990235797869,0.0022420411943384557,0.001101780240906209,0.0005451457872493059,0.0002704436619092911,0.0028444618213308947,0.00042646232103753576,6.048610325044999e-5,7.860674415377662e-6,1.0104496035175453e-6,1.301149646556165e-7,1.750723355122868e-8,1.5895986318616823e-9,0.0028444618213308947,0.00042646232103753576,6.048610325044999e-5,7.860674415377662e-6,1.0104496035175453e-6,1.301149646556165e-7,1.750723355122868e-8,1.5895986318616823e-9,0.0029936048058234327,0.00044601075872520397,6.219745890589331e-5,7.984865795633372e-6,1.0188320967009232e-6,1.3065976458807899e-7,1.7542825596907722e-8,1.591798386594731e-9
0.1300048828125,0.0547285255655988,0.020891689559730843,0.009015836144727242,0.0041828007278447415,0.002018134216732062,0.0009918844691557437,0.0004908976178759097,0.00024365890962097468,0.0547285255655988,0.020891689559730843,0.009015836144727242,0.0041828007278447415,0.002018134216732062,0.0009918844691557437,0.0004908976178759097,0.00024365890962097468,0.055437319701516496,0.02100985952995067,0.009027771609414618,0.004183730583035242,0.0020182332373121317,0.0009918953032277188,0.0004908989588643492,0.00024365906626952285,0.06060487415221763,0.023767951367333624,0.01009628714577451,0.004657609681229379,0.0022426931470554286,0.0011017687084651263,0.0005450259528998346,0.00027031481780311696,0.06060487415221763,0.023767951367333624,0.01009628714577451,0.004657609681229379,0.0022426931470554286,0.0011017687084651263,0.0005450259528998346,0.00027031481780311696,0.06085155281102913,0.02384773208331873,0.010107778187732341,0.004659039701470561,0.002242861937956433,0.0011017888582749795,0.0005450284209652207,0.00027031512667224596,0.0030859512955524987,0.0004883277247962866,6.811943810017473e-5,8.984844040466597e-6,1.1498507855350464e-6,1.4776453557285342e-7,1.9858256554825606e-8,1.7617532840966515e-9,0.0030859512955524987,0.0004883277247962866,6.811943810017473e-5,8.984844040466597e-6,1.1498507855350464e-6,1.4776453557285342e-7,1.9858256554825606e-8,1.7617532840966515e-9,0.0032214359969218996,0.0005096740797072505,7.000822647104295e-5,9.124871997026253e-6,1.159292002999123e-6,1.4837761595440347e-7,1.989905045913957e-8,1.76422382211487e-9
0.1400146484375,0.05584844230938415,0.021033943912632184,0.009029287644600816,0.004183506816212873,0.002017380971564924,0.0009915766081251217,0.0004907532047372476,0.000243576982792585,0.05584844230938415,0.021033943912632184,0.009029287644600816,0.004183506816212873,0.002017380971564924,0.0009915766081251217,0.0004907532047372476,0.000243576982792585,0.056351273582326854,0.021191625458602502,0.009039754821074447,0.004184405430900651,0.0020174572486927477,0.000991585189655517,0.0004907541492134928,0.00024357709766927813,0.06197005765940605,0.024116979734566772,0.010154689768677023,0.004662448754554423,0.0022424576128862142,0.001101494108414261,0.0005448507157030268,0.00027018569181981686,0.06197005765940605,0.024116979734566772,0.010154689768677023,0.004662448754554423,0.0022424576128862142,0.001101494108414261,0.0005448507157030268,0.00027018569181981686,0.062148783482977796,0.024204959058453438,0.010168136345730605,0.004664148846601342,0.002242659617568728,0.0011015183735841375,0.0005448536920587972,0.0002701860650803457,0.0033508410426451116,0.0005354486845596608,7.676579256668271e-5,1.0145668046456634e-5,1.3000284696465183e-6,1.6772303511027752e-7,2.2491157650873388e-8,1.958180330294062e-9,0.0033508410426451116,0.0005354486845596608,7.676579256668271e-5,1.0145668046456634e-5,1.3000284696465183e-6,1.6772303511027752e-7,2.2491157650873388e-8,1.958180330294062e-9,0.0034637665617318274,0.0005573182824289982,7.879527329046495e-5,1.0298417329323614e-5,1.3103989849463631e-6,1.6840000206450702e-7,2.2537223846140555e-8,1.960930164831932e-9
0.1500244140625,0.057863495166593074,0.021367785708233222,0.009076956982953414,0.004182317831590525,0.0020156010797305105,0.000990932263921104,0.0004905715250546261,0.00024349443600502022,0.057863495166593074,0.021367785708233222,0.009076956982953414,0.004182317831590525,0.0020156010797305105,0.000990932263921104,0.0004905715250546261,0.00024349443600502022,0.058658978048894264,0.02157242131281485,0.009088847022894387,0.004183172445252001,0.0020156559719749904,0.0009909364215237946,0.000490572104772631,0.0002434944768918464,0.06522529843371751,0.024661245968984054,0.010207904305943458,0.004664315560346136,0.0022411682317184994,0.0011009386033564996,0.000544622006070157,0.0002700607498165741,0.06522529843371751,0.024661245968984054,0.010207904305943458,0.004664315560346136,0.0022411682317184994,0.0011009386033564996,0.000544622006070157,0.0002700607498165741,0.06534613054911098,0.024760589276046796,0.010223221838027674,0.0046662876056965735,0.0022414056515047093,0.00110096702934444,0.0005446254949882723,0.0002700611881097284,0.003939562567678548,0.000614822325575574,8.639035387083627e-5,1.143246817914005e-5,1.4750378741064123e-6,1.8986577991856256e-7,2.537607234822595e-8,2.1767448676249656e-9,0.003939562567678548,0.000614822325575574,8.639035387083627e-5,1.143246817914005e-5,1.4750378741064123e-6,1.8986577991856256e-7,2.537607234822595e-8,2.1767448676249656e-9,0.004009406463190519,0.0006361597275372898,8.850805953031691e-5,1.1595487787871242e-5,1.4862485020031465e-6,1.9059920173780007e-7,2.5427090945112218e-8,2.1797282065247334e-9
0.1600341796875,0.05822954637906016,0.021623471827579503,0.009045780800106984,0.004176666294304735,0.0020123942100340065,0.0009901649275416667,0.0004903142326178324,0.0002434135298978369,0.05822954637906016,0.021623471827579503,0.009045780800106984,0.004176666294304735,0.0020123942100340065,0.0009901649275416667,0.0004903142326178324,0.0002434135298978369,0.05925032467920688,0.021867785065850562,0.009066447059654282,0.004177031425220815,0.002012390460186415,0.0009901654226508654,0.0004903139666927569,0.00024341346222955427,0.06740501222153981,0.025043781121816627,0.01025627604460086,0.00466321991956779,0.0022389473056433967,0.001100103175200588,0.0005443424351287715,0.0002699438491272116,0.06740501222153981,0.025043781121816627,0.01025627604460086,0.00466321991956779,0.0022389473056433967,0.001100103175200588,0.0005443424351287715,0.0002699438491272116,0.06760313268462648,0.025150927984724607,0.010273254239244056,0.004665454221366665,0.0022392176429856525,0.0011001356362306644,0.0005443464191284787,0.0002699443502875932,0.004262230654802712,0.0006732916075347234,9.692116257359329e-5,1.2833874292171586e-5,1.6565853691263012e-6,2.1397033042622892e-7,2.8500018542369582e-8,2.4153046498337482e-9,0.004262230654802712,0.0006732916075347234,9.692116257359329e-5,1.2833874292171586e-5,1.6565853691263012e-6,2.1397033042622892e-7,2.8500018542369582e-8,2.4153046498337482e-9,0.004331048943017182,0.0006932792703445457,9.9058628556843e-5,1.3003872020761055e-5,1.668416519428289e-6,2.147496417900171e-7,2.8555303884118433e-8,2.418477968559152e-9
0.1700439453125,0.05868307326596748,0.02186214423800598,0.009102548506373194,0.004165386676887598,0.002008842347295092,0.0009890289248565636,0.0004900220676243679,0.00024333619544435601,0.05868307326596748,0.02186214423800598,0.009102548506373194,0.004165386676887598,0.002008842347295092,0.0009890289248565636,0.0004900220676243679,0.00024333619544435601,0.05950166703860936,0.022221704624547447,0.009118810982086946,0.004165178174872107,0.002008830732174136,0.0009890183118170758,0.0004900204747509798,0.00024333597030336764,0.07010962477387929,0.025652534710589453,0.010308195917106121,0.0046585959422406915,0.002235577439956933,0.0010989911491807226,0.0005440145865007952,0.00026983859364372126,0.07010962477387929,0.025652534710589453,0.010308195917106121,0.0046585959422406915,0.002235577439956933,0.0010989911491807226,0.0005440145865007952,0.00026983859364372126,0.0704829373374521,0.02577144664065131,0.010326686295271774,0.004661092026151657,0.002235879966792248,0.0010990273386985094,0.0005440190251425599,0.00026983915253296886,0.004609308343091843,0.0007687348923097853,0.00011059611010830496,1.4487676281532625e-5,1.8602946910753198e-6,2.397146452054968e-7,3.1835259725429966e-8,2.6706967812275394e-9,0.004609308343091843,0.0007687348923097853,0.00011059611010830496,1.4487676281532625e-5,1.8602946910753198e-6,2.397146452054968e-7,3.1835259725429966e-8,2.6706967812275394e-9,0.004701055188645116,0.0007849498259995036,0.00011264541114287016,1.4660583773823629e-5,1.8725367715363878e-6,2.4052623724636573e-7,3.189381088692584e-8,2.6740328482396953e-9
0.1800537109375,0.06158943541943494,0.02178362426368069,0.009025718538717318,0.00414833594222031,0.0020050451182947837,0.0009877561351010467,0.0004896858404867485,0.000243264751109141,0.06158943541943494,0.02178362426368069,0.009025718538717318,0.00414833594222031,0.0020050451182947837,0.0009877561351010467,0.0004896858404867485,0.000243264751109141,0.06373652691026647,0.02214201630309688,0.00906303946156527,0.004147955507217227,0.002004908117561363,0.0009877343185266173,0.0004896827922194929,0.00024326433014998405,0.07711761527982115,0.02628939038686495,0.010346343267615347,0.004651271342391865,0.0022313878168986174,0.0010976079755673311,0.0005436412204968306,0.00026974816621428246,0.07711761527982115,0.02628939038686495,0.010346343267615347,0.004651271342391865,0.0022313878168986174,0.0010976079755673311,0.0005436412204968306,0.00026974816621428246,0.07809797869234207,0.026412789527754645,0.010365507941951723,0.004653965881879795,0.0022317172671523756,0.0010976474047626813,0.0005436460501929908,0.00026974877468964234,0.005423749379097126,0.0008725808652178943,0.0001226780657462114,1.6069049101206233e-5,2.0636627176434617e-6,2.666797116805939e-7,3.533755646956699e-8,2.9387864316667242e-9,0.005423749379097126,0.0008725808652178943,0.0001226780657462114,1.6069049101206233e-5,2.0636627176434617e-6,2.666797116805939e-7,3.533755646956699e-8,2.9387864316667242e-9,0.005623548929614001,0.0008821609859133182,0.00012454487686615825,1.6239482933644926e-5,2.0760225328484603e-6,2.675071833521153e-7,3.539809894027163e-8,2.9422163636532706e-9
0.19000244140625,0.06373693066759197,0.021857035180363624,0.009043311707739435,0.004140503808373003,0.001998674945715951,0.000986219951612864,0.0004893003409206162,0.00024319991013712955,0.06373693066759197,0.021857035180363624,0.009043311707739435,0.004140503808373003,0.001998674945715951,0.000986219951612864,0.0004893003409206162,0.00024319991013712955,0.06588084457922941,0.02227197512446048,0.009056239584776691,0.004140867294393369,0.0019984857576688586,0.0009861847417120787,0.0004892954420315971,0.0002431992600713125,0.08119183323454682,0.026711299799991654,0.010379574892750919,0.004640942121122947,0.0022259715635674433,0.0010959610531453836,0.0005432253766435572,0.000269675568594909,0.08119183323454682,0.026711299799991654,0.010379574892750919,0.004640942121122947,0.0022259715635674433,0.0010959610531453836,0.0005432253766435572,0.000269675568594909,0.08254555348797765,0.026827068332401532,0.010398704915031653,0.004643782229822556,0.002226323799561174,0.0010960030569450387,0.0005432305114551367,0.00026967621540696505,0.005924768031835391,0.0009457331420226606,0.00013518121951151048,1.769645914898302e-5,2.282993741811008e-6,2.943572167699607e-7,3.894671678298057e-8,3.2128448959170305e-9,0.005924768031835391,0.0009457331420226606,0.00013518121951151048,1.769645914898302e-5,2.282993741811008e-6,2.943572167699607e-7,3.894671678298057e-8,3.2128448959170305e-9,0.006179911158398868,0.0009486528099483248,0.00013675519004403486,1.7858931792932107e-5,2.295149968276429e-6,2.951817543001422e-7,3.900782026474749e-8,3.2163015926798824e-9
0.20001220703125,0.06710867453774788,0.022278636986268367,0.00903933151557875,0.004126352301838853,0.001993641703532382,0.0009844351787617277,0.0004888778824800525,0.0002431444540881521,0.06710867453774788,0.022278636986268367,0.00903933151557875,0.004126352301838853,0.001993641703532382,0.0009844351787617277,0.0004888778824800525,0.0002431444540881521,0.06976457615493764,0.022639583437791908,0.00906404001697303,0.004125703042044608,0.001993307727908459,0.000984383993809652,0.000488870954004732,0.0002431435380133236,0.08536324618318288,0.027317676667189737,0.010407392606523949,0.00462755569313926,0.0022198585854103026,0.0010940596045172601,0.0005427703552481737,0.00026962182359144065,0.08536324618318288,0.027317676667189737,0.010407392606523949,0.00462755569313926,0.0022198585854103026,0.0010940596045172601,0.0005427703552481737,0.00026962182359144065,0.08708904832405909,0.0274023934863897,0.01042561290886944,0.0046304734830841954,0.0022202258885372765,0.0010941033539539973,0.0005427756885437695,0.00026962249526349456,0.006511882910637616,0.0010593057067412811,0.00014788257378166035,1.933828258389668e-5,2.4930374291158223e-6,3.2216236710528485e-7,4.2588831956260586e-8,3.4904440008007777e-9,0.006511882910637616,0.0010593057067412811,0.00014788257378166035,1.933828258389668e-5,2.4930374291158223e-6,3.2216236710528485e-7,4.2588831956260586e-8,3.4904440008007777e-9,0.00678822016119556,0.0010483062428314279,0.0001490467369560956,1.9486890711881784e-5,2.504660296691078e-6,3.229633117674901e-7,4.2648955090205875e-8,3.4938467259909476e-9
0.21002197265625,0.07025784407645326,0.022526556202809845,0.008903612688059354,0.004096761640721395,0.0019858067585068824,0.0009824462378238803,0.0004884214725751243,0.00024309699123114834,0.07025784407645326,0.022526556202809845,0.008903612688059354,0.004096761640721395,0.0019858067585068824,0.0009824462378238803,0.0004884214725751243,0.00024309699123114834,0.07347765202507074,0.02281876024562115,0.008966769586548571,0.0040953868586586705,0.001985409581842813,0.0009823772846938464,0.0004884122269897429,0.00024309578807003566,0.08937227132923216,0.02771004049036494,0.01042905900460433,0.004609212542146435,0.0022124556803465915,0.001091914615195659,0.0005422796243177573,0.00026958857416138767,0.08937227132923216,0.02771004049036494,0.01042905900460433,0.004609212542146435,0.0022124556803465915,0.001091914615195659,0.0005422796243177573,0.00026958857416138767,0.09143877871270038,0.02776782179415117,0.010445337677585213,0.004612119760185772,0.0022128304359062606,0.0010919591347156614,0.0005422850310954223,0.00026958925451423237,0.0071971612413136874,0.001135860401101586,0.00016053364773752727,2.1119109445922555e-5,2.709661643927343e-6,3.494516206341015e-7,4.6179732482638706e-8,3.76351654013278e-9,0.0071971612413136874,0.001135860401101586,0.00016053364773752727,2.1119109445922555e-5,2.709661643927343e-6,3.494516206341015e-7,4.6179732482638706e-8,3.76351654013278e-9,0.00742870855679569,0.0011133950878514307,0.00016116897180558186,2.1245408834932465e-5,2.720350793998033e-6,3.5020716261639105e-7,4.6237306827574527e-8,3.766786145853571e-9
0.22003173828125,0.0762894333541617,0.022936427452628687,0.008895492789697724,0.004071353742641274,0.001978274918574357,0.0009802268849615373,0.0004879195898275977,0.00024305864247560344,0.0762894333541617,0.022936427452628687,0.008895492789697724,0.004071353742641274,0.001978274918574357,0.0009802268849615373,0.0004879195898275977,0.00024305864247560344,0.07946399282262288,0.023369641719612855,0.008913213269117289,0.004070493213708421,0.0019776996877262317,0.0009801400035705783,0.0004879081408984037,0.00024305715284440212,0.09593263219567019,0.028327910178882875,0.010443620808383937,0.004589151445991729,0.0022044883756199996,0.0010895388368520591,0.0005417567033774395,0.00026957612122097623,0.09593263219567019,0.028327910178882875,0.010443620808383937,0.004589151445991729,0.0022044883756199996,0.0010895388368520591,0.0005417567033774395,0.00026957612122097623,0.09851903643315359,0.028360567439127227,0.010456793037845455,0.004591946604175126,0.002204861075429814,0.0010895830249485067,0.0005417620430149712,0.0002695767919801292,0.008854805361910491,0.0012488994642996802,0.00017286781236924614,2.2674678419947878e-5,2.90713438849631e-6,3.7554485131031545e-7,4.962887856624613e-8,4.0252913755368074e-9,0.008854805361910491,0.0012488994642996802,0.00017286781236924614,2.2674678419947878e-5,2.90713438849631e-6,3.7554485131031545e-7,4.962887856624613e-8,4.0252913755368074e-9,0.008693739504490872,0.0012081152512852843,0.00017285834221649211,2.2774325987875222e-5,2.9165755036136215e-6,3.762327980805612e-7,4.968236023501226e-8,4.028343274325203e-9
0.23004150390625,0.07807495380133334,0.023094214605357186,0.008880118239237565,0.004052160427984071,0.0019692706681173505,0.0009779151144107229,0.00048740330910576764,0.0002430293511020582,0.07807495380133334,0.023094214605357186,0.008880118239237565,0.004052160427984071,0.0019692706681173505,0.0009779151144107229,0.00048740330910576764,0.0002430293511020582,0.08174377207810662,0.023675216166545617,0.008912394878702793,0.004049858280654149,0.001968626711015126,0.0009778116530718434,0.0004873894447037189,0.0002430275779458174,0.09811787063350613,0.028789855661742005,0.01044993410280395,0.004565765837068706,0.0021951868077844695,0.0010869468532634975,0.0005412050666589599,0.0002695839057839731,0.09811787063350613,0.028789855661742005,0.01044993410280395,0.004565765837068706,0.0021951868077844695,0.0010869468532634975,0.0005412050666589599,0.0002695839057839731,0.10087909974201752,0.028827874039459685,0.010458729183425214,0.004568338339985637,0.0021955466436392665,0.0010869895048319885,0.0005412101858585015,0.00026958454694339835,0.009785020781949257,0.001321914488148575,0.00018460888153717781,2.4130413645147222e-5,3.0996554523735694e-6,3.9975082554670444e-7,5.2843594475429696e-8,4.2688865982465635e-9,0.009785020781949257,0.001321914488148575,0.00018460888153717781,2.4130413645147222e-5,3.0996554523735694e-6,3.9975082554670444e-7,5.2843594475429696e-8,4.2688865982465635e-9,0.009254378107835672,0.0012695337400360916,0.00018384711102691106,2.4197648782801617e-5,3.1074213994214687e-6,4.0034946644330716e-7,5.289152235937822e-8,4.27164958981797e-9
0.24005126953125,0.07891070792517572,0.022945446302049255,0.008702304204681315,0.004012107771355359,0.0019605772242277564,0.0009753233559304703,0.00048684420228592326,0.0002430092988264928,0.07891070792517572,0.022945446302049255,0.008702304204681315,0.004012107771355359,0.0019605772242277564,0.0009753233559304703,0.00048684420228592326,0.0002430092988264928,0.08313278752755393,0.023752480210987525,0.008782673097744512,0.004010073115323065,0.0019598360405877397,0.0009752021248582906,0.0004868282033607593,0.0002430072634240701,0.09944397658423033,0.029560677657223408,0.01044669363631336,0.004538961177756971,0.002185468271263804,0.0010841551972259424,0.0005406280847391881,0.00026961052878135745,0.09944397658423033,0.029560677657223408,0.01044669363631336,0.004538961177756971,0.002185468271263804,0.0010841551972259424,0.0005406280847391881,0.00026961052878135745,0.10233828482131747,0.029634372547812354,0.010449758113548677,0.004541189787373485,0.002185804813338499,0.0010841950262064793,0.0005406328204650388,0.00026961111897158666,0.010726970479199585,0.001427556001598454,0.00019548043121519104,2.5448669642698843e-5,3.2638006793076085e-6,4.2139496251180366e-7,5.5733235633936854e-8,4.487586725988274e-9,0.010726970479199585,0.001427556001598454,0.00019548043121519104,2.5448669642698843e-5,3.2638006793076085e-6,4.2139496251180366e-7,5.5733235633936854e-8,4.487586725988274e-9,0.009726143779106947,0.0013592052221901457,0.0001938724838535882,2.5478283445961508e-5,3.2696493488394332e-6,4.218839106385058e-7,5.577427448895337e-8,4.4899707278660925e-9
0.25006103515625,0.08066242801459496,0.02307495680802622,0.008583606374128222,0.003978260200513131,0.0019495722753361355,0.0009725436980056014,0.00048626775609580356,0.00024299861517122705,0.08066242801459496,0.02307495680802622,0.008583606374128222,0.003978260200513131,0.0019495722753361355,0.0009725436980056014,0.00048626775609580356,0.00024299861517122705,0.08474644022768114,0.023712663471366035,0.008618927639418399,0.003976019166164945,0.0019486400422451021,0.0009724033146705009,0.000486249785045136,0.00024299635528655025,0.09960282745799294,0.030331112287293675,0.010428234231059003,0.004505433041769889,0.002174403156347481,0.0010811824991798843,0.0005400290086918878,0.00026965380818791895,0.09960282745799294,0.030331112287293675,0.010428234231059003,0.004505433041769889,0.002174403156347481,0.0010811824991798843,0.0005400290086918878,0.00026965380818791895,0.10272818783565882,0.03043001654421818,0.010422595759203391,0.004507133689079334,0.0021747029483621346,0.0010812181603613005,0.0005400331909507608,0.0002696543250329789,0.012402436535172074,0.001528682722752865,0.00020700390141082216,2.66975753677691e-5,3.410899917221742e-6,4.39847880345996e-7,5.821329179820879e-8,4.675145445637174e-9,0.012402436535172074,0.001528682722752865,0.00020700390141082216,2.66975753677691e-5,3.410899917221742e-6,4.39847880345996e-7,5.821329179820879e-8,4.675145445637174e-9,0.0103117089095746,0.0014431752541610471,0.00020428294692694375,2.6680730467468724e-5,3.414439150027453e-6,4.4020891849018473e-7,5.8246269635894336e-8,4.677084626178671e-9
0.260009765625,0.08227581686011692,0.02329094243123462,0.008588644700896675,0.003942968437749909,0.0019386742975505715,0.0009698823106442537,0.00048567633958937424,0.00024299023320639368,0.08227581686011692,0.02329094243123462,0.008588644700896675,0.003942968437749909,0.0019386742975505715,0.0009698823106442537,0.00048567633958937424,0.00024299023320639368,0.08644478885646449,0.02376274280679106,0.008609468288382233,0.003938403989336144,0.001937579615330163,0.0009697329033615585,0.00048565665659226043,0.0002429878251863983,0.0986706316632139,0.030765634865906367,0.010399087490535999,0.0044712250362743304,0.0021630950520630976,0.001078127784227107,0.0005394186323551698,0.0002697104887760736,0.0986706316632139,0.030765634865906367,0.010399087490535999,0.0044712250362743304,0.0021630950520630976,0.001078127784227107,0.0005394186323551698,0.0002697104887760736,0.10194543164849956,0.030848167913809742,0.010384734460239027,0.004472304221326428,0.0021633476878121826,0.001078158045569583,0.0005394220966722032,0.0002697109098894364,0.013006539000434268,0.0015925614255595307,0.000215050970660611,2.761547425238183e-5,3.5227122759042004e-6,4.5424286442668224e-7,6.018799525088967e-8,4.825222945961366e-9,0.013006539000434268,0.0015925614255595307,0.000215050970660611,2.761547425238183e-5,3.5227122759042004e-6,4.5424286442668224e-7,6.018799525088967e-8,4.825222945961366e-9,0.010401523545264463,0.0014925510330210544,0.0002113483445624684,2.755285710960295e-5,3.5238209430970724e-6,4.5446435987061434e-7,6.021205998424372e-8,4.826666211406885e-9
0.27001953125,0.08310721813884535,0.023714996101674966,0.00841574490016896,0.0038983323788127702,0.0019279241651843203,0.000966690150420134,0.00048505277336168,0.00024298992557900164,0.08310721813884535,0.023714996101674966,0.00841574490016896,0.0038983323788127702,0.0019279241651843203,0.000966690150420134,0.00048505277336168,0.00024298992557900164,0.08761680288581197,0.02426888900732875,0.008453944006101385,0.003895597491336819,0.0019269154334794348,0.0009665297843522701,0.0004850318556146165,0.00024298738099599705,0.09733466880029903,0.03121543813621889,0.010355997936653129,0.004433464068946074,0.0021510961192041694,0.0010748610942004323,0.000538784964945353,0.0002697778439326393,0.09733466880029903,0.03121543813621889,0.010355997936653129,0.004433464068946074,0.0021510961192041694,0.0010748610942004323,0.000538784964945353,0.0002697778439326393,0.10081168120558821,0.031212447387835834,0.01033168695880213,0.004433785498969647,0.002151289501184437,0.0010748844334032921,0.0005387875269878453,0.0002697781454031233,0.013382924852903549,0.0016784584935044785,0.00022145650597131056,2.8298545451191513e-5,3.603503806871383e-6,4.6484958780010364e-7,6.16452912568153e-8,4.935132360454962e-9,0.013382924852903549,0.0016784584935044785,0.00022145650597131056,2.8298545451191513e-5,3.603503806871383e-6,4.6484958780010364e-7,6.16452912568153e-8,4.935132360454962e-9,0.010358072969309882,0.001550470463415464,0.0002167509160856229,2.818797577386294e-5,3.6020157840853408e-6,4.6491640862554273e-7,6.165961452768042e-8,4.9360372641303705e-9
0.280029296875,0.08324647754902637,0.024142334834675823,0.008155251196026855,0.0038593232147542517,0.0019155843379704317,0.0009637737415633503,0.0004844075574689099,0.0002429886782886948,0.08324647754902637,0.024142334834675823,0.008155251196026855,0.0038593232147542517,0.0019155843379704317,0.0009637737415633503,0.0004844075574689099,0.0002429886782886948,0.08798541960542165,0.024499571122161994,0.008226386399747565,0.0038538254536222374,0.0019144532619457947,0.0009636036249114154,0.0004843856793583535,0.00024298606231035785,0.09586144394255888,0.031383020207006236,0.010297711557650394,0.004392208418927427,0.002137833256958771,0.0010714826244938639,0.0005381385725061892,0.00026985170376963045,0.09586144394255888,0.031383020207006236,0.010297711557650394,0.004392208418927427,0.002137833256958771,0.0010714826244938639,0.0005381385725061892,0.00026985170376963045,0.09960707664355516,0.03130120447814329,0.010262287966587907,0.004391638113659595,0.0021379513679541467,0.0010714976331901282,0.0005381400556431454,0.00026985186215635156,0.01350307768119029,0.0017254890115042092,0.00022604826584626906,2.872626441502612e-5,3.652196599559808e-6,4.709195213701136e-7,6.251220976264848e-8,5.000462480864783e-9,0.01350307768119029,0.0017254890115042092,0.00022604826584626906,2.872626441502612e-5,3.652196599559808e-6,4.709195213701136e-7,6.251220976264848e-8,5.000462480864783e-9,0.010197894877764182,0.001576078373902334,0.0002203458759603647,2.8566812453950664e-5,3.647874560239644e-6,4.708239098424222e-7,6.251630298456001e-8,5.000792629052659e-9
0.2900390625,0.08065229499698562,0.024298665284616175,0.008170312364779848,0.0038050591599079744,0.0019023104569993652,0.0009604049608176983,0.0004837582752150845,0.00024298666118476476,0.08065229499698562,0.024298665284616175,0.008170312364779848,0.0038050591599079744,0.0019023104569993652,0.0009604049608176983,0.0004837582752150845,0.00024298666118476476,0.08629511363389576,0.0247548109392339,0.008161169029035076,0.003802096376214532,0.0019010509938609866,0.0009602413425277916,0.00048373696810195355,0.00024298413946325718,0.09363595459372626,0.03152330137665408,0.010223194628733811,0.004347588975826545,0.0021246603903829213,0.001068020557029903,0.0005374827032718755,0.00026992794706651223,0.09363595459372626,0.03152330137665408,0.010223194628733811,0.004347588975826545,0.0021246603903829213,0.001068020557029903,0.0005374827032718755,0.00026992794706651223,0.09812008012019675,0.031352718105256694,0.01017567955317485,0.004345999068141922,0.0021246945564393676,0.0010680258385919645,0.0005374829327527428,0.00026992793919158734,0.013008342570707564,0.0017759330416396084,0.00022870019817821654,2.888522840192347e-5,3.662544787033001e-6,4.7224838500072016e-7,6.276133902947454e-8,5.019184611018207e-9,0.013008342570707564,0.0017759330416396084,0.00022870019817821654,2.888522840192347e-5,3.662544787033001e-6,4.7224838500072016e-7,6.276133902947454e-8,5.019184611018207e-9,0.00964964811055618,0.0015959229826085775,0.00022203466805269253,2.8677250675152856e-5,3.6554930681844006e-6,4.719869524038161e-7,6.275502264534501e-8,5.018936013543699e-9
0.300048828125,0.07897925129939927,0.023895199861825697,0.00808031503371158,0.0037586259764932077,0.0018886087888766293,0.0009572830424736828,0.0004831043387709244,0.00024298721589410967,0.07897925129939927,0.023895199861825697,0.00808031503371158,0.0037586259764932077,0.0018886087888766293,0.0009572830424736828,0.0004831043387709244,0.00024298721589410967,0.08603714099812379,0.02488709051146055,0.008089922863641923,0.0037544061332272765,0.0018873942083262756,0.0009571054888064338,0.0004830831927117046,0.00024298474400119988,0.09336689349652896,0.03160924834459345,0.010131727226956811,0.004294880861906473,0.002110374127795521,0.0010645054657797731,0.0005368207938129337,0.00027000236491761835,0.09336689349652896,0.03160924834459345,0.010131727226956811,0.004294880861906473,0.002110374127795521,0.0010645054657797731,0.0005368207938129337,0.00027000236491761835,0.09829667796235753,0.03143201677864621,0.010071409339406109,0.004292033512870326,0.0021103076881305183,0.0010644996510357986,0.0005368195987859147,0.00027000216819480697,0.012485918652640123,0.0017956200613283974,0.0002293385852506381,2.8743241980827875e-5,3.6350564088669636e-6,4.68779573942977e-7,6.238463447612355e-8,4.990707887410317e-9,0.012485918652640123,0.0017956200613283974,0.0002293385852506381,2.8743241980827875e-5,3.6350564088669636e-6,4.68779573942977e-7,6.238463447612355e-8,4.990707887410317e-9,0.009342864460261191,0.0015997758217018718,0.00022177008609732774,2.8483797799824777e-5,3.6251835987523428e-6,4.6835343736320604e-7,6.236798233568073e-8,4.989877415901334e-9
0.31005859375,0.0790092782616728,0.02340814024776203,0.0078081110236985106,0.0037046385907963434,0.0018760099733001923,0.0009538892638881998,0.0004824427347896592,0.00024298227515708327,0.0790092782616728,0.02340814024776203,0.0078081110236985106,0.0037046385907963434,0.0018760099733001923,0.0009538892638881998,0.0004824427347896592,0.00024298227515708327,0.08574548120886165,0.024765703411787174,0.007856654738554422,0.00369760405494679,0.0018748916099446816,0.0009537345043020178,0.00048242208229776825,0.00024297992248317046,0.09384564060228588,0.03178933024879004,0.010022886776122467,0.004244003934183805,0.0020964576142235704,0.0010609700994813316,0.0005361565393235008,0.00027007083442999366,0.09384564060228588,0.03178933024879004,0.010022886776122467,0.004244003934183805,0.0020964576142235704,0.0010609700994813316,0.0005361565393235008,0.00027007083442999366,0.099245207869281,0.0316913339867831,0.009949297344200053,0.0042399044052946816,0.0020962840751442453,0.0010609518635072783,0.0005361537550677205,0.0002700704272308015,0.011881361018200571,0.0018071682254462893,0.00022794581732440695,2.8329380050479666e-5,3.573013762894202e-6,4.606087265997663e-7,6.139378049557282e-8,4.9159104730541296e-9,0.011881361018200571,0.0018071682254462893,0.00022794581732440695,2.8329380050479666e-5,3.573013762894202e-6,4.606087265997663e-7,6.139378049557282e-8,4.9159104730541296e-9,0.009072981295558932,0.0015973209405636144,0.00021955825180581924,2.802615024336451e-5,3.5605668122904478e-6,4.6002343239136127e-7,6.13671559386894e-8,4.914516719747502e-9
0.32000732421875,0.07964538035363253,0.022907989643503233,0.007589705209613373,0.0036561926522558357,0.0018622048536819714,0.0009506086173150367,0.0004817850144881871,0.00024297039459064002,0.07964538035363253,0.022907989643503233,0.007589705209613373,0.0036561926522558357,0.0018622048536819714,0.0009506086173150367,0.0004817850144881871,0.00024297039459064002,0.08556851691024468,0.024323528049704286,0.007611566732300767,0.003651672421000839,0.0018609554304548546,0.000950435372153727,0.0004817664187321411,0.00024296819806714687,0.09506772189974841,0.031927557292438284,0.009896568086689147,0.004190728938412805,0.0020816658108183876,0.0010574490315279118,0.0005354939474641023,0.0002701291660632067,0.09506772189974841,0.031927557292438284,0.009896568086689147,0.004190728938412805,0.0020816658108183876,0.0010574490315279118,0.0005354939474641023,0.0002701291660632067,0.10094005742949262,0.03191590537597387,0.009809432792795017,0.00418529016514655,0.0020813688068824525,0.0010574171127780165,0.0005354894180019495,0.0002701285296006386,0.01128472948272831,0.0018054540758390015,0.00022456159168867507,2.7656110285683178e-5,3.472150938109411e-6,4.479815323263823e-7,5.981968671044887e-8,4.797948983691659e-9,0.01128472948272831,0.0018054540758390015,0.00022456159168867507,2.7656110285683178e-5,3.472150938109411e-6,4.479815323263823e-7,5.981968671044887e-8,4.797948983691659e-9,0.008878888328596502,0.001591774280589041,0.00021545794889919715,2.7313008051258256e-5,3.4571878548779796e-6,4.4724685484857964e-7,5.978372428635998e-8,4.796022595647383e-9
0.33001708984375,0.07802826310249794,0.02255871455507333,0.00757042610900437,0.0036022397319944916,0.001848203558711478,0.0009474354809498483,0.00048114093948338656,0.00024295415549176414,0.07802826310249794,0.02255871455507333,0.00757042610900437,0.0036022397319944916,0.001848203558711478,0.0009474354809498483,0.00048114093948338656,0.00024295415549176414,0.08635119144449685,0.02395358597071483,0.007550075393491686,0.003594455938785793,0.0018469126826435598,0.0009472925920150769,0.0004811236661836402,0.00024295227005076062,0.09917453742937125,0.0320678482191114,0.009753087482502597,0.004135560723859697,0.0020675577493000194,0.001053978174393404,0.0005348373694984722,0.00027017463143258485,0.09917453742937125,0.0320678482191114,0.009753087482502597,0.004135560723859697,0.0020675577493000194,0.001053978174393404,0.0005348373694984722,0.00027017463143258485,0.105937354829704,0.03216794632194523,0.009652374938056154,0.0041287141041605685,0.0020671336564901783,0.0010539313973894216,0.0005348309507309267,0.00027017374595402773,0.010441270782313957,0.0017914480138568774,0.0002192824529728132,2.6742969100985894e-5,3.3449871297995504e-6,4.312849964945275e-7,5.771105873401883e-8,4.638969925077307e-9,0.010441270782313957,0.0017914480138568774,0.0002192824529728132,2.6742969100985894e-5,3.3449871297995504e-6,4.312849964945275e-7,5.771105873401883e-8,4.638969925077307e-9,0.008814589212478907,0.001575385703934759,0.0002095793365224941,2.6364746667133986e-5,3.3278620682370887e-6,4.3041453080554487e-7,5.766661403022902e-8,4.636580400126827e-9
0.34002685546875,0.07851968539076615,0.023026907648046054,0.007342880811955194,0.003540636135257069,0.0018347548321805973,0.0009441587498046584,0.00048050369159660276,0.00024292762419258034,0.07851968539076615,0.023026907648046054,0.007342880811955194,0.003540636135257069,0.0018347548321805973,0.0009441587498046584,0.00048050369159660276,0.00024292762419258034,0.0875873352862325,0.02386677769177326,0.007362145837107804,0.0035329461007760203,0.0018337155578858747,0.0009440227387905694,0.00048048883931669665,0.0002429259635203982,0.10159699392181563,0.03201123349470178,0.009559399325352153,0.004073400469569701,0.002052893741038727,0.0010505941657062696,0.0005341915044597101,0.00027020391978049325,0.10159699392181563,0.03201123349470178,0.009559399325352153,0.004073400469569701,0.002052893741038727,0.0010505941657062696,0.0005341915044597101,0.00027020391978049325,0.10875786214676744,0.03214915334918026,0.00944275377439238,0.004064949673533951,0.002052327486631663,0.0010505314683172515,0.0005341830679222889,0.0002702027692826943,0.010305028013479413,0.0017628207011184075,0.0002106609059350615,2.5493605097550467e-5,3.182975816108928e-6,4.11032484971868e-7,5.513220083667908e-8,4.44433425607446e-9,0.010305028013479413,0.0017628207011184075,0.0002106609059350615,2.5493605097550467e-5,3.182975816108928e-6,4.11032484971868e-7,5.513220083667908e-8,4.44433425607446e-9,0.008951955144058396,0.0015427301483167733,0.00020040388441867625,2.508301147585941e-5,3.1638777693645435e-6,4.100432081242201e-7,5.50803599724698e-8,4.441541019353393e-9
0.35003662109375,0.08138053723493706,0.023304871121118072,0.006988611012807159,0.0034920857249731234,0.0018221437881521863,0.0009411495452676501,0.000479901609819542,0.00024289501858774717,0.08138053723493706,0.023304871121118072,0.006988611012807159,0.0034920857249731234,0.0018221437881521863,0.0009411495452676501,0.000479901609819542,0.00024289501858774717,0.0895768459457247,0.023989825720426912,0.007045932297328064,0.003487240970518937,0.0018209520171649676,0.0009410304695769301,0.0004798885870020385,0.00024289362730358044,0.10392119038501446,0.03183377405727164,0.009381560886617811,0.004016284006838264,0.0020392370986698862,0.0010473336381285807,0.0005335613714234251,0.00027021476647827935,0.10392119038501446,0.03183377405727164,0.009381560886617811,0.004016284006838264,0.0020392370986698862,0.0010473336381285807,0.0005335613714234251,0.00027021476647827935,0.11144197866267073,0.03195784903782006,0.00925219186963642,0.004006346508288319,0.0020385285324153574,0.0010472541041305122,0.0005335508086998445,0.00027021333796941417,0.01038220169978622,0.0017337717135691376,0.0002018046640820098,2.4171268289172833e-5,3.0063013899772683e-6,3.878432826217542e-7,5.216010467745311e-8,4.219740139992443e-9,0.01038220169978622,0.0017337717135691376,0.0002018046640820098,2.4171268289172833e-5,3.0063013899772683e-6,3.878432826217542e-7,5.216010467745311e-8,4.219740139992443e-9,0.009178064383411233,0.0015088937613555726,0.00019122895032155617,2.3737457650826544e-5,2.985646806873897e-6,3.867550264110573e-7,5.2102120460233854e-8,4.216608242623563e-9
0.36004638671875,0.0875871653387171,0.023290654651058874,0.006940772755018456,0.003437623386016937,0.0018087405701745622,0.0009382953427990403,0.0004793109455825084,0.00024285262244994914,0.0875871653387171,0.023290654651058874,0.006940772755018456,0.003437623386016937,0.0018087405701745622,0.0009382953427990403,0.0004793109455825084,0.00024285262244994914,0.09465319387773134,0.023994512180949,0.006911871707171576,0.003429656779055036,0.0018077679297990139,0.0009381923015174242,0.00047929983206964076,0.00024285155146141411,0.10740192679055856,0.031380617234431966,0.009190627479180523,0.003959354890445847,0.0020254022825250653,0.0010442323939878686,0.0005329522491376915,0.00027020564523614504,0.10740192679055856,0.031380617234431966,0.009190627479180523,0.003959354890445847,0.0020254022825250653,0.0010442323939878686,0.0005329522491376915,0.00027020564523614504,0.11552455857228709,0.03146955235828473,0.00904918816877491,0.003947924531801612,0.0020245387250884257,0.0010441352910698677,0.0005329394768922478,0.000270203929391864,0.01105083854283485,0.0016729180282445744,0.00019167688060758913,2.2710712582685906e-5,2.8030713465887776e-6,3.6241705881196516e-7,4.8881020443277526e-8,3.971564804028362e-9,0.01105083854283485,0.0016729180282445744,0.00019167688060758913,2.2710712582685906e-5,2.8030713465887776e-6,3.6241705881196516e-7,4.8881020443277526e-8,3.971564804028362e-9,0.009736663697604352,0.001439801513305453,0.00018091583555387685,2.2259989055920248e-5,2.781156725298902e-6,3.6125203062229e-7,4.8818273186473746e-8,3.968173984282586e-9
0.37005615234375,0.08863077139587089,0.022747848714092075,0.0068323837466825925,0.003387980145379517,0.0017976940421371142,0.0009356324232745681,0.0004787663338615857,0.00024280223405280643,0.08863077139587089,0.022747848714092075,0.0068323837466825925,0.003387980145379517,0.0017976940421371142,0.0009356324232745681,0.0004787663338615857,0.00024280223405280643,0.09582187789978293,0.023842915992136948,0.006817803483080976,0.003380979520367465,0.001796879880478529,0.000935544928848772,0.0004787580963672786,0.0002428014958558574,0.10825724606500706,0.030987360934663498,0.008988793237542519,0.0039033977571210072,0.002012872936434932,0.0010413245052848124,0.0005323695788148712,0.00027017582026161736,0.10825724606500706,0.030987360934663498,0.008988793237542519,0.0039033977571210072,0.002012872936434932,0.0010413245052848124,0.0005323695788148712,0.00027017582026161736,0.11662676686875334,0.031072646314221096,0.008836054360363577,0.003890487714130033,0.002011858289110748,0.0010412093279141645,0.0005323545443153266,0.00027017381210678684,0.011515096297482994,0.001620658234556099,0.00018052846969337117,2.1153241768678864e-5,2.5984769497621707e-6,3.3550392931933155e-7,4.538655338458545e-8,3.7065913244689853e-9,0.011515096297482994,0.001620658234556099,0.00018052846969337117,2.1153241768678864e-5,2.5984769497621707e-6,3.3550392931933155e-7,4.538655338458545e-8,3.7065913244689853e-9,0.009970436060416966,0.0013837217724824388,0.00016972111871749304,2.069229011656714e-5,2.5757499206715497e-6,3.3428633223622213e-7,4.532053479467205e-8,3.703030465071866e-9
0.3800048828125,0.08816424008527428,0.021705364292251166,0.006545349645752681,0.0033376744214309354,0.0017859378651081442,0.0009331580736797573,0.0004782656097993526,0.00024274300764771673,0.08816424008527428,0.021705364292251166,0.006545349645752681,0.0033376744214309354,0.0017859378651081442,0.0009331580736797573,0.0004782656097993526,0.00024274300764771673,0.09645525088485535,0.023137500645757737,0.006582295472055867,0.0033320206555752965,0.0017851108810450103,0.0009330909616382793,0.00047825924186344575,0.0002427425017620079,0.10842265462772943,0.030314162902142307,0.00877866886817067,0.0038439261237957077,0.0020005650317928758,0.0010386413683747292,0.0005318253334728681,0.0002701257345199292,0.10842265462772943,0.030314162902142307,0.00877866886817067,0.0038439261237957077,0.0020005650317928758,0.0010386413683747292,0.0005318253334728681,0.0002701257345199292,0.11701153033692725,0.03044872930150226,0.008615483793592095,0.0038294252281387093,0.001999390284310451,0.001038507883873164,0.000531808048093463,0.0002701234358787285,0.011958327399736847,0.00152643571534646,0.00016861548941584525,1.9378524819776562e-5,2.378443049276252e-6,3.078701020184894e-7,4.181404108985279e-8,3.433391085892338e-9,0.011958327399736847,0.00152643571534646,0.00016861548941584525,1.9378524819776562e-5,2.378443049276252e-6,3.078701020184894e-7,4.181404108985279e-8,3.433391085892338e-9,0.010108974513739998,0.0012899488570016085,0.00015791022820099855,1.8914660450031276e-5,2.3553054833434636e-6,3.066258122992737e-7,4.174631681446194e-8,3.4297401696362675e-9
0.3900146484375,0.0874197193228223,0.021053989953690018,0.006360966287763503,0.0032945760037741277,0.0017764676014926498,0.0009309166391905822,0.0004777963020216251,0.0002426764915768646,0.0874197193228223,0.021053989953690018,0.006360966287763503,0.0032945760037741277,0.0017764676014926498,0.0009309166391905822,0.0004777963020216251,0.0002426764915768646,0.09734767584466397,0.02290032512856756,0.006359963928101622,0.0032844663875455917,0.0017758733617801528,0.000930861700668106,0.00047779220221874733,0.0002426761824302097,0.10789462138411071,0.029826171953658956,0.008563225619838388,0.0037926143667910742,0.0019897963244350286,0.0010362107552261124,0.0005313113574483269,0.0002700556386350015,0.10789462138411071,0.029826171953658956,0.008563225619838388,0.0037926143667910742,0.0019897963244350286,0.0010362107552261124,0.0005313113574483269,0.0002700556386350015,0.11668556097490315,0.030024286891859556,0.00839046258852502,0.003776718833862454,0.0019884700246480392,0.0010360590500471639,0.0005312918185953674,0.00027005305340906723,0.012300986115392152,0.001454722764889396,0.0001561926360272945,1.7753542125318887e-5,2.1697322806186813e-6,2.8025937833761946e-7,3.816429611782803e-8,3.1553098887512034e-9,0.012300986115392152,0.001454722764889396,0.0001561926360272945,1.7753542125318887e-5,2.1697322806186813e-6,2.8025937833761946e-7,3.816429611782803e-8,3.1553098887512034e-9,0.010114767761079963,0.001223641051019297,0.00014574844345810142,1.729541523478663e-5,2.1466631735909366e-6,2.7901563139317867e-7,3.8096408709794787e-8,3.1516499904471318e-9
0.4000244140625,0.08736383650925503,0.0207345965258313,0.006288770342303156,0.0032554942284851963,0.0017675723806343199,0.0009289608472768923,0.0004773730510896314,0.0002426027562150259,0.08736383650925503,0.0207345965258313,0.006288770342303156,0.0032554942284851963,0.0017675723806343199,0.0009289608472768923,0.0004773730510896314,0.0002426027562150259,0.09557386090364527,0.02205624639768019,0.006282261319046213,0.003246851697077332,0.001766931330096779,0.0009289392657135177,0.00047737029370995205,0.00024260260462424346,0.10497340030918711,0.029039397652934392,0.008345732051358414,0.0037447051286069993,0.0019796268362699326,0.0010340559277237042,0.0005308395963733082,0.00026996739812234556,0.10497340030918711,0.029039397652934392,0.008345732051358414,0.0037447051286069993,0.0019796268362699326,0.0010340559277237042,0.0005308395963733082,0.00026996739812234556,0.11416725380879322,0.02934789748371537,0.008164214711917897,0.0037274801361849943,0.0019781451147521945,0.0010338864495298766,0.000530817876366806,0.0002699645382428889,0.01245089462297903,0.0013371879018655888,0.00014351251639075643,1.615573128105583e-5,1.9570946259898806e-6,2.533508492716332e-7,3.456366566203137e-8,2.8803095602900633e-9,0.01245089462297903,0.0013371879018655888,0.00014351251639075643,1.615573128105583e-5,1.9570946259898806e-6,2.533508492716332e-7,3.456366566203137e-8,2.8803095602900633e-9,0.009660603923431262,0.0011212112888221177,0.00013349456095092157,1.571225134652449e-5,1.934621418418732e-6,2.5213575094990115e-7,3.449715867350164e-8,2.876717587776302e-9
0.4100341796875,0.08717891223832307,0.02060155356694695,0.006051309926750243,0.003217779570800676,0.0017597911395099526,0.0009273378365830193,0.0004769959725528148,0.0002425247020860536,0.08717891223832307,0.02060155356694695,0.006051309926750243,0.003217779570800676,0.0017597911395099526,0.0009273378365830193,0.0004769959725528148,0.0002425247020860536,0.09479906318132289,0.021605270939660495,0.006089412269044277,0.0032107539970974925,0.0017593992214052034,0.0009273086582196935,0.000476995868208144,0.00024252472517839258,0.10276991153357662,0.028475369495770255,0.008129674336133135,0.0037008851912405166,0.0019711321344945834,0.0010321949293262485,0.0005304145811297986,0.00026986331343836935,0.10276991153357662,0.028475369495770255,0.008129674336133135,0.0037008851912405166,0.0019711321344945834,0.0010321949293262485,0.0005304145811297986,0.00026986331343836935,0.1121896810749396,0.028850101341483355,0.007940144052815524,0.0036824106857103046,0.001969508734213102,0.0010320085199492458,0.0005303908035515981,0.0002698601975449618,0.012205073227032594,0.0012545257672904502,0.00013082718256649634,1.4616141159697037e-5,1.7651284218196227e-6,2.2771498114374888e-7,3.108392017197228e-8,2.614078843313869e-9,0.012205073227032594,0.0012545257672904502,0.00013082718256649634,1.4616141159697037e-5,1.7651284218196227e-6,2.2771498114374888e-7,3.108392017197228e-8,2.614078843313869e-9,0.009214377981121933,0.0010519236818552105,0.00012139622666936263,1.4196878508414565e-5,1.7437462786610617e-6,2.265563483032866e-7,3.102025492791736e-8,2.6106106962607252e-9
0.4200439453125,0.0868767763485512,0.020487422367652466,0.005901940811026323,0.003181684845274523,0.0017530179239634068,0.0009259011321312038,0.0004766760114448659,0.00024244226499003097,0.0868767763485512,0.020487422367652466,0.005901940811026323,0.003181684845274523,0.0017530179239634068,0.0009259011321312038,0.0004766760114448659,0.00024244226499003097,0.09530143722755038,0.02123353659746308,0.005864421175104236,0.003175208104401238,0.001752577455827482,0.000925897672591021,0.00047667687146873885,0.00024244241508221257,0.10022781001028092,0.027570453594434226,0.007877370122709785,0.003658110809505637,0.0019635510831636244,0.0010306402191054876,0.0005300402334248145,0.00026974626347255564,0.10022781001028092,0.027570453594434226,0.007877370122709785,0.003658110809505637,0.0019635510831636244,0.0010306402191054876,0.0005300402334248145,0.00026974626347255564,0.10990199222562522,0.028019722965193988,0.007679050755190912,0.0036383716723238503,0.001961788812637328,0.0010304381353993255,0.0005300145758644491,0.00026974291723777093,0.011755584123193103,0.0011288729797080562,0.0001159510936820127,1.3018103975436908e-5,1.577917388956756e-6,2.0377270915624752e-7,2.7782559975871466e-8,2.361499698471109e-9,0.011755584123193103,0.0011288729797080562,0.0001159510936820127,1.3018103975436908e-5,1.577917388956756e-6,2.0377270915624752e-7,2.7782559975871466e-8,2.361499698471109e-9,0.00865935282612816,0.0009484363244431529,0.00010740620402956654,1.2636130360507229e-5,1.558209087280118e-6,2.026959413958233e-7,2.772302146707882e-8,2.3582183769128205e-9
0.4300537109375,0.08480768607501135,0.020271020050627118,0.005798514765026327,0.0031571773410805897,0.0017486436822539656,0.0009248422884996191,0.000476416643232176,0.00024235797725393905,0.08480768607501135,0.020271020050627118,0.005798514765026327,0.0031571773410805897,0.0017486436822539656,0.0009248422884996191,0.000476416643232176,0.00024235797725393905,0.09357033871228088,0.021230923519374317,0.005794916388717714,0.0031486955323666212,0.0017481131130968792,0.0009248268635562978,0.0004764171273748678,0.00024235816461095554,0.09460133870607645,0.026608406901357035,0.00767711876648021,0.0036246687379196153,0.0019576622889777807,0.001029398837368106,0.0005297198584887697,0.0002696195820096981,0.09460133870607645,0.026608406901357035,0.00767711876648021,0.0036246687379196153,0.0019576622889777807,0.001029398837368106,0.0005297198584887697,0.0002696195820096981,0.10487334193833754,0.027105440066733665,0.0074720270719941155,0.003603896360250045,0.0019557803979687953,0.0010291827624545793,0.0005296925539864449,0.00026961603829065475,0.010400104111523343,0.0010073596673508454,0.000104128068643307,1.1669260219495989e-5,1.4148493186302537e-6,1.817664971531645e-7,2.4700791682270018e-8,2.1265029961425724e-9,0.010400104111523343,0.0010073596673508454,0.000104128068643307,1.1669260219495989e-5,1.4148493186302537e-6,1.817664971531645e-7,2.4700791682270018e-8,2.1265029961425724e-9,0.007389578019917273,0.0008487478232694283,9.642016490171452e-5,1.1328480067357768e-5,1.3971376481068908e-6,1.8079143444237916e-7,2.464635529110778e-8,2.1234587082971998e-9
0.44000244140625,0.08233536953636447,0.019744471311176393,0.005616137739225769,0.003138594547038638,0.0017448235965935273,0.00092409468675488,0.0004762082600097846,0.00024227401417401128,0.08233536953636447,0.019744471311176393,0.005616137739225769,0.003138594547038638,0.0017448235965935273,0.00092409468675488,0.0004762082600097846,0.00024227401417401128,0.09196487650020847,0.02083235305399479,0.005599971285543282,0.003128795328646824,0.0017443898772718873,0.0009240854615276038,0.00047620986340747513,0.00024227423080796178,0.09171831394600816,0.025947399104824104,0.007489584794409129,0.00359675289096381,0.0019529086450018314,0.0010284732051526043,0.0005294562807611944,0.00026948773400535585,0.09171831394600816,0.025947399104824104,0.007489584794409129,0.00359675289096381,0.0019529086450018314,0.0010284732051526043,0.0005294562807611944,0.00026948773400535585,0.10231843128961599,0.026466547679464755,0.007278116267804607,0.0035750753039844032,0.001950918016348122,0.001028245259284183,0.0005294276184952067,0.0002694840336188973,0.009592935554109802,0.0009314983745227013,9.305696344504821e-5,1.0427439717474648e-5,1.2596237775333524e-6,1.617553322852216e-7,2.1863359588511865e-8,1.913298968751875e-9,0.009592935554109802,0.0009314983745227013,9.305696344504821e-5,1.0427439717474648e-5,1.2596237775333524e-6,1.617553322852216e-7,2.1863359588511865e-8,1.913298968751875e-9,0.006755730791149571,0.0007862495477575787,8.620097262356201e-5,1.0130261602234947e-5,1.24421962541262e-6,1.6089287235763202e-7,2.1814617557225562e-8,1.9105122569696706e-9
0.45001220703125,0.07966918099216848,0.018439132357288644,0.005577278844299891,0.003123817547473713,0.0017424201272400592,0.0009235887999249278,0.00047605940289021693,0.00024219096376691668,0.07966918099216848,0.018439132357288644,0.005577278844299891,0.003123817547473713,0.0017424201272400592,0.0009235887999249278,0.00047605940289021693,0.00024219096376691668,0.08916477657887895,0.019791388043549348,0.005550441362885317,0.003113748295288918,0.001742030875907965,0.0009235927769069897,0.00047606074986004547,0.00024219119241560642,0.0888866825933554,0.024947281416277656,0.007317815628373178,0.003574543550254542,0.0019497463669390965,0.0010278624055721779,0.000529252083070984,0.00026935288289311056,0.0888866825933554,0.024947281416277656,0.007317815628373178,0.003574543550254542,0.0019497463669390965,0.0010278624055721779,0.000529252083070984,0.00026935288289311056,0.09981443076314384,0.025489646772725055,0.007100310040855721,0.0035521072109259656,0.00194767172922533,0.001027625165719583,0.0005292224088242975,0.00026934907155929045,0.00876235174531256,0.000827587342906221,8.288796993095507e-5,9.292682523088242e-6,1.1257348236657146e-6,1.4364439500252555e-7,1.9280768585757493e-8,1.7211898237377893e-9,0.00876235174531256,0.000827587342906221,8.288796993095507e-5,9.292682523088242e-6,1.1257348236657146e-6,1.4364439500252555e-7,1.9280768585757493e-8,1.7211898237377893e-9,0.0061626769585901645,0.0007000819838146104,7.681735441021554e-5,9.035889102689456e-6,1.1124684725866672e-6,1.4289482892013324e-7,1.9237896910146573e-8,1.7186910456553082e-9
0.46002197265625,0.07583641967199488,0.018032563789732965,0.005457339691012268,0.0031102472567508944,0.0017410228546789412,0.0009234205654231669,0.00047597058576389815,0.00024211195661585135,0.07583641967199488,0.018032563789732965,0.005457339691012268,0.0031102472567508944,0.0017410228546789412,0.0009234205654231669,0.00047597058576389815,0.00024211195661585135,0.08643574720814313,0.019237784997277647,0.005443578820044466,0.0031019472039459026,0.0017407899889406563,0.0009234304601465922,0.0004759722770247783,0.00024211217265702477,0.08615044794186677,0.02428699807197107,0.007164360541507349,0.003556735944813306,0.001947836514797395,0.0010275634125876754,0.0005291097961093947,0.0002692196144924282,0.08615044794186677,0.02428699807197107,0.007164360541507349,0.003556735944813306,0.001947836514797395,0.0010275634125876754,0.0005291097961093947,0.0002692196144924282,0.09738650727936297,0.024838027568661446,0.0069411660446983,0.0035336584453243905,0.0019456979815673158,0.0010273199345446939,0.000529079511966893,0.0002692157453631938,0.00794437482433016,0.0007647845469232777,7.366276699498167e-5,8.159844923052504e-6,9.97664990431631e-7,1.2725168331914457e-7,1.6953666335507732e-8,1.5525294277329376e-9,0.00794437482433016,0.0007647845469232777,7.366276699498167e-5,8.159844923052504e-6,9.97664990431631e-7,1.2725168331914457e-7,1.6953666335507732e-8,1.5525294277329376e-9,0.0056253756873181175,0.0006476407217043926,6.825154695598974e-5,7.938556796119947e-6,9.863409879115272e-7,1.266065154724067e-7,1.6916463460686506e-8,1.5503202757557579e-9
0.47003173828125,0.07024537462974721,0.017780070957965917,0.00543263615487234,0.0031055441053857717,0.0017413211288509513,0.0009235005915686574,0.00047593664937626217,0.00024203746448980918,0.07024537462974721,0.017780070957965917,0.00543263615487234,0.0031055441053857717,0.0017413211288509513,0.0009235005915686574,0.00047593664937626217,0.00024203746448980918,0.08083043531700206,0.018565190415111878,0.005395961983064116,0.0030978237110511958,0.0017412142671330165,0.0009235043909171635,0.00047593767738800946,0.00024203764893765636,0.0810464482676453,0.023326525452786413,0.0070311271481313465,0.003546435389854689,0.0019473169471511645,0.001027571482489044,0.0005290318141661994,0.00026909154372333795,0.0810464482676453,0.023326525452786413,0.0070311271481313465,0.003546435389854689,0.0019473169471511645,0.001027571482489044,0.0005290318141661994,0.00026909154372333795,0.09277171283546712,0.023877399859312233,0.00680267933563745,0.003522974591952832,0.0019451441806793812,0.0010273252959624001,0.0005290013752830976,0.0002690876755102119,0.006434868755646217,0.0006781880828908775,6.5298760837014e-5,7.222833797753456e-6,8.85750785191888e-7,1.1239698120862613e-7,1.487820630806856e-8,1.407360744840883e-9,0.006434868755646217,0.0006781880828908775,6.5298760837014e-5,7.222833797753456e-6,8.85750785191888e-7,1.1239698120862613e-7,1.487820630806856e-8,1.407360744840883e-9,0.0047226768366313825,0.0005748367678369928,6.0418871504409434e-5,7.025406524780111e-6,8.759156365471165e-7,1.1184422173144518e-7,1.4846261862431338e-8,1.4054511095003107e-9
0.48004150390625,0.06764946362082559,0.017596127880650434,0.005360226217810576,0.003105922194844379,0.0017424675201777257,0.0009238562058112326,0.0004759661236308607,0.00024197013123652917,0.06764946362082559,0.017596127880650434,0.005360226217810576,0.003105922194844379,0.0017424675201777257,0.0009238562058112326,0.0004759661236308607,0.00024197013123652917,0.0791605195831518,0.01840632138483119,0.005331787972276773,0.0030998226740349853,0.0017422745089389288,0.000923863185038101,0.00047596732015689627,0.00024197031258253076,0.07869088997462052,0.022717336937068573,0.006919270397330123,0.003541476288710867,0.0019480666737797451,0.001027879184833309,0.0005290198997679475,0.0002689719456158262,0.07869088997462052,0.022717336937068573,0.006919270397330123,0.003541476288710867,0.0019480666737797451,0.001027879184833309,0.0005290198997679475,0.0002689719456158262,0.09057292109908065,0.02325767900169103,0.006686176433748081,0.003517845221301368,0.0019458892695872591,0.0010276342290188455,0.0005289898059141705,0.00026896814153362094,0.005765311097841863,0.0006238182707676459,5.7641373733937636e-5,6.364651742263767e-6,7.778885123594612e-7,9.898161290203138e-8,1.3050451624296079e-8,1.2849585876121279e-9,0.005765311097841863,0.0006238182707676459,5.7641373733937636e-5,6.364651742263767e-6,7.778885123594612e-7,9.898161290203138e-8,1.3050451624296079e-8,1.2849585876121279e-9,0.004342554835164427,0.000528831765301226,5.3227740623329453e-5,6.187852126419518e-6,7.693642060110874e-7,9.85113866542404e-8,1.3023315203161547e-8,1.2833369142343189e-9
0.49005126953125,0.06620603320587154,0.016958921541761502,0.005367512673479681,0.0031128091988468884,0.0017449431545221233,0.000924511474557493,0.00047605425382103,0.00024191027789371763,0.06620603320587154,0.016958921541761502,0.005367512673479681,0.0031128091988468884,0.0017449431545221233,0.000924511474557493,0.00047605425382103,0.00024191027789371763,0.07698536147496356,0.018033349266557315,0.005327456166138484,0.0031052804695888645,0.00174483656298753,0.0009245222496021959,0.00047605586812508334,0.00024191043270523993,0.07646655553129007,0.02186736023743069,0.006829131955720155,0.0035414844435159216,0.001949930898046025,0.0010284744129548564,0.0005290744005018442,0.0002688636020978589,0.07646655553129007,0.02186736023743069,0.006829131955720155,0.0035414844435159216,0.001949930898046025,0.0010284744129548564,0.0005290744005018442,0.0002688636020978589,0.08844050367722796,0.022375195951265702,0.006592247571803139,0.0035179171887661613,0.001947781461439398,0.001028234915093705,0.0005290451825988156,0.0002688599285289843,0.005157933234132751,0.0005450085045734762,5.0578902270295617e-5,5.585775635705999e-6,6.85020488172956e-7,8.70233252452735e-8,1.1467702656633043e-8,1.1839458084908747e-9,0.005157933234132751,0.0005450085045734762,5.0578902270295617e-5,5.585775635705999e-6,6.85020488172956e-7,8.70233252452735e-8,1.1467702656633043e-8,1.1839458084908747e-9,0.003996903480782622,0.00046186009570692803,4.665646072121208e-5,5.433063574602469e-6,6.777240522853931e-7,8.662991065930962e-8,1.1445007375196668e-8,1.1825964623671353e-9
0.50006103515625,0.06413532420680593,0.016273741587285423,0.005340827242655655,0.003122230260017706,0.001748454666336253,0.000925412806672872,0.0004762033609494923,0.00024185892440489767,0.06413532420680593,0.016273741587285423,0.005340827242655655,0.003122230260017706,0.001748454666336253,0.000925412806672872,0.0004762033609494923,0.00024185892440489767,0.07407868012921233,0.017282205125185822,0.005297984995690571,0.0031143531984134587,0.0017483511310402132,0.0009254169838786612,0.0004762047387046119,0.0002418590391186638,0.07241380903278472,0.021110484452222127,0.006748921813604896,0.003546674198134097,0.0019529893644512043,0.0010293386303784607,0.0005291935650885651,0.00026876866596896407,0.07241380903278472,0.021110484452222127,0.006748921813604896,0.003546674198134097,0.0019529893644512043,0.0010293386303784607,0.0005291935650885651,0.00026876866596896407,0.08439316544186282,0.0215674295916293,0.006509052028213893,0.003523469149046292,0.0019509052080868064,0.001029108970313449,0.0005291657697728177,0.0002687651908527628,0.004130506904302254,0.00046913715100755347,4.2953569470663835e-5,4.838111969223377e-6,6.00019319758754e-7,7.662951641781064e-8,1.0126768981569103e-8,1.1024376539725188e-9,0.004130506904302254,0.00046913715100755347,4.2953569470663835e-5,4.838111969223377e-6,6.00019319758754e-7,7.662951641781064e-8,1.0126768981569103e-8,1.1024376539725188e-9,0.003382689986017703,0.00039737863079853124,3.972174656510442e-5,4.71989271612634e-6,5.941571502011054e-7,7.630888665068914e-8,1.0108163387023238e-8,1.1013345361543283e-9
0.510009765625,0.06270380719271129,0.016318924870112293,0.005367366977703201,0.003136259594720966,0.0017526487159154126,0.0009265137585207459,0.00047639761528002895,0.0002418171312129463,0.06270380719271129,0.016318924870112293,0.005367366977703201,0.003136259594720966,0.0017526487159154126,0.0009265137585207459,0.00047639761528002895,0.0002418171312129463,0.07348425672636949,0.016902697763849117,0.005323526457167859,0.003129245459569311,0.0017525291706571191,0.0009265183378522594,0.0004763984972692642,0.000241817235657471,0.07059084780834722,0.02066422415168125,0.0067038891091819874,0.003555525917649468,0.0019568371796288247,0.0010304169760941885,0.0005293708130756232,0.0002686889916055711,0.07059084780834722,0.02066422415168125,0.0067038891091819874,0.003555525917649468,0.0019568371796288247,0.0010304169760941885,0.0005293708130756232,0.0002686889916055711,0.08250310079916436,0.02107935822670143,0.006463227163424989,0.0035329302667629287,0.0019548502885617107,0.0010302011738299358,0.0005293449605905304,0.00026868578074984916,0.003707647819177113,0.0004214306796754752,3.754536332814867e-5,4.283259498717854e-6,5.334676763675031e-7,6.811815415321193e-8,9.032504387606382e-9,1.038577152775543e-9,0.003707647819177113,0.0004214306796754752,3.754536332814867e-5,4.283259498717854e-6,5.334676763675031e-7,6.811815415321193e-8,9.032504387606382e-9,1.038577152775543e-9,0.0031096098780819086,0.0003570404105176192,3.4931251799148794e-5,4.200041362513454e-6,5.290932756364235e-7,6.786278725028328e-8,9.01754811530456e-9,1.0376935045836905e-9
0.52001953125,0.06222195184703832,0.016116877105222183,0.00541678016108393,0.003153744078192004,0.0017578013684424758,0.0009278259498149552,0.0004766431725724782,0.00024178400498315518,0.06222195184703832,0.016116877105222183,0.00541678016108393,0.003153744078192004,0.0017578013684424758,0.0009278259498149552,0.0004766431725724782,0.00024178400498315518,0.07241780918307265,0.016751474140632952,0.005365401284600664,0.0031462439012252268,0.0017576909199131018,0.0009278285216699571,0.0004766438464799346,0.00024178407488091295,0.0689087783048577,0.020087433153342507,0.006676686619221519,0.003567729046913375,0.0019614770764457574,0.00103173386498267,0.000529604627458315,0.00026862419318954555,0.0689087783048577,0.020087433153342507,0.006676686619221519,0.003567729046913375,0.0019614770764457574,0.00103173386498267,0.000529604627458315,0.00026862419318954555,0.0807254489148176,0.02043345727417732,0.006437119973502026,0.003546017004863423,0.0019596215927128588,0.0010315365776097766,0.0005295812724120674,0.0002686213132807616,0.003341831846308275,0.000357592586673422,3.324377013640526e-5,3.866453231858541e-6,4.826760097899141e-7,6.11371363994216e-8,8.144110139001229e-9,9.891933826433342e-10,0.003341831846308275,0.000357592586673422,3.324377013640526e-5,3.866453231858541e-6,4.826760097899141e-7,6.11371363994216e-8,8.144110139001229e-9,9.891933826433342e-10,0.0028608422649142196,0.0003035928893303428,3.118093066674993e-5,3.813470651847674e-6,4.797438024902725e-7,6.093991585244543e-8,8.132389380882344e-9,9.88507193245488e-10
0.530029296875,0.06096504408489565,0.015883193279504017,0.005459487174924947,0.0031746801319050555,0.001764000183935522,0.0009293192483892195,0.0004769260433699412,0.00024175942513938182,0.06096504408489565,0.015883193279504017,0.005459487174924947,0.0031746801319050555,0.001764000183935522,0.0009293192483892195,0.0004769260433699412,0.00024175942513938182,0.07089388108466148,0.016508035459060093,0.005407366392091748,0.003167900071101077,0.0017638268329737436,0.0009293253897606771,0.0004769268304336162,0.00024175949250053731,0.06737118698279287,0.019765060610532785,0.006665052004888803,0.0035827101042423524,0.001967067151080304,0.0010332326033932436,0.0005298859912711814,0.00026857454251819063,0.06737118698279287,0.019765060610532785,0.006665052004888803,0.0035827101042423524,0.001967067151080304,0.0010332326033932436,0.0005298859912711814,0.00026857454251819063,0.07907947538325528,0.02006467128948016,0.006428744345867597,0.0035621551485635447,0.001965385127508242,0.0010330580194629943,0.0005298656372680217,0.0002685720542466975,0.0030297280533661663,0.0003221715599343051,3.014203461135175e-5,3.5870997958642266e-6,4.4639370961877956e-7,5.59066082554585e-8,7.455833433392339e-9,9.523766007543659e-10,0.0030297280533661663,0.0003221715599343051,3.014203461135175e-5,3.5870997958642266e-6,4.4639370961877956e-7,5.59066082554585e-8,7.455833433392339e-9,9.523766007543659e-10,0.0026395041605203713,0.00027434067929671505,2.8473646065481732e-5,3.5530178369058217e-6,4.447024806811906e-7,5.575813940415057e-8,7.4468735263226645e-9,9.51850539819783e-10
0.5400390625,0.05681385230033851,0.015591180880955471,0.005530451745356521,0.0031983805684312797,0.0017704791994442247,0.000930969775835938,0.0004772442432199777,0.00024174232313050337,0.05681385230033851,0.015591180880955471,0.005530451745356521,0.0031983805684312797,0.0017704791994442247,0.000930969775835938,0.0004772442432199777,0.00024174232313050337,0.06829310846592732,0.016105916043385935,0.005484288188973693,0.0031913449424779724,0.0017703366874273993,0.0009309773458915553,0.00047724464565158074,0.0002417423982858125,0.06473671065622674,0.019371554023285754,0.006666578922667076,0.0035999144405707267,0.0019729470414744923,0.0010348801085578179,0.0005302070894687911,0.0002685389185645875,0.06473671065622674,0.019371554023285754,0.006666578922667076,0.0035999144405707267,0.0019729470414744923,0.0010348801085578179,0.0005302070894687911,0.0002685389185645875,0.0762542595792966,0.019608436164115294,0.006435894259375999,0.003580780334931628,0.001971461636628673,0.0010347320816193081,0.0005301901906772267,0.0002685368758017161,0.002555358641388946,0.000281819340305429,2.8126015452494944e-5,3.422610713914045e-6,4.262800393416127e-7,5.232574597617365e-8,6.942676363811025e-9,9.25842040104165e-10,0.002555358641388946,0.000281819340305429,2.8126015452494944e-5,3.422610713914045e-6,4.262800393416127e-7,5.232574597617365e-8,6.942676363811025e-9,9.25842040104165e-10,0.002292695120211873,0.0002415725820090368,2.6671206622963703e-5,3.3954622338949107e-6,4.253697584588821e-7,5.221912002450229e-8,6.936044254911823e-9,9.254536175762127e-10
0.550048828125,0.055245054854392,0.01570367581367748,0.005621011110615082,0.003227445171785519,0.0017776566916360853,0.0009327387604092897,0.00047759266318169575,0.00024173257104204116,0.055245054854392,0.01570367581367748,0.005621011110615082,0.003227445171785519,0.0017776566916360853,0.0009327387604092897,0.00047759266318169575,0.00024173257104204116,0.06667923653373171,0.01599023737409615,0.005566049091888771,0.0032209452068934215,0.0017775904316137548,0.0009327434431015975,0.00047759343019861307,0.00024173263844263864,0.06363939767980564,0.019165642620529163,0.006678933080804383,0.0036207933091379034,0.00197957206705582,0.0010366437623634825,0.0005305598332434174,0.0002685153939894178,0.06363939767980564,0.019165642620529163,0.006678933080804383,0.0036207933091379034,0.00197957206705582,0.0010366437623634825,0.0005305598332434174,0.0002685153939894178,0.07510491046856259,0.01936962985563824,0.0064563396061087215,0.0036035034862763105,0.0019783222884987737,0.0010365256325873529,0.0005305467749356323,0.000268513841660002,0.002389980775371429,0.00026349588950006896,2.6922900938302732e-5,3.3319844803129974e-6,4.1690131809336045e-7,5.023081313736324e-8,6.579079239706947e-9,9.075904242310886e-10,0.002389980775371429,0.00026349588950006896,2.6922900938302732e-5,3.3319844803129974e-6,4.1690131809336045e-7,5.023081313736324e-8,6.579079239706947e-9,9.075904242310886e-10,0.0021727304860475914,0.00022702297643201636,2.555058403107154e-5,3.3045391000148017e-6,4.163939955850882e-7,5.0162499718577304e-8,6.5744424853707495e-9,9.073341056494941e-10
0.56005859375,0.05407288828515231,0.015591079845072625,0.005716513769096081,0.003256393171067343,0.0017851209302375108,0.0009345691419546238,0.00047795987682737245,0.00024172747774332622,0.05407288828515231,0.015591079845072625,0.005716513769096081,0.003256393171067343,0.0017851209302375108,0.0009345691419546238,0.00047795987682737245,0.00024172747774332622,0.0660298086314916,0.015920289192786,0.005662341463442349,0.003249858401340871,0.0017849654819837384,0.0009345754982026404,0.0004779607266843562,0.00024172752295098572,0.06268652820857364,0.018933563816417077,0.006700040105358426,0.0036410522463405444,0.0019861928895858975,0.0010384915268289861,0.0005309359731771146,0.0002685013374766974,0.06268652820857364,0.018933563816417077,0.006700040105358426,0.0036410522463405444,0.0019861928895858975,0.0010384915268289861,0.0005309359731771146,0.0002685013374766974,0.0741459437577995,0.01910831553938858,0.006488003860424098,0.0036256633103524806,0.001985190617524248,0.0010384059606141475,0.0005309270547574392,0.0002685003097063365,0.0022717953303946726,0.0002471288099335642,2.622084223021624e-5,3.2952212797238685e-6,4.1547281617915207e-7,4.941919107177468e-8,6.342474236764765e-9,8.960189459606426e-10,0.0022717953303946726,0.0002471288099335642,2.622084223021624e-5,3.2952212797238685e-6,4.1547281617915207e-7,4.941919107177468e-8,6.342474236764765e-9,8.960189459606426e-10,0.0020903340134454246,0.00021449493253509984,2.4885390198563574e-5,3.2670925447086007e-6,4.150924399781146e-7,4.938712554574995e-8,6.3395915032382596e-9,8.958583810622385e-10
0.57000732421875,0.05323697394534691,0.015638523063671837,0.005821875072020106,0.0032851884375220738,0.0017931086611232762,0.0009365005091376529,0.00047834016055674824,0.00024172575585767694,0.05323697394534691,0.015638523063671837,0.005821875072020106,0.0032851884375220738,0.0017931086611232762,0.0009365005091376529,0.00047834016055674824,0.00024172575585767694,0.06491398691506747,0.015786268444912446,0.0057622546649408425,0.0032788071312179327,0.0017930510307680668,0.0009365082052452439,0.0004783410467440318,0.00024172582959603288,0.06187644902408873,0.01882530205090024,0.006728226886610767,0.0036621188527018616,0.001993352452134186,0.0010403919242182678,0.0005313271084134906,0.00026849359545749193,0.06187644902408873,0.01882530205090024,0.006728226886610767,0.0036621188527018616,0.001993352452134186,0.0010403919242182678,0.0005313271084134906,0.00026849359545749193,0.07338467385336944,0.018997142390201945,0.006529105421703497,0.0036488057941734507,0.001992628340726043,0.0010403408023459465,0.0005313225310776311,0.00026849311078960586,0.0022000243581344055,0.00024191062393590288,2.5778700704981867e-5,3.2796435656450637e-6,4.1848184755472553e-7,4.966592600407182e-8,6.215849706587584e-9,8.899419141573662e-10,0.0022000243581344055,0.00024191062393590288,2.5778700704981867e-5,3.2796435656450637e-6,4.1848184755472553e-7,4.966592600407182e-8,6.215849706587584e-9,8.899419141573662e-10,0.0020451738304708947,0.0002109076861544291,2.450575395060629e-5,3.25429750255802e-6,4.181735702779156e-7,4.96667163357299e-8,6.21459042985399e-9,8.898750024896524e-10
0.58001708984375,0.05132466241045292,0.015553557272329646,0.0059280275688482235,0.0033164883385186877,0.0018007310679379084,0.0009384267226261262,0.000478725804477788,0.00024172570294368683,0.05132466241045292,0.015553557272329646,0.0059280275688482235,0.0033164883385186877,0.0018007310679379084,0.0009384267226261262,0.000478725804477788,0.00024172570294368683,0.0642915135924503,0.015930061687124443,0.005875513560216991,0.0033104070284491202,0.0018006458645528963,0.0009384317734926313,0.00047872677692625793,0.00024172573610293073,0.06068699976745589,0.018725658022553306,0.006762305753630819,0.003683661074691143,0.002000263782210612,0.0010423143130503304,0.0005317247184579884,0.0002684885321544285,0.06068699976745589,0.018725658022553306,0.006762305753630819,0.003683661074691143,0.002000263782210612,0.0010423143130503304,0.0005317247184579884,0.0002684885321544285,0.07247279316297255,0.01892172807052072,0.006578251159107004,0.0036725551855836323,0.0019998157856039966,0.0010422986774785425,0.000531724578582486,0.00026848860283318023,0.0021830344561502286,0.0002393651761645144,2.5473827952163763e-5,3.2775308984916946e-6,4.2365823391112006e-7,5.074085589132414e-8,6.18927977950017e-9,8.886134769276693e-10,0.0021830344561502286,0.0002393651761645144,2.5473827952163763e-5,3.2775308984916946e-6,4.2365823391112006e-7,5.074085589132414e-8,6.18927977950017e-9,8.886134769276693e-10,0.002056994880736695,0.00021015512022032698,2.43179199882788e-5,3.258776926311116e-6,4.23512007369581e-7,5.0768853157199414e-8,6.189575706762538e-9,8.886282246710112e-10
0.59002685546875,0.05136452729282218,0.015772048657485868,0.00606628241106203,0.0033508948005175716,0.0018088629978107202,0.0009403606411867822,0.00047910926585518967,0.00024172525247957997,0.05136452729282218,0.015772048657485868,0.00606628241106203,0.0033508948005175716,0.0018088629978107202,0.0009403606411867822,0.00047910926585518967,0.00024172525247957997,0.06437267374068709,0.015960041599261524,0.0060162536047081204,0.003344186618252021,0.0018086968198549555,0.0009403703872019307,0.0004791101835047012,0.0002417253152748151,0.06031701537075073,0.018696038581059542,0.006810058339992572,0.0037075823734637682,0.002007512083999341,0.001044229322532402,0.000532120259384247,0.00026848249448902027,0.06031701537075073,0.018696038581059542,0.006810058339992572,0.0037075823734637682,0.002007512083999341,0.001044229322532402,0.000532120259384247,0.00026848249448902027,0.07232813177544081,0.018952619753009957,0.006646518920024149,0.0036989993697781848,0.0020073588900440392,0.0010442493726079676,0.000532124547991409,0.00026848311631697685,0.002224288302359981,0.00023981112678679204,2.5266958697515852e-5,3.293142049769722e-6,4.3082855339771055e-7,5.243713503203557e-8,6.260609653776785e-9,8.919392537635099e-10,0.002224288302359981,0.00023981112678679204,2.5266958697515852e-5,3.293142049769722e-6,4.3082855339771055e-7,5.243713503203557e-8,6.260609653776785e-9,8.919392537635099e-10,0.002105374300535898,0.00021253858192673227,2.4307984129911237e-5,3.284237430301432e-6,4.3101327387450186e-7,5.248646368459454e-8,6.262484643958936e-9,8.920475489375818e-10
0.60003662109375,0.05201658827279787,0.01587793248527014,0.006187832195272104,0.0033804697331342097,0.0018165260378687376,0.0009422551913481858,0.0004794858900088814,0.00024172203298276427,0.05201658827279787,0.01587793248527014,0.006187832195272104,0.0033804697331342097,0.0018165260378687376,0.0009422551913481858,0.0004794858900088814,0.00024172203298276427,0.06465721575196265,0.016116694633741616,0.006130969935046373,0.003374614657313518,0.0018164353844204062,0.0009422609313929445,0.00047948653546757604,0.00024172209902677686,0.06011006878166352,0.018714272966542777,0.006855386083893032,0.003729294733547644,0.0020143129667460494,0.0010461090204807416,0.0005325052997172448,0.00026847183310630226,0.06011006878166352,0.018714272966542777,0.006855386083893032,0.003729294733547644,0.0020143129667460494,0.0010461090204807416,0.0005325052997172448,0.00026847183310630226,0.07239544166381294,0.019031192006489117,0.006710566264557332,0.003723039143186934,0.002014438878986696,0.0010461641453567707,0.0005325139077877793,0.00026847298930496316,0.002285074630052581,0.00024049698337555268,2.5276028685061786e-5,3.3309600289461403e-6,4.397658142580872e-7,5.461113551318579e-8,6.435549358360597e-9,9.003178025389095e-10,0.002285074630052581,0.00024049698337555268,2.5276028685061786e-5,3.3309600289461403e-6,4.397658142580872e-7,5.461113551318579e-8,6.435549358360597e-9,9.003178025389095e-10,0.0021744845193118253,0.00021498822084499227,2.4497479312500652e-5,3.331716785625335e-6,4.40403734281899e-7,5.467916277508966e-8,6.4390905410580375e-9,9.005210578513726e-10
0.61004638671875,0.053051421302884094,0.016094276916345823,0.0063034776569669115,0.003411418605294252,0.0018242486638287913,0.0009440668008387352,0.0004798456048400698,0.00024171466826150518,0.053051421302884094,0.016094276916345823,0.0063034776569669115,0.003411418605294252,0.0018242486638287913,0.0009440668008387352,0.0004798456048400698,0.00024171466826150518,0.06488373003227371,0.01636162356063578,0.0062554083938906385,0.00340598638505063,0.0018241849080096381,0.0009440794003195992,0.00047984619841950573,0.00024171472728710163,0.06024700745461999,0.018800754563015186,0.006906024313484589,0.003750789678501145,0.0020212511340731193,0.0010479266124008015,0.0005328716398471832,0.00026845318688415663,0.06024700745461999,0.018800754563015186,0.006906024313484589,0.003750789678501145,0.0020212511340731193,0.0010479266124008015,0.0005328716398471832,0.00026845318688415663,0.07318845372204458,0.019236061546678986,0.0067810009174422686,0.0037468458005706982,0.0020216621382954177,0.0010480154567182873,0.0005328843686352072,0.00026845484934630596,0.002417572346172779,0.0002413061918354776,2.5510293297844787e-5,3.399968415506773e-6,4.526158858977616e-7,5.721983098705337e-8,6.727309465221764e-9,9.146569031002908e-10,0.002417572346172779,0.0002413061918354776,2.5510293297844787e-5,3.399968415506773e-6,4.526158858977616e-7,5.721983098705337e-8,6.727309465221764e-9,9.146569031002908e-10,0.002350215017666377,0.00021938288835977537,2.490721970408221e-5,3.4104043325994537e-6,4.538330418418546e-7,5.730926019146443e-8,6.732685384788187e-9,9.149737346784037e-10
0.62005615234375,0.05313063589399325,0.016231811312342057,0.006414659570267436,0.003440322411465748,0.0018311595138262888,0.0009458148387842651,0.00048018039091396133,0.00024170132199648778,0.05313063589399325,0.016231811312342057,0.006414659570267436,0.003440322411465748,0.0018311595138262888,0.0009458148387842651,0.00048018039091396133,0.00024170132199648778,0.0654901088265393,0.01645511367501721,0.006378212464424815,0.003433698146163082,0.0018310924970062212,0.0009458237531376911,0.000480181286063365,0.00024170140122541437,0.06062480597948994,0.01890084692752463,0.006962540964586417,0.0037719183230525786,0.002027580868554396,0.0010496559199876063,0.0005332113667463472,0.00026842368280795585,0.06062480597948994,0.01890084692752463,0.006962540964586417,0.0037719183230525786,0.002027580868554396,0.0010496559199876063,0.0005332113667463472,0.00026842368280795585,0.07392873799915164,0.01943157223923543,0.006858016231310949,0.0037702285291513673,0.0020282506996315763,0.0010497764858380745,0.0005332279416191515,0.00026842581389433065,0.002468919409982693,0.0002417323518799857,2.602188230875406e-5,3.5092211855290063e-6,4.697142308473004e-7,6.03377579740707e-8,7.155505463888472e-9,9.363805740901119e-10,0.002468919409982693,0.0002417323518799857,2.602188230875406e-5,3.5092211855290063e-6,4.697142308473004e-7,6.03377579740707e-8,7.155505463888472e-9,9.363805740901119e-10,0.0024457971143011024,0.00022277937049324146,2.55875211535023e-5,3.529573786888427e-6,4.715560563348441e-7,6.045592674256629e-8,7.162987804578125e-9,9.368249242718844e-10
0.6300048828125,0.05371985277465796,0.01617190997542979,0.006530112741372255,0.003470743205464171,0.0018381010746458181,0.0009474089604115094,0.0004804805590383827,0.00024168116035393067,0.05371985277465796,0.01617190997542979,0.006530112741372255,0.003470743205464171,0.0018381010746458181,0.0009474089604115094,0.0004804805590383827,0.00024168116035393067,0.06599053683074566,0.017062965685130254,0.0064930458169401815,0.00346502197625053,0.0018379927158965795,0.0009474138970482789,0.00048048152781938113,0.00024168124013879022,0.061227188572782164,0.019122260962344102,0.007025681338390976,0.0037945825440003434,0.002033849178922875,0.0010512710941086507,0.0005335133621819797,0.0002683814053563189,0.061227188572782164,0.019122260962344102,0.007025681338390976,0.0037945825440003434,0.002033849178922875,0.0010512710941086507,0.0005335133621819797,0.0002683814053563189,0.07490657845823075,0.01981604904103655,0.0069420055653061285,0.0037952633383405263,0.002034772995058673,0.001051420873435475,0.0005335334075923129,0.00026838395761955583,0.0025023352270801863,0.00024277645274282494,2.6860005067449593e-5,3.687560767898859e-6,4.946241968891256e-7,6.414574820517496e-8,7.736019322851384e-9,9.67052609841878e-10,0.0025023352270801863,0.00024277645274282494,2.6860005067449593e-5,3.687560767898859e-6,4.946241968891256e-7,6.414574820517496e-8,7.736019322851384e-9,9.67052609841878e-10,0.002540888044472343,0.00022892788748661485,2.659818848955149e-5,3.719842972108675e-6,4.971964269640328e-7,6.430219195078423e-8,7.745938336076279e-9,9.676452546559244e-10
0.6400146484375,0.054894165371301644,0.01648641207254749,0.006646925664572724,0.003496956058099138,0.0018441708573606842,0.0009488856760921082,0.00048074882621641156,0.00024165249363737633,0.054894165371301644,0.01648641207254749,0.006646925664572724,0.003496956058099138,0.0018441708573606842,0.0009488856760921082,0.00048074882621641156,0.00024165249363737633,0.06823650152424984,0.017294727236722263,0.006611709196027683,0.0034910146262419096,0.001844054497994019,0.0009488944075601158,0.0004807498751175659,0.00024165257448318574,0.06205896232934916,0.019322794004557303,0.007096266259078604,0.0038145344662604626,0.0020393830918886214,0.0010527468113137512,0.0005337778333632957,0.00026832440070037643,0.06205896232934916,0.019322794004557303,0.007096266259078604,0.0038145344662604626,0.0020393830918886214,0.0010527468113137512,0.0005337778333632957,0.00026832440070037643,0.07612220600699442,0.02013525491762952,0.007033475467239142,0.0038172410028784543,0.002040528692595228,0.0010529229305854698,0.0005338010154432645,0.00026832732681764435,0.0025173076948500667,0.00024420026563004967,2.80796854385017e-5,3.91425078178356e-6,5.267824093789849e-7,6.889862184581805e-8,8.508560009826577e-9,1.009177041595529e-9,0.0025173076948500667,0.00024420026563004967,2.80796854385017e-5,3.91425078178356e-6,5.267824093789849e-7,6.889862184581805e-8,8.508560009826577e-9,1.009177041595529e-9,0.002632824493541037,0.0002340798002833033,2.80090673268319e-5,3.958986550091464e-6,5.301340807670489e-7,6.91027968733533e-8,8.521409935430436e-9,1.009942433097655e-9
0.6500244140625,0.05690798671698697,0.016982294885049976,0.0067529917787675555,0.00352007840520543,0.0018497297050975162,0.0009501785295057631,0.00048097495924216655,0.00024161469606165238,0.05690798671698697,0.016982294885049976,0.0067529917787675555,0.00352007840520543,0.0018497297050975162,0.0009501785295057631,0.00048097495924216655,0.00024161469606165238,0.07082256053136751,0.01779895935483036,0.006725188850050812,0.003514573395191534,0.0018496391648554235,0.0009501841329876898,0.00048097578563941455,0.00024161479042733363,0.0643712212821793,0.019712792467642522,0.007175108257162752,0.003833752067075569,0.002044660186567059,0.0010540588632894337,0.0005339939960724581,0.00026825229495445763,0.0643712212821793,0.019712792467642522,0.007175108257162752,0.003833752067075569,0.002044660186567059,0.0010540588632894337,0.0005339939960724581,0.00026825229495445763,0.07921544017761262,0.02071210830748077,0.007132967922000661,0.0038383402012474722,0.0020460152347202346,0.0010542582203244685,0.0005340199072986109,0.0002682555420549124,0.0025107207481504046,0.00024828492161195514,2.974895560139773e-5,4.21457142734764e-6,5.713498911682955e-7,7.488638620354268e-8,9.490556897427099e-9,1.064895286919482e-9,0.0025107207481504046,0.00024828492161195514,2.974895560139773e-5,4.21457142734764e-6,5.713498911682955e-7,7.488638620354268e-8,9.490556897427099e-9,1.064895286919482e-9,0.002803471959207272,0.00024415155072987844,2.9900204821751324e-5,4.273707687553437e-6,5.756235969614188e-7,7.514652872601687e-8,9.506789858231607e-9,1.0658730518046714e-9
0.6600341796875,0.057253021628452444,0.017084844365767928,0.006852197647054251,0.0035413813370667605,0.0018543740023880015,0.0009512544627626033,0.0004811522682022044,0.00024156808600159593,0.057253021628452444,0.017084844365767928,0.006852197647054251,0.0035413813370667605,0.0018543740023880015,0.0009512544627626033,0.0004811522682022044,0.00024156808600159593,0.07276655886340601,0.0181981910460172,0.006831160392472634,0.0035358575025356115,0.0018543237474566879,0.0009512720978783379,0.00048115354931600415,0.0002415681854833571,0.06580075454995538,0.020037628464845626,0.007262950426069683,0.003852130960555422,0.0020491123649485584,0.0010551848654774842,0.0005341559643201538,0.00026816537530559824,0.06580075454995538,0.020037628464845626,0.007262950426069683,0.003852130960555422,0.0020491123649485584,0.0010551848654774842,0.0005341559643201538,0.00026816537530559824,0.0810344096547788,0.02116395363879881,0.007240995706006056,0.0038584431930509264,0.0020506433120749336,0.0010554042457350849,0.0005341841844318506,0.0002681688897199374,0.002506577211703853,0.0002528885115567271,3.1950991301766304e-5,4.6009007951107545e-6,6.258657999973156e-7,8.24003856561099e-8,1.0700170425063567e-8,1.1366376514680702e-9,0.002506577211703853,0.0002528885115567271,3.1950991301766304e-5,4.6009007951107545e-6,6.258657999973156e-7,8.24003856561099e-8,1.0700170425063567e-8,1.1366376514680702e-9,0.0028847732581063815,0.0002529521099182403,3.236023013802423e-5,4.6764835204457235e-6,6.311230652802648e-7,8.272328049401646e-8,1.072021444411438e-8,1.1378495367183691e-9
0.6700439453125,0.05853016388249736,0.017638909464150223,0.006956337496789968,0.0035607320559708734,0.0018582883503678702,0.0009521468605646756,0.0004812782902362372,0.00024151258909661523,0.05853016388249736,0.017638909464150223,0.006956337496789968,0.0035607320559708734,0.0018582883503678702,0.0009521468605646756,0.0004812782902362372,0.00024151258909661523,0.07362768057868532,0.01898022837700238,0.006950873536162186,0.003556456434016379,0.0018582632674945213,0.0009521523586777349,0.0004812800368344635,0.00024151272329491755,0.06736439007392951,0.020629561451012246,0.007381125222163145,0.0038712610000287266,0.0020531215153178142,0.0010561048581963456,0.0005342594452943117,0.00026806478670659287,0.06736439007392951,0.020629561451012246,0.007381125222163145,0.0038712610000287266,0.0020531215153178142,0.0010561048581963456,0.0005342594452943117,0.00026806478670659287,0.08297730466745391,0.02194480517134047,0.0073824960876896295,0.003879278382002378,0.002054811847188608,0.0010563410260345549,0.0005342895561929884,0.00026806851562647554,0.0025169391928894762,0.000263839935776908,3.5431930363711276e-5,5.1399721826255305e-6,6.975707226066712e-7,9.170835180430759e-8,1.2148580978004438e-8,1.2267023411316937e-9,0.0025169391928894762,0.000263839935776908,3.5431930363711276e-5,5.1399721826255305e-6,6.975707226066712e-7,9.170835180430759e-8,1.2148580978004438e-8,1.2267023411316937e-9,0.0029693906125910336,0.0002702927050964846,3.6195017809185375e-5,5.235768230061927e-6,7.039650461870349e-7,9.209948232475161e-8,1.2172785649514488e-8,1.2281643965694888e-9
0.6800537109375,0.06019797544599217,0.017981589192170955,0.007022282131437754,0.003576715565415758,0.0018612672150162906,0.0009527877272458307,0.00048134628424849156,0.00024144875152781642,0.06019797544599217,0.017981589192170955,0.007022282131437754,0.003576715565415758,0.0018612672150162906,0.0009527877272458307,0.00048134628424849156,0.00024144875152781642,0.07518463700433026,0.019440012393577434,0.007035512403176984,0.0035719498029335474,0.0018611881351811048,0.0009527950445068462,0.00048134822710403543,0.0002414489121417613,0.07076550161261783,0.021352574684299252,0.007490814071915096,0.003887563779171339,0.002056253256365124,0.0010568016990315306,0.0005343022826760471,0.00026795246959276654,0.07076550161261783,0.021352574684299252,0.007490814071915096,0.003887563779171339,0.002056253256365124,0.0010568016990315306,0.0005343022826760471,0.00026795246959276654,0.08705739813001682,0.022849384652323407,0.007510649881756329,0.003896952524610779,0.002058071303133412,0.0010570514638506897,0.0005343338794517688,0.0002679563622950507,0.0026303792597033248,0.0002813012942126104,3.915173993319229e-5,5.74633601353268e-6,7.811177610171027e-7,1.0303709885408779e-7,1.3840992664675908e-8,1.3371465051344654e-9,0.0026303792597033248,0.0002813012942126104,3.915173993319229e-5,5.74633601353268e-6,7.811177610171027e-7,1.0303709885408779e-7,1.3840992664675908e-8,1.3371465051344654e-9,0.0031859607193582243,0.0002939100918557904,4.023519435398851e-5,5.8619245775951426e-6,7.886746142473068e-7,1.0350056527329137e-7,1.3869675404411904e-8,1.338889954245238e-9
0.69000244140625,0.06076721019763838,0.018250199570822846,0.007110668454710514,0.003588090936707746,0.001863294426971669,0.0009532118065418897,0.00048135844598279804,0.00024137836381692338,0.06076721019763838,0.018250199570822846,0.007110668454710514,0.003588090936707746,0.001863294426971669,0.0009532118065418897,0.00048135844598279804,0.00024137836381692338,0.07667941985409561,0.0199422740540414,0.007132051338574615,0.0035837496249565164,0.0018633175996463339,0.0009532242630614952,0.00048135983789079104,0.0002413785628914348,0.0725821271088134,0.021908545653190004,0.007611050117147961,0.003902742428415453,0.0020587723807229245,0.0010572612512406584,0.0005342845336797263,0.0002678318192686778,0.0725821271088134,0.021908545653190004,0.007611050117147961,0.003902742428415453,0.0020587723807229245,0.0010572612512406584,0.0005342845336797263,0.0002678318192686778,0.08914387003957547,0.02351932413850593,0.007648248274257259,0.003913329063923025,0.0020606996251884943,0.0010575215101033119,0.00053431722939808,0.0002678358273186135,0.0027550675316417774,0.00029742936204985823,4.3723731158546896e-5,6.4736937562582775e-6,8.861270598450285e-7,1.1655934772560267e-7,1.5779747379670374e-8,1.4687664019304513e-9,0.0027550675316417774,0.00029742936204985823,4.3723731158546896e-5,6.4736937562582775e-6,8.861270598450285e-7,1.1655934772560267e-7,1.5779747379670374e-8,1.4687664019304513e-9,0.003342883440084605,0.0003138763096934453,4.513378767605638e-5,6.6096947661103424e-6,8.949534666040335e-7,1.1709754696171234e-7,1.5813292590853366e-8,1.4707954689619034e-9
0.70001220703125,0.0620014836233784,0.01904753826419237,0.007162850067588994,0.0035967293243755758,0.0018645880093415444,0.0009533224979187994,0.00048131342432520234,0.00024130191059006404,0.0620014836233784,0.01904753826419237,0.007162850067588994,0.0035967293243755758,0.0018645880093415444,0.0009533224979187994,0.00048131342432520234,0.00024130191059006404,0.07901361600417955,0.02094264864656181,0.007192314583182917,0.003592428766811576,0.0018645605490132113,0.0009533338898436585,0.00048131514550413127,0.00024130212579388655,0.07450844703122399,0.022852700745405113,0.00774199908015553,0.003916719203948624,0.0020604010294195322,0.0010574724224058753,0.0005342079640497291,0.0002677045355525929,0.07450844703122399,0.022852700745405113,0.00774199908015553,0.003916719203948624,0.0020604010294195322,0.0010574724224058753,0.0005342079640497291,0.0002677045355525929,0.0912746741788805,0.024618716793219184,0.00779522171830781,0.003928326381780751,0.002062409049419179,0.001057740181679768,0.0005342413893971302,0.0002677086151193999,0.0029339440852537762,0.00032946479341753183,4.923849378220405e-5,7.3293664820932954e-6,1.0033791670483428e-6,1.3238233360102373e-7,1.796745151351888e-8,1.6242465996249743e-9,0.0029339440852537762,0.00032946479341753183,4.923849378220405e-5,7.3293664820932954e-6,1.0033791670483428e-6,1.3238233360102373e-7,1.796745151351888e-8,1.6242465996249743e-9,0.0035490804607019102,0.00035120233767106846,5.096051728324269e-5,7.485499981781505e-6,1.0134178482859302e-6,1.3299551018624566e-7,1.8006256898342244e-8,1.6265606123382304e-9
0.71002197265625,0.06381331252702563,0.01936314532215903,0.007213582964914505,0.00360175294248256,0.0018647535782753957,0.0009531950425872609,0.000481202938588147,0.0002412215327108546,0.06381331252702563,0.01936314532215903,0.007213582964914505,0.00360175294248256,0.0018647535782753957,0.0009531950425872609,0.000481202938588147,0.0002412215327108546,0.08171509528663125,0.021475563824605894,0.007267275384518069,0.003597732020917738,0.0018647673965346567,0.0009532056498530445,0.0004812052096376296,0.0002412217387403447,0.0766070430323595,0.023554624814104377,0.007883647069177182,0.00393061893884042,0.002061269296703885,0.0010574270977547985,0.0005340752065038788,0.00026757493862497036,0.0766070430323595,0.023554624814104377,0.007883647069177182,0.00393061893884042,0.002061269296703885,0.0010574270977547985,0.0005340752065038788,0.00026757493862497036,0.09350341300243838,0.025410695804847713,0.007951280799038665,0.0039431361957636074,0.0020633382461372326,0.0010576994773501063,0.0005341090081172569,0.0002675790482220985,0.0031668986412558132,0.0003566593240293251,5.576857790204287e-5,8.423405851252054e-6,1.144888096506745e-6,1.5053724061864077e-7,2.0407702124324787e-8,1.8032579361468514e-9,0.0031668986412558132,0.0003566593240293251,5.576857790204287e-5,8.423405851252054e-6,1.144888096506745e-6,1.5053724061864077e-7,2.0407702124324787e-8,1.8032579361468514e-9,0.003813004076660414,0.0003815499845253824,5.7763493728930673e-5,8.60010926415374e-6,1.1561476945489712e-6,1.5122296395907683e-7,2.0452061143049852e-8,1.805856509302153e-9
0.72003173828125,0.07115617057571691,0.020510420243043448,0.007259050819382762,0.0036026211899880057,0.001864107097961894,0.000952801879807387,0.0004810442024177535,0.00024113901602519335,0.07115617057571691,0.020510420243043448,0.007259050819382762,0.0036026211899880057,0.001864107097961894,0.000952801879807387,0.0004810442024177535,0.00024113901602519335,0.08777628883358368,0.022401246687515912,0.007324067217752793,0.0036001153258814495,0.0018640897206551369,0.000952814398728522,0.00048104621194672666,0.0002411391874209688,0.08166643068262756,0.02471442448894811,0.008035773876760598,0.003941837168150569,0.002061270547085237,0.001057120009362053,0.000533889024087288,0.00026744687322678533,0.08166643068262756,0.02471442448894811,0.008035773876760598,0.003941837168150569,0.002061270547085237,0.001057120009362053,0.000533889024087288,0.00026744687322678533,0.09860517428614934,0.026682768641582658,0.008115888422982257,0.003954977462106319,0.0020633750959198442,0.0010573942340365101,0.0005339228641815448,0.0002674509742751816,0.003762930836649582,0.0004073193576100277,6.336100065963339e-5,9.556460291581144e-6,1.2968423313654057e-6,1.7096956152913656e-7,2.3102469037320607e-8,2.0052860759778327e-9,0.003762930836649582,0.0004073193576100277,6.336100065963339e-5,9.556460291581144e-6,1.2968423313654057e-6,1.7096956152913656e-7,2.3102469037320607e-8,2.0052860759778327e-9,0.0045136879470512835,0.00043600757262666665,6.556300022483722e-5,9.749184941851175e-6,1.3091576064801297e-6,1.7172232074005266e-7,2.3152384213089215e-8,2.0081541157643386e-9
0.73004150390625,0.07426896625037503,0.021072119466200318,0.007261870711255353,0.003601260054564107,0.0018622459143819942,0.0009521979469317027,0.00048085093172790566,0.0002410564277637777,0.07426896625037503,0.021072119466200318,0.007261870711255353,0.003601260054564107,0.0018622459143819942,0.0009521979469317027,0.00048085093172790566,0.0002410564277637777,0.09113711806796627,0.022948216346411338,0.007363683551756595,0.003599100591943616,0.0018621992994204406,0.0009521848868514176,0.0004808516363467366,0.0002410565947702291,0.08479146506882035,0.025556778956789542,0.008197919148252469,0.0039516270545037185,0.002060385776756871,0.0010565485642505294,0.0005336519657911846,0.0002673242444642143,0.08479146506882035,0.025556778956789542,0.008197919148252469,0.0039516270545037185,0.002060385776756871,0.0010565485642505294,0.0005336519657911846,0.0002673242444642143,0.10166978077037979,0.027585923696371074,0.008288234784737522,0.003965180668611852,0.002062504259084923,0.0010568219468715231,0.0005336855225080736,0.0002673283008184446,0.004098299229890771,0.0004483276475448713,7.203054323716913e-5,1.0815926618922745e-5,1.4733539288901866e-6,1.9353139359632293e-7,2.6047025202551763e-8,2.228963869580694e-9,0.004098299229890771,0.0004483276475448713,7.203054323716913e-5,1.0815926618922745e-5,1.4733539288901866e-6,1.9353139359632293e-7,2.6047025202551763e-8,2.228963869580694e-9,0.004931647513279044,0.00047853057169312395,7.434624429387991e-5,1.1020892127318987e-5,1.4866007227805446e-6,1.9434234222075879e-7,2.610206688475381e-8,2.2320704207388923e-9
0.74005126953125,0.07684452042937136,0.021059415935078832,0.007298048290387426,0.003599262052518947,0.0018589508661747262,0.0009513675545494312,0.0004805869912549666,0.00024097581990282482,0.07684452042937136,0.021059415935078832,0.007298048290387426,0.003599262052518947,0.0018589508661747262,0.0009513675545494312,0.0004805869912549666,0.00024097581990282482,0.09338859195852635,0.023462009938255236,0.00740760875657845,0.0035964542647701414,0.0018589644435509994,0.0009513662684005797,0.00048058639353140155,0.00024097589594040839,0.0883728136536923,0.026913391990091188,0.008369345140299654,0.003959902147724873,0.0020586864434226078,0.0010557126506650278,0.0005333664030392837,0.0002672108353322239,0.0883728136536923,0.026913391990091188,0.008369345140299654,0.003959902147724873,0.0020586864434226078,0.0010557126506650278,0.0005333664030392837,0.0002672108353322239,0.10516872743986484,0.029018333398387428,0.008467217896780644,0.003973640386618918,0.0020607957181937543,0.0010559825721391288,0.0005333993696329224,0.0002672148127061585,0.004438918977516473,0.0005216213827576516,8.175424084402638e-5,1.2191178724151949e-5,1.6558683619137637e-6,2.1797661528709967e-7,2.9224739902941418e-8,2.4718693189016885e-9,0.004438918977516473,0.0005216213827576516,8.175424084402638e-5,1.2191178724151949e-5,1.6558683619137637e-6,2.1797661528709967e-7,2.9224739902941418e-8,2.4718693189016885e-9,0.005373489864197356,0.0005517548482633938,8.406344307815068e-5,1.240343841890622e-5,1.6697736911970788e-6,2.1883350495740318e-7,2.9284050878431693e-8,2.4751682356474003e-9
0.75006103515625,0.08215906258482307,0.02172280711364548,0.007283954473782172,0.0035934144192346024,0.001855637450652805,0.0009501944449002952,0.0004802825378294865,0.00024090024176790347,0.08215906258482307,0.02172280711364548,0.007283954473782172,0.0035934144192346024,0.001855637450652805,0.0009501944449002952,0.0004802825378294865,0.00024090024176790347,0.10068268644837523,0.024386539238844342,0.007431784332386671,0.0035922418859808585,0.0018552838722174498,0.0009501707072639192,0.00048028100453227353,0.0002409001354496203,0.0967666165637141,0.028353411466714797,0.008585804686354623,0.003967130307998837,0.00205599340483294,0.0010546144431689932,0.0005330347457729637,0.0002671101314063482,0.0967666165637141,0.028353411466714797,0.008585804686354623,0.003967130307998837,0.00205599340483294,0.0010546144431689932,0.0005330347457729637,0.0002671101314063482,0.11344397787727603,0.030519911125105555,0.008688759478316781,0.003980780601558426,0.0020580690098691455,0.0010548783330688305,0.0005330668279191847,0.000267113996775415,0.005108769650569338,0.0006097289586358317,9.472002430861892e-5,1.3818388940656163e-5,1.8599818076296542e-6,2.4396003374651675e-7,3.260352878293409e-8,2.730589050044257e-9,0.005108769650569338,0.0006097289586358317,9.472002430861892e-5,1.3818388940656163e-5,1.8599818076296542e-6,2.4396003374651675e-7,3.260352878293409e-8,2.730589050044257e-9,0.006266667355990429,0.0006361027123952246,9.682870360261683e-5,1.4031677811025821e-5,1.8742781824852904e-6,2.4484733747249255e-7,3.266587696851814e-8,2.734031030160055e-9
0.760009765625,0.08459625376735506,0.022532898745484135,0.007295170274714976,0.003585740937429037,0.0018516767452687716,0.0009488191941250214,0.0004799281362809983,0.00024083033473169092,0.08459625376735506,0.022532898745484135,0.007295170274714976,0.003585740937429037,0.0018516767452687716,0.0009488191941250214,0.0004799281362809983,0.00024083033473169092,0.10348882813306776,0.025251649412182515,0.007460379209867538,0.0035853870778780354,0.00185148575103369,0.000948790010139061,0.00047992508160807796,0.00024083005878095274,0.1013695778037704,0.029337891023549344,0.008773473381240878,0.003971857260250677,0.002052557869886302,0.0010532943261174017,0.000532664458387261,0.00026702562358782195,0.1013695778037704,0.029337891023549344,0.008773473381240878,0.003971857260250677,0.002052557869886302,0.0010532943261174017,0.000532664458387261,0.00026702562358782195,0.11805388042328215,0.031534814722075005,0.008876978247732396,0.003985136203888503,0.0020545780015809676,0.001053549886054787,0.0005326953864227924,0.0002670293456060975,0.005449343036141645,0.0006768009782460065,0.0001064734520329792,1.537821340879278e-5,2.0630444460925223e-6,2.703715643705907e-7,3.609099320250946e-8,2.9990819555245587e-9,0.005449343036141645,0.0006768009782460065,0.0001064734520329792,1.537821340879278e-5,2.0630444460925223e-6,2.703715643705907e-7,3.609099320250946e-8,2.9990819555245587e-9,0.006701697895304991,0.0006982571704819019,0.00010823128864274843,1.5585089674209035e-5,2.0773773911657606e-6,2.7127074746928577e-7,3.615489912525497e-8,3.002600925177022e-9
0.77001953125,0.08586074297067249,0.02337930262810229,0.007293694770104239,0.003570356998116331,0.0018457751663683917,0.0009472052833805251,0.0004795289026900844,0.00024076832671283163,0.08586074297067249,0.02337930262810229,0.007293694770104239,0.003570356998116331,0.0018457751663683917,0.0009472052833805251,0.0004795289026900844,0.00024076832671283163,0.10580205826722308,0.026226496262920087,0.0075078875165598725,0.0035706526385972746,0.0018454212514339883,0.0009471550076637155,0.0004795239966762485,0.00024076784321683305,0.10603331005022447,0.03082263362241968,0.0089658506573116,0.003974664487373307,0.0020482703873091913,0.0010516923861114888,0.0005322493066530279,0.0002669586880691195,0.10603331005022447,0.03082263362241968,0.0089658506573116,0.003974664487373307,0.0020482703873091913,0.0010516923861114888,0.0005322493066530279,0.0002669586880691195,0.12278163489360651,0.033038562279667755,0.009066304187708658,0.003987268613081174,0.0020502115854735847,0.001051936923921562,0.0005322787876121077,0.00026696223385540735,0.0058189244791168535,0.0007893139463439873,0.00011891984490274078,1.6987083883266854e-5,2.2707948880312407e-6,2.980165158745135e-7,3.970979143250908e-8,3.2754088336236656e-9,0.0058189244791168535,0.0007893139463439873,0.00011891984490274078,1.6987083883266854e-5,2.2707948880312407e-6,2.980165158745135e-7,3.970979143250908e-8,3.2754088336236656e-9,0.007132355327607444,0.0007995392180514735,0.00012014532972784675,1.717983919222363e-5,2.284797698541761e-6,2.9890724175821706e-7,3.977371577174665e-8,3.278934328350215e-9
0.780029296875,0.08619078976062414,0.023656484902650418,0.007253248912695155,0.0035516478909770766,0.0018403960974162981,0.0009454245763975142,0.0004790978930487217,0.0002407139538481244,0.08619078976062414,0.023656484902650418,0.007253248912695155,0.0035516478909770766,0.0018403960974162981,0.0009454245763975142,0.0004790978930487217,0.0002407139538481244,0.10721750423697067,0.02688597113931822,0.0075054343425766685,0.0035510448076354305,0.0018399167204880317,0.0009453624299543056,0.00047909105289871895,0.00024071321782214496,0.11057668924237073,0.031812230607085504,0.009160778597608622,0.003975362765696419,0.002042851731170087,0.0010498465589402972,0.0005317967976767494,0.0002669116042393469,0.11057668924237073,0.031812230607085504,0.009160778597608622,0.003975362765696419,0.002042851731170087,0.0010498465589402972,0.0005317967976767494,0.0002669116042393469,0.12744345329983678,0.034019107885989996,0.00925444104541435,0.003986965200685057,0.0020446841319375756,0.0010500775796771246,0.0005318245540011375,0.00026691494155149095,0.006245762347478945,0.0008712588176788833,0.00013185722290923272,1.861375577878002e-5,2.4893315863689447e-6,3.2564851332842e-7,4.334085954169217e-8,3.5519677068487293e-9,0.006245762347478945,0.0008712588176788833,0.00013185722290923272,1.861375577878002e-5,2.4893315863689447e-6,3.2564851332842e-7,4.334085954169217e-8,3.5519677068487293e-9,0.007570962836927687,0.0008715336779004329,0.00013236279506468061,1.8784274172915794e-5,2.5025642399381076e-6,3.265080978835836e-7,4.3403167413444304e-8,3.5554138090594543e-9
0.7900390625,0.08990329979036493,0.024638748918446383,0.007287762278257487,0.0035432566179103312,0.0018332070737828447,0.0009434545264956866,0.0004786328126359192,0.00024066932543997127,0.08990329979036493,0.024638748918446383,0.007287762278257487,0.0035432566179103312,0.0018332070737828447,0.0009434545264956866,0.0004786328126359192,0.00024066932543997127,0.11071823711052539,0.027478834333924382,0.00757887854440134,0.0035426241733201766,0.0018327063060216975,0.0009433789445596099,0.0004786233503014685,0.00024066836057900758,0.11863034976168382,0.03330868987683564,0.009355787007332281,0.003973733839861762,0.002036820934177617,0.0010477667279445903,0.0005313102797861169,0.00026688528181703316,0.11863034976168382,0.03330868987683564,0.009355787007332281,0.003973733839861762,0.002036820934177617,0.0010477667279445903,0.0005313102797861169,0.00026688528181703316,0.13585447226516567,0.03547729001705235,0.009438894164181007,0.0039839880907048516,0.002038524503580705,0.001047981759591638,0.0005313360357300913,0.00026688837802679797,0.007382861034520861,0.0010017490181320524,0.00014504739641366186,2.022351642110089e-5,2.6929966945813123e-6,3.5261600492536973e-7,4.689810463634497e-8,3.822253046238803e-9,0.007382861034520861,0.0010017490181320524,0.00014504739641366186,2.022351642110089e-5,2.6929966945813123e-6,3.5261600492536973e-7,4.689810463634497e-8,3.822253046238803e-9,0.008536655468922294,0.0009840747848774214,0.00014464755084283903,2.036358704283005e-5,2.7050795148402907e-6,3.534207364413367e-7,4.695717714679512e-8,3.825543306882132e-9
0.800048828125,0.09177108581010109,0.025347634196359724,0.00728197060821828,0.003522418764245121,0.0018253316066495922,0.0009412305341585799,0.0004781382949835154,0.00024063347168207675,0.09177108581010109,0.025347634196359724,0.00728197060821828,0.003522418764245121,0.0018253316066495922,0.0009412305341585799,0.0004781382949835154,0.00024063347168207675,0.11421041246218988,0.028034303183989272,0.007619014050871091,0.0035210362697504914,0.0018245317351859194,0.0009411445239567138,0.000478126825388074,0.00024063218918289348,0.12188331479900029,0.034325257718825095,0.009548140977134844,0.0039689641056245535,0.002029582038905602,0.0010454646234886707,0.0005307931391256078,0.0002668797825494154,0.12188331479900029,0.034325257718825095,0.009548140977134844,0.0039689641056245535,0.002029582038905602,0.0010454646234886707,0.0005307931391256078,0.0002668797825494154,0.13931894614188822,0.03646517533965571,0.009617032919094895,0.003977318834911105,0.0020311235115970574,0.0010456612259919606,0.0005308166208020896,0.000266882604524929,0.00812845888555643,0.0010919803210659614,0.0001582228334969247,2.1930442274001214e-5,2.8967126350177275e-6,3.7823644351252973e-7,5.029014499122148e-8,4.079450102933417e-9,0.00812845888555643,0.0010919803210659614,0.0001582228334969247,2.1930442274001214e-5,2.8967126350177275e-6,3.7823644351252973e-7,5.029014499122148e-8,4.079450102933417e-9,0.009088928374842145,0.0010608496623877783,0.00015674266541926724,2.2027834038069658e-5,2.9071542270347554e-6,3.7896248107539525e-7,5.034443055032828e-8,4.082492266263415e-9
0.81005859375,0.09500333319419499,0.02623454962869652,0.007239597049642403,0.003489106940490224,0.001817330423280054,0.0009387964658861217,0.0004776011616540309,0.00024060636877180062,0.09500333319419499,0.02623454962869652,0.007239597049642403,0.003489106940490224,0.001817330423280054,0.0009387964658861217,0.0004776011616540309,0.00024060636877180062,0.11783142446738215,0.029335988236479413,0.007605173833454293,0.003488868585470182,0.0018163856871556022,0.0009386843080656038,0.0004775872529984638,0.00024060486863744122,0.1245247225319536,0.03587529640736837,0.009734894757948889,0.00396163981619448,0.002021836144321159,0.0010429539052721245,0.0005302487097636273,0.0002668943112669607,0.1245247225319536,0.03587529640736837,0.009734894757948889,0.00396163981619448,0.002021836144321159,0.0010429539052721245,0.0005302487097636273,0.0002668943112669607,0.14217690783647632,0.03799115253315172,0.009786135675297103,0.003967882609309461,0.0020231976607756746,0.0010431296843385067,0.0005302696460083823,0.00026689682537775136,0.008990637066241935,0.001230136570319434,0.00017109537542468414,2.3382817598133182e-5,3.075912867132702e-6,4.018223337223407e-7,5.3424609807780165e-8,4.316698559933263e-9,0.008990637066241935,0.001230136570319434,0.00017109537542468414,2.3382817598133182e-5,3.075912867132702e-6,4.018223337223407e-7,5.3424609807780165e-8,4.316698559933263e-9,0.00969019721274735,0.0011770748434389055,0.00016837897705526884,2.3433706282811262e-5,3.084397837673266e-6,4.02446620908443e-7,5.3472668342541254e-8,4.319428088438768e-9
0.82000732421875,0.09942003546369382,0.026630634352395304,0.007312966818007132,0.0034698951611151457,0.0018081358194785688,0.0009362804921746563,0.0004770422046299531,0.00024058996996212886,0.09942003546369382,0.026630634352395304,0.007312966818007132,0.0034698951611151457,0.0018081358194785688,0.0009362804921746563,0.0004770422046299531,0.00024058996996212886,0.12145222659372186,0.02984330500942703,0.007680462553198644,0.0034695157344249512,0.0018071156589003488,0.000936130789110483,0.000477026985438971,0.00024058823053792333,0.12654721662656707,0.03690086822241879,0.009912971554802674,0.003951198094186007,0.0020128283426990015,0.001040250291700996,0.0005296802245669519,0.0002669269932466518,0.12654721662656707,0.03690086822241879,0.009912971554802674,0.003951198094186007,0.0020128283426990015,0.001040250291700996,0.0005296802245669519,0.0002669269932466518,0.14441185808136137,0.03901754791902636,0.009943452709636787,0.003954965449953079,0.0020139744052522775,0.0010404029159999666,0.0005296983483481692,0.00026692916767010393,0.009944670393464508,0.0013237871071012028,0.00018336610399154966,2.470163713156351e-5,3.24316117154793e-6,4.227092911539218e-7,5.621223280422005e-8,4.526205097880708e-9,0.009944670393464508,0.0013237871071012028,0.00018336610399154966,2.470163713156351e-5,3.24316117154793e-6,4.227092911539218e-7,5.621223280422005e-8,4.526205097880708e-9,0.010327281277028718,0.0012546864817724215,0.00017928439416031836,2.4699642221071535e-5,3.2492168283078658e-6,4.2321047903785245e-7,5.625274092573559e-8,4.528532021274376e-9
0.83001708984375,0.10537281834711638,0.027272095995993464,0.007340471777819692,0.0034408776658707762,0.001797692583329294,0.0009335820024720829,0.00047646162151633505,0.00024057910875730437,0.10537281834711638,0.027272095995993464,0.007340471777819692,0.0034408776658707762,0.001797692583329294,0.0009335820024720829,0.00047646162151633505,0.00024057910875730437,0.12570606143650273,0.030694946316927294,0.007721462073137086,0.0034376165234649395,0.001796371902137122,0.000933438634633144,0.00047644392623237894,0.00024057721198598393,0.1289489895561233,0.03835501911575678,0.010079272746521597,0.003937387228199304,0.002003443776995812,0.001037371717294993,0.0005290908087963881,0.0002669758604393266,0.1289489895561233,0.03835501911575678,0.010079272746521597,0.003937387228199304,0.002003443776995812,0.001037371717294993,0.0005290908087963881,0.0002669758604393266,0.14720625645725932,0.04048204176927439,0.01008632436050867,0.00393832872539893,0.002004360159694881,0.0010374989377129938,0.0005291058589781339,0.0002669776590261247,0.011940601806559027,0.0014662446033690637,0.00019473600878962507,2.5851263833419816e-5,3.3778689826584235e-6,4.4028439060290414e-7,5.8570842390409574e-8,4.704479850211156e-9,0.011940601806559027,0.0014662446033690637,0.00019473600878962507,2.5851263833419816e-5,3.3778689826584235e-6,4.4028439060290414e-7,5.8570842390409574e-8,4.704479850211156e-9,0.011594419523039598,0.0013697418842070282,0.0001891937025437063,2.579122128466755e-5,3.381304868365754e-6,4.406437174250401e-7,5.860267692246155e-8,4.706342314318992e-9
0.84002685546875,0.10641921145953848,0.027893605890541417,0.007293443734460232,0.003395070778342122,0.00178661038761306,0.0009305615367108595,0.000475846156124226,0.0002405728113827846,0.10641921145953848,0.027893605890541417,0.007293443734460232,0.003395070778342122,0.00178661038761306,0.0009305615367108595,0.000475846156124226,0.0002405728113827846,0.12791327330910882,0.03094997435665779,0.0076712796174653545,0.0033973848615393076,0.0017852375122903784,0.0009303886631117639,0.00047582571099564537,0.00024057068111592696,0.1295345735222686,0.03962494178150968,0.010259026963586264,0.003918037250274902,0.0019927848548340287,0.0010343384920847025,0.000528483510201624,0.0002670377262477594,0.1295345735222686,0.03962494178150968,0.010259026963586264,0.003918037250274902,0.0019927848548340287,0.0010343384920847025,0.000528483510201624,0.0002670377262477594,0.14796886633353765,0.04174010541341146,0.010235209765304424,0.00391549331104557,0.0019934356403276715,0.0010344381618762322,0.0005284952335533052,0.0002670391149844697,0.012860113718674885,0.0016080612639520384,0.000206787458954198,2.6882178971080815e-5,3.48913866837263e-6,4.540135529693038e-7,6.042908440912954e-8,4.844871420910821e-9,0.012860113718674885,0.0016080612639520384,0.000206787458954198,2.6882178971080815e-5,3.48913866837263e-6,4.540135529693038e-7,6.042908440912954e-8,4.844871420910821e-9,0.012146384845958433,0.0014789702561549855,0.00019942229335957412,2.675404707308918e-5,3.4895701985719477e-6,4.542156139011213e-7,6.045133296282673e-8,4.846198959271599e-9
0.85003662109375,0.10923581644782011,0.0285272354633508,0.007446366790086716,0.003369511436828953,0.0017760437065365623,0.0009277104305495325,0.0004752226026046531,0.00024057127309107384,0.10923581644782011,0.0285272354633508,0.007446366790086716,0.003369511436828953,0.0017760437065365623,0.0009277104305495325,0.0004752226026046531,0.00024057127309107384,0.13170785559283701,0.031683786134834815,0.0077203198565857015,0.0033653126714618966,0.0017747010446849665,0.0009275275888383379,0.0004752028341260854,0.00024056919769206996,0.12989250404614464,0.04034797653540842,0.010388917917684313,0.0038964738453418054,0.001981918178259448,0.0010311734335762335,0.0005278613562856835,0.00026710901788352785,0.12989250404614464,0.04034797653540842,0.010388917917684313,0.0038964738453418054,0.001981918178259448,0.0010311734335762335,0.0005278613562856835,0.00026710901788352785,0.148491932760385,0.04243255322920109,0.010337769962748686,0.003890454455906137,0.001982294385852994,0.0010312435285920508,0.000527869509698555,0.0002671099633171474,0.013643574436876296,0.0016985573258224808,0.00021519679826113427,2.7577606114757472e-5,3.563035082460319e-6,4.6346617795893665e-7,6.17296321434235e-8,4.943103499755618e-9,0.013643574436876296,0.0016985573258224808,0.00021519679826113427,2.7577606114757472e-5,3.563035082460319e-6,4.6346617795893665e-7,6.17296321434235e-8,4.943103499755618e-9,0.012589862214020192,0.0015451304415340966,0.0002063043607159939,2.7385463025510186e-5,3.5604370673808846e-6,4.6349956368515986e-7,6.174161205112584e-8,4.943876961879971e-9
0.86004638671875,0.11256144828360334,0.02992225581985078,0.007472626224521712,0.003322815766200754,0.0017639631200388587,0.0009243876504196832,0.0004745823379289982,0.00024057250380920175,0.11256144828360334,0.02992225581985078,0.007472626224521712,0.003322815766200754,0.0017639631200388587,0.0009243876504196832,0.0004745823379289982,0.00024057250380920175,0.13517474196791188,0.032558053295775886,0.007789311841289588,0.0033205734797751955,0.0017623329453773642,0.0009242249365074156,0.0004745612026898041,0.00024057034606757277,0.13051599600400224,0.04126871214477107,0.010497878135931922,0.003871009365543702,0.0019698280798300027,0.0010279019406048175,0.0005272274282480536,0.0002671857813534962,0.13051599600400224,0.04126871214477107,0.010497878135931922,0.003871009365543702,0.0019698280798300027,0.0010279019406048175,0.0005272274282480536,0.0002671857813534962,0.14941918283764039,0.04328684868101842,0.010418569598143086,0.0038612655558647228,0.0019698954749468437,0.001027940579202113,0.0005272317811791039,0.0002671862510806512,0.014624412135590705,0.0018210806134003384,0.00022188206362484304,2.8021319024394777e-5,3.6043643864109558e-6,4.6833580768393867e-7,6.243173486170902e-8,4.996165970784491e-9,0.014624412135590705,0.0018210806134003384,0.00022188206362484304,2.8021319024394777e-5,3.6043643864109558e-6,4.6833580768393867e-7,6.243173486170902e-8,4.996165970784491e-9,0.013041724246003566,0.0016295837928744727,0.00021150100273590835,2.7764883031301072e-5,3.59849332425123e-6,4.6819355293581124e-7,6.243304613952543e-8,4.996349099256146e-9
0.87005615234375,0.11352922156959425,0.030402248976207462,0.007332168913982758,0.003281489533770965,0.0017508687024416778,0.0009213679947661327,0.0004739284111603345,0.00024057140288722174,0.11352922156959425,0.030402248976207462,0.007332168913982758,0.003281489533770965,0.0017508687024416778,0.0009213679947661327,0.0004739284111603345,0.00024057140288722174,0.13474697925717888,0.033586691397309444,0.007701967826368499,0.0032796899132414483,0.001748952540668737,0.0009211612910360515,0.0004739072306833901,0.0002405692192566062,0.13103674161181572,0.04180304902669072,0.010583618975815733,0.003841609457510916,0.0019577489667606104,0.00102455197908991,0.0005265849407200345,0.0002672638470307903,0.13103674161181572,0.04180304902669072,0.010583618975815733,0.003841609457510916,0.0019577489667606104,0.00102455197908991,0.0005265849407200345,0.0002672638470307903,0.15008499183530621,0.043783552872539704,0.010475953033163173,0.0038279415569037172,0.001957505171728268,0.0010245574417870845,0.00052658527792572,0.00026726381026948346,0.014790415709872802,0.0018907397375508288,0.00022666802568515834,2.8199841553270143e-5,3.6078106067943027e-6,4.684555884745739e-7,6.251316552353485e-8,5.002392235700386e-9,0.014790415709872802,0.0018907397375508288,0.00022666802568515834,2.8199841553270143e-5,3.6078106067943027e-6,4.684555884745739e-7,6.251316552353485e-8,5.002392235700386e-9,0.01303760799866498,0.0016747792163962461,0.0002148773403823274,2.7880482599699797e-5,3.598816078386206e-6,4.6813541203882724e-7,6.250369286669156e-8,5.001974078661816e-9
0.8800048828125,0.11291608178544886,0.03122113945386578,0.007388503174492664,0.0032397249279888076,0.0017369022217132118,0.0009179637026624315,0.00047327558205313437,0.0002405673497215058,0.11291608178544886,0.03122113945386578,0.007388503174492664,0.0032397249279888076,0.0017369022217132118,0.0009179637026624315,0.00047327558205313437,0.0002405673497215058,0.1354558955256137,0.034571441940467254,0.0076187756777367135,0.0032328271581875184,0.0017354620869908393,0.0009177896937456776,0.00047325443930579285,0.00024056517170363786,0.13180901366450706,0.04252796464968186,0.010644258540884327,0.00380479468576397,0.0019445797659565448,0.0010211539557441799,0.0005259452325857608,0.00026733856205964416,0.13180901366450706,0.04252796464968186,0.010644258540884327,0.00380479468576397,0.0019445797659565448,0.0010211539557441799,0.0005259452325857608,0.00026733856205964416,0.15100312250010794,0.04449595199982519,0.010508680757835853,0.003786645080812502,0.0019439942387501584,0.0010211247051329678,0.0005259414097142632,0.00026733799364547377,0.014763550747234217,0.0019754151731177783,0.00022943626948496713,2.8083412082593413e-5,3.5734431014241364e-6,4.6380762781171537e-7,6.198149031489877e-8,4.9619787655529235e-9,0.014763550747234217,0.0019754151731177783,0.00022943626948496713,2.8083412082593413e-5,3.5734431014241364e-6,4.6380762781171537e-7,6.198149031489877e-8,4.9619787655529235e-9,0.012904322244899274,0.0017270588814014955,0.00021634886519536365,2.7698254165966734e-5,3.561246894104307e-6,4.6331197722409724e-7,6.196153175866327e-8,4.9609713976847146e-9
0.8900146484375,0.11419837937082752,0.031501227900322504,0.007455904132396283,0.0031829089439686328,0.0017248657534973517,0.0009147616136716885,0.0004726192367623559,0.00024056203903157828,0.11419837937082752,0.031501227900322504,0.007455904132396283,0.0031829089439686328,0.0017248657534973517,0.0009147616136716885,0.0004726192367623559,0.00024056203903157828,0.1366846263682379,0.0345897754270092,0.007705366767647178,0.0031838484331705016,0.0017232847734755278,0.0009145456192916882,0.0004725998689051016,0.000240560235114685,0.1328576967980774,0.042963864722557095,0.010678331849098867,0.0037674352660100542,0.0019316917856252397,0.001017740461291299,0.0005252961681954394,0.0002674067814863182,0.1328576967980774,0.042963864722557095,0.010678331849098867,0.0037674352660100542,0.0019316917856252397,0.001017740461291299,0.0005252961681954394,0.0002674067814863182,0.15220275351983534,0.04495955177952635,0.010515845002518424,0.0037451243067530052,0.001930769553150585,0.00101767516311378,0.0005252879599581787,0.00026740565272035326,0.014590930962808718,0.00201938321026886,0.0002301308257812422,2.7696394706530705e-5,3.5054314906687275e-6,4.5452580676836663e-7,6.084020692664003e-8,4.8756711826970355e-9,0.014590930962808718,0.00201938321026886,0.0002301308257812422,2.7696394706530705e-5,3.5054314906687275e-6,4.5452580676836663e-7,6.084020692664003e-8,4.8756711826970355e-9,0.012681198026503599,0.0017531399876540678,0.00021588427372494333,2.7255978640612737e-5,3.490333601693256e-6,4.5386167683853266e-7,6.081007067647076e-8,4.874105704489897e-9
0.9000244140625,0.11404945196774387,0.03138674579593124,0.007316499282587225,0.003145183057030107,0.0017114800817528224,0.0009114643806859629,0.00047196579523702843,0.00024055039213358574,0.11404945196774387,0.03138674579593124,0.007316499282587225,0.003145183057030107,0.0017114800817528224,0.0009114643806859629,0.00047196579523702843,0.00024055039213358574,0.13791079721590424,0.03510126492614198,0.007641304452676938,0.0031379302837110257,0.0017095333284326503,0.0009112993151597255,0.00047194721501032564,0.00024054866962390734,0.13563614880785752,0.04351284378089844,0.010684849638498932,0.0037266513506850965,0.001917938143779453,0.0010143458764136901,0.0005246496381069849,0.0002674642461965479,0.13563614880785752,0.04351284378089844,0.010684849638498932,0.0037266513506850965,0.001917938143779453,0.0010143458764136901,0.0005246496381069849,0.0002674642461965479,0.15531237475565313,0.04558697078012903,0.010496916127354027,0.0037001572866303426,0.0019166539839368738,0.001014243423009632,0.0005246368955969485,0.0002674625353633211,0.014060002693370315,0.0020679307010593607,0.0002287576639522143,2.7053329231594454e-5,3.3991453172846303e-6,4.4089186986226787e-7,5.9127657656858286e-8,4.746248779528494e-9,0.014060002693370315,0.0020679307010593607,0.0002287576639522143,2.7053329231594454e-5,3.3991453172846303e-6,4.4089186986226787e-7,5.9127657656858286e-8,4.746248779528494e-9,0.012162295439274858,0.001780249501522346,0.00021350498682755603,2.6563111759890757e-5,3.3812239863656594e-6,4.4007046077346493e-7,5.9088051979204676e-8,4.744149669290226e-9
0.9100341796875,0.11463596995233148,0.031047398390315183,0.007124083234191268,0.0030876082908766664,0.0016974316035777476,0.0009081410723530321,0.00047131619332390305,0.00024052975899397028,0.11463596995233148,0.031047398390315183,0.007124083234191268,0.0030876082908766664,0.0016974316035777476,0.0009081410723530321,0.00047131619332390305,0.00024052975899397028,0.1382141678562129,0.03492668282656394,0.007406304260434928,0.0030828305074525678,0.001695370056584898,0.000907944707425547,0.000471300169894238,0.00024052843571010146,0.13719087685629566,0.04377788543629648,0.010663369016003121,0.003682826680292605,0.001904775476938585,0.0010110058359739682,0.0005240100028159197,0.00026750761263438143,0.13719087685629566,0.04377788543629648,0.010663369016003121,0.003682826680292605,0.001904775476938585,0.0010110058359739682,0.0005240100028159197,0.00026750761263438143,0.15705106513405326,0.04590977428562481,0.010451861980955162,0.0036521856881721244,0.0019031419600521902,0.0010108653734953105,0.0005239926081961608,0.0002675053026923361,0.013826831788908303,0.002088049735411136,0.00022537822112356936,2.617361672194695e-5,3.2678125821772154e-6,4.23325021516206e-7,5.689669691312303e-8,4.577609460183391e-9,0.013826831788908303,0.002088049735411136,0.00022537822112356936,2.617361672194695e-5,3.2678125821772154e-6,4.23325021516206e-7,5.689669691312303e-8,4.577609460183391e-9,0.011958761098740039,0.001789046047642538,0.0002092823657156872,2.5639839107954957e-5,3.247467897205583e-6,4.2236122171272615e-7,5.684854797344484e-8,4.575057609006484e-9
0.9200439453125,0.11561195416244238,0.031721255046460756,0.0072093142009678046,0.0030359380694874516,0.0016839075992409994,0.0009051308091174542,0.00047069338073947294,0.0002405035730342733,0.11561195416244238,0.031721255046460756,0.0072093142009678046,0.0030359380694874516,0.0016839075992409994,0.0009051308091174542,0.00047069338073947294,0.0002405035730342733,0.137883718536822,0.0350245892429603,0.007421460358766413,0.003031841287531372,0.001682085088423886,0.0009049546741432694,0.00047067960748924125,0.00024050226837978592,0.13869881187322114,0.043982250074065934,0.010600830843732768,0.0036316936058426643,0.0018910555714952663,0.0010077565645180034,0.0005233819613907328,0.00026753411166377067,0.13869881187322114,0.043982250074065934,0.010600830843732768,0.0036316936058426643,0.0018910555714952663,0.0010077565645180034,0.0005233819613907328,0.00026753411166377067,0.15875514683198613,0.04618314600793181,0.01036397688337355,0.0035965977358764466,0.001889053945886524,0.0010075775253169548,0.0005233598335176249,0.0002675311911614459,0.013677664323277033,0.002096132956617438,0.0002188251992018862,2.4964429011903056e-5,3.102635641385736e-6,4.023654763648269e-7,5.421501369029904e-8,4.3748221429222215e-9,0.013677664323277033,0.002096132956617438,0.0002188251992018862,2.4964429011903056e-5,3.102635641385736e-6,4.023654763648269e-7,5.421501369029904e-8,4.3748221429222215e-9,0.011833746251209741,0.0017836700194451794,0.00020194758812924998,2.439054366499026e-5,3.0800699680638653e-6,4.0127733833608704e-7,5.415947628939675e-8,4.371861409665415e-9
0.9300537109375,0.11544357417251747,0.032458907831933774,0.007089533128034722,0.0029911529202331943,0.001671731442439785,0.0009020744897342398,0.00047008668275050504,0.00024046826981086587,0.11544357417251747,0.032458907831933774,0.007089533128034722,0.0029911529202331943,0.001671731442439785,0.0009020744897342398,0.00047008668275050504,0.00024046826981086587,0.14098880492485807,0.035725672162093915,0.007374539858088472,0.0029811330477580535,0.001669934547954952,0.0009019314454280138,0.00047007421173608495,0.0002404672738940384,0.14109138404942106,0.04394380294869845,0.010518903274252058,0.0035831885291205986,0.001878249336927165,0.0010046340957047266,0.0005227705137325403,0.0002675416523508818,0.14109138404942106,0.04394380294869845,0.010518903274252058,0.0035831885291205986,0.001878249336927165,0.0010046340957047266,0.0005227705137325403,0.0002675416523508818,0.16156943846310376,0.04618883739928961,0.010263601562577279,0.003544193030776265,0.0018758993229828994,0.0010044162370917492,0.000522743614512585,0.00026753811637133233,0.01368682873743934,0.002072889089104124,0.00021144586053932143,2.3681145355856477e-5,2.9242066415333205e-6,3.786526145669106e-7,5.116215977734667e-8,4.1437550813069145e-9,0.01368682873743934,0.002072889089104124,0.00021144586053932143,2.3681145355856477e-5,2.9242066415333205e-6,3.786526145669106e-7,5.116215977734667e-8,4.1437550813069145e-9,0.011828827654845199,0.0017510705127018365,0.00019412759712642604,2.307822281656738e-5,2.899867123535808e-6,3.7746081178976015e-7,5.1100541105331913e-8,4.140475951871652e-9
0.94000244140625,0.11725215118041087,0.033004742232395884,0.006849582074458796,0.0029371309244446684,0.0016584794057422753,0.0008991892444942428,0.00046951976091722187,0.00024042351605932074,0.11725215118041087,0.033004742232395884,0.006849582074458796,0.0029371309244446684,0.0016584794057422753,0.0008991892444942428,0.00046951976091722187,0.00024042351605932074,0.1403350161946631,0.03596112392777296,0.007151876611940204,0.0029303281083274046,0.0016564279264425646,0.0008990666527031474,0.00046950978463117953,0.0002404227831936658,0.1417784716002445,0.04379576837061102,0.010411217840016272,0.0035334549865829136,0.0018652537014248064,0.0010016733983151806,0.0005221808891213803,0.0002675290381528333,0.1417784716002445,0.04379576837061102,0.010411217840016272,0.0035334549865829136,0.0018652537014248064,0.0010016733983151806,0.0005221808891213803,0.0002675290381528333,0.16247766077608516,0.046066642365884036,0.010139954880369794,0.003490746619366963,0.0018625438412955718,0.0010014168483136316,0.0005221492305232795,0.0002675248929735893,0.013812698744549242,0.0020389224886508935,0.00020249731570211814,2.2261048740402074e-5,2.7205041473912593e-6,3.528982633607169e-7,4.782591883387928e-8,3.892502645197489e-9,0.013812698744549242,0.0020389224886508935,0.00020249731570211814,2.2261048740402074e-5,2.7205041473912593e-6,3.528982633607169e-7,4.782591883387928e-8,3.892502645197489e-9,0.011904722974594864,0.0017135642829989998,0.00018495227357343257,2.1636442259357284e-5,2.6946934057084824e-6,3.516257103335158e-7,4.77596430312237e-8,3.888988912284421e-9
0.95001220703125,0.1185444254829523,0.03307606397182456,0.006847436782916098,0.002892969002597049,0.0016473597878341542,0.0008965663993292938,0.00046897267104210286,0.00024037090748413477,0.1185444254829523,0.03307606397182456,0.006847436782916098,0.002892969002597049,0.0016473597878341542,0.0008965663993292938,0.00046897267104210286,0.00024037090748413477,0.13885963015327737,0.03617740797599882,0.00697024128540167,0.0028836401540176266,0.0016456958247772907,0.0008964503499484757,0.0004689667291713832,0.00024037052387972804,0.1420405390509091,0.043421778972894995,0.010279584849788484,0.0034832309808484115,0.0018534697344679495,0.000998907433288768,0.0005216184380456637,0.00026749557434043727,0.1420405390509091,0.043421778972894995,0.010279584849788484,0.0034832309808484115,0.0018534697344679495,0.000998907433288768,0.0005216184380456637,0.00026749557434043727,0.16296543930053634,0.045746019536402574,0.009994789041122639,0.003437031083923451,0.0018504262995263374,0.000998612742903526,0.0005215820895829985,0.00026749082712018045,0.01396553450946527,0.0019621775184580485,0.000192170612096882,2.0743756455778833e-5,2.5167307972120197e-6,3.2585551459242963e-7,4.429840624499485e-8,3.624780507606736e-9,0.01396553450946527,0.0019621775184580485,0.000192170612096882,2.0743756455778833e-5,2.5167307972120197e-6,3.2585551459242963e-7,4.429840624499485e-8,3.624780507606736e-9,0.011979061611936806,0.0016365250187725746,0.0001746309861535779,2.010535023705019e-5,2.489928961586693e-6,3.245272173994018e-7,4.4229006858482755e-8,3.6211115804938758e-9
0.96002197265625,0.11925422058385217,0.03292032098732925,0.006774421850406924,0.002848678017892204,0.001635837808791418,0.0008941573322168158,0.0004684742012530214,0.0002403096131491974,0.11925422058385217,0.03292032098732925,0.006774421850406924,0.002848678017892204,0.001635837808791418,0.0008941573322168158,0.0004684742012530214,0.0002403096131491974,0.14027818000093195,0.03604387369136796,0.006987410085396763,0.002832929316433142,0.0016340516153799049,0.0008940611483729971,0.00046846852867698206,0.00024030932290930286,0.14185232844317466,0.043086984391091036,0.010126299475103046,0.003428347071799683,0.0018418845179638088,0.000996366176619284,0.0005210884890864149,0.0002674415386588032,0.14185232844317466,0.043086984391091036,0.010126299475103046,0.003428347071799683,0.0018418845179638088,0.000996366176619284,0.0005210884890864149,0.0002674415386588032,0.16300700857077888,0.04546242656626925,0.009830233188165484,0.0033785940328708605,0.0018385041778309866,0.000996034376268401,0.0005210475854382808,0.00026743620956560783,0.014092283160486408,0.0018960899781376819,0.00018068574553255825,1.9009760238058613e-5,2.298760987437146e-6,2.9828339371449465e-7,4.0671850540066176e-8,3.3489162100449853e-9,0.014092283160486408,0.0018960899781376819,0.00018068574553255825,1.9009760238058613e-5,2.298760987437146e-6,2.9828339371449465e-7,4.0671850540066176e-8,3.3489162100449853e-9,0.012004046631838388,0.001574074476126021,0.00016339384215331528,1.836662427659722e-5,2.271407051760615e-6,2.969265815561145e-7,4.060092906493936e-8,3.3451805784305848e-9
0.97003173828125,0.12167382426577757,0.032330696864901455,0.006521440544219361,0.002804831311232567,0.0016263884773202438,0.0008919966541240321,0.00046801983145752525,0.00024024158638999578,0.12167382426577757,0.032330696864901455,0.006521440544219361,0.002804831311232567,0.0016263884773202438,0.0008919966541240321,0.00046801983145752525,0.00024024158638999578,0.14118091017743079,0.03605290217597417,0.006841886713236453,0.0027899093135333435,0.0016249275825099307,0.000891903235806702,0.00046801648104093265,0.0002402414929652234,0.1401661975853857,0.04247295240564785,0.009954091371130321,0.003379640584978942,0.0018317429207682708,0.0009940756575259663,0.0005205961770365899,0.00026736798178958183,0.1401661975853857,0.04247295240564785,0.009954091371130321,0.003379640584978942,0.0018317429207682708,0.0009940756575259663,0.0005205961770365899,0.00026736798178958183,0.16179576495999948,0.044944443044919714,0.009648738869668211,0.0033269398614084273,0.0018280580560695657,0.0009937083127005658,0.0005205509252865381,0.00026736210101467443,0.014072175439077218,0.0017788135835876391,0.0001682886719037445,1.741482805244908e-5,2.0929405479328854e-6,2.709076323672398e-7,3.703449513624287e-8,3.071560732247033e-9,0.014072175439077218,0.0017788135835876391,0.0001682886719037445,1.741482805244908e-5,2.0929405479328854e-6,2.709076323672398e-7,3.703449513624287e-8,3.071560732247033e-9,0.011744672025632286,0.0014684150368774384,0.0001514905927275197,1.6778934206593578e-5,2.06560312811656e-6,2.695519415142428e-7,3.696368036329217e-8,3.067833179833745e-9
0.98004150390625,0.12062438239241029,0.03166239455779668,0.006473392044912178,0.002764185870821821,0.0016174513960548226,0.0008900774210018658,0.0004676069637569594,0.00024016652334355468,0.12062438239241029,0.03166239455779668,0.006473392044912178,0.002764185870821821,0.0016174513960548226,0.0008900774210018658,0.0004676069637569594,0.00024016652334355468,0.14219850744398624,0.03575568505723392,0.006587523463556064,0.0027520553882792787,0.0016157898333120022,0.0008900159100823477,0.0004676046333328661,0.00024016663462731748,0.13874569456030847,0.041994338653510765,0.009766068327382041,0.003332865200980355,0.0018221621868571103,0.0009920570923722383,0.0005201462586859085,0.0002672766896814937,0.13874569456030847,0.041994338653510765,0.009766068327382041,0.003332865200980355,0.0018221621868571103,0.0009920570923722383,0.0005201462586859085,0.0002672766896814937,0.1606233710510966,0.04453487659236191,0.009453042471226974,0.0032774995049858063,0.0018181787546252594,0.0009916563511090171,0.000520096944496575,0.0002672702980773012,0.013861382704511462,0.001690953114546871,0.00015524610240621268,1.583668546154126e-5,1.88398545713552e-6,2.4437854026299893e-7,3.346631798237388e-8,2.7988542151908963e-9,0.013861382704511462,0.001690953114546871,0.00015524610240621268,1.583668546154126e-5,1.88398545713552e-6,2.4437854026299893e-7,3.346631798237388e-8,2.7988542151908963e-9,0.011416073775822044,0.0013922855850847565,0.0001391910908448487,1.5221412281141385e-5,1.857332383424429e-6,2.4305581741238654e-7,3.339724269436162e-8,2.795208187318527e-9
0.99005126953125,0.12048777928857009,0.03131763934533051,0.0063795117450919795,0.0027370005471956415,0.0016100175280275711,0.000888494327180277,0.00046724111714920485,0.00024008701167937545,0.12048777928857009,0.03131763934533051,0.0063795117450919795,0.0027370005471956415,0.0016100175280275711,0.000888494327180277,0.00046724111714920485,0.00024008701167937545,0.14263095622720506,0.03467720375079022,0.0065514690141494315,0.002717600674187548,0.0016084244218653534,0.0008884582922297756,0.0004672400339493752,0.0002400871396919362,0.1370176590541309,0.04118169732760276,0.00956564694099414,0.00328874630427772,0.0018141554240882374,0.000990326241610937,0.0005197429492994805,0.0002671701022084561,0.1370176590541309,0.04118169732760276,0.00956564694099414,0.00328874630427772,0.0018141554240882374,0.000990326241610937,0.0005197429492994805,0.0002671701022084561,0.15915231471126648,0.04381953010777897,0.00924612273514311,0.0032310072970791743,0.001809911775668476,0.0009898948663135754,0.0005196899413522651,0.0002671632517643105,0.013506065710613128,0.001549419351873441,0.00014185061115809216,1.4304158168366634e-5,1.6958032489178958e-6,2.1922876162069014e-7,3.003543324543734e-8,2.536282190562699e-9,0.013506065710613128,0.001549419351873441,0.00014185061115809216,1.4304158168366634e-5,1.6958032489178958e-6,2.1922876162069014e-7,3.003543324543734e-8,2.536282190562699e-9,0.010957023700684826,0.0012733483963728908,0.00012678649442718427,1.3724594932706326e-5,1.6705097133940087e-6,2.179717191941211e-7,2.996964308994718e-8,2.5327958499972803e-9
1.00006103515625,0.11998998819211755,0.03135515024813023,0.006187929100227825,0.0027050395618401467,0.0016034533083738396,0.0008871595566462392,0.00046693532167614067,0.00024000383635656628,0.11998998819211755,0.03135515024813023,0.006187929100227825,0.0027050395618401467,0.0016034533083738396,0.0008871595566462392,0.00046693532167614067,0.00024000383635656628,0.14153852551118126,0.03429206348442036,0.006354308195709697,0.0026846896108653298,0.0016018785882062811,0.0008870901078886895,0.0004669362284159618,0.00024000401585039786,0.13290871733222626,0.040272532455092803,0.009313912932485848,0.003244054287637892,0.0018070020627349243,0.0009888931614533713,0.0005193898299903802,0.0002670512061698616,0.13290871733222626,0.040272532455092803,0.009313912932485848,0.003244054287637892,0.0018070020627349243,0.0009888931614533713,0.0005193898299903802,0.0002670512061698616,0.1555834935520945,0.04298999655354749,0.008987469120927016,0.003184049740225915,0.001802514975297026,0.0009884345434818024,0.0005193335824480858,0.0002670439602910755,0.012435799184298593,0.0014035729606218178,0.00012578956279109163,1.270049438407136e-5,1.5125391627532858e-6,1.9583655466954813e-7,2.679513872819176e-8,2.2884725020098822e-9,0.012435799184298593,0.0014035729606218178,0.00012578956279109163,1.270049438407136e-5,1.5125391627532858e-6,1.9583655466954813e-7,2.679513872819176e-8,2.2884725020098822e-9,0.009755637078905345,0.0011539209003627827,0.0001121986679579779,1.2177084749261596e-5,1.489407793990463e-6,1.946754779518307e-7,2.6733979002628154e-8,2.28518867770742e-9
1.010009765625,0.11864196841559063,0.031410271942567534,0.006170452080635947,0.0026766599719122196,0.001599017369631528,0.0008862287436740768,0.0004667008174654583,0.00023992010749774887,0.11864196841559063,0.031410271942567534,0.006170452080635947,0.0026766599719122196,0.001599017369631528,0.0008862287436740768,0.0004667008174654583,0.00023992010749774887,0.14042975565148466,0.03441046429919775,0.006160087542152472,0.002656210792993628,0.001597326331557453,0.0008861939002669479,0.0004667015838644096,0.00023992041416581066,0.1306570386475869,0.039625591980841555,0.009099206666894465,0.0032074983722479573,0.0018014309384738359,0.0009877864875197711,0.0005190932054046099,0.0002669242051381356,0.1306570386475869,0.039625591980841555,0.009099206666894465,0.0032074983722479573,0.0018014309384738359,0.0009877864875197711,0.0005190932054046099,0.0002669242051381356,0.15361123901611137,0.04238401765733872,0.00876716360868163,0.0031457558908584964,0.001796744777837943,0.0009873051691022857,0.0005190342883635057,0.0002669166403996184,0.011780958457024045,0.0013085265207432805,0.00011288189768822744,1.133990839727021e-5,1.353043714897591e-6,1.7490221725824683e-7,2.3817592893909452e-8,2.0604467057515626e-9,0.011780958457024045,0.0013085265207432805,0.00011288189768822744,1.133990839727021e-5,1.353043714897591e-6,1.7490221725824683e-7,2.3817592893909452e-8,2.0604467057515626e-9,0.009089264091940398,0.001077089530026497,0.00010065135859627341,1.0878499960471823e-5,1.3325148993824342e-6,1.7385676435827613e-7,2.3761994608040172e-8,2.057395369699233e-9
1.02001953125,0.1174635403119341,0.03125935785559694,0.006032101247116383,0.002651346139850803,0.0015953682420268805,0.0008854975654663405,0.00046650576840054337,0.00023983591875312255,0.1174635403119341,0.03125935785559694,0.006032101247116383,0.002651346139850803,0.0015953682420268805,0.0008854975654663405,0.00046650576840054337,0.00023983591875312255,0.1386394196172586,0.03402214217630313,0.006109108210836875,0.0026322081959876584,0.0015939094422537945,0.0008854744176193998,0.00046650698450195164,0.00023983614770979912,0.12834759232207524,0.038616187301880045,0.008884053787463805,0.003175241503735167,0.0017970904448017958,0.0009869511268878232,0.0005188482728400417,0.000266791197314131,0.12834759232207524,0.038616187301880045,0.008884053787463805,0.003175241503735167,0.0017970904448017958,0.0009869511268878232,0.0005188482728400417,0.000266791197314131,0.15158278271421033,0.041416848534151736,0.008546091419080897,0.0031120778229421216,0.0017922417564635914,0.0009864511653302917,0.0005187872775053087,0.0002667833975690837,0.011085887893812811,0.0011750606979916592,0.00010083623322398552,1.0088649609025889e-5,1.2082691681362e-6,1.5540723593925738e-7,2.1050094019340644e-8,1.8520698012788648e-9,0.011085887893812811,0.0011750606979916592,0.00010083623322398552,1.0088649609025889e-5,1.2082691681362e-6,1.5540723593925738e-7,2.1050094019340644e-8,1.8520698012788648e-9,0.00842911461270908,0.0009696722446410998,8.993050921206058e-5,9.691526446542901e-6,1.1905550164952718e-6,1.544903877588106e-7,2.1000626227844286e-8,1.8492992212178626e-9
1.030029296875,0.11493252049006408,0.030530645628749898,0.0059423923161153105,0.002633616996789689,0.0015928014540111085,0.0008850658106264436,0.00046637151664016016,0.00023975406073800697,0.11493252049006408,0.030530645628749898,0.0059423923161153105,0.002633616996789689,0.0015928014540111085,0.0008850658106264436,0.00046637151664016016,0.00023975406073800697,0.13756482868782996,0.03376870638707627,0.005919865192234798,0.002613033562479328,0.0015912955810728675,0.0008850306368289859,0.0004663716755402971,0.0002397543273178745,0.12602314891700508,0.0379307435862551,0.008672111327687986,0.003147541810142266,0.0017938493816924306,0.0009864155537890763,0.0005186613852279675,0.00026665672612946064,0.12602314891700508,0.0379307435862551,0.008672111327687986,0.003147541810142266,0.0017938493816924306,0.0009864155537890763,0.0005186613852279675,0.00026665672612946064,0.14953628844493472,0.040746106960255636,0.008327551759572317,0.003083288386871625,0.0017888746359232845,0.000985902346814676,0.0005185990294103775,0.0002666487881536918,0.01037050871780646,0.0010939720452254095,8.993630129978594e-5,8.955058865781361e-6,1.070934039116375e-6,1.3778960152676323e-7,1.853865732261402e-8,1.6664732597638736e-9,0.01037050871780646,0.0010939720452254095,8.993630129978594e-5,8.955058865781361e-6,1.070934039116375e-6,1.3778960152676323e-7,1.853865732261402e-8,1.6664732597638736e-9,0.007802685555241408,0.0009042306682372478,8.016803420471504e-5,8.61470644918984e-6,1.055965935368153e-6,1.369971424407741e-7,1.8495344817494458e-8,1.6640008589379464e-9
1.0400390625,0.11018106575413615,0.029455702146642213,0.005903216356867526,0.002621702964061145,0.0015915254442528163,0.0008848745614466815,0.0004662970762233264,0.00023967582312852778,0.11018106575413615,0.029455702146642213,0.005903216356867526,0.002621702964061145,0.0015915254442528163,0.0008848745614466815,0.0004662970762233264,0.00023967582312852778,0.13395344672704143,0.03313040842751183,0.005817974719061656,0.0026002061746994857,0.0015900390178674195,0.0008848633861586115,0.00046629751454549476,0.00023967609445809797,0.1214530862327647,0.036906924285175405,0.008466787724097178,0.0031245051087101655,0.001791983501035958,0.00098617482532607,0.0005185348616850416,0.00026652452765987036,0.1214530862327647,0.036906924285175405,0.008466787724097178,0.0031245051087101655,0.001791983501035958,0.00098617482532607,0.0005185348616850416,0.00026652452765987036,0.14549391617991672,0.03972236917310749,0.00811471822540829,0.0030595135677511723,0.0017869364581087981,0.0009856545571303138,0.0005184719546050673,0.00026651655808339727,0.008908296647111916,0.0009838094305119121,8.022396384471011e-5,7.935860589644021e-6,9.522963792724234e-7,1.2186596148954648e-7,1.6282437141837788e-8,1.5043687980107585e-9,0.008908296647111916,0.0009838094305119121,8.022396384471011e-5,7.935860589644021e-6,9.522963792724234e-7,1.2186596148954648e-7,1.6282437141837788e-8,1.5043687980107585e-9,0.006702594460507142,0.0008144875091858276,7.13281825457965e-5,7.637460832334623e-6,9.394243003077568e-7,1.21183489337962e-7,1.6244894374704635e-8,1.502199282970583e-9
1.050048828125,0.10770521533182155,0.02891187677896111,0.005765433683536977,0.0026160603727642187,0.0015913432985403826,0.0008850444701315671,0.000466276615766548,0.00023960329891685732,0.10770521533182155,0.02891187677896111,0.005765433683536977,0.0026160603727642187,0.0015913432985403826,0.0008850444701315671,0.000466276615766548,0.00023960329891685732,0.13187994857249818,0.032238181103285676,0.005701939294007302,0.0025933837945030123,0.0015903714180587392,0.0008850246377441332,0.00046627807075562785,0.00023960352331725646,0.11925190401420657,0.03624049939085681,0.008271119498593908,0.0031044929995533623,0.0017912465594734851,0.0009862221677638008,0.0005184708067941464,0.00026639811982561747,0.11925190401420657,0.03624049939085681,0.008271119498593908,0.0031044929995533623,0.0017912465594734851,0.0009862221677638008,0.0005184708067941464,0.00026639811982561747,0.14353409000780565,0.0390402318359738,0.007910550782621786,0.0030391258794149538,0.0017861794078899143,0.0009857018094290226,0.0005184082441003375,0.0002663902338603374,0.008161008712445943,0.000916110636022786,7.14704549764615e-5,6.927519146989886e-6,8.385096597803942e-7,1.0746441207744054e-7,1.4277064857236531e-8,1.365608254271772e-9,0.008161008712445943,0.000916110636022786,7.14704549764615e-5,6.927519146989886e-6,8.385096597803942e-7,1.0746441207744054e-7,1.4277064857236531e-8,1.365608254271772e-9,0.006230043116989373,0.0007586436168096997,6.322951857505631e-5,6.658635459616905e-6,8.27263258531661e-7,1.0687666976350324e-7,1.4244803661001665e-8,1.3637334201744023e-9
1.06005859375,0.10510276087042922,0.028671748233477692,0.0057465678995287095,0.0026153008668033575,0.0015929212096517955,0.0008854558442984408,0.00046631938237331387,0.000239537752959767,0.10510276087042922,0.028671748233477692,0.0057465678995287095,0.0026153008668033575,0.0015929212096517955,0.0008854558442984408,0.00046631938237331387,0.000239537752959767,0.12939506078928584,0.031622109344740315,0.005600535375320101,0.0025919861457537087,0.0015915937868471188,0.0008854395470769599,0.0004663207171966153,0.00023953793943263217,0.11712941886529563,0.03528664904673062,0.008087660014444624,0.003090937604797594,0.0017916328140270153,0.0009865478977695299,0.000518470535078548,0.00026628064234627137,0.11712941886529563,0.03528664904673062,0.008087660014444624,0.003090937604797594,0.0017916328140270153,0.0009865478977695299,0.000518470535078548,0.00026628064234627137,0.14163382816616613,0.03803798800889681,0.00771770938246829,0.003025656881421105,0.0017866045283860647,0.0009860350832812989,0.0005184092834880522,0.0002662729620621147,0.007403751542005653,0.00081884039126941,6.330834191120308e-5,6.089567424245247e-6,7.393486228269324e-7,9.449842973706315e-8,1.2518485623256917e-8,1.2492700544091115e-9,0.007403751542005653,0.00081884039126941,6.330834191120308e-5,6.089567424245247e-6,7.393486228269324e-7,9.449842973706315e-8,1.2518485623256917e-8,1.2492700544091115e-9,0.005801036223194129,0.0006775129895613992,5.565517116468541e-5,5.842709675564986e-6,7.293972614321654e-7,9.39971987880402e-8,1.2491103621013515e-8,1.2476844675846887e-9
1.07000732421875,0.1026472189167515,0.02859917529966542,0.005647207729712359,0.0026184276616674825,0.0015951850618637704,0.0008861478096048282,0.00046642787721069324,0.00023948046874998005,0.1026472189167515,0.02859917529966542,0.005647207729712359,0.0026184276616674825,0.0015951850618637704,0.0008861478096048282,0.00046642787721069324,0.00023948046874998005,0.12620299754076506,0.03143482348864573,0.0055128381562172925,0.002594520375724754,0.00159403805747295,0.0008861440293631696,0.0004664280694134108,0.00023948064791547345,0.1151004931666646,0.03469277083825477,0.007918392364817764,0.0030814763257562806,0.0017930816632299687,0.0009871375259709937,0.0005185337874550453,0.0002661753155512154,0.1151004931666646,0.03469277083825477,0.007918392364817764,0.0030814763257562806,0.0017930816632299687,0.0009871375259709937,0.0005185337874550453,0.0002661753155512154,0.13980621533097037,0.037395424920174204,0.0075384762540305844,0.003016719805624601,0.0017881593292680541,0.0009866403304221642,0.000518474860865601,0.0002661679652373491,0.006645770088664565,0.0007549391420937358,5.547420734351096e-5,5.313965651303084e-6,6.453133561460817e-7,8.2995975147104e-8,1.1003682573650972e-8,1.1543306058033959e-9,0.006645770088664565,0.0007549391420937358,5.547420734351096e-5,5.313965651303084e-6,6.453133561460817e-7,8.2995975147104e-8,1.1003682573650972e-8,1.1543306058033959e-9,0.0054091349658057005,0.0006238531129187044,4.8503039194293745e-5,5.097805328188756e-6,6.368917780462768e-7,8.258027430714093e-8,1.098092098099338e-8,1.1530194187419854e-9
1.08001708984375,0.09712645951159625,0.028029766702100497,0.005646149908792612,0.002623874354969441,0.001598520680016111,0.0008870964846291512,0.00046658764072967247,0.00023943169792622318,0.09712645951159625,0.028029766702100497,0.005646149908792612,0.002623874354969441,0.001598520680016111,0.0008870964846291512,0.00046658764072967247,0.00023943169792622318,0.12277212517955628,0.031040656642334692,0.005435262145427707,0.0026002221499524603,0.0015973936584004098,0.000887077551142512,0.000466588663980064,0.00023943177386088162,0.11137991139125981,0.03388181673474441,0.007764679317456381,0.0030757023019943167,0.001795348257508017,0.0009879703444541732,0.0005186581551493649,0.0002660827987464547,0.11137991139125981,0.03388181673474441,0.007764679317456381,0.0030757023019943167,0.001795348257508017,0.0009879703444541732,0.0005186581551493649,0.0002660827987464547,0.1364237589963651,0.036488858483342844,0.007374695991298694,0.0030119346074316887,0.0017905915658421225,0.000987497059656397,0.0005186025886414805,0.0002660759086236665,0.005211872249738557,0.0006600740314787747,4.8006779295081896e-5,4.612135970684064e-6,5.672129929974163e-7,7.306771598049816e-8,9.728461944293202e-9,1.0776805003076294e-9,0.005211872249738557,0.0006600740314787747,4.8006779295081896e-5,4.612135970684064e-6,5.672129929974163e-7,7.306771598049816e-8,9.728461944293202e-9,1.0776805003076294e-9,0.004727824633305264,0.0005440926127036876,4.187783936582509e-5,4.441192573481699e-6,5.606300005987104e-7,7.273688468332353e-8,9.710045431466229e-9,1.0766173355410962e-9
1.09002685546875,0.0956777507434031,0.027525700877612178,0.005586113112438379,0.002636671615679789,0.001603071799317789,0.0008882616869859193,0.00046679832410265334,0.00023939192661291805,0.0956777507434031,0.027525700877612178,0.005586113112438379,0.002636671615679789,0.001603071799317789,0.0008882616869859193,0.00046679832410265334,0.00023939192661291805,0.12120926440467453,0.030234068816964135,0.005345526516068289,0.002613057656155451,0.0016019114955854953,0.000888246495442051,0.00046679929253054607,0.0002393920353569407,0.10971490207253007,0.03318197115028045,0.007601758178852651,0.0030730505892650347,0.0017985347017798045,0.0009890197037225803,0.0005188390470229964,0.00026600498332701353,0.10971490207253007,0.03318197115028045,0.007601758178852651,0.0030730505892650347,0.0017985347017798045,0.0009890197037225803,0.0005188390470229964,0.00026600498332701353,0.13489710397940416,0.0356714017608848,0.007200460403279404,0.0030109319836043712,0.0017940211790692475,0.000988578665644384,0.0005187878722523526,0.0002659986806052681,0.004594304265143325,0.0005700317691304768,4.003148565541551e-5,3.964999008684371e-6,4.998982941327293e-7,6.483314959696351e-8,8.68394802757195e-9,1.0176847090557938e-9,0.004594304265143325,0.0005700317691304768,4.003148565541551e-5,3.964999008684371e-6,4.998982941327293e-7,6.483314959696351e-8,8.68394802757195e-9,1.0176847090557938e-9,0.004443361419244335,0.00046862781563055956,3.501043756333564e-5,3.851919205649869e-6,4.955141445992603e-7,6.458028896571539e-8,8.669452023970098e-9,1.0168385452812044e-9
1.10003662109375,0.09372602035063142,0.02735813334100271,0.005566087301084128,0.002653202049671868,0.0016081539261748297,0.0008896227410354373,0.00046705291086683175,0.00023936117826745202,0.09372602035063142,0.02735813334100271,0.005566087301084128,0.002653202049671868,0.0016081539261748297,0.0008896227410354373,0.00046705291086683175,0.00023936117826745202,0.12008208960508901,0.029876447592570646,0.005309167424931605,0.0026285460188593224,0.00160709569556289,0.000889612322711879,0.0004670536424401024,0.0002393612933309113,0.10819577583949257,0.03278274893163296,0.007484082436423821,0.0030734679311895203,0.0018022161292675543,0.0009902550450500217,0.0005190701905253176,0.00026594225295137097,0.10819577583949257,0.03278274893163296,0.007484082436423821,0.0030734679311895203,0.0018022161292675543,0.0009902550450500217,0.0005190701905253176,0.00026594225295137097,0.13349826634284387,0.03518567212523393,0.007074865230458678,0.0030133707359624607,0.0017979995893703208,0.0009898544683291774,0.0005190244096016616,0.00026593665971227784,0.0040824620432274895,0.0005160319887490281,3.473722950917619e-5,3.5274414753995324e-6,4.516394938416885e-7,5.8349042045792555e-8,7.854428511194208e-9,9.719639815150754e-10,0.0040824620432274895,0.0005160319887490281,3.473722950917619e-5,3.5274414753995324e-6,4.516394938416885e-7,5.8349042045792555e-8,7.854428511194208e-9,9.719639815150754e-10,0.0042034309114915075,0.00042359466380660485,3.0518053491381946e-5,3.457535319901244e-6,4.4923093742915466e-7,5.816123343903342e-8,7.843293608445347e-9,9.713102138701675e-10
1.11004638671875,0.08827964844535073,0.02707494917928422,0.005578337279045123,0.0026716750180003877,0.0016143367577643067,0.0008911508962840092,0.000467348155627741,0.00023933870214716703,0.08827964844535073,0.02707494917928422,0.005578337279045123,0.0026716750180003877,0.0016143367577643067,0.0008911508962840092,0.000467348155627741,0.00023933870214716703,0.118423426192078,0.029518540282171334,0.005259244440155316,0.002646960975685087,0.0016133102869790646,0.0008911394624282686,0.0004673487641380928,0.00023933874865273618,0.10563074986385235,0.03228842632081283,0.0073824945468393514,0.0030760817014466994,0.0018066323768111375,0.0009916445495258086,0.0005193443408641991,0.00026589413777228997,0.10563074986385235,0.03228842632081283,0.0073824945468393514,0.0030760817014466994,0.0018066323768111375,0.0009916445495258086,0.0005193443408641991,0.00026589413777228997,0.13113057406408246,0.034557366255779105,0.006967556359268788,0.0030185007179128216,0.0018027935809328082,0.000991292292076275,0.0005193048944278551,0.00026588936686404045,0.003449199965658767,0.0004490867982918787,3.095530049974238e-5,3.2441360369893737e-6,4.178008198298285e-7,5.357709231447675e-8,7.21788831058921e-9,9.38148291551091e-10,0.003449199965658767,0.0004490867982918787,3.095530049974238e-5,3.2441360369893737e-6,4.178008198298285e-7,5.357709231447675e-8,7.21788831058921e-9,9.38148291551091e-10,0.0038769992692778907,0.0003681045741429957,2.726945418584623e-5,3.196173055745224e-6,4.169236903850247e-7,5.3441367326061286e-8,7.2095210576812886e-9,9.376575634011162e-10
1.12005615234375,0.08681238289440434,0.026816295493591505,0.005574409762597961,0.0026938033741188143,0.0016207836102596857,0.0008928365660994863,0.00046767541712799905,0.00023932381536947772,0.08681238289440434,0.026816295493591505,0.005574409762597961,0.0026938033741188143,0.0016207836102596857,0.0008928365660994863,0.00046767541712799905,0.00023932381536947772,0.11721401739903983,0.029405444965360322,0.005239746748736614,0.0026700343085819186,0.0016196793312964362,0.000892822630795943,0.00046767628111461774,0.00023932392553479404,0.10459701679282164,0.032028139093337425,0.007296371065044201,0.00308045810907049,0.0018112491410363064,0.0009931570843880928,0.0005196538502073235,0.00026585933170108843,0.10459701679282164,0.032028139093337425,0.007296371065044201,0.00308045810907049,0.0018112491410363064,0.0009931570843880928,0.0005196538502073235,0.00026585933170108843,0.13018038485007324,0.03421015759619738,0.0068786421244598365,0.0030258691246925233,0.0018078280454991795,0.0009928603245308717,0.0005196215799979804,0.00026585548248378866,0.003332356973750229,0.00041568275106890884,2.861260040403558e-5,3.09170616777649e-6,3.997951691949285e-7,5.039433286726085e-8,6.748916024350548e-9,9.140471782497928e-10,0.003332356973750229,0.00041568275106890884,2.861260040403558e-5,3.09170616777649e-6,3.997951691949285e-7,5.039433286726085e-8,6.748916024350548e-9,9.140471782497928e-10,0.0037949737320224003,0.0003406307905143453,2.5159042946002617e-5,3.0446910971173607e-6,3.9965590975817305e-7,5.030313831593646e-8,6.742812986715878e-9,9.136880373195074e-10
1.1300048828125,0.08623640981071277,0.02665341480924017,0.005590698228818494,0.002721861542853121,0.0016281943865336735,0.0008946093978701904,0.00046802237345480843,0.00023931518560459748,0.08623640981071277,0.02665341480924017,0.005590698228818494,0.002721861542853121,0.0016281943865336735,0.0008946093978701904,0.00046802237345480843,0.00023931518560459748,0.11666804979186098,0.028952638206560993,0.0052445487383376765,0.0026970033912646443,0.0016271005584887392,0.0008945905622822667,0.0004680231671744073,0.00023931525623005931,0.1037335555898633,0.03173741842258606,0.007225008242062856,0.003086879460514674,0.0018164178515371074,0.0009947629399280273,0.0005199867021173699,0.00026583587166592517,0.1037335555898633,0.03173741842258606,0.007225008242062856,0.003086879460514674,0.0018164178515371074,0.0009947629399280273,0.0005199867021173699,0.00026583587166592517,0.12939515606989793,0.03380185900270845,0.0068080421999135035,0.003036086650236333,0.001813488535401514,0.0009945278201903952,0.0005199622131742879,0.0002658330195620177,0.0033291804903466332,0.0003828903425624187,2.7363626229060184e-5,3.021979315115256e-6,3.9228921238635807e-7,4.8623506681092755e-8,6.425756237535011e-9,8.978266249986012e-10,0.0033291804903466332,0.0003828903425624187,2.7363626229060184e-5,3.021979315115256e-6,3.9228921238635807e-7,4.8623506681092755e-8,6.425756237535011e-9,8.978266249986012e-10,0.003765216646786899,0.000314020452848557,2.3928613192858603e-5,2.9642436388733003e-6,3.922520785449758e-7,4.857500618024305e-8,6.421560078324733e-9,8.97589533342684e-10
1.1400146484375,0.08609119889969952,0.026542079762184836,0.005627090564957432,0.0027486864259436915,0.0016354746905803126,0.0008964831029924142,0.00046839216331291195,0.0002393114911396889,0.08609119889969952,0.026542079762184836,0.005627090564957432,0.0027486864259436915,0.0016354746905803126,0.0008964831029924142,0.00046839216331291195,0.0002393114911396889,0.11592266845633427,0.02877395740268081,0.0052582830824380285,0.0027244054264599113,0.0016345256122704587,0.0008964756059292845,0.0004683932386266143,0.00023931158514169836,0.1030411688193438,0.03160619476961788,0.007167805728157727,0.0030938881036316804,0.0018215551452261593,0.0009964337767513563,0.0005203433627703285,0.00026582074835800935,0.1030411688193438,0.03160619476961788,0.007167805728157727,0.0030938881036316804,0.0018215551452261593,0.0009964337767513563,0.0005203433627703285,0.00026582074835800935,0.1287794998687151,0.033605868607622914,0.006755619138602466,0.003046945042797367,0.0018191354762176633,0.00099626509222704,0.0005203272840312405,0.000265818959870959,0.0034114855673983736,0.0003713578796357981,2.676282466687309e-5,3.000584567763496e-6,3.9219148898402207e-7,4.805945087813389e-8,6.21941405168817e-9,8.877775819927174e-10,0.0034114855673983736,0.0003713578796357981,2.676282466687309e-5,3.000584567763496e-6,3.9219148898402207e-7,4.805945087813389e-8,6.21941405168817e-9,8.877775819927174e-10,0.003782782759438925,0.00030503312738090977,2.327922436252093e-5,2.9353743174702416e-6,3.9191681950470377e-7,4.805278007862251e-8,6.216929692189115e-9,8.876406902525124e-10
1.1500244140625,0.08566152504961524,0.026425344507961076,0.0056638172798318485,0.0027772160571363494,0.0016433552106891237,0.0008984088245166059,0.0004687756704687681,0.00023931037922145617,0.08566152504961524,0.026425344507961076,0.0056638172798318485,0.0027772160571363494,0.0016433552106891237,0.0008984088245166059,0.0004687756704687681,0.00023931037922145617,0.11392691637418288,0.028662263767763558,0.00528590930804092,0.0027529943027025513,0.0016424009469540844,0.000898393162061465,0.0004687759728009619,0.0002393104789320965,0.10216442813204872,0.031495394578190415,0.007124421990909893,0.003101836488603055,0.00182709027671025,0.0009981424908343884,0.00052071197075415,0.00026581090078050385,0.10216442813204872,0.031495394578190415,0.007124421990909893,0.003101836488603055,0.00182709027671025,0.0009981424908343884,0.00052071197075415,0.00026581090078050385,0.12806784462540663,0.033425804524511285,0.00672129951188024,0.0030590482801988107,0.0018252371286897164,0.0009980434767091824,0.0005207046449540723,0.00026581021242886633,0.003697536358370193,0.0003658142899341532,2.6438821547900883e-5,2.9920493759997623e-6,3.9606975623999195e-7,4.848471678338655e-8,6.1194879646754845e-9,8.829818754647697e-10,0.003697536358370193,0.0003658142899341532,2.6438821547900883e-5,2.9920493759997623e-6,3.9606975623999195e-7,4.848471678338655e-8,6.1194879646754845e-9,8.829818754647697e-10,0.003930165039352026,0.0003017500998039466,2.2965536520707705e-5,2.927929056966289e-6,3.9557569845221004e-7,4.8514836938068206e-8,6.118618560483381e-9,8.82932870425267e-10
1.1600341796875,0.0849522870641565,0.026132664130331048,0.005707228937901395,0.0028071356393067778,0.0016511766775662443,0.000900326226760423,0.000469163616349174,0.0002393099637043048,0.0849522870641565,0.026132664130331048,0.005707228937901395,0.0028071356393067778,0.0016511766775662443,0.000900326226760423,0.000469163616349174,0.0002393099637043048,0.1136300221869396,0.02857712322849873,0.00532346553081664,0.0027829098730829697,0.0016500567979417155,0.0009003256214982423,0.0004691642102805441,0.00023931012652226276,0.10197398057626589,0.03147431401899442,0.007094879241802047,0.003110647358355394,0.001832427124920496,0.0009998633338203485,0.0005210845677692533,0.0002658027801834908,0.10197398057626589,0.03147431401899442,0.007094879241802047,0.003110647358355394,0.001832427124920496,0.0009998633338203485,0.0005210845677692533,0.0002658027801834908,0.12797425619514613,0.03338042802947683,0.006705164835870693,0.0030722337741992305,0.0018311309808848849,0.000999835562487814,0.0005210861300646299,0.00026580320267144067,0.0038385124787727273,0.0003674175600494787,2.6187004193716302e-5,2.9895447123461005e-6,4.01665927308982e-7,4.968397491038305e-8,6.118087013442655e-9,8.828685160852181e-10,0.0038385124787727273,0.0003674175600494787,2.6187004193716302e-5,2.9895447123461005e-6,4.01665927308982e-7,4.968397491038305e-8,6.118087013442655e-9,8.828685160852181e-10,0.004042896749098546,0.0003043934705926216,2.2837814767560086e-5,2.9344087567186043e-6,4.0122349867800215e-7,4.9740992266698156e-8,6.118793745725431e-9,8.82910683994591e-10
1.1700439453125,0.08527908236206307,0.02626054463337437,0.005763147388246797,0.0028404717926786764,0.0016593049851268476,0.0009022711191769123,0.0004695474569628571,0.00023930910547935734,0.08527908236206307,0.02626054463337437,0.005763147388246797,0.0028404717926786764,0.0016593049851268476,0.0009022711191769123,0.0004695474569628571,0.00023930910547935734,0.11309663739620843,0.028504635738042267,0.005394316958168195,0.0028165833517493654,0.0016583035813395861,0.0009022603266321565,0.00046954801892373055,0.00023930919991519222,0.10194283512987669,0.03151519861230053,0.007078325573000262,0.0031213362633897472,0.0018380339342175594,0.0010015720826029241,0.000521453222385563,0.0002657927406738997,0.10194283512987669,0.03151519861230053,0.007078325573000262,0.0031213362633897472,0.0018380339342175594,0.0010015720826029241,0.000521453222385563,0.0002657927406738997,0.12805531468871972,0.03342112144818651,0.006710219585761268,0.0030878767952938944,0.001837327172710935,0.0010016154481307827,0.0005214635986087302,0.00026579425852258433,0.003948324042681948,0.0003737264133428638,2.5928527839660096e-5,3.0003104824233327e-6,4.0907388133242046e-7,5.1469901522841776e-8,6.215076292271354e-9,8.874477449930744e-10,0.003948324042681948,0.0003737264133428638,2.5928527839660096e-5,3.0003104824233327e-6,4.0907388133242046e-7,5.1469901522841776e-8,6.215076292271354e-9,8.874477449930744e-10,0.004170647000828226,0.00031249750527801394,2.2850309361549283e-5,2.9594151327619936e-6,4.090060712629342e-7,5.1543868340202226e-8,6.217391727154975e-9,8.875890751232778e-10
1.1800537109375,0.08457701084587621,0.026278292650279613,0.0058038221128447,0.002871210939779603,0.0016668265014143065,0.0009041292794992615,0.0004699196673902059,0.00023930517775450452,0.08457701084587621,0.026278292650279613,0.0058038221128447,0.002871210939779603,0.0016668265014143065,0.0009041292794992615,0.0004699196673902059,0.00023930517775450452,0.11290535722012478,0.028626351739837096,0.005459235297621962,0.0028472584928716897,0.0016658914195807277,0.0009041216982942239,0.00046992042859499665,0.00023930529058607537,0.10233505035066603,0.03163769119615207,0.007081258022454911,0.003132021659061835,0.0018433204114848818,0.001003245853991119,0.0005218101347009642,0.00026577726069965324,0.10233505035066603,0.03163769119615207,0.007081258022454911,0.003132021659061835,0.0018433204114848818,0.001003245853991119,0.0005218101347009642,0.00026577726069965324,0.12873367897927324,0.03358799225875923,0.006735360207821416,0.0031030903979071735,0.0018431665815866753,0.0010033586245203612,0.0005218290510249125,0.0002657798333055807,0.004047189160660862,0.0003809203119967758,2.5820719141515706e-5,3.032990508141054e-6,4.1827915759840355e-7,5.3721640075762466e-8,6.418062228830444e-9,8.972708782957446e-10,0.004047189160660862,0.0003809203119967758,2.5820719141515706e-5,3.032990508141054e-6,4.1827915759840355e-7,5.3721640075762466e-8,6.418062228830444e-9,8.972708782957446e-10,0.004445453527823242,0.00032270674191739294,2.300404514467438e-5,3.0052143296058495e-6,4.187924218896175e-7,5.380880932637328e-8,6.422079173101949e-9,8.975085359368249e-10
1.19000244140625,0.08414849336319545,0.02642917110995104,0.005863299511915627,0.002901495620952797,0.0016744574261697881,0.0009059587193081731,0.0004702725189583991,0.0002392961277623231,0.08414849336319545,0.02642917110995104,0.005863299511915627,0.002901495620952797,0.0016744574261697881,0.0009059587193081731,0.0004702725189583991,0.0002392961277623231,0.11309207748062433,0.028727544094573763,0.005527705064949516,0.002878178039434017,0.0016734901696889338,0.0009059481543528071,0.0004702735840160728,0.00023929624629785796,0.1027448800618856,0.0317632899256962,0.007100594532261673,0.00314372034262871,0.0018487578881638484,0.0010048624704124035,0.0005221477118615986,0.0002657533350474849,0.1027448800618856,0.0317632899256962,0.007100594532261673,0.00314372034262871,0.0018487578881638484,0.0010048624704124035,0.0005221477118615986,0.0002657533350474849,0.12932298534913322,0.03376708543789238,0.00678020671077256,0.0031192440955641466,0.0018491632533747856,0.0010050414125889646,0.0005221747142961748,0.0002657568932733489,0.004046914505091565,0.0003847576537543028,2.58989803916327e-5,3.097415168093489e-6,4.3164190267306613e-7,5.6420836500521384e-8,6.741845821061619e-9,9.132520476021896e-10,0.004046914505091565,0.0003847576537543028,2.58989803916327e-5,3.097415168093489e-6,4.3164190267306613e-7,5.6420836500521384e-8,6.741845821061619e-9,9.132520476021896e-10,0.0045838238078793545,0.00032962515382047437,2.3324687364388012e-5,3.0815516128101375e-6,4.3289257780927146e-7,5.65263014198267e-8,6.747754565237272e-9,9.136056486398915e-10
1.20001220703125,0.082964494800408,0.02640859389472907,0.005917561294960279,0.0029304847727781524,0.0016815727095202653,0.0009076568803853407,0.00047059907653992304,0.00023928148566595078,0.082964494800408,0.02640859389472907,0.005917561294960279,0.0029304847727781524,0.0016815727095202653,0.0009076568803853407,0.00047059907653992304,0.00023928148566595078,0.11415267353693175,0.028873656670934302,0.005623853282049911,0.002907945786045872,0.0016805045532823032,0.0009076387189214668,0.0004705999543070787,0.00023928158726351992,0.10328704646210005,0.032018123678689246,0.007137600743954618,0.003156526548504016,0.0018537754894508147,0.0010063997312609952,0.0005224585809540288,0.0002657180248203884,0.10328704646210005,0.032018123678689246,0.007137600743954618,0.003156526548504016,0.0018537754894508147,0.0010063997312609952,0.0005224585809540288,0.0002657180248203884,0.13006986033624543,0.03413476200066906,0.006845441224650789,0.0031363472470222055,0.0018546827306994032,0.0010066403146595396,0.0005224930618528743,0.0002657224925012929,0.004031301995449273,0.00038807984457753844,2.622580868473332e-5,3.2022952325764274e-6,4.4953593862428517e-7,5.966594737017973e-8,7.20715672531664e-9,9.370761364832538e-10,0.004031301995449273,0.00038807984457753844,2.622580868473332e-5,3.2022952325764274e-6,4.4953593862428517e-7,5.966594737017973e-8,7.20715672531664e-9,9.370761364832538e-10,0.00471969966340118,0.00033942565029166716,2.385837545349745e-5,3.1976487809246974e-6,4.515519485530417e-7,5.98012292885909e-8,7.2152966254487664e-9,9.375658887360513e-10
1.21002197265625,0.0832412509959558,0.026194567377218373,0.005996579103539847,0.0029610281484793604,0.0016883818246692015,0.0009092343757350504,0.0004708952680390786,0.00023925894252467924,0.0832412509959558,0.026194567377218373,0.005996579103539847,0.0029610281484793604,0.0016883818246692015,0.0009092343757350504,0.0004708952680390786,0.00023925894252467924,0.11455598035256584,0.02915888803868087,0.005717885678086295,0.002939501643963953,0.0016874470129138405,0.0009092286273624327,0.00047089547510565825,0.00023925901129989211,0.10395302402389774,0.032233813119552625,0.007193524040902765,0.003171985717147673,0.0018588177093209258,0.0010078350613409075,0.0005227355639718177,0.00026566946612593885,0.10395302402389774,0.032233813119552625,0.007193524040902765,0.003171985717147673,0.0018588177093209258,0.0010078350613409075,0.0005227355639718177,0.00026566946612593885,0.13096365960880063,0.03444473490400395,0.006931679739321775,0.003156264574821232,0.0018602106589129315,0.0010081317261320022,0.000522776792320119,0.0002656747458811016,0.004015985898260337,0.00038873383253449733,2.6840560686711876e-5,3.374847336704064e-6,4.756204927826172e-7,6.365709145817817e-8,7.838537169596543e-9,9.705914593319255e-10,0.004015985898260337,0.00038873383253449733,2.6840560686711876e-5,3.374847336704064e-6,4.756204927826172e-7,6.365709145817817e-8,7.838537169596543e-9,9.705914593319255e-10,0.004852206551585811,0.0003455196594065114,2.465766843363851e-5,3.3832464797605316e-6,4.784989841989869e-7,6.383552437770894e-8,7.849388722104861e-9,9.712452629182158e-10
1.22003173828125,0.08585151217551776,0.026429858681061236,0.006042793959279987,0.0029874725550019065,0.0016943689897647057,0.0009106683531835968,0.0004711529622008364,0.00023922779689382817,0.08585151217551776,0.026429858681061236,0.006042793959279987,0.0029874725550019065,0.0016943689897647057,0.0009106683531835968,0.0004711529622008364,0.00023922779689382817,0.11726967916853008,0.02964283705399729,0.005822281447976745,0.0029655178484737288,0.0016933797903614142,0.0009106571065781477,0.0004711536243570865,0.00023922786772757193,0.10561827894620461,0.03263014002814823,0.007269455278912486,0.0031873370927673348,0.0018633494378399256,0.0010091457338371915,0.0005229717207265429,0.00026560646767169775,0.10561827894620461,0.03263014002814823,0.007269455278912486,0.0031873370927673348,0.0018633494378399256,0.0010091457338371915,0.0005229717207265429,0.00026560646767169775,0.1331324947905155,0.03500561969145385,0.007039372217170383,0.0031753634811381806,0.0018651592718516028,0.0010094921823218428,0.0005230188740674482,0.0002656124518022855,0.0040334915804135655,0.0003884189903963285,2.777637026587821e-5,3.5942976754280995e-6,5.091951474409208e-7,6.866057837683213e-8,8.661247516423001e-9,1.0159734604508648e-9,0.0040334915804135655,0.0003884189903963285,2.777637026587821e-5,3.5942976754280995e-6,5.091951474409208e-7,6.866057837683213e-8,8.661247516423001e-9,1.0159734604508648e-9,0.005107082622670499,0.00035441779883576484,2.5783561443959683e-5,3.6164696338418414e-6,5.129733472159106e-7,6.889380692386825e-8,8.675386859307216e-9,1.0168089847291344e-9
1.23004150390625,0.08754764091615838,0.026773579682128294,0.006122639787551723,0.0030121490626815613,0.001699949399239043,0.0009119080284670477,0.00047136707330362694,0.0002391875884696296,0.08754764091615838,0.026773579682128294,0.006122639787551723,0.0030121490626815613,0.001699949399239043,0.0009119080284670477,0.00047136707330362694,0.0002391875884696296,0.11765386820169901,0.029803709654476648,0.005942664451955055,0.0029917132316078046,0.0016989999322437398,0.0009119017980496871,0.00047136789702460064,0.00023918772904134192,0.10659743658209245,0.03294581173602076,0.007366220108890922,0.0032039297437693793,0.0018677640741101792,0.0010103095040576856,0.0005231605972157941,0.0002655286897736509,0.10659743658209245,0.03294581173602076,0.007366220108890922,0.0032039297437693793,0.0018677640741101792,0.0010103095040576856,0.0005231605972157941,0.0002655286897736509,0.13437103756872085,0.035442940781455455,0.007168721925798386,0.003195371251841865,0.0018699590540308532,0.0010106989780499622,0.0005232127949301272,0.00026553526485847403,0.004077211853684239,0.00038827175365434866,2.9079521774220622e-5,3.884817174748127e-6,5.555187505744798e-7,7.496911753719941e-8,9.697695731127123e-9,1.0755545375506322e-9,0.004077211853684239,0.00038827175365434866,2.9079521774220622e-5,3.884817174748127e-6,5.555187505744798e-7,7.496911753719941e-8,9.697695731127123e-9,1.0755545375506322e-9,0.005231394578360807,0.00036065344786639274,2.7308687679712305e-5,3.9232947454658004e-6,5.603513128029442e-7,7.526599725593776e-8,9.715682490865734e-9,1.0766195101716983e-9
1.24005126953125,0.08820443537909528,0.02684475570049301,0.006198847430330351,0.003033786175711536,0.0017045067637852717,0.0009129722117458588,0.00047153164966576717,0.00023913882191353055,0.08820443537909528,0.02684475570049301,0.006198847430330351,0.003033786175711536,0.0017045067637852717,0.0009129722117458588,0.00047153164966576717,0.00023913882191353055,0.11946031917683,0.02997555309625563,0.006052497812294837,0.0030133948262013074,0.0017035552982905245,0.0009129658657552894,0.00047153323392813706,0.00023913897748569472,0.10766248607700198,0.03350182517964072,0.007484310364596313,0.0032217260492536934,0.0018715848106465604,0.0010113053565560675,0.0005232967489664051,0.00026543665802904946,0.10766248607700198,0.03350182517964072,0.007484310364596313,0.0032217260492536934,0.0018715848106465604,0.0010113053565560675,0.0005232967489664051,0.00026543665802904946,0.13568722124548166,0.03619309750598987,0.007319631921335863,0.003216224968936077,0.001874094128904616,0.0010117308789194634,0.0005233530867043998,0.0002654437091320738,0.0041440868268901344,0.0003897479820972719,3.0820820239243734e-5,4.258536794019033e-6,6.119174482515702e-7,8.286922495809244e-8,1.0964545170816912e-8,1.1517511407935224e-9,0.0041440868268901344,0.0003897479820972719,3.0820820239243734e-5,4.258536794019033e-6,6.119174482515702e-7,8.286922495809244e-8,1.0964545170816912e-8,1.1517511407935224e-9,0.005357591220545329,0.00037151961136606905,2.931857162527035e-5,4.315992047944098e-6,6.178719198198275e-7,8.323626835865748e-8,1.0986790610585047e-8,1.1530493709361097e-9
1.25006103515625,0.09049271270781684,0.027371261520465408,0.006274380835631956,0.0030557517745684265,0.00170851401366396,0.0009137993282089129,0.0004716468300664175,0.00023908076580619078,0.09049271270781684,0.027371261520465408,0.006274380835631956,0.0030557517745684265,0.00170851401366396,0.0009137993282089129,0.0004716468300664175,0.00023908076580619078,0.12088465655326566,0.030832629075743176,0.00621245569641657,0.0030370896268263298,0.0017075238067795994,0.0009137785244753504,0.00047164775386388685,0.00023908097194079333,0.11004162196411027,0.03416290807750367,0.007654326273754884,0.0032425999524226304,0.0018751344535717722,0.0010121141444929174,0.00052337640696576,0.00026533173360017464,0.11004162196411027,0.03416290807750367,0.007654326273754884,0.0032425999524226304,0.0018751344535717722,0.0010121141444929174,0.00052337640696576,0.00026533173360017464,0.13850341407045905,0.037054602306270494,0.007528565370667156,0.0032400330654052153,0.0018779179216388301,0.001012568717249895,0.000523435988814964,0.0002653391478308502,0.0043405078657116425,0.00039483663451208206,3.362603596369058e-5,4.780609872922457e-6,6.857677212273235e-7,9.261838567286295e-8,1.2471595798704616e-8,1.2468026699347085e-9,0.0043405078657116425,0.00039483663451208206,3.362603596369058e-5,4.780609872922457e-6,6.857677212273235e-7,9.261838567286295e-8,1.2471595798704616e-8,1.2468026699347085e-9,0.005645560078032285,0.00038569683363169437,3.250690448993697e-5,4.8616260572065966e-6,6.930179861521142e-7,9.306044271522687e-8,1.24983667808697e-8,1.2483731391661195e-9
1.260009765625,0.0909815386412536,0.027742598895078747,0.0063680189630035714,0.0030716182935420725,0.0017114762488502971,0.000914391678003744,0.00047169928087014757,0.00023901547735257194,0.0909815386412536,0.027742598895078747,0.0063680189630035714,0.0030716182935420725,0.0017114762488502971,0.000914391678003744,0.00047169928087014757,0.00023901547735257194,0.12073267722111523,0.031387174114230164,0.0063358731427778205,0.003052952948806976,0.001710435690391776,0.0009143685687393317,0.0004717005006014092,0.0002390156627096664,0.11137451444516498,0.0346648602356809,0.007819291151160038,0.003262636199963347,0.0018780215751733728,0.0010127068210612723,0.0005233980297442951,0.0002652167721161852,0.11137451444516498,0.0346648602356809,0.007819291151160038,0.003262636199963347,0.0018780215751733728,0.0010127068210612723,0.0005233980297442951,0.0002652167721161852,0.14000507735802487,0.03768933923037806,0.007724960360801186,0.003262341208881428,0.0018810133765099996,0.0010131831177245354,0.000523459967648718,0.0002652244401495452,0.004472993555766841,0.00040102488608094775,3.6697459664003866e-5,5.369060322248417e-6,7.714628221692211e-7,1.0411550815900829e-7,1.42004966763126e-8,1.361911044662021e-9,0.004472993555766841,0.00040102488608094775,3.6697459664003866e-5,5.369060322248417e-6,7.714628221692211e-7,1.0411550815900829e-7,1.42004966763126e-8,1.361911044662021e-9,0.0058309051647542996,0.00039789946496295486,3.5932160373145144e-5,5.4731614820342246e-6,7.800348248112282e-7,1.0463408727609595e-7,1.4231961071204781e-8,1.3637661899726752e-9
1.27001953125,0.09140686854719197,0.027998290804413635,0.006420667329524172,0.0030842982897802914,0.0017133739322694617,0.0009147332894151616,0.0004716890228703906,0.00023894315561974198,0.09140686854719197,0.027998290804413635,0.006420667329524172,0.0030842982897802914,0.0017133739322694617,0.0009147332894151616,0.0004716890228703906,0.00023894315561974198,0.12113744170843037,0.03192111820078773,0.006494232761463418,0.0030681949660750383,0.0017123362897729975,0.000914731577498403,0.0004716902517178829,0.00023894338625223094,0.11283673186973439,0.035512596561769576,0.008004781910860308,0.0032835407586007536,0.0018803784759230198,0.0010130990127142161,0.0005233625904130814,0.00026509312658578384,0.11283673186973439,0.035512596561769576,0.008004781910860308,0.0032835407586007536,0.0018803784759230198,0.0010130990127142161,0.0005233625904130814,0.00026509312658578384,0.14159487843778304,0.038728878982133896,0.00794043074405582,0.0032851394302455188,0.0018835284110339317,0.0010135910295919104,0.0005234260968140478,0.00026510094888622225,0.004636016468691603,0.0004159536371611761,4.057003927233457e-5,6.07670778408989e-6,8.732418776091812e-7,1.1808921969897009e-7,1.619624671296851e-8,1.500011539816417e-9,0.004636016468691603,0.0004159536371611761,4.057003927233457e-5,6.07670778408989e-6,8.732418776091812e-7,1.1808921969897009e-7,1.619624671296851e-8,1.500011539816417e-9,0.006062510797415278,0.00042180179847560456,4.016503317321574e-5,6.204436217112242e-6,8.831813265828461e-7,1.1868800289045084e-7,1.6232806731406155e-8,1.5021630517681265e-9
1.280029296875,0.09125081698753011,0.028139629892751525,0.006502177118315864,0.0030945806763575407,0.0017145706987875024,0.0009148489580441993,0.00047163383026212435,0.00023886530720938095,0.09125081698753011,0.028139629892751525,0.006502177118315864,0.0030945806763575407,0.0017145706987875024,0.0009148489580441993,0.00047163383026212435,0.00023886530720938095,0.12359920762161475,0.03181420056406408,0.0066231653649094745,0.0030797351297683034,0.0017137501147926311,0.0009148268938443428,0.0004716346058076168,0.00023886554575698471,0.11447034199284851,0.036141822430103804,0.008209889679702006,0.00330515718054001,0.0018822346946798696,0.0010132617160697106,0.0005232713741964883,0.0002649647686065839,0.11447034199284851,0.036141822430103804,0.008209889679702006,0.00330515718054001,0.0018822346946798696,0.0010132617160697106,0.0005232713741964883,0.0002649647686065839,0.1433120564402865,0.0394780879648074,0.008173564776871478,0.00330826927313765,0.0018854984835203587,0.0010137631336197687,0.0005233356723490802,0.00026497265155370415,0.004837196228285014,0.0004307828880929302,4.536647090673834e-5,6.911513329332409e-6,9.98163830388652e-7,1.3436826205106883e-7,1.8441938721726613e-8,1.6613860430808697e-9,0.004837196228285014,0.0004307828880929302,4.536647090673834e-5,6.911513329332409e-6,9.98163830388652e-7,1.3436826205106883e-7,1.8441938721726613e-8,1.6613860430808697e-9,0.00635207383637189,0.0004423600239753691,4.5298328819549794e-5,7.062174147102982e-6,1.0095317394561044e-6,1.3504679711787785e-7,1.8484035194098536e-8,1.663830377769353e-9
1.2900390625,0.09545514041631938,0.028543169912953602,0.0066178691473862536,0.003101803950299424,0.00171470071563599,0.0009146554114436587,0.0004715086384312201,0.00023878394625875718,0.09545514041631938,0.028543169912953602,0.0066178691473862536,0.003101803950299424,0.00171470071563599,0.0009146554114436587,0.0004715086384312201,0.00023878394625875718,0.12999451619405944,0.03314624354609043,0.006766488634170008,0.003088163506232725,0.0017138488020736482,0.0009146242434816548,0.00047151131646221714,0.00023878425747599232,0.11845861460788815,0.037181586294353475,0.008433441192180993,0.003327313406365262,0.0018833727432094336,0.0010131860015864128,0.0005231269205958225,0.00026483535932656047,0.11845861460788815,0.037181586294353475,0.008433441192180993,0.003327313406365262,0.0018833727432094336,0.0010131860015864128,0.0005231269205958225,0.00026483535932656047,0.14733822210402117,0.04068293235830114,0.008422685041342422,0.0033315527374260002,0.0018866971234852493,0.001013690844489128,0.0005231912800704535,0.0002648432174622801,0.005368671522443564,0.00046247822045870885,5.1195818123363286e-5,7.878124039361171e-6,1.1345232046617703e-6,1.5296520119020014e-7,2.0941056054256755e-8,1.8461984602421562e-9,0.005368671522443564,0.00046247822045870885,5.1195818123363286e-5,7.878124039361171e-6,1.1345232046617703e-6,1.5296520119020014e-7,2.0941056054256755e-8,1.8461984602421562e-9,0.007116991037301122,0.00048160834335885775,5.140738214616313e-5,8.049628105088903e-6,1.1471814198878043e-6,1.537201701850518e-7,2.098902553526907e-8,1.848925907805589e-9
1.300048828125,0.09939208099285551,0.029202720940513238,0.00668694276675931,0.0031054265811015416,0.0017138998417020692,0.0009142604799057195,0.00047134434009274396,0.00023870101246644432,0.09939208099285551,0.029202720940513238,0.00668694276675931,0.0031054265811015416,0.0017138998417020692,0.0009142604799057195,0.00047134434009274396,0.00023870101246644432,0.1339624380341097,0.03378962005699926,0.006964940672103504,0.003092932380380594,0.0017131295973517658,0.0009142200558283392,0.0004713430522436238,0.00023870120465850918,0.12090940967560403,0.0379373307230984,0.008674012966540369,0.0033520851288544526,0.0018838683991702708,0.001012865594799647,0.000522931752789051,0.00026470875157349615,0.12090940967560403,0.0379373307230984,0.008674012966540369,0.0033520851288544526,0.0018838683991702708,0.001012865594799647,0.000522931752789051,0.00026470875157349615,0.14975192440580432,0.04153851807394656,0.008685867303833575,0.0033571037113374483,0.0018872079957292468,0.0010133682370944387,0.0005229954929291424,0.0002647165073771151,0.005690256424227068,0.0004910216318223433,5.81439191938857e-5,9.094133176761599e-6,1.295503403617692e-6,1.7380553339594062e-7,2.3694332902526787e-8,2.053725340264885e-9,0.005690256424227068,0.0004910216318223433,5.81439191938857e-5,9.094133176761599e-6,1.295503403617692e-6,1.7380553339594062e-7,2.3694332902526787e-8,2.053725340264885e-9,0.007574272774997061,0.000514113478855528,5.854235392541472e-5,9.284379088331397e-6,1.3093693558053564e-6,1.7463025033079866e-7,2.3748146423629852e-8,2.0567231134070303e-9
1.31005859375,0.10255465891432868,0.03054192651522142,0.006817294483785403,0.0031050809124616146,0.0017118551724639778,0.0009136023007258906,0.00047112822832381967,0.00023861885555271573,0.10255465891432868,0.03054192651522142,0.006817294483785403,0.0031050809124616146,0.0017118551724639778,0.0009136023007258906,0.00047112822832381967,0.00023861885555271573,0.1367159580901066,0.03490319398474467,0.007067701982705881,0.003094397931711435,0.0017112229900832392,0.000913578864732825,0.0004711297530662608,0.00023861907389580882,0.1237015056904525,0.039158601493569756,0.008929932313106613,0.0033747460937212006,0.0018836436283149818,0.0010122967694951236,0.000522688149630318,0.00026458881043613303,0.1237015056904525,0.039158601493569756,0.008929932313106613,0.0033747460937212006,0.0018836436283149818,0.0010122967694951236,0.000522688149630318,0.00026458881043613303,0.15247967691759748,0.042895517585136766,0.008960955677508424,0.0033800330194151506,0.001886953013373278,0.0010127919190708273,0.0005227506426533237,0.00026459639365996105,0.006032227062728585,0.0005463007420471147,6.626467250850139e-5,1.0333580084526437e-5,1.4646609095603982e-6,1.9672040741501774e-7,2.669446946571557e-8,2.2823328750529685e-9,0.006032227062728585,0.0005463007420471147,6.626467250850139e-5,1.0333580084526437e-5,1.4646609095603982e-6,1.9672040741501774e-7,2.669446946571557e-8,2.2823328750529685e-9,0.008054651370030308,0.0005732658152342966,6.67214226229727e-5,1.0535432299936603e-5,1.4794662741796318e-6,1.9760455690750862e-7,2.6753527878510823e-8,2.285554041219911e-9
1.32000732421875,0.10607069674393754,0.031073084716266425,0.006889826082919298,0.003100409417248125,0.0017089279038063636,0.0009125697543937363,0.0004708580831311768,0.00023853996060072704,0.10607069674393754,0.031073084716266425,0.006889826082919298,0.003100409417248125,0.0017089279038063636,0.0009125697543937363,0.0004708580831311768,0.00023853996060072704,0.1382576663944394,0.03529943522264064,0.007247592178028409,0.0030917229874079764,0.0017079399517446708,0.000912544859902217,0.00047085755220943436,0.00023854007221868348,0.126826776749369,0.04002413302276563,0.00919926847038063,0.0033973070230314405,0.0018826475807143441,0.0010114782064296994,0.0005223982598870139,0.0002644798630577796,0.126826776749369,0.04002413302276563,0.00919926847038063,0.0033973070230314405,0.0018826475807143441,0.0010114782064296994,0.0005223982598870139,0.0002644798630577796,0.15552331820626225,0.04384257435581143,0.0092455757529484,0.0034024159486277425,0.0018858793749149997,0.00101196087711615,0.0005224589299539275,0.0002644872114004532,0.006378187361602623,0.0005919921991208423,7.557247282688402e-5,1.1690423700931768e-5,1.6569431731119693e-6,2.214425495562353e-7,2.992111529237655e-8,2.527781745376727e-9,0.006378187361602623,0.0005919921991208423,7.557247282688402e-5,1.1690423700931768e-5,1.6569431731119693e-6,2.214425495562353e-7,2.992111529237655e-8,2.527781745376727e-9,0.008532659891103743,0.000619950947138369,7.592531054662549e-5,1.1897232572952031e-5,1.6724401035131916e-6,2.2237214670968446e-7,2.998435769986482e-8,2.531198159376396e-9
1.33001708984375,0.11136913556159984,0.03082083932599322,0.007025693483285285,0.0030916583807611164,0.0017061091960071282,0.0009114566990388766,0.00047053182148974114,0.00023846510356117728,0.11136913556159984,0.03082083932599322,0.007025693483285285,0.0030916583807611164,0.0017061091960071282,0.0009114566990388766,0.00047053182148974114,0.00023846510356117728,0.14453852827312783,0.0355138456695675,0.007390184667339769,0.0030840625537851838,0.0017049591829464675,0.0009114227187874768,0.00047053039997915427,0.00023846513994769624,0.13386697748109955,0.0413807785032893,0.009479819812085328,0.0034195131871134475,0.0018809520919581507,0.001010410838338208,0.0005220643362154374,0.00026438391426287795,0.13386697748109955,0.0413807785032893,0.009479819812085328,0.0034195131871134475,0.0018809520919581507,0.001010410838338208,0.0005220643362154374,0.00026438391426287795,0.162390222966234,0.0453052780877045,0.009537148707703188,0.0034239664640470604,0.0018840669199361407,0.0010108763169875946,0.0005221226538707231,0.0002643909677399658,0.007039188224841721,0.0006746705242610916,8.603627003298318e-5,1.314915377979334e-5,1.8514510667824386e-6,2.476063587189692e-7,3.333795436982117e-8,2.789438525507165e-9,0.007039188224841721,0.0006746705242610916,8.603627003298318e-5,1.314915377979334e-5,1.8514510667824386e-6,2.476063587189692e-7,3.333795436982117e-8,2.789438525507165e-9,0.009399638216224337,0.0007012617964765103,8.609350810617617e-5,1.3352997578679851e-5,1.8672627477964422e-6,2.4856392181797737e-7,3.340393429892672e-8,2.7929717771254053e-9
1.34002685546875,0.1150274280104094,0.030940186498881698,0.007142854756302211,0.0030794274933285144,0.00170145176180476,0.0009100778764096535,0.00047016964899666543,0.0002383964638500463,0.1150274280104094,0.030940186498881698,0.007142854756302211,0.0030794274933285144,0.00170145176180476,0.0009100778764096535,0.00047016964899666543,0.0002383964638500463,0.14779881880336176,0.036404864549748006,0.0075497064604535796,0.0030739216829256937,0.0017005961222180586,0.0009100166395053055,0.00047016601116850427,0.0002383963287468285,0.1375964205218815,0.04278174302698796,0.009827769732959629,0.0034431863638566683,0.0018783661520063155,0.001009097701993953,0.0005216889057052708,0.0002643045307502315,0.1375964205218815,0.04278174302698796,0.009827769732959629,0.0034431863638566683,0.0018783661520063155,0.001009097701993953,0.0005216889057052708,0.0002643045307502315,0.16604628671510094,0.04678493256158182,0.009892307797758423,0.0034463269988373366,0.0018813132662686438,0.001009541516519279,0.0005217443798720223,0.00026431123472996895,0.007359084484818788,0.0007753930594324799,0.00010000206228687134,1.4846251001575484e-5,2.0641130618828007e-6,2.747527133181785e-7,3.689214597364954e-8,3.0612437289078614e-9,0.007359084484818788,0.0007753930594324799,0.00010000206228687134,1.4846251001575484e-5,2.0641130618828007e-6,2.747527133181785e-7,3.689214597364954e-8,3.0612437289078614e-9,0.009773752949910983,0.0007964368588365533,9.941941940594357e-5,1.5036454704381731e-5,2.0798368117251964e-6,2.757176866449679e-7,3.69592232076107e-8,3.064846478628658e-9
1.35003662109375,0.1176488169900754,0.032202371933668074,0.007315769080691149,0.00306868387523221,0.0016960860109731838,0.000908420368496285,0.00046976512948947716,0.0002383359206048054,0.1176488169900754,0.032202371933668074,0.007315769080691149,0.00306868387523221,0.0016960860109731838,0.000908420368496285,0.00046976512948947716,0.0002383359206048054,0.1501452405698268,0.03753581650798853,0.007671389600121623,0.0030669321366794474,0.0016947453783160951,0.0009083317185249737,0.000469759829849651,0.00023833554844081905,0.14130562613641626,0.04372955175967691,0.010123857342657685,0.003463669299633466,0.0018751184329010848,0.00100754381763997,0.0005212748105429615,0.00026424394268413626,0.14130562613641626,0.04372955175967691,0.010123857342657685,0.003463669299633466,0.0018751184329010848,0.00100754381763997,0.0005212748105429615,0.00026424394268413626,0.1696997241512204,0.047766260152740284,0.010189210157148682,0.003465044574061678,0.0018778631821982116,0.0010079617103176215,0.0005213269806731155,0.0002642502455734392,0.007696839410964227,0.0008527219798983075,0.00011265489650691728,1.644456149475784e-5,2.270728897039959e-6,3.023390796267818e-7,4.0515954187773145e-8,3.3377566005695077e-9,0.007696839410964227,0.0008527219798983075,0.00011265489650691728,1.644456149475784e-5,2.270728897039959e-6,3.023390796267818e-7,4.0515954187773145e-8,3.3377566005695077e-9,0.010120945106637627,0.0008674159684896772,0.00011128467632571383,1.6612157323146978e-5,2.2859294177360423e-6,3.0328844252923087e-7,4.058241922501166e-8,3.341341823053428e-9
1.36004638671875,0.11849809847419562,0.03313251882253701,0.007343893426980759,0.0030588000275761926,0.001690339253751591,0.0009065634594317026,0.0004693269377295221,0.00023828413434543014,0.11849809847419562,0.03313251882253701,0.007343893426980759,0.0030588000275761926,0.001690339253751591,0.0009065634594317026,0.0004693269377295221,0.00023828413434543014,0.1528646946297147,0.03885301849093326,0.007830366868253207,0.003058193526403784,0.001689138175796579,0.0009064564659508802,0.000469319291658651,0.0002382835253165351,0.14816104147488252,0.0451677640971381,0.010422238319178162,0.0034827875926226647,0.0018708679934932666,0.0010057561141222288,0.0005208251434425333,0.00026420364006381273,0.14816104147488252,0.0451677640971381,0.010422238319178162,0.0034827875926226647,0.0018708679934932666,0.0010057561141222288,0.0005208251434425333,0.00026420364006381273,0.17650912440732355,0.04922897508950322,0.010483675714419327,0.003481825612602615,0.0018733556053654131,0.001006144022812178,0.0005208735733460889,0.00026420949238351054,0.0085570912398342,0.0009825652877227644,0.00012602970332200827,1.8063733881478496e-5,2.4871735202336496e-6,3.297545875116207e-7,4.4129740854982353e-8,3.612832289789434e-9,0.0085570912398342,0.0009825652877227644,0.00012602970332200827,1.8063733881478496e-5,2.4871735202336496e-6,3.297545875116207e-7,4.4129740854982353e-8,3.612832289789434e-9,0.010838471406233265,0.0009837427688640852,0.00012363633150366067,1.819865453029046e-5,2.501336029193177e-6,3.3066361713697943e-7,4.4193893199620706e-8,3.616317412607011e-9
1.37005615234375,0.11897865114321617,0.033657121117773775,0.007478503454730443,0.0030395227360085243,0.0016836744221442922,0.0009045066583521979,0.0004688460810245627,0.00023824224630050996,0.11897865114321617,0.033657121117773775,0.007478503454730443,0.0030395227360085243,0.0016836744221442922,0.0009045066583521979,0.0004688460810245627,0.00023824224630050996,0.1546047216897014,0.03965980408106752,0.007913178058769411,0.0030401846465695644,0.0016821958033480082,0.0009043891874238175,0.0004688377495561513,0.00023824150706606214,0.15109321994106087,0.04613963149016118,0.0107195939251159,0.003500141447657454,0.0018660073802026463,0.0010037434106983144,0.0005203431337760199,0.00026418429830696647,0.15109321994106087,0.04613963149016118,0.0107195939251159,0.003500141447657454,0.0018660073802026463,0.0010037434106983144,0.0005203431337760199,0.00026418429830696647,0.17945305573805775,0.05020756243782953,0.010772535016666373,0.0034962533247864186,0.0018682078416823445,0.0010040974591472708,0.0005203874075041922,0.00026418965195264277,0.00914588725982645,0.0010766871291218172,0.00013989095858643965,1.9669128635792042e-5,2.6879525079906556e-6,3.5633999404905634e-7,4.7645669330908706e-8,3.8798673148223525e-9,0.00914588725982645,0.0010766871291218172,0.00013989095858643965,1.9669128635792042e-5,2.6879525079906556e-6,3.5633999404905634e-7,4.7645669330908706e-8,3.8798673148223525e-9,0.011268678299795344,0.001066422934207307,0.0001362460027644271,1.9761390701508756e-5,2.7006532108305918e-6,3.5718314900972363e-7,4.7705876104819034e-8,3.883170026951233e-9
1.3800048828125,0.12066903248908703,0.0343494285771053,0.007680976427430718,0.0030130868096987186,0.0016756119372497112,0.0009022434433158125,0.00046834615736975483,0.00023820950864714193,0.12066903248908703,0.0343494285771053,0.007680976427430718,0.0030130868096987186,0.0016756119372497112,0.0009022434433158125,0.00046834615736975483,0.00023820950864714193,0.15499753003447236,0.03969369633353827,0.00806899254536955,0.0030175405998374284,0.001674057682560812,0.0009021019112727963,0.00046833325867548514,0.00023820847046951616,0.1535987959553209,0.04761515194341007,0.011012417776458923,0.0035166806731842986,0.0018600415832929706,0.001001516459547097,0.0005198384298300313,0.00026418567018633926,0.1535987959553209,0.04761515194341007,0.011012417776458923,0.0035166806731842986,0.0018600415832929706,0.001001516459547097,0.0005198384298300313,0.00026418567018633926,0.18199306990478742,0.05169654488872448,0.011052580878334694,0.0035088882479458704,0.001861896814739208,0.0010018329567219313,0.0005198782072364767,0.0002641904813741885,0.009868960867209802,0.0012262700503928787,0.00015396449163677034,2.13748510117602e-5,2.8876998256049395e-6,3.8141136228253646e-7,5.093279832379776e-8,4.130546254221284e-9,0.009868960867209802,0.0012262700503928787,0.00015396449163677034,2.13748510117602e-5,2.8876998256049395e-6,3.8141136228253646e-7,5.093279832379776e-8,4.130546254221284e-9,0.01177706962236032,0.0011955373816282563,0.0001488577933507031,2.1409277207439323e-5,2.898380380011188e-6,3.8216326773675187e-7,5.0987587958652306e-8,4.133580464308461e-9
1.3900146484375,0.12186908231049265,0.03464813372030496,0.007627244337451053,0.003000304753694493,0.0016680239913761156,0.0008999132979127929,0.00046780378493857955,0.00023818534128111158,0.12186908231049265,0.03464813372030496,0.007627244337451053,0.003000304753694493,0.0016680239913761156,0.0008999132979127929,0.00046780378493857955,0.00023818534128111158,0.15830898147936004,0.04038956686726718,0.00816646103228041,0.003006890811593404,0.0016663105964757716,0.0008997502043122478,0.0004677906980336495,0.00023818407338293242,0.1556502878220917,0.04859855202447194,0.011297072293470791,0.0035289124543198026,0.0018535357551684704,0.0009990880455326553,0.0005193017332181265,0.0002642067518007633,0.1556502878220917,0.04859855202447194,0.011297072293470791,0.0035289124543198026,0.0018535357551684704,0.0009990880455326553,0.0005193017332181265,0.0002642067518007633,0.18410059361782197,0.05269830970842004,0.011320604290166278,0.0035169586836336112,0.0018550216540837708,0.0009993634930396487,0.0005193365800050377,0.0002642109706404827,0.010725502993488213,0.0013306682179107124,0.00016794614431420464,2.2829311614094765e-5,3.062266624124319e-6,4.0428677174011813e-7,5.398142060792463e-8,4.3611681241534745e-9,0.010725502993488213,0.0013306682179107124,0.00016794614431420464,2.2829311614094765e-5,3.062266624124319e-6,4.0428677174011813e-7,5.398142060792463e-8,4.3611681241534745e-9,0.012369635268434997,0.0012839665905197445,0.00016119678917577004,2.2802264337630912e-5,3.0705908832259405e-6,4.0492321105502443e-7,5.4029297794146836e-8,4.363842177020808e-9
1.4000244140625,0.12936693569063346,0.03551958491188341,0.007834854289509856,0.00297919051724766,0.0016588009081616394,0.0008972571477056057,0.00046724449850871094,0.0002381696737643952,0.12936693569063346,0.03551958491188341,0.007834854289509856,0.00297919051724766,0.0016588009081616394,0.0008972571477056057,0.00046724449850871094,0.0002381696737643952,0.16427906985541066,0.04173616740094936,0.00823346192422329,0.0029807363676524444,0.0016570562831852455,0.0008970997131015642,0.0004672282972521958,0.00023816825045561526,0.15846455392916067,0.05002972084956153,0.01156987064771402,0.0035380069396242857,0.0018458439131227846,0.0009964731292204862,0.0005187422035445027,0.0002642457614938246,0.15846455392916067,0.05002972084956153,0.01156987064771402,0.0035380069396242857,0.0018458439131227846,0.0009964731292204862,0.0005187422035445027,0.0002642457614938246,0.18708598628896103,0.054169106573896994,0.011573461323108353,0.0035213364798372822,0.0018469012686852992,0.0009967042352962666,0.0005187717557509645,0.0002642493417611018,0.012724455151247843,0.0014940697606975115,0.00018151220130534088,2.415311105459008e-5,3.2238396056481436e-6,4.243144837176834e-7,5.6661964953106364e-8,4.563654904424176e-9,0.012724455151247843,0.0014940697606975115,0.00018151220130534088,2.415311105459008e-5,3.2238396056481436e-6,4.243144837176834e-7,5.6661964953106364e-8,4.563654904424176e-9,0.013738477380462376,0.0014191067598063117,0.0001729786615147889,2.405749469194385e-5,3.2292867338409303e-6,4.248133778509079e-7,5.670165825322606e-8,4.565906320535963e-9
1.4100341796875,0.13171745235348417,0.035859390850188695,0.007997614351156777,0.0029381441535821728,0.001648851881114063,0.0008944536044192731,0.0004666440204558361,0.00023815876908238082,0.13171745235348417,0.035859390850188695,0.007997614351156777,0.0029381441535821728,0.001648851881114063,0.0008944536044192731,0.0004666440204558361,0.00023815876908238082,0.1652276111277987,0.04252668448452971,0.008439566469248561,0.002947376748229968,0.0016468547002070704,0.0008942366034140253,0.00046662673221441544,0.00023815735637632614,0.15934224975269767,0.05092246442732629,0.011827169782174641,0.003543525203689644,0.0018377125135618023,0.0009936890127156294,0.0005181628461136578,0.0002643001261295893,0.15934224975269767,0.05092246442732629,0.011827169782174641,0.003543525203689644,0.0018377125135618023,0.0009936890127156294,0.0005181628461136578,0.0002643001261295893,0.188075323778498,0.05508756478650566,0.011808163999727487,0.0035216258467692585,0.0018383253285892361,0.000993872711029685,0.000518186758031639,0.00026430302223059456,0.013759527097202899,0.0016071390739958616,0.00019433179879395514,2.5310463998967896e-5,3.3524918038333844e-6,4.4090114881399625e-7,5.8894891294894164e-8,4.732104654590996e-9,0.013759527097202899,0.0016071390739958616,0.00019433179879395514,2.5310463998967896e-5,3.3524918038333844e-6,4.4090114881399625e-7,5.8894891294894164e-8,4.732104654590996e-9,0.014436527146265393,0.0015099441574596335,0.00018392028036959198,2.5140840393704896e-5,3.3548786514748878e-6,4.4124347034475034e-7,5.8925295700925995e-8,4.733866851881463e-9
1.4200439453125,0.13232987188509437,0.03693218252241839,0.008068977243646717,0.0029172924371371613,0.0016378377569260189,0.0008916662556794824,0.0004660375850547253,0.00023815617616152965,0.13232987188509437,0.03693218252241839,0.008068977243646717,0.0029172924371371613,0.0016378377569260189,0.0008916662556794824,0.0004660375850547253,0.00023815617616152965,0.16952204572059282,0.0433495932546339,0.00854002317489436,0.002925578308671414,0.001635655792086212,0.0008914589011032977,0.00046601808928862685,0.00023815444672522866,0.1599807963229343,0.05212511560967714,0.01211051335079406,0.0035449795238169887,0.0018283560665341854,0.0009907555005244564,0.0005175666084515433,0.00026436664331860074,0.1599807963229343,0.05212511560967714,0.01211051335079406,0.0035449795238169887,0.0018283560665341854,0.0009907555005244564,0.0005175666084515433,0.00026436664331860074,0.1888400425950534,0.056311115502591935,0.012061921897900016,0.00351680700083099,0.001828467220954331,0.0009908889720639648,0.0005175845543878051,0.0002643688106472616,0.014726113776401146,0.001779249031548491,0.00020827586708465907,2.6352877308871723e-5,3.456888755160847e-6,4.535385574745528e-7,6.061226001458624e-8,4.861497593237437e-9,0.014726113776401146,0.001779249031548491,0.00020827586708465907,2.6352877308871723e-5,3.456888755160847e-6,4.535385574745528e-7,6.061226001458624e-8,4.861497593237437e-9,0.015072283436159482,0.0016436093790388971,0.00019556161520818994,2.609782804324533e-5,3.455807860687427e-6,4.537090760057314e-7,6.063252312297607e-8,4.862715683728762e-9
1.4300537109375,0.14015122837395658,0.03749670427269019,0.008193913546750236,0.0028848742401646698,0.001627347820456976,0.000888473403132449,0.00046540820643992516,0.0002381529133459309,0.14015122837395658,0.03749670427269019,0.008193913546750236,0.0028848742401646698,0.001627347820456976,0.000888473403132449,0.00046540820643992516,0.0002381529133459309,0.17537092773454424,0.043794061331224425,0.008623368394720778,0.002885860486019782,0.0016251704283010845,0.0008882423445881128,0.0004653873739092012,0.0002381509703350344,0.16093691562663312,0.053147273167523476,0.012321554910065235,0.003541720841788105,0.0018187058934437134,0.000987695024824783,0.0005169564412065011,0.0002644416162425126,0.16093691562663312,0.053147273167523476,0.012321554910065235,0.003541720841788105,0.0018187058934437134,0.000987695024824783,0.0005169564412065011,0.0002644416162425126,0.19008137483750037,0.05732850168607341,0.012247128539263274,0.003507450370213518,0.0018183098704089961,0.0009877757213964714,0.0005169681179066854,0.0002644430117293501,0.016185881309896066,0.0019452290298033392,0.00021834712318504154,2.7061351011076207e-5,3.523939620215096e-6,4.618273017846987e-7,6.176090325203882e-8,4.947886205022592e-9,0.016185881309896066,0.0019452290298033392,0.00021834712318504154,2.7061351011076207e-5,3.523939620215096e-6,4.618273017846987e-7,6.176090325203882e-8,4.947886205022592e-9,0.015944520047084312,0.0017669563980209789,0.00020373572894117646,2.672719491737755e-5,3.519399373418258e-6,4.6181523606048204e-7,6.177041284485981e-8,4.9485135353326466e-9
1.44000244140625,0.14217899804583045,0.03820782685961782,0.008365519190232538,0.002834877408024961,0.0016156007778480993,0.0008855060556125432,0.000464760613326227,0.00023815333046666332,0.14217899804583045,0.03820782685961782,0.008365519190232538,0.002834877408024961,0.0016156007778480993,0.0008855060556125432,0.000464760613326227,0.00023815333046666332,0.17655152182950395,0.04430063776802316,0.008802244824740884,0.00285092774028954,0.0016130832193233433,0.0008852580624097864,0.00046474073719695566,0.00023815176278807086,0.16143892277248809,0.053738048972643684,0.012506583434028834,0.0035338067549955717,0.0018078573529256225,0.0009845327028724985,0.0005163353729543161,0.0002645205200128048,0.16143892277248809,0.053738048972643684,0.012506583434028834,0.0035338067549955717,0.0018078573529256225,0.0009845327028724985,0.0005163353729543161,0.0002645205200128048,0.19073690369768476,0.057910700060164466,0.012406043706130672,0.0034931488689650316,0.001806902686867477,0.0009845583711920582,0.0005163405026689903,0.0002645211079208451,0.016585371234776186,0.002046557832909703,0.00022673601654149686,2.7520490515030047e-5,3.5579942788571976e-6,4.654962047294604e-7,6.23047532550736e-8,4.9884993051928555e-9,0.016585371234776186,0.002046557832909703,0.00022673601654149686,2.7520490515030047e-5,3.5579942788571976e-6,4.654962047294604e-7,6.23047532550736e-8,4.9884993051928555e-9,0.016108080339887844,0.0018394201384493891,0.00021029929537825262,2.7107972314769344e-5,3.549753344338735e-6,4.652955512299612e-7,6.230317483914941e-8,4.988512341222593e-9
1.45001220703125,0.1425290374104438,0.03948107031112689,0.008423729122467517,0.0028146290641655053,0.001603020296202198,0.0008821225299709592,0.00046410852814544336,0.00023815423490465576,0.1425290374104438,0.03948107031112689,0.008423729122467517,0.0028146290641655053,0.001603020296202198,0.0008821225299709592,0.00046410852814544336,0.00023815423490465576,0.17697653366230448,0.0452026924941419,0.008932382061518715,0.002817635427983973,0.0016002311522817082,0.000881913255453562,0.00046408728152576913,0.00023815262504037045,0.16205016869991543,0.05451493896239782,0.012662995615897187,0.0035210426158553327,0.001796918016463346,0.000981296298871952,0.0005157065890024311,0.000264600138384025,0.16205016869991543,0.05451493896239782,0.012662995615897187,0.0035210426158553327,0.001796918016463346,0.000981296298871952,0.0005157065890024311,0.000264600138384025,0.19150600136808513,0.058690469932389105,0.012536813805825974,0.0034737998501731377,0.001795411457827477,0.0009812650047646438,0.0005157049232072188,0.00026459987618475807,0.016744182895302037,0.002178283884696076,0.00023323924290668434,2.7716773632879767e-5,3.5546586759366835e-6,4.6441617781722853e-7,6.22265426867444e-8,4.982528716928475e-9,0.016744182895302037,0.002178283884696076,0.00023323924290668434,2.7716773632879767e-5,3.5546586759366835e-6,4.6441617781722853e-7,6.22265426867444e-8,4.982528716928475e-9,0.01607738984117768,0.0019302113572925003,0.0002150885818327948,2.722859676063257e-5,3.5429179728655584e-6,4.6402593266162376e-7,6.221383136434016e-8,4.981950732434291e-9
1.46002197265625,0.1424835262662807,0.04018605157245524,0.00842187536444177,0.0027559477108119496,0.001589135372177977,0.0008790056254300709,0.00046344985202284795,0.00023815085651399478,0.1424835262662807,0.04018605157245524,0.00842187536444177,0.0027559477108119496,0.001589135372177977,0.0008790056254300709,0.00046344985202284795,0.00023815085651399478,0.17892815537237028,0.04629053817841586,0.0089054614758294,0.002762278258178926,0.0015864806463974125,0.0008787350031300051,0.00046342909330104436,0.0002381491659767333,0.1628064423067788,0.05496880465437042,0.01278862047191538,0.0035012916392966726,0.001784893097900154,0.0009780160626414159,0.0005150735033327177,0.00026467579289605304,0.1628064423067788,0.05496880465437042,0.01278862047191538,0.0035012916392966726,0.001784893097900154,0.0009780160626414159,0.0005150735033327177,0.00026467579289605304,0.19242336871348337,0.0591677382473497,0.012637968548618973,0.0034466923348966953,0.0017827919988026204,0.000977926215482065,0.0005150648271371994,0.00026467464703262307,0.016682464885066257,0.002251458713790312,0.00023771206380239442,2.7622566288666768e-5,3.513573895856466e-6,4.5860794137321807e-7,6.152859367801263e-8,4.929816212425397e-9,0.016682464885066257,0.002251458713790312,0.00023771206380239442,2.7622566288666768e-5,3.513573895856466e-6,4.5860794137321807e-7,6.152859367801263e-8,4.929816212425397e-9,0.015873866425679062,0.0019788923383614776,0.00021798816278541055,2.7056374612305877e-5,3.498274688785083e-6,4.580319971657716e-7,6.150500447238417e-8,4.928630384123758e-9
1.47003173828125,0.14498239873900506,0.04075299956746209,0.008550623964555536,0.0027204995860154704,0.0015770927356879869,0.0008756133303880622,0.0004627881010144651,0.00023814083315564606,0.14498239873900506,0.04075299956746209,0.008550623964555536,0.0027204995860154704,0.0015770927356879869,0.0008756133303880622,0.0004627881010144651,0.00023814083315564606,0.17974999692080196,0.04700911041701072,0.00894900781901545,0.0027285616926112136,0.0015744584642380743,0.0008754112805779042,0.0004627664819788333,0.00023813914266632537,0.16473823900041862,0.05554392380060352,0.012881753220872183,0.003478170659021962,0.0017730390657277194,0.0009747244328538185,0.000514439818345613,0.0002647434533140989,0.16473823900041862,0.05554392380060352,0.012881753220872183,0.003478170659021962,0.0017730390657277194,0.0009747244328538185,0.000514439818345613,0.0002647434533140989,0.19468804179946056,0.059812877281162295,0.012708389300099338,0.0034168856294133788,0.0017703630977713926,0.0009745748109761119,0.0005144239556367581,0.0002647413954858453,0.016092426367540876,0.002340189137174382,0.0002400660613344515,2.7258208672424394e-5,3.43977788060905e-6,4.4824307467038357e-7,6.023272833715064e-8,4.831972505798022e-9,0.016092426367540876,0.002340189137174382,0.0002400660613344515,2.7258208672424394e-5,3.43977788060905e-6,4.4824307467038357e-7,6.023272833715064e-8,4.831972505798022e-9,0.015133057719241123,0.0020357901147956517,0.00021893195585421897,2.662739506746065e-5,3.4212754046412386e-6,4.4748993134261303e-7,6.019878784219627e-8,4.830220313892224e-9
1.48004150390625,0.14460450960239696,0.04130435496858502,0.00864125440721535,0.00267822777505223,0.001564125885049307,0.0008723790256095806,0.0004621366353381631,0.0002381289596115629,0.14460450960239696,0.04130435496858502,0.00864125440721535,0.00267822777505223,0.001564125885049307,0.0008723790256095806,0.0004621366353381631,0.0002381289596115629,0.18036225943727066,0.047389816776930445,0.009111319743712968,0.0026777935543017277,0.0015611407170795315,0.0008720869902364959,0.0004621195876209682,0.00023812771109159463,0.1658326740742273,0.05583920333292556,0.012941219540223283,0.00345028030355289,0.0017603075033966085,0.0009714555950172186,0.0005138095643571413,0.0002647994245564556,0.1658326740742273,0.05583920333292556,0.012941219540223283,0.00345028030355289,0.0017603075033966085,0.0009714555950172186,0.0005138095643571413,0.0002647994245564556,0.1959569877061747,0.06017031537991348,0.012747376423909492,0.0033824079365983467,0.0017570250613234964,0.0009712453733635722,0.0005137863837241217,0.0002647964329185498,0.015691421064879817,0.0023856372280950003,0.00024025990461320739,2.6640161488317594e-5,3.3282878630914902e-6,4.3363838194535697e-7,5.837927197583233e-8,4.691972076506991e-9,0.015691421064879817,0.0023856372280950003,0.00024025990461320739,2.6640161488317594e-5,3.3282878630914902e-6,4.3363838194535697e-7,5.837927197583233e-8,4.691972076506991e-9,0.01471269840202404,0.0020631281604076824,0.00021790136904585326,2.5951822350709487e-5,3.3066833284770783e-6,4.327206689105969e-7,5.833575327733126e-8,4.689706740013061e-9
1.49005126953125,0.1451010722249441,0.04099987263235253,0.008582267054822531,0.002622059547105171,0.001550595738704518,0.000869232413140978,0.00046149445111831144,0.0002381064035462365,0.1451010722249441,0.04099987263235253,0.008582267054822531,0.002622059547105171,0.001550595738704518,0.000869232413140978,0.00046149445111831144,0.0002381064035462365,0.18071139940065808,0.04751658638674491,0.009099836387439173,0.0026319967973326406,0.0015472162767138926,0.0008690123147425009,0.0004614787071028749,0.0002381051273104149,0.1669220013580465,0.05611584385877568,0.01296642279655063,0.0034178897688387343,0.00174805416259775,0.0009682448949494105,0.0005131871123274496,0.000264840490787217,0.1669220013580465,0.05611584385877568,0.01296642279655063,0.0034178897688387343,0.00174805416259775,0.0009682448949494105,0.0005131871123274496,0.000264840490787217,0.1972290588024807,0.06054424452754713,0.012754715062096604,0.0033436149014683526,0.0017441972067826679,0.0009679736766693577,0.0005131565338050968,0.00026483655120411817,0.015302517012591006,0.002430804545650687,0.000238290106357452,2.578780901796918e-5,3.193011326129528e-6,4.152438770230196e-7,5.602519298320764e-8,4.514077096574398e-9,0.015302517012591006,0.002430804545650687,0.000238290106357452,2.578780901796918e-5,3.193011326129528e-6,4.152438770230196e-7,5.602519298320764e-8,4.514077096574398e-9,0.014333021085107638,0.0020854128760021073,0.00021492263806218717,2.504968108409323e-5,3.168749118056661e-6,4.141777414237993e-7,5.597312111046119e-8,4.5113576360420796e-9
1.50006103515625,0.14430087623339882,0.041347927200871534,0.008641050439204987,0.002585378333095837,0.001536538401567139,0.0008659694783602077,0.00046087678516508175,0.00023807852378228316,0.14430087623339882,0.041347927200871534,0.008641050439204987,0.002585378333095837,0.001536538401567139,0.0008659694783602077,0.00046087678516508175,0.00023807852378228316,0.1820186675996346,0.04752088103810399,0.008989742746187475,0.0025866820612850147,0.0015336317008756873,0.0008657752642233968,0.0004608615334207583,0.0002380776790221935,0.1687563881430822,0.0561698745112461,0.012951456834075167,0.003377528193630062,0.0017352188900779332,0.0009651281225086047,0.0005125771596421195,0.00026486403974175493,0.1687563881430822,0.0561698745112461,0.012951456834075167,0.003377528193630062,0.0017352188900779332,0.0009651281225086047,0.0005125771596421195,0.00026486403974175493,0.19946374185527385,0.060685776770646495,0.012722113673462394,0.0032965153245225324,0.0017307679937555828,0.000964795976399501,0.0005125391622759328,0.0002648591470614618,0.014721876935746468,0.0024422140718212116,0.00023311824282973596,2.461125925127538e-5,3.024909879237609e-6,3.936248565464171e-7,5.32415545605693e-8,4.303568802185957e-9,0.014721876935746468,0.0024422140718212116,0.00023311824282973596,2.461125925127538e-5,3.024909879237609e-6,3.936248565464171e-7,5.32415545605693e-8,4.303568802185957e-9,0.013828369149293333,0.0020793382552074654,0.0002088750842485949,2.382760525113246e-5,2.9982058369876264e-6,3.924293382044381e-7,5.318213672024128e-8,4.300461275628159e-9
1.510009765625,0.1460825410720019,0.041657787316129076,0.008700251360420809,0.0025345807004138166,0.0015249225024884206,0.0008631438892100253,0.0004602840045776337,0.00023804095708732922,0.1460825410720019,0.041657787316129076,0.008700251360420809,0.0025345807004138166,0.0015249225024884206,0.0008631438892100253,0.0004602840045776337,0.00023804095708732922,0.18137290851386093,0.04772923797925868,0.009106756741314214,0.002529731441598293,0.0015219614717409855,0.0008629014601189421,0.0004602713427865113,0.00023804029769716745,0.16934819123215164,0.05608320393697774,0.01290203221328423,0.0033370801985350904,0.0017231862368007756,0.0009622117334862058,0.00051199178062499,0.0002648681949834316,0.16934819123215164,0.05608320393697774,0.01290203221328423,0.0033370801985350904,0.0017231862368007756,0.0009622117334862058,0.00051199178062499,0.0002648681949834316,0.20027793703376548,0.06065181077639673,0.012661257777285169,0.003250288499459479,0.0017181840237661169,0.0009618206997735648,0.0005119465001543962,0.00026486236004205264,0.014556084883106161,0.0024279618476908136,0.0002265617253871964,2.3359462207028888e-5,2.8449453040815583e-6,3.700536115582137e-7,5.0150218072681256e-8,4.068010240929243e-9,0.014556084883106161,0.0024279618476908136,0.0002265617253871964,2.3359462207028888e-5,2.8449453040815583e-6,3.700536115582137e-7,5.0150218072681256e-8,4.068010240929243e-9,0.013714930716186733,0.002056975035936679,0.0002019041673233645,2.2542881034757874e-5,2.816275449822014e-6,3.6875253399253705e-7,5.0084879438539185e-8,4.0645907121921945e-9
1.52001953125,0.1461827199317964,0.04282319818192906,0.008591657035694976,0.0024901991067030203,0.0015127485435868784,0.0008603651909219654,0.0004597175854015906,0.0002379936776558342,0.1461827199317964,0.04282319818192906,0.008591657035694976,0.0024901991067030203,0.0015127485435868784,0.0008603651909219654,0.0004597175854015906,0.0002379936776558342,0.1808305074481851,0.047825338648188324,0.009096119680346768,0.002489963995499301,0.0015092599031584436,0.0008601578635153754,0.00045970724906812773,0.0002379932433330365,0.1696447738375882,0.05578760166643651,0.012820314687144898,0.003293679238007393,0.001711500879393609,0.0009593833322983226,0.0005114216376518516,0.000264851864489617,0.1696447738375882,0.05578760166643651,0.012820314687144898,0.003293679238007393,0.001711500879393609,0.0009593833322983226,0.0005114216376518516,0.000264851864489617,0.200814489020455,0.0604356049536861,0.01257099858490644,0.003201490792740875,0.001705966472461131,0.0009589330591220024,0.0005113691055268217,0.00026484509795910864,0.014455074006792763,0.0023726812276237816,0.00021810759457046474,2.197141151908472e-5,2.6509386460282063e-6,3.4405797989296506e-7,4.676306846622638e-8,3.81109301172189e-9,0.014455074006792763,0.0023726812276237816,0.00021810759457046474,2.197141151908472e-5,2.6509386460282063e-6,3.4405797989296506e-7,4.676306846622638e-8,3.81109301172189e-9,0.013665651977118023,0.0019958282838269895,0.00019333612131586597,2.1130218001669826e-5,2.6206840873896743e-6,3.426720370740033e-7,4.669319733870298e-8,3.807459853936062e-9
1.530029296875,0.1445776396945106,0.042820377687123205,0.008571922228512989,0.0024586177118259295,0.0015006796565474297,0.000857751678146687,0.0004591944061272827,0.00023793926754886517,0.1445776396945106,0.042820377687123205,0.008571922228512989,0.0024586177118259295,0.0015006796565474297,0.000857751678146687,0.0004591944061272827,0.00023793926754886517,0.18133132470337232,0.04829259222055142,0.00899069423215397,0.0024418866503404225,0.0014976048281366903,0.0008575557582356917,0.00045918511979789185,0.00023793914466857286,0.16961252171152996,0.05549352747665528,0.012708112024463066,0.003248011921630568,0.0016997747070229357,0.0009567494032879931,0.0005108793189794416,0.0002648146123043605,0.16961252171152996,0.05549352747665528,0.012708112024463066,0.003248011921630568,0.0016997747070229357,0.0009567494032879931,0.0005108793189794416,0.0002648146123043605,0.2010414029690593,0.060199797094254236,0.012452931223747531,0.00315084472432772,0.0016937073774846128,0.0009562416446077788,0.0005108197426550826,0.00026480694324539387,0.014385669611372002,0.0023148055922494436,0.00020794496137660764,2.048452000838622e-5,2.438149538138557e-6,3.169516830267373e-7,4.320861551965697e-8,3.5410282431083414e-9,0.014385669611372002,0.0023148055922494436,0.00020794496137660764,2.048452000838622e-5,2.438149538138557e-6,3.169516830267373e-7,4.320861551965697e-8,3.5410282431083414e-9,0.013639075901413037,0.001938602357482347,0.00018335542471095917,1.9628040501023704e-5,2.4066929482520757e-6,3.1550685921154874e-7,4.313579966134933e-8,3.5372610990894336e-9
1.5400390625,0.14585907956552946,0.042820338797154654,0.008636190559947913,0.002411057589386209,0.0014904466460637263,0.0008553728684388098,0.00045870516556258,0.0002378761411030899,0.14585907956552946,0.042820338797154654,0.008636190559947913,0.002411057589386209,0.0014904466460637263,0.0008553728684388098,0.00045870516556258,0.0002378761411030899,0.1796751554315158,0.048521080785056195,0.008929404989705764,0.002399389734194562,0.0014869891656742052,0.000855190509049624,0.00045869750123657654,0.00023787617788026852,0.16853260695193814,0.054926101946152085,0.012567756725032006,0.003200824524984621,0.0016892776121333042,0.0009543385328713533,0.0005103699939049622,0.00026475689301467555,0.16853260695193814,0.054926101946152085,0.012567756725032006,0.003200824524984621,0.0016892776121333042,0.0009543385328713533,0.0005103699939049622,0.00026475689301467555,0.20054202293080406,0.05973008820935773,0.012309044701920992,0.003099118959716116,0.0016827322773702424,0.00095377573301757,0.0005103036758472197,0.0002647483640797344,0.014184610030510438,0.00220149573891994,0.00019629407379687574,1.893511605973252e-5,2.2325565536536124e-6,2.8948424401789824e-7,3.9578253850418693e-8,3.2646459157334958e-9,0.014184610030510438,0.00220149573891994,0.00019629407379687574,1.893511605973252e-5,2.2325565536536124e-6,2.8948424401789824e-7,3.9578253850418693e-8,3.2646459157334958e-9,0.013464762776897905,0.0018331292058481777,0.00017217855541753636,1.807488604536373e-5,2.200477930812204e-6,2.880095213171414e-7,3.950413671963175e-8,3.260823396785546e-9
1.550048828125,0.1463828503823899,0.04285108127854203,0.0084995083983914,0.0023641921361338453,0.001480341012466891,0.0008532181943611802,0.00045825591234153486,0.00023780559133440153,0.1463828503823899,0.04285108127854203,0.0084995083983914,0.0023641921361338453,0.001480341012466891,0.0008532181943611802,0.00045825591234153486,0.00023780559133440153,0.18034260392084808,0.04842679859343198,0.00895097558405562,0.002357419591358237,0.0014770505415440255,0.000853074132417848,0.0004582506620950402,0.00023780561382648793,0.16751696294698665,0.05447175142514333,0.012402063706281533,0.0031480960281214995,0.0016791082570346884,0.0009521750635478884,0.0005098985785719226,0.0002646799361767979,0.16751696294698665,0.05447175142514333,0.012402063706281533,0.0031480960281214995,0.0016791082570346884,0.0009521750635478884,0.0005098985785719226,0.0002646799361767979,0.19984878946994925,0.05934482470490477,0.012141688769418625,0.0030419189859984203,0.0016720971697706697,0.0009515604198609413,0.0005098259248091163,0.00026467060446723126,0.0139853316199355,0.0021116584016202147,0.00018338949254384556,1.7198604502905954e-5,2.01931666918907e-6,2.623621248319898e-7,3.595822057912472e-8,2.9884454490277416e-9,0.0139853316199355,0.0021116584016202147,0.00018338949254384556,1.7198604502905954e-5,2.01931666918907e-6,2.623621248319898e-7,3.595822057912472e-8,2.9884454490277416e-9,0.013238076877089212,0.00175278616405228,0.00016005614358371745,1.6351569851749094e-5,1.987265741373515e-6,2.6089014897526824e-7,3.5884514798692146e-8,2.984653427514758e-9
1.56005859375,0.14703437140488482,0.04225271919304033,0.008435024263272578,0.0023398448841778978,0.001471740709609053,0.0008514039968533453,0.0004578533318965973,0.0002377296503861729,0.14703437140488482,0.04225271919304033,0.008435024263272578,0.0023398448841778978,0.001471740709609053,0.0008514039968533453,0.0004578533318965973,0.0002377296503861729,0.180315220878105,0.04832110287209533,0.008805997936924402,0.0023214382873783016,0.001468349669610326,0.0008512780258820375,0.0004578499335654381,0.00023772977302405002,0.16622967131634933,0.05368831249621628,0.012214280813414975,0.0031002700618996512,0.00167035504373206,0.0009502782557598388,0.0005094695536496702,0.0002645856863453049,0.16622967131634933,0.05368831249621628,0.012214280813414975,0.0031002700618996512,0.00167035504373206,0.0009502782557598388,0.0005094695536496702,0.0002645856863453049,0.19890474626047763,0.058661931658170685,0.011953547476568805,0.0029905019013465265,0.0016629396321617938,0.0009496157670879337,0.0005093910805996741,0.0002645756240815447,0.013693050658411641,0.001961393198486242,0.00016949403664341873,1.5623753950392596e-5,1.8234146319007687e-6,2.3620723369360547e-7,3.242563319197503e-8,2.718418122091997e-9,0.013693050658411641,0.001961393198486242,0.00016949403664341873,1.5623753950392596e-5,1.8234146319007687e-6,2.3620723369360547e-7,3.242563319197503e-8,2.718418122091997e-9,0.01289088059959359,0.0016222452788619318,0.00014728289333869224,1.4808335093708794e-5,1.792185640983347e-6,2.347743274975429e-7,3.235404921287729e-8,2.7147256651974966e-9
1.57000732421875,0.14724614483764523,0.04145858152424897,0.008426077216129858,0.0023046289145307788,0.0014641185781989387,0.000849816469325788,0.0004575119431729208,0.00023764970226091605,0.14724614483764523,0.04145858152424897,0.008426077216129858,0.0023046289145307788,0.0014641185781989387,0.000849816469325788,0.0004575119431729208,0.00023764970226091605,0.1818826076857155,0.047739422192559916,0.008669308008852766,0.0022838181747864795,0.0014609161666786679,0.0008496937635336249,0.00045750750156661496,0.00023764992086764883,0.16471672060186504,0.05310649220750844,0.012008028247071452,0.003053340519576883,0.001662245577427687,0.0009486617164788622,0.0005090868146614511,0.00026447741783857233,0.16471672060186504,0.05310649220750844,0.012008028247071452,0.003053340519576883,0.001662245577427687,0.0009486617164788622,0.0005090868146614511,0.00026447741783857233,0.19775411298083378,0.058139809295061115,0.011747606656562288,0.0029404264827315296,0.0016544520696296788,0.0009479562083667232,0.0005090031534552468,0.0002644667164334763,0.013303268457096612,0.0018546723556250447,0.00015495077569755323,1.4081791597063353e-5,1.6292259089213181e-6,2.1151703345354508e-7,2.9044956587163556e-8,2.4613491564080203e-9,0.013303268457096612,0.0018546723556250447,0.00015495077569755323,1.4081791597063353e-5,1.6292259089213181e-6,2.1151703345354508e-7,2.9044956587163556e-8,2.4613491564080203e-9,0.012426686916997328,0.0015316002526671822,0.00013421137686648105,1.3318917032128348e-5,1.5998162316687135e-6,2.1016126124774368e-7,2.89771464680708e-8,2.4578293731702295e-9
1.58001708984375,0.1470803996359904,0.041175197411762475,0.008294792456747172,0.002266610655584674,0.0014582395239396912,0.0008486145890554498,0.00045721491251723116,0.00023756641756575967,0.1470803996359904,0.041175197411762475,0.008294792456747172,0.002266610655584674,0.0014582395239396912,0.0008486145890554498,0.00045721491251723116,0.00023756641756575967,0.18230509470825215,0.0467870216925169,0.008633996870572692,0.0022499268254008555,0.0014546597764348087,0.0008485134632981797,0.00045721154423295125,0.00023756678532641328,0.1612146595174598,0.0521631575495597,0.01178722718578349,0.0030080213694604393,0.001655621958260423,0.0009473332639306078,0.0005087536075727832,0.0002643568702950884,0.1612146595174598,0.0521631575495597,0.01178722718578349,0.0030080213694604393,0.001655621958260423,0.0009473332639306078,0.0005087536075727832,0.0002643568702950884,0.1950207389216527,0.05726819459829111,0.01152711390517557,0.0028923985329001043,0.0016475176583558618,0.0009465903935213315,0.000508665505947414,0.00026434562900920716,0.012259990554743966,0.001692117239155576,0.00014023746894415147,1.260036423240124e-5,1.4578132759908833e-6,1.8863224702558411e-7,2.5865406572595024e-8,2.2184497525574723e-9,0.012259990554743966,0.001692117239155576,0.00014023746894415147,1.260036423240124e-5,1.4578132759908833e-6,1.8863224702558411e-7,2.5865406572595024e-8,2.2184497525574723e-9,0.011244674598002167,0.001395988149790825,0.00012125345549479637,1.1909811735311462e-5,1.431031521056429e-6,1.8738858408493632e-7,2.5802764372306847e-8,2.2151495896575114e-9
1.59002685546875,0.14617346208922097,0.04160300845551194,0.008150480340316084,0.0022370085574872456,0.0014531366387165743,0.0008476046965093542,0.00045698788614204056,0.00023748199872712067,0.14617346208922097,0.04160300845551194,0.008150480340316084,0.0022370085574872456,0.0014531366387165743,0.0008476046965093542,0.00045698788614204056,0.00023748199872712067,0.18103493241069665,0.04657336554309814,0.008447434267827557,0.002221319295897003,0.0014498308217609887,0.000847548302691003,0.0004569880810447149,0.0002374823141377194,0.1593227239299709,0.05116229916878803,0.011508902336962324,0.0029607832623335505,0.0016498656716196147,0.0009462953684443574,0.0005084725966228304,0.0002642281286194258,0.1593227239299709,0.05116229916878803,0.011508902336962324,0.0029607832623335505,0.0016498656716196147,0.0009462953684443574,0.0005084725966228304,0.0002642281286194258,0.19352585899749894,0.05631221908991385,0.011248205148654765,0.0028426782281439165,0.0016414925057576483,0.0009455216340909086,0.0005083809199275371,0.0002642164665973786,0.011631029608761344,0.0015354452805726782,0.00012320863614795815,1.1073601897001753e-5,1.2934708552779406e-6,1.677204486516287e-7,2.291990112780423e-8,1.9947518452701984e-9,0.011631029608761344,0.0015354452805726782,0.00012320863614795815,1.1073601897001753e-5,1.2934708552779406e-6,1.677204486516287e-7,2.291990112780423e-8,1.9947518452701984e-9,0.010598610722617457,0.0012674916106863582,0.0001064650473564614,1.0478007497404983e-5,1.2701331966764728e-6,1.6661344940135317e-7,2.2863416283412967e-8,1.991706388358463e-9
1.60003662109375,0.14476047977274303,0.04151086077447608,0.008094751264498427,0.0022202660232513087,0.001449386147893712,0.0008469454231964292,0.0004568097907118846,0.0002373981850793745,0.14476047977274303,0.04151086077447608,0.008094751264498427,0.0022202660232513087,0.001449386147893712,0.0008469454231964292,0.0004568097907118846,0.0002373981850793745,0.17969122929973402,0.04646654724762605,0.008340170086292483,0.0022018106159941847,0.0014462993020500146,0.0008468892854207815,0.00045680995243030473,0.00023739857386994749,0.15739388196730575,0.05047954844611797,0.011270843827755717,0.0029207807895028364,0.00164553670672581,0.0009455461673905923,0.0005082460670593659,0.0002640948868461079,0.15739388196730575,0.05047954844611797,0.011270843827755717,0.0029207807895028364,0.00164553670672581,0.0009455461673905923,0.0005082460670593659,0.0002640948868461079,0.19199504123443048,0.05564214782853168,0.01100812732950493,0.002800871311640514,0.0016369679778743009,0.0009447489618607011,0.000508151800778769,0.0002640829384839061,0.010946176556488028,0.0014381347126795005,0.00011023510313025007,9.806600627699917e-6,1.1519954595060553e-6,1.4878407265618572e-7,2.0225983210457177e-8,1.7926656053138006e-9,0.010946176556488028,0.0014381347126795005,0.00011023510313025007,9.806600627699917e-6,1.1519954595060553e-6,1.4878407265618572e-7,2.0225983210457177e-8,1.7926656053138006e-9,0.009964054264977647,0.0011884674574793833,9.519892451117587e-5,9.298558930499592e-6,1.1321145035355793e-6,1.4782123463796143e-7,2.0176037781051433e-8,1.7899189240031978e-9
1.61004638671875,0.14153959064255126,0.0409400853976198,0.007939986177011128,0.002205482188803524,0.001446995822738674,0.0008466122223350465,0.0004566846060022177,0.0002373170515048197,0.14153959064255126,0.0409400853976198,0.007939986177011128,0.002205482188803524,0.001446995822738674,0.0008466122223350465,0.0004566846060022177,0.0002373170515048197,0.176339305952033,0.0461491637256433,0.008234239303310666,0.0021831921314884044,0.0014437921536797982,0.000846533886685806,0.000456683569608065,0.00023731731072446254,0.1535589945620816,0.04945759529903796,0.011031795689674394,0.00288398412081281,0.001642184325723994,0.0009450807731746622,0.0005080761662705524,0.0002639609091974333,0.1535589945620816,0.04945759529903796,0.011031795689674394,0.00288398412081281,0.001642184325723994,0.0009450807731746622,0.0005080761662705524,0.0002639609091974333,0.1889347447206807,0.054610244560226846,0.010765096800426937,0.002762710011765535,0.001633480526184288,0.0009442684926350115,0.0005079804205390079,0.0002639488233174418,0.009445362164100472,0.0013053046464471191,9.874251962328448e-5,8.672036598683439e-6,1.018240878721908e-6,1.3169858903583422e-7,1.7788932340340273e-8,1.6136005618045432e-9,0.009445362164100472,0.0013053046464471191,9.874251962328448e-5,8.672036598683439e-6,1.018240878721908e-6,1.3169858903583422e-7,1.7788932340340273e-8,1.6136005618045432e-9,0.00882674571339603,0.0010809845307935414,8.507000552366906e-5,8.237721902337654e-6,1.0015714060955046e-6,1.308695005126688e-7,1.7745341823837358e-8,1.6111619089516405e-9
1.62005615234375,0.13970735304822035,0.04026834987777845,0.007897387961453409,0.0021927141727855525,0.0014458818458176277,0.0008464965902684454,0.0004566261512047556,0.0002372405154403239,0.13970735304822035,0.04026834987777845,0.007897387961453409,0.0021927141727855525,0.0014458818458176277,0.0008464965902684454,0.0004566261512047556,0.0002372405154403239,0.17551043010468034,0.04594140081304133,0.008067613770197274,0.0021682341595111753,0.0014425559980440427,0.0008464170981273438,0.00045662585112403665,0.000237240778568263,0.1517052992560074,0.04879253125395027,0.010795941639547632,0.0028506424722633825,0.00164008484991852,0.0009448922933867678,0.0005079649916862652,0.0002638298658012479,0.1517052992560074,0.04879253125395027,0.010795941639547632,0.0028506424722633825,0.00164008484991852,0.0009448922933867678,0.0005079649916862652,0.0002638298658012479,0.18744567156500747,0.053917642746158886,0.010522907558566427,0.00272846303450035,0.0016313261191432929,0.0009440744392436219,0.0005078690031271728,0.00026381780435765683,0.00865036054337321,0.0012248251152445157,8.866146922441079e-5,7.668507897518556e-6,9.032098728461297e-7,1.162793833630729e-7,1.5606536125591064e-8,1.4580458415931048e-9,0.00865036054337321,0.0012248251152445157,8.866146922441079e-5,7.668507897518556e-6,9.032098728461297e-7,1.162793833630729e-7,1.5606536125591064e-8,1.4580458415931048e-9,0.008345631949113572,0.001015648516026114,7.597291781885477e-5,7.284011517391511e-6,8.888302547907316e-7,1.15563877237525e-7,1.5568769669731923e-8,1.455912400549307e-9
1.6300048828125,0.13754173375757064,0.039315597913301165,0.007730308087213923,0.0021820255060325407,0.001445654379548778,0.0008467198917891,0.000456630543410096,0.00023717016123832787,0.13754173375757064,0.039315597913301165,0.007730308087213923,0.0021820255060325407,0.001445654379548778,0.0008467198917891,0.000456630543410096,0.00023717016123832787,0.17387917590089402,0.044956309018993654,0.008002221668049985,0.002157394510577705,0.0014424852375919989,0.0008466317652066151,0.00045663058662738114,0.00023717036464868956,0.14992189406325543,0.0478438826977305,0.010567246085258384,0.0028180819917216606,0.0016389581461943394,0.0009449718875112011,0.0005079145710647256,0.0002637059026179962,0.14992189406325543,0.0478438826977305,0.010567246085258384,0.0028180819917216606,0.0016389581461943394,0.0009449718875112011,0.0005079145710647256,0.0002637059026179962,0.18600431786974012,0.052894447346925416,0.01028531562664433,0.0026954722481215047,0.0016302263925199484,0.0009441590401679302,0.0005078196713613803,0.00026369403709578784,0.007847824604387842,0.0011123470670929862,7.954674350775198e-5,6.687121187681976e-6,7.933167704684995e-7,1.0236350072824203e-7,1.3696084074837433e-8,1.326335327154025e-9,0.007847824604387842,0.0011123470670929862,7.954674350775198e-5,6.687121187681976e-6,7.933167704684995e-7,1.0236350072824203e-7,1.3696084074837433e-8,1.326335327154025e-9,0.007922749338879917,0.0009233980922613707,6.759762535954358e-5,6.3328868956402e-6,7.806156207193727e-7,1.017449747432901e-7,1.366355827454585e-8,1.3245041709170582e-9
1.6400146484375,0.13439630575173275,0.03926148641871278,0.007669189437051407,0.0021774836958810464,0.001446956368350522,0.0008471885275458306,0.00045668733632825285,0.00023710675120821917,0.13439630575173275,0.03926148641871278,0.007669189437051407,0.0021774836958810464,0.001446956368350522,0.0008471885275458306,0.00045668733632825285,0.00023710675120821917,0.17162242229473604,0.044364751423927526,0.007844828281629341,0.002152137932799808,0.0014439741729273606,0.0008471104422797355,0.00045668699920806626,0.00023710693027247727,0.14822628596508794,0.047257513673147074,0.010349341194277176,0.002792187840117282,0.0016388268506788244,0.0009453076023238834,0.0005079244770830387,0.00026359048134567395,0.14822628596508794,0.047257513673147074,0.010349341194277176,0.002792187840117282,0.0016388268506788244,0.0009453076023238834,0.0005079244770830387,0.00026359048134567395,0.18462312375465684,0.0522359112458668,0.010055960272737158,0.00266974079870847,0.001630207543718691,0.000944511201094308,0.0005078321161949489,0.0002635789943772577,0.007063547051246414,0.001040138515072235,7.083150635534471e-5,5.8666537407766864e-6,6.977415732193537e-7,8.987856551690966e-8,1.2006262063651648e-8,1.2157908175249655e-9,0.007063547051246414,0.001040138515072235,7.083150635534471e-5,5.8666537407766864e-6,6.977415732193537e-7,8.987856551690966e-8,1.2006262063651648e-8,1.2157908175249655e-9,0.007552490510426705,0.000863416927030907,5.960911102194992e-5,5.5352693793172e-6,6.864458175767857e-7,8.93524700593809e-8,1.1978731986445903e-8,1.214246571535063e-9
1.6500244140625,0.12737413334893802,0.03910655388690004,0.007580389573396309,0.0021788623715354055,0.0014493614982691,0.0008479390673059232,0.00045680766860960127,0.00023705123577628348,0.12737413334893802,0.03910655388690004,0.007580389573396309,0.0021788623715354055,0.0014493614982691,0.0008479390673059232,0.00045680766860960127,0.00023705123577628348,0.16693503495650527,0.043722747781765416,0.007761383749544055,0.0021506520833357036,0.00144638088909018,0.0008478808276426281,0.00045680758821993727,0.00023705137516485264,0.14516097104367853,0.04646747258298305,0.01014542316228595,0.0027696663798620126,0.0016395715218622143,0.0009458826056592945,0.0005079948272884704,0.0002634868287235609,0.14516097104367853,0.04646747258298305,0.01014542316228595,0.0027696663798620126,0.0016395715218622143,0.0009458826056592945,0.0005079948272884704,0.0002634868287235609,0.1820861645734437,0.05130521003767959,0.009838281503889802,0.002647950796472643,0.0016311664824849817,0.0009451146156377518,0.0005079065073674876,0.0002634759078395746,0.0056804628044041655,0.0009329896536507203,6.21790974748049e-5,5.089980059317247e-6,6.071446660928938e-7,7.886531860725613e-8,1.0558711803616035e-8,1.125614494030088e-9,0.0056804628044041655,0.0009329896536507203,6.21790974748049e-5,5.089980059317247e-6,6.071446660928938e-7,7.886531860725613e-8,1.0558711803616035e-8,1.125614494030088e-9,0.006949455150376399,0.0007734850804985752,5.1862495023763286e-5,4.797006757356212e-6,5.977225823499019e-7,7.843556739160196e-8,1.0536033503142176e-8,1.1243456847541159e-9
1.6600341796875,0.12396360588945128,0.038906562074936986,0.007525901472864238,0.0021842381996806043,0.0014527888597099655,0.0008489296224200565,0.0004569798494315961,0.0002370048803058051,0.12396360588945128,0.038906562074936986,0.007525901472864238,0.0021842381996806043,0.0014527888597099655,0.0008489296224200565,0.0004569798494315961,0.0002370048803058051,0.16532265053630962,0.04359030186417724,0.007629475500155443,0.0021541314731316776,0.0014496624060314441,0.0008488652222321001,0.0004569801300038137,0.00023700495133880555,0.143819154562032,0.0460102707594824,0.009958167365126641,0.002750270706096976,0.0016410107953631447,0.0009466741631745642,0.0005081225864361187,0.0002633967120108321,0.143819154562032,0.0460102707594824,0.009958167365126641,0.002750270706096976,0.0016410107953631447,0.0009466741631745642,0.0005081225864361187,0.0002633967120108321,0.18095131997424987,0.05073462260677439,0.009635438555759686,0.002629893788668304,0.0016329044261989229,0.0009459467773679292,0.0005080398306460165,0.00026338654627080057,0.0051470362363458845,0.0008624971301950973,5.371176790845231e-5,4.369202051715406e-6,5.319831205590079e-7,6.94384034910932e-8,9.348112204604042e-9,1.0537577396840732e-9,0.0051470362363458845,0.0008624971301950973,5.371176790845231e-5,4.369202051715406e-6,5.319831205590079e-7,6.94384034910932e-8,9.348112204604042e-9,1.0537577396840732e-9,0.006712549205439924,0.0007139556506317038,4.451577255112203e-5,4.136765189577976e-6,5.249320908141627e-7,6.910577517376435e-8,9.330050616076073e-9,1.05273041848069e-9
1.6700439453125,0.1216545699428327,0.03834206801821427,0.007431390682344395,0.002197365743974933,0.0014572359648080718,0.0008501397091962402,0.0004572017053016768,0.00023696759910039398,0.1216545699428327,0.03834206801821427,0.007431390682344395,0.002197365743974933,0.0014572359648080718,0.0008501397091962402,0.0004572017053016768,0.00023696759910039398,0.16359602084788716,0.04304923253074123,0.007547068358204501,0.0021655059923969405,0.001454259566713623,0.0008500761467652556,0.0004572018531294295,0.0002369677240133409,0.14262022624805742,0.04544103972499249,0.009758368536466538,0.0027321778122075496,0.001643164612793933,0.0009476544317212971,0.0005083026898062259,0.000263321129959584,0.14262022624805742,0.04544103972499249,0.009758368536466538,0.0027321778122075496,0.001643164612793933,0.0009476544317212971,0.0005083026898062259,0.000263321129959584,0.17991823212166294,0.049971563778052015,0.0094155309728439,0.002614012494750633,0.0016354720951277885,0.0009469798501583502,0.0005082270079188119,0.00026331190511489396,0.004751064106280385,0.0007619381415106938,4.4557165803749576e-5,3.6956923310979994e-6,4.675131587467508e-7,6.17075920664176e-8,8.36395149884893e-9,9.9788730455275e-10,0.004751064106280385,0.0007619381415106938,4.4557165803749576e-5,3.6956923310979994e-6,4.675131587467508e-7,6.17075920664176e-8,8.36395149884893e-9,9.9788730455275e-10,0.006519860125472535,0.000628872082995423,3.678161031266093e-5,3.5395548744405376e-6,4.6325835118587644e-7,6.14620693091682e-8,8.350001666351498e-9,9.970826078568254e-10
1.6800537109375,0.11878863440154182,0.03810795535542697,0.007420256964938344,0.002210506222689599,0.00146239362355255,0.0008515405988502481,0.0004574672573600948,0.0002369390823259654,0.11878863440154182,0.03810795535542697,0.007420256964938344,0.002210506222689599,0.00146239362355255,0.0008515405988502481,0.0004574672573600948,0.0002369390823259654,0.16054464127679333,0.04237176554989979,0.007439846038800398,0.002178353365664324,0.0014593569247143556,0.000851475667501166,0.00045746690445431403,0.00023693912491559152,0.1406829120164636,0.04501977673371396,0.009614327092977227,0.0027183191335382155,0.0016457121797671546,0.0009487928791711537,0.0005085286467699296,0.00026326025592249383,0.1406829120164636,0.04501977673371396,0.009614327092977227,0.0027183191335382155,0.0016457121797671546,0.0009487928791711537,0.0005085286467699296,0.00026326025592249383,0.17818825241368846,0.04933756277581662,0.009254617003551357,0.0026028569781449116,0.0016385076118463008,0.0009481830634283887,0.0005084614962088522,0.00026325214885603753,0.004389031652000651,0.0006747706708954452,3.851046302685032e-5,3.245415267989488e-6,4.218402720728636e-7,5.570797119847386e-8,7.588850916970187e-9,9.5564347077748e-10,0.004389031652000651,0.0006747706708954452,3.851046302685032e-5,3.245415267989488e-6,4.218402720728636e-7,5.570797119847386e-8,7.588850916970187e-9,9.5564347077748e-10,0.006274710149241269,0.0005551514785947455,3.1707661448207424e-5,3.1421073992816315e-6,4.1996172007986933e-7,5.553194523540303e-8,7.578326313503242e-9,9.55017915822344e-10
1.69000244140625,0.11777491326419912,0.03800096684559445,0.007378584229555499,0.002229081338870089,0.001468461952145537,0.0008531046339125493,0.0004577702954527952,0.0002369185313778859,0.11777491326419912,0.03800096684559445,0.007378584229555499,0.002229081338870089,0.001468461952145537,0.0008531046339125493,0.0004577702954527952,0.0002369185313778859,0.15964704436562388,0.04193446492949439,0.007381943308804387,0.0021949816474541037,0.0014656156897405515,0.0008530468334428478,0.00045777038008062233,0.00023691865448274325,0.13995267271259268,0.04482211480375593,0.009491625415927551,0.0027066067816543275,0.0016487925615020589,0.0009500590214471263,0.0005087932558577262,0.00026321366711905264,0.13995267271259268,0.04482211480375593,0.009491625415927551,0.0027066067816543275,0.0016487925615020589,0.0009500590214471263,0.0005087932558577262,0.00026321366711905264,0.17750302826010814,0.04899402983964282,0.00911601821509618,0.0025945084460693305,0.001642193886717071,0.0009495253169765451,0.0005087359926440319,0.0002632068315011341,0.004395335105686395,0.000627920967168379,3.42910831572205e-5,2.967136706280596e-6,3.9059520155018874e-7,5.1375653715139986e-8,6.999738791399663e-9,9.248229642615912e-10,0.004395335105686395,0.000627920967168379,3.42910831572205e-5,2.967136706280596e-6,3.9059520155018874e-7,5.1375653715139986e-8,6.999738791399663e-9,9.248229642615912e-10,0.006223576418927939,0.0005155854933749902,2.808307866644012e-5,2.884982461784387e-6,3.9035507951597573e-7,5.1253647139976417e-8,6.991936981791382e-9,9.243641976982006e-10
1.70001220703125,0.11694679276993523,0.03754475259480014,0.007349028113594131,0.002249726772269119,0.0014749903534360149,0.0008548017009395727,0.00045810214215394595,0.0002369056913247192,0.11694679276993523,0.03754475259480014,0.007349028113594131,0.002249726772269119,0.0014749903534360149,0.0008548017009395727,0.00045810214215394595,0.0002369056913247192,0.15916694863239791,0.04171742724515857,0.007327492784910545,0.0022155526926498775,0.0014720817237293276,0.0008547335825462065,0.0004581022255634017,0.00023690580275926074,0.13938131776579404,0.04464641466170651,0.009390631872925851,0.002696791725273242,0.0016520170551876318,0.0009514242029047321,0.0005090891133573416,0.00026317932175616424,0.13938131776579404,0.04464641466170651,0.009390631872925851,0.002696791725273242,0.0016520170551876318,0.0009514242029047321,0.0005090891133573416,0.00026317932175616424,0.1769426975310792,0.04860427068703633,0.009001142419285443,0.002588696104024062,0.0016460765535514592,0.0009509768336477718,0.000509042935414882,0.00026317390572897143,0.004489194363351094,0.0005778954999757913,3.181979644853875e-5,2.832977973344225e-6,3.7483158454687163e-7,4.8567419104155716e-8,6.571036368743639e-9,9.029544634006243e-10,0.004489194363351094,0.0005778954999757913,3.181979644853875e-5,2.832977973344225e-6,3.7483158454687163e-7,4.8567419104155716e-8,6.571036368743639e-9,9.029544634006243e-10,0.006218111057022342,0.00047344201670143394,2.581086807229471e-5,2.7434356092281743e-6,3.751361931206097e-7,4.849270377299842e-8,6.565424999983794e-9,9.026319962995799e-10
1.71002197265625,0.11656645431766341,0.03709490948861377,0.007337418892649652,0.002276233374716073,0.0014821975564525264,0.0008565975050704777,0.00045846121245120107,0.00023689829848923694,0.11656645431766341,0.03709490948861377,0.007337418892649652,0.002276233374716073,0.0014821975564525264,0.0008565975050704777,0.00045846121245120107,0.00023689829848923694,0.15874329440036639,0.041482397859585796,0.0072732052531349145,0.00224172680917976,0.0014794219492264757,0.0008565446041906413,0.00045846055982245494,0.00023689842827451666,0.13896486634545363,0.04460506715880566,0.009311359748909948,0.0026879992868332216,0.001655624355550341,0.0009528620943485816,0.0005094088243278542,0.00026315533662585745,0.13896486634545363,0.04460506715880566,0.009311359748909948,0.0026879992868332216,0.001655624355550341,0.0009528620943485816,0.0005094088243278542,0.00026315533662585745,0.17650902361515514,0.04842979498019314,0.008910980092072624,0.002584988167512473,0.0016504479600560292,0.000952509631192641,0.0005093747153315303,0.00026315145372297086,0.0046358470002348315,0.000558229980295125,3.066962436957293e-5,2.786241938754453e-6,3.692466939663134e-7,4.709652556140675e-8,6.2785857548963325e-9,8.884429624208888e-10,0.0046358470002348315,0.000558229980295125,3.066962436957293e-5,2.786241938754453e-6,3.692466939663134e-7,4.709652556140675e-8,6.2785857548963325e-9,8.884429624208888e-10,0.0062546575407305535,0.000456992861198278,2.4592976280966803e-5,2.675632004690033e-6,3.692750754542173e-7,4.706935718117432e-8,6.274823291655413e-9,8.882318183156278e-10
1.72003173828125,0.11545836194504674,0.036896807772739515,0.007329743833923789,0.0023023424795797524,0.0014895546553129403,0.0008584957359258323,0.0004588373041667202,0.00023689541469771626,0.11545836194504674,0.036896807772739515,0.007329743833923789,0.0023023424795797524,0.0014895546553129403,0.0008584957359258323,0.0004588373041667202,0.00023689541469771626,0.15684041090040382,0.04118062002247634,0.007248493832956653,0.002266959741113766,0.0014867346958719713,0.0008584355431653927,0.0004588371440643951,0.0002368955080196769,0.13856771488182656,0.04464563426196183,0.009253600674501485,0.0026817777648789573,0.0016592103428740299,0.0009543484553873051,0.0005097450195819325,0.0002631388892040438,0.13856771488182656,0.04464563426196183,0.009253600674501485,0.0026817777648789573,0.0016592103428740299,0.0009543484553873051,0.0005097450195819325,0.0002631388892040438,0.17602126788706088,0.048295306506923104,0.00884616011024587,0.0025839292647995915,0.0016548166007571924,0.0009540973750669338,0.0005097237014424805,0.00026313662035987547,0.004960211823374564,0.0005467962366486822,3.0282057590518433e-5,2.779108685788316e-6,3.7042034997263184e-7,4.67596882240105e-8,6.102658169752906e-9,8.798782568094878e-10,0.004960211823374564,0.0005467962366486822,3.0282057590518433e-5,2.779108685788316e-6,3.7042034997263184e-7,4.67596882240105e-8,6.102658169752906e-9,8.798782568094878e-10,0.006432965159175056,0.00044784104652498404,2.4066884036939426e-5,2.6559912945758236e-6,3.698615276033676e-7,4.6779347134574735e-8,6.1005751429087665e-9,8.797792836831808e-10
1.73004150390625,0.11427780234441158,0.03702184424303062,0.007321266703823393,0.0023296616562638777,0.0014975589511497145,0.0008604016666625268,0.0004592223737646123,0.00023689496761322958,0.11427780234441158,0.03702184424303062,0.007321266703823393,0.0023296616562638777,0.0014975589511497145,0.0008604016666625268,0.0004592223737646123,0.00023689496761322958,0.1562176130273622,0.04101679240368213,0.007231087205872493,0.0022948491305290358,0.0014946816080764049,0.0008603434059805227,0.0004592223525602003,0.0002368950520196167,0.13856776786489458,0.04473363207628819,0.009217056269091813,0.002677313903769394,0.001663086404059228,0.000955860857086634,0.0005100903236272072,0.00026312670921476436,0.13856776786489458,0.04473363207628819,0.009217056269091813,0.002677313903769394,0.001663086404059228,0.000955860857086634,0.0005100903236272072,0.00026312670921476436,0.17596366841051803,0.04828815396212337,0.008807020548478652,0.0025850428619942876,0.0016595537593985304,0.0009557152589536937,0.0005100822228146817,0.00026312609873446524,0.0050930862607209935,0.0005486398468388097,3.0182869651208095e-5,2.775870709141509e-6,3.7504477398049676e-7,4.7349638745034716e-8,6.030001141906962e-9,8.763666964196897e-10,0.0050930862607209935,0.0005486398468388097,3.0182869651208095e-5,2.775870709141509e-6,3.7504477398049676e-7,4.7349638745034716e-8,6.030001141906962e-9,8.763666964196897e-10,0.006562799233497043,0.0004500785134091579,2.3923387579335624e-5,2.6541628071857897e-6,3.7405253568364736e-7,4.740793159850936e-8,6.0295369721240395e-9,8.763396824779738e-10
1.74005126953125,0.11313051818645613,0.03698379943701847,0.0073056670312366175,0.002358566073810446,0.0015052526055229273,0.0008623527137341555,0.0004596087634939279,0.00023689468662552477,0.11313051818645613,0.03698379943701847,0.0073056670312366175,0.002358566073810446,0.0015052526055229273,0.0008623527137341555,0.0004596087634939279,0.00023689468662552477,0.15480281109063787,0.04097474167554418,0.00722986695935895,0.0023238793045436343,0.0015024949706411086,0.000862301835362182,0.00045960908436058496,0.0002368948642303678,0.13868560413871217,0.04494407005677703,0.009201448438907592,0.0026747800037163687,0.0016668519708531373,0.0009573786160619314,0.0005104373637694488,0.0002631152745031702,0.13868560413871217,0.04494407005677703,0.009201448438907592,0.0026747800037163687,0.0016668519708531373,0.0009573786160619314,0.0005104373637694488,0.0002631152745031702,0.17602595520383496,0.04839489310352687,0.008793682037065409,0.0025883856109255652,0.0016641579836577762,0.0009573400954821634,0.0005104425941357837,0.00026311632778056184,0.005193456193698228,0.0005602993951937309,3.0101243827929532e-5,2.7722166941227077e-6,3.809588070182346e-7,4.866623848634964e-8,6.054826601623656e-9,8.77472679800858e-10,0.005193456193698228,0.0005602993951937309,3.0101243827929532e-5,2.7722166941227077e-6,3.809588070182346e-7,4.866623848634964e-8,6.054826601623656e-9,8.77472679800858e-10,0.006711821341280306,0.00046193918779001425,2.396340207809028e-5,2.6631227869976352e-6,3.7999143993410193e-7,4.874852311346918e-8,6.055960504666282e-9,8.775361214237562e-10
1.75006103515625,0.11179358862240614,0.03697363039363067,0.007338670824908767,0.0023912892568097636,0.0015132449171750195,0.0008642601090717378,0.0004599889455894785,0.00023689271024212674,0.11179358862240614,0.03697363039363067,0.007338670824908767,0.0023912892568097636,0.0015132449171750195,0.0008642601090717378,0.0004599889455894785,0.00023689271024212674,0.15450882185620124,0.04089807484094605,0.0072474859440070614,0.0023570480616946074,0.0015105604192292602,0.0008641964202408984,0.00045998931155017536,0.00023689286683740686,0.1392302090074889,0.0452343993079674,0.009210105193873809,0.0026745232309603223,0.0016708589248885155,0.0009588826721971457,0.0005107788297590493,0.0002631010249862426,0.1392302090074889,0.0452343993079674,0.009210105193873809,0.0026745232309603223,0.0016708589248885155,0.0009588826721971457,0.0005107788297590493,0.0002631010249862426,0.1764912740065825,0.04863318370399744,0.008811678544501121,0.0025947857076704614,0.0016690442821831195,0.0009589503123832501,0.0005107971928175968,0.0002631037082759466,0.005314316652548319,0.0005764165068907142,2.994519573010735e-5,2.7791010648771092e-6,3.8856774844719377e-7,5.054066960939922e-8,6.17909920566506e-9,8.833474939186239e-10,0.005314316652548319,0.0005764165068907142,2.994519573010735e-5,2.7791010648771092e-6,3.8856774844719377e-7,5.054066960939922e-8,6.17909920566506e-9,8.833474939186239e-10,0.007046918425802916,0.0004794745565592321,2.4132405838404056e-5,2.6886818788086733e-6,3.880763253331925e-7,5.063396728137351e-8,6.181869881219409e-9,8.835077392322772e-10
1.760009765625,0.11157061298191043,0.036741825137936654,0.0073368219911587795,0.0024215135666383696,0.001520819234064144,0.0008660912024772472,0.00046035178205927054,0.00023688793113587532,0.11157061298191043,0.036741825137936654,0.0073368219911587795,0.0024215135666383696,0.001520819234064144,0.0008660912024772472,0.00046035178205927054,0.00023688793113587532,0.1545863308429524,0.040952637385633706,0.007286587603736487,0.002387723259688437,0.0015180514312088025,0.0008660373502936302,0.0004603523134757598,0.00023688803618162956,0.1396367942552896,0.045465749711117366,0.009240085531458142,0.00267691527491918,0.0016747062215451724,0.0009603196502751268,0.0005111036400631911,0.0002630807293594285,0.1396367942552896,0.045465749711117366,0.009240085531458142,0.00267691527491918,0.0016747062215451724,0.0009603196502751268,0.0005111036400631911,0.0002630807293594285,0.17688272658558457,0.04885956378336483,0.008854834274468263,0.0026032602853348,0.0016737089643456009,0.0009604876634418971,0.0005111344919510646,0.00026308496246709096,0.0053578272878230405,0.0005868263078668127,2.9851237123828957e-5,2.8088477927273157e-6,3.9808030536109356e-7,5.281170138195694e-8,6.408768574655212e-9,8.94586287667308e-10,0.0053578272878230405,0.0005868263078668127,2.9851237123828957e-5,2.8088477927273157e-6,3.9808030536109356e-7,5.281170138195694e-8,6.408768574655212e-9,8.94586287667308e-10,0.007224803438322533,0.0004922643951731938,2.436331577990377e-5,2.734064459731889e-6,3.983130225932025e-7,5.2912789960970884e-8,6.413258950901681e-9,8.948519040310298e-10
1.77001953125,0.11156719602213216,0.03636402056211973,0.00735901643271636,0.0024514397739399214,0.0015282405576249117,0.0008678817125779488,0.0004606981491867788,0.00023687749591012042,0.11156719602213216,0.03636402056211973,0.00735901643271636,0.0024514397739399214,0.0015282405576249117,0.0008678817125779488,0.0004606981491867788,0.00023687749591012042,0.15540975889258093,0.041097854059424066,0.007329084562615862,0.002417860260148542,0.0015253748567543206,0.0008678122030407348,0.00046069831026649945,0.0002368776311414993,0.140121728875046,0.04586241871333672,0.009290833731243764,0.0026821264239992953,0.001678564468776152,0.0009617439256389134,0.0005114128708662944,0.0002630511549203347,0.140121728875046,0.04586241871333672,0.009290833731243764,0.0026821264239992953,0.001678564468776152,0.0009617439256389134,0.0005114128708662944,0.0002630511549203347,0.17737112198726418,0.04929235633419095,0.008923332007268352,0.0026144498381726906,0.0016783480258330144,0.0009620093698812549,0.0005114556142920297,0.00026305684348853397,0.005407564335987501,0.0005993834711627141,2.99014969282669e-5,2.8715296862903128e-6,4.11263879112185e-7,5.559743873942495e-8,6.765633748968872e-9,9.12478295102678e-10,0.005407564335987501,0.0005993834711627141,2.99014969282669e-5,2.8715296862903128e-6,4.11263879112185e-7,5.559743873942495e-8,6.765633748968872e-9,9.12478295102678e-10,0.0074055486418308164,0.0005110073297240666,2.470728600185863e-5,2.8094700346594705e-6,4.123343970639276e-7,5.571516909719328e-8,6.772089678085162e-9,9.128768665517184e-10
1.780029296875,0.11226510140561474,0.0365544964123825,0.007417054947104728,0.002480502661634273,0.001535529797387866,0.0008695615537746902,0.0004610208599191818,0.00023686088671449014,0.11226510140561474,0.0365544964123825,0.007417054947104728,0.002480502661634273,0.001535529797387866,0.0008695615537746902,0.0004610208599191818,0.00023686088671449014,0.1555609316020902,0.041051976301751135,0.007369010855985979,0.0024475524004226425,0.0015328185151760095,0.000869504581349129,0.00046102021003973097,0.0002368609617466498,0.1406787081153683,0.04615747738212393,0.009362479292194791,0.0026904362367889683,0.0016826023810004066,0.0009631005503162934,0.0005116955425928093,0.00026300996387392715,0.1406787081153683,0.04615747738212393,0.009362479292194791,0.0026904362367889683,0.0016826023810004066,0.0009631005503162934,0.0005116955425928093,0.00026300996387392715,0.17794905854492302,0.04963881552787102,0.009016840308742684,0.002628516493112607,0.001683150604370265,0.0009634560309949682,0.0005117491984348504,0.0002630169759133168,0.005473277092405624,0.0006051636676706819,3.017120830023329e-5,2.9749844846745494e-6,4.3084270723551294e-7,5.896591544783154e-8,7.269236263802997e-9,9.386069233095832e-10,0.005473277092405624,0.0006051636676706819,3.017120830023329e-5,2.9749844846745494e-6,4.3084270723551294e-7,5.896591544783154e-8,7.269236263802997e-9,9.386069233095832e-10,0.007587063664617866,0.0005225136998870309,2.5207418526720504e-5,2.923931880493961e-6,4.328366993360876e-7,5.9116213863461446e-8,7.278090115425072e-9,9.391525431240998e-10
1.7900390625,0.11371586329158577,0.03674706379490366,0.007416671954642466,0.0025078397114552727,0.0015420952508045163,0.0008711237686885052,0.00046130646783054967,0.00023683609916111607,0.11371586329158577,0.03674706379490366,0.007416671954642466,0.0025078397114552727,0.0015420952508045163,0.0008711237686885052,0.00046130646783054967,0.00023683609916111607,0.15785880029419028,0.04152491211486249,0.007468825705846697,0.002476454342904198,0.0015392900795614588,0.0008710615974357553,0.00046130664909976735,0.0002368362070986116,0.14199176269506975,0.046644420187148414,0.009455145924683545,0.002702064954495751,0.0016864053506515696,0.0009643698391755815,0.0005119448819037002,0.00026295541789110203,0.14199176269506975,0.046644420187148414,0.009455145924683545,0.002702064954495751,0.0016864053506515696,0.0009643698391755815,0.0005119448819037002,0.00026295541789110203,0.17934257969899164,0.05023930811286991,0.009134925445405876,0.0026455808964015717,0.0016876170564033856,0.0009648064834104555,0.0005120082927439974,0.00026296360010200055,0.005664945609351718,0.0006102013055107188,3.069629262573974e-5,3.1266589536509373e-6,4.566956972670397e-7,6.313356886668833e-8,7.944338422737554e-9,9.74942739218038e-10,0.005664945609351718,0.0006102013055107188,3.069629262573974e-5,3.1266589536509373e-6,4.566956972670397e-7,6.313356886668833e-8,7.944338422737554e-9,9.74942739218038e-10,0.007946843673133449,0.0005378808046084817,2.5912245058433546e-5,3.0870182122031065e-6,4.5961072989359336e-7,6.333295753808443e-8,7.956200366794412e-9,9.756490448970026e-10
1.800048828125,0.1154540333756832,0.03715749173201708,0.0074675926589752055,0.002536913964063865,0.001548258845449835,0.0008725107042092522,0.000461554815306387,0.00023680281723219412,0.1154540333756832,0.03715749173201708,0.0074675926589752055,0.002536913964063865,0.001548258845449835,0.0008725107042092522,0.000461554815306387,0.00023680281723219412,0.1581026879923546,0.04178924574930537,0.007545122534013088,0.0025070746789295534,0.0015456253198963103,0.0008724532883962108,0.00046155444543440044,0.00023680292093101462,0.14274307172656048,0.04699909123512406,0.009568888171237444,0.002718853541302635,0.0016903136948251054,0.0009655312564357659,0.0005121542920994795,0.00026288657564454325,0.14274307172656048,0.04699909123512406,0.009568888171237444,0.002718853541302635,0.0016903136948251054,0.0009655312564357659,0.0005121542920994795,0.00026288657564454325,0.1801433360838844,0.05069065842039853,0.00927702967291001,0.002667885588526965,0.0016921444239288215,0.000966039154261101,0.0005122261707946992,0.00026289576044314446,0.005784244322991069,0.000611654611929261,3.149419312979844e-5,3.359589659285581e-6,4.932740066035234e-7,6.837533109258851e-8,8.815656800422816e-9,1.0237173594568075e-9,0.005784244322991069,0.000611654611929261,3.149419312979844e-5,3.359589659285581e-6,4.932740066035234e-7,6.837533109258851e-8,8.815656800422816e-9,1.0237173594568075e-9,0.008123907700273526,0.0005469966666148598,2.6877965388879545e-5,3.335079549263912e-6,4.972384469649217e-7,6.863684308204948e-8,8.831227847919008e-9,1.02462940489832e-9
1.81005859375,0.11578830274206726,0.03726663817798031,0.007526998480435532,0.002562364747680124,0.0015536070917887316,0.0008737325564234645,0.0004617580846435917,0.00023676005020265695,0.11578830274206726,0.03726663817798031,0.007526998480435532,0.002562364747680124,0.0015536070917887316,0.0008737325564234645,0.0004617580846435917,0.00023676005020265695,0.15899407668047463,0.04189242463083453,0.007649845609019389,0.0025340983966255087,0.001550924430957735,0.0008736668874393396,0.00046175784110799215,0.00023676017946001039,0.1435571098527724,0.04757883474413652,0.009703639641038025,0.0027377961812106197,0.0016939103996464176,0.000966564110549151,0.0005123176708512322,0.0002628033437911292,0.1435571098527724,0.04757883474413652,0.009703639641038025,0.0027377961812106197,0.0016939103996464176,0.000966564110549151,0.0005123176708512322,0.0002628033437911292,0.18100567455453426,0.05144043840344238,0.009442450214402766,0.0026913633919246416,0.001696250915177688,0.0009671327288057658,0.0005123966519966492,0.0002628133562097434,0.005910117600379594,0.0006120606408112669,3.259313791169736e-5,3.642863645275139e-6,5.388344178057103e-7,7.49844988370096e-8,9.904465763518142e-9,1.0873185768268384e-9,0.005910117600379594,0.0006120606408112669,3.259313791169736e-5,3.642863645275139e-6,5.388344178057103e-7,7.49844988370096e-8,9.904465763518142e-9,1.0873185768268384e-9,0.008300311788510224,0.0005596999816574054,2.8173601091418325e-5,3.635453759274252e-6,5.439134034879581e-7,7.531704260925234e-8,9.924344228282442e-9,1.088463327677866e-9
1.82000732421875,0.11668862743376626,0.036874501193587504,0.007540012884226509,0.002584375538510769,0.0015584716612032563,0.0008747339146193775,0.00046191007554641835,0.00023670907847844974,0.11668862743376626,0.036874501193587504,0.007540012884226509,0.002584375538510769,0.0015584716612032563,0.0008747339146193775,0.00046191007554641835,0.00023670907847844974,0.15972481719373355,0.042125542240216106,0.007749285310002605,0.0025571595566459843,0.0015557588082409034,0.0008746800356086938,0.0004619092874732489,0.00023670929981902685,0.14443653352886393,0.04799946734894178,0.009859178779755905,0.002760190865212844,0.00169750073520673,0.000967448352328032,0.0005124299942068332,0.00026270710775758507,0.14443653352886393,0.04799946734894178,0.009859178779755905,0.002760190865212844,0.00169750073520673,0.000967448352328032,0.0005124299942068332,0.00026270710775758507,0.1819274530547226,0.05198710499341163,0.009630323110847105,0.002717803143880488,0.001700289686470497,0.0009680668941844071,0.0005125146873348878,0.0002627177682751474,0.006036976068703173,0.0006118719249914267,3.405303702392996e-5,4.006705594620676e-6,5.997444229704466e-7,8.324160171660163e-8,1.122601528831946e-8,1.167549417025102e-9,0.006036976068703173,0.0006118719249914267,3.405303702392996e-5,4.006705594620676e-6,5.997444229704466e-7,8.324160171660163e-8,1.122601528831946e-8,1.167549417025102e-9,0.00847990159850694,0.000568174690921994,2.9884522788352187e-5,4.019680260965718e-6,6.06133041156315e-7,8.365117456894397e-8,1.1250566439850764e-8,1.168948269153125e-9
1.83001708984375,0.11832569036388402,0.03717241736003905,0.0076556714496813835,0.0026051779392271927,0.0015622698039806043,0.0008755315367834582,0.0004620063999361597,0.00023664902676549126,0.11832569036388402,0.03717241736003905,0.0076556714496813835,0.0026051779392271927,0.0015622698039806043,0.0008755315367834582,0.0004620063999361597,0.00023664902676549126,0.16022620316407202,0.043007054685566724,0.007872771777238208,0.002581120502043817,0.0015595594262823274,0.000875453033187326,0.00046200683239750747,0.00023664926410364644,0.14642373233365713,0.04868619928108096,0.010035112198177158,0.002785900518641286,0.001700687457859066,0.0009681652659812942,0.0005124879794777442,0.0002625982420304369,0.14642373233365713,0.04868619928108096,0.010035112198177158,0.002785900518641286,0.001700687457859066,0.0009681652659812942,0.0005124879794777442,0.0002625982420304369,0.1839683183583627,0.052875009309825,0.009839613217889424,0.002747052443974703,0.0017038203454456185,0.0009688229672952882,0.0005125770170426105,0.0002626093832230456,0.0062965939023859165,0.0006125011010053238,3.597176232426296e-5,4.463877854150614e-6,6.717893378724164e-7,9.339373773879031e-8,1.278895624642736e-8,1.2675882671092187e-9,0.0062965939023859165,0.0006125011010053238,3.597176232426296e-5,4.463877854150614e-6,6.717893378724164e-7,9.339373773879031e-8,1.278895624642736e-8,1.2675882671092187e-9,0.008881851406251627,0.0005823297282260815,3.211229976608454e-5,4.499974542436184e-6,6.795500863543031e-7,9.388457788427524e-8,1.2818330399017603e-8,1.2692677748354339e-9
1.84002685546875,0.11892920294609785,0.038037773884418986,0.0077088403458557084,0.0026232170999936064,0.0015653250742439383,0.0008760820044866262,0.00046204256202162956,0.00023658132659575446,0.11892920294609785,0.038037773884418986,0.0077088403458557084,0.0026232170999936064,0.0015653250742439383,0.0008760820044866262,0.00046204256202162956,0.00023658132659575446,0.16039103343342853,0.04375434738694835,0.00802077337410269,0.002601123036974626,0.001562643179893235,0.0008760053577559221,0.000462042139728829,0.00023658148697647933,0.1475632828980271,0.04944527949668759,0.01027233934702263,0.0028177608069738895,0.0017037279286822521,0.0009686979786172066,0.0005124904617837243,0.00026247958779738285,0.1475632828980271,0.04944527949668759,0.01027233934702263,0.0028177608069738895,0.0017037279286822521,0.0009686979786172066,0.0005124904617837243,0.00026247958779738285,0.185115708098216,0.0538420176754579,0.010117314045030504,0.002782217210907188,0.0017071361641456402,0.0009693843394002794,0.0005125825318744363,0.0002624910459787298,0.006446329748897957,0.0006167813316884688,3.9064125013852925e-5,5.089428661526081e-6,7.636462246979228e-7,1.0564045760520041e-7,1.459725706466662e-8,1.388864027847978e-9,0.006446329748897957,0.0006167813316884688,3.9064125013852925e-5,5.089428661526081e-6,7.636462246979228e-7,1.0564045760520041e-7,1.459725706466662e-8,1.388864027847978e-9,0.009128985937497584,0.0006002565329908821,3.5628599148080194e-5,5.1529201571740835e-6,7.729452215186991e-7,1.0621545745050582e-7,1.463161526880591e-8,1.390841965741723e-9
1.85003662109375,0.11795050929172239,0.03840205536948214,0.007872758591836594,0.002638613897949693,0.0015672758871130407,0.0008763617850305677,0.0004620235308751961,0.00023650736666500354,0.11795050929172239,0.03840205536948214,0.007872758591836594,0.002638613897949693,0.0015672758871130407,0.0008763617850305677,0.0004620235308751961,0.00023650736666500354,0.1624116858086052,0.04387311112247142,0.008158883448632947,0.0026191516666188176,0.0015645673184809378,0.0008762996880438235,0.000462026111292612,0.00023650757950668296,0.14883360956661837,0.049994093325034544,0.010490892908589506,0.002849691630647295,0.001706275098237741,0.0009690317990093588,0.0005124382020636442,0.0002623540533310131,0.14883360956661837,0.049994093325034544,0.010490892908589506,0.002849691630647295,0.001706275098237741,0.0009690317990093588,0.0005124382020636442,0.0002623540533310131,0.18638037608611308,0.05452940282821744,0.01036920705607407,0.002816616166460663,0.0017098665267492902,0.0009697367507345291,0.0005125320627148063,0.0002623656758980196,0.006627570628994922,0.0006232996109044815,4.2475088628249795e-5,5.781662380346854e-6,8.676308587711516e-7,1.201225208006818e-7,1.665336352220974e-8,1.5327605510154123e-9,0.006627570628994922,0.0006232996109044815,4.2475088628249795e-5,5.781662380346854e-6,8.676308587711516e-7,1.201225208006818e-7,1.665336352220974e-8,1.5327605510154123e-9,0.009424926124188713,0.0006155447750957326,3.940102394631479e-5,5.8703908858372485e-6,8.784369568486569e-7,1.20782841903352e-7,1.6693076554089925e-8,1.5350422050486818e-9
1.86004638671875,0.12150092120717065,0.037993307410394056,0.007927266313377536,0.0026494112932286774,0.001568304472780917,0.0008764386027144015,0.0004619493327432631,0.00023642821283685343,0.12150092120717065,0.037993307410394056,0.007927266313377536,0.0026494112932286774,0.001568304472780917,0.0008764386027144015,0.0004619493327432631,0.00023642821283685343,0.16547148423281346,0.044010306100869055,0.008301663183892976,0.002633753903596339,0.0015658419031650869,0.0008763755656084563,0.0004619470434570209,0.00023642846681177433,0.15190128445714593,0.050884114693034756,0.010727408979613978,0.00288413111994729,0.0017085242070223657,0.0009691544224024292,0.0005123331883834599,0.000262225024760477,0.15190128445714593,0.050884114693034756,0.010727408979613978,0.00288413111994729,0.0017085242070223657,0.0009691544224024292,0.0005123331883834599,0.000262225024760477,0.18939518545051268,0.05562282643347136,0.010638010608222748,0.0028530109816397695,0.0017122285088151169,0.0009698684347034719,0.0005124276717210862,0.0002622366718176723,0.007129444202026661,0.0006410044267149191,4.680747645249056e-5,6.600558669284319e-6,9.94818565182332e-7,1.3691123487876974e-7,1.8960453448944735e-8,1.7000088878490616e-9,0.007129444202026661,0.0006410044267149191,4.680747645249056e-5,6.600558669284319e-6,9.94818565182332e-7,1.3691123487876974e-7,1.8960453448944735e-8,1.7000088878490616e-9,0.010192809635608797,0.000645408356787524,4.406113074477112e-5,6.7132182108584215e-6,1.0071818624478855e-6,1.3765562956431532e-7,1.9006041370138328e-8,1.70258795864351e-9
1.87005615234375,0.1231758068193337,0.03815196630558099,0.008027167580839588,0.002654913493955025,0.0015684925809637102,0.000876228080704262,0.00046181371615369656,0.0002363463787277191,0.1231758068193337,0.03815196630558099,0.008027167580839588,0.002654913493955025,0.0015684925809637102,0.000876228080704262,0.00046181371615369656,0.0002363463787277191,0.17015351878735066,0.044883275914584485,0.00850161358897858,0.0026439967931197596,0.0015659507487176632,0.0008761514383306901,0.00046181672998575076,0.00023634668013501178,0.15376611843059165,0.051522703463786006,0.010980754779213321,0.0029207411540679534,0.0017102083092802756,0.000969056029012445,0.0005121778134228854,0.0002620962061767064,0.15376611843059165,0.051522703463786006,0.010980754779213321,0.0029207411540679534,0.0017102083092802756,0.000969056029012445,0.0005121778134228854,0.0002620962061767064,0.19121181700584813,0.05639231709094802,0.010921934284568108,0.002891054509397094,0.001713947842056952,0.0009697701629358832,0.0005122718302929513,0.00026210775109144314,0.007453218025451711,0.0006593275468648919,5.220306256296834e-5,7.551451430872182e-6,1.1331940464992423e-6,1.559983190729424e-7,2.1521648749903152e-8,1.890548030315899e-9,0.007453218025451711,0.0006593275468648919,5.220306256296834e-5,7.551451430872182e-6,1.1331940464992423e-6,1.559983190729424e-7,2.1521648749903152e-8,1.890548030315899e-9,0.010656991835209628,0.0006710045104535193,4.9708504000012e-5,7.685014095655465e-6,1.1469416515452846e-6,1.568223874723055e-7,2.157346121912061e-8,1.8934113758824255e-9
1.8800048828125,0.1283318612817868,0.03936447976177745,0.008240765463224723,0.0026589728139576607,0.0015675204305302718,0.000875759400802293,0.0004616436493728186,0.00023626395378351374,0.1283318612817868,0.03936447976177745,0.008240765463224723,0.0026589728139576607,0.0015675204305302718,0.000875759400802293,0.0004616436493728186,0.00023626395378351374,0.17432963152903044,0.04611096377253742,0.008571703774438508,0.0026495543033807087,0.0015651927324895766,0.0008756855268004752,0.00046164120606596946,0.00023626420799275358,0.15588380620108208,0.052547517774548205,0.011249598185277642,0.0029630854088729783,0.0017114434127793398,0.0009687292979455955,0.0005119770981273181,0.0002619721863710179,0.15588380620108208,0.052547517774548205,0.011249598185277642,0.0029630854088729783,0.0017114434127793398,0.0009687292979455955,0.0005119770981273181,0.0002619721863710179,0.19326593449011095,0.05760457224477534,0.01121899877932968,0.002934350791677481,0.0017151474462669125,0.0009694352159977921,0.0005120696690627264,0.00026198351708886064,0.007811028441001736,0.0006983334559092577,5.8780706738623214e-5,8.75117051493518e-6,1.2960283269696804e-6,1.7728684278896365e-7,2.4300258214666665e-8,2.1020985381397905e-9,0.007811028441001736,0.0006983334559092577,5.8780706738623214e-5,8.75117051493518e-6,1.2960283269696804e-6,1.7728684278896365e-7,2.4300258214666665e-8,2.1020985381397905e-9,0.01115191120508766,0.0007194746543556458,5.641908988963109e-5,8.902096815467509e-6,1.3110407373391519e-6,1.7818252497705197e-7,2.4358069619942462e-8,2.10522365192147e-9
1.8900146484375,0.1321917397084156,0.03989398453930948,0.008244030296363588,0.0026594398886870523,0.0015655120963149877,0.000874949140591893,0.00046139842880824186,0.00023618211745898967,0.1321917397084156,0.03989398453930948,0.008244030296363588,0.0026594398886870523,0.0015655120963149877,0.000874949140591893,0.00046139842880824186,0.00023618211745898967,0.1771560815602254,0.047005829728339596,0.008775762851514346,0.0026530115353785746,0.0015631558720906045,0.0008749074509327197,0.00046139888154757974,0.00023618245472916652,0.158258415442127,0.053272871670644005,0.011532382378326192,0.003003044657395381,0.0017120665461592061,0.0009681693563797879,0.0005117280789021704,0.00026185523816897187,0.158258415442127,0.053272871670644005,0.011532382378326192,0.003003044657395381,0.0017120665461592061,0.0009681693563797879,0.0005117280789021704,0.00026185523816897187,0.19556137636439064,0.058447943243069234,0.011527031064112835,0.0029745766313630175,0.0017156704125968916,0.0009688593012391602,0.0005118182785936991,0.0002618662519145907,0.008182267254788565,0.0007329088467989,6.662606012630158e-5,9.977349807835047e-6,1.4665855426745892e-6,2.0058465588321964e-7,2.735468427596398e-8,2.335309127809843e-9,0.008182267254788565,0.0007329088467989,6.662606012630158e-5,9.977349807835047e-6,1.4665855426745892e-6,2.0058465588321964e-7,2.735468427596398e-8,2.335309127809843e-9,0.011650403821168338,0.0007591962635704562,6.423697849733004e-5,1.0137035093591415e-5,1.4825426109141076e-6,2.0153991995369606e-7,2.7417806036283932e-8,2.3386601104951687e-9
1.9000244140625,0.13602853260014042,0.04077293707210929,0.00847474460842263,0.002655724434793463,0.0015627703877668065,0.000874031560786922,0.000461117660409603,0.00023610357717478817,0.13602853260014042,0.04077293707210929,0.00847474460842263,0.002655724434793463,0.0015627703877668065,0.000874031560786922,0.000461117660409603,0.00023610357717478817,0.1809449891167869,0.04735575198582132,0.008987161002702157,0.0026540778873579843,0.0015601589230595093,0.0008739324966732077,0.000461116435599365,0.0002361038026978202,0.16367934057736636,0.05441536658400451,0.0118272966257249,0.0030439715319344426,0.0017120953386316276,0.0009673736815311894,0.0005114348880405931,0.00026174974108082835,0.16367934057736636,0.05441536658400451,0.0118272966257249,0.0030439715319344426,0.0017120953386316276,0.0009673736815311894,0.0005114348880405931,0.00026174974108082835,0.20078132231317505,0.05975412670110726,0.011843661645761968,0.003015161813832139,0.0017155265770827086,0.0009680404352850712,0.0005115218912128307,0.0002617603466131217,0.008882630515414512,0.0007992328114971626,7.578266140967804e-5,1.1322895676185903e-5,1.6598257778977156e-6,2.2560106386653866e-7,3.062792955958606e-8,2.5860430205186887e-9,0.008882630515414512,0.0007992328114971626,7.578266140967804e-5,1.1322895676185903e-5,1.6598257778977156e-6,2.2560106386653866e-7,3.062792955958606e-8,2.5860430205186887e-9,0.012547745909549143,0.0008308436183471275,7.31675789692974e-5,1.1482963547677487e-5,1.67642040402051e-6,2.2659995357140254e-7,3.069503805085597e-8,2.5895715824642213e-9
1.9100341796875,0.1387115072063725,0.040802074773433374,0.008571401598177047,0.0026499007210363354,0.0015598067507643458,0.0008727404383273295,0.0004607896750987842,0.0002360299780383445,0.1387115072063725,0.040802074773433374,0.008571401598177047,0.0026499007210363354,0.0015598067507643458,0.0008727404383273295,0.0004607896750987842,0.0002360299780383445,0.18399687446935703,0.04737436844285573,0.009052784500140394,0.0026528806879772397,0.0015573157905315388,0.0008726295757288482,0.00046078693349554256,0.0002360300790147692,0.16661583493465418,0.05520584480201091,0.012132248708886613,0.003085422680555805,0.0017114881539423848,0.0009663419793113517,0.0005110996370702492,0.000261658916619444,0.16661583493465418,0.05520584480201091,0.012132248708886613,0.003085422680555805,0.0017114881539423848,0.0009663419793113517,0.0005110996370702492,0.000261658916619444,0.20360161437749433,0.06064216517335849,0.012166326397905512,0.0030556215686789664,0.0017146922526061913,0.0009669788138766678,0.0005111826969489967,0.0002616690315934763,0.009190872900282504,0.000854135473272104,8.624467541813059e-5,1.2772665685900692e-5,1.8546423851368046e-6,2.519480639876812e-7,3.407937065634524e-8,2.85039305044176e-9,0.009190872900282504,0.000854135473272104,8.624467541813059e-5,1.2772665685900692e-5,1.8546423851368046e-6,2.519480639876812e-7,3.407937065634524e-8,2.85039305044176e-9,0.012910983668027431,0.0008871792501866352,8.317258650695617e-5,1.2923339142627123e-5,1.8714386594703563e-6,2.529709686692115e-7,3.414882456283011e-8,2.8540346269733656e-9
1.9200439453125,0.14265893858315162,0.04031216105535626,0.008694304970039575,0.0026402014468378063,0.0015547234835125013,0.0008712741853354973,0.00046041296061386265,0.00023596380164620689,0.14265893858315162,0.04031216105535626,0.008694304970039575,0.0026402014468378063,0.0015547234835125013,0.0008712741853354973,0.00046041296061386265,0.00023596380164620689,0.18648429269107702,0.04819688551306723,0.009325238714707253,0.002647483687380984,0.0015526874798600825,0.0008711790299065737,0.00046040838529371353,0.00023596375114418386,0.1695964568060795,0.05642110946970289,0.01250804845197239,0.003131054348142562,0.0017101454055121067,0.0009650760641557324,0.000510724750464491,0.00026158545375105127,0.1695964568060795,0.05642110946970289,0.01250804845197239,0.003131054348142562,0.0017101454055121067,0.0009650760641557324,0.000510724750464491,0.00026158545375105127,0.20646179646400872,0.061981777615932446,0.012557603708535637,0.0030993630383415404,0.0017130462717792074,0.00096567669154026,0.0005108031860237591,0.000261595002994136,0.00948051604777304,0.0009540949857074603,0.00010043304943700835,1.446289237792278e-5,2.066881709255839e-6,2.791463934992907e-7,3.765210881262461e-8,3.123520943308872e-9,0.00948051604777304,0.0009540949857074603,0.00010043304943700835,1.446289237792278e-5,2.066881709255839e-6,2.791463934992907e-7,3.765210881262461e-8,3.123520943308872e-9,0.01321699576261012,0.0009852599500088498,9.647386419254226e-5,1.4590659315940233e-5,2.083404256410528e-6,2.801705759979386e-7,3.772211197943969e-8,3.1271953147009403e-9
1.9300537109375,0.147198442640715,0.041976965381092614,0.008873316618075609,0.0026285653510876145,0.0015501849400391251,0.0008696184093330258,0.0004599961880423872,0.00023590460704660157,0.147198442640715,0.041976965381092614,0.008873316618075609,0.0026285653510876145,0.0015501849400391251,0.0008696184093330258,0.0004599961880423872,0.00023590460704660157,0.18867697123812383,0.049714005193003834,0.009465524070429584,0.002640199845353015,0.0015473603915449133,0.0008694906882044042,0.0004599892670938365,0.00023590438117685028,0.17531259682520847,0.05766054539434392,0.012826220989119905,0.0031720113425403574,0.0017081607353938337,0.0009635797622612947,0.0005103129761887579,0.0002615313795915834,0.17531259682520847,0.05766054539434392,0.012826220989119905,0.0031720113425403574,0.0017081607353938337,0.0009635797622612947,0.0005103129761887579,0.0002615313795915834,0.21195025202564108,0.06331813860671948,0.012883621332559441,0.0031378359305752946,0.0017107119752459276,0.0009641382910418341,0.000510386159979286,0.000261540293455696,0.010117983209211093,0.0010755665717477837,0.00011347313565161708,1.6057790905640143e-5,2.2722957958687394e-6,3.066368772355462e-7,4.127507402006048e-8,3.3997907749563593e-9,0.010117983209211093,0.0010755665717477837,0.00011347313565161708,1.6057790905640143e-5,2.2722957958687394e-6,3.066368772355462e-7,4.127507402006048e-8,3.3997907749563593e-9,0.013749071662693839,0.0010994033167182951,0.00010847709732272725,1.615258569146526e-5,2.288055169913578e-6,3.0763715652643423e-7,4.134382564464193e-8,3.4034256242202288e-9
1.94000244140625,0.1473249711825396,0.04270014404688105,0.00899085758347312,0.002614444191556961,0.0015437898895199074,0.0008677561770347242,0.00045954892358181633,0.00023585551114074479,0.1473249711825396,0.04270014404688105,0.00899085758347312,0.002614444191556961,0.0015437898895199074,0.0008677561770347242,0.00045954892358181633,0.00023585551114074479,0.19154284845021768,0.05061384249471214,0.009577367776148695,0.0026256252844394077,0.0015414386976233445,0.0008675939357431021,0.00045954057989323384,0.00023585503958855947,0.17786856087018707,0.05849792718342729,0.013145694965265561,0.0032118969708321106,0.001705301560767463,0.0009618588579764445,0.0005098673019838202,0.000261498099680302,0.17786856087018707,0.05849792718342729,0.013145694965265561,0.0032118969708321106,0.001705301560767463,0.0009618588579764445,0.0005098673019838202,0.000261498099680302,0.21441343465089235,0.06420852020154967,0.013206307117801165,0.0031744824894514995,0.0017074227030140887,0.000962369760079702,0.0005099346504557068,0.00026150631704720744,0.010541791301653987,0.0011674939444892248,0.00012742294439148784,1.7676241305329733e-5,2.486572599911755e-6,3.337967418712695e-7,4.4866216463920794e-8,3.6712820721172503e-9,0.010541791301653987,0.0011674939444892248,0.00012742294439148784,1.7676241305329733e-5,2.486572599911755e-6,3.337967418712695e-7,4.4866216463920794e-8,3.6712820721172503e-9,0.014045778213298235,0.0011833319986398027,0.00012111920258180218,1.7726298943347052e-5,2.500980021258616e-6,3.347464011109348e-7,4.493196643829507e-8,3.674797854740473e-9
1.95001220703125,0.14882315556434733,0.043772328050812714,0.009000999485325475,0.00259078137857115,0.0015378063501337573,0.0008657358856723452,0.0004590687674392836,0.00023581606982826832,0.14882315556434733,0.043772328050812714,0.009000999485325475,0.00259078137857115,0.0015378063501337573,0.0008657358856723452,0.0004590687674392836,0.00023581606982826832,0.19321417517823167,0.05207734256905877,0.00975882063024898,0.002608779895265082,0.0015349725664328758,0.0008655475911247025,0.00045905822099700724,0.00023581552006970405,0.18012839324745042,0.05976870852184153,0.013463144578097868,0.003250126530219298,0.0017018110819814025,0.0009599210966050991,0.0005093908365374194,0.00026148564546150135,0.18012839324745042,0.05976870852184153,0.013463144578097868,0.003250126530219298,0.0017018110819814025,0.0009599210966050991,0.0005093908365374194,0.00026148564546150135,0.21660402756705424,0.06555251592946085,0.013522473881755473,0.0032087087176633565,0.0017034637235590782,0.0009603791864242456,0.000509451803215416,0.00026149309952199276,0.011082534998188363,0.0013188192197398536,0.00014204209546046743,1.9283494352205762e-5,2.684393216535019e-6,3.59960504708704e-7,4.833638791929527e-8,3.934681587942133e-9,0.011082534998188363,0.0013188192197398536,0.00014204209546046743,1.9283494352205762e-5,2.684393216535019e-6,3.59960504708704e-7,4.833638791929527e-8,3.934681587942133e-9,0.014411502734698397,0.0013180486184626754,0.00013417359760685736,1.927737003078351e-5,2.6969875356122887e-6,3.608322737099251e-7,4.839748340029153e-8,3.937985997916563e-9
1.96002197265625,0.1502123054752863,0.04367385540916717,0.009256167503647533,0.002571765432543528,0.0015295484037856726,0.0008634621386891288,0.00045854839141418056,0.0002357854937589016,0.1502123054752863,0.04367385540916717,0.009256167503647533,0.002571765432543528,0.0015295484037856726,0.0008634621386891288,0.00045854839141418056,0.0002357854937589016,0.19463243712193565,0.05219538079041588,0.00992758712496902,0.0025984319810894905,0.001526895905373619,0.0008632865120464132,0.00045853439964811443,0.00023578475544303935,0.18205094591457216,0.060619986962496965,0.013775024071900685,0.0032895389941085284,0.001697313500105162,0.0009577762467982563,0.0005088867008955473,0.00026149387539401277,0.18205094591457216,0.060619986962496965,0.013775024071900685,0.0032895389941085284,0.001697313500105162,0.0009577762467982563,0.0005088867008955473,0.00026149387539401277,0.21848695946591015,0.0664547189231491,0.013828874946164346,0.0032428466299731576,0.001698414137785632,0.0009581766729438067,0.00050894077203668,0.00026150050540404204,0.01175949863448185,0.001427033810473338,0.0001570432764796077,2.0994019725059554e-5,2.880102063208766e-6,3.844445731847038e-7,5.159347187568103e-8,4.181462771968562e-9,0.01175949863448185,0.001427033810473338,0.0001570432764796077,2.0994019725059554e-5,2.880102063208766e-6,3.844445731847038e-7,5.159347187568103e-8,4.181462771968562e-9,0.014871195157985078,0.0014120512858417998,0.00014738046257857767,2.0913873653785453e-5,2.8902623552638427e-6,3.852116804199607e-7,5.164836726875532e-8,4.184472777294665e-9
1.97003173828125,0.1537206626507274,0.04402949825570967,0.009370395135141553,0.0025567565238601565,0.0015221439786066984,0.0008609397190710974,0.0004580091883251757,0.00023576356165477065,0.1537206626507274,0.04402949825570967,0.009370395135141553,0.0025567565238601565,0.0015221439786066984,0.0008609397190710974,0.0004580091883251757,0.00023576356165477065,0.1992779673956438,0.0524240889082142,0.010036393401211171,0.0025804660973420953,0.0015193276960393074,0.0008607276260993163,0.00045799370542942415,0.00023576265437576718,0.18486274837285221,0.06187794137120123,0.014077630595636685,0.003322293846127693,0.0016922178368123538,0.0009554362173474514,0.0005083579553694308,0.00026152153613546807,0.18486274837285221,0.06187794137120123,0.014077630595636685,0.003322293846127693,0.0016922178368123538,0.0009554362173474514,0.0005083579553694308,0.00026152153613546807,0.22132464122536133,0.0677959653879455,0.014122247883022684,0.0032700486486760515,0.0016927379295740967,0.0009557744660225545,0.0005084046476102592,0.0002615272827955043,0.013491436681019075,0.0015989918842267937,0.00017210206135218455,2.2455102322716693e-5,3.0499808434492465e-6,4.065743255767319e-7,5.454654697992353e-8,4.404883817901578e-9,0.013491436681019075,0.0015989918842267937,0.00017210206135218455,2.2455102322716693e-5,3.0499808434492465e-6,4.065743255767319e-7,5.454654697992353e-8,4.404883817901578e-9,0.016080361358281735,0.0015575353950751574,0.00016045565657055237,2.2297990222274136e-5,3.0573590741276387e-6,4.072115743949624e-7,5.459384967837047e-8,4.40751448628665e-9
1.98004150390625,0.15660286656834493,0.04471520732168395,0.009346130057978212,0.0025256651963113555,0.0015130058174186855,0.0008583888857195357,0.00045742949798505166,0.00023574921171167252,0.15660286656834493,0.04471520732168395,0.009346130057978212,0.0025256651963113555,0.0015130058174186855,0.0008583888857195357,0.00045742949798505166,0.00023574921171167252,0.2003427923391148,0.05326677614051822,0.010134434776305852,0.0025544969317538033,0.001510093790616902,0.0008581255961716285,0.00045741362045540563,0.00023574815929169377,0.18580869813580742,0.0626811612632125,0.014367189470304772,0.003351481450934332,0.0016860023912286823,0.0009529152141526571,0.0005078075701329914,0.0002615665792285462,0.18580869813580742,0.0626811612632125,0.014367189470304772,0.003351481450934332,0.0016860023912286823,0.0009529152141526571,0.0005078075701329914,0.0002615665792285462,0.22233914396743423,0.06865594931278224,0.014399387082861747,0.0032930167238495543,0.0016858588706779828,0.0009531871222730161,0.0005078464297431907,0.00026157138448689837,0.014471879120131788,0.0017197734886397705,0.00018686954091902018,2.3787413716416293e-5,3.2058403457072937e-6,4.257124141366205e-7,5.710995837059414e-8,4.598588744071826e-9,0.014471879120131788,0.0017197734886397705,0.00018686954091902018,2.3787413716416293e-5,3.2058403457072937e-6,4.257124141366205e-7,5.710995837059414e-8,4.598588744071826e-9,0.01678019419410904,0.001656909448048323,0.00017310109911574566,2.3545936698027437e-5,3.2098747322176453e-6,4.261972052798401e-7,5.714841857011202e-8,4.600758742765932e-9
1.99005126953125,0.15797385941268283,0.045680139482547864,0.009672107954592484,0.0025018785462671282,0.001503638292191045,0.00085562260964103,0.00045683742967176234,0.00023573999213640415,0.15797385941268283,0.045680139482547864,0.009672107954592484,0.0025018785462671282,0.001503638292191045,0.00085562260964103,0.00045683742967176234,0.00023573999213640415,0.20212990023977367,0.05480822610437816,0.010323565574160618,0.002542667675173922,0.001500679530823913,0.0008553857813781004,0.00045681806087907853,0.0002357385324559813,0.18652137589400125,0.06379148141898196,0.01463994288452731,0.003376505142759964,0.0016792581900293973,0.0009502299141764014,0.0005072384361805539,0.0002616262454374451,0.18652137589400125,0.06379148141898196,0.01463994288452731,0.003376505142759964,0.0016792581900293973,0.0009502299141764014,0.0005072384361805539,0.0002616262454374451,0.2231557743680997,0.06984223690755194,0.014657216773831631,0.0033112284625239252,0.0016784355031232766,0.0009504316898710883,0.0005072690396723528,0.0002616300526320807,0.015445709703748485,0.0019081964311479425,0.00020098785589467297,2.4954929987099006e-5,3.3284246268514692e-6,4.4128663902452503e-7,5.9207071464071546e-8,4.7569015103467184e-9,0.015445709703748485,0.0019081964311479425,0.00020098785589467297,2.4954929987099006e-5,3.3284246268514692e-6,4.4128663902452503e-7,5.9207071464071546e-8,4.7569015103467184e-9,0.017478790905677326,0.0018075326109272109,0.00018501646325839216,2.4623788572006737e-5,3.3289487696476793e-6,4.4159987988353887e-7,5.923563825022255e-8,4.758555758099107e-9
2.00006103515625,0.16435356887836255,0.046561260442809706,0.009809006014538357,0.002478815151522977,0.0014927030587206797,0.0008526275192922025,0.00045621936416077294,0.00023573787954828313,0.16435356887836255,0.046561260442809706,0.009809006014538357,0.002478815151522977,0.0014927030587206797,0.0008526275192922025,0.00045621936416077294,0.00023573787954828313,0.20974128835295378,0.055534634604150875,0.010493166303012598,0.0025145671532139937,0.0014892930672157076,0.0008523087253492536,0.0004561998904367548,0.0002357367232198087,0.18753799601886373,0.06475557900120052,0.014939914357418146,0.00339855980909375,0.001671323809932448,0.0009473996270555983,0.0005066534076565509,0.0002616971796210736,0.18753799601886373,0.06475557900120052,0.014939914357418146,0.00339855980909375,0.001671323809932448,0.0009473996270555983,0.0005066534076565509,0.0002616971796210736,0.224468616728625,0.07086264531114012,0.014937030538827072,0.003325216667506846,0.0016697441906392456,0.0009475278751094968,0.0005066753635956028,0.0002616999339394108,0.017073495555957663,0.0020982324690657413,0.00021658287510039904,2.6010189814148804e-5,3.4259664597166033e-6,4.528160225239398e-7,6.077380568117334e-8,4.875060264666329e-9,0.017073495555957663,0.0020982324690657413,0.00021658287510039904,2.6010189814148804e-5,3.4259664597166033e-6,4.528160225239398e-7,6.077380568117334e-8,4.875060264666329e-9,0.018622670773154954,0.0019542650851883344,0.0001979437827482471,2.5577076312470234e-5,3.4225585704570576e-6,4.5294289679272326e-7,6.079168679257914e-8,4.876146250358921e-9
2.010009765625,0.16769238297916517,0.046901534213878326,0.009887919597043273,0.0024364525335139756,0.00148212886335214,0.0008497575551874913,0.00045559370411511085,0.000235737994853089,0.16769238297916517,0.046901534213878326,0.009887919597043273,0.0024364525335139756,0.00148212886335214,0.0008497575551874913,0.00045559370411511085,0.000235737994853089,0.2121589911352292,0.05618581397014822,0.01056245385057725,0.0024796037951730905,0.001478815875330331,0.0008494706657877027,0.00045557201027110537,0.00023573658514908723,0.18799000255208606,0.06531298258116065,0.015163050869493273,0.0034131009044390016,0.0016629826948393173,0.0009445197156616181,0.0005060627262789573,0.00026177507946403855,0.18799000255208606,0.06531298258116065,0.015163050869493273,0.0034131009044390016,0.0016629826948393173,0.0009445197156616181,0.0005060627262789573,0.00026177507946403855,0.22509986476102423,0.0714487491200888,0.015142391857114275,0.0033320207549042886,0.0016606467888675956,0.000944573363351292,0.0005060757899988601,0.00026177673558277624,0.017594674449183785,0.0022197334526573224,0.00022808070089754608,2.673169943341706e-5,3.4862213002980903e-6,4.5981443939653953e-7,6.175305350848332e-8,4.9491305712296264e-9,0.017594674449183785,0.0022197334526573224,0.00022808070089754608,2.673169943341706e-5,3.4862213002980903e-6,4.5981443939653953e-7,6.175305350848332e-8,4.9491305712296264e-9,0.01895513751733375,0.0020453002963001232,0.0002072613859175461,2.62054814676107e-5,3.4789315938159566e-6,4.5974983340088063e-7,6.175983705298338e-8,4.949616007499857e-9
2.02001953125,0.1698093642380749,0.04771415741040998,0.01013563130216699,0.0024201647532743143,0.0014712073886354639,0.0008464955646382664,0.0004549459765001724,0.00023573668667759622,0.1698093642380749,0.04771415741040998,0.01013563130216699,0.0024201647532743143,0.0014712073886354639,0.0008464955646382664,0.0004549459765001724,0.00023573668667759622,0.21273535483710213,0.0563292865477789,0.01076058012514223,0.0024639555912875128,0.0014676856933419017,0.000846167855930236,0.00045492379677906344,0.00023573513448677777,0.18848901852973157,0.06603309370792304,0.015358425338346292,0.0034219704272824216,0.0016539203889933015,0.0009414704992254422,0.0005054547608014969,0.0002618568166071366,0.18848901852973157,0.06603309370792304,0.015358425338346292,0.0034219704272824216,0.0016539203889933015,0.0009414704992254422,0.0005054547608014969,0.0002618568166071366,0.22578890882360367,0.07221261057229776,0.015319919814917291,0.0033328915819790194,0.001650800659448179,0.0009414451883534646,0.0005054585065651953,0.0002618573193101185,0.01786483505106128,0.002385027722183893,0.0002379200280843504,2.7205084067425877e-5,3.512675226358553e-6,4.623996066072654e-7,6.213811585600701e-8,4.977723772642706e-9,0.01786483505106128,0.002385027722183893,0.0002379200280843504,2.7205084067425877e-5,3.512675226358553e-6,4.623996066072654e-7,6.213811585600701e-8,4.977723772642706e-9,0.01908063359019188,0.002165196593858386,0.00021500708394909743,2.658784778297973e-5,3.5014677096114777e-6,4.621338839473034e-7,6.213341173394128e-8,4.97758567018509e-9
2.030029296875,0.17042490740059577,0.04835146983591559,0.010279760184058575,0.0023949948428134225,0.0014587378363500382,0.0008434169230356283,0.00045428866516239675,0.0002357342365352087,0.17042490740059577,0.04835146983591559,0.010279760184058575,0.0023949948428134225,0.0014587378363500382,0.0008434169230356283,0.00045428866516239675,0.0002357342365352087,0.214895151611396,0.056838812956851635,0.010937886496146113,0.0024189542024227917,0.001455081167838733,0.0008430931513461528,0.00045426476215544614,0.00023573326264416983,0.18907730633096495,0.06644410412974823,0.015523287118408897,0.003424855131000461,0.0016436966970722246,0.0009383500771723838,0.0005048398909759112,0.0002619377011483576,0.18907730633096495,0.06644410412974823,0.015523287118408897,0.003424855131000461,0.0016436966970722246,0.0009383500771723838,0.0005048398909759112,0.0002619377011483576,0.22657095729726123,0.0726628106393597,0.0154676129739059,0.003327640794830848,0.0016397325714261628,0.0009382437626712204,0.0005048340445065351,0.00026193700661654033,0.017877143943103895,0.002480621252846207,0.00024587189422311194,2.7416804523597386e-5,3.5030918631612617e-6,4.6024689410262574e-7,6.190104876909166e-8,4.959372314520589e-9,0.017877143943103895,0.002480621252846207,0.00024587189422311194,2.7416804523597386e-5,3.5030918631612617e-6,4.6024689410262574e-7,6.190104876909166e-8,4.959372314520589e-9,0.018994881101784128,0.002232035000713287,0.0002209882163603364,2.6712850511926398e-5,3.487833826360153e-6,4.597803336009123e-7,6.188489484650518e-8,4.958605994318772e-9
2.0400390625,0.17369541222847343,0.04982064501215386,0.010330613724816235,0.00235714621872231,0.001445799732822792,0.0008399814865688131,0.00045362426294253777,0.00023573189137297704,0.17369541222847343,0.04982064501215386,0.010330613724816235,0.00235714621872231,0.001445799732822792,0.0008399814865688131,0.00045362426294253777,0.00023573189137297704,0.21748968225836846,0.05792158024345126,0.011008279116047888,0.0023951233086825716,0.0014418150566387258,0.0008396797961363351,0.0004536036802862443,0.00023573079181343429,0.19057628408153807,0.06695894811950295,0.015655318752910118,0.0034215516207621367,0.0016333698392438142,0.0009351884955118456,0.0005042215247536373,0.00026201355001878764,0.19057628408153807,0.06695894811950295,0.015655318752910118,0.0034215516207621367,0.0016333698392438142,0.0009351884955118456,0.0005042215247536373,0.00026201355001878764,0.22844805275274496,0.07326085227379793,0.015583827752229917,0.003316190609347953,0.0016285894980525633,0.0009349996440900618,0.0005042058614348436,0.0002620116206407112,0.01724632296680869,0.002600872258274103,0.00025175208593543395,2.7361233677605553e-5,3.4585645838794952e-6,4.534117315757847e-7,6.104918780213035e-8,4.894606612374428e-9,0.01724632296680869,0.002600872258274103,0.00025175208593543395,2.7361233677605553e-5,3.4585645838794952e-6,4.534117315757847e-7,6.104918780213035e-8,4.894606612374428e-9,0.018304122106830835,0.00231263907369024,0.00022505518496497204,2.6576778504751317e-5,3.439597739984111e-6,4.5274965040922044e-7,6.102191479524187e-8,4.893245374401758e-9
2.050048828125,0.1740869219449324,0.05019901683520431,0.010507685189799937,0.002348454326819473,0.001432831207534599,0.0008368612121731537,0.00045297323622011624,0.00023572258576161974,0.1740869219449324,0.05019901683520431,0.010507685189799937,0.002348454326819473,0.001432831207534599,0.0008368612121731537,0.00045297323622011624,0.00023572258576161974,0.2184382075369403,0.05834411065388278,0.011081035384333434,0.0023564271669571793,0.0014289960757077021,0.000836505224406785,0.0004529536018032743,0.00023572149390657174,0.1914555217913979,0.06722562090213273,0.015752691237633933,0.003410674684295278,0.0016220185857378903,0.0009320179980656704,0.0005036033692562726,0.00026208039611006785,0.1914555217913979,0.06722562090213273,0.015752691237633933,0.003410674684295278,0.0016220185857378903,0.0009320179980656704,0.0005036033692562726,0.00026208039611006785,0.229506755758513,0.07359806779546384,0.01566729116015452,0.0032964840669977295,0.0016163777466663292,0.000931745617820235,0.0005035777209538162,0.0002620772020012762,0.01671758606054103,0.002666142974029868,0.0002554132979035359,2.6994790372375657e-5,3.3760516045934185e-6,4.4209913809599844e-7,5.960919278731058e-8,4.785443048116777e-9,0.01671758606054103,0.002666142974029868,0.0002554132979035359,2.6994790372375657e-5,3.3760516045934185e-6,4.4209913809599844e-7,5.960919278731058e-8,4.785443048116777e-9,0.01780611456612531,0.0023539766014690107,0.0002271023501304382,2.613073712019141e-5,3.353427163865083e-6,4.4125147201032443e-7,5.957140945919386e-8,4.783512232077747e-9
2.06005859375,0.17385330011913694,0.051019053402690695,0.010636178943502154,0.0023110806107728235,0.0014208362199196146,0.0008334956151217848,0.000452321801229199,0.0002357056024757806,0.17385330011913694,0.051019053402690695,0.010636178943502154,0.0023110806107728235,0.0014208362199196146,0.0008334956151217848,0.000452321801229199,0.0002357056024757806,0.21914349394852894,0.059071101178133585,0.011259145963384402,0.0023057103501008774,0.001416733206081155,0.0008332335749379468,0.0004522997942533184,0.00023570501196991226,0.19236639530246338,0.06748546988404668,0.01581413036837718,0.003394255720977963,0.0016108470753748683,0.0009288725388539178,0.0005029894625651724,0.0002621346460957358,0.19236639530246338,0.06748546988404668,0.01581413036837718,0.003394255720977963,0.0016108470753748683,0.0009288725388539178,0.0005029894625651724,0.0002621346460957358,0.230591444469808,0.07397556795130715,0.01571717076134199,0.0032722794310569275,0.0016043920073843044,0.0009285162108152056,0.0005029537253786162,0.0002621301666990493,0.016140217788440492,0.0027410219761623954,0.0002567418316404169,2.6396401265094068e-5,3.2658369502682843e-6,4.266565602198564e-7,5.7625767371764194e-8,4.63522703754068e-9,0.016140217788440492,0.0027410219761623954,0.0002567418316404169,2.6396401265094068e-5,3.2658369502682843e-6,4.266565602198564e-7,5.7625767371764194e-8,4.63522703754068e-9,0.01729209806237449,0.0023967304306694347,0.00022706867984001203,2.5469150453522223e-5,3.2400131833411052e-6,4.256372562782663e-7,5.757833541546115e-8,4.632789642625661e-9
2.07000732421875,0.17499880406038504,0.05099378790498613,0.010666109842729136,0.002286862758438237,0.0014074814558407223,0.0008303204873335939,0.00045168767975741777,0.00023568405796390047,0.17499880406038504,0.05099378790498613,0.010666109842729136,0.002286862758438237,0.0014074814558407223,0.0008303204873335939,0.00045168767975741777,0.00023568405796390047,0.21827983424163844,0.05930584223590335,0.011323881070485355,0.002280813715048929,0.0014028484018993317,0.0008299224526551178,0.00045167080909632075,0.00023568335689051143,0.19325005889829575,0.06755163525600155,0.015838956108837503,0.0033718043547039667,0.001598886810706546,0.0009257871478889182,0.0005023841788415355,0.00026217303788932545,0.19325005889829575,0.06755163525600155,0.015838956108837503,0.0033718043547039667,0.001598886810706546,0.0009257871478889182,0.0005023841788415355,0.00026217303788932545,0.23164665485829006,0.07412082373731775,0.015733111147574284,0.0032423738946139643,0.0015915913302016406,0.0009253470616295543,0.0005023383217727845,0.00026216727150824546,0.01558073819630945,0.002773196420178165,0.00025566736959577635,2.5565409624541e-5,3.120571097314262e-6,4.075603912308308e-7,5.515964671851967e-8,4.449721451405121e-9,0.01558073819630945,0.002773196420178165,0.00025566736959577635,2.5565409624541e-5,3.120571097314262e-6,4.075603912308308e-7,5.515964671851967e-8,4.449721451405121e-9,0.016820833150426415,0.0024102374520377666,0.00022493949865725593,2.4584056252521206e-5,3.0917306024134417e-6,4.063867115612526e-7,5.5103643616785083e-8,4.4468315075465525e-9
2.08001708984375,0.1745354957899842,0.05086549097773486,0.01072399037222864,0.002261566633361365,0.0013941336765729937,0.000827326036254104,0.00045106840812584985,0.00023565280437304702,0.1745354957899842,0.05086549097773486,0.01072399037222864,0.002261566633361365,0.0013941336765729937,0.000827326036254104,0.00045106840812584985,0.00023565280437304702,0.21981901725256922,0.05952928916910107,0.01131157653301854,0.0022274746850371036,0.0013892083657609726,0.0008270066420283394,0.0004510546494979436,0.00023565225968046736,0.1946791940545141,0.06747982396011407,0.01582709214072831,0.0033436313765493057,0.0015874289184645012,0.0009227971626926465,0.000501792202952227,0.0002621936032427364,0.1946791940545141,0.06747982396011407,0.01582709214072831,0.0033436313765493057,0.0015874289184645012,0.0009227971626926465,0.000501792202952227,0.0002621936032427364,0.23343357689359048,0.07416157900385074,0.015715212357966423,0.0032071597603916266,0.0015793549244546023,0.000922274158529841,0.0005017362774592642,0.0002621865449003201,0.014702673772516267,0.0027886433675019524,0.00025218281755836963,2.45282065684729e-5,2.9584082002164415e-6,3.853967943626527e-7,5.2284829668170714e-8,4.232111587670702e-9,0.014702673772516267,0.0027886433675019524,0.00025218281755836963,2.45282065684729e-5,2.9584082002164415e-6,3.853967943626527e-7,5.2284829668170714e-8,4.232111587670702e-9,0.016155333088159588,0.0024028339510205423,0.00022074767764163153,2.3501735498553125e-5,2.927048630411928e-6,3.8408865461887423e-7,5.222152970810323e-8,4.228856289902238e-9
2.09002685546875,0.1748608796542777,0.0513418351887214,0.010847581930747228,0.002214453847896278,0.001381694509451131,0.0008242958894457003,0.00045048375708283246,0.00023561274294738515,0.1748608796542777,0.0513418351887214,0.010847581930747228,0.002214453847896278,0.001381694509451131,0.0008242958894457003,0.00045048375708283246,0.00023561274294738515,0.21876784792487403,0.05958750180164935,0.011401285239656611,0.002187525369143963,0.0013773816025328077,0.000824048411704357,0.0004504696227275264,0.0002356124882352818,0.19510849299660948,0.06721031269123658,0.015765221069709377,0.0033065494469268477,0.0015754987363952272,0.0009199373453183758,0.0005012184711024226,0.00026219432011285033,0.19510849299660948,0.06721031269123658,0.015765221069709377,0.0033065494469268477,0.0015754987363952272,0.0009199373453183758,0.0005012184711024226,0.00026219432011285033,0.2340616607207541,0.07399823056464434,0.015649866003184174,0.0031628836868168126,0.0015666383536129466,0.0009193329654936265,0.0005011526214606031,0.00026218598683805296,0.01442359796753974,0.002759045082775166,0.00024492539382466993,2.3186805259506135e-5,2.768480941206154e-6,3.6083721939963514e-7,4.9085285961899834e-8,3.9896546966379166e-9,0.01442359796753974,0.002759045082775166,0.00024492539382466993,2.3186805259506135e-5,2.768480941206154e-6,3.6083721939963514e-7,4.9085285961899834e-8,3.9896546966379166e-9,0.01597807859660936,0.002358199649059111,0.00021310959226808672,2.2120922822143223e-5,2.7348729423109663e-6,3.594167830005658e-7,4.901608921283828e-8,3.986106909411464e-9
2.10003662109375,0.17371863511599733,0.051953324937579266,0.01080765066306493,0.002189691915142799,0.0013703122617256564,0.0008214830043371567,0.0004499241193405387,0.00023556323193924293,0.17371863511599733,0.051953324937579266,0.01080765066306493,0.002189691915142799,0.0013703122617256564,0.0008214830043371567,0.0004499241193405387,0.00023556323193924293,0.21747597777517044,0.05940930763471468,0.011423114746976971,0.0021475292363689657,0.0013654255192999446,0.0008212363290475678,0.0004499150598168298,0.00023556316525471502,0.1952905691645772,0.0669316993450017,0.015675389459687616,0.003267890776886626,0.001564395919733216,0.0009172409137892881,0.0005006680774680387,0.00026217422972183666,0.1952905691645772,0.0669316993450017,0.015675389459687616,0.003267890776886626,0.001564395919733216,0.0009172409137892881,0.0005006680774680387,0.00026217422972183666,0.23446381980661982,0.07378984246504959,0.0155600892158799,0.0031182308689145116,0.0015548232150952603,0.0009165574639196009,0.0005005925517618078,0.0002621646541251428,0.014240403171545613,0.0027138177369469274,0.00023648613004242686,2.1822313588378377e-5,2.5743519930181368e-6,3.3460944623430726e-7,4.565113409770586e-8,3.729055977858138e-9,0.014240403171545613,0.0027138177369469274,0.00023648613004242686,2.1822313588378377e-5,2.5743519930181368e-6,3.3460944623430726e-7,4.565113409770586e-8,3.729055977858138e-9,0.01587779979167708,0.002308011906421302,0.00020471897350586276,2.073052223498836e-5,2.5390151767815206e-6,3.3310114341518665e-7,4.557757994268237e-8,3.725299659477636e-9
2.11004638671875,0.17263403309644995,0.05257198367763448,0.010765926577992161,0.0021570143471158565,0.0013582268193926058,0.0008189467617216085,0.0004493999330038144,0.00023550698957112705,0.17263403309644995,0.05257198367763448,0.010765926577992161,0.0021570143471158565,0.0013582268193926058,0.0008189467617216085,0.0004493999330038144,0.00023550698957112705,0.21769972264243415,0.05952017945301686,0.011399855624612742,0.0020966873593080424,0.0013530906392703198,0.0008186758312347304,0.0004493922650682778,0.00023550701303713575,0.19484114207505374,0.06638427285624136,0.015552734812627847,0.00322518036855341,0.0015531817657235157,0.000914738519896475,0.000500146144503352,0.0002621331769857677,0.19484114207505374,0.06638427285624136,0.015552734812627847,0.00322518036855341,0.0015531817657235157,0.000914738519896475,0.000500146144503352,0.0002621331769857677,0.23453630576898388,0.07334996317332652,0.015439838586577223,0.003070067873374194,0.0015429065637617618,0.0009139791394210128,0.0005000613058930408,0.000262122408568312,0.014027566444880448,0.0026115803571957604,0.00022606564112240678,2.0355207860666797e-5,2.3626490291996655e-6,3.074642897334237e-7,4.207460553314282e-8,3.4571444353029796e-9,0.014027566444880448,0.0026115803571957604,0.00022606564112240678,2.0355207860666797e-5,2.3626490291996655e-6,3.074642897334237e-7,4.207460553314282e-8,3.4571444353029796e-9,0.015735449018551312,0.002206232188183407,0.0001946629414196847,1.9249050424912453e-5,2.326002511925824e-6,3.058954479113268e-7,4.199831411945619e-8,3.4532764184855937e-9
2.12005615234375,0.17209657623297783,0.052295416245591,0.010876182907435278,0.0021045445609360345,0.001348303253354891,0.0008166408670541346,0.0004489268930163807,0.00023544184392125666,0.17209657623297783,0.052295416245591,0.010876182907435278,0.0021045445609360345,0.001348303253354891,0.0008166408670541346,0.0004489268930163807,0.00023544184392125666,0.21705628081351608,0.06003435434396032,0.01129076657678656,0.0020620085970129974,0.0013432185099525285,0.0008163774843912833,0.0004489209019851293,0.0002354418968523489,0.19421498645026622,0.06594259369448267,0.015399709366030261,0.0031791337042833203,0.0015430764651916287,0.0009124572219801995,0.0004996576617473533,0.00026207180491642833,0.19421498645026622,0.06594259369448267,0.015399709366030261,0.0031791337042833203,0.0015430764651916287,0.0009124572219801995,0.0004996576617473533,0.00026207180491642833,0.23421684603225248,0.07298059194968147,0.015291107201699938,0.0030191119698925947,0.0015321816241425231,0.0009116259578680064,0.0004995639993612206,0.0002620599111971349,0.013911458897239107,0.002524160156428138,0.00021384459626180646,1.881799285116548e-5,2.1590728412399092e-6,2.8013865143623673e-7,3.844586050831479e-8,3.1806834521652603e-9,0.013911458897239107,0.002524160156428138,0.00021384459626180646,1.881799285116548e-5,2.1590728412399092e-6,2.8013865143623673e-7,3.844586050831479e-8,3.1806834521652603e-9,0.015598687515686119,0.0021241011785709234,0.00018314648434580283,1.771268939954992e-5,2.121781391793118e-6,2.785406362210826e-7,3.8368556508300814e-8,3.1767857550107306e-9
2.1300048828125,0.17094834965959874,0.052702785730534794,0.010751254367820862,0.0020795146515863077,0.0013382734479747225,0.0008145733920062444,0.0004484984781941638,0.00023537016330915544,0.17094834965959874,0.052702785730534794,0.010751254367820862,0.0020795146515863077,0.0013382734479747225,0.0008145733920062444,0.0004484984781941638,0.00023537016330915544,0.21604691281608074,0.060367796470303985,0.011295727991400951,0.002017632272018593,0.0013328690674197024,0.0008143539177899681,0.0004484919010845708,0.0002353705260268777,0.19334821132262162,0.06517924607674737,0.015219306734322001,0.0031255470517054565,0.0015332164895955577,0.0009104195215612681,0.000499212548842355,0.00026199205971502975,0.19334821132262162,0.06517924607674737,0.015219306734322001,0.0031255470517054565,0.0015332164895955577,0.0009104195215612681,0.000499212548842355,0.00026199205971502975,0.23368725182483382,0.07232096226897441,0.015116305222880209,0.002960735507281384,0.0015217291176352163,0.0009095213940050823,0.0004991107829708471,0.00026197913317782523,0.013733170028449607,0.002371204993744945,0.00020001728197692684,1.708208030688867e-5,1.9487052702602538e-6,2.5331580136565153e-7,3.4892237977883e-8,2.907719652955772e-9,0.013733170028449607,0.002371204993744945,0.00020001728197692684,1.708208030688867e-5,1.9487052702602538e-6,2.5331580136565153e-7,3.4892237977883e-8,2.907719652955772e-9,0.01536815866015536,0.0019855128549710003,0.00017042782987817306,1.6000831867053915e-5,1.911559581225072e-6,2.517251316749843e-7,3.4815691584068164e-8,2.9038781236992807e-9
2.1400146484375,0.17189054377601523,0.052566989404991396,0.010668520970438737,0.0020487239929944377,0.0013300563800594236,0.0008127894641514401,0.00044811538781315113,0.00023529322579350387,0.17189054377601523,0.052566989404991396,0.010668520970438737,0.0020487239929944377,0.0013300563800594236,0.0008127894641514401,0.00044811538781315113,0.00023529322579350387,0.21700568602367784,0.059941471998903734,0.011234408262776014,0.0019722122154570503,0.0013245721273107882,0.0008125560563498085,0.0004481105039805943,0.00023529355011715536,0.19227422305731331,0.0646117617282702,0.015015019586743951,0.0030750295909092863,0.0015246589173141313,0.0009086425706975832,0.0004988039587660966,0.0002618950465429666,0.19227422305731331,0.0646117617282702,0.015015019586743951,0.0030750295909092863,0.0015246589173141313,0.0009086425706975832,0.0004988039587660966,0.0002618950465429666,0.23297827907056332,0.07181500419956342,0.014918241701942836,0.002906389733249038,0.0015126681924282938,0.0009076836161514291,0.0004986947506305574,0.00026188118649885726,0.013461905472407552,0.0022589945415997744,0.00018486631739356385,1.5494356571473205e-5,1.7559503262291836e-6,2.2758505427511905e-7,3.139918155553444e-8,2.6406548115638942e-9,0.013461905472407552,0.0022589945415997744,0.00018486631739356385,1.5494356571473205e-5,1.7559503262291836e-6,2.2758505427511905e-7,3.139918155553444e-8,2.6406548115638942e-9,0.015026863095781886,0.0018863875641648917,0.00015684676449261335,1.4460597268589106e-5,1.7199302883881694e-6,2.2604330170371395e-7,3.132520765741745e-8,2.6369352991266267e-9
2.1500244140625,0.17400244442288723,0.05139393047388926,0.010648045687243438,0.0020050771054297596,0.0013224164274511494,0.0008113196352125966,0.00044778229414036726,0.0002352115367064315,0.17400244442288723,0.05139393047388926,0.010648045687243438,0.0020050771054297596,0.0013224164274511494,0.0008113196352125966,0.00044778229414036726,0.0002352115367064315,0.21682263717708508,0.05940596645503246,0.01109367438792677,0.001934786864482392,0.0013170305042940831,0.0008111042695158979,0.00044777945546360784,0.00023521202270194639,0.1896666708459353,0.06369062927205955,0.014790786928054453,0.0030236233034038403,0.0015166481240023492,0.0009071376925256874,0.0004984411948700413,0.0002617838894368058,0.1896666708459353,0.06369062927205955,0.014790786928054453,0.0030236233034038403,0.0015166481240023492,0.0009071376925256874,0.0004984411948700413,0.0002617838894368058,0.23116377449844644,0.07096736773661912,0.014700100351318012,0.002851621466198142,0.0015041988422576954,0.0009061249752924016,0.0004983254559939112,0.00026176922180925046,0.012585958252976459,0.0020832518132251118,0.00016886057757409416,1.392777165357809e-5,1.5651955039134102e-6,2.0340499186330827e-7,2.8071620280935136e-8,2.3862415859468114e-9,0.012585958252976459,0.0020832518132251118,0.00016886057757409416,1.392777165357809e-5,1.5651955039134102e-6,2.0340499186330827e-7,2.8071620280935136e-8,2.3862415859468114e-9,0.014041909397454812,0.0017340782394075175,0.00014284982879497976,1.2968140894116822e-5,1.5315426601516943e-6,2.0195582039114454e-7,2.800195544052227e-8,2.382708326162285e-9
2.1600341796875,0.17350441576955836,0.051085991507245763,0.010574798879411528,0.0019766304871658607,0.001316483373364081,0.0008100616990435662,0.00044750532448257265,0.00023512794381383474,0.17350441576955836,0.051085991507245763,0.010574798879411528,0.0019766304871658607,0.001316483373364081,0.0008100616990435662,0.00044750532448257265,0.00023512794381383474,0.2170378038344704,0.05899383209557573,0.011042833369309743,0.0019050700329899532,0.00131089069679733,0.0008098993276897006,0.0004475005585336113,0.00023512840556750151,0.18821795980367326,0.06304265725354422,0.014550931198231844,0.002972104463816527,0.0015100132833515629,0.0009059103739657308,0.0004981271684528456,0.00026166175892002237,0.18821795980367326,0.06304265725354422,0.014550931198231844,0.002972104463816527,0.0015100132833515629,0.0009059103739657308,0.0004981271684528456,0.00026166175892002237,0.23012902348646416,0.07035225496716284,0.014465409781240807,0.0027971722805028424,0.0014971995802013393,0.0009048519791782306,0.0004980059576777696,0.0002616464297111303,0.011988701300231426,0.001966010584777585,0.0001526976023202625,1.2414264398042375e-5,1.3970023849822616e-6,1.8107635519962887e-7,2.4954731156155293e-8,2.148583560585583e-9,0.011988701300231426,0.001966010584777585,0.0001526976023202625,1.2414264398042375e-5,1.3970023849822616e-6,1.8107635519962887e-7,2.4954731156155293e-8,2.148583560585583e-9,0.01345249552494929,0.0016341126616140678,0.00012898140522642427,1.1553309066608363e-5,1.3666789654588587e-6,1.7975858026265039e-7,2.4890823669653403e-8,2.1452832279871296e-9
2.1700439453125,0.1732970734089221,0.05162022776657309,0.010421402419837043,0.0019544958467308045,0.00131127830348245,0.0008091649624182223,0.0004472827005443595,0.00023504401987484576,0.1732970734089221,0.05162022776657309,0.010421402419837043,0.0019544958467308045,0.00131127830348245,0.0008091649624182223,0.0004472827005443595,0.00023504401987484576,0.21643276826181052,0.058222128329723635,0.01093342338554135,0.0018692013137548973,0.0013058838211124232,0.0008089719374295384,0.00044728238188645504,0.0002350442828669965,0.1867258438849562,0.06204461360447406,0.014249020947080132,0.0029161677018898894,0.0015041298721761732,0.0009049608348481513,0.0004978642412961242,0.0002615321675756801,0.1867258438849562,0.06204461360447406,0.014249020947080132,0.0029161677018898894,0.0015041298721761732,0.0009049608348481513,0.0004978642412961242,0.0002615321675756801,0.22905164809911158,0.06937417422240745,0.014167360387828403,0.0027384753830244964,0.0014910158218167067,0.0009038658870280671,0.0004977387660146528,0.0002615163425958207,0.011308768207287568,0.0017977242785113601,0.0001342717067674165,1.0853233571021849e-5,1.2359767109435237e-6,1.6073172339399715e-7,2.207758647194603e-8,1.9308245674184e-9,0.011308768207287568,0.0017977242785113601,0.0001342717067674165,1.0853233571021849e-5,1.2359767109435237e-6,1.6073172339399715e-7,2.207758647194603e-8,1.9308245674184e-9,0.012847509267950228,0.0014926808547661018,0.0001133042073662914,1.0118345803117817e-5,1.2098956062176006e-6,1.5956975200998333e-7,2.2020350005277174e-8,1.927797990374973e-9
2.1800537109375,0.16977453226784145,0.05120977001216587,0.010384349170710613,0.0019337111404366014,0.0013075397700323703,0.0008085635924008106,0.0004471214439386313,0.00023496097497754584,0.16977453226784145,0.05120977001216587,0.010384349170710613,0.0019337111404366014,0.0013075397700323703,0.0008085635924008106,0.0004471214439386313,0.00023496097497754584,0.2142955168787232,0.05783653893811394,0.010760745360421672,0.001836863055483149,0.0013022012531087208,0.0008083871251973111,0.00044711973779960765,0.00023496121736504014,0.18374362614337858,0.06104700273381758,0.013991408748344453,0.0028666846368980443,0.0014995642984229943,0.0009042851157743039,0.0004976544514715946,0.000261398817505623,0.18374362614337858,0.06104700273381758,0.013991408748344453,0.0028666846368980443,0.0014995642984229943,0.0009042851157743039,0.0004976544514715946,0.000261398817505623,0.22686830631237997,0.06835609507784676,0.013910147570763493,0.002686883954471388,0.001486249153571126,0.0009031638753815272,0.0004975260720891917,0.00026138268168571314,0.009809574792770627,0.0016447663348662257,0.00012056759664874689,9.567478255187736e-6,1.097724878925282e-6,1.4234870125894716e-7,1.9454565573174637e-8,1.7351103235429833e-9,0.009809574792770627,0.0016447663348662257,0.00012056759664874689,9.567478255187736e-6,1.097724878925282e-6,1.4234870125894716e-7,1.9454565573174637e-8,1.7351103235429833e-9,0.011722304381465288,0.0013659815210182585,0.0001015502916149643,8.944660571473227e-6,1.0757498637347308e-6,1.4134518445836537e-7,1.9404216452204132e-8,1.732381858722093e-9
2.19000244140625,0.1675088141085027,0.051091388706911836,0.01026336011042433,0.0019138691707581057,0.001305081694757976,0.0008082775903282967,0.0004470110801641395,0.00023488150739240862,0.1675088141085027,0.051091388706911836,0.01026336011042433,0.0019138691707581057,0.001305081694757976,0.0008082775903282967,0.0004470110801641395,0.00023488150739240862,0.2130227022234862,0.05787967978116261,0.010689392405251304,0.0018097472274163223,0.0012998557466084562,0.0008081250950430425,0.0004470111826813798,0.00023488182281300197,0.18230637144814366,0.060400093150556826,0.013733645086437797,0.0028190712894987343,0.0014958351028422643,0.0009038763675924846,0.0004974997388891839,0.00026126624452715966,0.18230637144814366,0.060400093150556826,0.013733645086437797,0.0028190712894987343,0.0014958351028422643,0.0009038763675924846,0.0004974997388891839,0.00026126624452715966,0.22580009204474277,0.06767057090304182,0.01364953932866898,0.002637540520224547,0.001482405857629691,0.0009027403993473524,0.0004973699756824541,0.00026125000074106577,0.009049918629788007,0.0015524398867315216,0.00010868383132229765,8.434425505779589e-6,9.67566228459534e-7,1.2579032257314002e-7,1.7088781884856368e-8,1.5635797226705816e-9,0.009049918629788007,0.0015524398867315216,0.00010868383132229765,8.434425505779589e-6,9.67566228459534e-7,1.2579032257314002e-7,1.7088781884856368e-8,1.5635797226705816e-9,0.011243582856679158,0.0012900724666124622,9.113161757991098e-5,7.90039845480744e-6,9.492234063158556e-7,1.2492771467880467e-7,1.7044933753232237e-8,1.5611653344936047e-9
2.20001220703125,0.16535526786666843,0.05064173622560818,0.010180399141431857,0.0018969810276517542,0.0013041581918095439,0.0008082606936673278,0.00044696993939616185,0.00023480632094428615,0.16535526786666843,0.05064173622560818,0.010180399141431857,0.0018969810276517542,0.0013041581918095439,0.0008082606936673278,0.00044696993939616185,0.00023480632094428615,0.21076747232860746,0.057398330672276184,0.010535447859939383,0.001790421952905089,0.00129871676205911,0.0008080843647283768,0.0004469704266425314,0.0002348064894798906,0.18093245622953014,0.05948341347230321,0.013480711159661048,0.002773763512717169,0.0014932475243606702,0.0009037257689739291,0.0004974019662129804,0.0002611363980563361,0.18093245622953014,0.05948341347230321,0.013480711159661048,0.002773763512717169,0.0014932475243606702,0.0009037257689739291,0.0004974019662129804,0.0002611363980563361,0.22476625449743123,0.06665575311822042,0.013390033271301581,0.0025908951328768356,0.0014798099956090103,0.0009025880634576581,0.0004972725002847303,0.0002611202639177779,0.008322876217956021,0.00142616765806676,9.834675328070472e-5,7.451624281846297e-6,8.561540316747991e-7,1.1087116682001226e-7,1.497694747285995e-8,1.4143503481398618e-9,0.008322876217956021,0.00142616765806676,9.834675328070472e-5,7.451624281846297e-6,8.561540316747991e-7,1.1087116682001226e-7,1.497694747285995e-8,1.4143503481398618e-9,0.010830126047996425,0.0011862200658325592,8.182203667496147e-5,6.971249063106453e-6,8.402493880076684e-7,1.1012448494569545e-7,1.4938936746619936e-8,1.4122603750447248e-9
2.21002197265625,0.16343926728079503,0.049931593495861466,0.010077641962706857,0.0018862787118689732,0.0013043641835768051,0.000808524249707187,0.00044698213015684126,0.00023473721743399174,0.16343926728079503,0.049931593495861466,0.010077641962706857,0.0018862787118689732,0.0013043641835768051,0.000808524249707187,0.00044698213015684126,0.00023473721743399174,0.20977324743784576,0.05699747110382886,0.010433636915457551,0.0017746586625848892,0.0012984910834642255,0.0008083397222490133,0.00044697974357709244,0.00023473742499404435,0.17963803269157388,0.05892275048016972,0.013237447531097119,0.0027269673213828143,0.0014914657841887371,0.0009038224595128362,0.0004973625620397196,0.00026101339265285927,0.17963803269157388,0.05892275048016972,0.013237447531097119,0.0027269673213828143,0.0014914657841887371,0.0009038224595128362,0.0004973625620397196,0.00026101339265285927,0.22377753259581873,0.06600204810874251,0.013136184356124007,0.0025431182439230584,0.0014781333573704973,0.0009026973413710638,0.0004972352189146214,0.0002609976007039952,0.0076557563575263355,0.001347452417762744,8.887220726635e-5,6.500065124636766e-6,7.500598274038664e-7,9.743689662274836e-8,1.3113887097577929e-8,1.2879886437888536e-9,0.0076557563575263355,0.001347452417762744,8.887220726635e-5,6.500065124636766e-6,7.500598274038664e-7,9.743689662274836e-8,1.3113887097577929e-8,1.2879886437888536e-9,0.010478363479737785,0.0011209814839348749,7.31654616677611e-5,6.0471461795920235e-6,7.358914047579108e-7,9.679037105288689e-8,1.3081234273184267e-8,1.28620180835012e-9
2.22003173828125,0.15925250609195954,0.0492156248179231,0.010008952153889647,0.0018804465060284347,0.0013052852855429595,0.0008090510705567297,0.00044706051486853896,0.00023467583092965445,0.15925250609195954,0.0492156248179231,0.010008952153889647,0.0018804465060284347,0.0013052852855429595,0.0008090510705567297,0.00044706051486853896,0.00023467583092965445,0.2058970565043145,0.05601320705336936,0.010319695507265872,0.0017658301135377759,0.0012998740534845312,0.0008088804589721215,0.00044705927766086124,0.00023467586284955222,0.17734043699038196,0.0581802153869589,0.013008415679662995,0.0026874109177359535,0.0014905700344935405,0.0009041523354197522,0.0004973818311824968,0.0002609000770713706,0.17734043699038196,0.0581802153869589,0.013008415679662995,0.0026874109177359535,0.0014905700344935405,0.0009041523354197522,0.0004973818311824968,0.0002609000770713706,0.2219709030377021,0.06507900690084083,0.012892507834910695,0.0025031656706987846,0.001477452919512003,0.0009030551172392689,0.0004972585439847747,0.00026088487009412285,0.006593059487534494,0.0012329653176544383,7.954662088346408e-5,5.694350027451766e-6,6.578563103858399e-7,8.542929635466459e-8,1.149528020199839e-8,1.1832292405523114e-9,0.006593059487534494,0.0012329653176544383,7.954662088346408e-5,5.694350027451766e-6,6.578563103858399e-7,8.542929635466459e-8,1.149528020199839e-8,1.1832292405523114e-9,0.009929690267936078,0.0010248967769368646,6.473233418825574e-5,5.265074753018815e-6,6.452701581150616e-7,8.48834799307112e-8,1.1467796981948147e-8,1.1817351471348083e-9
2.23004150390625,0.1577715331375501,0.04904329416834078,0.009954580600753707,0.0018766513962359972,0.0013078537814425664,0.0008098531850436912,0.000447195354555148,0.00023462268747612337,0.1577715331375501,0.04904329416834078,0.009954580600753707,0.0018766513962359972,0.0013078537814425664,0.0008098531850436912,0.000447195354555148,0.00023462268747612337,0.20397503460635008,0.055471868136457964,0.010175851224406033,0.001763009888793867,0.0013022229749329371,0.000809708565036891,0.0004471937663566822,0.00023462277493209137,0.1763588655792964,0.05776210225649859,0.012797755578803832,0.002650798429092012,0.001490361744668502,0.0009046964466885382,0.0004974582533550655,0.00026079871632413794,0.1763588655792964,0.05776210225649859,0.012797755578803832,0.002650798429092012,0.001490361744668502,0.0009046964466885382,0.0004974582533550655,0.00026079871632413794,0.22116821618931762,0.06451484234925059,0.012663366708964502,0.0024666854057023378,0.0014775970121724076,0.0009036429877124902,0.000497341015698193,0.0002607843429548628,0.0062293929655392035,0.0011576464966173113,7.004773945502327e-5,4.911039179726966e-6,5.704294714581841e-7,7.49020038613414e-8,1.0117083283480259e-8,1.0982900208662788e-9,0.0062293929655392035,0.0011576464966173113,7.004773945502327e-5,4.911039179726966e-6,5.704294714581841e-7,7.49020038613414e-8,1.0117083283480259e-8,1.0982900208662788e-9,0.009719322678657712,0.0009608982060000954,5.638123901388175e-5,4.5302701569859415e-6,5.601441539707253e-7,7.446495593019562e-8,1.0094728287899802e-8,1.0970633490538315e-9
2.24005126953125,0.15639135154644052,0.04913434941232942,0.009870193868886289,0.0018758950868690573,0.0013111597650358867,0.0008108914309168147,0.0004473800049650352,0.0002345789121291969,0.15639135154644052,0.04913434941232942,0.009870193868886289,0.0018758950868690573,0.0013111597650358867,0.0008108914309168147,0.0004473800049650352,0.0002345789121291969,0.2016756395039372,0.055135498629872604,0.010085487252453278,0.0017654212744658193,0.0013056497468434437,0.0008107439918905453,0.00044737822956362236,0.00023457897041765228,0.1754998695251828,0.05726505543765583,0.012609048830988052,0.002617139447944161,0.0014907510469012405,0.0009054303831074304,0.0004975881849920988,0.00026071087924464984,0.1754998695251828,0.05726505543765583,0.012609048830988052,0.002617139447944161,0.0014907510469012405,0.0009054303831074304,0.0004975881849920988,0.00026071087924464984,0.22044121160493896,0.06376532807685768,0.01245284725761964,0.002433745083291977,0.0014784448583973738,0.0009044367388836668,0.0004974790053373707,0.00026069758851145653,0.0059856747660997035,0.0010474968497510148,6.0648701010977795e-5,4.168226856018821e-6,4.980296660332877e-7,6.597237708548965e-8,8.97270752441752e-9,1.0310453236445678e-9,0.0059856747660997035,0.0010474968497510148,6.0648701010977795e-5,4.168226856018821e-6,4.980296660332877e-7,6.597237708548965e-8,8.97270752441752e-9,1.0310453236445678e-9,0.009546873031010532,0.0008664511585323915,4.8361684870967426e-5,3.865206532880388e-6,4.906690739035501e-7,6.564407541459622e-8,8.955202497060997e-9,1.0300597396278222e-9
2.25006103515625,0.1531730088608122,0.04860080876417302,0.009792154950791684,0.0018811378531000667,0.0013156491158501,0.0008121393837186967,0.0004476148889562833,0.00023454384303976675,0.1531730088608122,0.04860080876417302,0.009792154950791684,0.0018811378531000667,0.0013156491158501,0.0008121393837186967,0.0004476148889562833,0.00023454384303976675,0.1984816570818303,0.05469512145574217,0.009953629024581075,0.0017715199420158122,0.0013101105300063812,0.0008119968726432931,0.0004476129076473918,0.00023454393415762333,0.1741681749717299,0.05693469208579099,0.012415615960908509,0.0025834650610693116,0.0014916581478027794,0.000906325578607401,0.0004977661494694021,0.0002606373567962349,0.1741681749717299,0.05693469208579099,0.012415615960908509,0.0025834650610693116,0.0014916581478027794,0.000906325578607401,0.0004977661494694021,0.0002606373567962349,0.21923315271467933,0.06315190701668391,0.012229950711441161,0.0024016030531976433,0.0014799623961656637,0.0009054077362558547,0.0004976670063891713,0.0002606253915804413,0.005826913718903764,0.000946764022343583,5.053794444218383e-5,3.4720734125738283e-6,4.3637218545226686e-7,5.8737571150283774e-8,8.049890818637852e-9,9.791290923136285e-10,0.005826913718903764,0.000946764022343583,5.053794444218383e-5,3.4720734125738283e-6,4.3637218545226686e-7,5.8737571150283774e-8,8.049890818637852e-9,9.791290923136285e-10,0.009315212534496464,0.0007794703872264614,3.9906881323977346e-5,3.2625189530383335e-6,4.323285186967307e-7,5.850314959710799e-8,8.036612099027057e-9,9.783571319664339e-10
2.260009765625,0.15125941009207786,0.04838348796586206,0.009750877604588828,0.0018903437340848722,0.0013206749803599867,0.0008135415642475124,0.00044788639555925824,0.00023451760537627694,0.15125941009207786,0.04838348796586206,0.009750877604588828,0.0018903437340848722,0.0013206749803599867,0.0008135415642475124,0.00044788639555925824,0.00023451760537627694,0.19690038712887062,0.05432599993645036,0.009858638003719078,0.0017820046449639902,0.0013152697741840658,0.0008133940655637498,0.00044788535330109327,0.00023451763543471332,0.17369753078224062,0.056808946836989886,0.012284354021500892,0.0025558150587976815,0.0014928911285114349,0.000907325706154902,0.0004979826262727992,0.00026057843639220576,0.17369753078224062,0.056808946836989886,0.012284354021500892,0.0025558150587976815,0.0014928911285114349,0.000907325706154902,0.0004979826262727992,0.00026057843639220576,0.21875804755757564,0.0628271922732136,0.012072602504627895,0.002376066332008443,0.0014818961465738383,0.0009064968293548871,0.0004978952582259238,0.00026056801580712533,0.005876002459584225,0.0008892321615113043,4.399366092822356e-5,3.0177240290922594e-6,3.9338068163621537e-7,5.332352939482788e-8,7.337283769580892e-9,9.403692464526685e-10,0.005876002459584225,0.0008892321615113043,4.399366092822356e-5,3.0177240290922594e-6,3.9338068163621537e-7,5.332352939482788e-8,7.337283769580892e-9,9.403692464526685e-10,0.00925781631004602,0.0007295717318619322,3.4419946569376263e-5,2.8667626956091744e-6,3.919670736200247e-7,5.3159274568958537e-8,7.3273897102241254e-9,9.397862735719382e-10
2.27001953125,0.1494778976198931,0.04782867327028828,0.009676982934573157,0.0018997523483227797,0.0013264932802556076,0.0008151271132506504,0.0004481956433728553,0.00023449920044779472,0.1494778976198931,0.04782867327028828,0.009676982934573157,0.0018997523483227797,0.0013264932802556076,0.0008151271132506504,0.0004481956433728553,0.00023449920044779472,0.19627902273515924,0.05366433906518397,0.00978299819793148,0.001798237776783991,0.001321070869620606,0.0008149806013673777,0.0004481943126929652,0.00023449926578844073,0.17335339538422354,0.056758387477310025,0.012181603514155887,0.0025309229923650136,0.00149439394878525,0.0009084527285379372,0.0004982359579565386,0.00026053254359833643,0.17335339538422354,0.056758387477310025,0.012181603514155887,0.0025309229923650136,0.00149439394878525,0.0009084527285379372,0.0004982359579565386,0.00026053254359833643,0.21837035455704232,0.062474663298926696,0.0119436499932629,0.0023539971051372535,0.0014842091172623322,0.000907729492807694,0.0004981622442908955,0.0002605238840697289,0.005978853533609831,0.0008231004695422304,3.959092967653038e-5,2.75359105154955e-6,3.6587424957728047e-7,4.937277514237795e-8,6.793565371957358e-9,9.120134360777204e-10,0.005978853533609831,0.0008231004695422304,3.959092967653038e-5,2.75359105154955e-6,3.6587424957728047e-7,4.937277514237795e-8,6.793565371957358e-9,9.120134360777204e-10,0.009240037248280153,0.0006718902206563847,3.0594900789281666e-5,2.6189136750499277e-6,3.659905144796633e-7,4.9263921196682594e-8,6.786318715423655e-9,9.115836817284073e-10
2.280029296875,0.14788068820699568,0.04739099945427814,0.009652033571382721,0.0019137164380690539,0.0013332399155128484,0.0008168391165183367,0.0004485383766300432,0.00023448795215062057,0.14788068820699568,0.04739099945427814,0.009652033571382721,0.0019137164380690539,0.0013332399155128484,0.0008168391165183367,0.0004485383766300432,0.00023448795215062057,0.19625038910249187,0.053324453884396404,0.009699676558296155,0.0018161244769069429,0.0013278183285230299,0.00081670463812441,0.0004485361764217243,0.0002344879957085175,0.1731295728386816,0.0568114112979367,0.012107764731409967,0.0025087791518154674,0.0014961855091449364,0.0009096573897815912,0.0004985166182372532,0.000260498445397226,0.1731295728386816,0.0568114112979367,0.012107764731409967,0.0025087791518154674,0.0014961855091449364,0.0009096573897815912,0.0004985166182372532,0.000260498445397226,0.21806933820908625,0.06233143730741094,0.01184476658253287,0.0023353830087368987,0.0014869568231697344,0.0009090527875534234,0.0004984580769676077,0.0002604917244943684,0.006111135551995656,0.0007942661435950918,3.72016777890094e-5,2.6434181957827016e-6,3.514535155245093e-7,4.6881922734492435e-8,6.403283278693462e-9,8.923040065131067e-10,0.006111135551995656,0.0007942661435950918,3.72016777890094e-5,2.6434181957827016e-6,3.514535155245093e-7,4.6881922734492435e-8,6.403283278693462e-9,8.923040065131067e-10,0.009261155411322964,0.000646476242148384,2.8318457706335156e-5,2.4909580239043765e-6,3.518422414826947e-7,4.6823530657663894e-8,6.398124594142817e-9,8.920108266302905e-10
2.2900390625,0.1467814285810257,0.047094702712793035,0.00961314332374129,0.00192853745944946,0.001340140758881964,0.0008186748727843167,0.000448901137224996,0.00023448206251486012,0.1467814285810257,0.047094702712793035,0.00961314332374129,0.00192853745944946,0.001340140758881964,0.0008186748727843167,0.000448901137224996,0.00023448206251486012,0.19472820267073157,0.053110262746824954,0.00965579315557996,0.0018382594181404455,0.0013347776257054643,0.0008185371560060545,0.00044889983781984627,0.00023448216301716194,0.1730073404657045,0.057007566103495146,0.012062540319474496,0.0024894536796696105,0.0014980445619850384,0.0009109171173870132,0.0004988176391159156,0.0002604738089513112,0.1730073404657045,0.057007566103495146,0.012062540319474496,0.0024894536796696105,0.0014980445619850384,0.0009109171173870132,0.0004988176391159156,0.0002604738089513112,0.21771803300683612,0.062253375701363606,0.011776898636552251,0.002320263069057102,0.001489810877620886,0.0009104417970214372,0.0004987754879087631,0.0002604691662699862,0.006388639775754389,0.0007736291985193295,3.630556394846246e-5,2.620925678464128e-6,3.4778520760820327e-7,4.565968648323568e-8,6.1432232373047786e-9,8.795090176206384e-10,0.006388639775754389,0.0007736291985193295,3.630556394846246e-5,2.620925678464128e-6,3.4778520760820327e-7,4.565968648323568e-8,6.1432232373047786e-9,8.795090176206384e-10,0.009411578126503176,0.0006278818705612421,2.7244075266784415e-5,2.440180407418416e-6,3.475220407787571e-7,4.565386153048008e-8,6.139857458775762e-9,8.793257736113885e-10
2.300048828125,0.14660767043658895,0.04713548080478122,0.009575097796159887,0.0019480621618099873,0.0013478300428096382,0.0008205555966816779,0.00044927861047448954,0.00023447965629785707,0.14660767043658895,0.04713548080478122,0.009575097796159887,0.0019480621618099873,0.0013478300428096382,0.0008205555966816779,0.00044927861047448954,0.00023447965629785707,0.19326353639429492,0.05293896431513525,0.009612749908767669,0.0018647612676560882,0.0013424830082495267,0.0008204125294190066,0.0004492776685581748,0.00023447981796981214,0.17308771991235491,0.05720642771759643,0.012045062346572424,0.0024716518667593046,0.0015001274710288875,0.0009122120699835459,0.000499132153551516,0.00026045573905625514,0.17308771991235491,0.05720642771759643,0.012045062346572424,0.0024716518667593046,0.0015001274710288875,0.0009122120699835459,0.000499132153551516,0.00026045573905625514,0.21766055619846003,0.062289601927584336,0.011740299030561799,0.0023077951022173263,0.0014930055944502774,0.0009118737881840403,0.0004991072499919584,0.00026045326944334877,0.006512935955364034,0.0007729963796987663,3.6244712205297444e-5,2.6265930037982423e-6,3.5013207296362457e-7,4.5508432153501116e-8,5.995295612441795e-9,8.723754204787201e-10,0.006512935955364034,0.0007729963796987663,3.6244712205297444e-5,2.6265930037982423e-6,3.5013207296362457e-7,4.5508432153501116e-8,5.995295612441795e-9,8.723754204787201e-10,0.009534235211642718,0.0006270872295304046,2.695023063512808e-5,2.4278931336897576e-6,3.4892856640396243e-7,4.555345690871338e-8,5.9935939350896974e-9,8.722822045332106e-10
2.31005859375,0.1452967614695836,0.047181511117636785,0.009566690489864116,0.0019670513624727107,0.0013553119756982675,0.0008224901807152193,0.00044966358373178106,0.00023447942876390348,0.1452967614695836,0.047181511117636785,0.009566690489864116,0.0019670513624727107,0.0013553119756982675,0.0008224901807152193,0.00044966358373178106,0.00023447942876390348,0.1925627518675685,0.052714655111205704,0.009576262180893656,0.001890827704856095,0.0013500057048889298,0.0008223616270356998,0.0004496624797827306,0.0002344794652995275,0.1732474356651034,0.05758883600516959,0.01205404909642583,0.002458900893153255,0.0015022280623513855,0.0009135246913242261,0.0004994533458929254,0.0002604409493992239,0.1732474356651034,0.05758883600516959,0.01205404909642583,0.002458900893153255,0.0015022280623513855,0.0009135246913242261,0.0004994533458929254,0.0002604409493992239,0.21767589292183248,0.062468027471806874,0.01173460684058095,0.0023004403019136047,0.001496205493447594,0.0009133279844381124,0.0004994461471023418,0.00026044069802307285,0.006625268616334702,0.0007863501588925311,3.6465550353350164e-5,2.6270256263616814e-6,3.5508457472462816e-7,4.6232724738057784e-8,5.948173839212077e-9,8.701000300366142e-10,0.006625268616334702,0.0007863501588925311,3.6465550353350164e-5,2.6270256263616814e-6,3.5508457472462816e-7,4.6232724738057784e-8,5.948173839212077e-9,8.701000300366142e-10,0.009682986337806534,0.0006393714734430093,2.707372245985431e-5,2.431974590944644e-6,3.5333338793264046e-7,4.6316230843619904e-8,5.948093305305326e-9,8.701021736120481e-10
2.32000732421875,0.14502153723557956,0.046998093784271486,0.009538560525591605,0.001988520890469211,0.0013633727367614304,0.0008244281790004594,0.0004500486228667757,0.0002344792121750782,0.14502153723557956,0.046998093784271486,0.009538560525591605,0.001988520890469211,0.0013633727367614304,0.0008244281790004594,0.0004500486228667757,0.0002344792121750782,0.1916703543027086,0.05266286810518776,0.00957217510109794,0.0019198200251584498,0.0013580818276667178,0.0008242766522768081,0.00045004769178143956,0.00023447922900231568,0.1734756899372254,0.057889346665456365,0.012087970860562472,0.0024497830004142434,0.0015045634872585057,0.0009148394289664027,0.0004997744459619312,0.0002604260598340265,0.1734756899372254,0.057889346665456365,0.012087970860562472,0.0024497830004142434,0.0015045634872585057,0.0009148394289664027,0.0004997744459619312,0.0002604260598340265,0.21775910027505213,0.06266345993517226,0.011758962051979101,0.002297124444730201,0.0014997106099384184,0.0009147854815748199,0.0004997849905546477,0.0002604280063327182,0.006730657567261328,0.0008011946051563509,3.664977852542744e-5,2.621961726972282e-6,3.615118577186785e-7,4.76467272813085e-8,5.998066276074519e-9,8.723952717253642e-10,0.006730657567261328,0.0008011946051563509,3.664977852542744e-5,2.621961726972282e-6,3.615118577186785e-7,4.76467272813085e-8,5.998066276074519e-9,8.723952717253642e-10,0.009853286351762358,0.0006539130685122325,2.7374446964634496e-5,2.4440013412445582e-6,3.5982254578035274e-7,4.7749409011882364e-8,5.9996101144926375e-9,8.724915004333306e-10
2.33001708984375,0.14324223571420175,0.046478183302077106,0.009520174508833211,0.0020099256489993856,0.0013710540865715366,0.0008263268018356293,0.00045042751318406164,0.00023447679853894833,0.14324223571420175,0.046478183302077106,0.009520174508833211,0.0020099256489993856,0.0013710540865715366,0.0008263268018356293,0.00045042751318406164,0.00023447679853894833,0.19156387169684602,0.05258095229390192,0.009587118911200794,0.001948894301381927,0.0013658131461223425,0.0008262016543077517,0.0004504254689307927,0.0002344769302397827,0.17410083466598708,0.05839190126817896,0.012145204188980309,0.0024447059149805715,0.001506925936788434,0.0009161423093855866,0.0005000887642029594,0.00026040744516821267,0.17410083466598708,0.05839190126817896,0.012145204188980309,0.0024447059149805715,0.001506925936788434,0.0009161423093855866,0.0005000887642029594,0.00026040744516821267,0.2181094662964077,0.06305934687002378,0.011812139057720961,0.0022981277159537313,0.0015031759322253094,0.0009162289676642946,0.0005001166774486883,0.0002604115445248038,0.00695131914195303,0.0008267131073793599,3.671663896657768e-5,2.6251640862213782e-6,3.6889419490825647e-7,4.959773293466249e-8,6.148871978465273e-9,8.795776761431702e-10,0.00695131914195303,0.0008267131073793599,3.671663896657768e-5,2.6251640862213782e-6,3.6889419490825647e-7,4.959773293466249e-8,6.148871978465273e-9,8.795776761431702e-10,0.010240709132947827,0.0006809584536765702,2.7735810515083873e-5,2.4679110241042197e-6,3.677844219942226e-7,4.9704865124015504e-8,6.152077649653926e-9,8.797718262055214e-10
2.34002685546875,0.14293779541368826,0.04635243251972699,0.00950861027706836,0.002035400673216198,0.001378971352303844,0.0008281959802885018,0.0004507923321155115,0.00023447030099558942,0.14293779541368826,0.04635243251972699,0.00950861027706836,0.002035400673216198,0.001378971352303844,0.0008281959802885018,0.0004507923321155115,0.00023447030099558942,0.19188760555775716,0.052589457615020714,0.009612643309681623,0.0019823323876132287,0.0013737240793535784,0.0008280488084948525,0.0004507900726968958,0.00023447031468131418,0.17448370154308168,0.058940059260190164,0.012242423682643373,0.0024442923481366534,0.0015095687026242357,0.0009174200512987703,0.000500389724062896,0.0002603819616631488,0.17448370154308168,0.058940059260190164,0.012242423682643373,0.0024442923481366534,0.0015095687026242357,0.0009174200512987703,0.000500389724062896,0.0002603819616631488,0.21836763731539066,0.0635638391300197,0.011911936305529988,0.0023045632056582777,0.001506938554494635,0.0009176419702561868,0.0005004342447927204,0.0002603881065311435,0.0070799383572056045,0.0008510533868304843,3.67495778501e-5,2.6559219924773785e-6,3.7919523303310303e-7,5.2005817969932895e-8,6.411829833396922e-9,8.924400713116961e-10,0.0070799383572056045,0.0008510533868304843,3.67495778501e-5,2.6559219924773785e-6,3.7919523303310303e-7,5.2005817969932895e-8,6.411829833396922e-9,8.924400713116961e-10,0.010449754848089266,0.0007100665529112597,2.8213651237505704e-5,2.5175586105344475e-6,3.789908306614938e-7,5.211670416760374e-8,6.416812095639387e-9,8.927385540428421e-10
2.35003662109375,0.1425637041908467,0.04646996696881819,0.009490390920738204,0.002060313151725102,0.0013863155778814603,0.0008299513877737109,0.0004511345030157714,0.00023445867269161592,0.1425637041908467,0.04646996696881819,0.009490390920738204,0.002060313151725102,0.0013863155778814603,0.0008299513877737109,0.0004511345030157714,0.00023445867269161592,0.19263613978701816,0.0526570408379845,0.009637525496835254,0.002012428961493154,0.00138107520602113,0.0008298180127825987,0.000451132720975007,0.00023445874230978623,0.17490754235428588,0.05932379472466621,0.012345519549474541,0.0024490427900353386,0.0015122515324043615,0.0009186588493688188,0.0005006708508977813,0.000260346803125928,0.17490754235428588,0.05932379472466621,0.012345519549474541,0.0024490427900353386,0.0015122515324043615,0.0009186588493688188,0.0005006708508977813,0.000260346803125928,0.21867616010617444,0.0639527965533797,0.01202324469338634,0.002315542265344991,0.0015106290216575825,0.0009190078024532716,0.0005007308759752916,0.00026035484307397453,0.00722476364534849,0.0008648053675338039,3.687927316853984e-5,2.7197751193118752e-6,3.930469620052298e-7,5.489876069074805e-8,6.804583189853664e-9,9.122764610017214e-10,0.00722476364534849,0.0008648053675338039,3.687927316853984e-5,2.7197751193118752e-6,3.930469620052298e-7,5.489876069074805e-8,6.804583189853664e-9,9.122764610017214e-10,0.01066449369843133,0.0007288966275121771,2.867441902609769e-5,2.5934646468909424e-6,3.9379552149779893e-7,5.502693814651959e-8,6.811654331748795e-9,9.127101001501125e-10
2.36004638671875,0.14368267982073132,0.046689368313948515,0.009532033803517255,0.0020854477867095406,0.0013935386171540685,0.0008316224929040072,0.00045144468459409784,0.00023443977466789417,0.14368267982073132,0.046689368313948515,0.009532033803517255,0.0020854477867095406,0.0013935386171540685,0.0008316224929040072,0.00045144468459409784,0.00023443977466789417,0.19343826733622227,0.05275656978427929,0.009669471683456415,0.002042463922529267,0.0013884306087869442,0.0008314854372640855,0.0004514436638332202,0.0002344397773474469,0.17587274067842418,0.059920131570186226,0.012467336992651953,0.0024590046325175855,0.0015152449762407723,0.0009198433605273704,0.0005009257159368729,0.0002602997544511964,0.17587274067842418,0.059920131570186226,0.012467336992651953,0.0024590046325175855,0.0015152449762407723,0.0009198433605273704,0.0005009257159368729,0.0002602997544511964,0.21943455533119274,0.06460507017057379,0.012158454616108663,0.002331609169467198,0.00151459812380354,0.0009203087120322927,0.0005009998561921796,0.0002603095036645721,0.00755281458811617,0.0008803609505031933,3.7195870675868736e-5,2.824594330891715e-6,4.1367301824736794e-7,5.841946560121216e-8,7.349638691400138e-9,9.40818338980402e-10,0.00755281458811617,0.0008803609505031933,3.7195870675868736e-5,2.824594330891715e-6,4.1367301824736794e-7,5.841946560121216e-8,7.349638691400138e-9,9.40818338980402e-10,0.011100990379826326,0.0007547447270089341,2.9234467952873874e-5,2.707686621807929e-6,4.1543753573143844e-7,5.858522093109048e-8,7.359330022879263e-9,9.414095076741353e-10
2.37005615234375,0.14466586119989014,0.046858830900770726,0.00952358785815125,0.0021125844824628117,0.0014000609147412232,0.0008331414221885713,0.0004517223562306646,0.00023441269565974065,0.14466586119989014,0.046858830900770726,0.00952358785815125,0.0021125844824628117,0.0014000609147412232,0.0008331414221885713,0.0004517223562306646,0.00023441269565974065,0.19406080692254227,0.053079892441899014,0.009759355871295953,0.002071741438008623,0.0013950213105506542,0.0008330047145209817,0.00045172079305184746,0.00023441274204779038,0.1764157177028195,0.06032958105903413,0.012606809572070991,0.0024743881247105207,0.0015182535676226195,0.0009209563532581946,0.0005011479034407056,0.0002602393190415403,0.1764157177028195,0.06032958105903413,0.012606809572070991,0.0024743881247105207,0.0015182535676226195,0.0009209563532581946,0.0005011479034407056,0.0002602393190415403,0.21988237876296288,0.06508091022687988,0.01231604602924493,0.002352870636151561,0.0015184422816712122,0.0009215256324512334,0.0005012345456326923,0.0002602505652970742,0.007724034833546762,0.0008870827572816547,3.77342324393769e-5,2.9763661181783514e-6,4.40826107309896e-7,6.280140349029662e-8,8.071809387523572e-9,9.801200391684718e-10,0.007724034833546762,0.0008870827572816547,3.77342324393769e-5,2.9763661181783514e-6,4.40826107309896e-7,6.280140349029662e-8,8.071809387523572e-9,9.801200391684718e-10,0.01131926038565231,0.0007699934375264119,2.9940123865036806e-5,2.869322153062808e-6,4.4359049230406683e-7,6.30235834577568e-8,8.084869896654906e-9,9.808979287639914e-10
2.3800048828125,0.1458089297336136,0.04695801484074226,0.009534228627837172,0.002140935232756433,0.0014064190671262623,0.0008345081888492863,0.00045195656979088266,0.0002343773312643135,0.1458089297336136,0.04695801484074226,0.009534228627837172,0.002140935232756433,0.0014064190671262623,0.0008345081888492863,0.00045195656979088266,0.0002343773312643135,0.19372936829591567,0.05342351273144682,0.009812567962314684,0.0021031742997009596,0.0014012005470532155,0.0008343585613685304,0.0004519545222916651,0.0002343774392310188,0.17700243669254404,0.06096128075324123,0.01276304906267267,0.0024976675568777187,0.0015215522213273222,0.0009219790652999609,0.0005013291562729558,0.00026016530053058406,0.17700243669254404,0.06096128075324123,0.01276304906267267,0.0024976675568777187,0.0015215522213273222,0.0009219790652999609,0.0005013291562729558,0.00026016530053058406,0.22037702268548234,0.06584957546461476,0.01249458629600142,0.002382256641884603,0.0015225084215267162,0.0009226385562285429,0.0005014264093131117,0.0002601778076175209,0.007890785763241873,0.000891991814119845,3.8500959009618436e-5,3.206808988356435e-6,4.790438062043604e-7,6.832713039398383e-8,8.982587817039741e-9,1.032089082388003e-9,0.007890785763241873,0.000891991814119845,3.8500959009618436e-5,3.206808988356435e-6,4.790438062043604e-7,6.832713039398383e-8,8.982587817039741e-9,1.032089082388003e-9,0.011536662894417363,0.0007899872649834469,3.084569695633347e-5,3.113919133657601e-6,4.829486520317358e-7,6.861923325870584e-8,8.9997622063628e-9,1.0330803797388286e-9
2.3900146484375,0.14568851887936618,0.0466683119535611,0.00957291980225961,0.00216559373121153,0.0014117402293349285,0.0008356744966516118,0.00045214606594280656,0.00023433228383611376,0.14568851887936618,0.0466683119535611,0.00957291980225961,0.00216559373121153,0.0014117402293349285,0.0008356744966516118,0.00045214606594280656,0.00023433228383611376,0.1953014731635029,0.05329576852119558,0.009922456214747022,0.002132485089477577,0.001406540955549154,0.0008355271727371481,0.00045214534830422323,0.00023433234470050825,0.17763734831762826,0.06139533875086948,0.012935318032466355,0.0025245490759749187,0.001524788843140155,0.0009228919779338973,0.0005014682464882687,0.0002600769330764141,0.17763734831762826,0.06139533875086948,0.012935318032466355,0.0025245490759749187,0.001524788843140155,0.0009228919779338973,0.0005014682464882687,0.0002600769330764141,0.22092186683239748,0.06639579433556365,0.012692734687608082,0.0024142998782597804,0.0015263648447204849,0.0009236272619296277,0.0005015743941632235,0.0002600904724309801,0.008048425686722312,0.0008924532044626089,3.951093676758663e-5,3.485112885690956e-6,5.263871538291962e-7,7.52885540061946e-8,1.012429033068331e-8,1.0997474162290485e-9,0.008048425686722312,0.0008924532044626089,3.951093676758663e-5,3.485112885690956e-6,5.263871538291962e-7,7.52885540061946e-8,1.012429033068331e-8,1.0997474162290485e-9,0.01175452158694085,0.0008018287489057953,3.2019785567235746e-5,3.4092202533214613e-6,5.315096505849524e-7,7.565896106923001e-8,1.0146240314249024e-8,1.100981480247442e-9
2.4000244140625,0.14758257385745105,0.04649420355489133,0.009599290775900871,0.0021910378001261397,0.0014164921977991218,0.0008366310801358303,0.0004522863241619902,0.00023427865193905182,0.14758257385745105,0.04649420355489133,0.009599290775900871,0.0021910378001261397,0.0014164921977991218,0.0008366310801358303,0.0004522863241619902,0.00023427865193905182,0.19562547929829646,0.054002504529847194,0.010002985109982428,0.0021577835649250186,0.001411453299836313,0.000836502588677787,0.00045228594573613727,0.00023427869421854643,0.1790806847953956,0.06206966091967602,0.01312299461845505,0.0025566849666635106,0.0015282339369392575,0.0009236756779610868,0.0005015580778193824,0.00025997560055506083,0.1790806847953956,0.06206966091967602,0.01312299461845505,0.0025566849666635106,0.0015282339369392575,0.0009236756779610868,0.0005015580778193824,0.00025997560055506083,0.22219151336151263,0.06726242677176243,0.012909227829705938,0.0024511870448885257,0.0015303412295705598,0.0009244721004688297,0.0005016712451620252,0.0002599899354839934,0.008341285826063779,0.0008908181413295802,4.081637682579046e-5,3.841572636718801e-6,5.893618438958929e-7,8.395817315515871e-8,1.1500863412452993e-8,1.1851443204273435e-9,0.008341285826063779,0.0008908181413295802,4.081637682579046e-5,3.841572636718801e-6,5.893618438958929e-7,8.395817315515871e-8,1.1500863412452993e-8,1.1851443204273435e-9,0.01221137100403969,0.0008186236335118316,3.355039436635826e-5,3.7865351719152486e-6,5.959193796821675e-7,8.441215768569546e-8,1.1527841167580968e-8,1.1866496902822809e-9
2.4100341796875,0.14765238435025105,0.0472731226648376,0.009690169758842885,0.002211697039867347,0.001420250298608548,0.0008373798644965696,0.0004523717454576354,0.00023421662003684864,0.14765238435025105,0.0472731226648376,0.009690169758842885,0.002211697039867347,0.001420250298608548,0.0008373798644965696,0.0004523717454576354,0.00023421662003684864,0.19531419390085197,0.054471902822960765,0.010144331482986312,0.002182752192472122,0.001415300443169765,0.0008372374486658161,0.0004523694885271912,0.0002342167242535716,0.17991213540930867,0.06253753740278463,0.013325533845790502,0.0025937783070396946,0.0015315003987485328,0.0009243116058743944,0.000501595838264163,0.00025986305848698646,0.17991213540930867,0.06253753740278463,0.013325533845790502,0.0025937783070396946,0.0015315003987485328,0.0009243116058743944,0.000501595838264163,0.00025986305848698646,0.2229414900022428,0.06787044553604264,0.013142851892517536,0.002492597891060175,0.0015340004418453064,0.0009251546593571332,0.0005017141951153213,0.000259877959446901,0.0084933382591886,0.0008896303119403461,4.2518250071274765e-5,4.2894126408556745e-6,6.635155461733958e-7,9.457078746537253e-8,1.3119926262703476e-8,1.2904092769668412e-9,0.0084933382591886,0.0008896303119403461,4.2518250071274765e-5,4.2894126408556745e-6,6.635155461733958e-7,9.457078746537253e-8,1.3119926262703476e-8,1.2904092769668412e-9,0.012469041972244821,0.000830153247097033,3.554601496237639e-5,4.258240491376489e-6,6.715747947832845e-7,9.511197210159201e-8,1.315197610645613e-8,1.292193773807088e-9
2.4200439453125,0.14748533341166314,0.04791889188902998,0.009716829524687396,0.002233035495564951,0.0014232971279180442,0.0008378730942928833,0.00045239122536973347,0.00023414689953763241,0.14748533341166314,0.04791889188902998,0.009716829524687396,0.002233035495564951,0.0014232971279180442,0.0008378730942928833,0.00045239122536973347,0.00023414689953763241,0.19599523617576733,0.05521128887022919,0.010268181330350673,0.002207712539827812,0.0014184108970977348,0.0008377455567542638,0.00045239154925660196,0.00023414705847323285,0.180839691071157,0.06327200103050473,0.01358748356665085,0.0026398479186150454,0.0015348454322488454,0.0009247826334159408,0.0005015807828217938,0.00025974175827257306,0.180839691071157,0.06327200103050473,0.01358748356665085,0.0026398479186150454,0.0015348454322488454,0.0009247826334159408,0.0005015807828217938,0.00025974175827257306,0.22379290561278556,0.06882649859355369,0.013444122017871159,0.0025428968160261236,0.0015376420856598031,0.0009256582545113038,0.0005017025823884723,0.00025975700808559117,0.008667955846684762,0.000890421115054864,4.5289363063427256e-5,4.9031870654633735e-6,7.576821755721687e-7,1.0731086688230184e-7,1.4985027294126037e-8,1.4172824133618904e-9,0.008667955846684762,0.000890421115054864,4.5289363063427256e-5,4.9031870654633735e-6,7.576821755721687e-7,1.0731086688230184e-7,1.4985027294126037e-8,1.4172824133618904e-9,0.012762986099200726,0.0008499172464006858,3.8732038634310535e-5,4.9001319040006365e-6,7.674159873017678e-7,1.0794158321110264e-7,1.5022273734351927e-8,1.4193792584795952e-9
2.4300537109375,0.14917668276649426,0.048191479658312476,0.009881443349211365,0.0022476437154122873,0.0014253583197320827,0.0008381103782306128,0.00045236079022136687,0.00023407115623611663,0.14917668276649426,0.048191479658312476,0.009881443349211365,0.0022476437154122873,0.0014253583197320827,0.0008381103782306128,0.00045236079022136687,0.00023407115623611663,0.20088794078513744,0.05508702169106727,0.010446411462304265,0.0022280166721163576,0.0014203746770635219,0.0008379613094438405,0.0004523600483858257,0.0002340715078370005,0.18307870603646778,0.06405140918049296,0.013820918411724918,0.0026860313479733695,0.0015378823268234203,0.0009250734801773335,0.0005015139124489057,0.0002596147285025254,0.18307870603646778,0.06405140918049296,0.013820918411724918,0.0026860313479733695,0.0015378823268234203,0.0009250734801773335,0.0005015139124489057,0.0002596147285025254,0.2258962931336962,0.06983436284870734,0.013711167792903562,0.0025924353940038037,0.0015408556268961442,0.0009259682620326692,0.0005016375067000569,0.00025963012589597605,0.00914144916230308,0.0008974538593440696,4.84102363007229e-5,5.5840912063968215e-6,8.638929658499176e-7,1.2230185057069802e-7,1.709876995522281e-8,1.567007249245054e-9,0.00914144916230308,0.0008974538593440696,4.84102363007229e-5,5.5840912063968215e-6,8.638929658499176e-7,1.2230185057069802e-7,1.709876995522281e-8,1.567007249245054e-9,0.01350277049457099,0.000875248590177842,4.2205445470304504e-5,5.606466535951362e-6,8.752525479173401e-7,1.2302263715346112e-7,1.7141659309553775e-8,1.5694139656306477e-9
2.44000244140625,0.15141920189624103,0.047428535079193285,0.009919601532700884,0.0022628143846078383,0.0014262961553168398,0.0008381073717795086,0.00045226900440705517,0.00023399178655829171,0.15141920189624103,0.047428535079193285,0.009919601532700884,0.0022628143846078383,0.0014262961553168398,0.0008381073717795086,0.00045226900440705517,0.00023399178655829171,0.20308589406690125,0.055449907636318845,0.01051817177563407,0.0022445824277847956,0.0014216141896328976,0.0008379776687677453,0.0004522636402333141,0.0002339921033277483,0.18444271175716823,0.0645986578341371,0.014067501892103436,0.0027358046939138093,0.0015408415205717388,0.0009251709986883404,0.0005013972141845012,0.00025948621996949386,0.18444271175716823,0.0645986578341371,0.014067501892103436,0.0027358046939138093,0.0015408415205717388,0.0009251709986883404,0.0005013972141845012,0.00025948621996949386,0.2271972704747255,0.07053459490223539,0.013991349425484273,0.0026450751674371212,0.0015438946266520773,0.0009260723234809429,0.0005015210597071454,0.0002595015822679685,0.009453628680265103,0.0009072440063205788,5.246327863052962e-5,6.391787217941236e-6,9.933600049370809e-7,1.3959576576825647e-7,1.946447215462321e-8,1.738979721271556e-9,0.009453628680265103,0.0009072440063205788,5.246327863052962e-5,6.391787217941236e-6,9.933600049370809e-7,1.3959576576825647e-7,1.946447215462321e-8,1.738979721271556e-9,0.013953663676500222,0.0008967125088378572,4.65661392823171e-5,6.437503531136936e-6,1.0063770344356506e-6,1.4040449070040646e-7,1.9513599469115883e-8,1.74168692966065e-9
2.45001220703125,0.1529636869441048,0.04816437933882633,0.010020474545923511,0.0022735214238044257,0.0014263177835408681,0.0008378466357648355,0.0004521215179012093,0.0002339091366049332,0.1529636869441048,0.04816437933882633,0.010020474545923511,0.0022735214238044257,0.0014263177835408681,0.0008378466357648355,0.0004521215179012093,0.0002339091366049332,0.20717611999422222,0.056915975585494064,0.010739980950175781,0.0022607403600466264,0.0014217547463522843,0.0008377244266204305,0.00045211744490743303,0.00023390938821038482,0.18600022682899764,0.06546361409167974,0.014326539472414608,0.0027886495450292585,0.0015433739013423838,0.0009250643445415848,0.0005012328847996608,0.00025935837010001694,0.18600022682899764,0.06546361409167974,0.014326539472414608,0.0027886495450292585,0.0015433739013423838,0.0009250643445415848,0.0005012328847996608,0.00025935837010001694,0.2286898177843167,0.07162631333111134,0.014283234809805189,0.002700266036088122,0.0015464075119239811,0.0009259604461816423,0.000501355551442926,0.0002593735325320534,0.009808689736251684,0.0009318962996199589,5.762053411806373e-5,7.332271560080798e-6,1.133755068946104e-6,1.5916320180971934e-7,2.2084661392033956e-8,1.935046740573977e-9,0.009808689736251684,0.0009318962996199589,5.762053411806373e-5,7.332271560080798e-6,1.133755068946104e-6,1.5916320180971934e-7,2.2084661392033956e-8,1.935046740573977e-9,0.014444938397665832,0.0009378636667342111,5.1935661630992706e-5,7.3972134703612545e-6,1.1482173055367164e-6,1.6005426236231168e-7,2.2140359322455577e-8,1.9380398265016806e-9
2.46002197265625,0.15760683139429654,0.04915322302536604,0.010204959220443195,0.00227989634583226,0.0014253495823753947,0.0008372730346090265,0.00045193635122833716,0.0002338263478077847,0.15760683139429654,0.04915322302536604,0.010204959220443195,0.00227989634583226,0.0014253495823753947,0.0008372730346090265,0.00045193635122833716,0.0002338263478077847,0.21041546804216255,0.05743629516311875,0.010853914298291288,0.0022767101488742002,0.0014209068115161303,0.0008371662707185311,0.0004519321192921274,0.00023382663976866325,0.1877632778039893,0.06606999937047296,0.014597172049529534,0.0028496852956790713,0.0015456635385323982,0.0009247450520603736,0.0005010229065584398,0.00025923579536427105,0.1877632778039893,0.06606999937047296,0.014597172049529534,0.0028496852956790713,0.0015456635385323982,0.0009247450520603736,0.0005010229065584398,0.00025923579536427105,0.2303807180404674,0.07238017731463557,0.014585238299870488,0.002763229749440144,0.0015485813906978123,0.0009256250229797392,0.0005011430883334883,0.000259250610705342,0.010188514695005299,0.0009562825040236349,6.40297763154078e-5,8.522155933917828e-6,1.2984350747655046e-6,1.8088467282802444e-7,2.4956524363557926e-8,2.1530327071192925e-9,0.010188514695005299,0.0009562825040236349,6.40297763154078e-5,8.522155933917828e-6,1.2984350747655046e-6,1.8088467282802444e-7,2.4956524363557926e-8,2.1530327071192925e-9,0.014953160328443328,0.0009723078568669862,5.841243817994303e-5,8.601045124392048e-6,1.3141789012078044e-6,1.8184844391110442e-7,2.5018488863093618e-8,2.1562891692374996e-9
2.47003173828125,0.16440848796968668,0.05004519677693178,0.010106381360930911,0.0022818602495459856,0.001423487629474216,0.0008365302715708766,0.00045167883054416427,0.00023374469334764883,0.16440848796968668,0.05004519677693178,0.010106381360930911,0.0022818602495459856,0.001423487629474216,0.0008365302715708766,0.00045167883054416427,0.00023374469334764883,0.2138127157210603,0.0586949645926936,0.01100199005851589,0.0022880966993582864,0.0014188640497481146,0.0008363329462178751,0.0004516744361843748,0.00023374490559190155,0.191878010197609,0.06702177036706501,0.014878322546036049,0.0029072140303104807,0.0015474304577948632,0.0009242070296878687,0.0005007690373147034,0.0002591222465452157,0.191878010197609,0.06702177036706501,0.014878322546036049,0.0029072140303104807,0.0015474304577948632,0.0009242070296878687,0.0005007690373147034,0.0002591222465452157,0.2343097432949936,0.07354422809356079,0.014895590307198845,0.002821859826967704,0.0015501512313605408,0.0009250607874906657,0.0005008855572398608,0.00025913658404333353,0.010926400640242924,0.0010069919893946045,7.180287335312132e-5,9.741383321207455e-6,1.4703710617800147e-6,2.0454465560920621e-7,2.8066477642696517e-8,2.3907629727598996e-9,0.010926400640242924,0.0010069919893946045,7.180287335312132e-5,9.741383321207455e-6,1.4703710617800147e-6,2.0454465560920621e-7,2.8066477642696517e-8,2.3907629727598996e-9,0.015899793383347575,0.0010359276700665839,6.606223572889935e-5,9.824268686398635e-6,1.4870221669624514e-6,2.055672556461282e-7,2.813369799790978e-8,2.3942338773937402e-9
2.48004150390625,0.16582022195964677,0.05031470898977649,0.010382934246576696,0.002282377572734016,0.001420961427904101,0.000835480481356128,0.00045138530693125597,0.0002336672735855822,0.16582022195964677,0.05031470898977649,0.010382934246576696,0.002282377572734016,0.001420961427904101,0.000835480481356128,0.00045138530693125597,0.0002336672735855822,0.21753195034487122,0.05882854623743295,0.011234600238153506,0.002298844842445859,0.0014161010785254497,0.0008353375536621664,0.00045138139251656064,0.00023366746654035324,0.1941700112756035,0.06768087235666694,0.015168645794224877,0.0029660966172296546,0.001548788278391079,0.0009234464982412297,0.0005004730350881151,0.0002590212183767858,0.1941700112756035,0.06768087235666694,0.015168645794224877,0.0029660966172296546,0.001548788278391079,0.0009234464982412297,0.0005004730350881151,0.0002590212183767858,0.23648216871424813,0.07433657753137432,0.015212314906281244,0.002881161309082078,0.0015512142136874419,0.0009242647277441951,0.000500584839116931,0.00025903496179053296,0.011244390740131397,0.0010515240248344766,8.100589515577252e-5,1.1082234670567419e-5,1.6645328406727555e-6,2.2982928404207926e-7,3.138598917992281e-8,2.6450538803461135e-9,0.011244390740131397,0.0010515240248344766,8.100589515577252e-5,1.1082234670567419e-5,1.6645328406727555e-6,2.2982928404207926e-7,3.138598917992281e-8,2.6450538803461135e-9,0.01628461268476097,0.0010870419804433155,7.491012504189039e-5,1.1159012329028477e-5,1.6817196734707219e-6,2.3089265603081114e-7,3.1456898903005906e-8,2.648686770035201e-9
2.49005126953125,0.16873792620472397,0.05005696988917818,0.01047775983226517,0.0022793968383420854,0.0014175425768350471,0.0008342666789904534,0.00045104221103978273,0.000233595204029101,0.16873792620472397,0.05005696988917818,0.01047775983226517,0.0022793968383420854,0.0014175425768350471,0.0008342666789904534,0.00045104221103978273,0.000233595204029101,0.22032357338545147,0.0587747235876656,0.011328379253778118,0.002309497526219107,0.0014131920013699397,0.0008340702182575996,0.0004510377465626304,0.00023359543178105805,0.19654900263336694,0.06869760032165396,0.015466486181589599,0.0030257391122280944,0.0015495510283927367,0.0009224618974649938,0.0005001368897986795,0.0002589357847991827,0.19654900263336694,0.06869760032165396,0.015466486181589599,0.0030257391122280944,0.0015495510283927367,0.0009224618974649938,0.0005001368897986795,0.0002589357847991827,0.23872415410584452,0.07553672311401612,0.015533217158291437,0.0029404789033285485,0.001551614723897469,0.0009232359819033255,0.000500243032118852,0.0002589488301352982,0.011520018351017677,0.0011366152700663015,9.165077567623667e-5,1.252977774359547e-5,1.859609978676421e-6,2.5632862680731807e-7,3.486997471269096e-8,2.9117548196478018e-9,0.011520018351017677,0.0011366152700663015,9.165077567623667e-5,1.252977774359547e-5,1.859609978676421e-6,2.5632862680731807e-7,3.486997471269096e-8,2.9117548196478018e-9,0.016593168478372684,0.0011779572895472571,8.493438209593106e-5,1.2588876943984408e-5,1.8768384162231659e-6,2.5741096304480855e-7,3.4942718794571743e-8,2.915482092509853e-9
2.50006103515625,0.1742397278639916,0.04999568729594001,0.01057013677803259,0.002273243441065431,0.0014122237237088134,0.0008327464452268208,0.0004506576287175269,0.0002335305363447944,0.1742397278639916,0.04999568729594001,0.01057013677803259,0.002273243441065431,0.0014122237237088134,0.0008327464452268208,0.0004506576287175269,0.0002335305363447944,0.2215799489398609,0.06028978787020192,0.011524293333883611,0.002320432053280015,0.001408176745063868,0.0008325042096084007,0.00045065164153619775,0.00023353064778359968,0.20128569908877414,0.06973756749079815,0.015830981608300265,0.003091482383081926,0.001549736699049984,0.0009212537891212648,0.0004997629359437295,0.00025886845302055904,0.20128569908877414,0.06973756749079815,0.015830981608300265,0.003091482383081926,0.001549736699049984,0.0009212537891212648,0.0004997629359437295,0.00025886845302055904,0.24315449116618934,0.07673774722082563,0.015920397420074932,0.0030049387834102654,0.001551336347979882,0.0009219757416518106,0.0004998625612453129,0.0002588807061969643,0.012012761653847317,0.0012455034208047565,0.00010625498534640171,1.4220483816665297e-5,2.071363484738772e-6,2.8354410233608225e-7,3.845744623313696e-8,3.185796863829124e-9,0.012012761653847317,0.0012455034208047565,0.00010625498534640171,1.4220483816665297e-5,2.071363484738772e-6,2.8354410233608225e-7,3.845744623313696e-8,3.185796863829124e-9,0.017030420883173383,0.001286817060638015,9.841080819984703e-5,1.4245517356069586e-5,2.088083376603003e-6,2.8462042076455815e-7,3.853011365611057e-8,3.189550776559996e-9
2.510009765625,0.17513711700486873,0.05142234395098416,0.010765744375726952,0.002270371038672756,0.001408091725247547,0.0008310623974454914,0.0004502401314673438,0.00023347421742347528,0.17513711700486873,0.05142234395098416,0.010765744375726952,0.002270371038672756,0.001408091725247547,0.0008310623974454914,0.0004502401314673438,0.00023347421742347528,0.22295851979172907,0.0612357791845258,0.0118005862669197,0.0023269878249626737,0.0014036320219672812,0.0008308134488192753,0.00045023177822073616,0.0002334742975239178,0.2034942677316495,0.07043996652848777,0.016137834242179423,0.0031506667602354413,0.0015492748472977433,0.0009198622303145283,0.0004993590221310384,0.00025882126726816415,0.2034942677316495,0.07043996652848777,0.016137834242179423,0.0031506667602354413,0.0015492748472977433,0.0009198622303145283,0.0004993590221310384,0.00025882126726816415,0.24521049788974114,0.07753615429921072,0.01624168994190376,0.0030620666428685652,0.001550354272009885,0.0009205261704563378,0.0004994514428030154,0.00025883264749502284,0.012297273631343607,0.001331313160283684,0.00011981041820223744,1.5818405165048172e-5,2.2755065587447265e-6,3.1023692174715014e-7,4.2030119884132926e-8,3.45971570184358e-9,0.012297273631343607,0.001331313160283684,0.00011981041820223744,1.5818405165048172e-5,2.2755065587447265e-6,3.1023692174715014e-7,4.2030119884132926e-8,3.45971570184358e-9,0.017222469468416962,0.0013690049800665553,0.0001106955710064834,1.57985833909935e-5,2.291178610474618e-6,3.112810716285137e-7,4.2100864797892255e-8,3.4634003980032236e-9
2.52001953125,0.17593076027433982,0.052554339237469154,0.01093401897710424,0.0022639448671975078,0.0014012927958007796,0.0008291572780282056,0.0004497790813055308,0.00023342710671104647,0.17593076027433982,0.052554339237469154,0.01093401897710424,0.0022639448671975078,0.0014012927958007796,0.0008291572780282056,0.0004497790813055308,0.00023342710671104647,0.22565210968621982,0.06250937908209984,0.011783347338467767,0.0023326702673771627,0.0013974282783771254,0.0008289051288605237,0.0004497705609039493,0.00023342690918780462,0.2055069356814842,0.07150445364836894,0.01644457918673303,0.003208593030384491,0.001548140412316447,0.0009182221455770043,0.0004989180296319907,0.0002587946839337388,0.2055069356814842,0.07150445364836894,0.01644457918673303,0.003208593030384491,0.001548140412316447,0.0009182221455770043,0.0004989180296319907,0.0002587946839337388,0.24708503953651748,0.07873381390772878,0.016558719879181266,0.003117061682474809,0.001548624729594608,0.0009188198055840483,0.0004990024410717632,0.0002588051054020233,0.012661277526573853,0.0014776695381222872,0.00013442554945817072,1.7442148169756385e-5,2.4775727267741976e-6,3.3712171516955923e-7,4.559283049514789e-8,3.730505106720915e-9,0.012661277526573853,0.0014776695381222872,0.00013442554945817072,1.7442148169756385e-5,2.4775727267741976e-6,3.3712171516955923e-7,4.559283049514789e-8,3.730505106720915e-9,0.017453210414396916,0.0015043163342931332,0.00012374499674960417,1.7364259950852722e-5,2.4916312598195315e-6,3.3810461141819037e-7,4.565987552157631e-8,3.734032913614016e-9
2.530029296875,0.17774092707403405,0.053629974995941,0.010854555040823154,0.00226102621681854,0.0013956081703207282,0.0008270296217630092,0.0004492871426879958,0.00023339023936166267,0.17774092707403405,0.053629974995941,0.010854555040823154,0.00226102621681854,0.0013956081703207282,0.0008270296217630092,0.0004492871426879958,0.00023339023936166267,0.227224539261011,0.06344579966696183,0.012062410781196603,0.0023491896882489594,0.0013914708328566126,0.0008267864752106019,0.0004492727068970505,0.0002333899408787911,0.20727509123407079,0.07221861834935613,0.016748136006385972,0.0032645544618730765,0.0015461751069560674,0.0009163722495813516,0.0004984477242433582,0.0002587892627346437,0.20727509123407079,0.07221861834935613,0.016748136006385972,0.0032645544618730765,0.0015461751069560674,0.0009163722495813516,0.0004984477242433582,0.0002587892627346437,0.24874036594663373,0.07953419150018064,0.016868494622844128,0.0031692133535910962,0.001545956040353921,0.0009168972176388698,0.0004985234585834576,0.00025879864884805447,0.013138989332278878,0.0015850431629075424,0.00014984943527383287,1.9056683800664646e-5,2.682325565488864e-6,3.62861055172394e-7,4.9011337792541094e-8,3.989730037496493e-9,0.013138989332278878,0.0015850431629075424,0.00014984943527383287,1.9056683800664646e-5,2.682325565488864e-6,3.62861055172394e-7,4.9011337792541094e-8,3.989730037496493e-9,0.017762712882747125,0.0016005391738825366,0.00013732980646859975,1.8908123917731042e-5,2.694088303324863e-6,3.6375379075272196e-7,4.907301333015832e-8,3.993028888605861e-9
2.5400390625,0.18036949880850073,0.05350642833988373,0.011197792900193307,0.0022710123743163086,0.0013878224584483415,0.0008247696426083517,0.0004487685262075461,0.00023336196536556393,0.18036949880850073,0.05350642833988373,0.011197792900193307,0.0022710123743163086,0.0013878224584483415,0.0008247696426083517,0.0004487685262075461,0.00023336196536556393,0.2327973556944591,0.06376499569237792,0.012234009303358002,0.0023605089115112175,0.0013839104804638214,0.0008244487685107361,0.00044875306138155514,0.00023336147158257723,0.20999208406581207,0.07328310796689134,0.017045155883721113,0.0033178272348453833,0.0015435223583825783,0.0009143212627034769,0.0004979510957590618,0.0002588043575177644,0.20999208406581207,0.07328310796689134,0.017045155883721113,0.0033178272348453833,0.0015435223583825783,0.0009143212627034769,0.0004979510957590618,0.0002588043575177644,0.25134362729371107,0.08072940736179614,0.017167915126044053,0.003217819128838483,0.0015425613765620556,0.0009147676071055156,0.0004980175314995001,0.0002588126346064096,0.01448838308650966,0.0017579904337054527,0.00016577861064873036,2.0624407197201065e-5,2.865182098430343e-6,3.867733186981639e-7,5.219357761888704e-8,4.230576436995844e-9,0.01448838308650966,0.0017579904337054527,0.00016577861064873036,2.0624407197201065e-5,2.865182098430343e-6,3.867733186981639e-7,5.219357761888704e-8,4.230576436995844e-9,0.018708441331831353,0.0017509289432061784,0.00015118308866392483,2.0393747606970037e-5,2.8742156235826765e-6,3.8754785892358457e-7,5.224835982275505e-8,4.2335407331108695e-9
2.550048828125,0.18388961268120232,0.05353017120906799,0.011364997594286861,0.0022746875146878154,0.001379873725970948,0.0008223712504657699,0.0004482080737517314,0.00023334225636391487,0.18388961268120232,0.05353017120906799,0.011364997594286861,0.0022746875146878154,0.001379873725970948,0.0008223712504657699,0.0004482080737517314,0.00023334225636391487,0.23417302501271384,0.06390411816455942,0.012352207856929389,0.002362201407497037,0.0013758133390876688,0.0008220551540240265,0.0004481919526717245,0.0002333416654502176,0.2109562740221238,0.0739733732584792,0.017332089477118562,0.0033724519035255333,0.0015398767663901416,0.0009120801549041007,0.0004974310732968452,0.00025883848955215354,0.2109562740221238,0.0739733732584792,0.017332089477118562,0.0033724519035255333,0.0015398767663901416,0.0009120801549041007,0.0004974310732968452,0.00025883848955215354,0.25231821572257035,0.08150736326856717,0.01745382883402926,0.0032663776408574,0.001538065231434755,0.0009124424255548704,0.0004974876318015881,0.0002588455861468099,0.015328968219574836,0.0018804082209721352,0.00018186894687809407,2.224852634237934e-5,3.0390593403553817e-6,4.081922318557602e-7,5.5049766202682145e-8,4.446360466307844e-9,0.015328968219574836,0.0018804082209721352,0.00018186894687809407,2.224852634237934e-5,3.0390593403553817e-6,4.081922318557602e-7,5.5049766202682145e-8,4.446360466307844e-9,0.01933710817934236,0.001854275947476273,0.00016500981474612886,2.191640836771865e-5,3.0447137423740217e-6,4.0882252884483097e-7,5.5096281563999276e-8,4.4489289232515204e-9
2.56005859375,0.18597109721143693,0.05457591712500576,0.011339097589090272,0.0022708100087813743,0.0013718445069413568,0.0008196203679479208,0.000447635201851552,0.00023332831066196757,0.18597109721143693,0.05457591712500576,0.011339097589090272,0.0022708100087813743,0.0013718445069413568,0.0008196203679479208,0.000447635201851552,0.00023332831066196757,0.2337117234424138,0.06456165957910132,0.012528042852125052,0.0023726931151478625,0.0013672377170395311,0.0008193328284086357,0.00044761542142823774,0.00023332780474986578,0.21170235321775313,0.07494611529176827,0.01760527394457186,0.0034177173731774492,0.0015355565167602151,0.0009096623145553219,0.0004968905038241155,0.00025888940423497806,0.21170235321775313,0.07494611529176827,0.01760527394457186,0.0034177173731774492,0.0015355565167602151,0.0009096623145553219,0.0004968905038241155,0.00025888940423497806,0.25312138223346486,0.0826062929594932,0.017723103960052694,0.0033053617961506525,0.0015328718911618475,0.0009099355573526235,0.0004969366479395212,0.00025889525081018255,0.016219710847243676,0.002073706963754398,0.00019775086649157213,2.3592066643581184e-5,3.182630179348356e-6,4.264950866204623e-7,5.7496383392820146e-8,4.6309182109488064e-9,0.016219710847243676,0.002073706963754398,0.00019775086649157213,2.3592066643581184e-5,3.182630179348356e-6,4.264950866204623e-7,5.7496383392820146e-8,4.6309182109488064e-9,0.020025961011643056,0.002012837961154403,0.00017849791476284575,2.3159942338798152e-5,3.1846506774273348e-6,4.2695813994632393e-7,5.753342751637504e-8,4.632995765095942e-9
2.57000732421875,0.18653201291299473,0.05533998371262091,0.011685475041172297,0.0022860703428220423,0.0013619000591635906,0.0008169446989024676,0.00044703411564247836,0.00023332348395352308,0.18653201291299473,0.05533998371262091,0.011685475041172297,0.0022860703428220423,0.0013619000591635906,0.0008169446989024676,0.00044703411564247836,0.00023332348395352308,0.23596663457777114,0.06594703631406426,0.012693751090616812,0.0023778352773006807,0.0013579556878582648,0.0008165500240884574,0.00044701320988224007,0.00023332250049418042,0.2122827293293744,0.07553418982865417,0.017861021261469455,0.0034580862820267197,0.001530110764797739,0.0009070837313829301,0.0004963321713534856,0.00025895373443432046,0.2122827293293744,0.07553418982865417,0.017861021261469455,0.0034580862820267197,0.001530110764797739,0.0009070837313829301,0.0004963321713534856,0.00025895373443432046,0.2538023881714827,0.08327067318189986,0.017972692631897404,0.0033388213425043834,0.0015264500986164086,0.0009072635123749523,0.0004963674058779352,0.0002589582718393191,0.0170920159601928,0.002207269551276972,0.00021304737398253668,2.477140084204042e-5,3.3056700083176424e-6,4.411303427120379e-7,5.945987434526225e-8,4.778016758388082e-9,0.0170920159601928,0.002207269551276972,0.00021304737398253668,2.477140084204042e-5,3.3056700083176424e-6,4.411303427120379e-7,5.945987434526225e-8,4.778016758388082e-9,0.020718064402313014,0.0021194401759034266,0.00019133054755330432,2.423447919031222e-5,3.3035345952045716e-6,4.4140711232545916e-7,5.9486446630690916e-8,4.779551756132392e-9
2.58001708984375,0.1925676716446985,0.05657929186025296,0.011904519027296324,0.0022871281093141504,0.0013517397737139525,0.0008139645795322097,0.0004464117897641036,0.00023331823942396207,0.1925676716446985,0.05657929186025296,0.011904519027296324,0.0022871281093141504,0.0013517397737139525,0.0008139645795322097,0.0004464117897641036,0.00023331823942396207,0.24282790292446008,0.06686499688607392,0.012874671684211771,0.002371920737720327,0.0013474863130059393,0.0008136214450370786,0.0004463883345125406,0.00023331695307509144,0.21318868841795136,0.07630602818417122,0.018095702697057528,0.003492917436262241,0.0015240547729364407,0.0009043631590784421,0.0004957588443568968,0.0002590287910309436,0.21318868841795136,0.07630602818417122,0.018095702697057528,0.003492917436262241,0.0015240547729364407,0.0009043631590784421,0.0004957588443568968,0.0002590287910309436,0.2550116161758616,0.08414278503971086,0.018199667816826998,0.0033662340943806856,0.0015194158972320734,0.0009044455951083105,0.0004957827181767934,0.0002590319468012753,0.018478315528342188,0.0024078763927315376,0.00022739228315363285,2.5753768499599426e-5,3.3928374449526154e-6,4.5164286831668054e-7,6.087996267738566e-8,4.884984807095207e-9,0.018478315528342188,0.0024078763927315376,0.00022739228315363285,2.5753768499599426e-5,3.3928374449526154e-6,4.5164286831668054e-7,6.087996267738566e-8,4.884984807095207e-9,0.021845214890837364,0.002275234989568168,0.00020319824916061456,2.510999512635853e-5,3.3865222055926055e-6,4.517190371993818e-7,6.089532517084067e-8,4.885933028629179e-9
2.59002685546875,0.19585959751698395,0.05711305198891309,0.011937006598604178,0.002281122110473364,0.0013410223602495852,0.0008109261458924112,0.00044576994853665265,0.00023331996919220683,0.19585959751698395,0.05711305198891309,0.011937006598604178,0.002281122110473364,0.0013410223602495852,0.0008109261458924112,0.00044576994853665265,0.00023331996919220683,0.2440872614694976,0.06785858137280508,0.01301065112383569,0.002377260216945995,0.0013360453401913307,0.0008104605768683934,0.00044574499691377726,0.00023331915640965165,0.21363218844880116,0.07694294781219728,0.018344644392424354,0.003524151737361108,0.0015167974938503945,0.0009015222255249079,0.0004951733424115349,0.00025911030837219025,0.21363218844880116,0.07694294781219728,0.018344644392424354,0.003524151737361108,0.0015167974938503945,0.0009015222255249079,0.0004951733424115349,0.00025911030837219025,0.2556377853371991,0.08487016851110296,0.018438338008315364,0.003388880277604554,0.00151109011199519,0.0009015040183475531,0.0004951854521601164,0.0002591120216356948,0.018861389493165993,0.0025971340963896867,0.00024287142162333114,2.6573919876013917e-5,3.449882300371356e-6,4.576956185540432e-7,6.171239028604708e-8,4.947529830549266e-9,0.018861389493165993,0.0025971340963896867,0.00024287142162333114,2.6573919876013917e-5,3.449882300371356e-6,4.576956185540432e-7,6.171239028604708e-8,4.947529830549266e-9,0.022160367449996984,0.0024169059242852967,0.0002157566514541803,2.5813570793305408e-5,3.4390614308576275e-6,4.5756210063519744e-7,6.171605885288432e-8,4.947855996501454e-9
2.60003662109375,0.19788204513869043,0.057241275883999944,0.012263821841614744,0.002297820544043688,0.0013300985327731486,0.0008078017524552517,0.000445118733783892,0.0002333209085334201,0.19788204513869043,0.057241275883999944,0.012263821841614744,0.002297820544043688,0.0013300985327731486,0.0008078017524552517,0.000445118733783892,0.0002333209085334201,0.24571565127946374,0.0679539128218411,0.013142821742857304,0.0023680397091308835,0.0013253532143709865,0.0008074074517445705,0.0004450968932196398,0.00023331992720693572,0.21413314246431228,0.07729789304552252,0.018521146286550404,0.0035455826075929437,0.001509063082599548,0.0008985854570479835,0.000494578611129314,0.00025919412383326474,0.21413314246431228,0.07729789304552252,0.018521146286550404,0.0035455826075929437,0.001509063082599548,0.0008985854570479835,0.000494578611129314,0.00025919412383326474,0.2563273388624205,0.08528756422997119,0.01860628111213651,0.0034022703588748866,0.0015023088105712078,0.0008984639285157953,0.0004945786062437147,0.00025919433881083917,0.018985500342811764,0.002711031212772869,0.0002539648300578061,2.705975567593413e-5,3.469573025175373e-6,4.5908635485602073e-7,6.193090946620433e-8,4.963715366278573e-9,0.018985500342811764,0.002711031212772869,0.0002539648300578061,2.705975567593413e-5,3.469573025175373e-6,4.5908635485602073e-7,6.193090946620433e-8,4.963715366278573e-9,0.02225986152237862,0.0024989709234372395,0.00022451141131871077,2.6197226992809413e-5,3.4544589178873704e-6,4.587395230210833e-7,6.192271349909668e-8,4.963401990956704e-9
2.61004638671875,0.20100387148079193,0.05796740218295439,0.012422249172234534,0.0022889104213731294,0.0013181284143769024,0.0008045077152515526,0.000444466046536178,0.00023331795628097623,0.20100387148079193,0.05796740218295439,0.012422249172234534,0.0022889104213731294,0.0013181284143769024,0.0008045077152515526,0.000444466046536178,0.00023331795628097623,0.2500499348378051,0.06844556991095288,0.013345650756227973,0.0023504855753036257,0.0013135059254756507,0.0008040512187123079,0.00044444355398483233,0.00023331688218641855,0.21540324718085946,0.07773210349894033,0.018666535424636487,0.0035599852709526417,0.0015001357682107037,0.0008955801868323965,0.000493977795552957,0.00025927599376750806,0.21540324718085946,0.07773210349894033,0.018666535424636487,0.0035599852709526417,0.0015001357682107037,0.0008955801868323965,0.000493977795552957,0.00025927599376750806,0.2579541746362729,0.08582909515443751,0.018743857190342418,0.0034085611957996864,0.001492263224504214,0.0008953533136354684,0.0004939653846183324,0.0002592746613693609,0.018477712668913467,0.002858728060181305,0.00026312291296200034,2.7284031279026778e-5,3.4531111516156773e-6,4.5575850096525525e-7,6.152853948808303e-8,4.9330156686085754e-9,0.018477712668913467,0.002858728060181305,0.00026312291296200034,2.7284031279026778e-5,3.4531111516156773e-6,4.5575850096525525e-7,6.152853948808303e-8,4.9330156686085754e-9,0.021822298695294493,0.0026003645198859238,0.000231468625525653,2.6325460634294247e-5,3.433596750838769e-6,4.5520016716554123e-7,6.150860171911624e-8,4.932075347943514e-9
2.62005615234375,0.20282838804148978,0.059005546619470405,0.012472537185372405,0.0022846484086036017,0.001305682518615487,0.0008013374414016504,0.000443809319464839,0.00023331061308329726,0.20282838804148978,0.059005546619470405,0.012472537185372405,0.0022846484086036017,0.001305682518615487,0.0008013374414016504,0.000443809319464839,0.00023331061308329726,0.2504020506195933,0.06889173974359802,0.013421382282824622,0.0023481117060435313,0.001300899341915581,0.0008008982153401545,0.00044378689364175223,0.00023331025926951815,0.21617199680778898,0.07795344833647702,0.018778468599444476,0.003567093418011797,0.0014909416823627576,0.0008925363249800426,0.0004933743036847702,0.00025935176647004765,0.21617199680778898,0.07795344833647702,0.018778468599444476,0.003567093418011797,0.0014909416823627576,0.0008925363249800426,0.0004933743036847702,0.00025935176647004765,0.2588784354855967,0.0861332895880342,0.018849334087302883,0.003407629506714776,0.0014819974418523083,0.0008922027724699022,0.0004933492619684978,0.0002593488460937442,0.017928842013522794,0.0029413060390478824,0.00027009774761382606,2.7241239940815574e-5,3.4024755562807833e-6,4.4780556622015333e-7,6.051787149859079e-8,4.85638980488572e-9,0.017928842013522794,0.0029413060390478824,0.00027009774761382606,2.7241239940815574e-5,3.4024755562807833e-6,4.4780556622015333e-7,6.051787149859079e-8,4.85638980488572e-9,0.021357314116607656,0.002653568483942991,0.0002364417704018209,2.619477577270731e-5,3.3789635821464876e-6,4.4704266529109446e-7,6.048659961128558e-8,4.854850067359725e-9
2.6300048828125,0.20303306204308463,0.05994848674076518,0.01268705119064764,0.0022830321024482464,0.0012925981357482703,0.000797924399864502,0.0004431600990563224,0.00023330223785945081,0.20303306204308463,0.05994848674076518,0.01268705119064764,0.0022830321024482464,0.0012925981357482703,0.000797924399864502,0.0004431600990563224,0.00023330223785945081,0.25240127772373483,0.06986832778639755,0.013476150337407062,0.002315550484618271,0.0012871610796899365,0.0007975124162518847,0.0004431361973023506,0.00023330162568500662,0.21699867501486125,0.07816711349757728,0.01885510164297672,0.0035663210451223636,0.0014806655453141438,0.0008894859756821996,0.0004927791772130803,0.00025941718488146405,0.21699867501486125,0.07816711349757728,0.01885510164297672,0.0035663210451223636,0.0014806655453141438,0.0008894859756821996,0.0004927791772130803,0.00025941718488146405,0.25984266131217815,0.0864840135798267,0.018921364916643736,0.0033982557664223234,0.0014706014189030175,0.0008890451314677944,0.000492741511736406,0.0002594126562797638,0.01727339100640885,0.003041445601477451,0.0002746706573214221,2.6889440225659423e-5,3.3142490880945184e-6,4.3546889053752824e-7,5.895313810593547e-8,4.73706846666011e-9,0.01727339100640885,0.003041445601477451,0.0002746706573214221,2.6889440225659423e-5,3.3142490880945184e-6,4.3546889053752824e-7,5.895313810593547e-8,4.73706846666011e-9,0.02080798101408688,0.0027124326810192834,0.0002392875580346491,2.575736759085864e-5,3.2868208106705535e-6,4.3451291163537806e-7,5.8911362366933746e-8,4.734958044514458e-9
2.6400146484375,0.2038210227183054,0.060573197423224014,0.012839452546832605,0.002250350773762355,0.0012807546685158309,0.0007948205250801615,0.00044251249076992925,0.00023328416222533557,0.2038210227183054,0.060573197423224014,0.012839452546832605,0.002250350773762355,0.0012807546685158309,0.0007948205250801615,0.00044251249076992925,0.00023328416222533557,0.2525527487854739,0.06996052900781789,0.013664997685121735,0.0023051368469385806,0.0012752950429663007,0.0007943324128570025,0.00044249254017011356,0.00023328338976895215,0.21784115002146537,0.07821847651581124,0.01889515688500024,0.0035578020626181074,0.001470403918015384,0.0008864628986738045,0.0004921817275902476,0.0002594695860079228,0.21784115002146537,0.07821847651581124,0.01889515688500024,0.0035578020626181074,0.001470403918015384,0.0008864628986738045,0.0004921817275902476,0.0002594695860079228,0.2608071907566672,0.08663009752894088,0.018959053344100914,0.0033822662521074296,0.0014592898486241782,0.000885914907763175,0.0004921312177663654,0.00025946342155387046,0.016589070182807537,0.003091067712687306,0.0002766719293492698,2.6305350599432664e-5,3.1994593604023305e-6,4.1912878593252087e-7,5.6844237177124094e-8,4.577205337271573e-9,0.016589070182807537,0.003091067712687306,0.0002766719293492698,2.6305350599432664e-5,3.1994593604023305e-6,4.1912878593252087e-7,5.6844237177124094e-8,4.577205337271573e-9,0.020242591695230516,0.0027367972480469324,0.00023991134809653525,2.5106201580831386e-5,3.168622185744343e-6,4.179950591373878e-7,5.679276298993269e-8,4.574590395509223e-9
2.6500244140625,0.20407795685688124,0.06091723519547199,0.012873753198265997,0.00224908020774058,0.00126805902038566,0.0007916117189102673,0.00044187735097050854,0.0002332597227336327,0.20407795685688124,0.06091723519547199,0.012873753198265997,0.00224908020774058,0.00126805902038566,0.0007916117189102673,0.00044187735097050854,0.0002332597227336327,0.2529137528785405,0.07061451970973381,0.013741683179536847,0.0022783014913560795,0.001262294252008382,0.0007912272953462522,0.00044185837730346576,0.00023325929738688864,0.2193648576075576,0.07814353425149141,0.018897962465449086,0.0035419720309038207,0.0014592754033197885,0.0008835018200651307,0.0004915936885813545,0.00025950559417118186,0.2193648576075576,0.07814353425149141,0.018897962465449086,0.0035419720309038207,0.0014592754033197885,0.0008835018200651307,0.0004915936885813545,0.00025950559417118186,0.2625535802591548,0.0866941558627195,0.01896197737675103,0.003359399948113231,0.0014470881236801389,0.0008828476242875411,0.0004915303644726648,0.00025949779043784986,0.015404826765790781,0.003134187935555934,0.00027601142014533296,2.5489993454840808e-5,3.050476580527137e-6,3.992895416016354e-7,5.427137692357155e-8,4.382199553694013e-9,0.015404826765790781,0.003134187935555934,0.00027601142014533296,2.5489993454840808e-5,3.050476580527137e-6,3.992895416016354e-7,5.427137692357155e-8,4.382199553694013e-9,0.01929278219169378,0.0027466096550070604,0.00023827207172565654,2.4233896939274884e-5,3.0164329274084517e-6,3.979964497178407e-7,5.421134696101724e-8,4.3791457493465124e-9
2.6600341796875,0.20514254186431993,0.060869391935930973,0.012913061037319635,0.0022251637460864258,0.0012550183351856714,0.0007884328383614899,0.0004412705674127884,0.000233226175068836,0.20514254186431993,0.060869391935930973,0.012913061037319635,0.0022251637460864258,0.0012550183351856714,0.0007884328383614899,0.0004412705674127884,0.000233226175068836,0.252168868115665,0.0707151311935118,0.013766530799571818,0.002251038111575862,0.0012489721221088156,0.0007880379821865544,0.0004412542229198546,0.00023322607346584949,0.2199403243753839,0.07799016254572416,0.018863472257093963,0.0035190933233714685,0.001448489628563043,0.0008806376076743648,0.0004910197243416678,0.00025952292286222104,0.2199403243753839,0.07799016254572416,0.018863472257093963,0.0035190933233714685,0.001448489628563043,0.0008806376076743648,0.0004910197243416678,0.00025952292286222104,0.2632470164920104,0.0866291518813389,0.018930182595326365,0.0033299946078331625,0.0014353184658715387,0.0008798789926276789,0.0004909437231460591,0.000259513492782802,0.01499301380648956,0.003138075595738971,0.0002726986791862236,2.44696609458909e-5,2.8859285351744935e-6,3.76558744588255e-7,5.131126220744724e-8,4.1577820690110944e-9,0.01499301380648956,0.003138075595738971,0.0002726986791862236,2.44696609458909e-5,2.8859285351744935e-6,3.76558744588255e-7,5.131126220744724e-8,4.1577820690110944e-9,0.018975315396681076,0.002732276987858022,0.00023438264683228507,2.3166303205665715e-5,2.8492066476331654e-6,3.751270670709674e-7,5.124399221129527e-8,4.154373613912169e-9
2.6700439453125,0.20536965816858485,0.06093917499897687,0.01309090391495095,0.002185344743550212,0.001242472302754379,0.00078564028382415,0.0004406885776983756,0.00023318396332238256,0.20536965816858485,0.06093917499897687,0.01309090391495095,0.002185344743550212,0.001242472302754379,0.00078564028382415,0.0004406885776983756,0.00023318396332238256,0.25048699885070874,0.07095215540744328,0.013821452262058794,0.0022318010406824373,0.00123657539705218,0.0007851463645089266,0.0004406724061368037,0.0002331839850677259,0.22033228354761103,0.07761337132106615,0.018773741138878017,0.0034862500384785153,0.001437137912220371,0.0008779043364758164,0.0004904647222292846,0.0002595200212622032,0.22033228354761103,0.07761337132106615,0.018773741138878017,0.0034862500384785153,0.001437137912220371,0.0008779043364758164,0.0004904647222292846,0.0002595200212622032,0.26377378040088245,0.0863789213318721,0.018846970998548172,0.0032906200315409684,0.0014229840290521975,0.0008770439889620995,0.0004903763006626877,0.0002595089959596563,0.014718220196286748,0.0031022275270088102,0.0002653628127663012,2.3146831353387084e-5,2.6947720086555054e-6,3.516216282986623e-7,4.804959019532981e-8,3.910299884434823e-9,0.014718220196286748,0.0031022275270088102,0.0002653628127663012,2.3146831353387084e-5,2.6947720086555054e-6,3.516216282986623e-7,4.804959019532981e-8,3.910299884434823e-9,0.018767393721937024,0.0026766119097687037,0.00022683452428484514,2.180274696938182e-5,2.655654817315184e-6,3.500742864083236e-7,4.79765501826771e-8,3.906614620513009e-9
2.6800537109375,0.20286795766377455,0.06130821066657331,0.013068444222615735,0.002182602603915462,0.001231654385245114,0.0007829338823313025,0.000440144627314109,0.0002331324160062917,0.20286795766377455,0.06130821066657331,0.013068444222615735,0.002182602603915462,0.001231654385245114,0.0007829338823313025,0.000440144627314109,0.0002331324160062917,0.2498178822142439,0.07068443915753372,0.013837009108567359,0.0021959099329035307,0.0012254173160353753,0.0007824962175366266,0.0004401285501479989,0.00023313254750093255,0.22046435187521096,0.07707966102008817,0.01866022514909382,0.003449962737883612,0.001426464538385804,0.0008753342711366967,0.0004899336873676554,0.0002594961238270974,0.22046435187521096,0.07707966102008817,0.01866022514909382,0.003449962737883612,0.001426464538385804,0.0008753342711366967,0.0004899336873676554,0.0002594961238270974,0.264256792346638,0.08596691689718672,0.018741333250309133,0.003249009566053013,0.0014114314103175363,0.0008743758483820788,0.0004898332346078675,0.00025948355427844646,0.014480922926919729,0.003017192112609076,0.0002566116309253575,2.1796426770121547e-5,2.5006692233703722e-6,3.252108280987687e-7,4.457720683473523e-8,3.6465112377880626e-9,0.014480922926919729,0.003017192112609076,0.0002566116309253575,2.1796426770121547e-5,2.5006692233703722e-6,3.252108280987687e-7,4.457720683473523e-8,3.6465112377880626e-9,0.018562973986901724,0.0025818460833178687,0.00021826700770959448,2.0427201679048363e-5,2.4597117030810963e-6,3.235732484138598e-7,4.4499965872358346e-8,3.6426399528071223e-9
2.69000244140625,0.20302391899563627,0.06187137580643237,0.013013569454051214,0.0021464605412942943,0.0012197741229868372,0.0007803972241228356,0.00043963665726487174,0.00023307444022734668,0.20302391899563627,0.06187137580643237,0.013013569454051214,0.0021464605412942943,0.0012197741229868372,0.0007803972241228356,0.00043963665726487174,0.00023307444022734668,0.24935438339244395,0.0703691107689,0.013868086418778586,0.0021680269829376427,0.0012128549074309246,0.0007799885020857569,0.00043962392066241413,0.00023307456539907627,0.22019079540422387,0.07664817034131835,0.018513620901704542,0.003408181706906138,0.0014155740939418243,0.0008729568085382724,0.0004894316035497934,0.0002594516045013201,0.22019079540422387,0.07664817034131835,0.018513620901704542,0.003408181706906138,0.0014155740939418243,0.0008729568085382724,0.0004894316035497934,0.0002594516045013201,0.26420920309080403,0.08561390023313246,0.018604394367868468,0.003202487980055249,0.0013996856967910783,0.0008719050166281825,0.0004893196542517771,0.0002594375717049734,0.014425163310988906,0.0029364561596729255,0.0002455953283848855,2.0337043136576036e-5,2.290136523350845e-6,2.98072165042177e-7,4.098597986280958e-8,3.3749146697594304e-9,0.014425163310988906,0.0029364561596729255,0.0002455953283848855,2.0337043136576036e-5,2.290136523350845e-6,2.98072165042177e-7,4.098597986280958e-8,3.3749146697594304e-9,0.018476127404160096,0.002500251331128121,0.00020778242581923537,1.8957549838937342e-5,2.2478105953014246e-6,2.963734237372235e-7,4.090623291013708e-8,3.3709557872362615e-9
2.70001220703125,0.2015652519252179,0.062002709248389035,0.013127741036505098,0.0021147990827088494,0.0012100395864664561,0.000778098518357593,0.0004391679485395343,0.00023300720198628474,0.2015652519252179,0.062002709248389035,0.013127741036505098,0.0021147990827088494,0.0012100395864664561,0.000778098518357593,0.0004391679485395343,0.00023300720198628474,0.24943850607348544,0.07102731683721428,0.0137644243770979,0.0021388849793436042,0.0012032386972797458,0.0007776921562500585,0.00043915751925770804,0.00023300746581947905,0.21970446278647546,0.07590323735253629,0.01833658482340587,0.0033616037524534592,0.0014056565989201914,0.0008707974346773117,0.0004889632641085971,0.00025938673799385354,0.21970446278647546,0.07590323735253629,0.01833658482340587,0.0033616037524534592,0.0014056565989201914,0.0008707974346773117,0.0004889632641085971,0.00025938673799385354,0.2639844174062079,0.0849791450481367,0.018438251183409384,0.0031517262185807773,0.0013890255329188598,0.0008696581073841898,0.0004888405106206451,0.0002593713273976533,0.014337590548010502,0.0027867139965755605,0.0002324256982272262,1.8797720292233983e-5,2.0885638295746655e-6,2.7092712000345096e-7,3.7364629886653484e-8,3.0988316588914718e-9,0.014337590548010502,0.0027867139965755605,0.0002324256982272262,1.8797720292233983e-5,2.0885638295746655e-6,2.7092712000345096e-7,3.7364629886653484e-8,3.0988316588914718e-9,0.018336973975845317,0.00235685103546494,0.00019557841641761097,1.742775552214192e-5,2.0456400577186764e-6,2.692016413293648e-7,3.7284165876634665e-8,3.094863303086632e-9
2.71002197265625,0.20080739999799976,0.06217117134975195,0.013072792729027019,0.002098140837835651,0.0012002143201517476,0.0007760524554659728,0.0004387435631052491,0.00023293453577415057,0.20080739999799976,0.06217117134975195,0.013072792729027019,0.002098140837835651,0.0012002143201517476,0.0007760524554659728,0.0004387435631052491,0.00023293453577415057,0.2488474617736008,0.07145265201563893,0.013766562702292229,0.002094591721447077,0.0011930223420078315,0.0007757116315342869,0.0004387341374595996,0.00023293486976541886,0.2190292888871158,0.0753504553902961,0.018132374458082127,0.003305740638664951,0.001395868104317732,0.0008688767788517808,0.0004885330887730244,0.00025930330125102066,0.2190292888871158,0.0753504553902961,0.018132374458082127,0.003305740638664951,0.001395868104317732,0.0008688767788517808,0.0004885330887730244,0.00025930330125102066,0.2636041210411299,0.08449123399466857,0.01824547562471084,0.0030918497768585985,0.0013785397359292863,0.0008676569410170071,0.0004884003912704594,0.00025928663097420833,0.0141690374952114,0.002672549553971051,0.00021728428004985417,1.7045495700909827e-5,1.8809414863553875e-6,2.444333634543567e-7,3.379466619077806e-8,2.8261508329138438e-9,0.0141690374952114,0.002672549553971051,0.00021728428004985417,1.7045495700909827e-5,1.8809414863553875e-6,2.444333634543567e-7,3.379466619077806e-8,2.8261508329138438e-9,0.018110869876452156,0.002251242555928373,0.00018194107635079767,1.571522436781832e-5,1.8383861001671294e-6,2.4272236100454733e-7,3.371537654736719e-8,2.8222526048250143e-9
2.72003173828125,0.19983436943149346,0.061914623488778166,0.01299157244389133,0.0020696079975434756,0.0011923242901944625,0.0007743584598556635,0.0004383682854486364,0.0002328560656660533,0.19983436943149346,0.061914623488778166,0.01299157244389133,0.0020696079975434756,0.0011923242901944625,0.0007743584598556635,0.0004383682854486364,0.0002328560656660533,0.2484865567285624,0.07097987173295942,0.013717312048609254,0.0020618241547837937,0.0011850770414847315,0.000773994396265946,0.00043836113386814103,0.0002328563555408159,0.21724285697619403,0.07445433158296365,0.017904812692291674,0.003251631062318794,0.0013872595045504577,0.0008672098788773151,0.0004881449535376416,0.0002592035305299593,0.21724285697619403,0.07445433158296365,0.017904812692291674,0.003251631062318794,0.0013872595045504577,0.0008672098788773151,0.0004881449535376416,0.0002592035305299593,0.26248525157605723,0.08367254646816351,0.018029103126444315,0.003034562266742556,0.0013693517751760598,0.0008659177764630718,0.0004880033467034464,0.0002591857427795078,0.013473027859379238,0.0024883350147707015,0.0002005526328642106,1.5429777070794027e-5,1.6911155962673982e-6,2.191462252054954e-7,3.0346679536608376e-8,2.5624723166693653e-9,0.013473027859379238,0.0024883350147707015,0.0002005526328642106,1.5429777070794027e-5,1.6911155962673982e-6,2.191462252054954e-7,3.0346679536608376e-8,2.5624723166693653e-9,0.01735079197262023,0.0020848523086068388,0.00016729046104586027,1.4167134703054189e-5,1.6501150774041184e-6,2.1749717496287114e-7,3.027049936317561e-8,2.5587177429242116e-9
2.73004150390625,0.19940578596804825,0.061431146793727284,0.01300247568763076,0.0020412364667849194,0.0011849694412976327,0.0007728888366806996,0.0004380479264437825,0.00023277420088566457,0.19940578596804825,0.061431146793727284,0.01300247568763076,0.0020412364667849194,0.0011849694412976327,0.0007728888366806996,0.0004380479264437825,0.00023277420088566457,0.24837076750069356,0.07062493367290916,0.013611346174671756,0.002036916363916753,0.0011773030381025365,0.0007725710436755566,0.00043804495265335075,0.00023277456185669728,0.21620486435027464,0.0738243309540356,0.01765824108359584,0.0031952211135438703,0.0013790703838505354,0.000865805804318497,0.0004878020818663278,0.0002590902305989832,0.21620486435027464,0.0738243309540356,0.01765824108359584,0.0031952211135438703,0.0013790703838505354,0.000865805804318497,0.0004878020818663278,0.0002590902305989832,0.26180395329562,0.08307700448866193,0.017792614914112746,0.0029753526672567886,0.0013606496093194025,0.0008644508960780701,0.00048765277759943703,0.00025907149197318554,0.012938842856889716,0.0023621408803864985,0.00018291223606486733,1.3824647434849864e-5,1.5035120051657765e-6,1.954856847212202e-7,2.7077355042259862e-8,2.3125850474188903e-9,0.012938842856889716,0.0023621408803864985,0.00018291223606486733,1.3824647434849864e-5,1.5035120051657765e-6,1.954856847212202e-7,2.7077355042259862e-8,2.3125850474188903e-9,0.01684118960991967,0.001972969488972272,0.0001522039116570719,1.2662094242486043e-5,1.4655660015886062e-6,1.9394778433641464e-7,2.700610569638058e-8,2.3090310970808446e-9
2.74005126953125,0.19859332413139288,0.0610117971416457,0.012964015663747702,0.0020312403887471054,0.0011789408737722668,0.0007717759808524867,0.0004377931496019801,0.00023268998499187735,0.19859332413139288,0.0610117971416457,0.012964015663747702,0.0020312403887471054,0.0011789408737722668,0.0007717759808524867,0.0004377931496019801,0.00023268998499187735,0.24718763124920887,0.07015707559987759,0.013523970954943194,0.00200027591654542,0.0011711378163533311,0.0007714075586298222,0.00043778659664057555,0.0002326902322462719,0.21511876782079578,0.07285447040398976,0.017397461540794926,0.003137351696020919,0.0013721466290105976,0.0008646677737860116,0.0004875070467701108,0.0002589666502074766,0.21511876782079578,0.07285447040398976,0.017397461540794926,0.003137351696020919,0.0013721466290105976,0.0008646677737860116,0.0004875070467701108,0.0002589666502074766,0.26107743850232445,0.08212709506222444,0.01753991431309121,0.0029149936551777626,0.0013533338871599455,0.0008632607135560854,0.0004873514345715916,0.00025894715162875484,0.012308095175095887,0.002176754270704845,0.00016532133528994415,1.226769103297178e-5,1.3382904150102017e-6,1.7371457060136602e-7,2.40276845902156e-8,2.0803679286938566e-9,0.012308095175095887,0.002176754270704845,0.00016532133528994415,1.226769103297178e-5,1.3382904150102017e-6,1.7371457060136602e-7,2.40276845902156e-8,2.0803679286938566e-9,0.016285268859403335,0.0018111899388009683,0.00013737699707195712,1.1234497723435308e-5,1.3044851987952446e-6,1.7232937420287076e-7,2.3962814400125544e-8,2.0770727366557914e-9
2.75006103515625,0.19701433590428213,0.06085887189982584,0.012823262164144679,0.0020107667018725603,0.0011737761194214802,0.0007709575382167561,0.00043758478806752517,0.00023260617998731152,0.19701433590428213,0.06085887189982584,0.012823262164144679,0.0020107667018725603,0.0011737761194214802,0.0007709575382167561,0.00043758478806752517,0.00023260617998731152,0.2465758780380775,0.06916429849491114,0.01344140158648709,0.0019605475981984487,0.0011660914789980172,0.0007706096186960664,0.00043758209029132953,0.00023260637059489676,0.2129278339361737,0.07188660567215975,0.017073101670793962,0.0030729883652640924,0.0013658336688429468,0.0008637938305945058,0.00048726191476930946,0.0002588363408747393,0.2129278339361737,0.07188660567215975,0.017073101670793962,0.0030729883652640924,0.0013658336688429468,0.0008637938305945058,0.00048726191476930946,0.0002588363408747393,0.2595776228947882,0.0811348020883639,0.017221344606697154,0.002848176993614009,0.0013467175197841867,0.000862346507818235,0.0004871015638491179,0.00025881629709657253,0.010910982730370333,0.002004907730820879,0.00014572825236520263,1.0665710892829523e-5,1.1804186661724382e-6,1.539338473087611e-7,2.122286275303903e-8,1.8686831575822253e-9,0.010910982730370333,0.002004907730820879,0.00014572825236520263,1.0665710892829523e-5,1.1804186661724382e-6,1.539338473087611e-7,2.122286275303903e-8,1.8686831575822253e-9,0.015179665734239711,0.001663833391421065,0.00012088388859574454,9.79272624789651e-6,1.1517127107002342e-6,1.5272361115588355e-7,2.1165150983247425e-8,1.8656701781834644e-9
2.760009765625,0.1958031825523394,0.060883137881229524,0.012831862635312564,0.001991868552411375,0.0011700936110237033,0.0007704206532810744,0.00043744060438313863,0.00023252448363131502,0.1958031825523394,0.060883137881229524,0.012831862635312564,0.001991868552411375,0.0011700936110237033,0.0007704206532810744,0.00043744060438313863,0.00023252448363131502,0.24571919936877704,0.06865105182485982,0.013271671824043301,0.0019300519458000332,0.001162335273473746,0.000770087103069752,0.0004374362457151401,0.00023252474437665638,0.2118737956023805,0.07126084127606148,0.016799748610956698,0.003014677206448606,0.0013607367950547239,0.0008631899920858417,0.0004870705282565808,0.00025870381637696244,0.2118737956023805,0.07126084127606148,0.016799748610956698,0.003014677206448606,0.0013607367950547239,0.0008631899920858417,0.0004870705282565808,0.00025870381637696244,0.2588390861187543,0.080465033928885,0.016948579632638208,0.002787844125353686,0.0013414417433957634,0.0008617161770861903,0.0004869072197333203,0.0002586834660967914,0.010227385255574557,0.001900746158130104,0.00013154044091945045,9.362669375923964e-6,1.045355330308892e-6,1.3651222776068517e-7,1.870369616647018e-8,1.68049072994744e-9,0.010227385255574557,0.001900746158130104,0.00013154044091945045,9.362669375923964e-6,1.045355330308892e-6,1.3651222776068517e-7,1.870369616647018e-8,1.68049072994744e-9,0.014688263650941903,0.0015756737462112851,0.0001087539578669462,8.625367173924113e-6,1.0213938311434607e-6,1.3546900187829623e-7,1.865306614585099e-8,1.6777886139411352e-9
2.77001953125,0.1952127451977613,0.0607646200494629,0.012687911691748955,0.001973416804520401,0.0011679245225104473,0.0007701130563178127,0.00043734836484255976,0.00023244561726017425,0.1952127451977613,0.0607646200494629,0.012687911691748955,0.001973416804520401,0.0011679245225104473,0.0007701130563178127,0.00043734836484255976,0.00023244561726017425,0.2441202658824586,0.06881255608511938,0.013172144731846455,0.0019040051961376492,0.00115984740642327,0.0007698132318372516,0.000437346414060466,0.0002324458278341099,0.2108732229921902,0.0703789605591581,0.0165296965199364,0.0029572982172503216,0.0013565079571418587,0.0008628174955839742,0.00048692987808091726,0.00025857111700177776,0.2108732229921902,0.0703789605591581,0.0165296965199364,0.0029572982172503216,0.0013565079571418587,0.0008628174955839742,0.00048692987808091726,0.00025857111700177776,0.2581254211139232,0.07947195422850578,0.016674490267249494,0.002728614583287076,0.0013371492269948562,0.0008613312215943372,0.0004867655137214221,0.00025855071627112083,0.009601133185304669,0.0017601353811243507,0.00011945109103676559,8.238598517957185e-6,9.245281887602526e-7,1.2043445015337651e-7,1.6409139297108433e-8,1.514373506836942e-9,0.009601133185304669,0.0017601353811243507,0.00011945109103676559,8.238598517957185e-6,9.245281887602526e-7,1.2043445015337651e-7,1.6409139297108433e-8,1.514373506836942e-9,0.014259034695755545,0.0014577003576715288,9.814024075610835e-5,7.600521202279216e-6,9.044013070408656e-7,1.19537824767639e-7,1.636508852397325e-8,1.5119941887685077e-9
2.780029296875,0.19470507729112688,0.06055059220293066,0.012652021170239204,0.001954942684462677,0.0011666655269445463,0.0007701677175822111,0.0004373222846865013,0.00023237217015389204,0.19470507729112688,0.06055059220293066,0.012652021170239204,0.001954942684462677,0.0011666655269445463,0.0007701677175822111,0.0004373222846865013,0.00023237217015389204,0.24209921134817494,0.06841306160327755,0.013062500724678227,0.001877734393559193,0.001158773377212914,0.0007698750696225673,0.00043731618582930023,0.0002323722402704144,0.20994040436461125,0.06984439045282934,0.016268681047223087,0.0029014944548806172,0.0013529469183033403,0.0008626838925738234,0.0004868442561059994,0.00025844255864225025,0.20994040436461125,0.06984439045282934,0.016268681047223087,0.0029014944548806172,0.0013529469183033403,0.0008626838925738234,0.0004868442561059994,0.00025844255864225025,0.25744614288540396,0.07883178332522923,0.01640426028196315,0.002671128385074436,0.0013336544845525755,0.0008612017583546657,0.0004866809787227715,0.00025842238499700933,0.009056769571429282,0.001674802067357669,0.0001089277794423786,7.284725275371181e-6,8.110485352833517e-7,1.0597326487637409e-7,1.4367609918832384e-8,1.371575088728334e-9,0.009056769571429282,0.001674802067357669,0.0001089277794423786,7.284725275371181e-6,8.110485352833517e-7,1.0597326487637409e-7,1.4367609918832384e-8,1.371575088728334e-9,0.013894210942665283,0.0013862773883636696,8.865762399861831e-5,6.698431072287133e-6,7.93618739201015e-7,1.0519482882044224e-7,1.4329414292544151e-8,1.36951221777361e-9
2.7900390625,0.19205087668053028,0.059331859192023315,0.01259616708860052,0.001942212355834403,0.0011669284206363157,0.0007704559198265276,0.0004373481136620691,0.00023230505610807674,0.19205087668053028,0.059331859192023315,0.01259616708860052,0.001942212355834403,0.0011669284206363157,0.0007704559198265276,0.0004373481136620691,0.00023230505610807674,0.23884152175597229,0.06790507563597746,0.012915343198859473,0.001853781323483873,0.0011589010489402027,0.0007701801965458656,0.00043734425678648784,0.00023230508831535794,0.20832041096198692,0.06914709732526925,0.016022310600112694,0.0028478295143370825,0.001350319360830961,0.0008627764560819814,0.0004868147100575599,0.0002583213147816616,0.20832041096198692,0.06914709732526925,0.016022310600112694,0.0028478295143370825,0.001350319360830961,0.0008627764560819814,0.0004868147100575599,0.0002583213147816616,0.25621962525476577,0.07792840415371727,0.016143168775448753,0.002615969779496293,0.0013312253005888478,0.0008613166035814647,0.0004866548293906899,0.0002583016613150007,0.0082634367320605,0.001554282501113643,9.906555519912565e-5,6.446226402089553e-6,7.133018867709832e-7,9.298110249539028e-8,1.2573647074081115e-8,1.2513162797872232e-9,0.0082634367320605,0.001554282501113643,9.906555519912565e-5,6.446226402089553e-6,7.133018867709832e-7,9.298110249539028e-8,1.2573647074081115e-8,1.2513162797872232e-9,0.013332400333617671,0.001284776722622519,7.970590604163268e-5,5.879917279935444e-6,6.975961009562101e-7,9.230761760218552e-8,1.2540890325726842e-8,1.2495667247296526e-9
2.800048828125,0.19038133103113974,0.058759523289969195,0.012474030947289542,0.0019331325984525752,0.0011682485743985036,0.0007710415059887909,0.00043743697277963135,0.00023224582742553215,0.19038133103113974,0.058759523289969195,0.012474030947289542,0.0019331325984525752,0.0011682485743985036,0.0007710415059887909,0.00043743697277963135,0.00023224582742553215,0.23719743316298364,0.06734032469588637,0.012828737740443146,0.0018288220392658557,0.0011598460091994534,0.0007707488197322026,0.0004374321203663249,0.00023224584294921126,0.20764875005888347,0.0687644037380833,0.015795886525791464,0.002791840417400737,0.0013482674726780885,0.0008630791990019575,0.00048684101045936136,0.0002582100770095629,0.20764875005888347,0.0687644037380833,0.015795886525791464,0.002791840417400737,0.0013482674726780885,0.0008630791990019575,0.00048684101045936136,0.0002582100770095629,0.25568350199191253,0.07737754928805649,0.015896460659421158,0.002558607020649437,0.0013295311135521103,0.0008616608259124984,0.0004866869529793273,0.00025819124796250617,0.008018436888344234,0.0014763304901118097,8.907686505882316e-5,5.570145014988181e-6,6.195960457100019e-7,8.141173935952087e-8,1.1022676611565474e-8,1.152196237656524e-9,0.008018436888344234,0.0014763304901118097,8.907686505882316e-5,5.570145014988181e-6,6.195960457100019e-7,8.141173935952087e-8,1.1022676611565474e-8,1.152196237656524e-9,0.013117538403892078,0.0012183620579642122,7.07985263033664e-5,5.031416902693799e-6,6.057946677989213e-7,8.084928825651064e-8,1.099532687363195e-8,1.1507441505932833e-9
2.81005859375,0.18865602045564306,0.05874782466598785,0.012457662621788877,0.0019262481102880502,0.0011704397303566889,0.0007718804667340564,0.00043758507437488564,0.00023219492667150442,0.18865602045564306,0.05874782466598785,0.012457662621788877,0.0019262481102880502,0.0011704397303566889,0.0007718804667340564,0.00043758507437488564,0.00023219492667150442,0.23519879686884196,0.06655683190377568,0.012668610372592896,0.0018089661006492302,0.0011622348624544645,0.0007716138140205002,0.00043758083776245595,0.00023219491849930092,0.20707629691420643,0.0683305568402911,0.015594209020808932,0.0027441367813910824,0.0013468874028629322,0.0008635714445813388,0.00048692102928466537,0.00025811092743427324,0.20707629691420643,0.0683305568402911,0.015594209020808932,0.0027441367813910824,0.0013468874028629322,0.0008635714445813388,0.00048692102928466537,0.00025811092743427324,0.2552043056716195,0.07664961780963578,0.015669191430984872,0.002509965980526024,0.0013286386123207092,0.0008622142692370456,0.00048677527982024884,0.0002580932325187326,0.00786640354085261,0.0013615347764985917,7.873535732154925e-5,4.773259871277743e-6,5.388990180688096e-7,7.132955106354664e-8,9.71000210967003e-9,1.0723245935943771e-9,0.00786640354085261,0.0013615347764985917,7.873535732154925e-5,4.773259871277743e-6,5.388990180688096e-7,7.132955106354664e-8,9.71000210967003e-9,1.0723245935943771e-9,0.0129374437331486,0.0011192758584588757,6.184590152882517e-5,4.2966549044964974e-6,5.27731159332573e-7,7.088900608567617e-8,9.68806670114572e-9,1.0711421782447394e-9
2.82000732421875,0.18724802953529687,0.05875820083767485,0.012323228300752416,0.001921104806334304,0.0011738654641871191,0.0007729625584286261,0.00043778469573069233,0.000232153683150796,0.18724802953529687,0.05875820083767485,0.012323228300752416,0.001921104806334304,0.0011738654641871191,0.0007729625584286261,0.00043778469573069233,0.000232153683150796,0.23284637395873922,0.066012437582422,0.012582429570838492,0.0017914230356178343,0.001165632404310689,0.0007726922308697169,0.00043778046215156796,0.00023215369213444107,0.20660564956682315,0.06814149530785968,0.015421381358176516,0.00269980660504835,0.001345930339572892,0.0008642275976202548,0.000487050597004189,0.00025802571563100053,0.20660564956682315,0.06814149530785968,0.015421381358176516,0.00269980660504835,0.001345930339572892,0.0008642275976202548,0.000487050597004189,0.00025802571563100053,0.25478466554089313,0.07624069819481546,0.0154660513147764,0.0024650709592422067,0.0013283496057197417,0.0008629514745739838,0.0004869156441326108,0.00025800945327805546,0.0077954021020577085,0.0012878732443543698,6.85113271165095e-5,4.0056995241347706e-6,4.6536459778398784e-7,6.285239702704428e-8,8.627713589281838e-9,1.0098277977367777e-9,0.0077954021020577085,0.0012878732443543698,6.85113271165095e-5,4.0056995241347706e-6,4.6536459778398784e-7,6.285239702704428e-8,8.627713589281838e-9,1.0098277977367777e-9,0.012789135348715472,0.0010549459459040888,5.322022831847404e-5,3.625809348627531e-6,4.57819764973834e-7,6.25310465883591e-8,8.610843126375706e-9,1.0088872728584664e-9
2.83001708984375,0.18425830805980564,0.058393366557907535,0.01230209697914759,0.0019164350176093753,0.0011780942176051576,0.0007742428850652336,0.00043802989573803945,0.00023212098312354933,0.18425830805980564,0.058393366557907535,0.01230209697914759,0.0019164350176093753,0.0011780942176051576,0.0007742428850652336,0.00043802989573803945,0.00023212098312354933,0.22998325807914494,0.06577374713309642,0.012442322692480674,0.001776940876658662,0.0011697716176522065,0.0007739821619908913,0.0004380253572592693,0.0002321209022834456,0.20596825254321577,0.06801340430007963,0.015280630602706315,0.0026591066665317895,0.0013453859027440457,0.0008650189098993122,0.0004872239342037342,0.000257953981208329,0.20596825254321577,0.06801340430007963,0.015280630602706315,0.0026591066665317895,0.0013453859027440457,0.0008650189098993122,0.0004872239342037342,0.000257953981208329,0.25412774021554785,0.07575673494061758,0.015291179667394555,0.002424256765963744,0.0013285884765527715,0.0008638435172532942,0.00048710221407921567,0.0002579394575613599,0.007835732049897709,0.0011873969277779973,5.9324449331021944e-5,3.3485367207336165e-6,4.0897408461416986e-7,5.606327593263324e-8,7.761871633294302e-9,9.615988507928515e-10,0.007835732049897709,0.0011873969277779973,5.9324449331021944e-5,3.3485367207336165e-6,4.0897408461416986e-7,5.606327593263324e-8,7.761871633294302e-9,9.615988507928515e-10,0.012588987589531916,0.0009663044723104538,4.556530131169861e-5,3.0683912544342348e-6,4.0499837211252e-7,5.5840577982805755e-8,7.74929898863317e-9,9.608674937047984e-10
2.84002685546875,0.18206282139903224,0.05753080365098131,0.01220565634767209,0.001918292333326346,0.0011833883867421527,0.000775710077430399,0.00043831392592936044,0.00023209665945292501,0.18206282139903224,0.05753080365098131,0.01220565634767209,0.001918292333326346,0.0011833883867421527,0.000775710077430399,0.00043831392592936044,0.00023209665945292501,0.22835936966983766,0.06523507685560072,0.012355278355188466,0.0017674466538205261,0.001175122892474065,0.000775447213212033,0.0004383089886847727,0.0002320966221208389,0.2057945474347782,0.06806950369109765,0.015157105516644877,0.0026187882549092464,0.001345102563285572,0.0008659165286903775,0.0004874343907758338,0.00025789606281923595,0.2057945474347782,0.06806950369109765,0.015157105516644877,0.0026187882549092464,0.001345102563285572,0.0008659165286903775,0.0004874343907758338,0.00025789606281923595,0.2538887005369937,0.07544008725017941,0.01512338839305374,0.002384420543735327,0.001329275973067087,0.000864860895586169,0.0004873282163528229,0.000257883556770547,0.007915179226461712,0.0011072676277023921,5.091375714385751e-5,2.8434207315649533e-6,3.663601063698707e-7,5.094917447729692e-8,7.092067670846496e-9,9.256948672769209e-10,0.007915179226461712,0.0011072676277023921,5.091375714385751e-5,2.8434207315649533e-6,3.663601063698707e-7,5.094917447729692e-8,7.092067670846496e-9,9.256948672769209e-10,0.012540750895980883,0.0008946606426980268,3.848227409840977e-5,2.6316035686755864e-6,3.6528051671117756e-7,5.079901593422435e-8,7.0828473668365556e-9,9.251401053764512e-10
2.85003662109375,0.1801118832781553,0.056991268602281105,0.01213825472817394,0.0019219987214480023,0.0011891722824003282,0.0007773241008607902,0.00043863443023573997,0.00023208053351906168,0.1801118832781553,0.056991268602281105,0.01213825472817394,0.0019219987214480023,0.0011891722824003282,0.0007773241008607902,0.00043863443023573997,0.00023208053351906168,0.22818824824302036,0.06482987287099068,0.012250507823770853,0.0017604133223544968,0.0011808709733344522,0.0007770678639411803,0.000438629922008098,0.00023208059807001985,0.2057090038584631,0.06820361828167344,0.01509315375601592,0.0025864027228352775,0.0013450350648066469,0.0008668942333255387,0.0004876751047823327,0.00025785092659719806,0.2057090038584631,0.06820361828167344,0.01509315375601592,0.0025864027228352775,0.0013450350648066469,0.0008668942333255387,0.0004876751047823327,0.00025785092659719806,0.25370581138765813,0.07532534034826324,0.015021461925269874,0.002353090421926565,0.0013302638946938634,0.000865976000560402,0.00048758657732893236,0.00025784068740477217,0.008015469646007356,0.001068898789769187,4.657440766805904e-5,2.6023849506433314e-6,3.415996331024285e-7,4.7397782619655875e-8,6.593693809415935e-9,8.998698849616962e-10,0.008015469646007356,0.001068898789769187,4.657440766805904e-5,2.6023849506433314e-6,3.415996331024285e-7,4.7397782619655875e-8,6.593693809415935e-9,8.998698849616962e-10,0.012529405805340893,0.0008597756091801307,3.463285209021878e-5,2.3979737181810316e-6,3.4184403332483366e-7,4.730381056143148e-8,6.586998157784588e-9,8.99468439435453e-10
2.86004638671875,0.17860165019372073,0.05689271680955514,0.01210386850822606,0.0019263578747788037,0.0011958430254666401,0.0007790703355353588,0.0004389797404339701,0.0002320704328819249,0.17860165019372073,0.05689271680955514,0.01210386850822606,0.0019263578747788037,0.0011958430254666401,0.0007790703355353588,0.0004389797404339701,0.0002320704328819249,0.22732127892964624,0.06431125344323642,0.012180170087313964,0.0017583692579647978,0.001187616864473135,0.0007788226076293281,0.0004389764974863698,0.00023207044162491713,0.20576619570798413,0.06853524717448066,0.015064480175098123,0.0025583046851993343,0.0013451263679754286,0.0008679297622994695,0.00048793936059506743,0.00025781678558006493,0.20576619570798413,0.06853524717448066,0.015064480175098123,0.0025583046851993343,0.0013451263679754286,0.0008679297622994695,0.00048793936059506743,0.00025781678558006493,0.25349136345808965,0.07529728353939515,0.014955476355026073,0.0023266746873968616,0.0013315838458343495,0.0008671642849940919,0.00048787027393809975,0.00025780902252932586,0.008243745315918646,0.0010361882265286096,4.4467535100029465e-5,2.5209598851585037e-6,3.297061127021513e-7,4.5235783095570756e-8,6.241675317651036e-9,8.82179484339197e-10,0.008243745315918646,0.0010361882265286096,4.4467535100029465e-5,2.5209598851585037e-6,3.297061127021513e-7,4.5235783095570756e-8,6.241675317651036e-9,8.82179484339197e-10,0.012619020116177137,0.0008291165110847802,3.250775889270929e-5,2.2869408017718026e-6,3.2979786420586615e-7,4.5195910787697284e-8,6.236972083225364e-9,8.819048636403189e-10
2.87005615234375,0.17800229538935186,0.056795146160973094,0.012034224440021477,0.0019343836693559218,0.001202746882953422,0.0007809112276190642,0.0004393460972432826,0.0002320659710780113,0.17800229538935186,0.056795146160973094,0.012034224440021477,0.0019343836693559218,0.001202746882953422,0.0007809112276190642,0.0004393460972432826,0.0002320659710780113,0.22549360404802654,0.06422956386697884,0.012120327021026686,0.0017601394039045762,0.001194478665743283,0.0007806502628605447,0.0004393425375892778,0.00023206598700553069,0.2058883447191671,0.068832235369073,0.015069874931687,0.002534741668683266,0.0013453487770966434,0.0008690047749979412,0.00048822066606859685,0.0002577911998307816,0.2058883447191671,0.068832235369073,0.015069874931687,0.002534741668683266,0.0013453487770966434,0.0008690047749979412,0.00048822066606859685,0.0002577911998307816,0.25344944172677647,0.07537155056947181,0.014925759824752825,0.0023054324518995604,0.0013330698592649338,0.000868404279191605,0.0004881724184492894,0.0002577860726095647,0.00836495380311959,0.0010301710963066361,4.397155226519512e-5,2.52133695270069e-6,3.27829715943811e-7,4.4271204576466145e-8,6.014030481325935e-9,8.710149438717353e-10,0.00836495380311959,0.0010301710963066361,4.397155226519512e-5,2.52133695270069e-6,3.27829715943811e-7,4.4271204576466145e-8,6.014030481325935e-9,8.710149438717353e-10,0.01271779622061115,0.0008227991309475002,3.170444826821982e-5,2.2511055889942886e-6,3.2685814925679626e-7,4.428882943699784e-8,6.011068180812113e-9,8.708474308375187e-10
2.8800048828125,0.1776297074116153,0.056729535527738975,0.011996409839099437,0.0019440184885235767,0.0012103773311750994,0.0007828008844889478,0.00043972244919810816,0.00023206442266560033,0.1776297074116153,0.056729535527738975,0.011996409839099437,0.0019440184885235767,0.0012103773311750994,0.0007828008844889478,0.00043972244919810816,0.00023206442266560033,0.2247730047407172,0.06398556477313405,0.012065374637652932,0.0017658723280849964,0.0012021265644720455,0.0007825647347700372,0.0004397182995021152,0.00023206453836319485,0.20605879561090473,0.06936988584359416,0.015107293890822408,0.0025144038661444974,0.0013457331359386635,0.0008701041938078144,0.0004885090922145792,0.00025777132970560175,0.20605879561090473,0.06936988584359416,0.015107293890822408,0.0025144038661444974,0.0013457331359386635,0.0008701041938078144,0.0004885090922145792,0.00025777132970560175,0.2534436486257123,0.07561301446601291,0.014931682072599177,0.002288365134293478,0.001334851272947844,0.0008696771580416532,0.0004884823479531893,0.0002577689235215549,0.008492320442119932,0.0010405808556173662,4.4341572778952714e-5,2.539628086603968e-6,3.312913121759406e-7,4.4315087461856025e-8,5.895305052499478e-9,8.652524185001134e-10,0.008492320442119932,0.0010405808556173662,4.4341572778952714e-5,2.539628086603968e-6,3.312913121759406e-7,4.4315087461856025e-8,5.895305052499478e-9,8.652524185001134e-10,0.012849187630659443,0.0008315842638897641,3.174622048860176e-5,2.25031266513237e-6,3.2911665466493474e-7,4.4385848251273e-8,5.8939781356348e-9,8.651854516805261e-10
2.8900146484375,0.17688343398574163,0.05643958482747008,0.011971819193738183,0.001954680422863579,0.0012178582682235838,0.0007847482679466911,0.0004401100450303855,0.0002320641900657048,0.17688343398574163,0.05643958482747008,0.011971819193738183,0.001954680422863579,0.0012178582682235838,0.0007847482679466911,0.0004401100450303855,0.0002320641900657048,0.2233997403140615,0.0637962790763283,0.012039779553372099,0.0017748089676388281,0.0012096488087961139,0.0007844935671170053,0.0004401051877884751,0.00023206427420646958,0.2062677242576912,0.06977650905352649,0.015174080518801387,0.002501341223284228,0.0013462731419351722,0.0008712155744145664,0.0004888055927501935,0.00025775366321184866,0.2062677242576912,0.06977650905352649,0.015174080518801387,0.002501341223284228,0.0013462731419351722,0.0008712155744145664,0.0004888055927501935,0.00025775366321184866,0.25346862039895424,0.07585334464748385,0.014971783301380208,0.0022788807883575048,0.001336758982954226,0.0008709663893654387,0.0004888010437720236,0.00025775403387577996,0.008629477147638294,0.0010570074392260054,4.496516723214422e-5,2.542381561211916e-6,3.3670455503162556e-7,4.518453782678015e-8,5.873335473569805e-9,8.641628867370357e-10,0.008629477147638294,0.0010570074392260054,4.496516723214422e-5,2.542381561211916e-6,3.3670455503162556e-7,4.518453782678015e-8,5.873335473569805e-9,8.641628867370357e-10,0.013009534194899721,0.0008470492214903422,3.2224633153265584e-5,2.2606416426815783e-6,3.339441990845e-7,4.5290747251046074e-8,5.873648031614993e-9,8.641907679947811e-10
2.9000244140625,0.17532752196813906,0.05589958566042788,0.011936458801873401,0.001966426273717868,0.0012258062424024734,0.0007866591702134961,0.00044049586922187075,0.00023206340222228238,0.17532752196813906,0.05589958566042788,0.011936458801873401,0.001966426273717868,0.0012258062424024734,0.0007866591702134961,0.00044049586922187075,0.00023206340222228238,0.22307178811865622,0.06365838581292721,0.012020143993186972,0.001785203520007657,0.0012177194528680607,0.0007864180880542745,0.00044049095052518827,0.00023206333327182514,0.20676859480005638,0.07043672074278601,0.01526721371892592,0.002493803531732879,0.0013470709008008804,0.0008723285911955011,0.000489100502808593,0.00025773491607358073,0.20676859480005638,0.07043672074278601,0.01526721371892592,0.002493803531732879,0.0013470709008008804,0.0008723285911955011,0.000489100502808593,0.00025773491607358073,0.25359271134160005,0.07631824199005371,0.01504395829114229,0.00227542879529536,0.00133899803083968,0.0008722574466241224,0.0004891180561528051,0.00025773803750379654,0.008947026214527818,0.001089613076926813,4.5494071296634146e-5,2.5362315897698154e-6,3.433088983990452e-7,4.670746578903646e-8,5.948442353618763e-9,8.676963803133673e-10,0.008947026214527818,0.001089613076926813,4.5494071296634146e-5,2.5362315897698154e-6,3.433088983990452e-7,4.670746578903646e-8,5.948442353618763e-9,8.676963803133673e-10,0.013399962726005023,0.0008797709462530316,3.286674799294062e-5,2.276445915426432e-6,3.4072657511449347e-7,4.6825714613202005e-8,5.950398242860927e-9,8.678122319934012e-10
2.9100341796875,0.1745197535855686,0.05563363850626661,0.011903884313304048,0.001978790761588817,0.001233523341100029,0.0007885772269588209,0.00044087171426340327,0.00023206028674826258,0.1745197535855686,0.05563363850626661,0.011903884313304048,0.001978790761588817,0.001233523341100029,0.0007885772269588209,0.00044087171426340327,0.00023206028674826258,0.22290121218928804,0.06359487930008556,0.012016938488176677,0.0018002655208941367,0.001225408401177263,0.0007883275438185177,0.00044086740482450005,0.00023206041219906896,0.20704898879011943,0.07089877955681594,0.015383551502246991,0.002492131155910769,0.0013481017816623685,0.0008734342875183433,0.0004893877467280898,0.00025771174169359764,0.20704898879011943,0.07089877955681594,0.015383551502246991,0.002492131155910769,0.0013481017816623685,0.0008734342875183433,0.0004893877467280898,0.00025771174169359764,0.2536853484207059,0.07668873669355906,0.015145670779851106,0.0022782655807383223,0.0013413746821647134,0.0008735372261918053,0.0004894267982828802,0.0002577175235402445,0.009130268923825414,0.001113359919525729,4.584055239214958e-5,2.539198932155113e-6,3.508887530550292e-7,4.8747596227496266e-8,6.126380699019358e-9,8.762491352901972e-10,0.009130268923825414,0.001113359919525729,4.584055239214958e-5,2.539198932155113e-6,3.508887530550292e-7,4.8747596227496266e-8,6.126380699019358e-9,8.762491352901972e-10,0.013621177303830407,0.0009052190349360947,3.3534587579065814e-5,2.3030666625658134e-6,3.4904254518579067e-7,4.886337917020826e-8,6.130024728914039e-9,8.764674274223289e-10
2.9200439453125,0.17435102634504113,0.055856753280423894,0.011882983833074812,0.001995020245219246,0.0012413736677094709,0.0007904027485111468,0.0004412300088399727,0.00023205251338725651,0.17435102634504113,0.055856753280423894,0.011882983833074812,0.001995020245219246,0.0012413736677094709,0.0007904027485111468,0.0004412300088399727,0.00023205251338725651,0.22411131627031747,0.06369816500607589,0.012040341407880262,0.0018177685565525768,0.0012332797924836788,0.0007901564341973408,0.00044122594543228997,0.00023205258118017143,0.20734521237992873,0.07160812614059503,0.015549509911776036,0.0024974257846429454,0.0013495213169797192,0.0008745238401424631,0.0004896613237066001,0.0002576810715052777,0.20734521237992873,0.07160812614059503,0.015549509911776036,0.0024974257846429454,0.0013495213169797192,0.0008745238401424631,0.0004896613237066001,0.0002576810715052777,0.2537962649840869,0.07732013095884785,0.015302839367070203,0.0022888974380220342,0.0013441468121471935,0.0008747929857515727,0.0004897207974151094,0.0002576893638429965,0.009327746492123503,0.0011474134164356586,4.613389190173688e-5,2.5725243848200163e-6,3.616567320595063e-7,5.124633908584317e-8,6.419995587720881e-9,8.907651211866845e-10,0.009327746492123503,0.0011474134164356586,4.613389190173688e-5,2.5725243848200163e-6,3.616567320595063e-7,5.124633908584317e-8,6.419995587720881e-9,8.907651211866845e-10,0.013854167571029363,0.0009449163195055024,3.4317117682690785e-5,2.3552787178241765e-6,3.6085300424932796e-7,5.136326016057338e-8,6.425470190313934e-9,8.91105787447579e-10
2.9300537109375,0.17518497797673266,0.05610253807815073,0.011860661040427782,0.002006834852753712,0.001248627690533044,0.000792162190399393,0.00044156317771938474,0.00023203921739831638,0.17518497797673266,0.05610253807815073,0.011860661040427782,0.002006834852753712,0.001248627690533044,0.000792162190399393,0.00044156317771938474,0.00023203921739831638,0.22443725154240815,0.0636544882994085,0.012061420048465573,0.0018373334219220635,0.001240655274116719,0.0007919193823104634,0.0004415589342586809,0.00023203921767511168,0.207985449906988,0.07232224181682699,0.015706534723346766,0.0025089722517753657,0.0013512338093013148,0.0008755871013280761,0.0004899152567855011,0.000257640300019324,0.207985449906988,0.07232224181682699,0.015706534723346766,0.0025089722517753657,0.0013512338093013148,0.0008755871013280761,0.0004899152567855011,0.000257640300019324,0.2540756762186732,0.07802572793566992,0.015459836479494967,0.0023055346311415966,0.0013470628849507934,0.0008760110994766799,0.0004899936641155244,0.00025765090112479723,0.009746268793307675,0.0011756412710420307,4.643195184408512e-5,2.640448646212532e-6,3.762835069072094e-7,5.425641851021064e-8,6.8481024825355446e-9,9.126720624503766e-10,0.009746268793307675,0.0011756412710420307,4.643195184408512e-5,2.640448646212532e-6,3.762835069072094e-7,5.425641851021064e-8,6.8481024825355446e-9,9.126720624503766e-10,0.014341646540281486,0.0009830064684740142,3.4972244688743656e-5,2.433106352401944e-6,3.7651989708548954e-7,5.439346880157808e-8,6.855794770478184e-9,9.131562951752948e-10
2.94000244140625,0.17447016982199146,0.056086229111477835,0.011866224688135071,0.002021085308730398,0.0012559267903465823,0.000793793640546262,0.00044186800810207553,0.00023201829690336858,0.17447016982199146,0.056086229111477835,0.011866224688135071,0.002021085308730398,0.0012559267903465823,0.000793793640546262,0.00044186800810207553,0.00023201829690336858,0.22517044781616435,0.06382635075859866,0.012088409318836849,0.0018588338508079274,0.00124797302933547,0.0007935468515587802,0.00044186359711886615,0.00023201823149798142,0.20833415814992579,0.0727955555032619,0.015878062720034315,0.0025270603065481404,0.0013534360722304453,0.0008766115261947461,0.0004901435151309825,0.0002575878012700201,0.20833415814992579,0.0727955555032619,0.015878062720034315,0.0025270603065481404,0.0013534360722304453,0.0008766115261947461,0.0004901435151309825,0.0002575878012700201,0.2542494646890234,0.07852942117386347,0.015637714085657832,0.00232884644167063,0.0013504159748767726,0.0008771761803484421,0.000490239027066874,0.0002576004559374229,0.009955037432637398,0.0011898288999380472,4.688080921493146e-5,2.749212525482451e-6,3.98064405324413e-7,5.794372254488367e-8,7.433777921369061e-9,9.435452308794954e-10,0.009955037432637398,0.0011898288999380472,4.688080921493146e-5,2.749212525482451e-6,3.98064405324413e-7,5.794372254488367e-8,7.433777921369061e-9,9.435452308794954e-10,0.01459067062782366,0.001006280526252747,3.566973263057536e-5,2.5484268731404283e-6,3.993808517506563e-7,5.812502048168868e-8,7.44436459054712e-9,9.44189313612081e-10
2.95001220703125,0.17649262372754,0.05607793210617292,0.011879349555284337,0.002036276309038607,0.0012624200925484986,0.000795294280846351,0.0004421356793764831,0.0002319891452126161,0.17649262372754,0.05607793210617292,0.011879349555284337,0.002036276309038607,0.0012624200925484986,0.000795294280846351,0.0004421356793764831,0.0002319891452126161,0.22481363346489147,0.06419385811819087,0.012176166773883425,0.0018812697209714638,0.0012545132845442478,0.0007950351299861179,0.00044213185491947935,0.0002319890783111669,0.2087074373016444,0.07349762921294922,0.016062176845332978,0.0025516914324378785,0.0013559230240364842,0.000877581899925273,0.0004903399960010601,0.00025752168010517875,0.2087074373016444,0.07349762921294922,0.016062176845332978,0.0025516914324378785,0.0013559230240364842,0.000877581899925273,0.0004903399960010601,0.00025752168010517875,0.2544521217809385,0.07932551908615994,0.015834132277292003,0.0023587530235432193,0.0013538740834195169,0.0008782709095881014,0.0004904505217223437,0.0002575361282229933,0.010155623196242088,0.0012034613243915805,4.7514372345360605e-5,2.903290541329187e-6,4.2660198580986056e-7,6.255700567876654e-8,8.201773682313873e-9,9.858814000761121e-10,0.010155623196242088,0.0012034613243915805,4.7514372345360605e-5,2.903290541329187e-6,4.2660198580986056e-7,6.255700567876654e-8,8.201773682313873e-9,9.858814000761121e-10,0.01484066760581236,0.0010372444549457936,3.645495269689562e-5,2.7098610557699474e-6,4.2897786423840664e-7,6.280276938562717e-8,8.216138996541037e-9,9.86721522641041e-10
2.96002197265625,0.17695828862308363,0.055630284486480566,0.01186793978472534,0.002052158902291623,0.0012686256329763094,0.0007966159777077152,0.00044236144824543947,0.00023195115856552203,0.17695828862308363,0.055630284486480566,0.01186793978472534,0.002052158902291623,0.0012686256329763094,0.0007966159777077152,0.00044236144824543947,0.00023195115856552203,0.2253462120783794,0.06435212819188273,0.01223489664060334,0.0019100511763221531,0.0012608627726067667,0.0007963512423794614,0.00044235691523925925,0.00023195108600482443,0.20911084714518352,0.0739602517163008,0.016257385487811228,0.0025861885169687366,0.0013589261917766314,0.0008784808106853778,0.0004904987011658213,0.0002574417638705038,0.20911084714518352,0.0739602517163008,0.016257385487811228,0.0025861885169687366,0.0013589261917766314,0.0008784808106853778,0.0004904987011658213,0.0002574417638705038,0.25469031709612094,0.07987919145741289,0.016047051542366065,0.002399030763863203,0.00135775334477118,0.000879276505404534,0.0004906219722846469,0.0002574577134895949,0.010344162776883277,0.0012077912081598077,4.833157172329342e-5,3.133442077496109e-6,4.665272851176802e-7,6.838409127145188e-8,9.175344656986711e-9,1.041840063282448e-9,0.010344162776883277,0.0012077912081598077,4.833157172329342e-5,3.133442077496109e-6,4.665272851176802e-7,6.838409127145188e-8,9.175344656986711e-9,1.041840063282448e-9,0.015090972283930451,0.0010553141419305054,3.738252001964474e-5,2.952347639204409e-6,4.701221650283289e-7,6.870749704525228e-8,9.194369800381406e-9,1.0429138929076083e-9
2.97003173828125,0.17747890931461408,0.055624839019974545,0.011941984730645989,0.002067924774728093,0.0012738675426590756,0.0007977405180640797,0.00044253861491167493,0.00023190384996152954,0.17747890931461408,0.055624839019974545,0.011941984730645989,0.002067924774728093,0.0012738675426590756,0.0007977405180640797,0.00044253861491167493,0.00023190384996152954,0.22640953805070868,0.06451468515786249,0.012334635071158352,0.001937639252653813,0.001266277572690839,0.0007974849461189818,0.0004425342999738877,0.0002319038073129879,0.21003668976528342,0.07464853265074557,0.016462587974391315,0.0026240032924432755,0.0013621234996390617,0.0008792895193305217,0.0004906142021050848,0.00025734842577715574,0.21003668976528342,0.07464853265074557,0.016462587974391315,0.0026240032924432755,0.0013621234996390617,0.0008792895193305217,0.0004906142021050848,0.00025734842577715574,0.25530992564777866,0.08073928132490807,0.016274736092892827,0.002442019049099877,0.0013616419313483015,0.000880173520867192,0.0004907478628606645,0.0002573655777570883,0.010686360218813872,0.0012088381752615584,4.933838936117946e-5,3.4088198913614075e-6,5.157034625659311e-7,7.57134015228229e-8,1.0373277188652692e-8,1.1137938910821815e-9,0.010686360218813872,0.0012088381752615584,4.933838936117946e-5,3.4088198913614075e-6,5.157034625659311e-7,7.57134015228229e-8,1.0373277188652692e-8,1.1137938910821815e-9,0.015599972322095399,0.001079392707190232,3.852325224016872e-5,3.2439016586316183e-6,5.206109068857895e-7,7.612198565616482e-8,1.0397510906627951e-8,1.1151216345118327e-9
2.98004150390625,0.17763149909371082,0.05605085916607094,0.011923249210782834,0.002082253736604999,0.001278704844716876,0.0007986601002136688,0.00044266391575168015,0.00023184784092422333,0.17763149909371082,0.05605085916607094,0.011923249210782834,0.002082253736604999,0.001278704844716876,0.0007986601002136688,0.00044266391575168015,0.00023184784092422333,0.22615243459064233,0.06502551150562479,0.01242130446687911,0.0019670080400050775,0.001271153736086747,0.0007984237990057452,0.0004426586829932737,0.0002318479018387922,0.21057827217226274,0.07510624681823157,0.016677017476520145,0.002667589192147417,0.0013657776181171376,0.0008799888914246523,0.000490682318689874,0.00025724285124233733,0.21057827217226274,0.07510624681823157,0.016677017476520145,0.002667589192147417,0.0013657776181171376,0.0008799888914246523,0.000490682318689874,0.00025724285124233733,0.2557157728938224,0.08133068247256392,0.016515724208055124,0.0024906519066396717,0.0013658699950889223,0.000880942677545564,0.0004908240152507177,0.00025726090921833423,0.010851751407330362,0.0012073228021259688,5.058331450649165e-5,3.7602149601459964e-6,5.807847609946221e-7,8.48080254633805e-8,1.180812386507687e-8,1.2040469793443423e-9,0.010851751407330362,0.0012073228021259688,5.058331450649165e-5,3.7602149601459964e-6,5.807847609946221e-7,8.48080254633805e-8,1.180812386507687e-8,1.2040469793443423e-9,0.01587013769122693,0.0010942629736242697,3.9970293160214256e-5,3.6158350115581848e-6,5.872437324643351e-7,8.530628506216508e-8,1.1837687511469716e-8,1.2056572444811549e-9
2.99005126953125,0.17805398228474079,0.0569495974651921,0.012052564022446638,0.0020968006596732004,0.001282503444252125,0.0007993626506341314,0.000442729471253437,0.0002317835566461134,0.17805398228474079,0.0569495974651921,0.012052564022446638,0.0020968006596732004,0.001282503444252125,0.0007993626506341314,0.000442729471253437,0.0002317835566461134,0.226284234322811,0.0657789613589252,0.012547817927824912,0.001996202686288781,0.0012749860286648327,0.0007991112572547595,0.000442725378962794,0.00023178366052269958,0.2111898146490545,0.07579681326905074,0.016900170491652457,0.002716496949594874,0.0013694733302006157,0.0008805602112036019,0.000490700712942662,0.0002571269794339089,0.2111898146490545,0.07579681326905074,0.016900170491652457,0.002716496949594874,0.0013694733302006157,0.0008805602112036019,0.000490700712942662,0.0002571269794339089,0.25620661577429993,0.08224332085037354,0.01676877579265073,0.0025444372831282154,0.001369969943310144,0.0008815655741078222,0.0004908481650643308,0.00025714565798321307,0.011028541060173041,0.0012044697902829273,5.2173092434531746e-5,4.201477430614509e-6,6.570805656156894e-7,9.58896496632556e-8,1.3486532418700764e-8,1.3146323038134686e-9,0.011028541060173041,0.0012044697902829273,5.2173092434531746e-5,4.201477430614509e-6,6.570805656156894e-7,9.58896496632556e-8,1.3486532418700764e-8,1.3146323038134686e-9,0.016164024463940784,0.0011166809728807084,4.184097474302129e-5,4.08078132592486e-6,6.651590464528376e-7,9.648064727045473e-8,1.3521360726985325e-8,1.3165450565876059e-9


==> plot_results_csv/DFRG_bump_1D_100_p_1_q_11_T_50-0.csv <==
x,t_0.0,t_1.0,t_5.0,t_10.0,t_50.0
0,0.010000000013749065,0.010000001,0.010000581478376753,0.009986067,0.010318318753520062
0.001,0.010000000016111543,0.010000000982008362,0.010000299110010921,0.009987423,0.010300685425824683
0.002,0.01,0.010000000875224834,0.010000016741645088,0.00998878,0.010283052098129304
0.003,0.010000000020836494,0.010000000768441302,0.009999734,0.009990136,0.010265418770433922
0.004,0.010000000023198972,0.010000000661657776,0.009999452,0.009991492,0.010247785442738543
0.005,0.010000000025561447,0.010000000554874246,0.00999917,0.009992849,0.010230152115043162
0.006,0.010000000027923926,0.010000000448090716,0.009998887,0.009994205,0.010212518787347783
0.007,0.01,0.010000000341307188,0.009998605,0.009995561,0.010194885459652402
0.008,0.010000000032648879,0.01,0.009998323,0.009996918,0.010177252131957025
0.009,0.010000000035011355,0.01,0.00999804,0.009998274,0.010159618804261642
0.01,0.010000000037373832,0.01,0.009997669,0.009998842,0.010155690097003069
0.011,0.01,0.01,0.009997447,0.010000361362497507,0.010127651665751906
0.012,0.010000000050217587,0.01,0.009997225,0.010001880230614244,0.010099613234500744
0.013,0.010000000056639466,0.009999999,0.009997003,0.010003399,0.010071575
0.014,0.010000000063061343,0.009999999,0.009996781,0.010004917966847715,0.010043536371998417
0.015,0.01,0.009999999,0.009996559,0.010006436834964452,0.010015497940747253
0.016,0.010000000075905097,0.009999999,0.009996337,0.010007956,0.00998746
0.017,0.010000000082326975,0.009999999,0.009996115,0.010009474571197927,0.009959421
0.018,0.010000000088748854,0.009999999,0.009995893,0.010010993439314664,0.009931383
0.019,0.010000000095170731,0.009999999,0.009995671,0.010012512,0.009903344
0.02,0.010000000101592608,0.009999998,0.009995127,0.010012608701156571,0.009879983
0.021,0.010000000119049082,0.009999998,0.009995007,0.010014849276302891,0.009846409
0.022,0.010000000136505555,0.009999998,0.009994886,0.010017089851449213,0.009812834
0.023,0.010000000153962027,0.009999998,0.009994766,0.010019330426595533,0.00977926
0.024,0.010000000171418501,0.009999999,0.009994646,0.010021571001741853,0.009745686
0.025,0.010000000188874975,0.009999999,0.009994525,0.010023811576888175,0.009712111
0.026,0.010000000206331449,0.009999999,0.009994405,0.010026052152034497,0.009678537
0.027,0.010000000223787922,0.009999999,0.009994285,0.010028292727180817,0.009644962
0.028,0.010000000241244394,0.009999999,0.009994164,0.010030533302327137,0.009611388
0.029,0.010000000258700868,0.01,0.009994044,0.010032773877473459,0.009577814
0.03,0.010000000276157342,0.01,0.009993924,0.010035014452619779,0.009544239
0.031,0.010000000323608956,0.009999999,0.009993202,0.010037397823384281,0.009505168
0.032,0.01,0.010000000270160375,0.009993456,0.010040334393934692,0.009471852
0.033,0.010000000418512185,0.010000001411782363,0.009993711,0.010043270964485101,0.009438536
0.034,0.010000000465963797,0.010000002553404351,0.009993966,0.010046208,0.009405219
0.035,0.010000000513415413,0.010000003695026339,0.00999422,0.010049144,0.009371903
0.036,0.010000000560867025,0.010000004836648327,0.009994475,0.010052080676136329,0.009338586
0.037,0.010000001,0.010000005978270316,0.009994729,0.010055017,0.00930527
0.038,0.010000000655770254,0.010000007119892303,0.009994984,0.010057953817237147,0.009271954
0.039,0.010000000703221868,0.010000008261514292,0.009995239,0.010060890387787558,0.009238637
0.04,0.010000000750673482,0.010000011126366068,0.009993744,0.010066357672763091,0.009187946
0.041,0.010000000879660341,0.010000012813555819,0.009994835,0.010068815294074076,0.009161441
0.042,0.010000001008647202,0.010000014500745568,0.009995926,0.010071272915385064,0.009134936
0.043,0.010000001137634062,0.010000016187935319,0.009997017,0.010073730536696048,0.009108432
0.044,0.010000001266620921,0.010000018,0.009998107,0.010076188158007034,0.009081927
0.045,0.010000001395607782,0.01000002,0.009999198,0.010078646,0.009055422
0.046,0.010000001524594643,0.010000021249504571,0.010000288830321499,0.010081103400629007,0.009028918
0.047,0.010000001653581503,0.010000022936694322,0.01000138,0.010083561021939993,0.009002413
0.048,0.010000001782568362,0.010000024623884073,0.010002470277800421,0.010086018643250977,0.008975908
0.049,0.010000001911555223,0.010000026311073822,0.010003561001539882,0.010088476264561965,0.008949404
0.05,0.010000002040542083,0.010000047,0.010002853037961806,0.010098662298871647,0.008892732
0.051,0.010000002391164718,0.010000042778157407,0.010005083917411924,0.010098111906236707,0.008880334
0.052,0.010000002741787355,0.010000039017156376,0.010007314796862041,0.010097561513601767,0.008867937
0.053,0.010000003,0.010000035256155343,0.010009545676312159,0.010097011120966826,0.00885554
0.054,0.010000003443032625,0.010000031,0.010011776555762276,0.010096460728331886,0.008843143
0.055,0.010000003793655263,0.010000027734153278,0.010014007435212396,0.010095910335696946,0.008830746
0.056,0.010000004144277898,0.010000023973152247,0.010016238314662513,0.010095359943062005,0.008818348
0.057,0.010000004494900535,0.010000020212151213,0.010018469,0.010094809550427065,0.008805951
0.058,0.010000005,0.010000016,0.010020700073562748,0.010094259157792124,0.008793554
0.059,0.010000005196145806,0.010000012690149149,0.010022930953012864,0.010093708765157184,0.008781157
0.06,0.010000005546768442,0.010000008929148116,0.010025161832462983,0.010093158372522244,0.008768759
0.061,0.010000006,0.010000025755668171,0.010028142339354784,0.010099792808403873,0.008734288
0.062,0.010000007452950696,0.010000003,0.010031017831697355,0.010092789481963339,0.008744171
0.063,0.010000008406041826,0.00999998,0.010033893324039924,0.010085786155522802,0.008754054
0.064,0.010000009359132953,0.009999957,0.010036769,0.010078782829082266,0.008763937
0.065,0.01000001,0.009999934,0.010039644308725061,0.01007178,0.00877382
0.066,0.010000011265315207,0.009999912,0.01004252,0.010064776176201193,0.008783703
0.067,0.010000012218406334,0.009999889,0.010045395293410201,0.010057772849760657,0.008793587
0.068,0.010000013171497462,0.009999866,0.010048271,0.010050769523320123,0.00880347
0.069,0.010000014124588591,0.009999843,0.010051146278095339,0.010043766196879585,0.008813353
0.07,0.010000015077679718,0.009999808,0.010059001773001158,0.01005403,0.00876273
0.071,0.010000017668449919,0.009999769,0.010060501152426779,0.010037545298520287,0.008804278
0.072,0.01000002,0.009999729,0.010062000531852402,0.010021060286996694,0.008845826
0.073,0.010000022849990318,0.00999969,0.010063499911278024,0.010004575275473099,0.008887374
0.074,0.010000025440760518,0.009999651,0.010064999290703643,0.00998809,0.008928922
0.075,0.010000028,0.009999611,0.010066498670129266,0.009971605,0.00897047
0.076,0.010000030622300917,0.009999572,0.010067998049554886,0.00995512,0.009012018
0.077,0.010000033213071118,0.009999533,0.010069497428980508,0.009938635,0.009053566
0.078,0.010000035803841319,0.009999493,0.010070997,0.00992215,0.009095114
0.079,0.010000038394611518,0.009999454,0.010072496,0.009905665,0.009136661
0.08,0.010000040985381719,0.009999128,0.010086404300876655,0.009903663,0.009098546
0.081,0.010000048,0.009999166,0.010082732530327447,0.009877263,0.009182957
0.082,0.010000055070267463,0.009999203,0.010079060759778241,0.009850863,0.009267369
0.083,0.010000062112710335,0.00999924,0.010075388989229035,0.009824463,0.00935178
0.084,0.010000069155153207,0.009999278,0.010071717218679827,0.009798062,0.009436192
0.085,0.010000076197596077,0.009999315,0.010068045,0.009771662,0.009520603
0.086,0.010000083240038947,0.009999353,0.010064373677581413,0.009745262,0.009605015
0.087,0.010000090282481819,0.00999939,0.010060701907032206,0.009718862,0.009689426
0.088,0.010000097,0.009999428,0.01005703,0.009692462,0.009773838
0.089,0.010000104367367563,0.009999465,0.010053358365933792,0.009666062,0.00985825
0.09,0.010000111409810435,0.009999503,0.010049686595384586,0.009639662,0.009942661
0.091,0.010000130553149857,0.009999117,0.010055409708295387,0.009609407,0.009980457
0.092,0.01000015,0.009999474,0.010042087311454857,0.009577678,0.010121667347429034
0.093,0.010000168839828702,0.009999832,0.010028764914614328,0.009545949,0.010262877610641707
0.094,0.010000187983168124,0.010000189,0.010015442517773799,0.00951422,0.010404088
0.095,0.010000207126507545,0.010000546256996815,0.01000212,0.009482491,0.010545298137067052
0.096,0.010000226269846967,0.010000903571159764,0.009988798,0.009450762,0.010686508400279723
0.097,0.010000245,0.010001260885322709,0.009975475,0.009419033,0.010827718663492397
0.098,0.010000264556525813,0.010001618199485656,0.009962153,0.009387304,0.010968929
0.099,0.010000283699865236,0.010001975513648603,0.009948831,0.009355575,0.011110139189917741
0.1,0.010000302843204656,0.010001831139338817,0.009953628,0.009300386,0.011117470514078912
0.101,0.010000354880158928,0.010002657651396558,0.009928575,0.009274617,0.011333403985768235
0.102,0.010000406917113203,0.010003484163454302,0.009903523,0.009248848,0.011549337457457556
0.103,0.010000458954067476,0.010004310675512043,0.00987847,0.00922308,0.011765270929146877
0.104,0.010000511,0.010005137187569785,0.009853417,0.009197311,0.011981204
0.105,0.010000563027976023,0.010005963699627527,0.009828364,0.009171543,0.012197137872525523
0.106,0.010000615064930295,0.010006790211685268,0.009803312,0.009145774,0.012413071344214842
0.107,0.010000667101884568,0.010007617,0.009778259,0.009120005,0.012629004815904165
0.108,0.010000719138838841,0.010008443235800753,0.009753206,0.009094237,0.012844938287593487
0.109,0.010000771175793115,0.010009269747858493,0.009728154,0.009068468,0.013060871759282812
0.11,0.010000823212747388,0.010010096259916236,0.009703101,0.0090427,0.013276805230972133
0.111,0.010000964663578141,0.010013040504401697,0.009672808,0.00898177,0.013417289
0.112,0.010001106114408895,0.010013462751950624,0.009640915,0.008980323,0.013731410818955809
0.113,0.010001248,0.010013884999499552,0.009609021,0.008978876,0.014045532578471097
0.114,0.010001389016070403,0.010014307247048479,0.009577128,0.008977429,0.014359654337986385
0.115,0.010001530466901156,0.010014729494597408,0.009545235,0.008975982,0.014673776097501671
0.116,0.010001671917731911,0.010015151742146336,0.009513341,0.008974535,0.014987897857016957
0.117,0.010001813368562665,0.010015573989695263,0.009481448,0.008973088,0.015302019616532247
0.118,0.010001954819393416,0.010015996,0.009449554,0.008971641,0.015616141376047528
0.119,0.010002096270224171,0.010016418484793118,0.009417661,0.008970194,0.015930263135562818
0.12,0.010002237721054925,0.010016840732342047,0.009385768,0.008968747,0.016244384895078103
0.121,0.010002622,0.010023363905260225,0.009327517,0.008911573,0.016461873
0.122,0.010003007,0.010020234194519459,0.009304659,0.0089596,0.016904978299514702
0.123,0.010003391224595306,0.010017104483778693,0.009281801,0.009007627,0.017348083982472125
0.124,0.010003775725775432,0.010013974773037927,0.009258944,0.009055655,0.017791189665429544
0.125,0.01000416,0.010010845062297161,0.009236086,0.009103682,0.018234295348386966
0.126,0.010004544728135686,0.010007715351556395,0.009213228,0.009151709,0.018677401
0.127,0.010004929229315812,0.010004585640815628,0.009190371,0.009199736,0.019120506714301808
0.128,0.010005314,0.010001455930074862,0.009167513,0.009247764,0.019563612
0.129,0.010005698231676068,0.009998326,0.009144655,0.009295791,0.020006718
0.13,0.010006082732856194,0.010010485,0.009029499,0.009181706,0.020156872
0.131,0.010007127900333536,0.009999289,0.00904413,0.009311999,0.020769039059432278
0.132,0.010008173067810879,0.009988093,0.00905876,0.009442293,0.021381205675823092
0.133,0.010009218,0.009976897,0.00907339,0.009572587,0.021993372292213913
0.134,0.010010263402765562,0.009965701,0.00908802,0.009702881,0.022605538908604728
0.135,0.010011308570242905,0.009954505,0.00910265,0.009833175,0.023217706
0.136,0.010012353737720246,0.009943309,0.00911728,0.009963469,0.023829872141386366
0.137,0.010013398905197589,0.009932113,0.00913191,0.010093762625467316,0.024442039
0.138,0.010014444,0.009920917,0.00914654,0.010224056487426128,0.025054205
0.139,0.010015489240152272,0.00990972,0.00916117,0.010354350349384941,0.025666372
0.14,0.010016534407629615,0.009898779,0.009008439,0.010247496450111651,0.025899771
0.141,0.010019375355868193,0.009881004,0.009101843,0.010504206622628843,0.026732356546712098
0.142,0.010022216304106773,0.009863229,0.009195248,0.010760916795146042,0.027564941974163717
0.143,0.010025057252345353,0.009845454,0.009288653,0.011017627,0.028397527
0.144,0.010027898200583934,0.009827679,0.009382058,0.011274337140180439,0.029230113
0.145,0.010030739148822514,0.009809904,0.009475463,0.011531047312697638,0.030062698256518583
0.146,0.010033580097061092,0.009792128,0.009568867,0.011787757485214836,0.030895283683970202
0.147,0.010036421045299672,0.009774353,0.009662272,0.012044467657732035,0.031727869
0.148,0.010039261993538252,0.009756578,0.009755677,0.012301177830249234,0.032560455
0.149,0.010042103,0.009738803,0.009849082,0.012557888002766433,0.03339304
0.15,0.010044943890015411,0.009721028,0.009942487,0.012814598175283631,0.034225625
0.151,0.010052665564036506,0.0096561,0.009905785,0.012917481171445545,0.03485729
0.152,0.010060387238057604,0.00965409,0.010135344,0.013363350005275759,0.035974793525996515
0.153,0.010068108912078698,0.00965208,0.010364903,0.013809218839105974,0.037092297
0.154,0.010075830586099795,0.009650071,0.010594462,0.014255087672936189,0.038209800068164955
0.155,0.010083552,0.009648061,0.010824022,0.014700956506766403,0.039327303
0.156,0.010091273934141987,0.009646051,0.011053580848500862,0.015146825340596618,0.040444806610333395
0.157,0.010098995608163082,0.009644042,0.011283140078495194,0.015592694174426831,0.04156231
0.158,0.010106717282184178,0.009642032,0.011512699308489523,0.016038563008257047,0.042679813152501835
0.159,0.010114438956205275,0.009640022,0.011742258538483853,0.016484432,0.043797316
0.16,0.010122161,0.009447009,0.011563981441037464,0.016433615,0.044298842
0.161,0.010143144230119914,0.009519363,0.012013565677860598,0.017160236,0.045780303
0.162,0.010164127830013458,0.009591718,0.01246315,0.017886857,0.047261764014481525
0.163,0.010185111429907003,0.009664072,0.012912734151506863,0.018613478176375476,0.048743225
0.164,0.010206095029800546,0.009736426,0.013362318388329995,0.019340099116880463,0.050224686415331773
0.165,0.010227078629694093,0.00980878,0.013811902625153128,0.020066720057385454,0.051706148
0.166,0.010248062229587636,0.009881134,0.014261486861976262,0.020793341,0.053187608816182015
0.167,0.010269045829481181,0.009953488,0.014711071098799393,0.021519961938395428,0.05466907
0.168,0.010290029429374726,0.010025842,0.015160655335622527,0.022246582878900415,0.056150531
0.169,0.010311013,0.010098197,0.01561024,0.022973203819405402,0.057631992417457374
0.17,0.010331996629161814,0.009779641,0.015436388,0.022982169903925452,0.058344358
0.171,0.010388991034491297,0.010033474,0.016234794100637082,0.024122185731471596,0.060283781
0.172,0.010445985439820778,0.010287308286761004,0.017033199788553652,0.025262201559017712,0.062223204294296106
0.173,0.010502979845150261,0.010541142081820375,0.017831605476470246,0.026402217,0.064162627
0.174,0.010559974250479744,0.010794975876879748,0.018630011164386836,0.027542233214110007,0.066102051
0.175,0.010616968655809227,0.011048809671939119,0.019428417,0.028682249,0.068041474
0.176,0.010673963,0.011302643,0.020226823,0.029822264869202295,0.069980897
0.177,0.010730957466468193,0.011556477,0.021025228228136614,0.030962280696748445,0.07192032
0.178,0.010787951871797676,0.011810311057117235,0.021823633916053208,0.032102297,0.073859743
0.179,0.010844946277127157,0.012064144852176606,0.022622039603969798,0.033242312,0.075799166
0.18,0.010901941,0.012317978647235979,0.023420445291886388,0.034382328179386884,0.077738589
0.181,0.011056536306717817,0.012233226467893758,0.023813606017190313,0.035097342434560336,0.079301797
0.182,0.011211131930978996,0.012850265613045328,0.025158961954114756,0.036836941738200665,0.081806832
0.183,0.011365727555240176,0.013467304758196897,0.026504317891039197,0.038576541,0.084311866
0.184,0.011520323179501354,0.014084343903348466,0.027849673827963637,0.04031614,0.086816901
0.185,0.011674918803762532,0.014701383048500036,0.02919503,0.04205574,0.089321935
0.186,0.011829514428023713,0.015318422193651603,0.030540386,0.043795339,0.09182697
0.187,0.011984110052284891,0.015935461338803174,0.031885742,0.045534938256402285,0.094332004
0.188,0.012138706,0.016552500483954742,0.033231098,0.047274537560042615,0.096837039
0.189,0.012293301300807248,0.017169539629106313,0.034576454,0.049014137,0.099342073
0.19,0.012447896925068428,0.017786578774257884,0.035921809,0.050753736,0.10184710782182539
0.191,0.012865699474065786,0.017855418846577948,0.036674693,0.051913018,0.10390921243699847
0.192,0.013283502023063144,0.019156333696746457,0.038860677,0.054501530332330676,0.10709706518198038
0.193,0.013701304572060504,0.020457248546914962,0.04104666,0.057090043,0.1102849179269623
0.194,0.014119107121057862,0.021758163397083467,0.043232643,0.059678555387685114,0.11347277067194422
0.195,0.01453691,0.023059078247251976,0.045418627,0.062267068,0.11666062341692614
0.196,0.014954712,0.024359993,0.047604610012443656,0.06485558,0.11984847616190805
0.197,0.015372515,0.025660908,0.049790593,0.067444093,0.12303632890688998
0.198,0.015790317,0.026961822797757495,0.051976577,0.070032605,0.1262241816518719
0.199,0.01620812,0.028262738,0.05416256,0.072621118,0.1294120343968538
0.2,0.016625922415042012,0.027417261545136504,0.054260806909977234,0.073285558,0.13129453110799658
0.201,0.017743965,0.029966139,0.057695912560220504,0.077035685,0.13528388880440867
0.202,0.018862007504527746,0.032515016,0.061131018,0.080785813,0.13927324650082074
0.203,0.019980050049270615,0.035063894,0.064566124,0.08453594,0.14326260419723283
0.204,0.021098092594013452,0.037612771,0.06800123,0.088286068,0.1472519618936448
0.205,0.022216135,0.040161648,0.071436335,0.092036195,0.15124131959005688
0.206,0.023334178,0.042710525493535205,0.074871441,0.095786323,0.15523067728646897
0.207,0.024452220228242057,0.045259403,0.078306546,0.09953645,0.15922003498288106
0.208,0.025570262772984922,0.04780828,0.081741652,0.10328657792007236,0.16320939267929313
0.209,0.026688305,0.050357157,0.085176758,0.1070367054618221,0.1671987503757052
0.21,0.027806348,0.052906035,0.088611863,0.11078683300357185,0.1711881080721173
0.211,0.030720874520802677,0.054032727,0.090929584,0.11359259447707398,0.1746295836564906
0.212,0.033635401,0.058744946,0.096130037,0.11885993015985151,0.17952736904473837
0.213,0.036549927837466786,0.063457166,0.10133048968976861,0.12412726584262904,0.18442515443298613
0.214,0.039464454,0.068169385,0.1065309424360368,0.12939460152540655,0.18932293982123394
0.215,0.042378981154130885,0.072881604,0.11173139518230496,0.1346619372081841,0.1942207252094817
0.216,0.045293508,0.077593823,0.11693184792857313,0.13992927289096163,0.19911851059772945
0.217,0.048208034,0.082306043,0.12213230067484132,0.14519660857373914,0.2040162959859772
0.218,0.051122561,0.087018262,0.1273327534211095,0.15046394425651669,0.208914081
0.219,0.054037087787459095,0.091730481,0.13253320616737765,0.1557312799392942,0.21381186676247277
0.22,0.056951614445791145,0.096442701,0.1377336589136458,0.16099861562207174,0.21870965215072055
0.221,0.064057542,0.09914997,0.1415897182274884,0.16519731246604596,0.22304707474490165
0.222,0.07116347,0.10728645858485453,0.14911015624655677,0.17232312561556093,0.22892939294959289
0.223,0.078269398,0.11542294717149323,0.15663059426562514,0.1794489387650759,0.23481171115428412
0.224,0.085375326,0.12355943575813194,0.16415103228469352,0.18657475191459083,0.24069402935897535
0.225,0.092481254,0.13169592434477065,0.1716714703037619,0.1937005650641058,0.24657634756366656
0.226,0.099587181,0.13983241293140933,0.17919190832283025,0.20082637821362076,0.2524586657683578
0.227,0.10669310929506494,0.14796890151804803,0.1867123463418986,0.2079521913631357,0.25834098397304905
0.228,0.11379903713067549,0.15610539010468674,0.194232784,0.2150780045126507,0.26422330217774026
0.229,0.12090496496628603,0.16424187869132545,0.20175322238003537,0.22220381766216563,0.27010562038243147
0.23,0.1280108928018965,0.1656034693008047,0.205188741,0.22621001306449776,0.2744578126245788
0.231,0.14283500423733642,0.17837288916203264,0.21544364222000056,0.23541247225780085,0.2813457554413471
0.232,0.15765911567277635,0.19114230902326063,0.22569854304998815,0.2446149314511039,0.28823369825811535
0.233,0.17248322710821629,0.2039117288844886,0.23595344387997572,0.253817391,0.2951216410748836
0.234,0.18730733854365617,0.2166811487457166,0.2462083447099633,0.2630198498377101,0.3020095838916519
0.235,0.2021314499790957,0.22945056860694418,0.2564632455399506,0.2722223090310129,0.30889752670841997
0.236,0.2169555614145356,0.24221998846817216,0.2667181463699382,0.28142476822431595,0.3157854695251882
0.237,0.23177967284997553,0.25498940832940015,0.2769730471999257,0.29062722741761904,0.32267341234195646
0.238,0.24660378428541546,0.26775882819062813,0.2872279480299133,0.29982968661092213,0.32956135515872476
0.239,0.26142789572085534,0.2805282480518561,0.2974828488599009,0.3090321458042252,0.33644929797549306
0.24,0.2762520071562953,0.2932976679130841,0.3077377496898885,0.3182346049975283,0.34333724079226124
0.241,0.2991268064406655,0.305197266,0.3170850787178146,0.32667808,0.34980046720788543
0.242,0.322001606,0.32263622842200423,0.3300421124134255,0.3378948288119385,0.3576336905823807
0.243,0.34487640500940653,0.34007519126941843,0.3429991461090364,0.34911157804279996,0.365466914
0.244,0.36775120429377706,0.3575141541168326,0.35595617980464733,0.3603283272736615,0.37330013733137135
0.245,0.3906260035781476,0.3749531169642468,0.3689132135002583,0.37154507650452295,0.3811333607058667
0.246,0.4135008028625181,0.39239208,0.38187024719586915,0.3827618257353844,0.388966584
0.247,0.43637560214688864,0.4098310426590752,0.3948272808914801,0.3939785749662459,0.39679980745485727
0.248,0.45925040143125917,0.42727000550648947,0.4077843145870911,0.4051953241971074,0.4046330308293526
0.249,0.4821252007156297,0.44470896835390367,0.42074134828270193,0.4164120734279689,0.4124662542038479
0.25,0.5050000000000002,0.46214793120131786,0.43369838197831284,0.4276288226588304,0.42029947757834324
0.251,0.5278747992843705,0.4817631660232353,0.44677630298501586,0.43869434668600793,0.4278807520979389
0.252,0.5507495985687411,0.5013455219331121,0.4616181016521378,0.4514226287536736,0.43649464768950397
0.253,0.5736243978531116,0.5209278778429889,0.47645990031925983,0.4641509108213394,0.44510854328106886
0.254,0.5964991971374821,0.5405102337528656,0.4913016989863819,0.47687919288900504,0.45372243887263386
0.255,0.6193739964218526,0.5600925896627422,0.5061434976535039,0.48960747495667073,0.46233633446419886
0.256,0.6422487957062232,0.5796749455726191,0.5209852963206258,0.5023357570243365,0.4709502300557638
0.257,0.6651235949905936,0.5992573014824958,0.5358270949877479,0.5150640390920022,0.47956412564732875
0.258,0.6879983942749642,0.6188396573923725,0.5506688936548699,0.5277923211596679,0.4881780212388938
0.259,0.7108731935593346,0.6384220133022492,0.5655106923219919,0.5405206032273336,0.49679191683045876
0.26,0.7337479928437051,0.6656169592999501,0.5817050231000437,0.5534586653663887,0.5048950211105417
0.261,0.748572104,0.6826233318679006,0.5967307597375218,0.5666939145141497,0.5140098374216966
0.262,0.7633962157145848,0.699629704,0.6117564963749998,0.5799291636619107,0.5231246537328514
0.263,0.7782203271500248,0.7166360770038014,0.6267822330124779,0.5931644128096718,0.5322394700440062
0.264,0.7930444385854647,0.7336424495717518,0.6418079696499559,0.6063996619574328,0.541354286
0.265,0.8078685500209045,0.7506488221397023,0.6568337062874341,0.619634911,0.5504691026663159
0.266,0.8226926614563445,0.7676551947076526,0.6718594429249122,0.63287016,0.5595839189774707
0.267,0.8375167728917843,0.7846615672756031,0.6868851795623901,0.646105409,0.5686987352886255
0.268,0.8523408843272242,0.8016679398435536,0.7019109161998682,0.6593406585484771,0.5778135515997803
0.269,0.8671649957626641,0.818674312,0.7169366528373463,0.6725759076962381,0.5869283679109352
0.27,0.8819891071981039,0.8469998746917035,0.7366732834501972,0.6882719683174782,0.5962078298857124
0.271,0.8890950350337143,0.8576752736351295,0.7497272618877987,0.7006556293855309,0.605438495
0.272,0.8962009628693249,0.8683506725785555,0.7627812403254002,0.7130392904535836,0.6146691602276118
0.273,0.9033068907049355,0.8790260715219814,0.7758352187630014,0.7254229515216364,0.6238998253985614
0.274,0.910412819,0.8897014704654074,0.7888891972006029,0.7378066125896892,0.633130491
0.275,0.9175187463761565,0.9003768694088334,0.8019431756382043,0.7501902736577418,0.6423611557404607
0.276,0.924624674,0.9110522683522595,0.8149971540758058,0.7625739347257946,0.6515918209114103
0.277,0.9317306020473775,0.9217276672956856,0.8280511325134072,0.7749575957938474,0.6608224860823599
0.278,0.9388365298829882,0.9324030662391115,0.8411051109510087,0.7873412568619002,0.6700531512533097
0.279,0.9459424577185985,0.9430784651825375,0.854159089,0.7997249179299529,0.6792838164242593
0.28,0.953048386,0.9626412992101533,0.8740218620486729,0.8165033246540283,0.6894341803394424
0.281,0.955962912,0.9668621591556771,0.883366062,0.8266938297416222,0.6983260843581934
0.282,0.958877439,0.9710830191012007,0.8927102614041205,0.8368843348292155,0.707217988
0.283,0.9617919655292049,0.9753038790467246,0.9020544610818445,0.8470748399168094,0.716109892
0.284,0.964706492,0.9795247389922483,0.9113986607595687,0.8572653450044034,0.7250017964144462
0.285,0.967621019,0.9837455989377721,0.9207428604372927,0.8674558500919973,0.7338937004331971
0.286,0.9705355455042011,0.9879664588832959,0.9300870601150167,0.8776463551795912,0.7427856044519483
0.287,0.973450072,0.9921873188288197,0.9394312597927408,0.88783686,0.7516775084706993
0.288,0.9763645988208651,0.9964081787743435,0.9487754594704649,0.898027365,0.7605694124894504
0.289,0.9792791254791972,1.0006290387198673,0.9581196591481889,0.9082178704423729,0.7694613165082015
0.29,0.9821936521375292,1.004849898665391,0.9674638588259129,0.9184083755299667,0.7783532205269524
0.291,0.9833116946822722,1.0091034845753208,0.9792913243213553,0.9308683178037545,0.7880881974922529
0.292,0.984429737,1.0094788454843795,0.9843525465051579,0.9379801524460553,0.7961765316023789
0.293,0.98554778,1.0098542063934381,0.9894137686889604,0.9450919870883561,0.8042648657125048
0.294,0.9866658223165008,1.0102295673024966,0.9944749908727628,0.9522038217306569,0.8123531998226308
0.295,0.9877838648612437,1.010604928211555,0.9995362130565651,0.9593156563729578,0.8204415339327567
0.296,0.9889019074059866,1.0109802891206137,1.0045974352403677,0.9664274910152586,0.8285298680428825
0.297,0.9900199499507294,1.0113556500296723,1.0096586574241702,0.9735393256575594,0.8366182021530085
0.298,0.9911379924954723,1.0117310109387307,1.0147198796079724,0.9806511602998603,0.8447065362631344
0.299,0.9922560350402153,1.0121063718477892,1.0197811017917748,0.9877629949421611,0.8527948703732604
0.3,0.9933740775849581,1.0124817327568478,1.0248423239755773,0.99487483,0.8608832044833863
0.301,0.9937918801339555,1.0120314808196518,1.0312373323403532,1.003816563753047,0.8699925793758182
0.302,0.9942096826829527,1.011279230970963,1.0326913802564863,1.0076863713863533,0.8768734285173918
0.303,0.9946274852319501,1.0105269811222743,1.0341454281726192,1.0115561790196599,0.8837542776589654
0.304,0.9950452877809476,1.0097747312735856,1.0355994760887524,1.0154259866529662,0.8906351268005391
0.305,0.9954630903299448,1.009022481424897,1.037053524004885,1.0192957942862726,0.8975159759421127
0.306,0.9958808928789422,1.0082702315762082,1.0385075719210182,1.0231656019195792,0.9043968250836865
0.307,0.9962986954279396,1.0075179817275195,1.039961619837151,1.0270354095528855,0.9112776742252602
0.308,0.9967164979769371,1.0067657318788308,1.0414156677532842,1.0309052171861919,0.9181585233668339
0.309,0.9971343005259343,1.006013482030142,1.042869715669417,1.0347750248194985,0.9250393725084075
0.31,0.9975521030749317,1.0052612321814534,1.044323764,1.0386448324528048,0.9319202216499811
0.311,0.9977066986991929,1.0039331530614513,1.0460281986076911,1.0436246193005347,0.9398862404116348
0.312,0.997861294,1.0034332515569175,1.0452592919683878,1.044768372457352,0.9452810884079592
0.313,0.9980158899477152,1.0029333500523836,1.0444903853290848,1.0459121256141695,0.9506759364042836
0.314,0.9981704855719764,1.0024334485478499,1.0437214786897813,1.047055878770987,0.9560707844006081
0.315,0.9983250811962375,1.001933547043316,1.0429525720504782,1.0481996319278042,0.9614656323969326
0.316,0.9984796768204988,1.001433645538782,1.042183665411175,1.0493433850846217,0.96686048
0.317,0.9986342724447599,1.0009337440342483,1.0414147587718716,1.050487138241439,0.9722553283895814
0.318,0.9987888680690211,1.0004338425297146,1.0406458521325683,1.0516308913982564,0.9776501763859059
0.319,0.9989434636932821,0.9999339410251806,1.039876945493265,1.0527746445550736,0.9830450243822303
0.32,0.9990980593175434,0.9988901514539613,1.039521482880452,1.0561235707460215,0.9910695615251068
0.321,0.9991550537228728,0.9988281607925722,1.037930100172518,1.0554516313660047,0.9948652958530846
0.322,0.9992120481282023,0.9987661701311831,1.0363387174645842,1.0547796919859882,0.9986610301810623
0.323,0.9992690425335318,0.998704179,1.0347473347566503,1.0541077526059714,1.0024567645090399
0.324,0.9993260369388614,0.9986421888084047,1.0331559520487164,1.053435813225955,1.0062524988370176
0.325,0.9993830313441908,0.9985801981470157,1.0315645693407824,1.0527638738459384,1.0100482331649954
0.326,0.9994400257495204,0.9985182074856265,1.0299731866328485,1.0520919344659216,1.0138439674929731
0.327,0.9994970201548499,0.9984562168242375,1.0283818039249146,1.051419995085905,1.0176397018209509
0.328,0.9995540145601793,0.9983942261628482,1.0267904212169807,1.0507480557058884,1.0214354361489286
0.329,0.9996110089655088,0.9983322355014592,1.0251990385090468,1.0500761163258718,1.0252311704769062
0.33,0.9996680033708383,0.9982157236851423,1.0228537412562246,1.0501203033327455,1.031445273091813
0.331,0.9996889869707318,0.9983206824925641,1.0214102563973664,1.0485939348560862,1.0336996661278084
0.332,0.9997099705706253,0.9984256412999859,1.0199667715385083,1.0470675663794269,1.0359540591638037
0.333,0.9997309541705189,0.9985306001074076,1.018523287,1.0455411979027676,1.038208452199799
0.334,0.9997519377704125,0.9986355589148294,1.0170798018207918,1.0440148294261082,1.040462845235794
0.335,0.9997729213703059,0.9987405177222511,1.0156363169619338,1.042488460949449,1.0427172382717895
0.336,0.9997939049701995,0.9988454765296729,1.0141928321030755,1.0409620924727894,1.0449716313077846
0.337,0.999814889,0.9989504353370946,1.0127493472442173,1.039435724,1.0472260243437799
0.338,0.9998358721699866,0.9990553941445165,1.0113058623853592,1.0379093555194707,1.0494804173797754
0.339,0.999856856,0.9991603529519382,1.0098623775265008,1.0363829870428114,1.0517348104157704
0.34,0.9998778393697736,0.9993908625295577,1.007351782292468,1.0345396007893641,1.0559903017291778
0.341,0.9998855610437947,0.9994590379375164,1.0064859990277877,1.0329207548570405,1.0569044936313754
0.342,0.9998932827178157,0.9995272133454755,1.0056202157631073,1.0313019089247168,1.057818685533573
0.343,0.9999010043918368,0.9995953887534342,1.004754432498427,1.029683062992393,1.0587328774357707
0.344,0.999908726,0.9996635641613931,1.0038886492337467,1.0280642170600693,1.0596470693379683
0.345,0.9999164477398791,0.9997317395693519,1.0030228659690663,1.0264453711277457,1.0605612612401658
0.346,0.9999241694139003,0.9997999149773108,1.0021570827043857,1.024826525195422,1.0614754531423634
0.347,0.9999318910879214,0.9998680903852697,1.0012912994397056,1.0232076792630982,1.062389645044561
0.348,0.9999396127619424,0.9999362657932285,1.000425516175025,1.0215888333307745,1.0633038369467587
0.349,0.9999473344359635,1.0000044412011875,0.9995597329103448,1.019969987398451,1.064218028848956
0.35,0.9999550561099846,1.0000726166091463,0.9986939496456644,1.0183511414661273,1.0651322207511538
0.351,0.9999578970582231,1.0001501923666152,0.9975784942551817,1.016274473521573,1.0664699614569801
0.352,0.9999607380064617,1.000154684,0.997297246,1.0150199962738744,1.0663390881404564
0.353,0.9999635789547003,1.000159176526045,0.9970159968234964,1.013765519026176,1.0662082148239327
0.354,0.99996642,1.000163669,0.9967347481076536,1.0125110417784775,1.0660773415074087
0.355,0.9999692608511775,1.000168160685475,0.996453499,1.0112565645307792,1.065946468190885
0.356,0.9999721017994161,1.000172653,0.9961722506759683,1.0100020872830806,1.0658155948743613
0.357,0.9999749427476547,1.000177144844905,0.9958910019601256,1.0087476100353823,1.0656847215578376
0.358,0.9999777836958934,1.0001816369246201,0.9956097532442829,1.0074931327876837,1.0655538482413138
0.359,0.999980625,1.0001861290043352,0.9953285045284403,1.0062386555399854,1.0654229749247899
0.36,0.9999834655923705,1.000190621,0.9950472558125976,1.0049841782922868,1.0652921016082662
0.361,0.9999845107598478,1.0001747038789524,0.9947316765142982,1.0033672431649443,1.0653622967795382
0.362,0.9999855559273252,1.0001604956594465,0.9948226267767841,1.0026417161126007,1.0645193202915182
0.363,0.9999866010948024,1.0001462874399407,0.9949135770392699,1.001916189060257,1.0636763438034984
0.364,0.9999876462622799,1.0001320792204351,0.9950045273017558,1.0011906620079134,1.0628333673154784
0.365,0.9999886914297571,1.0001178710009295,0.9950954775642415,1.0004651349555698,1.0619903908274586
0.366,0.9999897365972346,1.0001036627814237,0.9951864278267275,0.9997396079032262,1.0611474143394388
0.367,0.9999907817647118,1.0000894545619181,0.9952773780892132,0.9990140808508825,1.0603044378514188
0.368,0.9999918269321892,1.0000752463424125,0.9953683283516992,0.9982885537985389,1.059461461363399
0.369,0.9999928720996665,1.000061038122907,0.995459279,0.9975630267461953,1.058618484875379
0.37,0.9999939172671438,1.000046829903401,0.9955502288766709,0.9968374996938517,1.0577755083873592
0.371,0.9999943017683239,1.0000224224434426,0.9957251102361347,0.9959040785888653,1.0569508337199363
0.372,0.9999946862695042,1.0000166273906443,0.9959428797410788,0.9956596934861723,1.0557166605516142
0.373,0.9999950707706842,1.0000108323378458,0.9961606492460229,0.9954153083834796,1.054482487383292
0.374,0.9999954552718644,1.0000050372850477,0.9963784187509669,0.9951709232807866,1.0532483142149698
0.375,0.9999958397730444,0.9999992422322493,0.9965961882559109,0.9949265381780938,1.0520141410466477
0.376,0.9999962242742246,0.999993447,0.996813958,0.9946821530754009,1.0507799678783256
0.377,0.9999966087754046,0.9999876521266526,0.997031727,0.994437768,1.0495457947100033
0.378,0.9999969932765849,0.9999818570738545,0.997249497,0.9941933828700152,1.0483116215416812
0.379,0.999997378,0.999976062,0.997467266,0.9939489977673224,1.0470774483733591
0.38,0.9999977622789451,0.9999702669682577,0.9976850357806311,0.9937046126646295,1.045843275205037
0.381,0.9999979037297758,0.999966312,0.9980063248590872,0.9933990581872569,1.0444966211216107
0.382,0.9999980451806066,0.9999678912898272,0.9981849520280368,0.9934766867687375,1.043144255448727
0.383,0.9999981866314372,0.9999694708762095,0.9983635791969865,0.9935543153502178,1.0417918897758434
0.384,0.999998328,0.9999710504625916,0.9985422063659359,0.9936319439316983,1.0404395241029596
0.385,0.9999984695330988,0.9999726300489739,0.9987208335348856,0.9937095725131786,1.0390871584300758
0.386,0.9999986109839295,0.9999742096353561,0.9988994607038352,0.9937872010946591,1.0377347927571923
0.387,0.9999987524347602,0.9999757892217382,0.9990780878727847,0.9938648296761394,1.0363824270843083
0.388,0.999998894,0.9999773688081206,0.9992567150417343,0.993942458,1.0350300614114247
0.389,0.9999990353364218,0.9999789483945027,0.999435342,0.9940200868391003,1.033677695738541
0.39,0.9999991767872525,0.9999834402896373,0.9997770647791758,0.9939941105323818,1.0320484344938858
0.391,0.9999992288242068,0.9999852361269518,0.9998580672950491,0.9942136960299475,1.0307832654984348
0.392,0.9999992808611611,0.9999870319642663,0.9999390698109225,0.994433282,1.0295180965029835
0.393,0.9999993328981154,0.9999888278015807,1.0000200723267958,0.9946528670250785,1.0282529275075323
0.394,0.9999993849350696,0.9999906236388951,1.0001010748426689,0.9948724525226442,1.0269877585120812
0.395,0.9999994369720239,0.9999924194762096,1.0001820773585424,0.9950920380202097,1.02572259
0.396,0.9999994890089781,0.9999942153135242,1.0002630798744157,0.9953116235177752,1.0244574205211787
0.397,0.9999995410459324,0.9999960111508386,1.000344082390289,0.9955312090153409,1.0231922515257277
0.398,0.9999995930828868,0.9999978069881531,1.0004250849061622,0.9957507945129065,1.0219270825302764
0.399,0.999999645,0.9999996028254675,1.0005060874220355,0.99597038,1.0206619135348254
0.4,0.9999996971567953,1.0000034741085686,1.0006836248538518,0.9962681168285507,1.0189580488661638
0.401,0.9999997163001347,1.0000035732044015,1.000685161271401,0.9964896278798336,1.017912380296096
0.402,0.9999997354434742,1.0000036723002346,1.0006866976889501,0.9967111389311165,1.0168667117260284
0.403,0.9999997545868136,1.0000037713960674,1.000688234106499,0.9969326499823995,1.0158210431559607
0.404,0.9999997737301529,1.0000038704919003,1.0006897705240485,0.9971541610336825,1.0147753745858927
0.405,0.9999997928734924,1.0000039695877332,1.0006913069415975,0.9973756720849654,1.013729706015825
0.406,0.9999998120168319,1.0000040686835663,1.0006928433591467,0.9975971831362482,1.0126840374457573
0.407,0.9999998311601712,1.0000041677793992,1.0006943797766956,0.9978186941875311,1.0116383688756896
0.408,0.9999998503035107,1.0000042668752323,1.000695916194245,0.9980402052388141,1.0105927003056219
0.409,0.999999869,1.0000043659710651,1.000697452611794,0.998261716,1.0095470317355542
0.41,0.9999998885901895,1.000004465066898,1.0006989890293432,0.998483227,1.0085013631654864
0.411,0.9999998956326324,1.000003897292098,1.000687505314786,0.9987802763879043,1.0072447139696377
0.412,0.9999999026750752,1.0000035254370379,1.0006550295686707,0.9989289049484793,1.0064827974444355
0.413,0.9999999097175182,1.0000031535819778,1.0006225538225557,0.9990775335090543,1.0057208809192333
0.414,0.999999917,1.0000027817269177,1.0005900780764405,0.9992261620696292,1.0049589643940313
0.415,0.9999999238024039,1.0000024098718576,1.0005576023303253,0.9993747906302042,1.0041970478688291
0.416,0.9999999308448467,1.0000020380167975,1.0005251265842101,0.9995234191907791,1.0034351313436272
0.417,0.9999999378872897,1.0000016661617375,1.000492650838095,0.9996720477513541,1.002673214818425
0.418,0.9999999449297325,1.0000012943066774,1.000460175,0.9998206763119291,1.0019112982932228
0.419,0.9999999519721754,1.0000009224516173,1.0004276993458647,0.999969305,1.0011493817680208
0.42,0.9999999590146182,1.0000005505965572,1.0003952235997495,1.000117933433079,1.0003874652428186
0.421,0.9999999616053885,0.9999999530940415,1.0003430352300373,1.0003133916273563,0.9994488866883905
0.422,0.9999999641961587,0.999999863,1.0003128171379294,1.0003743238862253,0.9989785149172735
0.423,0.9999999667869288,0.9999997726370484,1.0002825990458215,1.0004352561450942,0.9985081431461564
0.424,0.9999999693776991,0.9999996824085519,1.0002523809537136,1.0004961884039631,0.9980377713750395
0.425,0.9999999719684693,0.9999995921800553,1.0002221628616057,1.000557120662832,0.9975673996039224
0.426,0.9999999745592395,0.9999995019515588,1.0001919447694978,1.000618052921701,0.9970970278328053
0.427,0.9999999771500097,0.9999994117230622,1.000161727,1.000678985,0.9966266560616883
0.428,0.9999999797407799,0.9999993214945658,1.000131508585282,1.000739917439439,0.9961562842905712
0.429,0.9999999823315501,0.9999992312660692,1.000101290493174,1.0008008496983078,0.9956859125194543
0.43,0.9999999849223203,0.9999991410375727,1.0000710724010662,1.0008617819571768,0.9952155407483372
0.431,0.9999999858754115,0.9999991656556614,1.0000285095288322,1.0009377800369978,0.9946174941048532
0.432,0.9999999868285026,0.9999992313857069,1.0000148674527356,1.0009336601234635,0.9944048422349937
0.433,0.9999999877815937,0.9999992971157523,1.0000012253766388,1.000929540209929,0.9941921903651342
0.434,0.9999999887346849,0.9999993628457977,0.9999875833005424,1.0009254202963946,0.9939795384952748
0.435,0.9999999896877759,0.9999994285758431,0.9999739412244457,1.0009213003828603,0.9937668866254152
0.436,0.9999999906408671,0.9999994943058885,0.9999602991483492,1.0009171804693258,0.9935542347555556
0.437,0.9999999915939581,0.9999995600359339,0.9999466570722526,1.0009130605557912,0.9933415828856962
0.438,0.9999999925470493,0.9999996257659796,0.999933015,1.0009089406422569,0.9931289310158367
0.439,0.9999999935001405,0.999999691,0.9999193729200594,1.0009048207287223,0.9929162791459771
0.44,0.9999999944532315,0.9999997572260704,0.9999057308439628,1.000900700815188,0.9927036272761176
0.441,0.9999999948038542,0.9999998912418957,0.9998895233925509,1.0008898181630326,0.9924168106865474
0.442,0.9999999951544768,0.9999999194959603,0.9998898523991029,1.0008553364291244,0.9924020464059627
0.443,0.9999999955050994,0.9999999477500251,0.9998901814056551,1.0008208546952162,0.9923872821253781
0.444,0.9999999958557221,0.9999999760040899,0.9998905104122071,1.000786372961308,0.9923725178447934
0.445,0.9999999962063446,1.0000000042581545,0.9998908394187591,1.0007518912273998,0.9923577535642087
0.446,0.9999999965569673,1.0000000325122191,0.9998911684253111,1.0007174094934916,0.9923429892836242
0.447,0.9999999969075899,1.000000060766284,0.9998914974318631,1.0006829277595835,0.9923282250030394
0.448,0.9999999972582125,1.0000000890203486,0.9998918264384152,1.0006484460256753,0.9923134607224549
0.449,0.9999999976088352,1.0000001172744135,0.9998921554449672,1.000613964291767,0.9922986964418702
0.45,0.9999999979594578,1.000000166969188,0.9998900552012314,1.0005661512441462,0.9921329389477596
0.451,0.9999999980884446,1.0000001565451786,0.9998957946860783,1.000529819807508,0.992244842
0.452,0.9999999982174316,1.0000001461211692,0.9999015341709252,1.0004934883708698,0.9923567443582104
0.453,0.9999999983464184,1.0000001356971597,0.999907274,1.0004571569342318,0.9924686470634361
0.454,0.9999999984754053,1.0000001252731503,0.9999130131406189,1.0004208254975935,0.9925805497686615
0.455,0.9999999986043921,1.0000001148491409,0.9999187526254658,1.0003844940609552,0.9926924524738869
0.456,0.999999999,1.0000001044251314,0.9999244921103128,1.0003481626243171,0.9928043551791125
0.457,0.9999999988623659,1.000000094001122,0.9999302315951597,1.000311831187679,0.992916258
0.458,0.9999999989913527,1.0000000835771126,0.9999359710800065,1.0002754997510408,0.9930281605895634
0.459,0.9999999991203397,1.0000000731531031,0.9999417105648535,1.0002391683144027,0.993140063
0.46,0.9999999992493265,1.0000000423392164,0.9999521325743655,1.000176454994723,0.993211403
0.461,0.9999999992967781,1.0000000356469918,0.9999568018399453,1.000153048040668,0.9933797909905892
0.462,0.9999999993442297,1.000000028954767,0.999961471,1.0001296410866127,0.9935481789017361
0.463,0.9999999993916813,1.0000000222625427,0.9999661403711047,1.0001062341325577,0.9937165668128832
0.464,0.9999999994391329,1.000000015570318,0.9999708096366844,1.0000828271785025,0.9938849547240303
0.465,0.9999999994865845,1.0000000088780934,0.9999754789022642,1.0000594202244475,0.9940533426351774
0.466,0.9999999995340361,1.0000000021858688,0.9999801481678439,1.0000360132703925,0.9942217305463245
0.467,0.9999999995814877,0.9999999954936443,0.9999848174334236,1.0000126063163375,0.9943901184574715
0.468,0.9999999996289394,0.9999999888014197,0.9999894866990034,0.9999891993622824,0.9945585063686186
0.469,0.9999999996763911,0.9999999821091952,0.9999941559645832,0.9999657924082272,0.9947268942797657
0.47,0.9999999997238426,0.9999999754169705,0.9999988252301629,0.9999423854541721,0.9948952821909127
0.471,0.9999999997412989,0.9999999711799824,1.0000052999298787,0.99991158,0.9951066489671281
0.472,0.9999999997587555,0.9999999728515623,1.0000068750117526,0.9999033515531697,0.995271883
0.473,0.9999999997762119,0.999999975,1.0000084500936262,0.9998951232243454,0.9954371163949719
0.474,0.9999999997936685,0.9999999761947217,1.000010025,0.9998868948955212,0.9956023501088939
0.475,1,0.9999999778663016,1.0000116002573738,0.9998786665666969,0.9957675838228157
0.476,0.9999999998285815,0.9999999795378813,1.0000131753392474,0.9998704382378727,0.9959328175367377
0.477,1,0.9999999812094611,1.000014750421121,0.9998622099090484,0.9960980512506594
0.478,0.9999999998634944,0.9999999828810409,1.0000163255029948,0.9998539815802241,0.9962632849645814
0.479,1,0.9999999845526206,1.0000179005848684,0.9998457532513998,0.9964285186785032
0.48,0.9999999998984074,0.9999999862242004,1.0000194756667422,0.9998375249225755,0.9965937523924252
0.481,0.9999999999048294,0.9999999915533051,1.000021119961481,0.9998273801000679,0.9968143324604072
0.482,0.9999999999112511,0.9999999929709484,1.0000205414052323,0.9998296709446617,0.9969336081026514
0.483,0.9999999999176731,0.9999999943885918,1.0000199628489839,0.9998319617892556,0.9970528837448958
0.484,0.9999999999240949,0.9999999958062351,1.000019384292735,0.9998342526338495,0.9971721593871399
0.485,0.9999999999305167,0.9999999972238784,1.0000188057364865,0.9998365434784434,0.9972914350293842
0.486,0.9999999999369387,0.9999999986415218,1.0000182271802378,0.9998388343230373,0.9974107106716285
0.487,0.9999999999433604,1.0000000000591651,1.0000176486239893,0.9998411251676311,0.9975299863138727
0.488,0.9999999999497824,1.0000000014768085,1.0000170700677407,0.9998434160122252,0.997649262
0.489,0.9999999999562043,1.0000000028944518,1.000016491511492,0.999845707,0.9977685375983614
0.49,0.9999999999626261,1.0000000043120951,1.0000159129552433,0.9998479977014129,0.9978878132406056
0.491,0.9999999999649886,1.0000000053431242,1.0000147641079387,0.9998509400569567,0.998060327
0.492,0.9999999999673511,1.0000000050538218,1.0000135842098836,0.999857952,0.9981108864883264
0.493,0.9999999999697136,1.0000000047645197,1.0000124043118286,0.9998649638169173,0.9981614458846869
0.494,0.9999999999720761,1.0000000044752173,1.0000112244137738,0.9998719756968975,0.9982120052810473
0.495,0.9999999999744384,1.000000004185915,1.0000100445157187,0.9998789875768777,0.9982625646774077
0.496,1,1.0000000038966126,1.000008864617664,0.9998859994568579,0.998313124
0.497,0.9999999999791634,1.0000000036073102,1.0000076847196089,0.9998930113368381,0.9983636834701284
0.498,0.9999999999815259,1.000000003318008,1.000006504821554,0.9999000232168184,0.9984142428664888
0.499,0.9999999999838884,1.0000000030287057,1.0000053249234993,0.9999070350967986,0.9984648022628493
0.5,0.9999999999862509,1.0000000027394034,1.0000041450254442,0.9999140469767788,0.9985153616592096
0.501,0.9999999999838884,1.000000001724616,1.000002536547543,0.9999216332411439,0.998604039
0.502,0.9999999999815259,1.0000000014345283,1.000001605920973,0.9999298264627872,0.9985837434320832
0.503,0.9999999999791634,1.0000000011444405,1.0000006752944033,0.9999380196844305,0.9985634481732566
0.504,1,1.0000000008543528,0.9999997446678335,0.9999462129060737,0.998543153
0.505,0.9999999999744384,1.000000000564265,0.9999988140412637,0.999954406,0.9985228576556033
0.506,0.9999999999720761,1.0000000002741771,0.9999978834146939,0.9999625993493603,0.9985025623967766
0.507,0.9999999999697136,0.9999999999840894,0.9999969527881241,0.9999707925710035,0.9984822671379499
0.508,0.9999999999673511,0.9999999996940018,0.9999960221615543,0.9999789857926468,0.9984619718791233
0.509,0.9999999999649886,0.9999999994039139,0.9999950915349844,0.9999871790142901,0.9984416766202967
0.51,0.9999999999626261,0.9999999991138262,0.9999941609084146,0.9999953722359334,0.998421381
0.511,0.9999999999562041,0.9999999989214822,0.9999929257291165,1.000003348683474,0.9984133886303863
0.512,0.9999999999497824,0.9999999989284154,0.9999924040480493,1.000011839550523,0.9983392585103302
0.513,0.9999999999433604,0.9999999989353487,0.9999918823669822,1.000020330417572,0.9982651283902741
0.514,0.9999999999369387,0.9999999989422819,0.9999913606859152,1.000028821284621,0.998190998
0.515,0.9999999999305167,0.9999999989492152,0.9999908390048481,1.000037312,0.9981168681501618
0.516,0.9999999999240949,0.9999999989561484,0.999990317,1.0000458030187187,0.9980427380301058
0.517,1,0.9999999989630817,0.999989796,1.0000542938857677,0.9979686079100496
0.518,0.9999999999112512,0.9999999989700149,0.9999892739616468,1.0000627847528167,0.9978944777899934
0.519,0.9999999999048292,0.9999999989769482,0.9999887522805797,1.0000712756198655,0.9978203476699373
0.52,0.9999999998984074,0.9999999988450888,0.9999869525709837,1.0000801824233445,0.9977455459927679
0.521,1,0.9999999988864874,0.9999869798768957,1.0000888972890813,0.9976508239329953
0.522,0.9999999998634944,0.9999999989278858,0.9999870071828076,1.0000976121548182,0.9975561018732226
0.523,1,0.9999999989692843,0.9999870344887198,1.0001063270205548,0.9974613798134502
0.524,0.9999999998285816,0.9999999990106827,0.9999870617946318,1.0001150418862919,0.9973666577536775
0.525,0.9999999998111251,0.9999999990520811,0.9999870891005438,1.0001237567520285,0.9972719356939048
0.526,0.9999999997936686,0.9999999990934796,0.9999871164064559,1.0001324716177655,0.9971772136341324
0.527,0.9999999997762121,0.999999999,0.999987144,1.0001411864835021,0.9970824915743597
0.528,0.9999999997587556,0.9999999991762766,0.9999871710182799,1.000149901349239,0.99698777
0.529,0.9999999997412992,0.999999999,0.999987198,1.0001586162149758,0.9968930474548144
0.53,0.9999999997238427,0.9999999980284289,0.9999844544539745,1.0001738708497316,0.9967144457790635
0.531,1,0.9999999984814847,0.9999856742795392,1.0001808504011103,0.9966445603102413
0.532,0.9999999996289395,0.9999999989345406,0.9999868941051038,1.000187829952489,0.9965746748414189
0.533,0.9999999995814878,0.9999999993875964,0.9999881139306684,1.0001948095038675,0.9965047893725967
0.534,0.9999999995340363,0.9999999998406524,0.999989334,1.000201789055246,0.9964349039037743
0.535,0.9999999994865846,1.0000000002937082,0.9999905535817977,1.0002087686066246,0.9963650184349521
0.536,0.9999999994391329,1.000000000746764,0.9999917734073622,1.0002157481580032,0.9962951329661298
0.537,0.9999999993916814,1.0000000011998198,0.9999929932329268,1.0002227277093816,0.9962252474973075
0.538,0.9999999993442297,1.0000000016528758,0.9999942130584915,1.0002297072607602,0.9961553620284852
0.539,0.9999999992967782,1.0000000021059317,0.9999954328840561,1.0002366868121388,0.9960854765596628
0.54,0.9999999992493265,1.000000001725865,0.9999925415574598,1.000263558318483,0.995841378
0.541,0.9999999991203397,1.0000000030786798,0.9999959121840176,1.000262925790106,0.9958489199028224
0.542,0.9999999989913527,1.0000000044314943,0.9999992828105756,1.0002622932617287,0.9958564614734507
0.543,0.999999999,1.000000005784309,1.0000026534371336,1.0002616607333517,0.9958640030440793
0.544,0.999999999,1.0000000071371238,1.0000060240636914,1.0002610282049744,0.9958715446147076
0.545,0.9999999986043921,1.0000000084899383,1.0000093946902493,1.0002603956765974,0.9958790861853359
0.546,0.9999999984754053,1.0000000098427528,1.0000127653168072,1.0002597631482204,0.9958866277559644
0.547,0.9999999983464185,1.0000000111955676,1.000016135943365,1.0002591306198432,0.9958941693265928
0.548,0.9999999982174317,1.0000000125483823,1.0000195065699231,1.0002584980914662,0.9959017108972212
0.549,0.9999999980884449,1.000000013901197,1.000022877196481,1.0002578655630892,0.9959092524678496
0.55,0.9999999979594579,1.0000000240059492,1.0000236224084542,1.000295247832057,0.9956563643770524
0.551,0.9999999976088353,1.0000000236699451,1.000029269,1.0002772462416119,0.9957949752896025
0.552,0.9999999972582126,1.000000023333941,1.0000349153312458,1.0002592446511667,0.9959335862021526
0.553,0.9999999969075901,1.0000000229979369,1.0000405617926416,1.0002412430607217,0.9960721971147026
0.554,0.9999999965569675,1.0000000226619328,1.0000462082540371,1.0002232414702765,0.9962108080272527
0.555,0.9999999962063447,1.0000000223259287,1.000051854715433,1.0002052398798313,0.9963494189398028
0.556,0.9999999958557222,1.0000000219899245,1.0000575011768287,1.0001872382893862,0.9964880298523529
0.557,0.9999999955050995,1.0000000216539204,1.0000631476382242,1.000169236698941,0.9966266407649029
0.558,0.9999999951544769,1.0000000213179163,1.000068794,1.000151235108496,0.996765252
0.559,0.9999999948038542,1.0000000209819122,1.0000744405610158,1.0001332335180508,0.9969038625900031
0.56,0.9999999944532315,1.0000000518651662,1.0000851990053778,1.0001676890951356,0.9967134411278691
0.561,0.9999999935001403,1.0000000392816013,1.0000904933043988,1.0001219233446168,0.9970304219071017
0.562,0.9999999925470493,1.0000000266980367,1.0000957876034198,1.000076157594098,0.9973474026863343
0.563,0.9999999915939581,1.0000000141144718,1.0001010819024407,1.0000303918435791,0.9976643834655667
0.564,0.999999991,1.0000000015309074,1.0001063762014617,0.9999846260930603,0.9979813642447993
0.565,0.9999999896877758,0.9999999889473425,1.0001116705004827,0.9999388603425415,0.9982983450240318
0.566,0.9999999887346847,0.9999999763637777,1.0001169647995038,0.9998930945920228,0.9986153258032644
0.567,0.9999999877815937,0.999999964,1.0001222590985246,0.9998473288415038,0.9989323065824969
0.568,0.9999999868285026,0.9999999511966484,1.0001275533975458,0.9998015630909851,0.9992492873617296
0.569,0.9999999858754114,0.9999999386130836,1.0001328476965667,0.9997557973404663,0.999566268
0.57,0.9999999849223202,0.9999999260295188,1.0001381419955877,0.9997100315899474,0.9998832489201946
0.571,0.9999999823315501,0.9999999126792296,1.0001568211985328,0.9996812355507794,1.0000465111692631
0.572,0.9999999797407798,0.9999998789411029,1.0001546485124786,0.9996036115286966,1.0005740136135641
0.573,0.9999999771500097,0.9999998452029759,1.0001524758264244,0.999525988,1.0011015160578651
0.574,0.9999999745592394,0.9999998114648492,1.0001503031403702,0.9994483634845313,1.0016290185021663
0.575,0.9999999719684692,0.9999997777267224,1.000148130454316,0.9993707394624486,1.0021565209464673
0.576,0.9999999693776991,0.9999997439885956,1.0001459577682619,0.9992931154403659,1.0026840233907683
0.577,0.9999999667869288,0.9999997102504687,1.0001437850822077,0.9992154914182833,1.0032115258350693
0.578,0.9999999641961587,0.9999996765123421,1.0001416123961537,0.9991378673962006,1.0037390282793703
0.579,0.9999999616053885,0.9999996427742152,1.0001394397100996,0.999060243,1.0042665307236716
0.58,0.9999999590146182,0.9999996090360884,1.0001372670240454,0.9989826193520353,1.0047940331679726
0.581,0.9999999519721754,0.9999994359949136,1.0001570321969993,0.9988948283113093,1.0051904452751608
0.582,0.9999999449297325,0.9999994339624944,1.000136251793404,0.9987973669518624,1.0059353699734292
0.583,0.9999999378872897,0.9999994319300751,1.0001154713898086,0.9986999055924155,1.0066802946716977
0.584,0.9999999308448467,0.9999994298976558,1.0000946909862134,0.9986024442329686,1.0074252193699662
0.585,0.9999999238024039,0.9999994278652365,1.000073910582618,0.9985049828735217,1.008170144068235
0.586,0.999999917,0.9999994258328173,1.0000531301790225,0.998407522,1.0089150687665032
0.587,0.9999999097175182,0.999999424,1.0000323497754273,0.9983100601546281,1.0096599934647719
0.588,0.9999999026750752,0.9999994217679788,1.0000115693718319,0.9982125987951812,1.0104049181630403
0.589,0.9999998956326324,0.9999994197355595,0.9999907889682366,0.9981151374357343,1.0111498428613088
0.59,0.9999998885901895,0.9999994177031403,0.9999700085646412,0.9980176760762874,1.0118947675595773
0.591,0.999999869,0.9999990312771361,0.9999708585760915,0.9978594410955035,1.0125640131219598
0.592,0.9999998503035106,0.999999269,0.9999216261594244,0.9977801345075186,1.013497161014808
0.593,0.9999998311601713,0.9999995058763821,0.9998723937427573,0.9977008279195336,1.0144303089076563
0.594,0.9999998120168319,0.999999743,0.9998231613260902,0.9976215213315489,1.0153634568005045
0.595,0.9999997928734925,0.9999999804756281,0.9997739289094232,0.997542215,1.0162966046933528
0.596,0.999999774,1.0000002177752512,0.9997246964927561,0.997462908,1.017229752586201
0.597,0.9999997545868136,1.0000004550748742,0.999675464,0.9973836015675942,1.0181629004790493
0.598,0.9999997354434742,1.0000006923744973,0.9996262316594219,0.9973042949796094,1.0190960483718976
0.599,0.9999997163001348,1.0000009296741201,0.9995769992427548,0.9972249883916244,1.0200291962647459
0.6,0.9999996971567954,1.0000011669737432,0.9995277668260877,0.9971456818036396,1.0209623441575941
0.601,0.9999996451198412,1.0000012410387744,0.9994780746819002,0.9969359287803893,1.0219134782128518
0.602,0.9999995930828868,1.0000019397738054,0.9994037331557436,0.9969436225489701,1.0229591223083112
0.603,0.9999995410459326,1.0000026385088363,0.9993293916295869,0.9969513163175509,1.0240047664037708
0.604,0.9999994890089783,1.0000033372438675,0.9992550501034303,0.9969590100861316,1.0250504104992302
0.605,0.999999437,1.0000040359788986,0.9991807085772737,0.9969667038547125,1.0260960545946896
0.606,0.9999993849350697,1.0000047347139298,0.9991063670511171,0.9969743976232933,1.027141698690149
0.607,0.9999993328981154,1.0000054334489608,0.9990320255249604,0.9969820913918741,1.0281873427856083
0.608,0.9999992808611612,1.000006132183992,0.9989576839988037,0.9969897851604549,1.029232986881068
0.609,0.9999992288242068,1.000006830919023,0.9988833424726471,0.9969974789290357,1.0302786309765273
0.61,0.9999991767872526,1.000007529654054,0.9988090009464904,0.9970051726976165,1.0313242750719867
0.611,0.9999990353364219,1.0000101919756421,0.9986791463993968,0.9968109335888343,1.0325218596161796
0.612,0.999998894,1.0000106506803261,0.998612729,0.9969988916381234,1.0335496764021779
0.613,0.9999987524347604,1.000011109,0.9985463117106994,0.9971868496874126,1.034577493188176
0.614,0.9999986109839296,1.0000115680896937,0.9984798943663507,0.9973748077367017,1.0356053099741742
0.615,0.9999984695330988,1.0000120267943777,0.9984134770220019,0.9975627657859909,1.0366331267601723
0.616,0.9999983280822681,1.0000124854990617,0.9983470596776531,0.9977507238352801,1.0376609435461703
0.617,0.9999981866314374,1.0000129442037455,0.9982806423333045,0.9979386818845692,1.0386887603321686
0.618,0.9999980451806066,1.0000134029084293,0.9982142249889558,0.9981266399338584,1.0397165771181667
0.619,0.9999979037297759,1.0000138616131133,0.9981478076446071,0.9983145979831476,1.040744393904165
0.62,0.9999977622789451,1.0000143203177971,0.9980813903002584,0.9985025560324368,1.041772210690163
0.621,0.999997378,1.0000214340750635,0.9978729617828171,0.9984472186791126,1.0431226029113712
0.622,0.9999969932765849,1.0000183271281626,0.9978902314448119,0.9989096263542847,1.0439447111916127
0.623,0.9999966087754046,1.0000152201812618,0.9979075011068067,0.9993720340294567,1.0447668194718545
0.624,0.9999962242742246,1.000012113234361,0.9979247707688016,0.9998344417046288,1.045588927752096
0.625,0.9999958397730444,1.0000090062874598,0.9979420404307964,1.0002968493798008,1.0464110360323375
0.626,0.9999954552718644,1.0000058993405592,0.99795931,1.0007592570549728,1.0472331443125793
0.627,0.9999950707706842,1.000002792393658,0.9979765797547859,1.0012216647301448,1.048055252592821
0.628,0.9999946862695042,0.9999996854467573,0.9979938494167808,1.0016840724053169,1.0488773608730626
0.629,0.9999943017683239,0.9999965784998563,0.9980111190787755,1.002146480080489,1.0496994691533044
0.63,0.9999939172671438,0.9999934715529555,0.9980283887407703,1.002608887755661,1.050521577433546
0.631,0.9999928720996665,0.9999986277935744,0.9978126326154965,1.0028608343158216,1.051862152898747
0.632,0.9999918269321891,0.9999865011041181,0.9980275055067481,1.0036495934232532,1.052238549877738
0.633,0.9999907817647118,0.9999743744146621,0.998242378,1.004438352530685,1.0526149468567287
0.634,0.9999897365972346,0.9999622477252059,0.9984572512892518,1.0052271116381166,1.0529913438357195
0.635,0.9999886914297571,0.9999501210357497,0.9986721241805034,1.0060158707455482,1.0533677408147102
0.636,0.9999876462622799,0.9999379943462935,0.9988869970717552,1.0068046298529798,1.053744137793701
0.637,0.9999866010948024,0.9999258676568372,0.99910187,1.0075933889604114,1.0541205347726916
0.638,0.9999855559273252,0.9999137409673812,0.9993167428542588,1.0083821480678432,1.0544969317516826
0.639,0.9999845107598477,0.9999016142779249,0.9995316157455104,1.0091709071752748,1.0548733287306733
0.64,0.9999834655923704,0.9998850715826123,0.999166446,1.0096281220085621,1.056689769379894
0.641,0.9999806246441318,0.9998661958426183,0.9996928578658396,1.010692929475912,1.056345219
0.642,0.9999777836958932,0.9998473201026244,1.0002192693488352,1.0117577369432618,1.056000667840586
0.643,0.9999749427476547,0.9998284443626304,1.0007456808318307,1.0128225444106116,1.055656117070932
0.644,0.9999721017994161,0.9998095686226365,1.0012720923148264,1.0138873518779616,1.055311566301278
0.645,0.9999692608511774,0.9997906928826426,1.001798503797822,1.0149521593453115,1.054967015531624
0.646,0.99996642,0.9997718171426485,1.0023249152808176,1.0160169668126613,1.0546224647619697
0.647,0.9999635789547003,0.9997529414026546,1.002851326763813,1.0170817742800111,1.0542779139923157
0.648,0.9999607380064617,0.9997340656626607,1.0033777382468088,1.0181465817473612,1.053933363222662
0.649,0.9999578970582231,0.9997151899226667,1.0039041497298042,1.019211389214711,1.0535888124530077
0.65,0.9999550561099846,0.9995961585330786,1.0039260710424296,1.0204761732577157,1.0551415312499433
0.651,0.9999473344359635,0.999604277,1.0047966966103905,1.0215991583131396,1.053795353205931
0.652,0.9999396127619423,0.9996123946575834,1.0056673221783514,1.0227221433685636,1.0524491751619187
0.653,0.9999318910879214,0.9996205127198357,1.0065379477463121,1.0238451284239876,1.0511029971179062
0.654,0.9999241694139003,0.9996286307820881,1.007408573314273,1.0249681134794115,1.049756819073894
0.655,0.9999164477398791,0.9996367488443405,1.0082791988822337,1.0260910985348355,1.0484106410298817
0.656,0.999908726,0.9996448669065929,1.0091498244501946,1.0272140835902592,1.0470644629858694
0.657,0.9999010043918368,0.9996529849688454,1.0100204500181555,1.0283370686456834,1.0457182849418571
0.658,0.9998932827178159,0.9996611030310977,1.0108910755861165,1.0294600537011074,1.0443721068978449
0.659,0.9998855610437947,0.999669221,1.0117617011540772,1.0305830387565311,1.0430259288538324
0.66,0.9998778393697736,0.9994069818362834,1.0126379701812946,1.0328143576227884,1.0439415289084912
0.661,0.999856856,0.9995267063436633,1.0136866912630562,1.0335616928464804,1.0413484700345204
0.662,0.9998358721699865,0.9996464308510429,1.0147354123448178,1.034309028070172,1.0387554111605493
0.663,0.9998148885700929,0.9997661553584227,1.0157841334265796,1.0350563632938639,1.0361623522865782
0.664,0.9997939049701995,0.9998858798658024,1.0168328545083412,1.0358036985175558,1.0335692934126073
0.665,0.9997729213703059,1.0000056043731822,1.0178815755901027,1.0365510337412476,1.0309762345386364
0.666,0.9997519377704123,1.000125328880562,1.0189302966718643,1.0372983689649393,1.0283831756646653
0.667,0.9997309541705188,1.0002450533879417,1.0199790177536259,1.0380457041886313,1.0257901167906944
0.668,0.9997099705706254,1.0003647778953215,1.0210277388353877,1.038793039412323,1.0231970579167236
0.669,0.9996889869707317,1.0004845024027011,1.0220764599171492,1.039540374636015,1.0206039990427525
0.67,0.9996680033708382,1.0002691553220768,1.0242426797415987,1.0426189344454424,1.0204683416916058
0.671,0.9996110089655087,1.0005895714363477,1.0249851885412267,1.0423436775549058,1.0164642517186078
0.672,0.9995540145601792,1.0009099875506184,1.025727697340855,1.0420684206643687,1.012460162
0.673,0.9994970201548498,1.0012304036648894,1.026470206140483,1.041793163773832,1.0084560717726119
0.674,0.9994400257495202,1.00155082,1.027212714940111,1.0415179068832952,1.004451981799614
0.675,0.9993830313441907,1.001871235893431,1.0279552237397391,1.0412426499927583,1.000447891826616
0.676,0.9993260369388614,1.0021916520077019,1.0286977325393671,1.0409673931022216,0.9964438018536179
0.677,0.9992690425335318,1.0025120681219726,1.0294402413389951,1.0406921362116848,0.9924397118806201
0.678,0.9992120481282024,1.0028324842362435,1.0301827501386234,1.040416879321148,0.988435622
0.679,0.9991550537228728,1.0031529003505144,1.0309252589382514,1.0401416224306113,0.9844315319346241
0.68,0.9990980593175434,1.003661317836358,1.0344821667935606,1.0435052047333964,0.9828523549559229
0.681,0.9989434636932821,1.0040774650532802,1.0340657652895755,1.0414388567058548,0.9773943775702522
0.682,0.998788868,1.0044936122702022,1.0336493637855901,1.0393725086783134,0.9719364001845815
0.683,0.9986342724447599,1.0049097594871244,1.033232962281605,1.0373061606507719,0.9664784227989107
0.684,0.9984796768204987,1.0053259067040463,1.0328165607776199,1.0352398126232303,0.961020445
0.685,0.9983250811962374,1.0057420539209685,1.0324001592736347,1.0331734645956887,0.9555624680275692
0.686,0.9981704855719764,1.0061582011378907,1.0319837577696496,1.0311071165681471,0.9501044906418985
0.687,0.9980158899477152,1.0065743483548126,1.0315673562656644,1.0290407685406056,0.9446465132562278
0.688,0.9978612943234539,1.0069904955717348,1.0311509547616793,1.0269744205130644,0.9391885358705577
0.689,0.9977066986991928,1.0074066427886568,1.030734553257694,1.0249080724855228,0.933730558
0.69,0.9975521030749316,1.007822790005579,1.030318151753709,1.0228417244579813,0.9282725810992163
0.691,0.9971343005259343,1.0096415321452494,1.0323747010416648,1.022928029724276,0.9236031245460344
0.692,0.996716498,1.009488226026447,1.029695516145197,1.0183759456142554,0.9167927638345215
0.693,0.9962986954279395,1.009334919907645,1.0270163312487295,1.013823861504235,0.9099824031230086
0.694,0.9958808928789422,1.0091816137888427,1.024337146352262,1.0092717773942144,0.9031720424114957
0.695,0.9954630903299448,1.0090283076700404,1.0216579614557941,1.004719693284194,0.8963616816999829
0.696,0.9950452877809475,1.0088750015512382,1.0189787765593266,1.0001676091741736,0.889551321
0.697,0.9946274852319501,1.008721695432436,1.016299591662859,0.9956155250641531,0.8827409602769571
0.698,0.9942096826829527,1.008568389313634,1.0136204067663912,0.9910634409541326,0.8759305995654444
0.699,0.9937918801339554,1.0084150831948315,1.0109412218699236,0.9865113568441122,0.8691202388539315
0.7,0.9933740775849581,1.0082617770760296,1.008262036973456,0.9819592727340917,0.8623098781424187
0.701,0.9922560350402152,1.0112740709539465,1.0084527847758475,0.9794495930053486,0.8560190982604626
0.702,0.9911379924954724,1.0090097294516607,1.0025041646465074,0.9720478319087771,0.8480995297553418
0.703,0.9900199499507295,1.0067453879493748,0.9965555445171672,0.9646460708122054,0.8401799612502209
0.704,0.9889019074059866,1.0044810464470892,0.9906069243878272,0.9572443097156338,0.832260393
0.705,0.9877838648612437,1.0022167049448034,0.9846583042584869,0.9498425486190621,0.8243408242399792
0.706,0.9866658223165008,0.9999523634425176,0.9787096841291468,0.9424407875224905,0.8164212557348584
0.707,0.9855477797717579,0.997688022,0.9727610639998066,0.935039026,0.8085016872297375
0.708,0.9844297372270151,0.9954236804379462,0.9668124438704666,0.9276372653293473,0.8005821187246167
0.709,0.9833116946822722,0.9931593389356602,0.9608638237411264,0.9202355042327757,0.7926625502194958
0.71,0.9821936521375294,0.9908949974333745,0.9549152036117863,0.912833743,0.7847429817143751
0.711,0.9792791254791973,0.9932956577124488,0.9514598555675889,0.9068910601958484,0.7770252419204101
0.712,0.9763645988208653,0.9867705336669802,0.9418286091033834,0.8968146742966883,0.768351259
0.713,0.9734500721625332,0.9802454096215116,0.932197363,0.8867382883975281,0.7596772754002782
0.714,0.9705355455042013,0.973720286,0.9225661161749725,0.876661902,0.7510032921402123
0.715,0.9676210188458692,0.9671951615305744,0.91293487,0.8665855165992079,0.7423293088801464
0.716,0.9647064921875372,0.9606700374851058,0.9033036232465615,0.8565091307000477,0.7336553256200804
0.717,0.9617919655292051,0.9541449134396373,0.893672377,0.8464327448008875,0.7249813423600144
0.718,0.9588774388708732,0.9476197893941687,0.8840411303181506,0.8363563589017274,0.7163073590999486
0.719,0.955962912,0.9410946653487001,0.8744098838539451,0.8262799730025673,0.7076333758398826
0.72,0.953048386,0.9345695413032314,0.8647786373897396,0.8162035871034072,0.6989593925798168
0.721,0.9459424577185985,0.9323637114491687,0.85645831,0.8066569179192087,0.6901657468271307
0.722,0.9388365298829879,0.9201154114605935,0.8436912546355805,0.7946544238121989,0.6811530904495618
0.723,0.9317306020473775,0.9078671114720184,0.8309241996343348,0.7826519297051892,0.672140434
0.724,0.9246246742117669,0.8956188114834434,0.8181571446330893,0.7706494355981794,0.6631277776944242
0.725,0.9175187463761563,0.8833705114948682,0.8053900896318438,0.7586469414911696,0.6541151213168553
0.726,0.9104128185405458,0.8711222115062931,0.7926230346305982,0.746644447,0.6451024649392865
0.727,0.9033068907049353,0.858873912,0.7798559796293525,0.7346419532771502,0.6360898085617177
0.728,0.8962009628693248,0.846625612,0.7670889246281071,0.7226394591701404,0.627077152
0.729,0.8890950350337142,0.8343773115405678,0.7543218696268614,0.7106369650631308,0.6180644958065801
0.73,0.8819891071981038,0.8221290115519928,0.7415548146256159,0.6986344709561211,0.6090518394290113
0.731,0.8671649957626638,0.8113091367916936,0.7285075522311896,0.6861517172784902,0.5996357408378313
0.732,0.852340884,0.7942014407559714,0.7140490616989678,0.6733595054076633,0.5907025780676616
0.733,0.8375167728917841,0.7770937447202492,0.699590571,0.6605672935368363,0.5817694152974919
0.734,0.8226926614563441,0.7599860486845271,0.6851320806345241,0.6477750816660094,0.5728362525273222
0.735,0.8078685500209043,0.7428783526488049,0.6706735901023023,0.6349828697951825,0.5639030897571524
0.736,0.7930444385854645,0.7257706566130828,0.6562150995700805,0.6221906579243555,0.5549699269869828
0.737,0.7782203271500245,0.7086629605773606,0.6417566090378587,0.6093984460535284,0.546036764
0.738,0.7633962157145846,0.6915552645416384,0.6272981185056369,0.5966062341827016,0.5371036014466433
0.739,0.7485721042791447,0.6744475685059163,0.6128396279734151,0.5838140223118745,0.5281704386764736
0.74,0.7337479928437048,0.6573398724701941,0.5983811374411933,0.5710218104410477,0.5192372759063039
0.741,0.7108731935593344,0.6377800703855889,0.5822385569213833,0.5569311464162409,0.5096837896517284
0.742,0.6879983942749639,0.6191437095890941,0.5679149431395626,0.544549841,0.5011982472058043
0.743,0.6651235949905934,0.6005073487925994,0.5535913293577419,0.5321685352179171,0.49271270475988016
0.744,0.6422487957062228,0.5818709879961046,0.5392677155759213,0.5197872296187552,0.48422716231395596
0.745,0.6193739964218523,0.5632346271996098,0.5249441017941006,0.5074059240195933,0.4757416198680319
0.746,0.5964991971374818,0.544598266,0.510620488,0.49502461842043144,0.4672560774221077
0.747,0.5736243978531114,0.5259619056066203,0.4962968742304593,0.4826433128212696,0.4587705349761835
0.748,0.5507495985687408,0.5073255448101256,0.48197326044863864,0.47026200722210765,0.4502849925302594
0.749,0.5278747992843703,0.48868918401363076,0.46764964666681796,0.4578807016229458,0.4417994500843352
0.75,0.5049999999999998,0.47005282321713604,0.4533260328849973,0.44549939602378386,0.4333139076384111
0.751,0.4821252007156295,0.4465529277569033,0.4365237572218448,0.4313525317253166,0.4240712035277052
0.752,0.45925040143125895,0.4302185034918128,0.42389132516638595,0.4203411396895498,0.4163152267145177
0.753,0.4363756021468884,0.41388407922672227,0.4112588931109271,0.40932974765378294,0.4085592499013302
0.754,0.4135008028625179,0.3975496549616317,0.3986264610554683,0.3983183556180161,0.40080327308814273
0.755,0.39062600357814736,0.3812152306965412,0.3859940290000095,0.38730696358224914,0.39304729627495527
0.756,0.36775120429377683,0.3648808064314506,0.3733615969445507,0.3762955715464823,0.38529131946176776
0.757,0.3448764050094063,0.34854638216636014,0.3607291648890919,0.36528417951071546,0.3775353426485803
0.758,0.32200160572503583,0.33221195790126956,0.34809673283363307,0.3542727874749486,0.36977936583539284
0.759,0.29912680644066525,0.31587753363617904,0.3354643007781743,0.3432613954391817,0.3620233890222053
0.76,0.2762520071562947,0.2995431093710885,0.32283186872271546,0.3322500034034149,0.35426741220901786
0.761,0.26142789572085506,0.2782800939180213,0.30760008725440036,0.31936809048819903,0.34569570564082047
0.762,0.24660378428541516,0.26642346711185144,0.29753265421920694,0.31027752109793694,0.3388493077545079
0.763,0.23177967284997528,0.25456684030568166,0.28746522118401346,0.30118695170767495,0.3320029098681952
0.764,0.21695556141453537,0.24271021349951183,0.277397788,0.292096382,0.32515651198188256
0.765,0.2021314499790955,0.23085358669334202,0.2673303551136265,0.28300581292715093,0.3183101140955699
0.766,0.18730733854365558,0.21899695988717224,0.25726292207843304,0.2739152435368889,0.3114637162092573
0.767,0.1724832271082157,0.20714033308100244,0.2471954890432396,0.2648246741466269,0.3046173183229446
0.768,0.1576591156727758,0.19528370627483263,0.23712805600804615,0.25573410475636493,0.29777092043663195
0.769,0.14283500423733592,0.18342707946866282,0.22706062297285268,0.24664353536610287,0.2909245225503193
0.77,0.12801089280189615,0.16346846117244637,0.2120239996584366,0.23378578214933574,0.28227926299579964
0.771,0.12090496496628562,0.15613736725828287,0.2046771870562244,0.2267562511077874,0.2764233253146217
0.772,0.11379903713067512,0.1488062733441194,0.19733037445401216,0.21972672006623906,0.27056738763344373
0.773,0.10669310929506458,0.1414751794299559,0.18998356185179996,0.2126971890246907,0.2647114499522658
0.774,0.099587181,0.1341440855157924,0.18263674924958773,0.20566765798314235,0.2588555122710879
0.775,0.092481254,0.12681299160162893,0.1752899366473755,0.198638127,0.2529995745899099
0.776,0.085375326,0.11948189768746545,0.16794312404516326,0.19160859590004567,0.24714363690873198
0.777,0.078269398,0.11215080377330194,0.16059631144295106,0.18457906485849732,0.24128769922755405
0.778,0.07116347,0.10481970985913847,0.15324949884073885,0.177549534,0.23543176154637607
0.779,0.064057542,0.097488616,0.14590268623852662,0.17052000277540064,0.22957582386519815
0.78,0.056951614,0.084738872,0.13447707962248173,0.16019439120669016,0.22197901465446349
0.781,0.054037087787458964,0.080775619,0.12951047691964548,0.15506237514025242,0.21711109885029267
0.782,0.051122561,0.076812366,0.12454387421680926,0.14993035907381466,0.21224318304612189
0.783,0.048208034,0.072849112,0.11957727151397302,0.1447983430073769,0.20737526724195107
0.784,0.045293508,0.068885859,0.1146106688111368,0.13966632694093917,0.20250735143778026
0.785,0.042378981,0.064922606,0.10964406610830055,0.1345343108745014,0.19763943563360947
0.786,0.039464454495798815,0.060959352,0.10467746340546433,0.12940229480806367,0.19277151982943866
0.787,0.036549927837466786,0.056996099,0.099710861,0.12427027874162591,0.18790360402526785
0.788,0.033635401,0.053032846,0.094744258,0.11913826267518818,0.18303568822109706
0.789,0.030720875,0.049069592,0.089777655,0.11400624660875043,0.17816777241692625
0.79,0.027806347862470715,0.042082472286357024,0.081830142,0.10624846607917396,0.17170788866732414
0.791,0.026688305317727833,0.040172566,0.078689684,0.1026870902758989,0.1677644796761827
0.792,0.025570262772984954,0.038262660198171344,0.075549225,0.099125714,0.16382107068504123
0.793,0.024452220228242068,0.036352754,0.072408767,0.095564339,0.15987766169389978
0.794,0.023334177683499185,0.034442848,0.069268309,0.092002963,0.1559342527027583
0.795,0.022216135138756303,0.032532942,0.066127851,0.088441587,0.15199084371161684
0.796,0.021098093,0.030623036021799978,0.062987392,0.084880211,0.14804743472047538
0.797,0.01998005,0.02871313,0.059846934099620705,0.081318835,0.14410402572933392
0.798,0.018862008,0.026803223933614298,0.056706475856802066,0.07775746,0.14016061673819244
0.799,0.017743964959784777,0.024893317889521455,0.053566018,0.074196084,0.13621720774705098
0.8,0.016625922415041905,0.021505086514760376,0.048435555,0.06869156,0.13088255923320607
0.801,0.016208119866044545,0.020690147437296615,0.046565686,0.066329672,0.12776210635930269
0.802,0.015790317317047185,0.019875208359832853,0.044695817,0.063967784,0.12464165348539928
0.803,0.015372514768049825,0.019060269,0.042825947,0.061605895,0.12152120061149588
0.804,0.014954712219052466,0.018245330204905333,0.040956078,0.059244007,0.1184007477375925
0.805,0.014536909670055108,0.017430391127441568,0.039086209,0.056882119,0.1152802948636891
0.806,0.014119107121057748,0.016615452,0.037216339,0.054520231,0.11215984198978571
0.807,0.013701305,0.015800512972514048,0.035346470198647686,0.052158342482648654,0.1090393891158823
0.808,0.013283502,0.014985573895050286,0.033476600928989686,0.049796454272540674,0.10591893624197893
0.809,0.012865699,0.014170634817586526,0.031606732,0.047434566062432695,0.10279848336807552
0.81,0.012447896925068314,0.012701238034522297,0.028499790532071405,0.043717984,0.098507001
0.811,0.012293301300807146,0.012424813367643403,0.027451302191188003,0.042216118034558665,0.096090016
0.812,0.012138705676545979,0.012148388700764512,0.026402813850304605,0.040714252,0.093673031
0.813,0.01198411,0.011871964033885652,0.025354326,0.039212387,0.091256046
0.814,0.011829514428023664,0.011595539367006759,0.024305837,0.037710521,0.088839061
0.815,0.011674918803762497,0.011319114700127867,0.023257349,0.036208655,0.086422076
0.816,0.011520323,0.011042690033248974,0.02220886,0.034706789662024534,0.084005091
0.817,0.011365727555240162,0.010766265366370084,0.021160372,0.033204924,0.081588106
0.818,0.011211131930978994,0.010489840699491191,0.020111883805004317,0.031703058313010804,0.079171121
0.819,0.011056536306717829,0.010213416032612298,0.019063395,0.030201192638503946,0.076754136
0.82,0.010901940682456661,0.009936991,0.018014907123237518,0.028699326963997088,0.074337151
0.821,0.010844946277127161,0.009660566,0.016741454,0.026884446374225452,0.071546668
0.822,0.010787952,0.009625132,0.016197967967530914,0.025969810769061512,0.069711083
0.823,0.010730957466468178,0.009589697,0.015654482,0.025055175163897568,0.067875498
0.824,0.010673963061138686,0.009554262,0.015110996535184103,0.024140539558733624,0.066039913
0.825,0.010616968655809196,0.009518828,0.014567510819010698,0.023225903953569688,0.064204328
0.826,0.010559974250479704,0.009483393,0.014024025102837293,0.022311268348405744,0.062368743
0.827,0.010502979845150213,0.009447959,0.013480539386663888,0.021396632743241804,0.060533158
0.828,0.010445985439820723,0.009412524,0.012937053670490483,0.020481997138077863,0.058697574
0.829,0.010388991,0.00937709,0.012393567954317078,0.019567362,0.056861988660533616
0.83,0.010331996629161738,0.009341655,0.011850082238143673,0.018652726,0.055026403749878605
0.831,0.010311013029268203,0.009349402,0.011192503372516356,0.017548217,0.052900067
0.832,0.010290029,0.009387302,0.010951870039748388,0.017021014483352307,0.051531556
0.833,0.010269045829481141,0.009425202,0.010711237,0.016493812124778486,0.050163045582423155
0.834,0.010248062229587608,0.009463102,0.010470603374212451,0.015966609766204665,0.048794535
0.835,0.010227078629694079,0.009501002,0.010229970041444483,0.015439407407630844,0.047426024662090796
0.836,0.010206095029800546,0.009538902,0.009989337,0.014912205,0.046057514
0.837,0.010185111429907015,0.009576802,0.009748703,0.014385003,0.044689004
0.838,0.010164127830013484,0.009614702,0.00950807,0.013857800331909378,0.043320493
0.839,0.010143144,0.009652602,0.009267437,0.013330597973335558,0.041951983
0.84,0.010122161,0.009690502,0.009026803,0.012803395614761737,0.040583472
0.841,0.010114438956205318,0.009762356,0.008736207,0.012165104365547196,0.0389937
0.842,0.010106717,0.009790742,0.008674478,0.011888955038903203,0.037991578458217934
0.843,0.010098996,0.009819129,0.008612749,0.011612806,0.036989457
0.844,0.010091274,0.009847515,0.008551019,0.011336656385615217,0.035987334620616984
0.845,0.010083552,0.009875901,0.00848929,0.011060507058971224,0.034985213
0.846,0.010075830586099822,0.009904288,0.008427561,0.010784357732327231,0.033983090783016034
0.847,0.010068109,0.009932674,0.008365832,0.010508208405683239,0.032980969
0.848,0.010060387238057623,0.009961061,0.008304102,0.010232059079039246,0.031978846945415085
0.849,0.010052665564036523,0.009989447,0.008242373,0.00995591,0.030976725
0.85,0.010044943890015423,0.010017833843476105,0.008180644,0.00967976,0.029974603
0.851,0.010042102941776833,0.010052898559799836,0.008110469,0.009341833,0.028807392886414727
0.852,0.010039261993538239,0.010056950132413357,0.008146098,0.009227402,0.028087098
0.853,0.010036421045299648,0.010061001705026877,0.008181727,0.009112972,0.027366803569981977
0.854,0.010033580097061057,0.010065053277640398,0.008217357,0.008998541,0.026646508911765603
0.855,0.010030739148822465,0.010069104850253918,0.008252986,0.008884111,0.025926214253549226
0.856,0.010027898200583873,0.010073156422867439,0.008288615,0.00876968,0.025205919595332853
0.857,0.010025057252345282,0.010077208,0.008324244,0.00865525,0.024485625
0.858,0.010022216304106692,0.01008126,0.008359873,0.008540819,0.023765330278900106
0.859,0.010019375355868098,0.010085311,0.008395502,0.008426389,0.023045036
0.86,0.010016534407629507,0.010089362713321521,0.008431132,0.008311958,0.022324740962467355
0.861,0.010015489240152175,0.010086998648195473,0.008485914,0.008168387,0.021483298553980703
0.862,0.010014444072674844,0.010081533412087696,0.008557402,0.008155903,0.020976517934591446
0.863,0.010013398905197512,0.010076068175979919,0.00862889,0.00814342,0.020469737315202186
0.864,0.010012353737720182,0.010070602939872142,0.008700378,0.008130937,0.019962957
0.865,0.010011309,0.010065137703764365,0.008771866,0.008118453,0.019456176
0.866,0.010010263402765517,0.010059672,0.008843354,0.00810597,0.018949395
0.867,0.010009218235288187,0.010054207231548812,0.008914842,0.008093486,0.018442614837645154
0.868,0.010008173067810856,0.010048741995441035,0.00898633,0.008081003,0.017935834218255897
0.869,0.010007127900333524,0.010043276759333258,0.009057818,0.00806852,0.017429054
0.87,0.010006082732856192,0.010037811523225481,0.009129306,0.008056036,0.016922272979477383
0.871,0.010005698231676064,0.010027582,0.009230573,0.008038459,0.016327747184930252
0.872,0.010005313730495936,0.010024094004229364,0.009293426,0.008083467,0.015981073
0.873,0.010004929229315807,0.010020606,0.00935628,0.008128474,0.015634398
0.874,0.010004544728135677,0.010017117959235712,0.009419133,0.008173482,0.015287723876346537
0.875,0.01000416,0.010013629936738886,0.009481986,0.008218489,0.014941049440151967
0.876,0.010003775725775422,0.010010142,0.009544839,0.008263497,0.014594375003957393
0.877,0.010003391224595292,0.010006653891745234,0.009607693,0.008308504,0.014247700567762823
0.878,0.010003006723415165,0.010003165869248407,0.009670546,0.008353512,0.013901026131568253
0.879,0.010002622222235035,0.009999678,0.009733399,0.008398519,0.013554352
0.88,0.010002237721054907,0.00999619,0.009796252,0.008443527,0.013207677
0.881,0.010002096,0.009992365,0.009882397,0.008500733,0.012798072
0.882,0.010001954819393434,0.009992191,0.009915545,0.008566846,0.012570856234074248
0.883,0.010001813368562696,0.009992017,0.009948694,0.00863296,0.012343641
0.884,0.010001671917731957,0.009991842,0.009981842,0.008699073,0.012116426
0.885,0.01000153,0.009991668,0.010014989764542438,0.008765187,0.01188921
0.886,0.010001389016070483,0.009991494,0.010048137876852617,0.008831301,0.011661995136468291
0.887,0.010001247565239745,0.00999132,0.010081285989162796,0.008897414,0.011434779862066802
0.888,0.010001106,0.009991145,0.010114434101472974,0.008963528,0.011207564587665312
0.889,0.010000964663578272,0.009990971,0.010147582213783153,0.009029641,0.010980349313263823
0.89,0.010000823212747534,0.009990797,0.010180730326093332,0.009095755,0.010753134038862333
0.891,0.010000771175793255,0.009991706,0.010223023821234321,0.009182478,0.010481199025046784
0.892,0.010000719138838977,0.009992406,0.010228106973251471,0.00924191,0.010343054539871416
0.893,0.010000667101884698,0.009993106,0.010233190125268622,0.009301341,0.010204910054696047
0.894,0.010000615,0.009993807,0.010238273,0.009360772,0.010066766
0.895,0.010000563,0.009994507,0.010243356429302922,0.009420203,0.009928621
0.896,0.010000511,0.009995207,0.01024844,0.009479634,0.009790477
0.897,0.010000458954067582,0.009995907,0.010253522733337222,0.009539066,0.009652332
0.898,0.010000406917113304,0.009996607,0.010258606,0.009598497,0.009514188
0.899,0.010000354880159023,0.009997307,0.010263689,0.009657928,0.009376043
0.9,0.010000302843204745,0.009998913,0.010281556348160342,0.009758761,0.009140293
0.901,0.010000283699865319,0.009999165,0.010271826728325419,0.009796158,0.00906852
0.902,0.010000264556525897,0.009999417,0.010262097108490499,0.009833556,0.008996747
0.903,0.010000245,0.009999669,0.010252367488655576,0.009870954,0.008924974
0.904,0.010000226269847045,0.009999921,0.010242637868820657,0.009908352,0.008853201
0.905,0.010000207126507621,0.010000173,0.010232908248985734,0.009945749,0.008781428
0.906,0.010000187983168197,0.010000424651136153,0.010223178629150812,0.009983147,0.008709655
0.907,0.010000168839828771,0.010000676650379976,0.010213449009315891,0.010020544969437252,0.008637882
0.908,0.010000149696489345,0.010000928649623797,0.010203719,0.010057942734038362,0.008566109
0.909,0.010000130553149923,0.010001181,0.010193989769646047,0.010095340498639471,0.008494336
0.91,0.010000111409810497,0.010001648695999033,0.010180027051833667,0.010168701545838554,0.008352764
0.911,0.010000104367367625,0.010001565346904136,0.010168323124026404,0.010181995191023063,0.008329941
0.912,0.010000097,0.010001482,0.010156619196219139,0.010195288836207572,0.008307118
0.913,0.010000090282481878,0.010001399,0.010144915268411875,0.010208582481392081,0.008284295
0.914,0.010000083240039004,0.010001315299619444,0.010133211,0.010221876,0.008261472
0.915,0.010000076,0.010001231950524547,0.010121507412797347,0.01023517,0.00823865
0.916,0.010000069155153257,0.010001149,0.010109803484990083,0.010248463,0.008215827
0.917,0.010000062112710383,0.010001065252334754,0.0100981,0.010261757062130119,0.008193004
0.918,0.010000055070267511,0.010000981903239857,0.010086395629375557,0.010275050707314628,0.008170181
0.919,0.010000048027824638,0.010000898554144958,0.010074691701568292,0.010288344352499137,0.008147358
0.92,0.010000040985381764,0.010000668850871539,0.010053202882664406,0.010322152730266872,0.008077414
0.921,0.010000038394611555,0.010000592693484911,0.010046174975742063,0.010318319604619989,0.008089371
0.922,0.010000035803841345,0.010000516536098285,0.010039147068819719,0.010314486478973104,0.008101328
0.923,0.010000033213071136,0.010000440378711657,0.010032119161897377,0.010310653,0.008113285
0.924,0.010000030622300926,0.010000364221325029,0.010025091254975034,0.010306820227679335,0.008125242
0.925,0.010000028031530717,0.010000288063938403,0.010018063,0.010302987102032451,0.008137199
0.926,0.010000025440760507,0.010000211906551775,0.010011035441130346,0.010299153976385568,0.008149156
0.927,0.010000022849990298,0.010000135749165147,0.010004007534208003,0.010295320850738683,0.008161113
0.928,0.010000020259220088,0.010000059591778519,0.00999698,0.010291487725091798,0.00817307
0.929,0.010000017668449879,0.009999983,0.009989952,0.010287654599444914,0.008185027
0.93,0.010000015,0.009999825,0.009975417,0.010288904427628523,0.008169526
0.931,0.010000014124588551,0.009999825,0.009973776,0.010277633619204954,0.008203929
0.932,0.010000013171497435,0.009999824,0.009972135,0.010266362810781386,0.008238332
0.933,0.010000012218406318,0.009999824,0.009970494,0.010255092,0.008272735
0.934,0.010000011,0.009999823,0.009968853,0.010243821,0.008307138
0.935,0.010000010312224084,0.009999823,0.009967212,0.010232550385510682,0.008341541
0.936,0.010000009359132967,0.009999823,0.009965571,0.010221279577087114,0.008375944
0.937,0.010000008,0.009999822,0.00996393,0.010210008768663546,0.008410347
0.938,0.010000007452950732,0.009999822,0.009962289,0.010198738,0.00844475
0.939,0.010000006499859614,0.009999821,0.009960648,0.010187467151816412,0.008479153
0.94,0.010000005546768498,0.009999821,0.009959007,0.010176196343392844,0.008513557
0.941,0.010000005196145866,0.00999985,0.009957638,0.010160464414836987,0.008549257
0.942,0.010000004845523236,0.009999865,0.009959068,0.010149413698539642,0.008594952
0.943,0.010000004494900605,0.00999988,0.009960498,0.010138362982242296,0.008640647
0.944,0.010000004144277975,0.009999896,0.009961928,0.010127312265944951,0.008686342
0.945,0.010000003793655343,0.009999911,0.009963358,0.010116261549647607,0.008732037
0.946,0.010000003443032712,0.009999926,0.009964788,0.010105211,0.008777732
0.947,0.010000003092410082,0.009999942,0.009966218,0.010094160117052916,0.008823428
0.948,0.010000003,0.009999957,0.009967648,0.010083109400755571,0.008869123
0.949,0.010000002,0.009999972,0.009969078,0.010072058684458225,0.008914818
0.95,0.010000002040542189,0.009999987,0.009970508,0.010061008,0.008960513
0.951,0.010000001911555322,0.010000009450706523,0.009973116,0.010046079063897663,0.00901256
0.952,0.010000001782568458,0.010000012098784528,0.009975075,0.010039070517065984,0.009059639
0.953,0.010000001653581591,0.010000014746862535,0.009977034,0.010032062,0.009106717
0.954,0.010000001524594727,0.010000017,0.009978993,0.010025053423402633,0.009153796
0.955,0.010000001,0.010000020043018545,0.009980952,0.010018044876570957,0.009200874
0.956,0.010000001266620994,0.010000022691096552,0.00998291,0.010011036329739282,0.009247953
0.957,0.010000001,0.010000025,0.009984869,0.010004027782907604,0.009295032
0.958,0.010000001008647263,0.010000027987252566,0.009986828,0.009997019,0.00934211
0.959,0.010000000879660399,0.010000031,0.009988787,0.009990011,0.009389189
0.96,0.010000000750673532,0.010000033283408576,0.009990746,0.009983002,0.009436267
0.961,0.010000000703221924,0.010000030785223716,0.009993639,0.00997388,0.009493143
0.962,0.010000000655770313,0.010000028148649946,0.009994776,0.009971357,0.009533471
0.963,0.010000000608318705,0.010000025512076174,0.009995912,0.009968833,0.0095738
0.964,0.010000000560867094,0.010000022875502404,0.009997049,0.009966309,0.009614129
0.965,0.010000000513415486,0.010000020238928632,0.009998185,0.009963786,0.009654457
0.966,0.010000000465963877,0.010000017602354862,0.009999322,0.009961262,0.009694786
0.967,0.010000000418512267,0.010000014965781092,0.010000459,0.009958738,0.009735114
0.968,0.010000000371060658,0.010000012,0.010001595,0.009956214,0.009775443
0.969,0.01,0.01000001,0.010002732,0.009953691,0.009815771
0.97,0.01,0.010000007,0.010003868,0.009951167,0.0098561
0.971,0.010000000258700958,0.010000002295783576,0.010005326767199665,0.009948215,0.009907845
0.972,0.010000000241244478,0.010000001442520487,0.010005517792932888,0.009948716,0.009935672
0.973,0.010000000223787997,0.010000000589257398,0.010005709,0.009949217,0.009963498
0.974,0.010000000206331516,0.01,0.010005899844399329,0.009949717,0.009991325
0.975,0.010000000188875036,0.009999999,0.010006090870132552,0.009950218,0.010019151093058341
0.976,0.010000000171418555,0.009999998,0.010006281895865773,0.009950718,0.010046977502745427
0.977,0.010000000153962074,0.009999997,0.010006472921598994,0.009951219,0.010074803912432515
0.978,0.010000000136505593,0.009999996,0.010006663947332215,0.009951719,0.010102630322119603
0.979,0.010000000119049113,0.009999995,0.010006854973065436,0.00995222,0.010130457
0.98,0.010000000101592632,0.009999995,0.010007045998798657,0.00995272,0.010158283141493776
0.981,0.010000000095170757,0.009999995,0.010007148328430679,0.009953702,0.010197375456429838
0.982,0.010000000088748883,0.009999995,0.010006850235059341,0.009955383,0.010209669668115848
0.983,0.01,0.009999995,0.010006552141688003,0.009957063,0.010221964
0.984,0.010000000075905135,0.009999996,0.010006254048316664,0.009958743,0.010234258091487872
0.985,0.010000000069483261,0.009999996,0.010005955954945325,0.009960424,0.010246552303173883
0.986,0.010000000063061388,0.009999997,0.010005657861573987,0.009962104,0.010258846514859895
0.987,0.010000000056639514,0.009999997,0.01000536,0.009963785,0.010271140726545905
0.988,0.01,0.009999997,0.010005062,0.009965465,0.010283434938231917
0.989,0.010000000043795764,0.009999998,0.010004763581459972,0.009967146,0.010295729149917929
0.99,0.01,0.009999998,0.010004465488088633,0.009968826,0.010308023361603939
0.991,0.010000000035011414,0.009999999,0.010004007605778496,0.009971009,0.010329943592682888
0.992,0.010000000032648938,0.009999999,0.010003642622200142,0.009972655,0.010326331
0.993,0.01,0.01,0.010003277638621785,0.009974301,0.010322719
0.994,0.010000000027923983,0.01,0.010002913,0.009975946,0.010319106814302377
0.995,0.010000000025561506,0.01,0.010002547671465075,0.009977592,0.010315494554842208
0.996,0.01,0.010000000128015272,0.010002183,0.009979238,0.010311882295382038
0.997,0.010000000020836553,0.010000000314670866,0.010001817704308365,0.009980884,0.010308270035921867
0.998,0.010000000018474075,0.010000000501326461,0.010001452720730008,0.009982529,0.010304657776461697
0.999,0.010000000016111598,0.010000000687982053,0.010001087737151654,0.009984175,0.010301045517001527
1,0.010000000013749122,0.010000000874637649,0.010000722753573298,0.009985821,0.010297433257541358

==> plot_results_csv/DFRG_bump_1D_128_p_1_q_11_T_50-0.csv <==
x,t_0.0,t_1.0,t_5.0,t_10.0,t_49.99
0,0.010000000013749065,0.01,0.010000064813208804,0.010001133176656525,0.010111999901862515
0.001,0.010000000015833116,0.01,0.010000074,0.010000903712473828,0.010110511981537907
0.002,0.010000000017917168,0.010000000006517379,0.010000083294465317,0.010000674248291134,0.010109024
0.003,0.01,0.01,0.010000092535093574,0.010000444784108437,0.010107536140888693
0.004,0.01,0.01,0.010000101775721831,0.010000215319925742,0.010106048220564084
0.005,0.010000000024169321,0.010000000009667019,0.010000111016350087,0.009999986,0.010104560300239478
0.006,0.010000000026253373,0.010000000010716898,0.010000120256978344,0.009999756,0.010103072
0.007,0.010000000028337426,0.010000000011766779,0.010000129,0.009999527,0.010101584459590262
0.008,0.010000000030884216,0.010000000009517241,0.010000134414209088,0.009999337,0.010103059537353302
0.009,0.010000000035436203,0.010000000012076097,0.010000144551923306,0.009999103,0.010100095135891234
0.01,0.01,0.010000000014634951,0.010000154689637528,0.009998869,0.010097130734429168
0.011,0.010000000044540177,0.010000000017193807,0.010000164827351748,0.009998636,0.010094166332967102
0.012,0.010000000049092165,0.010000000019752663,0.010000174965065969,0.009998402,0.010091201931505036
0.013,0.010000000053644152,0.010000000022311517,0.010000185,0.009998168,0.010088237530042968
0.014,0.010000000058196139,0.010000000024870373,0.010000195,0.009997934,0.010085273128580902
0.015,0.010000000062748126,0.01,0.010000205378208631,0.0099977,0.010082308727118837
0.016,0.010000000069321538,0.010000000025398222,0.010000223610743306,0.009997499,0.010083907785718656
0.017,0.010000000079263993,0.010000000031825931,0.010000234139761022,0.009997222,0.010077421196440305
0.018,0.010000000089206446,0.010000000038253645,0.010000244668778737,0.009996945,0.010070935
0.019,0.01,0.010000000044681356,0.010000255197796452,0.009996668,0.010064448017883598
0.02,0.010000000109091356,0.010000000051109067,0.010000265726814167,0.00999639,0.010057961428605246
0.021,0.010000000119033809,0.01,0.010000276255831882,0.009996113,0.010051475
0.022,0.010000000128976264,0.01,0.010000286784849599,0.009995836,0.010044988250048539
0.023,0.010000000138918719,0.010000000070392203,0.010000297313867314,0.009995558,0.010038501660770185
0.024,0.01,0.01,0.010000343280354948,0.00999518,0.01003694
0.025,0.010000000177200286,0.010000000085441286,0.010000334135405907,0.009994911,0.010025090889659386
0.026,0.010000000198916602,0.010000000096175472,0.010000324990456867,0.009994643,0.010013242129695631
0.027,0.01,0.01,0.010000315845507828,0.009994374,0.010001393369731878
0.028,0.010000000242349236,0.010000000117643846,0.010000306700558789,0.009994106,0.009989545
0.029,0.010000000264065553,0.010000000128378032,0.010000297555609747,0.009993837,0.009977696
0.03,0.010000000285781869,0.01,0.010000288410660708,0.009993569,0.009965847
0.031,0.010000000307498185,0.010000000149846405,0.010000279265711669,0.0099933,0.009953998
0.032,0.010000000348501861,0.010000000159526555,0.010000324536325269,0.009992721,0.009946022
0.033,0.010000000395934657,0.010000000171639191,0.010000259798151839,0.009992661,0.009927687
0.034,0.010000000443367454,0.010000000183751825,0.010000195,0.009992601,0.009909352
0.035,0.01,0.010000000195864459,0.010000130321804981,0.009992541,0.009891017
0.036,0.010000000538233045,0.010000000207977092,0.010000065583631552,0.009992481,0.009872681
0.037,0.010000000585665842,0.010000000220089726,0.010000000845458122,0.009992422,0.009854346
0.038,0.010000000633098638,0.01,0.009999936,0.009992362,0.009836011
0.039,0.010000000680531433,0.010000000244314996,0.009999871,0.009992302,0.009817676
0.04,0.010000000780623564,0.010000000222979605,0.00999984,0.009991787,0.009801009
0.041,0.010000000884226316,0.010000000245021286,0.00999969,0.009992277,0.009776269
0.042,0.010000000987829067,0.010000000267062966,0.00999954,0.009992768,0.00975153
0.043,0.010000001091431818,0.010000000289104648,0.00999939,0.009993259,0.00972679
0.044,0.010000001,0.010000000311146328,0.009999239,0.009993749,0.00970205
0.045,0.010000001298637321,0.010000000333188009,0.009999089,0.00999424,0.00967731
0.046,0.010000001402240073,0.01,0.009998939,0.009994731,0.00965257
0.047,0.010000001521178631,0.010000000133288748,0.009998808,0.00999392,0.009631573
0.048,0.010000001747467846,0.010000000253315527,0.009998593,0.009995346,0.009602101
0.049,0.010000001973757059,0.010000000373342307,0.009998379,0.009996772,0.009572629
0.05,0.010000002200046272,0.010000000493369084,0.009998164,0.009998198,0.009543157
0.051,0.010000002426335485,0.010000000613395864,0.00999795,0.009999624,0.009513684
0.052,0.010000002652624698,0.010000001,0.009997735,0.01000105,0.009484212
0.053,0.010000002878913911,0.010000001,0.009997521,0.010002476,0.00945474
0.054,0.010000003105203124,0.010000000973476201,0.009997306,0.010003902,0.009425268
0.055,0.010000003415233548,0.010000000467602537,0.009996873,0.01000423,0.00939398
0.056,0.010000003909494628,0.010000000965157267,0.009996727,0.010006806290931806,0.009363247
0.057,0.010000004403755708,0.010000001462711997,0.009996581,0.010009382200192065,0.009332513
0.058,0.010000004898016788,0.010000001960266727,0.009996435,0.010011958,0.00930178
0.059,0.010000005392277867,0.010000002457821457,0.009996288,0.010014534018712577,0.009271046
0.06,0.010000005886538947,0.010000002955376187,0.009996142,0.010017109927972834,0.009240313
0.061,0.010000006380800027,0.010000003452930915,0.009995996,0.010019686,0.009209579
0.062,0.010000006875061107,0.010000003950485645,0.00999585,0.010022261746493347,0.009178846
0.063,0.010000007661974368,0.010000003802137385,0.009995182,0.010024646703255558,0.009140653
0.064,0.010000008741539806,0.010000005,0.009995388,0.010028098681090981,0.009113934
0.065,0.010000009821105247,0.010000006300621256,0.009995594,0.010031550658926405,0.009087216
0.066,0.010000010900670686,0.010000007549863191,0.0099958,0.010035002636761828,0.009060497
0.067,0.010000011980236125,0.010000008799105127,0.009996006,0.010038455,0.009033778
0.068,0.010000013059801565,0.010000010048347063,0.009996212,0.010041906592432672,0.009007059
0.069,0.010000014139367004,0.010000011297588998,0.009996418,0.010045358570268097,0.00898034
0.07,0.010000015218932443,0.010000012546830936,0.009996624,0.010048811,0.008953621
0.071,0.010000017177413147,0.010000015,0.009996149,0.010053583325838378,0.008914928
0.072,0.01000002,0.010000016302455488,0.009997093,0.010056798152918517,0.008899157
0.073,0.010000021893388434,0.010000017889818347,0.009998036,0.010060012979998654,0.008883387
0.074,0.010000024251376076,0.010000019477181203,0.00999898,0.010063228,0.008867616
0.075,0.010000027,0.010000021064544062,0.009999924,0.010066442634158929,0.008851845
0.076,0.010000028967351363,0.010000023,0.010000868306275177,0.010069657461239065,0.008836075
0.077,0.010000031325339005,0.010000024239269777,0.010001812242726001,0.010072872288319202,0.008820304
0.078,0.010000033683326649,0.010000025826632635,0.010002756179176828,0.010076087,0.008804533
0.079,0.010000038484603546,0.010000031150488923,0.010003288711080742,0.010082187024336636,0.008774467
0.08,0.010000043634921763,0.010000030269090056,0.010005236638797944,0.010082986158417295,0.008778055
0.081,0.010000048785239982,0.010000029387691189,0.010007184566515146,0.010083785292497954,0.008781644
0.082,0.010000053935558199,0.010000028506292322,0.010009132,0.010084584426578613,0.008785232
0.083,0.010000059085876416,0.010000027624893455,0.010011080421949552,0.010085383560659274,0.008788821
0.084,0.010000064236194633,0.010000026743494587,0.010013028349666754,0.010086182694739933,0.008792409
0.085,0.010000069,0.010000026,0.010014976277383958,0.010086981828820592,0.008795998
0.086,0.010000074918019165,0.010000032044053843,0.010016640295416657,0.010096818130257956,0.008756807
0.087,0.010000086167346935,0.010000024800186679,0.010019308621391207,0.010092100702616789,0.008789583
0.088,0.010000097416674706,0.010000017556319515,0.010021976947365757,0.010087383274975622,0.00882236
0.089,0.010000108666002476,0.010000010312452349,0.010024645273340306,0.010082665847334455,0.008855137
0.09,0.010000119915330247,0.010000003068585185,0.010027313599314856,0.010077948419693289,0.008887913
0.091,0.010000131164658019,0.009999996,0.010029981925289404,0.010073230992052122,0.00892069
0.092,0.010000142413985788,0.009999989,0.010032650251263955,0.010068513564410955,0.008953466
0.093,0.010000153663313558,0.009999981,0.010035318577238503,0.010063796136769788,0.008986243
0.094,0.010000168243005361,0.00999995,0.010040192996370182,0.010070034811857061,0.008969245
0.095,0.010000192813789253,0.009999945,0.010042201581934414,0.010056551802352086,0.009042661
0.096,0.010000217384573145,0.00999994,0.010044210167498645,0.010043068792847113,0.009116078
0.097,0.010000241955357037,0.009999936,0.010046218753062875,0.010029585783342138,0.009189494
0.098,0.010000267,0.009999931,0.010048227338627104,0.010016102773837165,0.00926291
0.099,0.010000291,0.009999926,0.010050235924191334,0.01000262,0.009336327
0.1,0.010000315667708714,0.009999921,0.010052244509755566,0.009989137,0.009409743
0.101,0.010000340238492606,0.009999917,0.010054253095319795,0.009975654,0.009483159
0.102,0.010000377539086718,0.009999796,0.010061670780282608,0.00997138,0.009502283
0.103,0.010000431206579681,0.009999849,0.010060189316434685,0.009947259,0.009629973
0.104,0.010000484874072646,0.009999902,0.010058708,0.009923139,0.009757662
0.105,0.010000538541565612,0.009999955,0.010057226388738837,0.009899018,0.009885352
0.106,0.010000592209058575,0.010000007452488987,0.010055744924890912,0.009874898,0.010013041102973354
0.107,0.010000645876551539,0.010000060260371759,0.010054263,0.009850777,0.010140730613102562
0.108,0.010000699544044506,0.010000113068254532,0.010052781997195065,0.009826657,0.01026842
0.109,0.010000753,0.010000165876137302,0.010051301,0.009802537,0.01039611
0.11,0.010000846599612062,0.010000002822969072,0.010057346706889268,0.009781444,0.010467987235922738
0.111,0.010000963820035631,0.010000239439247336,0.010048473,0.009748242,0.010666696967947488
0.112,0.010001081040459204,0.010000476055525596,0.010039600141195877,0.009715039,0.010865406699972237
0.113,0.010001198260882773,0.010000712671803857,0.010030727,0.009681836,0.011064116431996987
0.114,0.010001315481306344,0.010000949,0.010021853575502485,0.009648634,0.011262826164021737
0.115,0.010001432701729915,0.010001185904360381,0.01001298,0.009615431,0.011461535896046487
0.116,0.010001549922153484,0.010001422520638643,0.010004107009809094,0.009582228,0.011660245628071237
0.117,0.010001667142577055,0.010001659136916903,0.009995234,0.009549026,0.011858955360095989
0.118,0.010001897147560902,0.010001791939658982,0.009992509,0.009509562,0.012004422628186833
0.119,0.010002153179750964,0.010002321246146511,0.009972959,0.009474205,0.012295280419797048
0.12,0.010002409211941028,0.010002850552634043,0.00995341,0.009438848,0.012586138211407267
0.121,0.010002665244131091,0.010003379859121572,0.00993386,0.009403491,0.012876996003017482
0.122,0.010002921276321155,0.010003909165609105,0.009914311,0.009368133,0.013167853794627697
0.123,0.010003177308511217,0.010004438472096634,0.009894761,0.009332776,0.013458711586237914
0.124,0.010003433,0.010004967778584164,0.009875212,0.009297419,0.013749569377848133
0.125,0.010003689372891344,0.010005949742335691,0.009865785,0.009235616,0.013876654534727301
0.126,0.010004248595010685,0.010006515873445445,0.009836029,0.009211531,0.014286702568121704
0.127,0.010004807817130026,0.010007082004555197,0.009806274,0.009187446,0.014696750601516106
0.128,0.010005367039249369,0.010007648,0.009776518,0.009163361,0.015106798634910509
0.129,0.010005926,0.010008214266774704,0.009746762,0.009139275,0.015516846668304912
0.13,0.010006485,0.010008780397884458,0.009717006,0.00911519,0.015926894701699314
0.131,0.010007044705607392,0.010009346528994212,0.00968725,0.009091105,0.016336942735093715
0.132,0.010007603927726734,0.010009912660103966,0.009657494,0.009067019,0.016746991
0.133,0.010008287314994199,0.010012872044410186,0.009620609,0.008992412,0.016976513
0.134,0.010009509,0.010012326240082716,0.00958865,0.008999649,0.017540429920262824
0.135,0.01001073,0.01001178,0.00955669,0.009006885,0.018104347254393468
0.136,0.010011951623722211,0.010011234631427779,0.00952473,0.009014122,0.018668264588524112
0.137,0.010013173,0.010010689,0.009492771,0.009021358,0.019232182
0.138,0.010014394496207552,0.010010143022772842,0.009460811,0.009028595,0.019796099256785403
0.139,0.010015615932450223,0.010009597218445371,0.009428851,0.009035831,0.020360016590916043
0.14,0.010016837368692893,0.010009051414117905,0.009396892,0.009043068,0.020923933925046687
0.141,0.010018601183900988,0.010012225076095522,0.00933289,0.00897827,0.021294894
0.142,0.010021268964051457,0.010008627918939122,0.009317143,0.009043382,0.022056825146857133
0.143,0.010023936744201923,0.010005030761782722,0.009301395,0.009108493,0.022818756333926715
0.144,0.010026604524352391,0.010001433604626322,0.009285648,0.009173605,0.023580687520996298
0.145,0.010029272,0.009997836,0.009269901,0.009238717,0.024342619
0.146,0.010031940084653327,0.009994239,0.009254154,0.009303829,0.025104549895135463
0.147,0.010034607864803794,0.009990642,0.009238406,0.009368941,0.025866481082205045
0.148,0.010037275644954262,0.009987045,0.009222659,0.009434052,0.026628412
0.149,0.010041720248312703,0.00998305,0.009149147,0.009410947,0.027193405838787304
0.15,0.010047546825277342,0.009976231,0.009179554,0.009568039,0.028208787
0.151,0.010053373402241982,0.009969412,0.009209962,0.009725132,0.029224168
0.152,0.010059199979206623,0.009962593,0.009240369,0.009882225,0.030239549150778988
0.153,0.010065026556171263,0.009955773,0.009270777,0.010039317187628257,0.031254930254776214
0.154,0.010070853133135903,0.009948954,0.009301184,0.010196409843570215,0.032270311358773444
0.155,0.010076679710100544,0.009942135,0.009331592,0.010353502499512172,0.033285692
0.156,0.010082506287065186,0.009935316,0.009361999,0.010510595,0.034301074
0.157,0.010093506,0.00991292,0.009315339,0.010570492737468469,0.035129668
0.158,0.010106230895520239,0.009911336,0.009434008,0.010864684008027035,0.036466879
0.159,0.010118955446499607,0.009909752,0.009552676,0.011158875278585601,0.03780409
0.16,0.010131679997478975,0.009908168,0.009671344,0.011453066549144165,0.039141300427850315
0.161,0.010144404548458344,0.009906583,0.009790012,0.011747258,0.040478511
0.162,0.010157129,0.009904999,0.009908681,0.012041449090261296,0.041815722069908606
0.163,0.010169854,0.009903415,0.010027349052046192,0.01233564,0.043152933
0.164,0.010182578201396448,0.009901831,0.010146017,0.012629831631378426,0.044490143711966905
0.165,0.010209421,0.009859133,0.010180197898266116,0.012828571,0.04567206
0.166,0.010237205158696347,0.009890449,0.010444705,0.013322288,0.047413625
0.167,0.010264989247916315,0.009921764,0.010709212020118604,0.013816005283994659,0.049155189
0.168,0.010292773337136284,0.009953079,0.010973719081044848,0.014309722575509878,0.050896754034220476
0.169,0.010320557426356252,0.009984394,0.011238226141971093,0.014803439867025097,0.052638318630870304
0.17,0.010348342,0.01001571,0.011502733202897339,0.015297157158540317,0.054379883
0.171,0.010376125604796189,0.010047025,0.011767240263823584,0.015790874450055538,0.056121448
0.172,0.010408017142166747,0.009923404,0.011730379078188729,0.015921777967593597,0.057267651746087146
0.173,0.010468660816591459,0.010045528686517168,0.012222553383605624,0.016703509132997667,0.059510559
0.174,0.010529304491016167,0.010167653770673444,0.012714727689022518,0.017485240298401733,0.061753466184190905
0.175,0.010589948165440878,0.010289779,0.013206901994439413,0.018266971463805803,0.063996373
0.176,0.010650591839865586,0.010411903938985997,0.013699076,0.019048702629209872,0.066239281
0.177,0.010711235514290296,0.010534029023142275,0.014191250605273202,0.019830434,0.068482188
0.178,0.010771879188715007,0.010656154107298551,0.014683424910690098,0.020612165,0.070725095
0.179,0.010832522863139715,0.010778279191454828,0.015175599216106995,0.021393896125422078,0.072968002
0.18,0.010915545466402202,0.010647744615386711,0.015287817545650386,0.021742745885513462,0.074605223
0.181,0.011047801713107801,0.010960501073764919,0.016128653031145773,0.022937412295752982,0.077459755
0.182,0.011180058,0.011273257532143128,0.016969488516641158,0.024132078705992502,0.080314286
0.183,0.011312314,0.011586013990521338,0.017810324002136543,0.025326745,0.083168818
0.184,0.011444570453224601,0.011898770448899547,0.018651159,0.026521411526471538,0.086023349
0.185,0.011576827,0.012211526907277757,0.019491994973127313,0.027716077936711055,0.088877881
0.186,0.011709083,0.012524283365655964,0.020332830458622702,0.028910744346950575,0.091732412
0.187,0.011841339193341401,0.012837039824034174,0.021173665944118087,0.030105410757190094,0.094586944
0.188,0.012051425076826229,0.012791129,0.021555454856984516,0.030807951884709472,0.09686215
0.189,0.012339340597090286,0.013458134860568986,0.022924778,0.032587694,0.10044841145503661
0.19,0.012627256117354345,0.014125140775960693,0.024294101,0.034367436,0.10403467301632219
0.191,0.012915171637618402,0.014792146691352396,0.025663424648416054,0.036147179,0.10762093457760777
0.192,0.013203087,0.015459152606744101,0.027032747912226564,0.037926921,0.11120719613889336
0.193,0.013491002678146518,0.016126158522135805,0.028402071176037075,0.039706662970681525,0.11479345770017893
0.194,0.013778918198410576,0.016793164437527514,0.029771394,0.041486405187875934,0.11837971926146452
0.195,0.014066833718674635,0.017460170352919215,0.031140717703658102,0.043266147,0.12196598082275012
0.196,0.014586033804051933,0.017663145273721693,0.031993755194428285,0.044528653817541106,0.12504692001706585
0.197,0.015210363237207973,0.01895662,0.034151762570753606,0.047121882957644745,0.12948813087190542
0.198,0.015834692670364012,0.020250095070943108,0.03630977,0.049715112097748385,0.133929342
0.199,0.016459022103520054,0.021543569969553814,0.038467777,0.052308341237852024,0.1383705525815846
0.2,0.017083351536676096,0.022837044868164524,0.040625784699729564,0.054901570377955664,0.14281176343642418
0.201,0.017707680969832135,0.02413052,0.042783792,0.0574948,0.14725297429126374
0.202,0.018332010402988177,0.025423995,0.044941799452380214,0.060088029,0.15169418514610333
0.203,0.01895634,0.026717469563996645,0.047099806828705536,0.062681258,0.15613539600094292
0.204,0.020208987266118947,0.027478128657861756,0.04874906,0.0648007,0.16020079868860546
0.205,0.021551394409924957,0.029848863556436206,0.052054196,0.068495311,0.1656124032726233
0.206,0.022893801553730962,0.032219598455010656,0.055359333,0.072189922,0.17102400785664118
0.207,0.024236208697536968,0.034590333,0.058664469,0.075884534,0.17643561244065903
0.208,0.025578615841342973,0.036961068252159564,0.061969605,0.079579145,0.18184721702467688
0.209,0.026921023,0.039331803150734014,0.065274741,0.083273756,0.18725882160869473
0.21,0.028263430128954985,0.041702538049308464,0.068579877,0.086968367,0.19267042619271257
0.211,0.029699096,0.041823426,0.069906902,0.088904886,0.19682962152807348
0.212,0.032533645104458886,0.045977867,0.074818705,0.094038517,0.20330360658775606
0.213,0.035368194,0.050132307582199706,0.079730508,0.099172147,0.20977759164743867
0.214,0.038202743,0.054286749,0.084642311,0.10430577805686289,0.21625157670712125
0.215,0.041037292,0.05844119,0.089554114,0.10943940863675515,0.22272556176680386
0.216,0.043871841,0.06259563,0.094465917,0.11457303921664741,0.22919954682648647
0.217,0.046706389942980195,0.066750071,0.09937772,0.11970666979653967,0.23567353188616907
0.218,0.049540939,0.070904512,0.1042895227662042,0.12484030037643193,0.24214751694585165
0.219,0.053107534,0.072205903,0.10703951449102027,0.1281675409437459,0.24755153999151563
0.22,0.058870266715081124,0.079134988,0.11408562145597458,0.13509441755909696,0.25513614666976425
0.221,0.064633,0.086064073,0.1211317284209289,0.14202129417444803,0.2627207533480128
0.222,0.070395732,0.092993159,0.1281778353858832,0.1489481707897991,0.27030536002626143
0.223,0.076158465,0.099922244,0.1352239423508375,0.15587504740515015,0.27788996670451005
0.224,0.081921198,0.10685132945221583,0.14227004931579182,0.1628019240205012,0.2854745733827586
0.225,0.087683931,0.11378041483854473,0.14931615628074613,0.16972880063585227,0.29305918006100723
0.226,0.093446664,0.12070950022487363,0.15636226324570046,0.17665567725120332,0.30064378673925585
0.227,0.10144076000139164,0.12459527669210316,0.161351549,0.18194325420478807,0.3074245185616235
0.228,0.11230375171239391,0.1354292281431554,0.1710288688131672,0.19096587068218876,0.3161009689153865
0.229,0.1231667434233962,0.14626317959420765,0.18070618865689742,0.19998848715958942,0.32477741926914955
0.23,0.13402973513439848,0.15709713104525988,0.19038350850062766,0.2090111036369901,0.33345386962291257
0.231,0.14489272684540078,0.1679310824963121,0.2000608283443579,0.21803372011439076,0.34213031997667565
0.232,0.15575571855640305,0.17876503394736437,0.2097381481880881,0.22705633659179142,0.35080677033043867
0.233,0.16661871026740532,0.18959898539841663,0.21941546803181836,0.23607895306919208,0.3594832206842017
0.234,0.1774817019784076,0.20043293684946886,0.22909278787554857,0.24510156954659273,0.3681596710379647
0.235,0.19270370112378157,0.20899476608142056,0.23724368701595552,0.252921563,0.3763569363641557
0.236,0.21054110472977916,0.22449352214189566,0.2498277528718972,0.264181096,0.38601677642311616
0.237,0.22837850833577675,0.23999227820237073,0.2624118187278389,0.27544062846246403,0.39567661648207664
0.238,0.24621591194177436,0.2554910342628458,0.27499588458378055,0.2867001609995601,0.4053364565410371
0.239,0.26405331554777195,0.2709897903233208,0.28757995043972223,0.2979596935366561,0.4149962965999976
0.24,0.2818907191537695,0.28648854638379595,0.3001640162956639,0.30921922607375213,0.42465613665895807
0.241,0.2997281227597671,0.301987302,0.3127480821516056,0.3204787586108481,0.43431597671791855
0.242,0.31756552636576474,0.3174860585047461,0.3253321480075473,0.3317382911479442,0.44397581677687903
0.243,0.3400553954295328,0.3326790213011861,0.33734625827768155,0.3424726634025958,0.4534918672905764
0.244,0.36361891036817096,0.35231848934598275,0.3526239439282427,0.355811062,0.463920607
0.245,0.38718242530680913,0.3719579573907794,0.36790162957880385,0.36914945995488224,0.4743493463747296
0.246,0.4107459402454473,0.3915974254355761,0.383179315,0.3824878582310254,0.48477808591680616
0.247,0.4343094551840855,0.41123689348037273,0.3984570008799262,0.39582625650716863,0.4952068254588828
0.248,0.45787297012272365,0.4308763615251694,0.41373468653048734,0.40916465478331177,0.5056355650009594
0.249,0.48143648506136183,0.45051582956996605,0.4290123721810485,0.422503053,0.516064305
0.25,0.505,0.4704499719045757,0.4430639463767895,0.4345659483477311,0.5261832509743423
0.251,0.5285635149386382,0.4916972784769154,0.46009753849730856,0.4494061699724882,0.537057216
0.252,0.5521270298772764,0.5129445850492552,0.47713113061782764,0.46424639159724534,0.5479311809936878
0.253,0.5756905448159145,0.5341918916215949,0.4941647227383468,0.4790866132220025,0.5588051460033606
0.254,0.5992540597545527,0.5554391981939346,0.5111983148588659,0.4939268348467597,0.5696791110130334
0.255,0.6228175746931909,0.5766865047662744,0.5282319069793849,0.5087670564715169,0.5805530760227061
0.256,0.6463810896318289,0.5979338113386141,0.5452654990999041,0.5236072780962739,0.5914270410323789
0.257,0.6699446045704671,0.6191811179109538,0.5622990912204232,0.5384474997210311,0.6023010060420516
0.258,0.6924344736342352,0.6450979272563211,0.5804437495802595,0.5535558392137543,0.6134319757010289
0.259,0.7102718772402328,0.6640433200323633,0.5975683482968229,0.5688784322392721,0.6243344759712889
0.26,0.7281092808462304,0.6829887128084056,0.6146929470133864,0.584201025,0.6352369762415492
0.261,0.745946684,0.7019341055844477,0.6318175457299497,0.5995236182903079,0.6461394765118094
0.262,0.7637840880582256,0.720879498,0.6489421444465131,0.6148462113158255,0.6570419767820694
0.263,0.7816214916642231,0.7398248911365322,0.6660667431630766,0.6301688043413434,0.6679444770523296
0.264,0.7994588952702207,0.7587702839125745,0.6831913418796399,0.6454913973668612,0.6788469773225897
0.265,0.8172962988762184,0.7777156766886167,0.7003159405962034,0.6608139903923791,0.6897494775928499
0.266,0.8325182980215926,0.8024347760688637,0.7202538038516538,0.6777010171118927,0.7013435650715562
0.267,0.8433812897325949,0.8159246797274115,0.7354672016331985,0.6921882960729426,0.7118027794854687
0.268,0.8542442814435972,0.8294145833859591,0.750680599,0.7066755750339926,0.7222619938993811
0.269,0.8651072731545995,0.8429044870445068,0.7658939971962874,0.7211628539950425,0.7327212083132936
0.27,0.8759702648656018,0.8563943907030545,0.7811073949778319,0.7356501329560926,0.7431804227272061
0.271,0.8868332565766042,0.8698842943616021,0.7963207927593765,0.7501374119171426,0.7536396371411186
0.272,0.8976962482876063,0.8833741980201497,0.811534191,0.7646246908781926,0.764098852
0.273,0.9085592399986087,0.8968641016786975,0.8267475883224654,0.7791119698392426,0.7745580659689435
0.274,0.9165533361075504,0.9140495333486719,0.8451319991741744,0.7957738072967961,0.785934391
0.275,0.9223160689704452,0.9214323598393852,0.856776906,0.8081188711781495,0.7954791755326138
0.276,0.9280788018333399,0.9288151863300984,0.8684218118369895,0.8204639350595029,0.8050239598718387
0.277,0.9338415346962348,0.9361980128208116,0.8800667181683972,0.8328089989408565,0.8145687442110634
0.278,0.9396042675591295,0.9435808393115248,0.8917116244998049,0.8451540628222098,0.8241135285502883
0.279,0.9453670004220243,0.950963666,0.9033565308312124,0.8574991267035633,0.833658313
0.28,0.951129733,0.9583464922929512,0.9150014371626201,0.8698441905849167,0.8432030972287379
0.281,0.9568924661478139,0.9657293187836645,0.9266463434940276,0.8821892544662702,0.8527478815679627
0.282,0.9604590610893154,0.9741068119370885,0.9405367603453096,0.8964763404210356,0.863193698
0.283,0.9632936100570197,0.9769598196182412,0.9478926159510055,0.9057439169167665,0.8714168706786727
0.284,0.9661281590247239,0.979812827,0.9552484715567012,0.9150114934124975,0.8796400431169353
0.285,0.9689627079924282,0.9826658349805467,0.962604327,0.9242790699082286,0.8878632155551982
0.286,0.9717972569601325,0.9855188426616994,0.9699601827680927,0.9335466464039597,0.8960863879934609
0.287,0.9746318059278367,0.9883718503428522,0.9773160383737886,0.9428142228996906,0.9043095604317236
0.288,0.9774663548955411,0.9912248580240051,0.9846718939794843,0.9520817993954217,0.9125327328699863
0.289,0.9803009038632453,0.9940778657051578,0.99202775,0.9613493758911527,0.920755905
0.29,0.9817365698710451,0.9965060973892821,1.0001734724325149,0.9717126162702291,0.9296469539429266
0.291,0.9830789770148509,0.9970583011877023,1.003596873474009,0.9775825211835946,0.9362615538078473
0.292,0.984421384,0.9976105049861226,1.0070202745155035,0.983452426,0.9428761536727679
0.293,0.985763791,0.9981627087845428,1.0104436755569977,0.9893223310103256,0.9494907535376884
0.294,0.987106198,0.9987149125829631,1.0138670765984918,0.995192236,0.9561053534026092
0.295,0.988448606,0.9992671163813833,1.0172904776399863,1.0010621408370564,0.9627199532675297
0.296,0.9897910127338809,0.9998193201798035,1.0207138786814804,1.0069320457504218,0.9693345531324503
0.297,0.9910436601638557,1.0005197413193818,1.0266117458895923,1.0159890799815197,0.977981867
0.298,0.9916679895970117,1.0003945014672284,1.0272013545420826,1.0187726827745185,0.9828567621678164
0.299,0.9922923190301678,1.000269261615075,1.0277909631945727,1.0215562855675173,0.9877316574636946
0.3,0.9929166484633238,1.0001440217629218,1.0283805718470629,1.0243398883605164,0.9926065527595729
0.301,0.9935409778964799,1.0000187819107684,1.0289701804995532,1.0271234911535152,0.9974814480554511
0.302,0.9941653073296359,0.999893542,1.0295597891520436,1.029907093946514,1.0023563433513294
0.303,0.994789637,0.9997683022064616,1.030149397804534,1.0326906967395129,1.0072312386472078
0.304,0.995413966,0.9996430623543082,1.030739006457024,1.0354742995325117,1.012106133943086
0.305,0.9959331662813252,0.9993278781858829,1.0320559013346917,1.039975183684698,1.0185682080174905
0.306,0.9962210818015894,0.9992353283334041,1.0311197040998794,1.0404258455885809,1.0217352833830362
0.307,0.9965089973218534,0.9991427784809255,1.0301835068650673,1.040876507492464,1.024902358748582
0.308,0.9967969128421175,0.9990502286284467,1.029247309630255,1.0413271693963466,1.0280694341141277
0.309,0.9970848283623815,0.998957679,1.0283111123954427,1.0417778313002297,1.0312365094796734
0.31,0.9973727438826456,0.9988651289234893,1.0273749151606304,1.0422284932041126,1.034403584845219
0.311,0.9976606594029096,0.9987725790710107,1.0264387179258183,1.0426791551079955,1.037570660210765
0.312,0.9979485749231738,0.9986800292185319,1.025502520691006,1.0431298170118783,1.0407377355763108
0.313,0.9981586608066586,0.9985307344399593,1.0243863730386822,1.0441387295026392,1.0449652528406488
0.314,0.9982909170533641,0.9985738889993034,1.0230108611368727,1.0431733124849922,1.046598748485694
0.315,0.9984231733000698,0.9986170435586477,1.021635349235063,1.0422078954673453,1.0482322441307392
0.316,0.9985554295467753,0.9986601981179919,1.0202598373332536,1.0412424784496983,1.0498657397757845
0.317,0.998687686,0.998703353,1.0188843254314441,1.0402770614320516,1.0514992354208297
0.318,0.9988199420401865,0.9987465072366801,1.0175088135296346,1.0393116444144046,1.0531327310658747
0.319,0.9989521982868922,0.9987896617960244,1.0161333016278251,1.0383462273967576,1.054766227
0.32,0.9990844545335977,0.9988328163553685,1.0147577897260156,1.0373808103791107,1.0563997223559651
0.321,0.9991674771368602,0.9989159168506475,1.0129928342743937,1.0363192350177712,1.0585976123118932
0.322,0.999228121,0.9989961971411916,1.0118451535829613,1.0347734166950115,1.0589734472791896
0.323,0.9992887644857097,0.9990764774317358,1.010697472891529,1.0332275983722519,1.059349282246486
0.324,0.9993494081601344,0.999156758,1.0095497922000967,1.0316817800494924,1.0597251172137827
0.325,0.9994100518345591,0.9992370380128242,1.0084021115086643,1.0301359617267327,1.0601009521810791
0.326,0.9994706955089838,0.9993173183033683,1.0072544308172318,1.028590143403973,1.0604767871483756
0.327,0.9995313391834085,0.9993975985939125,1.0061067501257996,1.0270443250812133,1.060852622115672
0.328,0.9995919828578332,0.9994778788844567,1.004959069434367,1.0254985067584537,1.0612284570829684
0.329,0.999623874,0.9995865392068061,1.0035766245263338,1.0236586952700857,1.061782296789479
0.33,0.9996516584844237,0.9996332640935142,1.0029123963717752,1.0221419533740785,1.0612288066298639
0.331,0.9996794425736437,0.9996799889802224,1.0022481682172166,1.0206252114780714,1.0606753164702487
0.332,0.9997072266628637,0.9997267138669303,1.001583940062658,1.0191084695820645,1.0601218263106333
0.333,0.9997350107520837,0.9997734387536383,1.0009197119080993,1.0175917276860573,1.0595683361510182
0.334,0.9997627948413037,0.9998201636403465,1.0002554837535407,1.0160749857900502,1.059014845991403
0.335,0.9997905789305237,0.9998668885270546,0.9995912555989819,1.014558243894043,1.058461355831788
0.336,0.9998174217986036,0.9999448604802699,0.9984625939814221,1.0124637085694201,1.058441268623333
0.337,0.999830146,0.9999551213113065,0.9982487621431098,1.0113182513430528,1.0572922369032698
0.338,0.9998428709005623,0.9999653821423431,0.9980349303047974,1.0101727941166851,1.0561432051832065
0.339,0.9998555954515417,0.9999756429733797,0.997821098,1.0090273368903175,1.0549941734631432
0.34,0.99986832,0.9999859038044163,0.9976072666281726,1.00788188,1.0538451417430796
0.341,0.9998810445535005,0.9999961646354529,0.9973934347898601,1.0067364224375825,1.0526961100230163
0.342,0.9998937691044798,1.0000064254664895,0.9971796029515478,1.0055909652112152,1.051547078302953
0.343,0.9999064936554592,1.0000166862975262,0.9969657711132354,1.0044455079848476,1.0503980465828895
0.344,0.9999174937129348,1.0000281979026837,0.9965807427092236,1.0028018581770644,1.0493844950953342
0.345,0.9999233202898995,1.000024964029807,0.9966479643281982,1.0021359471747218,1.047941987210563
0.346,0.9999291468668641,1.0000217301569303,0.9967151859471728,1.0014700361723792,1.0464994793257922
0.347,0.9999349734438288,1.0000184962840533,0.9967824075661473,1.0008041251700368,1.0450569714410214
0.348,0.9999408000207932,1.0000152624111764,0.996849629,1.0001382141676942,1.0436144635562503
0.349,0.9999466265977579,1.0000120285382996,0.9969168508040964,0.9994723031653517,1.0421719556714792
0.35,0.9999524531747226,1.0000087946654228,0.9969840724230711,0.9988063921630093,1.0407294477867084
0.351,0.9999582797516872,1.000005560792546,0.9970512940420456,0.9981404811606667,1.0392869399019375
0.352,0.9999627243550456,0.999998057,0.9971279038489573,0.9971846947821427,1.0377532413971364
0.353,0.9999653921351962,0.9999959458442512,0.9972953188401994,0.9969441117248872,1.036263536332282
0.354,0.9999680599153467,0.9999938344886126,0.9974627338314415,0.9967035286676318,1.0347738312674277
0.355,0.9999707276954972,0.999991723,0.9976301488226835,0.9964629456103764,1.0332841262025734
0.356,0.9999733954756476,0.9999896117773355,0.9977975638139256,0.996222363,1.0317944211377192
0.357,0.9999760632557981,0.9999875004216967,0.9979649788051678,0.9959817794958656,1.030304716072865
0.358,0.9999787310359486,0.9999853890660582,0.9981323937964098,0.9957411964386101,1.0288150110080105
0.359,0.999981399,0.9999832777104196,0.9982998087876519,0.9955006133813548,1.0273253059431564
0.36,0.9999831626313072,0.999980732,0.9985284715106909,0.995165202,1.0256581859487122
0.361,0.9999843840675499,0.9999815226315357,0.9986740009949739,0.9952132113619907,1.0243006050029675
0.362,0.9999856055037926,0.9999823136832287,0.9988195304792569,0.9952612204447613,1.0229430240572226
0.363,0.9999868269400352,0.9999831047349214,0.99896506,0.99530923,1.0215854431114777
0.364,0.9999880483762777,0.9999838957866142,0.999110589,0.9953572386103027,1.020227862165733
0.365,0.9999892698125206,0.9999846868383069,0.999256119,0.9954052476930733,1.0188702812199883
0.366,0.9999904912487633,0.9999854778899996,0.999401648,0.995453257,1.0175127002742435
0.367,0.9999917126850059,0.9999862689416924,0.9995471779006722,0.9955012658586145,1.0161551193284986
0.368,0.9999923960722733,0.9999881263723852,0.9997311210857874,0.9955697536734871,1.0146314970261971
0.369,0.9999929552943927,0.9999893130509242,0.9998072645999654,0.9957553614707397,1.0135178311605697
0.37,0.999993515,0.9999904997294632,0.9998834081141434,0.9959409692679924,1.0124041652949423
0.371,0.9999940737386313,0.9999916864080022,0.9999595516283213,0.996126577,1.011290499429315
0.372,0.9999946329607508,0.9999928730865413,1.0000356951424991,0.9963121848624976,1.0101768335636876
0.373,0.999995192,0.99999406,1.0001118386566772,0.9964977926597502,1.0090631676980601
0.374,0.9999957514049893,0.9999952464436191,1.000187982170855,0.9966834004570029,1.0079495018324327
0.375,0.9999963106271087,0.9999974359120336,1.0003281773530521,0.9969029301615648,1.0064398340410536
0.376,0.9999965666592988,0.9999978352431066,1.0003418778709599,0.9971061705032518,1.0056213020850961
0.377,0.9999968226914888,0.9999982345741796,1.0003555783888674,0.9973094108449386,1.0048027701291389
0.378,0.9999970787236789,0.9999986339052526,1.000369278906775,0.9975126511866256,1.0039842381731812
0.379,0.999997335,0.9999990332363256,1.0003829794246828,0.9977158915283124,1.003165706217224
0.38,0.9999975907880589,0.9999994325673986,1.0003966799425905,0.9979191318699995,1.0023471742612664
0.381,0.9999978468202491,0.9999998318984716,1.000410380460498,0.9981223722116864,1.001528642305309
0.382,0.9999981028524392,1.0000002312295446,1.0004240809784057,0.9983256125533733,1.0007101103493516
0.383,0.999998333,1.0000007753286904,1.0004542155597242,0.9986101537884963,0.9995749184512627
0.384,0.9999984500778465,1.000000711986271,1.0004351612694944,0.9987614522711681,0.9990536962216333
0.385,0.9999985672982701,1.0000006486438515,1.0004161069792648,0.9989127507538398,0.9985324739920041
0.386,0.9999986845186937,1.0000005853014322,1.000397052689035,0.9990640492365117,0.9980112517623749
0.387,0.9999988017391173,1.000000521959013,1.0003779983988053,0.9992153477191836,0.9974900295327456
0.388,0.9999989189595409,1.0000004586165934,1.0003589441085754,0.9993666462018554,0.9969688073031164
0.389,0.9999990361799644,1.000000395274174,1.0003398898183455,0.9995179446845274,0.9964475850734872
0.39,0.9999991534003879,1.0000003319317545,1.000320835528116,0.9996692431671992,0.9959263628438579
0.391,0.9999992467884625,1.0000001391995836,1.0002940403095952,0.9998865899621243,0.995192311
0.392,0.9999993004559555,1.0000000718647535,1.0002697598011228,0.9999644626714711,0.9949351707039606
0.393,0.9999993541234484,1.000000004529923,1.000245479,1.0000423353808179,0.9946780303980932
0.394,0.9999994077909413,0.9999999371950927,1.0002211987841774,1.0001202080901646,0.9944208900922258
0.395,0.9999994614584343,0.9999998698602623,1.0001969182757047,1.0001980807995114,0.9941637497863585
0.396,0.9999995151259273,0.9999998025254321,1.0001726377672322,1.0002759535088581,0.9939066094804911
0.397,0.9999995687934203,0.9999997351906017,1.0001483572587597,1.0003538262182048,0.9936494691746237
0.398,0.9999996224609133,0.9999996678557714,1.000124076750287,1.0004316989275517,0.9933923288687564
0.399,0.9999996597615073,0.9999995796440257,1.0000895115593584,1.0005401544179844,0.9930209608895494
0.4,0.9999996843322911,0.999999596,1.0000743866332689,1.0005560099409694,0.9929731194630549
0.401,0.9999997089030751,0.9999996131581563,1.0000592617071793,1.0005718654639546,0.9929252780365603
0.402,0.999999733,0.9999996299152216,1.0000441367810897,1.0005877209869396,0.9928774366100659
0.403,0.9999997580446429,0.9999996466722867,1.0000290118550001,1.0006035765099248,0.9928295951835713
0.404,0.9999997826154268,0.9999996634293521,1.0000138869289106,1.0006194320329098,0.9927817537570768
0.405,0.9999998071862106,0.9999996801864174,0.999998762,1.000635287555895,0.9927339123305823
0.406,0.9999998317569945,0.9999996969434826,0.9999836370767315,1.000651143,0.9926860709040878
0.407,0.9999998463366864,0.9999997449196887,0.9999645712341233,1.0006694418882964,0.9925995376564583
0.408,0.9999998575860141,0.9999997731634882,0.9999605182225351,1.0006490127411776,0.9926972933767387
0.409,0.999999869,0.9999998014072878,0.9999564652109469,1.0006285835940587,0.9927950490970192
0.41,0.9999998800846697,0.9999998296510872,0.9999524121993588,1.000608154,0.9928928048172998
0.411,0.9999998913339974,0.9999998578948869,0.9999483591877707,1.0005877252998212,0.9929905605375802
0.412,0.9999999025833253,0.9999998861386863,0.9999443061761826,1.0005672961527023,0.9930883162578606
0.413,0.9999999138326531,0.9999999143824858,0.9999402531645943,1.0005468670055835,0.9931860719781411
0.414,0.9999999250819809,0.9999999426262853,0.9999362001530062,1.0005264378584648,0.9932838276984217
0.415,0.9999999306134871,0.9999999755481063,0.9999333916068461,1.0004969823487369,0.993388357
0.416,0.9999999357638053,0.9999999821523861,0.9999358973468391,1.000465447515368,0.9935694949891302
0.417,0.9999999409141236,0.999999989,0.9999384030868319,1.0004339126819994,0.9937506325875685
0.418,0.9999999460644418,0.9999999953609457,0.9999409088268248,1.0004023778486308,0.9939317701860068
0.419,0.999999951,1.0000000019652255,0.9999434145668177,1.000370843015262,0.9941129077844449
0.42,0.9999999563650782,1.0000000085695055,0.9999459203068106,1.0003393081818934,0.9942940453828831
0.421,0.9999999615153965,1.0000000151737853,0.9999484260468035,1.0003077733485246,0.9944751829813213
0.422,0.9999999663166733,1.000000022467184,0.9999517533643983,1.0002634691438597,0.9946498740882392
0.423,0.999999969,1.0000000195817698,0.9999556692971739,1.0002374215668588,0.9948611947620722
0.424,0.9999999710326486,1.0000000166963554,0.9999595852299494,1.000211373989858,0.9950725154359054
0.425,0.9999999733906362,1.0000000138109413,0.999963501,1.000185326412857,0.9952838361097385
0.426,0.9999999757486238,1.000000010925527,0.9999674170955006,1.0001592788358562,0.9954951567835715
0.427,0.9999999781066115,1.0000000080401128,0.9999713330282762,1.0001332312588556,0.9957064774574045
0.428,0.9999999804645991,1.0000000051546984,0.9999752489610517,1.0001071836818545,0.9959177981312376
0.429,0.9999999828225867,1.0000000022692843,0.9999791648938274,1.0000811361048538,0.9961291188050706
0.43,0.9999999847810676,0.9999999957245111,0.9999852521093178,1.0000426358713612,0.996369395
0.431,0.999999986,0.9999999947632314,0.9999877112917558,1.000028553573514,0.9965711162609625
0.432,0.9999999869401984,0.9999999938019518,0.9999901704741938,1.0000144712756667,0.996772838
0.433,0.9999999880197639,0.9999999928406722,0.9999926296566317,1.0000003889778195,0.9969745594119416
0.434,0.9999999890993292,0.9999999918793927,0.9999950888390697,0.9999863066799721,0.9971762809874312
0.435,0.9999999901788947,0.999999991,0.9999975480215076,0.999972224,0.9973780025629206
0.436,0.9999999912584601,0.9999999899568333,1.0000000072039457,0.9999581420842778,0.9975797241384101
0.437,0.9999999923380256,0.9999999889955536,1.0000024663863836,0.9999440597864304,0.9977814457138997
0.438,0.9999999931249388,0.999999988,1.0000060445415406,0.9999237362227017,0.9980209545889276
0.439,0.9999999936191999,0.9999999892790244,1.000006617244626,0.999920603,0.9981881209488994
0.44,0.999999994,0.99999999,1.0000071899477112,0.9999174692628583,0.9983552873088715
0.441,0.999999995,0.9999999911143574,1.0000077626507966,0.9999143357829366,0.9985224536688435
0.442,0.9999999951019831,0.9999999920320239,1.000008335353882,0.9999112023030148,0.9986896200288153
0.443,0.9999999955962442,0.9999999929496906,1.0000089080569672,0.9999080688230931,0.9988567863887873
0.444,0.9999999960905053,0.999999994,1.0000094807600526,0.9999049353431715,0.9990239527487592
0.445,0.9999999965847663,0.9999999947850235,1.000010053463138,0.9999018018632497,0.9991911191087312
0.446,0.9999999968947967,0.9999999964909494,1.0000106194655278,0.9998979295688212,0.9993886700873544
0.447,0.999999997,0.9999999970190495,1.0000101320790284,0.9999012466794887,0.9995100585861267
0.448,0.9999999973473752,0.9999999975471495,1.000009644692529,0.9999045637901561,0.9996314470848989
0.449,0.9999999975736644,0.9999999980752496,1.0000091573060297,0.9999078809008236,0.999752836
0.45,0.9999999977999536,0.9999999986033498,1.00000867,0.9999111980114911,0.9998742240824432
0.451,0.9999999980262428,0.9999999991314499,1.0000081825330307,0.9999145151221585,0.9999956125812155
0.452,0.999999998,1,1.000007695146531,0.999917832,1.0001170010799878
0.453,0.9999999984788213,1.0000000001876501,1.0000072077600317,0.9999211493434935,1.0002383895787599
0.454,0.9999999985977599,1.0000000005716805,1.0000063728544764,0.999926055,1.0003762536380572
0.455,0.9999999987013627,1.0000000005344023,1.000005736563354,0.9999312026932023,1.0004515153390559
0.456,0.9999999988049655,1.0000000004971243,1.0000051002722317,0.9999363502985987,1.0005267770400543
0.457,0.9999999989085682,1.0000000004598464,1.0000044639811092,0.9999414979039952,1.0006020387410528
0.458,0.9999999990121708,1.0000000004225684,1.0000038276899867,0.9999466455093917,1.0006773004420517
0.459,0.9999999991157738,1.0000000003852905,1.0000031913988643,0.9999517931147882,1.0007525621430502
0.46,0.9999999992193764,1.0000000003480123,1.0000025551077418,0.9999569407201847,1.0008278238440487
0.461,0.9999999993194686,1.0000000001638372,1.0000014657510083,0.9999645141510597,1.0009458014437806
0.462,0.9999999993669014,1.0000000000961862,1.000001129393987,0.9999685435399215,1.000981673
0.463,0.9999999994143343,1.0000000000285354,1.0000007930369659,0.999972573,1.0010175451994991
0.464,0.9999999994617671,0.9999999999608846,1.0000004566799445,0.9999766023176447,1.0010534170773582
0.465,0.9999999995091999,0.9999999998932338,1.0000001203229236,0.9999806317065063,1.0010892889552176
0.466,0.9999999995566327,0.9999999998255831,0.9999997839659023,0.9999846610953681,1.0011251608330767
0.467,0.9999999996040655,0.9999999997579323,0.9999994476088812,0.9999886904842298,1.001161032710936
0.468,0.9999999996514982,0.9999999996902815,0.999999111,0.9999927198730914,1.0011969045887952
0.469,1,0.9999999995818146,0.99999855,0.9999989436467089,1.001257164796183
0.47,0.9999999997142183,0.9999999996054341,0.9999985218660474,1.0000008679341266,1.0012635546980888
0.471,0.9999999997359346,0.9999999996290535,0.9999984941887847,1.0000027922215442,1.0012699445999949
0.472,0.9999999997576507,0.9999999996526729,0.999998467,1.0000047165089618,1.0012763345019007
0.473,0.9999999997793672,0.9999999996762925,0.9999984388342595,1.0000066407963792,1.0012827244038065
0.474,0.9999999998010833,1,0.9999984111569967,1.0000085650837969,1.0012891143057125
0.475,0.9999999998227997,0.9999999997235315,0.9999983834797341,1.0000104893712145,1.0012955042076184
0.476,0.9999999998445159,1,0.9999983558024714,1.0000124136586321,1.0013018941095242
0.477,0.9999999998610812,0.9999999998075859,0.9999983271349903,1.000015329,1.0013200618086684
0.478,0.9999999998710237,0.9999999998324935,0.9999984332351466,1.0000155054896798,1.0013066592834816
0.479,0.9999999998809661,1,0.9999985393353028,1.0000156823966198,1.0012932567582946
0.48,0.9999999998909086,0.9999999998823086,0.9999986454354591,1.0000158593035597,1.0012798542331076
0.481,0.9999999999008511,0.9999999999072162,0.9999987515356155,1.0000160362104995,1.0012664517079208
0.482,0.9999999999107936,0.9999999999321239,0.9999988576357717,1.0000162131174395,1.0012530491827338
0.483,0.9999999999207361,0.9999999999570315,0.9999989637359279,1.0000163900243795,1.001239646657547
0.484,0.9999999999306785,0.9999999999819389,0.9999990698360842,1.0000165669313192,1.001226244
0.485,1,1.0000000000113658,0.9999992363584096,1.0000168228000823,1.0012184881317727
0.486,0.9999999999418039,1.0000000000121643,0.99999933,1.0000160998852892,1.0011923479653475
0.487,0.9999999999463558,1.000000000012963,0.9999994236812084,1.000015376970496,1.001166207798922
0.488,0.9999999999509079,1.0000000000137617,0.999999517,1.000014654055703,1.0011400676324969
0.489,0.9999999999554599,1.0000000000145604,0.9999996110040072,1.0000139311409098,1.0011139274660714
0.49,0.9999999999600119,1.0000000000153588,0.9999997046654068,1.0000132082261164,1.001087787299646
0.491,0.9999999999645639,1.0000000000161575,0.9999997983268062,1.0000124853113233,1.0010616471332208
0.492,0.9999999999691159,1.0000000000169562,0.9999998919882057,1.0000117623965301,1.0010355069667956
0.493,0.9999999999716627,1.0000000000105291,1.0000000080306213,1.0000108444655629,1.0010136579901376
0.494,0.9999999999737467,1.0000000000073073,1.0000000435014225,1.0000099241039027,1.0009779872499154
0.495,0.9999999999758307,1.0000000000040856,1.0000000789722239,1.0000090037422424,1.0009423165096931
0.496,0.9999999999779148,1.0000000000008638,1.0000001144430253,1.000008083380582,1.0009066457694709
0.497,0.9999999999799988,0.9999999999976419,1.0000001499138267,1.0000071630189218,1.0008709750292486
0.498,0.9999999999820828,0.9999999999944202,1.000000185384628,1.0000062426572613,1.0008353042890263
0.499,0.9999999999841669,0.9999999999911984,1.0000002208554293,1.0000053222956011,1.000799633548804
0.5,0.9999999999862509,0.9999999999863924,1.0000002738206317,1.000004209992641,1.0007788736398673
0.501,0.9999999999841669,0.9999999999859828,1.0000002756592816,1.0000034007143093,1.000733060726605
0.502,0.9999999999820828,0.9999999999855733,1.0000002774979315,1.0000025914359778,1.0006872478133426
0.503,0.9999999999799987,0.9999999999851638,1.0000002793365814,1.0000017821576461,1.0006414349000803
0.504,0.9999999999779148,0.9999999999847542,1.000000281175231,1.0000009728793144,1.000595621986818
0.505,0.9999999999758306,0.9999999999843446,1.000000283013881,1.000000163600983,1.0005498090735556
0.506,0.9999999999737466,0.9999999999839352,1.000000284852531,0.9999993543226512,1.0005039961602933
0.507,0.9999999999716624,0.9999999999835255,1.0000002866911808,0.9999985450443196,1.000458183247031
0.508,0.9999999999691158,0.9999999999867535,1.000000271063137,0.9999976626339305,1.000429946
0.509,0.9999999999645638,0.9999999999851401,1.0000002760218907,0.9999969631275687,1.0003707153604926
0.51,0.9999999999600118,0.9999999999835265,1.0000002809806445,0.9999962636212069,1.000311485097175
0.511,0.9999999999554599,1,1.0000002859393984,0.9999955641148451,1.0002522548338577
0.512,0.9999999999509078,0.9999999999802995,1.000000290898152,0.9999948646084833,1.0001930245705402
0.513,0.9999999999463558,1,1.0000002958569056,0.9999941651021216,1.0001337943072228
0.514,0.9999999999418039,0.9999999999770726,1.0000003008156595,0.9999934655957599,1.0000745640439055
0.515,1,0.9999999999754591,1.0000003057744131,0.999992766,1.000015333780588
0.516,0.9999999999306786,0.9999999999779101,1.0000003134624018,0.9999919640111927,0.9999740752393312
0.517,0.9999999999207361,0.9999999999727637,1.0000003296259485,0.9999913256851758,0.9998975359658826
0.518,0.9999999999107936,0.9999999999676172,1.0000003457894953,0.9999906873591591,0.999820997
0.519,0.9999999999008511,0.9999999999624706,1.000000361953042,0.9999900490331421,0.9997444574189853
0.52,0.9999999998909086,1,1.0000003781165887,0.9999894107071252,0.9996679181455368
0.521,0.9999999998809663,0.9999999999521776,1.0000003942801354,0.9999887723811084,0.999591379
0.522,0.9999999998710237,1,1.0000004104436822,0.9999881340550916,0.9995148395986393
0.523,0.9999999998610813,0.9999999999418844,1.0000004266072289,0.9999874957290747,0.9994383003251908
0.524,1,0.9999999999437594,1.000000499432909,0.9999863955336592,0.9993753764724598
0.525,0.9999999998227997,0.9999999999332669,1.0000004918379937,0.9999860010936359,0.9992796345123007
0.526,0.9999999998010835,0.9999999999227747,1.0000004842430785,0.9999856066536127,0.9991838925521417
0.527,0.9999999997793672,0.9999999999122824,1.0000004766481634,0.9999852122135893,0.9990881505919824
0.528,0.9999999997576507,0.9999999999017901,1.0000004690532482,0.9999848177735661,0.9989924086318234
0.529,0.9999999997359345,0.9999999998912978,1.0000004614583329,0.9999844233335426,0.9988966666716643
0.53,0.9999999997142182,0.9999999998808055,1.0000004538634177,0.9999840288935194,0.9988009247115052
0.531,0.9999999996925019,0.9999999998703132,1.0000004462685024,0.9999836344534961,0.998705183
0.532,0.9999999996514981,0.9999999998774511,1.000000535907271,0.9999822585828221,0.9986136105970583
0.533,0.9999999996040654,0.9999999998539637,1.0000004362967572,0.9999826813480805,0.9985015561682757
0.534,0.9999999995566324,0.9999999998304764,1.000000336686243,0.999983104,0.998389502
0.535,0.9999999995091997,0.9999999998069888,1.000000237075729,0.9999835268785975,0.9982774473107103
0.536,0.999999999,0.9999999997835015,1.000000137465215,0.9999839496438558,0.9981653928819277
0.537,0.9999999994143342,0.9999999997600141,1.000000037854701,0.9999843724091143,0.998053338
0.538,0.9999999993669013,0.9999999997365266,0.9999999382441869,0.9999847951743728,0.9979412840243624
0.539,0.9999999993194685,0.9999999997130392,0.9999998386336728,0.9999852179396312,0.9978292295955797
0.54,0.9999999992193763,0.9999999997275489,0.9999998028659356,0.9999844162746305,0.9977089726955324
0.541,0.9999999991157735,0.9999999996681262,0.9999995509791029,0.9999865489816113,0.9975907877326601
0.542,0.9999999990121708,0.9999999996087034,0.9999992990922703,0.999988682,0.9974726027697878
0.543,0.9999999989085682,0.9999999995492808,0.9999990472054376,0.9999908143955728,0.9973544178069156
0.544,0.9999999988049655,0.9999999994898581,0.9999987953186049,0.9999929471025535,0.9972362328440434
0.545,0.9999999987013626,0.9999999994304353,0.9999985434317724,0.9999950798095343,0.997118048
0.546,0.9999999985977599,0.9999999993710126,0.9999982915449398,0.9999972125165151,0.9969998629182988
0.547,0.9999999984788213,0.9999999994453276,0.9999980730915369,0.9999961020727942,0.9968495760819945
0.548,0.999999998,0.9999999993032636,0.9999977036099353,1.0000007659439674,0.9967444850033828
0.549,0.9999999980262428,0.9999999991611994,0.9999973341283339,1.0000054298151404,0.996639394
0.55,0.9999999977999537,0.9999999990191354,0.9999969646467324,1.0000100936863134,0.9965343028461592
0.551,0.9999999975736645,0.9999999988770714,0.9999965951651311,1.0000147575574867,0.9964292117675475
0.552,0.9999999973473752,0.9999999987350074,0.9999962256835295,1.0000194214286595,0.9963241206889357
0.553,0.999999997,0.9999999985929434,0.9999958562019281,1.0000240852998328,0.9962190296103239
0.554,0.9999999968947968,0.9999999984508794,0.9999954867203267,1.0000287491710058,0.9961139385317122
0.555,0.9999999965847665,0.9999999984538479,0.9999946898330592,1.0000315845954675,0.9959448073551181
0.556,0.9999999960905054,0.9999999981803379,0.9999944560049112,1.0000387860241917,0.9958815984427485
0.557,0.9999999955962444,0.999999998,0.9999942221767634,1.000045987452916,0.9958183895303788
0.558,0.9999999951019831,0.9999999976333181,0.9999939883486155,1.0000531888816404,0.9957551806180094
0.559,0.9999999946077223,0.9999999973598082,0.9999937545204678,1.0000603903103646,0.9956919717056397
0.56,0.9999999941134611,0.9999999970862982,0.999993521,1.0000675917390889,0.9956287627932701
0.561,0.999999994,0.9999999968127882,0.999993287,1.0000747931678133,0.9955655538809005
0.562,0.9999999931249389,0.9999999965392783,0.9999930530360243,1.0000819945965373,0.9955023449685309
0.563,0.9999999923380256,0.9999999963626754,0.9999917918681674,1.000090885091522,0.9953487677092625
0.564,0.9999999912584603,0.9999999959672269,0.9999922520661959,1.000098823369163,0.9953646670934035
0.565,0.9999999901788947,0.9999999955717783,0.9999927122642243,1.000106761646804,0.9953805664775446
0.566,0.9999999890993294,0.9999999951763299,0.9999931724622526,1.000114699924445,0.9953964658616858
0.567,0.9999999880197639,0.9999999947808813,0.9999936326602811,1.0001226382020858,0.995412365
0.568,0.9999999869401985,0.9999999943854329,0.9999940928583095,1.0001305764797268,0.995428265
0.569,0.999999986,0.9999999939899843,0.9999945530563379,1.0001385147573676,0.9954441640141092
0.57,0.9999999847810676,0.9999999935945357,0.9999950132543662,1.0001464530350086,0.9954600633982503
0.571,0.9999999828225867,0.9999999937174829,0.9999941628422785,1.0001609446601376,0.995372896
0.572,0.9999999804645991,0.9999999931232484,0.9999960699469678,1.0001651056375747,0.9955104835710223
0.573,0.9999999781066115,0.999999993,0.999997977,1.0001692666150117,0.9956480713799569
0.574,0.9999999757486238,0.9999999919347795,0.9999998841563464,1.0001734275924488,0.9957856591888914
0.575,0.9999999733906362,0.9999999913405448,1.0000017912610357,1.0001775885698856,0.9959232469978259
0.576,0.9999999710326486,0.9999999907463104,1.000003698365725,1.0001817495473226,0.9960608348067604
0.577,0.999999969,0.99999999,1.0000056054704143,1.0001859105247597,0.9961984226156948
0.578,0.9999999663166733,0.9999999895578414,1.0000075125751036,1.0001900715021965,0.9963360104246293
0.579,0.9999999615153965,0.9999999917809916,1.000008790820067,1.0002047616405192,0.9963780803374587
0.58,0.9999999563650782,0.9999999896987912,1.0000125817239351,1.0001977114688139,0.9966800962608181
0.581,0.999999951,0.9999999876165908,1.0000163726278035,1.0001906612971083,0.9969821121841775
0.582,0.9999999460644418,0.9999999855343904,1.0000201635316717,1.0001836111254028,0.9972841281075369
0.583,0.9999999409141236,0.999999983,1.0000239544355398,1.0001765609536974,0.9975861440308964
0.584,0.9999999357638053,0.9999999813699895,1.0000277453394082,1.000169510781992,0.9978881599542557
0.585,0.9999999306134871,0.9999999792877892,1.0000315362432766,1.0001624606102864,0.9981901758776152
0.586,0.9999999250819809,0.9999999909770008,1.0000356683842195,1.0001859989668782,0.9982274664027767
0.587,0.9999999138326531,0.9999999822617953,1.0000404568020405,1.0001586915830403,0.9987295510457034
0.588,0.9999999025833253,0.9999999735465898,1.0000452452198614,1.0001313841992028,0.9992316356886299
0.589,0.9999998913339975,0.9999999648313843,1.0000500336376823,1.000104076815365,0.9997337203315567
0.59,0.9999998800846697,0.999999956,1.0000548220555034,1.0000767694315273,1.0002358049744833
0.591,0.999999869,0.9999999474009733,1.0000596104733246,1.0000494620476899,1.00073789
0.592,0.9999998575860142,0.999999939,1.0000643988911455,1.0000221546638521,1.0012399742603366
0.593,0.9999998463366864,0.9999999299705625,1.0000691873089664,0.9999948472800145,1.0017420589032633
0.594,0.9999998317569946,0.9999999440546289,1.0000802035573244,0.999998125,1.0020114651701741
0.595,0.9999998071862107,0.9999999188294211,1.000082530774482,0.9999434665387389,1.0027331183492758
0.596,0.9999997826154268,0.9999998936042132,1.000084858,0.9998888079502837,1.0034547715283777
0.597,0.9999997580446429,0.9999998683790053,1.0000871852087978,0.9998341493618286,1.0041764247074796
0.598,0.9999997334738591,0.9999998431537974,1.0000895124259555,0.9997794907733735,1.0048980778865815
0.599,0.9999997089030751,0.9999998179285896,1.000091839643113,0.9997248321849184,1.0056197310656834
0.6,0.9999996843322912,0.9999997927033817,1.000094166860271,0.9996701735964633,1.0063413842447853
0.601,0.9999996597615073,0.9999997674781739,1.0000964940774288,0.9996155150080083,1.0070630374238871
0.602,0.9999996224609133,0.9999997473589785,1.0001121071323862,0.999577111,1.007621030116981
0.603,0.9999995687934203,0.999999703,1.0001052958670011,0.9994959923467635,1.008555344159218
0.604,0.9999995151259273,0.9999996587170874,1.0000984846016163,0.999414874,1.0094896582014552
0.605,0.9999994614584343,0.9999996143961418,1.0000916733362315,0.9993337552182726,1.0104239722436923
0.606,0.9999994077909413,0.9999995700751962,1.0000848620708465,0.9992526366540271,1.0113582862859294
0.607,0.9999993541234484,0.9999995257542507,1.0000780508054616,0.9991715180897818,1.0122926003281665
0.608,0.9999993004559555,0.9999994814333051,1.0000712395400766,0.9990903995255362,1.0132269143704036
0.609,0.9999992467884625,0.9999994371123595,1.0000644282746916,0.9990092809612907,1.0141612284126407
0.61,0.9999991534003879,0.9999993331210784,1.000074326,0.9989148928733959,1.015029756611579
0.611,0.9999990361799644,0.9999993072257289,1.0000498883225717,0.9988238315043689,1.0161328230360602
0.612,0.9999989189595407,0.9999992813303793,1.0000254501706836,0.9987327701353419,1.0172358894605416
0.613,0.9999988017391173,0.9999992554350299,1.0000010120187952,0.9986417087663149,1.0183389558850229
0.614,0.9999986845186937,0.9999992295396802,0.9999765738669069,0.9985506473972878,1.0194420223095042
0.615,0.9999985672982701,0.9999992036443307,0.9999521357150186,0.9984595860282609,1.0205450887339855
0.616,0.9999984500778465,0.9999991777489812,0.9999276975631304,0.9983685246592339,1.0216481551584669
0.617,0.9999983328574229,0.9999991518536316,0.9999032594112421,0.9982774632902068,1.0227512215829482
0.618,0.9999981028524391,0.9999990486029211,0.9998890674943426,0.9981358112349447,1.0238976597933245
0.619,0.9999978468202491,0.9999991263290924,0.9998417398018606,0.9980738681619353,1.025078974321306
0.62,0.9999975907880589,0.9999992040552637,0.9997944121093785,0.998011925,1.0262602888492878
0.621,0.9999973347558688,0.9999992817814349,0.9997470844168965,0.9979499820159167,1.0274416033772695
0.622,0.9999970787236789,0.9999993595076061,0.9996997567244144,0.9978880389429073,1.028622917905251
0.623,0.9999968226914888,0.9999994372337773,0.9996524290319324,0.997826096,1.0298042324332328
0.624,0.9999965666592987,0.9999995149599487,0.9996051013394504,0.9977641527968887,1.0309855469612144
0.625,0.9999963106271087,0.9999998074319583,0.9995641837618613,0.9975301806106172,1.032369416245181
0.626,0.9999957514049893,0.9999999337294245,0.9995011732400467,0.9975613953803044,1.0334851101282372
0.627,0.999995192,1.0000000600268908,0.9994381627182323,0.9975926101499919,1.0346008040112935
0.628,0.9999946329607508,1.000000186324357,0.9993751521964177,0.9976238249196792,1.0357164978943496
0.629,0.9999940737386313,1.0000003126218233,0.9993121416746031,0.9976550396893664,1.036832191777406
0.63,0.999993515,1.0000004389192896,0.9992491311527887,0.9976862544590538,1.037947885660462
0.631,0.9999929552943927,1.0000005652167558,0.9991861206309741,0.9977174692287412,1.0390635795435181
0.632,0.9999923960722732,1.000000691514222,0.9991231101091596,0.9977486839984284,1.0401792734265745
0.633,0.9999917126850058,1.000002774,0.999009134,0.9975287593966542,1.0417404209173569
0.634,0.9999904912487632,1.000002148397918,0.9989615970891056,0.9977355831852388,1.0425916331414644
0.635,0.9999892698125203,1.000001522690366,0.9989140605521101,0.9979424069738235,1.043442845365572
0.636,0.9999880483762777,1.000000896982814,0.9988665240151147,0.9981492307624082,1.0442940575896795
0.637,0.9999868269400352,1.0000002712752618,0.9988189874781193,0.9983560545509929,1.045145269813787
0.638,0.9999856055037925,0.9999996455677099,0.9987714509411239,0.9985628783395776,1.0459964820378946
0.639,0.9999843840675497,0.9999990198601578,0.9987239144041284,0.9987697021281623,1.0468476942620022
0.64,0.999983163,0.9999983941526059,0.998676378,0.998976526,1.0476989064861097
0.641,0.9999813988160989,1.0000027474197484,0.9985019994201434,0.9989043967325065,1.0492019940563144
0.642,0.9999787310359485,0.9999990277905055,0.9985330226557132,0.99936812,1.0495409474118267
0.643,0.9999760632557981,0.9999953081612625,0.998564046,0.9998318434575997,1.0498799007673392
0.644,0.9999733954756476,0.9999915885320196,0.9985950691268528,1.0002955668201463,1.0502188541228512
0.645,0.9999707276954971,0.9999878689027766,0.9986260923624227,1.000759290182693,1.0505578074783637
0.646,0.9999680599153467,0.9999841492735337,0.9986571155979925,1.0012230135452396,1.050896760833876
0.647,0.9999653921351962,0.9999804296442909,0.9986881388335623,1.001686736907786,1.0512357141893882
0.648,0.9999627243550457,0.99997671,0.9987191620691321,1.0021504602703326,1.0515746675449005
0.649,0.9999582797516873,0.9999788914835042,0.9985634799208951,1.002392722737661,1.0526899411890485
0.65,0.9999524531747226,0.9999687754746529,0.9987632520868088,1.0031590024178527,1.0522359470371505
0.651,0.9999466265977581,0.9999586594658019,0.9989630242527225,1.0039252820980444,1.0517819528852526
0.652,0.9999408000207934,0.9999485434569506,0.9991627964186363,1.0046915617782362,1.0513279587333546
0.653,0.9999349734438288,0.9999384274480996,0.9993625685845501,1.0054578414584279,1.0508739645814567
0.654,0.9999291468668641,0.9999283114392483,0.9995623407504638,1.0062241211386196,1.0504199704295587
0.655,0.9999233202898995,0.9999181954303972,0.9997621129163775,1.0069904008188115,1.0499659762776605
0.656,0.9999174937129348,0.9999080794215459,0.9999618850822913,1.0077566804990032,1.0495119821257626
0.657,0.9999064936554592,0.9998957487349598,0.9999804938146987,1.0084560036284496,1.0498375624116891
0.658,0.9998937691044798,0.9998798942029266,1.0004382752895824,1.009487344248128,1.0483038814169432
0.659,0.9998810445535005,0.9998640396708931,1.000896056764466,1.0105186848678065,1.046770200422197
0.66,0.99986832,0.9998481851388599,1.0013538382393494,1.0115500254874852,1.0452365194274507
0.661,0.9998555954515417,0.9998323306068264,1.0018116197142333,1.0125813661071636,1.0437028384327045
0.662,0.9998428709005623,0.9998164760747932,1.002269401189117,1.013612706726842,1.0421691574379583
0.663,0.999830146,0.9998006215427598,1.0027271826640005,1.0146440473465204,1.0406354764432122
0.664,0.9998174217986036,0.9997847670107265,1.003184964138884,1.0156753879661988,1.0391017954484658
0.665,0.9997905789305237,0.9997473222709663,1.0035725164771194,1.0168618305189203,1.038209075225802
0.666,0.9997627948413037,0.9997405459934645,1.0043185365887795,1.0179842976865157,1.0353391362567108
0.667,0.9997350107520837,0.99973377,1.0050645567004397,1.0191067648541112,1.0324691972876197
0.668,0.9997072266628637,0.9997269934384612,1.0058105768120997,1.0202292320217068,1.0295992583185285
0.669,0.9996794425736437,0.9997202171609594,1.0065565969237598,1.0213516991893021,1.0267293193494371
0.67,0.9996516584844237,0.9997134408834576,1.0073026170354198,1.0224741663568977,1.023859380380346
0.671,0.9996238743952038,0.9997066646059559,1.0080486371470798,1.0235966335244933,1.0209894414112548
0.672,0.9995919828578331,0.9996240245836382,1.0087598421984632,1.0253448935708205,1.0200109270299687
0.673,0.9995313391834084,0.999661159,1.009679750417244,1.0262034677557972,1.0156191826680716
0.674,0.9994706955089838,0.9996982929660657,1.0105996586360244,1.027062041940774,1.0112274383061746
0.675,0.999410052,0.9997354271572796,1.011519566854805,1.027920616125751,1.0068356939442777
0.676,0.9993494081601344,0.9997725613484933,1.0124394750735854,1.0287791903107277,1.0024439495823807
0.677,0.9992887644857098,0.9998096955397071,1.0133593832923662,1.0296377644957049,0.9980522052204837
0.678,0.999228121,0.9998468297309209,1.0142792915111467,1.0304963386806816,0.9936604608585867
0.679,0.9991674771368604,0.9998839639221346,1.0151991997299272,1.0313549128656585,0.9892687164966896
0.68,0.9990844545335978,0.9998675781448282,1.0166538156337253,1.0334497066316128,0.9864855231878886
0.681,0.9989521982868923,0.999975913,1.0173942568324206,1.0334945998938856,0.9804951872584055
0.682,0.9988199420401866,1.0000842470615776,1.0181346980311157,1.0335394931561583,0.9745048513289222
0.683,0.998687686,1.0001925815199524,1.0188751392298112,1.0335843864184309,0.9685145153994388
0.684,0.9985554295467753,1.0003009159783272,1.0196155804285063,1.0336292796807034,0.9625241794699557
0.685,0.9984231733000699,1.0004092504367017,1.0203560216272016,1.0336741729429761,0.9565338435404723
0.686,0.9982909170533641,1.0005175848950765,1.021096462825897,1.033719066205249,0.9505435076109892
0.687,0.9981586608066586,1.0006259193534512,1.021836904024592,1.0337639594675214,0.9445531716815059
0.688,0.9979485749231738,1.0009143263130809,1.0238020920932394,1.0355166275113006,0.9397409296557104
0.689,0.9976606594029097,1.0010091289754157,1.023707597152732,1.0340474960713926,0.9322094379133313
0.69,0.9973727438826456,1.0011039316377506,1.0236131022122248,1.0325783646314848,0.9246779461709522
0.691,0.9970848283623817,1.0011987343000854,1.0235186072717175,1.0311092331915768,0.9171464544285732
0.692,0.9967969128421175,1.0012935369624203,1.0234241123312102,1.029640101751669,0.909614963
0.693,0.9965089973218535,1.0013883396247554,1.023329617390703,1.028170970311761,0.9020834709438149
0.694,0.9962210818015895,1.001483142,1.0232351224501957,1.0267018388718532,0.8945519792014359
0.695,0.9959331662813254,1.001577944949425,1.0231406275096884,1.0252327074319452,0.8870204874590568
0.696,0.9954139661959482,1.002408768894589,1.0248151188719228,1.0255987217615583,0.8801730790499124
0.697,0.9947896367627921,1.0020896498674123,1.0229570530880245,1.0218865168695157,0.8712975526189459
0.698,0.994165307,1.0017705308402358,1.0210989873041263,1.018174311977473,0.8624220261879794
0.699,0.9935409778964799,1.0014514118130595,1.019240921520228,1.0144621070854307,0.8535464997570128
0.7,0.9929166484633238,1.001132292785883,1.0173828557363298,1.010749902193388,0.8446709733260462
0.701,0.9922923190301678,1.0008131737587065,1.0155247899524313,1.0070376973013455,0.8357954468950797
0.702,0.9916679895970119,1.000494055,1.013666724168533,1.0033254924093027,0.8269199204641131
0.703,0.9910436601638558,1.0001749357043535,1.0118086583846346,0.9996132875172601,0.8180443940331465
0.704,0.9897910127338811,1.0013439197359055,1.0117887479650831,0.9973932977048846,0.8093938438407348
0.705,0.9884486055900751,0.9996595399077614,1.0071456018211111,0.9908718591838448,0.7994932666065382
0.706,0.987106198,0.99797516,1.0025024556771394,0.9843504206628052,0.7895926893723415
0.707,0.985763791,0.9962907802514727,0.9978593095331676,0.9778289821417654,0.7796921121381448
0.708,0.9844213841586571,0.9946064004233282,0.9932161633891958,0.9713075436207258,0.7697915349039482
0.709,0.983078977,0.9929220205951839,0.9885730172452238,0.964786105,0.7598909576697517
0.71,0.9817365698710451,0.9912376407670395,0.983929871,0.9582646665786464,0.74999038
0.711,0.9803009038632454,0.9943712618688573,0.9840814895221306,0.9554808156431962,0.7406003859581521
0.712,0.9774663548955412,0.9897731429213881,0.9758746484731051,0.9459555734882931,0.7300773128902563
0.713,0.9746318059278369,0.985175024,0.9676678074240797,0.9364303313333902,0.7195542398223607
0.714,0.9717972569601327,0.9805769050264497,0.9594609663750542,0.926905089,0.7090311667544649
0.715,0.9689627079924283,0.9759787860789805,0.9512541253260287,0.917379847,0.6985080936865691
0.716,0.9661281590247242,0.9713806671315113,0.9430472842770034,0.907854605,0.6879850206186733
0.717,0.9632936100570199,0.9667825481840421,0.9348404432279779,0.898329363,0.6774619475507774
0.718,0.9604590610893156,0.9621844292365729,0.9266336021789524,0.8888041205588749,0.6669388744828817
0.719,0.9568924661478139,0.9634319650783356,0.9222363356231593,0.881793599,0.6563304002100432
0.72,0.951129733,0.9542314990317003,0.9103118259933725,0.8695786962323572,0.6456204835671105
0.721,0.9453670004220243,0.9450310329850649,0.8983873163635856,0.8573637936157642,0.6349105669241778
0.722,0.9396042675591295,0.9358305669384295,0.8864628067337987,0.8451488909991713,0.6242006502812452
0.723,0.9338415346962348,0.9266301008917941,0.8745382971040119,0.8329339883825784,0.6134907336383124
0.724,0.9280788018333399,0.9174296348451588,0.862613787,0.8207190857659854,0.6027808169953798
0.725,0.9223160689704452,0.9082291687985233,0.850689278,0.8085041831493925,0.5920709003524471
0.726,0.9165533361075504,0.8990287027518881,0.8387647682146513,0.7962892805327996,0.5813609837095144
0.727,0.9085592399986087,0.8945694909545963,0.8288169211295644,0.7850982170924753,0.5701756377436977
0.728,0.8976962482876063,0.87996359,0.8138644883424853,0.7710027055947432,0.5596959713970604
0.729,0.8868332565766042,0.8653576894048056,0.7989120555554061,0.756907194,0.5492163050504231
0.73,0.8759702648656018,0.8507517886299103,0.7839596227683271,0.7428116825992788,0.5387366387037859
0.731,0.8651072731545995,0.836145888,0.76900719,0.7287161711015466,0.5282569723571485
0.732,0.8542442814435972,0.8215399870801197,0.7540547571941689,0.7146206596038145,0.5177773060105112
0.733,0.8433812897325949,0.8069340863052243,0.7391023244070898,0.7005251481060822,0.5072976396638739
0.734,0.8325182980215926,0.7923281855303289,0.7241498916200108,0.6864296366083501,0.4968179733172366
0.735,0.8172962988762184,0.7793883773190062,0.7092467031070433,0.6720778389497486,0.4856920494199562
0.736,0.7994588952702207,0.7604363077360895,0.6926838927085408,0.6572273900296635,0.47579846569661693
0.737,0.7816214916642232,0.7414842381531728,0.6761210823100384,0.6423769411095782,0.46590488197327773
0.738,0.7637840880582256,0.722532169,0.659558272,0.6275264921894932,0.4560112982499385
0.739,0.7459466844522281,0.7035800989873393,0.6429954615130336,0.6126760432694079,0.44611771452659926
0.74,0.7281092808462305,0.6846280294044225,0.6264326511145311,0.5978255943493228,0.43622413080326006
0.741,0.7102718772402329,0.6656759598215057,0.6098698407160287,0.5829751454292377,0.4263305470799208
0.742,0.6924344736342353,0.6467238902385889,0.5933070303175263,0.5681246965091525,0.4164369633565816
0.743,0.6699446045704672,0.6262724904225455,0.5755234676650763,0.5522898612758174,0.4059167444820747
0.744,0.6463810896318292,0.6058152651743323,0.5590679274488762,0.5378542768321652,0.396876527
0.745,0.6228175746931909,0.5853580399261189,0.5426123872326761,0.5234186923885131,0.3878363097276393
0.746,0.5992540597545528,0.5649008146779055,0.526156847,0.508983108,0.3787960923504216
0.747,0.5756905448159146,0.5444435894296922,0.509701307,0.4945475235012088,0.3697558749732039
0.748,0.5521270298772764,0.5239863641814788,0.4932457665840759,0.48011193905755667,0.36071565759598617
0.749,0.5285635149386382,0.5035291389332655,0.47679022636787577,0.4656763546139045,0.3516754402187685
0.75,0.505,0.47848862772072215,0.45721057226840317,0.44878136926247786,0.341142024
0.751,0.48143648506136183,0.45981125558607894,0.4423650046663145,0.43572024465921144,0.3331237800414753
0.752,0.45787297012272365,0.4411338834514357,0.42751943706422585,0.4226591200559451,0.32510553558325767
0.753,0.43430945518408554,0.4224565113167925,0.41267386946213724,0.4095979954526787,0.31708729112503997
0.754,0.4107459402454473,0.4037791391821493,0.3978283018600486,0.39653687084941236,0.30906904666682233
0.755,0.38718242530680913,0.3851017670475061,0.3829827342579599,0.38347574624614594,0.30105080220860464
0.756,0.36361891036817096,0.3664243949128629,0.3681371666558713,0.3704146216428796,0.29303255775038695
0.757,0.34005539542953284,0.34774702277821967,0.3532915990537827,0.35735349703961317,0.2850143132921693
0.758,0.3175655263657648,0.32307725335764115,0.33487304816604235,0.3415998333375914,0.27565677258052834
0.759,0.2997281227597672,0.3083858080008469,0.32257610421004274,0.33051360608665703,0.2687351709761499
0.76,0.2818907191537696,0.29369436264405274,0.3102791602540432,0.31942737883572264,0.2618135693717714
0.761,0.264053316,0.2790029172872585,0.29798221629804356,0.30834115158478825,0.2548919677673929
0.762,0.24621591194177442,0.2643114719304643,0.285685272,0.29725492433385386,0.24797036616301443
0.763,0.22837850833577683,0.24962002657367002,0.2733883283860444,0.2861686970829195,0.24104876455863594
0.764,0.21054110472977922,0.23492858121687582,0.26109138443004476,0.2750824698319851,0.23412716295425745
0.765,0.1927037011237816,0.22023713586008156,0.2487944404740452,0.2639962425810507,0.22720556134987896
0.766,0.17748170197840737,0.20066648006392077,0.2334414810562023,0.2505693798886324,0.21919448351166226
0.767,0.16661871026740507,0.1905107221091197,0.22399349197505328,0.24167866263586907,0.21336523833101087
0.768,0.15575571855640277,0.18035496415431865,0.21454550289390428,0.2327879453831057,0.20753599315035948
0.769,0.1448927268454005,0.1701992061995176,0.2050975138127553,0.22389722813034235,0.20170674796970806
0.77,0.1340297351343982,0.16004344824471656,0.1956495247316063,0.21500651087757894,0.1958775027890567
0.771,0.12316674342339591,0.1498876902899155,0.18620153565045727,0.20611579362481558,0.19004825760840527
0.772,0.11230375171239362,0.13973193233511444,0.17675354656930828,0.19722507637205222,0.18421901242775388
0.773,0.10144076000139134,0.12957617438031338,0.16730555748815928,0.18833435911928884,0.17838976724710248
0.774,0.093446664,0.11650487455530491,0.15573337771185755,0.17773207635130644,0.17175525748133086
0.775,0.087683931,0.11021048943872896,0.14893753217759914,0.17095211674247862,0.1669551809071539
0.776,0.081921198,0.10391610432215302,0.14214168664334073,0.16417215713365077,0.1621551043329769
0.777,0.076158465,0.097621719,0.13534584110908232,0.15739219752482292,0.15735502775879992
0.778,0.070395732,0.091327334,0.12854999557482388,0.1506122379159951,0.15255495118462292
0.779,0.064633,0.085032949,0.12175415004056547,0.14383227830716727,0.14775487461044595
0.78,0.058870266715081006,0.078738564,0.11495830450630705,0.13705231869833945,0.14295479803626895
0.781,0.053107534,0.072444179,0.10816245897204863,0.13027235908951162,0.13815472146209196
0.782,0.049540939,0.064858197,0.10015804516409749,0.1224367237001684,0.1328228813741176
0.783,0.04670639,0.061295137551328364,0.095544426,0.11749231557719458,0.1289506228713317
0.784,0.043871841,0.057732077999729875,0.090930807,0.11254790745422077,0.1250783643685458
0.785,0.041037292,0.054169018,0.086317188,0.10760349933124697,0.12120610586575992
0.786,0.038202743,0.050605959,0.081703569,0.10265909120827316,0.11733384736297403
0.787,0.035368194,0.047042899344934413,0.07708995,0.097714683,0.11346158886018815
0.788,0.032533645104458817,0.04347984,0.07247633,0.092770275,0.10958933035740226
0.789,0.029699096136754553,0.039916780241737435,0.067862711,0.087825867,0.10571707185461636
0.79,0.028263430128954957,0.036002296,0.062726355,0.082363709,0.10154830602730304
0.791,0.026921022985148958,0.034135679,0.059750586259305884,0.078898894,0.09848278
0.792,0.025578616,0.032269062,0.056774818,0.075434079,0.095417255
0.793,0.024236208697536957,0.030402444,0.053799049631603396,0.071969264,0.092351729
0.794,0.022893801553730955,0.028535827044169466,0.050823281317752156,0.068504449,0.089286203
0.795,0.021551394409924957,0.026669209717348256,0.047847513003900916,0.065039634,0.086220677
0.796,0.020208987266118954,0.024802592390527047,0.044871744690049675,0.061574819,0.083155152
0.797,0.01895634,0.022024328,0.040647036,0.056839927,0.079297232
0.798,0.018332010402988194,0.021121189917705462,0.038816409,0.054498411,0.076912186
0.799,0.017707681,0.020218052204832727,0.036985781902311686,0.052156894,0.074527141
0.8,0.017083351536676124,0.019314914,0.035155154621565196,0.049815378,0.072142095
0.801,0.016459022103520085,0.018411777,0.033324527,0.047473862,0.06975705
0.802,0.015834692670364053,0.017508639066214516,0.0314939,0.045132345127206625,0.067372004
0.803,0.015210363237208015,0.016605501353341778,0.029663272779325713,0.042790829,0.064986959
0.804,0.014586034,0.015702363640469043,0.027832645498579216,0.040449312225315455,0.062601913
0.805,0.014066833718674702,0.014449766996500416,0.025346214317800483,0.037364397,0.059678159
0.806,0.013778918198410638,0.014061424505084342,0.024274544948948727,0.035835865733756356,0.057852487329607925
0.807,0.013491002678146572,0.013673082013668264,0.023202876,0.034307334239302045,0.056026815515579906
0.808,0.013203087157882508,0.01328474,0.022131206211245213,0.032778803,0.054201144
0.809,0.012915171637618442,0.012896397030836112,0.021059536842393457,0.031250271,0.052375472
0.81,0.012627256117354378,0.012508054539420038,0.019987867,0.029721739755939097,0.050549800073495826
0.811,0.012339340597090314,0.012119712048003961,0.018916198104689943,0.028193208,0.048724128
0.812,0.012051425076826248,0.011731369556587885,0.017844528735838184,0.026664676767030465,0.046898456
0.813,0.011841339193341441,0.011244452450487802,0.016464297,0.024739811800575693,0.044729712
0.814,0.011709082946635847,0.011112251963963246,0.015877824193013264,0.023778334129424438,0.04335387
0.815,0.011576826699930251,0.010980051,0.015291351313116316,0.022816856,0.041978028
0.816,0.011444570453224657,0.010847850990914136,0.014704878433219368,0.021855378787121925,0.040602185915552175
0.817,0.011312314206519063,0.010715650504389582,0.014118406,0.020893901,0.039226343862335415
0.818,0.011180057959813468,0.010583450017865027,0.013531932673425475,0.019932423444819415,0.037850502
0.819,0.011047801713107873,0.010451249531340473,0.012945459793528525,0.018970946,0.03647466
0.82,0.010915545466402278,0.010319049044815917,0.012358986913631579,0.018009468102516902,0.035098818
0.821,0.010832522863139779,0.010184368427314848,0.011650495221853258,0.016862038388655638,0.033523133318900035
0.822,0.010771879188715054,0.010159720173020482,0.011368111290308295,0.016286111330946436,0.032502396
0.823,0.010711235514290329,0.010135071918726115,0.011085727,0.015710184,0.031481657968679216
0.824,0.010650591839865605,0.010110423664431748,0.010803343427218365,0.015134257215528028,0.030460920293568804
0.825,0.010589948,0.010085775,0.010520959,0.014558330157818825,0.029440182618458398
0.826,0.010529304491016155,0.010061127155843013,0.010238575564128435,0.013982403,0.028419444943347985
0.827,0.010468661,0.010036478901548648,0.009956192,0.013406476042400417,0.027398707268237576
0.828,0.010408017142166704,0.010011830647254279,0.009673808,0.012830548984691213,0.026377969593127163
0.829,0.010376125604796145,0.010003340626842338,0.009363787,0.012186861388124573,0.025257031
0.83,0.010348341515576181,0.010007381312604681,0.009268275,0.011869534,0.024512423044734652
0.831,0.010320557426356219,0.010011421998367027,0.009172764,0.011552205848696288,0.023767814875256237
0.832,0.010292773337136255,0.010015463,0.009077253,0.011234878078982144,0.023023206705777826
0.833,0.010264989,0.010019503369891715,0.008981741,0.010917550309268002,0.022278598536299415
0.834,0.010237205158696328,0.010023544,0.00888623,0.010600223,0.021533990366821004
0.835,0.010209421069476364,0.010027584741416405,0.008790718,0.010282894769839717,0.020789382197342592
0.836,0.010182578201396437,0.010039352,0.008605081,0.009787667,0.019797992417654012
0.837,0.010169853650417065,0.010041902308997468,0.008616416,0.009642576,0.019265663268072206
0.838,0.010157129099437695,0.010044452603299787,0.008627751,0.009497486,0.018733334118490402
0.839,0.010144404548458323,0.010047002897602107,0.008639087,0.009352395,0.018201005
0.84,0.010131679997478955,0.010049553191904426,0.008650422,0.009207304,0.017668675819326796
0.841,0.010118955446499583,0.010052103486206746,0.008661757,0.009062213,0.017136347
0.842,0.010106231,0.010054653780509066,0.008673092,0.008917122,0.016604017520163186
0.843,0.010093506344540839,0.010057204074811386,0.008684428,0.008772031,0.016071688
0.844,0.010082506287065156,0.010062480449928359,0.008678375,0.008539166,0.015383655
0.845,0.010076679710100534,0.010060164412228841,0.008736979,0.008506297,0.015013307
0.846,0.010070853,0.010057848374529322,0.008795583,0.008473429,0.014642959106971587
0.847,0.010065026556171287,0.010055532336829804,0.008854187,0.00844056,0.014272611096651504
0.848,0.010059199979206665,0.010053216299130287,0.00891279,0.008407692,0.013902263086331423
0.849,0.010053373402242043,0.010050900261430767,0.008971394,0.008374823,0.013531915
0.85,0.010047547,0.010048584223731248,0.009029998,0.008341955,0.013161567065691257
0.851,0.010041720248312798,0.010046268,0.009088602,0.008309086,0.012791219055371176
0.852,0.010037275644954359,0.010042453027462652,0.009163682,0.008244183,0.012327477071838316
0.853,0.010034607864803868,0.010039314,0.009226331,0.008278368,0.012080288700880914
0.854,0.010031940084653381,0.010036174949455589,0.009288979,0.008312553,0.011833100329923515
0.855,0.010029272304502892,0.010033036,0.009351628,0.008346738,0.011585911958966112
0.856,0.010026604524352403,0.010029896871448528,0.009414277,0.008380923,0.011338724
0.857,0.010023936744201914,0.010026757832444997,0.009476925,0.008415108,0.011091535217051309
0.858,0.010021268964051425,0.010023618793441467,0.009539574,0.008449293,0.010844346846093908
0.859,0.010018601183900936,0.010020479754437935,0.009602223,0.008483478,0.010597158475136507
0.86,0.010016837368692834,0.010016083043831062,0.009685324,0.008517997,0.010298293157607549
0.861,0.010015615932450159,0.010014419158234096,0.009727855,0.008582612,0.010144636023951475
0.862,0.010014394496207486,0.010012755,0.009770386,0.008647226,0.009990979
0.863,0.010013173059964813,0.010011091387040164,0.009812917,0.008711841,0.009837322
0.864,0.010011952,0.010009427501443199,0.009855448,0.008776455,0.009683665
0.865,0.010010730187479467,0.010007763615846233,0.009897978,0.00884107,0.009530007
0.866,0.010009508751236794,0.010006099730249267,0.009940509,0.008905684,0.00937635
0.867,0.010008287,0.010004435844652302,0.00998304,0.008970299,0.009222693
0.868,0.010007603927726658,0.010002717758168701,0.010035054004437015,0.009048279,0.00904485
0.869,0.010007044705607324,0.010002335682925976,0.010052226013636882,0.009114651,0.008962007
0.87,0.010006485483487988,0.010001953607683252,0.010069398,0.009181023,0.008879165
0.871,0.010005926261368652,0.010001571532440526,0.01008657,0.009247394,0.008796322
0.872,0.010005367039249317,0.010001189457197801,0.010103742041236485,0.009313766,0.00871348
0.873,0.010004807817129983,0.010000807381955076,0.010120914050436353,0.009380138,0.008630637
0.874,0.010004248595010645,0.010000425,0.010138086,0.00944651,0.008547795
0.875,0.010003689372891311,0.009999896,0.010172106494070786,0.009540843,0.008405623
0.876,0.010003433340701244,0.009999945,0.010171034556851493,0.009590697,0.008375693
0.877,0.010003177308511179,0.009999993,0.010169963,0.00964055,0.008345763
0.878,0.010002921276321113,0.010000041704245448,0.010168890682412909,0.009690403,0.008315833
0.879,0.010002665244131046,0.010000090167471953,0.010167818745193617,0.009740257,0.008285903
0.88,0.010002409211940982,0.010000138630698454,0.010166746807974324,0.00979011,0.008255974
0.881,0.010002153179750915,0.010000187093924955,0.010165674870755032,0.009839963,0.008226044
0.882,0.010001897,0.010000235557151458,0.010164602933535738,0.009889817,0.008196114
0.883,0.010001667142577003,0.010000392,0.010165954870544155,0.009965096,0.00813251
0.884,0.01000155,0.010000422580261105,0.010157232721198424,0.009991811,0.008140684
0.885,0.010001433,0.010000453647243182,0.010148510571852693,0.010018526016283648,0.008148858
0.886,0.010001315481306318,0.010000484714225258,0.010139788,0.010045240931740066,0.008157033
0.887,0.010001198260882757,0.010000515781207333,0.010131066,0.010071955847196484,0.008165207
0.888,0.010001081040459195,0.010000547,0.010122344123815498,0.010098670762652903,0.008173381
0.889,0.010000963820035635,0.010000577915171486,0.010113621974469767,0.010125385678109321,0.008181555
0.89,0.010000846599612073,0.010000608982153563,0.010104899825124036,0.010152100593565739,0.00818973
0.891,0.010000753211537485,0.010000658379150467,0.010092667492792386,0.010193183315596576,0.008182504
0.892,0.010000699544044521,0.010000626696228842,0.010084251625069932,0.010199592419054476,0.008215907
0.893,0.010000645876551558,0.010000595013307214,0.010075835757347478,0.010206001522512376,0.00824931
0.894,0.010000592209058596,0.010000563330385587,0.010067419889625026,0.010212410625970276,0.008282713
0.895,0.010000538541565632,0.010000531647463961,0.010059004021902573,0.010218819729428175,0.008316116
0.896,0.010000484874072667,0.010000499964542334,0.010050588,0.010225228832886075,0.008349519
0.897,0.010000431206579704,0.010000468281620708,0.010042172286457665,0.010231637936343976,0.008382921
0.898,0.010000378,0.010000436598699081,0.010033756418735211,0.010238047039801875,0.008416324
0.899,0.010000340238492639,0.010000379,0.010022026238283117,0.010248314920456542,0.008446483
0.9,0.010000315667708759,0.010000345802092843,0.010017353235872519,0.010242092678482962,0.00849368
0.901,0.010000291,0.010000312175189763,0.010012680233461923,0.010235870436509385,0.008540877
0.902,0.010000266526141003,0.010000278548286685,0.010008007231051323,0.010229648194535805,0.008588074
0.903,0.010000241955357123,0.010000244921383605,0.010003334228640725,0.010223425952562225,0.008635272
0.904,0.010000217384573245,0.010000211294480527,0.009998661,0.010217203710588648,0.008682469
0.905,0.010000192813789366,0.010000177667577449,0.009993988,0.010210981468615068,0.008729666
0.906,0.010000168243005488,0.010000144040674367,0.009989315,0.010204759,0.008776863
0.907,0.010000154,0.010000101401052239,0.009983539,0.010196725759171816,0.008827479
0.908,0.010000142413985896,0.010000089087041574,0.009982524,0.010185899175165642,0.0088786
0.909,0.010000131,0.010000076773030908,0.009981508,0.010175072591159465,0.008929721
0.91,0.010000119915330327,0.010000064459020241,0.009980492,0.010164246007153292,0.008980842
0.911,0.010000108666002544,0.010000052145009578,0.009979476,0.010153419423147117,0.009031963
0.912,0.010000097,0.010000039830998913,0.009978461,0.010142592839140943,0.009083084
0.913,0.010000086167346977,0.010000027516988247,0.009977445,0.010131766255134766,0.009134205
0.914,0.010000074918019191,0.010000015,0.009976429,0.010120939671128593,0.009185325
0.915,0.010000069386512878,0.010000007221494656,0.009975861,0.010107346,0.009241762
0.916,0.010000064,0.010000007,0.009976847,0.010097600812170822,0.009288995
0.917,0.010000059085876445,0.010000006102921587,0.009977833,0.010087855278168021,0.009336228
0.918,0.010000053935558228,0.010000005543635053,0.009978819,0.010078109744165224,0.009383461
0.919,0.010000048785240013,0.010000005,0.009979805,0.010068364210162424,0.009430694
0.92,0.010000043634921796,0.010000004425061985,0.009980791,0.010058618676159625,0.009477927
0.921,0.010000038484603579,0.010000003865775452,0.009981777,0.010048873142156824,0.00952516
0.922,0.010000033683326685,0.010000004925506295,0.009983088,0.010034205401615913,0.009585214
0.923,0.010000031325339047,0.010000005632594716,0.009984444,0.010028168344197839,0.009623315
0.924,0.010000028967351405,0.010000006339683138,0.0099858,0.010022131286779767,0.009661416
0.925,0.010000026609363766,0.010000007046771559,0.009987156,0.010016094229361693,0.009699517
0.926,0.010000024251376126,0.010000008,0.009988513,0.010010057171943618,0.009737618
0.927,0.010000021893388486,0.010000008460948402,0.009989869,0.010004020114525544,0.00977572
0.928,0.010000019535400848,0.010000009168036823,0.009991225,0.009997983,0.009813821
0.929,0.010000017177413207,0.010000009875125246,0.009992581,0.009991946,0.009851922
0.93,0.010000015218932507,0.010000011272327414,0.009994653,0.009982671,0.009901877
0.931,0.010000014,0.010000011,0.009995507,0.009980503,0.009928372
0.932,0.010000013059801634,0.010000010382421144,0.00999636,0.009978335,0.009954867
0.933,0.010000011980236197,0.010000009937468007,0.009997213,0.009976167,0.009981362
0.934,0.010000011,0.010000009492514873,0.009998066,0.009973999,0.010007856952305669
0.935,0.010000009821105325,0.010000009047561738,0.00999892,0.009971831,0.010034351980238597
0.936,0.010000008741539888,0.010000008602608603,0.009999773,0.009969663,0.010060847008171525
0.937,0.010000007661974453,0.010000008157655468,0.010000625973705867,0.009967495,0.010087342036104452
0.938,0.010000006875061198,0.010000007255642195,0.010001859065943352,0.009964192,0.010122147214493055
0.939,0.010000006380800125,0.010000006632036438,0.010002083868963174,0.009964691,0.010137077638382997
0.94,0.010000005886539052,0.010000006,0.010002308671982998,0.009965191,0.010152008
0.941,0.010000005392277979,0.010000005384824923,0.010002533475002821,0.009965691,0.010166938486162885
0.942,0.010000004898016907,0.010000004761219166,0.010002758278022644,0.00996619,0.010181868910052827
0.943,0.010000004403755834,0.010000004,0.010002983081042468,0.00996669,0.010196799333942769
0.944,0.010000004,0.010000003514007653,0.010003208,0.00996719,0.010211729757832713
0.945,0.010000003415233688,0.010000002890401897,0.010003432687082113,0.009967689,0.010226660181722655
0.946,0.010000003105203256,0.010000002043742372,0.010003674,0.009968367,0.010245741146733729
0.947,0.010000002878914024,0.010000002,0.010003530496734402,0.009970011,0.010251016
0.948,0.010000002652624794,0.010000001564806665,0.010003387339018214,0.009971654,0.010256291449521289
0.949,0.010000002426335561,0.010000001325338811,0.010003244181302023,0.009973298,0.010261566600915071
0.95,0.010000002200046331,0.010000001085870958,0.010003101023585835,0.009974942,0.010266841752308853
0.951,0.010000002,0.010000000846403104,0.010002957865869647,0.009976586,0.010272116903702633
0.952,0.010000002,0.010000001,0.010002814708153458,0.009978229,0.010277392055096413
0.953,0.010000002,0.010000000367467397,0.010002672,0.009979873,0.010282667206490194
0.954,0.010000001,0.010000000201659571,0.010002420048809982,0.009982037,0.010288748330683014
0.955,0.010000001298637312,0.010000000191507192,0.010002204172562465,0.009983653,0.010287301201347332
0.956,0.010000001195034556,0.010000000181354812,0.010001988296314948,0.009985269,0.010285854072011647
0.957,0.010000001091431798,0.010000000171202433,0.010001772420067431,0.009986885,0.010284406942675964
0.958,0.010000000987829038,0.010000000161050054,0.010001556543819911,0.009988501,0.01028296
0.959,0.010000000884226281,0.010000000150897675,0.010001340667572394,0.009990117,0.010281512684004596
0.96,0.010000000780623521,0.010000000140745294,0.010001124791324876,0.009991733,0.010280065554668913
0.961,0.010000000680531385,0.010000000166407386,0.010000765770517749,0.009994228,0.010281171377527334
0.962,0.010000000633098579,0.010000000175967272,0.010000635528584757,0.009995242,0.010276137116842408
0.963,0.010000000585665773,0.010000000185527162,0.010000505286651766,0.009996256,0.010271102856157482
0.964,0.010000000538232967,0.01,0.010000375044718776,0.00999727,0.010266068595472558
0.965,0.01,0.010000000204646937,0.010000244802785784,0.009998284,0.010261034334787634
0.966,0.010000000443367355,0.010000000214206824,0.010000114560852792,0.009999297,0.010256000074102708
0.967,0.010000000395934548,0.010000000223766712,0.009999984,0.010000311123813811,0.010250965813417782
0.968,0.010000000348501742,0.010000000233326598,0.009999854,0.010001324920555148,0.010245932
0.969,0.010000000307498065,0.010000000253948758,0.00999964,0.010002928349340164,0.010240434097626296
0.97,0.010000000285781775,0.010000000240326476,0.009999613,0.010003280241240708,0.010234503
0.971,0.010000000264065487,0.010000000226704194,0.009999587,0.010003632133141248,0.010228572071739005
0.972,0.010000000242349198,0.010000000213081912,0.00999956,0.010003984025041792,0.010222641058795359
0.973,0.010000000220632908,0.010000000199459628,0.009999534,0.010004335916942334,0.010216710045851713
0.974,0.01,0.010000000185837346,0.009999507,0.010004687808842876,0.010210779032908068
0.975,0.01,0.010000000172215064,0.00999948,0.010005039700743418,0.010204848019964421
0.976,0.01,0.01,0.009999454,0.010005391592643962,0.010198917007020776
0.977,0.010000000138918797,0.010000000132752308,0.009999417,0.010005943265282003,0.010191426
0.978,0.01,0.010000000119713737,0.009999444,0.010005853551505581,0.010186431110154891
0.979,0.010000000119033863,0.010000000106675167,0.009999472,0.010005763837729156,0.010181436592758381
0.98,0.010000000109091394,0.010000000093636597,0.0099995,0.010005674123952733,0.010176442
0.981,0.010000000099148925,0.010000000080598023,0.009999528,0.010005584410176308,0.010171447557965362
0.982,0.010000000089206457,0.010000000067559453,0.009999555,0.010005494696399882,0.010166453040568851
0.983,0.01,0.010000000054520883,0.009999583,0.010005404982623459,0.010161459
0.984,0.010000000069321521,0.010000000041482313,0.009999611,0.010005315268847036,0.010156464
0.985,0.010000000062748099,0.01,0.009999655,0.010005203367048692,0.010150246
0.986,0.010000000058196108,0.010000000021059859,0.009999688,0.010004939175492767,0.010146977211555787
0.987,0.010000000053644115,0.01,0.009999721,0.010004674983936843,0.010143708190333823
0.988,0.010000000049092121,0.01,0.009999754,0.010004411,0.010140439169111858
0.989,0.01,0.010000000011149809,0.009999787,0.010004146600824992,0.010137170147889892
0.99,0.010000000039988136,0.01,0.00999982,0.010003882409269069,0.010133901126667927
0.991,0.010000000035436144,0.010000000004543111,0.009999854,0.010003618217713145,0.010130632105445963
0.992,0.010000000030884151,0.01,0.009999887,0.010003354026157221,0.010127363084223998
0.993,0.010000000028337374,0.01,0.009999928,0.010003038,0.010123950714004328
0.994,0.010000000026253338,0.010000000000476177,0.009999946,0.010002770280612184,0.010122150552305389
0.995,0.010000000024169302,0.010000000001205319,0.009999965,0.010002502928841629,0.01012035
0.996,0.010000000022085266,0.010000000001934461,0.009999984,0.010002235577071073,0.010118550228907511
0.997,0.01,0.010000000002663602,0.010000003,0.010001968225300518,0.010116750067208573
0.998,0.010000000017917194,0.010000000003392745,0.010000021948462034,0.010001700873529964,0.010114949905509634
0.999,0.010000000015833158,0.010000000004121887,0.010000040816943528,0.010001433521759409,0.010113149743810694
1,0.010000000013749065,0.01,0.010000064813208804,0.010001133176656525,0.010111999901862515

==> plot_results_csv/DFRG_bump_1D_256_p_1_q_11_T_50-0.csv <==
x,t_0.0,t_1.0,t_5.0,t_10.0,t_20.0,t_25.0,t_30.0,t_40.0,t_49.99
0,0.010000000013749065,0.01,0.010000000010396887,0.01,0.010000000014291141,0.010000000013399016,0.01,0.010000000010913574,0.010000249040404783
0.001,0.010000000015431172,0.01,0.010000000010847481,0.01,0.01,0.010000000013684333,0.010000000012781212,0.010000000011099668,0.010000317402198101
0.002,0.010000000017113281,0.010000000017391281,0.010000000011298079,0.01,0.010000000014760537,0.010000000013829629,0.010000000012915252,0.01,0.010000386
0.003,0.010000000018795389,0.01,0.010000000011748673,0.01,0.010000000015592817,0.010000000014607371,0.010000000013645205,0.010000000011771095,0.010000454125784736
0.004,0.010000000020552862,0.010000000018186102,0.010000000011649867,0.01,0.010000000016293387,0.010000000015260819,0.010000000014258086,0.01,0.010000529940626522
0.005,0.010000000023038857,0.010000000020298537,0.010000000013019514,0.01,0.010000000017671325,0.010000000016552827,0.010000000015472334,0.010000000013319257,0.010000591
0.006,0.010000000025524852,0.01,0.010000000014389164,0.01,0.010000000018933527,0.010000000017735334,0.010000000016583285,0.010000000014273005,0.010000651745243078
0.007,0.010000000028010846,0.010000000024523406,0.010000000015758813,0.01,0.010000000020894587,0.010000000019578039,0.010000000018316458,0.01,0.010000712647551358
0.008,0.010000000030719604,0.010000000025835886,0.010000000016557282,0.01,0.010000000022756524,0.010000000021326725,0.01,0.010000000017258788,0.010000786536918185
0.009,0.010000000034393667,0.010000000029460497,0.010000000018996478,0.01,0.01,0.010000000023773194,0.010000000022263707,0.010000000019331908,0.010000828800208944
0.01,0.01,0.010000000033085106,0.010000000021435675,0.01,0.010000000027874607,0.01,0.01,0.010000000021336075,0.010000871063499703
0.011,0.010000000041741793,0.010000000036709715,0.01,0.01,0.010000000031186946,0.010000000029266619,0.010000000027437506,0.010000000024017663,0.010000913326790465
0.012,0.010000000045909686,0.010000000039448185,0.010000000025688755,0.01,0.010000000034443809,0.010000000032336701,0.010000000030329984,0.01,0.010000973
0.013,0.010000000051339598,0.01,0.010000000029476883,0.01,0.010000000038569767,0.01,0.010000000034005503,0.010000000030031063,0.010000982361337193
0.014,0.010000000056769511,0.010000000050485996,0.01,0.01,0.010000000042673162,0.010000000040105986,0.01,0.010000000033392372,0.010000991508356705
0.015,0.010000000062199423,0.01,0.010000000037053137,0.01,0.010000000047743101,0.010000000044898332,0.010000000042188616,0.010000000037579379,0.010001000655376216
0.016,0.010000000068602452,0.010000000060492472,0.01,0.01,0.010000000052836237,0.010000000049712732,0.01,0.01,0.010001029735614746
0.017,0.010000000076627342,0.010000000068597605,0.010000000045735542,0.01,0.010000000059017035,0.010000000055560818,0.010000000052272306,0.010000000046915238,0.010000988422334963
0.018,0.010000000084652232,0.01,0.010000000051327429,0.010000000046868374,0.010000000065285288,0.010000000061492067,0.01,0.010000000052118891,0.010000947109055178
0.019,0.010000000092677121,0.010000000084807874,0.010000000056919313,0.010000000071609488,0.010000000072787972,0.010000000068596316,0.010000000064620145,0.010000000058340706,0.010000905795775394
0.02,0.01,0.01,0.01,0.010000000093607197,0.010000000080468122,0.010000000075869236,0.010000000071515355,0.010000000064712359,0.010000883
0.021,0.010000000114359746,0.010000000103568349,0.010000000069847664,0.010000000135088827,0.010000000089557037,0.01,0.010000000079689908,0.010000000072213232,0.010000772536570165
0.022,0.010000000126219766,0.010000000115410107,0.010000000077959141,0.010000000176570462,0.010000000098948416,0.010000000093379008,0.010000000088139355,0.010000000079958753,0.010000662265455628
0.023,0.010000000138079784,0.010000000127251867,0.010000000086070618,0.010000000218052094,0.010000000109952148,0.010000000103808873,0.010000000098052401,0.010000000088955838,0.010000551994341092
0.024,0.010000000153128026,0.01,0.010000000093348161,0.010000000262505386,0.010000000121430062,0.01,0.01,0.01,0.010000453
0.025,0.010000000170655995,0.010000000155211079,0.01,0.010000000316461614,0.010000000134754505,0.010000000127322661,0.010000000120413462,0.010000000109074786,0.010000257741448762
0.026,0.010000000188183967,0.010000000172585998,0.010000000116892078,0.010000000370417842,0.010000000148786416,0.010000000140628025,0.010000000133072099,0.010000000120357792,0.010000062068395005
0.027,0.010000000205711939,0.010000000189960915,0.010000000128664036,0.010000000424374073,0.010000000164930559,0.010000000155938708,0.010000000147639838,0.010000000133188944,0.009999866
0.028,0.010000000228737113,0.010000000206240143,0.010000000139635278,0.010000000488058878,0.010000000182095806,0.010000000172218812,0.010000000163130154,0.010000000146763013,0.009999671
0.029,0.010000000254641775,0.010000000231849337,0.010000000156920775,0.010000001,0.010000000201670745,0.01,0.010000000180790083,0.010000000162075506,0.00999938
0.03,0.010000000280546437,0.010000000257458534,0.010000000174206275,0.010000000584807801,0.010000000222684477,0.010000000210719054,0.010000000199744218,0.01,0.009999089
0.031,0.010000000306451097,0.01,0.010000000191491774,0.010000000633182266,0.010000000246436483,0.010000000233250025,0.010000000221152225,0.010000000196736998,0.009998799
0.032,0.010000000341640721,0.010000000308210856,0.010000000208299152,0.010000000693146695,0.010000000272179031,0.010000000257669405,0.010000000244341455,0.010000000216485734,0.009998494
0.033,0.01,0.010000000346045932,0.010000000234100626,0.010000000699349806,0.010000000301017607,0.010000000285024308,0.010000000270290894,0.010000000238493735,0.009998111
0.034,0.010000000418209937,0.010000000383881005,0.01,0.010000000705552918,0.010000000332570425,0.010000000314952167,0.010000000298656043,0.010000000262492786,0.009997728
0.035,0.010000000456494545,0.010000000421716082,0.010000000285703576,0.010000000711756031,0.01,0.010000000348175593,0.010000000330107454,0.01,0.009997346
0.036,0.010000001,0.010000000460571808,0.010000000312050924,0.010000000718013494,0.01,0.010000000384862573,0.010000000364798214,0.010000000318489213,0.009996937
0.037,0.010000000566797704,0.010000000516506357,0.01,0.010000001,0.010000000448862942,0.010000000425221383,0.010000000402917644,0.010000000350907229,0.009996485
0.038,0.010000001,0.010000000572440907,0.010000000390108416,0.010000000540244145,0.010000000496315296,0.01,0.010000000445344005,0.010000000387193834,0.009996033
0.039,0.010000000679959672,0.010000000628375456,0.010000000429137164,0.010000000451359469,0.010000001,0.010000000519226233,0.010000000491552585,0.010000000426994648,0.00999558
0.04,0.010000000761890927,0.010000000688333609,0.010000000471116956,0.010000000331611688,0.010000000606265966,0.010000000574357815,0.010000000543451794,0.010000000472168294,0.0099951
0.041,0.010000001,0.010000000771021336,0.010000000530357383,0.01,0.010000000669169394,0.010000001,0.010000000599489318,0.010000000521377122,0.009994627
0.042,0.010000000929133473,0.010000001,0.010000000589597812,0.01,0.010000000740566934,0.010000000701494916,0.010000000663012156,0.010000000577986331,0.009994153
0.043,0.010000001014003588,0.010000000906519202,0.010000000626605433,0.01,0.010000001,0.010000001,0.010000000726225622,0.010000001,0.009993611
0.044,0.010000001,0.010000001028735293,0.010000000715693624,0.009999999,0.010000000904612326,0.010000000856667402,0.010000000808837579,0.010000001,0.009993196
0.045,0.010000001261172047,0.010000001150951381,0.010000000804781818,0.009999999,0.010000000991962904,0.010000000939271966,0.010000000886419703,0.010000000781299336,0.009992781
0.046,0.010000001384756279,0.010000001273167473,0.010000000893870011,0.009999999,0.010000001,0.010000001046057853,0.010000000986897335,0.010000000876324577,0.009992366
0.047,0.010000001515723186,0.010000001,0.010000000956132045,0.009999998,0.010000001,0.010000001147479431,0.010000001082233917,0.010000000965967462,0.009991819
0.048,0.010000001698368838,0.010000001537332597,0.010000001087429058,0.009999998,0.010000001349697626,0.010000001277234964,0.010000001204600859,0.010000001084069565,0.009991574
0.049,0.010000001881014492,0.010000002,0.010000001,0.009999997,0.010000001,0.010000001401767936,0.010000001,0.010000001197063393,0.009991328
0.05,0.010000002063660142,0.010000001898581407,0.010000001350023083,0.009999997,0.010000001648555173,0.010000001559480162,0.010000001471130213,0.010000001343036694,0.009991083
0.051,0.010000002265399852,0.010000002030139963,0.010000001450814916,0.009999996,0.010000001810525882,0.010000001712422695,0.010000001615700322,0.010000001,0.009990653
0.052,0.010000002535332626,0.010000002297081494,0.010000001639465983,0.009999996,0.010000002013508992,0.010000001904189159,0.010000002,0.010000001663637032,0.009990719
0.053,0.010000002805265402,0.010000002564023025,0.010000001828117049,0.009999995,0.010000002212433847,0.010000002092084058,0.010000001976161531,0.010000001839460329,0.009990784
0.054,0.010000003075198176,0.010000002830964557,0.010000002016768116,0.009999995,0.010000002459163302,0.010000002,0.010000002198571119,0.010000002056994285,0.00999085
0.055,0.010000003385444078,0.010000003037349766,0.010000002171610284,0.009999994,0.010000002703449369,0.010000002556286334,0.010000002418703692,0.010000002273037358,0.009990703
0.056,0.010000003784378857,0.010000003431860425,0.010000002,0.009999994,0.010000003,0.010000002840176747,0.010000003,0.010000003,0.00999124
0.057,0.010000004183313635,0.010000003826371083,0.010000002702014555,0.009999995,0.010000003303344636,0.010000003124099703,0.010000002962007147,0.010000002797002885,0.009991777
0.058,0.010000004582248414,0.010000004220881743,0.010000002967216691,0.009999995,0.010000003667950863,0.010000003469704644,0.010000003293497626,0.010000003108356718,0.009992314
0.059,0.010000005058635813,0.010000004543570614,0.010000003,0.009999995,0.010000004036313204,0.010000003818885876,0.010000003628537953,0.010000003423185333,0.009992647
0.06,0.010000005648223195,0.010000005126618703,0.010000004,0.009999996,0.010000004479609859,0.010000004239699484,0.010000004032593936,0.010000003790170773,0.009993817
0.061,0.010000006237810576,0.010000006,0.010000003933737378,0.009999998,0.010000004931962701,0.010000004669179502,0.010000004445101672,0.010000004163882874,0.009994987
0.062,0.010000006827397958,0.010000006292714877,0.010000004303858888,0.009999999,0.010000005471000587,0.010000005181554049,0.010000005,0.010000004593047698,0.009996157
0.063,0.010000007557868479,0.010000006795740037,0.010000005,0.010000000362408511,0.010000006026519079,0.010000005709713265,0.010000005443488436,0.010000005032867795,0.009997178
0.064,0.010000008429222138,0.010000007657429946,0.010000005150825289,0.010000003854906427,0.010000006682050224,0.010000006333399106,0.010000006040332377,0.010000005532303295,0.009999117
0.065,0.010000009,0.010000008519119854,0.010000006,0.010000007347404343,0.010000007364280946,0.010000006982615793,0.010000006661288691,0.010000006047431374,0.010001056155298864
0.066,0.010000010171929459,0.010000009380809761,0.010000006201988569,0.010000010839902259,0.010000008161541972,0.010000007741397728,0.010000007384191607,0.010000007,0.010002995139851586
0.067,0.010000011290534606,0.010000010162840535,0.010000007,0.010000014221903426,0.010000009,0.010000008538831274,0.010000008143009552,0.010000007231833918,0.010004882149917068
0.068,0.010000012578311825,0.010000011436336545,0.010000007443525152,0.010000020080006222,0.010000009969019657,0.010000009461294403,0.010000009016665826,0.010000007910484209,0.010007664910419385
0.069,0.010000013866089043,0.010000012709832555,0.010000008222289865,0.010000026,0.010000011,0.010000010439840865,0.010000009941681163,0.010000009,0.010010448
0.07,0.010000015153866261,0.010000013983328566,0.010000009001054576,0.010000031796211816,0.010000012177076365,0.010000012,0.010000011,0.010000009423776867,0.010013230431424018
0.071,0.010000017,0.010000015196153024,0.010000009710101218,0.010000038,0.010000013440177749,0.010000013,0.010000012121205822,0.010000010275119708,0.010016083068038226
0.072,0.010000019,0.010000017078258816,0.010000010925019627,0.010000045944279418,0.010000014874111614,0.010000014,0.010000013391403533,0.010000011236267582,0.010019680406461411
0.073,0.010000020671177091,0.010000019,0.010000012139938036,0.010000053712784372,0.010000016424419679,0.010000015588328397,0.010000014759759156,0.010000012273851696,0.010023277744884594
0.074,0.010000022574388421,0.010000020842470404,0.010000013354856447,0.010000061481289329,0.010000018167672008,0.010000017237154225,0.010000016,0.010000013449290317,0.010026875083307778
0.075,0.010000025188187739,0.010000022719234078,0.010000014531626444,0.010000070333544917,0.010000020069813457,0.010000019034016816,0.010000018,0.010000015,0.010030653940798759
0.076,0.010000028000951698,0.010000025500807726,0.010000016495110387,0.010000078005385153,0.010000022188532008,0.010000021032208687,0.010000019801223592,0.010000016208693053,0.010034886548026882
0.077,0.010000030813715654,0.010000028282381373,0.010000018458594332,0.010000085677225391,0.010000024521419399,0.010000023229251791,0.010000021828543176,0.010000017853914345,0.010039119155255006
0.078,0.010000033626479611,0.010000031063955021,0.010000020422078275,0.010000093349065627,0.010000027095727669,0.010000025650313384,0.010000024,0.010000019716603489,0.010043352
0.079,0.010000038,0.010000033962258181,0.010000022471575418,0.010000101910543218,0.010000029955776481,0.010000028336425958,0.010000027,0.010000021846183819,0.010047812966933644
0.08,0.010000042,0.010000038073162187,0.010000025656248718,0.010000105338018499,0.010000033082824234,0.010000031270535639,0.010000029247477995,0.010000024242191029,0.010052307
0.081,0.010000045929437278,0.010000042184066193,0.010000028840922017,0.010000108765493782,0.010000036587999576,0.010000034556106166,0.010000032286696499,0.010000027,0.010056801496787757
0.082,0.010000050086432817,0.010000046294970198,0.010000032025595317,0.010000112192969063,0.01000004,0.010000038114572144,0.010000035586320326,0.01000003,0.010061295761714816
0.083,0.010000056167991047,0.010000050762574922,0.010000035575659826,0.010000114642747552,0.010000045,0.010000042137487751,0.010000039332201446,0.010000033782429018,0.010065930392269771
0.084,0.010000062311631943,0.010000056838106158,0.010000040599706111,0.010000107484423384,0.010000048953599391,0.010000046136660565,0.010000043048421857,0.010000037399227385,0.010070083886332931
0.085,0.010000068,0.010000062913637395,0.010000045623752396,0.010000100326099217,0.010000054555271675,0.010000051391465176,0.010000048006616974,0.010000042571882209,0.010074237380396093
0.086,0.010000074782418185,0.010000066885017474,0.010000048968229616,0.010000106008482708,0.010000059800445974,0.010000056304533617,0.010000053,0.010000047326500913,0.010079416
0.087,0.010000083862130298,0.010000075864079522,0.010000057,0.010000080809850577,0.010000067,0.010000062706507766,0.010000059,0.010000053919406792,0.010082382106907616
0.088,0.010000092941842408,0.010000085,0.010000064037388564,0.010000055611218448,0.010000073,0.010000068754040609,0.010000064476671133,0.010000060102038359,0.010085348456123657
0.089,0.010000102021554519,0.010000093822203616,0.010000071571968036,0.010000030412586318,0.010000081,0.010000076567326315,0.010000072019735268,0.010000068389344011,0.010088314805339702
0.09,0.010000111779271521,0.010000100093837906,0.010000077,0.010000017643125225,0.010000089,0.010000084,0.010000079201072713,0.010000076305209441,0.010092791
0.091,0.010000125198214953,0.010000113364027447,0.010000088065516739,0.009999969,0.010000099286109895,0.010000093576064326,0.010000088516517798,0.010000086551092779,0.010093495322898388
0.092,0.010000138617158384,0.010000126634216986,0.010000099,0.00999992,0.010000109005310325,0.010000102791273799,0.010000097494300043,0.010000096497373996,0.010094199552721624
0.093,0.010000152036101814,0.010000139904406527,0.010000109,0.009999871,0.010000121247173496,0.010000114475489966,0.010000108981903306,0.010000108932264332,0.010094903782544863
0.094,0.010000167058286937,0.010000149767821744,0.010000118504634779,0.009999828,0.010000133198191537,0.010000125873800428,0.010000120188707065,0.010000121169317477,0.010097441987845599
0.095,0.010000186890197127,0.010000169379873955,0.010000132418932788,0.009999756,0.010000148104688814,0.010000140173480452,0.010000134310346064,0.010000135964690994,0.010094637474802614
0.096,0.010000207,0.010000189,0.010000146333230797,0.009999685,0.010000162808911741,0.010000154276599298,0.010000148249847197,0.010000150685009626,0.010091832961759629
0.097,0.010000227,0.010000208603978381,0.010000160247528806,0.009999613,0.010000181,0.010000171768093416,0.010000165528820514,0.010000167931505034,0.010089028448716644
0.098,0.01000025,0.010000224059733224,0.010000173102564031,0.009999535,0.010000199068604363,0.010000189206404615,0.010000182774680151,0.010000185232526637,0.010088122368112084
0.099,0.010000278953560964,0.010000253,0.010000190336834193,0.009999455,0.010000221,0.010000210572858045,0.010000203793989724,0.010000204928376152,0.010080498438333991
0.1,0.010000308263218557,0.010000282029346115,0.010000207571104355,0.009999375,0.010000243481067168,0.010000232099134683,0.010000224987359804,0.010000224798260477,0.010072874508555898
0.101,0.010000338,0.010000311,0.010000224805374519,0.009999296,0.010000270444439257,0.010000258142763209,0.010000250389196032,0.010000247,0.010065250578777805
0.102,0.010000373010681955,0.010000335154710032,0.010000240758268353,0.009999193,0.010000297874403694,0.010000284646626943,0.010000276237840578,0.010000269186052796,0.010059260034096733
0.103,0.010000416327535464,0.010000377992003547,0.010000261707413874,0.009999141,0.010000330715639045,0.010000316302942819,0.010000307,0.010000293477314584,0.010045604288096213
0.104,0.010000459644388972,0.010000420829297061,0.010000282656559393,0.009999089,0.010000364460041137,0.010000349,0.010000338012403102,0.010000318,0.010031948542095694
0.105,0.010000503,0.010000463666590576,0.010000303605704914,0.009999038,0.010000404,0.010000387184399804,0.010000374376302778,0.010000344538603904,0.010018292796095174
0.106,0.010000557275650412,0.010000501263548636,0.010000321964290657,0.009998949,0.010000445901298149,0.010000426950920264,0.010000411969813253,0.010000371376350063,0.010005663537433393
0.107,0.010000621293782833,0.010000564574633924,0.010000349187215433,0.009998988,0.010000494496900277,0.010000473274330502,0.010000455105938041,0.010000400033479951,0.009985075
0.108,0.010000685311915253,0.010000627885719213,0.010000376410140212,0.009999027,0.010000545395467639,0.010000521714679373,0.010000500021800534,0.010000429229491199,0.009964486
0.109,0.010000749330047673,0.010000691,0.010000403633064989,0.009999065,0.010000604402811293,0.010000577492639929,0.010000551005371025,0.010000460590957445,0.009943898
0.11,0.010000832469726873,0.010000749600135209,0.010000425845550115,0.009999068,0.010000666775988676,0.010000636305597879,0.010000604481216476,0.010000492815845726,0.009923459
0.111,0.010000927082334141,0.010000843171104588,0.010000467412218186,0.009999285,0.010000738329910892,0.010000703310812185,0.010000664667527479,0.010000528040527198,0.009895598
0.112,0.010001021694941409,0.010000936742073967,0.010000508978886257,0.009999502,0.010000814644741503,0.010000775,0.010000728304670883,0.010000564857517442,0.009867736
0.113,0.010001116307548675,0.010001030313043347,0.010000550545554328,0.009999719,0.010000901305119204,0.010000854933912062,0.010000799,0.010000606156460718,0.009839875
0.114,0.010001243,0.010001120825014776,0.010000585091725224,0.009999925,0.010000994548688896,0.010000941126525024,0.010000875457439282,0.010000650493780672,0.009811194
0.115,0.010001383247131752,0.010001259117142839,0.01000066,0.010000418995436081,0.010001099,0.010001037570362024,0.010000960079557579,0.010000701575368441,0.009776541
0.116,0.010001523075371626,0.010001397409270902,0.010000733937458456,0.010000913399366094,0.010001213,0.010001141922505029,0.010001051425598487,0.010000758283526964,0.009741888
0.117,0.010001663,0.010001535701398966,0.010000808360325072,0.010001407803296109,0.010001340024709995,0.010001257816204822,0.010001152885163185,0.010000824852465243,0.009707235
0.118,0.010001857026530085,0.010001675670985208,0.010000878,0.010001946493121649,0.010001479,0.010001384464722568,0.010001263892244875,0.010000901,0.009670982
0.119,0.010002063678989915,0.01000188,0.010001020032642065,0.010002798081098425,0.010001632265999143,0.010001524179550652,0.010001386900641914,0.010000991587188292,0.009631081
0.12,0.010002270331449742,0.010002084430441292,0.010001162,0.010003649669075201,0.010001801784434595,0.010001679,0.010001523580030314,0.010001098318391584,0.009591181
0.121,0.010002477,0.010002288810169332,0.010001303605987314,0.010004501257051976,0.010001987421857575,0.010001848,0.010001674600723752,0.010001223507887841,0.009551281
0.122,0.010002773137130449,0.010002505,0.010001454679830518,0.010005470127005176,0.010002195,0.010002036991785613,0.010001845240343959,0.010001374683225577,0.009509555
0.123,0.010003078549050748,0.010002806860590456,0.010001718072107042,0.010006688071372396,0.010002419634747649,0.010002243130264096,0.010002033,0.010001549361317974,0.009467202
0.124,0.010003383960971045,0.010003109,0.010001981464383568,0.010007906015739615,0.010002673327748027,0.010002477,0.010002248740357093,0.010001763139515209,0.009424848
0.125,0.010003689372891344,0.010003297318269743,0.010002094,0.010009055,0.010002925,0.010002707771399492,0.010002461413365594,0.010001972584647969,0.009379718
0.126,0.010004140741101874,0.010003743682461602,0.010002550460798693,0.010010509504963409,0.010003258190012068,0.010003019334760149,0.01000276,0.010002303947455639,0.009339065
0.127,0.010004592109312406,0.010004190046653458,0.010003007337560495,0.010011964046865815,0.010003567981690577,0.010003307178093807,0.010003032916229747,0.010002599517517221,0.009298412
0.128,0.010005043477522936,0.010004636410845317,0.010003464214322298,0.010013418588768225,0.010003974712582424,0.010003693281420131,0.010003412806519755,0.010003044316325423,0.00925776
0.129,0.010005515068341369,0.010004934764016236,0.010003748751287872,0.010015099231339416,0.010004356958520389,0.010004053972349589,0.010003764748156157,0.010003452460880672,0.009210937
0.13,0.010006182,0.010005594508769198,0.010004475861595356,0.010016448344346403,0.010004855055098384,0.010004534,0.010004247901689342,0.010004036820911071,0.00917753
0.131,0.010006849220397672,0.010006254,0.010005202971902837,0.010017797,0.010005328151993143,0.010004988076630925,0.010004702570237582,0.010004586427253928,0.009144123
0.132,0.010007516296425824,0.010006913998275122,0.010005930082210322,0.010019147,0.010005939450495962,0.010005585951534033,0.010005315,0.010005336601291307,0.009110715
0.133,0.010008243145954459,0.010007384328699064,0.010006500045429287,0.010021083594145126,0.010006526490347096,0.010006158549280653,0.0100059,0.010006057113573642,0.009068189
0.134,0.010009229013985182,0.010008359729588294,0.010007552119960506,0.010021718881256709,0.010007277736702548,0.010006902506353724,0.010006671130792733,0.010006997210093764,0.00904893
0.135,0.010010214882015905,0.010009335130477522,0.010008604194491726,0.010022354168368292,0.010008007,0.010007624278304993,0.010007419225773782,0.010007915966400972,0.009029671
0.136,0.010011200750046629,0.010010310531366752,0.010009656269022943,0.010022989455479876,0.010008930894587225,0.010008547314153984,0.010008380593318763,0.010009065103086566,0.009010412
0.137,0.010012319125196572,0.010011049402137394,0.010010612868260119,0.010024537310283684,0.010009838102729495,0.010009454206782014,0.010009326573561966,0.010010203937308126,0.008979947
0.138,0.010013776129651191,0.010012491971166678,0.010011983426894081,0.010023586371694513,0.010010972501034908,0.010010593830377761,0.010010511922612386,0.010011572964258988,0.008983047
0.139,0.010015233134105808,0.010013934540195963,0.010013354,0.010022635433105343,0.010012099423212208,0.010011726976731408,0.010011692674800529,0.010012944253481416,0.008986147
0.14,0.010016690138560427,0.010015377109225248,0.010014724544162003,0.010021684494516172,0.010013490014907504,0.010013125,0.010013135396426362,0.010014532319837538,0.008989246
0.141,0.010018408247215168,0.010016535,0.010016096054293095,0.010021786068571611,0.010014886525722815,0.010014529959109245,0.010014587642598697,0.010016135,0.008980292
0.142,0.010020561529536778,0.010018668596871096,0.010017678255612786,0.010018218,0.010016585854480871,0.010016231,0.010016319275671188,0.010017926225678396,0.009015257
0.143,0.010022714811858392,0.010020802483017552,0.010019260456932478,0.010014650825967607,0.010018310088452054,0.010017957777562866,0.010018077408440202,0.010019741332394087,0.009050223
0.144,0.010024868094180003,0.010022936369164008,0.010020842658252168,0.010011083204665604,0.010020378,0.010020009666079466,0.010020125908906136,0.010021703200071827,0.009085188
0.145,0.010027503718216167,0.010024746,0.010022512260763696,0.010008374500020184,0.010022497,0.010022110643614492,0.010022219914858355,0.010023692259743214,0.009108833
0.146,0.010030685996195492,0.010027901352682531,0.010024087991164757,0.010001259,0.010025002487476127,0.010024563,0.010024608398416937,0.010025774000261013,0.009186559
0.147,0.010033868274174814,0.010031057190345803,0.010025663721565818,0.009994144,0.010027592021165424,0.010027093,0.010027062450493316,0.010027877965318465,0.009264284
0.148,0.010037050552154137,0.010034213028009074,0.010027239,0.009987028,0.010030611666457311,0.010029998255389583,0.010029809020457598,0.010030013275408728,0.00934201
0.149,0.010041088211320959,0.010037032203733911,0.010028904661282671,0.009980171,0.010033758389504509,0.010033014191271297,0.010032641569356382,0.010032155821217345,0.009411085
0.15,0.010045791166966949,0.010041696138539315,0.010030209,0.009969117,0.010037379800962073,0.010036427027959028,0.010035761,0.010034268528185467,0.0095441
0.151,0.010050494122612937,0.01004636,0.010031512866510809,0.009958064,0.010041182479591303,0.010039990297968975,0.010038987500937093,0.010036364200112474,0.009677114
0.152,0.010055197078258924,0.010051024008150125,0.010032816969124878,0.00994701,0.010045506190176608,0.010043972264303695,0.010042496,0.010038379126055524,0.009810128
0.153,0.010061374786885643,0.010055401,0.010034056975995565,0.00993531,0.010050079594377332,0.010048153,0.010046135414478147,0.010040348,0.009939539
0.154,0.010068324985168936,0.010062287189130551,0.010034978988733938,0.009921092,0.010055223832283794,0.010052778,0.010050059188164638,0.010042208256221413,0.010142433054499286
0.155,0.010075275183452229,0.010069173497169034,0.010035901,0.009906874,0.010060705179164978,0.010057662355564585,0.010054146294197867,0.010043999,0.010345327124167483
0.156,0.010082225,0.010076059805207517,0.010036823014210682,0.009892656,0.010066813417844277,0.010063026420402202,0.010058535673721785,0.010045690645345775,0.010548221193835682
0.157,0.010091666203205394,0.010082827474394476,0.010037378206766336,0.009876961,0.010073372850197215,0.010068733559638995,0.010063140444617475,0.010047314482846743,0.010755561866548687
0.158,0.010101937232404127,0.010092990801699273,0.010038366596502207,0.009862271,0.010080625,0.010074971106332263,0.010068091,0.010048898502616331,0.011045614022919363
0.159,0.010112208261602862,0.010103154129004067,0.010039354986238078,0.009847582,0.010088482042196568,0.010081671560204368,0.010073347,0.010050470446940279,0.011335666179290042
0.16,0.010122479290801595,0.010113317456308864,0.010040343375973948,0.009832892,0.010097112967331042,0.010088977291620647,0.010079027259028248,0.010052127448800418,0.011625718
0.161,0.010136890638005148,0.010123749,0.010040714107687261,0.009816677,0.010106558309986666,0.010096925220415658,0.010085170200074586,0.010053923187351186,0.011932169310761192
0.162,0.010152068710765152,0.010138765942375425,0.010043427510028105,0.009806916,0.010116879115221165,0.010105585,0.010091862101417095,0.010056003159917375,0.012330149751318102
0.163,0.010167246783525154,0.010153782677735108,0.010046140912368948,0.009797155,0.010128309501309296,0.010115158967856044,0.010099281,0.010058524953250377,0.01272813
0.164,0.010182424856285158,0.010168799413094794,0.010048854,0.009787393,0.010140740933522695,0.010125588721028967,0.010107425101764805,0.010061608,0.013126110632431921
0.165,0.010204400118781293,0.010184872785310835,0.010051284062481992,0.00977787,0.010154700957338648,0.010137346122210743,0.010116724967254149,0.010065661539385897,0.013557598394164571
0.166,0.010226828527259837,0.010207140805654828,0.010059486812402433,0.009781857,0.010169814252785136,0.010150143282607325,0.010126979771317475,0.010070626534770054,0.014088728412779188
0.167,0.010249256935738381,0.010229408825998819,0.010067689562322873,0.009785844,0.010187053,0.010164885338930976,0.010139057062881875,0.010077405661767045,0.014619858431393806
0.168,0.010272020074263265,0.010243305799765358,0.010065072424783947,0.009768356,0.010204097231122826,0.010179380463121269,0.010150826,0.010083749846911854,0.015044528895719772
0.169,0.010305159844224657,0.010276534,0.010085710676858761,0.009798904,0.010227159582646684,0.010199740722653595,0.010168496,0.010096682454728789,0.015739559569102377
0.17,0.0103383,0.010309763058722901,0.010106348928933574,0.009829451,0.010248505257066304,0.010218343203256106,0.010184316120064872,0.010107442662567842,0.016434590242484975
0.171,0.010371439384147443,0.010342991688201675,0.010126987181008386,0.009859999,0.010277439,0.010244604870631124,0.010208096895522817,0.010127442211846168,0.017129621
0.172,0.010406557,0.010364974707368928,0.010130468550481525,0.009861169,0.010304493368378914,0.010268892847876816,0.010229762398281857,0.010144927,0.017713633671602343
0.173,0.010455518409287774,0.010414954,0.010174823431082555,0.009935559,0.0103411,0.010303082861493836,0.010261940579940811,0.010174835596470663,0.018610004813477597
0.174,0.010504479943886988,0.010464933964084492,0.010219178311683584,0.010009949593419623,0.01037574,0.01033517,0.010291841987585416,0.010202038,0.019506375955352855
0.175,0.010553441478486202,0.010514913592442273,0.010263533192284615,0.010084339916406518,0.010422341317242397,0.010379894306239522,0.010335332,0.010245387729663685,0.020402747097228117
0.176,0.010607513949259068,0.010550061936587952,0.010283917,0.010122598,0.010467022427066361,0.010422544,0.010376566998819964,0.010286080166331908,0.021187196421816747
0.177,0.010679839763509273,0.010625806585183474,0.010368757817737316,0.010263135170913582,0.010526565160314458,0.010481090367030852,0.010435007109411303,0.010347169924047668,0.022330229898487097
0.178,0.010752166,0.010701551233778996,0.010453598944004532,0.010403672115600053,0.010584451,0.010537837523251398,0.010491495316617628,0.010405997527699006,0.023473263375157448
0.179,0.010824491392009685,0.010777296,0.010538440070271748,0.010544209060286525,0.010660619,0.010614283442364533,0.010569347268099535,0.010489971263968627,0.024616297
0.18,0.010907595084574138,0.010834187973240844,0.010593273141901048,0.010644139237673723,0.010735712982295566,0.010689563732462805,0.010645947008417998,0.010572544300243583,0.025652026
0.181,0.011014410109429934,0.010949534,0.010742054398009156,0.010879050604861929,0.010833050891357362,0.010788889221726251,0.010748598628422978,0.010685476392634702,0.027096094
0.182,0.011121225134285732,0.011064880764150072,0.010890835654117264,0.011113961972050133,0.010930343973202175,0.010888173810308424,0.010851230317682578,0.010798470638575553,0.028540162
0.183,0.01122804,0.011180227159604685,0.011039616910225371,0.011348873,0.011054389663550622,0.011016384038404405,0.010985106581548144,0.010947460203947046,0.02998423
0.184,0.011355526176750291,0.011273049,0.011154753900743155,0.011542256701611164,0.011180017976361678,0.011146325544086389,0.011120885284776607,0.011098730518053383,0.031333482
0.185,0.011513223645305694,0.011448792885619728,0.011399074226069658,0.011907230950266565,0.011337447561851345,0.011310584645069621,0.011293572472789587,0.011292013973880322,0.033143066607995854
0.186,0.011670921113861095,0.011624537252985337,0.011643394551396163,0.012272205198921965,0.011498867970179509,0.011479178604200684,0.011470957678517482,0.011490730785084386,0.034952651
0.187,0.011828619,0.011800281620350945,0.011887714876722666,0.012637179447577364,0.011697659021178003,0.011687962182902483,0.011691347968449648,0.011737820128706734,0.036762235663772215
0.188,0.012023818452903547,0.011951718836116449,0.012099184,0.012964965004229799,0.011903846974930389,0.011904732508062833,0.011920319954424588,0.011994639076306077,0.038500174415037135
0.189,0.012256520725322234,0.012218419428656233,0.012480893606231003,0.013505527771335974,0.012153466,0.012168006481534599,0.012198784862626842,0.012306493801023027,0.0407507
0.19,0.012489222997740924,0.012485120021196016,0.012862603519512338,0.014046090538442151,0.012415146005103071,0.012444225339741126,0.012491058612271976,0.012633768575484402,0.043001226
0.191,0.012721925270159614,0.012751821,0.013244313432793671,0.014586653305548328,0.012726770616139305,0.012773660098388909,0.012839660089229743,0.013023008286843756,0.045251751206515534
0.192,0.013020193,0.012996913816407562,0.013601110351884388,0.015102191032751962,0.013056688665221795,0.013122613872498828,0.013208947992645938,0.013435055360083135,0.047467657
0.193,0.013363322042504105,0.013398618772862688,0.014175485233865423,0.015876984362026593,0.013443469441635506,0.013531842940825397,0.013641695402983678,0.013916218503645834,0.05024593
0.194,0.013706450810613531,0.013800323729317818,0.014749860115846461,0.016651778,0.013856724227466963,0.013969155877749304,0.014104028896154336,0.014429640020440348,0.053024202383981936
0.195,0.014049579578722956,0.014202028685772946,0.015324234997827499,0.017426571020575866,0.014334102,0.014474087392836532,0.014637188545315379,0.015019491838125554,0.055802475
0.196,0.014504275835760583,0.014593383407043383,0.015892735,0.018200199699698397,0.014848540671223223,0.015018113000620895,0.015211306417830204,0.01565356,0.058600371
0.197,0.015009684587765571,0.015192740717720178,0.016733016830749892,0.019285071602233115,0.015434622116880216,0.0156373,0.015863767819188038,0.01637145,0.062004401358521116
0.198,0.015515093,0.015792098,0.017573298,0.020369943504767833,0.016071316003705562,0.016309588,0.016571575315843644,0.017148550222538778,0.065408432
0.199,0.016020502091775548,0.016391455339073765,0.018413579699145054,0.021454815407302555,0.016787318,0.017064663,0.017365275176126287,0.018016817000742914,0.068812463
0.2,0.016711724,0.017006564270265295,0.019284024,0.022579638,0.017571120095611494,0.0178905,0.018232373452431692,0.018962950597601298,0.072310801
0.201,0.017454974522386153,0.017891928139337026,0.020487379399947936,0.024072302459927912,0.018441881,0.018806668472846552,0.019192774533303928,0.020007366799063266,0.076448735
0.202,0.018198224636693246,0.018777292008408757,0.021690734,0.025564967,0.01940207,0.019815700447779222,0.020249055,0.021152694826846424,0.080586668
0.203,0.018941474751000338,0.019662656,0.022894089581815307,0.027057631869041088,0.02045663,0.020922295,0.021405672323698013,0.022402944478022144,0.084724602
0.204,0.019988529439442966,0.020614330694211088,0.024189158873284468,0.028656068556624684,0.021627632730088803,0.022149208,0.022685961986718302,0.023782367,0.089054567
0.205,0.021078985,0.021909429,0.025883774,0.030680935301492664,0.02289987,0.023480285044196383,0.024072926,0.025272540550309135,0.094042378
0.206,0.02216944,0.023204527192697888,0.027578389579684833,0.032705802046360644,0.024322046,0.024965537,0.025617670013127553,0.026926287,0.099030189
0.207,0.023259895,0.024499625,0.029273004932885018,0.034730668791228624,0.025851359,0.026560506424116236,0.027274305123458242,0.028695376085630202,0.10401800025191767
0.208,0.024838507423216444,0.025950362273529756,0.031157917289586928,0.036961101173613356,0.027571826,0.028351078,0.029130251480426667,0.030669579611934984,0.10931988131354128
0.209,0.026432866368937862,0.027826659,0.033510529,0.039673638374954516,0.029290062532144914,0.030139935265957724,0.030984955535188225,0.032643367461397094,0.11527747058632573
0.21,0.028027225,0.029702955240224125,0.035863140674191954,0.042386175576295676,0.031477295,0.032405466,0.033322506,0.035109176,0.12123505985911015
0.211,0.029666901,0.031068527450533866,0.037685993,0.044571446,0.033551528,0.034556945,0.035545224637627236,0.037459139,0.12656436654654166
0.212,0.031986328,0.033759432,0.040908582084640904,0.048161097780782404,0.036154041,0.037242852,0.03830707,0.04035466,0.1336096996440673
0.213,0.034305755,0.036450337,0.044131172,0.05175075,0.038648307,0.039820058,0.040959954,0.043141069,0.1406550327415929
0.214,0.036625181,0.039141242055508445,0.047353761,0.055340401,0.041734191,0.042992963,0.044211302,0.046528884,0.14770036583911855
0.215,0.039105584,0.041245651,0.050002635,0.058378554,0.044721674377371554,0.046067574,0.04736457,0.04981923,0.15417393315129432
0.216,0.042455255,0.045059983460389724,0.054356195750505265,0.063068742,0.048367349906976435,0.049801811,0.051177808612491965,0.05376822,0.16241494671563986
0.217,0.045804926200144994,0.048874316,0.058709756530533404,0.06775893,0.05193078,0.053454356,0.054909929,0.057637245,0.17065596027998536
0.218,0.049154597,0.052688648,0.063063317,0.072449118,0.056221004,0.057831878,0.059364458,0.062222327,0.17889697384433087
0.219,0.052863559655333216,0.055871266620288865,0.066833782,0.076597252,0.060452700016944194,0.06215166,0.063761982,0.06675174,0.18665346613619643
0.22,0.057650395730815464,0.061200605,0.072625958,0.082640425,0.06548015,0.067261556,0.068943678,0.072053261,0.19617765817494326
0.221,0.062437232,0.066529943,0.078418133,0.088683597,0.070481559,0.0723461,0.074100622,0.077331037,0.20570185021369006
0.222,0.067224068,0.071859281,0.084210308,0.09472677,0.076345883,0.078283603,0.080100829,0.083433759,0.21522604225243686
0.223,0.072681833,0.076572561,0.089464091,0.10028456550174782,0.082226439,0.084237476,0.086117474,0.089552928,0.22438190712316186
0.224,0.079420463,0.083883307,0.097036276,0.10794975161549038,0.089032614,0.091102342,0.093031416,0.096544509,0.23524385765549533
0.225,0.086159092,0.091194053,0.10460846091755091,0.11561493772923293,0.095907749,0.098035187,0.10001238036215959,0.10360131822782742,0.2461058081878288
0.226,0.092897722,0.098504798,0.11218064600646646,0.1232801238429755,0.10376361006410169,0.10592933619765582,0.10793688956208099,0.11157021269330918,0.2569677587201623
0.227,0.10075186096758708,0.10531123402236141,0.11933183325179852,0.13057514487394659,0.11175171246394672,0.11395297122205886,0.11598835335797578,0.11966156562406732,0.26760009714739574
0.228,0.11004022631560752,0.11510830418284225,0.12903054898857638,0.14012532967256675,0.12076453507996891,0.12297726860069692,0.1250188396779506,0.12869429129018614,0.2798076423008933
0.229,0.11932859166362794,0.12490537434332308,0.13872926472535424,0.14967551447118693,0.12998272129920893,0.13220171916156054,0.13424480211141676,0.13791438268258768,0.2920151874543908
0.23,0.12861695701164838,0.13470244450380392,0.1484279804621321,0.1592256992698071,0.14025475258841583,0.1424518398237175,0.14447139234297154,0.14809210175994367,0.30422273260788835
0.231,0.13957836287033706,0.14423050133671056,0.15790612180279387,0.16858364267099027,0.15081333016167991,0.15298022356290877,0.1549689106745828,0.15852821473576953,0.3163499117345187
0.232,0.1520159809443212,0.15697846907931412,0.17003412912100466,0.18024098282589107,0.16243626291994095,0.1645415890653703,0.16647176555728227,0.169922646,0.32985029
0.233,0.1644535990183053,0.16972643682191768,0.18216213643921542,0.1918983229807919,0.17443189149682753,0.17646386317761623,0.17832518240667838,0.18165012720570792,0.3433506688019373
0.234,0.17689121709228944,0.18247440456452127,0.1942901437574262,0.20355566313569273,0.18748035198243168,0.18940572318395124,0.19116906063373512,0.19431885325194026,0.3568510473356466
0.235,0.19157064390382783,0.19530875577317802,0.20647236888600112,0.21525207455926865,0.20098803854055228,0.2027914222338817,0.20444334289520497,0.20739537272660372,0.37041311915334535
0.236,0.20759515595789946,0.21130359281330463,0.22121855825414838,0.22915111415068606,0.2155123057998916,0.2171602736518113,0.21867158368229053,0.22137667994220517,0.38508103287381523
0.237,0.2236196680119711,0.2272984298534312,0.2359647476222957,0.24305015374210348,0.23057656501760865,0.2320505285841193,0.23340503172018456,0.23583599360567165,0.39974894659428517
0.238,0.2396441800660427,0.24329326689355782,0.25071093699044295,0.25694919333352084,0.2465948993797149,0.24786319915463112,0.2490332443518118,0.25114348450759383,0.41441686031475505
0.239,0.2582747237260079,0.25978731204082617,0.2658213283738462,0.2711428333106262,0.26322063424609504,0.2642625158754448,0.26522999133454533,0.26698902836606914,0.42925891385102666
0.24,0.2779250188839315,0.2789937293707204,0.2831761634222558,0.28727587785048136,0.2807117700732447,0.2814993874699425,0.28223986646381605,0.2836063299847401,0.44488892897638743
0.241,0.297575314,0.2982001467006147,0.3005309984706655,0.30340892239033646,0.2988556610804757,0.2993678584887375,0.29986275449386923,0.3008051153340999,0.4605189441017482
0.242,0.3172256091997786,0.31740656403050893,0.3178858335190752,0.31954196693019166,0.31775218418883244,0.31796684427568234,0.3181965311318784,0.3186811064770928,0.476148959
0.243,0.3393432378383646,0.3374458696699606,0.3358742358713833,0.33619711282518383,0.3373155764535164,0.33721363683994626,0.33716109733483157,0.3371584912871848,0.49201132841159484
0.244,0.36203025112633425,0.3593507735921731,0.3555490401304551,0.35436150741462175,0.35749902552303947,0.357065629,0.35671730913807154,0.3562035399386893,0.5083171756739471
0.245,0.38471726441430387,0.38125567751438555,0.3752238443895268,0.37252590200405966,0.3783234189804427,0.3775446960658314,0.3768877070428902,0.3758395294018624,0.5246230229362994
0.246,0.40740427770227355,0.403160581,0.39489864864859847,0.3906902965934975,0.39962198280225075,0.39849123482983834,0.39751886575447776,0.39592326376528003,0.5409288701986515
0.247,0.4316799502320799,0.4259698977915727,0.41533149196014607,0.4095050539282328,0.4214882050640283,0.42000018642292836,0.4187065481737666,0.4165510033632672,0.5574482256996862
0.248,0.45611996682138656,0.4495331922250354,0.43671112147314617,0.42926767512329317,0.44367779672753577,0.4418340380206403,0.44021937591244703,0.4375021147447193,0.5740711186091259
0.249,0.4805599834106933,0.4730964866584982,0.4580907509861462,0.4490302963183535,0.46630972653017405,0.4641169515663825,0.462185243,0.4589091617954041,0.5906940115185656
0.25,0.505,0.4970153355262014,0.4793223397719442,0.468462808,0.48907292597413393,0.48652547027685333,0.4842717241893999,0.4804283827625608,0.6075143243130654
0.251,0.5294400165893067,0.52079023,0.5014837461671785,0.4891595009393086,0.512192275,0.5093407250342531,0.5068043803101353,0.502450421,0.6240412919593047
0.252,0.5538800331786133,0.5445651250969805,0.5236451525624128,0.509856194,0.5353727917736969,0.532199287,0.5293656894448381,0.5244784924088314,0.64056826
0.253,0.5783200497679202,0.56834002,0.5458065589576471,0.5305528863967697,0.5584673251088026,0.5550453219233769,0.5519740185444485,0.5466440369763441,0.6570952272517833
0.254,0.6025957222977265,0.5932795681186811,0.5685160578566094,0.5514907191295327,0.5816988110719805,0.5780098642929197,0.5746853343809489,0.56888784,0.6740493954606839
0.255,0.625282736,0.6157036248557092,0.5903316881689078,0.5722741364404579,0.6044240501229532,0.6005590532777294,0.5970568710861051,0.5909105115872915,0.6900409023797458
0.256,0.6479697488736658,0.6381276815927371,0.6121473184812063,0.5930575537513829,0.6273260498054224,0.6232685731392454,0.6195745569242856,0.6130560485865505,0.7060324092988077
0.257,0.6706567621616354,0.660551738,0.6339629487935047,0.6138409710623081,0.6493453603263084,0.645196588,0.64139676,0.6346448471772457,0.7220239162178695
0.258,0.6927743908002214,0.6844641218328664,0.656772454,0.6352853570378666,0.6715441901003587,0.6672917836592529,0.6633751478776546,0.656371124,0.7385773193941102
0.259,0.7124246859581449,0.7042208284771017,0.6770868599894584,0.6552222091484524,0.6925462201384034,0.6882936250223041,0.6843501699370698,0.6772430904178798,0.7536014546090607
0.26,0.7320749811160685,0.723977535,0.6974012660933266,0.6751590612590382,0.7136960168835484,0.7094361950191896,0.7054593080345131,0.6982372821298526,0.7686255898240113
0.261,0.7517252762739921,0.7437342417655723,0.717715672,0.6950959133696242,0.733410474,0.7292411842624491,0.7253181737240579,0.7181301265299813,0.7836497250389619
0.262,0.7703558199339574,0.7648323163771952,0.7391430247479019,0.7158882661451657,0.7532122182572464,0.7491318833671071,0.7452608797541683,0.7381027387995956,0.7992647420008341
0.263,0.7863803319880289,0.78112898,0.7569763631941333,0.7340895004286729,0.7714224748285481,0.7675162386376444,0.7637758143654111,0.7567864008634827,0.8129335338444978
0.264,0.8024048440421006,0.797425644,0.7748097016403648,0.7522907347121801,0.789639025,0.7859098929780938,0.7823024051909605,0.7754850875062004,0.8266023256881614
0.265,0.8184293560961722,0.8137223081805628,0.7926430400865961,0.7704919689956873,0.8061904301086087,0.8027057786668887,0.7992962482593917,0.7927712738437114,0.8402711175318252
0.266,0.8331087829077108,0.8309230883808059,0.8114063743746636,0.789501033,0.8226561654023377,0.8194218556166915,0.8162155846251091,0.8099920874813138,0.8544592162105096
0.267,0.8455464009816951,0.8435754701941078,0.8261206672106588,0.805253686,0.8374595051199378,0.8345222293284583,0.8315675588198093,0.8257410454902236,0.8664617292107331
0.268,0.8579840190556792,0.8562278520074098,0.84083496,0.8210063396307927,0.8520838999163405,0.8494501394604239,0.8467535065210822,0.841336192,0.8784642422109565
0.269,0.8704216371296634,0.8688802338207118,0.8555492528826493,0.8367589929671646,0.8651140395780862,0.8628092213645591,0.8604010334346461,0.8554602725448948,0.8904667552111799
0.27,0.8813830429883519,0.8819369823987446,0.8708186010599324,0.8530753965295432,0.8778793200496304,0.8759082072252375,0.8737940123690896,0.8693418431536564,0.902836508
0.271,0.8906714083363724,0.8912601308298522,0.8821951258878769,0.8659410734895642,0.8891695990216257,0.8875378862698304,0.8857307023331408,0.8818057475793389,0.9129636660937726
0.272,0.8999597736843927,0.9005832792609598,0.8935716507158216,0.8788067504495851,0.9001233095643042,0.8988319927760702,0.8973345701448656,0.8939453649765146,0.923090824
0.273,0.9092481390324132,0.9099064276920676,0.904948176,0.8916724274096062,0.909756672,0.9087948837897186,0.9076048946290471,0.9047632933550207,0.9332179827636775
0.274,0.917102278,0.9192369582198039,0.9164574283049214,0.9047520774666877,0.919000483,0.918364006,0.9174798976767261,0.9151880239360797,0.9435107453823555
0.275,0.9238409077007772,0.9258308304118943,0.9246701382072593,0.914607293,0.9270985356821104,0.9267641311541441,0.9261713290217478,0.924418227,0.9516682979261011
0.276,0.9305795373510846,0.9324247026039849,0.9328828481095973,0.9244625084507583,0.9347748528226556,0.934732436,0.9344241841790116,0.933203465,0.9598258504698467
0.277,0.9373181670013919,0.9390185747960753,0.9410955580119352,0.9343177239427936,0.9414860814985502,0.9417046039407497,0.941657733,0.9409408768574795,0.9679834030135925
0.278,0.9427759321182202,0.9453868888876662,0.949094254,0.944034585,0.9477640042076272,0.9482276997660988,0.9484300513409943,0.9482011079355364,0.9760909738794162
0.279,0.9475627681937024,0.9499233184585733,0.9546031839715882,0.9510478054173908,0.9532522375032604,0.9539266179414612,0.9543501438987605,0.9545688251281135,0.982299272
0.28,0.9523496042691847,0.9544597480294802,0.9601121141855096,0.9580610263148807,0.9583141930568417,0.9591787539360331,0.9598063849718415,0.9604472670214008,0.9885075691942395
0.281,0.9571364403446668,0.9589961776003871,0.9656210443994309,0.9650742472123707,0.9627481931089882,0.9637687418317811,0.9645709373485875,0.9655876314005686,0.9947158668516514
0.282,0.9608454026933876,0.9632181177010124,0.9707114528538375,0.9716777906924805,0.966778245,0.9679310620893304,0.9688869134437902,0.9702456796698957,1.000678344245148
0.283,0.9641950737998549,0.966296111,0.9741217236853714,0.9762373851325179,0.9703230038552076,0.9715770308713411,0.9726582770889901,0.9743116350255071,1.0050600039048423
0.284,0.9675447449063223,0.9693741041904037,0.9775319945169052,0.9807969795725552,0.9734974468377458,0.974827615,0.9760109956369094,0.9779189190195632,1.0094416635645367
0.285,0.9708944160127895,0.9724520974350994,0.980942265,0.9853565740125926,0.9763074994136169,0.9776877200065225,0.9789482578600796,0.9810661700402423,1.0138233232242309
0.286,0.9733748185100942,0.9752165517263892,0.9838778144067631,0.9893609114493375,0.9787880054907794,0.980193815,0.9815075983908553,0.983791813,1.0178093982269245
0.287,0.9756942453390355,0.9772997324951416,0.9858084784814798,0.9919792619780237,0.9810028106385454,0.9824139646581089,0.9837605046626582,0.9861721575363304,1.0205678489927466
0.288,0.9780136721679769,0.9793829132638938,0.9877391425561965,0.9945976125067099,0.9829320759105857,0.9843265246709068,0.9856829682411525,0.9881776241355875,1.0233262997585688
0.289,0.980333099,0.9814660940326463,0.9896698066309132,0.9972159630353961,0.9846733422914264,0.9860367368250124,0.9873875493367326,0.9899336638119035,1.0260847505243909
0.29,0.9819727746853406,0.9832760048491069,0.9911813397701035,0.9992626209803895,0.9861729839574522,0.9874871627736125,0.9888120887884041,0.9913673641811983,1.0283596502078416
0.291,0.9835671336310621,0.9846910728573454,0.9921718403027573,1.0004819549901842,0.9875436712658726,0.9887996108857866,0.9900879253950924,0.9926286624756462,1.029752592952231
0.292,0.9851614925767835,0.9861061408655836,0.993162341,1.0017012889999788,0.9887139807760383,0.9898984218373416,0.9911336934457368,0.993622321,1.0311455356966204
0.293,0.9867401045348853,0.9877463728027017,0.9943755567015827,1.0033352660546724,0.9898536242326085,0.9909633663828419,0.9921422360229464,0.9945722653333026,1.033114220950688
0.294,0.9878305598767758,0.9887115117375267,0.9948380067526388,1.0036533017232263,0.9907197463867387,0.9917439922806408,0.9928483824882723,0.9951696003404447,1.0334261015643162
0.295,0.9889210152186665,0.9896766506723518,0.9953004568036949,1.0039713373917802,0.9916198715783859,0.9925580480542329,0.9935887164564827,0.9958057407267841,1.0337379821779447
0.296,0.9900114705605569,0.9906417896071766,0.9957629068547511,1.0042893730603344,0.9923198317591357,0.9931705987800419,0.9941192670578338,0.9962003334231424,1.0340498627915728
0.297,0.9910585252489996,0.9917324983830459,0.9962940993262499,1.0047587947551109,0.9930398989179472,0.993801671,0.9946676542276582,0.9966138064906052,1.0346903106533931
0.298,0.9918017753633068,0.9923913156976791,0.9965051973411667,1.0045822483901763,0.9936132827214852,0.9942916461731433,0.9950745159678016,0.9968700891285956,1.034207210191319
0.299,0.992545025,0.9930501330123124,0.9967162953560835,1.004405702025242,0.9941978017773754,0.9947909687008515,0.9954894183984972,0.9971333672885991,1.0337241097292447
0.3,0.993288276,0.9937089503269456,0.9969273933710002,1.0042291556603073,0.994673794,0.9951918278530298,0.9958111951920028,0.9973009900068959,1.0332410092671704
0.301,0.9939794979082246,0.9944344622390391,0.9971461983791358,1.004065487696687,0.9951552007717462,0.995596666,0.9961356565509628,0.9974694536090352,1.0329060378594628
0.302,0.9944849066602295,0.9948830107994913,0.9972657290615561,1.003690974631236,0.9955548701200467,0.9959321406113246,0.9963998463731081,0.9975850354806668,1.031895265538963
0.303,0.9949903154122344,0.9953315593599434,0.9973852597439763,1.0033164615657848,0.9959562721286657,0.9962685642741298,0.9966641243950327,0.9976990650702445,1.0308844932184633
0.304,0.9954957241642394,0.9957801079203956,0.9975047904263965,1.002941948500334,0.9962946219625132,0.9965548607017078,0.9968893333714786,0.9977881724411108,1.0298737208979638
0.305,0.99595042,0.9962607205765224,0.9976189993934595,1.0025294636918942,0.9966322391941624,0.996840376,0.9971135484771838,0.9978755190896269,1.0288953095078677
0.306,0.9962935491893865,0.9965649207309977,0.9977210713796376,1.0021461570075698,0.9969199389219066,0.997088153,0.9973115816672193,0.9979547116340814,1.0275907961062984
0.307,0.996636678,0.996869121,0.9978231433658156,1.0017628503232456,0.9972051523705361,0.9973340476664168,0.9975082037415353,0.9980329416144079,1.0262862827047292
0.308,0.9969798067256054,0.9971733210399482,0.9979252153519934,1.0013795436389215,0.9974499254168139,0.9975500936859089,0.9976859342371549,0.9981117579875736,1.024981769
0.309,0.9972780747298404,0.9974899472409725,0.9980260545110744,1.0009578192795248,0.997690893,0.9977634070486143,0.9978619852765731,0.9981906102331536,1.023649611871395
0.31,0.9975107770022591,0.997695676,0.9981319204358576,1.0006642838114304,0.9978985648893073,0.9979520003290958,0.9980229419108262,0.9982733971334457,1.0222431943856598
0.311,0.9977434792746778,0.9979014045665293,0.9982377863606411,1.000370748343336,0.9981014189088825,0.9981370864572058,0.9981818432262052,0.9983569344313714,1.0208367768999247
0.312,0.9979761815470964,0.9981071332293077,0.9983436522854243,1.0000772128752413,0.9982766598425984,0.9983010217567596,0.9983274908955377,0.9984444534372444,1.0194303594141898
0.313,0.9981713814175834,0.9983149242118277,0.9984531643288455,0.9997652778176067,0.9984463351391193,0.9984607161830955,0.9984705274125782,0.9985329286094118,1.0179793129063117
0.314,0.9983290788861389,0.9984539680768654,0.9985584984191942,0.9995931587250451,0.9985931422070143,0.9986020376640217,0.9986012416614751,0.9986237029770489,1.0166172993193614
0.315,0.9984867763546943,0.998593012,0.9986638325095429,0.9994210396324834,0.9987338955311259,0.9987384614554173,0.9987286511620757,0.9987150975862439,1.0152552857324113
0.316,0.9986444738232497,0.9987320558069407,0.9987691665998918,0.9992489205399216,0.9988558752451477,0.9988589380619294,0.9988444097143219,0.9988064853462131,1.0138932721454612
0.317,0.9987719598408585,0.9988682658574022,0.998878506,0.9990792944649893,0.9989715720486094,0.9989739984334565,0.9989561309841091,0.9988977094764593,1.0124986940426344
0.318,0.9988787748657143,0.9989623246336294,0.9989719926229093,0.9990179536083417,0.9990720755935758,0.9990753928423854,0.999056959,0.9989867090336851,1.011282710238838
0.319,0.9989855898905701,0.9990563834098567,0.9990654792598639,0.998956613,0.9991663134780868,0.999171046,0.9991530901924431,0.9990744756606391,1.0100667264350418
0.32,0.9990924049154258,0.9991504421860838,0.9991589658968183,0.9988952718950463,0.9992484767570644,0.9992552289824155,0.9992393062732945,0.999158285,1.0088507426312456
0.321,0.9991755086079902,0.9992397641360523,0.9992531601453838,0.9988486617248329,0.9993246079356037,0.9993335695752659,0.9993203314120942,0.9992396914064916,1.0076300972666716
0.322,0.9992478344222404,0.999303459,0.9993263911264024,0.9988666834361897,0.9993913382061553,0.9994025309884853,0.9993926378006175,0.9993160551872828,1.0066210872489223
0.323,0.9993201602364907,0.9993671537257017,0.9993996221074211,0.9988847051475465,0.9994524407610597,0.9994657740300288,0.9994594871651737,0.9993889135600186,1.0056120772311732
0.324,0.9993924860507408,0.9994308485205263,0.9994728530884397,0.9989027268589031,0.9995063817543147,0.9995215680602872,0.9995189562635673,0.9994562909107017,1.0046030672134239
0.325,0.9994465585215138,0.999489426,0.9995426869614779,0.998937279,0.9995552157946938,0.9995719675660875,0.9995729519503169,0.9995192642693478,1.0036220053647766
0.326,0.99949552,0.9995325700061034,0.9995933149140496,0.9989985922223492,0.9995987130394174,0.9996166332313899,0.999620946,0.9995768651313437,1.0028462958210314
0.327,0.9995444815907122,0.9995757141900068,0.9996439428666215,0.9990599053098874,0.9996376847568746,0.9996563818945601,0.9996636862906023,0.9996294531370307,1.002070586277286
0.328,0.9995934431253115,0.9996188583739103,0.9996945708191934,0.9991212183974255,0.9996727637248265,0.9996918587778496,0.9997017449374055,0.9996771771344517,1.001294876733541
0.329,0.9996285606158526,0.9996572281006678,0.9997391518526657,0.9991932669093041,0.999703909,0.9997229937688632,0.9997349659920614,0.9997196061488139,1.0005760957021326
0.33,0.9996617,0.999686438,0.999769983,0.9992672237038984,0.9997322714617203,0.9997510512789131,0.9997646901312846,0.9997579219996585,1.0000325675636932
0.331,0.9996948401557755,0.9997156472519261,0.9998008140861785,0.9993411804984927,0.9997572630737069,0.9997753825354454,0.999790131,0.9997909800824678,0.9994890394252538
0.332,0.9997279799257368,0.9997448568275552,0.9998316452029348,0.9994151372930871,0.999780301,0.9997975709553311,0.9998130770854571,0.9998207756202098,0.9989455112868144
0.333,0.9997507430642617,0.9997699407594978,0.9998559980068251,0.9994909488726559,0.9998004744663862,0.9998166387853221,0.9998323693186617,0.999845628,0.9984789427833396
0.334,0.9997731714727403,0.9997897040088611,0.9998724859857119,0.9995569227574588,0.9998202165614218,0.9998352027472838,0.9998510568259394,0.9998697342711012,0.9981465187291167
0.335,0.9997955998812187,0.9998094672582245,0.9998889739645986,0.9996228966422617,0.9998356952626655,0.9998493265684518,0.9998645567946232,0.9998860649111768,0.9978140946748938
0.336,0.9998175751437148,0.9998322302692718,0.9999089260952375,0.9997009137296441,0.9998517875388993,0.9998640405453125,0.9998787150782462,0.9999034647916263,0.9973900008368218
0.337,0.9998327532164748,0.9998455989494688,0.9999167657301219,0.9997487391070117,0.9998645889045344,0.9998754928042328,0.9998891568937682,0.9999149725861237,0.9972348266514739
0.338,0.9998479312892348,0.9998589676296656,0.9999246053650064,0.9997965644843791,0.9998777897234884,0.9998873033282133,0.9998999685798137,0.9999270895075953,0.9970796524661258
0.339,0.9998631093619949,0.9998723363098627,0.9999324449998908,0.9998443898617468,0.9998884233638481,0.999896713,0.9999081790879796,0.9999349582236234,0.9969244782807779
0.34,0.9998775207091983,0.9998873276683742,0.9999412947052266,0.9999013928719995,0.9998993048880047,0.9999063294015694,0.9999165787386631,0.9999431190234269,0.9967150322292767
0.341,0.999887792,0.9998963722371751,0.9999449273342744,0.999929263,0.99990816,0.9999141568888059,0.9999231848288536,0.9999483824047716,0.9966968889775496
0.342,0.999898063,0.999905417,0.9999485599633222,0.9999571341238647,0.9999171544815401,0.999922095,0.9999298744638968,0.9999537426102512,0.9966787457258225
0.343,0.9999083337967947,0.999914461,0.9999521925923699,0.9999850047497972,0.999924532,0.9999286712319695,0.9999353286625778,0.9999572521032323,0.9966606024740954
0.344,0.9999177746182645,0.9999243295490061,0.9999558906474303,1.0000177930828447,0.9999319704117421,0.999935294,0.9999408085121846,0.9999607566688704,0.9966169824680071
0.345,0.9999247248165477,0.9999304500986357,0.9999580247430694,1.0000291270865551,0.9999381094305675,0.9999408531342973,0.9999454209676375,0.9999631729042588,0.9966946140892396
0.346,0.999931675,0.9999365706482656,0.9999601588387084,1.0000404610902656,0.9999442504517955,0.9999464145623094,0.9999500280726673,0.9999655465216571,0.9967722457104722
0.347,0.9999386252131142,0.9999426911978953,0.9999622929343475,1.000051795093976,0.9999493445070908,0.9999511226856677,0.9999540000983296,0.9999673490341374,0.9968498773317047
0.348,0.9999448029217409,0.9999491838651419,0.9999643517656919,1.0000645937181483,0.9999543986901627,0.9999558008071597,0.9999579485618431,0.999969109,0.9969211155560611
0.349,0.999949506,0.9999533259623473,0.999966201,1.000065002467445,0.9999586103286002,0.9999597807303193,0.9999614040846571,0.9999706181899461,0.9970562943580261
0.35,0.9999542088330329,0.9999574680595528,0.9999680506022963,1.0000654112167418,0.9999627530039109,0.999963706,0.9999648223823221,0.9999721012395273,0.9971914731599912
0.351,0.9999589117886789,0.9999616101567583,0.9999699000205986,1.0000658199660386,0.9999662214712838,0.9999670532971188,0.9999678349080988,0.9999735082080393,0.9973266519619564
0.352,0.9999629494478457,0.9999658786145897,0.9999717750009951,1.0000658330299304,0.9999696023422657,0.9999703269797399,0.999970797,0.999974907,0.997465495
0.353,0.999966132,0.9999686814990135,0.9999736086887345,1.0000608554054085,0.999972448,0.9999731226192048,0.9999734112427433,0.9999763039866323,0.9976257753581532
0.354,0.9999693140038044,0.9999714843834373,0.999975442,1.0000558777808866,0.9999751967787844,0.9999758309251188,0.9999759622770624,0.9999777042845777,0.9977860557143382
0.355,0.9999724962817838,0.9999742872678612,0.9999772760642134,1.0000509001563647,0.9999775254378038,0.999978147,0.9999782080694761,0.9999791152753299,0.9979463360705234
0.356,0.999975132,0.9999770906208227,0.9999791948815506,1.0000450829678713,0.9999797530085542,0.999980367,0.9999803792002071,0.9999805310423426,0.9981131369610031
0.357,0.9999772851881417,0.9999789870737004,0.9999808748429495,1.0000389041543736,0.9999816549524358,0.999982269,0.9999822835313477,0.9999819385080742,0.998273361
0.358,0.9999794384704632,0.9999808835265782,0.9999825548043484,1.0000327253408758,0.9999834574222456,0.9999840728237805,0.9999841037741041,0.999983342,0.998433586
0.359,0.9999815917527849,0.9999827799794558,0.9999842347657474,1.000026546527378,0.9999850100676243,0.9999856238250932,0.9999856947243799,0.9999847084162151,0.99859381
0.36,0.9999833098614397,0.999984619,0.9999859631265826,1.000019898488353,0.9999864682503687,0.999987078,0.9999871957654528,0.9999860556586432,0.998758559
0.361,0.9999847668658942,0.9999859023426219,0.9999873042612224,1.0000149503459124,0.9999877366794752,0.9999883354399995,0.9999885048349875,0.9999873374458039,0.9989012737583101
0.362,0.9999862238703487,0.9999871854770457,0.9999886453958622,1.000010002203472,0.9999889176657544,0.999989501,0.9999897224157623,0.999988582,0.9990439885547351
0.363,0.9999876808748035,0.9999884686114694,0.9999899865305021,1.0000050540610315,0.9999899557133564,0.9999905170367782,0.9999907842370791,0.9999897428499415,0.9991867033511599
0.364,0.9999887992499534,0.9999896741355879,0.9999912963586651,1.0000002129164738,0.9999909142392012,0.9999914490360706,0.9999917571788547,0.9999908486061744,0.9993294574166172
0.365,0.9999897851179841,0.9999905423439575,0.9999922230265497,0.999997382,0.9999917657655737,0.9999922689201243,0.9999926079801262,0.9999918626578307,0.9994444618748171
0.366,0.9999907709860149,0.9999914105523271,0.9999931496944343,0.9999945501849383,0.9999925457968849,0.9999930141674278,0.9999933760567676,0.9999928073693249,0.999559466
0.367,0.9999917568540457,0.9999922787606966,0.9999940763623191,0.9999917188191707,0.9999932460928884,0.9999936772217624,0.9999940516751429,0.9999936625379411,0.9996744707912167
0.368,0.9999924837035742,0.9999930681529887,0.9999949116341991,0.9999893862624278,0.9999938825276953,0.9999942750699855,0.9999946532421322,0.9999944392755412,0.9997845495554496
0.369,0.9999931507796023,0.9999936556307016,0.9999954684594692,0.999988516,0.9999944597540397,0.9999948135779625,0.9999951872483156,0.9999951359300356,0.9998678359210038
0.37,0.9999938178556305,0.9999942431084143,0.9999960252847392,0.9999876449165981,0.9999949801102772,0.9999952958555656,0.9999956572204227,0.9999957510538836,0.999951122
0.371,0.9999944849316587,0.9999948305861271,0.9999965821100092,0.9999867742436833,0.9999954566694292,0.9999957357743363,0.999996079,0.9999962998112175,1.0000344086521122
0.372,0.999994957,0.9999953469264715,0.9999970336037699,0.9999864815652832,0.9999958826380395,0.9999961274793547,0.9999964479707193,0.9999967695992888,1.0001087668764905
0.373,0.9999954078906876,0.9999957444427372,0.9999973298880381,0.9999869168138666,0.9999962763985714,0.9999964891665982,0.9999967838230355,0.9999971881913111,1.0001611124061502
0.374,0.9999958592588982,0.9999961419590028,0.9999976261723065,0.999987352,0.9999966251789507,0.9999968094638467,0.9999970754834266,0.9999975349688652,1.000213458
0.375,0.9999963106271087,0.9999966078290551,0.9999979871378244,0.9999876181397206,0.9999969673157255,0.9999971234566709,0.9999973595763277,0.9999978693870638,1.0002815415845359
0.376,0.999996616,0.9999968768011576,0.9999981363670803,0.9999886308534469,0.9999972358840912,0.9999973719301942,0.99999758,0.9999980935009734,1.000306988496307
0.377,0.9999969214509492,0.999997146,0.9999982855963363,0.9999896435671733,0.9999975162084809,0.9999976307500595,0.9999978085396692,0.9999983323818106,1.0003324354080783
0.378,0.9999972268628696,0.9999974147453625,0.9999984348255924,0.9999906562808999,0.9999977376317618,0.9999978376553165,0.99999799,0.9999984919700378,1.0003578823198493
0.379,0.9999975230160905,0.9999977218128038,0.9999986021769416,0.9999917829807738,0.999997967,0.9999980516031798,0.9999981778508568,0.99999866,1.0003929613124949
0.38,0.9999977296685503,0.9999979038062023,0.9999986864317892,0.9999928176057458,0.9999981492491915,0.9999982239425314,0.9999983299380029,0.999998773,1.0003973758087232
0.381,0.9999979363210101,0.9999980857996009,0.9999987706866369,0.9999938522307175,0.9999983365532173,0.9999984008665738,0.9999984856563877,0.9999988906054594,1.0004017903049516
0.382,0.9999981429734699,0.9999982677929996,0.9999988549414847,0.9999948868556894,0.9999984863866069,0.999998544,0.9999986140188828,0.9999989736172255,1.000406205
0.383,0.9999983370963886,0.9999984700447954,0.999998942,0.9999960970755418,0.9999986391041836,0.9999986902186246,0.9999987445565608,0.9999990578269319,1.0004153064636816
0.384,0.9999984769246284,0.9999985931872937,0.9999990046636518,0.9999968526571155,0.9999987621299274,0.9999988090219807,0.9999988533245417,0.9999991215226349,1.0004051520207224
0.385,0.9999986167528683,0.9999987163297921,0.9999990671073616,0.999997608,0.9999988864850138,0.999998929,0.9999989632233266,0.9999991853042787,1.0003949975777635
0.386,0.9999987565811082,0.9999988394722905,0.9999991295510715,0.9999983638202627,0.9999989874335464,0.9999990272545731,0.9999990553246254,0.9999992375992062,1.0003848431348044
0.387,0.9999988836924513,0.999998973,0.9999991939462122,0.9999992412535957,0.9999990886164415,0.9999991256412055,0.9999991477582342,0.9999992896365311,1.0003760037005212
0.388,0.9999989783050585,0.9999990559121351,0.9999992487593383,0.9999996407428835,0.9999991714398977,0.9999992063188012,0.9999992253911653,0.9999993354888392,1.0003574057398157
0.389,0.9999990729176658,0.9999991392349903,0.9999993035724646,1.0000000402321714,0.9999992537556424,0.9999992865343637,0.9999993027242301,0.9999993810856749,1.0003388077791102
0.39,0.9999991675302731,0.9999992225578453,0.9999993583855908,1.0000004397214592,0.9999993217337427,0.9999993526442585,0.9999993676844376,0.9999994231654091,1.0003202098184047
0.391,0.9999992506699523,0.99999931,0.9999994164022441,1.0000008832933713,0.9999993887264051,0.9999994177888358,0.9999994318500796,0.9999994650568508,1.0003011030528275
0.392,0.9999993146880847,0.9999993664833435,0.9999994634856226,1.0000009909902217,0.9999994445609458,0.9999994718191466,0.9999994857291539,0.999999504,1.0002792293064113
0.393,0.9999993787062171,0.9999994228626693,0.9999995105690012,1.0000010986870718,0.9999994991248735,0.9999995245780517,0.9999995384501192,0.9999995436046049,1.0002573555599952
0.394,0.9999994427243496,0.999999479,0.9999995576523797,1.000001206383922,0.999999545,0.9999995686771188,0.9999995827342222,0.9999995803642404,1.000235481813579
0.395,0.9999994970387575,0.9999995367697813,0.9999996073570903,1.0000013060814172,0.9999995895091445,0.9999996113510508,0.9999996256252316,0.9999996167761175,1.0002125256496097
0.396,0.99999954,0.9999995749179146,0.9999996435831482,1.000001241398876,0.9999996272788318,0.9999996473468855,0.9999996617250706,0.9999996505267759,1.0001912640944888
0.397,0.9999995836724644,0.9999996130660479,0.9999996798092061,1.0000011767163346,0.999999664,0.9999996818743278,0.9999996963167141,0.9999996836830423,1.0001700025393678
0.398,0.999999627,0.9999996512141811,0.9999997160352642,1.0000011120337933,0.999999695,0.9999997112955378,0.9999997255578006,0.9999997139160733,1.0001487409842467
0.399,0.9999996624271239,0.999999689,0.9999997529258042,1.0000010237415307,0.9999997243059239,0.9999997392787636,0.999999753,0.9999997432629828,1.0001266521217786
0.4,0.9999996917367815,0.9999997147951203,0.9999997774111442,1.0000008987717592,0.99999975,0.9999997633812145,0.999999777,0.9999997695829526,1.0001085388550508
0.401,0.999999721,0.9999997406073748,0.9999998018964844,1.0000007738019878,0.9999997741231837,0.9999997861198862,0.9999997990155887,0.9999997947441506,1.000090425588323
0.402,0.9999997503560966,0.9999997664196294,0.9999998263818244,1.0000006488322166,0.9999997952270605,0.9999998059192204,0.9999998180436813,0.9999998169827434,1.0000723123215949
0.403,0.9999997734459825,0.9999997911926225,0.9999998498065977,1.000000509300732,0.9999998149869073,0.9999998244506881,0.9999998357329772,0.9999998378606122,1.0000540302304606
0.404,0.9999997932778926,0.9999998086580602,0.9999998645075185,1.0000003980800223,0.9999998323680175,0.9999998407584705,0.9999998511138191,0.999999856,1.0000403634130368
0.405,0.9999998131098028,0.9999998261234978,0.9999998792084394,1.0000002868593123,0.9999998484959963,0.9999998559013992,0.9999998652978128,0.9999998728821716,1.000026696595613
0.406,0.9999998329417129,0.9999998435889356,0.9999998939093601,1.0000001756386026,0.9999998628047312,0.9999998693618042,0.9999998777927298,0.9999998874323681,1.000013029778189
0.407,0.9999998479638981,0.9999998598217144,0.9999999069027581,1.0000000661272739,0.9999998759602493,0.9999998817591398,0.9999998892371982,0.9999999005255933,0.9999999065209492
0.408,0.9999998613828416,0.999999872,0.9999999150947128,1.0000000002792324,0.9999998877334342,0.9999998928833087,0.9999998994553534,0.9999999118451548,0.9999909781312946
0.409,0.999999875,0.9999998834571556,0.9999999232866673,0.9999999344311907,0.9999998984572014,0.999999903,0.9999999087593914,0.9999999218066402,0.9999820497416401
0.41,0.9999998882207284,0.9999998952748762,0.999999931,0.9999998685831493,0.999999908,0.9999999122372208,0.9999999171747106,0.9999999304387692,0.9999731213519856
0.411,0.9999998979784455,0.9999999059002791,0.9999999382354059,0.9999998155697387,0.999999917,0.9999999205579356,0.9999999247942712,0.9999999378794983,0.9999652691227294
0.412,0.9999999070581576,0.9999999138965545,0.9999999429119895,0.9999997953244353,0.999999925,0.9999999281552068,0.9999999317677659,0.9999999443813525,0.9999606512286272
0.413,0.9999999161378696,0.9999999218928299,0.999999948,0.999999775,0.9999999319497006,0.9999999349628026,0.9999999380436224,0.9999999498951768,0.9999560333345252
0.414,0.9999999252175817,0.9999999298891054,0.9999999522651566,0.9999997548338284,0.9999999384916052,0.9999999412310823,0.9999999438473218,0.9999999547845777,0.9999514154404229
0.415,0.9999999315447271,0.9999999368362016,0.9999999561014149,0.9999997493121207,0.9999999442844363,0.9999999467906994,0.999999949,0.9999999588961801,0.9999481147595365
0.416,0.999999938,0.999999942,0.9999999591902324,0.9999997591729863,0.9999999496613307,0.9999999519538043,0.999999954,0.9999999626168978,0.9999469483195895
0.417,0.999999944,0.9999999476572985,0.9999999622790497,0.999999769,0.9999999543781123,0.9999999564851618,0.9999999581589467,0.9999999657529237,0.9999457818796424
0.418,0.9999999499135672,0.9999999539435018,0.9999999656830857,0.9999997765210086,0.9999999590049671,0.9999999609312528,0.9999999623746921,0.9999999687880351,0.9999434590314342
0.419,0.9999999540705626,0.9999999576044605,0.9999999680621873,0.9999997983612676,0.9999999626395399,0.9999999644173214,0.9999999657278986,0.9999999711388667,0.999944708
0.42,0.9999999582275583,0.9999999612654191,0.99999997,0.9999998202015266,0.9999999664136809,0.9999999680390359,0.9999999692085804,0.9999999735613283,0.9999459566657538
0.421,0.9999999623845538,0.9999999649263778,0.9999999728203904,0.9999998420417855,0.9999999694032462,0.9999999708988461,0.9999999719853454,0.9999999755362445,0.9999472054829136
0.422,0.9999999663735203,0.9999999690688492,0.999999975,0.9999998673357152,0.9999999724826821,0.9999999738457109,0.9999999748467783,0.9999999775518358,0.9999480209576366
0.423,0.9999999691862843,0.9999999715459778,0.9999999773425434,0.9999998879069452,0.9999999749423676,0.9999999761910388,0.9999999771357546,0.999999979,0.9999506686512083
0.424,0.9999999719990484,0.9999999740231063,0.999999979,0.9999999084781752,0.9999999774555629,0.9999999785877641,0.999999979,0.9999999809974268,0.999953316
0.425,0.9999999748118125,0.9999999765002348,0.9999999811525926,0.9999999290494053,0.9999999794796486,0.9999999805117242,0.9999999813548038,0.9999999825053572,0.9999559640383516
0.426,0.9999999774256118,0.9999999792280756,0.9999999832617869,0.9999999535413255,0.9999999815309916,0.9999999824615013,0.9999999832597865,0.9999999840290764,0.999958616
0.427,0.999999979,0.9999999809041852,0.9999999846995287,0.9999999666179957,0.9999999831967279,0.9999999840410099,0.9999999847959982,0.9999999853644614,0.9999617981253787
0.428,0.9999999812320343,0.9999999825802948,0.9999999861372704,0.9999999796946659,0.9999999848710937,0.9999999856284372,0.9999999863403524,0.9999999867085045,0.9999649797882273
0.429,0.9999999831352455,0.9999999842564042,0.9999999875750121,0.9999999927713361,0.9999999862418623,0.9999999869265154,0.9999999875937369,0.9999999878833166,0.999968161
0.43,0.9999999848461337,0.999999986,0.999999989,1.0000000079509734,0.9999999876083572,0.999999988,0.9999999888426376,0.999999989,0.9999715386235474
0.431,0.999999986,0.9999999871854552,0.9999999901312409,1.0000000130011926,0.9999999887362485,0.9999999892882855,0.9999999898645581,0.9999999900784875,0.9999746098186666
0.432,0.9999999874216882,0.9999999883195687,0.9999999911169556,1.0000000180514115,0.9999999898512419,0.9999999903439764,0.9999999908738542,0.9999999910912926,0.9999776810137857
0.433,0.9999999887094655,0.999999989,0.9999999921026703,1.0000000231016306,0.9999999907791355,0.9999999912233926,0.9999999917077987,0.9999999919586458,0.9999807522089049
0.434,0.9999999898280706,0.9999999906338172,0.9999999931408428,1.000000028454973,0.9999999916886844,0.9999999920855442,0.9999999925243575,0.9999999928126873,0.9999840344856286
0.435,0.9999999906994242,0.9999999914011972,0.9999999937587578,1.0000000279895938,0.9999999924519196,0.999999993,0.9999999932063983,0.9999999935359521,0.9999865877516183
0.436,0.9999999915707778,0.9999999921685772,0.9999999943766726,1.0000000275242147,0.9999999931936964,0.9999999935145701,0.9999999938686814,0.999999994,0.9999891410176082
0.437,0.9999999924421314,0.9999999929359572,0.9999999949945877,1.0000000270588354,0.9999999938214146,0.9999999941116904,0.999999994,0.9999999948309204,0.999991694
0.438,0.999999993,0.9999999937112143,0.9999999956121575,1.0000000260586153,0.9999999944262463,0.9999999946872881,0.9999999949670781,0.9999999953986605,0.9999943781161303
0.439,0.9999999937621893,0.9999999942304504,0.9999999959817427,1.0000000232257853,0.9999999949424745,0.9999999951792646,0.9999999954274713,0.9999999958726701,0.9999962211574359
0.44,0.9999999943517768,0.9999999947496867,0.9999999963513281,1.0000000203929553,0.9999999954355786,0.9999999956494039,0.999999996,0.9999999963217389,0.9999980641987414
0.441,0.9999999949413642,0.9999999952689229,0.9999999967209133,1.0000000175601254,0.9999999958601175,0.999999996,0.999999996,0.9999999966964572,0.9999999072400471
0.442,0.9999999954177515,0.999999996,0.9999999970718534,1.0000000142301928,0.9999999962621087,0.999999996,0.9999999966075721,0.9999999970465339,1.0000017718142615
0.443,0.9999999958166863,0.9999999961290812,0.9999999972992675,1.0000000113795933,0.9999999966112618,0.9999999967717116,0.999999997,0.9999999973400958,1.0000028824863094
0.444,0.9999999962156211,0.9999999964804145,0.9999999975266813,1.0000000085289937,0.9999999969389731,0.9999999970846798,0.9999999972169837,0.9999999976109023,1.0000039931583573
0.445,0.9999999966145559,0.9999999968317478,0.9999999977540954,1.0000000056783942,0.999999997,0.9999999973588956,0.999999997,0.9999999978404399,1.000005103830405
0.446,0.9999999969248018,0.9999999971653859,0.999999998,1.0000000027419413,0.9999999974933105,0.9999999976139493,0.9999999977190512,0.9999999980500816,1.0000061449410007
0.447,0.9999999971947346,0.999999997,0.9999999981185052,1.0000000009908847,0.9999999977295324,0.9999999978393529,0.9999999979339236,0.9999999982306398,1.0000066167367607
0.448,0.9999999974646674,0.999999998,0.9999999982722194,0.9999999992398282,0.9999999979473321,0.9999999980470893,0.9999999981324238,0.9999999983945234,1.0000070885325205
0.449,0.9999999977346002,0.9999999978785579,0.9999999984259337,0.9999999974887716,0.999999998,0.9999999982323106,0.9999999983098891,0.9999999985384735,1.0000075603282805
0.45,0.9999999979363399,0.9999999980971022,0.9999999985689201,0.9999999959957014,0.9999999983192074,0.9999999984014551,0.9999999984722494,0.9999999986688315,1.0000079128286827
0.451,0.9999999981189855,0.9999999982579533,0.9999999986818603,0.9999999954574263,0.9999999984790653,0.9999999985536472,0.9999999986185457,0.9999999987857375,1.0000079016868912
0.452,0.9999999983016312,0.9999999984188042,0.9999999987948006,0.9999999949191514,0.9999999986238023,0.9999999986913645,0.9999999987510445,0.9999999988916668,1.000007891
0.453,0.9999999984842768,0.9999999985796552,0.9999999989077407,0.9999999943808763,0.9999999987553093,0.999999999,0.9999999988714003,0.9999999989885003,1.0000078794033085
0.454,0.9999999986152437,0.9999999987226518,0.9999999990124211,0.9999999941929869,0.9999999988732818,0.9999999989285882,0.9999999989792874,0.9999999990763542,1.0000077444002549
0.455,0.9999999987388279,0.9999999988314856,0.9999999990965303,0.9999999944555075,0.9999999989814629,0.9999999990314069,0.9999999990781224,0.9999999991579217,1.000007424112662
0.456,0.9999999988624121,0.9999999989403194,0.9999999991806394,0.9999999947180281,0.9999999990776083,0.9999999991227688,0.9999999991658118,0.9999999992318898,1.000007103825069
0.457,0.9999999989859963,0.9999999990491533,0.9999999992647485,0.9999999949805488,0.9999999991665969,0.9999999992073288,0.9999999992468698,0.9999999993013526,1.0000067835374762
0.458,0.9999999990708666,0.9999999991426053,0.9999999993398838,0.9999999954757602,0.9999999992449425,0.9999999992817835,0.9999999993180688,0.9999999993640889,1.000006370459277
0.459,0.9999999991544877,0.9999999992162403,0.9999999993997668,0.9999999960307777,0.9999999993217653,0.9999999993547907,0.9999999993878383,0.9999999994260156,1.0000059004430613
0.46,0.9999999992381091,0.9999999992898753,0.9999999994596496,0.9999999965857953,0.9999999993819759,0.9999999994120521,0.999999999,0.9999999994766583,1.0000054304268455
0.461,0.9999999993200404,0.9999999993746835,0.9999999995295694,0.9999999972508138,0.999999999,0.9999999994716637,0.9999999994990438,0.9999999995292116,1.0000049421533024
0.462,0.9999999993766213,0.9999999994245028,0.9999999995695623,0.9999999977389107,0.9999999994941966,0.9999999995188048,0.9999999995437485,0.9999999995720716,1.0000044483645973
0.463,0.9999999994332023,0.9999999994743223,0.9999999996095554,0.9999999982270074,0.9999999995453533,0.9999999995674892,0.9999999995899191,0.9999999996163118,1.0000039545758923
0.464,0.9999999994897832,0.9999999995241415,0.9999999996495483,0.9999999987151041,0.9999999995861053,0.9999999996063058,0.9999999996266578,1,1.0000034607871875
0.465,0.9999999995435054,0.9999999995800026,0.9999999996949326,0.9999999993193145,0.9999999996278547,0.9999999996460716,0.9999999996642887,1,1.0000029176672183
0.466,0.9999999995817901,0.9999999996137163,0.9999999997204163,0.9999999995923091,0.9999999996613922,0.9999999996780382,0.9999999996945308,0.9999999997187075,1.0000024852369034
0.467,0.9999999996200746,1,0.9999999997458999,0.9999999998653037,0.9999999996954716,0.9999999997105217,0.9999999997252551,0.9999999997489349,1.0000020528065885
0.468,0.9999999996583594,0.9999999996811436,0.9999999997713838,1.0000000001382983,0.9999999997230834,0.9999999997368522,0.9999999997501894,0.9999999997732295,1.0000016203762736
0.469,1,0.9999999997179131,0.9999999997991608,1.0000000004692953,0.9999999997509116,0.9999999997633902,0.9999999997753171,0.9999999997977435,1.0000011373050692
0.47,0.9999999997194536,0.9999999997407483,1,1.0000000005389198,0.9999999997736562,1,0.9999999997959033,0.9999999998174347,1.0000008121581487
0.471,0.9999999997453582,0.9999999997635832,0.9999999998315314,1.0000000006085443,0.9999999997963916,0.9999999998067693,0.9999999998164824,0.9999999998371147,1.0000004870112282
0.472,0.9999999997712629,0.9999999997864184,0.9999999998477167,1.000000000678169,0.9999999998151393,0.9999999998246498,0.9999999998334945,0.9999999998529792,1.000000161864308
0.473,0.9999999997942879,0.9999999998106235,0.9999999998646828,1.0000000007540428,0.9999999998337257,0.9999999998423764,0.9999999998503646,0.9999999998686784,0.9999998000791624
0.474,0.9999999998118159,0.9999999998261238,0.9999999998754199,1.0000000007046532,0.9999999998491892,0.9999999998571221,0.9999999998644301,0.9999999998814353,0.9999995962826941
0.475,1,1,0.9999999998861568,1.0000000006552636,1,0.9999999998716205,0.9999999998782647,0.9999999998939393,0.9999993924862255
0.476,0.9999999998468719,0.9999999998571242,0.9999999998968938,1.000000000605874,0.9999999998771576,0.9999999998837883,0.9999999998898935,0.9999999999042221,0.999999189
0.477,0.9999999998619201,0.9999999998730883,0.9999999999078708,1.0000000005419103,0.9999999998896052,0.9999999998956544,0.9999999999012371,0.9999999999142125,0.9999989662368387
0.478,0.9999999998737802,0.9999999998836446,0.9999999999153966,1.0000000004596248,0.9999999999001468,0.9999999999056997,0.9999999999108463,0.9999999999225515,0.9999988759406953
0.479,0.9999999998856403,0.9999999998942011,0.9999999999229224,1.000000000377339,0.9999999999103422,0.9999999999154141,0.9999999999201401,0.9999999999305913,0.9999987856445516
0.48,0.9999999998975003,0.9999999999047576,0.9999999999304481,1.000000000295053,0.9999999999190475,0.9999999999237057,1,0.9999999999374093,0.999998695
0.481,1,0.9999999999153312,0.9999999999380329,1.000000000201492,0.9999999999273956,0.9999999999316562,0.9999999999356727,0.9999999999439382,0.9999986014341922
0.482,0.9999999999153479,0.9999999999225331,0.9999999999434155,1.0000000001392388,1,0.9999999999384928,0.9999999999422037,0.9999999999495575,0.9999986048140798
0.483,0.9999999999233726,0.9999999999297351,0.9999999999487981,1.0000000000769858,0.9999999999414013,0.9999999999449884,1,0.9999999999549024,0.9999986081939671
0.484,0.9999999999313977,0.9999999999369369,0.9999999999541807,1.0000000000147327,0.9999999999473083,0.9999999999506077,0.9999999999537665,0.9999999999595568,0.9999986115738546
0.485,0.9999999999378006,0.9999999999439637,0.9999999999594997,0.9999999999522138,0.9999999999528655,0.9999999999558932,0.9999999999588041,0.9999999999639511,0.9999986207014766
0.486,0.9999999999432305,0.9999999999488287,0.9999999999632283,0.9999999999261349,0.9999999999576973,0.9999999999604858,0.9999999999631727,0.9999999999678065,0.9999986940780328
0.487,0.9999999999486604,0.9999999999536937,1,0.9999999999000561,0.9999999999621899,0.9999999999647549,0.9999999999672283,0.9999999999714106,0.9999987674545888
0.488,0.9999999999540904,0.9999999999585586,0.9999999999706857,0.9999999998739773,1,0.9999999999684717,0.9999999999707512,0.9999999999745812,0.9999988408311449
0.489,0.9999999999582583,0.9999999999631755,1,0.9999999998547138,0.9999999999696911,0.9999999999718738,0.9999999999739708,0.9999999999775033,0.999998924
0.49,0.9999999999619322,0.9999999999663112,0.9999999999766117,0.9999999998571735,0.9999999999728116,0.9999999999748315,0.9999999999767638,1,0.9999990450562498
0.491,0.9999999999656064,0.9999999999694469,0.9999999999789853,0.9999999998596333,0.9999999999756113,0.9999999999774831,0.9999999999792629,0.9999999999823803,0.9999991661761666
0.492,0.9999999999692805,0.9999999999725826,0.9999999999813589,1,0.9999999999780315,0.9999999999797723,1,0.9999999999843905,0.9999992872960835
0.493,0.9999999999719892,0.9999999999754305,0.9999999999834848,0.9999999998715198,0.9999999999801357,0.9999999999817598,0.9999999999832818,0.9999999999861444,0.9999994184580172
0.494,0.9999999999744751,0.9999999999771598,0.9999999999847499,0.9999999998868154,0.9999999999819258,0.9999999999834468,0.9999999999848634,0.9999999999876392,0.9999995686627527
0.495,0.9999999999769611,0.9999999999788892,0.9999999999860151,0.9999999999021111,0.9999999999834008,0.9999999999848317,0.9999999999861601,0.9999999999888706,0.9999997188674883
0.496,0.9999999999794471,0.9999999999806185,0.9999999999872802,0.9999999999174067,1,0.9999999999859649,0.9999999999872199,0.9999999999898802,0.9999998690722239
0.497,0.9999999999812046,0.9999999999820071,0.9999999999882694,0.9999999999355976,0.9999999999855059,0.9999999999867931,0.9999999999879928,0.9999999999906194,1.0000000275754901
0.498,0.9999999999828866,0.9999999999824664,0.9999999999886118,0.9999999999504988,0.9999999999861746,0.9999999999874083,0.9999999999885651,1,1.000000191
0.499,0.9999999999845688,0.9999999999829257,0.9999999999889541,0.9999999999654001,0.9999999999865113,0.9999999999877094,0.9999999999888416,0.9999999999914344,1.0000003547918501
0.5,0.9999999999862509,0.9999999999842126,0.9999999999898401,0.9999999999861839,0.9999999999868233,0.9999999999879857,0.9999999999890968,0.9999999999916768,1.0000005251927147
0.501,0.9999999999845688,0.9999999999834213,1,0.9999999999936514,0.9999999999864408,1,0.9999999999887357,0.9999999999913484,1.000000686862211
0.502,0.9999999999828868,0.9999999999826299,0.9999999999888497,1.0000000000011189,0.9999999999862058,0.9999999999873872,0.9999999999885055,0.9999999999911404,1.0000008485317076
0.503,0.9999999999812047,0.9999999999818383,0.9999999999883545,1.000000000008586,0.9999999999852979,0.9999999999865281,1,1,1.000001010201204
0.504,0.9999999999794472,0.9999999999818304,0.9999999999883866,1.0000000000210278,0.9999999999845192,0.9999999999857917,0.9999999999869646,0.9999999999897325,1.0000011906820299
0.505,0.9999999999769612,0.9999999999797167,1,1.000000000019285,0.9999999999830731,0.9999999999844239,0.9999999999856601,0.9999999999885374,1.0000013318050893
0.506,0.9999999999744752,1,0.9999999999856476,1.000000000017542,0.9999999999817402,0.9999999999831637,0.9999999999844565,0.9999999999874346,1.0000014729281488
0.507,0.9999999999719892,0.9999999999754892,0.9999999999842781,1.0000000000157991,0.9999999999797237,0.9999999999812543,0.9999999999826452,0.9999999999857745,1.0000016140512082
0.508,0.9999999999692804,0.9999999999741751,0.9999999999834747,1.000000000017061,0.9999999999778048,0.9999999999794378,0.9999999999809214,0.9999999999841942,1.0000017864158202
0.509,0.9999999999656064,1,0.9999999999810649,1.000000000007252,0.9999999999751636,0.9999999999769347,0.9999999999785526,0.9999999999820244,1.0000018817557892
0.51,0.9999999999619322,0.9999999999669249,0.9999999999786551,0.9999999999974427,0.9999999999726019,0.9999999999745068,0.9999999999762548,1,1.0000019770957582
0.511,0.9999999999582582,0.9999999999632998,0.9999999999762453,0.9999999999876337,1,0.9999999999713376,0.9999999999732583,0.9999999999771759,1.0000020724357268
0.512,0.9999999999540904,0.9999999999605609,0.9999999999744719,0.9999999999785427,0.9999999999659693,1,0.9999999999703117,0.9999999999744784,1.0000022099418284
0.513,0.9999999999486604,1,0.9999999999707139,0.9999999999633808,0.9999999999618212,0.9999999999642891,0.9999999999665943,0.9999999999710729,1.0000022257597156
0.514,0.9999999999432305,1,0.9999999999669558,1,0.9999999999576962,0.9999999999603788,0.9999999999628977,0.9999999999676871,1.0000022415776026
0.515,0.9999999999378006,0.9999999999440041,0.9999999999631978,0.9999999999330571,0.9999999999526126,0.9999999999555597,0.9999999999583391,0.9999999999635063,1.0000022573954896
0.516,0.9999999999313975,0.9999999999395166,0.9999999999601629,0.9999999999158414,0.9999999999475062,1,0.9999999999537603,1,1.0000023210986084
0.517,0.9999999999233726,0.9999999999314118,0.9999999999545637,0.9999999999000604,0.9999999999413176,0.9999999999448528,0.9999999999482081,0.9999999999542106,1.0000022159440238
0.518,0.9999999999153477,0.9999999999233069,0.9999999999489644,0.9999999998842791,0.9999999999350421,0.9999999999389048,0.9999999999425774,0.9999999999490421,1.0000021107894392
0.519,0.9999999999073229,0.9999999999152019,0.9999999999433651,0.9999999998684981,0.9999999999275355,0.9999999999317899,0.9999999999358395,0.9999999999428628,1.0000020056348546
0.52,0.9999999998975002,0.9999999999082835,0.9999999999385737,0.9999999998477611,0.9999999999198522,0.9999999999245078,0.9999999999289427,0.9999999999365364,1.000001944568094
0.521,0.9999999998856404,1,0.9999999999303678,1,1,0.9999999999158928,0.9999999999207796,0.9999999999290676,1.0000016737056494
0.522,0.9999999998737803,0.9999999998846004,0.9999999999221619,0.9999999998314226,0.9999999999013723,0.9999999999069917,0.9999999999123452,0.9999999999213519,1.000001402843205
0.523,0.9999999998619202,0.9999999998727589,1,0.9999999998232534,0.9999999998903716,0.9999999998965639,0.9999999999024604,0.9999999999123492,1.0000011319807602
0.524,1,0.9999999998621747,0.9999999999066015,1,0.9999999998788971,0.9999999998856866,0.9999999998921494,0.9999999999029676,1.0000008887801788
0.525,0.9999999998293441,1,0.9999999998946029,0.9999999998205858,0.9999999998655773,0.9999999998730607,0.9999999998801767,0.9999999998921403,1.0000004128578768
0.526,0.9999999998118161,0.9999999998274254,0.9999999998826041,0.9999999998322456,0.9999999998515501,1,0.9999999998675673,0.9999999998807606,0.9999999369355747
0.527,0.9999999997942881,0.9999999998100506,0.9999999998706055,0.9999999998439055,0.9999999998354113,0.9999999998444689,0.9999999998530563,0.9999999998677571,0.9999994610132725
0.528,1,0.9999999997937716,0.9999999998593745,1,0.9999999998182516,0.9999999998282058,0.9999999998376259,0.9999999998539721,0.9999989840035832
0.529,0.9999999997453581,0.9999999997681626,0.9999999998417425,0.9999999998972686,0.9999999997986821,0.9999999998096609,0.9999999998200267,0.9999999998383607,0.9999982820086658
0.53,0.9999999997194535,0.9999999997425534,0.9999999998241104,0.9999999999417684,0.9999999997776738,0.9999999997897535,0.9999999998011327,0.9999999998216635,0.9999975800137483
0.531,0.9999999996935489,0.9999999997169442,0.9999999998064784,0.9999999999862681,0.9999999997539273,0.9999999997672537,0.9999999997797759,0.9999999998029052,0.9999968780188306
0.532,0.9999999996583593,0.9999999996918014,0.9999999997892227,1.0000000000374354,0.9999999997281908,0.9999999997428695,0.9999999997566291,0.9999999997826516,0.9999961398246193
0.533,0.9999999996200747,0.9999999996539664,0.9999999997631223,1.0000000001192864,0.9999999996993587,1,0.9999999997307012,0.9999999997600615,0.9999952255918195
0.534,0.9999999995817901,0.9999999996161312,0.9999999997370219,1.0000000002011376,0.9999999996678128,0.9999999996856683,0.9999999997023366,0.9999999997354205,0.9999943113590197
0.535,0.9999999995435055,0.9999999995782961,0.9999999997109214,1.0000000002829887,1,0.9999999996524886,0.9999999996708531,1,0.9999933971262199
0.536,0.9999999994897832,0.9999999995394406,0.9999999996841641,1.0000000003832425,0.9999999995941087,0.9999999996158454,1,0.9999999996780083,0.9999924185273934
0.537,0.9999999994332023,0.9999999994835062,0.9999999996453123,1.0000000004825071,1,0.9999999995755268,0.9999999995978618,0.9999999996448626,0.9999913590734387
0.538,0.9999999993766213,0.9999999994275717,0.9999999996064602,1.0000000005817717,0.9999999995041098,0.9999999995305857,0.9999999995552682,0.9999999996078692,0.9999903
0.539,0.9999999993200402,0.9999999993716371,0.9999999995676084,1.0000000006810361,0.999999999,0.9999999994815802,0.9999999995088452,1,0.9999892401655293
0.54,0.999999999,0.9999999993116788,0.9999999995258876,1.0000000007995578,0.9999999993941913,0.9999999994264559,0.9999999994566621,0.9999999995217201,0.9999881161978708
0.541,0.9999999991544878,0.999999999,0.9999999994680082,1.0000000008528174,0.9999999993313068,0.999999999,0.9999999994002973,0.9999999994721145,0.9999870490144098
0.542,0.9999999990708666,0.9999999991463029,0.999999999,1.0000000009060772,0.9999999992599302,0.9999999992992699,0.9999999993363751,0.9999999994153792,0.9999859818309486
0.543,0.9999999989859965,0.9999999990934927,0.9999999993731482,1.0000000011111196,0.9999999991888759,0.9999999992319579,0.9999999992727375,0.9999999993590345,0.9999846927220084
0.544,0.9999999988624122,0.9999999989712762,0.9999999992873496,1.0000000009993424,0.9999999990959282,0.9999999991439255,0.9999999991896401,0.9999999992836204,0.9999838379923974
0.545,0.9999999987388279,0.9999999988490599,0.9999999992015511,1.0000000008875654,0.999999999,0.9999999990612083,0.999999999,0.9999999992132127,0.9999829832627865
0.546,0.9999999986152438,0.9999999987268434,0.9999999991157527,1.000000000775788,0.9999999988955972,0.9999999989542039,0.9999999990106136,0.9999999991200584,0.9999821285331754
0.547,0.9999999984842768,0.999999999,0.9999999990560785,1.0000000008903729,0.9999999987882833,0.9999999988525767,0.9999999989147613,0.9999999990319691,0.999980886
0.548,0.9999999983016312,0.9999999984626776,0.9999999989300575,1.0000000004507803,0.9999999986508941,0.9999999987225221,0.9999999987921113,0.9999999989170916,0.9999805485813718
0.549,0.9999999981189855,0.9999999982820532,0.9999999988040364,1.000000000011188,0.9999999985190332,0.9999999985976894,0.9999999986744188,0.9999999988070425,0.9999802112920655
0.55,0.9999999979363399,0.9999999981014288,0.9999999986780154,0.9999999995715952,0.9999999983520009,0.999999998,0.9999999985252841,0.999999999,0.9999798740027592
0.551,0.9999999977346001,0.9999999979698702,0.9999999985838406,0.9999999993656252,0.9999999981899991,0.9999999982863168,0.9999999983806891,0.9999999985289862,0.9999790179411845
0.552,0.9999999974646674,0.999999998,0.9999999984004977,0.9999999984485427,0.9999999979869335,0.999999998,0.9999999981992247,0.9999999983565552,0.9999795742976527
0.553,0.9999999971947345,0.9999999974359879,0.9999999982171549,0.9999999975314601,0.9999999977879295,0.9999999979059556,0.999999998,0.9999999981872733,0.999980131
0.554,0.9999999969248018,0.9999999971690468,0.9999999980338121,0.9999999966143774,0.9999999975410652,0.9999999976724743,0.9999999978005059,0.9999999979780441,0.9999806870105893
0.555,0.9999999966145559,0.9999999969626622,0.9999999978889996,0.9999999958154224,0.999999997,0.9999999974413092,0.9999999975818021,0.9999999977704009,0.9999806685598087
0.556,0.9999999962156212,0.9999999965681521,0.9999999976235042,0.9999999944013813,0.9999999969965405,0.9999999971574991,0.9999999973126353,0.9999999975184083,0.9999825312942722
0.557,0.9999999958166864,0.9999999961736421,0.9999999973580087,0.9999999929873402,0.9999999966963734,0.9999999968736406,0.9999999970434366,0.9999999972658977,0.9999843940287356
0.558,0.9999999954177516,0.9999999957791319,0.9999999970925133,0.9999999915732991,0.9999999963315623,0.9999999965285918,0.9999999967154419,0.9999999969646013,0.9999862567631989
0.559,0.9999999949413643,0.9999999954564436,0.9999999968739278,0.9999999900256139,0.999999996,0.9999999961799931,0.9999999963840231,0.999999997,0.9999875971584221
0.56,0.9999999943517768,0.9999999948733964,0.9999999964876403,0.9999999883953232,0.9999999955195165,0.999999996,0.9999999959843762,0.9999999963020527,0.9999911555398304
0.561,0.9999999937621895,0.999999994,0.9999999961013526,0.9999999867650324,0.9999999950669893,0.999999995,0.999999996,0.9999999959373496,0.9999947139212386
0.562,0.9999999931726021,0.9999999937073016,0.9999999957150649,0.9999999851347418,0.9999999945279031,0.9999999948219033,0.9999999950897251,0.9999999955136548,0.999998272
0.563,0.9999999924421316,0.9999999932042773,0.9999999953854065,0.9999999830622557,0.9999999939723567,0.9999999942959451,0.9999999945879693,0.9999999950787755,1.0000014843376326
0.564,0.9999999915707779,0.9999999923425886,0.9999999948148601,0.9999999819679763,0.9999999933170238,0.9999999936751355,0.9999999939957006,0.9999999945779169,1.000007017219487
0.565,0.9999999906994241,0.9999999914808997,0.9999999942443136,0.999999981,0.9999999926350548,0.9999999930290006,0.9999999933792239,0.9999999940596912,1.0000125501013417
0.566,0.9999999898280705,0.999999991,0.9999999936737674,0.9999999797794177,0.9999999918383795,0.9999999922737477,0.9999999926593482,0.9999999934660307,1.0000180829831962
0.567,0.9999999887094654,0.9999999898371812,0.9999999931664796,0.9999999780780988,0.999999991,0.9999999914800064,0.9999999919030069,0.9999999928460805,1.000023551010694
0.568,0.9999999874216882,0.9999999885636861,0.9999999923066218,0.9999999788035319,0.9999999900327111,0.9999999905612358,0.999999991,0.9999999921376612,1.0000311152182118
0.569,0.9999999861339108,0.9999999872901908,0.9999999914467641,0.9999999795289647,0.999999989,0.9999999895863453,0.9999999901026997,0.9999999913896114,1.0000386794257294
0.57,0.9999999848461336,0.9999999860166958,0.9999999905869065,0.9999999802543977,0.9999999878276183,0.9999999884688544,0.9999999890433654,0.999999991,1.0000462436332471
0.571,0.9999999831352455,0.9999999848038722,0.9999999897814034,0.9999999806273359,0.9999999865664122,0.9999999872718766,0.9999999879101519,0.9999999896213695,1.000054065624676
0.572,0.9999999812320342,0.9999999829217681,0.9999999884651961,0.9999999847636565,0.9999999851346626,0.999999986,0.9999999866273026,0.9999999885779488,1.000063367340031
0.573,0.9999999793288229,0.9999999810396638,0.9999999871489891,0.9999999888999771,0.9999999835867048,0.999999984,0.9999999852427819,0.9999999874446093,1.000072669055386
0.574,0.9999999774256116,0.9999999791575598,0.9999999858327818,0.9999999930362976,0.9999999818458509,0.999999983,0.9999999836902406,0.999999986,1.000081970770741
0.575,0.9999999748118122,0.999999977,0.9999999845238075,0.999999998,0.9999999799460697,0.999999981,0.999999982,0.9999999847271893,1.0000917750045417
0.576,0.9999999719990482,0.9999999744992271,0.9999999825047179,1.0000000064219696,0.9999999778293746,0.9999999789846099,0.9999999801206961,0.9999999831087748,1.0001020382549264
0.577,0.9999999691862843,0.9999999717176572,0.9999999804856285,1.0000000151687474,0.9999999754980411,0.9999999767760217,0.9999999780557256,0.9999999812947378,1.0001123015053113
0.578,0.9999999663735203,0.9999999689360872,0.9999999784665391,1.000000023915525,0.9999999729244484,0.9999999743395989,0.9999999757803072,0.9999999792499471,1.000122564755696
0.579,0.9999999623845538,0.999999966,0.9999999763401536,1.0000000344033209,0.9999999700639367,0.9999999716336103,0.9999999732554183,0.9999999769259535,1.0001333247544966
0.58,0.9999999582275583,0.9999999619268942,0.9999999732872574,1.0000000472795816,0.9999999669350432,0.9999999686758171,0.9999999704958653,0.9999999743325289,1.0001431780391532
0.581,0.9999999540705626,0.9999999578160004,0.9999999702343612,1.000000060155842,0.9999999634258675,0.9999999653614694,0.9999999674028655,0.9999999713516876,1.0001530313238098
0.582,0.9999999499135672,0.9999999537051066,0.999999967,1.0000000730321028,0.9999999596222423,0.9999999617711666,0.9999999640493566,0.9999999680661182,1.0001628846084667
0.583,0.999999944,0.9999999492375151,0.9999999638156971,1.0000000883029936,0.9999999553181969,0.999999958,0.9999999602512075,0.9999999642594166,1.000172767651752
0.584,0.999999938,0.9999999431620081,0.9999999593269386,1.0000001013810702,0.9999999510360223,0.9999999536740862,0.9999999564783191,0.9999999604662435,1.0001801762399105
0.585,0.9999999315447271,0.9999999370865014,0.9999999548381804,1.0000001144591466,0.9999999454170492,0.9999999483806243,0.9999999514896539,0.9999999553043039,1.0001875848280686
0.586,0.9999999252175817,0.999999933,0.9999999516276529,1.0000001370068818,0.99999994,0.999999943,0.9999999468342688,0.9999999504833132,1.0001990121986568
0.587,0.9999999161378696,0.999999924,0.9999999452467649,1.0000001411849553,0.9999999333273486,0.9999999369921067,0.9999999407292708,0.9999999441270733,1.0002012884786557
0.588,0.9999999070581576,0.999999915,0.999999939,1.0000001453630287,0.9999999268647293,0.9999999309068568,0.9999999349699926,0.9999999380871735,1.000203564758655
0.589,0.9999998979784455,0.9999999061780851,0.9999999324849891,1.0000001495411022,0.9999999185667628,0.9999999230825157,0.9999999274881646,0.9999999303772954,1.0002058410386538
0.59,0.9999998882207285,0.9999998999064955,0.9999999275381759,1.0000001713572522,0.9999999106298685,0.999999916,0.9999999203501746,0.999999923,1.0002133692030124
0.591,0.9999998748017851,0.9999998866363691,0.9999999187186981,1.0000001517164028,0.9999999005457869,0.9999999060784956,0.9999999111770008,0.9999999137383646,1.0002072952444896
0.592,0.9999998613828416,0.9999998733662425,0.99999991,1.0000001320755534,0.9999998907991835,0.9999998968783717,0.9999999023244247,0.9999999047483443,1.0002012212859668
0.593,0.9999998479638982,0.99999986,0.9999999010797421,1.0000001124347038,0.9999998785430864,0.9999998852726288,0.9999998910857654,0.9999998939475051,1.0001951473274442
0.594,0.999999833,0.9999998502327593,0.9999998939955024,1.000000115843009,0.999999867,0.999999874,0.9999998801150121,0.9999998832866275,1.0001949390489093
0.595,0.9999998131098029,0.999999831,0.9999998818967939,1.0000000536232396,0.9999998516751196,0.9999998597953761,0.9999998663722327,0.9999998708008297,1.0001770327755717
0.596,0.9999997932778926,0.9999998110088089,0.9999998697980854,0.9999999914034703,0.9999998369750642,0.9999998458385703,0.999999853,0.9999998583817997,1.000159126502234
0.597,0.9999997734459826,0.9999997913968337,0.9999998576993769,0.9999999291837008,0.9999998188590075,0.9999998285837379,0.999999836,0.999999844,1.0001412202288962
0.598,0.9999997503560967,0.9999997759410505,0.9999998480040104,0.9999998879875976,0.9999998008015444,0.9999998113842616,0.9999998193352377,0.9999998298742424,1.0001289103277966
0.599,0.9999997210464391,0.9999997469564328,0.9999998309578125,0.9999997668557303,0.9999997787675671,0.9999997903466953,0.9999997989855502,0.9999998137363775,1.000095858
0.6,0.9999996917367815,0.9999997179718151,0.9999998139116147,0.999999646,0.9999997565811913,0.9999997691583884,0.9999997784777223,0.9999997975201449,1.0000628057987833
0.601,0.9999996624271239,0.9999996889871974,0.9999997968654168,0.9999995245919957,0.9999997297754109,0.9999997435269947,0.9999997538649897,0.9999997792612225,1.0000297535342766
0.602,0.999999627,0.9999996648464171,0.9999997833954701,0.9999994115465538,0.9999997025112317,0.9999997174492831,0.9999997288277442,0.9999997608250145,1.0000010086355533
0.603,0.9999995836724646,0.999999622,0.9999997579053411,0.9999992291981371,0.9999996698949145,0.9999996862577626,0.9999996991809019,0.9999997399851238,0.9999502713803233
0.604,0.99999954,0.9999995791734607,0.9999997324152121,0.9999990468497204,0.9999996363882863,0.9999996542099783,0.9999996687567044,0.999999719,0.9998995341250934
0.605,0.9999994970387576,0.9999995363369824,0.999999707,0.9999988645013038,0.9999995967005977,0.9999996163106928,0.9999996331702465,0.9999996945391195,0.9998487968698635
0.606,0.9999994427243496,0.9999994987400047,0.9999996864245883,0.9999986676014365,0.9999995555257547,0.9999995770000774,0.9999995963416839,0.9999996695995834,0.9998001407478835
0.607,0.9999993787062171,0.999999435,0.999999646,0.9999984519237296,0.9999995072399065,0.9999995310299883,0.9999995537237298,0.9999996405327745,0.9997307191983371
0.608,0.9999993146880848,0.9999993721236333,0.9999996050339779,0.9999982362460227,0.9999994566561607,0.9999994829090042,0.999999509,0.9999996101584626,0.9996612976487909
0.609,0.9999992506699523,0.9999993088154476,0.9999995643386728,0.9999980205683158,0.9999993979273256,0.9999994272430344,0.9999994582382186,0.9999995741128909,0.9995918760992445
0.61,0.9999991675302731,0.9999992504143249,0.9999995292531408,0.9999977674443132,0.9999993358145349,0.9999993684495143,0.9999994045344038,0.9999995356701905,0.9995217595705941
0.611,0.9999990729176659,0.9999991568509278,0.9999994618464525,0.9999975932673864,0.999999264,0.999999301,0.9999993433964928,0.9999994894879584,0.9994350744394569
0.612,0.9999989783050587,0.9999990632875306,0.999999394,0.9999974190904595,0.9999991881967513,0.9999992294066362,0.9999992784067062,0.9999994391383163,0.9993483893083197
0.613,0.9999988836924514,0.9999989697241335,0.9999993270330757,0.9999972449135325,0.9999991014467127,0.9999991480716067,0.9999992048595041,0.9999993784762132,0.9992617041771825
0.614,0.9999987565811082,0.9999988792209631,0.9999992631489572,0.9999970289963362,0.9999990079836809,0.9999990606240612,0.9999991258374017,0.9999993109618317,0.9991717501920746
0.615,0.9999986167528683,0.9999987409432245,0.9999991521433675,0.999997027,0.9999989026419596,0.9999989623498055,0.999999037,0.9999992301590331,0.9990725618675049
0.616,0.9999984769246283,0.9999986026654859,0.9999990411377782,0.9999970253489037,0.9999987881182202,0.999998856,0.9999989401195994,0.9999991386860634,0.9989733735429354
0.617,0.9999983370963885,0.9999984643877474,0.9999989301321887,0.9999970235251874,0.9999986602662638,0.9999987368593234,0.9999988317220299,0.9999990307421204,0.9988741852183659
0.618,0.9999981429734699,0.9999983244373836,0.9999988156485244,0.9999970179911365,0.9999985200179409,0.9999986066327576,0.9999987123251963,0.9999989070249885,0.9987704845388645
0.619,0.9999979363210101,0.9999981200760212,0.9999986402376033,0.9999973642509401,0.9999983648977182,0.9999984626360314,0.9999985792635239,0.9999987637390053,0.9986677427893211
0.62,0.9999977296685503,0.9999979157146588,0.9999984648266819,0.9999977105107436,0.9999981932019053,0.9999983032265576,0.9999984307130685,0.9999985982704036,0.9985650010397777
0.621,0.9999975230160905,0.9999977113532963,0.9999982894157606,0.9999980567705472,0.9999980050093209,0.9999981282988222,0.9999982662279727,0.9999984105881266,0.9984622592902344
0.622,0.9999972268628696,0.9999974953636587,0.999998098,0.9999984948370446,0.9999977948070166,0.9999979325474853,0.99999808,0.9999981931880066,0.9983565362919006
0.623,0.9999969214509492,0.9999971933370719,0.9999978376931729,0.9999993635825748,0.9999975664275305,0.9999977193717604,0.9999978757035413,0.9999979517887829,0.9982640208485549
0.624,0.999996616,0.9999968913104851,0.9999975776949858,1.000000232328105,0.9999973089682038,0.9999974781472816,0.999997642,0.9999976724580331,0.9981715054052094
0.625,0.9999963106271087,0.9999967029051063,0.9999973823431746,1.0000007274008922,0.9999970531197131,0.9999972388513572,0.9999974094227734,0.9999973921460514,0.9980528186654781
0.626,0.9999958592588982,0.9999962565397412,0.9999970252135595,1.0000021981218112,0.9999967160389953,0.999996919,0.9999970916046599,0.9999970186422926,0.9979894098814919
0.627,0.9999954078906876,0.9999958101743762,0.9999966680839445,1.0000036688427303,0.9999964018295984,0.9999966226603398,0.9999967979246813,0.9999966661013201,0.9979260010975055
0.628,0.999994957,0.9999953638090112,0.9999963109543293,1.0000051395636493,0.9999959916354534,0.9999962299681528,0.9999964026580173,0.9999962185463728,0.997862592
0.629,0.9999944849316587,0.9999950653634628,0.9999960052397247,1.0000064957872332,0.999995605,0.9999958613311195,0.9999960319167983,0.9999957879136143,0.9977611308743575
0.63,0.9999938178556305,0.9999944056827255,0.9999955514967067,1.0000084100809388,0.9999951054971872,0.9999953783949036,0.9999955429435505,0.9999952656957302,0.997750541
0.631,0.9999931507796023,0.999993746,0.9999950977536887,1.000010324374644,0.9999946297839519,0.9999949196111705,0.9999950775445343,0.9999947554023112,0.9977399509008703
0.632,0.9999924837035741,0.9999930863212505,0.9999946440106707,1.0000122386683497,0.9999940201730577,0.9999943260224236,0.9999944772151479,0.9999941624638371,0.9977293609141266
0.633,0.9999917568540455,0.999992616,0.999994231,1.0000145151048319,0.9999934337028172,0.9999937552694534,0.9999938979091532,0.9999935762763057,0.9976719895227697
0.634,0.9999907709860149,0.9999916407594482,0.9999936892839436,1.0000163023793696,0.9999926895531535,0.9999930271646076,0.9999931676400303,0.9999929211936351,0.9977417921262217
0.635,0.999989785,0.9999906658245948,0.9999931471693482,1.0000180896539073,0.9999919659022168,0.9999923186830524,0.9999924541016426,0.9999922684810881,0.9978115947296737
0.636,0.9999887992499534,0.9999896908897412,0.9999926050547526,1.0000198769284447,0.9999910572773021,0.9999914286257621,0.9999915747933732,0.9999915634633483,0.9978813973331256
0.637,0.9999876808748035,0.9999889516847784,0.9999921218636418,1.0000226416575644,0.9999901641039591,0.9999905525950421,0.999990706,0.9999908581539205,0.9979008932660225
0.638,0.9999862238703487,0.9999875108340587,0.9999914768957785,1.0000231609753296,0.9999890550459449,0.999989469,0.9999896583780779,0.9999901164965855,0.998080717
0.639,0.9999847668658942,0.9999860699833388,0.9999908319279153,1.0000236802930953,0.999987953,0.9999883919156114,0.9999886135590328,0.9999893741196968,0.9982605411067318
0.64,0.9999833098614395,0.9999846291326191,0.999990187,1.0000241996108608,0.9999866008317047,0.9999870807251476,0.9999873770955517,0.9999886056451772,0.9984403650270864
0.641,0.9999815917527848,0.9999834721336409,0.9999896761096064,1.0000262521188477,0.9999852431589554,0.9999857632849783,0.9999861342610936,0.9999878378503995,0.9985732045543594
0.642,0.9999794384704632,0.9999813426776607,0.9999888194698601,1.000023731614466,0.9999835969287365,0.9999841846078015,0.9999846868776975,0.9999870419276136,0.998892001
0.643,0.9999772851881416,0.9999792132216803,0.9999879628301136,1.0000212111100844,0.999981927,0.9999825839200988,0.9999832218701745,0.9999862479559056,0.9992107964538728
0.644,0.999975132,0.999977084,0.9999871061903671,1.0000186906057025,0.999979928,0.9999806927770312,0.9999815364958144,0.9999854038338605,0.9995295924036296
0.645,0.9999724962817838,0.9999752784217747,0.9999865271671495,1.0000179018532986,0.9999778799598551,0.9999787590420871,0.9999798193562834,0.9999845586191671,0.9998123553976306
0.646,0.9999693140038044,0.9999721312098806,0.9999851337396678,1.000010085692042,0.9999754565069664,0.9999765027358121,0.9999778594333356,0.9999836130509586,1.000294711172638
0.647,0.9999661317258252,0.9999689839979867,0.9999837403121861,1.000002269530785,0.999972952,0.9999741769555774,0.9999758484721009,0.9999826519708104,1.0007770669476455
0.648,0.9999629494478458,0.9999658367860926,0.9999823468847043,0.9999944533695285,0.9999700218825627,0.9999714914189354,0.9999735609005226,0.9999815044521277,1.0012594227226532
0.649,0.999958912,0.9999630275095439,0.9999814007314709,0.9999879053372775,0.9999669666195949,0.9999687006672848,0.9999711937040306,0.9999803052341513,1.001723762839314
0.65,0.9999542088330331,0.9999583761269966,0.9999787681289339,0.9999725259779436,0.9999634312211227,0.9999655047954228,0.9999684990397065,0.9999787916310203,1.0023853214263492
0.651,0.9999495058773871,0.9999537247444492,0.9999761355263969,0.9999571466186097,0.9999597123129851,0.9999621548446953,0.9999656800009228,0.999977155,1.003046880013384
0.652,0.999944803,0.9999490733619019,0.999973503,0.9999417672592756,0.9999554519631447,0.9999583423102085,0.9999624597756345,0.99997503,1.003708438600419
0.653,0.9999386252131144,0.9999447128027908,0.9999713861109214,0.9999263924327022,0.9999509309126083,0.9999543069921425,0.9999590440723561,0.9999726586577191,1.0043747011522268
0.654,0.999931675,0.9999378387058879,0.999966282,0.9999020545778966,0.9999457985025254,0.9999497351559838,0.9999551254490028,0.9999695841890881,1.0052168333137637
0.655,0.9999247248165477,0.9999309646089848,0.9999611774383446,0.9998777167230908,0.9999403023053219,0.9999448420269089,0.9999508999023686,0.9999660669791788,1.0060589654753003
0.656,0.9999177746182645,0.9999240905120816,0.999956073,0.9998533788682851,0.9999341137264353,0.999939318,0.9999460383468832,0.9999615959276691,1.0069010976368369
0.657,0.9999083337967947,0.9999173380318059,0.9999512388333022,0.9998272467104505,0.9999274223856879,0.9999333300276144,0.9999407002626104,0.9999563979402846,1.007770829672112
0.658,0.999898063,0.9999071801304018,0.9999418468472236,0.9997947217535852,0.9999199439561123,0.9999265928115789,0.9999345614831769,0.999949974,1.008774824907051
0.659,0.9998877917383971,0.9998970222289977,0.999932455,0.9997621967967198,0.9999117739525525,0.9999191878295535,0.9999276973708002,0.9999424344253152,1.0097788201419902
0.66,0.9998775207091983,0.9998868643275935,0.9999230628750665,0.9997296718398544,0.9999027064112775,0.9999108904144418,0.9999198403998502,0.9999333958564771,1.0107828153769292
0.661,0.9998631093619949,0.9998764315256106,0.9999131493296034,0.999693912,0.9998926898744236,0.9999016363396152,0.9999109073006365,0.9999227437686785,1.0118306031560267
0.662,0.9998479312892348,0.9998614226673956,0.9998972431762305,0.9996576887739503,0.999881649,0.9998913247920622,0.9999007712004507,0.9999103453204709,1.0129517719914207
0.663,0.9998327532164748,0.9998464138091809,0.9998813370228576,0.9996214660177167,0.999869309,0.9998796568551418,0.9998890841080605,0.999895729,1.014072940826815
0.664,0.9998175751437148,0.9998314049509661,0.9998654308694847,0.999585243,0.9998558028027421,0.9998667514982746,0.9998759812603065,0.9998791765568242,1.0151941096622092
0.665,0.9997955998812187,0.9998153193938355,0.9998475738041097,0.9995463159198836,0.9998405246501207,0.9998519511333013,0.9998607106199038,0.9998597200438553,1.0163593991324433
0.666,0.9997731714727403,0.9997931427989031,0.9998230336255531,0.9995160465781627,0.99982393,0.9998357310403891,0.9998438297779163,0.9998382230216186,1.0175216243780136
0.667,0.9997507430642616,0.9997709662039707,0.9997984934469966,0.9994857772364417,0.9998049330847856,0.9998169112149284,0.9998240130911535,0.9998130990566142,1.0186838496235842
0.668,0.9997279799257367,0.9997568052917445,0.9997799668731479,0.9994359362059617,0.9997860680817129,0.9997982191344963,0.9998042772604212,0.9997878344173871,1.0199344498773997
0.669,0.9996948401557753,0.9997240307197109,0.9997456691176283,0.9994271676724688,0.9997607783333087,0.9997726057120215,0.9997770060872724,0.9997544732790504,1.0210258778102546
0.67,0.9996617003858139,0.9996912561476774,0.9997113713621086,0.9994183991389758,0.9997371796341332,0.9997487690774542,0.9997515629581398,0.9997227286751288,1.0221173057431092
0.671,0.9996285606158525,0.9996584815756437,0.9996770736065891,0.9994096306054827,0.9997059064142388,0.9997167889963688,0.9997175715899229,0.9996828733148883,1.0232087336759639
0.672,0.9995934431253114,0.9996361005477457,0.9996465039215968,0.9993713558951739,0.9996763521572162,0.9996865570047218,0.9996852811195515,0.9996442467095386,1.0244731007999723
0.673,0.9995444815907122,0.9995876440556681,0.9996034019694622,0.9994047402536933,0.99963773,0.9996469380087554,0.9996435721014673,0.9995979705722999,1.025343806669616
0.674,0.9994955200561131,0.9995391875635904,0.9995603000173277,0.9994381246122127,0.999600759,0.9996089237468502,0.9996033167118159,0.9995524620272653,1.0262145125392594
0.675,0.9994465585215139,0.9994907310715128,0.9995171980651929,0.999471509,0.9995532103145481,0.9995603177825794,0.9995529911844134,0.9995002866914046,1.027085218408903
0.676,0.9993924860507409,0.9994554745323514,0.9994744709582515,0.9994702709826607,0.9995071173662377,0.9995130425801184,0.9995037598973187,0.9994484084453419,1.0282006747526846
0.677,0.9993201602364907,0.9993838098780851,0.9994263487290054,0.9995683149279837,0.9994488579062517,0.9994540708616134,0.9994440863419773,0.9993913610220271,1.028663235037102
0.678,0.9992478344222406,0.9993121452238188,0.9993782264997592,0.9996663588733067,0.9993917012540072,0.9993960197385535,0.9993850601795113,0.9993342128068942,1.0291257953215196
0.679,0.9991755086079903,0.9992404805695525,0.999330104,0.9997644028186297,0.9993207511827686,0.9993253173762624,0.9993155285995071,0.9992738313963612,1.029588355605937
0.68,0.999092405,0.9991850789967808,0.9992795914364152,0.9998315055093603,0.9992503671773043,0.9992549950605774,0.9992461491615591,0.9992131125003195,1.0303414066908252
0.681,0.9989855898905702,0.999079113,0.9992325507372064,1.0000119865331312,0.9991645618482732,0.9991712416770465,0.9991664910703952,0.9991513736975763,1.0301753090174948
0.682,0.9988787748657142,0.9989731463308593,0.9991855100379977,1.0001924675569023,0.9990785797346263,0.9990872116667635,0.9990864869020873,0.9990892981278704,1.0300092113441643
0.683,0.9987719598408584,0.9988671799978984,0.9991384693387889,1.0003729485806732,0.9989755677674145,0.9989891285153296,0.9989966360267291,0.9990284377735681,1.029843113670834
0.684,0.9986444738232496,0.998780371,0.9990894493872483,1.0005375018679068,0.9988714086670032,0.9988900097000891,0.9989059740666937,0.9989675151957211,1.0299742457261325
0.685,0.9984867763546943,0.9986238606026592,0.9990487971017672,1.0008029761908406,0.9987486197412467,0.9987762976473522,0.9988059377549826,0.998909712,1.0289348991717624
0.686,0.9983290788861389,0.9984673502178305,0.999008145,1.0010684505137744,0.9986234561534584,0.9986606847556548,0.998704661,0.9988523560835028,1.0278955526173918
0.687,0.9981713814175834,0.9983108398330016,0.9989674925308047,1.0013339248367081,0.9984780137529634,0.998529872,0.9985942683122719,0.9987992512490917,1.0268562060630213
0.688,0.9979761815470964,0.9981754106181833,0.9989309635650335,1.001608816832837,0.9983286566394254,0.9983961382783012,0.9984821737897747,0.9987471761391089,1.026071534589373
0.689,0.9977434792746778,0.997944711,0.9988939748186236,1.0019322343555188,0.9981572042599396,0.9982463002297675,0.9983606670300517,0.9986991980567488,1.0239042451201388
0.69,0.997510777,0.9977140105082685,0.9988569860722138,1.0022556518782006,0.997979876,0.9980922369469853,0.9982367837114885,0.9986525767787489,1.0217369556509048
0.691,0.9972780747298403,0.99748331,0.9988199973258038,1.0025790694008823,0.997778279,0.9979205540437908,0.9981022142152289,0.9986080593546313,1.0195696661816707
0.692,0.9969798067256053,0.9972733043667867,0.9987993042176468,1.0029408250073724,0.9975682220860653,0.9977427932613488,0.9979640310500006,0.9985644149980132,1.0175601027390404
0.693,0.9966366779574959,0.9969339803233175,0.9987425700594081,1.0032481619645508,0.9973311071509852,0.997544904,0.9978124369535022,0.9985184955518037,1.014018720735663
0.694,0.9962935491893865,0.9965946562798481,0.9986858359011694,1.003555498921729,0.9970819762457441,0.9973380827358254,0.9976548510144851,0.9984713234708895,1.010477338732286
0.695,0.99595042,0.9962553322363786,0.9986291017429307,1.0038628358789075,0.9968020595404349,0.9971072027008736,0.9974791920385522,0.9984146275714482,1.0069359567289087
0.696,0.9954957241642395,0.9959317583941806,0.9986021599808764,1.0042267705707189,0.9965050454219486,0.9968628267826671,0.9972931536431694,0.998351759,1.003403440879171
0.697,0.9949903154122346,0.9954331502408773,0.9984630905275224,1.0043787699814224,0.9961722225998378,0.9965886124555656,0.9970819992973142,0.9982688942540978,0.9982725079278153
0.698,0.9944849066602295,0.994934542,0.9983240210741684,1.0045307693921262,0.9958148606031356,0.9962935967276682,0.9968528543217512,0.9981706375524222,0.9931415749764596
0.699,0.9939794979082245,0.9944359339342707,0.9981849516208144,1.004682769,0.9954150247957547,0.9959607453438177,0.9965888388922912,0.9980385408439594,0.9880106420251039
0.7,0.993288276,0.9939394614906163,0.9980773731842119,1.004876881637399,0.9949796644286399,0.9955956350925576,0.9962943962700199,0.9978756692743241,0.9826994706919636
0.701,0.9925450254776138,0.9932056431310352,0.9977310556400389,1.0046533694696196,0.9944932466945322,0.9951822397724829,0.9959524787877244,0.997661872,0.9758177242704209
0.702,0.9918017753633068,0.9924718247714542,0.997384738,1.004429857,0.9939551814706906,0.9947191461041869,0.9955608662219254,0.9973935530559257,0.9689359778488779
0.703,0.9910585252489996,0.9917380064118732,0.997038421,1.0042063451340606,0.9933554303484291,0.9941948509962388,0.9951064628004535,0.9970544600281855,0.9620542314273351
0.704,0.990011471,0.9909759220835362,0.9966897790664878,1.003949772015024,0.9926807274919874,0.9935951780370991,0.9945738748085593,0.996626264,0.9547838811487263
0.705,0.9889210152186665,0.9898910630094622,0.9959247772892519,1.0030413828200087,0.9919317785369002,0.9929192140041553,0.9939609637188059,0.9961055666554363,0.9460661463004805
0.706,0.9878305598767758,0.9888062039353882,0.9951597755120161,1.0021329936249939,0.9910748973471516,0.9921313036957924,0.9932294515840842,0.9954477231697284,0.9373484114522346
0.707,0.9867401045348853,0.9877213448613142,0.994394774,1.0012246044299788,0.9901297246626286,0.9912505240777528,0.9923987866212733,0.9946750874489104,0.9286306766039889
0.708,0.9851614925767835,0.9865452994775419,0.9935245236698472,1.0001187293941516,0.9890310710693624,0.9902073984800173,0.9913942869298159,0.9937011893772909,0.9193252075873302
0.709,0.9835671336310622,0.9849319707645399,0.9920240967023412,0.9981318044961189,0.9879463613797835,0.989179926,0.9904065997079651,0.9927450688430739,0.9087792915190727
0.71,0.9819727746853408,0.9833186420515376,0.9905236697348352,0.9961448795980863,0.9864130894419583,0.9876719121007633,0.988902733,0.9911977880281074,0.898233375
0.711,0.9803330989969181,0.9822861880558366,0.9898698836286969,0.9952193305233827,0.9850080989993779,0.9863016363933715,0.9875461954935967,0.9898162092829087,0.8886606870554596
0.712,0.9780136721679769,0.9798778043156391,0.9872078232715003,0.991699551,0.9830515658849102,0.9843391212983614,0.9855550427863615,0.9877165877386993,0.8763961333476514
0.713,0.9756942453390356,0.9774694205754415,0.9845457629143035,0.9881797715959713,0.9812298299996305,0.9825207939843947,0.9837170872967751,0.9857863997325399,0.8641315796398432
0.714,0.9733748185100943,0.9750610368352441,0.981883703,0.9846599921322654,0.9787414087009838,0.9799879246710717,0.9811173759999001,0.9830066641136088,0.851867026
0.715,0.9708944160127896,0.9733917879237366,0.9802369536213669,0.9822867001148462,0.9763867950232893,0.9775971558352036,0.978667307,0.9803893293386304,0.8402804507480794
0.716,0.9675447449063223,0.9698060346191366,0.9758985160737998,0.976764832,0.9732412100735998,0.9743627812398512,0.9753240981133378,0.9767915358772479,0.8265069954631004
0.717,0.964195074,0.9662202813145366,0.9715600785262328,0.9712429646646459,0.970218162,0.9712571992625589,0.9721150320176444,0.9733362372307519,0.8127335401781213
0.718,0.9608454026933879,0.9626345280099365,0.9672216409786658,0.9657210969395458,0.9662751947145389,0.9671773829438753,0.9678828635119705,0.9687762694252748,0.7989600848931424
0.719,0.9571364403446668,0.9599237989136934,0.963961841,0.9612995561303047,0.962430603,0.9631994808126279,0.9637553398713705,0.9643245687465158,0.785577321
0.72,0.9523496042691847,0.9546520951589981,0.9573982002757435,0.953357914,0.9575383874463981,0.958121568,0.9584828469935527,0.9586573925463852,0.7705924924364397
0.721,0.9475627681937024,0.9493803914043029,0.950834559,0.9454162718214253,0.9527054349760362,0.9531034826592482,0.9532702794126493,0.9530494608281339,0.7556076640600982
0.722,0.9427759321182202,0.9441086876496075,0.9442709186448224,0.9374746296669856,0.9467055304938845,0.9468718077277327,0.9468062929244034,0.9461355385451987,0.740622836
0.723,0.9373181670013919,0.9397651193511739,0.9386974654324303,0.9304443985117432,0.940709754,0.9406421474550853,0.9403422670211689,0.9392178308005527,0.7257831559639616
0.724,0.9305795373510846,0.9322006194184239,0.9294149197381001,0.91979561,0.9334440375464783,0.9331053285626187,0.9325432644243493,0.9309304643599232,0.7099503266362985
0.725,0.9238409077007772,0.9246361194856739,0.9201323740437699,0.909146821,0.9261116559924513,0.9254979682510879,0.924670508,0.9225645361783235,0.6941174973086355
0.726,0.917102278,0.91707162,0.9108498283494397,0.8984980320079908,0.9174309040516255,0.9165175511365109,0.9154091137293696,0.9127977698145022,0.6782846679809726
0.727,0.9092481390324132,0.9103374465693307,0.9023046050829493,0.8884528811959033,0.908599225,0.9073820747327275,0.9059897321006193,0.9028697443738979,0.6624192941432238
0.728,0.8999597736843927,0.8998638930729337,0.8899772098613239,0.8750151961482118,0.8983730130179496,0.8968420872914475,0.8951637861080373,0.8915463233435631,0.6461391544230749
0.729,0.8906714083363724,0.8893903395765366,0.8776498146396987,0.8615775111005205,0.8879024024651985,0.886055277,0.884090116,0.8799763419950202,0.6298590147029259
0.73,0.8813830429883519,0.8789167860801396,0.8653224194180734,0.848139826,0.8760297217394091,0.8738720487888564,0.8716316620089906,0.8670551185023502,0.6135788749827771
0.731,0.8704216371296634,0.8689845952225254,0.853353894,0.8349396209494145,0.8638163129214947,0.8613495520161043,0.8588368814428808,0.8538059758594668,0.5971710334076268
0.732,0.8579840190556792,0.8551320753070134,0.837933578,0.8188886739745844,0.8502360573130476,0.8474809837700685,0.8447203010834371,0.8392880986927709,0.5808505011206757
0.733,0.8455464009816951,0.8412795553915013,0.822513262,0.8028377269997541,0.8362240638508872,0.8331880781910573,0.8301877766552889,0.8243722062664574,0.5645299688337246
0.734,0.8331087829077108,0.8274270354759893,0.8070929466055778,0.7867867800249239,0.8209243847831833,0.8176414400591391,0.8144362511995356,0.8083054461109712,0.5482094365467736
0.735,0.8184293560961722,0.8136676012613678,0.7916185591425067,0.7706337569479997,0.8051166953105968,0.8016017021705085,0.7982065760409707,0.7917893128085698,0.5317505711035918
0.736,0.8024048440421006,0.7963061515791116,0.7734073522525492,0.7524127548808239,0.7881421514992802,0.7844390510606956,0.7808960930267064,0.774269972,0.5157733207769892
0.737,0.7863803319880289,0.7789447018968552,0.7551961453625917,0.7341917528136481,0.7706078414167288,0.7667397886107876,0.7630708569935133,0.7562755480362882,0.49979607045038654
0.738,0.7703558199339574,0.7615832522145989,0.7369849384726344,0.7159707507464723,0.752063354,0.7480802166135168,0.7443311495084044,0.7374475836347631,0.48381882012378397
0.739,0.7517252762739921,0.7438341180367718,0.7183926579214188,0.6974209594769195,0.7329409202868995,0.728873744,0.7250727429977637,0.7181500769338622,0.4677676358572836
0.74,0.7320749811160685,0.7233351274968949,0.698045429,0.677700848,0.7129917841410205,0.7088919333347516,0.7050848022279107,0.6982013027500145,0.45246977399584876
0.741,0.712424686,0.7028361369570179,0.6776982004646294,0.6579807360365625,0.6924872884892139,0.6883921669874238,0.6846119360891989,0.6778234267767054,0.43717191213441386
0.742,0.6927743908002215,0.6823371464171409,0.6573509717362346,0.638260624,0.6713548615683163,0.6673130838455755,0.663602076,0.6569789505806394,0.42187405027297903
0.743,0.6706567621616355,0.6611285648325919,0.6364902112665838,0.6181590630305622,0.6497347370692579,0.6457874390711917,0.6421811665005335,0.6357819268639706,0.40662379941803833
0.744,0.6479697488736658,0.638407218,0.6149360228771427,0.5977545791377847,0.6276879226578757,0.6238774271222611,0.6204119835439023,0.6142952456366996,0.39227696527135725
0.745,0.6252827355856961,0.615685871,0.5933818344877015,0.5773500952450075,0.6052668363384545,0.6016345736586293,0.5983450287356555,0.5925672458078692,0.3779301311246762
0.746,0.6025957222977265,0.5929645239562852,0.5718276460982604,0.556945611,0.5826099540609774,0.5791895000455166,0.5761039386333789,0.5707096634151704,0.36358329697799513
0.747,0.5783200497679202,0.5695410392987703,0.549877503,0.5362986578723761,0.5597347691719168,0.5565640235393544,0.5537139202409468,0.5487526397698648,0.34944051395801057
0.748,0.5538800331786133,0.5459281076708251,0.5281763321746256,0.5160595315787174,0.5367928554750392,0.5338954805510738,0.5313002104915775,0.5268018269261634,0.33624322424331987
0.749,0.5294400165893067,0.5223151760428798,0.5064751610789501,0.4958204052850589,0.5138242255412746,0.5112308733039373,0.5089153279712377,0.5049178318543475,0.3230459345286293
0.75,0.505,0.49780901481485496,0.48385097464165855,0.4746977497720604,0.4907539790576607,0.48847324625060995,0.4864446359495577,0.4829595423976273,0.3089473614121081
0.751,0.4805599834106933,0.47477977081137746,0.4630260940022372,0.45540087628688924,0.4682204961510281,0.4662831933388818,0.46456493621832307,0.46162450961058377,0.29702409328490675
0.752,0.45611996682138656,0.45175052680789995,0.4422012133628158,0.43610400280171807,0.44545112192325637,0.44385861736957133,0.44245240437980654,0.4400605180639664,0.2851008251577055
0.753,0.4316799502320799,0.42872128280442245,0.4213763327233944,0.4168071293165469,0.4235750073826531,0.42233231314531017,0.4212399304359543,0.41939425569228617,0.27317755703050417
0.754,0.40740427770227355,0.40417286716670026,0.39928542006816553,0.39640540102993765,0.40143790136754204,0.400550688,0.3997773125869562,0.39848705321276034,0.26045825838102704
0.755,0.38471726441430387,0.3830352180775939,0.3801780653259942,0.37867119120613346,0.3804761862085989,0.37992738629780454,0.37945648147417266,0.3786903575221275,0.24986481685332054
0.756,0.36203025112633425,0.3618975689884876,0.3610707105838229,0.36093698138232927,0.3592620190475763,0.35905927537644516,0.3588975582654996,0.35866700037280835,0.23927137532561404
0.757,0.3393432378383646,0.34075991989938126,0.34196335584165155,0.34320277155852513,0.3394268250886687,0.33953596225627325,0.3396527964451336,0.3399044450899602,0.22867793379790752
0.758,0.31722560919977866,0.317968349,0.3215532585418983,0.32436476143262943,0.3193752514348386,0.3198038627722798,0.3202058346255065,0.3209507142860768,0.21742992921965787
0.759,0.29757531404185505,0.29962851214466424,0.3047334349127068,0.3086111464350768,0.3008291866169484,0.30153148072218566,0.3021784267756782,0.3033483636011258,0.20816316299318602
0.76,0.27792501888393145,0.2812886753537335,0.2879136112835154,0.2928575314375242,0.2821230700448544,0.2831050778855036,0.28400220710927915,0.2856058661721405,0.1988963967667142
0.761,0.25827472372600785,0.2629488385628027,0.2710937876543239,0.27710391643997156,0.26497811896842915,0.2661877997413264,0.2672898424129186,0.2692511767780328,0.18962963054024237
0.762,0.23964418006604268,0.24319218342115723,0.2531568540091875,0.2604064217408274,0.24774212551108843,0.2491830282370373,0.250493056,0.2528171793384267,0.17986434349687433
0.763,0.22361966801197108,0.22806647854540968,0.2389008931735363,0.24684202422449253,0.23206159895837764,0.23368017560567403,0.235151705,0.23776077683798655,0.17187421745054768
0.764,0.20759515595789949,0.21294077366966213,0.22464493233788513,0.23327762670815771,0.21636458747330892,0.21816156353598268,0.21979524041939383,0.22269036172824816,0.163884091
0.765,0.1915706439038279,0.1978150687939146,0.2103889715022339,0.21971322919182287,0.20216748483710145,0.20409160724778275,0.20584285739181007,0.20894928366838217,0.15589396535789432
0.766,0.17689121709228914,0.1816963753939107,0.19531943479440483,0.2054511483667391,0.1880278493267193,0.19007716585679701,0.191944321,0.1952592974601407,0.1475590098811387
0.767,0.16445359901830497,0.16976297943433558,0.18364334685332048,0.19409961813399645,0.17529489210681248,0.17742317082421213,0.17936582340841345,0.18282125846659472,0.14076129574833987
0.768,0.15201598094432084,0.15782958347476045,0.17196725891223613,0.1827480879012538,0.16268789547002716,0.16489100592344125,0.16690557527420916,0.17049547941253607,0.13396358161554106
0.769,0.13957836287033668,0.1458961875151853,0.16029117097115178,0.17139655766851117,0.15136849500532246,0.1536068913431456,0.15565854109032118,0.15932372510250467,0.12716586748274222
0.77,0.12861695701164808,0.1334147192112711,0.1481302656298719,0.15961579815075078,0.14023465402327168,0.14250273415879972,0.14458655049845895,0.14831869745099432,0.12016289584757735
0.771,0.11932859166362766,0.12434802185647782,0.13885613472023883,0.15035866337776474,0.1302541573510924,0.13251978861577132,0.13460715080712912,0.13835706065282088,0.11445116397215682
0.772,0.11004022631560723,0.11528132450168455,0.12958200381060578,0.1411015286047787,0.12050785782877287,0.12276474441979968,0.12485005352798856,0.1286081115802999,0.10873943209673628
0.773,0.1007518609675868,0.10621462714689127,0.12030787290097275,0.13184439383179267,0.11177454275108868,0.1139979412908157,0.11605882370124136,0.11978595336241485,0.10302770022131576
0.774,0.092897722,0.096963845,0.11083929123404902,0.12240289010466497,0.10331223992345329,0.1054959006011452,0.10752669910164155,0.11121300340951916,0.097229208
0.775,0.086159092,0.090285203,0.10367105956396315,0.11502834055111227,0.095723677,0.097849681,0.09983385,0.10344980001436972,0.092485268
0.776,0.079420463,0.08360656,0.096502828,0.10765379099755956,0.088431231,0.090494,0.092426368,0.095962683,0.087741329
0.777,0.072681833,0.076927918,0.089334596,0.10027924144400684,0.081879771,0.083867307,0.085736449,0.089172098,0.082997389
0.778,0.067224068,0.070311702,0.082192148,0.092915929,0.075638659,0.077546523,0.079348169,0.082675209,0.078261158
0.779,0.062437231806297594,0.065511478,0.076783364,0.087164011,0.070015936,0.071836986,0.073563973,0.07676856,0.074363521
0.78,0.057650396,0.060711253,0.07137458,0.081412093,0.064708222,0.066439455,0.0680887,0.071164738,0.070465884
0.781,0.052863559655333126,0.055911028677261755,0.065965796,0.075660175,0.059908657,0.061546693,0.063114397,0.066053827,0.066568247
0.782,0.049154597306612154,0.051310103,0.060726664,0.070057334,0.055420757,0.056964166,0.058448578,0.061247454,0.062748809
0.783,0.045804926,0.047924272,0.05673121,0.065656103,0.051344116,0.052792257,0.054192089,0.056846773,0.05957907
0.784,0.042455255,0.04453844,0.052735756,0.061254872,0.047569436845444665,0.048922450708009865,0.050237313976150645,0.052746117951552464,0.05640933
0.785,0.039105584,0.041152608,0.048740302373936034,0.056853641,0.04412256,0.045381652369563104,0.046612008,0.048974481,0.053239590582037505
0.786,0.036625181,0.038021093307099275,0.044991597,0.052684918,0.040963172,0.042129946,0.043276706,0.04549337,0.050196621702668816
0.787,0.034305755,0.035666224,0.042095559205226354,0.049375714101947174,0.038060989616977715,0.039137764,0.040202498717534486,0.042275028,0.047643897
0.788,0.031986328,0.033311354,0.039199522,0.04606651,0.035428506,0.036418167,0.037402958062350035,0.039333914,0.045091171314319944
0.789,0.029666901,0.030956484184425224,0.036303485,0.042757307,0.032994489189435254,0.033899895377244124,0.034806917,0.036599237057370816,0.042538446120145505
0.79,0.028027225314659253,0.028859398,0.033681035,0.039719494,0.030810321,0.03163542,0.032467750162533233,0.034125785,0.040142352
0.791,0.026432866,0.027238764468274168,0.03161829,0.037271999,0.028776488146733913,0.029524264706997507,0.030284299,0.03181158,0.038106039
0.792,0.024838507,0.025618131133848736,0.029555545,0.034824505,0.026971631833614867,0.027646858714937515,0.028338479594682532,0.029740855,0.036069727
0.793,0.023259895,0.023716783894480325,0.027141450070966695,0.03198828,0.025197727,0.025800740114926498,0.026424171024192672,0.027701873,0.033777379
0.794,0.02216944,0.022610822,0.025697378037936862,0.030207321028208056,0.023792751,0.024333897370734398,0.024897883,0.026064758,0.032168559
0.795,0.021078985,0.021504859,0.024253306004907025,0.028426361674340525,0.022331564684983318,0.022808784709446476,0.023311525920870334,0.024364611318818268,0.03055974
0.796,0.019988529,0.020398897,0.022809233971877188,0.026645402320472987,0.021170023713804144,0.021593194189648307,0.022043217777897414,0.022996376,0.028950919939772016
0.797,0.018941474751000338,0.019135013926151166,0.021155539495556257,0.024620256322703666,0.019971086078361813,0.020338608,0.020734486613787864,0.021585309,0.027166393248196044
0.798,0.018198224636693208,0.018385925863457667,0.020163356559782825,0.023346699186176486,0.019014330983253377,0.019335362132804727,0.019685151375423725,0.020447021799696007,0.025908195
0.799,0.017454974522386077,0.017636837800764166,0.019171174,0.022073142049649306,0.018034513595941843,0.018307909,0.018610562,0.019281669245265705,0.024649996715628293
0.8,0.016711724408078943,0.016887749738070668,0.018178990688235967,0.020799584913122122,0.017249485,0.017483544473430014,0.017746493230130247,0.018339424,0.023391798449344418
0.801,0.016020502091775427,0.016055245333331882,0.017069868339787533,0.019381508,0.016452120306120897,0.016646118945445848,0.016868681,0.017382217978881995,0.022018511834312537
0.802,0.015515093339770488,0.015551549985928906,0.016403252097670722,0.018489414,0.015810638,0.015971958,0.016160859565497388,0.016606609998588994,0.021045736661668396
0.803,0.015009684587765547,0.015047854638525926,0.015736636,0.017597321067904695,0.015164666259767399,0.015292954450186148,0.015447846641943545,0.015825152,0.020072961489024255
0.804,0.014504275835760607,0.014544159291122948,0.015070019613437102,0.016705227761618164,0.014642766,0.014744478,0.014871353504952368,0.015190750981479515,0.019100186316380115
0.805,0.01404958,0.014000699,0.014344809882669705,0.015734888158928182,0.014121948599012342,0.014197047905557673,0.014295848033907415,0.014557187684654619,0.018056927978008962
0.806,0.013706450810613545,0.013664339227225016,0.013909483025240914,0.015126672698541593,0.013699289,0.01375333,0.013829315042814152,0.014042037036288708,0.017315177938343803
0.807,0.013363322042504079,0.013327979534980623,0.013474156167812126,0.014518457238155001,0.013281500796414927,0.013314701140985031,0.013368060782269854,0.013532463,0.016573427898678644
0.808,0.013020193274394614,0.012991619842736231,0.013038829310383339,0.013910241777768414,0.012940840895832587,0.012957897300532146,0.01299318,0.013117614410196293,0.015831678
0.809,0.012721925,0.012639906489284015,0.012579996437528392,0.013266268371958276,0.012607456560386261,0.012608783371316578,0.012626376268951408,0.012711522,0.015051447240803902
0.81,0.012489222997740877,0.012416548597779239,0.012305970193718468,0.012867152432745832,0.012334207,0.012323697502701826,0.012327469297146877,0.012380621384406851,0.014495944547351506
0.811,0.012256520725322214,0.012193190706274462,0.012031943949908542,0.012468036,0.012069578355133085,0.012047782050768419,0.012038269302502387,0.012060416058705257,0.013940441853899112
0.812,0.012023818,0.011969832814769685,0.011757917706098617,0.012068920554320947,0.011851422,0.011821493328853305,0.011801922413984336,0.011799339570988178,0.013384939160446719
0.813,0.011828618582416527,0.011743818979677367,0.011479984860073632,0.011660069,0.011642438856771239,0.011605001731704909,0.011576007,0.011549917573439959,0.012813322563015673
0.814,0.011670921113861102,0.011595942,0.011315357702720234,0.011412757001949964,0.011469014614285492,0.011426554521073535,0.011390764449108179,0.011346469140933041,0.012407566183789354
0.815,0.011513223645305675,0.011448066,0.011150730545366836,0.011165445,0.011304736,0.011257896577977542,0.011215992999539673,0.011154868,0.012001809804563033
0.816,0.011355526176750248,0.011300189154391573,0.010986103388013436,0.010918132537770733,0.011167369791584078,0.011118042,0.011072102593890205,0.010998526476627057,0.011596053425336716
0.817,0.011228040159141493,0.011155490526635588,0.010826984844257904,0.010675796429583093,0.011038718738871472,0.010987516039490296,0.010938222071051523,0.010853640236581887,0.011189358134973428
0.818,0.011121225,0.011057526206401897,0.010733508277219136,0.010535993028621939,0.010930196326040366,0.010878494163253056,0.010827429,0.010735354320233561,0.010903724784154245
0.819,0.011014410109429967,0.010959561886168208,0.010640031710180367,0.010396189627660781,0.0108297,0.010778040544199598,0.010725837938388992,0.010627702172170633,0.010618091433335062
0.82,0.010907595084574206,0.010861597565934517,0.010546555143141598,0.010256386226699627,0.010744070525596762,0.010693396475038074,0.010641206232242911,0.010539727964740227,0.010332458082515879
0.821,0.010824491,0.010768883,0.010461553302687472,0.010128420105476469,0.010665633688940447,0.010616384637357647,0.010564757278569628,0.010461271711308652,0.010055770497188301
0.822,0.010752165577759555,0.010703717275276917,0.010411655,0.010061535308083795,0.010598038,0.010550805227326392,0.010500522104471062,0.010397037,0.009866146
0.823,0.01067984,0.010638551229532422,0.010361756,0.009994651,0.010536747783751915,0.010491848136127538,0.010443346825411329,0.010341029981506412,0.009676521
0.824,0.010607513949259142,0.010573385183787929,0.010311857240911307,0.009927766,0.010483262111706918,0.010441015739962839,0.010394777880376689,0.010295021,0.009486896
0.825,0.010553441478486249,0.010513691579901951,0.010269741043286342,0.009874123,0.010435206168612437,0.010395801,0.010352132938717932,0.010255878530671954,0.009312196
0.826,0.010504479943887007,0.010470077311308716,0.010244429524371438,0.009853192,0.010392700325183092,0.010356257951195134,0.010315410074224238,0.010223537,0.009198711
0.827,0.010455518409287762,0.010426463,0.010219118005456534,0.009832261,0.010354808241979369,0.01032139,0.010283531352709582,0.010196719679801968,0.009085227
0.828,0.010406556874688519,0.010382848774122246,0.010193806,0.00981133,0.010320818306723203,0.010290413755588316,0.010255625983386628,0.010174349055423661,0.008971743
0.829,0.010371439384147392,0.010344164823653947,0.010174028761251766,0.009801481,0.010290713427217747,0.010263269721307923,0.010231589892834587,0.010156246573321577,0.008876187
0.83,0.0103383,0.010314802265257484,0.010161153292643034,0.009806031,0.010263324783885521,0.010238753171080377,0.010210151141574983,0.010140914835170337,0.008822136
0.831,0.010305159844224605,0.010285439706861021,0.010148278,0.009810582,0.010239193246816953,0.010217346908237309,0.010191741851806897,0.010128734622075383,0.008768084
0.832,0.01027202,0.010256077148464559,0.010135402355425564,0.009815133,0.010216936323760075,0.010197689874221158,0.010174987680026757,0.010118179621392113,0.008714033
0.833,0.010249256935738338,0.010230879,0.010125688,0.009826734,0.010197411195926685,0.010180548154905312,0.010160571,0.010109831387737035,0.008678533
0.834,0.010226828527259806,0.010211033796085532,0.010118264783876674,0.00984214,0.010178298113734557,0.010163805526166504,0.010146554633672205,0.010101935306856316,0.008669523
0.835,0.010204400118781272,0.010191189091915104,0.010110841,0.009857546,0.010163231,0.010150610760624585,0.010135595,0.010096346376853148,0.008660514
0.836,0.010182425,0.010168328202169345,0.010102819847233655,0.009874154,0.010147580040194802,0.010136927,0.010124251,0.010090579291412103,0.008636273
0.837,0.010167246783525154,0.010154897791380181,0.010097420236410078,0.009891019,0.010135055748696544,0.010125899,0.01011506,0.010086045209262219,0.008659669
0.838,0.010152069,0.010141467380591018,0.010092020625586501,0.009907884,0.010122148752154243,0.010114556756663265,0.010105635594655028,0.010081454494018479,0.008683065
0.839,0.010136890638005165,0.010128036969801853,0.010086621014762924,0.009924749,0.010111690782356436,0.010105247,0.010097772846558656,0.010077454,0.008706461
0.84,0.010122479290801617,0.010112969870919822,0.010081004,0.009944234,0.010100993667216503,0.010095742029119132,0.010089768,0.010073442803537065,0.00872273
0.841,0.010112208261602869,0.010103884055389672,0.010076341770594854,0.009957544,0.010092239464123753,0.010087832600636816,0.010082946223044693,0.010069680249607294,0.008767376
0.842,0.010101937232404122,0.010094798239859521,0.010071679244894015,0.009970854,0.010083349956345805,0.010079810095747477,0.010076040797507627,0.010065914993095684,0.008812021
0.843,0.010091666203205374,0.010085712424329372,0.010067016719193179,0.009984164,0.010076018,0.010073071207522103,0.010070077042106435,0.010062253949165814,0.008856667
0.844,0.010082225,0.010075795258094527,0.010062120121591262,0.009999646,0.010068627785830163,0.010066279863070359,0.010064071,0.010058585284961548,0.008899544
0.845,0.010075275,0.010069653968683317,0.010057969345110409,0.010007669427842364,0.010062495614621091,0.010060541,0.010058850079851548,0.010054994008853973,0.008955736
0.846,0.010068324985169002,0.010063512679272107,0.010053818568629554,0.010015692538159746,0.010056360493807292,0.010054796467524763,0.010053619738562912,0.010051391,0.009011927
0.847,0.010061374786885752,0.010057371389860898,0.010049668,0.010023715648477129,0.010051245265434224,0.010049925785851533,0.010049065,0.010047899,0.009068119
0.848,0.010055197078259059,0.010050856003437325,0.010045263874911121,0.010032866735856235,0.010046168093895514,0.010045084895198923,0.01004453,0.010044399715152435,0.009125528
0.849,0.010050494122613062,0.010046706594770183,0.010041760858952423,0.010035965,0.010041916849479273,0.010040973183503605,0.010040585752215527,0.010041065458095976,0.009185144
0.85,0.010045791166967067,0.010042557186103043,0.010038257842993722,0.010039063785908766,0.010037732639694224,0.010036918994684493,0.010036685888209215,0.010037735845527609,0.00924476
0.851,0.010041088,0.010038407777435903,0.010034754827035022,0.010042162310935032,0.010034214381915036,0.010033471668388217,0.010033304369398432,0.010034623637151817,0.009304376
0.852,0.010037051,0.010034132366107484,0.010031067312516968,0.010045486965668968,0.010030782326585073,0.010030102,0.010029988,0.010031535116249836,0.009366259
0.853,0.010033868274174905,0.010031327887075125,0.010028346,0.010045048,0.010027883337997825,0.010027233957124706,0.010027122493257759,0.010028701,0.009422937
0.854,0.010030686,0.010028523408042764,0.010025623774995513,0.010044608621801914,0.010025081674836706,0.010024457249577371,0.010024338976394329,0.010025912434779965,0.009479616
0.855,0.010027503718216237,0.010025718929010403,0.010022902006234784,0.010044169449868388,0.010022702685799492,0.010022089271814187,0.010021940011928101,0.010023395190183021,0.009536294
0.856,0.010024868094180048,0.010022914393392583,0.010020112,0.010043478893594462,0.010020425660060927,0.010019820445103416,0.010019635072496307,0.010020946114831574,0.009594876
0.857,0.010022714811858405,0.010021017667539555,0.010018177282096693,0.010041112,0.010018480133692425,0.010017880060562145,0.010017652,0.010018765829133193,0.009644133
0.858,0.010020561529536762,0.010019120941686527,0.010016242661045102,0.010038745066769517,0.010016636176112903,0.010016040992775647,0.010015768988519018,0.010016672560842214,0.00969339
0.859,0.010018408,0.010017224215833497,0.010014308039993513,0.010036378153357046,0.010015049,0.010014461442076721,0.010014149058409371,0.010014830193945138,0.009742647
0.86,0.010016690138560373,0.010015384731574426,0.010012408548560458,0.010033684004358633,0.01001356,0.010012980961799896,0.010012630582618245,0.010013088,0.009792608
0.861,0.010015233134105767,0.010014101294177978,0.010011148127260476,0.010030738142116179,0.010012267033973024,0.010011701911800407,0.010011322,0.010011568778020001,0.00983182
0.862,0.010013776129651158,0.010012817856781528,0.010009887705960493,0.010027792279873724,0.010011065349868151,0.010010516352224918,0.010010111063136916,0.010010156922102154,0.009871032
0.863,0.010012319125196551,0.010011534419385078,0.010008627284660511,0.010024846,0.010010012719273244,0.010009484,0.010009063264329744,0.010008932802575806,0.009910243
0.864,0.010011200750046599,0.010010328,0.010007459485002661,0.010021737,0.010009043133126347,0.010008537974521472,0.010008106935881854,0.010007817253354478,0.009948678
0.865,0.010010215,0.010009459943411528,0.010006700670501321,0.010019097671879529,0.010008185208302517,0.010007706578764802,0.010007274,0.010006853,0.009976902
0.866,0.010009229,0.010008591388832526,0.010005941855999982,0.010016458,0.010007401844615318,0.010006951825021438,0.010006523,0.010005993267144032,0.010005127
0.867,0.010008243145954382,0.010007722834253522,0.010005183041498642,0.010013819,0.010006701320692127,0.010006281692892543,0.010005863691689126,0.010005250463117057,0.010033351
0.868,0.010007516,0.010006933081090281,0.010004527159450584,0.010011243318975684,0.010006066947278174,0.010005678817479503,0.010005276273913732,0.010004602287322667,0.010059486472887152
0.869,0.010006849220397646,0.010006345378782436,0.010004096278794727,0.010009330964329714,0.010005493500625299,0.010005137268534758,0.010004754,0.010004040926176648,0.010077149061320905
0.87,0.010006182144369526,0.010005757676474592,0.010003665398138871,0.010007418609683745,0.010004978286744855,0.010004653902645756,0.010004293986320197,0.010003562113576149,0.010094811649754658
0.871,0.010005515068341402,0.010005169974166749,0.010003234517483015,0.010005506255037776,0.010004507529117046,0.010004214369004475,0.010003879617423786,0.010003144686732161,0.010112474238188411
0.872,0.010005043477522957,0.010004653457517249,0.010002887039091683,0.010003827133594411,0.010004087817199487,0.010003824707674684,0.010003516996127955,0.010002796290824845,0.010127197295728701
0.873,0.010004592109312408,0.010004256,0.010002645395282395,0.010002707003921947,0.010003700286408795,0.010003466001117473,0.010003185880922746,0.010002489226955314,0.010135695168116084
0.874,0.010004140741101859,0.010003858251222129,0.010002403751473108,0.010001586874249485,0.010003357437505751,0.010003149870548336,0.010002897559586367,0.010002238,0.010144193040503468
0.875,0.010003689372891311,0.010003392267337033,0.010002119548914692,0.010000115534773325,0.010003021,0.010002840416133125,0.010002616418914147,0.010001996420096523,0.010156689681828484
0.876,0.010003383960971017,0.010003123279278887,0.010001974926718683,0.009999642,0.010002757027483555,0.010002597,0.010002398452343754,0.01000183,0.010157979235419622
0.877,0.010003078549050724,0.010002854291220742,0.010001830304522672,0.009999169,0.010002481,0.010002343881048448,0.010002171,0.010001654,0.010159268789010759
0.878,0.010002773137130428,0.010002585303162597,0.010001685682326664,0.009998696,0.010002262743834716,0.010002142144678039,0.010001991,0.010001527591615409,0.010160558342601898
0.879,0.010002477,0.010002278218985156,0.010001525385347715,0.009998062,0.010002036467530413,0.010001934,0.010001805660183521,0.010001396667083952,0.010163982993347639
0.88,0.010002270331449716,0.010002096226168414,0.010001426622826163,0.00999801,0.010001855602536157,0.010001765697663981,0.010001656,0.010001297409406643,0.010160209749092887
0.881,0.010002063678989877,0.010001914233351672,0.010001328,0.009997958,0.010001669853697763,0.010001593434231366,0.010001501868548302,0.010001196016510632,0.010156436504838134
0.882,0.010001857026530038,0.010001732240534932,0.010001229,0.009997906,0.010001520345511019,0.010001453460350758,0.010001376,0.010001114532705383,0.010152663
0.883,0.010001662903611451,0.010001529990777216,0.010001123307478862,0.009997817,0.010001367994777719,0.010001310917524224,0.010001247,0.010001032153569662,0.010149683469859703
0.884,0.010001523075371613,0.010001407,0.010001047,0.009997971,0.010001244567387185,0.010001194250755446,0.010001140840281628,0.010000962330690533,0.010142890964379814
0.885,0.010001383247131774,0.010001283702509781,0.010000972,0.009998125,0.010001119795273882,0.010001076327829886,0.010001033205256667,0.010000892179860544,0.010136098458899925
0.886,0.010001243418891935,0.010001160558376066,0.010000895850090447,0.009998279,0.010001018,0.010000979,0.010000943078657494,0.010000830332797403,0.010129305953420034
0.887,0.010001116307548755,0.010001027439049803,0.010000815221333718,0.009998451,0.010000916067237534,0.010000881880768402,0.010000852663782488,0.010000768409328887,0.010122502
0.888,0.010001022,0.010000944112661923,0.010000754737699659,0.009998655,0.010000832360927449,0.010000801327914402,0.010000776569279163,0.010000712563193613,0.010114434885291203
0.889,0.010000927082334184,0.010000860786274043,0.010000694254065598,0.009998858,0.010000749141219263,0.010000721188688742,0.010000700781343254,0.010000656794814542,0.010106368
0.89,0.010000832,0.010000777459886163,0.010000633770431538,0.009999061,0.010000680371272032,0.010000655,0.010000637,0.010000606078630675,0.010098301320763557
0.891,0.010000749330047694,0.010000689909312858,0.010000569734620508,0.009999291,0.010000613,0.010000588886512344,0.010000574,0.010000555607281681,0.010089873
0.892,0.010000685311915287,0.010000633527545509,0.010000522911709732,0.009999454,0.010000556155427429,0.010000534,0.010000520121036745,0.010000509776477725,0.010081873164636245
0.893,0.010000621293782881,0.010000577145778164,0.010000476088798955,0.009999618,0.010000501016212285,0.010000480389900179,0.010000468,0.010000464405112253,0.010073874
0.894,0.010000557275650475,0.010000520764010819,0.010000429265888178,0.009999782,0.010000454739409189,0.010000435360209345,0.010000423376422662,0.010000423492907447,0.010065874148770016
0.895,0.010000502961242549,0.010000463,0.010000380551501445,0.00999996,0.010000409918079937,0.010000391745916994,0.010000380322667821,0.010000383,0.010057488891966383
0.896,0.010000459644389026,0.010000425,0.010000346557732668,0.010000053214355641,0.010000371975201617,0.010000354897572599,0.010000343770713743,0.010000347376733037,0.010050467
0.897,0.010000416327535505,0.010000387,0.010000313,0.010000146679544915,0.010000335545477104,0.010000319542586154,0.010000308661639425,0.010000312,0.010043445098614177
0.898,0.010000373010681986,0.010000348786811428,0.010000278570195111,0.01000024,0.010000304424857293,0.010000289451946871,0.010000278757340931,0.010000281502072904,0.010036423201938075
0.899,0.010000337572876182,0.010000311017502837,0.010000244379013881,0.010000333018533055,0.010000274803148147,0.010000260851455058,0.010000250337679761,0.010000251764220253,0.010029179920699672
0.9,0.010000308263218604,0.010000285205207406,0.010000221456721796,0.010000361979362923,0.010000249,0.010000236303277874,0.010000226015394612,0.010000225671429386,0.010023644110365444
0.901,0.010000278953561027,0.010000259392911973,0.010000198534429709,0.010000390940192791,0.010000225153327774,0.010000213,0.010000203149386542,0.010000200927535651,0.010018108300031216
0.902,0.01000025,0.010000233580616542,0.010000175612137624,0.010000419901022661,0.010000204,0.010000193,0.010000183451958335,0.010000179357797272,0.010012572
0.903,0.010000226554017602,0.010000209,0.010000153645184185,0.010000440516815687,0.010000184528824117,0.010000174,0.010000165129817032,0.010000159220818677,0.010007047302307108
0.904,0.010000206722107424,0.010000191342287464,0.010000139193898333,0.010000427248690581,0.010000167267670642,0.010000158094639465,0.010000149214506565,0.010000141737695492,0.010003170082080279
0.905,0.010000186890197243,0.010000173876899051,0.010000125,0.010000413980565477,0.010000151254129154,0.010000142949892371,0.010000134558866208,0.010000125690968954,0.009999293
0.906,0.010000167058287063,0.010000156411510636,0.010000110291326627,0.010000400712440372,0.010000137,0.010000129553238115,0.010000121700527411,0.010000111774238438,0.009995416
0.907,0.010000152036101917,0.01000014,0.010000097218389382,0.010000379,0.010000123975075223,0.010000117255472623,0.010000109968312767,0.010000099225836107,0.00999176
0.908,0.010000139,0.010000128361006074,0.010000088498743223,0.010000347409080675,0.010000112269491502,0.010000106260320205,0.010000099557810414,0.010000088318521214,0.009989462
0.909,0.010000125198214981,0.010000116543254478,0.010000079779097063,0.010000315822337551,0.010000101597688044,0.010000096246598944,0.010000090135907948,0.010000078656018183,0.009987164
0.91,0.010000111779271514,0.010000104725502881,0.010000071059450904,0.010000284235594428,0.010000091951604688,0.010000087198945884,0.010000081673542506,0.010000070207093315,0.009984866
0.911,0.010000102021554514,0.010000094100040232,0.010000063593414018,0.010000248607988593,0.010000083236530188,0.010000079,0.010000074068645498,0.010000063,0.009982926
0.912,0.010000092941842412,0.010000086103712679,0.010000058331493679,0.010000216343999148,0.010000075287555709,0.010000072,0.010000067153462066,0.010000056342005958,0.009981963
0.913,0.010000083862130311,0.010000078107385128,0.010000053069573342,0.010000184,0.010000068172286386,0.010000065,0.010000061,0.010000050751563225,0.009981001
0.914,0.010000074782418211,0.010000070111057574,0.010000047807653005,0.010000151816020255,0.010000061623750833,0.010000058708108621,0.010000055,0.010000045747147546,0.009980038
0.915,0.010000068455272872,0.010000063163912807,0.010000043444009067,0.010000120635454324,0.010000055817826248,0.010000053229078444,0.010000050247732258,0.010000041482260556,0.009979478
0.916,0.010000062311631985,0.010000057753338884,0.010000040086821439,0.010000096913595947,0.010000050425711312,0.010000048,0.010000045550986743,0.010000037600018764,0.009979522
0.917,0.010000056167991095,0.010000052342764961,0.010000036729633812,0.010000073,0.010000045691611576,0.010000043642603219,0.010000041406067885,0.010000034300821976,0.009979567
0.918,0.010000050086432873,0.010000046,0.010000032914233455,0.010000043145592085,0.010000041046472343,0.010000039,0.010000037335314245,0.010000031,0.00997931
0.919,0.010000046,0.010000042395566585,0.010000030579249641,0.010000030166746804,0.010000037397137767,0.010000035752045704,0.010000034091238275,0.010000028633150313,0.009980016
0.92,0.010000041772441785,0.010000039,0.010000028244265824,0.010000017187901522,0.010000033607019038,0.010000032137123298,0.010000030728639515,0.010000026,0.009980723
0.921,0.010000038,0.010000035073643674,0.010000026,0.010000004209056241,0.010000030607099286,0.010000029264004246,0.010000028026393146,0.010000024052480167,0.009981429
0.922,0.010000033626479641,0.010000030931170217,0.010000023,0.009999988,0.010000027516457063,0.010000026304187773,0.010000025,0.010000021970944243,0.009982044
0.923,0.010000030813715647,0.010000028454043668,0.010000021599265555,0.009999983,0.010000025051102847,0.010000023937322102,0.010000022996705767,0.010000020257045774,0.009983095
0.924,0.010000028,0.010000026,0.01000002,0.009999979,0.010000022531837465,0.010000021518335647,0.010000020699338653,0.010000018514643263,0.009984146
0.925,0.010000025188187656,0.010000023,0.010000018141043846,0.009999975,0.010000020505962694,0.010000019571750826,0.010000018831822511,0.010000017044084611,0.009985198
0.926,0.010000022574388315,0.010000021,0.010000016,0.00999997,0.010000018,0.010000017598496093,0.010000017,0.010000015558002909,0.009986278
0.927,0.010000021,0.010000019095842791,0.010000014960790985,0.009999971,0.010000016787847852,0.010000015999876955,0.010000015392998197,0.010000014283959881,0.009987418
0.928,0.010000018767965746,0.010000017,0.010000014,0.009999972,0.010000015114402684,0.010000014392864381,0.010000013838592763,0.010000013003239393,0.009988558
0.929,0.010000016864754461,0.010000015743623672,0.010000012376810734,0.009999973,0.010000013745770324,0.010000013081369614,0.010000012564248508,0.010000011897008328,0.009989698
0.93,0.010000015153866313,0.010000013948685202,0.010000010983373596,0.009999974,0.010000012381534515,0.010000011774157665,0.010000011293399481,0.010000011,0.009990913
0.931,0.010000013866089062,0.010000013,0.010000010051129476,0.009999977,0.010000011,0.010000010698763408,0.010000010246651217,0.010000009834594079,0.009991959
0.932,0.010000012578311809,0.010000011680457898,0.010000009118885354,0.009999979,0.01000001,0.010000009636027919,0.010000009211923538,0.010000008884558906,0.009993005
0.933,0.010000011290534558,0.010000010546344244,0.010000008186641233,0.009999982,0.010000009,0.010000008754186928,0.010000008354899672,0.010000008064899686,0.009994051
0.934,0.010000010171929405,0.010000009366208255,0.010000007204410723,0.009999986,0.010000008310294232,0.010000007890158105,0.010000007515364296,0.010000007257185023,0.009995168
0.935,0.010000009300575785,0.010000008598828719,0.010000006567817066,0.009999989,0.010000007548510733,0.010000007166641043,0.010000007,0.010000006563274308,0.009996011
0.936,0.010000008429222166,0.010000007831449182,0.010000005931223408,0.009999991,0.010000006808085254,0.010000006,0.010000006135784854,0.010000005885890388,0.009996853
0.937,0.010000007557868545,0.010000007064069647,0.010000005,0.009999994,0.010000006181145639,0.010000005869596061,0.010000005564598704,0.010000005,0.009997696
0.938,0.010000006827398041,0.010000006288813715,0.010000004647836661,0.009999997,0.010000005576967702,0.010000005297239177,0.010000005015182362,0.010000004747039085,0.009998579
0.939,0.010000006237810654,0.010000005769578862,0.010000004235733244,0.009999999,0.010000005,0.010000004808800311,0.010000004549095269,0.010000004270086918,0.009999173
0.94,0.010000005648223266,0.010000005250344007,0.010000003823629824,0.010000001,0.010000005,0.010000004342223659,0.010000004104716402,0.010000003815104973,0.009999767
0.941,0.010000005,0.010000004731109154,0.010000003411526407,0.010000002344265277,0.010000004143331447,0.010000003940271417,0.010000003723905223,0.010000003427715252,0.010000360833680229
0.942,0.010000005,0.010000004222285698,0.010000003011427052,0.010000004043732337,0.010000003741148976,0.010000003559538867,0.010000003363904306,0.010000003,0.010000959704826007
0.943,0.010000004183313732,0.010000003870953442,0.010000003,0.010000004644315708,0.010000003391709152,0.010000003,0.010000003052090662,0.010000002751904763,0.010001308508205011
0.944,0.010000003784378972,0.010000003519621185,0.010000002494586662,0.010000005,0.010000003063686671,0.010000002917569261,0.010000002759714606,0.010000002462880464,0.010001657311584014
0.945,0.010000003385444213,0.010000003168288928,0.010000002236166466,0.010000006,0.010000002776198818,0.010000002644762156,0.010000003,0.010000002215294217,0.010002006114963017
0.946,0.010000003075198284,0.010000003,0.010000001996298333,0.010000006272063076,0.010000002508741232,0.010000002390777661,0.010000002265570126,0.010000001988142965,0.010002331238546998
0.947,0.010000002805265458,0.010000002596928298,0.010000002,0.010000006106645327,0.010000002272268816,0.010000002165938795,0.010000002054823619,0.010000001791985886,0.010002471150749927
0.948,0.010000003,0.010000002359204745,0.010000001670171304,0.010000005941227581,0.010000002054256007,0.010000001958474882,0.010000001860314647,0.010000002,0.010002611062952855
0.949,0.010000002265399804,0.010000002121481194,0.010000001507107788,0.010000005775809832,0.010000001859778033,0.010000001773208398,0.010000001686419617,0.010000001458654838,0.010002750975155782
0.95,0.010000002063660095,0.010000001902937287,0.010000001,0.010000005,0.010000001682110762,0.010000001603820387,0.010000002,0.010000001318984448,0.010002852030790531
0.951,0.010000002,0.010000001742086487,0.010000001252755134,0.010000004949795317,0.010000001522185957,0.010000001,0.010000001383492708,0.010000001195266846,0.010002835914474751
0.952,0.010000001698368826,0.010000001581235686,0.010000001145128374,0.010000004455223633,0.010000001,0.010000001313032233,0.010000001,0.010000001084788136,0.010002819798158969
0.953,0.010000002,0.010000001420384886,0.010000001037501616,0.010000004,0.010000001,0.010000001187442509,0.010000001134158375,0.010000000985374714,0.010002803681843189
0.954,0.010000001384756298,0.010000001277388424,0.010000000941842738,0.010000003,0.010000001127966961,0.010000001074775325,0.010000001,0.010000000896924426,0.010002747712359681
0.955,0.010000001261172082,0.010000001168554621,0.010000000866674469,0.010000002896686264,0.010000001,0.010000000971473088,0.010000000928934138,0.010000000816044323,0.010002632217436653
0.956,0.010000001137587868,0.010000001059720817,0.010000001,0.010000002398182484,0.010000000923727848,0.010000000879692762,0.010000001,0.010000001,0.010002516722513625
0.957,0.010000001014003654,0.010000000950887013,0.010000000716337928,0.010000001899678708,0.010000000834789786,0.010000000794769584,0.010000000760163568,0.010000000677506936,0.010002401227590598
0.958,0.010000001,0.010000000857435033,0.010000000650070591,0.010000001,0.010000001,0.010000000720046587,0.010000000688541366,0.010000001,0.010002255936999646
0.959,0.010000000845512207,0.010000000783799817,0.010000000595890443,0.010000001,0.010000000679719382,0.010000001,0.010000000618262318,0.010000000560216217,0.010002092295040031
0.96,0.010000000761890906,0.010000000710164601,0.010000000541710297,0.010000001,0.010000000619539394,0.010000000589438549,0.010000000563125062,0.010000000513323143,0.010001928653080416
0.961,0.010000000679959627,0.010000001,0.010000000479709703,0.01,0.010000000556883893,0.010000000529722023,0.010000000505700567,0.010000000464741598,0.010001759
0.962,0.010000000623378682,0.010000000575536327,0.01,0.010000000146561674,0.010000000507368049,0.010000000482587604,0.010000000460371913,0.010000000425042507,0.010001587781656029
0.963,0.010000000566797737,0.010000000525716585,0.01,0.01,0.010000000456228123,0.010000000433904543,0.01,0.010000000384181015,0.010001416437158977
0.964,0.010000000510216794,0.010000000475896845,0.01,0.01,0.010000000415478601,0.010000000395147614,0.010000000376316973,0.010000000350548995,0.010001245092661926
0.965,0.010000000456494643,0.010000000420034997,0.010000000319655832,0.01,0.010000000373731865,0.01,0.010000000338173701,0.010000000316148231,0.010001057576919846
0.966,0.010000000418209974,0.01,0.010000000292799717,0.01,0.010000000340188608,0.01,0.010000000307628938,0.010000000287743864,0.010000906199906213
0.967,0.010000000379925305,0.010000000352607124,0.010000000265943602,0.01,0.01,0.010000000291151747,0.010000000276586849,0.01,0.010000754822892581
0.968,0.010000000341640638,0.010000000318893188,0.01,0.01,0.01,0.010000000264893096,0.010000000251517382,0.01,0.010000603445878949
0.969,0.010000000306450988,0.010000000282123198,0.010000000209553326,0.01,0.010000000250646582,0.010000000238429408,0.010000000226252678,0.010000000210971926,0.010000435092327429
0.97,0.01,0.010000000259288194,0.010000000191661145,0.01,0.010000000227895005,0.010000000216789269,0.010000000205660171,0.010000000191102677,0.010000319170829497
0.971,0.010000000254641792,0.010000000236453187,0.010000000173768966,0.01,0.010000000205152538,0.010000000195157855,0.010000000185080004,0.010000000171216536,0.010000203249331565
0.972,0.010000000228737196,0.01,0.010000000155876786,0.01,0.010000000186401759,0.01,0.010000000168141648,0.01,0.010000087327833631
0.973,0.01,0.010000000189413376,0.010000000136847546,0.01,0.010000000167812427,0.010000000159614114,0.01,0.01,0.009999959
0.974,0.01,0.01,0.010000000125212405,0.01,0.010000000152349905,0.010000000144883274,0.010000000137396459,0.010000000125050174,0.009999884
0.975,0.010000000170656099,0.010000000158413685,0.010000000113577262,0.01,0.010000000137146497,0.010000000130397663,0.010000000123675547,0.010000000111823148,0.009999809
0.976,0.010000000153128118,0.01,0.01,0.01,0.010000000124388049,0.01,0.010000000112157174,0.010000000100859746,0.009999734
0.977,0.01,0.010000000126950034,0.010000000090016375,0.01,0.010000000111946648,0.010000000106370473,0.010000000100924156,0.010000000090192508,0.009999652
0.978,0.010000000126219781,0.010000000116393576,0.01,0.01,0.010000000101414708,0.010000000096324393,0.010000000091405704,0.010000000081304385,0.009999617
0.979,0.010000000114359715,0.010000000105837115,0.010000000074847123,0.01,0.010000000091229653,0.010000000086608429,0.010000000082198299,0.010000000072741787,0.009999581
0.98,0.010000000102499648,0.010000000095280657,0.01,0.010000000007186422,0.010000000082535432,0.010000000078314693,0.010000000074329048,0.01,0.009999546
0.981,0.010000000092677031,0.010000000084707014,0.010000000059729711,0.010000000047105889,0.010000000074198814,0.01,0.01,0.010000000058695563,0.009999509
0.982,0.010000000084652162,0.010000000077505077,0.010000000054666499,0.01,0.010000000067027465,0.010000000063524046,0.010000000060280533,0.010000000052885035,0.009999507
0.983,0.010000000076627292,0.01,0.010000000049603289,0.010000000079234152,0.010000000060212264,0.010000000057026554,0.010000000054101081,0.010000000047392547,0.009999506
0.984,0.01,0.010000000063101202,0.010000000044540078,0.010000000095298283,0.010000000054310572,0.010000000051403838,0.010000000048746918,0.010000000042692322,0.009999505
0.985,0.010000000062199402,0.010000000056074529,0.010000000039619896,0.010000000109049464,0.010000000048756702,0.010000000046114373,0.010000000043707487,0.010000000038289956,0.009999506
0.986,0.01,0.010000000051209608,0.01,0.010000000108211834,0.010000000043922767,0.010000000041514644,0.010000000039321544,0.010000000034486776,0.009999532
0.987,0.01,0.010000000046344684,0.010000000032742803,0.010000000107374205,0.010000000039425427,0.010000000037237422,0.010000000035241683,0.010000000030959407,0.009999557
0.988,0.01,0.01,0.010000000029304257,0.010000000106536573,0.010000000035500004,0.010000000033507685,0.010000000031682912,0.010000000027889462,0.009999583
0.989,0.010000000041741765,0.01,0.010000000026030575,0.010000000102573983,0.010000000031899985,0.010000000030089296,0.010000000028420993,0.010000000025075957,0.009999613
0.99,0.01,0.010000000033726766,0.010000000023765063,0.010000000093428357,0.010000000028759217,0.010000000027109626,0.010000000025578123,0.010000000022618192,0.009999659
0.991,0.010000000034393617,0.010000000030590584,0.01,0.010000000084282734,0.010000000025934812,0.010000000024431868,0.010000000023023963,0.010000000020402869,0.009999705
0.992,0.010000000030719543,0.01,0.010000000019234036,0.01,0.010000000023484121,0.010000000022110014,0.010000000020810302,0.010000000018471396,0.009999751
0.993,0.010000000028010811,0.010000000024605875,0.01,0.010000000064266261,0.010000000021344425,0.010000000020083926,0.01,0.010000000016774908,0.009999802
0.994,0.010000000025524848,0.01,0.010000000015865016,0.010000000053624907,0.010000000019513537,0.010000000018350854,0.01,0.010000000015311527,0.009999861
0.995,0.010000000023038885,0.010000000021144869,0.010000000014568168,0.010000000042983551,0.01,0.010000000016911873,0.010000000015859562,0.010000000014082463,0.009999921
0.996,0.010000000020552926,0.010000000019414366,0.010000000013271323,0.010000000032342197,0.010000000016731911,0.010000000015718106,0.010000000014723759,0.01,0.009999981
0.997,0.010000000018795453,0.01,0.010000000012212113,0.01,0.010000000015786242,0.01,0.010000000013871562,0.010000000012258134,0.010000044884217959
0.998,0.010000000017113342,0.010000000017563043,0.010000000011797742,0.01,0.010000000015061964,0.010000000014135011,0.01,0.01,0.010000112309488239
0.999,0.010000000015431233,0.010000000017101813,0.010000000011383368,0.010000000004259196,0.01,0.01,0.010000000012855677,0.010000000011266854,0.010000179734758518
1,0.010000000013749065,0.01,0.010000000010396887,0.01,0.010000000014291141,0.010000000013399016,0.01,0.010000000010913574,0.010000249040404783

==> plot_results_csv/DFRG_bump_2D_30_30_p_1_1_q_5_5_T_3-0.csv <==
x,y,t_0.0,t_1.0,t_2.0,t_3.0
0,0,0.0001,0.010104644778352503,0.000100861,0.008719285
0.02,0,0.0001,0.009733074,9.963159880331408e-5,0.009653749
0.04,0,0.0001,0.009292575,9.673110225993134e-5,0.010456692089752927
0.06,0,0.0001,0.009417179,0.00010651,0.012596810956975431
0.08,0,0.000100001,0.010003379996031209,0.000127307,0.015944183882789318
0.1,0,0.000100003,0.010305687217754786,0.000149679,0.019471074918691524
0.12,0,0.000100052,0.017215751266206277,0.000258797,0.032533346
0.14,0,0.000100544,0.024833611545519024,0.000376077,0.046438768
0.16,0,0.00010192,0.04420487,0.000624988,0.073814712
0.18,0,0.000127931,0.075172887,0.000983527,0.11144601973340337
0.2,0,0.000166259,0.10947553783295236,0.001392935,0.1546958857684424
0.22,0,0.001070186,0.21338140388453425,0.002370644,0.2467042570118862
0.24,0,0.003023682,0.3285150827988182,0.003425519,0.34476273647939615
0.26,0,0.007076318,0.505061483,0.004938349,0.480350379
0.28,0,0.009029814,0.7007541168949815,0.006609758,0.6293970292854055
0.3,0,0.009933741,0.8870207689526314,0.008287263,0.7818870051506129
0.32,0,0.009972069,1.0038924346011777,0.009602062,0.9118334288166269
0.34,0,0.00999808,1.0698348085392784,0.010596255707324188,1.0198595642110484
0.36,0,0.009999456,1.0557820399271116,0.010793708622114524,1.0593047853556627
0.38,0,0.009999948,1.0284475638824264,0.010736994791854925,1.072259146178638
0.4,0,0.009999997,0.9962664115692457,0.010438301078904914,1.0571949649487822
0.42,0,0.009999999,0.9922951232881315,0.010228873282276355,1.0318788051436583
0.44,0,0.01,0.9914392279953514,0.010037483,1.0061658742111093
0.46,0,0.01,0.9965356669724463,0.010001936828844073,0.9931393696997324
0.48,0,0.010000000011381616,1.000332070456938,0.010011476827079428,0.9863619459603467
0.5,0,0.010000000013611574,1.001298794777676,0.010051781,0.9858593451450371
0.52,0,0.010000000011381616,0.9997419008780724,0.010088123002701243,0.9944781080504024
0.54,0,0.01,0.9977027869569419,0.010118358101250426,1.0037357830739237
0.56,0,0.01,0.9987039203666324,0.010183105089847528,1.016332796689372
0.58,0,0.009999999,1.0021806124444381,0.010279062332268621,1.0301533383174457
0.6,0,0.009999997,1.010170528021048,0.010402245633855925,1.0417982161642099
0.62,0,0.009999948,1.0236391221202858,0.010507661254714825,1.0441922902858076
0.64,0,0.009999456,1.0416810872592903,0.010581262088705676,1.0390727543182845
0.66,0,0.00999808,1.0266832797147247,0.010193918736213559,0.987441717
0.68,0,0.009972069,0.9860589008441607,0.009541711,0.9124258839297142
0.7,0,0.009933741,0.8905557681377434,0.008449842,0.8022938129817846
0.72,0,0.009029814,0.7301612831793123,0.006938283,0.6618949712623885
0.74,0,0.007076318,0.5410726562496184,0.005276096,0.5118226308152813
0.76,0,0.003023682,0.37146607567947476,0.003808664,0.37971706977676706
0.78,0,0.001070186,0.2211618313326077,0.002487053,0.259695304
0.8,0,0.000166259,0.10335423955035054,0.001380235,0.1562089493224182
0.82,0,0.000127931,0.062956586,0.000903775,0.10647158529183329
0.84,0,0.00010192,0.025971524217614964,0.000453142,0.058825036
0.86,0,0.000100544,0.014640583304911735,0.000268781,0.036587044600605925
0.88,0,0.000100052,0.008256951,0.000143743,0.020494519571720087
0.9,0,0.000100003,0.006664187,8.050258157700702e-5,0.011046068074684766
0.92,0,0.000100001,0.008112879,7.601001020767704e-5,0.008855023
0.94,0,0.0001,0.009735772,7.59718361262216e-5,0.007096802
0.96,0,0.0001,0.010444091167864135,8.685225597167014e-5,0.007334671
0.98,0,0.0001,0.010560096033280418,9.650758953082231e-5,0.007964489
1,0,0.0001,0.010104644778352503,0.000100861,0.008719285
0,0.02,0.0001,0.010104528857309572,9.715244499543917e-5,0.008721409
0.02,0.02,0.0001,0.009732962,9.59679877904251e-5,0.009656101
0.04,0.02,0.0001,0.009292468,9.317414708560051e-5,0.010459239187814948
0.06,0.02,0.0001,0.009417071,0.000102594,0.012599878957202703
0.08,0.02,0.000100001,0.010003265,0.000122626,0.015948067
0.1,0.02,0.000100003,0.010305569,0.000144175,0.019475816
0.12,0.02,0.000100052,0.017215553871000704,0.000249281,0.032541269
0.14,0.02,0.000100544,0.024833326826226965,0.000362249,0.046450076
0.16,0.02,0.00010192,0.044204363423614564,0.000602006,0.073832687
0.18,0.02,0.000127931,0.075172025,0.000947361,0.11147315906273159
0.2,0.02,0.000166259,0.10947428263467524,0.001341715,0.15473355743136435
0.22,0.02,0.001070186,0.21337895677987134,0.002283473,0.24676433894962968
0.24,0.02,0.003023683,0.32851131495144537,0.003299559,0.34484670246957455
0.26,0.02,0.007076318,0.5050556887602933,0.004756759,0.4804673744767123
0.28,0.02,0.009029814,0.7007460767072698,0.006366708,0.6295503366906136
0.3,0.02,0.009933741,0.8870105903089598,0.007982529,0.7820774667061332
0.32,0.02,0.009972069,1.0038809143976608,0.009248981,0.9120555556194033
0.34,0.02,0.00999808,1.069822531989412,0.010206615962048303,1.020108015959924
0.36,0.02,0.009999457,1.0557699258782405,0.010396807892004556,1.0595628488214244
0.38,0.02,0.009999948,1.0284357646582871,0.010342179334987833,1.072520364686126
0.4,0.02,0.009999997,0.9962549824264413,0.010054469091909764,1.0574525090742244
0.42,0.02,0.009999999,0.9922837395065598,0.009852742,1.0321301773382272
0.44,0.02,0.010000000149544937,0.9914278537330935,0.00966839,1.0064109779083419
0.46,0.02,0.010000000212054265,0.9965242339673827,0.009634151,0.9933812983005739
0.48,0.02,0.010000000234377348,1.0003205937594806,0.00964334,0.986602223
0.5,0.02,0.010000000236607305,1.0012873070219523,0.009682162,0.9860995003326091
0.52,0.02,0.010000000234377348,0.9997304310700346,0.009717168,0.9947203633784899
0.54,0.02,0.010000000212054267,0.9976913406240547,0.009746291,1.003980293980552
0.56,0.02,0.01,0.9986924625942597,0.009808657,1.0165803766791441
0.58,0.02,0.009999999,1.002169114828573,0.009901086,1.030404285842065
0.6,0.02,0.009999997,1.010158939,0.010019740079925225,1.0420520025331133
0.62,0.02,0.009999948,1.0236273781026917,0.010121279470397024,1.0444466641328818
0.64,0.02,0.009999457,1.0416691358482357,0.010192173892002986,1.039325886593929
0.66,0.02,0.00999808,1.0266714997920485,0.009819074,0.9876822764644679
0.68,0.02,0.009972069,0.9860475865149827,0.009190848,0.9126481728975995
0.7,0.02,0.009933741,0.8905455495480337,0.008139128,0.8024892734398352
0.72,0.02,0.009029814,0.7301529056579235,0.006683151,0.6620562259884376
0.74,0.02,0.007076318,0.541066449,0.005082085,0.511947322
0.76,0.02,0.003023683,0.3714618154602689,0.003668614,0.3798095736201428
0.78,0.02,0.001070186,0.2211592959516049,0.0023956,0.25975856572975325
0.8,0.02,0.000166259,0.10335305556550958,0.001329482,0.15624699789497512
0.82,0.02,0.000127931,0.062955865,0.000870542,0.1064975177327917
0.84,0.02,0.00010192,0.025971227,0.00043648,0.058839361980158156
0.86,0.02,0.000100544,0.014640415786835328,0.000258897,0.036595954
0.88,0.02,0.000100052,0.008256856,0.000138458,0.02049951
0.9,0.02,0.000100003,0.006664111,7.754242209436986e-5,0.011048757449344897
0.92,0.02,0.000100001,0.008112786,7.321503854898303e-5,0.008857179
0.94,0.02,0.0001,0.00973566,7.317825711023467e-5,0.00709853
0.96,0.02,0.0001,0.010443971,8.365857719557597e-5,0.007336457
0.98,0.02,0.0001,0.010559974861808659,9.295886045503154e-5,0.007966429
1,0.02,0.0001,0.010104528857309572,9.715244499543917e-5,0.008721409
0,0.04,0.0001,0.010103665717568324,9.275560360705087e-5,0.008715882
0.02,0.04,0.0001,0.009732131,9.162475575404511e-5,0.009649981
0.04,0.04,0.0001,0.009291675,8.895736055179775e-5,0.010452610111206333
0.06,0.04,0.0001,0.009416267,9.795069173723856e-5,0.012591892661615135
0.08,0.04,0.000100001,0.010002410795707795,0.000117076,0.015937957803586426
0.1,0.04,0.000100003,0.010304688778693514,0.00013765,0.019463470948005726
0.12,0.04,0.000100052,0.017214083419283904,0.000237999,0.032520641
0.14,0.04,0.000100544,0.024831205717534166,0.000345854,0.046420632
0.16,0.04,0.00010192,0.044200587708635164,0.000574761,0.073785886
0.18,0.04,0.000127931,0.075165605,0.000904487,0.11140250001428567
0.2,0.04,0.000166259,0.1094649317271143,0.001280993,0.15463547745584735
0.22,0.04,0.001070186,0.21336072984533544,0.00218013,0.24660792987012628
0.24,0.04,0.003023683,0.32848325276315926,0.003150231,0.3446281290845325
0.26,0.04,0.007076319,0.5050125445081478,0.004541483,0.48016285069690184
0.28,0.04,0.009029816,0.7006862145884684,0.006078571,0.629151334
0.3,0.04,0.009933743,0.8869348158819408,0.007621264,0.781581806
0.32,0.04,0.009972071,1.0037951571530628,0.0088304,0.9114775287850192
0.34,0.04,0.009998082,1.0697311433721068,0.009744695,1.019461518
0.36,0.04,0.009999459,1.0556797393006603,0.009926279,1.0588913456479554
0.38,0.04,0.00999995,1.0283479141279117,0.009874123,1.0718406463471009
0.4,0.04,0.009999999,0.9961698811231501,0.009599434,1.0567823332342836
0.42,0.04,0.010000001192857912,0.9921989769779281,0.009406837,1.031476044810591
0.44,0.04,0.010000002,0.9913431638301737,0.009230828,1.0057731405113826
0.46,0.04,0.010000002444362291,0.9964391085556239,0.009198138,0.9927517174557132
0.48,0.04,0.010000002466685375,1.0002351440508015,0.009206912,0.9859769384723729
0.5,0.04,0.010000002468915335,1.001201774869518,0.009243977,0.9854745355437448
0.52,0.04,0.010000002466685377,0.9996450319824671,0.009277398,0.9940899356618598
0.54,0.04,0.010000002444362291,0.9976061157892233,0.009305203,1.003343998048821
0.56,0.04,0.010000002381852948,0.9986071522596138,0.009364747,1.0159360959587664
0.58,0.04,0.010000001192857912,1.0020835075034524,0.009452993,1.0297512453527087
0.6,0.04,0.009999999,1.0100726487591776,0.009566277,1.0413915830668066
0.62,0.04,0.00999995,1.0235399372363674,0.009663221,1.043784732
0.64,0.04,0.009999459,1.041580153185759,0.009730907,1.0386672063578621
0.66,0.04,0.009998082,1.0265837978981094,0.009374691,0.9870563305587026
0.68,0.04,0.009972071,0.9859633548403137,0.008774897,0.912069783
0.7,0.04,0.009933743,0.8904694767337421,0.007770775,0.8019806973107738
0.72,0.04,0.009029816,0.7300905355547369,0.006380691,0.6616366459409229
0.74,0.04,0.007076319,0.5410202331565801,0.004852085,0.5116228684275219
0.76,0.04,0.003023683,0.3714300875636153,0.003502583,0.3795688598438078
0.78,0.04,0.001070186,0.22114040706793417,0.002287182,0.25959393236438005
0.8,0.04,0.000166259,0.103344229,0.001269314,0.15614796487918317
0.82,0.04,0.000127931,0.062950489,0.000831144,0.1064300155438404
0.84,0.04,0.00010192,0.025969009223261695,0.000416726,0.058802065
0.86,0.04,0.000100544,0.014639165565876187,0.00024718,0.036572756
0.88,0.04,0.000100052,0.008256151,0.000132192,0.020486514809736272
0.9,0.04,0.000100003,0.006663542,7.403313348948653e-5,0.011041753326886351
0.92,0.04,0.000100001,0.008112093,6.990157418740905e-5,0.008851565
0.94,0.04,0.0001,0.009734829,6.986643727561392e-5,0.007094031
0.96,0.04,0.0001,0.010443079122798635,7.987243726961715e-5,0.007331808
0.98,0.04,0.0001,0.010559072802550116,8.875180991803226e-5,0.007961381
1,0.04,0.0001,0.010103665717568324,9.275560360705087e-5,0.008715882
0,0.06,0.0001,0.010101590833251914,9.399941291714455e-5,0.008743725
0.02,0.06,0.0001,0.009730132,9.285337454613213e-5,0.009680808
0.04,0.06,0.0001,0.009289766,9.015018417653134e-5,0.010486000357613174
0.06,0.06,0.0001,0.009414333,9.92640589587295e-5,0.012632116542742237
0.08,0.06,0.000100001,0.010000356635764741,0.000118646,0.01598887
0.1,0.06,0.000100003,0.010302572490805139,0.000139496,0.019525645480189695
0.12,0.06,0.000100052,0.017210548032712172,0.00024119,0.032624526377755446
0.14,0.06,0.000100544,0.024826105875263835,0.000350491,0.04656892
0.16,0.06,0.00010192,0.04419151,0.000582467,0.074021593
0.18,0.06,0.000127931,0.075150167,0.000916614,0.11175837355734665
0.2,0.06,0.000166259,0.10944244973203375,0.001298168,0.15512945933360126
0.22,0.06,0.001070187,0.2133169107195059,0.002209362,0.247395723
0.24,0.06,0.003023685,0.32841579093092454,0.003192472,0.345729054
0.26,0.06,0.007076324,0.5049088305063285,0.004602381,0.48169675098618486
0.28,0.06,0.009029822,0.7005423179902668,0.006160081,0.6311611877158962
0.3,0.06,0.009933749,0.8867526733262148,0.007723462,0.7840786054292836
0.32,0.06,0.009972078,1.0035890182312626,0.008948813,0.9143892781614418
0.34,0.06,0.009998088,1.069511465065998,0.009875368,1.022718213826956
0.36,0.06,0.009999465,1.055462946,0.010059386467703598,1.0622739874353804
0.38,0.06,0.009999957,1.0281367329395752,0.01000653,1.075264642876577
0.4,0.06,0.010000006,0.9959653071322565,0.009728157,1.0601582169722756
0.42,0.06,0.010000007443789738,0.9919952184518274,0.009532978,1.0347710890246122
0.44,0.06,0.010000008632785516,0.9911395811518142,0.009354609,1.0089860792591028
0.46,0.06,0.010000009,0.9962344795814986,0.009321482,0.9959230633562937
0.48,0.06,0.010000008717617997,1.0000297356549404,0.009330373,0.9891266457645627
0.5,0.06,0.010000008719847957,1.0009961679896264,0.009367935,0.9886226398298544
0.52,0.06,0.010000008717617997,0.9994397447188457,0.009401804,0.9972655620446653
0.54,0.06,0.010000008695294898,0.9974012471585783,0.009429982,1.0065491865339857
0.56,0.06,0.010000008632785518,0.9984020779500506,0.009490324,1.0191815116613194
0.58,0.06,0.010000007,1.0018777191611976,0.009579754,1.033040796507874
0.6,0.06,0.010000006,1.0098652197137623,0.009694557,1.0447183230090002
0.62,0.06,0.009999957,1.0233297427889616,0.009792802,1.0471191196591918
0.64,0.06,0.009999465,1.041366254556115,0.009861396,1.0419852465742299
0.66,0.06,0.009998088,1.0263729802094432,0.009500405,0.9902094929116543
0.68,0.06,0.009972078,0.9857608804094663,0.008892567,0.9149833913044385
0.7,0.06,0.009933749,0.8902866139959786,0.00787498,0.8045426140255509
0.72,0.06,0.009029822,0.7299406082111854,0.006466255,0.6637502242924537
0.74,0.06,0.007076324,0.5409091325100646,0.00491715,0.5132572215569532
0.76,0.06,0.003023685,0.3713538127001621,0.003549552,0.38078136821034914
0.78,0.06,0.001070187,0.22109499453390047,0.002317853,0.2604231847942664
0.8,0.06,0.000166259,0.10332300635232605,0.001286335,0.15664676553583007
0.82,0.06,0.000127931,0.062937561,0.000842289,0.10676999676429283
0.84,0.06,0.00010192,0.025963676,0.000422314,0.058989903642784614
0.86,0.06,0.000100544,0.014636159131915585,0.000250495,0.036689585
0.88,0.06,0.000100052,0.008254456,0.000133964,0.020551958
0.9,0.06,0.000100003,0.006662173,7.502596652736461e-5,0.011077026230061095
0.92,0.06,0.000100001,0.008110427,7.083898362950634e-5,0.008879841
0.94,0.06,0.0001,0.00973283,7.080335576970054e-5,0.007116693
0.96,0.06,0.0001,0.010440934552742854,8.09435165066524e-5,0.007355229
0.98,0.06,0.0001,0.010556904,8.994194274635536e-5,0.007986814
1,0.06,0.0001,0.010101590833251914,9.399941291714455e-5,0.008743725
0,0.08,0.000100001,0.01010071,9.985072203767803e-5,0.008802779
0.02,0.08,0.000100001,0.009729283,9.863329311491339e-5,0.009746191
0.04,0.08,0.000100001,0.009288956,9.576178243946361e-5,0.010556821374965617
0.06,0.08,0.000100001,0.009413512,0.000105443,0.012717432230902827
0.08,0.08,0.000100003,0.009999484,0.000126031,0.016096857
0.1,0.08,0.000100004,0.010301673613966516,0.000148179,0.019657519641630594
0.12,0.08,0.000100053,0.017209046272419277,0.000256203,0.03284487
0.14,0.08,0.000100545,0.024823939487035488,0.000372308,0.046883443704464275
0.16,0.08,0.000101922,0.044187653568126796,0.000618723,0.074521531
0.18,0.08,0.000127933,0.07514361,0.000973669,0.11251318545035907
0.2,0.08,0.000166261,0.10943290001518616,0.001378974,0.1561771993089738
0.22,0.08,0.0010702,0.21329830007676698,0.002346888,0.2490666306242627
0.24,0.08,0.003023721,0.3283871405468297,0.003391194,0.34806410685148303
0.26,0.08,0.007076408,0.5048647881586495,0.004888869,0.48495012980710017
0.28,0.08,0.009029929,0.7004812158713065,0.006543535,0.6354240465044939
0.3,0.08,0.009933868,0.8866753338751283,0.008204237,0.7893742588998378
0.32,0.08,0.009972196,1.0035014897019638,0.009505864,0.9205650296075703
0.34,0.08,0.009998207,1.0694181859821648,0.010490095625908304,1.0296255940058858
0.36,0.08,0.009999584,1.0553708900123306,0.010685567873182422,1.0694485070710793
0.38,0.08,0.010000075472719843,1.0280470585439385,0.01062942,1.082526887323629
0.4,0.08,0.010000125,0.9958784381633682,0.010333718409217676,1.0673184271006662
0.42,0.08,0.010000126343248773,0.9919086964371833,0.010126389993852182,1.0417598419664025
0.44,0.08,0.010000127532258688,0.9910531345004352,0.009936918,1.0158006889012183
0.46,0.08,0.010000127594768812,0.9961475887857942,0.009901729,1.0026494525901437
0.48,0.08,0.010000127617092177,0.9999425138167944,0.009911174,0.9958071369646841
0.5,0.08,0.010000127619322164,1.0009088616473667,0.009951074,0.9952997287179761
0.52,0.08,0.010000127617092177,0.9993525739822532,0.009987051,1.0040010242734851
0.54,0.08,0.010000127594768812,0.9973142540684744,0.010016982865622408,1.013347349274632
0.56,0.08,0.010000128,0.9983149974167778,0.010081081416935922,1.0260649938585522
0.58,0.08,0.010000126343248771,1.0017903353467208,0.010176078074167642,1.0400178860741476
0.6,0.08,0.010000125,1.0097771394165238,0.010298028766564164,1.0517742844700142
0.62,0.08,0.010000075472719845,1.0232404891368567,0.01040239,1.054191295809348
0.64,0.08,0.009999584,1.0412754295242463,0.010475256095574103,1.0490227456750938
0.66,0.08,0.009998207,1.0262834650292263,0.010091794065953869,0.9968972910872771
0.68,0.08,0.009972196,0.9856749090741186,0.00944612,0.921163104
0.7,0.08,0.009933868,0.8902089699271976,0.008365188,0.8099764054140397
0.72,0.08,0.009029929,0.7298769473014153,0.006868771,0.6682331074152638
0.74,0.08,0.007076408,0.5408619559326163,0.005223235,0.5167236841484877
0.76,0.08,0.003023721,0.37132142294017434,0.003770505,0.3833531055396745
0.78,0.08,0.0010702,0.22107570926196263,0.002462135,0.26218204056893524
0.8,0.08,0.000166261,0.10331399312687212,0.001366407,0.15770473327662915
0.82,0.08,0.000127933,0.062932071,0.00089472,0.10749110582911786
0.84,0.08,0.000101922,0.025961411003134382,0.000448603,0.059388315
0.86,0.08,0.000100545,0.014634882303620565,0.000266088,0.036937383544099034
0.88,0.08,0.000100053,0.008253736,0.000142304,0.020690765
0.9,0.08,0.000100004,0.006661592,7.969631733670022e-5,0.011151840850822974
0.92,0.08,0.000100003,0.008109719,7.524868774230024e-5,0.008939816
0.94,0.08,0.000100001,0.009731981,7.521082941588926e-5,0.00716476
0.96,0.08,0.000100001,0.010440023930144865,8.598217699587205e-5,0.007404907
0.98,0.08,0.000100001,0.010555983639390195,9.554071267729687e-5,0.008040756
1,0.08,0.000100001,0.01010071,9.985072203767803e-5,0.008802779
0,0.1,0.000100003,0.010101834880944564,0.000102868,0.008939139
0.02,0.1,0.000100003,0.009730367,0.000101614,0.009897164
0.04,0.1,0.000100003,0.009289991,9.865566609357298e-5,0.010720351849919131
0.06,0.1,0.000100003,0.00941456,0.000108629,0.012914432117092027
0.08,0.1,0.000100004,0.010000597477738436,0.00012984,0.016346207060210685
0.1,0.1,0.000100006,0.010302820056445753,0.000152657,0.019962026558922256
0.12,0.1,0.000100055,0.017210960886678155,0.000263945,0.033353658
0.14,0.1,0.000100547,0.024826700995549532,0.000383558,0.0476097
0.16,0.1,0.000101923,0.04419257,0.000637419,0.075675921
0.18,0.1,0.000127935,0.075151971,0.001003092,0.11425609454982226
0.2,0.1,0.000166264,0.10944507631330629,0.001420644,0.1585964971330071
0.22,0.1,0.001070219,0.21332204404282135,0.002417809,0.2529248561620723
0.24,0.1,0.003023774,0.3284237033435974,0.003493675,0.3534558791776376
0.26,0.1,0.007076532,0.5049210167593117,0.005036612,0.492462364
0.28,0.1,0.009030087,0.7005592465072095,0.006741286,0.6452672217970518
0.3,0.1,0.009934042,0.8867741162517586,0.008452178,0.8016022118821838
0.32,0.1,0.009972371,1.003613285100251,0.009793142,0.9348251811209167
0.34,0.1,0.009998383,1.0695373161557893,0.010807118026701408,1.0455751245177258
0.36,0.1,0.009999759,1.055488446649175,0.011008496,1.0860148891720172
0.38,0.1,0.010000251,1.0281615664771424,0.010950650098002418,1.0992958418477394
0.4,0.1,0.010000299814680895,0.9959893633917619,0.010646010718666723,1.0838517878111613
0.42,0.1,0.010000302,0.9920191827113931,0.010432417,1.0578972984721546
0.44,0.1,0.010000303,0.9911635285912282,0.010237220142855837,1.0315360378991685
0.46,0.1,0.010000303,0.9962585506714181,0.010200968,1.018181092627434
0.48,0.1,0.010000302840837135,1.0000538978209104,0.010210698639443513,1.011232792992912
0.5,0.1,0.010000303,1.0010203522025514,0.010251804426389649,1.0107175266113575
0.52,0.1,0.010000302840837135,0.999463891,0.010288868505366333,1.0195536091980064
0.54,0.1,0.010000302818513381,0.997425343,0.010319704153855304,1.0290447131542666
0.56,0.1,0.010000303,0.9984261977771837,0.010385739922217446,1.0419593639693145
0.58,0.1,0.010000302,1.0019019225550516,0.010483607925292446,1.0561283987129453
0.6,0.1,0.010000299814680896,1.0098896173056728,0.010609245089649088,1.0680669136608971
0.62,0.1,0.010000250695551122,1.023354470812224,0.010716762165550859,1.0705213626979848
0.64,0.1,0.009999759,1.0413914267726307,0.010791832,1.0652727393880723
0.66,0.1,0.009998383,1.0263977986535375,0.010396781660784959,1.0123398090090125
0.68,0.1,0.009972371,0.9857847229910592,0.009731594,0.9354324307119466
0.7,0.1,0.009934042,0.8903081471132239,0.008617995,0.8225233636511815
0.72,0.1,0.009030087,0.7299582554703028,0.007076353,0.6785843703215613
0.74,0.1,0.007076532,0.5409221988987242,0.005381086,0.5247279778665107
0.76,0.1,0.003023774,0.37136277678264396,0.003884452,0.389291425
0.78,0.1,0.001070219,0.22110032616001646,0.002536541,0.2662433650262777
0.8,0.1,0.000166264,0.10332549517367771,0.0014077,0.16014766
0.82,0.1,0.000127935,0.062939077,0.000921759,0.10915620138367454
0.84,0.1,0.000101923,0.025964301319173787,0.00046216,0.060308276605748785
0.86,0.1,0.000100547,0.014636511843242574,0.00027413,0.037509569
0.88,0.1,0.000100055,0.008254655,0.000146604,0.021011282
0.9,0.1,0.000100006,0.006662335,8.210488305158781e-5,0.011324593128434049
0.92,0.1,0.000100004,0.008110623,7.752284615286249e-5,0.009078302
0.94,0.1,0.000100003,0.009733065,7.748384822028233e-5,0.007275748
0.96,0.1,0.000100003,0.010441186891969361,8.858069971618015e-5,0.007519614
0.98,0.1,0.000100003,0.010557159,9.842807540092967e-5,0.008165313
1,0.1,0.000100003,0.010101834880944564,0.000102868,0.008939139
0,0.12,0.000100052,0.010195198765720778,0.000171842,0.00901901
0.02,0.12,0.000100052,0.009820298,0.000169747,0.009985596
0.04,0.12,0.000100052,0.009375852,0.000164805,0.010816141
0.06,0.12,0.000100052,0.009501572,0.000181466,0.013029828
0.08,0.12,0.000100053,0.010093025916900748,0.000216898,0.016492268382914548
0.1,0.12,0.000100055,0.010398041907579206,0.000255013,0.020140398283647436
0.12,0.12,0.000100104,0.017370030593652885,0.000440921,0.03365169
0.14,0.12,0.000100596,0.025056158497674084,0.000640734,0.048035116
0.16,0.12,0.000101973,0.044601014,0.001064812,0.076352118
0.18,0.12,0.000127998,0.075846554,0.00167567,0.11527701617781086
0.2,0.12,0.000166346,0.11045661033267962,0.002373194,0.16001361334140074
0.22,0.12,0.001070744,0.2152936465946274,0.004038968,0.25518479833641594
0.24,0.12,0.003025259,0.33145911735582845,0.005836214,0.3566140661202023
0.26,0.12,0.007080008,0.5095876730812756,0.008413709,0.4968625537076324
0.28,0.12,0.009034523,0.7070340426513188,0.011261387222563396,0.651032692
0.3,0.12,0.009938921,0.8949699470066783,0.014119450484034204,0.808764497
0.32,0.12,0.009977269,1.0128889535302485,0.016359542317124512,0.9431777856318627
0.34,0.12,0.010003293359099864,1.0794222551143537,0.018053393,1.054917265594772
0.36,0.12,0.010004670593772011,1.0652435434259284,0.018389790752137744,1.0957183762220515
0.38,0.12,0.010005162434166196,1.0376641078929505,0.018293154699198955,1.1091180182798366
0.4,0.12,0.010005211577421397,1.0051945718538646,0.017784250827058947,1.0935360011576485
0.42,0.12,0.010005213,1.0011876997656473,0.017427443,1.067349617079146
0.44,0.12,0.010005214520187327,1.0003241382304477,0.017101368,1.0407528247881783
0.46,0.12,0.010005214582729249,1.0054662474143643,0.017040810582963948,1.0272785489059906
0.48,0.12,0.010005215,1.0092966700619377,0.017057066026360534,1.0202681607854764
0.5,0.12,0.010005214607295091,1.0102720556577172,0.017125732747506537,1.0197482858690212
0.52,0.12,0.010005214605063971,1.0087012095986125,0.017187647613344008,1.0286633178907212
0.54,0.12,0.010005214582729252,1.0066438219967444,0.017239158,1.0382392249942765
0.56,0.12,0.010005214520187326,1.0076539273986371,0.017349471804424324,1.051269262669169
0.58,0.12,0.010005213330572572,1.0111617768848513,0.017512962787904013,1.0655648874614347
0.6,0.12,0.010005211577421399,1.019223297380702,0.017722843,1.0776100558463098
0.62,0.12,0.010005162434166196,1.032812597247224,0.017902454729081523,1.0800864129824348
0.64,0.12,0.010004670593772011,1.051016255,0.018027862,1.0747908707499412
0.66,0.12,0.010003293359099864,1.035884042765715,0.017367926053190885,1.021384981134588
0.68,0.12,0.009977269,0.9948955980167042,0.016256722,0.943790443
0.7,0.12,0.009938921,0.8985365893779541,0.014396439,0.8298725558726663
0.72,0.12,0.009034523,0.7367046952038997,0.011821107142147886,0.6846474984531715
0.74,0.12,0.007080008,0.5459215180215408,0.008989145,0.5294164291681693
0.76,0.12,0.003025259,0.3747949921150079,0.006489006,0.3927697643007333
0.78,0.12,0.001070744,0.2231437861628796,0.00423731,0.268622278
0.8,0.12,0.000166346,0.10428045746924852,0.002351573,0.16157860674820207
0.82,0.12,0.000127998,0.063520779,0.001539805,0.1101315328070464
0.84,0.12,0.000101973,0.026204273045458613,0.000772042,0.060847145
0.86,0.12,0.000100596,0.014771788526347026,0.000457936,0.037844725901635526
0.88,0.12,0.000100104,0.008330948,0.000244904,0.021199022226493676
0.9,0.12,0.000100055,0.006723911,0.000137157,0.011425780392016614
0.92,0.12,0.000100053,0.008185584,0.000129503,0.009159417
0.94,0.12,0.000100052,0.009823021,0.000129438,0.007340757
0.96,0.12,0.000100052,0.010537686910822417,0.000147975,0.007586801
0.98,0.12,0.000100052,0.010654731335577011,0.000164425,0.008238269
1,0.12,0.000100052,0.010195198765720778,0.000171842,0.00901901
0,0.14,0.000100544,0.010352558396763516,0.000247881,0.009137199
0.02,0.14,0.000100544,0.009971871,0.000244859,0.010116454513655159
0.04,0.14,0.000100544,0.009520565,0.00023773,0.010957885
0.06,0.14,0.000100544,0.009648226,0.000261763,0.013200583814777853
0.08,0.14,0.000100545,0.010248808709214777,0.000312873,0.016708401764312836
0.1,0.14,0.000100547,0.010558533,0.000367854,0.020404342399149476
0.12,0.14,0.000100596,0.017638132964375653,0.000636024,0.034092702
0.14,0.14,0.00010109,0.025442895,0.000924254,0.048664623528934525
0.16,0.14,0.000102474,0.045289422327126974,0.001535982,0.077352719
0.18,0.14,0.000128627,0.077017232,0.00241714,0.11678772279582539
0.2,0.14,0.000167163,0.11216148985366108,0.003423313,0.16211058925318672
0.22,0.14,0.001076005,0.21861666696497734,0.005826181,0.25852895463860043
0.24,0.14,0.003040123,0.3365751317107286,0.008418698,0.36128741
0.26,0.14,0.007114794,0.5174530570797877,0.012136720919251137,0.5033737708422065
0.28,0.14,0.009078912,0.7179469487017492,0.016244480910489866,0.6595642063492351
0.3,0.14,0.009987754,0.9087835644878366,0.02036722,0.8193629759256744
0.32,0.14,0.010026290001408594,1.0285225781413145,0.023598535952880157,0.9555376608179579
0.34,0.14,0.010052442,1.0960827702532707,0.0260419,1.0687414224095655
0.36,0.14,0.010053826,1.0816852150851088,0.026527148,1.110077233998673
0.38,0.14,0.010054320583064292,1.053680110574367,0.026387749,1.1236525013187242
0.4,0.14,0.01005437,1.0207094366215241,0.025653657622288443,1.1078663238764648
0.42,0.14,0.010054371729538884,1.016640723920747,0.025138967277495813,1.0813367891512258
0.44,0.14,0.010054372924998547,1.0157638355484178,0.024668608047090673,1.054391465078176
0.46,0.14,0.010054372987847754,1.0209853074399187,0.024581255259263655,1.0407406098770826
0.48,0.14,0.010054373010292213,1.0248748477082437,0.024604704008684704,1.033638347271028
0.5,0.14,0.010054373012534295,1.0258652861157147,0.024703755,1.0331116539799228
0.52,0.14,0.010054373010292213,1.0242701954845286,0.024793066,1.0421435124037073
0.54,0.14,0.010054372987847757,1.0221810536687168,0.024867368131338625,1.0518449076900476
0.56,0.14,0.010054372924998549,1.0232067509293121,0.025026495834737088,1.0650456920567983
0.58,0.14,0.010054371729538884,1.0267687446905482,0.025262331577267982,1.079528643082968
0.6,0.14,0.01005437,1.0349546946014467,0.025565085,1.0917316383902342
0.62,0.14,0.010054320583064292,1.0487537430189593,0.025824174799890083,1.0942404210866585
0.64,0.14,0.010053826326121302,1.067238368495077,0.026005075096344074,1.0888754567957917
0.66,0.14,0.010052442324711728,1.0518725834325917,0.025053122,1.0347697015257378
0.68,0.14,0.010026290001408592,1.0102514766726167,0.023450214574535225,0.9561583289656053
0.7,0.14,0.009987754,0.9124051768449167,0.020766766327828177,0.8407476224272304
0.72,0.14,0.009078912,0.7480754480549691,0.017051863922724016,0.693619489
0.74,0.14,0.007114794,0.5543475939599777,0.012966774931910632,0.5363542175433383
0.76,0.14,0.003040123,0.3805798005378185,0.009360342,0.39791687251711905
0.78,0.14,0.001076005,0.2265879240512713,0.006112288,0.27214249456269085
0.8,0.14,0.000167163,0.10588999305850795,0.003392126,0.16369606027879585
0.82,0.14,0.000128627,0.064501204,0.002221158,0.11157478621258564
0.84,0.14,0.000102474,0.026608732,0.001113666,0.061644538892109094
0.86,0.14,0.00010109,0.014999789942058882,0.00066057,0.038340677
0.88,0.14,0.000100596,0.008459536,0.000353273,0.021476832902740772
0.9,0.14,0.000100547,0.006827693,0.000197849,0.011575513203346887
0.92,0.14,0.000100545,0.008311926,0.000186808,0.009279449
0.94,0.14,0.000100544,0.009974636,0.000186713,0.007436954
0.96,0.14,0.000100544,0.010700332309230924,0.000213453,0.007686222
0.98,0.14,0.000100544,0.010819183352617294,0.000237182,0.008346227
1,0.14,0.000100544,0.010352558396763516,0.000247881,0.009137199
0,0.16,0.00010192,0.010372058068899995,0.000441239,0.008888462
0.02,0.16,0.00010192,0.009990654,0.000435858,0.009841062
0.04,0.16,0.00010192,0.009538497,0.000423168,0.010659589438479219
0.06,0.16,0.00010192,0.0096664,0.000465948,0.012841239411242317
0.08,0.16,0.000101922,0.010268115528500984,0.000556927,0.016253568983851076
0.1,0.16,0.000101923,0.010578424832969705,0.000654795,0.019848900314733648
0.12,0.16,0.000101973,0.017671365223022366,0.001132149,0.033164634
0.14,0.16,0.000102474,0.025490834,0.001645209,0.047339877396217415
0.16,0.16,0.000103877,0.045374753366718375,0.002734111,0.075247016
0.18,0.16,0.000130388,0.077162337,0.004302609,0.11360850264691248
0.2,0.16,0.000169452,0.11237280954753785,0.006093638,0.15769757023200204
0.22,0.16,0.001090736,0.21902850872020602,0.010370845330244731,0.251491154
0.24,0.16,0.003081745,0.33720915831321013,0.014985634,0.35145222849833047
0.26,0.16,0.0072122,0.5184277430693023,0.021603868,0.4896705743004356
0.28,0.16,0.009203209,0.719299224,0.028915850101003532,0.6416090413200068
0.3,0.16,0.010124493135022217,0.9104952422847599,0.036254493,0.7970576320771103
0.32,0.16,0.010163557211800435,1.0304597934032438,0.042006361095459764,0.9295253051800252
0.34,0.16,0.010190067579451439,1.0981472725602017,0.046355642,1.0396474210758913
0.36,0.16,0.010191470528848019,1.0837226356423644,0.047219399483703114,1.0798580482965694
0.38,0.16,0.010191971552528432,1.0556648025642015,0.046971261,1.0930638342029937
0.4,0.16,0.010192021613350763,1.0226320227503471,0.045664551,1.0777074471585295
0.42,0.16,0.010192023399235502,1.0185556324911826,0.044748384,1.0519000958879163
0.44,0.16,0.010192024611061879,1.0176770792058702,0.043911128,1.0256882670753846
0.46,0.16,0.010192024674771538,1.0229083850107223,0.043755637,1.0124089925448194
0.48,0.16,0.010192024697523276,1.026805254269771,0.043797377,1.0055000484213916
0.5,0.16,0.010192024699796055,1.027797562959705,0.04397369,1.0049876834981932
0.52,0.16,0.010192024697523276,1.026199469610023,0.044132667,1.0137736736397371
0.54,0.16,0.010192024674771542,1.0241063946049913,0.044264928201839894,1.0232109756149956
0.56,0.16,0.010192024611061879,1.0251340254804515,0.044548183,1.0360523879145922
0.58,0.16,0.010192023399235502,1.0287027295544977,0.044967980979563844,1.0501410525419272
0.6,0.16,0.010192021613350763,1.0369040936525207,0.045506895,1.0620118193363146
0.62,0.16,0.010191971552528432,1.0507291156775507,0.045968086,1.0644522799056992
0.64,0.16,0.010191470528848019,1.0692485294308693,0.046290095,1.059233349414425
0.66,0.16,0.010190067579451439,1.0538537753382733,0.044595576018978685,1.006600529188621
0.68,0.16,0.010163557211800435,1.0121542577123797,0.041742332,0.930129218
0.7,0.16,0.010124493135022217,0.9141236712969616,0.036965681,0.8178603575843755
0.72,0.16,0.009203209,0.7494844594368262,0.030353002012140577,0.6747374847756382
0.74,0.16,0.0072122,0.5553917538298361,0.023081377311573524,0.5217534133043029
0.76,0.16,0.003081745,0.38129667549705065,0.016661782196301878,0.3870846750418012
0.78,0.16,0.001090736,0.22701475074734256,0.010880116662387605,0.2647341725677354
0.8,0.16,0.000169452,0.10608946711569706,0.006038122,0.15923988990314977
0.82,0.16,0.000130388,0.064622711,0.003953751,0.10853746754170909
0.84,0.16,0.000103877,0.026658856784338873,0.001982371,0.059966426867347294
0.86,0.16,0.000102474,0.015028045062152356,0.001175843,0.037296947
0.88,0.16,0.000101973,0.00847547,0.000628841,0.020892174
0.9,0.16,0.000101923,0.006840553,0.00035218,0.011260392
0.92,0.16,0.000101922,0.008327581,0.000332525,0.009026833
0.94,0.16,0.00010192,0.009993423,0.000332358,0.007234496
0.96,0.16,0.00010192,0.010720486827008035,0.000379955,0.00747698
0.98,0.16,0.00010192,0.010839562150821165,0.000422194,0.008119019
1,0.16,0.00010192,0.010372058068899995,0.000441239,0.008888462
0,0.18,0.000127931,0.010215645832294024,0.000750351,0.008405226
0.02,0.18,0.000127931,0.009839993,0.000741201,0.009306039
0.04,0.18,0.000127931,0.009394655,0.000719622,0.010080069
0.06,0.18,0.000127931,0.00952063,0.000792371,0.012143112100330412
0.08,0.18,0.000127933,0.010113274602511865,0.000947086,0.015369926956701321
0.1,0.18,0.000127935,0.010418907227839128,0.001113517,0.018769794624739797
0.12,0.18,0.000127998,0.017404891796624723,0.001925285,0.031361599
0.14,0.18,0.000128627,0.025106448737248613,0.002797773,0.044766184
0.16,0.18,0.000130388,0.044690528012296865,0.004649512,0.071156104
0.18,0.18,0.000163664,0.075998764,0.007316832,0.10743199642537139
0.2,0.18,0.000212697,0.11067827787069291,0.010362580336735986,0.14912407956572973
0.22,0.18,0.001369101,0.2157255852626289,0.017636211886292517,0.23781836360083342
0.24,0.18,0.003868232,0.33212403512716115,0.025483919892886807,0.3323448222510313
0.26,0.18,0.009052814,0.5106097445414275,0.036738596509600444,0.4630486020599357
0.28,0.18,0.011551943880659015,0.7084519676325011,0.049173026,0.6067265863306474
0.3,0.18,0.012708347941802606,0.8967646677506045,0.061652789,0.7537238926018796
0.32,0.18,0.012757381,1.0149201829239007,0.071434153,0.8789897617076801
0.34,0.18,0.012790657529530439,1.0815870150710327,0.078830339,0.9831249775460238
0.36,0.18,0.012792418523274885,1.067379961079967,0.080299204,1.0211495908872417
0.38,0.18,0.012793047412363244,1.039745262770649,0.079877232,1.0336375080673443
0.4,0.18,0.01279311,1.007210591867897,0.077655102,1.0191160482435142
0.42,0.18,0.012793112490780929,1.0031956469848062,0.076097112,0.9947117238943399
0.44,0.18,0.012793114,1.0023303191263382,0.074673315,0.9699249036100059
0.46,0.18,0.012793114091844367,1.0074827397873818,0.074408894,0.9573675377542441
0.48,0.18,0.012793114120402535,1.0113208529499507,0.074479875,0.9508341802092493
0.5,0.18,0.012793114123255345,1.0122982074438935,0.074779704,0.9503496608211726
0.52,0.18,0.012793114120402536,1.010724215086736,0.075050053,0.9586579889214603
0.54,0.18,0.012793114091844365,1.0086627056803334,0.07527497,0.9675822203988258
0.56,0.18,0.012793114,1.0096748407737126,0.075756661,0.9797254709606349
0.58,0.18,0.012793112490780929,1.013189727701408,0.076470552,0.9930481526315951
0.6,0.18,0.012793110249123562,1.021267403664335,0.077387005,1.0042735095619126
0.62,0.18,0.012793047412363246,1.0348839116013202,0.078171283,1.0065812681890787
0.64,0.18,0.012792418523274885,1.0531240041081196,0.078718874,1.0016460714347002
0.66,0.18,0.012790658,1.0379613790853703,0.075837245,0.9518747903266545
0.68,0.18,0.012757381495690417,0.9968906967765205,0.07098514,0.8795610634253391
0.7,0.18,0.012708347941802606,0.9003384735296145,0.062862177,0.7733959917825985
0.72,0.18,0.011551943880659015,0.7381821264567967,0.05161695,0.638054313
0.74,0.18,0.009052814,0.547016441,0.039251151487387226,0.49338752722917373
0.76,0.18,0.003868232,0.37554675052143427,0.028334278,0.36604026916341814
0.78,0.18,0.001369101,0.2235914061484412,0.018502238951233742,0.2503415297819279
0.8,0.18,0.000212697,0.10448965812648824,0.010268161442934912,0.15058257939890296
0.82,0.18,0.000163664,0.063648209,0.006723574,0.10263665834721283
0.84,0.18,0.000130388,0.02625684,0.003371134,0.056706243
0.86,0.18,0.000128627,0.014801418294753043,0.001999587,0.035269222
0.88,0.18,0.000127998,0.008347655,0.00106938,0.019756320822915983
0.9,0.18,0.000127935,0.006737392,0.000598902,0.010648187858536419
0.92,0.18,0.000127933,0.008201997,0.000565478,0.008536062
0.94,0.18,0.000127931,0.009842719,0.000565193,0.006841171
0.96,0.18,0.000127931,0.010558820478867983,0.000646135,0.007070475
0.98,0.18,0.000127931,0.010676100679006022,0.000717964,0.007677612
1,0.18,0.000127931,0.010215645832294024,0.000750351,0.008405226
0,0.2,0.000166259,0.009738764,0.001092748,0.007575741
0.02,0.2,0.000166259,0.009380647,0.001079423,0.008387659
0.04,0.2,0.000166259,0.008956098,0.001047996,0.009085305
0.06,0.2,0.000166259,0.009076195,0.001153942,0.010944753785172269
0.08,0.2,0.000166261,0.009641178,0.001379256,0.013853124840411471
0.1,0.2,0.000166264,0.009932548,0.001621632,0.016917471
0.12,0.2,0.000166346,0.016592424770141837,0.002803822,0.028266626767555456
0.14,0.2,0.000167163,0.023934470371099408,0.00407444,0.040348352514027075
0.16,0.2,0.000169452,0.042604349,0.006771157,0.06413392
0.18,0.2,0.000212697,0.072451079,0.010655618353608825,0.096829834
0.2,0.2,0.000276421,0.10551172193467906,0.015091189905740541,0.13440742520374102
0.22,0.2,0.001779283,0.20565521444823398,0.025683898947806854,0.21434865043930185
0.24,0.2,0.005027151,0.31661993812889117,0.037112645414448864,0.29954647768098114
0.26,0.2,0.011765030602196717,0.4867735200847033,0.053503018,0.41735137060898564
0.28,0.2,0.015012898411574806,0.6753800361854171,0.071611483,0.5468500969163949
0.3,0.2,0.016515760343041436,0.8549019892409288,0.089785968,0.6793406315745123
0.32,0.2,0.016579484,0.9675420102548861,0.10403072227105997,0.7922444656468455
0.34,0.2,0.016622729827279102,1.0310969703354258,0.11480190169946869,0.8861030328548167
0.36,0.2,0.016625018413551847,1.0175532132126668,0.11694102715137414,0.9203752643006106
0.38,0.2,0.016625836,0.9912085397317503,0.11632649774617687,0.9316308984231574
0.4,0.2,0.016625917379994387,0.9601925274987553,0.11309037320741445,0.9185425639926179
0.42,0.2,0.016625920293250777,0.9563649491571365,0.11082144966578039,0.8965465605336465
0.44,0.2,0.016625922270064212,0.9555399722635186,0.1087479534363177,0.874205797
0.46,0.2,0.016625922,0.9604518891598046,0.10836287571294126,0.8628876154481303
0.48,0.2,0.016625922,0.9641108602214348,0.10846624606033245,0.8569989722355411
0.5,0.2,0.016625922,0.965042613,0.10890289140413947,0.8565622584334104
0.52,0.2,0.016625922,0.9635420962055626,0.1092966042198483,0.8640506700507101
0.54,0.2,0.016625922,0.9615768212366911,0.1096241538895087,0.8720942041213039
0.56,0.2,0.016625922270064212,0.962541707,0.11032564848932662,0.883039053
0.58,0.2,0.016625920293250777,0.9658925078937699,0.11136530080344831,0.8950469228547251
0.6,0.2,0.016625917379994387,0.9735930818860227,0.11269994833495368,0.9051644432669499
0.62,0.2,0.016625836,0.9865738936885369,0.11384210854458647,0.9072444440007305
0.64,0.2,0.016625018413551847,1.0039624338001691,0.11463957599444932,0.9027963077479341
0.66,0.2,0.016622729827279102,0.9895076121859495,0.11044301087989974,0.8579369164853998
0.68,0.2,0.016579484,0.9503542209731151,0.1033768092552351,0.7927597534884583
0.7,0.2,0.016515760343041436,0.8583093324673448,0.091547202,0.6970719324122582
0.72,0.2,0.015012898,0.7037228447314385,0.07517059,0.575086803
0.74,0.2,0.011765030602196712,0.5214811720378957,0.057162075,0.4446967859530902
0.76,0.2,0.005027151,0.35801590460990945,0.041263657,0.32991700388044104
0.78,0.2,0.001779283,0.2131539853181915,0.026945102,0.2256361662197175
0.8,0.2,0.000276421,0.09961198,0.014953685027325801,0.13572205614287464
0.82,0.2,0.000212697,0.060677036,0.009791647,0.092507747
0.84,0.2,0.000169452,0.025031119987315324,0.004909436,0.051110041
0.86,0.2,0.000167163,0.014110451679932565,0.00291203,0.031788573
0.88,0.2,0.000166346,0.00795796,0.001557356,0.017806595796335267
0.9,0.2,0.000166264,0.006422869,0.000872191,0.009597324
0.92,0.2,0.000166261,0.007819109,0.000823516,0.007693643
0.94,0.2,0.000166259,0.009383245,0.0008231,0.006166022
0.96,0.2,0.000166259,0.010065921031641268,0.000940977,0.006372701
0.98,0.2,0.000166259,0.010177727044145457,0.001045582,0.006919927
1,0.2,0.000166259,0.009738764,0.001092748,0.007575741
0,0.22,0.001070186,0.007832724,0.002129899,0.006144747
0.02,0.22,0.001070186,0.007544695,0.002103929,0.006803302
0.04,0.22,0.001070186,0.007203238,0.002042676,0.007369168
0.06,0.22,0.001070187,0.007299831,0.00224918,0.008877381
0.08,0.22,0.0010702,0.007754239,0.002688348,0.011236382610468894
0.1,0.22,0.001070219,0.007988584,0.003160771,0.013721896980055376
0.12,0.22,0.001070744,0.013345011305533935,0.005465015,0.022927284173713605
0.14,0.22,0.001076005,0.019250094692573667,0.007941615,0.032726864325495666
0.16,0.22,0.001090736,0.034265959,0.013197864859660546,0.052019518357791866
0.18,0.22,0.001369101,0.058271171,0.020769175711292033,0.078539418
0.2,0.22,0.001779283,0.084861278,0.029414674897523675,0.10901888179214902
0.22,0.22,0.011452984441372573,0.16540493492219882,0.050061180737198216,0.17385980224982872
0.24,0.22,0.032359032,0.25465190859779413,0.072337224,0.24296438848873092
0.26,0.22,0.075729772,0.39150347457655366,0.10428405023530393,0.3385168338876053
0.28,0.22,0.096635819,0.5431964742217803,0.13957962994899803,0.44355426294986133
0.3,0.22,0.10630952021031559,0.6875830234781106,0.17500387514587462,0.5510184189607221
0.32,0.22,0.10671970205392667,0.7781776857832868,0.2027686109513407,0.6425957171991454
0.34,0.22,0.10699806704741245,0.8292940473552355,0.22376294604848943,0.7187252738458474
0.36,0.22,0.10701279834064764,0.8184010312037275,0.2279323905902096,0.7465238377502754
0.38,0.22,0.10701805920520338,0.7972123829821552,0.22673462965294003,0.7556534142728116
0.4,0.22,0.10701858485541939,0.7722665948716698,0.22042705776336488,0.7450373459369519
0.42,0.22,0.1070186036076223,0.7691881056517622,0.21600464730340646,0.7271961435721073
0.44,0.22,0.10701861633207962,0.7685245738833397,0.21196314491173546,0.7090752993169539
0.46,0.22,0.10701861700104578,0.7724751753920627,0.21121257118752376,0.6998949881166351
0.48,0.22,0.1070186172399443,0.7754180520841981,0.21141404510220363,0.6951186387890315
0.5,0.22,0.10701861726380898,0.7761674600324726,0.21226511846129123,0.694764418
0.52,0.22,0.1070186172399443,0.7749606146899389,0.2130325196857225,0.7008383390224774
0.54,0.22,0.10701861700104578,0.7733799724307058,0.2136709625959119,0.7073625231324718
0.56,0.22,0.10701861633207962,0.7741560087293674,0.2150382620859752,0.7162399697020837
0.58,0.22,0.1070186036076223,0.7768509932927475,0.21706466566151372,0.7259796347205407
0.6,0.22,0.1070185848554194,0.7830444168661723,0.21966603863970982,0.7341860251486223
0.62,0.22,0.10701805920520338,0.7934846345497806,0.22189221527891845,0.7358731418075408
0.64,0.22,0.10701279834064764,0.8074699126102208,0.2234465367245307,0.7322652562894963
0.66,0.22,0.10699806704741244,0.7958441818045259,0.2152668906142653,0.6958795151204935
0.68,0.22,0.10671970205392667,0.7643538518218843,0.20149398503298177,0.6430138708933454
0.7,0.22,0.10630952021031559,0.6903238151941591,0.17843664139156318,0.5654007669859601
0.72,0.22,0.096635819,0.5659925911432445,0.14651665174459638,0.46645765702090775
0.74,0.22,0.075729772,0.4194187050382003,0.11141588484735586,0.36069724373097706
0.76,0.22,0.032359032,0.28794627150940083,0.080427939,0.26759838707027683
0.78,0.22,0.011452984441372587,0.17143618449947917,0.052519332,0.18301530716240147
0.8,0.22,0.001779283,0.080116189,0.029146590555562714,0.11008520184264582
0.82,0.22,0.001369101,0.048801468,0.019085139,0.075033722
0.84,0.22,0.001090736,0.02013206,0.009569104,0.041455706
0.86,0.22,0.001076005,0.011348763901001806,0.005675911,0.025783919
0.88,0.22,0.001070744,0.006400431,0.00303548,0.014443035
0.9,0.22,0.001070219,0.005165793,0.001700009,0.00778444
0.92,0.22,0.0010702,0.006288772,0.001605133,0.006240357
0.94,0.22,0.001070187,0.007546788,0.001604322,0.005001298
0.96,0.22,0.001070186,0.008095854,0.001834079,0.005168943
0.98,0.22,0.001070186,0.008185777,0.002037967,0.005612807
1,0.22,0.001070186,0.007832724,0.002129899,0.006144747
0,0.24,0.003023682,0.005688409,0.003279122,0.00462062
0.02,0.24,0.003023683,0.005479232,0.00323914,0.005115828
0.04,0.24,0.003023683,0.005231253,0.003144838,0.005541339
0.06,0.24,0.003023685,0.005301405,0.003462767,0.006675456
0.08,0.24,0.003023721,0.005631414,0.004138898,0.008449332
0.1,0.24,0.003023774,0.005801605,0.004866227,0.010318342459530446
0.12,0.24,0.003025259,0.009691637,0.008413771,0.017240437
0.14,0.24,0.003040123,0.013980122746228467,0.012226669406034806,0.024609341085949085
0.16,0.24,0.003081745,0.024885184804765058,0.020319029731049206,0.039116667
0.18,0.24,0.003868232,0.042318629,0.031975583746507746,0.059058598
0.2,0.24,0.005027151,0.061629318,0.045285927001870833,0.081977963
0.22,0.24,0.032359032,0.12012297854012771,0.07707262,0.13073580479886993
0.24,0.24,0.091426558,0.18493728462167888,0.1113680926810098,0.18269975303220218
0.26,0.24,0.213965373,0.2843237865384907,0.16055236356849265,0.2545514947857686
0.28,0.24,0.2730328989443439,0.3944887509372048,0.21489224986525984,0.3335356109142902
0.3,0.24,0.3003647797452603,0.4993476459414631,0.2694302139755015,0.41434459156765335
0.32,0.24,0.30152369927446154,0.5651410476202896,0.3121758565450667,0.4832073461001251
0.34,0.24,0.30231018612711347,0.6022638331984412,0.34449802741973684,0.5404540176914523
0.36,0.24,0.30235180762666686,0.5943529052902591,0.35091718033847663,0.5613575715939375
0.38,0.24,0.3023666715675484,0.5789648271188326,0.34907316618242473,0.5682227072427168
0.4,0.24,0.302368157,0.5608481076660955,0.33936225777621454,0.5602398
0.42,0.24,0.30236820971119094,0.5586123597441293,0.332553663,0.5468238097597956
0.44,0.24,0.30236824566261666,0.5581304630835797,0.32633149844050785,0.533197535
0.46,0.24,0.3023682475527002,0.560999575,0.3251759342720087,0.5262942387755981
0.48,0.24,0.30236824822767927,0.5631368360947648,0.32548611210498024,0.5227025789270883
0.5,0.24,0.3023682482951061,0.5636811016817374,0.3267963945634458,0.5224362229015034
0.52,0.24,0.30236824822767927,0.5628046385846177,0.3279778640822399,0.527003592
0.54,0.24,0.3023682475527002,0.5616567112886032,0.3289607948500931,0.5319095419326954
0.56,0.24,0.30236824566261666,0.5622202903450484,0.3310658449395339,0.5385850345662786
0.58,0.24,0.30236820971119094,0.564177476,0.334185626,0.545908875
0.6,0.24,0.30236815672909406,0.5686753436860118,0.33819060280783886,0.5520797564075632
0.62,0.24,0.3023666715675484,0.5762573770643267,0.3416179294846742,0.5533484212710201
0.64,0.24,0.3023518076266668,0.5864139648652286,0.34401088496235394,0.5506354733189351
0.66,0.24,0.30231018612711347,0.5779709924239756,0.3314177519537702,0.5232748691190915
0.68,0.24,0.30152369927446154,0.5551016752190148,0.3102134293905294,0.4835220092667281
0.7,0.24,0.30036477974526027,0.5013385010659303,0.27471510802634147,0.425159976
0.72,0.24,0.27303289894434396,0.41104471184650954,0.22557216479307124,0.35075853024462783
0.74,0.24,0.2139653732026909,0.3045974045384906,0.17153220602840133,0.27123069438409825
0.76,0.24,0.091426558,0.20911721675743888,0.12382420205676986,0.20122383503192637
0.78,0.24,0.032359031837912174,0.12450322127826012,0.080857041,0.1376205155477804
0.8,0.24,0.005027151,0.058183215,0.044873143,0.0827798
0.82,0.24,0.003868232,0.035441327189196584,0.029382860957669045,0.05642242
0.84,0.24,0.003081745,0.014620566344012265,0.014732284723821933,0.031173030090852056
0.86,0.24,0.003040123,0.008241837,0.00873845,0.019388458227564534
0.88,0.24,0.003025259,0.004648196,0.004673328,0.010860562125359442
0.9,0.24,0.003023774,0.003751571,0.002617279,0.005853569
0.92,0.24,0.003023721,0.00456713,0.00247121,0.004692487
0.94,0.24,0.003023685,0.005480756,0.00246996,0.003760771
0.96,0.24,0.003023683,0.00587951,0.002823687,0.003886841
0.98,0.24,0.003023683,0.005944814,0.003137586,0.004220616
1,0.24,0.003023682,0.005688409,0.003279122,0.00462062
0,0.26,0.007076318,0.003702929,0.005041348,0.003268344
0.02,0.26,0.007076318,0.003566763,0.004979883,0.003618624
0.04,0.26,0.007076319,0.003405338,0.004834905,0.003919603
0.06,0.26,0.007076324,0.003451005,0.005323696,0.004721806
0.08,0.26,0.007076408,0.003665828,0.006363191,0.005976536
0.1,0.26,0.007076532,0.003776616,0.007481399,0.007298556
0.12,0.26,0.007080008,0.006308871,0.012935438028947813,0.012194815150823567
0.14,0.26,0.007114794,0.009100503,0.018797436,0.017407119526814133
0.16,0.26,0.0072122,0.016199261993645932,0.031238722278096626,0.027668698918532734
0.18,0.26,0.009052814,0.027547735,0.049159630322732066,0.04177438
0.2,0.26,0.011765030602196717,0.040118217,0.069623097,0.057986109719980305
0.22,0.26,0.075729772,0.078195242,0.11849221482701587,0.092474376
0.24,0.26,0.21396537320269096,0.12038675089593716,0.1712183423483251,0.12923044136283152
0.26,0.26,0.5007426960150527,0.1850834127705452,0.24683455875364937,0.1800539194569165
0.28,0.26,0.6389782976177228,0.2567964696528934,0.3303770286312535,0.2359224170319955
0.3,0.26,0.7029430386155471,0.3250555464808472,0.4142240245934411,0.2930817408817283
0.32,0.26,0.7056552554608727,0.36788456264528513,0.47994148648116874,0.34179107556181126
0.34,0.26,0.7074958689259507,0.3920501029026066,0.5296338825337139,0.38228391634434244
0.36,0.26,0.7075932756305338,0.3869003551715492,0.5395028351466005,0.39706983259146467
0.38,0.26,0.7076280616789443,0.3768832473545102,0.5366679194728783,0.4019258076495916
0.4,0.26,0.7076315373992689,0.36508988604522497,0.5217383493903684,0.39627915389794005
0.42,0.26,0.7076316613931546,0.3636344944618861,0.5112707373437545,0.386789458
0.44,0.26,0.7076317455301979,0.36332080164090597,0.5017047008275396,0.3771510181559956
0.46,0.26,0.7076317499535563,0.36518850369757755,0.49992809761581103,0.3722680280291619
0.48,0.26,0.7076317515332082,0.36657979427374004,0.5004049504117527,0.36972749926986126
0.5,0.26,0.7076317516910072,0.3669340956624358,0.5024193925700801,0.369539102
0.52,0.26,0.7076317515332082,0.36636354735116594,0.5042358104192474,0.3727697867800369
0.54,0.26,0.7076317499535564,0.36561628704264243,0.5057469959502947,0.3762399606648626
0.56,0.26,0.7076317455301979,0.36598315097579004,0.5089833113579766,0.380961791
0.58,0.26,0.7076316613931546,0.36725719594651407,0.5137796650890789,0.38614221909549845
0.6,0.26,0.707631537,0.37018512219499455,0.5199369012627706,0.3905071197321982
0.62,0.26,0.7076280616789443,0.3751207181634867,0.525206032,0.3914045100039285
0.64,0.26,0.7075932756305336,0.3817322533758261,0.528884907,0.38948556573188375
0.66,0.26,0.7074958689259507,0.37623624831552777,0.5095241061158016,0.3701323997325149
0.68,0.26,0.7056552554608726,0.36134928021084295,0.47692443151634983,0.34201371216903104
0.7,0.26,0.7029430386155471,0.32635162958333575,0.42234909892939626,0.3007320218933166
0.72,0.26,0.638978298,0.26757394830305353,0.34679644158155365,0.24810500825545684
0.74,0.26,0.5007426960150525,0.19828092216608398,0.26371506489810526,0.19185188444357956
0.76,0.26,0.21396537320269077,0.13612703364602582,0.19036842110529106,0.14233330965926785
0.78,0.26,0.075729772,0.081046613,0.12431036464090113,0.097344209
0.8,0.26,0.011765030602196642,0.037874884,0.068988404,0.058553245915275984
0.82,0.26,0.009052814,0.023070832,0.045173494789010796,0.039909668
0.84,0.26,0.0072122,0.00951736,0.022649555973244598,0.022049816452516066
0.86,0.26,0.007114794,0.005365077,0.013434574407135198,0.013714152
0.88,0.26,0.007080008,0.003025773,0.007184815,0.007682058
0.9,0.26,0.007076532,0.002442117,0.004023823,0.004140432
0.92,0.26,0.007076408,0.002973019,0.003799256,0.003319161
0.94,0.26,0.007076324,0.003567758,0.003797333,0.00266013
0.96,0.26,0.007076319,0.003827332,0.004341156,0.002749308
0.98,0.26,0.007076318,0.003869841,0.004823747,0.002985403
1,0.26,0.007076318,0.003702929,0.005041348,0.003268344
0,0.28,0.009029814,0.001974794,0.00699469,0.002058289
0.02,0.28,0.009029814,0.001902176,0.006909412,0.002278882
0.04,0.28,0.009029816,0.001816087,0.006708263,0.002468428
0.06,0.28,0.009029822,0.001840442,0.007386448,0.002973625
0.08,0.28,0.009029929,0.001955009,0.008828716,0.003763806
0.1,0.28,0.009030087,0.002014092,0.010380197551511032,0.004596366
0.12,0.28,0.009034523,0.003364558,0.017947497036713382,0.007679851
0.14,0.28,0.009078912,0.004853351,0.026080826288871872,0.01096237
0.16,0.28,0.009203209,0.008639158,0.043342688654847215,0.017424738
0.18,0.28,0.011551943880659015,0.014691360568914293,0.068207329,0.026307981
0.2,0.28,0.015012898411574806,0.021395265233910242,0.096599688,0.036517534810917684
0.22,0.28,0.096635819,0.041701956,0.16440381103566032,0.058236992
0.24,0.28,0.2730328989443439,0.064202921,0.23755938363470108,0.081384626
0.26,0.28,0.638978298,0.098706049,0.34247405395831965,0.11339142748906722
0.28,0.28,0.8153753775655064,0.13695109866408567,0.4583860889152723,0.14857541733644503
0.3,0.28,0.8969982981504923,0.17335416361095776,0.5747206619561638,0.18457234766912087
0.32,0.28,0.9004592526814079,0.19619522628052818,0.6659012743881231,0.21524780189848158
0.34,0.28,0.9028079880056522,0.20908290055285597,0.7348477662029732,0.24074880441875718
0.36,0.28,0.9029322849165532,0.20633645251561342,0.7485407199548395,0.2500604621569557
0.38,0.28,0.9029766740412897,0.20099419229996668,0.7446074885132129,0.2531185722135167
0.4,0.28,0.9029811092729438,0.19470464136230614,0.7238933077025662,0.2495624692218726
0.42,0.28,0.9029812674967235,0.1939284704481667,0.7093698295643813,0.24358615110899295
0.44,0.28,0.9029813748607353,0.19376118370800655,0.696097245,0.23751615962910164
0.46,0.28,0.9029813805052109,0.19475726176078012,0.6936322317419323,0.23444100801270748
0.48,0.28,0.9029813825209436,0.19549926037086415,0.6942938274217854,0.2328410675276358
0.5,0.28,0.9029813827223045,0.19568821491233288,0.6970888029373968,0.23272243014391475
0.52,0.28,0.9029813825209435,0.19538393277809038,0.6996090396075965,0.23475700813017356
0.54,0.28,0.902981381,0.1949854094762199,0.70170578,0.23694240682447804
0.56,0.28,0.9029813748607353,0.19518105723514648,0.7061960403126043,0.23991604556070584
0.58,0.28,0.9029812674967236,0.1958605093787655,0.712850776,0.24317849163476618
0.6,0.28,0.9029811092729441,0.19742198549403972,0.7213936588444105,0.24592735159517684
0.62,0.28,0.9029766740412899,0.20005416663667466,0.7287043081096857,0.24649251063650202
0.64,0.28,0.9029322849165532,0.20358014343094863,0.7338085363604332,0.24528405330281375
0.66,0.28,0.9028079880056521,0.2006491207280466,0.7069461270822954,0.23309615138247813
0.68,0.28,0.9004592526814079,0.19270984851096923,0.6617153056394844,0.215388032
0.7,0.28,0.896998298,0.17404541369215085,0.585994106,0.18939030499806558
0.72,0.28,0.8153753775655065,0.14269889844484607,0.4811676400432008,0.1562476718741001
0.74,0.28,0.6389782976177226,0.10574444996317935,0.36589532486001913,0.12082143088351602
0.76,0.28,0.2730328989443437,0.072597344,0.26412950698068494,0.089636372
0.78,0.28,0.096635819,0.043222573605202486,0.17247631171614874,0.061303821
0.8,0.28,0.015012898411574712,0.020198812392582803,0.09571903,0.036874647
0.82,0.28,0.011551943880658997,0.012303743047063434,0.062676662,0.025133601739625783
0.84,0.28,0.009203209,0.005075617,0.03142547,0.01388612
0.86,0.28,0.009078912,0.002861198,0.018639999311492614,0.008636633
0.88,0.28,0.009034523,0.001613647,0.009968672,0.004837851
0.9,0.28,0.009030087,0.00130239,0.005582906,0.002607475
0.92,0.28,0.009029929,0.001585528,0.005271326,0.002090275
0.94,0.28,0.009029822,0.001902711,0.005268657,0.001675247
0.96,0.28,0.009029816,0.002041143,0.006023193,0.001731412
0.98,0.28,0.009029814,0.002063812,0.006692773,0.0018801
1,0.28,0.009029814,0.001974794,0.00699469,0.002058289
0,0.3,0.009933741,0.000923872,0.008853949,0.001202363
0.02,0.3,0.009933741,0.000889899,0.008746006,0.001331223
0.04,0.3,0.009933743,0.000849624,0.008491393,0.001441947
0.06,0.3,0.009933749,0.000861018,0.00934985,0.00173706
0.08,0.3,0.009933868,0.000914616,0.011175493171670305,0.002198648
0.1,0.3,0.009934042,0.000942257,0.013139380844959442,0.002684991
0.12,0.3,0.009938921,0.001574048,0.022718157553725152,0.004486224
0.14,0.3,0.009987754,0.002270552,0.033013420791846465,0.006403724
0.16,0.3,0.010124493135022217,0.004041673,0.054863674147610945,0.010178749603552832
0.18,0.3,0.012708347941802608,0.006873086,0.086337593,0.015367941511483628
0.2,0.3,0.016515760343041436,0.010009385302648709,0.12227694087661824,0.021331904
0.22,0.3,0.10630952021031559,0.019509507,0.208104007,0.034019441147730096
0.24,0.3,0.3003647797452603,0.03003618,0.3007049732385111,0.047541256
0.26,0.3,0.7029430386155471,0.046177869,0.43350683830500436,0.066238214
0.28,0.3,0.8969982981504921,0.064070167,0.5802292631869748,0.086791153
0.3,0.3,0.9867920580177663,0.08110074,0.7274865962277474,0.1078189882349728
0.32,0.3,0.9905994704190051,0.091786558,0.8429039716251463,0.12573826176358804
0.34,0.3,0.9931833252257855,0.097815834,0.9301772798900668,0.14063484752511157
0.36,0.3,0.9933200648436489,0.09653092,0.9475101434728648,0.14607430612270914
0.38,0.3,0.9933688975291097,0.094031596,0.9425315550825522,0.14786070443812704
0.4,0.3,0.9933737767483689,0.091089104,0.9163113865577067,0.1457833543068406
0.42,0.3,0.9933739508110949,0.090725989,0.8979273479996568,0.14229222600187552
0.44,0.3,0.9933740689227505,0.090647734,0.8811266918275054,0.13874637854449692
0.46,0.3,0.9933740751322649,0.091113742,0.8780064015977933,0.13695000216155487
0.48,0.3,0.9933740773497819,0.09146088,0.8788438346129113,0.13601538623973747
0.5,0.3,0.9933740775713001,0.091549279,0.8823817641955289,0.1359460900972405
0.52,0.3,0.9933740773497819,0.091406924,0.8855719329604876,0.13713460597927288
0.54,0.3,0.9933740751322649,0.091220479,0.8882260371599371,0.13841122382157878
0.56,0.3,0.9933740689227505,0.091312008,0.8939098326319893,0.14014829235398457
0.58,0.3,0.993373951,0.091629876,0.9023334149804463,0.1420540688199896
0.6,0.3,0.9933737767483689,0.092360384,0.9131470040600194,0.14365983367915974
0.62,0.3,0.9933688975291097,0.093591805,0.9224008114451938,0.14398998398915397
0.64,0.3,0.993320065,0.095241377,0.928861722,0.14328407109310595
0.66,0.3,0.9931833252257853,0.093870163,0.8948590698975856,0.13616445107434527
0.68,0.3,0.9905994704190051,0.09015593,0.8376055627969163,0.1258201594650194
0.7,0.3,0.9867920580177661,0.081424107,0.7417570930216568,0.1106334338749886
0.72,0.3,0.8969982981504925,0.066759173,0.6090668827218044,0.091272956
0.74,0.3,0.7029430386155469,0.049470651,0.46315416937005643,0.07057849
0.76,0.3,0.3003647797452601,0.033963338,0.3343379817336778,0.052361542788711635
0.78,0.3,0.10630952021031573,0.020220854,0.21832241435985564,0.035810909
0.8,0.3,0.016515760343041332,0.009449596,0.12116220390083576,0.021540466
0.82,0.3,0.012708347941802589,0.005756044,0.079336801,0.014681879
0.84,0.3,0.010124493135022242,0.00237451,0.039778686,0.008111611
0.86,0.3,0.009987754,0.001338544,0.023594695110249118,0.005045106
0.88,0.3,0.009938921,0.000754908,0.012618434084906422,0.002826036
0.9,0.3,0.009934042,0.000609297,0.007066885,0.001523158
0.92,0.3,0.009933868,0.000741761,0.006672485,0.001221037
0.94,0.3,0.009933749,0.000890152,0.006669108,0.000978601
0.96,0.3,0.009933743,0.000954914,0.007624211,0.001011413
0.98,0.3,0.009933741,0.000965519,0.008471776,0.001098272
1,0.3,0.009933741,0.000923872,0.008853949,0.001202363
0,0.32,0.009972069,0.000420467,0.010020531694680614,0.00067991
0.02,0.32,0.009972069,0.000405005,0.009898368,0.000752777
0.04,0.32,0.009972071,0.000386676,0.009610209,0.000815389
0.06,0.32,0.009972078,0.000391861,0.010581776,0.000982268
0.08,0.32,0.009972196,0.000416255,0.012647963864086027,0.001243285
0.1,0.32,0.009972371,0.000428834,0.014870613,0.001518301
0.12,0.32,0.009977269,0.000716371,0.025711475,0.002536857
0.14,0.32,0.010026290001408592,0.00103336,0.037363226,0.003621159
0.16,0.32,0.010163557211800435,0.001839421,0.062092422,0.00575585
0.18,0.32,0.012757381,0.003128037,0.097713267,0.00869022
0.2,0.32,0.016579484,0.00455541,0.13838789532228343,0.012062705102606798
0.22,0.32,0.10671970205392667,0.008879051,0.23552325683724168,0.019237222
0.24,0.32,0.30152369927446154,0.013669890506036772,0.34032501156759015,0.026883505
0.26,0.32,0.7056552554608728,0.021016209767527903,0.4906244060701192,0.03745622
0.28,0.32,0.9004592526814079,0.029159259828397368,0.6566785256504002,0.049078454715046384
0.3,0.32,0.9905994704190051,0.036910126,0.8233381319961677,0.060969236
0.32,0.32,0.9944215732396442,0.041773394,0.953962818,0.071102196
0.34,0.32,0.9970153975235342,0.044517393,1.0527353255818472,0.079525889
0.36,0.32,0.9971526647339258,0.043932593,1.0723521292977845,0.082601775
0.38,0.32,0.9972016858341297,0.042795100382286934,1.0667176830050258,0.083611931
0.4,0.32,0.9972065838792397,0.041455922,1.0370427841478351,0.082437216
0.42,0.32,0.9972067586135649,0.041290666,1.0162363889904715,0.080463049
0.44,0.32,0.9972068771809393,0.041255055,0.9972219924907593,0.07845794
0.46,0.32,0.9972068834144123,0.041467145,0.9936905274151671,0.077442127
0.48,0.32,0.9972068856404853,0.041625134,0.9946382874029416,0.076913623
0.5,0.32,0.9972068858628581,0.041665365265578506,0.9986424071653779,0.076874442
0.52,0.32,0.9972068856404853,0.041600576142141445,1.002252934803834,0.077546524
0.54,0.32,0.9972068834144123,0.041515722,1.0052567652037825,0.078268425
0.56,0.32,0.9972068771809393,0.041557378,1.0116894155899552,0.079250699
0.58,0.32,0.9972067586135648,0.041702043796954205,1.021222815750615,0.080328374
0.6,0.32,0.9972065838792399,0.042034508729164075,1.0334611075302784,0.0812364
0.62,0.32,0.9972016858341298,0.042594947770664505,1.043934119603342,0.081423097
0.64,0.32,0.9971526647339259,0.043345695,1.0512462788866705,0.081023925
0.66,0.32,0.9970153975235342,0.04272164,1.0127636169943557,0.076997942
0.68,0.32,0.994421573,0.041031240537728476,0.9479666735670919,0.071148475
0.7,0.32,0.9905994704190051,0.037057259323229355,0.8394896056523291,0.062560715
0.72,0.32,0.9004592526814081,0.030383028,0.689316552,0.051612786530074006
0.74,0.32,0.7056552554608725,0.022514762,0.5241787564269732,0.039910516
0.76,0.32,0.3015236992744613,0.015457159241715486,0.37838994937437087,0.029609235
0.78,0.32,0.1067197020539268,0.00920276,0.24708831442448134,0.020250221
0.8,0.32,0.016579484,0.004300616,0.13712635714358828,0.012180608014048496
0.82,0.32,0.012757381,0.002619637,0.089790078,0.008302239
0.84,0.32,0.010163557,0.001080662,0.045019824603689695,0.004586909
0.86,0.32,0.010026290001408682,0.000609184,0.026703457087731614,0.002852876
0.88,0.32,0.009977269,0.000343566,0.014280985403369317,0.001598049
0.9,0.32,0.009972371,0.000277299,0.00799798,0.000861305
0.92,0.32,0.009972196,0.000337586,0.00755162,0.000690465
0.94,0.32,0.009972078,0.000405121,0.007547803,0.000553375
0.96,0.32,0.009972071,0.000434595,0.008628755,0.000571931
0.98,0.32,0.009972069,0.000439421,0.009587999,0.000621048
1,0.32,0.009972069,0.000420467,0.010020531694680614,0.00067991
0,0.34,0.00999808,0.00014268,0.010678750965482896,0.000315595
0.02,0.34,0.00999808,0.000137433,0.010548562425300466,0.000349418
0.04,0.34,0.009998082,0.000131214,0.010241474477253956,0.00037848
0.06,0.34,0.009998088,0.000132973,0.011276860158666217,0.00045594
0.08,0.34,0.009998207,0.000141251,0.013478769,0.000577096
0.1,0.34,0.009998383,0.000145519,0.015847417622323605,0.00070475
0.12,0.34,0.010003293359099864,0.000243091,0.027400376930670718,0.001177533
0.14,0.34,0.010052442,0.000350657,0.039817489244016145,0.001680834
0.16,0.34,0.010190067579451439,0.000624184,0.06617105,0.002671695
0.18,0.34,0.012790657529530437,0.00106146,0.10413168218873968,0.004033743
0.2,0.34,0.016622729827279102,0.001545821,0.14747805770282835,0.005599151
0.22,0.34,0.10699806704741245,0.003012997,0.25099380796657267,0.008929353
0.24,0.34,0.30231018612711347,0.004638712,0.3626795134291945,0.012478534732265312
0.26,0.34,0.7074958689259507,0.007131601,0.5228514283211335,0.017386084714542616
0.28,0.34,0.9028079880056522,0.009894851,0.6998129787334573,0.022780793
0.3,0.34,0.9931833252257853,0.012525013573636461,0.8774198897338581,0.028300155
0.32,0.34,0.9970153975235341,0.014175296,1.0166250392609597,0.033003584019802745
0.34,0.34,0.9996159874736129,0.015106426719584476,1.121885808765682,0.036913618715499606
0.36,0.34,0.9997536127283526,0.014907972414783942,1.142791318,0.038341347
0.38,0.34,0.9998027616939645,0.014521972620470204,1.1367868221105086,0.03881022
0.4,0.34,0.9998076725150125,0.014067538,1.1051626225689106,0.038264937
0.42,0.34,0.9998078477051101,0.014011463672299636,1.0829894168846335,0.037348578
0.44,0.34,0.9998079665817527,0.013999382519488613,1.062725918196493,0.036417858
0.46,0.34,0.999807973,0.014071353473212533,1.0589624467154162,0.035946346996376374
0.48,0.34,0.9998079750633644,0.014124964864607388,1.059972461654985,0.035701032635321754
0.5,0.34,0.9998079752863174,0.014138616,1.0642396415202326,0.035682849
0.52,0.34,0.9998079750633645,0.01411663,1.0680873543796103,0.035994812
0.54,0.34,0.999807973,0.014087835613891141,1.0712885144746334,0.036329898933628965
0.56,0.34,0.999807967,0.014101971,1.0781436744128112,0.036785843
0.58,0.34,0.9998078477051102,0.014151061963024684,1.088303243545976,0.037286069
0.6,0.34,0.9998076725150125,0.014263880589678821,1.1013453736272298,0.03770755
0.62,0.34,0.9998027616939645,0.014454060494444112,1.1125062954841647,0.037794212468982596
0.64,0.34,0.9997536127283527,0.014708819969756398,1.1202987720745052,0.037608931851587445
0.66,0.34,0.9996159874736131,0.014497054919981269,1.0792884329647956,0.035740187
0.68,0.34,0.9970153975235341,0.013923436900900449,1.0102353564010433,0.033025032
0.7,0.34,0.9931833252257851,0.012574909564760376,0.8946329620674542,0.029038838
0.72,0.34,0.9028079880056524,0.010310083224002113,0.7345956474229095,0.023957119704501418
0.74,0.34,0.7074958689259506,0.007640077,0.5586105402676805,0.018525259
0.76,0.34,0.30231018612711325,0.005245168,0.403245287,0.013743703
0.78,0.34,0.10699806704741259,0.00312282,0.26331880156690957,0.009399522
0.8,0.34,0.016622729827278995,0.001459345,0.14613371937499997,0.005653849
0.82,0.34,0.012790658,0.000888931,0.095688056,0.003853631
0.84,0.34,0.010190067579451463,0.000366704,0.047976973691635484,0.00212909
0.86,0.34,0.010052442324711818,0.000206716,0.028457471540826132,0.001324209
0.88,0.34,0.010003293359099965,0.000116584,0.015219018126016346,0.000741759
0.9,0.34,0.009998383,9.40979823182311e-5,0.008523314,0.000399788
0.92,0.34,0.009998207,0.000114556,0.008047641,0.000320491
0.94,0.34,0.009998088,0.000137473,0.008043581,0.000256859
0.96,0.34,0.009998082,0.000147475,0.009195543,0.000265473
0.98,0.34,0.00999808,0.000149112,0.010217802200021702,0.000288273
1,0.34,0.00999808,0.00014268,0.010678750965482896,0.000315595
0,0.36,0.009999456,8.819327780959792e-5,0.010538479205447088,0.000181866
0.02,0.36,0.009999457,8.495020589860969e-5,0.010409999075769134,0.000201357
0.04,0.36,0.009999459,8.110556997897192e-5,0.010106943,0.000218104
0.06,0.36,0.009999465,8.219317098541242e-5,0.011128726140789236,0.000262741
0.08,0.36,0.009999584,8.730954754863798e-5,0.013301708893246951,0.000332559
0.1,0.36,0.009999759,8.994805527727764e-5,0.015639241388906603,0.000406121
0.12,0.36,0.010004670593772011,0.000150259,0.027040435997655765,0.000678569
0.14,0.36,0.010053826326121302,0.000216748,0.039294432,0.000968604
0.16,0.36,0.010191470528848019,0.00038582,0.0653018,0.001539601
0.18,0.36,0.012792418523274885,0.000656109,0.10276376459516959,0.0023245
0.2,0.36,0.016625018413551847,0.000955502,0.14554071912146593,0.003226588
0.22,0.36,0.10701279834064764,0.001862393,0.2476966528507209,0.005145665
0.24,0.36,0.3023518076266668,0.002867281,0.3579152176103809,0.007190932
0.26,0.36,0.7075932756305338,0.004408185,0.5159831055779487,0.010018978455061448
0.28,0.36,0.9029322849165532,0.006116201,0.6906201142847814,0.013127756619599244
0.3,0.36,0.9933200648436489,0.007741949,0.8658940553500666,0.016308366685213346
0.32,0.36,0.9971526647339258,0.008762011,1.0032707207066052,0.019018781891597825
0.34,0.36,0.9997536127283527,0.009337554,1.1071488912491312,0.021271991
0.36,0.36,0.9998912569310793,0.009214887,1.1277797950117443,0.022094733927906157
0.38,0.36,0.9999404126634286,0.008976298,1.121854138581278,0.022364924094501505
0.4,0.36,0.9999453241605891,0.00869541,1.090645267413907,0.022050693152676895
0.42,0.36,0.9999454993748067,0.00866075,1.0687632727680447,0.021522628
0.44,0.36,0.9999456182678161,0.008653283,1.0487659043390705,0.020986288121642403
0.46,0.36,0.9999456245184087,0.008697768,1.0450518685640446,0.020714574369700648
0.48,0.36,0.9999456267505953,0.008730905,1.0460486301670102,0.02057321
0.5,0.36,0.999945627,0.008739342,1.0502597849635253,0.020562732113935334
0.52,0.36,0.9999456267505953,0.008725753,1.0540569596140763,0.020742505265444824
0.54,0.36,0.9999456245184088,0.008707954,1.0572160707154696,0.020935604036833682
0.56,0.36,0.9999456182678161,0.008716692,1.0639811677914879,0.021198348
0.58,0.36,0.9999454993748067,0.008747036,1.074007265978888,0.021486611423367618
0.6,0.36,0.9999453241605891,0.008816772,1.0868780686535098,0.021729497
0.62,0.36,0.9999404126634287,0.008934327,1.0978923981948918,0.021779437535992686
0.64,0.36,0.9998912569310795,0.009091799,1.1055825490484685,0.021672667024495076
0.66,0.36,0.9997536127283527,0.008960901,1.0651109783953143,0.020595774851293366
0.68,0.36,0.9971526647339257,0.008606334,0.9969650364609346,0.019031126191580146
0.7,0.36,0.9933200648436488,0.00777278,0.8828812189356441,0.016734022701050583
0.72,0.36,0.9029322849165533,0.006372847,0.7249461252751028,0.013805609391047743
0.74,0.36,0.7075932756305335,0.004722468,0.5512726985322818,0.010675422251437076
0.76,0.36,0.3023518076266666,0.003242134,0.3979482585762441,0.007919985
0.78,0.36,0.10701279834064777,0.001930274,0.25985979041394736,0.005416593
0.8,0.36,0.016625018,0.000902053,0.14421401679070917,0.0032581
0.82,0.36,0.012792418523274868,0.000549469,0.094431018,0.002220702
0.84,0.36,0.010191470528848041,0.00022667,0.047346682,0.001226914
0.86,0.36,0.010053826326121392,0.000127777,0.028083606,0.000763091
0.88,0.36,0.010004670593772113,7.20638401141943e-5,0.015019069464394016,0.000427448
0.9,0.36,0.009999759,5.816424918289384e-5,0.008411333,0.000230383
0.92,0.36,0.009999584,7.080925146382328e-5,0.007941916,0.000184687
0.94,0.36,0.009999465,8.497456419456383e-5,0.007937916,0.000148019
0.96,0.36,0.009999459,9.11566363931505e-5,0.009074751,0.000152983
0.98,0.36,0.009999457,9.216881552507484e-5,0.010083585,0.000166121
1,0.36,0.009999456,8.819327780959792e-5,0.010538479205447088,0.000181866
0,0.38,0.009999948,7.221362189809209e-5,0.010265633,9.645650368927993e-5
0.02,0.38,0.009999948,6.955817205023411e-5,0.010140478099456299,0.000106794
0.04,0.38,0.00999995,6.641012322740798e-5,0.009845267,0.000115676
0.06,0.38,0.009999957,6.730060012957685e-5,0.010840593522275468,0.00013935
0.08,0.38,0.010000075472719843,7.148990452499109e-5,0.012957314570497033,0.00017638
0.1,0.38,0.010000251,7.365033145936552e-5,0.015234325,0.000215395
0.12,0.38,0.010005162434166196,0.000123034,0.026340331,0.000359894
0.14,0.38,0.010054320583064292,0.000177475,0.038277058,0.00051372
0.16,0.38,0.010191971552528432,0.000315914,0.063611071,0.000816561
0.18,0.38,0.012793047412363244,0.00053723,0.1001031095664878,0.00123285
0.2,0.38,0.016625836,0.000782377,0.1417725260811546,0.001711293
0.22,0.38,0.10701805920520338,0.00152495,0.24128356734410078,0.002729118
0.24,0.38,0.3023666715675484,0.002347765,0.34864849358190764,0.003813873
0.26,0.38,0.7076280616789443,0.003609473,0.5026239209766289,0.005313791
0.28,0.38,0.9029766740412897,0.005008011,0.6727395049301084,0.006962601
0.3,0.38,0.9933688975291097,0.006339182,0.8434755494649525,0.008649506
0.32,0.38,0.9972016858341298,0.00717441,0.9772954970272828,0.010087030144705763
0.34,0.38,0.9998027616939645,0.007645666,1.0784842244918056,0.011282062996197032
0.36,0.38,0.9999404126634286,0.007545232,1.0985809451511501,0.011718418
0.38,0.38,0.9999895708123265,0.007349881,1.0928086532108459,0.011861715
0.4,0.38,0.9999944825509417,0.007119896,1.062407728737344,0.011695054
0.42,0.38,0.999994658,0.007091516,1.0410922484307192,0.011414985
0.44,0.38,0.9999947766726272,0.007085401,1.0216126058497064,0.011130527683742161
0.46,0.38,0.9999947829235272,0.007121824,1.0179947385256016,0.01098642
0.48,0.38,0.9999947851558235,0.007148955,1.0189657081708205,0.010911445806433063
0.5,0.38,0.9999947853788183,0.007155863,1.0230678505096766,0.010905889269283726
0.52,0.38,0.9999947851558236,0.007144736,1.0267667132173912,0.011001235710877558
0.54,0.38,0.9999947829235273,0.007130164,1.0298440294201265,0.011103649657443383
0.56,0.38,0.9999947766726272,0.007137318,1.0364339679985313,0.011243002303104538
0.58,0.38,0.999994658,0.007162165,1.0462004815536827,0.01139589
0.6,0.38,0.9999944825509419,0.007219266,1.058738058,0.011524709876757418
0.62,0.38,0.9999895708123268,0.007315522,1.0694672419880398,0.011551197133906125
0.64,0.38,0.9999404126634287,0.007444461,1.076958321350407,0.011494568184637802
0.66,0.38,0.9998027616939645,0.007337278,1.0375346089657846,0.010923411946470361
0.68,0.38,0.9972016858341298,0.007046951,0.9711530202090388,0.010093562883015456
0.7,0.38,0.9933688975291095,0.006364425,0.86002289,0.008875241
0.72,0.38,0.9029766740412899,0.005218148,0.7061767917290607,0.007322092
0.74,0.38,0.7076280616789442,0.003866806,0.5369998262139303,0.005661929
0.76,0.38,0.30236667156754815,0.002654699,0.3876450239464678,0.004200526
0.78,0.38,0.1070180592052035,0.00158054,0.25313173754589274,0.0028728
0.8,0.38,0.016625835717383304,0.000738622,0.14048011229801688,0.001728
0.82,0.38,0.012793047412363227,0.00044992,0.091986052,0.001177795
0.84,0.38,0.010191971552528455,0.000185605,0.046120785,0.00065072
0.86,0.38,0.010054321,0.000104629,0.027356462796763008,0.000404722
0.88,0.38,0.010005162434166298,5.900858472759199e-5,0.014630191854301807,0.000226706
0.9,0.38,0.010000250695551209,4.7626210784346135e-5,0.008193546,0.000122189
0.92,0.38,0.010000075472719885,5.7979482218777355e-5,0.007736288,9.795307094295668e-5
0.94,0.38,0.009999957,6.957765990240955e-5,0.007732397,7.850515753131305e-5
0.96,0.38,0.00999995,7.46396224568421e-5,0.008839801,8.113781326096762e-5
0.98,0.38,0.009999948,7.546857595447495e-5,0.009822517,8.810605679798785e-5
1,0.38,0.009999948,7.221362189809209e-5,0.010265633,9.645650368927993e-5
0,0.4,0.009999997,9.12128235455332e-5,0.009944411,5.969907447133776e-5
0.02,0.4,0.009999997,8.785872738012255e-5,0.009823171,6.609699714580264e-5
0.04,0.4,0.009999999,8.388241358073937e-5,0.009537196,7.159440306047533e-5
0.06,0.4,0.010000006,8.500716227173428e-5,0.010501377,8.624710671189098e-5
0.08,0.4,0.010000125,9.029867836087593e-5,0.012551862,0.000109166
0.1,0.4,0.010000299814680895,9.302755360658915e-5,0.014757621963258903,0.000133313
0.12,0.4,0.010005211577421397,0.000155404,0.025516106975572096,0.000222747
0.14,0.4,0.01005437,0.000224169,0.037079318939414414,0.000317954
0.16,0.4,0.010192021613350763,0.00039903,0.061620602,0.00050539
0.18,0.4,0.01279311,0.000678573,0.096970767,0.000763043
0.2,0.4,0.016625917379994387,0.000988218,0.13733630208919118,0.001059164
0.22,0.4,0.10701858485541939,0.001926159,0.23373355887946196,0.001689123
0.24,0.4,0.302368157,0.002965452,0.3377389492501839,0.002360507
0.26,0.4,0.7076315373992689,0.004559106,0.48689636926318797,0.003288845
0.28,0.4,0.9029811092729438,0.006325587,0.6516889060130895,0.004309335
0.3,0.4,0.9933737767483689,0.008006978,0.8170824715107349,0.005353401
0.32,0.4,0.9972065838792397,0.009061951,0.9467150313684779,0.006243114
0.34,0.4,0.9998076725150125,0.009657196,1.0447374036771377,0.006982743
0.36,0.4,0.9999453241605891,0.009530346,1.0642052037888456,0.00725281
0.38,0.4,0.9999944825509417,0.009283607,1.0586134715499806,0.007341498
0.4,0.4,0.9999993943136822,0.008993119,1.0291637841135595,0.007238349
0.42,0.4,0.9999995695373742,0.008957272,1.008515299335425,0.007065012
0.44,0.4,0.9999996884368124,0.008949545,0.9896452119637106,0.006888959
0.46,0.4,0.9999996946877431,0.008995549,0.9861405697216662,0.006799769
0.48,0.4,0.9999996969200504,0.009029817,0.9870811688951104,0.006753367
0.5,0.4,0.9999996971430462,0.009038543,0.9910549529422308,0.006749928
0.52,0.4,0.9999996969200506,0.00902449,0.9946380683207279,0.006808939
0.54,0.4,0.9999996946877432,0.009006083,0.997619085,0.006872325
0.56,0.4,0.9999996884368124,0.009015121,1.0040028207959386,0.006958574
0.58,0.4,0.9999995695373742,0.009046504,1.0134637402206028,0.007053201
0.6,0.4,0.9999993943136823,0.009118628,1.025609020976137,0.007132931
0.62,0.4,0.9999944825509419,0.009240207,1.0360024983160412,0.007149324
0.64,0.4,0.9999453241605892,0.009403069,1.043259191594651,0.007114273
0.66,0.4,0.9998076725150125,0.009267684,1.0050690702367926,0.006760767
0.68,0.4,0.9972065838792397,0.008900973,0.940764594,0.00624715
0.7,0.4,0.9933737767483688,0.00803888,0.8331117857974523,0.005493098
0.72,0.4,0.9029811092729442,0.006591028,0.6840796387339192,0.004531816
0.74,0.4,0.7076315373992688,0.004884161,0.5201963564601505,0.003504303
0.76,0.4,0.3023681567290938,0.003353157,0.3755150313119396,0.002599808
0.78,0.4,0.10701858485541951,0.001996391,0.2452108305877616,0.001778049
0.8,0.4,0.016625917,0.000932965,0.1360842351160221,0.001069506
0.82,0.4,0.012793110249123541,0.000568301,0.089107638,0.000728971
0.84,0.4,0.010192021613350786,0.000234443,0.044677576,0.000402751
0.86,0.4,0.010054369967774078,0.00013216,0.026500425691278494,0.000250496
0.88,0.4,0.010005212,7.453499426943569e-5,0.014172386,0.000140317
0.9,0.4,0.010000299814680983,6.0156830230447675e-5,0.007937158,7.562739885193801e-5
0.92,0.4,0.010000124590989003,7.323359897655495e-5,0.00749421,6.062671731350185e-5
0.94,0.4,0.010000005691550788,8.788288293980429e-5,0.007490444,4.8589437984781843e-5
0.96,0.4,0.009999999,9.427673727287726e-5,0.008563196,5.021850972595243e-5
0.98,0.4,0.009999997,9.532396692626132e-5,0.009515161,5.4531028061159106e-5
1,0.4,0.009999997,9.12128235455332e-5,0.009944411,5.969907447133776e-5
0,0.42,0.009999999,0.000101127,0.009904773,6.449844943661632e-5
0.02,0.42,0.009999999,9.740793663681773e-5,0.009784016,7.141080004926713e-5
0.04,0.42,0.010000001192857912,9.299944652514778e-5,0.009499181,7.735025666657174e-5
0.06,0.42,0.010000007,9.424646563278113e-5,0.010459519499613292,9.318110798304536e-5
0.08,0.42,0.010000126343248773,0.000100113,0.012501832681694504,0.000117942
0.1,0.42,0.010000302,0.000103139,0.014698800679003959,0.000144031
0.12,0.42,0.010005213,0.000172294,0.025414405185473526,0.000240656
0.14,0.42,0.010054371729538884,0.000248533,0.036931529,0.000343517
0.16,0.42,0.010192023399235502,0.0004424,0.061374997,0.000546023
0.18,0.42,0.012793112490780929,0.000752325,0.096584267,0.00082439
0.2,0.42,0.016625920293250777,0.001095624,0.1367889184526085,0.001144319
0.22,0.42,0.1070186036076223,0.002135507,0.23280196347255722,0.001824926
0.24,0.42,0.3023682097111909,0.003287758,0.3363928191159935,0.002550287
0.26,0.42,0.7076316613931546,0.005054621,0.4849557285164043,0.003553259
0.28,0.42,0.9029812674967235,0.007013097,0.6490914244971817,0.004655791
0.3,0.42,0.9933739508110949,0.008877238,0.8138257342462409,0.005783793
0.32,0.42,0.9972067586135649,0.010046878775343302,0.9429415538331095,0.006745034
0.34,0.42,0.9998078477051102,0.010706824632926984,1.0405731761061878,0.007544123
0.36,0.42,0.9999454993748067,0.010566188,1.0599633613810067,0.007835903
0.38,0.42,0.999994658,0.010292629556944809,1.0543939150521118,0.007931725
0.4,0.42,0.9999995695373742,0.009970566,1.0250616287125978,0.007820288
0.42,0.42,0.9999997447610969,0.009930821,1.0044954657563128,0.007633019
0.44,0.42,0.9999998636605559,0.009922255,0.9857006111755985,0.007442814
0.46,0.42,0.9999998699114877,0.009973259,0.9822099421248303,0.007346456
0.48,0.42,0.9999998721437954,0.010011253,0.9831467904008915,0.007296323
0.5,0.42,0.9999998723667911,0.010020927461727034,0.9871047272701033,0.007292606
0.52,0.42,0.9999998721437955,0.010005346384186802,0.9906735581280937,0.007356361
0.54,0.42,0.9999998699114877,0.009984939,0.9936426911270299,0.007424842
0.56,0.42,0.999999864,0.009994959,1.0000009870358886,0.007518025
0.58,0.42,0.9999997447610969,0.010029753238450597,1.009424203,0.007620259
0.6,0.42,0.9999995695373742,0.010109715853980527,1.0215210792089067,0.007706399
0.62,0.42,0.999994658,0.010244508539276699,1.031873127380153,0.007724109
0.64,0.42,0.9999454993748067,0.010425070905008828,1.0391008876652006,0.007686239
0.66,0.42,0.9998078477051102,0.010274972873732195,1.001062965,0.007304311
0.68,0.42,0.9972067586135648,0.009868406,0.9370147728024806,0.006749401
0.7,0.42,0.9933739508110948,0.008912617,0.8297910359087997,0.005934727
0.72,0.42,0.9029812674967237,0.007307401,0.68135291,0.004896164
0.74,0.42,0.7076316613931544,0.005415018,0.5181228560670413,0.003786046
0.76,0.42,0.30236820971119066,0.003717609,0.37401823510416615,0.002808834
0.78,0.42,0.10701860360762243,0.002213376,0.24423343370920414,0.001921009
0.8,0.42,0.01662592,0.001034366,0.13554182346541563,0.001155502
0.82,0.42,0.012793112,0.000630068,0.088752473,0.000787586
0.84,0.42,0.010192023399235523,0.000259923,0.044499507,0.000435137
0.86,0.42,0.010054371729538974,0.000146523,0.026394807239318297,0.000270639
0.88,0.42,0.010005213330572672,8.263561342470265e-5,0.014115903652242356,0.000151601
0.9,0.42,0.010000301566971499,6.669492388455688e-5,0.007905526,8.170938481907594e-5
0.92,0.42,0.010000126343248816,8.11931377317833e-5,0.007464342,6.550207105214107e-5
0.94,0.42,0.010000007443789765,9.743477980102042e-5,0.007460589,5.249642885782949e-5
0.96,0.42,0.010000001192857991,0.000104524,0.008529065,5.4256117235832984e-5
0.98,0.42,0.009999999,0.000105685,0.009477234,5.891507855176409e-5
1,0.42,0.009999999,0.000101127,0.009904773,6.449844943661632e-5
0,0.44,0.01,0.000107382,0.009896231,7.2804708991292e-5
0.02,0.44,0.01,0.000103433,0.009775579,8.060733308438304e-5
0.04,0.44,0.010000002,9.875219988136353e-5,0.00949099,8.731178677597405e-5
0.06,0.44,0.010000008632785516,0.000100076,0.010450501201342277,0.000105182
0.08,0.44,0.010000127532258688,0.000106306,0.012491054,0.000133132
0.1,0.44,0.010000303,0.000109519,0.014686128,0.000162581
0.12,0.44,0.010005214520187327,0.000182952,0.025392495,0.000271649
0.14,0.44,0.010054372924998547,0.000263907,0.036899690620783424,0.000387758
0.16,0.44,0.010192024611061879,0.000469765,0.061322086954872734,0.000616344
0.18,0.44,0.012793114,0.000798862,0.096501004,0.000930561
0.2,0.44,0.016625922270064212,0.001163396,0.13667099755976977,0.001291692
0.22,0.44,0.10701861633207962,0.002267603,0.23260127025349955,0.002059951
0.24,0.44,0.30236824566261666,0.003491128,0.33610282128243785,0.002878728
0.26,0.44,0.7076317455301979,0.005367285,0.4845376419970644,0.004010868
0.28,0.44,0.9029813748607353,0.007446909,0.6485318112055278,0.005255388
0.3,0.44,0.9933740689227504,0.009426364,0.813124061,0.006528658
0.32,0.44,0.9972068771809393,0.010668360777894247,0.9421285143113001,0.007613689
0.34,0.44,0.9998079665817527,0.011369132792103685,1.0396759169427932,0.008515688
0.36,0.44,0.9999456182678161,0.011219795813938479,1.0590493734048052,0.008845046
0.38,0.44,0.9999947766726272,0.010929313332769947,1.053484734397795,0.008953211
0.4,0.44,0.9999996884368124,0.010587324169314346,1.0241777622299792,0.008827428
0.42,0.44,0.9999998636605559,0.010545120723558678,1.0036293502083127,0.008616044
0.44,0.44,0.9999999825600291,0.010536024568545532,0.9848507181452466,0.008401347
0.46,0.44,0.9999999888109616,0.010590184315282926,0.9813630608493986,0.008292579
0.48,0.44,0.9999999910432696,0.010630528749607227,0.9822990981307592,0.008235989
0.5,0.44,0.9999999912662654,0.010640802304844339,0.9862536139277814,0.008231793
0.52,0.44,0.9999999910432696,0.010624257248366745,0.9898193656462629,0.008303758
0.54,0.44,0.9999999888109616,0.010602587633413187,0.9927859377081484,0.008381058
0.56,0.44,0.9999999825600292,0.010613226654032437,0.9991387557255726,0.008486241
0.58,0.44,0.999999864,0.010650173397324136,1.0085538519592532,0.008601641
0.6,0.44,0.9999996884368124,0.010735082051712662,1.020640300915135,0.008698875
0.62,0.44,0.9999947766726274,0.010878212427415677,1.030983418823598,0.008718865
0.64,0.44,0.9999456182678161,0.011069943873017518,1.0382049364671566,0.008676116
0.66,0.44,0.999807967,0.010910562289765328,1.0001997910150762,0.008245001
0.68,0.44,0.9972068771809393,0.010478847680307596,0.9362068025786359,0.007618626
0.7,0.44,0.9933740689227503,0.009463937,0.8290755044536788,0.006699036
0.72,0.44,0.9029813748607354,0.007759427,0.6807653705024737,0.005526725
0.74,0.44,0.7076317455301976,0.005749984,0.5176760735482315,0.004273642
0.76,0.44,0.3023682456626164,0.003947575,0.37369572544923846,0.003170581
0.78,0.44,0.10701861633207976,0.002350291,0.24402284870932855,0.002168418
0.8,0.44,0.016625922270064104,0.001098348,0.1354249709457535,0.001304324
0.82,0.44,0.012793114011875452,0.000669041,0.088675964,0.000889024
0.84,0.44,0.010192024611061903,0.000276,0.044461153641751815,0.000491182
0.86,0.44,0.010054372924998639,0.000155586,0.026372060690504254,0.000305498
0.88,0.44,0.010005215,8.774676488857428e-5,0.014103741,0.000171128
0.9,0.44,0.010000303,7.082030251049983e-5,0.007898714,9.223393999073928e-5
0.92,0.44,0.010000127532258731,8.621551238254168e-5,0.00745791,7.393879716807627e-5
0.94,0.44,0.010000008632785546,0.000103462,0.007454158,5.9257675157668595e-5
0.96,0.44,0.010000002,0.000110989,0.008521711,6.124367632564251e-5
0.98,0.44,0.01,0.000112222,0.009469062,6.650241548861023e-5
1,0.44,0.01,0.000107382,0.009896231,7.2804708991292e-5
0,0.46,0.01,0.00010379,0.009947102,8.346840454896444e-5
0.02,0.46,0.010000000212054265,9.997387932317425e-5,0.00982583,9.241392797012737e-5
0.04,0.46,0.010000002444362291,9.544926781981598e-5,0.009539779,0.0001001
0.06,0.46,0.010000008695294898,9.672915276834995e-5,0.010504222853238336,0.000120588
0.08,0.46,0.010000127594768812,0.00010275,0.012555265490084178,0.000152632
0.1,0.46,0.010000303,0.000105856,0.014761623760724995,0.000186394
0.12,0.46,0.010005214582729249,0.000176833,0.025523028,0.000311438
0.14,0.46,0.010054372987847756,0.00025508,0.037089377,0.000444553
0.16,0.46,0.010192024674771538,0.000454053,0.061637317626607596,0.000706619
0.18,0.46,0.012793114091844365,0.000772143,0.096997073,0.001066859
0.2,0.46,0.016625922,0.001124484,0.13737356263878384,0.001480885
0.22,0.46,0.10701861700104578,0.002191759,0.23379696385035045,0.00236167
0.24,0.46,0.3023682475527002,0.003374362,0.33783056287948093,0.003300372
0.26,0.46,0.7076317499535563,0.005187768,0.48702840591869756,0.004598335
0.28,0.46,0.9029813805052109,0.007197837,0.6518655779369417,0.006025138
0.3,0.46,0.9933740751322649,0.009111088,0.8173039053193865,0.007484902
0.32,0.46,0.9972068834144122,0.010311543786351622,0.9469715054827154,0.008728859
0.34,0.46,0.999807973,0.010988876482251423,1.0450203566925842,0.009762976
0.36,0.46,0.9999456245184087,0.010844532787964559,1.0644934178382461,0.010140578166756207
0.38,0.46,0.9999947829235272,0.010563765,1.0589001893912637,0.010264588701738214
0.4,0.46,0.9999996946877431,0.010233213,1.0294425788357842,0.010120383212116259
0.42,0.46,0.9999998699114877,0.010192422,1.0087885388149946,0.009878037
0.44,0.46,0.9999999888109616,0.010183630024134766,0.9899133749269673,0.009631893
0.46,0.46,0.9999999950618942,0.010235979,0.9864077854921104,0.009507193
0.48,0.46,0.9999999972942022,0.010274973740717192,0.9873486308852549,0.009442314
0.5,0.46,0.999999998,0.010284903615660805,0.9913234724459872,0.009437503
0.52,0.46,0.9999999972942022,0.010268911852028734,0.9949075547923613,0.009520009
0.54,0.46,0.9999999950618943,0.010247966936081274,0.9978893778793094,0.009608631
0.56,0.46,0.9999999888109616,0.010258250097792916,1.0042748528584169,0.00972922
0.58,0.46,0.9999998699114878,0.010293961092142565,1.0137383464161274,0.009861523
0.6,0.46,0.9999996946877432,0.010376029894123569,1.025886923,0.009972997
0.62,0.46,0.9999947829235274,0.010514373246139965,1.0362832043043506,0.009995915
0.64,0.46,0.9999456245184088,0.010699692287379301,1.043541838539629,0.009946905
0.66,0.46,0.999807973,0.010545641756111664,1.0053413276372045,0.009452646
0.68,0.46,0.9972068834144122,0.010128366594415416,0.9410193870439305,0.008734528
0.7,0.46,0.9933740751322648,0.009147401,0.8333373894482812,0.007680248
0.72,0.46,0.9029813805052112,0.0074999,0.684264879,0.00633623
0.74,0.46,0.70763175,0.005557664,0.5203372315482983,0.00489961
0.76,0.46,0.302368248,0.003815539,0.37561675258314287,0.003634982
0.78,0.46,0.10701861700104592,0.002271679,0.24527728890693562,0.002486032
0.8,0.46,0.016625922373991624,0.00106161,0.13612115509925915,0.001495371
0.82,0.46,0.012793114091844346,0.000646663,0.089131826,0.001019242
0.84,0.46,0.010192025,0.000266768,0.044689720837915906,0.000563127
0.86,0.46,0.010054372987847846,0.000150382,0.026507636,0.000350245
0.88,0.46,0.010005214582729351,8.481169617406996e-5,0.014176246099184747,0.000196193
0.9,0.46,0.010000302818513468,6.845155565744494e-5,0.00793932,0.000105744
0.92,0.46,0.010000127594768853,8.333191296300128e-5,0.007496248,8.476861549725414e-5
0.94,0.46,0.010000008695294925,0.000100002,0.007492476,6.79370829840711e-5
0.96,0.46,0.010000002,0.000107277,0.008565516,7.02139667198906e-5
0.98,0.46,0.010000000212054348,0.000108469,0.009517737,7.624296936155268e-5
1,0.46,0.01,0.00010379,0.009947102,8.346840454896444e-5
0,0.48,0.010000000011381616,0.000100812,0.009984997,9.008493106723416e-5
0.02,0.48,0.010000000234377348,9.710464386536586e-5,0.009863263,9.973958616798245e-5
0.04,0.48,0.010000002466685375,9.270988974799437e-5,0.009576122,0.000108035
0.06,0.48,0.010000008717617997,9.395303854524555e-5,0.010544239796637496,0.000130147
0.08,0.48,0.010000127617092177,9.980142734706036e-5,0.012603096054975133,0.000164731
0.1,0.48,0.010000302840837135,0.000102817,0.014817859656546035,0.00020117
0.12,0.48,0.010005215,0.000171758,0.025620259688427592,0.000336125
0.14,0.48,0.010054373010292213,0.000247759,0.037230671538324364,0.000479792
0.16,0.48,0.010192024697523276,0.000441022,0.061872129049917235,0.000762632
0.18,0.48,0.012793114120402536,0.000749983,0.097366589,0.001151428
0.2,0.48,0.016625922,0.001092212,0.13789689395051163,0.001598273
0.22,0.48,0.10701861723994431,0.002128857,0.23468762076412986,0.002548876
0.24,0.48,0.30236824822767927,0.003277519,0.33911753593228383,0.003561986
0.26,0.48,0.7076317515332082,0.005038882,0.4888837486918177,0.004962836
0.28,0.48,0.9029813825209436,0.006991263,0.6543488702167395,0.00650274
0.3,0.48,0.9933740773497819,0.008849604,0.8204174420721477,0.008078219
0.32,0.48,0.9972068856404852,0.010015606224011056,0.9505790267323805,0.009420785
0.34,0.48,0.9998079750633644,0.010673498288293937,1.0490014145625488,0.010536877646325979
0.36,0.48,0.9999456267505953,0.010533296464393386,1.0685486737874694,0.010944414782874261
0.38,0.48,0.9999947851558235,0.010260586024664797,1.0629341484326416,0.011078257021833616
0.4,0.48,0.9999996969200504,0.009939521,1.033364323,0.010922621
0.42,0.48,0.9999998721437954,0.009899901,1.012631596537942,0.010661063
0.44,0.48,0.9999999910432696,0.009891362,0.993684522,0.010395406422472516
0.46,0.48,0.9999999972942022,0.009942208,0.9901655747422073,0.010260820683778427
0.48,0.48,0.9999999995265103,0.009980084,0.991110002,0.010190798206899807
0.5,0.48,1,0.009989729,0.9950999864743919,0.010185604978688548
0.52,0.48,0.9999999995265104,0.009974196,0.9986977237018182,0.010274651
0.54,0.48,0.9999999972942024,0.009953852,1.0016909074185332,0.010370298373862096
0.56,0.48,0.9999999910432696,0.00996384,1.008100707320572,0.010500447
0.58,0.48,0.9999998721437956,0.009998526,1.0176002504906827,0.010643236220105289
0.6,0.48,0.9999996969200506,0.010078239940060792,1.0297951043476457,0.010763547
0.62,0.48,0.9999947851558237,0.010212613,1.040230988460528,0.010788281
0.64,0.48,0.9999456267505955,0.010392614,1.0475172733437048,0.010735387
0.66,0.48,0.9998079750633644,0.010242984,1.009171240866238,0.010201950411541786
0.68,0.48,0.9972068856404852,0.009837684,0.9446042708235428,0.00942691
0.7,0.48,0.9933740773497819,0.008884872,0.836512063,0.008289059
0.72,0.48,0.9029813825209438,0.007284652,0.6868716611545277,0.006838502
0.74,0.48,0.7076317515332081,0.005398158,0.5223195275489588,0.005288002
0.76,0.48,0.302368248,0.003706031,0.3770477232388475,0.003923128
0.78,0.48,0.10701861723994444,0.00220648,0.24621171692300065,0.002683099
0.8,0.48,0.016625922411105803,0.001031141,0.13663973670522192,0.001613909
0.82,0.48,0.012793114120402519,0.000628103,0.089471393,0.001100036
0.84,0.48,0.010192024697523299,0.000259112,0.044859976,0.000607766
0.86,0.48,0.010054373010292304,0.000146065,0.026608622026960755,0.000378008
0.88,0.48,0.010005214605064072,8.237758159857692e-5,0.014230253,0.000211745
0.9,0.48,0.010000302840837225,6.648703212017932e-5,0.007969566,0.000114125
0.92,0.48,0.010000127617092219,8.094033044580098e-5,0.007524805,9.148789633495316e-5
0.94,0.48,0.010000008717618025,9.713160005126616e-5,0.007521019,7.332222393494017e-5
0.96,0.48,0.010000002466685455,0.000104198,0.008598147,7.577967089311253e-5
0.98,0.48,0.010000000234377429,0.000105356,0.009553995,8.228666394971674e-5
1,0.48,0.010000000011381616,0.000100812,0.009984997,9.008493106723416e-5
0,0.5,0.010000000013611574,0.000100456,0.009994645,8.965396418987619e-5
0.02,0.5,0.010000000236607305,9.67615285409468e-5,0.009872794,9.926243097940177e-5
0.04,0.5,0.010000002468915335,9.238230208452429e-5,0.009585375,0.000107519
0.06,0.5,0.010000008719847957,9.362105557210462e-5,0.010554429,0.000129524
0.08,0.5,0.010000127619322164,9.944878045178722e-5,0.012615274,0.000163942
0.1,0.5,0.010000303,0.000102454,0.014832177705418332,0.000200207
0.12,0.5,0.010005214607295091,0.000171151,0.025645015420538396,0.000334517
0.14,0.5,0.010054373012534295,0.000246884,0.037266645664024926,0.000477496
0.16,0.5,0.010192024699796055,0.000439464,0.061931912446978835,0.000758983
0.18,0.5,0.012793114123255345,0.000747333,0.097460668,0.001145918
0.2,0.5,0.016625922,0.001088353,0.13803013390408359,0.001590624
0.22,0.5,0.10701861726380898,0.002121336,0.23491438193008793,0.002536677
0.24,0.5,0.3023682482951061,0.003265939,0.33944519909470783,0.003544939
0.26,0.5,0.7076317516910072,0.005021079,0.4893561226138783,0.004939085
0.28,0.5,0.9029813827223045,0.006966561,0.6549811277268367,0.006471621
0.3,0.5,0.9933740775713001,0.008818334,0.8212101729377153,0.008039561
0.32,0.5,0.9972068858628581,0.009980216,0.951497544,0.009375705
0.34,0.5,0.9998079752863174,0.010635782134453401,1.0500150510645572,0.010486459669580594
0.36,0.5,0.999945627,0.010496076012904991,1.0695812066391799,0.010892048117160711
0.38,0.5,0.9999947853788183,0.01022433,1.0639612587576486,0.011025250377529246
0.4,0.5,0.9999996971430462,0.009904401,1.0343628560480618,0.010870358163809386
0.42,0.5,0.9999998723667911,0.00986492,1.0136100897570255,0.010610051
0.44,0.5,0.9999999912662654,0.009856411,0.9946447009950905,0.010345663
0.46,0.5,0.999999998,0.009907078,0.9911223512434072,0.010211720437920555
0.48,0.5,1,0.00994482,0.9920676915923625,0.010142032585267493
0.5,0.5,0.9999999999725018,0.00995443,0.9960615335813156,0.010136864353679205
0.52,0.5,1,0.009938952,0.9996627482115589,0.010225484691028915
0.54,0.5,0.9999999975171981,0.00991868,1.0026588248824595,0.010320674527563908
0.56,0.5,0.9999999912662654,0.009928633,1.0090748168424994,0.0104502
0.58,0.5,0.9999998723667912,0.009963197,1.0185835369127303,0.010592306
0.6,0.5,0.9999996971430463,0.010042628773339812,1.030790172,0.010712041044339121
0.62,0.5,0.9999947853788184,0.010176527,1.0412361406031159,0.010736657098582705
0.64,0.5,0.999945627,0.010355892,1.0485294684343291,0.010684016558711859
0.66,0.5,0.9998079752863174,0.010206790639374498,1.010146390736165,0.010153133843150558
0.68,0.5,0.997206886,0.009802922,0.9455170401448996,0.009381803
0.7,0.5,0.993374078,0.008853476,0.8373203933818286,0.008249398
0.72,0.5,0.9029813827223048,0.007258911,0.687535399,0.006805782
0.74,0.5,0.7076317516910069,0.005379082,0.5228242603496303,0.0052627
0.76,0.5,0.30236824829510583,0.003692936,0.3774120754909942,0.003904355
0.78,0.5,0.10701861726380912,0.002198684,0.2464496369693701,0.002670259
0.8,0.5,0.016625922414813313,0.001027498,0.13677177179999025,0.001606184
0.82,0.5,0.012793114123255327,0.000625884,0.089557847,0.001094771
0.84,0.5,0.010192024699796076,0.000258196,0.044903321737485666,0.000604856
0.86,0.5,0.010054373012534385,0.00014555,0.026634331548847034,0.000376198
0.88,0.5,0.010005214607295192,8.208663820235847e-5,0.014244001841754464,0.00021073
0.9,0.5,0.010000302843067249,6.625216238279073e-5,0.007977265,0.000113579
0.92,0.5,0.010000127619322206,8.065434674354793e-5,0.007532076,9.104965677533553e-5
0.94,0.5,0.010000008719847985,9.678836363946957e-5,0.007528286,7.297111037132826e-5
0.96,0.5,0.010000002468915413,0.00010383,0.008606455,7.541693803922777e-5
0.98,0.5,0.010000000236607387,0.000104983,0.009563227,8.189291453370653e-5
1,0.5,0.010000000013611574,0.000100456,0.009994645,8.965396418987619e-5
0,0.52,0.010000000011381616,0.000100698,0.009979105,8.551175721802536e-5
0.02,0.52,0.010000000234377348,9.699498886710762e-5,0.009857443,9.467624797667188e-5
0.04,0.52,0.010000002466685377,9.260519559185467e-5,0.009570471,0.000102551
0.06,0.52,0.010000008717617997,9.384694163876828e-5,0.010538017343616805,0.000123539
0.08,0.52,0.010000127617092177,9.968873327612999e-5,0.012595658327398937,0.000156368
0.1,0.52,0.010000302840837135,0.000102701,0.014809114701947693,0.000190957
0.12,0.52,0.010005214605063971,0.000171564,0.025605139,0.000319061
0.14,0.52,0.010054373010292213,0.00024748,0.037208699,0.000455434
0.16,0.52,0.010192024697523278,0.000440524,0.061835613,0.000723915
0.18,0.52,0.012793114120402536,0.000749136,0.097309124,0.001092972
0.2,0.52,0.016625922,0.001090979,0.1378155081624245,0.001517132
0.22,0.52,0.1070186172399443,0.002126454,0.23454911173870682,0.002419475
0.24,0.52,0.30236824822767927,0.003273819,0.3389173950783061,0.003381153
0.26,0.52,0.7076317515332082,0.005033193,0.48859522610480066,0.004710887
0.28,0.52,0.9029813825209435,0.006983369,0.6539627064804527,0.006172616
0.3,0.52,0.9933740773497819,0.00883961,0.8199332884612851,0.007668115
0.32,0.52,0.9972068856404853,0.010004294296286997,0.9500180795827812,0.008942526
0.34,0.52,0.9998079750633645,0.010661443084970879,1.0483824035769218,0.010001961624451038
0.36,0.52,0.9999456267505955,0.010521400242296636,1.0679181321721867,0.010388810174899092
0.38,0.52,0.9999947851558237,0.010248998555903414,1.0623069181820153,0.010515857190435659
0.4,0.52,0.9999996969200506,0.009928297,1.0327545329124697,0.010368120182761578
0.42,0.52,0.9999998721437955,0.009888721,1.0120340339773284,0.010119838986509297
0.44,0.52,0.9999999910432696,0.009880192,0.9930981338422464,0.009867666
0.46,0.52,0.9999999972942022,0.009930981,0.9895812619898477,0.009739912
0.48,0.52,0.9999999995265103,0.009968814,0.9905251335409949,0.009673444
0.5,0.52,1,0.009978447,0.9945127664265238,0.009668515
0.52,0.52,0.9999999995265105,0.009962932,0.9981083812865812,0.009753041
0.54,0.52,0.9999999972942023,0.009942611,1.0010997989210284,0.009843833
0.56,0.52,0.9999999910432698,0.009952588,1.007505814536453,0.009967374
0.58,0.52,0.9999998721437956,0.009987235,1.0169997498501488,0.010102914903251475
0.6,0.52,0.9999996969200506,0.010066859,1.0291874064288304,0.010217118332840289
0.62,0.52,0.9999947851558239,0.010201080167657276,1.039617134487807,0.010240597631878902
0.64,0.52,0.9999456267505955,0.010380877392269748,1.0468991245883417,0.010190389794890236
0.66,0.52,0.9998079750633644,0.010231416500661505,1.0085757293885833,0.009684035
0.68,0.52,0.9972068856404853,0.009826574,0.9440468700558345,0.008948341
0.7,0.52,0.9933740773497819,0.008874837,0.8360184547073461,0.007868256
0.72,0.52,0.9029813825209438,0.007276425,0.686466355,0.006491337
0.74,0.52,0.7076317515332081,0.005392061,0.5220113198414938,0.005019548
0.76,0.52,0.302368248,0.003701847,0.3768252331045334,0.003723962
0.78,0.52,0.10701861723994442,0.002203989,0.24606642607165125,0.002546885
0.8,0.52,0.016625922411105803,0.001029977,0.13655909892633494,0.001531973
0.82,0.52,0.012793114120402519,0.000627394,0.089418589,0.001044188
0.84,0.52,0.010192025,0.000258819,0.044833498,0.000576909
0.86,0.52,0.010054373010292304,0.000145901,0.026592916,0.000358816
0.88,0.52,0.010005214605064072,8.228470533739674e-5,0.014221853,0.000200994
0.9,0.52,0.010000302840837225,6.64120009768668e-5,0.007964861,0.000108331
0.92,0.52,0.010000127617092219,8.084893159413729e-5,0.007520364,8.684281009096122e-5
0.94,0.52,0.010000008717618025,9.702187624552619e-5,0.00751658,6.95996215813108e-5
0.96,0.52,0.010000002466685457,0.000104081,0.008593073,7.193248736583997e-5
0.98,0.52,0.010000000234377429,0.000105237,0.009548358,7.810928221430612e-5
1,0.52,0.010000000011381616,0.000100698,0.009979105,8.551175721802536e-5
0,0.54,0.01,0.000100448,0.009958751,8.027670007678284e-5
0.02,0.54,0.010000000212054268,9.67544066964854e-5,0.009837337,8.88800925843661e-5
0.04,0.54,0.010000002444362291,9.23755008204696e-5,0.009550951,9.627258957808713e-5
0.06,0.54,0.010000008695294898,9.361417377478532e-5,0.010516523,0.000115976
0.08,0.54,0.010000127594768812,9.944148613840328e-5,0.012569967338372049,0.000146795
0.1,0.54,0.010000302818513381,0.000102447,0.014778908898555229,0.000179266
0.12,0.54,0.010005215,0.000171138,0.025552913,0.000299527
0.14,0.54,0.010054372987847756,0.000246866,0.037132805,0.000427551
0.16,0.54,0.010192024674771542,0.000439431,0.061709489,0.000679596
0.18,0.54,0.012793114091844367,0.000747278,0.097110646,0.001026059
0.2,0.54,0.016625922,0.001088273,0.13753441080497703,0.001424251
0.22,0.54,0.10701861700104578,0.002121179,0.23407071325323667,0.002271352
0.24,0.54,0.3023682475527002,0.003265699,0.3382261237430677,0.003174156
0.26,0.54,0.7076317499535564,0.005020708,0.487598669,0.004422483
0.28,0.54,0.9029813805052109,0.006966047,0.6526288648012123,0.005794725
0.3,0.54,0.9933740751322648,0.008817683,0.818260932,0.00719867
0.32,0.54,0.9972068834144123,0.009979479,0.9480804005284683,0.008395062
0.34,0.54,0.999807973,0.010634998766911893,1.0462440975501668,0.009389638
0.36,0.54,0.9999456245184088,0.010495304,1.0657399765773852,0.009752803
0.38,0.54,0.9999947829235273,0.010223577701395916,1.060140203001915,0.009872071
0.4,0.54,0.9999996946877432,0.009903672,1.030648089,0.009733377
0.42,0.54,0.9999998699114878,0.009864194,1.0099698519442413,0.009500296
0.44,0.54,0.9999999888109617,0.009855685,0.9910725739053682,0.009263561
0.46,0.54,0.9999999950618943,0.009906348,0.9875628762501013,0.009143628
0.48,0.54,0.9999999972942024,0.009944087,0.988504824,0.00908123
0.5,0.54,0.9999999975171981,0.009953697,0.992484324,0.009076603
0.52,0.54,0.9999999972942023,0.009938221,0.9960726047977951,0.009155954
0.54,0.54,0.9999999950618943,0.00991795,0.999057921,0.009241187
0.56,0.54,0.9999999888109619,0.009927902,1.0054508701003346,0.009357166
0.58,0.54,0.9999998699114879,0.009962463,1.0149254416296316,0.009484409
0.6,0.54,0.9999996946877432,0.010041889380927278,1.0270882410926032,0.009591621
0.62,0.54,0.9999947829235274,0.010175777629025818,1.0374966985499778,0.009613663
0.64,0.54,0.9999456245184088,0.010355128677497483,1.0447638386749942,0.00956653
0.66,0.54,0.9998079728314851,0.010206038,1.0065186100591978,0.009091174
0.68,0.54,0.9972068834144123,0.0098022,0.9421213655010579,0.00840052
0.7,0.54,0.9933740751322648,0.008852824,0.834313286,0.007386557
0.72,0.54,0.9029813805052112,0.007258377,0.6850662138775134,0.006093933
0.74,0.54,0.70763175,0.005378688,0.5209466019124205,0.004712247
0.76,0.54,0.302368248,0.003692665,0.37605663992694877,0.003495977
0.78,0.54,0.10701861700104591,0.002198523,0.24556453239859097,0.002390961
0.8,0.54,0.016625922373991624,0.001027423,0.13628056116001547,0.001438183
0.82,0.54,0.012793114091844348,0.000625838,0.089236202,0.000980261
0.84,0.54,0.010192024674771562,0.000258177,0.044742051,0.000541589
0.86,0.54,0.010054372987847848,0.000145539,0.026538673497498985,0.000336849
0.88,0.54,0.010005214582729353,8.208059954682858e-5,0.014192843941765244,0.000188688
0.9,0.54,0.010000302818513468,6.624725433779188e-5,0.007948615,0.000101699
0.92,0.54,0.010000127594768852,8.064838131898044e-5,0.007505025,8.152614926575491e-5
0.94,0.54,0.010000008695294925,9.678121913356304e-5,0.007501249,6.533866871193664e-5
0.96,0.54,0.010000002444362369,0.000103822,0.008575546,6.75287467300704e-5
0.98,0.54,0.010000000212054348,0.000104976,0.009528883,7.332741070783857e-5
1,0.54,0.01,0.000100448,0.009958751,8.027670007678284e-5
0,0.56,0.01,9.845025035773644e-5,0.009968744,8.478432156996962e-5
0.02,0.56,0.01,9.483000656711912e-5,0.009847208,9.387070678614078e-5
0.04,0.56,0.010000002,9.053819507931317e-5,0.009560534,0.000101678
0.06,0.56,0.010000008632785518,9.175222939389979e-5,0.010527075585423446,0.000122488
0.08,0.56,0.010000128,9.746363437654825e-5,0.012582579852706624,0.000155037
0.1,0.56,0.010000303,0.000100409,0.014793737696107898,0.000189331
0.12,0.56,0.010005214520187326,0.000167734,0.025578552,0.000316345
0.14,0.56,0.010054372924998549,0.000241956,0.037170063,0.000451558
0.16,0.56,0.010192024611061879,0.000430691,0.061771408,0.000717754
0.18,0.56,0.012793114,0.000732415,0.097208087,0.001083671
0.2,0.56,0.016625922270064212,0.001066628,0.13767241373038194,0.001504221
0.22,0.56,0.10701861633207962,0.00207899,0.2343055859670599,0.002398889
0.24,0.56,0.30236824566261666,0.003200745,0.33856551215365294,0.003352386
0.26,0.56,0.7076317455301979,0.004920848,0.4880879488055732,0.00467081
0.28,0.56,0.9029813748607353,0.006827495,0.6532837469673041,0.006120107
0.3,0.56,0.9933740689227505,0.008642303,0.8190820193426892,0.007602887
0.32,0.56,0.9972068771809393,0.009780992,0.9490317512208342,0.008866459
0.34,0.56,0.999807967,0.010423474,1.0472939437980298,0.009916881
0.36,0.56,0.9999456182678161,0.010286557,1.0668093792729745,0.010300435993761625
0.38,0.56,0.9999947766726273,0.010020235666133743,1.061203982050233,0.010426399460175763
0.4,0.56,0.9999996884368124,0.009706692,1.0316822732640278,0.010279917
0.42,0.56,0.999999864,0.009668,1.0109832892213195,0.010033747459074843
0.44,0.56,0.9999999825600292,0.00965966,0.9920670519414145,0.00978372
0.46,0.56,0.9999999888109616,0.009709315,0.9885538343219654,0.009657054
0.48,0.56,0.9999999910432696,0.009746304,0.9894967277003466,0.009591152
0.5,0.56,0.9999999912662654,0.009755723,0.9934802204572739,0.009586265
0.52,0.56,0.9999999910432698,0.009740554,0.9970721008772205,0.009670072
0.54,0.56,0.9999999888109617,0.009720687,1.0000604111485134,0.009760092
0.56,0.56,0.9999999825600292,0.009730441,1.006459776308547,0.009882583
0.58,0.56,0.999999864,0.009764315,1.0159438565624557,0.010016971066986203
0.6,0.56,0.9999996884368125,0.009842161,1.028118863221056,0.010130204543613672
0.62,0.56,0.9999947766726274,0.009973386,1.0385377678400283,0.010153485883623168
0.64,0.56,0.9999456182678162,0.010149170036165155,1.045812202616156,0.010103706714977435
0.66,0.56,0.9998079665817529,0.010003045334227103,1.0075285958502507,0.009601659
0.68,0.56,0.9972068771809393,0.009607239,0.9430667291688063,0.008872222
0.7,0.56,0.9933740689227504,0.008676746,0.8351504654922123,0.007801322
0.72,0.56,0.9029813748607354,0.007114012,0.6857536282080465,0.006436115
0.74,0.56,0.7076317455301977,0.005271709,0.5214693288493861,0.004976844
0.76,0.56,0.3023682456626164,0.00361922,0.37643398,0.003692279
0.78,0.56,0.10701861633207975,0.002154795,0.24581093346456728,0.002525215
0.8,0.56,0.016625922270064104,0.001006988,0.1364173058373563,0.001518938
0.82,0.56,0.012793114011875453,0.00061339,0.089325743,0.001035303
0.84,0.56,0.010192024611061902,0.000253042,0.044786945775323994,0.000572
0.86,0.56,0.010054372924998639,0.000142644,0.026565303258972016,0.000355763
0.88,0.56,0.010005215,8.04480177801277e-5,0.014207085819034963,0.000199284
0.9,0.56,0.010000303,6.492960960221865e-5,0.007956591,0.000107409
0.92,0.56,0.010000127532258731,7.904431698623062e-5,0.007512556,8.610410221514706e-5
0.94,0.56,0.010000008632785546,9.48562919093777e-5,0.007508776,6.900765338431144e-5
0.96,0.56,0.010000002,0.000101758,0.008584151,7.13206697257462e-5
0.98,0.56,0.01,0.000102888,0.009538445,7.744488585865619e-5
1,0.56,0.01,9.845025035773644e-5,0.009968744,8.478432156996962e-5
0,0.58,0.009999999,9.619537188826104e-5,0.010003446839098738,9.701295810637222e-5
0.02,0.58,0.009999999,9.265804516507821e-5,0.009881487,0.00010741
0.04,0.58,0.010000001192857913,8.846453276819062e-5,0.009593816,0.000116343
0.06,0.58,0.010000007,8.965074760889459e-5,0.010563721496754424,0.000140154
0.08,0.58,0.010000126343248771,9.523131656096961e-5,0.012626381,0.000177398
0.1,0.58,0.010000302,9.810924014592924e-5,0.014845236,0.000216638
0.12,0.58,0.010005213330572572,0.000163892,0.025667594,0.000361971
0.14,0.58,0.010054371729538885,0.000236414,0.037299456246256364,0.000516685
0.16,0.58,0.010192023399235502,0.000420826,0.061986441,0.000821275
0.18,0.58,0.012793112490780929,0.000715639,0.097546481,0.001239969
0.2,0.58,0.016625920293250777,0.001042197,0.13815167000409945,0.001721175
0.22,0.58,0.10701860360762229,0.002031372,0.23512124099382198,0.002744883
0.24,0.58,0.30236820971119094,0.003127434,0.3397441167749977,0.003835907
0.26,0.58,0.7076316613931546,0.004808141,0.48978707205486427,0.005344492
0.28,0.58,0.9029812674967236,0.006671119,0.6555579502656674,0.007002828
0.3,0.58,0.993373951,0.008444363,0.8219333966112929,0.008699475
0.32,0.58,0.9972067586135649,0.009556972,0.9523354994004227,0.010145294997913432
0.34,0.58,0.9998078477051102,0.010184738134325109,1.0509397490192993,0.011347222
0.36,0.58,0.9999454993748067,0.010050957,1.0705231118664091,0.011786095785136917
0.38,0.58,0.999994658,0.009790735,1.0648981955770163,0.011930225147505615
0.4,0.58,0.9999995695373742,0.009484372,1.035273716148123,0.011762613042092883
0.42,0.58,0.9999997447610969,0.009446566,1.0145026800022994,0.011480939
0.44,0.58,0.999999864,0.009438418,0.9955205970731924,0.011194850295055686
0.46,0.58,0.9999998699114877,0.009486936,0.9919951518233047,0.011049915375889076
0.48,0.58,0.9999998721437956,0.009523077,0.9929413283617672,0.010974509200246814
0.5,0.58,0.9999998723667912,0.00953228,0.9969386869005346,0.010968917766358641
0.52,0.58,0.9999998721437956,0.009517459,1.000543069876278,0.011064812
0.54,0.58,0.9999998699114878,0.009498047,1.0035417815818959,0.011167815194018974
0.56,0.58,0.999999864,0.009507577,1.009963425064102,0.011307973703807539
0.58,0.58,0.9999997447610971,0.009540675,1.0194805232589088,0.011461746390353529
0.6,0.58,0.9999995695373743,0.009616738,1.0316979165310827,0.011591313267791795
0.62,0.58,0.9999946577737732,0.009744958,1.0421530944521817,0.011617954067640043
0.64,0.58,0.9999454993748068,0.009916716,1.0494528552323787,0.011560996363826556
0.66,0.58,0.9998078477051102,0.009773939,1.0110359738550498,0.010986536650550443
0.68,0.58,0.9972067586135649,0.009387199,0.9463496991205747,0.010151890016201875
0.7,0.58,0.993373951,0.008478018,0.8380577536138941,0.008926529
0.72,0.58,0.9029812674967238,0.006951076,0.688140835,0.007364412
0.74,0.58,0.7076316613931545,0.005150967,0.5232846317990169,0.005694665
0.76,0.58,0.3023682097111907,0.003536327,0.37774439332600096,0.004224824
0.78,0.58,0.10701860360762243,0.002105442,0.24666663098731895,0.002889431
0.8,0.58,0.01662592,0.000983924,0.13689219156263102,0.001738017
0.82,0.58,0.012793112,0.000599341,0.089636698,0.001184628
0.84,0.58,0.010192023399235525,0.000247247,0.044942856,0.000654501
0.86,0.58,0.010054371729538972,0.000139377,0.026657781785694647,0.000407076
0.88,0.58,0.010005213330572672,7.860544043924317e-5,0.014256543720021556,0.000228027
0.9,0.58,0.010000302,6.344247937533064e-5,0.00798429,0.000122901
0.92,0.58,0.010000126343248815,7.723391246262249e-5,0.007538709,9.852336679428333e-5
0.94,0.58,0.010000007443789765,9.26837374457221e-5,0.007534916,7.896100651666956e-5
0.96,0.58,0.010000001192857993,9.942687840516503e-5,0.008614034,8.160757511996544e-5
0.98,0.58,0.009999999,0.000100531,0.009571649,8.861502819873057e-5
1,0.58,0.009999999,9.619537188826104e-5,0.010003446839098738,9.701295810637222e-5
0,0.6,0.009999997,9.970686533477688e-5,0.010083198,0.000124806
0.02,0.6,0.009999997,9.604041602027507e-5,0.009960267,0.000138181
0.04,0.6,0.009999999,9.169382712060103e-5,0.009670301,0.000149674
0.06,0.6,0.010000006,9.292329946689965e-5,0.010647940006997687,0.000180306
0.08,0.6,0.010000125,9.870750877092044e-5,0.012727044148014618,0.000228219
0.1,0.6,0.010000299814680896,0.00010169,0.014963588869367982,0.000278701
0.12,0.6,0.010005211577421399,0.000169875,0.025872228,0.00046567
0.14,0.6,0.01005437,0.000245043,0.037596825,0.000664707
0.16,0.6,0.010192021613350763,0.000436187,0.062480626500225095,0.001056557
0.18,0.6,0.012793110249123562,0.000741761,0.098324169,0.0015952
0.2,0.6,0.016625917379994387,0.001080239,0.13925308325250013,0.002214265
0.22,0.6,0.1070185848554194,0.002105522,0.23699574544334703,0.003531253
0.24,0.6,0.30236815672909406,0.003241595,0.3424527289860656,0.00493484
0.26,0.6,0.707631537,0.004983655,0.4936919008728794,0.006875618
0.28,0.6,0.9029811092729441,0.00691464,0.6607843826315898,0.009009047
0.3,0.6,0.9933737767483689,0.008752616,0.8284862452595816,0.011191764027573084
0.32,0.6,0.9972065838792399,0.009905839,0.9599279579921103,0.013051792614967656
0.34,0.6,0.9998076725150126,0.010556520045646906,1.0593183074583665,0.014598054497619677
0.36,0.6,0.9999453241605891,0.010417853962904733,1.0790577874060325,0.015162657
0.38,0.6,0.9999944825509419,0.010148132089976922,1.0733880225321097,0.015348075462073753
0.4,0.6,0.9999993943136823,0.009830587,1.0435273671080796,0.015132442863258176
0.42,0.6,0.9999995695373742,0.009791401,1.0225907420311828,0.014770073
0.44,0.6,0.9999996884368125,0.009782956,1.0034573326197354,0.014402025
0.46,0.6,0.9999996946877432,0.009833245,0.9999037833527838,0.014215569412413632
0.48,0.6,0.9999996969200506,0.009870705,1.0008575033540108,0.014118561196012971
0.5,0.6,0.9999996971430463,0.009880244,1.0048867280602443,0.014111368
0.52,0.6,0.9999996969200506,0.009864882,1.0085198455470397,0.014234735
0.54,0.6,0.9999996946877433,0.009844761,1.0115424633432506,0.014367246712508256
0.56,0.6,0.9999996884368125,0.009854639,1.0180153047914688,0.014547559352579457
0.58,0.6,0.9999995695373743,0.009888945,1.0276082802608855,0.014745386962881553
0.6,0.6,0.9999993943136825,0.009967785,1.0399230787822509,0.014912074640945336
0.62,0.6,0.9999944825509419,0.010100686492011993,1.050461610681295,0.014946349
0.64,0.6,0.9999453241605893,0.010278715601533105,1.0578195667545662,0.014873075276356257
0.66,0.6,0.9998076725150126,0.010130727,1.019096400589536,0.014134039665537834
0.68,0.6,0.9972065838792399,0.00972987,0.9538944076565443,0.013060276099562628
0.7,0.6,0.9933737767483689,0.0087875,0.8447391006088455,0.011483863
0.72,0.6,0.9029811092729442,0.007204817,0.6936269731732648,0.009474218
0.74,0.6,0.7076315373992688,0.005338997,0.5274564626205671,0.007326109
0.76,0.6,0.3023681567290938,0.003665415,0.3807559194562375,0.005435178
0.78,0.6,0.10701858485541954,0.002182298,0.24863315485052664,0.003717213
0.8,0.6,0.016625917,0.00101984,0.1379835529936971,0.002235935
0.82,0.6,0.012793110249123543,0.000621219,0.09035132,0.001524007
0.84,0.6,0.010192021613350788,0.000256272,0.045301162029486745,0.000842007
0.86,0.6,0.01005437,0.000144465,0.026870311221787832,0.000523698
0.88,0.6,0.010005212,8.147489522048844e-5,0.014370205,0.000293354
0.9,0.6,0.010000299814680985,6.575843515142644e-5,0.008047946,0.000158111
0.92,0.6,0.010000124590989002,8.00532870744911e-5,0.007598812,0.000126749
0.94,0.6,0.010000005691550788,9.60670619147894e-5,0.007594988,0.000101583
0.96,0.6,0.009999999,0.000103056,0.00868271,0.000104987
0.98,0.6,0.009999997,0.000104201,0.009647959,0.000114002
1,0.6,0.009999997,9.970686533477688e-5,0.010083198,0.000124806
0,0.62,0.009999948,0.000124443,0.010217636234433274,0.000189161
0.02,0.62,0.009999948,0.000119867,0.010093066010442527,0.000209433
0.04,0.62,0.00999995,0.000114442,0.009799235,0.000226852
0.06,0.62,0.009999957,0.000115977,0.010789909,0.00027328
0.08,0.62,0.010000075472719845,0.000123196,0.012896735033584402,0.000345898
0.1,0.62,0.010000250695551122,0.000126919,0.015163100484847541,0.000422411
0.12,0.62,0.010005162434166198,0.000212018,0.026217186274669332,0.000705789
0.14,0.62,0.010054320583064292,0.000305835,0.038098109858973536,0.001007458
0.16,0.62,0.010191971552528432,0.000544399,0.063313691,0.001601364
0.18,0.62,0.012793047412363246,0.000925783,0.09963514,0.002417756
0.2,0.62,0.016625836,0.001348233,0.1411097662434759,0.003356039
0.22,0.62,0.10701805920520338,0.002627881,0.24015563497872075,0.005352126
0.24,0.62,0.3023666715675484,0.004045805,0.3470186799287157,0.00747947
0.26,0.62,0.7076280616789444,0.006220061,0.5002743134547945,0.010421003842729083
0.28,0.62,0.9029766740412899,0.008630115,0.6695946182709082,0.013654530262200232
0.3,0.62,0.9933688975291097,0.010924082,0.8395324167676967,0.016962758
0.32,0.62,0.9972016858341298,0.012363409866960065,0.9727266042358456,0.019781902
0.34,0.62,0.9998027616939645,0.013175515639579943,1.073442093304987,0.022125485
0.36,0.62,0.9999404126634287,0.013002444627302247,1.0934447547988775,0.02298122
0.38,0.62,0.9999895708123268,0.012665805855363322,1.0876994006797656,0.023262244
0.4,0.62,0.9999944825509419,0.012269481689835058,1.0574406298278665,0.022935419
0.42,0.62,0.999994658,0.012220575532524074,1.036224866868085,0.022386196482275265
0.44,0.62,0.9999947766726274,0.012210036654254002,1.0168363606930393,0.021828367421481334
0.46,0.62,0.9999947829235274,0.012272801503987685,1.0132354320217127,0.021545768136084664
0.48,0.62,0.9999947851558237,0.012319555,1.0142018656380656,0.021398739
0.5,0.62,0.9999947853788184,0.012331460224277559,1.0182848078527191,0.021387837501274317
0.52,0.62,0.9999947851558239,0.012312286161647402,1.0219663657797318,0.021574817694930283
0.54,0.62,0.9999947829235274,0.012287173,1.025029285,0.021775658312935552
0.56,0.62,0.9999947766726274,0.012299502494299553,1.0315884306254035,0.022048949106010664
0.58,0.62,0.9999946577737732,0.012342319423119263,1.0413093098557535,0.022348786980093786
0.6,0.62,0.9999944825509419,0.01244072,1.0537882984781575,0.022601428246287195
0.62,0.62,0.9999895708123268,0.012606594,1.0644673310293407,0.022653378
0.64,0.62,0.9999404126634287,0.012828794135845019,1.0719233768781495,0.022542321581445975
0.66,0.62,0.9998027616939646,0.012644093177887318,1.032683901456653,0.021422203657422974
0.68,0.62,0.9972016858341298,0.012143787255813315,0.9666125609954149,0.019794755632012512
0.7,0.62,0.9933688975291096,0.010967619886222973,0.8560018882820221,0.017405469
0.72,0.62,0.9029766740412899,0.008992281,0.7028750006984298,0.014359554924419728
0.74,0.62,0.7076280616789442,0.006663561,0.5344889643292129,0.011103781344440063
0.76,0.62,0.30236667156754815,0.004574775,0.38583248914695956,0.0082378
0.78,0.62,0.10701805920520352,0.002723708,0.2519481554881632,0.005633976
0.8,0.62,0.016625835717383304,0.001272854,0.13982328101930974,0.003388884
0.82,0.62,0.012793047412363225,0.000775339,0.091555972,0.002309854
0.84,0.62,0.010191971552528455,0.000319851,0.045905165,0.001276185
0.86,0.62,0.010054320583064382,0.000180306,0.027228575606244212,0.000793742
0.88,0.62,0.010005162434166298,0.000101688,0.014561805,0.000444622
0.9,0.62,0.010000250695551209,8.207286185749112e-5,0.008155251,0.000239641
0.92,0.62,0.010000075472719885,9.99140695441375e-5,0.007700127,0.000192107
0.94,0.62,0.009999957,0.000119901,0.007696252,0.000153963
0.96,0.62,0.00999995,0.000128624,0.008798475,0.000159124
0.98,0.62,0.009999948,0.000130052,0.009776594,0.000172787
1,0.62,0.009999948,0.000124443,0.010217636234433274,0.000189161
0,0.64,0.009999456,0.000167328,0.010397724619527815,0.000275571
0.02,0.64,0.009999457,0.000161175,0.010270959714452372,0.000305103
0.04,0.64,0.009999459,0.000153881,0.009971951,0.000330478
0.06,0.64,0.009999465,0.000155944,0.010980087502448853,0.000398114
0.08,0.64,0.009999584,0.00016565,0.013124048656765603,0.000503905
0.1,0.64,0.009999759,0.000170656,0.015430361521756966,0.000615369
0.12,0.64,0.010004670593772011,0.000285082,0.026679284514401477,0.001028193
0.14,0.64,0.010053826326121302,0.000411228,0.038769619,0.001467665
0.16,0.64,0.010191470528848019,0.000732004,0.064429643,0.002332868
0.18,0.64,0.012792418523274883,0.001244816,0.10139128143996474,0.003522189
0.2,0.64,0.016625018413551847,0.001812847,0.14359692711339486,0.004889081
0.22,0.64,0.10701279834064764,0.003533478,0.2443885249996413,0.007796985
0.24,0.64,0.3023518076266668,0.005440037,0.35313507886546164,0.010896104295000531
0.26,0.64,0.7075932756305336,0.008363574,0.509091886,0.015181338400019315
0.28,0.64,0.9029322849165532,0.011604168101994475,0.681396495,0.019891947167685282
0.3,0.64,0.9933200648436489,0.014688669054340023,0.8543294669610416,0.02471138
0.32,0.64,0.9971526647339258,0.016624005152930332,0.9898712100163419,0.028818313159139422
0.34,0.64,0.9997536127283527,0.017715968,1.0923618183168469,0.032232446
0.36,0.64,0.9998912569310795,0.017483251349540128,1.112717041547259,0.033479077702119116
0.38,0.64,0.9999404126634286,0.017030601898907947,1.1068704412931398,0.033888472257027166
0.4,0.64,0.9999453241605892,0.016497702,1.0760783748700289,0.033412351663774056
0.42,0.64,0.9999454993748069,0.016431943337877435,1.0544886849604203,0.032612244
0.44,0.64,0.9999456182678161,0.016417773957504204,1.0347584555514013,0.031799599011479524
0.46,0.64,0.9999456245184088,0.016502168,1.0310940554286088,0.031387909
0.48,0.64,0.9999456267505955,0.016565033172555338,1.032077517759168,0.031173718
0.5,0.64,0.999945627,0.01658104,1.0362324186122784,0.031157836871758018
0.52,0.64,0.9999456267505955,0.016555258276103695,1.0399788675400328,0.031430229777175404
0.54,0.64,0.9999456245184088,0.016521491,1.043095775496211,0.031722815
0.56,0.64,0.9999456182678162,0.016538069023974332,1.0497705301759144,0.032120945483037316
0.58,0.64,0.9999454993748069,0.016595641228982584,1.0596627422426939,0.032557751
0.6,0.64,0.9999453241605892,0.016727952136084537,1.0723616692545033,0.032925800058835025
0.62,0.64,0.9999404126634288,0.016950991489650794,1.083228905013787,0.033001482
0.64,0.64,0.9998912569310794,0.017249766900462024,1.0908163419868622,0.032839694577882564
0.66,0.64,0.9997536127283526,0.017001417460949193,1.0508852369696358,0.031207903
0.68,0.64,0.9971526647339259,0.016328699955398387,0.9836493531710577,0.028837032030531083
0.7,0.64,0.9933200648436488,0.014747207679142112,0.8710891321765386,0.025356312061031904
0.72,0.64,0.9029322849165534,0.012091137601698786,0.7152633519601099,0.020919018354633428
0.74,0.64,0.7075932756305334,0.008959906,0.5439094821874906,0.016176001187035917
0.76,0.64,0.3023518076266666,0.006151297,0.39263290791481814,0.012000836072359355
0.78,0.64,0.10701279834064775,0.003662329,0.25638883437875204,0.008207581
0.8,0.64,0.016625018,0.001711495,0.1422877297456465,0.00493693
0.82,0.64,0.012792418523274866,0.00104253,0.093169691,0.003364999
0.84,0.64,0.010191470528848041,0.000430077,0.046714270020344326,0.001859148
0.86,0.64,0.010053826,0.000242442,0.027708496277904757,0.001156324
0.88,0.64,0.010004670593772113,0.000136732,0.014818466642905214,0.000647726
0.9,0.64,0.009999759,0.000110357,0.008298992,0.00034911
0.92,0.64,0.009999584,0.000134346,0.007835846,0.000279863
0.94,0.64,0.009999465,0.00016122,0.007831901,0.000224294
0.96,0.64,0.009999459,0.000172949,0.008953551,0.000231812
0.98,0.64,0.009999457,0.00017487,0.009948909,0.000251716
1,0.64,0.009999456,0.000167328,0.010397724619527815,0.000275571
0,0.66,0.00999808,0.000310187,0.010248024,0.000471551
0.02,0.66,0.00999808,0.00029878,0.010123086068686137,0.000522085
0.04,0.66,0.009998082,0.000285258,0.009828384,0.000565507
0.06,0.66,0.009998088,0.000289083,0.010822007644070434,0.000681245
0.08,0.66,0.009998207,0.000307076,0.012935104107668197,0.000862271
0.1,0.66,0.009998383,0.000316355,0.015208215256125705,0.001053007
0.12,0.66,0.010003293359099864,0.000528473,0.02629519,0.001759424
0.14,0.66,0.010052442324711728,0.000762318,0.038211462,0.00251144
0.16,0.66,0.010190067579451439,0.00135696,0.063502058,0.003991958
0.18,0.66,0.012790658,0.002307591,0.099931553,0.006027101
0.2,0.66,0.016622729827279102,0.003360583,0.14152955926886648,0.008366101
0.22,0.66,0.10699806704741244,0.006550224,0.24087000097060565,0.013342048660545048
0.24,0.66,0.30231018612711347,0.010084534317340247,0.34805086083761244,0.018645199
0.26,0.66,0.7074958689259507,0.01550408,0.501762232,0.025978004888177135
0.28,0.66,0.9028079880056521,0.021511373174063826,0.6715860275596418,0.034038701
0.3,0.66,0.9931833252257853,0.027229304,0.8420291539917218,0.042285613638274086
0.32,0.66,0.9970153975235342,0.030816949340550293,0.9756194510045706,0.049313307
0.34,0.66,0.999615987,0.03284118,1.0766345050990096,0.055155494
0.36,0.66,0.9997536127283527,0.032409776,1.096696734327558,0.057288700037148935
0.38,0.66,0.9998027616939645,0.031570673,1.0909343633857917,0.057989245293212296
0.4,0.66,0.9998076725150125,0.030582806556742587,1.0605856477219793,0.057174518
0.42,0.66,0.9998078477051102,0.030460908,1.039306768761011,0.055805392
0.44,0.66,0.999807967,0.030434643209045962,1.0198605741982738,0.054414814
0.46,0.66,0.999807973,0.030591088934701475,1.016248912098897,0.05371034
0.48,0.66,0.9998079750633644,0.030707624931632906,1.017218205986514,0.053343822127399465
0.5,0.66,0.9998079752863174,0.030737297062333017,1.0213132936127574,0.053316647
0.52,0.66,0.9998079750633644,0.030689503858196368,1.0250058144439331,0.053782759
0.54,0.66,0.9998079728314851,0.030626908,1.0280778589970545,0.054283424
0.56,0.66,0.999807967,0.030657639,1.0346565077355843,0.054964697820043665
0.58,0.66,0.9998078477051103,0.030764364,1.0444062798905343,0.05571215
0.6,0.66,0.9998076725150126,0.031009638,1.0569223445635583,0.056341948
0.62,0.66,0.9998027616939646,0.031423102,1.0676330827877556,0.056471451135554934
0.64,0.66,0.9997536127283528,0.031976963,1.0751112452771319,0.056194602
0.66,0.66,0.999615987,0.031516583,1.0357550551313541,0.053402310927402497
0.68,0.66,0.9970153975235341,0.030269523395366482,0.9694872295473898,0.049345322
0.7,0.66,0.9931833252257853,0.027337809097274512,0.8585476472089664,0.043389183
0.72,0.66,0.9028079880056523,0.022414083,0.7049654227857124,0.035796178
0.74,0.66,0.7074958689259505,0.016609522,0.53607866,0.027680027
0.76,0.66,0.30231018612711325,0.011403031856732214,0.3869800832371926,0.020535574
0.78,0.66,0.10699806704741258,0.006789082,0.25269756300595525,0.014044638534925826
0.8,0.66,0.016622729827278995,0.003172702,0.14023919416359487,0.00844797
0.82,0.66,0.012790657529530423,0.001932603,0.091828312,0.005758116
0.84,0.66,0.010190067579451463,0.000797261,0.046041712,0.003181336
0.86,0.66,0.010052442,0.00044943,0.027309566735838058,0.001978679
0.88,0.66,0.010003293359099965,0.000253469,0.014605116428674531,0.001108376
0.9,0.66,0.009998383,0.000204575,0.008179504,0.000597391
0.92,0.66,0.009998207,0.000249046,0.007723026,0.000478896
0.94,0.66,0.009998088,0.000298863,0.007719139,0.000383808
0.96,0.66,0.009998082,0.000320606,0.00882464,0.000396672
0.98,0.66,0.00999808,0.000324167,0.009805669,0.000430732
1,0.66,0.00999808,0.000310187,0.010248024,0.000471551
0,0.68,0.009972069,0.000572392,0.00984253,0.000765374
0.02,0.68,0.009972069,0.000551344,0.009722536,0.000847397
0.04,0.68,0.009972071,0.000526391,0.009439496,0.000917875
0.06,0.68,0.009972078,0.000533448,0.010393806010930259,0.001105729
0.08,0.68,0.009972196,0.000566652,0.012423293755906752,0.001399554
0.1,0.68,0.009972371,0.000583774,0.014606465309503129,0.001709137
0.12,0.68,0.009977269,0.000975198,0.025254754973247355,0.002855725
0.14,0.68,0.010026290001408592,0.001406716,0.036699529,0.004076324
0.16,0.68,0.010163557211800435,0.002504017,0.060989428102566065,0.006479355
0.18,0.68,0.012757381495690417,0.00425823,0.095977477,0.009782599
0.2,0.68,0.016579484,0.006201332,0.13592953135733732,0.013579032631696585
0.22,0.68,0.10671970205392667,0.012087224053446793,0.23133921304257388,0.021655498358671657
0.24,0.68,0.30152369927446154,0.018609138133025803,0.3342790713580531,0.030263046714337976
0.26,0.68,0.7056552554608726,0.028609901749678215,0.48190827333049313,0.042164925
0.28,0.68,0.9004592526814079,0.039695241,0.645012358,0.05524824
0.3,0.68,0.9905994704190051,0.050246610789529335,0.8087113020526007,0.068633799
0.32,0.68,0.994421573,0.056866932337291703,0.937015713,0.080040441
0.34,0.68,0.9970153975235342,0.060602264,1.0340338767515769,0.089522888
0.36,0.68,0.9971526647339257,0.059806189,1.0533023779545103,0.092985292
0.38,0.68,0.9972016858341297,0.058257783,1.0477680793393427,0.094122346
0.4,0.68,0.9972065838792397,0.056434864961061884,1.0186202213677236,0.092799965
0.42,0.68,0.9972067586135648,0.056209925883236825,0.9981832630036648,0.09057774
0.44,0.68,0.9972068771809393,0.056161459,0.9795064679351366,0.088320695
0.46,0.68,0.9972068834144121,0.056450149,0.9760376856026631,0.087177265
0.48,0.68,0.9972068856404851,0.056665194,0.9769686169361689,0.08658237
0.5,0.68,0.997206886,0.056719948,0.9809016841649457,0.086538261
0.52,0.68,0.9972068856404853,0.056631754,0.9844481138682176,0.087294809
0.54,0.68,0.9972068834144123,0.056516245,0.9873986186186909,0.088107438
0.56,0.68,0.9972068771809393,0.056572955,0.9937169497351728,0.089213213
0.58,0.68,0.9972067586135649,0.056769896639944833,1.0030809143181612,0.090426402
0.6,0.68,0.9972065838792399,0.057222504,1.0151017003715115,0.091448625
0.62,0.68,0.9972016858341298,0.057985475327994876,1.0253885922103807,0.091658817
0.64,0.68,0.9971526647339258,0.059007523,1.032570824554946,0.091209458
0.66,0.68,0.9970153975235341,0.058157974,0.9947719217978866,0.086677285
0.68,0.68,0.9944215732396441,0.055856754,0.9311262610604504,0.080092381
0.7,0.68,0.99059947,0.050446817,0.8245764520316474,0.070424972
0.72,0.68,0.9004592526814081,0.041360995660735825,0.6770712843168898,0.058100767
0.74,0.68,0.7056552554608725,0.030649761,0.5148671249053429,0.044927445
0.76,0.68,0.30152369927446127,0.021042159175142027,0.37166809902073633,0.033331286
0.78,0.68,0.10671970205392681,0.012527979195889351,0.24269886660144746,0.022795852
0.8,0.68,0.016579484,0.00585463,0.1346902262273827,0.013711901310571026
0.82,0.68,0.012757381,0.003566258,0.088194853,0.009345999
0.84,0.68,0.010163557211800458,0.001471197,0.044219924,0.005163628
0.86,0.68,0.010026290001408682,0.000829341,0.02622897,0.003211595
0.88,0.68,0.009977269,0.000467731,0.014027209218193004,0.001799006
0.9,0.68,0.009972371,0.000377506,0.007855847,0.000969626
0.92,0.68,0.009972196,0.000459567,0.007417433,0.000777296
0.94,0.68,0.009972078,0.000551497,0.007413701,0.00062296
0.96,0.68,0.009972071,0.000591619,0.008475462,0.000643838
0.98,0.68,0.009972069,0.00059819,0.009417675,0.000699121
1,0.68,0.009972069,0.000572392,0.00984253,0.000765374
0,0.7,0.009933741,0.00100444,0.008889253,0.001204307
0.02,0.7,0.009933741,0.000967505,0.008780882,0.00133337
0.04,0.7,0.009933743,0.000923718,0.008525256,0.001444267
0.06,0.7,0.009933749,0.000936102,0.009387139,0.001739854
0.08,0.7,0.009933868,0.000994369,0.011220066173327882,0.002202186
0.1,0.7,0.009934042,0.001024415,0.013191793290526905,0.002689312
0.12,0.7,0.009938921,0.001711292,0.022808766772617416,0.004493458
0.14,0.7,0.009987754,0.002468526,0.033145082,0.006414059
0.16,0.7,0.010124493135022217,0.004394086,0.055082429898215275,0.010195205850220991
0.18,0.7,0.012708347941802606,0.007472405,0.086681771,0.015392827513229823
0.2,0.7,0.016515760343041436,0.010882189,0.1227643381463315,0.021366479770740597
0.22,0.7,0.10630952021031559,0.021210834982263293,0.20893323624243348,0.034074713779152194
0.24,0.7,0.30036477974526027,0.032655581,0.3019029771265924,0.0476186
0.26,0.7,0.7029430386155471,0.050205056,0.43523373281231154,0.066346073
0.28,0.7,0.896998298,0.069657754,0.5825405947270259,0.08693252
0.3,0.7,0.9867920580177661,0.08817343,0.7303847644935308,0.10799453939100657
0.32,0.7,0.9905994704190051,0.09979085,0.8462625958135834,0.12594275194726065
0.34,0.7,0.9931833252257853,0.10634565431980048,0.9338844047306274,0.14086326844164018
0.36,0.7,0.9933200648436488,0.10494869341153495,0.9512868081699013,0.1463113215163512
0.38,0.7,0.9933688975291095,0.10223153262619113,0.9462885836452826,0.14810046647651837
0.4,0.7,0.9933737767483688,0.099032657,0.9199637661891066,0.14601971891472865
0.42,0.7,0.9933739508110949,0.098637931,0.901506116,0.14252307720365143
0.44,0.7,0.9933740689227504,0.09855288,0.8846381487315783,0.13897164502942794
0.46,0.7,0.9933740751322648,0.099059477,0.8815052978598519,0.13717247199855162
0.48,0.7,0.9933740773497819,0.099436839,0.8823460607350424,0.13623641062207592
0.5,0.7,0.993374078,0.099532921,0.8858982257686966,0.13616700527141562
0.52,0.7,0.9933740773497819,0.099378159,0.8891011911233289,0.13735742462282322
0.54,0.7,0.9933740751322649,0.099175462,0.8917659471921868,0.13863608771017244
0.56,0.7,0.9933740689227504,0.099274977,0.897472309,0.1403760111366697
0.58,0.7,0.993373951,0.099620574,0.90592931,0.14228494810682984
0.6,0.7,0.9933737767483689,0.10041481647012442,0.9167857998365376,0.14389340067685868
0.62,0.7,0.9933688975291097,0.10175368757050224,0.9260763392486363,0.14422412888940922
0.64,0.7,0.9933200648436489,0.10354718880533877,0.9325629339736194,0.14351705901281003
0.66,0.7,0.9931833252257853,0.1020563843959742,0.8984250386966389,0.13638572941343494
0.68,0.7,0.99059947,0.098018166,0.8409437581637189,0.1260244526956683
0.7,0.7,0.9867920580177661,0.088524732,0.7447137452887396,0.11081289131573116
0.72,0.7,0.8969982981504923,0.072580811,0.6114949920289324,0.091420896
0.74,0.7,0.7029430386155469,0.053784597,0.46500084633053074,0.070692827
0.76,0.7,0.30036478,0.036925054,0.3356710467038325,0.052446405187148964
0.78,0.7,0.10630952021031571,0.021984262396819117,0.21919282360639455,0.03586902
0.8,0.7,0.01651576,0.010273783268397518,0.12164508402261666,0.021575527
0.82,0.7,0.012708347941802589,0.006258118,0.079652907,0.014705829
0.84,0.7,0.010124493135022238,0.002581677,0.039937065,0.008124914
0.86,0.7,0.009987754,0.001455339,0.023688589432965645,0.005053411
0.88,0.7,0.009938921,0.000820781,0.012668609249898585,0.002830717
0.9,0.7,0.009934042,0.000662452,0.007094968,0.001525697
0.92,0.7,0.009933868,0.000806455,0.006699019,0.001223068
0.94,0.7,0.009933749,0.000967774,0.006695653,0.00098022
0.96,0.7,0.009933743,0.001038181,0.007654583,0.001013072
0.98,0.7,0.009933741,0.001049712,0.008505544,0.001100059
1,0.7,0.009933741,0.00100444,0.008889253,0.001204307
0,0.72,0.009029814,0.001949737,0.00728825,0.001969431
0.02,0.72,0.009029814,0.001878041,0.007199396,0.002180491
0.04,0.72,0.009029816,0.001793045,0.006989809,0.002361845
0.06,0.72,0.009029822,0.001817084,0.007696461,0.002845227
0.08,0.72,0.009029929,0.001930189,0.009199267,0.003601292
0.1,0.72,0.009030087,0.001988514,0.010815874778443257,0.004397903
0.12,0.72,0.009034523,0.003321827,0.018700772,0.00734827
0.14,0.72,0.009078912,0.004791713,0.027175452806086936,0.010489080050636056
0.16,0.72,0.009203209,0.008529459,0.045161743,0.016672485748328268
0.18,0.72,0.011551943880659015,0.014504851902116953,0.071069834,0.025172286
0.2,0.72,0.015012898,0.021123660884549457,0.10065369006202686,0.034941150034014073
0.22,0.72,0.096635819,0.041172796193942734,0.17130297724976387,0.055723222
0.24,0.72,0.27303289894434396,0.063388414,0.24752822206504277,0.077871854
0.26,0.72,0.638978298,0.097454002,0.3568452142867754,0.10849730380982392
0.28,0.72,0.8153753775655065,0.13521395312128554,0.47762116242051594,0.14216276637077535
0.3,0.72,0.8969982981504925,0.17115502260819118,0.5988377235859594,0.17660593482531178
0.32,0.72,0.9004592526814081,0.19370578211751532,0.6938453979765733,0.20595702629005586
0.34,0.72,0.9028079880056523,0.20642942999724212,0.7656861681801871,0.2303568664777073
0.36,0.72,0.9029322849165533,0.20371778358121592,0.7799543885926092,0.23926619748197187
0.38,0.72,0.9029766740412899,0.19844347085297304,0.7758564008287767,0.2421920406398555
0.4,0.72,0.9029811092729442,0.19223408374797657,0.7542727781484464,0.23878936745661322
0.42,0.72,0.9029812674967237,0.19146786884578665,0.7391393740642036,0.2330712379701244
0.44,0.72,0.9029813748607354,0.1913027692397045,0.7253093412735473,0.22726350676318738
0.46,0.72,0.9029813805052112,0.1922861304373143,0.7227407115334566,0.22432127674165173
0.48,0.72,0.9029813825209437,0.1930186345723902,0.7234300522315984,0.22279051149612858
0.5,0.72,0.9029813827223048,0.1932051437754083,0.7263424880173678,0.22267700869709336
0.52,0.72,0.9029813825209438,0.1929047334138267,0.7289685965971398,0.22462372821099483
0.54,0.72,0.9029813805052112,0.1925112758283064,0.7311534271971651,0.2267147556500233
0.56,0.72,0.9029813748607354,0.1927044483287445,0.7358320159877549,0.22956008781869341
0.58,0.72,0.9029812674967238,0.1933752951601873,0.7427658240268662,0.23268180765734964
0.6,0.72,0.9029811092729442,0.19491701167962378,0.7516669569549799,0.2353121319461733
0.62,0.72,0.9029766740412899,0.197515909,0.759284199,0.2358529582676095
0.64,0.72,0.9029322849165534,0.20099728911467002,0.7646025290457462,0.23469664820387057
0.66,0.72,0.9028079880056523,0.19810343703871924,0.7366131627682193,0.22303461283574164
0.68,0.72,0.9004592526814081,0.19026475719532973,0.689484721,0.20609058014216264
0.7,0.72,0.8969982981504923,0.17183687381439885,0.6105864240693382,0.1812147796196512
0.72,0.72,0.8153753775655068,0.14088785882687271,0.5013612253712166,0.149502631
0.74,0.72,0.6389782976177227,0.10440221582097005,0.38125156145748446,0.1156055702417501
0.76,0.72,0.27303289894434374,0.071675874,0.2752147741807364,0.085766797
0.78,0.72,0.096635819,0.042674049559917014,0.17971490779403937,0.058657431146457994
0.8,0.72,0.015012898411574712,0.019942633445625912,0.099736034,0.035282962097601185
0.82,0.72,0.011551943880658999,0.012147752195646868,0.065306891,0.024048786
0.84,0.72,0.009203209,0.005011343,0.032744102,0.013286864
0.86,0.72,0.009078912,0.002824986,0.019422085730268053,0.008263963
0.88,0.72,0.009034523,0.001593233,0.010386881748650918,0.004629138
0.9,0.72,0.009030087,0.001285898,0.005817098,0.002495008
0.92,0.72,0.009029929,0.001565424,0.00549247,0.002000111
0.94,0.72,0.009029822,0.001878562,0.005489716,0.001602976
0.96,0.72,0.009029816,0.002015232,0.006275943,0.001656699
0.98,0.72,0.009029814,0.002037615,0.006973646,0.001798951
1,0.72,0.009029814,0.001949737,0.00728825,0.001969431
0,0.74,0.007076318,0.003221836,0.005400827,0.002919142
0.02,0.74,0.007076318,0.003103363,0.005334983,0.003231983
0.04,0.74,0.007076319,0.002962912,0.005179671,0.003500792
0.06,0.74,0.007076324,0.003002635,0.005703321,0.004217276
0.08,0.74,0.007076408,0.003189535,0.006816946,0.005337938
0.1,0.74,0.007076532,0.003285916,0.008014903,0.0065187
0.12,0.74,0.007080008,0.00548915,0.013857856668336707,0.010891819232924177
0.14,0.74,0.007114794,0.007918062,0.020137857641754263,0.015547217836106242
0.16,0.74,0.0072122,0.014094498652040169,0.033466252,0.024712436602112173
0.18,0.74,0.009052814,0.023968528823971436,0.052664939832203175,0.037311078223273585
0.2,0.74,0.011765030602196712,0.034905775,0.074587479,0.051790763022270904
0.22,0.74,0.075729772,0.068035919,0.12694075132795357,0.082594509
0.24,0.74,0.2139653732026909,0.10474605904571524,0.18342597251375023,0.11542380476958898
0.26,0.74,0.5007426960150525,0.16103761429942487,0.26443322935483976,0.1608176468217315
0.28,0.74,0.6389782976177227,0.22343388591724966,0.3539319726486757,0.2107174640474127
0.3,0.74,0.7029430386155469,0.2828245380300099,0.44375730632735355,0.2617700079675811
0.32,0.74,0.7056552554608725,0.32008843581952917,0.5141611407387021,0.30527494337362016
0.34,0.74,0.7074958689259505,0.34111357949451054,0.5673975944019052,0.34144101260135484
0.36,0.74,0.7075932756305335,0.3366327491581169,0.5779708668466337,0.35464666607886297
0.38,0.74,0.7076280616789442,0.32791724802835776,0.5749341276077179,0.3589834435666519
0.4,0.74,0.7076315373992688,0.3176565783810234,0.5589398901847684,0.3539399336864231
0.42,0.74,0.7076316613931544,0.316390444,0.5477254670907418,0.34546437941757313
0.44,0.74,0.7076317455301976,0.31611761962804436,0.537476886,0.33685601331981135
0.46,0.74,0.70763175,0.3177425682272864,0.5355734325565581,0.3324949603164966
0.48,0.74,0.7076317515332082,0.3189529913788256,0.5360842668030177,0.3302260163823919
0.5,0.74,0.7076317516910069,0.3192611892732915,0.538242516,0.3300577765787001
0.52,0.74,0.7076317515332081,0.31876477888861166,0.5401885604364803,0.3329432554915266
0.54,0.74,0.70763175,0.3181146130039133,0.5418075992000051,0.3360426324506162
0.56,0.74,0.7076317455301977,0.31843382235725465,0.5452745565136969,0.3402600547630001
0.58,0.74,0.7076316613931545,0.3195423631640807,0.5504126919842205,0.3448871418932347
0.6,0.74,0.7076315373992688,0.3220899665474283,0.5570086798421683,0.3487858624528804
0.62,0.74,0.7076280616789442,0.3263844956775406,0.5626532926487691,0.34958746700354704
0.64,0.74,0.7075932756305333,0.33213727239942625,0.5665943685850466,0.3478735293338546
0.66,0.74,0.7074958689259505,0.3273553082996993,0.545853462,0.3305877407953375
0.68,0.74,0.7056552554608725,0.314402282,0.510929915,0.305472845
0.7,0.74,0.7029430386155469,0.2839511778186703,0.4524638897265548,0.2686012867623231
0.72,0.74,0.6389782976177227,0.23280959773629492,0.3715246075047356,0.22159672274089762
0.74,0.74,0.5007426960150524,0.17251904776230276,0.28251954107313676,0.17135362549371763
0.76,0.74,0.21396537320269074,0.1184405389609659,0.2039428678625917,0.12712581947430956
0.78,0.74,0.075729772,0.07051659,0.13317438241120516,0.086943609
0.8,0.74,0.011765030602196637,0.032954145505833726,0.073907455,0.052297355536231445
0.82,0.74,0.009052814,0.020073519,0.048394377,0.035645759778564566
0.84,0.74,0.0072122,0.008280981,0.024264329762285528,0.01969415
0.86,0.74,0.007114794,0.004668142,0.014392315,0.012249070822140018
0.88,0.74,0.007080008,0.002632734,0.007696963,0.006861434
0.9,0.74,0.007076532,0.002124878,0.004310625,0.003698168
0.92,0.74,0.007076408,0.002586779,0.004070075,0.002964618
0.94,0.74,0.007076324,0.003104223,0.004068044,0.002375974
0.96,0.74,0.007076319,0.003330064,0.004650669,0.002455603
0.98,0.74,0.007076318,0.003367051,0.005167693,0.002666453
1,0.74,0.007076318,0.003221836,0.005400827,0.002919142
0,0.76,0.003023682,0.005315826,0.003707866,0.004318445
0.02,0.76,0.003023683,0.005120353,0.003662661,0.004781252
0.04,0.76,0.003023683,0.004888616,0.003556032,0.00517892
0.06,0.76,0.003023685,0.004954161,0.003915535,0.00623886
0.08,0.76,0.003023721,0.00526254,0.004680078,0.007896723
0.1,0.76,0.003023774,0.005421568,0.005502518,0.009643496
0.12,0.76,0.003025259,0.00905678,0.009513914,0.016112904474439516
0.14,0.76,0.003040123,0.013064348,0.013825358171532761,0.022999904639360597
0.16,0.76,0.003081745,0.023255108,0.022975774,0.036558533
0.18,0.76,0.003868232,0.03954667,0.036156354,0.055196410480771466
0.2,0.76,0.005027151,0.057592489,0.051206953,0.076617024
0.22,0.76,0.032359032,0.11225514857159605,0.087149334,0.12218667290055255
0.24,0.76,0.091426558,0.17282455915534065,0.1259284440168632,0.17075282196188973
0.26,0.76,0.21396537320269077,0.2657019538373152,0.18154283214165634,0.23790633524086063
0.28,0.76,0.2730328989443437,0.3686516954514519,0.24298695649452806,0.3117257591629735
0.3,0.76,0.3003647797452601,0.46664237857642615,0.30465533642684894,0.3872504692691417
0.32,0.76,0.3015236992744613,0.5281254823474699,0.35299019507702595,0.4516096363457627
0.34,0.76,0.30231018612711325,0.5628157613709187,0.38953902580956223,0.5051120628747141
0.36,0.76,0.3023518076266666,0.5554227864922183,0.3967979697311408,0.5246479706153375
0.38,0.76,0.3023666715675481,0.5410428160510947,0.39471311219538796,0.5310636773346027
0.4,0.76,0.3023681567290938,0.5241133353172881,0.3837324209236216,0.5236026152887936
0.42,0.76,0.30236820971119066,0.5220242485450479,0.37603326624782435,0.5110642738249077
0.44,0.76,0.30236824566261644,0.5215740637242258,0.36899720080156767,0.4983294488042692
0.46,0.76,0.302368248,0.5242551259685637,0.36769040868626335,0.4918778841463246
0.48,0.76,0.30236824822767905,0.5262522588688288,0.3680411261186062,0.48852129147417234
0.5,0.76,0.30236824829510583,0.5267607816697747,0.36952286705344844,0.4882723927897489
0.52,0.76,0.30236824822767905,0.5259417405368718,0.3708589025794342,0.49254103828580187
0.54,0.76,0.302368248,0.5248690128879927,0.3719704339934907,0.49712611753744407
0.56,0.76,0.3023682456626164,0.5253956925324534,0.37435061336172787,0.5033651633397351
0.58,0.76,0.3023682097111907,0.5272247171849154,0.3778781141940902,0.510210235
0.6,0.76,0.3023681567290938,0.531428086,0.3824064884007464,0.5159777763358646
0.62,0.76,0.30236667156754815,0.538513733,0.38628172675610273,0.5171635779007216
0.64,0.76,0.3023518076266666,0.5480053623748994,0.38898744047565137,0.5146280062970793
0.66,0.76,0.30231018612711325,0.5401153486652945,0.3747481042730999,0.4890562082226026
0.68,0.76,0.30152369927446127,0.518743638,0.3507718749319353,0.45190241687169475
0.7,0.76,0.30036478,0.46850129067370805,0.3106328646612424,0.3973563889265979
0.72,0.76,0.2730328989443438,0.3841210490317527,0.2550651131076561,0.3278200649547722
0.74,0.76,0.21396537320269074,0.2846455927394678,0.19395988466837888,0.25349279257265533
0.76,0.76,0.091426558,0.1954195133795823,0.14001411718041581,0.18806421657329067
0.78,0.76,0.032359032,0.11634802909164213,0.091428958,0.12862049301567816
0.8,0.76,0.005027151,0.054372328,0.050740050044811864,0.077366389
0.82,0.76,0.003868232,0.033120078610575886,0.033224413,0.052732758
0.84,0.76,0.003081745,0.013663108253718755,0.016658278004150703,0.029134653
0.86,0.76,0.003040123,0.007702143,0.0098808,0.018120730828551916
0.88,0.76,0.003025259,0.004343842,0.005284214,0.010150497867217813
0.9,0.76,0.003023774,0.003505909,0.002959383,0.005470901
0.92,0.76,0.003023721,0.004268018,0.002794243,0.004385719
0.94,0.76,0.003023685,0.00512177,0.002792855,0.003514904
0.96,0.76,0.003023683,0.005494394,0.003192852,0.003632704
0.98,0.76,0.003023683,0.005555422,0.00354781,0.003944626
1,0.76,0.003023682,0.005315826,0.003707866,0.004318445
0,0.78,0.001070186,0.007614812,0.002207575,0.005868062
0.02,0.78,0.001070186,0.007334799,0.002180659,0.006496946
0.04,0.78,0.001070186,0.007002841,0.002117173,0.007037318
0.06,0.78,0.001070187,0.007096737,0.002331212,0.00847761
0.08,0.78,0.0010702,0.007538489,0.002786401,0.010730382743383383
0.1,0.78,0.001070219,0.0077663,0.003276061,0.013103970201089825
0.12,0.78,0.001070744,0.012973683204604354,0.005664344,0.021894857115789767
0.14,0.78,0.001076005,0.018714458629401666,0.008231268,0.031253183444024765
0.16,0.78,0.001090736,0.033312541140085854,0.013679192434238638,0.049677169
0.18,0.78,0.001369101,0.056649899697094386,0.021526574,0.075003025
0.2,0.78,0.001779283,0.082500214,0.030487313894077897,0.10411017098856903
0.22,0.78,0.011452984441372587,0.16080332954399296,0.051886497,0.16603187179602463
0.24,0.78,0.032359032,0.24756772066500354,0.074974595,0.23202531845963306
0.26,0.78,0.075729772,0.3806125032918994,0.10808601813817631,0.3232759050616744
0.28,0.78,0.096635819,0.5280856814895362,0.14466834360769115,0.42358435582555665
0.3,0.78,0.10630952021031573,0.6684551843367876,0.18138421645719724,0.5262100182478594
0.32,0.78,0.10671970205392681,0.7565285747921552,0.21016166514680543,0.6136635975648209
0.34,0.78,0.10699806704741259,0.8062219009634344,0.23192199734214528,0.6863646936989098
0.36,0.78,0.10701279834064777,0.7956317587967869,0.23624378841665694,0.7129109076436273
0.38,0.78,0.1070180592052035,0.7750327971730959,0.23500248094776802,0.7216289105856861
0.4,0.78,0.10701858485541951,0.750781597,0.22846478004480522,0.7114906366688207
0.42,0.78,0.10701860360762244,0.7477889583308597,0.22388085339827443,0.6944530726030265
0.44,0.78,0.10701861633207976,0.7471440213213554,0.21969171791553238,0.6771485091160974
0.46,0.78,0.10701861700104592,0.7509845951485467,0.21891368734931044,0.6683818506464113
0.48,0.78,0.10701861723994442,0.7538454680433853,0.21912250806187938,0.6638207588966146
0.5,0.78,0.10701861726380912,0.7545739401483285,0.22000472226860968,0.6634825300401643
0.52,0.78,0.10701861723994442,0.7534006845420327,0.22080016896988394,0.6692829234008103
0.54,0.78,0.10701861700104591,0.7518640286750953,0.22146194860478197,0.6755133017071008
0.56,0.78,0.10701861633207975,0.7526184890164606,0.22287903857915786,0.683991127
0.58,0.78,0.10701860360762244,0.7552385279823767,0.22497921420463352,0.6932924257150537
0.6,0.78,0.10701858485541954,0.7612597435634949,0.22767529079005216,0.7011295188470004
0.62,0.78,0.1070180592052035,0.771409713,0.22998252203259217,0.7027407706378762
0.64,0.78,0.10701279834064775,0.7850061680747065,0.23159345963384337,0.6992952941479145
0.66,0.78,0.10699806704741256,0.7737038226545869,0.22311574660649064,0.6645474194446503
0.68,0.78,0.10671970205392681,0.7430892872137612,0.2088409257747084,0.6140615411251875
0.7,0.78,0.10630952021031571,0.6711182714997241,0.18494316518547305,0.5399424838733449
0.72,0.78,0.096635819,0.5502455081957027,0.15185947966488977,0.4454540592631919
0.74,0.78,0.075729772,0.40774914503144266,0.11547889818042335,0.3444554975688453
0.76,0.78,0.032359032,0.27993464449305705,0.083360886,0.2555487436115624
0.78,0.78,0.011452984441372601,0.16666633907770162,0.054434454,0.17477440623777513
0.8,0.78,0.001779283,0.077887337,0.030209273408606206,0.10512840126625166
0.82,0.78,0.001369101,0.047443883,0.019780913338049284,0.071655282
0.84,0.78,0.001090736,0.019572131539611435,0.009917865,0.039589275
0.86,0.78,0.001076005,0.011033159959651243,0.005882741,0.024623134267721516
0.88,0.78,0.001070744,0.006222457,0.003146063,0.013792875581024057
0.9,0.78,0.001070219,0.005022133,0.001761928,0.00743406
0.92,0.78,0.0010702,0.006113841,0.001663614,0.005959473
0.94,0.78,0.001070187,0.007336826,0.001662793,0.004776176
0.96,0.78,0.001070186,0.007870607,0.001900945,0.004936248
0.98,0.78,0.001070186,0.007958029,0.002112281,0.0053601
1,0.78,0.001070186,0.007614812,0.002207575,0.005868062
0,0.8,0.000166259,0.010020867948248083,0.001031655,0.00763536
0.02,0.8,0.000166259,0.009652378,0.001019075,0.008453654
0.04,0.8,0.000166259,0.009215531,0.000989406,0.009156777
0.06,0.8,0.000166259,0.009339101,0.00108943,0.011030853464284484
0.08,0.8,0.000166261,0.009920441,0.00130215,0.013962109
0.1,0.8,0.000166264,0.010220242,0.00153098,0.017050565029124824
0.12,0.8,0.000166346,0.017073020765388636,0.00264708,0.028489043
0.14,0.8,0.000167163,0.024627729,0.003846664,0.040665858
0.16,0.8,0.000169452,0.043838401,0.006392606,0.064638663
0.18,0.8,0.000212697,0.074549698,0.01005987,0.097591986
0.2,0.8,0.000276421,0.10856799047686592,0.014247431643900283,0.13546542582118534
0.22,0.8,0.001779283,0.21161249390646214,0.024247775964637126,0.21603619175381078
0.24,0.8,0.005027151,0.32579174563980207,0.03503739,0.3019049874294822
0.26,0.8,0.011765030602196642,0.5008744738919249,0.05051116,0.4206376052105692
0.28,0.8,0.015012898411574712,0.6949445494766693,0.067606978,0.5511560445835484
0.3,0.8,0.016515760343041332,0.8796665784623726,0.084765222,0.6846895976431101
0.32,0.8,0.016579484,0.9955688579186206,0.098213654,0.7984817672714992
0.34,0.8,0.016622729827278995,1.0609642252100258,0.10838280685074445,0.893078496
0.36,0.8,0.016625018,1.0470281051662789,0.11040246451637296,0.9276198625415568
0.38,0.8,0.016625835717383304,1.0199205073912803,0.10982233596326303,0.9389636463456115
0.4,0.8,0.016625917,0.9880064799469299,0.10676705850880569,0.9257721350635577
0.42,0.8,0.01662592,0.9840681498292059,0.10462485600960895,0.9036033122054509
0.44,0.8,0.016625922270064104,0.9832193465778954,0.10266715266339435,0.8810870617460237
0.46,0.8,0.016625922373991624,0.9882734536608462,0.10230356487572231,0.8696800718268499
0.48,0.8,0.016625922411105803,0.9920383207969822,0.1024011622880186,0.8637452583936662
0.5,0.8,0.016625922414813313,0.9929970084596268,0.10281345706066548,0.8633051400288887
0.52,0.8,0.016625922411105803,0.9914530405579207,0.10318519005922644,0.8708524524393608
0.54,0.8,0.016625922373991624,0.9894308493095243,0.1034944551958077,0.8789592533984694
0.56,0.8,0.016625922270064104,0.990423695,0.1041566897940793,0.8899903376125187
0.58,0.8,0.01662592,0.9938715803968187,0.10513814729036697,0.9020928791420567
0.6,0.8,0.016625917,1.0017952796279184,0.106398089,0.9122902147242177
0.62,0.8,0.016625835717383304,1.0151522334613703,0.1074763229521854,0.9143866591905241
0.64,0.8,0.016625018,1.0330446199792092,0.10822916950579196,0.9099034487269573
0.66,0.8,0.016622729827278995,1.018171033590684,0.10426734754517741,0.8646905333978459
0.68,0.8,0.016579484,0.9778832853063602,0.097596392,0.798999812
0.7,0.8,0.01651576,0.8831717900367244,0.08642839,0.7025582897964839
0.72,0.8,0.015012898411574712,0.7241071082016928,0.070967563,0.5796126957718568
0.74,0.8,0.011765030602196637,0.5365863375699406,0.053966009,0.44819625569090144
0.76,0.8,0.005027151,0.3683861849194435,0.038956468,0.33251323629095086
0.78,0.8,0.001779283,0.21932831660193305,0.025438438973245377,0.22741186165417937
0.8,0.8,0.000276421,0.10249758306841678,0.014117432,0.13679033124994427
0.82,0.8,0.000212697,0.062434821151671344,0.009244027,0.093235979
0.84,0.8,0.000169452,0.025756349,0.004634807,0.051512523
0.86,0.8,0.000167163,0.014519300454878419,0.002749112,0.032038968
0.88,0.8,0.000166346,0.008188551,0.00147021,0.017946915015780673
0.9,0.8,0.000166264,0.00660896,0.000823381,0.009672989
0.92,0.8,0.000166261,0.008045622,0.000777441,0.007754296
0.94,0.8,0.000166259,0.009655044,0.000777061,0.006214621
0.96,0.8,0.000166259,0.010357488266848631,0.000888358,0.006422902
0.98,0.8,0.000166259,0.010472535234347175,0.000987122,0.00697441
1,0.8,0.000166259,0.010020867948248083,0.001031655,0.00763536
0,0.82,0.000127931,0.010461607278330527,0.000628417,0.008502088
0.02,0.82,0.000127931,0.010076910114306725,0.000620754,0.009413274
0.04,0.82,0.000127931,0.00962085,0.000602681,0.010196216774504493
0.06,0.82,0.000127931,0.009749856,0.000663609,0.012283031
0.08,0.82,0.000127933,0.010356765570022986,0.000793184,0.015547029
0.1,0.82,0.000127935,0.010669753654661338,0.000932572,0.018986073296757066
0.12,0.82,0.000127998,0.017823931798295466,0.001612427,0.031722988403958784
0.14,0.82,0.000128627,0.025710910724583386,0.002343134,0.045282052
0.16,0.82,0.000130388,0.045766501315597265,0.003893955,0.071976117
0.18,0.82,0.000163664,0.077828529,0.006127812,0.10867011055642031
0.2,0.82,0.000212697,0.11334300028291935,0.008678599,0.1508427221795101
0.22,0.82,0.001369101,0.2209195334400153,0.014770153524364081,0.24055936570971365
0.24,0.82,0.003868232,0.34012052303814505,0.02134248,0.3361754284955722
0.26,0.82,0.009052814,0.5229036574577003,0.03076809,0.4683858118399379
0.28,0.82,0.011551943880658997,0.7255093184166013,0.041181748,0.6137198965990075
0.3,0.82,0.012708347941802589,0.9183559367120667,0.051633432153903744,0.7624114248988554
0.32,0.82,0.012757381,1.039356119267655,0.059825339,0.8891207818491793
0.34,0.82,0.012790658,1.1076279597468415,0.06601972,0.9944558124830138
0.36,0.82,0.012792418523274868,1.0930788959730133,0.067249955,1.032918328
0.38,0.82,0.012793047412363227,1.0647789507257843,0.066896569,1.0455499450483117
0.4,0.82,0.012793110249123541,1.0314610998360898,0.065035484,1.0308610724550058
0.42,0.82,0.012793112,1.0273495115208946,0.063730591,1.0061756855477237
0.44,0.82,0.012793114011875452,1.0264633548785833,0.062538085,0.9811034187770226
0.46,0.82,0.012793114091844346,1.0317397914358235,0.062316613,0.9684014892489861
0.48,0.82,0.012793114120402519,1.035670282062513,0.062376065,0.9617929333569899
0.5,0.82,0.012793114123255327,1.036671154578951,0.062627211,0.96130284
0.52,0.82,0.012793114120402519,1.0350592723600573,0.062853646,0.969706891
0.54,0.82,0.012793114,1.0329481341623439,0.06304203,0.9787339423906697
0.56,0.82,0.012793114011875453,1.0339846404964694,0.063445419,0.9910171921697055
0.58,0.82,0.012793112,1.037584159284485,0.064043258,1.0044935068302967
0.6,0.82,0.012793110249123543,1.0458563362609876,0.064810733,1.0158483405789216
0.62,0.82,0.012793047412363227,1.059800721535553,0.065467525,1.0181827429278045
0.64,0.82,0.012792418523274866,1.078480019205484,0.065926113,1.013190640466073
0.66,0.82,0.012790658,1.0629523213795928,0.063512832,0.9628455196633612
0.68,0.82,0.012757381,1.0208927488823594,0.059449322,0.8896980936080944
0.7,0.82,0.012708347941802589,0.9220157923737526,0.052646502,0.7823091980629386
0.72,0.82,0.011551943880658997,0.7559552016107045,0.043228772,0.6454075638109533
0.74,0.82,0.009052814,0.5601868728789456,0.032872532,0.4990734600851427
0.76,0.82,0.003868232,0.3845887991456981,0.023729702,0.37025865027942173
0.78,0.82,0.001369101,0.22897491335285525,0.015495404230845538,0.2532266359918437
0.8,0.82,0.000212697,0.10700560027486697,0.008599393,0.15231812528919136
0.82,0.82,0.000163664,0.065180784,0.005630839,0.10381966708170723
0.84,0.82,0.000130388,0.026889110785546573,0.00282321,0.057359939
0.86,0.82,0.000128627,0.015157847821186322,0.001674572,0.035675838
0.88,0.82,0.000127998,0.008548673,0.000895552,0.019984125729234786
0.9,0.82,0.000127935,0.006899621,0.000501548,0.010770990482047984
0.92,0.82,0.000127933,0.00839948,0.000473565,0.008634502
0.94,0.82,0.000127931,0.010079695764338007,0.000473335,0.006920056
0.96,0.82,0.000127931,0.010813037859191382,0.00054113,0.007151986
0.98,0.82,0.000127931,0.010933143901245425,0.00060129,0.007766104
1,0.82,0.000127931,0.010461607278330527,0.000628417,0.008502088
0,0.84,0.00010192,0.010674476,0.000259242,0.00926345
0.02,0.84,0.00010192,0.010281951,0.000256081,0.010256237005961977
0.04,0.84,0.00010192,0.009816611,0.000248625,0.011109295038343318
0.06,0.84,0.00010192,0.009948243,0.000273759,0.013382985
0.08,0.84,0.000101922,0.010567502601453631,0.000327213,0.016939274016734635
0.1,0.84,0.000101923,0.010886859706841051,0.000384715,0.020686285052643718
0.12,0.84,0.000101973,0.018186605532201763,0.000665176,0.034563787
0.14,0.84,0.000102474,0.026234062237178744,0.000966616,0.049337060863570266
0.16,0.84,0.000103877,0.046697726,0.001606379,0.078421563
0.18,0.84,0.000130388,0.079412121,0.002527915,0.11840147378263245
0.2,0.84,0.000169452,0.11564920286091462,0.003580196,0.16435060657046383
0.22,0.84,0.001090736,0.22541458553534596,0.006093157,0.26210126446628806
0.24,0.84,0.003081745,0.3470409375029578,0.008804453,0.36627961941992415
0.26,0.84,0.0072122,0.5335432033054001,0.012692823175879648,0.5103292867655576
0.28,0.84,0.009203209,0.7402714141152953,0.016988796099179235,0.6686778992399482
0.3,0.84,0.010124493135022242,0.937042141,0.021300456,0.8306846843613166
0.32,0.84,0.010163557,1.060504633920298,0.024679880457680676,0.9687409421149893
0.34,0.84,0.010190067579451461,1.1301658412300093,0.027235257,1.0835088797299437
0.36,0.84,0.010191471,1.1153207042837434,0.027742756588340422,1.1254158864933683
0.38,0.84,0.010191971552528455,1.0864448126439012,0.027596961066956877,1.1391787947354919
0.4,0.84,0.010192021613350786,1.052448857291036,0.026829191458117307,1.1231745915306155
0.42,0.84,0.010192023399235523,1.0482535787117748,0.02629088,1.0962785554800119
0.44,0.84,0.010192024611061903,1.0473493810844856,0.025798932,1.0689609818464345
0.46,0.84,0.010192025,1.0527332190664092,0.025707570030505725,1.0551215227643083
0.48,0.84,0.010192024697523299,1.0567437189512545,0.025732099045068624,1.047921122161026
0.5,0.84,0.010192024699796076,1.0577649720656432,0.025835707152328424,1.047387127633855
0.52,0.84,0.010192025,1.0561202837570467,0.025929118632130793,1.056543768141122
0.54,0.84,0.010192024674771562,1.0539661814312677,0.026006832162928838,1.0663791991126303
0.56,0.84,0.010192024611061902,1.055023771,0.026173243,1.0797623886607668
0.58,0.84,0.010192023399235525,1.0586965207210677,0.026419871,1.094445465321226
0.6,0.84,0.010192021613350788,1.0671369981198044,0.026736479992461475,1.1068170797101724
0.62,0.84,0.010191971552528455,1.0813650948358042,0.027007430835644452,1.1093605167667162
0.64,0.84,0.010191470528848041,1.1004244552334248,0.027196616649639502,1.1039213993290382
0.66,0.84,0.010190067579451463,1.0845808716915983,0.026201061,1.0490680095155025
0.68,0.84,0.010163557211800458,1.0416655963835042,0.024524731,0.9693704019351946
0.7,0.84,0.010124493135022238,0.9407768531058878,0.021718343937823327,0.8523650031163057
0.72,0.84,0.009203209,0.7713373787501183,0.017833220997014114,0.7032039410273739
0.74,0.84,0.0072122,0.5715856003129498,0.013560932847597714,0.5437656782071106
0.76,0.84,0.003081745,0.3924144040217415,0.009789223,0.4034154656968386
0.78,0.84,0.001090736,0.23363402266542477,0.006392314,0.2759031767721061
0.8,0.84,0.000169452,0.10918283265409724,0.003547496,0.16595823527883857
0.82,0.84,0.000130388,0.066506985,0.00232288,0.11311671070809182
0.84,0.84,0.000103877,0.027436175765089627,0.001164651,0.062496486
0.86,0.84,0.000102474,0.015466228927770321,0.000690806,0.038870572
0.88,0.84,0.000101973,0.00872259,0.000369439,0.021773668291586796
0.9,0.84,0.000101923,0.007039998,0.000206902,0.011735503529609118
0.92,0.84,0.000101922,0.008570384,0.000195359,0.009407698
0.94,0.84,0.00010192,0.010284797274301821,0.000195266,0.00753973
0.96,0.84,0.00010192,0.011033062778953355,0.000223234,0.007792434
0.98,0.84,0.00010192,0.011155611336726306,0.000248052,0.008461553
1,0.84,0.00010192,0.010674476,0.000259242,0.00926345
0,0.86,0.000100544,0.010365670328925939,0.000146139,0.009304887
0.02,0.86,0.000100544,0.009984501,0.000144357,0.010302114538064119
0.04,0.86,0.000100544,0.009532623,0.000140154,0.011158987990601603
0.06,0.86,0.000100544,0.009660446,0.000154323,0.013442845275014732
0.08,0.86,0.000100545,0.010261790417945157,0.000184456,0.017015038462919938
0.1,0.86,0.000100547,0.010571907523506879,0.000216871,0.020778806456758524
0.12,0.86,0.000100596,0.017660473,0.000374972,0.034718373
0.14,0.86,0.00010109,0.025475119039691737,0.000544899,0.049557717
0.16,0.86,0.000102474,0.045346777,0.000905545,0.078772292
0.18,0.86,0.000128627,0.077114758,0.001425032,0.11893100205966489
0.2,0.86,0.000167163,0.11230351377083647,0.002018222,0.1650856264302803
0.22,0.86,0.001076005,0.21889345666125887,0.003434827,0.26327345020959536
0.24,0.86,0.003040123,0.3370012418493754,0.004963236,0.3679177150408074
0.26,0.86,0.007114794,0.5181081648742444,0.007155183,0.5126116431137966
0.28,0.86,0.009078912,0.7188559357340224,0.009576904,0.6716684992543371
0.3,0.86,0.009987754,0.909934292,0.012007465083816442,0.8343999417669977
0.32,0.86,0.010026290001408682,1.029825117009713,0.013912504554451317,0.9730738020597725
0.34,0.86,0.010052442324711818,1.0974710412934878,0.015353011530282097,1.0883552010880801
0.36,0.86,0.010053826326121392,1.083055288897703,0.015639093881914572,1.1304497267381162
0.38,0.86,0.010054321,1.0550146921641177,0.015556903516726006,1.1442742265732404
0.4,0.86,0.010054369967774078,1.0220021777237642,0.015124097344248234,1.1281984126102516
0.42,0.86,0.010054371729538972,1.017928280330831,0.014820642986201948,1.1011820036883124
0.44,0.86,0.010054372924998637,1.0170502595672484,0.014543325,1.073742168037882
0.46,0.86,0.010054372987847846,1.0222783601516898,0.014491823860145341,1.059840765580018
0.48,0.86,0.010054373010292304,1.0261728446314509,0.014505651714778026,1.0526081370930265
0.5,0.86,0.010054373012534385,1.0271645503670246,0.014564057018703454,1.0520717577401664
0.52,0.86,0.010054373010292304,1.0255674373275996,0.014616714321786134,1.0612693642062858
0.54,0.86,0.010054372987847848,1.0234756475477766,0.014660522426084911,1.071148796018623
0.56,0.86,0.010054372924998639,1.0245026398576143,0.014754331477000312,1.084591839424795
0.58,0.86,0.010054371729538972,1.0280691379146931,0.014893361078649522,1.0993405790320745
0.6,0.86,0.01005437,1.0362654404791365,0.015071840663945419,1.1117675238808467
0.62,0.86,0.010054320583064384,1.0500819409690971,0.015224581361482248,1.1143223580944415
0.64,0.86,0.010053826326121392,1.0685899509059245,0.015331229049844637,1.1088589566090006
0.66,0.86,0.010052442,1.0532047376793974,0.014770013952685089,1.0537602948883933
0.68,0.86,0.010026290001408682,1.0115309886800274,0.013825032840546618,0.9737062929430338
0.7,0.86,0.009987754,0.9135608720714943,0.012243017773299735,0.8561776033814987
0.72,0.86,0.009078912,0.7490231072886782,0.010052900711692146,0.7063493719220884
0.74,0.86,0.007114794,0.5550499365943082,0.007644533,0.5461979392950744
0.76,0.86,0.003040123,0.381062007,0.005518353,0.40521990880402864
0.78,0.86,0.001076005,0.22687502158263836,0.003603457,0.2771372243088444
0.8,0.86,0.000167163,0.1060241417097187,0.001999784,0.16670047229751833
0.82,0.86,0.000128627,0.064582909,0.001309447,0.11362259469626512
0.84,0.86,0.000102474,0.026642423810385063,0.000656534,0.062775954
0.86,0.86,0.00010109,0.015018777058141742,0.000389419,0.039044378
0.88,0.86,0.000100596,0.008470241,0.000208259,0.021871016798105263
0.9,0.86,0.000100547,0.006836333,0.000116635,0.011787966587809437
0.92,0.86,0.000100545,0.008322449,0.000110128,0.009449757
0.94,0.86,0.000100544,0.009987268,0.000110075,0.007573442
0.96,0.86,0.000100544,0.010713885975559884,0.000125841,0.007827282
0.98,0.86,0.000100544,0.010832888,0.000139831,0.008499398
1,0.86,0.000100544,0.010365670328925939,0.000146139,0.009304887
0,0.88,0.000100052,0.010111463251299559,8.241932173172402e-5,0.009157
0.02,0.88,0.000100052,0.009739641,8.14142520783326e-5,0.010138377460462573
0.04,0.88,0.000100052,0.009298845,7.904386954972906e-5,0.010981631
0.06,0.88,0.000100052,0.009423534,8.703485423865794e-5,0.013229186539134049
0.08,0.88,0.000100053,0.010010130068875227,0.000104029,0.016744601060745407
0.1,0.88,0.000100055,0.010312641,0.00012231,0.020448545636808424
0.12,0.88,0.000100104,0.017227366,0.000211476,0.034166553200650214
0.14,0.88,0.000100596,0.024850365,0.000307312,0.048770037
0.16,0.88,0.000101973,0.044234691,0.000510709,0.077520271
0.18,0.88,0.000127998,0.075223598,0.000803689,0.11704069146152885
0.2,0.88,0.000166346,0.10954938691651916,0.001138237,0.16246172371612938
0.22,0.88,0.001070744,0.21352534902670822,0.001937174,0.25908894734956334
0.24,0.88,0.003025259,0.32873669729023647,0.002799168,0.3620699929954398
0.26,0.88,0.007080008,0.505402222,0.004035383,0.504464184
0.28,0.88,0.009034523,0.7012269245705627,0.005401184,0.6609930448296091
0.3,0.88,0.009938921,0.8876193151601093,0.006771967,0.8211381218559298
0.32,0.88,0.009977269,1.004569903806665,0.007846363,0.9576080135773841
0.34,0.88,0.010003293359099965,1.0705568128735747,0.008658771,1.071057239830885
0.36,0.88,0.010004670593772113,1.0564945390874314,0.008820112,1.1124827500741856
0.38,0.88,0.010005162434166296,1.0291415810657263,0.008773758,1.1260875182212498
0.4,0.88,0.010005212,0.9969386695705571,0.008529668,1.1102671592395081
0.42,0.88,0.010005213330572672,0.9929646982292011,0.00835853,1.083680086243976
0.44,0.88,0.010005214520187428,0.9921082271903751,0.008202132,1.0566763164227404
0.46,0.88,0.010005214582729351,0.9972081161599398,0.008173087,1.0429958364451322
0.48,0.88,0.010005214605064072,1.0010070896339875,0.008180885,1.0358781536101371
0.5,0.88,0.010005214607295192,1.0019744688788539,0.008213823,1.035350308289142
0.52,0.88,0.010005214605064074,1.0004165217065994,0.00824352,1.044401739558551
0.54,0.88,0.010005214582729353,0.9983760292922498,0.008268226,1.0541241578274785
0.56,0.88,0.010005215,0.9993778361604946,0.008321134,1.0673535407862167
0.58,0.88,0.010005213330572672,1.0028568714779271,0.008399545,1.0818678667792863
0.6,0.88,0.010005212,1.0108521750544568,0.008500205,1.0940973072235998
0.62,0.88,0.010005162434166298,1.0243298557825509,0.008586348,1.0966115598652688
0.64,0.88,0.010004670593772113,1.0423839979026637,0.008646494,1.0912350299780045
0.66,0.88,0.010003293359099965,1.0273760915851684,0.008329977,1.037012134165729
0.68,0.88,0.009977269,0.9867243288488484,0.007797023,0.9582305238023496
0.7,0.88,0.009938921,0.8911567764980481,0.006904796,0.8425698126994916
0.72,0.88,0.009034523,0.7306540585759508,0.005669616,0.6951228841405567
0.74,0.88,0.007080008,0.5414378138301205,0.004311348,0.5375168112249811
0.76,0.88,0.003025259,0.37171674997370535,0.003112231,0.39877940662149297
0.78,0.88,0.001070744,0.22131105079431934,0.002032273,0.2727324000872036
0.8,0.88,0.000166346,0.10342394651753894,0.001127838,0.16405088147499702
0.82,0.88,0.000127998,0.06299904,0.000738503,0.11181662175948309
0.84,0.88,0.000101973,0.025989027987497654,0.000370274,0.061778138176298805
0.86,0.88,0.000100596,0.014650448456703115,0.000219627,0.038423763071789546
0.88,0.88,0.000100104,0.008262515,0.000117455,0.021523367
0.9,0.88,0.000100055,0.006668681,6.578049511046692e-5,0.011600588509386788
0.92,0.88,0.000100053,0.008118352,6.211043228371474e-5,0.00929955
0.94,0.88,0.000100052,0.009742343,6.2080252611203e-5,0.007453063
0.96,0.88,0.000100052,0.010451140324646988,7.097168793367027e-5,0.007702874
0.98,0.88,0.000100052,0.010567223,7.886178823576108e-5,0.008364311
1,0.88,0.000100052,0.010111463251299559,8.241932173172402e-5,0.009157
0,0.9,0.000100003,0.010009695,6.652032079746241e-5,0.008855473
0.02,0.9,0.000100003,0.009641615,6.570926073053028e-5,0.009804533
0.04,0.9,0.000100003,0.009205256,6.379626415861345e-5,0.010620016871570093
0.06,0.9,0.000100003,0.009328689,7.024587824220145e-5,0.012793560497211915
0.08,0.9,0.000100004,0.009909381,8.396203352808835e-5,0.016193213539389073
0.1,0.9,0.000100006,0.010208847254282444,9.871684227726284e-5,0.019775189
0.12,0.9,0.000100055,0.017053979334347012,0.000170683,0.033041473
0.14,0.9,0.000100547,0.024600257,0.000248032,0.047164075667693706
0.16,0.9,0.000101923,0.04378949,0.000412194,0.07496759
0.18,0.9,0.000127935,0.074466512,0.00064866,0.1131866406084368
0.2,0.9,0.000166264,0.10844683187528666,0.000918674,0.157112
0.22,0.9,0.001070219,0.21137633981492746,0.001563499,0.25055740274777094
0.24,0.9,0.003023774,0.32542815955863025,0.002259217,0.35014740577635495
0.26,0.9,0.007076532,0.5003156362330772,0.003256968,0.4878527492192636
0.28,0.9,0.009030087,0.6941694362512726,0.004359305,0.6392273376626719
0.3,0.9,0.009934042,0.8786858129753647,0.00546566,0.7940990727621328
0.32,0.9,0.009972371,0.9944592520814974,0.006332797,0.9260752051740171
0.34,0.9,0.009998383,1.0597819510024968,0.006988485,1.0357886960728808
0.36,0.9,0.009999759,1.0458612039236694,0.007118703,1.0758500749566857
0.38,0.9,0.010000250695551209,1.0187835655546313,0.007081295,1.0890068007445275
0.4,0.9,0.010000299814680983,0.9869048099823585,0.006884297,1.0737073191292954
0.42,0.9,0.010000301566971499,0.9829708475087957,0.006746176,1.0479956956908336
0.44,0.9,0.010000303,0.9821230035336276,0.006619952,1.021881100835259
0.46,0.9,0.010000302818513468,0.9871715545846924,0.00659651,1.0086511038598742
0.48,0.9,0.010000302840837225,0.9909322835470848,0.006602803,1.0017678062878486
0.5,0.9,0.010000302843067249,0.9918899210463807,0.006629384,1.001257356281918
0.52,0.9,0.010000302840837225,0.990347656,0.006653352,1.0100107417426019
0.54,0.9,0.010000302818513468,0.9883277019626839,0.006673292,1.0194130176056424
0.56,0.9,0.010000303,0.9893194282944472,0.006715995,1.032206778450179
0.58,0.9,0.010000302,0.9927634519256496,0.006779282,1.0462431741245966
0.6,0.9,0.010000299814680985,1.0006782918821315,0.006860526,1.0580699297078944
0.62,0.9,0.010000250695551209,1.0140203327824993,0.006930051,1.0605014141471845
0.64,0.9,0.009999759,1.031892773049877,0.006978593,1.0553019516700706
0.66,0.9,0.009998383,1.0170358949044096,0.006723128,1.0028645524642326
0.68,0.9,0.009972371,0.9767932410671316,0.006292978,0.9266771129248901
0.7,0.9,0.009934042,0.8821874968305895,0.005572859,0.8148249368755205
0.72,0.9,0.009030087,0.7233001548410608,0.004575947,0.6722332139015419
0.74,0.9,0.007076532,0.5359883038310093,0.003479693,0.5198168766310758
0.76,0.9,0.003023774,0.36797546104692136,0.002511889,0.38564791795045783
0.78,0.9,0.001070219,0.2190835859531158,0.001640258,0.2637514905305972
0.8,0.9,0.000166264,0.10238301421114723,0.00091029,0.1586487449820152
0.82,0.9,0.000127935,0.062364978,0.000596055,0.10813452768265192
0.84,0.9,0.000101923,0.025727466349645227,0.000298855,0.059743783
0.86,0.9,0.000100547,0.014503004424729328,0.000177266,0.037158463
0.88,0.9,0.000100055,0.008179361,9.48015723823727e-5,0.020814596
0.9,0.9,0.000100006,0.006601567,5.309325858270343e-5,0.011218577860156445
0.92,0.9,0.000100004,0.008036646,5.0130435623928934e-5,0.008993316
0.94,0.9,0.000100003,0.009644289,5.010537701747411e-5,0.007207638
0.96,0.9,0.000100003,0.010345951930893115,5.728124668128671e-5,0.007449226
0.98,0.9,0.000100003,0.010460866235089298,6.364909128165961e-5,0.008088885
1,0.9,0.000100003,0.010009695,6.652032079746241e-5,0.008855473
0,0.92,0.000100001,0.010060539681812988,8.098039732039966e-5,0.008730677
0.02,0.92,0.000100001,0.009690591,7.999311652856161e-5,0.009666362
0.04,0.92,0.000100001,0.009252014,7.76643566236994e-5,0.010470352916179277
0.06,0.92,0.000100001,0.009376075,8.551602837439082e-5,0.012613265784065091
0.08,0.92,0.000100003,0.009959717,0.000102214,0.015965009373680686
0.1,0.92,0.000100004,0.010260704457025843,0.000120176,0.019496506
0.12,0.92,0.000100053,0.017140607500322414,0.000207786,0.032575836
0.14,0.92,0.000100545,0.024725217434956374,0.000301949,0.046499418
0.16,0.92,0.000101922,0.044011925,0.000501797,0.073911115
0.18,0.92,0.000127933,0.074844774,0.000789665,0.1115915704527075
0.2,0.92,0.000166261,0.1089977014733024,0.001118376,0.15489791986688184
0.22,0.92,0.0010702,0.21245004543858187,0.001903371,0.2470264650490204
0.24,0.92,0.003023721,0.3270811967599138,0.002750323,0.34521302038608404
0.26,0.92,0.007076408,0.5028570151185565,0.003964962,0.48097777879187453
0.28,0.92,0.009029929,0.6976954931853746,0.005306922,0.6302191434477097
0.3,0.92,0.009933868,0.88314912,0.006653774,0.7829083552594756
0.32,0.92,0.009972196,0.9995106395560637,0.007709409,0.9130245895956688
0.34,0.92,0.009998207,1.0651651630268932,0.008507631,1.0211919029257503
0.36,0.92,0.009999584,1.0511737240616217,0.00866616,1.060688673679412
0.38,0.92,0.010000075472719885,1.0239585582231197,0.008620624,1.0736599546772716
0.4,0.92,0.010000124590989003,0.9919178796139141,0.008380807,1.0585760622944789
0.42,0.92,0.010000126343248815,0.9879639298945582,0.008212662,1.0332267917679243
0.44,0.92,0.010000127532258731,0.9871117739984585,0.008059,1.0074802315774618
0.46,0.92,0.010000127594768853,0.9921859666071593,0.008030461,0.9944366930930375
0.48,0.92,0.010000127617092219,0.9959657975053577,0.00803812,0.9876504093373786
0.5,0.92,0.010000127619322206,0.9969283005044913,0.008070479,0.9871471575804485
0.52,0.92,0.010000127617092219,0.9953782022750757,0.008099657,0.9957771858299062
0.54,0.92,0.010000127594768853,0.9933479888326404,0.008123932,1.0050469597769747
0.56,0.92,0.010000127532258731,0.9943447530012931,0.008175918,1.017660429003053
0.58,0.92,0.010000126343248815,0.9978062708807492,0.008252962,1.0314990238708848
0.6,0.92,0.010000124590989002,1.0057613138634205,0.008351866,1.0431591177326123
0.62,0.92,0.010000075472719888,1.019171123148233,0.008436503,1.0455563360158804
0.64,0.92,0.009999584,1.0371343418533103,0.008495596,1.040430138606328
0.66,0.92,0.009998207,1.0222019926451373,0.008184599,0.9887316841309793
0.68,0.92,0.009972196,0.9817549222486167,0.007660944,0.9136178806004976
0.7,0.92,0.009933868,0.8866686287088472,0.00678429,0.8033419470613385
0.72,0.92,0.009029929,0.7269742236046038,0.005570672,0.6627596779423768
0.74,0.92,0.007076408,0.5387109273227008,0.004236118,0.5124912601547085
0.76,0.92,0.003023721,0.3698446566735907,0.003057934,0.38021309278158283
0.78,0.92,0.0010702,0.22019647440529955,0.001996827,0.2600345111667035
0.8,0.92,0.000166261,0.10290310489909793,0.001108177,0.156412951
0.82,0.92,0.000127933,0.062681785,0.000725632,0.10661061925722531
0.84,0.92,0.000101922,0.025858161572363918,0.000363825,0.058901835
0.86,0.92,0.000100545,0.014576679539514328,0.000215802,0.036634804043795904
0.88,0.92,0.000100053,0.008220911,0.000115411,0.020521267221758434
0.9,0.92,0.000100004,0.0066351,6.463531087315467e-5,0.011060482
0.92,0.92,0.000100003,0.008077468,6.10280997714259e-5,0.00886658
0.94,0.92,0.000100001,0.009693278,6.099727731680994e-5,0.007106067
0.96,0.92,0.000100001,0.010398504453036876,6.973290970929647e-5,0.00734425
0.98,0.92,0.000100001,0.010514002856151667,7.748495570890918e-5,0.007974894
1,0.92,0.000100001,0.010060539681812988,8.098039732039966e-5,0.008730677
0,0.94,0.0001,0.010111631770674432,9.717933457074699e-5,0.008631351
0.02,0.94,0.0001,0.009739804,9.599462159459424e-5,0.00955639
0.04,0.94,0.0001,0.009299,9.320008102427967e-5,0.010351234
0.06,0.94,0.0001,0.009423691,0.000102622,0.012469768122609836
0.08,0.94,0.000100001,0.010010297044309651,0.00012266,0.015783380631254538
0.1,0.94,0.000100003,0.010312813427184214,0.000144216,0.019274700849009032
0.12,0.94,0.000100052,0.017227656,0.000249351,0.032205234
0.14,0.94,0.000100544,0.024850784,0.00036235,0.045970414673440804
0.16,0.94,0.00010192,0.044235438569686515,0.000602174,0.073070264
0.18,0.94,0.000127931,0.07522487,0.000947626,0.11032205047567062
0.2,0.94,0.000166259,0.10955124220607214,0.00134209,0.15313572903960834
0.22,0.94,0.001070187,0.21352895815500822,0.002284112,0.24421618312524432
0.24,0.94,0.003023685,0.3287422508756991,0.003300483,0.3412857302660175
0.26,0.94,0.007076324,0.5054107236078106,0.004758091,0.4755059671153429
0.28,0.94,0.009029822,0.7012386638081443,0.006368488,0.6230494849257465
0.3,0.94,0.009933749,0.8876340985017197,0.007984756,0.7740016072467929
0.32,0.94,0.009972078,1.0045865647760575,0.009251557,0.9026375257145971
0.34,0.94,0.009998088,1.070574530932836,0.010209454464792557,1.0095742139043138
0.36,0.94,0.009999465,1.0565120545165327,0.010399699285447657,1.0486216027294528
0.38,0.94,0.009999957,1.0291586886754918,0.010345057381954785,1.0614452846142262
0.4,0.94,0.010000005691550788,0.9969552946250666,0.010057271158223878,1.0465329842442923
0.42,0.94,0.010000007443789765,0.9929812598998032,0.009855491,1.0214721193043328
0.44,0.94,0.010000008632785544,0.9921247711489526,0.00967109,0.9960184870926369
0.46,0.94,0.010000008695294925,0.9972247312865492,0.009636841,0.9831233557096933
0.48,0.94,0.010000008717618025,1.001023758025089,0.009646032,0.9764142876672035
0.5,0.94,0.010000008719847985,1.0019911505793948,0.009684864,0.9759167646658404
0.52,0.94,0.010000008717618027,1.0004331809255314,0.009719879,0.9844486112315032
0.54,0.94,0.010000008695294927,0.9983926577652459,0.00974901,0.9936129253079901
0.56,0.94,0.010000008632785547,0.999394484,0.009811394,1.0060828995584203
0.58,0.94,0.010000007443789765,1.002873581,0.00990385,1.019764063991463
0.6,0.94,0.010000005691550788,1.0108690212471905,0.010022537,1.031291510368436
0.62,0.94,0.009999957,1.024346928,0.010124104,1.0336614531607489
0.64,0.94,0.009999465,1.042401366077783,0.010195017247643623,1.0285935630433256
0.66,0.94,0.009998088,1.0273931826966247,0.009821811,0.9774832326662805
0.68,0.94,0.009972078,0.9867407076826896,0.009193408,0.9032239366352158
0.7,0.94,0.009933749,0.8911715354136585,0.008141394,0.794202541
0.72,0.94,0.009029822,0.7306661484782644,0.006685012,0.6552196113504875
0.74,0.94,0.007076324,0.5414467836614064,0.005083502,0.506660741
0.76,0.94,0.003023685,0.37172293529709255,0.003669639,0.3758874733903661
0.78,0.94,0.001070187,0.22131476787784815,0.002396273,0.2570761425128747
0.8,0.94,0.000166259,0.10342571831813181,0.001329858,0.154633472
0.82,0.94,0.000127931,0.063000128,0.000870789,0.10539773556104368
0.84,0.94,0.00010192,0.025989489,0.000436605,0.058231728
0.86,0.94,0.000100544,0.014650710812077916,0.000258972,0.036218024839374814
0.88,0.94,0.000100052,0.008262662,0.000138498,0.020287807938005612
0.9,0.94,0.000100003,0.006668796,7.756501518178724e-5,0.010934655151244178
0.92,0.94,0.000100001,0.008118489,7.32360365913642e-5,0.008765711
0.94,0.94,0.0001,0.009742504,7.31988628513005e-5,0.007025226
0.96,0.94,0.0001,0.010451312401784712,8.368187896088137e-5,0.007260699
0.98,0.94,0.0001,0.010567397681802971,9.298461284428906e-5,0.007884167
1,0.94,0.0001,0.010111631770674432,9.717933457074699e-5,0.008631351
0,0.96,0.0001,0.010119526934577683,0.000104249,0.008649044
0.02,0.96,0.0001,0.009747409,0.000102979,0.00957598
0.04,0.96,0.0001,0.009306261,9.998067718862222e-5,0.010372453919274029
0.06,0.96,0.0001,0.009431049,0.000110088,0.012495332
0.08,0.96,0.000100001,0.010018113050815238,0.000131584,0.015815738
0.1,0.96,0.000100003,0.010320865595298892,0.000154708,0.019314216049741758
0.12,0.96,0.000100052,0.017241107,0.000267492,0.032271259
0.14,0.96,0.000100544,0.024870186934242706,0.000388712,0.04606466
0.16,0.96,0.00010192,0.044269976,0.000645984,0.073220067
0.18,0.96,0.000127931,0.075283603,0.001016568,0.11054822330923782
0.2,0.96,0.000166259,0.1096367744015105,0.00143973,0.15344967520185807
0.22,0.96,0.001070186,0.21369567126498995,0.002450285,0.24471684954075357
0.24,0.96,0.003023683,0.32899891680606086,0.003540598,0.3419853948764609
0.26,0.96,0.007076319,0.505805328,0.005104249,0.47648078200126676
0.28,0.96,0.009029816,0.7017861713571263,0.006831807,0.6243267566086084
0.3,0.96,0.009933743,0.888327151,0.008565664,0.7755883149097993
0.32,0.96,0.009972071,1.0053709460618108,0.00992463,0.9044879141464959
0.34,0.96,0.009998082,1.0714104457665843,0.010952220532631405,1.011643800215696
0.36,0.96,0.009999459,1.0573369883981782,0.011156308,1.0507712304283021
0.38,0.96,0.00999995,1.0299622604547785,0.011097690439522339,1.0636212040677557
0.4,0.96,0.009999999,0.9977337146980724,0.010788965568205206,1.0486783477016293
0.42,0.96,0.010000001192857991,0.9937565756643872,0.010572503841670414,1.0235661228432513
0.44,0.96,0.010000002,0.9928994176362207,0.010374685235816672,0.998060325
0.46,0.96,0.010000002,0.9980033614599196,0.010337944881886042,0.9851387647293004
0.48,0.96,0.010000002466685457,1.0018053559070481,0.010347804762864753,0.9784159449011143
0.5,0.96,0.010000002468915413,1.0027735044908315,0.010389462069665567,0.9779173994839683
0.52,0.96,0.010000002466685457,1.0012143180055677,0.010427024660995625,0.9864667338026367
0.54,0.96,0.010000002444362369,0.9991722012546581,0.010458275,0.9956498326253939
0.56,0.96,0.010000002,1.000174809204018,0.010525197883948125,1.0081453698783593
0.58,0.96,0.010000001192857993,1.003656621714004,0.010624379091961273,1.0218545802232908
0.6,0.96,0.009999999,1.0116583043699183,0.010751700766618261,1.0334056553537685
0.62,0.96,0.00999995,1.0251467336065998,0.010860657334559848,1.0357804495031042
0.64,0.96,0.009999459,1.0432152686403833,0.01093673,1.030702160015512
0.66,0.96,0.009998082,1.0281953710965948,0.010536373223237317,0.9794870439598498
0.68,0.96,0.009972071,0.9875111610226535,0.009862254,0.9050755098182874
0.7,0.96,0.009933743,0.8918673753535459,0.008733705,0.7958306219109207
0.72,0.96,0.009029816,0.7312366691447505,0.007171368,0.6565627879710456
0.74,0.96,0.007076319,0.5418695609568692,0.005453344,0.5076993877284943
0.76,0.96,0.003023683,0.37201318633819613,0.003936617,0.37665804814661585
0.78,0.96,0.001070186,0.22148757397751173,0.002570608,0.2576031651647014
0.8,0.96,0.000166259,0.10350647157003326,0.001426608,0.15495049416864837
0.82,0.96,0.000127931,0.063049317,0.00093414,0.10561382155718586
0.84,0.96,0.00010192,0.026009779,0.000468368,0.058351121
0.86,0.96,0.000100544,0.014662148436254307,0.000277812,0.036292285165589196
0.88,0.96,0.000100052,0.008269113,0.000148574,0.020329407269850903
0.9,0.96,0.000100003,0.006674003,8.320766469685941e-5,0.010957076938303686
0.92,0.96,0.000100001,0.008124827,7.856388292471408e-5,0.008783685
0.94,0.96,0.0001,0.009750111,7.852414642672611e-5,0.00703963
0.96,0.96,0.0001,0.010459472978593289,8.976993226094352e-5,0.007275584
0.98,0.96,0.0001,0.010575648857259827,9.974954148618447e-5,0.007900329
1,0.96,0.0001,0.010119526934577683,0.000104249,0.008649044
0,0.98,0.0001,0.010113992475776653,0.000105407,0.008684466
0.02,0.98,0.0001,0.009742078,0.000104122,0.009615198
0.04,0.98,0.0001,0.009301171,0.000101091,0.010414934048728324
0.06,0.98,0.0001,0.009425891,0.000111311,0.012546506388295464
0.08,0.98,0.000100001,0.010012634014446922,0.000133046,0.015880512
0.1,0.98,0.000100003,0.010315220918016194,0.000156426,0.019393319
0.12,0.98,0.000100052,0.017231677,0.000270462,0.032403428
0.14,0.98,0.000100544,0.024856584682031235,0.000393029,0.046253319514602216
0.16,0.98,0.00010192,0.044245763,0.000653158,0.073519942
0.18,0.98,0.000127931,0.075242428,0.001027858,0.11100097600953007
0.2,0.98,0.000166259,0.1095768106700038,0.001455719,0.1540781312215819
0.22,0.98,0.001070186,0.2135787960794266,0.002477497,0.24571908592587313
0.24,0.98,0.003023683,0.3288189805209783,0.003579919,0.34338598958588096
0.26,0.98,0.007076318,0.5055286969533513,0.005160937,0.478432191
0.28,0.98,0.009029814,0.7014023604918679,0.006907681,0.6268836524918673
0.3,0.98,0.009933741,0.8878413250529911,0.008660796,0.7787646842042801
0.32,0.98,0.009972069,1.0048211120598243,0.010034857647150997,0.9081921767280907
0.34,0.98,0.00999808,1.0708244949003096,0.011073862613857375,1.0157869098124133
0.36,0.98,0.009999457,1.05675873,0.011280216417844855,1.0550745921720202
0.38,0.98,0.009999948,1.0293989687236822,0.011220947553306921,1.0679772039575832
0.4,0.98,0.009999997,0.9971880450079834,0.010908792141302031,1.052973165808389
0.42,0.98,0.009999999,0.9932130815560598,0.010689925171028078,1.027758103342342
0.44,0.98,0.01,0.9923563932279417,0.010489908475918996,1.0021478555893206
0.46,0.98,0.010000000212054348,0.9974575468228775,0.010452760035690421,0.9891733757654912
0.48,0.98,0.010000000234377429,1.0012574626077466,0.010462729712909992,0.9824230214027005
0.5,0.98,0.010000000236607387,1.0022250817004772,0.01050485,0.9819224309292759
0.52,0.98,0.010000000234377429,1.0006667476120539,0.010542830192906878,0.9905067767510938
0.54,0.98,0.010000000212054348,0.9986257473968736,0.010574428106317868,0.9997274830315929
0.56,0.98,0.01,0.9996278068253526,0.010642093562857006,1.0122741939430595
0.58,0.98,0.009999999,1.0031077149085932,0.010742375995309382,1.0260395478864175
0.6,0.98,0.009999997,1.0111050213213626,0.010871112,1.0376379266263602
0.62,0.98,0.009999948,1.0245860741052983,0.010981278433873674,1.0400224416424766
0.64,0.98,0.009999457,1.0426447284776055,0.011058196438661787,1.0349233487161662
0.66,0.98,0.00999808,1.0276330475987543,0.010653394,0.9834984830830609
0.68,0.98,0.009972069,0.98697109,0.009971789,0.908782203
0.7,0.98,0.009933741,0.8913796131784131,0.008830707,0.7990899157654145
0.72,0.98,0.009029814,0.7308367543229103,0.007251017,0.6592517283585956
0.74,0.98,0.007076318,0.5415732077844594,0.005513911,0.5097786765508734
0.76,0.98,0.003023683,0.3718097254951743,0.003980337,0.37820066745664516
0.78,0.98,0.001070186,0.22136643443083764,0.002599156,0.25865820190653754
0.8,0.98,0.000166259,0.10344985674148452,0.00144245,0.1555851183033356
0.82,0.98,0.000127931,0.06301483,0.000944513,0.10604638293572083
0.84,0.98,0.00010192,0.025995552,0.000473569,0.058590113
0.86,0.98,0.000100544,0.014654127812904401,0.000280896,0.036440931024987896
0.88,0.98,0.000100052,0.008264589,0.000150223,0.020412673281710175
0.9,0.98,0.000100003,0.006670352,8.413140230026684e-5,0.011001955455472182
0.92,0.98,0.000100001,0.008120384,7.943620239833242e-5,0.008819661
0.94,0.98,0.0001,0.009744779,7.9396179548678e-5,0.007068462
0.96,0.98,0.0001,0.010453752805260754,9.076695766489112e-5,0.007305381
0.98,0.98,0.0001,0.010569865052340767,0.000100857,0.007932684
1,0.98,0.0001,0.010113992475776653,0.000105407,0.008684466
0,1,0.0001,0.010104644778352503,0.000100861,0.008719285
0.02,1,0.0001,0.009733074,9.963159880331408e-5,0.009653749
0.04,1,0.0001,0.009292575,9.673110225993134e-5,0.010456692089752927
0.06,1,0.0001,0.009417179,0.00010651,0.012596810956975431
0.08,1,0.000100001,0.010003379996031209,0.000127307,0.015944183882789318
0.1,1,0.000100003,0.010305687217754786,0.000149679,0.019471074918691524
0.12,1,0.000100052,0.017215751266206277,0.000258797,0.032533346
0.14,1,0.000100544,0.024833611545519024,0.000376077,0.046438768
0.16,1,0.00010192,0.04420487,0.000624988,0.073814712
0.18,1,0.000127931,0.075172887,0.000983527,0.11144601973340337
0.2,1,0.000166259,0.10947553783295236,0.001392935,0.1546958857684424
0.22,1,0.001070186,0.21338140388453425,0.002370644,0.2467042570118862
0.24,1,0.003023682,0.3285150827988182,0.003425519,0.34476273647939615
0.26,1,0.007076318,0.505061483,0.004938349,0.480350379
0.28,1,0.009029814,0.7007541168949815,0.006609758,0.6293970292854055
0.3,1,0.009933741,0.8870207689526314,0.008287263,0.7818870051506129
0.32,1,0.009972069,1.0038924346011777,0.009602062,0.9118334288166269
0.34,1,0.00999808,1.0698348085392784,0.010596255707324188,1.0198595642110484
0.36,1,0.009999456,1.0557820399271116,0.010793708622114524,1.0593047853556627
0.38,1,0.009999948,1.0284475638824264,0.010736994791854925,1.072259146178638
0.4,1,0.009999997,0.9962664115692457,0.010438301078904914,1.0571949649487822
0.42,1,0.009999999,0.9922951232881315,0.010228873282276355,1.0318788051436583
0.44,1,0.01,0.9914392279953514,0.010037483,1.0061658742111093
0.46,1,0.01,0.9965356669724463,0.010001936828844073,0.9931393696997324
0.48,1,0.010000000011381616,1.000332070456938,0.010011476827079428,0.9863619459603467
0.5,1,0.010000000013611574,1.001298794777676,0.010051781,0.9858593451450371
0.52,1,0.010000000011381616,0.9997419008780724,0.010088123002701243,0.9944781080504024
0.54,1,0.01,0.9977027869569419,0.010118358101250426,1.0037357830739237
0.56,1,0.01,0.9987039203666324,0.010183105089847528,1.016332796689372
0.58,1,0.009999999,1.0021806124444381,0.010279062332268621,1.0301533383174457
0.6,1,0.009999997,1.010170528021048,0.010402245633855925,1.0417982161642099
0.62,1,0.009999948,1.0236391221202858,0.010507661254714825,1.0441922902858076
0.64,1,0.009999456,1.0416810872592903,0.010581262088705676,1.0390727543182845
0.66,1,0.00999808,1.0266832797147247,0.010193918736213559,0.987441717
0.68,1,0.009972069,0.9860589008441607,0.009541711,0.9124258839297142
0.7,1,0.009933741,0.8905557681377434,0.008449842,0.8022938129817846
0.72,1,0.009029814,0.7301612831793123,0.006938283,0.6618949712623885
0.74,1,0.007076318,0.5410726562496184,0.005276096,0.5118226308152813
0.76,1,0.003023682,0.37146607567947476,0.003808664,0.37971706977676706
0.78,1,0.001070186,0.2211618313326077,0.002487053,0.259695304
0.8,1,0.000166259,0.10335423955035054,0.001380235,0.1562089493224182
0.82,1,0.000127931,0.062956586,0.000903775,0.10647158529183329
0.84,1,0.00010192,0.025971524217614964,0.000453142,0.058825036
0.86,1,0.000100544,0.014640583304911735,0.000268781,0.036587044600605925
0.88,1,0.000100052,0.008256951,0.000143743,0.020494519571720087
0.9,1,0.000100003,0.006664187,8.050258157700702e-5,0.011046068074684766
0.92,1,0.000100001,0.008112879,7.601001020767704e-5,0.008855023
0.94,1,0.0001,0.009735772,7.59718361262216e-5,0.007096802
0.96,1,0.0001,0.010444091167864135,8.685225597167014e-5,0.007334671
0.98,1,0.0001,0.010560096033280418,9.650758953082231e-5,0.007964489
1,1,0.0001,0.010104644778352503,0.000100861,0.008719285

==> plot_results_csv/DFRG_bump_2D_32_32_p_1_1_q_5_5_T_3-0.csv <==
x,y,t_0.0,t_1.0,t_2.0,t_3.0
0,0,0.0001,0.010015044315975956,0.000102379,0.009364619
0.02,0,0.0001,0.009774189,9.820397364674752e-5,0.009734067
0.04,0,0.0001,0.009511855,9.378149942600935e-5,0.010077599037417461
0.06,0,0.0001,0.009417198,9.804661918175405e-5,0.011376763674210167
0.08,0,0.000100001,0.009752246,0.000115765,0.014297165320433798
0.1,0,0.000100009,0.010652717,0.000145667,0.018691622999651946
0.12,0,0.000100031,0.015118807,0.000223973,0.028726653
0.14,0,0.000100422,0.023831452554174973,0.000352998,0.044296064
0.16,0,0.000103028,0.035837793,0.000521833,0.064293526
0.18,0,0.000114698,0.069875366,0.000914397,0.10640409916113394
0.2,0,0.000278112,0.12071923667771794,0.001451876,0.16163478653790816
0.22,0,0.000698002,0.18787659367683793,0.00214167,0.23113009911049837
0.24,0,0.003599334,0.33667650784759295,0.003451069,0.35267464431511353
0.26,0,0.006500666,0.5099880112050909,0.004931594,0.4879145453356365
0.28,0,0.009401998,0.7140278005645581,0.006668212,0.6450757210345327
0.3,0,0.009821888,0.8957689173519676,0.008355382,0.8020362504533634
0.32,0,0.009985302,1.030244785046756,0.00980633,0.9441714321673272
0.34,0,0.009996972,1.0616140008532742,0.010490519,1.026798356282335
0.36,0,0.009999578,1.0485039120860584,0.010692076906798527,1.066183819095432
0.38,0,0.009999969,1.0161922862071842,0.010562692498982984,1.0721036578819296
0.4,0,0.009999991,0.9984195364426087,0.010285857,1.048399354631517
0.42,0,0.009999999,0.9911940379549417,0.010055151940096214,1.0226708894239405
0.44,0,0.01,0.9944268835566423,0.009913469,0.9989661783995296
0.46,0,0.01,0.9986151732066114,0.009924287,0.9917714819443915
0.48,0,0.010000000011696835,1.0012106307019102,0.009955018,0.9886262482589934
0.5,0,0.010000000013611574,1.000878882,0.009995492,0.9908278606166484
0.52,0,0.010000000011696833,0.9995046188704804,0.010008043668847985,0.9971985118139005
0.54,0,0.01,0.9980896439172433,0.010016004505014163,1.003942072486269
0.56,0,0.01,0.9982318979259519,0.010052243289181664,1.0134750893085938
0.58,0,0.009999999,1.000854853934685,0.010136085803526181,1.0257109592912075
0.6,0,0.009999991,1.0071213535455326,0.010273501031726237,1.040824513905961
0.62,0,0.009999969,1.019324202891058,0.010387528123744293,1.0452231673959256
0.64,0,0.009999578,1.0318994446953984,0.010417768218509576,1.0366562201245746
0.66,0,0.009996972,1.0462121919173557,0.010339639,1.0122466780891743
0.68,0,0.009985302,0.9898381983319517,0.009549511,0.923383497
0.7,0,0.009821888,0.8986758956272467,0.008484174,0.8123069064179655
0.72,0,0.009401998,0.7447001747420785,0.006980251,0.6677049926624202
0.74,0,0.006500666,0.5533131977950962,0.00533091,0.5178637293647599
0.76,0,0.003599334,0.36164326827807447,0.003697745,0.3702926505715126
0.78,0,0.000698002,0.2162390153592058,0.002408482,0.251648038
0.8,0,0.000278112,0.11728008335386066,0.001463505,0.1616439949621868
0.82,0,0.000114698,0.051475724,0.000769446,0.092547174
0.84,0,0.000103028,0.026020231627442207,0.000435159,0.055716009
0.86,0,0.000100422,0.012651393442091152,0.000228808,0.031357893783731564
0.88,0,0.000100031,0.007177073,0.000114856,0.016382562412291406
0.9,0,0.000100009,0.007387828,8.484816112290131e-5,0.011104987737140453
0.92,0,0.000100001,0.008612476,7.379153179178225e-5,0.008063798
0.94,0,0.0001,0.010288983498645212,8.055282143204899e-5,0.007183392
0.96,0,0.0001,0.010527453311996848,9.213442881955099e-5,0.007896188
0.98,0,0.0001,0.010428133951159763,0.000101033,0.008713181
1,0,0.0001,0.010015044315975956,0.000102379,0.009364619
0,0.02,0.0001,0.010016047075744204,9.99173790015233e-5,0.009354483
0.02,0.02,0.0001,0.009775168,9.58422958267511e-5,0.009723532
0.04,0.02,0.0001,0.009512808,9.152618312401296e-5,0.010066691522875468
0.06,0.02,0.0001,0.009418141,9.568873934533625e-5,0.011364449710039814
0.08,0.02,0.000100001,0.009753222,0.000112981,0.014281690089307523
0.1,0.02,0.000100009,0.010653783159459418,0.000142164,0.018671391001534636
0.12,0.02,0.000100031,0.015120320638452261,0.000218587,0.028695558847474642
0.14,0.02,0.000100422,0.023833839,0.000344509,0.044248117493448015
0.16,0.02,0.000103028,0.035841381,0.000509284,0.064223934
0.18,0.02,0.000114698,0.069882363,0.000892407,0.10628892716721097
0.2,0.02,0.000278112,0.1207313238552388,0.00141696,0.16145983391411078
0.22,0.02,0.000698002,0.18789540498066148,0.002090167,0.2308799261096383
0.24,0.02,0.003599334,0.336710217,0.003368076,0.3522929183983407
0.26,0.02,0.006500666,0.5100390724536121,0.004812997,0.48738644473703496
0.28,0.02,0.009401998,0.7140992901452037,0.006507851,0.6443775231778663
0.3,0.02,0.009821888,0.8958586030928772,0.008154447,0.8011681758104292
0.32,0.02,0.009985302,1.0303479353347695,0.0095705,0.9431495275659298
0.34,0.02,0.009996972,1.061720293,0.010238235901733818,1.0256870258960384
0.36,0.02,0.009999578,1.0486088929165112,0.010434946195935768,1.0650298605724053
0.38,0.02,0.009999969,1.016294032617387,0.010308674,1.070943289
0.4,0.02,0.009999992,0.9985195032802145,0.010038495629971618,1.0472646362129314
0.42,0.02,0.009999999,0.9912932810816868,0.009813339,1.0215640132209365
0.44,0.02,0.010000000139448606,0.9945264500544668,0.009675064,0.9978849554243674
0.46,0.02,0.01,0.9987151590216131,0.009685621,0.9906980461029328
0.48,0.02,0.010000000203170881,1.0013108764144207,0.009715613,0.9875562172789607
0.5,0.02,0.010000000205085622,1.0009790945359405,0.009755114,0.989755448
0.52,0.02,0.010000000203170881,0.999604694,0.009767364,0.9961192043413144
0.54,0.02,0.010000000183027899,0.9981895772612053,0.009775133,1.0028554661732636
0.56,0.02,0.010000000139448607,0.9983318455284165,0.0098105,1.0123781648415027
0.58,0.02,0.009999999,1.000955064171575,0.009892327,1.0246007918874078
0.6,0.02,0.009999992,1.0072221911950134,0.010026437292796123,1.0396979898806449
0.62,0.02,0.009999969,1.0194262621326913,0.010137722078079558,1.0440918861181328
0.64,0.02,0.009999578,1.0320027626960528,0.010167234763428038,1.0355342155251968
0.66,0.02,0.009996972,1.0463169425006884,0.010090984198066274,1.0111510977504057
0.68,0.02,0.009985302,0.9899373046800548,0.009319858,0.9223840974716331
0.7,0.02,0.009821888,0.8987658749498699,0.008280141,0.8114277280527045
0.72,0.02,0.009401998,0.7447747385851092,0.006812385,0.6669823179451954
0.74,0.02,0.006500666,0.5533685998738188,0.005202708,0.5173032281149548
0.76,0.02,0.003599334,0.36167948006073214,0.003608819,0.3698918658572743
0.78,0.02,0.000698002,0.2162606683775759,0.002350561,0.2513756640270549
0.8,0.02,0.000278112,0.11729182758006196,0.00142831,0.16146903490681158
0.82,0.02,0.000114698,0.051480879,0.000750942,0.092447001
0.84,0.02,0.000103028,0.026022837434990294,0.000424694,0.0556557
0.86,0.02,0.000100422,0.012652660413452043,0.000223306,0.03132395
0.88,0.02,0.000100031,0.007177791,0.000112094,0.016364828759095576
0.9,0.02,0.000100009,0.007388568,8.280773668392545e-5,0.011092967
0.92,0.02,0.000100001,0.008613338,7.201697132365738e-5,0.008055069
0.94,0.02,0.0001,0.010290013639562662,7.861563464932161e-5,0.007175617
0.96,0.02,0.0001,0.010528507353476092,8.991870942773809e-5,0.007887642
0.98,0.02,0.0001,0.010429178,9.860372476583123e-5,0.008703751
1,0.02,0.0001,0.010016047075744204,9.99173790015233e-5,0.009354483
0,0.04,0.0001,0.010016056845658105,9.723571082429579e-5,0.0093408
0.02,0.04,0.0001,0.009775177,9.32700051784286e-5,0.009709309
0.04,0.04,0.0001,0.009512817,8.906973819355179e-5,0.010051966113220668
0.06,0.04,0.0001,0.00941815,9.31205821163793e-5,0.011347825645147299
0.08,0.04,0.000100001,0.009753232,0.000109949,0.014260798361867787
0.1,0.04,0.000100009,0.010653793584466323,0.000138348,0.018644078
0.12,0.04,0.000100031,0.015120335440364382,0.000212721,0.028653582
0.14,0.04,0.000100422,0.023833862,0.000335263,0.04418339
0.16,0.04,0.000103028,0.035841416066087387,0.000495615,0.064129985
0.18,0.04,0.000114698,0.069882431,0.000868456,0.10613344503808698
0.2,0.04,0.000278112,0.12073144159259008,0.001378931,0.16122364803825995
0.22,0.04,0.000698002,0.18789558807063567,0.002034069,0.230542193
0.24,0.04,0.003599335,0.3367105445786731,0.003277681,0.35177758815207594
0.26,0.04,0.006500668,0.5100395679082557,0.004683822,0.4866735074734423
0.28,0.04,0.009402,0.7140999836050653,0.006333188,0.6434349515251201
0.3,0.04,0.00982189,0.8958594737292359,0.00793559,0.7999962650797545
0.32,0.04,0.009985304,1.0303489379856638,0.009313639,0.9417699397571079
0.34,0.04,0.009996974,1.0617213278389928,0.009963453,1.0241867075564959
0.36,0.04,0.00999958,1.0486099157744144,0.010154884394484505,1.0634719907866808
0.38,0.04,0.009999971,1.0162950243082092,0.010032001152732192,1.0693767635335751
0.4,0.04,0.009999994,0.9985204772907366,0.009769075,1.045732741670488
0.42,0.04,0.010000001280421708,0.9912942476785566,0.009549961,1.0200697083178836
0.44,0.04,0.010000002153746771,0.9945274195620737,0.009415397,0.996425285
0.46,0.04,0.010000002197326077,0.9987161326758208,0.009425671,0.9892488892599529
0.48,0.04,0.010000002217469061,1.001311852688969,0.009454858,0.986111657
0.5,0.04,0.010000002,1.0009800705606244,0.009493299,0.9883076724571123
0.52,0.04,0.010000002217469061,0.9996056685579617,0.00950522,0.9946621201292581
0.54,0.04,0.010000002197326075,0.9981905505705713,0.00951278,1.0013885282375141
0.56,0.04,0.010000002153746773,0.9983328189895437,0.009547199,1.0108972975389663
0.58,0.04,0.010000001280421708,1.0009560401846946,0.009626829,1.0231020468665986
0.6,0.04,0.009999994,1.0072231732513763,0.00975734,1.0381771635255428
0.62,0.04,0.009999971,1.0194272558247073,0.009865638,1.0425646365634407
0.64,0.04,0.00999958,1.0320037683148284,0.009894358,1.0340194879807831
0.66,0.04,0.009996974,1.0463179617009812,0.009820154,1.0096720407586053
0.68,0.04,0.009985304,0.9899382694041802,0.009069724,0.9210348839130598
0.7,0.04,0.00982189,0.8987667516570661,0.008057912,0.8102408136053771
0.72,0.04,0.009402,0.7447754666293233,0.006629549,0.6660066858881389
0.74,0.04,0.006500668,0.5533691417916938,0.005063074,0.5165465352006403
0.76,0.04,0.003599335,0.36167983529393916,0.003511964,0.3693507955128048
0.78,0.04,0.000698002,0.21626088130531163,0.002287476,0.2510079526910299
0.8,0.04,0.000278112,0.11729194329414913,0.001389976,0.16123283572795044
0.82,0.04,0.000114698,0.05148093,0.000730788,0.092311766
0.84,0.04,0.000103028,0.026022863152788907,0.000413296,0.055574284
0.86,0.04,0.000100422,0.012652673,0.000217313,0.031278127
0.88,0.04,0.000100031,0.007177798,0.000109086,0.016340888837757844
0.9,0.04,0.000100009,0.007388575,8.05853292458851e-5,0.011076739341989217
0.92,0.04,0.000100001,0.008613347,7.008413962316935e-5,0.008043286
0.94,0.04,0.0001,0.010290023651892627,7.650567721840688e-5,0.007165121
0.96,0.04,0.0001,0.010528517617770626,8.750538543125718e-5,0.007876104
0.98,0.04,0.0001,0.010429188245940038,9.595730542544245e-5,0.008691019
1,0.04,0.0001,0.010016056845658105,9.723571082429579e-5,0.0093408
0,0.06,0.0001,0.010013092910255804,9.626811327205593e-5,0.009353658
0.02,0.06,0.0001,0.009772284,9.234186073431853e-5,0.009722674
0.04,0.06,0.0001,0.009510002,8.818337858944627e-5,0.010065802713154683
0.06,0.06,0.0001,0.009415363,9.219388571259737e-5,0.011363445808249837
0.08,0.06,0.000100001,0.009750346,0.000108855,0.014280428084401928
0.1,0.06,0.000100009,0.010650641,0.000136971,0.018669741
0.12,0.06,0.000100031,0.015115860946224857,0.000210604,0.028693023
0.14,0.06,0.000100422,0.023826809,0.000331927,0.044244208
0.16,0.06,0.000103028,0.03583081,0.000490683,0.06421826
0.18,0.06,0.000114698,0.069861751,0.000859813,0.10627954032463975
0.2,0.06,0.000278112,0.12069571379581578,0.001365208,0.16144557882033067
0.22,0.06,0.000698002,0.1878399845052288,0.002013826,0.23085954619196006
0.24,0.06,0.003599336,0.33661090335255506,0.003245063,0.35226183503694874
0.26,0.06,0.00650067,0.509888635,0.004637211,0.4873434539869693
0.28,0.06,0.009402004,0.713888666,0.006270164,0.6443206977376491
0.3,0.06,0.009821894,0.8955943718418742,0.007856622,0.8010975321238337
0.32,0.06,0.009985308,1.0300440398756034,0.009220958,0.9430663668334712
0.34,0.06,0.009996979,1.0614071466040804,0.009864306,1.0255965780288219
0.36,0.06,0.009999584,1.048299614148256,0.010053832236273586,1.0649359294785312
0.38,0.06,0.009999975,1.0159942845018146,0.009932172,1.070848820616174
0.4,0.06,0.009999998,0.9982249968658655,0.009671861,1.0471722485567945
0.42,0.06,0.010000005638350504,0.9910009054692246,0.009454928,1.0214738887366483
0.44,0.06,0.010000006511675949,0.9942331207333635,0.009321704,0.997796921
0.46,0.06,0.010000006555255271,0.9984205944749388,0.009331875,0.9906106491882545
0.48,0.06,0.010000006575398266,1.0010155464541388,0.009360771,0.9874691008178571
0.5,0.06,0.010000006577313007,1.0006838624916785,0.00939883,0.9896681392466049
0.52,0.06,0.010000006575398266,0.9993098671642298,0.009410632,0.996031333
0.54,0.06,0.010000006555255271,0.9978951679093664,0.009418118,1.0027670001102134
0.56,0.06,0.010000007,0.998037394,0.009452193,1.012288859775295
0.58,0.06,0.010000005638350504,1.0006598390614356,0.009531031,1.024510412463811
0.6,0.06,0.009999998,1.0069251174490073,0.009660244,1.0396062851302468
0.62,0.06,0.009999975,1.0191255886399444,0.009767464,1.043999801111406
0.64,0.06,0.009999584,1.0316983797438735,0.009795899,1.0354428908756041
0.66,0.06,0.009996979,1.046008337874088,0.009722434,1.011061926071529
0.68,0.06,0.009985308,0.9896453302883582,0.008979472,0.9223027466745116
0.7,0.06,0.009821894,0.8985007927066264,0.007977728,0.811356152
0.72,0.06,0.009402004,0.7445550769678008,0.00656358,0.6669234677598656
0.74,0.06,0.00650067,0.5532053920204284,0.005012692,0.5172575741415193
0.76,0.06,0.003599336,0.36157280897717764,0.003477017,0.3698592102707864
0.78,0.06,0.000698002,0.2161968863019612,0.002264713,0.25135346479282455
0.8,0.06,0.000278112,0.11725723450462507,0.001376145,0.16145477152450666
0.82,0.06,0.000114698,0.051465695219123135,0.000723516,0.092438832
0.84,0.06,0.000103028,0.026015162,0.000409183,0.055650782
0.86,0.06,0.000100422,0.012648928585254623,0.00021515,0.031321182
0.88,0.06,0.000100031,0.007175674,0.000108,0.016363382606710098
0.9,0.06,0.000100009,0.007386389,7.978343602458405e-5,0.011091987126547555
0.92,0.06,0.000100001,0.008610798,6.938673361280997e-5,0.008054358
0.94,0.06,0.0001,0.010286978671550758,7.574436377231426e-5,0.007174984
0.96,0.06,0.0001,0.010525402057786359,8.663461270344683e-5,0.007886947
0.98,0.06,0.0001,0.010426102068948132,9.500242745527565e-5,0.008702983
1,0.06,0.0001,0.010013092910255804,9.626811327205593e-5,0.009353658
0,0.08,0.000100001,0.010010923506509579,9.969320031188917e-5,0.009409586
0.02,0.08,0.000100001,0.009770167,9.562722683007413e-5,0.009780808
0.04,0.08,0.000100001,0.009507941,9.132075751831861e-5,0.010125987948739597
0.06,0.08,0.000100001,0.009413323,9.547388662752197e-5,0.011431389906919429
0.08,0.08,0.000100002,0.009748233,0.000112728,0.014365813476073255
0.1,0.08,0.00010001,0.010648333,0.000141844,0.018781370950276554
0.12,0.08,0.000100032,0.015112585578115949,0.000218096,0.028864584668145447
0.14,0.08,0.000100423,0.023821646006488985,0.000343735,0.044508753988293716
0.16,0.08,0.000103029,0.035823045,0.000508139,0.064602236
0.18,0.08,0.000114699,0.069846613,0.000890402,0.10691501254540295
0.2,0.08,0.000278115,0.12066956129628573,0.001413777,0.1624109049361912
0.22,0.08,0.000698008,0.18779928340917748,0.002085472,0.2322399195603036
0.24,0.08,0.003599368,0.3365379700333724,0.003360514,0.3543681102111369
0.26,0.08,0.006500727,0.5097781608626079,0.004802194,0.49025742363781444
0.28,0.08,0.009402087,0.7137339965757212,0.006493247,0.6481732785999712
0.3,0.08,0.00982198,0.895400337,0.00813615,0.8058875180136862
0.32,0.08,0.009985396,1.0298208773534356,0.009549028,0.9487052099088282
0.34,0.08,0.009997066,1.0611771878073903,0.010215265874208587,1.0317288729090293
0.36,0.08,0.009999672,1.0480724934894838,0.010411533854401587,1.0713034289148042
0.38,0.08,0.010000063,1.0157741617383254,0.010285543459031637,1.077251663939304
0.4,0.08,0.010000085234307851,0.998008724,0.010015971604133306,1.0534335251002758
0.42,0.08,0.010000092970829388,0.9907861982599264,0.009791321,1.0275815133404467
0.44,0.08,0.010000093844162459,0.9940177137470865,0.009653356,1.003762982747806
0.46,0.08,0.010000093887742163,0.9982042802548574,0.00966389,0.9965337467746329
0.48,0.08,0.010000093907885333,1.0007986699393672,0.009693815,0.9933734167677138
0.5,0.08,0.010000094,1.0004670577144463,0.009733227,0.9955856030418236
0.52,0.08,0.010000093907885333,0.9990933600354519,0.009745449,1.0019868429871277
0.54,0.08,0.010000093887742163,0.997678967,0.0097532,1.0087627828857506
0.56,0.08,0.010000094,0.9978211625991167,0.009788488,1.018341577508052
0.58,0.08,0.010000092970829388,1.000443039150216,0.009870131,1.030636209121565
0.6,0.08,0.010000085234307853,1.0067069600228225,0.010003941660608516,1.0458223479653093
0.62,0.08,0.010000063,1.0189047885461366,0.010114978157234543,1.0502421348342639
0.64,0.08,0.009999672,1.031474856889111,0.010144426230006668,1.0416340582460557
0.66,0.08,0.009997066,1.0457817166343448,0.010068348437516438,1.0171073065235956
0.68,0.08,0.009985396,0.9894309215513808,0.009298952,0.9278174028891344
0.7,0.08,0.00982198,0.898306131,0.008261568,0.8162074209446417
0.72,0.08,0.009402087,0.7443937674962978,0.006797104,0.6709111295659178
0.74,0.08,0.006500727,0.5530855377869883,0.005191037,0.5203503505464064
0.76,0.08,0.003599368,0.3614944714324002,0.003600723,0.3720706615036644
0.78,0.08,0.000698008,0.21615004477111416,0.002345288,0.25285634967576187
0.8,0.08,0.000278115,0.11723182895776971,0.001425106,0.16242013815150355
0.82,0.08,0.000114699,0.051454544,0.000749258,0.092991542
0.84,0.08,0.000103029,0.026009525595971895,0.000423742,0.05598353
0.86,0.08,0.000100423,0.012646187940002928,0.000222805,0.031508459
0.88,0.08,0.000100032,0.00717412,0.000111843,0.016461224
0.9,0.08,0.00010001,0.007384788,8.262206029217976e-5,0.01115831
0.92,0.08,0.000100002,0.008608932,7.185546347232476e-5,0.008102518
0.94,0.08,0.000100001,0.010284749967755791,7.843929041198406e-5,0.007217886
0.96,0.08,0.000100001,0.010523121670762147,8.971698606771318e-5,0.007934105
0.98,0.08,0.000100001,0.010423843177061692,9.838249958751997e-5,0.008755021
1,0.08,0.000100001,0.010010923506509579,9.969320031188917e-5,0.009409586
0,0.1,0.000100009,0.010014828050016064,0.000108898,0.009515467
0.02,0.1,0.000100009,0.009773978,0.000104457,0.009890866
0.04,0.1,0.000100009,0.00951165,9.975276727728075e-5,0.010239930846380196
0.06,0.1,0.000100009,0.009416995,0.000104289,0.011560022169085759
0.08,0.1,0.00010001,0.009752035,0.000123136,0.014527465914998552
0.1,0.1,0.000100017,0.010652486,0.000154941,0.01899271
0.12,0.1,0.00010004,0.015118478899588988,0.000238233,0.029189387
0.14,0.1,0.000100431,0.023830935,0.000375472,0.045009594734566935
0.16,0.1,0.000103037,0.035837015,0.000555056,0.065329182
0.18,0.1,0.000114708,0.06987385,0.000972614,0.10811809058862926
0.2,0.1,0.000278136,0.12071661947347023,0.001544315,0.16423846076027754
0.22,0.1,0.000698062,0.1878725215450106,0.002278029,0.2348532402224725
0.24,0.1,0.003599646,0.33666922179997416,0.003670803,0.35835569892873126
0.26,0.1,0.00650123,0.5099769846970916,0.005245602,0.4957741282188153
0.28,0.1,0.009402814,0.7140123756293395,0.007092802,0.6554669481317846
0.3,0.1,0.00982274,0.8957495762166635,0.008887405,0.8149558711989393
0.32,0.1,0.009986168,1.0302225442540986,0.010430742617169177,0.9593806125714751
0.34,0.1,0.009997839,1.0615910794670804,0.011158495478759098,1.0433384818853233
0.36,0.1,0.010000445311387716,1.0484812695318773,0.011372884,1.0833583347199762
0.38,0.1,0.010000836302021879,1.016170338499737,0.011235258,1.0893734917679854
0.4,0.1,0.010000858878524869,0.9983979732923446,0.010940794952814577,1.0652873426712857
0.42,0.1,0.010000867,0.9911726322083667,0.010695401381304086,1.039144438287649
0.44,0.1,0.010000867489045565,0.9944054092765475,0.010544699306041433,1.0150578994881971
0.46,0.1,0.010000867532628643,0.9985936083351875,0.010556206411751975,1.007747320970116
0.48,0.1,0.010000868,1.0011890094415554,0.010588893975600573,1.0045514316522415
0.5,0.1,0.010000867554688275,1.0008572675379241,0.010631945128861781,1.0067885089782378
0.52,0.1,0.010000867552773369,0.9994830340541024,0.010645294881306205,1.0132617777336563
0.54,0.1,0.010000867532628641,0.9980680895435218,0.010653761843824983,1.0201139634031147
0.56,0.1,0.010000867489045568,0.9982103400910131,0.010692308112001664,1.029800546078095
0.58,0.1,0.010000866615644931,1.0008332389690413,0.010781490131814984,1.0422335275224293
0.6,0.1,0.010000859,1.0070996029248669,0.010927656924831547,1.0575905534534213
0.62,0.1,0.010000836,1.0193021908485786,0.011048947683764847,1.0620600721615847
0.64,0.1,0.010000445311387716,1.031877165,0.011081116576386883,1.0533551253852875
0.66,0.1,0.009997839,1.0461896094777583,0.010998016,1.0285523710838682
0.68,0.1,0.009986168,0.9898168370996898,0.010157576694092677,0.9382577104010648
0.7,0.1,0.00982274,0.8986565044069358,0.009024403,0.8253918151917147
0.72,0.1,0.009402814,0.7446841050574361,0.007424716,0.6784605582658103
0.74,0.1,0.00650123,0.5533012556266457,0.005670351,0.5262055903942636
0.76,0.1,0.003599646,0.36163546013691705,0.003933194,0.37625738316368207
0.78,0.1,0.000698062,0.21623434502892872,0.002561838,0.25570161544782266
0.8,0.1,0.000278136,0.11727754966552298,0.001556692,0.16424777395194096
0.82,0.1,0.000114708,0.051474611401324956,0.00081844,0.094037935
0.84,0.1,0.000103037,0.026019669381667977,0.000462867,0.05661349
0.86,0.1,0.000100431,0.012651120140934335,0.000243378,0.031863014
0.88,0.1,0.00010004,0.007176918,0.00012217,0.016646458
0.9,0.1,0.000100017,0.007387669,9.025107607456262e-5,0.011283871951533547
0.92,0.1,0.00010001,0.00861229,7.849034547639116e-5,0.008193694
0.94,0.1,0.000100009,0.010288761361114729,8.5682081172325e-5,0.007299107
0.96,0.1,0.000100009,0.010527225966750505,9.800106994075535e-5,0.008023385
0.98,0.1,0.000100009,0.010427908720953376,0.000107467,0.008853537
1,0.1,0.000100009,0.010014828050016064,0.000108898,0.009515467
0,0.12,0.000100031,0.010077693433434114,0.000154553,0.009638398
0.02,0.12,0.000100031,0.009835331,0.00014825,0.010018647658461506
0.04,0.12,0.000100031,0.009571357,0.000141573,0.010372222913610358
0.06,0.12,0.000100031,0.009476107,0.000148012,0.011709370087512026
0.08,0.12,0.000100032,0.009813251,0.000174759,0.014715152563810494
0.1,0.12,0.00010004,0.010719353652623564,0.000219898,0.019238086287217793
0.12,0.12,0.000100063,0.015213381,0.000338109,0.029566499098873517
0.14,0.12,0.000100454,0.023980527420581977,0.000532885,0.045591096
0.16,0.12,0.00010306,0.036061972,0.000787757,0.066173201
0.18,0.12,0.000114734,0.070312466,0.001380373,0.10951491472488856
0.2,0.12,0.000278199,0.12147438813611743,0.002191755,0.16636032134011167
0.22,0.12,0.00069822,0.18905184626422902,0.003233075,0.23788739440273085
0.24,0.12,0.003600459,0.33878258484322743,0.005209764,0.3629853976356293
0.26,0.12,0.006502698,0.5131782482869889,0.007444791,0.5021791480009541
0.28,0.12,0.009404936,0.7184944195874591,0.010066423331328405,0.6639350399447784
0.3,0.12,0.009824957,0.9013724180080498,0.012613406257966937,0.8254843897960679
0.32,0.12,0.009988422,1.0366894883935653,0.014803778671299143,0.9717749410644408
0.34,0.12,0.010000096,1.068254919490442,0.015836633524123733,1.0568174579318976
0.36,0.12,0.010002702670528905,1.0550628133305728,0.016140898,1.097354332713838
0.38,0.12,0.010003093749419767,1.0225490635096834,0.01594557,1.103447212408709
0.4,0.12,0.010003116331018856,1.004665143004149,0.015527656392043152,1.079049907
0.42,0.12,0.010003124069885386,0.99739445,0.015179384708076712,1.0525692716913941
0.44,0.12,0.010003125,1.0006475207108778,0.014965504051492485,1.0281715630742225
0.46,0.12,0.010003124987076083,1.0048620082944861,0.014981836180342815,1.0207665368298018
0.48,0.12,0.010003125,1.007473699927813,0.015028227953483419,1.0175293568592814
0.5,0.12,0.010003125009140697,1.007139875,0.015089327180273018,1.0197953322559952
0.52,0.12,0.010003125007225359,1.0057570157372953,0.015108273,1.0263522305357404
0.54,0.12,0.010003124987076083,1.0043331894637832,0.015120288969345608,1.0332929417648045
0.56,0.12,0.010003124943483172,1.0044763329218132,0.015174995765916473,1.0431046665066517
0.58,0.12,0.010003124069885386,1.007115696633191,0.015301567947602323,1.0556982671186246
0.6,0.12,0.010003116331018856,1.0134213970809787,0.015509016235380337,1.0712536837386308
0.62,0.12,0.010003093749419767,1.0257005855955392,0.015681160015684405,1.0757809281146145
0.64,0.12,0.010002702670528905,1.0383544976146295,0.015726818,1.0669635026888216
0.66,0.12,0.010000096,1.0527567850598853,0.015608879,1.0418402997750262
0.68,0.12,0.009988422,0.9960301405721567,0.014416088157852478,0.9503791101011738
0.7,0.12,0.009824957,0.9042975640987818,0.012807834583573508,0.8360550928086141
0.72,0.12,0.009404936,0.7493586335345419,0.010537482,0.6872256308964687
0.74,0.12,0.006502698,0.556774432,0.008047609,0.5330036821876257
0.76,0.12,0.003600459,0.36390551044188774,0.005582159,0.38111829450192897
0.78,0.12,0.00069822,0.21759168676870186,0.003635871,0.2590050627591346
0.8,0.12,0.000278199,0.11801372336944835,0.002209323,0.16636972224395544
0.82,0.12,0.000114734,0.051797729,0.001161565,0.095252834
0.84,0.12,0.00010306,0.026183001618906434,0.000656922,0.057344896
0.86,0.12,0.000100454,0.012730535160346572,0.000345413,0.032274662338985835
0.88,0.12,0.000100063,0.00722197,0.000173389,0.016861520152940564
0.9,0.12,0.00010004,0.007434043,0.000128089,0.011429652253835843
0.92,0.12,0.000100032,0.008666352,0.000111397,0.008299551
0.94,0.12,0.000100031,0.010353346103228384,0.000121604,0.007393405
0.96,0.12,0.000100031,0.010593307563437036,0.000139088,0.00812704
0.98,0.12,0.000100031,0.010493367,0.000152521,0.008967916
1,0.12,0.000100031,0.010077693433434114,0.000154553,0.009638398
0,0.14,0.000100422,0.010189014462971244,0.000243619,0.009716012
0.02,0.14,0.000100422,0.009943975,0.000233683,0.010099324666294304
0.04,0.14,0.000100422,0.009677084,0.000223159,0.010455748748839868
0.06,0.14,0.000100422,0.009580783,0.000233307,0.011803665543232405
0.08,0.14,0.000100423,0.009921651,0.000275469,0.014833655219585892
0.1,0.14,0.000100431,0.010837763202108781,0.00034662,0.019393014
0.12,0.14,0.000100454,0.015381433598315042,0.000532953,0.029804602870686606
0.14,0.14,0.000100846,0.024245426187209297,0.000839973,0.045958246
0.16,0.14,0.000103463,0.036460327663541944,0.001241722,0.066706101
0.18,0.14,0.000115183,0.071089167,0.002175849,0.11039683867066405
0.2,0.14,0.000279286,0.1228162453213054,0.003454813,0.16770000833738458
0.22,0.14,0.000700949,0.19114019316252773,0.005096222,0.23980307038417614
0.24,0.14,0.003614531,0.34252490914346045,0.008212036,0.36590842462825046
0.26,0.14,0.006528112,0.5188470024510073,0.011735064480654209,0.5062230242066407
0.28,0.14,0.009441694,0.7264311458103649,0.015867490174426995,0.6692814319632268
0.3,0.14,0.009863356,0.9113292412795524,0.019882245045116844,0.8321316310186686
0.32,0.14,0.01002746,1.0481410343929043,0.023334879,0.9796001688193542
0.34,0.14,0.010039180062631263,1.0800551361337714,0.024962940347665746,1.0653275024518347
0.36,0.14,0.010041796691535342,1.0667173103526228,0.025442541263309262,1.106190827667005
0.38,0.14,0.010042189298897742,1.0338444166126903,0.025134647545512184,1.1123328042588814
0.4,0.14,0.010042212,1.0157629528539232,0.024475900144100587,1.087739057273185
0.42,0.14,0.010042219737866228,1.008411949228101,0.023926929497704294,1.0610451941988737
0.44,0.14,0.010042220614878333,1.0117009517834392,0.023589796915719642,1.0364510187834222
0.46,0.14,0.010042220658641621,1.0159619912805704,0.023615541535836455,1.028986354440006
0.48,0.14,0.010042220678869649,1.0186025308299576,0.023688667836407135,1.0257230994272175
0.5,0.14,0.010042220680792472,1.0182650188551945,0.023784976091677033,1.028007318874483
0.52,0.14,0.010042220678869649,1.0168668844258468,0.023814839,1.0346170200983296
0.54,0.14,0.010042220658641621,1.0154273305996755,0.023833779,1.0416136254846702
0.56,0.14,0.010042220614878335,1.0155720557397334,0.023920012616328083,1.0515043575296845
0.58,0.14,0.010042219737866226,1.0182405756660682,0.024119526834539808,1.0641993581365263
0.6,0.14,0.010042212,1.024615932592474,0.024446525,1.0798800169388814
0.62,0.14,0.010042189298897743,1.037030760431863,0.024717874,1.0844436920603624
0.64,0.14,0.010041796691535342,1.049824448021888,0.024789844774665483,1.0755552412845217
0.66,0.14,0.010039180062631263,1.064385818827855,0.024603940576184983,1.0502297161910883
0.68,0.14,0.010027460361222809,1.0070325411415573,0.022723768,0.9580320439806314
0.7,0.14,0.009863356,0.914286647,0.020188708371536968,0.8427874491150323
0.72,0.14,0.009441694,0.7576362093963511,0.016609996,0.692759564
0.74,0.14,0.006528112,0.5629246800972127,0.012685263,0.5372957536939348
0.76,0.14,0.003614531,0.36792528938786134,0.008799028,0.3841873146687964
0.78,0.14,0.000700949,0.21999525575643403,0.005731139,0.2610907586058986
0.8,0.14,0.000279286,0.11931733490428012,0.003482506,0.16770945868839354
0.82,0.14,0.000115183,0.052369904,0.001830949,0.096019887
0.84,0.14,0.000103463,0.026472229,0.001035492,0.057806685
0.86,0.14,0.000100846,0.012871162508739199,0.000544467,0.032534565
0.88,0.14,0.000100454,0.007301747,0.00027331,0.016997303
0.9,0.14,0.000100431,0.007516163,0.000201904,0.011521692
0.92,0.14,0.000100423,0.008762083,0.000175593,0.008366384
0.94,0.14,0.000100422,0.010467711622140512,0.000191682,0.00745294
0.96,0.14,0.000100422,0.010710323835032622,0.000219241,0.008192482
0.98,0.14,0.000100422,0.010609279406575415,0.000240416,0.00904013
1,0.14,0.000100422,0.010189014462971244,0.000243619,0.009716012
0,0.16,0.000103028,0.010420184682488138,0.000366355,0.009735878
0.02,0.16,0.000103028,0.010169585751254005,0.000351412,0.010119976573145496
0.04,0.16,0.000103028,0.00989664,0.000335587,0.010477131855293129
0.06,0.16,0.000103028,0.009798154,0.000350848,0.011827807614816518
0.08,0.16,0.000103029,0.010146755715458741,0.00041425,0.014863996499240823
0.1,0.16,0.000103037,0.011083655,0.000521247,0.019432682186474187
0.12,0.16,0.00010306,0.015730415,0.000801456,0.029865567270169563
0.14,0.16,0.000103463,0.024795520536704058,0.001263153,0.046052249
0.16,0.16,0.000106147,0.037287562,0.001867302,0.066842538
0.18,0.16,0.000118171,0.072702079,0.003272044,0.11062262088966594
0.2,0.16,0.000286533,0.12560276687702643,0.005195352,0.16804296453860013
0.22,0.16,0.000719136,0.1954768841164863,0.007663707,0.24029345906646996
0.24,0.16,0.003708316,0.3502962555165152,0.012349275502117486,0.3666566247884959
0.26,0.16,0.006697495,0.5306187765362812,0.017647214995232106,0.507258076
0.28,0.16,0.009686675,0.7429125933791784,0.023861567044898637,0.6706498201490353
0.3,0.16,0.010119278,0.9320056342102238,0.029898963261587055,0.8338329407146836
0.32,0.16,0.01028764,1.0719213902283136,0.035091039,0.9816029770344323
0.34,0.16,0.010299663945155193,1.104559563553503,0.037539315817197716,1.0675056307589215
0.36,0.16,0.010302348,1.0909191482161251,0.038260537,1.1084525674613344
0.38,0.16,0.010302751261258992,1.0573004568172504,0.037797524,1.1146071671045066
0.4,0.16,0.010302775,1.0388087670389028,0.0368069,1.0899631583559395
0.42,0.16,0.010302782490019136,1.031290982916558,0.035981358,1.063214719354796
0.44,0.16,0.010302783389786838,1.0346545995742065,0.03547438,1.0385702397719414
0.46,0.16,0.010302783434685643,1.0390123105644673,0.035513095,1.0310902936456618
0.48,0.16,0.010302783,1.0417127575768368,0.035623062661028264,1.0278203519639615
0.5,0.16,0.010302783457411233,1.0413675894398855,0.03576789,1.030109239431833
0.52,0.16,0.010302783,1.0399377350401573,0.035812797872914984,1.0367324616682403
0.54,0.16,0.010302783,1.0384655213060756,0.035841279409675554,1.0437433792093513
0.56,0.16,0.010302783389786841,1.0386135314846785,0.035970957867377654,1.0536543283791082
0.58,0.16,0.010302782490019138,1.0413425977901098,0.036270989,1.066375264916236
0.6,0.16,0.010302775,1.0478626033392113,0.036762731,1.0820879516433184
0.62,0.16,0.010302751261258992,1.060559095960755,0.037170787,1.0866609224194377
0.64,0.16,0.010302348,1.0736430354056163,0.037279018,1.077754272984352
0.66,0.16,0.010299664,1.0885347506312282,0.036999455,1.0523769591194998
0.68,0.16,0.01028764,1.0298802039844788,0.034172044387708406,0.9599908184166658
0.7,0.16,0.010119278308136862,0.9350300550136396,0.030359814579776778,0.8445106441629178
0.72,0.16,0.009686675,0.774825507,0.024978137501044845,0.6941760729303129
0.74,0.16,0.006697495,0.57569636,0.019076116618764995,0.5383944170671163
0.76,0.16,0.003708316,0.3762728227116725,0.013231989702581205,0.3849729387383768
0.78,0.16,0.000719136,0.22498654870879226,0.008618494,0.26162468091886476
0.8,0.16,0.000286533,0.12202443896992657,0.005236997,0.1680524264314779
0.82,0.16,0.000118171,0.053558095,0.002753385,0.096216251
0.84,0.16,0.000106147,0.027072844839190112,0.001557175,0.057924900205789526
0.86,0.16,0.000103463,0.013163191110971592,0.000818771,0.032601096
0.88,0.16,0.00010306,0.007467413,0.000411005,0.017032059
0.9,0.16,0.000103037,0.007686692,0.000303624,0.01154525
0.92,0.16,0.000103029,0.008960878,0.000264058,0.008383489
0.94,0.16,0.000103028,0.010705204,0.000288252,0.007468176
0.96,0.16,0.000103028,0.010953320914189093,0.000329695,0.008209231
0.98,0.16,0.000103028,0.010849984406299187,0.000361538,0.009058613
1,0.16,0.000103028,0.010420184682488138,0.000366355,0.009735878
0,0.18,0.000114698,0.010106723354010307,0.000714305,0.00907119
0.02,0.18,0.000114698,0.009863663,0.000685172,0.009429068
0.04,0.18,0.000114698,0.009598927,0.000654315,0.009761842
0.06,0.18,0.000114698,0.009503405,0.000684071,0.011020305379764282
0.08,0.18,0.000114699,0.009841523,0.000807692,0.013849209262397726
0.1,0.18,0.000114708,0.010750241471689913,0.00101631,0.018105984
0.12,0.18,0.000114734,0.015257223545477254,0.001562653,0.027826597179753276
0.14,0.18,0.000115183,0.024049639104633324,0.002462855,0.042908183
0.16,0.18,0.000118171,0.036165903598398885,0.003640807,0.062279078
0.18,0.18,0.000131557,0.070515093,0.006379728,0.10307019410596346
0.2,0.18,0.00031899,0.12182442761368464,0.010129731364277701,0.15657031086105797
0.22,0.18,0.000800596,0.18959659762154799,0.01494245,0.22388808012029415
0.24,0.18,0.004128373,0.33975862837577164,0.024078215940156224,0.3416240871993562
0.26,0.18,0.007456151,0.5146565941047702,0.034407959518015466,0.47262629015504676
0.28,0.18,0.010783928627904359,0.7205640785659833,0.046524488,0.6248628521565872
0.3,0.18,0.011265534657854182,0.9039687886535392,0.058295988,0.7769050906890129
0.32,0.18,0.011452967612312168,1.0396756508849057,0.068419308,0.9145865897640619
0.34,0.18,0.011466353390547308,1.071332103,0.073192867,0.9946246005061021
0.36,0.18,0.011469342000326085,1.058102076551079,0.074599077,1.0327761170224676
0.38,0.18,0.01146979,1.0254947037216877,0.073696313,1.0385106164389246
0.4,0.18,0.011469816313497985,1.007559238939526,0.071764832,1.0155490996234473
0.42,0.18,0.011469825187070445,1.0002675706007114,0.070155224,0.9906267959631931
0.44,0.18,0.011469826188758898,1.0035299897572314,0.069166737,0.9676647844870028
0.46,0.18,0.011469826238743592,1.0077566238550708,0.069242222,0.9606954759028097
0.48,0.18,0.011469826,1.010375847,0.069456631,0.9576487600163461
0.5,0.18,0.011469826264043415,1.0100410673845652,0.06973901,0.959781388
0.52,0.18,0.011469826,1.0086542247492805,0.069826569,0.9659524416653272
0.54,0.18,0.011469826238743592,1.0072262981526163,0.069882102,0.9724847189332665
0.56,0.18,0.011469826,1.007369858976666,0.070134946,0.9817190125817415
0.58,0.18,0.011469825187070445,1.0100168308776487,0.070719936,0.9935714297916691
0.6,0.18,0.011469816313497989,1.0163406960748258,0.071678718,1.0082113314883787
0.62,0.18,0.01146979,1.0286552209348885,0.072474329,1.012472072224024
0.64,0.18,0.011469342000326087,1.0413455253661734,0.07268535,1.0041735046243043
0.66,0.18,0.011466353,1.055789214562083,0.07214026,0.9805288007777475
0.68,0.18,0.011452967612312168,0.9988991414836029,0.066627467,0.894450159
0.7,0.18,0.011265534657854183,0.9069023403898663,0.059194507603520276,0.7868541658117576
0.72,0.18,0.010783929,0.7515171892292954,0.048701497,0.6467833492558742
0.74,0.18,0.007456151,0.558378302,0.037193944395027725,0.5016372382194874
0.76,0.18,0.004128373,0.36495385937060754,0.025799272,0.35869015275099786
0.78,0.18,0.000800596,0.21821856270115408,0.016804041,0.24376309758222994
0.8,0.18,0.00031899,0.11835372929004016,0.010210917202072898,0.15657917357547235
0.82,0.18,0.000131557,0.051946965,0.005368456,0.089647369
0.84,0.18,0.000118171,0.026258436302550113,0.003036128,0.053970235139981254
0.86,0.18,0.000115183,0.012767209682214814,0.001596412,0.030375333902652006
0.88,0.18,0.000114734,0.007242772,0.000801364,0.015869227
0.9,0.18,0.000114708,0.007455455,0.000591996,0.010757017209622487
0.92,0.18,0.000114699,0.008691314,0.000514851,0.007811119
0.94,0.18,0.000114698,0.010383169,0.000562024,0.0069583
0.96,0.18,0.000114698,0.010623823165557024,0.000642827,0.007648764
0.98,0.18,0.000114698,0.010523595191799524,0.000704915,0.00844016
1,0.18,0.000114698,0.010106723354010307,0.000714305,0.00907119
0,0.2,0.000278112,0.009429873,0.001234059,0.008117083
0.02,0.2,0.000278112,0.00920309,0.001183727,0.008437321
0.04,0.2,0.000278112,0.008956084,0.001130419,0.008735095
0.06,0.2,0.000278112,0.008866961,0.001181826,0.009861194
0.08,0.2,0.000278115,0.009182438,0.001395399,0.012392554427604084
0.1,0.2,0.000278136,0.010030302392949667,0.001755816,0.016201601845464982
0.12,0.2,0.000278199,0.014235456150855816,0.002699698,0.024899800865369432
0.14,0.2,0.000279286,0.022439048707061114,0.004254922,0.038395103
0.16,0.2,0.000286533,0.033743893008136676,0.006289997,0.055728562
0.18,0.2,0.00031899,0.065792718,0.011021859084000675,0.092229245
0.2,0.2,0.000773464,0.11366585588030907,0.017500503665350234,0.14010218102867647
0.22,0.2,0.001941228,0.17689930448160526,0.025815135,0.20033941002569156
0.24,0.2,0.010010186987936133,0.3170048651196652,0.041598411,0.3056918314577255
0.26,0.2,0.018079146,0.48018976102088995,0.059444442,0.4229150987469321
0.28,0.2,0.026148104738286826,0.6723074701554687,0.080377378,0.55913931
0.3,0.2,0.027315868857304894,0.8434295468505832,0.10071422311847586,0.695189712
0.32,0.2,0.027770342982058667,0.9700482209434029,0.11820361552073891,0.8183899096117894
0.34,0.2,0.0278028,0.9995847798475435,0.12645057951744512,0.890009647
0.36,0.2,0.027810046435928472,0.9872408305541204,0.1288799991899287,0.924148508
0.38,0.2,0.027811133734279042,0.956817151,0.12732035670650138,0.929279939
0.4,0.2,0.027811196516842912,0.9400827573787912,0.12398346754907459,0.9087334948118724
0.42,0.2,0.027811218032851595,0.9332793637286272,0.12120265499841819,0.886432468
0.44,0.2,0.027811220461674665,0.9363232867026022,0.1194949103751152,0.8658855249588658
0.46,0.2,0.027811220582874004,0.9402668831636285,0.11962531916438772,0.8596492114450552
0.48,0.2,0.027811220638894095,0.9427107148363186,0.1199957391006044,0.8569229293168041
0.5,0.2,0.027811220644219217,0.9423983605541975,0.12048358552009761,0.8588312599617909
0.52,0.2,0.027811220638894088,0.9411043922231539,0.12063485755420164,0.8643532560040739
0.54,0.2,0.027811221,0.939772093,0.12073079964518231,0.8701984780497771
0.56,0.2,0.02781122,0.9399060428793616,0.12116762246968271,0.8784614904557855
0.58,0.2,0.027811218032851602,0.9423757465541752,0.12217827268297679,0.8890672311364762
0.6,0.2,0.027811196516842916,0.9482760908366364,0.12383469626918389,0.9021672569422498
0.62,0.2,0.027811133734279042,0.9597658691902273,0.12520921599071577,0.9059798366871119
0.64,0.2,0.027810046435928472,0.9716062513130155,0.1255737742351804,0.8985541342945947
0.66,0.2,0.0278028,0.9850825916641704,0.1246320475284941,0.8773964530273537
0.68,0.2,0.027770343,0.9320025162718384,0.11510794453584416,0.8003716967143552
0.7,0.2,0.027315869,0.8461668617095202,0.10226649901389331,0.7040927847566787
0.72,0.2,0.026148104738286826,0.7011880454574835,0.084138407,0.5787547371745523
0.74,0.2,0.018079145863111476,0.5209837441640839,0.064257559,0.4488751074808644
0.76,0.2,0.010010186987936133,0.34051297694837834,0.044571728,0.32096319017042196
0.78,0.2,0.001941228,0.20360451726404566,0.029031254220504402,0.21812412716546276
0.8,0.2,0.000773464,0.11042759344414824,0.017640743416301674,0.14011017190106836
0.82,0.2,0.00031899,0.048468062998395074,0.009274738,0.080218228
0.84,0.2,0.000286533,0.024499891304789145,0.005245324,0.04829361
0.86,0.2,0.000279286,0.011912173285169261,0.00275802,0.027180421
0.88,0.2,0.000278199,0.006757711,0.001384467,0.014200073054969285
0.9,0.2,0.000278136,0.006956154,0.001022753,0.009625572
0.92,0.2,0.000278115,0.008109251,0.000889476,0.006989529
0.94,0.2,0.000278112,0.009687807,0.000970972,0.006226414
0.96,0.2,0.000278112,0.009912345,0.001110571,0.006844259
0.98,0.2,0.000278112,0.009818829,0.001217836,0.007552421
1,0.2,0.000278112,0.009429873,0.001234059,0.008117083
0,0.22,0.000698002,0.007967206,0.001920577,0.006680322
0.02,0.22,0.000698002,0.007775599,0.001842246,0.006943877
0.04,0.22,0.000698002,0.007566907,0.001759281,0.007188943
0.06,0.22,0.000698002,0.00749161,0.001839288,0.008115716
0.08,0.22,0.000698008,0.007758156,0.002171673,0.010199011688319042
0.1,0.22,0.000698062,0.008474512,0.002732594,0.013333836926085557
0.12,0.22,0.00069822,0.012027408448273913,0.004201567,0.020492406900518022
0.14,0.22,0.000700949,0.018958547186642215,0.006621978,0.031598964
0.16,0.22,0.000719136,0.028509904,0.009789186,0.045864302
0.18,0.22,0.000800596,0.055587637,0.017153431110957844,0.075904145
0.2,0.22,0.001941228,0.096035159,0.027236210982879785,0.11530327712011651
0.22,0.22,0.004872065,0.1494604389817224,0.040176355812218706,0.16487813642291732
0.24,0.22,0.025123414344013852,0.26783411339156943,0.064740022,0.25158252460462766
0.26,0.22,0.045374764,0.40570726935698004,0.092513973,0.34805655343655106
0.28,0.22,0.065626114,0.568025547,0.12509209580422134,0.4601683011461885
0.3,0.22,0.06855695,0.7126050488186221,0.15674250945141718,0.5721371053907912
0.32,0.22,0.069697582,0.819584207,0.18396140011643264,0.6735303428117162
0.34,0.22,0.069779042,0.8445395678918232,0.19679621447761064,0.7324731920037728
0.36,0.22,0.06979723,0.8341103233689132,0.20057713623638704,0.7605694381111985
0.38,0.22,0.069799958,0.8084055458949199,0.19814984942946962,0.7647926549690091
0.4,0.22,0.069800116,0.7942666929884808,0.19295662288088367,0.74788298
0.42,0.22,0.06980017,0.7885184967850045,0.18862882361343317,0.7295292604220875
0.44,0.22,0.069800176,0.791090278,0.18597104884476068,0.7126191243729464
0.46,0.22,0.069800176,0.7944222240504935,0.18617400515255253,0.7074866286731298
0.48,0.22,0.069800177,0.7964870245665924,0.18675049221025877,0.7052428940877006
0.5,0.22,0.069800177,0.7962231243776374,0.18750973021179368,0.7068134630796388
0.52,0.22,0.069800177,0.7951298563600532,0.18774515616621731,0.7113580557984386
0.54,0.22,0.069800176,0.7940042064975507,0.18789447204639068,0.7161686554837213
0.56,0.22,0.069800176,0.7941173818877164,0.18857430485087315,0.7229690515718175
0.58,0.22,0.06980017,0.7962040063988925,0.19014719073748085,0.7316974807132551
0.6,0.22,0.069800116,0.8011891282204331,0.19272509952408856,0.7424786858818057
0.62,0.22,0.069799958,0.8108966770545425,0.19486427535376083,0.7456164205118214
0.64,0.22,0.06979723,0.8209004473932495,0.19543163610165834,0.7395051521423219
0.66,0.22,0.069779042,0.8322864425457067,0.19396600998058794,0.7220925937012573
0.68,0.22,0.069697582,0.7874397352891152,0.17914355,0.6587017566002499
0.7,0.22,0.06855695,0.714918209,0.15915828065478158,0.579464836
0.72,0.22,0.065626114,0.5924272458319162,0.13094535751297381,0.4763123569084899
0.74,0.22,0.045374764,0.44017437736957493,0.10000461373226811,0.36942205454114685
0.76,0.22,0.025123414344013852,0.2876963207253534,0.069367377,0.2641511488633128
0.78,0.22,0.004872065,0.17202357740702628,0.045181600295609047,0.17951505917025365
0.8,0.22,0.001941228,0.093299205,0.027454448039001943,0.11530992001773616
0.82,0.22,0.000800596,0.040950149,0.014434359300238649,0.066019124
0.84,0.22,0.000719136,0.020699674,0.008163347,0.039745326299570755
0.86,0.22,0.000700949,0.010064442938404923,0.004292333,0.022369289
0.88,0.22,0.00069822,0.0057095,0.002154659,0.011686542736486354
0.9,0.22,0.000698062,0.005877172,0.001591721,0.007921764
0.92,0.22,0.000698008,0.006851422,0.0013843,0.005752324
0.94,0.22,0.000698002,0.008185138,0.001511133,0.005124293
0.96,0.22,0.000698002,0.008374848,0.001728392,0.005632783
0.98,0.22,0.000698002,0.008295835,0.001895329,0.006215602
1,0.22,0.000698002,0.007967206,0.001920577,0.006680322
0,0.24,0.003599334,0.005777548,0.003441691,0.005038383
0.02,0.24,0.003599334,0.005638601,0.003301322,0.005237159
0.04,0.24,0.003599335,0.005487265,0.00315265,0.005421991
0.06,0.24,0.003599336,0.005432664,0.003296026,0.006120973
0.08,0.24,0.003599368,0.005625955,0.003891667,0.007692218
0.1,0.24,0.003599646,0.006145431,0.00489685,0.010056539638576827
0.12,0.24,0.003600459,0.008721872,0.007529275,0.015455617112266288
0.14,0.24,0.003614531,0.013748098,0.01186669,0.023832312464647024
0.16,0.24,0.003708316,0.020674417076766902,0.017542375797117184,0.034591396878852446
0.18,0.24,0.004128373,0.040310264,0.030739199,0.057247794199152935
0.2,0.24,0.010010186987936133,0.069641421,0.04880766,0.086963074
0.22,0.24,0.025123414344013852,0.10838359580979448,0.071996551,0.12435300124218514
0.24,0.24,0.12955204682323943,0.19422412798757274,0.11601484313954805,0.18974646447261276
0.26,0.24,0.23398067930246513,0.2942050300413706,0.16578596933410142,0.26250831322317564
0.28,0.24,0.3384093117816908,0.41191277800363657,0.2241661686221913,0.3470643516176111
0.3,0.24,0.35352253913776843,0.5167570827638948,0.2808838990489536,0.43151263501177717
0.32,0.24,0.35940435265044396,0.5943349316898525,0.3296603340890043,0.5079847338466936
0.34,0.24,0.35982441032668777,0.6124317878773976,0.3526604642793983,0.5524402376766148
0.36,0.24,0.35991819557075955,0.6048688159479634,0.3594359721610828,0.5736308214353844
0.38,0.24,0.35993226740847784,0.586228474,0.3550863209525249,0.5768160306840887
0.4,0.24,0.3599330799417166,0.5759753828512957,0.3457800316350004,0.5640624919071744
0.42,0.24,0.3599333584023455,0.5718069532302399,0.3380245736352538,0.5502198284797878
0.44,0.24,0.3599333898362238,0.5736719381187646,0.3332617932633265,0.5374659339906878
0.46,0.24,0.3599333914047882,0.5760881787310849,0.33362547615143034,0.5335949265448103
0.48,0.24,0.3599333921298013,0.5775855192363366,0.3346585364427141,0.5319026713929478
0.5,0.24,0.3599333921987191,0.5773941465554884,0.33601910229074944,0.5330872320190781
0.52,0.24,0.35993339212980124,0.5766013402822325,0.33644100090842244,0.5365148297620479
0.54,0.24,0.3599333914047881,0.5757850539961451,0.3367085898744134,0.5401430489152085
0.56,0.24,0.3599333898362239,0.5758671250321523,0.33792685888197527,0.5452719808369371
0.58,0.24,0.3599333584023455,0.5773802707507094,0.3407454719141745,0.5518550520760497
0.6,0.24,0.3599330799417166,0.5809953000290575,0.3453650797171385,0.5599863524091798
0.62,0.24,0.35993226740847784,0.5880348688148851,0.3491984483413484,0.5623528835277629
0.64,0.24,0.35991819557075955,0.5952892564623807,0.35021510478031703,0.5577437254508917
0.66,0.24,0.35982441032668777,0.6035460102973045,0.34758863064103696,0.5446110222925435
0.68,0.24,0.35940435265044396,0.5710247694439596,0.32102666091951704,0.4968009351805086
0.7,0.24,0.3535225391377685,0.5184346917236191,0.2852129180483633,0.437039524
0.72,0.24,0.33840931178169087,0.4296084471940272,0.2346551885609328,0.359240675
0.74,0.24,0.23398067930246513,0.31919974461622946,0.17920915668432852,0.2786226623024925
0.76,0.24,0.12955204682323945,0.2086277198922484,0.12430700211561097,0.19922601200638898
0.78,0.24,0.025123414,0.12474567473042333,0.080965885,0.1353924011048877
0.8,0.24,0.010010187,0.067657376,0.049198661,0.08696808
0.82,0.24,0.004128373,0.029695598974650125,0.025866529887223322,0.049792354
0.84,0.24,0.003708316,0.015010655660057022,0.014628806521836322,0.029976346
0.86,0.24,0.003614531,0.007298362,0.007691907,0.016871141
0.88,0.24,0.003600459,0.004140319,0.003861171,0.008814099
0.9,0.24,0.003599646,0.004261918,0.002852378,0.005974667
0.92,0.24,0.003599368,0.004968419,0.002480676,0.004338458
0.94,0.24,0.003599336,0.00593559,0.002707961,0.003864796
0.96,0.24,0.003599335,0.006073161,0.003097293,0.00424831
0.98,0.24,0.003599334,0.006015861,0.003396445,0.004687884
1,0.24,0.003599334,0.005777548,0.003441691,0.005038383
0,0.26,0.006500666,0.003546035,0.005213377,0.003407175
0.02,0.26,0.006500666,0.003460755,0.005000751,0.003541595
0.04,0.26,0.006500668,0.003367872,0.004775549,0.003666585
0.06,0.26,0.00650067,0.003334361,0.004992734,0.004139265
0.08,0.26,0.006500727,0.003452996,0.005895,0.005201806
0.1,0.26,0.00650123,0.00377183,0.007417629,0.00680066
0.12,0.26,0.006502698,0.005353149,0.011405163023615657,0.010451743663439457
0.14,0.26,0.006528112,0.008438051,0.017975373,0.016116418230500074
0.16,0.26,0.006697495,0.012689155366647532,0.026572762309206476,0.023392164456801527
0.18,0.26,0.007456151,0.024740869209151244,0.046562968,0.038713373
0.2,0.26,0.018079146,0.042743182245662946,0.073932594,0.058808094
0.22,0.26,0.045374764033100354,0.0665216,0.10905850716036436,0.08409273
0.24,0.26,0.23398067930246513,0.11920716027225861,0.17573616387756463,0.12831455517979445
0.26,0.26,0.42258659457183023,0.18057154483624388,0.2511280291680983,0.17751920420820458
0.28,0.26,0.6111925098411952,0.2528160633430011,0.33956063748951976,0.23469962530622224
0.3,0.26,0.6384881280111839,0.3171656122941699,0.4254749866665759,0.2918072338770879
0.32,0.26,0.6491111228227129,0.3647800909765199,0.4993601210286778,0.3435210394272775
0.34,0.26,0.6498697783811839,0.3758872972142603,0.534200116,0.37358384602200506
0.36,0.26,0.6500391615415008,0.37124537663447443,0.5444635341947186,0.3879138731945362
0.38,0.26,0.6500645763321513,0.3598045268487745,0.5378748732668728,0.39006784435535613
0.4,0.26,0.6500660438279093,0.3535114998060109,0.5237779808833358,0.3814432882208926
0.42,0.26,0.6500665467486175,0.35095304961660645,0.5120302222818853,0.3720822131706419
0.44,0.26,0.650066604,0.3520977286060569,0.5048156679036544,0.3634574148182066
0.46,0.26,0.6500666063534954,0.35358075160796576,0.5053665480046572,0.36083965843454446
0.48,0.26,0.6500666076629235,0.35449977879540684,0.5069313899505051,0.35969528203646145
0.5,0.26,0.6500666077873942,0.3543823188485387,0.5089923432019876,0.3604963539827465
0.52,0.26,0.6500666076629233,0.35389571898388744,0.509631437,0.3628142538094373
0.54,0.26,0.6500666063534954,0.35339471041777565,0.5100367861910313,0.365267818
0.56,0.26,0.6500666035205512,0.35344508219686915,0.5118821874288213,0.36873621180439864
0.58,0.26,0.6500665467486175,0.354373788,0.5161517299774524,0.3731879515316174
0.6,0.26,0.6500660438279094,0.35659254093635984,0.5231493541559231,0.37868667192941874
0.62,0.26,0.6500645763321513,0.3609131424900368,0.5289559825198441,0.3802870391678268
0.64,0.26,0.6500391615415008,0.3653656035393277,0.5304959307741138,0.3771701675256818
0.66,0.26,0.6498697783811839,0.3704333060496182,0.5265173696634858,0.3682893337681255
0.68,0.26,0.6491111228227129,0.35047309902189067,0.4862820586945676,0.33595815187607747
0.7,0.26,0.6384881280111839,0.31819541328735984,0.43203244707398336,0.2955449545355615
0.72,0.26,0.6111925098411952,0.2636773305293709,0.35544909513071604,0.24293403086381946
0.74,0.26,0.42258659457183023,0.19591263821204236,0.271461047,0.1884166215490227
0.76,0.26,0.23398067930246516,0.12804768418421802,0.188296838,0.13472514430279298
0.78,0.26,0.045374764,0.076564037,0.12264492666976137,0.091558078
0.8,0.26,0.018079146,0.041525402910632433,0.074524808,0.058811454926885824
0.82,0.26,0.007456151,0.018225927938271717,0.039181929,0.033671632356327454
0.84,0.26,0.006697495,0.009212901,0.022159324884871816,0.020271214779278898
0.86,0.26,0.006528112,0.004479415,0.011651493238723777,0.011408931772931471
0.88,0.26,0.006502698,0.002541148,0.005848795,0.005960433
0.9,0.26,0.00650123,0.002615792,0.004320702,0.0040403
0.92,0.26,0.006500727,0.003049424,0.003757657,0.002933836
0.94,0.26,0.00650067,0.003643042,0.004101941,0.002613533
0.96,0.26,0.006500668,0.003727477,0.00469169,0.002872887
0.98,0.26,0.006500666,0.003692306,0.005144839,0.003170149
1,0.26,0.006500666,0.003546035,0.005213377,0.003407175
0,0.28,0.009401998,0.001922899,0.00729919,0.002142842
0.02,0.28,0.009401998,0.001876654,0.007001497,0.002227381
0.04,0.28,0.009402,0.001826287,0.006686196,0.002305988
0.06,0.28,0.009402004,0.001808115,0.006990278,0.002603265
0.08,0.28,0.009402087,0.001872447,0.008253537,0.003271517
0.1,0.28,0.009402814,0.00204534,0.010385360785636163,0.004277066
0.12,0.28,0.009404936,0.002902837,0.015968277,0.006573302
0.14,0.28,0.009441694,0.004575677,0.025167172,0.010135924121621261
0.16,0.28,0.009686675,0.00688091,0.037204303,0.014711779691852086
0.18,0.28,0.010783928627904359,0.013416154113071399,0.065192388,0.02434758
0.2,0.28,0.026148104738286826,0.023178211,0.10351230693049318,0.036985533795606866
0.22,0.28,0.065626114,0.036072453488393774,0.1526917125879623,0.052887521828696805
0.24,0.28,0.3384093117816908,0.0646421,0.246046257,0.080699486
0.26,0.28,0.6111925098411952,0.097917998,0.351601428,0.11164525130117524
0.28,0.28,0.8839757079006997,0.13709387906715512,0.47541475132119704,0.1476071576685415
0.3,0.28,0.9234537168845993,0.1719886197965792,0.595702339,0.18352329854088176
0.32,0.28,0.9388178929949819,0.19780847629869408,0.6991480521065487,0.21604718439155965
0.34,0.28,0.9399151464356799,0.2038315515013432,0.7479272598636963,0.2349543157505406
0.36,0.28,0.940160128,0.20131433864314385,0.7622971060887245,0.2439667633683938
0.38,0.28,0.9401968852558247,0.19511026584948923,0.7530725194947537,0.24532142003916027
0.4,0.28,0.9401990077141021,0.19169772993622278,0.7333356198922677,0.2398972210608563
0.42,0.28,0.9401997350948894,0.19031035793383747,0.7168876768589325,0.23400981160695852
0.44,0.28,0.9401998172048783,0.19093109699247254,0.7067865919705121,0.22858546836388663
0.46,0.28,0.9401998213022028,0.19173530538609926,0.7075578448928179,0.22693910482210639
0.48,0.28,0.9401998231960456,0.19223367124984048,0.7097487520138724,0.22621938678840744
0.5,0.28,0.9401998233760693,0.19216997364240593,0.712634291,0.22672321084048322
0.52,0.28,0.9401998231960454,0.19190610326896643,0.7135291020933192,0.2281809900591944
0.54,0.28,0.9401998213022026,0.1916344207732073,0.7140966491653734,0.22972408822453977
0.56,0.28,0.9401998172048784,0.191661735,0.716680369,0.23190542510528342
0.58,0.28,0.9401997350948895,0.19216534017264914,0.7226580739374082,0.2347052058874573
0.6,0.28,0.9401990077141023,0.19336849157677916,0.7324553087811363,0.2381634559974602
0.62,0.28,0.9401968852558247,0.19571140995765873,0.740585021,0.239169972
0.64,0.28,0.940160128,0.1981258391211433,0.7427410114486112,0.2372097323077778
0.66,0.28,0.9399151464356799,0.20087390905591407,0.7371706236504599,0.231624434
0.68,0.28,0.9388178929949818,0.19005017222127538,0.6808377087593738,0.21129073244452395
0.7,0.28,0.9234537168845993,0.17254706174434692,0.604883574,0.18587408028740407
0.72,0.28,0.8839757079006997,0.14298368073323278,0.49766027612754765,0.1527860146080369
0.74,0.28,0.6111925098411952,0.10623704721805091,0.38006964240895713,0.11849890706581911
0.76,0.28,0.33840931178169087,0.069436039,0.2636324283800726,0.084731244
0.78,0.28,0.065626114,0.041518107,0.17171391275471803,0.057582606
0.8,0.28,0.026148104738286795,0.022517795836289878,0.10434143422641315,0.036987605
0.82,0.28,0.010783928627904376,0.009883265,0.054858222,0.021176682242236476
0.84,0.28,0.009686675,0.004995816,0.031025040585734125,0.012748911101201084
0.86,0.28,0.009441694,0.002429018,0.016313127685872533,0.007175262
0.88,0.28,0.009404936,0.001377971,0.008188827,0.003748608
0.9,0.28,0.009402814,0.001418454,0.00604936,0.002541007
0.92,0.28,0.009402087,0.001653604,0.005261047,0.001845137
0.94,0.28,0.009402004,0.001975506,0.005743075,0.001643698
0.96,0.28,0.009402,0.002021291,0.006568778,0.001806814
0.98,0.28,0.009401998,0.002002218,0.007203228,0.001993771
1,0.28,0.009401998,0.001922899,0.00729919,0.002142842
0,0.3,0.009821888,0.000912156,0.009157059,0.001244102
0.02,0.3,0.009821888,0.000890219,0.008783596,0.001293184
0.04,0.3,0.00982189,0.000866327,0.008388042,0.001338821
0.06,0.3,0.009821894,0.000857707,0.008769525,0.001511414
0.08,0.3,0.00982198,0.000888224,0.010354328,0.00189939
0.1,0.3,0.00982274,0.000970238,0.013028774908549885,0.002483196
0.12,0.3,0.009824957,0.001377004,0.020032726613416416,0.003816354
0.14,0.3,0.009863356,0.00217054,0.031573035808118925,0.005884755
0.16,0.3,0.010119278,0.003264061,0.046674001,0.008541423
0.18,0.3,0.011265534657854182,0.006364151,0.081785916,0.014135814034218281
0.2,0.3,0.027315868857304894,0.010994927835099203,0.12985941554496838,0.021473208101044552
0.22,0.3,0.06855695,0.017111502,0.19155645663146628,0.030705648
0.24,0.3,0.3535225391377685,0.030663948679112908,0.30867243846328946,0.046852839305441436
0.26,0.3,0.6384881280111839,0.046448883988175836,0.4410944413168137,0.06481947
0.28,0.3,0.9234537168845993,0.065032584,0.5964218432231294,0.085698407
0.3,0.3,0.9646947982916475,0.08158547,0.7473262206884381,0.10655078482620035
0.32,0.3,0.9807451324910982,0.093833537,0.8771020969564722,0.12543367647084375
0.34,0.3,0.9818913888408155,0.096690658,0.9382973368315062,0.13641087741255326
0.36,0.3,0.9821473106763317,0.095496546,0.9563249646886471,0.1416433608592282
0.38,0.3,0.98218571,0.092553511,0.9447525783814656,0.14242983347253713
0.4,0.3,0.9821879272527829,0.090934711,0.9199919900857965,0.13928059800299292
0.42,0.3,0.9821886871181111,0.09027659,0.8993574541053884,0.1358624327764758
0.44,0.3,0.9821887728951001,0.090571058,0.8866852216093578,0.1327131234726247
0.46,0.3,0.9821887771754095,0.090952552,0.8876527515806696,0.1317572699286794
0.48,0.3,0.9821887791538305,0.091188962,0.8904013084797191,0.13133941646767341
0.5,0.3,0.9821887793418941,0.091158744,0.8940213462962678,0.13163193795822908
0.52,0.3,0.9821887791538306,0.091033572,0.8951439449737877,0.13247830542031747
0.54,0.3,0.9821887771754094,0.090904694,0.8958559742608687,0.13337420605954875
0.56,0.3,0.9821887728951004,0.090917651,0.899097314,0.13464065435229816
0.58,0.3,0.9821886871181114,0.091156543,0.9065964747755997,0.13626616160699034
0.6,0.3,0.982187927,0.091727274,0.9188873234468695,0.13827396811682646
0.62,0.3,0.98218571,0.092838674,0.9290862092245942,0.13885834401477606
0.64,0.3,0.9821473106763317,0.093984,0.9317909067240951,0.13772027199248524
0.66,0.3,0.9818913888408156,0.095287601,0.9248026792972883,0.13447755036268938
0.68,0.3,0.9807451324910982,0.090153206,0.8541314814354819,0.12267212117881754
0.7,0.3,0.9646947982916476,0.081850342,0.7588449047028377,0.10791560241848916
0.72,0.3,0.9234537168845994,0.067826486,0.6243302464147594,0.088705167
0.74,0.3,0.6384881280111839,0.050395133573683436,0.47680925798799123,0.068798585
0.76,0.3,0.3535225391377685,0.032937989,0.33073522712045533,0.049193585
0.78,0.3,0.06855695,0.019694685602957396,0.2154205669691557,0.033431501
0.8,0.3,0.027315868857304866,0.010681606507166366,0.13089964251796582,0.021474367598699213
0.82,0.3,0.011265534657854199,0.00468824,0.068821362,0.012294800826252068
0.84,0.3,0.010119278308136838,0.002369818,0.038921871534478264,0.007401781
0.86,0.3,0.009863356,0.001152229,0.020465308,0.004165819
0.88,0.3,0.009824957,0.000653656,0.010273118454651623,0.002176367
0.9,0.3,0.00982274,0.000672863,0.007589092,0.001475259
0.92,0.3,0.00982198,0.000784413,0.006600131,0.001071252
0.94,0.3,0.009821894,0.000937113,0.007204853,0.000954303
0.96,0.3,0.00982189,0.000958831,0.008240727,0.001049007
0.98,0.3,0.009821888,0.000949783,0.009036668,0.001157553
1,0.3,0.009821888,0.000912156,0.009157059,0.001244102
0,0.32,0.009985302,0.000321926,0.010531755401112496,0.000609305
0.02,0.32,0.009985302,0.000314184,0.010102226391373394,0.000633342
0.04,0.32,0.009985304,0.000305752,0.009647291,0.000655693
0.06,0.32,0.009985308,0.000302709,0.010086045906925915,0.00074022
0.08,0.32,0.009985396,0.00031348,0.011908769,0.000930232
0.1,0.32,0.009986168,0.000342425,0.014984719,0.001216153
0.12,0.32,0.009988422,0.000485984,0.023040137,0.001869071
0.14,0.32,0.010027460361222809,0.000766045,0.036312927396701396,0.002882077
0.16,0.32,0.01028764,0.00115198,0.053680913,0.004183188
0.18,0.32,0.011452967612312168,0.00224609,0.094063951,0.00692306
0.2,0.32,0.027770343,0.003880424,0.14935439589188337,0.010516572871174223
0.22,0.32,0.069697582,0.006039138,0.2203135777232196,0.015038190619861096
0.24,0.32,0.35940435265044396,0.010822192249797281,0.35501130343497733,0.022946338547172127
0.26,0.32,0.6491111228227129,0.016393159663611444,0.5073128230707635,0.031745566
0.28,0.32,0.9388178929949819,0.022951899,0.6859584121651914,0.041971113
0.3,0.32,0.9807451324910982,0.028793903537815968,0.8595171240243321,0.052183657961593015
0.32,0.32,0.9970625078608447,0.033116604,1.0087755880649152,0.06143164
0.34,0.32,0.9982278353173243,0.034124948,1.0791579474517865,0.066807768
0.36,0.32,0.9984880151119341,0.033703489576013726,1.0998921542928406,0.069370388
0.38,0.32,0.9985270533197415,0.032664789,1.0865825774715039,0.069755547
0.4,0.32,0.9985293074561278,0.032093464,1.058104756,0.068213176
0.42,0.32,0.9985300799638924,0.031861197,1.034372372955625,0.0665391
0.44,0.32,0.998530167,0.031965129115450214,1.0197976175016636,0.064996702
0.46,0.32,0.9985301715195399,0.032099772,1.0209103762465062,0.064528571
0.48,0.32,0.9985301735308774,0.032183208229111165,1.0240715643234968,0.064323929
0.5,0.32,0.998530174,0.032172542,1.0282351057152201,0.064467199
0.52,0.32,0.9985301735308773,0.032128364,1.029526259294308,0.064881713
0.54,0.32,0.9985301715195399,0.032082879,1.030345199,0.065320484
0.56,0.32,0.9985301671680162,0.032087452,1.0340731180102343,0.065940731
0.58,0.32,0.9985300799638926,0.032171763,1.0426980285162313,0.066736829
0.6,0.32,0.9985293074561279,0.032373191,1.056833949450438,0.067720161
0.62,0.32,0.9985270533197416,0.032765437453692904,1.0685638690174921,0.068006367
0.64,0.32,0.9984880151119341,0.03316966,1.071674582415851,0.067449
0.66,0.32,0.9982278353173244,0.033629745,1.063637295240439,0.065860873
0.68,0.32,0.9970625078608446,0.03181767,0.9823568515856412,0.060079117324477564
0.7,0.32,0.9807451324910981,0.028887344797867937,0.8727656992229609,0.05285205
0.72,0.32,0.9388178929949819,0.023937905380181562,0.7180574031597704,0.043443652
0.74,0.32,0.6491111228227129,0.017785864259289047,0.5483900095194278,0.033694316855385646
0.76,0.32,0.35940435265044396,0.011624722163132518,0.3803867538596366,0.024092685
0.78,0.32,0.069697582,0.00695078,0.24776051691917494,0.016373145
0.8,0.32,0.027770342982058632,0.003769813,0.15055088773173406,0.010517101015342095
0.82,0.32,0.011452967612312187,0.001654593,0.079153101,0.006021384
0.84,0.32,0.010287640155832575,0.000836364,0.044764957,0.00362502
0.86,0.32,0.010027460361222776,0.000406648,0.023537612,0.002040205
0.88,0.32,0.009988422,0.000230691,0.011815332877651305,0.001065872
0.9,0.32,0.009986168,0.000237472,0.008728375,0.000722506
0.92,0.32,0.009985396,0.000276842,0.007590952,0.000524646
0.94,0.32,0.009985308,0.000330735,0.008286463,0.000467372
0.96,0.32,0.009985304,0.0003384,0.009477852,0.000513755
0.98,0.32,0.009985302,0.000335206,0.010393288196263827,0.000566917
1,0.32,0.009985302,0.000321926,0.010531755401112496,0.000609305
0,0.34,0.009996972,0.000149628,0.010852429706921584,0.000328746
0.02,0.34,0.009996972,0.00014603,0.010409821102646568,0.000341715
0.04,0.34,0.009996974,0.000142111,0.009941033,0.000353774
0.06,0.34,0.009996979,0.000140697,0.010393146057814617,0.00039938
0.08,0.34,0.009997066,0.000145703,0.012271367,0.0005019
0.1,0.34,0.009997839,0.000159156,0.015440973371801316,0.000656166
0.12,0.34,0.010000096,0.000225881,0.023741660702095053,0.001008443
0.14,0.34,0.010039180062631263,0.000356051,0.037418575,0.001555004
0.16,0.34,0.010299663945155193,0.00053543,0.055315372,0.002257009
0.18,0.34,0.011466353390547308,0.001043964,0.096927965,0.003735288
0.2,0.34,0.0278028,0.001803589,0.1539018496514195,0.005674143
0.22,0.34,0.069779042,0.002806943,0.22702153147607979,0.008113751
0.24,0.34,0.35982441032668777,0.00503007,0.3658204301310891,0.01238054
0.26,0.34,0.6498697783811839,0.007619414,0.5227591218497534,0.017128106468297467
0.28,0.34,0.9399151464356799,0.010667865358168903,0.7068440622304917,0.022645235
0.3,0.34,0.9818913888408155,0.013383179185920656,0.8856873613515723,0.028155347952539114
0.32,0.34,0.9982278353173243,0.015392328285532275,1.039490604586558,0.033145036
0.34,0.34,0.9993945247627165,0.015860990630974577,1.1120161349576694,0.036045686313203054
0.36,0.34,0.9996550086452405,0.015665095755670766,1.1333817472211212,0.037428324
0.38,0.34,0.999694092,0.015182315189370405,1.1196669183830874,0.037636125
0.4,0.34,0.9996963492503026,0.014916770486773897,1.0903219057323612,0.036803943
0.42,0.34,0.9996971226609439,0.014808816425670323,1.0658668196549597,0.035900702
0.44,0.34,0.9996972099669881,0.014857124411090957,1.0508482123988827,0.03506851
0.46,0.34,0.999697214,0.014919704714403705,1.0519948554378242,0.034815933798844345
0.48,0.34,0.9996972163372863,0.014958484820029207,1.0552523158534741,0.034705522509220155
0.5,0.34,0.9996972165287021,0.014953527,1.059542671454101,0.034782824724368035
0.52,0.34,0.9996972163372861,0.014932993507964667,1.0608731490027483,0.035006473
0.54,0.34,0.999697214,0.014911852444378232,1.0617170273766738,0.035243209642130124
0.56,0.34,0.9996972099669881,0.014913977776939044,1.0655584316045457,0.03557786
0.58,0.34,0.9996971226609439,0.014953165,1.0744459184522963,0.036007389
0.6,0.34,0.9996963492503027,0.015046787170097671,1.0890122083881488,0.036537941
0.62,0.34,0.999694092,0.015229101487387087,1.1010992711278287,0.036692363224995056
0.64,0.34,0.9996550086452405,0.015416982124531829,1.1043047246653261,0.036391641
0.66,0.34,0.9993945247627166,0.015630827276785927,1.0960227934930131,0.035534778626679565
0.68,0.34,0.9982278353173242,0.014788586565800805,1.0122676528084606,0.032415268162851854
0.7,0.34,0.9818913888408156,0.013426591197816452,0.8993397938795268,0.028515948
0.72,0.34,0.9399151464356799,0.011126126,0.7399210311432008,0.023439704083322643
0.74,0.34,0.6498697783811839,0.008266707,0.5650875593588782,0.018179514260436395
0.76,0.34,0.35982441032668777,0.005403059,0.39196887190071167,0.012999017481983465
0.78,0.34,0.069779042,0.003230654,0.25530435245052424,0.008833995
0.8,0.34,0.027802799867056024,0.001752171,0.15513482728023026,0.00567441
0.82,0.34,0.011466353390547326,0.000769038,0.08156309,0.003248782
0.84,0.34,0.010299663945155168,0.000388733,0.046127901,0.001955845
0.86,0.34,0.010039180062631232,0.000189006,0.024254237,0.001100772
0.88,0.34,0.010000096,0.000107223,0.012175052692566312,0.00057508
0.9,0.34,0.009997839,0.000110375,0.008994113,0.000389821
0.92,0.34,0.009997066,0.000128674,0.007822068,0.000283068
0.94,0.34,0.009996979,0.000153723,0.008538763,0.000252167
0.96,0.34,0.009996974,0.000157285,0.009766432,0.000277193
0.98,0.34,0.009996972,0.000155801,0.010709745529725694,0.000305876
1,0.34,0.009996972,0.000149628,0.010852429706921584,0.000328746
0,0.36,0.009999578,8.120342045258628e-5,0.010718408,0.000165698
0.02,0.36,0.009999578,7.925057475456056e-5,0.010281264030194241,0.000172235
0.04,0.36,0.00999958,7.712359256259067e-5,0.009818264,0.000178313
0.06,0.36,0.009999584,7.635612482792757e-5,0.010264792167636483,0.0002013
0.08,0.36,0.009999672,7.90727181441008e-5,0.012119816619344973,0.000252973
0.1,0.36,0.010000445311387718,8.637382559334463e-5,0.015250277304741332,0.000330728
0.12,0.36,0.010002702670528905,0.000122586,0.02344845,0.000508286
0.14,0.36,0.010041796691535342,0.000193229,0.036956451129366706,0.00078377
0.16,0.36,0.010302348,0.000290578,0.054632219,0.001137602
0.18,0.36,0.011469342000326085,0.00056656,0.095730888,0.001882701
0.2,0.36,0.027810046435928472,0.00097881,0.15200113542768107,0.002859945
0.22,0.36,0.06979723,0.001523332,0.22421777210755642,0.004089584
0.24,0.36,0.35991819557075955,0.002729828,0.361302511,0.006240181
0.26,0.36,0.6500391615415008,0.004135069,0.5163030311717416,0.008633105
0.28,0.36,0.940160128,0.005789464,0.6981145992690168,0.011413912
0.3,0.36,0.9821473106763317,0.007263058,0.8747493220708098,0.014191181285418115
0.32,0.36,0.9984880151119342,0.008353413,1.0266532536865092,0.016706138003580222
0.34,0.36,0.9996550086452405,0.008607752,1.0982831836339395,0.018168150626949885
0.36,0.36,0.9999155604207248,0.008501442,1.1193849410450236,0.018865036620624255
0.38,0.36,0.9999546544417313,0.008239443,1.1058394333588084,0.018969768914918257
0.4,0.36,0.9999569118008724,0.008095336,1.0768567456907496,0.018550320696079464
0.42,0.36,0.9999576854130967,0.008036751,1.0527036097655489,0.018095058
0.44,0.36,0.9999577727418967,0.008062967,1.037870442100129,0.017675608
0.46,0.36,0.999957777,0.008096928,1.0390029380639656,0.017548304
0.48,0.36,0.9999577791138552,0.008117973,1.0422201904870039,0.017492654407649563
0.5,0.36,0.9999577793053209,0.008115282,1.0464575877626139,0.017531617805893178
0.52,0.36,0.999957779,0.008104139,1.0477716352278073,0.017644344
0.54,0.36,0.999957777,0.008092666,1.048605088026676,0.017763665889157575
0.56,0.36,0.9999577727418968,0.008093819,1.0523990379694799,0.017932340169565703
0.58,0.36,0.9999576854130969,0.008115087,1.0611767524355615,0.018148837
0.6,0.36,0.9999569118008724,0.008165896,1.075563141527829,0.018416253221063935
0.62,0.36,0.9999546544417313,0.008264839,1.0875009476879773,0.018494087892026244
0.64,0.36,0.9999155604207248,0.008366803,1.090666849197076,0.018342514472606024
0.66,0.36,0.9996550086452405,0.008482856,1.0824872568961021,0.017910628
0.68,0.36,0.9984880151119341,0.008025767,0.9997665187382716,0.016338293477759797
0.7,0.36,0.9821473106763318,0.007286607,0.8882333193106764,0.014372911
0.72,0.36,0.940160128,0.006038139,0.7307833238027099,0.011814320991883774
0.74,0.36,0.6500391615415008,0.004486335,0.558108933,0.009163022
0.76,0.36,0.3599181955707595,0.002932238,0.3871281435797501,0.006551891
0.78,0.36,0.06979723,0.001753277,0.2521513467339264,0.004452593
0.8,0.36,0.027810046435928437,0.000950907,0.15321886867238813,0.002860068
0.82,0.36,0.011469342000326104,0.000417361,0.080555724,0.00163748
0.84,0.36,0.010302348467019808,0.000210969,0.045558169,0.000985802
0.86,0.36,0.010041796691535307,0.000102576,0.023954659,0.000554821
0.88,0.36,0.010002703,5.819124242004678e-5,0.012024666858034543,0.000289857
0.9,0.36,0.010000445311387815,5.990116104628843e-5,0.008883022,0.000196481
0.92,0.36,0.009999672,6.983155084805742e-5,0.007725459,0.000142675
0.94,0.36,0.009999584,8.342523956500184e-5,0.00843331,0.0001271
0.96,0.36,0.00999958,8.535853995284305e-5,0.009645821,0.000139714
0.98,0.36,0.009999578,8.455298184191158e-5,0.010577487,0.000154171
1,0.36,0.009999578,8.120342045258628e-5,0.010718408,0.000165698
0,0.38,0.009999969,7.294435622225608e-5,0.010388097536360184,8.43027773429788e-5
0.02,0.38,0.009999969,7.11900975986967e-5,0.009964424,8.762839756731667e-5
0.04,0.38,0.009999971,6.927938826030596e-5,0.00951569,9.072067656355111e-5
0.06,0.38,0.009999975,6.858992128125996e-5,0.009948457,0.000102416
0.08,0.38,0.010000063,7.10301997460324e-5,0.011746313227951832,0.000128706
0.1,0.38,0.010000836,7.758873517147582e-5,0.014780299835405655,0.000168265
0.12,0.38,0.010003093749419767,0.000110117,0.022725823349878427,0.000258602
0.14,0.38,0.010042189298897743,0.000173576,0.03581754,0.000398761
0.16,0.38,0.010302751261258992,0.000261024,0.052948583,0.000578782
0.18,0.38,0.011469790420887619,0.000508936,0.092780694,0.000957869
0.2,0.38,0.027811133734279042,0.000879257,0.14731683762744585,0.001455065
0.22,0.38,0.069799958,0.001368398,0.21730794376757362,0.002080675
0.24,0.38,0.3599322674084778,0.002452183,0.3501681206833962,0.003174844
0.26,0.38,0.6500645763321513,0.003714497,0.5003919765959614,0.004392302
0.28,0.38,0.9401968852558247,0.005200619,0.6766006645731033,0.005807104
0.3,0.38,0.98218571,0.006524324,0.8477920532671634,0.007220103
0.32,0.38,0.9985270533197416,0.00750377,0.9950147708492877,0.008499642
0.34,0.38,0.999694092,0.007732241,1.0644372468864212,0.009243469
0.36,0.38,0.9999546544417311,0.007636751,1.0848886531087296,0.009598021
0.38,0.38,0.9999937499912094,0.007401411,1.0717605083641972,0.009651302
0.4,0.38,0.999996007,0.007271966,1.0436709423975241,0.0094379
0.42,0.38,0.9999967810810776,0.007219341,1.0202621151548126,0.009206277
0.44,0.38,0.9999968684132919,0.007242887,1.0058860652460149,0.008992875
0.46,0.38,0.9999968727712074,0.007273392,1.006983677854315,0.008928107
0.48,0.38,0.9999968747854994,0.007292295,1.010101799394098,0.008899795
0.5,0.38,0.9999968749769728,0.007289879,1.0142086218308695,0.008919618
0.52,0.38,0.9999968747854994,0.00727987,1.015482169,0.008976969
0.54,0.38,0.9999968727712074,0.007269564,1.0162899297971977,0.009037677
0.56,0.38,0.9999968684132918,0.0072706,1.0199669550326835,0.009123495
0.58,0.38,0.9999967810810777,0.007289704,1.0284741655198215,0.009233644
0.6,0.38,0.9999960074386072,0.007335347,1.0424172143649162,0.009369699
0.62,0.38,0.9999937499912094,0.007424227,1.0539871541029842,0.009409299
0.64,0.38,0.9999546544417311,0.007515819,1.057055519858757,0.009332182
0.66,0.38,0.9996940924793701,0.007620066,1.0491280317715175,0.009112446
0.68,0.38,0.9985270533197415,0.007209464,0.9689565097208764,0.008312481
0.7,0.38,0.98218571,0.006545481,0.8608604282289617,0.007312543
0.72,0.38,0.9401968852558247,0.005423996,0.7082625470710741,0.006010799
0.74,0.38,0.6500645763321513,0.004030033,0.5409094591609094,0.00466189
0.76,0.38,0.35993226740847784,0.00263401,0.3751977873488576,0.003333419
0.78,0.38,0.069799958,0.001574965,0.24438060086146893,0.002265356
0.8,0.38,0.027811134,0.000854203,0.14849696853674835,0.001455124
0.82,0.38,0.011469790420887638,0.000374921,0.078073132,0.000833106
0.84,0.38,0.010302751261258968,0.000189517,0.044154133,0.00050155
0.86,0.38,0.010042189298897709,9.214618374359233e-5,0.023216406646077686,0.000282279
0.88,0.38,0.010003094,5.227425616717769e-5,0.011654080979805156,0.000147472
0.9,0.38,0.010000836302021976,5.380927312167382e-5,0.008609261,9.996496956310368e-5
0.92,0.38,0.010000062659551442,6.272889942362951e-5,0.007487377,7.258955102651641e-5
0.94,0.38,0.009999975,7.493957521009632e-5,0.008173419,6.466540507299027e-5
0.96,0.38,0.009999971,7.667642361074634e-5,0.009348565,7.108290133843472e-5
0.98,0.38,0.009999969,7.595303153487378e-5,0.010251519977567276,7.843819866042882e-5
1,0.38,0.009999969,7.294435622225608e-5,0.010388097536360184,8.43027773429788e-5
0,0.4,0.009999991,9.099607714820756e-5,0.010206415,7.030585506495615e-5
0.02,0.4,0.009999992,8.880767055093255e-5,0.009790151,7.307938299109596e-5
0.04,0.4,0.009999994,8.642410170581258e-5,0.009349266,7.565833160177651e-5
0.06,0.4,0.009999998,8.556402899375302e-5,0.009774463,8.541179534979443e-5
0.08,0.4,0.010000085234307851,8.860824384814331e-5,0.011540876045566341,0.000107337
0.1,0.4,0.010000858878524869,9.678987230730943e-5,0.014521799769621988,0.000140329
0.12,0.4,0.010003116331018856,0.000137369,0.022328361,0.000215667
0.14,0.4,0.010042212,0.000216531,0.035191112,0.000332556
0.16,0.4,0.010302775,0.00032562,0.052022544,0.000482688
0.18,0.4,0.011469816313497985,0.000634884,0.091158021,0.000798837
0.2,0.4,0.027811196516842912,0.001096849,0.14474036972132165,0.001213486
0.22,0.4,0.069800116,0.001707037,0.21350738850384102,0.001735227
0.24,0.4,0.3599330799417165,0.003059025,0.34404395273014754,0.002647735
0.26,0.4,0.6500660438279093,0.004633724,0.4916405191952415,0.003663062
0.28,0.4,0.9401990077141021,0.006487615,0.6647674501865606,0.004842966
0.3,0.4,0.9821879272527829,0.008138899,0.8329647994628154,0.006021363
0.32,0.4,0.9985293074561278,0.009360733,0.9776126460689054,0.007088457
0.34,0.4,0.9996963492503026,0.00964575,1.0458209064134545,0.007708783
0.36,0.4,0.9999569118008724,0.009526634,1.065914582,0.008004468
0.38,0.4,0.999996007,0.009233056,1.0530160119088203,0.008048905
0.4,0.4,0.999998265,0.009071576,1.0254177252177172,0.007870938
0.42,0.4,0.9999990385353179,0.009005926,1.0024183222399288,0.007677775
0.44,0.4,0.9999991258677292,0.009035299,0.9882937228185538,0.007499808
0.46,0.4,0.9999991302256549,0.009073353,0.9893721447792243,0.007445795
0.48,0.4,0.9999991322399512,0.009096935,0.9924357330590751,0.007422183
0.5,0.4,0.999999132,0.00909392,0.9964707222460805,0.007438713
0.52,0.4,0.9999991322399512,0.009081434,0.9977219911324502,0.007486542
0.54,0.4,0.9999991302256548,0.009068578,0.9985156216377986,0.00753717
0.56,0.4,0.9999991258677293,0.00906987,1.0021283419392741,0.00760874
0.58,0.4,0.9999990385353181,0.009093703,1.010486775930065,0.007700602
0.6,0.4,0.999998265,0.00915064,1.0241859828422906,0.007814069
0.62,0.4,0.999996007,0.009261515,1.0355535802978406,0.007847093
0.64,0.4,0.9999569118008724,0.009375773,1.0385682828143596,0.007782777
0.66,0.4,0.9996963492503025,0.009505816,1.0307794290984817,0.007599521
0.68,0.4,0.9985293074561278,0.008993604,0.9520100182350318,0.006932371
0.7,0.4,0.9821879272527831,0.008165307,0.8458044273900839,0.006098451
0.72,0.4,0.9401990077141023,0.006766292,0.6958753456868402,0.005012834
0.74,0.4,0.6500660438279093,0.005027364,0.5314491635764689,0.003887886
0.76,0.4,0.3599330799417166,0.003285866,0.3686356995541979,0.002779982
0.78,0.4,0.069800116,0.001964735,0.24010645409200837,0.00188925
0.8,0.4,0.027811196516842877,0.001065602,0.14589979755555102,0.00121354
0.82,0.4,0.011469816313498006,0.000467707,0.076707656,0.000694794
0.84,0.4,0.010302774519323356,0.00023642,0.043381893,0.000418284
0.86,0.4,0.010042211968753498,0.000114951,0.022810362,0.000235417
0.88,0.4,0.010003116331018849,6.521096144365137e-5,0.011450258597003313,0.00012299
0.9,0.4,0.010000858878524966,6.712557544803054e-5,0.008458692,8.336969162660803e-5
0.92,0.4,0.010000085234307962,7.82524043808381e-5,0.00735643,6.0538644164684764e-5
0.94,0.4,0.009999998,9.348488319470139e-5,0.008030473,5.3929581187435714e-5
0.96,0.4,0.009999994,9.565164673380042e-5,0.009185065,5.928126172197363e-5
0.98,0.4,0.009999992,9.474930645718076e-5,0.010072227114916244,6.541510596222116e-5
1,0.4,0.009999991,9.099607714820756e-5,0.010206415,7.030585506495615e-5
0,0.42,0.009999999,0.00010352,0.010132553799716185,7.111691088450987e-5
0.02,0.42,0.009999999,0.000101031,0.009719302,7.392253098868647e-5
0.04,0.42,0.010000001280421706,9.83191354210384e-5,0.009281608,7.653134373646745e-5
0.06,0.42,0.010000005638350504,9.734071056866058e-5,0.009703729,8.639746923710785e-5
0.08,0.42,0.010000092970829386,0.000100804,0.011457358609022687,0.000108576
0.1,0.42,0.010000867,0.000110112,0.014416710654363351,0.000141948
0.12,0.42,0.010003124069885384,0.000156275,0.022166778975886266,0.000218156
0.14,0.42,0.010042219737866225,0.000246334,0.034936448,0.000336394
0.16,0.42,0.010302782490019135,0.000370437,0.051646079138588916,0.000488259
0.18,0.42,0.011469825187070445,0.000722266,0.090498353,0.000808057
0.2,0.42,0.027811218032851595,0.001247813,0.1436929546124147,0.001227491
0.22,0.42,0.06980017,0.001941984,0.2119623446775291,0.001755255
0.24,0.42,0.3599333584023455,0.003480052,0.3415542814948868,0.002678293
0.26,0.42,0.6500665467486175,0.005271482,0.48808276258289796,0.003705336
0.28,0.42,0.9401997350948894,0.007380534,0.6599568394907964,0.004898854
0.3,0.42,0.9821886871181111,0.009259096,0.8269369800044373,0.006090847
0.32,0.42,0.9985300799638924,0.010649101906053313,0.9705380180696438,0.00717025
0.34,0.42,0.9996971226609439,0.010973350833793326,1.0382526348968788,0.007797733
0.36,0.42,0.9999576854130967,0.010837841267369343,1.0582008737505413,0.00809683
0.38,0.42,0.9999967810810776,0.010503855388515282,1.0453956423572053,0.008141783
0.4,0.42,0.9999990385353179,0.010320148353742077,1.0179970947542556,0.007961767
0.42,0.42,0.9999998121801333,0.010245461990693117,0.9951641516635931,0.00776638
0.44,0.42,0.9999998995126124,0.010278877448126151,0.9811417849638929,0.007586363
0.46,0.42,0.9999999038705413,0.010322169260271772,0.9822124031211414,0.007531726
0.48,0.42,0.9999999058848392,0.010348997012149076,0.9852538177513963,0.007507841
0.5,0.42,0.9999999060763132,0.010345568067682432,0.9892595984976552,0.007524561
0.52,0.42,0.9999999058848392,0.010331363122903862,0.99050181,0.00757294
0.54,0.42,0.9999999038705412,0.010316737,0.9912896965846242,0.007624152
0.56,0.42,0.9999998995126125,0.010318207743323624,0.9948762775272619,0.007696548
0.58,0.42,0.9999998121801335,0.010345319936732565,1.0031742316743104,0.007789471
0.6,0.42,0.9999990385353181,0.010410093605649389,1.0167743106463714,0.007904248
0.62,0.42,0.9999967810810776,0.010536228,1.0280596455417577,0.007937652
0.64,0.42,0.9999576854130967,0.010666211358348955,1.0310525246438382,0.007872592
0.66,0.42,0.9996971226609439,0.010814153929296452,1.0233200177709945,0.007687219
0.68,0.42,0.9985300799638924,0.010231444705064588,0.9451206047470941,0.00701237
0.7,0.42,0.9821886871181114,0.009289147,0.8396835597654994,0.006168827
0.72,0.42,0.9401997350948894,0.007697581,0.6908394441784714,0.005070686
0.74,0.42,0.6500665467486175,0.005719315,0.5276031728274866,0.003932759
0.76,0.42,0.3599333584023455,0.003738124,0.36596795467432947,0.002812073
0.78,0.42,0.06980017,0.002235156,0.2383688555976385,0.001911062
0.8,0.42,0.027811218032851564,0.001212268,0.14484395981658055,0.001227554
0.82,0.42,0.011469825187070463,0.000532081,0.076152551,0.00070282
0.84,0.42,0.010302782,0.000268959,0.043067958,0.000423118
0.86,0.42,0.010042219737866193,0.000130772,0.022645297529151624,0.000238138
0.88,0.42,0.010003124069885377,7.418607249621983e-5,0.011367402065942347,0.000124412
0.9,0.42,0.010000866615645027,7.636428644617051e-5,0.008397483,8.433359721475349e-5
0.92,0.42,0.010000092970829497,8.902265934439033e-5,0.007303196,6.123827520685587e-5
0.94,0.42,0.010000005638350573,0.000106352,0.00797236,5.4552347119118506e-5
0.96,0.42,0.010000001280421639,0.000108817,0.009118596,5.996545592285088e-5
0.98,0.42,0.009999999,0.00010779,0.009999337,6.616983172256148e-5
1,0.42,0.009999999,0.00010352,0.010132553799716185,7.111691088450987e-5
0,0.44,0.01,0.000105,0.010165603733321042,8.472882520025388e-5
0.02,0.44,0.010000000139448606,0.000102475,0.009751005,8.807153864451971e-5
0.04,0.44,0.010000002153746771,9.972467792569888e-5,0.009311883,9.117978033477283e-5
0.06,0.44,0.010000006511675949,9.873228046619906e-5,0.009735381,0.000102934
0.08,0.44,0.010000093844162459,0.000102245,0.011494731632436105,0.000129358
0.1,0.44,0.010000867489045566,0.000111686,0.014463737178395135,0.000169118
0.12,0.44,0.010003124943483172,0.000158509,0.022239086,0.000259913
0.14,0.44,0.010042220614878333,0.000249855,0.035050410147950906,0.000400781
0.16,0.44,0.010302783389786838,0.000375732,0.051814548,0.000581714
0.18,0.44,0.011469826,0.000732591,0.090793557,0.000962722
0.2,0.44,0.027811220461674665,0.00126565,0.14416167631823038,0.001462438
0.22,0.44,0.069800176,0.001969744,0.21265375886986831,0.002091218
0.24,0.44,0.3599333898362238,0.003529799,0.34266840784320124,0.003190928
0.26,0.44,0.650066604,0.005346839,0.48967484169343145,0.00441455
0.28,0.44,0.9401998172048783,0.007486042,0.6621095314291251,0.00583651
0.3,0.44,0.9821887728951001,0.009391463,0.8296343074551172,0.007256652
0.32,0.44,0.998530167,0.010801343700096878,0.9737037185105816,0.008542656
0.34,0.44,0.9996972099669882,0.011130228310783325,1.0416391962153109,0.009290242
0.36,0.44,0.9999577727418967,0.010992779607779078,1.0616525075171523,0.00964659
0.38,0.44,0.9999968684132919,0.010654016139673919,1.048805526220646,0.009700151
0.4,0.44,0.9999991258677292,0.010467681429530406,1.0213176298400537,0.009485683
0.42,0.44,0.9999998995126124,0.010391926963138244,0.998410225,0.0092529
0.44,0.44,0.9999999868450987,0.010425820789983383,0.9843421269648539,0.009038428
0.46,0.44,0.9999999912030283,0.010469732065939017,0.9854162326658304,0.008973333
0.48,0.44,0.9999999932173262,0.010496943667271144,0.9884675619459746,0.008944876
0.5,0.44,0.9999999934088003,0.010493465593674695,0.9924864024867602,0.008964794
0.52,0.44,0.9999999932173262,0.010479057444512555,0.9937326663649084,0.009022434
0.54,0.44,0.9999999912030281,0.010464222473757884,0.9945231244934103,0.009083448
0.56,0.44,0.999999987,0.010465714,0.9981214077188203,0.009169701
0.58,0.44,0.9999998995126124,0.010493213578559262,1.0064464311165922,0.009280409
0.6,0.44,0.9999991258677293,0.010558912982594013,1.0200908724034663,0.009417154
0.62,0.44,0.9999968684132919,0.01068685,1.031413012079342,0.009456951
0.64,0.44,0.9999577727418967,0.010818692,1.034415642909592,0.009379438
0.66,0.44,0.9996972099669881,0.010968750572113018,1.0266578979408876,0.009158583
0.68,0.44,0.998530167,0.010377712584875659,0.9482034024064006,0.008354567
0.7,0.44,0.9821887728951003,0.009421946,0.8424224362258543,0.007349569
0.72,0.44,0.9401998172048783,0.007807627,0.6930928252380519,0.006041243
0.74,0.44,0.650066604,0.005801078,0.5293241232227518,0.004685514
0.76,0.44,0.3599333898362238,0.003791562,0.3671616972164025,0.003350326
0.78,0.44,0.069800176,0.002267106,0.23914640160601608,0.002276858
0.8,0.44,0.02781122,0.001229595,0.14531644554043374,0.001462522
0.82,0.44,0.011469826188758919,0.000539685,0.076400974,0.00083735
0.84,0.44,0.010302783389786815,0.000272803,0.043208457881468536,0.000504109
0.86,0.44,0.010042221,0.00013264,0.022719175450292388,0.000283721
0.88,0.44,0.010003124943483165,7.524616780771792e-5,0.011404488056443092,0.000148227
0.9,0.44,0.010000867489045663,7.745578422689303e-5,0.008424878,0.000100476
0.92,0.44,0.010000093844162568,9.029532276123191e-5,0.00732702,7.296008346514511e-5
0.94,0.44,0.010000006511676018,0.000107872,0.007998365,6.499405607271706e-5
0.96,0.44,0.010000002153746705,0.000110372,0.009148339,7.144307488493174e-5
0.98,0.44,0.010000000139448543,0.000109331,0.010031952,7.883487096258417e-5
1,0.44,0.01,0.000105,0.010165603733321042,8.472882520025388e-5
0,0.46,0.01,0.000101402,0.010208418642867955,9.375097445069363e-5
0.02,0.46,0.01,9.896295740392409e-5,0.009792073,9.744964331546464e-5
0.04,0.46,0.010000002197326077,9.630685145285703e-5,0.009351102,0.000100889
0.06,0.46,0.010000006555255271,9.534846125320263e-5,0.009776384,0.000113895
0.08,0.46,0.010000093887742163,9.874079457394763e-5,0.011543144796394948,0.000143132
0.1,0.46,0.010000867532628643,0.000107858,0.014524655096530633,0.000187126
0.12,0.46,0.010003124987076083,0.000153077,0.022332751916976562,0.000287589
0.14,0.46,0.010042220658641621,0.000241292,0.035198034,0.000443457
0.16,0.46,0.010302783434685641,0.000362855,0.052032777,0.000643656
0.18,0.46,0.011469826238743592,0.000707483,0.091175954,0.001065234
0.2,0.46,0.027811220582874004,0.001222273,0.14476884428986836,0.00161816
0.22,0.46,0.069800176,0.001902236,0.21354939404011275,0.002313893
0.24,0.46,0.3599333914047882,0.003408824,0.3441116217884467,0.0035307
0.26,0.46,0.6500666063534954,0.005163591,0.49173719788770653,0.004884615
0.28,0.46,0.9401998213022028,0.007229479,0.664898128,0.006457986
0.3,0.46,0.9821887771754095,0.009069596,0.8331284711838128,0.008029348
0.32,0.46,0.998530172,0.010431155345570261,0.9778046696359133,0.00945229
0.34,0.46,0.999697214,0.010748766862282252,1.0460262882773739,0.010279483
0.36,0.46,0.999957777,0.010616027916999561,1.0661239050881208,0.010673778972503474
0.38,0.46,0.9999968727712074,0.010288874351960214,1.0532228273074118,0.010733044839813759
0.4,0.46,0.9999991302256549,0.010108926,1.0256191603804372,0.010495738510468896
0.42,0.46,0.9999999038705413,0.010035768,1.0026152735620872,0.010238167768101878
0.44,0.46,0.9999999912030283,0.010068500686049432,0.9884879196206054,0.010000856813534622
0.46,0.46,0.9999999955609576,0.010110906974279982,0.9895665466329586,0.009928829
0.48,0.46,0.9999999975752558,0.010137185896252007,0.9926307259350107,0.009897342
0.5,0.46,0.9999999977667298,0.010133827,0.996666494,0.009919382
0.52,0.46,0.9999999975752557,0.010119912606060516,0.9979180076286771,0.009983159
0.54,0.46,0.9999999955609575,0.010105586065252005,0.9987117960516345,0.010050670310055947
0.56,0.46,0.9999999912030283,0.010107026370114474,1.0023252337564816,0.010146107458238527
0.58,0.46,0.9999999038705414,0.010133583578753436,1.010685317841192,0.010268603452639052
0.6,0.46,0.9999991302256549,0.010197031353046986,1.0243872224657478,0.010419908383078887
0.62,0.46,0.9999968727712075,0.010320584250391467,1.0357570448850206,0.010463943530233806
0.64,0.46,0.999957777,0.010447907680507452,1.0387723206085488,0.010378177029721271
0.66,0.46,0.9996972143235979,0.010592823410135982,1.0309819035925756,0.010133806713658247
0.68,0.46,0.9985301715195399,0.010022041328386164,0.9521969888547843,0.009244179
0.7,0.46,0.9821887771754095,0.00909903,0.8459705137145748,0.008132169
0.72,0.46,0.9401998213022028,0.007540037,0.6960119806331876,0.006684531
0.74,0.46,0.6500666063534956,0.005602258,0.5315535310010429,0.005184441
0.76,0.46,0.3599333914047882,0.003661613,0.36870811997145536,0.003707078
0.78,0.46,0.069800176,0.002189405,0.24015365156053758,0.002519304
0.8,0.46,0.027811220582873972,0.001187452,0.14592850036644728,0.001618255
0.82,0.46,0.011469826,0.000521188,0.076722767,0.000926512
0.84,0.46,0.010302783434685617,0.000263453,0.043390448,0.000557787
0.86,0.46,0.010042221,0.000128094,0.022814866323036663,0.000313932
0.88,0.46,0.010003124987076076,7.266724415163782e-5,0.011452522175449781,0.00016401
0.9,0.46,0.010000868,7.48011798896395e-5,0.008460362,0.000111175
0.92,0.46,0.010000093887742272,8.720069770185577e-5,0.007357879,8.072878991137934e-5
0.94,0.46,0.010000007,0.000104175,0.008032051,7.191459751479628e-5
0.96,0.46,0.010000002197326007,0.00010659,0.009186869,7.905039306159278e-5
0.98,0.46,0.01,0.000105584,0.010074204044575074,8.722935357537947e-5
1,0.46,0.01,0.000101402,0.010208418642867955,9.375097445069363e-5
0,0.48,0.010000000011696835,9.925265373581023e-5,0.010234950301267719,9.868980012348684e-5
0.02,0.48,0.010000000203170881,9.686569277630162e-5,0.009817523,0.000102583
0.04,0.48,0.010000002217469063,9.426587455492157e-5,0.009375406,0.000106204
0.06,0.48,0.010000006575398268,9.332779013106479e-5,0.009801793,0.000119895
0.08,0.48,0.010000093907885333,9.664822857687517e-5,0.011573145309739491,0.000150672
0.1,0.48,0.010000867552773369,0.000105572,0.014562404,0.000196983
0.12,0.48,0.010003125007225359,0.000149833,0.022390794200166184,0.000302739
0.14,0.48,0.010042220678869649,0.000236178,0.035289512,0.000466818
0.16,0.48,0.010302783455438518,0.000355165,0.052168008,0.000677563
0.18,0.48,0.011469826,0.00069249,0.091412916,0.001121349
0.2,0.48,0.027811220638894095,0.001196371,0.14514508997399517,0.001703403
0.22,0.48,0.069800177,0.001861924,0.21410439484429586,0.002435785
0.24,0.48,0.3599333921298013,0.003336584,0.3450059438259595,0.003716693
0.26,0.48,0.6500666076629235,0.005054163,0.4930151879859034,0.005141929
0.28,0.48,0.9401998231960453,0.007076271,0.6666261542854801,0.006798185
0.3,0.48,0.9821887791538305,0.00887739,0.8352937276965529,0.008452326
0.32,0.48,0.9985301735308774,0.010210094247323663,0.9803459456099292,0.009950229
0.34,0.48,0.9996972163372863,0.010520973892720345,1.048744884209432,0.010821000960484545
0.36,0.48,0.9999577791138551,0.010391047695741605,1.0688947447485084,0.011236069499291805
0.38,0.48,0.9999968747854994,0.010070827520670568,1.055960143007707,0.011298458118807175
0.4,0.48,0.9999991322399512,0.009894693,1.028284732135229,0.011048649643359085
0.42,0.48,0.9999999058848392,0.009823086,1.0052210544837088,0.010777508909496558
0.44,0.48,0.9999999932173262,0.009855125,0.9910569790037714,0.010527695
0.46,0.48,0.9999999975752558,0.009896632,0.9921384082010057,0.010451872847383888
0.48,0.48,0.9999999995895539,0.009922354,0.995210551,0.010418726144061027
0.5,0.48,0.9999999997810278,0.009919066,0.9992568093904578,0.010441927640031757
0.52,0.48,0.9999999995895538,0.009905447,1.0005115769780575,0.010509065241434645
0.54,0.48,0.9999999975752557,0.009891424,1.0013074289862838,0.010580132837657907
0.56,0.48,0.9999999932173265,0.009892834,1.004930256948608,0.010680597
0.58,0.48,0.9999999058848394,0.009918828,1.0133120666695419,0.010809545939095982
0.6,0.48,0.9999991322399514,0.009980932,1.0270495794797303,0.010968821064972841
0.62,0.48,0.9999968747854994,0.010101866159864296,1.0384489505415662,0.011015176118066348
0.64,0.48,0.9999577791138551,0.010226491400172984,1.0414720636779604,0.010924892155017627
0.66,0.48,0.9996972163372861,0.010368336011981014,1.0336614034345037,0.010667649847755176
0.68,0.48,0.9985301735308775,0.00980965,0.9546717377590588,0.009731158
0.7,0.48,0.9821887791538306,0.008906199,0.8481691922147712,0.008560569
0.72,0.48,0.9401998231960453,0.007380244,0.6978209295873529,0.007036671
0.74,0.48,0.6500666076629235,0.00548353,0.5329350547546292,0.005457557
0.76,0.48,0.35993339212980135,0.003584013,0.36966640871498635,0.003902366
0.78,0.48,0.069800177,0.002143005,0.24077782333379605,0.002652019
0.8,0.48,0.027811221,0.001162287,0.14630777626504618,0.001703503
0.82,0.48,0.011469826261847262,0.000510142,0.076922173,0.000975319
0.84,0.48,0.010302783455438495,0.000257869,0.043503221,0.00058717
0.86,0.48,0.010042220678869616,0.00012538,0.022874162391194743,0.000330469
0.88,0.48,0.010003125007225352,7.112729080470073e-5,0.011482286894915301,0.00017265
0.9,0.48,0.010000867552773468,7.32159944327643e-5,0.00848235,0.000117031
0.92,0.48,0.010000093907885444,8.535272035520174e-5,0.007377002,8.498125044072762e-5
0.94,0.48,0.010000006575398335,0.000101968,0.008052926,7.57028597075464e-5
0.96,0.48,0.010000002217468995,0.000104331,0.009210745,8.321465810759172e-5
0.98,0.48,0.010000000203170822,0.000103347,0.010100386701326907,9.182456392102929e-5
1,0.48,0.010000000011696835,9.925265373581023e-5,0.010234950301267719,9.868980012348684e-5
0,0.5,0.010000000013611574,9.995976118757153e-5,0.010231558,9.602538142069896e-5
0.02,0.5,0.010000000205085622,9.755579237841173e-5,0.009814269,9.981375795378525e-5
0.04,0.5,0.010000002,9.493744866660097e-5,0.009372299,0.000103336
0.06,0.5,0.010000006577313007,9.399267942864776e-5,0.009798544,0.000116658
0.08,0.5,0.010000094,9.733677633186136e-5,0.011569309241199695,0.000146604
0.1,0.5,0.010000867554688275,0.000106324,0.014557577483848758,0.000191665
0.12,0.5,0.010003125009140697,0.0001509,0.022383372,0.000294565
0.14,0.5,0.010042220680792472,0.000237861,0.035277815,0.000454215
0.16,0.5,0.010302783457411233,0.000357696,0.052150715684456284,0.00065927
0.18,0.5,0.011469826264043415,0.000697423,0.091382614,0.001091074
0.2,0.5,0.027811220644219217,0.001204894,0.14509697684759085,0.001657413
0.22,0.5,0.069800177,0.001875189,0.21403342249568202,0.002370021
0.24,0.5,0.3599333921987191,0.003360355,0.34489158187644114,0.003616345
0.26,0.5,0.6500666077873942,0.005090171,0.49285176682053533,0.005003102
0.28,0.5,0.9401998233760693,0.007126684,0.6664051918065392,0.006614641
0.3,0.5,0.9821887793418941,0.008940634,0.8350168672855414,0.008224123
0.32,0.5,0.998530174,0.010282832213259856,0.9800210168067116,0.009681587
0.34,0.5,0.9996972165287021,0.010595926813562757,1.0483972905870445,0.01052885
0.36,0.5,0.9999577793053209,0.010465075526663016,1.068540474,0.010932712218387292
0.38,0.5,0.9999968749769728,0.010142574671403202,1.0556101556596675,0.010993416
0.4,0.5,0.999999132,0.009965186,1.0279439121324636,0.010750350626261344
0.42,0.5,0.9999999060763132,0.009893068,1.004887874172928,0.010486528985372357
0.44,0.5,0.9999999934088003,0.009925335,0.9907284905001713,0.010243459
0.46,0.5,0.9999999977667298,0.009967138,0.9918095621344436,0.010169683316714055
0.48,0.5,0.9999999997810278,0.009993044,0.9948806883225886,0.010137431597887676
0.5,0.5,0.9999999999725018,0.009989732,0.9989256073320804,0.010160007125072899
0.52,0.5,0.9999999997810278,0.009976016,1.0001799591467238,0.010225332323610913
0.54,0.5,0.9999999977667297,0.009961893,1.0009755471289963,0.010294481325885908
0.56,0.5,0.9999999934088004,0.009963313,1.0045971732791596,0.010392233272115409
0.58,0.5,0.9999999060763134,0.009989493,1.0129762037554564,0.010517700171323622
0.6,0.5,0.999999132,0.010052038287997844,1.0267091623755076,0.010672675
0.62,0.5,0.9999968749769728,0.010173834493181978,1.0381047561689705,0.010717778594597587
0.64,0.5,0.9999577793053209,0.010299347507827416,1.041126869784991,0.010629932692125251
0.66,0.5,0.9996972165287021,0.010442202433044164,1.0333188027681661,0.010379636431018729
0.68,0.5,0.998530174,0.009879536,0.9543553220365497,0.009468429
0.7,0.5,0.9821887793418942,0.008969648,0.8478880792689245,0.008329445
0.72,0.5,0.9401998233760693,0.007432822,0.6975896489821107,0.00684669
0.74,0.5,0.6500666077873942,0.005522596,0.53275842,0.005310208
0.76,0.5,0.3599333921987191,0.003609547,0.3695438842403641,0.003797005
0.78,0.5,0.069800177,0.002158273,0.24069801487806758,0.002580416
0.8,0.5,0.027811220644219183,0.001170568,0.14625927782271364,0.001657508
0.82,0.5,0.011469826264043435,0.000513777,0.076896672,0.000948985
0.84,0.5,0.010302783457411209,0.000259707,0.043488798,0.000571315
0.86,0.5,0.010042221,0.000126273,0.022866577762735128,0.000321546
0.88,0.5,0.010003125,7.163411168622868e-5,0.011478479233082203,0.000167988
0.9,0.5,0.010000867554688372,7.373763790126552e-5,0.008479538,0.000113871
0.92,0.5,0.010000094,8.596078599701403e-5,0.007374556,8.268654801191734e-5
0.94,0.5,0.010000006577313075,0.000102694,0.008050257,7.365883383497071e-5
0.96,0.5,0.010000002219383734,0.000105074,0.009207693,8.096792458426567e-5
0.98,0.5,0.010000000205085562,0.000104083,0.010097039,8.934545500147147e-5
1,0.5,0.010000000013611574,9.995976118757153e-5,0.010231558,9.602538142069896e-5
0,0.52,0.010000000011696833,0.000100277,0.010217509864742914,9.115657467739059e-5
0.02,0.52,0.010000000203170881,9.78650412567335e-5,0.009800794,9.475284670720815e-5
0.04,0.52,0.010000002,9.523839771114533e-5,0.00935943,9.809683765344222e-5
0.06,0.52,0.010000006575398266,9.429063620006341e-5,0.00978509,0.000110743
0.08,0.52,0.010000093907885333,9.764533745028312e-5,0.011553423966726433,0.000139171
0.1,0.52,0.010000867552773369,0.000106661,0.014537589131736878,0.000181947
0.12,0.52,0.010003125007225359,0.000151379,0.022352639,0.000279629
0.14,0.52,0.010042220678869649,0.000238615,0.035229376,0.000431184
0.16,0.52,0.010302783,0.00035883,0.05207911,0.000625842
0.18,0.52,0.011469826,0.000699634,0.091257141,0.001035753
0.2,0.52,0.027811220638894088,0.001208714,0.14489775222582285,0.001573376
0.22,0.52,0.069800177,0.001881133,0.2137395455267893,0.002249853
0.24,0.52,0.35993339212980124,0.003371007,0.34441803293744655,0.003432984
0.26,0.52,0.6500666076629233,0.005106306,0.49217506465548294,0.004749428
0.28,0.52,0.9401998231960456,0.007149275,0.665490196,0.006279257
0.3,0.52,0.9821887791538306,0.008968975,0.8338703633045281,0.007807133
0.32,0.52,0.9985301735308774,0.010315428288919515,0.9786754168759179,0.009190698
0.34,0.52,0.9996972163372861,0.010629515719301985,1.0469578050691264,0.009995002
0.36,0.52,0.999957779,0.010498249794257095,1.0670733275723012,0.010378386686445397
0.38,0.52,0.9999968747854994,0.010174726598454182,1.0541607604132806,0.010436011778862038
0.4,0.52,0.9999991322399512,0.009996775,1.0265325026399226,0.010205270280588808
0.42,0.52,0.9999999058848392,0.009924429,1.0035081213225878,0.009954825
0.44,0.52,0.9999999932173262,0.009956798,0.9893681797232541,0.009724079
0.46,0.52,0.9999999975752557,0.009998734,0.9904477677075072,0.009654045
0.48,0.52,0.9999999995895539,0.010024721256903176,0.9935146776323914,0.009623428
0.5,0.52,0.9999999997810278,0.010021399598680664,0.9975540428886776,0.009644859
0.52,0.52,0.9999999995895539,0.010007639659768076,0.9988066721299376,0.009706872
0.54,0.52,0.9999999975752556,0.009993472,0.9996011674203331,0.009772515
0.56,0.52,0.9999999932173265,0.009994896,1.0032178208922515,0.009865311
0.58,0.52,0.9999999058848392,0.010021159042606894,1.011585347,0.009984416
0.6,0.52,0.9999991322399513,0.010083903,1.025299450400346,0.010131533493897366
0.62,0.52,0.9999968747854994,0.010206085,1.0366793986259957,0.010174351
0.64,0.52,0.999957779,0.010331996052173737,1.0396973636695763,0.010090959025345288
0.66,0.52,0.999697216,0.010475303754332518,1.0319000180160462,0.009853354
0.68,0.52,0.9985301735308774,0.009910853,0.9530449556623313,0.008988348
0.7,0.52,0.9821887791538306,0.008998082,0.8467238942931459,0.007907113
0.72,0.52,0.9401998231960454,0.007456384,0.6966318262970865,0.006499538
0.74,0.52,0.6500666076629233,0.005540103,0.5320269161031196,0.005040961
0.76,0.52,0.35993339212980124,0.003620989,0.3690364788584304,0.003604483
0.78,0.52,0.069800177,0.002165115,0.24036752063478317,0.002449578
0.8,0.52,0.027811221,0.001174279,0.14605845311020627,0.001573466
0.82,0.52,0.011469826261847262,0.000515406,0.076791086,0.000900867
0.84,0.52,0.010302783455438494,0.00026053,0.043429083819933066,0.000542347
0.86,0.52,0.010042220678869616,0.000126673,0.022835179866298717,0.000305242
0.88,0.52,0.010003125007225352,7.186117842323105e-5,0.011462718282075731,0.00015947
0.9,0.52,0.010000867552773468,7.397137353469104e-5,0.008467895,0.000108097
0.92,0.52,0.010000093907885442,8.623327255231778e-5,0.007364431,7.849401427782226e-5
0.94,0.52,0.010000006575398335,0.000103019,0.008039204,6.992407480597887e-5
0.96,0.52,0.010000002217468992,0.000105407,0.00919505,7.68625831899853e-5
0.98,0.52,0.01,0.000104413,0.010083175650481122,8.481535033314012e-5
1,0.52,0.010000000011696833,0.000100277,0.010217509864742914,9.115657467739059e-5
0,0.54,0.01,0.000100131,0.010203045521336674,8.629456559420068e-5
0.02,0.54,0.010000000183027899,9.772262522073853e-5,0.009786919,8.969900158837532e-5
0.04,0.54,0.010000002197326073,9.509980448276127e-5,0.00934618,9.286461149554352e-5
0.06,0.54,0.010000006555255271,9.415342577925779e-5,0.009771238,0.000104836
0.08,0.54,0.010000094,9.750325084857967e-5,0.011537068,0.000131748
0.1,0.54,0.010000867532628641,0.000106506,0.014517008842679953,0.000172242
0.12,0.54,0.010003124987076083,0.000151158,0.022320994895798325,0.000264715
0.14,0.54,0.010042220658641621,0.000238268,0.035179503,0.000408186
0.16,0.54,0.010302783,0.000358307,0.052005384,0.000592461
0.18,0.54,0.011469826238743592,0.000698616,0.091127953,0.000980508
0.2,0.54,0.027811221,0.001206955,0.1446926274871526,0.001489456
0.22,0.54,0.069800176,0.001878396,0.2134369652508296,0.002129852
0.24,0.54,0.3599333914047881,0.003366102,0.34393045955066004,0.003249879
0.26,0.54,0.6500666063534954,0.005098875,0.49147832147116055,0.004496108
0.28,0.54,0.9401998213022026,0.007138871,0.6645481028911995,0.005944341
0.3,0.54,0.9821887771754095,0.008955923,0.8326899049831196,0.007390726
0.32,0.54,0.9985301715195399,0.010300417020873262,0.9772899666717283,0.008700496
0.34,0.54,0.999697214,0.010614047652951118,1.0454756896598518,0.0094619
0.36,0.54,0.9999577770996418,0.010482972850563268,1.0655627334733313,0.009824836
0.38,0.54,0.9999968727712073,0.01015992,1.0526684436968001,0.009879387
0.4,0.54,0.9999991302256548,0.009982228,1.0250792970523914,0.009660952
0.42,0.54,0.9999999038705412,0.009909987,1.002087510065574,0.009423865
0.44,0.54,0.9999999912030281,0.009942309,0.9879675862204986,0.009205426
0.46,0.54,0.9999999955609575,0.009984184,0.9890456464010046,0.009139127
0.48,0.54,0.9999999975752556,0.010010133161095548,0.992108215,0.009110144
0.5,0.54,0.9999999977667297,0.010006816,0.9961418619315845,0.009130432
0.52,0.54,0.9999999975752556,0.009993076,0.9973927176262085,0.009189137
0.54,0.54,0.9999999955609576,0.009978929,0.9981860879194093,0.009251279
0.56,0.54,0.9999999912030284,0.009980352,1.0017976214847357,0.009339125
0.58,0.54,0.9999999038705414,0.010006576140657438,1.0101533024437837,0.009451878
0.6,0.54,0.99999913,0.010069228784766978,1.0238479922339407,0.009591149
0.62,0.54,0.9999968727712074,0.010191233,1.0352118314641356,0.009631683
0.64,0.54,0.9999577770996418,0.010316960625756932,1.0382255250224273,0.009552739
0.66,0.54,0.9996972143235979,0.010460059680335957,1.0304392182565112,0.009327807
0.68,0.54,0.9985301715195398,0.009896431,0.9516957854261622,0.008508937
0.7,0.54,0.9821887771754096,0.008984988,0.8455252350518214,0.007485372
0.72,0.54,0.9401998213022026,0.007445534,0.6956456413605288,0.006152872
0.74,0.54,0.6500666063534954,0.005532042,0.5312737518951656,0.004772091
0.76,0.54,0.35993339140478814,0.00361572,0.36851405024133294,0.003412229
0.78,0.54,0.069800176,0.002161964,0.24002724183194055,0.002318924
0.8,0.54,0.027811221,0.00117257,0.14585168328516218,0.001489541
0.82,0.54,0.011469826238743609,0.000514656,0.076682375,0.000852817
0.84,0.54,0.010302783434685617,0.000260151,0.043367602,0.00051342
0.86,0.54,0.010042220658641588,0.000126489,0.022802852714294122,0.000288961
0.88,0.54,0.010003124987076074,7.175658339666656e-5,0.011446490869063587,0.000150964
0.9,0.54,0.010000867532628738,7.386371529773536e-5,0.008455907,0.000102332
0.92,0.54,0.010000094,8.610777901450367e-5,0.007354005,7.430738043170249e-5
0.94,0.54,0.010000007,0.00010287,0.008027823,6.619455383965899e-5
0.96,0.54,0.010000002197326007,0.000105254,0.009182033,7.276298594605928e-5
0.98,0.54,0.010000000183027838,0.000104261,0.010068901522121558,8.029157429395147e-5
1,0.54,0.01,0.000100131,0.010203045521336674,8.629456559420068e-5
0,0.56,0.01,9.840357439076967e-5,0.010204499815082941,8.771714506099497e-5
0.02,0.56,0.010000000139448607,9.603702970355062e-5,0.009788314,9.117765153506147e-5
0.04,0.56,0.010000002153746771,9.345944993594251e-5,0.009347512,9.43953921459511e-5
0.06,0.56,0.010000007,9.252939716193119e-5,0.009772631,0.000106564
0.08,0.56,0.010000094,9.582144447592921e-5,0.011538712329736078,0.000133919
0.1,0.56,0.010000867489045568,0.000104669,0.014519077405337881,0.000175081
0.12,0.56,0.010003124943483172,0.000148551,0.022324175389640682,0.000269078
0.14,0.56,0.010042220614878335,0.000234158,0.035184516182127035,0.000414914
0.16,0.56,0.010302783,0.000352127,0.052012794,0.000602227
0.18,0.56,0.011469826,0.000686566,0.091140939,0.00099667
0.2,0.56,0.027811220461674672,0.001186136,0.14471324746020175,0.001514008
0.22,0.56,0.069800176,0.001845996,0.21346738297274193,0.00216496
0.24,0.56,0.3599333898362239,0.003308041,0.3439794786942195,0.003303452
0.26,0.56,0.6500666035205512,0.005010926,0.491548374,0.004570226
0.28,0.56,0.9401998172048784,0.007015734,0.6646428274187013,0.006042336
0.3,0.56,0.9821887728951004,0.008801445,0.8328085985890226,0.007512566
0.32,0.56,0.9985301671680162,0.010122747700390807,0.9774292719684351,0.008843928
0.34,0.56,0.9996972099669881,0.010430968717823851,1.045624711646712,0.009617884
0.36,0.56,0.9999577727418968,0.010302155,1.065714615765601,0.009986802
0.38,0.56,0.9999968684132918,0.009984674,1.0528184857723115,0.010042251
0.4,0.56,0.9999991258677293,0.009810047,1.025225406831275,0.009820215
0.42,0.56,0.9999998995126124,0.009739052,1.0022303436095112,0.009579219
0.44,0.56,0.999999987,0.009770816,0.9881084086582395,0.00935718
0.46,0.56,0.9999999912030283,0.009811969,0.9891866230472246,0.009289789
0.48,0.56,0.9999999932173265,0.009837471,0.9922496283415765,0.009260328
0.5,0.56,0.9999999934088004,0.009834211,0.9962838496853511,0.00928095
0.52,0.56,0.9999999932173265,0.009820708,0.997534883,0.009340623
0.54,0.56,0.9999999912030283,0.009806805,0.9983283659779836,0.009403789
0.56,0.56,0.999999987,0.009808203,1.0019404144055257,0.009493084
0.58,0.56,0.9999998995126125,0.009833975,1.0102972870795908,0.009607696
0.6,0.56,0.9999991258677294,0.009895547,1.023993930184553,0.009749263
0.62,0.56,0.9999968684132918,0.010015446943597819,1.0353593911798715,0.009790466
0.64,0.56,0.9999577727418968,0.010139005746738337,1.0383735162391456,0.009710222
0.66,0.56,0.9996972099669881,0.010279636496856712,1.0305861011963353,0.009481582
0.68,0.56,0.9985301671680161,0.00972573,0.9518314432417831,0.008649212
0.7,0.56,0.9821887728951004,0.008830008,0.8456457574252039,0.007608772
0.72,0.56,0.9401998172048784,0.007317108,0.6957447969463539,0.006254304
0.74,0.56,0.6500666035205512,0.005436621,0.5313494768649845,0.00485076
0.76,0.56,0.35993338983622397,0.003553354,0.36856657491582784,0.003468481
0.78,0.56,0.069800176,0.002124673,0.24006145268269025,0.002357152
0.8,0.56,0.02781122,0.001152344,0.1458724714013952,0.001514096
0.82,0.56,0.011469826,0.000505779,0.076693305,0.000866876
0.84,0.56,0.010302783389786817,0.000255664,0.043373784,0.000521884
0.86,0.56,0.010042220614878302,0.000124307,0.022806103133329612,0.000293725
0.88,0.56,0.010003124943483165,7.051884677372134e-5,0.011448122637944714,0.000153453
0.9,0.56,0.010000867489045665,7.258964425778437e-5,0.008457112,0.000104019
0.92,0.56,0.010000093844162571,8.462252315491722e-5,0.007355054,7.553246531160695e-5
0.94,0.56,0.010000006511676018,0.000101095,0.008028968,6.728587353360659e-5
0.96,0.56,0.010000002153746705,0.000103438,0.009183342,7.396256095641261e-5
0.98,0.56,0.010000000139448547,0.000102462,0.010070336733237492,8.161522953343742e-5
1,0.56,0.01,9.840357439076967e-5,0.010204499815082941,8.771714506099497e-5
0,0.58,0.009999999,9.603802774388034e-5,0.010231313,9.847142916692228e-5
0.02,0.58,0.009999999,9.372837402952668e-5,0.009814033,0.000102356
0.04,0.58,0.010000001280421708,9.121275816273673e-5,0.009372073,0.000105968
0.06,0.58,0.010000005638350504,9.030505800117065e-5,0.009798308,0.000119629
0.08,0.58,0.010000092970829388,9.351795416590245e-5,0.011569030290788773,0.000150337
0.1,0.58,0.010000866615644931,0.000102153,0.014557226083554586,0.000196546
0.12,0.58,0.010003124069885386,0.00014498,0.022382831793831326,0.000302066
0.14,0.58,0.010042219737866226,0.000228529,0.035276963079074936,0.000465782
0.16,0.58,0.010302782490019138,0.000343662,0.052149457329273584,0.000676059
0.18,0.58,0.011469825187070445,0.000670061,0.091380412,0.001118861
0.2,0.58,0.027811218032851602,0.001157622,0.1450934847136393,0.001699625
0.22,0.58,0.06980017,0.001801619,0.21402827521258683,0.002430385
0.24,0.58,0.3599333584023455,0.003228517,0.34488330229295294,0.003708459
0.26,0.58,0.6500665467486175,0.004890466,0.49283994783078433,0.005130544
0.28,0.58,0.9401997350948896,0.00684708,0.666389223,0.006783139
0.3,0.58,0.9821886871181114,0.008589865,0.8349968617730962,0.008433624
0.32,0.58,0.9985300799638926,0.009879405,0.9799975325982457,0.009928216
0.34,0.58,0.999697123,0.010180216529144685,1.0483721525889842,0.010797058873383312
0.36,0.58,0.9999576854130969,0.010054498949937091,1.0685148371782338,0.011211204779001758
0.38,0.58,0.9999967810810776,0.00974465,1.0555848171909692,0.011273450057884701
0.4,0.58,0.9999990385353181,0.009574221,1.0279192370624886,0.011024191477837123
0.42,0.58,0.9999998121801335,0.009504932,1.0048637557055158,0.010753649398891674
0.44,0.58,0.9999998995126125,0.009535933,0.9907047181662524,0.010504388869982556
0.46,0.58,0.9999999038705414,0.009576097,0.9917857666844775,0.010428735754906769
0.48,0.58,0.9999999058848394,0.009600985,0.9948568203773925,0.010395663570285978
0.5,0.58,0.9999999060763134,0.009597804,0.9989016405827782,0.010418814208503423
0.52,0.58,0.9999999058848393,0.009584626,1.0001559601083654,0.010485802801547962
0.54,0.58,0.9999999038705414,0.009571057,1.000951527,0.010556713
0.56,0.58,0.9999998995126125,0.009572421,1.0045730666802188,0.010656955087358765
0.58,0.58,0.9999998121801337,0.009597574,1.0129518990983966,0.010785619831918695
0.6,0.58,0.9999990385353181,0.009657666,1.0266845335392834,0.010944545
0.62,0.58,0.9999967810810777,0.009774683,1.0380798611715263,0.010990801121780702
0.64,0.58,0.9999576854130969,0.009895272,1.0411019086564108,0.010900720058825718
0.66,0.58,0.9996971226609439,0.010032522394906894,1.0332940330379383,0.010644049159514628
0.68,0.58,0.9985300799638926,0.009491931,0.9543324386753513,0.009709628
0.7,0.58,0.9821886871181115,0.008617742,0.8478677384261555,0.008541626
0.72,0.58,0.9401997350948895,0.007141211,0.6975728976672531,0.007021095
0.74,0.58,0.6500665467486175,0.005305929,0.5327456180670023,0.005445472
0.76,0.58,0.3599333584023455,0.003467934,0.369534995,0.003893722
0.78,0.58,0.06980017,0.002073598,0.24069222033933269,0.002646143
0.8,0.58,0.027811218032851567,0.001124643,0.14625575519423104,0.001699727
0.82,0.58,0.011469825187070466,0.00049362,0.076894819,0.000973157
0.84,0.58,0.010302782490019112,0.000249518,0.04348775,0.000585868
0.86,0.58,0.010042219737866193,0.000121319,0.022866027624871756,0.000329736
0.88,0.58,0.010003124069885379,6.88236169653419e-5,0.011478204,0.000172267
0.9,0.58,0.010000866615645029,7.084464065257034e-5,0.008479334,0.000116772
0.92,0.58,0.010000092970829497,8.258826391283298e-5,0.00737438,8.479307654257222e-5
0.94,0.58,0.010000005638350571,9.866494030078655e-5,0.008050064,7.553540530448217e-5
0.96,0.58,0.010000001280421639,0.000100952,0.009207472,8.303062393402551e-5
0.98,0.58,0.009999999,9.999930546945059e-5,0.010096797104023284,9.162147284042534e-5
1,0.58,0.009999999,9.603802774388034e-5,0.010231313,9.847142916692228e-5
0,0.6,0.009999991,9.335863987754301e-5,0.010295371,0.000118139
0.02,0.6,0.009999992,9.111342752023789e-5,0.009875479,0.000122799
0.04,0.6,0.009999994,8.866799709946492e-5,0.009430752,0.000127133
0.06,0.6,0.009999998,8.778560317024699e-5,0.009859656,0.000143522
0.08,0.6,0.010000085234307853,9.090882246187437e-5,0.011641463740553635,0.000180363
0.1,0.6,0.010000858878524872,9.930280277104641e-5,0.014648368392409093,0.0002358
0.12,0.6,0.010003116331018856,0.000140935,0.02252297,0.000362395
0.14,0.6,0.010042211968753531,0.000222153,0.035497831,0.000558808
0.16,0.6,0.010302775,0.000334073,0.052475964449605186,0.000811083
0.18,0.6,0.011469816313497989,0.000651366,0.091952546,0.001342323
0.2,0.6,0.027811196516842916,0.001125324,0.14600191974780147,0.00203908
0.22,0.6,0.069800116,0.001751353,0.215368316,0.002915791
0.24,0.6,0.3599330799417166,0.003138441,0.34704264095296306,0.00444913
0.26,0.6,0.6500660438279094,0.004754024,0.4959256598009021,0.006155244
0.28,0.6,0.9401990077141023,0.006656051,0.6705615438571848,0.008137907
0.3,0.6,0.9821879272527829,0.008350215,0.8402248438552413,0.010118039593617985
0.32,0.6,0.9985293074561279,0.009603778,0.9861333626521038,0.011911141121069963
0.34,0.6,0.9996963492503027,0.009896197,1.0549360632930134,0.012953513145431956
0.36,0.6,0.9999569118008724,0.009773986,1.0752048487380792,0.013450372278031811
0.38,0.6,0.9999960074386072,0.009472781,1.062193865676155,0.013525047036045608
0.4,0.6,0.9999982648911011,0.009307107,1.0343550738746976,0.013226004433737844
0.42,0.6,0.999999039,0.009239752,1.0111552472728889,0.012901428321901554
0.44,0.6,0.9999991258677293,0.009269888,0.996907567,0.012602385
0.46,0.6,0.99999913,0.009308931,0.9979953851619363,0.012511622970186528
0.48,0.6,0.9999991322399514,0.009333125,1.0010856667976495,0.012471945998397474
0.5,0.6,0.999999132,0.009330033,1.005155809084587,0.012499720349419678
0.52,0.6,0.9999991322399512,0.009317222,1.006417980272226,0.012580087891532995
0.54,0.6,0.9999991302256549,0.009304032,1.007218526979854,0.012665159834085518
0.56,0.6,0.9999991258677294,0.009305358,1.0108627424383956,0.012785423633466459
0.58,0.6,0.9999990385353181,0.009329808,1.019294038185519,0.012939787
0.6,0.6,0.9999982648911012,0.009388224,1.033112657886992,0.013130455633335961
0.62,0.6,0.9999960074386072,0.009501977,1.0445793363920692,0.013185951995096541
0.64,0.6,0.9999569118008724,0.009619202,1.047620307257693,0.013077881
0.66,0.6,0.9996963492503026,0.009752624,1.0397635449015448,0.012769946654223813
0.68,0.6,0.9985293074561279,0.009227116,0.9603075581488385,0.011648896
0.7,0.6,0.982187927,0.008377316,0.8531762655488577,0.010247611077768512
0.72,0.6,0.9401990077141024,0.006941978,0.7019404089327008,0.008423388
0.74,0.6,0.6500660438279094,0.005157899,0.5360811377152029,0.006533072
0.76,0.6,0.3599330799417166,0.003371181,0.3718486472295145,0.004671397
0.78,0.6,0.069800116,0.002015746,0.24219918912764857,0.003174644
0.8,0.6,0.027811196516842888,0.001093266,0.14717146,0.002039205
0.82,0.6,0.011469816313498006,0.000479848,0.077376258,0.001167521
0.84,0.6,0.010302775,0.000242556,0.043760028,0.000702881
0.86,0.6,0.010042212,0.000117934,0.023009193,0.000395593
0.88,0.6,0.010003116,6.690350325695634e-5,0.011550070161873503,0.000206673
0.9,0.6,0.010000858878524968,6.886814573765798e-5,0.008532425,0.000140095
0.92,0.6,0.010000085234307962,8.028412945048205e-5,0.007420552,0.000101729
0.94,0.6,0.009999998,9.591226774504787e-5,0.008100467,9.06219510037734e-5
0.96,0.6,0.009999994,9.813523766974076e-5,0.009265121,9.961410639676371e-5
0.98,0.6,0.009999992,9.720939255960416e-5,0.010160014,0.000109921
1,0.6,0.009999991,9.335863987754301e-5,0.010295371,0.000118139
0,0.62,0.009999969,0.000112723,0.010420114362477695,0.000177979
0.02,0.62,0.009999969,0.000110012,0.009995135,0.000185
0.04,0.62,0.009999971,0.00010706,0.00954502,0.000191528
0.06,0.62,0.009999975,0.000105994,0.009979121,0.000216218
0.08,0.62,0.010000063,0.000109765,0.011782519,0.000271721
0.1,0.62,0.010000836302021879,0.0001199,0.014825858,0.000355238
0.12,0.62,0.010003093749419767,0.000170167,0.022795873749067743,0.000545955
0.14,0.62,0.010042189298897743,0.000268231,0.035927948,0.000841856
0.16,0.62,0.010302751,0.000403366,0.0531118,0.001221912
0.18,0.62,0.01146979,0.00078647,0.093066707,0.002022237
0.2,0.62,0.027811133734279042,0.001358736,0.14777097805996897,0.003071917
0.22,0.62,0.069799958,0.002114615,0.21797786389203289,0.004392702
0.24,0.62,0.35993226740847784,0.003789417,0.35124762825605105,0.006702716
0.26,0.62,0.6500645763321513,0.005740109,0.5019345926463757,0.009273019
0.28,0.62,0.9401968852558247,0.008036662,0.678686444,0.012259950591424946
0.3,0.62,0.98218571,0.010082233253918787,0.8504054474400062,0.015243067931747203
0.32,0.62,0.9985270533197415,0.011595812,0.9980818392128571,0.017944417064886406
0.34,0.62,0.999694092,0.011948880562891465,1.067718169810084,0.019514771296866427
0.36,0.62,0.9999546544417313,0.011801318074246121,1.0882325368938686,0.020263297
0.38,0.62,0.9999937499912094,0.011437636968607078,1.0750639121113852,0.020375792443318216
0.4,0.62,0.999996007,0.011237599288440505,1.046887823122613,0.019925277
0.42,0.62,0.9999967810810776,0.011156275041266473,1.0234069054299781,0.019436296656773856
0.44,0.62,0.9999968684132918,0.011192662870921926,1.0089865982510422,0.018985783
0.46,0.62,0.9999968727712075,0.011239803291198293,1.0100875956928559,0.018849049170531054
0.48,0.62,0.9999968747854994,0.011269016,1.0132153179708445,0.018789276
0.5,0.62,0.9999968749769728,0.011265281473921977,1.017334772682183,0.018831118305519447
0.52,0.62,0.9999968747854993,0.011249813612007305,1.0186122374952342,0.018952193
0.54,0.62,0.9999968727712073,0.011233887471069248,1.0194224853503864,0.019080355674509185
0.56,0.62,0.9999968684132918,0.011235488,1.0231108584205486,0.019261536
0.58,0.62,0.9999967810810777,0.01126501,1.0316443137660467,0.01949409
0.6,0.62,0.9999960074386072,0.011335542300026504,1.045630367236869,0.019781339
0.62,0.62,0.9999937499912094,0.011472892,1.0572359753785532,0.019864947296755368
0.64,0.62,0.9999546544417313,0.011614434,1.0603137814127328,0.019702136616003337
0.66,0.62,0.9996940924793701,0.011775534040620803,1.052361806528024,0.019238226
0.68,0.62,0.9985270533197415,0.011141024094078255,0.9719430787273069,0.017549333921721248
0.7,0.62,0.98218571,0.010114956142026054,0.8635137215683577,0.015438262689603152
0.72,0.62,0.9401968852558247,0.008381895,0.7104454165200278,0.012690024600504014
0.74,0.62,0.6500645763321513,0.006227757,0.5425765257261161,0.009842219
0.76,0.62,0.35993226740847784,0.004070434,0.3763541281199497,0.007037562
0.78,0.62,0.069799958,0.002433852,0.2451337855968049,0.004782671
0.8,0.62,0.027811134,0.001320032,0.14895466164399124,0.003072108
0.82,0.62,0.01146979,0.000579379,0.078313791,0.001758896
0.84,0.62,0.010302751261258968,0.000292868,0.044290251,0.001058906
0.86,0.62,0.010042189,0.000142397,0.023287988,0.000595971
0.88,0.62,0.010003094,8.078093716664634e-5,0.011690019021199528,0.000311359
0.9,0.62,0.010000836302021978,8.315304345612442e-5,0.008635809,0.000211056
0.92,0.62,0.010000062659551442,9.693687892923053e-5,0.007510464,0.000153257
0.94,0.62,0.009999975,0.000115807,0.008198616,0.000136524
0.96,0.62,0.009999971,0.000118491,0.009377381,0.000150071
0.98,0.62,0.009999969,0.000117373,0.010283116821276354,0.000165598
1,0.62,0.009999969,0.000112723,0.010420114362477695,0.000177979
0,0.64,0.009999578,0.000163741,0.010548665397795894,0.00028244
0.02,0.64,0.009999578,0.000159803,0.010118443944901728,0.000293582
0.04,0.64,0.00999958,0.000155514,0.009662776,0.000303942
0.06,0.64,0.009999584,0.000153966,0.010102233489521481,0.000343124
0.08,0.64,0.009999672,0.000159444,0.011927881604714674,0.000431202
0.1,0.64,0.010000445311387718,0.000174165,0.015008767805847029,0.000563738
0.12,0.64,0.010002702670528905,0.000247183,0.023077112936597907,0.000866394
0.14,0.64,0.010041796691535342,0.000389628,0.036371201469631395,0.001335969
0.16,0.64,0.010302348,0.000585924,0.053767055787382355,0.001939093
0.18,0.64,0.011469342000326087,0.001142417,0.094214892,0.003209157
0.2,0.64,0.027810046435928472,0.001973685,0.1495940553471256,0.00487493
0.22,0.64,0.06979723,0.003071669,0.2206670899257881,0.006970931
0.24,0.64,0.35991819557075955,0.005504478,0.3555809867077006,0.010636772644357969
0.26,0.64,0.6500391615415008,0.008338044,0.5081269492327624,0.014715678098868666
0.28,0.64,0.940160128,0.011674008248719222,0.6870593389254898,0.019455746
0.3,0.64,0.9821473106763317,0.014645393891159864,0.8608967792983033,0.024189758607887298
0.32,0.64,0.9984880151119341,0.016844005125302503,1.0103950021538715,0.028476621102943606
0.34,0.64,0.9996550086452405,0.017356864230246023,1.080890421902656,0.030968666
0.36,0.64,0.9999155604207247,0.017142512486467098,1.1016578843134408,0.032156523
0.38,0.64,0.9999546544417313,0.016614231823092875,1.0883268215961739,0.032335042
0.4,0.64,0.9999569118008724,0.016323661,1.0598031415513092,0.031620104
0.42,0.64,0.9999576854130967,0.016205532,1.0360325496199032,0.030844125
0.44,0.64,0.9999577727418967,0.016258389840647227,1.0214343394920258,0.030129192
0.46,0.64,0.999957777,0.016326864911599556,1.0225489143332136,0.029912205645330814
0.48,0.64,0.9999577791138551,0.016369297911692626,1.025715218325438,0.02981735
0.5,0.64,0.9999577793053209,0.016363873300439643,1.029885492,0.029883751090532235
0.52,0.64,0.999957779,0.016341405,1.031178720608212,0.030075888685912426
0.54,0.64,0.9999577770996418,0.016318270651622387,1.0319989684809467,0.030279274
0.56,0.64,0.9999577727418968,0.016320595792129126,1.0357328469406544,0.030566795912595472
0.58,0.64,0.9999576854130969,0.016363479239278403,1.044371576841807,0.030935844638125203
0.6,0.64,0.9999569118008724,0.016465934,1.058530168358181,0.031391691400275465
0.62,0.64,0.9999546544417313,0.016665448865364987,1.0702789366048822,0.031524374
0.64,0.64,0.9999155604207248,0.016871055298920166,1.0733946921092032,0.031266003882828096
0.66,0.64,0.9996550086452404,0.017105072,1.0653445901378562,0.030529807
0.68,0.64,0.9984880151119341,0.016183386,0.9839337414870917,0.027849642045271156
0.7,0.64,0.9821473106763318,0.014692924,0.8741667097595681,0.024499506675368016
0.72,0.64,0.940160128,0.012175484550270553,0.7192100417315183,0.02013823
0.74,0.64,0.6500391615415008,0.009046394,0.549270198,0.015618949557792807
0.76,0.64,0.3599181955707595,0.005912681,0.3809971591177743,0.011168143
0.78,0.64,0.06979723,0.003535394,0.24815797957285063,0.00758978
0.8,0.64,0.027810046,0.001917468,0.15079230938227078,0.004875231
0.82,0.64,0.011469342000326106,0.000841602,0.07927995,0.002791252
0.84,0.64,0.010302348467019808,0.000425418,0.044836662,0.001680414
0.86,0.64,0.010041796691535309,0.000206845,0.023575294,0.000945767
0.88,0.64,0.010002703,0.000117342,0.011834240118185159,0.000494106
0.9,0.64,0.010000445311387815,0.000120788,0.00874235,0.000334933
0.92,0.64,0.009999672,0.00014081,0.00760312,0.000243209
0.94,0.64,0.009999584,0.00016822,0.008299761,0.000216655
0.96,0.64,0.00999958,0.000172119,0.009493068,0.000238153
0.98,0.64,0.009999578,0.000170495,0.010409977509919762,0.000262793
1,0.64,0.009999578,0.000163741,0.010548665397795894,0.00028244
0,0.66,0.009996972,0.000240613,0.010694980131635638,0.000421703
0.02,0.66,0.009996972,0.000234827,0.010258792309661032,0.000438338
0.04,0.66,0.009996974,0.000228524,0.009796805,0.000453807
0.06,0.66,0.009996979,0.00022625,0.010242359830750475,0.000512308
0.08,0.66,0.009997066,0.000234298,0.012093333422512264,0.000643815
0.1,0.66,0.009997839,0.000255931,0.015216956777986112,0.000841701
0.12,0.66,0.010000096,0.000363228,0.023397221,0.001293588
0.14,0.66,0.010039180062631263,0.000572548,0.036875714,0.001994695
0.16,0.66,0.010299664,0.000860998,0.054512869,0.002895203
0.18,0.66,0.011466353,0.00167875,0.095521753,0.004791498
0.2,0.66,0.0278028,0.002900277,0.151669068,0.007278616
0.22,0.66,0.069779042,0.004513736,0.2237279390255756,0.010408093571534254
0.24,0.66,0.35982441032668777,0.008088689,0.36051314346090857,0.015881457
0.26,0.66,0.6498697783811838,0.012252545988846526,0.5151749641175454,0.021971553956079665
0.28,0.66,0.9399151464356799,0.017154665731198067,0.6965891775089503,0.029048813
0.3,0.66,0.9818913888408156,0.021521042668173063,0.8728377706230979,0.036117028
0.32,0.66,0.9982278353173244,0.024751842853747676,1.0244095714043164,0.042517615477850525
0.34,0.66,0.9993945247627166,0.025505471,1.0958828184502185,0.046238411
0.36,0.66,0.9996550086452404,0.025190484,1.1169383789327223,0.048011961216765486
0.38,0.66,0.9996940924793701,0.024414189225677105,1.1034224551608038,0.048278501
0.4,0.66,0.9996963492503025,0.023987205,1.074503152532421,0.047211048
0.42,0.66,0.9996971226609439,0.023813620027679824,1.0504028508098788,0.046052458
0.44,0.66,0.9996972099669881,0.023891293444674725,1.0356021417335741,0.044985014
0.46,0.66,0.9996972143235979,0.023991915,1.0367321649322643,0.044661039
0.48,0.66,0.9996972163372861,0.024054268654534503,1.0399423800008691,0.044519414
0.5,0.66,0.9996972165287021,0.024046297086298435,1.0441704997056618,0.044618555
0.52,0.66,0.999697216,0.024013280365046012,1.045481673531346,0.044905429619739576
0.54,0.66,0.9996972143235979,0.023979285,1.046313306949236,0.045209097301350996
0.56,0.66,0.9996972099669881,0.023982701778399153,1.0500989777853986,0.045638389
0.58,0.66,0.9996971226609439,0.024045717800361494,1.0588575234766326,0.046189406
0.6,0.66,0.9996963492503026,0.024196272123729868,1.0732124845899425,0.046870018
0.62,0.66,0.9996940924793701,0.024489457,1.0851241819149715,0.047068123
0.64,0.66,0.9996550086452404,0.024791592,1.088283119661342,0.046682358
0.66,0.66,0.9993945247627165,0.025135477110136854,1.0801213248764303,0.045583163
0.68,0.66,0.9982278353173244,0.023781083,0.9975812785276967,0.041581483874737715
0.7,0.66,0.9818913888408156,0.021590883249461717,0.8862917527143488,0.036579491935296096
0.72,0.66,0.9399151464356799,0.017891564082496487,0.7291858147809182,0.030067794
0.74,0.66,0.6498697783811838,0.013293443532350025,0.5568888594337232,0.023320190095675944
0.76,0.66,0.35982441032668777,0.00868853,0.38628182093924385,0.016674822525386847
0.78,0.66,0.069779042,0.005195169,0.2516001014158255,0.011332075092357364
0.8,0.66,0.027802799867056024,0.002817669,0.15288391295000153,0.007279063
0.82,0.66,0.011466353390547327,0.001236713,0.080379629,0.004167536
0.84,0.66,0.010299663945155167,0.000625142,0.045458585306102736,0.002508977
0.86,0.66,0.01003918,0.000303953,0.023902303297100448,0.001412097
0.88,0.66,0.010000096228501582,0.000172432,0.01199839,0.000737736
0.9,0.66,0.009997839,0.000177495,0.008863612,0.000500078
0.92,0.66,0.009997066,0.000206917,0.007708578,0.000363129
0.94,0.66,0.009996979,0.000247195,0.008414881,0.000323482
0.96,0.66,0.009996974,0.000252924,0.00962474,0.00035558
0.98,0.66,0.009996972,0.000250538,0.010554367868103858,0.000392369
1,0.66,0.009996972,0.000240613,0.010694980131635638,0.000421703
0,0.68,0.009985302,0.000521753,0.010118697822585027,0.000771716
0.02,0.68,0.009985302,0.000509205,0.009706014,0.000802158
0.04,0.68,0.009985304,0.000495539,0.009268921,0.000830465
0.06,0.68,0.009985308,0.000490606,0.009690469,0.000937523
0.08,0.68,0.009985396,0.000508059,0.011441708239807443,0.001178182
0.1,0.68,0.009986168,0.000554969,0.014397023361849427,0.001540313
0.12,0.68,0.009988422,0.000787634,0.022136511022871445,0.002367267
0.14,0.68,0.010027460361222809,0.001241529,0.034888741,0.003650293
0.16,0.68,0.010287640155832601,0.001867014,0.051575551,0.005298223
0.18,0.68,0.011452967612312168,0.003640253,0.090374732,0.008768444
0.2,0.68,0.027770343,0.006289048,0.14349662161268611,0.013319867837002668
0.22,0.68,0.069697582,0.009787722,0.2116726871409826,0.019046810798090535
0.24,0.68,0.35940435265044396,0.017539758123357438,0.3410873430385597,0.029063056911248792
0.26,0.68,0.6491111228227129,0.026568790976473817,0.4874153421120285,0.040207921
0.28,0.68,0.9388178929949818,0.037198689059139554,0.6590542197775973,0.053159284837833165
0.3,0.68,0.9807451324910982,0.046666859137964624,0.8258058847051988,0.066094094
0.32,0.68,0.9970625078608446,0.053672608,0.9692105037453993,0.077807142
0.34,0.68,0.9982278353173243,0.055306791,1.036832638,0.084616181
0.36,0.68,0.9984880151119341,0.054623764,1.0567537546077022,0.087861771
0.38,0.68,0.9985270533197415,0.052940428,1.0439661764745516,0.088349539
0.4,0.68,0.9985293074561278,0.052014548,1.0166051165728214,0.086396107
0.42,0.68,0.9985300799638925,0.051638143,0.9938033733694193,0.084275894
0.44,0.68,0.998530167,0.051806572,0.9798001198803782,0.082322478
0.46,0.68,0.9985301715195399,0.052024761218141126,0.9808692407136663,0.081729605
0.48,0.68,0.9985301735308775,0.052159969578807544,0.9839064794368483,0.08147043
0.5,0.68,0.998530174,0.052142684,0.9879067967560086,0.081651858
0.52,0.68,0.9985301735308774,0.05207109,0.9891473346192428,0.082176838
0.54,0.68,0.9985301715195398,0.051997373690432995,0.9899341678437783,0.082732549
0.56,0.68,0.9985301671680161,0.052004782,0.9935158434504502,0.083518152
0.58,0.68,0.9985300799638926,0.052141428353751997,1.0018024205326128,0.084526511
0.6,0.68,0.9985293074561279,0.052467896,1.0153838442295455,0.085772029
0.62,0.68,0.9985270533197415,0.053103645951832056,1.0266536567648412,0.086134554
0.64,0.68,0.9984880151119341,0.053758806,1.029642355525802,0.085428598
0.66,0.68,0.9982278353173242,0.054504494645522886,1.0219203515636488,0.083417066
0.68,0.68,0.9970625078608446,0.051567581153060184,0.9438279423448108,0.076093998
0.7,0.68,0.9807451324910983,0.046818283,0.8385351957844894,0.066940363
0.72,0.68,0.9388178929949818,0.038796566,0.6898948016732817,0.055023974
0.74,0.68,0.6491111228227129,0.028825871781986957,0.5268818384972063,0.042675879826198845
0.76,0.68,0.359404353,0.018840448,0.3654677122374618,0.030514878771930515
0.78,0.68,0.069697582,0.011265348992079505,0.23804308292890902,0.020737668
0.8,0.68,0.027770342982058636,0.006109913,0.14464602881615138,0.013320668451813051
0.82,0.68,0.011452967612312187,0.002681724,0.076048497,0.007626583
0.84,0.68,0.010287640155832577,0.001355576,0.043009109731132575,0.004591424
0.86,0.68,0.010027460361222776,0.000659103,0.022614350790107877,0.002584136
0.88,0.68,0.009988422,0.000373907,0.011351862398621345,0.001350056
0.9,0.68,0.009986168,0.000384886,0.008385999,0.000915143
0.92,0.68,0.009985396,0.000448685,0.007293205,0.000664525
0.94,0.68,0.009985308,0.000536024,0.007961452,0.000591972
0.96,0.68,0.009985304,0.000548447,0.009106122,0.00065071
0.98,0.68,0.009985302,0.000543273,0.009985661,0.000718035
1,0.68,0.009985302,0.000521753,0.010118697822585027,0.000771716
0,0.7,0.009821888,0.000991855,0.009186789,0.001267214
0.02,0.7,0.009821888,0.000968002,0.008812113,0.001317203
0.04,0.7,0.00982189,0.000942021,0.008415275,0.001363686
0.06,0.7,0.009821894,0.000932645,0.008798001,0.001539483
0.08,0.7,0.00982198,0.000965824,0.010387957100366697,0.001934663
0.1,0.7,0.00982274,0.001054999,0.013071097112561297,0.002529311
0.12,0.7,0.009824957,0.001497298,0.020097798601830308,0.003887232
0.14,0.7,0.009863356,0.002360157,0.031675579,0.005994059
0.16,0.7,0.010119278308136862,0.003549208,0.046825573,0.008700085
0.18,0.7,0.011265534657854183,0.006920148,0.082051425,0.014398447854328918
0.2,0.7,0.027315868857304894,0.011955526,0.13028088173203922,0.021872227
0.22,0.7,0.06855695,0.018606531,0.19217804281726722,0.031276296
0.24,0.7,0.35352253913776854,0.033343197,0.30967378900632864,0.047723710000482575
0.26,0.7,0.6384881280111839,0.050507437069660016,0.4425251800569892,0.066024396
0.28,0.7,0.9234537168845993,0.070714921,0.5983563879483738,0.087291478
0.3,0.7,0.9646947982916474,0.088713946,0.7497505779651658,0.10853137008625136
0.32,0.7,0.9807451324910983,0.10203189742206865,0.8799480245086695,0.12776504126893473
0.34,0.7,0.9818913888408156,0.10513848513788784,0.9413424606720852,0.1389459754348947
0.36,0.7,0.9821473106763318,0.10384005079960565,0.9594290034266788,0.14427547136950747
0.38,0.7,0.98218571,0.1006400283601598,0.9478191867311292,0.14507642622168027
0.4,0.7,0.9821879272527829,0.098879928,0.9229779657788276,0.14186875536828136
0.42,0.7,0.9821886871181114,0.09816438,0.9022761406130986,0.13838721487058442
0.44,0.7,0.9821887728951003,0.098484562,0.8895624817177845,0.1351795647818495
0.46,0.7,0.9821887771754095,0.098899341,0.8905331283244208,0.1342060228467386
0.48,0.7,0.9821887791538307,0.099156372,0.8932906508582419,0.13378043779948287
0.5,0.7,0.9821887793418942,0.099123512,0.8969225805296572,0.13407835417790528
0.52,0.7,0.9821887791538307,0.098987412,0.8980488835693311,0.1349404105650332
0.54,0.7,0.9821887771754096,0.098847278,0.8987632618849141,0.1358529306634278
0.56,0.7,0.9821887728951004,0.098861362,0.9020150578089938,0.13714294849044617
0.58,0.7,0.9821886871181115,0.099121127,0.9095384251395221,0.13879874546866114
0.6,0.7,0.982187927,0.099741744,0.921868981,0.14084397244569805
0.62,0.7,0.98218571,0.10095030778358936,0.9321008301056778,0.14143925718995148
0.64,0.7,0.9821473106763318,0.10219576759554541,0.9348142625452635,0.140280016
0.66,0.7,0.9818913888408156,0.10361331716554137,0.9278034646508356,0.13697692110346027
0.68,0.7,0.9807451324910983,0.098030221,0.8569033129279322,0.12495190404651416
0.7,0.7,0.9646947982916476,0.089001773,0.7613079310934441,0.10992096384930923
0.72,0.7,0.9234537168845993,0.073752447,0.6263571295925813,0.090353385
0.74,0.7,0.6384881280111839,0.054798112877508895,0.4783573160087848,0.070076915
0.76,0.7,0.3535225391377685,0.035815779,0.3318090643892721,0.050107667
0.78,0.7,0.06855695,0.021415483662987102,0.21611991282262757,0.034052774
0.8,0.7,0.027315869,0.011614977610877462,0.13132447101320613,0.021873518
0.82,0.7,0.011265535,0.005097974,0.069044584,0.012523412544422866
0.84,0.7,0.010119278,0.002576959,0.039048042,0.007539459
0.86,0.7,0.009863356,0.001252958,0.020531594226024436,0.004243343
0.88,0.7,0.009824957,0.0007108,0.010306360561334084,0.002216893
0.9,0.7,0.00982274,0.00073167,0.007613651,0.001502733
0.92,0.7,0.00982198,0.000852952,0.006621506,0.001091199
0.94,0.7,0.009821894,0.001018984,0.007228213,0.000972061
0.96,0.7,0.00982189,0.0010426,0.008267465,0.001068514
0.98,0.7,0.009821888,0.001032764,0.009066003,0.001179066
1,0.7,0.009821888,0.000991855,0.009186789,0.001267214
0,0.72,0.009401998,0.001624168,0.007612765,0.001911681
0.02,0.72,0.009401998,0.001585109,0.007302283,0.001987093
0.04,0.72,0.009402,0.001542565,0.006973437,0.002057216
0.06,0.72,0.009402004,0.001527211,0.007290588,0.002322419
0.08,0.72,0.009402087,0.001581542,0.008608128,0.002918577
0.1,0.72,0.009402814,0.001727567,0.010831551,0.003815645
0.12,0.72,0.009404936,0.002451833,0.016654325895767638,0.005864166
0.14,0.72,0.009441694,0.003864769,0.026248412761019385,0.009042465
0.16,0.72,0.009686675,0.005811848,0.038802661,0.013124697576700671
0.18,0.72,0.010783929,0.011331781516448735,0.067993029,0.021721082097180582
0.2,0.72,0.026148104738286826,0.019577244,0.10795899755775691,0.032995807460278866
0.22,0.72,0.065626114,0.030468303911987637,0.15925087532942717,0.047182511
0.24,0.72,0.33840931178169087,0.054599687,0.2566152322231671,0.071994592
0.26,0.72,0.6111925098411952,0.082706237,0.3667042484192215,0.099602461
0.28,0.72,0.8839757079006997,0.11579611240884713,0.4958358584517546,0.13168534120931993
0.3,0.72,0.9234537168845994,0.14526961171357428,0.6212908115098672,0.16372719511792402
0.32,0.72,0.9388178929949819,0.1670778175411063,0.7291808999611743,0.19274252054786947
0.34,0.72,0.9399151464356799,0.1721648584980455,0.7800564618709781,0.20960973
0.36,0.72,0.9401601275122421,0.17003865972571314,0.795044257,0.2176496412700276
0.38,0.72,0.9401968852558247,0.1647986078754845,0.7854236455724231,0.2188579363196621
0.4,0.72,0.9401990077141021,0.16191644042593967,0.7648385172880307,0.21401894495130105
0.42,0.72,0.9401997350948895,0.1607447295899345,0.7476835469169997,0.20876680262117087
0.44,0.72,0.9401998172048783,0.16126903133863438,0.7371480964641923,0.20392784275947742
0.46,0.72,0.9401998213022028,0.16194823214303572,0.7379524333405895,0.20245918778071206
0.48,0.72,0.9401998231960453,0.162369121,0.740237512,0.2018171632417179
0.5,0.72,0.9401998233760693,0.16231531170862193,0.7432472114365658,0.20226659007496706
0.52,0.72,0.9401998231960453,0.1620924464766699,0.7441805549564234,0.20356706249268774
0.54,0.72,0.9401998213022026,0.16186297641440264,0.7447725427750732,0.20494366330886796
0.56,0.72,0.9401998172048784,0.1618860393201329,0.7474671640428646,0.20688974608165042
0.58,0.72,0.9401997350948894,0.16231140728380666,0.7537014629380193,0.2093876314392558
0.6,0.72,0.9401990077141024,0.1633276718725891,0.7639192929270617,0.212472998
0.62,0.72,0.9401968852558247,0.16530670422890392,0.77239803,0.21337102039427447
0.64,0.72,0.9401601275122421,0.16734615442947617,0.7746465640914518,0.2116222157209049
0.66,0.72,0.9399151464356799,0.16966740168232358,0.7688370379502151,0.20663925488154233
0.68,0.72,0.9388178929949816,0.1605250421764289,0.7100847969040179,0.1884986679904832
0.7,0.72,0.9234537168845992,0.14574089801683807,0.6308685136839441,0.16582343828727744
0.72,0.72,0.8839757079006997,0.12077002616007064,0.5190397907119568,0.13630437569496345
0.74,0.72,0.6111925098411952,0.089732196,0.39639765434464175,0.10571590934696252
0.76,0.72,0.33840931178169087,0.05864852,0.2749583442230904,0.075590907
0.78,0.72,0.065626114,0.035067962,0.1790908303354165,0.051370984
0.8,0.72,0.026148104738286795,0.019019584914865773,0.10882383621545588,0.03299773
0.82,0.72,0.010783928627904376,0.00834796,0.057214698,0.018892444227097547
0.84,0.72,0.009686675,0.004219785,0.032357645,0.011373801802518615
0.86,0.72,0.009441694,0.002051727,0.017013741146662983,0.00640138
0.88,0.72,0.009404936,0.001163939,0.008540473,0.003344339
0.9,0.72,0.009402814,0.001198114,0.006309133,0.002266979
0.92,0.72,0.009402087,0.001396714,0.005486987,0.001646151
0.94,0.72,0.009402004,0.001668592,0.005989752,0.001466423
0.96,0.72,0.009402,0.001707264,0.006850948,0.001611928
0.98,0.72,0.009401998,0.001691157,0.007512672,0.001778703
1,0.72,0.009401998,0.001624168,0.007612765,0.001911681
0,0.74,0.006500666,0.003307237,0.005656295,0.003208321
0.02,0.74,0.006500666,0.0032277,0.005425605,0.003334888
0.04,0.74,0.006500668,0.00314107,0.005181271,0.003452575
0.06,0.74,0.00650067,0.003109808,0.005416914,0.003897663
0.08,0.74,0.006500727,0.003220442,0.006395848,0.004898185
0.1,0.74,0.00650123,0.003517793,0.008047853,0.006403717
0.12,0.74,0.006502698,0.004992601,0.012374179333318509,0.009841707
0.14,0.74,0.006528112,0.007869729,0.019502592,0.015175777437216854
0.16,0.74,0.006697495,0.011834517232511561,0.028830406514319628,0.022026898096763996
0.18,0.74,0.007456151,0.023074599868807357,0.050518864051694194,0.036454004231145754
0.2,0.74,0.018079146,0.039864585,0.080213596,0.055376096
0.22,0.74,0.045374764033100354,0.062041724,0.11832347725053706,0.079185284
0.24,0.74,0.23398067930246513,0.11117959599662876,0.19066524690780728,0.12082671161650504
0.26,0.74,0.42258659457183023,0.1684119181202282,0.2724614554908627,0.16716021711057302
0.28,0.74,0.6111925098411952,0.2357915371786913,0.3684063730962506,0.22100397784134848
0.3,0.74,0.6384881280111838,0.2958072731930691,0.46161960535150015,0.27477887772669485
0.32,0.74,0.6491111228227129,0.34021452049523604,0.5417821698544225,0.32347445537623254
0.34,0.74,0.6498697783811839,0.3505731594782465,0.5795828623812975,0.351782246
0.36,0.74,0.6500391615415008,0.34624373407521225,0.5907188439736006,0.3652754546504562
0.38,0.74,0.6500645763321513,0.3355736448897018,0.5835706900435915,0.36730336519480766
0.4,0.74,0.6500660438279093,0.3297047688700861,0.5682758397697358,0.35918225148840516
0.42,0.74,0.6500665467486175,0.327318828,0.5555296075322056,0.3503677386610674
0.44,0.74,0.6500666035205511,0.32838642313817024,0.5477017074645489,0.3422466363108018
0.46,0.74,0.6500666063534954,0.32976945987241923,0.5482993389796603,0.33978181577191274
0.48,0.74,0.6500666076629233,0.33062650792588383,0.5499971738642807,0.33870431
0.5,0.74,0.6500666077873942,0.3305169439867399,0.5522334138239984,0.3394585662579878
0.52,0.74,0.6500666076629233,0.33006313220278194,0.552926894,0.3416411208437847
0.54,0.74,0.6500666063534954,0.32959587188476597,0.5533667416908448,0.34395144054687166
0.56,0.74,0.6500666035205512,0.32964283948469963,0.5553688329112778,0.34721749398293345
0.58,0.74,0.6500665467486175,0.3305090074651571,0.5600009029439337,0.35140960530139026
0.6,0.74,0.6500660438279094,0.3325783936996962,0.5675927394405278,0.35658765395013353
0.62,0.74,0.6500645763321513,0.3366081933872265,0.5738924512869895,0.358094729
0.64,0.74,0.6500391615415008,0.3407609940579055,0.5755631376980964,0.3551597112337604
0.66,0.74,0.6498697783811838,0.3454875766146859,0.5712467067877767,0.34679690888620424
0.68,0.74,0.6491111228227129,0.32687127574818137,0.5275937984036725,0.31635207930334935
0.7,0.74,0.6384881280111839,0.29676684923888585,0.4687360745550597,0.27829690013851016
0.72,0.74,0.6111925098411951,0.24591962737883272,0.38564724054418337,0.22875592580184476
0.74,0.74,0.42258659457183023,0.18271847216805362,0.29452395345298066,0.17742017162067664
0.76,0.74,0.23398067930246516,0.11942395054080168,0.20429435631037265,0.12686222872400843
0.78,0.74,0.045374764,0.071407708,0.1330646403629528,0.086214592
0.8,0.74,0.018079146,0.038728951996787296,0.08085616,0.055379245700072466
0.82,0.74,0.007456151,0.016998679038259756,0.042510508212553734,0.031706712
0.84,0.74,0.006697495,0.008592611,0.024041705,0.019088364883523196
0.86,0.74,0.006528112,0.004177863,0.012641184150795615,0.010743274700036737
0.88,0.74,0.006502698,0.002370087,0.006345553,0.005612718
0.9,0.74,0.00650123,0.002439675,0.004687674,0.00380461
0.92,0.74,0.006500727,0.002844077,0.004076827,0.00276269
0.94,0.74,0.00650067,0.003397693,0.004450389,0.002461056
0.96,0.74,0.006500668,0.003476441,0.005090262,0.002705253
0.98,0.74,0.006500666,0.003443645,0.005581926,0.002985147
1,0.74,0.006500666,0.003307237,0.005656295,0.003208321
0,0.76,0.003599334,0.00533468,0.003696932,0.004690614
0.02,0.76,0.003599334,0.005206385,0.003546153,0.004875659
0.04,0.76,0.003599335,0.005066647,0.003386456,0.005047723
0.06,0.76,0.003599336,0.005016222,0.00354047,0.005698452
0.08,0.76,0.003599368,0.005194683,0.004180297,0.007161235
0.1,0.76,0.003599646,0.005674324,0.005260039,0.009362353
0.12,0.76,0.003600459,0.008053246,0.008087704,0.014388757498722048
0.14,0.76,0.003614531,0.012694161202739612,0.012746798527156928,0.022187264
0.16,0.76,0.003708316,0.019089512182088108,0.018843409784286193,0.032203723635300475
0.18,0.76,0.004128373,0.037220163646818495,0.033018870760448425,0.053296393140718115
0.2,0.76,0.010010186987936133,0.064302991,0.052427189,0.080960796
0.22,0.76,0.025123414344013852,0.10007548262834604,0.077335598,0.1157702092139204
0.24,0.76,0.12955204682323945,0.1793364401372463,0.12461780996446833,0.17665058330972705
0.26,0.76,0.23398067930246516,0.27165396653975815,0.1780794070323154,0.2443908284262541
0.28,0.76,0.33840931178169087,0.38033934967218086,0.24078858416724075,0.3231111496915018
0.3,0.76,0.3535225391377685,0.4771465829931154,0.3017124197834856,0.401730792
0.32,0.76,0.35940435265044396,0.5487769036606767,0.3541064385061146,0.4729244111667139
0.34,0.76,0.3598244103266878,0.5654858167828136,0.3788128937814844,0.5143108438550985
0.36,0.76,0.3599181955707595,0.5585023949998879,0.38609134304979176,0.5340381686494564
0.38,0.76,0.35993226740847784,0.5412912331746887,0.3814192951041844,0.5370030684252055
0.4,0.76,0.3599330799417166,0.5318245187808658,0.37142256091925496,0.5251299100778108
0.42,0.76,0.3599333584023456,0.5279758870682804,0.3630916038819075,0.5122429719578904
0.44,0.76,0.3599333898362238,0.5296979305273299,0.3579752743006637,0.5003697877287586
0.46,0.76,0.3599333914047882,0.53192882,0.358365896,0.4967661652279006
0.48,0.76,0.35993339212980135,0.5333112745100475,0.35947561557936025,0.4951908205685249
0.5,0.76,0.3599333921987191,0.5331345505851156,0.36093724464388033,0.49629355150851595
0.52,0.76,0.3599333921298013,0.5324025379174138,0.3613905044931135,0.49948448613050467
0.54,0.76,0.3599333914047882,0.5316488330823255,0.361677985,0.5028622159394452
0.56,0.76,0.3599333898362239,0.5317245984803824,0.3629865267174968,0.5076372301355223
0.58,0.76,0.3599333584023455,0.5331217609347949,0.3660140066759751,0.5137661377955907
0.6,0.76,0.3599330799417166,0.536459749,0.3709759770651363,0.5213364851456915
0.62,0.76,0.35993226740847784,0.5429599109185228,0.37509344691788704,0.5235398040186879
0.64,0.76,0.3599181955707595,0.5496584535700153,0.3761854285864418,0.5192487222548638
0.66,0.76,0.35982441032668777,0.5572824968598021,0.3733642875670703,0.5070221524926102
0.68,0.76,0.359404353,0.5272537764721048,0.34483300658768073,0.46251138535272085
0.7,0.76,0.3535225391377685,0.47869438003595033,0.30636391139917324,0.4068741897330425
0.72,0.76,0.33840931178169087,0.3966762609836478,0.25205743059666325,0.33444461007860565
0.74,0.76,0.23398067930246516,0.29473082750481494,0.19249959596237504,0.2593910016607985
0.76,0.76,0.12955204682323943,0.19263477485067557,0.13352586356608656,0.18547455592030776
0.78,0.76,0.025123414,0.1151830222791766,0.086970387,0.1260470984878696
0.8,0.76,0.010010187,0.062471107,0.052847133189757436,0.080965344
0.82,0.76,0.004128373,0.027419446293901247,0.027784585061079718,0.046355725668077524
0.84,0.76,0.003708316,0.013860171,0.015713477938686535,0.027907498316933545
0.86,0.76,0.003614531,0.006739031,0.00826217,0.015706840294813975
0.88,0.76,0.003600459,0.003823027,0.004147393,0.008205881
0.9,0.76,0.003599646,0.003935273,0.003063823,0.005562399
0.92,0.76,0.003599368,0.004587586,0.002664585,0.004039093
0.94,0.76,0.003599336,0.005480589,0.002908751,0.003598099
0.96,0.76,0.003599335,0.005607612,0.003326974,0.003955119
0.98,0.76,0.003599334,0.005554711,0.003648326,0.004364329
1,0.76,0.003599334,0.00533468,0.003696932,0.004690614
0,0.78,0.000698002,0.007693755,0.002210524,0.00643043
0.02,0.78,0.000698002,0.007508725,0.002120367,0.006684115
0.04,0.78,0.000698002,0.007307194,0.002024878,0.006920005
0.06,0.78,0.000698002,0.007234472,0.002116968,0.007812104
0.08,0.78,0.000698008,0.007491857,0.002499541,0.009817463
0.1,0.78,0.000698062,0.00818361,0.003145156,0.012835015812299216
0.12,0.78,0.00069822,0.011614541,0.004835912,0.0197258
0.14,0.78,0.000700949,0.018307758,0.007621741,0.030416903
0.16,0.78,0.000719136,0.027531254,0.011267110327455924,0.044148634
0.18,0.78,0.000800596,0.05367959,0.019743095003582175,0.0730649
0.2,0.78,0.001941228,0.092738882,0.031347981,0.11099044246730252
0.22,0.78,0.004872065,0.14433054750158036,0.046241554,0.15871117557455774
0.24,0.78,0.025123414,0.25864178637656443,0.074513194,0.24217289104328588
0.26,0.78,0.045374764,0.39178333952247085,0.1064797062135338,0.3350388767827567
0.28,0.78,0.065626114,0.5485308103526868,0.14397569023656898,0.44295757433311483
0.3,0.78,0.06855695,0.6881475827077173,0.18040419203905067,0.5507382746950644
0.32,0.78,0.069697582,0.7914540189196437,0.21173243733247865,0.648338588
0.34,0.78,0.069779042,0.8155520956340024,0.22650530692391402,0.7050759197541039
0.36,0.78,0.06979723,0.8054806441023964,0.23085733371062722,0.7321205112714848
0.38,0.78,0.069799958,0.7806584684973114,0.22806371370054615,0.7361852593535212
0.4,0.78,0.069800116,0.7670053429627203,0.2220862713994908,0.7199082170298177
0.42,0.78,0.06980017,0.7614547121905237,0.2171048656220809,0.7022413301124921
0.44,0.78,0.069800176,0.7639382342930549,0.21404561524322077,0.6859641720685994
0.46,0.78,0.069800176,0.7671556793070293,0.2142791917496796,0.681023876
0.48,0.78,0.069800177,0.7691495003790979,0.21494274591835094,0.678864186
0.5,0.78,0.069800177,0.768894638,0.21581672157491366,0.6803759326324863
0.52,0.78,0.069800177,0.7678389167523518,0.21608774174633794,0.6847504441380576
0.54,0.78,0.069800176,0.7667519127380995,0.21625963378807128,0.6893810355545396
0.56,0.78,0.069800176,0.7668611902862658,0.21704204689544385,0.6959271585611886
0.58,0.78,0.06980017,0.7688762039776883,0.21885227215510716,0.7043293240589269
0.6,0.78,0.069800116,0.7736902916375756,0.22181919762173424,0.714707556
0.62,0.78,0.069799958,0.7830648532332216,0.22428118234486621,0.7177280493737643
0.64,0.78,0.06979723,0.7927254906194261,0.2249341345859583,0.7118452985189423
0.66,0.78,0.069779042,0.8037208701163951,0.22324731040190893,0.6950837101675632
0.68,0.78,0.069697582,0.7604130310758306,0.20618750346589973,0.63406335
0.7,0.78,0.06855695,0.6903800549614855,0.18318552524095222,0.5577896318608057
0.72,0.78,0.065626114,0.572092537,0.1507138047854356,0.4584950153054786
0.74,0.78,0.045374764,0.4250654110075024,0.1151020945593273,0.35560299209176627
0.76,0.78,0.025123414,0.27782101229001555,0.079839637,0.2542699015086885
0.78,0.78,0.004872065,0.16611887827209454,0.0520025,0.17279992306482694
0.8,0.78,0.001941228,0.090096879,0.031599033133662725,0.11099665681369268
0.82,0.78,0.000800596,0.039544775588890246,0.016613286,0.06354979
0.84,0.78,0.000719136,0.019989356,0.009395576,0.038258822
0.86,0.78,0.000700949,0.009719127,0.0049402,0.021532745
0.88,0.78,0.00069822,0.005513617,0.002479848,0.011249561483836186
0.9,0.78,0.000698062,0.005675502,0.001831952,0.00762557
0.92,0.78,0.000698008,0.006616279,0.001593241,0.005537246
0.94,0.78,0.000698002,0.007904187,0.001739241,0.004932679
0.96,0.78,0.000698002,0.008087384,0.001989313,0.005422124
0.98,0.78,0.000698002,0.00801109,0.002181461,0.005983118
1,0.78,0.000698002,0.007693755,0.002210524,0.00643043
0,0.8,0.000278112,0.009508342,0.001198908,0.008065346
0.02,0.8,0.000278112,0.009279673,0.001150009,0.008383534
0.04,0.8,0.000278112,0.00903061,0.001098219,0.008679403
0.06,0.8,0.000278112,0.00894074,0.001148165,0.009798321
0.08,0.8,0.000278115,0.009258835,0.001355658,0.012313541853841708
0.1,0.8,0.000278136,0.010113746543914023,0.001705816,0.016098305727436618
0.12,0.8,0.000278199,0.014353879439477435,0.002622819,0.024741061438092342
0.14,0.8,0.000279286,0.022625718907039405,0.004133748,0.038150355
0.16,0.8,0.000286533,0.034024612,0.00611086,0.055373349
0.18,0.8,0.00031899,0.066340104,0.010707918209040632,0.091641483
0.2,0.8,0.000773464,0.11461161018507976,0.017001976,0.13920945553737044
0.22,0.8,0.001941228,0.17837126580752205,0.025079695,0.19906299772170424
0.24,0.8,0.010010187,0.31964288187338014,0.04041319,0.3037444532624168
0.26,0.8,0.018079146,0.484185928,0.057750651,0.4202211552460006
0.28,0.8,0.026148104738286795,0.67790243,0.078087109,0.5555776547015365
0.3,0.8,0.027315868857304866,0.8504481869457429,0.097844617,0.6907611411170745
0.32,0.8,0.027770342982058632,0.9781199604302484,0.11483593493694208,0.813176005
0.34,0.8,0.027802799867056024,1.0079019334097143,0.12284820201027269,0.8843387686432729
0.36,0.8,0.027810046,0.9954552371235313,0.12520856561016136,0.9182595447613966
0.38,0.8,0.027811134,0.9647786401885248,0.12369337698165173,0.9233579124466672
0.4,0.8,0.027811196516842884,0.9479052494579814,0.12045140299389931,0.9029425165248313
0.42,0.8,0.027811218032851567,0.9410453868807398,0.11774965118852915,0.8807838570658413
0.44,0.8,0.02781122,0.9441146282531033,0.11609041832831263,0.8603682074226666
0.46,0.8,0.027811220582873972,0.9480909569501123,0.11621710928093851,0.8541718008159584
0.48,0.8,0.027811220638894064,0.950555062,0.11657700569146953,0.8514629779646652
0.5,0.8,0.027811220644219183,0.9502401015403998,0.11705102687024918,0.8533590838996564
0.52,0.8,0.027811221,0.9489353802030701,0.1171980176259907,0.858845819
0.54,0.8,0.027811221,0.9475920017612378,0.11729124337067456,0.8646537398306139
0.56,0.8,0.02781122,0.9477270584891926,0.11771559110910329,0.8728641712537109
0.58,0.8,0.027811218032851567,0.9502173167689411,0.11869738743639593,0.8834025000255334
0.6,0.8,0.027811196516842884,0.9561667955571715,0.12030653745754491,0.8964192749469267
0.62,0.8,0.027811134,0.9677522880645689,0.12164183403113649,0.9002076529662711
0.64,0.8,0.027810046,0.979691311,0.12199598239393228,0.8928292090586816
0.66,0.8,0.027802799867056027,0.9932798771288168,0.12108112738138863,0.8718060831434019
0.68,0.8,0.027770343,0.9397579165206593,0.11182852114057738,0.7952716621078182
0.7,0.8,0.027315868857304866,0.8532077242650653,0.099353092,0.6996057871171288
0.72,0.8,0.026148104738286795,0.7070221630999433,0.081741608,0.5750660364540159
0.74,0.8,0.018079146,0.5253184213003665,0.062427104,0.44601410190908114
0.76,0.8,0.010010187,0.343346092,0.043302022781744456,0.3189174228178077
0.78,0.8,0.001941228,0.20529862877893637,0.028204177314046647,0.21673392145003645
0.8,0.8,0.000773464,0.11134653603024396,0.017138092866721712,0.1392173109124838
0.82,0.8,0.00031899,0.048871509550270115,0.009010387,0.079707171
0.84,0.8,0.000286533,0.024703875021371034,0.005095781,0.047986023
0.86,0.8,0.000279286,0.012011380818681219,0.002679361,0.027007374578523202
0.88,0.8,0.000278199,0.006813994,0.001344966,0.014109714562874534
0.9,0.8,0.000278136,0.007014066,0.000993576,0.009564333
0.92,0.8,0.000278115,0.008176736,0.000864112,0.00694506
0.94,0.8,0.000278112,0.009768409,0.0009433,0.006186785
0.96,0.8,0.000278112,0.009994816,0.001078931,0.006800672
0.98,0.8,0.000278112,0.009900526,0.001183146,0.007504301
1,0.8,0.000278112,0.009508342,0.001198908,0.008065346
0,0.82,0.000114698,0.010543605270754944,0.000526217,0.009395993
0.02,0.82,0.000114698,0.010290037614171174,0.000504754,0.009766681
0.04,0.82,0.000114698,0.010013857975404654,0.000482022,0.010111367
0.06,0.82,0.000114698,0.009914206,0.000503944,0.011414889933983822
0.08,0.82,0.000114699,0.010266937,0.000595016,0.014345083905512654
0.1,0.82,0.000114708,0.011214934240924566,0.000748704,0.018754274318486988
0.12,0.82,0.000114734,0.015916734122435307,0.001151188,0.028822945
0.14,0.82,0.000115183,0.025089210518243386,0.001814355,0.04444455
0.16,0.82,0.000118171,0.037729213,0.002682134,0.064509051
0.18,0.82,0.000131557,0.073563191,0.004699842,0.10676079944804683
0.2,0.82,0.00031899,0.1270904471608608,0.007462385,0.1621766490758954
0.22,0.82,0.000800596,0.19779217258309628,0.011007800273817927,0.23190495738792816
0.24,0.82,0.004128373,0.3544452181752083,0.017737877,0.3538569390735062
0.26,0.82,0.007456151,0.5369034550017372,0.025347523657272265,0.4895501610978837
0.28,0.82,0.010783928627904376,0.7517116268463837,0.034273477,0.6472380336578597
0.3,0.82,0.011265534657854202,0.9430442511293023,0.042945326,0.8047244437702825
0.32,0.82,0.011452967612312185,1.0846171937904376,0.050403055,0.9473357304874306
0.34,0.82,0.011466353390547326,1.1176420565831517,0.053919741790332085,1.0302393328904174
0.36,0.82,0.011469342000326106,1.1038402159677225,0.054955721,1.0697566628022226
0.38,0.82,0.01146979,1.0698234479640316,0.05429066,1.0756963381590312
0.4,0.82,0.011469816313498006,1.0511127495138157,0.052867697740944526,1.051912752584172
0.42,0.82,0.011469825187070463,1.0435059041601353,0.051681852,1.0260982396282794
0.44,0.82,0.011469826188758919,1.046909321918799,0.05095359,1.0023142553496398
0.46,0.82,0.011469826,1.0513186354595347,0.051009202369306436,0.9950954872585013
0.48,0.82,0.011469826261847262,1.0540510651220714,0.051167172,0.9919397176224961
0.5,0.82,0.011469826264043435,1.0537018178027764,0.051375230546491985,0.994148658
0.52,0.82,0.011469826261847262,1.0522550315687047,0.051439746,1.0005406315770147
0.54,0.82,0.011469826238743609,1.0507653828933057,0.051480662131044665,1.0073067763519286
0.56,0.82,0.011469826,1.050915146896934,0.051666911714336135,1.0168717656946809
0.58,0.82,0.011469825187070466,1.0536765382833313,0.052097834,1.0291486809147712
0.6,0.82,0.011469816313498006,1.0602737692588924,0.052804112,1.0443129207511033
0.62,0.82,0.01146979,1.073120628266698,0.053390197,1.048726271629087
0.64,0.82,0.011469342000326106,1.086359511412725,0.053545644,1.0401305150869466
0.66,0.82,0.011466353390547327,1.1014275646661296,0.05314411,1.0156390064637575
0.68,0.82,0.011452967612312187,1.0420783078597675,0.049083017,0.9264778850216568
0.7,0.82,0.011265535,0.9461047739094057,0.043607379129889504,0.8150289532514632
0.72,0.82,0.010783928627904376,0.7840028419842913,0.035877448,0.6699424364576125
0.74,0.82,0.007456151,0.5825152513025386,0.027400043049049444,0.5195991371092937
0.76,0.82,0.004128373,0.38072976783286044,0.01900578,0.37153364547707507
0.78,0.82,0.000800596,0.2276516085568464,0.012379135,0.2524915272321556
0.8,0.82,0.00031899,0.12346993172031952,0.007522091,0.16218591038347555
0.82,0.82,0.000131557,0.054192581,0.003954744,0.092857539
0.84,0.82,0.000118171,0.027393579660048076,0.002236582,0.055902906394622524
0.86,0.82,0.000115183,0.013319138361432847,0.001175992,0.031463118767160035
0.88,0.82,0.000114734,0.007555874,0.000590316,0.016437557
0.9,0.82,0.000114708,0.007777739,0.000436089,0.011142267000226112
0.92,0.82,0.000114699,0.00906701,0.000379268,0.008090861
0.94,0.82,0.000114698,0.010831993463095494,0.000414027,0.007207486
0.96,0.82,0.000114698,0.011083052075997319,0.000473558,0.007922659
0.98,0.82,0.000114698,0.010978494,0.000519299,0.008742379
1,0.82,0.000114698,0.010543605270754944,0.000526217,0.009395993
0,0.84,0.000103028,0.010485066615462101,0.000265996,0.009895493
0.02,0.84,0.000103028,0.010232907051529107,0.000255146,0.010285889
0.04,0.84,0.000103028,0.009958261,0.000243656,0.010648899
0.06,0.84,0.000103028,0.009859163,0.000254737,0.012021717379254629
0.08,0.84,0.000103029,0.010209936,0.000300772,0.015107681438168055
0.1,0.84,0.000103037,0.011152668726298672,0.000378459,0.019751266235472544
0.12,0.84,0.00010306,0.015828361748315117,0.00058191,0.030355190695448835
0.14,0.84,0.000103463,0.024949908069956846,0.000917131,0.046807244
0.16,0.84,0.000106147,0.037519727,0.001355782,0.067938378
0.18,0.84,0.000118171,0.073154738,0.002375706,0.11243622509057362
0.2,0.84,0.000286533,0.12638478566260034,0.003772135,0.1707979694318735
0.22,0.84,0.000719136,0.19669393337341232,0.005564294,0.24423300989114322
0.24,0.84,0.003708316,0.35247719800084537,0.00896626,0.37266792315585473
0.26,0.84,0.006697495,0.5339223994489926,0.012812837931955711,0.5155745644440655
0.28,0.84,0.009686675,0.7475380131835706,0.017324792,0.6816451427374955
0.3,0.84,0.010119278308136838,0.9378085198876182,0.021708297622204345,0.8475036479622577
0.32,0.84,0.010287640155832575,1.0785956258838998,0.025478079414624263,0.9976963433998759
0.34,0.84,0.010299663945155168,1.1114371738951194,0.027255711300228747,1.0850073282083461
0.36,0.84,0.010302348467019808,1.0977118963671884,0.027779377,1.1266255703318229
0.38,0.84,0.010302751261258968,1.063883868968513,0.02744319,1.132881089720349
0.4,0.84,0.010302774519323356,1.0452769871343799,0.026723898,1.1078331086043707
0.42,0.84,0.010302782490019112,1.037712352698699,0.026124468155089158,1.0806462009303188
0.44,0.84,0.010302783389786813,1.0410968986064175,0.025756343,1.0555977438750774
0.46,0.84,0.010302783434685617,1.0454817560330985,0.025784455773849926,1.047995178923469
0.48,0.84,0.010302783455438495,1.0481990298964818,0.025864308522544673,1.0446716259440656
0.5,0.84,0.010302783457411209,1.0478517183087699,0.025969480103471197,1.0469980133928205
0.52,0.84,0.010302783455438494,1.0464129591553686,0.026002091,1.053729805674155
0.54,0.84,0.010302783434685617,1.0449315776161252,0.026022773125913407,1.0608556541691978
0.56,0.84,0.010302783389786817,1.0450805090253028,0.02611692,1.0709291041808275
0.58,0.84,0.010302782490019112,1.0478265641721607,0.026334745546416738,1.0838586273267174
0.6,0.84,0.010302775,1.0543871549637538,0.026691760789541122,1.099828958
0.62,0.84,0.010302751261258968,1.0671626802311982,0.02698802,1.104476924386594
0.64,0.84,0.010302348467019808,1.0803280680556189,0.027066598394288696,1.0954242554898905
0.66,0.84,0.010299663945155167,1.0953125007241782,0.02686363,1.0696308642245103
0.68,0.84,0.010287640155832577,1.0362928276975818,0.024810798176695736,0.9757300248734986
0.7,0.84,0.010119278,0.9408522091099367,0.022042931986516585,0.8583565308717849
0.72,0.84,0.009686675,0.7796502939708355,0.018135548930513227,0.7055572209312021
0.74,0.84,0.006697495,0.5792812698089777,0.013850332069346381,0.5472215460012418
0.76,0.84,0.003708316,0.3786159891927916,0.009607143,0.39128474684399084
0.78,0.84,0.000719136,0.2263876405579818,0.006257466,0.265914202
0.8,0.84,0.000286533,0.122784346,0.0038023,0.17080782003153588
0.82,0.84,0.000118171,0.053891625,0.00199906,0.097793866
0.84,0.84,0.000106147,0.027241434886786854,0.001130556,0.058874694
0.86,0.84,0.000103463,0.013245156100384264,0.000594444,0.033135672968938726
0.88,0.84,0.00010306,0.007513906,0.000298395,0.017311351683543818
0.9,0.84,0.000103037,0.007734549,0.000220436,0.011734569
0.92,0.84,0.000103029,0.00901667,0.000191715,0.008520957
0.94,0.84,0.000103028,0.010771859787570998,0.000209285,0.007590627
0.96,0.84,0.000103028,0.011021523150005113,0.000239377,0.008343825
0.98,0.84,0.000103028,0.010917543633119798,0.000262499,0.009207127
1,0.84,0.000103028,0.010485066615462101,0.000265996,0.009895493
0,0.86,0.000100422,0.010202711130115151,0.000129331,0.009940058
0.02,0.86,0.000100422,0.009957342,0.000124056,0.010332211307702377
0.04,0.86,0.000100422,0.009690093,0.000118469,0.010696855
0.06,0.86,0.000100422,0.009593663,0.000123857,0.012075853882699779
0.08,0.86,0.000100423,0.009934989,0.00014624,0.015175712
0.1,0.86,0.000100431,0.010852333492998812,0.000184013,0.019840205
0.12,0.86,0.000100454,0.015402111250437424,0.000282933,0.030491875977938863
0.14,0.86,0.000100846,0.024278017714550203,0.000445923,0.047018007591317204
0.16,0.86,0.000103463,0.036509337,0.000659202,0.068244288
0.18,0.86,0.000115183,0.071184716,0.001155105,0.11294249168916781
0.2,0.86,0.000279286,0.1229813102182242,0.001834072,0.17156701513614417
0.22,0.86,0.000700949,0.19139707287992586,0.002705449,0.24533269825128623
0.24,0.86,0.003614531,0.34298522860031294,0.004359541,0.3743459207706763
0.26,0.86,0.006528112,0.5195442822170889,0.00622981,0.5178960449314355
0.28,0.86,0.009441694,0.7274074572127361,0.008423595,0.6847144584619076
0.3,0.86,0.009863356,0.9125541893083693,0.010554923044794572,0.8513199142928193
0.32,0.86,0.010027460361222776,1.0495500320398066,0.012387845323100463,1.002189061739288
0.34,0.86,0.010039180062631232,1.0815071274075683,0.013252150669138037,1.0898933402210225
0.36,0.86,0.010041796691535307,1.0681513873758128,0.013506759365353829,1.1316990698051566
0.38,0.86,0.010042189,1.0352342583570986,0.013343296734837244,1.1379827770088728
0.4,0.86,0.010042211968753498,1.0171284372347835,0.012993567020946367,1.1128219376351218
0.42,0.86,0.010042219737866193,1.0097675221337876,0.012702116915368468,1.0855125272900772
0.44,0.86,0.010042221,1.0130609463374134,0.012523131,1.0603511961425844
0.46,0.86,0.010042221,1.017327729433827,0.012536800905900411,1.052714373889001
0.48,0.86,0.010042220678869616,1.0199718305137475,0.012575626657623316,1.0493758487858194
0.5,0.86,0.010042221,1.0196338667968563,0.012626761861260305,1.0517127326535087
0.52,0.86,0.010042220678869616,1.0182338501094008,0.012642617321531937,1.0584748512007083
0.54,0.86,0.010042220658641588,1.0167923595160087,0.012652672835697246,1.0656327954313216
0.56,0.86,0.010042220614878302,1.0169372790995768,0.012698448729939086,1.0757515961150275
0.58,0.86,0.010042219737866193,1.0196093831284192,0.012804360167512489,1.0887393237070455
0.6,0.86,0.010042212,1.0259933002959127,0.012977948046864625,1.1047815534322898
0.62,0.86,0.010042189,1.0384248004602603,0.013121995100390478,1.1094504689400073
0.64,0.86,0.010041796691535309,1.0512356745486053,0.013160201088637302,1.100357080669579
0.66,0.86,0.01003918,1.0658166227248589,0.013061513,1.074447616276592
0.68,0.86,0.010027460361222776,1.0083863137358537,0.012063390271323035,0.980123998
0.7,0.86,0.009863356,0.9155158264340241,0.010717605895654594,0.8622220045264162
0.72,0.86,0.009441694,0.7586548974617743,0.008817771,0.7087346262803178
0.74,0.86,0.006528112,0.5636815998934046,0.006734232,0.5496858826346134
0.76,0.86,0.003614531,0.3684200305905512,0.004671129,0.3930468079579686
0.78,0.86,0.000700949,0.2202910712185889,0.003042468,0.26711164119161546
0.8,0.86,0.000279286,0.1194777577943962,0.001848732,0.17157694284391845
0.82,0.86,0.000115183,0.052440299,0.000971971,0.098234178
0.84,0.86,0.000103463,0.026507804455335557,0.000549692,0.059139753
0.86,0.86,0.000100846,0.012888453932237778,0.000289028,0.033284837377539095
0.88,0.86,0.000100454,0.007311554,0.000145084,0.017389271273608047
0.9,0.86,0.000100431,0.007526261,0.00010718,0.011787386
0.92,0.86,0.000100423,0.008773859,9.321488001954464e-5,0.008559312
0.94,0.86,0.000100422,0.010481785,0.000101758,0.0076248
0.96,0.86,0.000100422,0.010724723415214143,0.000116389,0.008381395
0.98,0.86,0.000100422,0.010623542546306323,0.000127631,0.009248589
1,0.86,0.000100422,0.010202711130115151,0.000129331,0.009940058
0,0.88,0.000100031,0.009958851,7.33689438087107e-5,0.009713332
0.02,0.88,0.000100031,0.009719347,7.037648500510053e-5,0.010096539
0.04,0.88,0.000100031,0.009458486,6.720706306942842e-5,0.010452864
0.06,0.88,0.000100031,0.00936436,7.026355421272461e-5,0.011800405423683626
0.08,0.88,0.000100032,0.009697528,8.2961395500646e-5,0.014829554105443397
0.1,0.88,0.00010004,0.010592945236432413,0.00010439,0.019387648372041374
0.12,0.88,0.000100063,0.015033975950597028,0.000160507,0.029796352914252804
0.14,0.88,0.000100454,0.023697734790568553,0.000252971,0.045945521
0.16,0.88,0.00010306,0.035636707,0.000373964,0.066687628
0.18,0.88,0.000114734,0.069483297,0.000655289,0.11036626371632648
0.2,0.88,0.000278199,0.12004188488732825,0.001040466,0.16765356176968715
0.22,0.88,0.00069822,0.18682242345978423,0.001534798,0.23973664806758954
0.24,0.88,0.003600459,0.3347874461304874,0.002473162,0.36580711149732836
0.26,0.88,0.006502698,0.5071265356726699,0.003534164,0.5060829046195925
0.28,0.88,0.009404936,0.7100215233793897,0.004778692,0.6690962797576326
0.3,0.88,0.009824957,0.8907429673645814,0.005987784,0.8319015921610231
0.32,0.88,0.009988422,1.0244643491517251,0.007027588,0.97932955
0.34,0.88,0.010000096,1.0556575461080384,0.007517899,1.0650333759459278
0.36,0.88,0.010002703,1.0426209824507524,0.007662335,1.1058855385023918
0.38,0.88,0.010003094,1.010490612698782,0.007569605,1.1120258822442222
0.4,0.88,0.010003116331018849,0.9928175702274571,0.007371209,1.087438888084612
0.42,0.88,0.010003124069885377,0.9856326124313348,0.007205875,1.0607523356201805
0.44,0.88,0.010003124943483165,0.9888473295865717,0.00710434,1.0361648789230473
0.46,0.88,0.010003124987076076,0.993012125,0.007112095,1.028702246629123
0.48,0.88,0.010003125007225352,0.9955930227009818,0.007134119,1.0254398782322736
0.5,0.88,0.010003125,0.9952631332553253,0.007163126,1.027723477219925
0.52,0.88,0.010003125007225352,0.9938965793836955,0.00717212,1.0343313608754672
0.54,0.88,0.010003124987076076,0.9924895426088571,0.007177825,1.041326037771868
0.56,0.88,0.010003124943483165,0.992630998,0.007203794,1.0512140273826445
0.58,0.88,0.010003124069885379,0.9952392356242783,0.007263879,1.0639055062605078
0.6,0.88,0.010003116,1.0014705725704265,0.007362356,1.0795818216867714
0.62,0.88,0.010003094,1.0136049558734315,0.007444074,1.0841442680997315
0.64,0.88,0.010002703,1.0261096476109435,0.007465747,1.075258335375446
0.66,0.88,0.010000096,1.0403421050942072,0.007409759,1.049939905916569
0.68,0.88,0.009988422,0.9842844302891149,0.006843522,0.9577677910160688
0.7,0.88,0.009824957,0.8936336297836001,0.006080059,0.8425550969029942
0.72,0.88,0.009404936,0.7405218247877074,0.005002286,0.6925686731910767
0.74,0.88,0.006502698,0.5502086540745539,0.003820304,0.5371477218478049
0.76,0.88,0.003600459,0.3596141179482704,0.002649916,0.3840814764959848
0.78,0.88,0.00069822,0.21502568970078176,0.001725985,0.2610188194416347
0.8,0.88,0.000278199,0.116622001,0.001048784,0.16766322907187983
0.82,0.88,0.000114734,0.051186869,0.0005514,0.095993397
0.84,0.88,0.00010306,0.025874216,0.000311842,0.057790723256808674
0.86,0.88,0.000100454,0.012580397043845781,0.000163967,0.03252557
0.88,0.88,0.000100063,0.007136798,8.230754396749286e-5,0.016992595137579072
0.9,0.88,0.00010004,0.007346374,6.0803842787636195e-5,0.011518498678589232
0.92,0.88,0.000100032,0.008564153,5.28811391357977e-5,0.008364064
0.94,0.88,0.000100031,0.010231255616431574,5.772714728639067e-5,0.007450876
0.96,0.88,0.000100031,0.010468386722741401,6.602710909837521e-5,0.008190217
0.98,0.88,0.000100031,0.010369623821135822,7.240450675890493e-5,0.009037634
1,0.88,0.000100031,0.009958851,7.33689438087107e-5,0.009713332
0,0.9,0.000100009,0.009952905,7.552307180398271e-5,0.009472242
0.02,0.9,0.000100009,0.009713544,7.244286217222915e-5,0.009845935
0.04,0.9,0.000100009,0.009452838,6.918047743273172e-5,0.010193414662888926
0.06,0.9,0.000100009,0.009358769,7.232675433461268e-5,0.011507508
0.08,0.9,0.00010001,0.009691737,8.539745156097906e-5,0.014461471
0.1,0.9,0.000100017,0.010586620800955761,0.000107455,0.018906428618857555
0.12,0.9,0.00010004,0.015025000715936432,0.00016522,0.02905678
0.14,0.9,0.000100431,0.023683588127478512,0.000260399,0.044805114
0.16,0.9,0.000103037,0.035615434,0.000384945,0.065032385
0.18,0.9,0.000114708,0.06944182,0.000674531,0.10762688810626693
0.2,0.9,0.000278136,0.11997022864854379,0.001071018,0.16349228007977598
0.22,0.9,0.000698062,0.18671090654509515,0.001579866,0.23378622175630942
0.24,0.9,0.003599646,0.33458759691382556,0.002545784,0.356727556
0.26,0.9,0.00650123,0.5068237973338496,0.003637938,0.4935216386615782
0.28,0.9,0.009402814,0.7095976312746599,0.004919006,0.6524889455246458
0.3,0.9,0.00982274,0.890211134,0.006163595,0.8112533409295046
0.32,0.9,0.009986168,1.0238526330639572,0.007233925,0.9550220391583069
0.34,0.9,0.009997839,1.055027194437449,0.007738632,1.0385986015589994
0.36,0.9,0.010000445311387815,1.0419984279549088,0.007887312,1.078436736317132
0.38,0.9,0.010000836302021978,1.009887269,0.007791864,1.0844246206647101
0.4,0.9,0.010000858878524966,0.9922247938446356,0.007587648,1.0604478684325775
0.42,0.9,0.010000866615645027,0.9850441313453282,0.007417464,1.0344236845093644
0.44,0.9,0.010000867489045663,0.9882569239035688,0.007312949,1.010446510874132
0.46,0.9,0.010000868,0.9924192273414466,0.00732093,1.0031691186766953
0.48,0.9,0.010000867552773468,0.9949985804669134,0.0073436,0.9999877354688571
0.5,0.9,0.010000867554688372,0.9946688886543735,0.007373456,1.0022146597966177
0.52,0.9,0.010000867552773468,0.9933031519497674,0.007382715,1.0086585302639222
0.54,0.9,0.010000867532628738,0.9918969560540208,0.007388587,1.0154795930462066
0.56,0.9,0.010000867489045665,0.9920383272558195,0.00741532,1.025122159182426
0.58,0.9,0.010000866615645029,0.9946450090030415,0.007477169,1.0374986364889982
0.6,0.9,0.010000858878524968,1.0008726285216936,0.007578539,1.052785870296505
0.62,0.9,0.010000836302021978,1.0129997685525347,0.007662655,1.057235086250814
0.64,0.9,0.010000445311387815,1.0254969920877088,0.007684963,1.0485697131093032
0.66,0.9,0.009997839,1.0397209422490492,0.007627328,1.0238796966851633
0.68,0.9,0.009986168,0.9836967174610638,0.007044464,0.93399532
0.7,0.9,0.00982274,0.893100023,0.006258584,0.8216422410662222
0.72,0.9,0.009402814,0.7400796260794155,0.005149169,0.6753785344966177
0.74,0.9,0.00650123,0.5498801053743423,0.003932485,0.5238152254352182
0.76,0.9,0.003599646,0.3593993917662156,0.002727735,0.37454818476886964
0.78,0.9,0.000698062,0.21489731152439737,0.001776676,0.25454004417386156
0.8,0.9,0.000278136,0.116552386,0.001079589,0.16350162886199798
0.82,0.9,0.000114708,0.051156324,0.0005676,0.093610718
0.84,0.9,0.000103037,0.025858778906096027,0.000321005,0.056356281
0.86,0.9,0.000100431,0.012572893193103153,0.000168786,0.031718241
0.88,0.9,0.00010004,0.007132541,8.472656934964721e-5,0.016570816514414628
0.9,0.9,0.000100017,0.00734199,6.259053319509735e-5,0.011232595948144379
0.92,0.9,0.00010001,0.00855904,5.443445774162059e-5,0.008156461
0.94,0.9,0.000100009,0.010225145722027124,5.9422196185500145e-5,0.007265941
0.96,0.9,0.000100009,0.010462135526439976,6.796566018328761e-5,0.007986931
0.98,0.9,0.000100009,0.010363432083515442,7.453022231764673e-5,0.008813316
1,0.9,0.000100009,0.009952905,7.552307180398271e-5,0.009472242
0,0.92,0.000100001,0.009990367,8.804183394356082e-5,0.009310567
0.02,0.92,0.000100001,0.009750105,8.445112432562318e-5,0.009677882
0.04,0.92,0.000100001,0.009488417,8.06480291104723e-5,0.010019429947845764
0.06,0.92,0.000100001,0.009393994,8.431586821802201e-5,0.011311094257852075
0.08,0.92,0.000100002,0.009728216,9.955320667758123e-5,0.014214637434403047
0.1,0.92,0.00010001,0.010626467442269734,0.000125267,0.018583728
0.12,0.92,0.000100032,0.015081553,0.000192608,0.028560831898551856
0.14,0.92,0.000100423,0.023772731,0.000303564,0.044040370702035064
0.16,0.92,0.000103029,0.035749487,0.000448754,0.0639224
0.18,0.92,0.000114699,0.069703192,0.000786343,0.10578989802011479
0.2,0.92,0.000278115,0.12042178249558627,0.001248553,0.1607017784445789
0.22,0.92,0.000698008,0.18741366412436605,0.001841748,0.22979594407644655
0.24,0.92,0.003599368,0.3358469334975188,0.002967777,0.35063891900931715
0.26,0.92,0.006500727,0.5087313936061433,0.004240967,0.48509820455358804
0.28,0.92,0.009402087,0.7122684159932475,0.005734384,0.6413522512413866
0.3,0.92,0.00982198,0.8935616978087588,0.007185275,0.7974068275655283
0.32,0.92,0.009985396,1.027706188920416,0.008433023,0.938721634
0.34,0.92,0.009997066,1.0589980971236639,0.009021393,1.0208716493208387
0.36,0.92,0.009999672,1.0459203110825577,0.009194722,1.0600297717872451
0.38,0.92,0.010000062659551442,1.0136883095582594,0.009083457,1.0659154149162435
0.4,0.92,0.010000085234307962,0.9959593595852511,0.008845394,1.0423478972375553
0.42,0.92,0.010000092970829495,0.9887516688893121,0.008647,1.0167679056389385
0.44,0.92,0.010000094,0.9919765483157641,0.008525162,0.993199996
0.46,0.92,0.010000093887742272,0.996154516,0.008534464,0.9860468282851635
0.48,0.92,0.010000093907885444,0.9987435763480317,0.00856089,0.9829197540300454
0.5,0.92,0.010000094,0.9984126448436139,0.008595696,0.9851086693534084
0.52,0.92,0.010000093907885442,0.9970417684054401,0.008606489,0.991442552
0.54,0.92,0.010000094,0.9956302802743908,0.008613335,0.9981471897094855
0.56,0.92,0.010000093844162571,0.995772184,0.008644499,1.0076251788808606
0.58,0.92,0.010000092970829497,0.9983886772088142,0.008716601,1.0197904216256273
0.6,0.92,0.010000085234307962,1.0046397371115638,0.008834773,1.0348167428285908
0.62,0.92,0.010000062659551442,1.0168125196237499,0.008932832,1.0391900224812713
0.64,0.92,0.009999672,1.0293567760282496,0.008958836,1.0306725449691196
0.66,0.92,0.009997066,1.0436342541802845,0.008891646,1.006403921608957
0.68,0.92,0.009985396,0.98739916,0.008212168,0.9180536702726414
0.7,0.92,0.00982198,0.8964614766914317,0.007296021,0.8076182164973928
0.72,0.92,0.009402087,0.7428651512301444,0.006002711,0.6638509321126906
0.74,0.92,0.006500727,0.5519497688147625,0.004584349,0.5148745376859487
0.76,0.92,0.003599368,0.36075213406926476,0.0031799,0.3681552255494042
0.78,0.92,0.000698008,0.21570617651125368,0.002071191,0.25019542997256206
0.8,0.92,0.000278115,0.11699109337229747,0.001258553,0.16071090069419036
0.82,0.92,0.000114699,0.051348884591380414,0.000661693,0.092012923
0.84,0.92,0.000103029,0.025956117,0.00037422,0.055394365380238786
0.86,0.92,0.000100423,0.012620220932647204,0.000196767,0.031176861575862407
0.88,0.92,0.000100032,0.007159389,9.877244808945302e-5,0.016287981190293784
0.9,0.92,0.00010001,0.007369625,7.296645934604105e-5,0.011040876136729633
0.92,0.92,0.000100002,0.008591254,6.345792088911854e-5,0.008017246
0.94,0.92,0.000100001,0.010263630511331574,6.927207757028198e-5,0.007141926
0.96,0.92,0.000100001,0.010501513,7.923162241157741e-5,0.00785061
0.98,0.92,0.000100001,0.010402438137042534,8.688431491828708e-5,0.008662889
1,0.92,0.000100001,0.009990367,8.804183394356082e-5,0.009310567
0,0.94,0.0001,0.010030940380043919,0.00010518,0.009257374
0.02,0.94,0.0001,0.009789703,0.00010089,0.00962259
0.04,0.94,0.0001,0.009526952,9.634681204701256e-5,0.009962187
0.06,0.94,0.0001,0.009432145,0.000100729,0.011246472
0.08,0.94,0.000100001,0.009767725,0.000118932,0.014133428
0.1,0.94,0.000100009,0.010669624848209163,0.000149651,0.018477558691233402
0.12,0.94,0.000100031,0.015142803962177796,0.0002301,0.028397664046912425
0.14,0.94,0.000100422,0.023869278790126167,0.000362655,0.04378877
0.16,0.94,0.000103028,0.035894676,0.000536107,0.063557215
0.18,0.94,0.000114698,0.069986275,0.00093941,0.10518552798867935
0.2,0.94,0.000278112,0.12091084549102536,0.001491591,0.1597837031338101
0.22,0.94,0.000698002,0.18817479606162815,0.002200255,0.22848314350298035
0.24,0.94,0.003599336,0.33721088412675754,0.003545471,0.34863575053661355
0.26,0.94,0.00650067,0.5107974644907292,0.005066495,0.4823268755743854
0.28,0.94,0.009402004,0.7151610999105567,0.006850614,0.6376882327138765
0.3,0.94,0.009821894,0.8971906714270569,0.008583931,0.7928512347183463
0.32,0.94,0.009985308,1.031879979068743,0.010074564223553847,0.9333586597018837
0.34,0.94,0.009996979,1.0632989921559266,0.010777468400937653,1.0150392992435826
0.36,0.94,0.009999584,1.0501681043019024,0.010984540700298348,1.0539736754309292
0.38,0.94,0.009999975,1.017805201,0.010851621,1.059825678126415
0.4,0.94,0.009999998,1.000004242781212,0.010567216,1.0363928183237747
0.42,0.94,0.010000005638350573,0.9927672745649181,0.010330202486071987,1.0109589882185994
0.44,0.94,0.010000006511676018,0.9960052486816479,0.010184645476140312,0.9875257481061193
0.46,0.94,0.010000007,1.000200185,0.010195758,0.9804134554519937
0.48,0.94,0.010000006575398335,1.0027997621897533,0.010227328359288763,0.9773042501577479
0.5,0.94,0.010000006577313075,1.0024674875273019,0.010268909,0.9794806553969883
0.52,0.94,0.010000006575398335,1.001091043456987,0.010281804,0.9857783487249366
0.54,0.94,0.010000007,0.9996738228151828,0.010289983,0.9924446801854121
0.56,0.94,0.010000006511676018,0.9998163027132023,0.010327213159948504,1.001868524478775
0.58,0.94,0.010000005638350573,1.0024434220568637,0.010413349487406428,1.0139642724881663
0.6,0.94,0.009999998,1.0087198680204688,0.010554523754046133,1.0289047534394293
0.62,0.94,0.009999975,1.0209420846520214,0.010671669324853866,1.033253042436169
0.64,0.94,0.009999584,1.0335372837913694,0.010702735526845456,1.0247842109414274
0.66,0.94,0.009996979,1.0478727446730707,0.010622468,1.000654209805601
0.68,0.94,0.009985308,0.9914092737565464,0.009810726,0.912808684
0.7,0.94,0.009821894,0.9001022799715942,0.008716248,0.8030041369539528
0.72,0.94,0.009402004,0.7458821754928532,0.007171189,0.6600581991425446
0.74,0.94,0.00650067,0.5541914339943553,0.005476734,0.511932939
0.76,0.94,0.003599336,0.3622172897413004,0.003798899,0.3660518712223639
0.78,0.94,0.000698002,0.21658224927917827,0.00247437,0.24876601462810904
0.8,0.94,0.000278112,0.1174662449868879,0.001503544,0.15979273722659357
0.82,0.94,0.000114698,0.051557435,0.000790498,0.09148725
0.84,0.94,0.000103028,0.026061536,0.000447066,0.055077901
0.86,0.94,0.000100422,0.012671476450622533,0.000235069,0.030998754257592822
0.88,0.94,0.000100031,0.007188465,0.000117999,0.016194933981975433
0.9,0.94,0.000100009,0.007399554,8.716989247118946e-5,0.010977804
0.92,0.94,0.000100001,0.008626146,7.581037196935242e-5,0.007971447
0.94,0.94,0.0001,0.010305313897058039,8.275626768976406e-5,0.007101126
0.96,0.94,0.0001,0.010544162411052044,9.465455195219317e-5,0.00780576
0.98,0.94,0.0001,0.010444685593640984,0.000103797,0.008613397
1,0.94,0.0001,0.010030940380043919,0.00010518,0.009257374
0,0.96,0.0001,0.010026739,0.000107618,0.009298694
0.02,0.96,0.0001,0.009785602,0.000103228,0.009665541
0.04,0.96,0.0001,0.009522962,9.857976540892686e-5,0.010006654309564083
0.06,0.96,0.0001,0.009428195,0.000103063,0.011296672812547447
0.08,0.96,0.000100001,0.009763634,0.000121688,0.014196515299016063
0.1,0.96,0.000100009,0.010665156031324731,0.00015312,0.018560037
0.12,0.96,0.000100031,0.015136461484921192,0.000235433,0.028524422440491623
0.14,0.96,0.000100422,0.023859281153905183,0.000371059,0.043984229
0.16,0.96,0.000103028,0.035879641239615366,0.000548532,0.063840914
0.18,0.96,0.000114698,0.069956961,0.000961181,0.10565504089235918
0.2,0.96,0.000278112,0.12086020205496577,0.00152616,0.1604969219064549
0.22,0.96,0.000698002,0.1880959790113767,0.002251247,0.22950301084552985
0.24,0.96,0.003599335,0.33706964631970987,0.003627639,0.3501919269683245
0.26,0.96,0.006500668,0.5105835246945578,0.005183913,0.48447978911721384
0.28,0.96,0.009402,0.7148615715983293,0.007009382,0.6405346046977352
0.3,0.96,0.00982189,0.8968149115560795,0.008782873,0.7963901763717498
0.32,0.96,0.009985304,1.0314478139406142,0.010308055440919787,0.9375247555752669
0.34,0.96,0.009996974,1.0628536672171547,0.011027251854520026,1.0195699818809074
0.36,0.96,0.00999958,1.0497282745906933,0.011239123528017304,1.0586781519410617
0.38,0.96,0.009999971,1.0173789200084358,0.011103121694709714,1.064556289107877
0.4,0.96,0.009999994,0.9995854153446462,0.010812124,1.041018848400414
0.42,0.96,0.010000001280421639,0.9923514778857604,0.010569615972582914,1.0154715029454695
0.44,0.96,0.010000002153746705,0.9955880972650748,0.010420684611349276,0.9919336727703735
0.46,0.96,0.010000002197326007,0.9997812777971636,0.010432055,0.984789632
0.48,0.96,0.010000002217468993,1.002379766379943,0.010464357454140741,0.9816665461097838
0.5,0.96,0.010000002219383734,1.002047630618398,0.010506902504500893,0.9838526621315773
0.52,0.96,0.010000002217468993,1.000671762809891,0.010520096136070158,0.9901784648518097
0.54,0.96,0.010000002197326007,0.9992551355860417,0.010528464434049787,0.9968745517981643
0.56,0.96,0.010000002153746705,0.9993975557216216,0.010566557526738019,1.0063404604272577
0.58,0.96,0.010000001280421639,1.0020235745390131,0.010654689818934485,1.0184901978352712
0.6,0.96,0.009999994,1.008297391353036,0.010799135656800522,1.0334973640601894
0.62,0.96,0.009999971,1.0205144892179898,0.010918996414478013,1.0378650561257636
0.64,0.96,0.00999958,1.033104414198414,0.010950783206289609,1.0293584170019778
0.66,0.96,0.009996974,1.0474338734744657,0.010868656,1.005120703697389
0.68,0.96,0.009985304,0.9909940534669048,0.010038102764903769,0.9168830762016049
0.7,0.96,0.00982189,0.899725303,0.00891826,0.8065884143216522
0.72,0.96,0.009402,0.745569788,0.007337392,0.663004439
0.74,0.96,0.006500668,0.5539593270938162,0.005603665,0.5142180192210751
0.76,0.96,0.003599335,0.36206558144038625,0.003886942,0.3676858069831665
0.78,0.96,0.000698002,0.2164915340988634,0.002531715,0.24987643615721566
0.8,0.96,0.000278112,0.1174170417986598,0.001538388,0.16050601544799456
0.82,0.96,0.000114698,0.051535837,0.000808817,0.091895635
0.84,0.96,0.000103028,0.026050618,0.000457426,0.055323763
0.86,0.96,0.000100422,0.012666167723567007,0.000240516,0.031137131337576986
0.88,0.96,0.000100031,0.007185454,0.000120733,0.016267228253848128
0.9,0.96,0.000100009,0.007396455,8.918976334397404e-5,0.011026808876164397
0.92,0.96,0.000100001,0.008622533,7.756717111159734e-5,0.00800703
0.94,0.96,0.0001,0.010300998028581112,8.467420539895645e-5,0.007132823
0.96,0.96,0.0001,0.010539746416900492,9.684831901655885e-5,0.007840602
0.98,0.96,0.0001,0.010440311152219984,0.000106203,0.008651843
1,0.96,0.0001,0.010026739,0.000107618,0.009298694
0,0.98,0.0001,0.010019301066764503,0.000106602,0.009340616
0.02,0.98,0.0001,0.009778343,0.000102255,0.009709117
0.04,0.98,0.0001,0.009515898,9.764967277928987e-5,0.010051768464355949
0.06,0.98,0.0001,0.009421201,0.000102091,0.011347603195801519
0.08,0.98,0.000100001,0.009756391,0.00012054,0.014260519596123969
0.1,0.98,0.000100009,0.010657244305569283,0.000151675,0.018643713889351494
0.12,0.98,0.000100031,0.015125233,0.000233212,0.028653023171461758
0.14,0.98,0.000100422,0.023841581556091708,0.000367558,0.044182529
0.16,0.98,0.000103028,0.035853025,0.000543356,0.064128736
0.18,0.98,0.000114698,0.069905065,0.000952112,0.10613137690415422
0.2,0.98,0.000278112,0.1207705447514074,0.00151176,0.16122050529736467
0.22,0.98,0.000698002,0.18795644462439628,0.002230006,0.23053769867156576
0.24,0.98,0.003599334,0.3368196016712761,0.003593412,0.35177071976850693
0.26,0.98,0.006500666,0.5102047662058717,0.005135003,0.48666399430315355
0.28,0.98,0.009401998,0.7143312790619647,0.00694325,0.643422354
0.3,0.98,0.009821888,0.8961496450569918,0.008700009,0.7999805726170339
0.32,0.98,0.009985302,1.0306826743892328,0.010210803190534159,0.941751436
0.34,0.98,0.009996972,1.0620652266090669,0.010923214590648395,1.0241665597510392
0.36,0.98,0.009999578,1.0489495665729023,0.011133086780600408,1.0634510565787911
0.38,0.98,0.009999969,1.0166242061343185,0.010998366804452486,1.0693557095679231
0.4,0.98,0.009999992,0.9988439008402432,0.010710112863136736,1.0457121625795316
0.42,0.98,0.009999999,0.9916153303131716,0.010469892331058541,1.0200496456477137
0.44,0.98,0.010000000139448545,0.9948495498648612,0.010322365679262771,0.9964056990785612
0.46,0.98,0.01,0.9990396200988816,0.010333629216303222,0.9892294476182294
0.48,0.98,0.010000000203170822,1.0016361810926986,0.010365627182098477,0.9860922782900882
0.5,0.98,0.010000000205085562,1.0013042914364068,0.010407771242994978,0.9882882476508392
0.52,0.98,0.010000000203170819,0.9999294441677495,0.01042084,0.9946425692720205
0.54,0.98,0.010000000183027838,0.9985138677548357,0.01042913,1.0013688448045097
0.56,0.98,0.010000000139448547,0.9986561821961824,0.010466863,1.0108774287573512
0.58,0.98,0.009999999,1.0012802529220526,0.010554163759716092,1.023081939662772
0.6,0.98,0.009999992,1.007549415674511,0.010697246696409249,1.038156760152337
0.62,0.98,0.009999969,1.0197574512128402,0.010815976853172399,1.0425441394818948
0.64,0.98,0.009999578,1.032338037723639,0.010847464212296673,1.0339991468092768
0.66,0.98,0.009996972,1.046656869,0.010766112603371028,1.0096521609973237
0.68,0.98,0.009985302,0.9902589167002087,0.009943396,0.9210167339677245
0.7,0.98,0.009821888,0.8990578698314262,0.008834118,0.8102248334322092
0.72,0.98,0.009401998,0.7450167071583114,0.007268165,0.6659935414199697
0.74,0.98,0.006500666,0.5535483834044825,0.005550794,0.5165363420294944
0.76,0.98,0.003599334,0.3617969860027449,0.003850267,0.3693435107308276
0.78,0.98,0.000698002,0.21633092874818152,0.002507826,0.2510030075064914
0.8,0.98,0.000278112,0.11732993359845977,0.001523871,0.16122966470861128
0.82,0.98,0.000114698,0.051497603,0.000801184,0.092309955
0.84,0.98,0.000103028,0.026031291250635254,0.000453108,0.055573197
0.86,0.98,0.000100422,0.012656770616662304,0.000238246,0.031277518
0.88,0.98,0.000100031,0.007180123,0.000119594,0.016340571643178665
0.9,0.98,0.000100009,0.007390968,8.834796166053834e-5,0.011076524541943569
0.92,0.98,0.000100001,0.008616137,7.683519931338123e-5,0.00804313
0.94,0.98,0.0001,0.010293356702927225,8.387531211610055e-5,0.007164981
0.96,0.98,0.0001,0.010531927896208446,9.593461475464093e-5,0.00787595
0.98,0.98,0.0001,0.010432566316477309,0.000105201,0.008690848
1,0.98,0.0001,0.010019301066764503,0.000106602,0.009340616
0,1,0.0001,0.010015044315975956,0.000102379,0.009364619
0.02,1,0.0001,0.009774189,9.820397364674752e-5,0.009734067
0.04,1,0.0001,0.009511855,9.378149942600935e-5,0.010077599037417461
0.06,1,0.0001,0.009417198,9.804661918175405e-5,0.011376763674210167
0.08,1,0.000100001,0.009752246,0.000115765,0.014297165320433798
0.1,1,0.000100009,0.010652717,0.000145667,0.018691622999651946
0.12,1,0.000100031,0.015118807,0.000223973,0.028726653
0.14,1,0.000100422,0.023831452554174973,0.000352998,0.044296064
0.16,1,0.000103028,0.035837793,0.000521833,0.064293526
0.18,1,0.000114698,0.069875366,0.000914397,0.10640409916113394
0.2,1,0.000278112,0.12071923667771794,0.001451876,0.16163478653790816
0.22,1,0.000698002,0.18787659367683793,0.00214167,0.23113009911049837
0.24,1,0.003599334,0.33667650784759295,0.003451069,0.35267464431511353
0.26,1,0.006500666,0.5099880112050909,0.004931594,0.4879145453356365
0.28,1,0.009401998,0.7140278005645581,0.006668212,0.6450757210345327
0.3,1,0.009821888,0.8957689173519676,0.008355382,0.8020362504533634
0.32,1,0.009985302,1.030244785046756,0.00980633,0.9441714321673272
0.34,1,0.009996972,1.0616140008532742,0.010490519,1.026798356282335
0.36,1,0.009999578,1.0485039120860584,0.010692076906798527,1.066183819095432
0.38,1,0.009999969,1.0161922862071842,0.010562692498982984,1.0721036578819296
0.4,1,0.009999991,0.9984195364426087,0.010285857,1.048399354631517
0.42,1,0.009999999,0.9911940379549417,0.010055151940096214,1.0226708894239405
0.44,1,0.01,0.9944268835566423,0.009913469,0.9989661783995296
0.46,1,0.01,0.9986151732066114,0.009924287,0.9917714819443915
0.48,1,0.010000000011696835,1.0012106307019102,0.009955018,0.9886262482589934
0.5,1,0.010000000013611574,1.000878882,0.009995492,0.9908278606166484
0.52,1,0.010000000011696833,0.9995046188704804,0.010008043668847985,0.9971985118139005
0.54,1,0.01,0.9980896439172433,0.010016004505014163,1.003942072486269
0.56,1,0.01,0.9982318979259519,0.010052243289181664,1.0134750893085938
0.58,1,0.009999999,1.000854853934685,0.010136085803526181,1.0257109592912075
0.6,1,0.009999991,1.0071213535455326,0.010273501031726237,1.040824513905961
0.62,1,0.009999969,1.019324202891058,0.010387528123744293,1.0452231673959256
0.64,1,0.009999578,1.0318994446953984,0.010417768218509576,1.0366562201245746
0.66,1,0.009996972,1.0462121919173557,0.010339639,1.0122466780891743
0.68,1,0.009985302,0.9898381983319517,0.009549511,0.923383497
0.7,1,0.009821888,0.8986758956272467,0.008484174,0.8123069064179655
0.72,1,0.009401998,0.7447001747420785,0.006980251,0.6677049926624202
0.74,1,0.006500666,0.5533131977950962,0.00533091,0.5178637293647599
0.76,1,0.003599334,0.36164326827807447,0.003697745,0.3702926505715126
0.78,1,0.000698002,0.2162390153592058,0.002408482,0.251648038
0.8,1,0.000278112,0.11728008335386066,0.001463505,0.1616439949621868
0.82,1,0.000114698,0.051475724,0.000769446,0.092547174
0.84,1,0.000103028,0.026020231627442207,0.000435159,0.055716009
0.86,1,0.000100422,0.012651393442091152,0.000228808,0.031357893783731564
0.88,1,0.000100031,0.007177073,0.000114856,0.016382562412291406
0.9,1,0.000100009,0.007387828,8.484816112290131e-5,0.011104987737140453
0.92,1,0.000100001,0.008612476,7.379153179178225e-5,0.008063798
0.94,1,0.0001,0.010288983498645212,8.055282143204899e-5,0.007183392
0.96,1,0.0001,0.010527453311996848,9.213442881955099e-5,0.007896188
0.98,1,0.0001,0.010428133951159763,0.000101033,0.008713181
1,1,0.0001,0.010015044315975956,0.000102379,0.009364619

==> plot_results_csv/DFRG_bump_failed_1_1D_50_p_3_q_11_cfl_0.0625_T_1-0.csv <==
x,t_0.0,t_0.25,t_0.5,t_0.75,t_0.86,t_0.87,t_1.0
0,0.01,0.6165689966624541,0.9999998882694675,0.3213163289542299,0.010000678985864292,0.009998991,0.010000045845755456
0.001,0.01,0.5646173309259718,0.9999999301822614,0.35896027532306035,0.010002651796457374,0.009999228,0.010000044046063207
0.002,0.01,0.5152201788204279,0.999999965,0.3980360752686584,0.010003939,0.009999566,0.010000041096230747
0.003,0.01,0.46835580866328735,0.999999992,0.4382388047010877,0.010004606334459067,0.009999981,0.010000037
0.004,0.010000000000000002,0.42400248877201635,1.0000000133876732,0.47926353953041334,0.010004718255227982,0.010000453448702776,0.010000032461387897
0.005,0.010000000000000009,0.3821384874640802,1.000000028879331,0.5208053556666988,0.010004340072749144,0.010000960200921616,0.010000027133998885
0.006,0.010000000000000014,0.3427420730569444,1.000000039216336,0.5625593290200088,0.010003536883702702,0.01000148,0.010000021371712388
0.007,0.01,0.3057915138680748,1.0000000449789428,0.6042205355004078,0.010002373784768816,0.010001989964026766,0.010000015353339097
0.008,0.010000000000000016,0.2712650782149366,1.0000000467474033,0.6454840510179594,0.010000915872627627,0.010002469218585674,0.010000009257689686
0.009,0.010000000000000016,0.2391410344149958,1.0000000451019713,0.6860449514827284,0.009999228,0.010002895550930554,0.010000003
0.01,0.010000000000000012,0.20939765078571765,1.0000000406228993,0.7255983128047788,0.009997376,0.010003247082897704,0.009999998
0.011,0.010000000000000005,0.18201319564456775,1.0000000338904402,0.7638392108941748,0.009995424,0.010003501936323426,0.009999992
0.012,0.01,0.15696593730901173,1.0000000254848473,0.8004627216609811,0.009993438,0.010003638233044026,0.009999988
0.013,0.01,0.1342341440965152,1.0000000159863731,0.8351639210152614,0.009991482,0.010003634,0.009999984
0.014,0.01,0.11379608432454365,1.0000000059752712,0.8676378848670805,0.009989623,0.010003467643715082,0.009999981
0.015,0.01,0.095630026,0.9999999960317936,0.8975796891265022,0.009987924,0.010003117,0.009999979
0.016,0.01,0.079714238,0.9999999867361942,0.9246844097035911,0.009986451,0.010002560289601298,0.009999979
0.017,0.01,0.066026989,0.9999999786687256,0.9486471225084112,0.009985269,0.010001775630340855,0.00999998
0.018,0.01,0.054546545991219275,0.999999972,0.9691629034510272,0.009984443,0.010000741145393118,0.009999983
0.019,0.010000000000000005,0.045251178,0.9999999685391929,0.9859268284415028,0.009984039,0.009999435,0.009999988
0.02,0.01,0.035278549425018034,0.9999999601516586,1.0041922491224102,0.009986626,0.010004140603747692,0.009999996
0.021,0.01,0.030924069699337118,0.999999974,1.011166083958216,0.009984137,0.009998922,0.010000001500818418
0.022,0.01,0.027166472,0.9999999846559741,1.0161735547758846,0.009984565,0.00999439,0.010000005352753456
0.023,0.01,0.023961827,0.9999999937109417,1.0194008434545159,0.009987507,0.009990555,0.010000008114515612
0.024,0.01,0.021266204222960664,1.0000000008541408,1.0210341318732103,0.009992558,0.009987427,0.010000009895592452
0.025,0.010000000000000002,0.019035674382033466,1.0000000062503378,1.021259601911067,0.009999316,0.009985017,0.010000010805471535
0.026,0.010000000000000002,0.017226308,1.0000000100643016,1.0202634354471853,0.010007377343004527,0.009983336,0.010000010953640432
0.027,0.01,0.015794174028733666,1.0000000124608002,1.0182318143606655,0.010016338575413439,0.009982394,0.01000001
0.028,0.010000000000000004,0.014695343966946776,1.0000000136046014,1.0153509205306073,0.010025796468060828,0.009982201,0.010000009402797935
0.029,0.01,0.013885887615459041,1.0000000136604736,1.0118069358361101,0.010035347701926026,0.009982768,0.010000007922761667
0.03,0.010000000000000002,0.013321875199563325,1.000000012793185,1.0077860421562743,0.010044588957988357,0.009984105,0.010000006118965482
0.031,0.010000000000000002,0.012959377,1.0000000111675023,1.0034744213701992,0.010053116917227142,0.009986224,0.010000004100896935
0.032,0.010000000000000002,0.012754463075719353,1.0000000089481949,0.9990582553569846,0.010060528260621713,0.009989133,0.010000001978043597
0.033,0.010000000000000002,0.012663203818356828,1.0000000063000303,0.9947237259957301,0.010066419669151394,0.009992845,0.01
0.034,0.01,0.012641669,1.0000000033877767,0.9906570151655356,0.010070387823795515,0.009997369,0.009999998
0.035,0.01,0.012645930039214978,1.0000000003762015,0.9870443047455008,0.010072029405533396,0.010002715578069353,0.009999996
0.036,0.01,0.012632056,0.9999999974300737,0.9840717766147257,0.010070941095344371,0.010008895797616013,0.009999995
0.037,0.01,0.012556117409469802,0.9999999947141605,0.9819256126523095,0.010066719574207765,0.010015919886355064,0.009999994
0.038,0.01,0.012374184588853112,0.9999999923932303,0.9807919947373523,0.010058961523102903,0.010023798338380937,0.009999993
0.039,0.01,0.012042327731464169,0.9999999906320511,0.9808571047489539,0.010047264,0.010032541647788055,0.009999993
0.04,0.01,0.011624841414916582,0.9999999868386737,0.9797684657958934,0.010053673673965268,0.010002400320958992,0.009999993
0.041,0.01,0.011190074102513145,0.9999999910088577,0.9829729474014753,0.010028276051331317,0.010036161702630707,0.009999995
0.042,0.01,0.010818564410331404,0.9999999945048945,0.9860316206841159,0.009995871,0.010061332301865244,0.009999998
0.043,0.01,0.010506162045662014,0.9999999973746821,0.9889327674342949,0.009958325,0.010078501,0.01
0.044,0.010000000000000002,0.010248717,0.9999999996661204,0.991664669,0.009917508,0.010088255,0.010000001137755548
0.045,0.01,0.010042078128022928,1.0000000014271075,0.9942156084991906,0.009875287,0.010091183,0.010000002221660687
0.046,0.010000000000000004,0.009882096,1.0000000027055427,0.9965738663948677,0.009833529,0.010087874762005402,0.010000003
0.047,0.010000000000000002,0.00976462,1.0000000035493244,0.9987277249200046,0.009794103,0.010078917364734383,0.010000003384065977
0.048,0.010000000000000002,0.0096855,1.0000000040063517,1.0006654658650818,0.009758878,0.010064899551298325,0.010000003529511617
0.049,0.010000000000000004,0.009640585,1.000000004124523,1.0023753710205796,0.00972972,0.01004641,0.010000003429082919
0.05,0.010000000000000002,0.009625726,1.0000000039517378,1.0038457221769783,0.009708497,0.010024036253445829,0.010000003116252631
0.051,0.010000000000000002,0.009636772,1.0000000035358945,1.005064801124758,0.009697078,0.009998368,0.010000002624493503
0.052,0.010000000000000004,0.009669572,1.0000000029248919,1.0060208896543992,0.009697331,0.009969992,0.010000001987278276
0.053,0.010000000000000002,0.009719977,1.000000002166629,1.0067022695563825,0.009711123,0.009939498,0.010000001238079701
0.054,0.010000000000000004,0.009783836,1.0000000013090047,1.0070972226211878,0.009740323,0.009907474,0.01
0.055,0.010000000000000002,0.009856999,1.0000000003999172,1.0071940306392952,0.009786798,0.009874508,0.01
0.056,0.010000000000000002,0.009935315,0.999999999,1.0069809754011856,0.009852416,0.009841189,0.009999999
0.057,0.010000000000000002,0.010014634411856661,0.9999999986189498,1.0064463386973388,0.009939045,0.009808106,0.009999998
0.058,0.010000000000000005,0.010090806834751647,0.9999999978428675,1.005578402318236,0.010048554118306031,0.009775845,0.009999997
0.059,0.010000000000000007,0.010159681901809527,0.9999999972069176,1.0043654480543565,0.010182809844055389,0.009744997,0.009999996
0.06,0.010000000000000007,0.010217109320320963,0.9999999967589991,1.0027957576961806,0.010343680608300024,0.009716149,0.009999996
0.061,0.010000000000000004,0.010260927550222163,0.9999999972655101,1.0015538675200866,0.010382685696326211,0.009736352,0.009999995
0.062,0.01,0.010227138891174012,0.9999999982516548,1.0001840859390136,0.010713423228961436,0.009673361,0.009999995
0.063,0.010000000000000049,0.010192569845302495,0.9999999990534522,0.9990759803159648,0.011022879255608582,0.009652162,0.009999996
0.064,0.010000000000000061,0.010157745064469583,1,0.998210074,0.011309833568884577,0.009669464,0.009999997
0.065,0.010000000000000068,0.010123189200537258,1.000000000168656,0.9975668893005665,0.011573065961406354,0.009721975,0.009999998
0.066,0.01,0.010089426905367493,1.000000000514386,0.9971269500865293,0.011811356225790834,0.009806406,0.01
0.067,0.010000000000000078,0.010056982830822271,1.0000000007404193,0.9968707791871422,0.012023484,0.009919465,0.010000001443779856
0.068,0.010000000000000082,0.010026381628763561,1.0000000008629166,0.9967788996915607,0.01220823,0.010057861609846922,0.010000003
0.069,0.01,0.009998148,1.000000000898041,0.9968318346889418,0.012364372176289837,0.010218305,0.010000004900217569
0.07,0.01,0.009972806,1.0000000008619543,0.9970101072684415,0.012490691854294453,0.010397503180175783,0.010000006559344065
0.071,0.010000000000000116,0.009950882,1.0000000007708192,0.9972942405192159,0.012585968367246424,0.010592166673103923,0.010000008074548832
0.072,0.01,0.009932899,1.0000000006407976,0.9976647575304217,0.012648981507762683,0.010799004,0.010000009372436754
0.073,0.010000000000000177,0.009919382,1.0000000004880523,0.9981021813912153,0.012678511068460161,0.011014724845450618,0.010000010379612713
0.074,0.010000000000000224,0.009910855,1.0000000003287455,0.9985870351907524,0.012673336841955783,0.011236037833254364,0.010000011022681596
0.075,0.01,0.009907844,1.0000000001790388,0.9990998420181895,0.012632239,0.011459652294401837,0.010000011228248278
0.076,0.010000000000000354,0.009910874,1.0000000000550955,0.9996211249626834,0.012553996197809185,0.011682277383085636,0.010000010922917649
0.077,0.010000000000000443,0.009920468,0.9999999999730773,1.0001314071133898,0.012437389365400824,0.011900622253498356,0.010000010033294591
0.078,0.010000000000000554,0.009937151,1,1.0006112115594656,0.012281197916258334,0.012111396,0.010000008
0.079,0.010000000000000684,0.009961448,0.9999999999994664,1.0010410613900664,0.012084201642998635,0.012311307956280958,0.010000006207590725
0.08,0.01,0.010006365859568886,0.9999999974334511,1.0017440245908493,0.0112377,0.011589165,0.010000019016112057
0.081,0.010000000000000384,0.010020921764566208,1,1.0017196995760866,0.011564060523471045,0.012344272908249802,0.010000007686708926
0.082,0.010000000000001778,0.010031435207346076,1.0000000017272286,1.0016470412903082,0.011718644231250831,0.012837220036567107,0.009999997
0.083,0.010000000000002745,0.010038305856156868,1.0000000028190745,1.001532558994259,0.011792023,0.013104027732828934,0.009999987
0.084,0.010000000000003376,0.010041933379246961,1.000000003309116,1.0013827619486837,0.011874770735069817,0.013180716909390036,0.009999978
0.085,0.010000000000003773,0.010042717444864735,1.0000000032735212,1.0012041594143266,0.012057458559288102,0.013103308478605186,0.009999969
0.086,0.010000000000004021,0.010041057721258566,1.0000000027884577,1.0010032606519321,0.012430659450498295,0.012907823352829135,0.009999963
0.087,0.010000000000004224,0.010037353876676825,1.0000000019300936,1.000786574922245,0.013084946,0.012630282444416635,0.009999957
0.088,0.010000000000004472,0.010032006,1.0000000007745975,1.0005606114860097,0.01411089,0.012306706665722453,0.009999953
0.089,0.010000000000004866,0.010025412497580164,0.9999999993981372,1.0003318796039713,0.015599066,0.011973116929101354,0.009999951
0.09,0.010000000000005494,0.010017974299561992,0.999999998,1.0001068885368736,0.017640043967049122,0.011665534146908088,0.009999951
0.091,0.01,0.010010090653561765,0.9999999962869945,0.9998921475454611,0.020324397904562055,0.011419979231497413,0.009999953
0.092,0.010000000000007834,0.010002161227827855,0.9999999947046491,0.9996941658904788,0.023742699993604163,0.011272473095224094,0.009999957
0.093,0.01,0.009994586,0.999999993,0.9995194528326714,0.027985523,0.011259036650442889,0.009999964
0.094,0.010000000000012263,0.009987764,0.9999999918672489,0.999374518,0.033143439,0.011415690809508557,0.009999973
0.095,0.010000000000015495,0.009982095,0.9999999907645298,0.9992658695515582,0.039307020310800994,0.011778456484775853,0.009999985
0.096,0.010000000000019531,0.009977979,0.9999999899740231,0.9992000178497417,0.04656684,0.012383354588599542,0.010000000382663896
0.097,0.01,0.009975816,0.9999999895718958,0.999183472,0.055013471,0.013266406033334382,0.010000018756883984
0.098,0.010000000000030408,0.009976005,0.9999999896343167,0.9992227406273121,0.064737484,0.014463631731335136,0.010000040491084829
0.099,0.010000000000037436,0.009978946,0.9999999902374532,0.999324334,0.075829454,0.016011052594956554,0.010000066
0.1,0.01,0.00998444,0.9999999691364959,0.9994037397259801,0.092041435,0.018766704968447397,0.009999949
0.101,0.01,0.009991689,0.9999999803122743,0.9996334915784215,0.1034681312514776,0.020881534671940767,0.010000069704913172
0.102,0.010000000000097292,0.00999754,0.9999999920788772,0.9998269582821708,0.11805647736121966,0.023849319,0.010000161
0.103,0.010000000000149958,0.010002106023697685,1.0000000040527075,0.9999865197184903,0.1356323033433639,0.02775953,0.010000225969630698
0.104,0.010000000000184452,0.010005502881320277,1.0000000158501667,1.0001145557686402,0.15602143871237267,0.032701641,0.010000265597716617
0.105,0.010000000000205954,0.010007845304044142,1.000000027087657,1.000213446313882,0.1790497129827086,0.038765124,0.010000282
0.106,0.010000000000219646,0.010009248177713887,1.000000037381581,1.0002855712354777,0.2045429556688342,0.046039450303930474,0.010000277605619327
0.107,0.01,0.010009826,1.0000000463483405,1.0003333104146872,0.23232699628521208,0.054614093,0.010000253889546739
0.108,0.010000000000244324,0.010009694821269422,1.0000000536043383,1.0003590437327725,0.26222766434630485,0.064578525,0.010000212962865275
0.109,0.010000000000265673,0.010008968362844425,1.0000000587659763,1.0003651510709948,0.29407078936657516,0.076022218,0.010000157
0.11,0.010000000000299936,0.010007761898743717,1.0000000614496567,1.0003540123106154,0.32768220086048544,0.089034644,0.010000087285896969
0.111,0.010000000000352288,0.010006190314811902,1.0000000612717814,1.000328007332895,0.3628877283424984,0.10370527676952312,0.010000006439720746
0.112,0.010000000000427915,0.010004368496893588,1.0000000578487533,1.0002895160190952,0.39951320132707646,0.12012358723980177,0.009999916
0.113,0.010000000000531997,0.010002411330833383,1.0000000507969742,1.0002409182504777,0.4373844493286824,0.1383790482582215,0.009999818
0.114,0.010000000000669716,0.010000433702475877,1.0000000397328463,1.0001845939083027,0.47632730186177874,0.1585611321772485,0.009999715
0.115,0.010000000000846245,0.00999855,1.0000000242727716,1.0001229228738318,0.5161675884408279,0.18075931134934883,0.009999609
0.116,0.010000000001066774,0.009996877,1.000000004033153,1.0000582850283266,0.5567311385802927,0.20506305812698875,0.0099995
0.117,0.010000000001336478,0.009995527,0.9999999786303919,0.99999306,0.5978437817946354,0.2315618448626344,0.009999392
0.118,0.010000000001660542,0.009994616,0.9999999476808911,0.9999296284292575,0.6393313475983184,0.2603451439087515,0.009999287
0.119,0.010000000002044145,0.00999426,0.9999999108010527,0.9998703694382161,0.6810196655058054,0.2915024276178071,0.009999185
0.12,0.010000000002492463,0.009994572,0.9999998676072789,0.9998176631611848,0.7227345650315581,0.32512316834226684,0.00999909
0.121,0.010000000001162142,0.009995628,0.9999999448867578,0.9997744546047875,0.760284302,0.3589510245701592,0.009999129
0.122,0.010000000005312305,0.009997379,0.999999741,0.9997929217305338,0.8003932976019914,0.39740605285486164,0.009998879
0.123,0.010000000008187548,0.009998815,0.9999996032612335,0.9998151142650947,0.8366539999926389,0.4370257296895763,0.009998807
0.124,0.010000000010070726,0.009999961,0.9999995262887251,0.9998402854102876,0.869217435,0.4775101958938699,0.00999889
0.125,0.010000000011244679,0.010000839856371015,0.9999995039126053,0.999867688,0.8982346279615362,0.5185595922873101,0.009999106
0.126,0.01,0.010001477,0.9999995301600377,0.9998965763398325,0.9238566044514497,0.5598740596894632,0.009999434
0.127,0.01,0.010001896,0.9999995990581885,0.999926203,0.9462343898861173,0.6011537389198977,0.009999852
0.128,0.01,0.010002122,0.9999997046342208,0.9999558201337004,0.96551901,0.6420987707981795,0.010000339
0.129,0.010000000014505251,0.010002178,0.9999998409152998,0.9999846823592963,0.9818614894130406,0.6824092961438762,0.010000871430701847
0.13,0.010000000016375823,0.010002089,1.000000002,1.000012042406422,0.995412854,0.7217854557765553,0.010001428817179666
0.131,0.010000000019234262,0.01000188,1.0000001817012556,1.0000371534768941,1.006324130188964,0.7599273905157833,0.010001989121866155
0.132,0.010000000023363417,0.010001572943418845,1.0000003742604613,1.000059268772529,1.0147463421848815,0.7965352411811277,0.010002530585351579
0.133,0.010000000029046139,0.010001193883559042,1.0000005736333721,1.000077641495143,1.0208305158605462,0.8313091485921561,0.010003031448226209
0.134,0.010000000036565268,0.010000767,1.0000007738471515,1.0000915248465523,1.0247276766717894,0.8639492535684344,0.01000347
0.135,0.010000000046203663,0.010000315175775132,1.0000009689289653,1.000100172028574,1.0265888500744447,0.8941556969295315,0.010003824334504152
0.136,0.010000000058244163,0.009999864,1.0000011529059771,1.0001028362430242,1.0265650615243433,0.9216286194950132,0.010004073
0.137,0.01,0.009999437,1.0000013198053517,1.0000987706917188,1.0248073364773178,0.9460681620844469,0.010004193705422122
0.138,0.010000000090662882,0.009999059,1.0000014636542538,1.0000872285764748,1.0214667003892006,0.9671744655174003,0.010004165174096788
0.139,0.010000000111606797,0.009998754,1.0000015784798477,1.0000674630991084,1.0166941787158237,0.9846476706134399,0.010003965485702265
0.14,0.01,0.009998135,1.0000015466899563,1.0000415396009246,1.0131096362888332,1.003151731264873,0.010004342831418269
0.141,0.010000000063451244,0.009998638,1.0000020446089455,1.0000138021469047,1.0058431008168351,1.0113468084518915,0.010003796763695807
0.142,0.010000000290042292,0.00999907,1.000002084228931,0.9999916300389788,0.999685377,1.0173862436821588,0.010002654860489537
0.143,0.010000000447025243,0.009999434,1.000001733,0.9999745727002661,0.9945704,1.0214662508838104,0.010001023705331607
0.144,0.010000000549843078,0.009999736,1.0000010580605205,0.9999621795538852,0.9904321034300453,1.0237830439849835,0.00999901
0.145,0.010000000613938775,0.00999998,1.0000001270164396,0.999954,0.9872044225119396,1.0245328369138136,0.00999672
0.146,0.010000001,0.010000170131605673,0.9999990071619853,0.9999495835305952,0.9848212916331252,1.0239118435984378,0.009994261
0.147,0.010000000687735712,0.010000310754078942,0.9999977658693138,0.9999484794999232,0.9832166453539275,1.0221162779669917,0.009991738
0.148,0.010000000728322911,0.010000406,0.9999964705105836,0.999950237,0.9823244182346743,1.0193423539476119,0.00998926
0.149,0.010000000791959908,0.010000461466602847,0.9999951884579518,0.9999544065161216,0.9820785448356923,1.0157862854684347,0.009986931
0.15,0.010000000894089678,0.010000480368307819,0.9999939870835757,0.9999605364092288,0.9824129597173081,1.0116442864575963,0.00998486
0.151,0.010000001050155215,0.010000468,0.9999929337596128,0.9999681764565006,0.9832615974398493,1.0071125708432334,0.009983151
0.152,0.010000001275599496,0.010000427291739661,0.9999920958582207,0.9999768760810558,0.9845583925636422,1.0023873525534819,0.009981913
0.153,0.010000001585865503,0.010000364125120866,0.999991541,0.9999861847060125,0.9862372796490139,0.9976648455164778,0.009981252
0.154,0.010000001996396219,0.010000282414048494,0.9999913358117775,0.9999956517544905,0.9882321932562914,0.9931412636603584,0.009981273
0.155,0.010000002522634627,0.010000186564349712,0.9999915484110414,1.0000048266496082,0.9904770679458016,0.9890128209132594,0.009982085
0.156,0.010000003180023708,0.010000080981851685,0.9999922459215058,1.0000132588144846,0.9929058382778709,0.9854757312033169,0.009983792
0.157,0.010000003984006446,0.00999997,0.9999934957153279,1.0000204976722387,0.9954524388128267,0.9827262084586676,0.009986503
0.158,0.010000004950025822,0.009999858,0.9999953651646651,1.0000260926459892,0.9980508041109959,0.9809604666074477,0.009990323
0.159,0.010000006093524822,0.00999975,0.9999979216416749,1.0000295931588554,1.0006348687327056,0.9803747195777934,0.009995359
0.16,0.009999986,0.009999527,0.9999795562353917,1.0000391710288095,1.0036813581995516,0.978642189,0.009983161
0.161,0.010000003464388866,0.009999642,0.9999950274281958,1.0000304744612534,1.00526996,0.9812602033044278,0.009999641
0.162,0.010000015835777108,0.009999741,1.000008594309299,1.000022646999439,1.0064089429325163,0.9838899099296871,0.010015327028696038
0.163,0.010000024406713055,0.009999827,1.0000202092449162,1.000015665973409,1.0071389792350554,0.9865060561236997,0.010029973688046074
0.164,0.010000030020352131,0.0099999,1.000029824601264,1.0000095087132053,1.0075007402486529,0.9890833889039092,0.010043336767590815
0.165,0.010000033519849768,0.009999961,1.0000373927445578,1.000004152548871,1.007534897538574,0.9915966552877599,0.010055171738615505
0.166,0.010000036,0.01000001,1.0000428660410126,0.9999995748104472,1.0072821226700828,0.9940206022926952,0.010065234072405371
0.167,0.010000037549042407,0.010000047825602192,1.000046196856845,0.9999957528279778,1.006783087208446,0.9963299769361605,0.010073279240245663
0.168,0.01000004,0.010000076053430385,1.000047338,0.9999926639315042,1.0060784627189272,0.9984995262355987,0.010079062713421608
0.169,0.010000043239534372,0.010000095070830458,1.000046240511503,0.9999902854510687,1.0052089207667927,1.0005039972084542,0.010082339963218449
0.17,0.010000048815656163,0.010000105653283962,1.0000428580827598,0.999988595,1.0042151329173066,1.002318136872171,0.010082866460921422
0.171,0.010000057336569066,0.010000108576272437,1.0000371426382564,0.9999875690584824,1.0031377707357345,1.0039166922441933,0.010080397677815765
0.172,0.01000007,0.010000105,1.0000290465442077,0.9999871858064159,1.0020175057873422,1.0052744103419653,0.010074689
0.173,0.010000086585389891,0.010000094545780455,1.0000185221668298,0.9999874222905568,1.0008950096373932,1.0063660381829307,0.010065496154319517
0.174,0.010000109,0.010000079,1.000005521872338,0.9999882558409483,0.9998109538511541,1.0071663227845338,0.010052574356499403
0.175,0.010000137731240259,0.010000059183206862,0.9999899980269485,0.9999896637876321,0.9988060099938897,1.0076500111642188,0.010035679
0.176,0.010000174,0.010000035441093312,0.9999719029968763,0.9999916234606501,0.9979208496308644,1.0077918503394292,0.010014566045141376
0.177,0.010000217519363563,0.010000008692403988,0.9999511891483372,0.9999941121900457,0.9971961443273443,1.0075665873276098,0.00998899
0.178,0.010000270262166131,0.00999998,0.9999278088475468,0.9999971073058604,0.9966725656485937,1.0069489691462044,0.009958708
0.179,0.010000333,0.009999949,0.999901714,1.0000005861381371,0.9963907851598783,1.0059137428126568,0.009923474
0.18,0.010000405661030226,0.009999918,0.9998728583540749,1.000004526016918,0.996391474,1.0044356553444114,0.009883044
0.181,0.010000189351715094,0.009999912,0.9999002134784643,1.0000077315436362,0.9963165981068328,1.0033105583130044,0.009886588
0.182,0.010000864617105943,0.009999935,0.9998065922786471,1.000007923435979,0.9969136307179063,1.001732612818159,0.009804576
0.183,0.010001332447497173,0.009999955,0.9997472364565704,1.0000077598971804,0.997495815,1.0004011659952141,0.009738066
0.184,0.010001639,0.009999972,0.999719098,1.0000072899420671,0.9980584488863528,0.9993011770309983,0.009687465
0.185,0.010001829908294619,0.009999986,0.9997191278280898,1.0000065625854675,0.998596827,0.9984176051123383,0.009653181
0.186,0.010001951591207734,0.009999998,0.9997442784629115,1.0000056268422075,0.9991062476714127,0.9977354094260619,0.009635623
0.187,0.010002049944135056,0.010000007805243433,0.9997915013579259,1.000004531727116,0.9995820060532533,0.9972395491589972,0.009635197
0.188,0.010002170993330029,0.010000015058903015,0.9998577482337453,1.0000033262550192,1.0000193990989432,0.9969149834979709,0.009652312
0.189,0.010002360765046113,0.01000002,0.9999399708109825,1.0000020594407448,1.0004137233117152,0.9967466716298111,0.009687376
0.19,0.010002665285536758,0.010000023447193758,1.000035120810251,1.0000007802991207,1.0007602751948013,0.9967195727413455,0.009740797
0.191,0.010003130581055425,0.010000024873821553,1.0001401499521634,0.9999995378449731,1.0010543512514334,0.9968186460194014,0.009812983
0.192,0.010003803,0.010000024650102052,1.0002520099573329,0.9999983810931306,1.001291247984844,0.9970288506508065,0.009904341
0.193,0.010004727602190622,0.010000022922033567,1.0003676525463725,0.9999973590584201,1.001466261898265,0.9973351458223886,0.010015279590425284
0.194,0.010005951380314057,0.010000019835614413,1.000484029439895,0.9999965207556681,1.0015746894949282,0.9977224907209749,0.010146206808923818
0.195,0.010007520038479331,0.010000015536842918,1.0005980923585132,0.9999959151997038,1.0016118272780667,0.9981758445333934,0.010297530426006245
0.196,0.01000948,0.010000010171717387,1.0007067930228404,0.9999955914053529,1.001572971750912,0.9986801664464715,0.010469658364940472
0.197,0.010011876099949187,0.010000003886236137,1.0008070831534894,0.9999955983874433,1.0014534194166964,0.9992204156470363,0.010662998548994402
0.198,0.010014756,0.009999997,1.0008959144710732,0.9999959851608027,1.0012484667786519,0.9997815513219164,0.010877958901435949
0.199,0.010018163996627822,0.009999989,1.0009702386962047,0.999996801,1.0009534103400106,1.0003485326579389,0.011114947345533019
0.2,0.009960959,0.009999973,1.0007111141752123,0.9999980525223306,1.0006439773036022,1.0011300540186943,0.010756075883028394
0.201,0.010010916677521494,0.009999979,1.001024779445742,0.9999993279144035,1.0002499613216367,1.0013831125456623,0.011398992119346666
0.202,0.01004724,0.009999984,1.0011433297242327,1.0000003384542673,0.9999282201763864,1.001543560810689,0.011918453687258518
0.203,0.010072418818321084,0.009999989,1.0010889793550268,1.0000011064692256,0.9996734134837145,1.001620724950053,0.012324295970155622
0.204,0.010088940683671756,0.009999993,1.0008839426824667,1.0000016542865815,0.9994802008594862,1.0016239311000341,0.012626354351429645
0.205,0.010099294392397281,0.009999996,1.0005504340508942,1.0000020042336375,0.999343242,1.0015625053969093,0.012834464214472272
0.206,0.010105968429553386,0.009999999,1.0001106678046523,1.0000021786376978,0.9992571962798138,1.001445773976959,0.012958460942675176
0.207,0.010111451280195765,0.010000001487311588,0.9995868582880832,1.000002199826065,0.9992167235560978,1.0012830629764609,0.013008179919430018
0.208,0.010118231429380137,0.010000003253497671,0.9990012198455288,1.000002090126043,0.9992164833642806,1.0010836985316942,0.012993456528128477
0.209,0.010128797362162208,0.010000004538906343,0.9983759668213318,1.0000018718649344,0.9992511353202262,1.000857006778938,0.012924126152162223
0.21,0.010145637563597687,0.010000005373421243,0.997733314,1.0000015673700422,0.9993153390397985,1.0006123138544702,0.012810024174922927
0.211,0.010171240518742287,0.010000005786926013,0.9970954744053786,1.0000011989686703,0.9994037541388618,1.0003589458945703,0.012660986
0.212,0.010208094712651715,0.010000006,0.9964846637023071,1.0000007889881217,0.9995110402332796,1.000106229035517,0.012486846950191918
0.213,0.010258689,0.010000005470439707,0.9959230957949621,1.0000003597556995,0.9996318569389159,0.9998634894135888,0.012297442
0.214,0.010325510756987894,0.010000004800215914,0.995432985,0.9999999335987068,0.9997608638716352,0.9996400531650649,0.012102608
0.215,0.010411049577526066,0.010000004,0.9950365457448209,0.999999533,0.9998927206473008,0.9994452464262239,0.011912178688339423
0.216,0.010517794,0.010000002585225225,0.9947559922907093,0.9999991798202232,1.0000220868817769,0.999288395,0.011735990154687018
0.217,0.010648231240621118,0.010000001,0.9946135390096935,0.9999988968533391,1.0001436221909277,0.9991788260227048,0.011583877703503286
0.218,0.010804851053289415,0.009999999,0.9946314002461156,0.999998706,1.0002519861906167,0.9991258646305845,0.011465676718179895
0.219,0.010990141500112512,0.009999998,0.9948317903443183,0.9999986304008008,1.0003418384967084,0.9991388372932624,0.011391223
0.22,0.011206591066146115,0.009999995,0.9952369236486437,0.9999986915697537,1.0004078387250666,0.9992270701470168,0.011370350678680833
0.221,0.011217375747457976,0.009999995,0.9957768115048206,0.9999988376023801,1.0004656125372193,0.9992911629998368,0.011625436693852673
0.222,0.012441561206052765,0.009999996,0.996053641,0.9999992559439199,1.0004135918799286,0.9994926517538519,0.012188423
0.223,0.013324218273511048,0.009999997,0.997055992,0.999999609,1.0003575413006445,0.9996710297561051,0.012943643900862611
0.224,0.013962575,0.009999998,0.9985952628787653,0.9999998997457913,1.0002986316248896,0.9998270913624917,0.013993213350123778
0.225,0.014453858032678648,0.009999999,1.0004828525342218,1.000000133579606,1.0002380336781866,0.9999616309289062,0.015439244
0.226,0.014895296123218242,0.01,1.0025301596524172,1.000000314284327,1.0001769182860571,1.0000754428112422,0.01738385
0.227,0.015384116620281892,0.010000000344458207,1.004548582951754,1.000000446046697,1.0001164562740246,1.0001693213653955,0.019929143658651047
0.228,0.016017547223284724,0.010000001,1.0063495211506321,1.000000533053456,1.000057818,1.0002440609472596,0.023177238464441103
0.229,0.016892816,0.010000001102056765,1.0077443729674536,1.0000005794913451,1.0000021756923365,1.0003004559127293,0.027230247646388157
0.23,0.018107149544768504,0.010000001314209295,1.0085445371206194,1.0000005895471058,0.9999506987737258,1.0003393006176995,0.032190284
0.231,0.019757777,0.010000001423729268,1.0085614123285305,1.0000005674074792,0.999904559,1.000361389418064,0.038159462
0.232,0.021941924682990693,0.010000001436965644,1.0076063973095883,1.000000517259206,0.9998649258085838,1.0003675166697181,0.045239893597270486
0.233,0.024756821,0.010000001360267387,1.0054908907821944,1.0000004432890277,0.9998329714130968,1.0003584767285563,0.053533692431944696
0.234,0.028299694,0.010000001199983444,1.0020262914647495,1.000000349683685,0.9998098661763619,1.000335063950472,0.063142972
0.235,0.032667771,0.010000000962462783,0.9970239980756558,1.000000240629919,0.9997967809239023,1.0002980726913613,0.074169845
0.236,0.037958279790934586,0.010000000654054358,0.9902954093333131,1.0000001203144713,0.9997948864812394,1.0002482973071176,0.086716424
0.237,0.044268448,0.01,0.9816519239561236,0.9999999929240828,0.9998053536738962,1.000186532153636,0.10088482442080593
0.238,0.051695502951298614,0.01,0.970904941,0.9999998626454945,0.9998293533273946,1.0001135715868108,0.11677715765461207
0.239,0.060336672881031624,0.009999999,0.9578658581708082,0.9999997336654474,0.9998680562672572,1.0000302099625367,0.13449553741267434
0.24,0.070289185,0.009999999,0.9423460751994849,0.9999996101706826,0.9999226333190062,0.9999372416367079,0.15414207690980267
0.241,0.083947845,0.009999999,0.9254485942146156,0.9999995336469546,0.9999683904112068,0.9998595950458381,0.1761303653129306
0.242,0.093299509,0.009999999,0.9047824463893422,0.9999996185429865,1.000012482023641,0.9998267816367847,0.19883610725281525
0.243,0.10816936918735925,0.009999999,0.880587627,0.9999996994583433,1.0000468528617519,0.9998070315505434,0.22458214236458277
0.244,0.1281274244758936,0.01,0.8531985255739399,0.9999997758597144,1.0000723243475012,0.9997989299025866,0.2530863746266695
0.245,0.15274367374728673,0.01,0.8229495328600773,0.9999998472137915,1.0000897179028507,0.9998010618083878,0.28406670801751216
0.246,0.18158811593994245,0.01,0.7901750387929511,0.9999999129872641,1.000099854949762,0.9998120123834183,0.31724104651554696
0.247,0.21423074999226463,0.010000000119977271,0.7552094335106951,0.9999999726468235,1.0001035569101973,0.9998303667431524,0.35232729409921076
0.248,0.2502415748426571,0.010000000234695397,0.718387107,1.0000000256591595,1.000101645206117,0.9998547100030615,0.3890433547469396
0.249,0.2891905894295235,0.01,0.6800424498533253,1.000000071490963,1.0000949412594842,0.9998836272786187,0.42710713243717024
0.25,0.3306477926912679,0.01,0.640509852,1.0000001096089244,1.0000842664922596,0.9999157036852966,0.4662365311483392
0.251,0.37418318356629415,0.010000000395073242,0.600123703,1.000000139479734,1.0000704423264049,0.999949524,0.5061494548588827
0.252,0.41936676099300585,0.010000000393242277,0.5592183937071257,1.000000160570082,1.0000542901838823,0.9999836743539054,0.5465638075472375
0.253,0.4657685239098071,0.010000000366750498,0.5181283140348869,1.0000001723466598,1.0000366314866531,1.000016738846782,0.5871974931918401
0.254,0.5129584712551014,0.010000000317388472,0.47718785411445036,1.0000001742761573,1.0000182876566788,1.0000473029326695,0.6277684157711265
0.255,0.560506602,0.010000000246946788,0.43673140408394984,1.0000001658252653,1.0000000801159217,1.0000739517270416,0.6679944792635342
0.256,0.6079829149847854,0.010000000157216022,0.39709335408151847,1.0000001464606738,0.9999828302863429,1.00009527,0.7075935876474986
0.257,0.6549574092459824,0.010000000049986751,0.35860809424528906,1.0000001156490737,0.9999673595899041,1.0001098439031282,0.7462836449014566
0.258,0.7010000836892882,0.01,0.32161001471339534,1.0000000728571552,0.9999544894485674,1.0001162575157885,0.7837825550038449
0.259,0.7456809372531065,0.01,0.28643350562397024,1.000000017551609,0.999945041,1.0001130962988236,0.8198082219330997
0.26,0.7934227178393347,0.009999999,0.25279689648312026,0.9999999019434774,0.999922952,1.0001211559137044,0.8513623138446198
0.261,0.8209009972330996,0.01,0.22163211060700988,0.9999998929956366,0.9999361202981564,1.0000865300804376,0.8847998384954231
0.262,0.845636976,0.01,0.19330959329862893,0.9999998900581797,0.9999485983590793,1.0000564220490695,0.9140417280720242
0.263,0.8677818605985446,0.01,0.16769167885193031,0.999999892,0.9999603365508795,1.0000305988626856,0.9393272205017494
0.264,0.8874868575665207,0.01,0.14464070156086684,0.9999998992312553,0.9999712854006304,1.0000088275643708,0.9608955537119246
0.265,0.9049031733888631,0.01,0.12401899571939126,0.9999999098502088,0.999981395,0.9999908751972113,0.9789859656298766
0.266,0.9201820145637192,0.010000000024120362,0.10568889562145639,0.9999999234963853,0.9999906171822848,0.9999765088042907,0.9938376941829309
0.267,0.9334745875892377,0.010000000066315278,0.089512736,0.999999939,0.9999989011683363,0.9999654954286957,1.005689977298415
0.268,0.9449320989635661,0.010000000096489051,0.07535285,0.9999999568872497,1.0000061979206365,0.9999576021135106,1.014782052903654
0.269,0.9547057551848517,0.010000000115608705,0.063071573,0.9999999751403572,1.0000124579662595,0.9999525959018207,1.0213531589259748
0.27,0.9629467627512432,0.010000000124641258,0.052531238544180445,0.9999999934375281,1.000017632,0.9999502438367116,1.0256425332927033
0.271,0.9698063281608883,0.010000000124553725,0.043594181573241346,1.000000011032973,1.0000216700457725,0.9999503129612679,1.027889413931166
0.272,0.9754356579119344,0.010000000116313119,0.036122736,1.000000027180901,1.0000245231338107,0.9999525703185752,1.0283330387686893
0.273,0.9799859585025301,0.010000000100886468,0.029979236447088685,1.0000000411355232,1.0000261416234695,0.9999567829517187,1.0272126457325996
0.274,0.9836084364308226,0.010000000079240776,0.025026017,1.0000000521510484,1.0000264760418225,0.999962718,1.0247674727502223
0.275,0.9864542981949604,0.010000000052343066,0.021125412,1.000000059481688,1.0000254769159456,0.9999701422178544,1.0212367577488848
0.276,0.9886747502930913,0.010000000021160355,0.018139755,1.000000062381651,1.0000230947729114,0.9999788229370175,1.0168597386559126
0.277,0.9904209992233625,0.01,0.015931381688364093,1.0000000601051475,1.0000192801397951,0.999988527,1.0118756533986324
0.278,0.9918442514839226,0.01,0.014362625441236981,1.000000051906388,1.000013983543671,0.9999990217629589,1.0065237399043703
0.279,0.9930957135729193,0.01,0.013295820759037092,1.0000000370395825,1.0000071555116132,1.000010073955908,1.0010432361004526
0.28,0.9937304764465579,0.01,0.011943985707708769,1.0000000072789554,0.9999961247424499,1.0000299484202735,0.9958169893518287
0.281,0.9947448464505557,0.01,0.012069960829756678,0.9999999929164242,0.9999916184335489,1.0000307521496994,0.9909395255140768
0.282,0.9956408931246662,0.01,0.012173497,0.9999999821900127,0.9999883849960531,1.0000303388523841,0.9871442064749283
0.283,0.9964257941933735,0.01,0.012254379921118172,0.9999999747511021,0.999986301,1.0000288640766886,0.9843462512587446
0.284,0.9971067273811633,0.01,0.012312393,0.9999999702510748,0.9999852432487362,1.0000264833709753,0.9824608788898912
0.285,0.9976908704125209,0.010000000010466222,0.012347320243694141,0.9999999683413114,0.9999850881956462,1.0000233522836064,0.9814033083927297
0.286,0.9981854010119302,0.010000000026919718,0.012358946904760132,0.9999999686731936,0.9999857125274211,1.0000196263629424,0.981088759
0.287,0.9985974969038772,0.010000000037903686,0.012347057119316848,0.9999999708981034,0.9999869928724276,1.0000154611573469,0.9814324491109374
0.288,0.9989343358128463,0.010000000044022721,0.012311435302593316,0.9999999746674219,0.999988806,1.000011012215181,0.982349598
0.289,0.9992030954633226,0.010000000045881441,0.012251866,0.9999999796325302,0.9999910281155935,1.0000064350848061,0.9837554256082739
0.29,0.999410954,0.01,0.012168133236221651,0.9999999854448107,0.9999935362704835,1.000001885314585,0.9855651498350237
0.291,0.9995650878867365,0.010000000039236356,0.012060022,0.9999999917556439,0.9999962069520649,0.9999975184528787,0.98769399
0.292,0.9996726761086443,0.010000000031941767,0.011927316027477403,0.9999999982164118,0.999998917,0.9999934900480496,0.9900571653665017
0.293,0.999740896,0.010000000022805294,0.011769800282788146,1.0000000044784958,1.0000015424087632,0.9999899556484595,0.9925698947199567
0.294,0.9997769251952858,0.010000000012431546,0.011587259,1.0000000101932778,1.0000039604406106,0.9999870708024703,0.9951473971643735
0.295,0.9997879415089892,0.010000000001425122,0.011379476588920539,1.0000000150121382,1.0000060475126096,0.999984991,0.9977048917241144
0.296,0.9997811226355947,0.01,0.011146237470200257,1.0000000185864595,1.0000076802531264,0.9999838719647408,1.0001575974235437
0.297,0.9997636462995871,0.01,0.010887326057261032,1.0000000205676227,1.0000087352905258,0.9999838690697248,1.002420733287024
0.298,0.9997426902254515,0.01,0.010602526765331905,1.0000000206070099,1.0000090892531732,0.9999851379217573,1.0044095183389192
0.299,0.9997254321376725,0.01,0.010291624009641901,1.0000000183560018,1.0000086187694333,0.9999878340691997,1.006039171603592
0.3,0.9997190497607354,0.01,0.009954402,1.0000000134659799,1.0000072004676714,0.9999921130604139,1.0072249121054053
0.301,0.9998972568142629,0.01,0.009699082,1.0000000074954676,1.0000057458559268,0.9999959737203143,1.0083724835522538
0.302,0.9999262937471927,0.01,0.009565047,1.0000000016375323,1.0000032078714416,0.9999998453170108,1.0081889075923658
0.303,0.9999493354925104,0.01,0.009473622,0.9999999970563237,1.0000011052513966,1.0000028751018581,1.0077923195342804
0.304,0.9999669991686757,0.010000000005824286,0.009420538,0.9999999936422872,0.9999994075786245,1.0000051347670564,1.0072119406335298
0.305,0.9999799018941479,0.010000000011933212,0.009401528,0.9999999912858683,0.9999980844359567,1.0000066960048049,1.0064769921456465
0.306,0.9999886607873856,0.010000000015697072,0.009412324,0.9999999898775119,0.9999971054062251,1.0000076305073018,1.0056166953261616
0.307,0.9999938929668496,0.010000000017414815,0.009448658,0.9999999893076637,0.99999644,1.0000080099667483,1.0046602714306092
0.308,0.9999962155509976,0.010000000017385373,0.009506263,0.9999999894667687,0.9999960580168987,1.0000079060753428,1.0036369417145197
0.309,0.9999962456582897,0.010000000015907687,0.00958087,0.9999999902452721,0.9999959288229671,1.0000073905252849,1.002575927433426
0.31,0.9999946,0.010000000013280701,0.009668211,0.9999999915336192,0.9999960220732992,1.0000065350087743,1.0015064498428603
0.311,0.9999918969161429,0.01,0.009764019,0.9999999932222554,0.9999963073507271,1.000005411,1.0004577301983544
0.312,0.9999887523036226,0.010000000005774596,0.009864026,0.9999999952016259,0.9999967542380822,1.0000040908451913,0.9994589897554405
0.313,0.9999857836880841,0.010000000001493361,0.009963963,0.9999999973621763,0.9999973323181971,1.0000026455825186,0.9985394497696515
0.314,0.9999836081879854,0.01,0.010059564297507114,0.9999999995943512,0.9999980111739029,1.000001147,0.9977283314965182
0.315,0.9999828429217872,0.01,0.010146560391379573,1.0000000017885964,0.99999876,0.9999996671564062,0.9970548561915741
0.316,0.999984105,0.01,0.010220683869134117,1.0000000038353571,0.9999995495434162,0.9999982773773657,0.9965482451103506
0.317,0.9999880115649272,0.01,0.010277667,1.0000000056250784,1.0000003482228867,0.9999970494772683,0.9962377195083798
0.318,0.9999951797111845,0.01,0.010313241545265112,1.0000000070482058,1.0000011260092763,0.9999960551483134,0.9961525006411946
0.319,1.0000062265651786,0.01,0.010323140028129386,1.0000000079951843,1.0000018524854164,0.9999953660827003,0.9963218097643263
0.32,1.0000030173446148,0.01,0.010369289794067333,1.0000000037972787,1.0000034200622299,0.9999935775019101,0.9962077457872782
0.321,1.0000014573642728,0.01,0.010290305973335795,1.000000005893206,1.0000029445910639,0.9999949695974754,0.9970785742670454
0.322,1.0000002503297745,0.01,0.010218804943461954,1.0000000072079025,1.000002471916513,0.9999962277424629,0.9978659098437298
0.323,0.9999993613192668,0.010000000004860562,0.010154616,1.0000000078085003,1.0000020069860904,0.9999973548081563,0.9985717582129333
0.324,0.9999987554108977,0.010000000008503856,0.010097568,1.000000007762132,1.0000015547473091,0.9999983536658388,0.9991981250702572
0.325,0.999998398,0.01,0.010047490543058835,1.0000000071359305,1.0000011201476822,0.9999992271867941,0.9997470161113032
0.326,0.9999982532131617,0.010000000012180002,0.010004212620687996,1.0000000059970269,1.0000007081347217,0.9999999782423041,1.0002204370316718
0.327,0.9999982870800898,0.010000000012427368,0.009967563,1.0000000044125548,1.0000003236559425,1.0000006097036538,1.0006203935269657
0.328,0.9999984643617442,0.01,0.009937372,1.0000000024496456,0.9999999716588561,1.0000011244421254,1.0009488912927853
0.329,0.9999987501362722,0.01,0.009913468,1.0000000001754321,0.9999996570909757,1.000001525329002,1.0012079360247321
0.33,0.999999109,0.01,0.009895681,0.9999999976570466,0.9999993848998145,1.0000018152355674,1.001399533418408
0.331,0.9999995074765378,0.010000000005314673,0.009883838,0.9999999949616212,0.9999991600328861,1.0000019970331047,1.0015256891694138
0.332,0.9999999091985694,0.010000000002047234,0.009877771,0.9999999921562888,0.9999989874377027,1.000002073592897,1.0015884089733513
0.333,1.0000002797260636,0.01,0.009877307,0.9999999893081812,0.9999988720617778,1.0000020477862281,1.0015896985258221
0.334,1.0000005841371666,0.01,0.009882277,0.9999999864844307,0.999998819,1.0000019224843804,1.0015315635224264
0.335,1.0000007875100263,0.01,0.009892509,0.9999999837521707,0.9999988327577549,1.0000017005586377,1.0014160096587674
0.336,1.0000008549227895,0.01,0.009907832,0.9999999811785323,0.9999989187246833,1.0000013848802836,1.0012450426304456
0.337,1.0000007514536031,0.01,0.009928077,0.9999999788306482,0.9999990817009217,1.0000009783206003,1.001020668133062
0.338,1.0000004421806148,0.01,0.009953071,0.9999999767756511,0.9999993266339836,1.0000004837508722,1.0007448918622184
0.339,0.999999892,0.01,0.009982644,0.9999999750806731,0.9999996584713822,0.9999999040423818,1.0004197195135163
0.34,0.9999984333629067,0.01,0.010029255,0.9999999765477672,1.0000002664522327,0.9999987913837581,1.0000309279185482
0.341,0.9999989898790974,0.01,0.010044727780278413,0.9999999674957024,1.0000004479113473,0.9999987035815865,0.9997407409177369
0.342,0.9999994309052544,0.01,0.010055404988542696,0.9999999659622781,1.000000572317869,0.9999986814364016,0.9995165609620543
0.343,0.9999997676897385,0.01,0.010061763924920615,0.9999999708649638,1.000000645535276,0.999998717,0.9993528435129001
0.344,1.0000000114809113,0.01,0.010064282256088266,0.999999981,1.0000006734270461,0.9999988017685344,0.9992440440316726
0.345,1.0000001735271336,0.01,0.010063437648721724,0.9999999956485427,1.0000006618566575,0.9999989280716228,0.9991846179797698
0.346,1.0000002650767659,0.010000000022781154,0.010059707769497083,1.0000000133643736,1.0000006166875879,0.9999990876832394,0.999169021
0.347,1.0000002973781703,0.01,0.010053570285090435,1.0000000331861916,1.0000005437833157,0.9999992725162702,0.9991917080095353
0.348,1.0000002816797078,0.010000000119933261,0.010045502862177862,1.0000000540314655,1.0000004490073189,0.9999994744836004,0.999247135
0.349,1.000000229229739,0.010000000168168035,0.010035983,1.0000000748176647,1.0000003382230753,0.9999996854981151,0.9993297572933868
0.35,1.000000151276625,0.01,0.010025488867539309,1.0000000944622587,1.0000002172940632,0.999999897,0.9994340303090913
0.351,1.0000000590687275,0.010000000247394466,0.010014497629165502,1.000000111882716,1.0000000920837602,1.0000001023202405,0.9995544095225134
0.352,0.9999999638544067,0.010000000271761905,0.010003487118990122,1.0000001259965061,0.9999999684556446,1.0000002919536215,0.9996853503950517
0.353,0.9999998768820244,0.010000000281549347,0.009992935,1.0000001357210986,0.9999998522731944,1.000000458285729,0.9998213083881049
0.354,0.9999998093999417,0.01,0.009983319,1.0000001399739624,0.9999997493998878,1.0000005932294482,0.9999567389630719
0.355,0.9999997726565186,0.01,0.009975117,1.0000001376725662,0.9999996656992022,1.000000688697664,1.0000860975813508
0.356,0.999999778,0.010000000190310575,0.009968806,1.0000001277343804,0.9999996070346161,1.0000007366032624,1.0002038397043411
0.357,0.9999998363790994,0.010000000108656915,0.009964864,1.0000001090768729,0.9999995792696075,1.0000007288591286,1.000304420793441
0.358,0.999999959,0.01,0.009963769,1.000000080617514,0.9999995882676544,1.000000657378148,1.0003822963100497
0.359,1.000000158036655,0.01,0.009965998,1.0000000412737722,0.9999996398922348,1.000000514073206,1.0004319217155653
0.36,1.000000443711951,0.01,0.009972029,0.99999999,0.9999997400068266,1.0000002908571877,1.0004477524713864
0.361,1.000000045749573,0.010000000785793632,0.009977807,1.0000000896537202,0.9999998462705192,1.000000077248797,1.0004660741219804
0.362,1.000000021489486,0.009999999,0.009987367,0.9999998726659408,0.999999959,0.9999999134800226,1.000385317764111
0.363,1.000000003548943,0.009999997,0.009995303,0.9999996876463247,1.0000000468779608,0.9999997904433446,1.0003073790998127
0.364,0.9999999911946464,0.009999996,0.010001726504280585,0.9999995351624821,1.0000001132053584,0.9999997043069448,1.000232819721698
0.365,0.9999999836932988,0.009999996,0.010006751711198174,0.9999994157820234,1.0000001596304127,0.9999996512390031,1.0001622012223803
0.366,0.9999999803116012,0.009999996,0.010010491711169113,0.9999993300725573,1.0000001882145275,0.999999627,1.000096085194471
0.367,0.99999998,0.009999997,0.010013059790251199,0.9999992786016946,1.0000002010191091,0.999999629,1.000035033230584
0.368,0.9999999829739671,0.009999998,0.010014569234502209,0.9999992619370447,1.0000002001055597,0.9999996521277333,0.9999796069233307
0.369,0.9999999875514345,0.009999999,0.010015133,0.9999992806462168,1.0000001875352844,0.9999996930154307,0.9999303678653242
0.37,0.9999999933153608,0.010000000366504967,0.010014865362742145,0.9999993352968218,1.0000001653696877,0.9999997478124891,0.9998878776491772
0.371,0.9999999995324488,0.010000001913353172,0.010013878618846641,0.9999994264564687,1.000000135670174,0.9999998126870897,0.9998526978675017
0.372,1.0000000054693996,0.010000003546534596,0.010012286384351206,0.9999995546927674,1.000000100498147,0.9999998838074123,0.9998253901129107
0.373,1.0000000103929163,0.010000005202679994,0.010010202,0.9999997205733282,1.000000061915012,0.9999999573416385,0.9998065159780173
0.374,1.0000000135697003,0.010000006818420093,0.010007738587791666,0.9999999246657604,1.0000000219821723,1.0000000294579479,0.9997966370554328
0.375,1.0000000142664545,0.010000008330385649,0.010005009597843138,1.0000001675376744,0.9999999827610333,1.000000096324522,0.9997963149377709
0.376,1.0000000117498802,0.010000009675207398,0.010002128261525816,1.0000004497566795,0.9999999463129987,1.0000001541095407,0.9998061112176435
0.377,1.000000005,0.010000011,0.009999208,1.0000007718903852,0.9999999146994729,1.0000001989811846,0.9998265874876635
0.378,0.999999994,0.010000011609942447,0.009996362,1.000001134506402,0.9999998899818603,1.0000002271076347,0.9998583053404434
0.379,0.9999999775872102,0.010000012073117232,0.009993703,1.0000015381723395,0.9999998742215651,1.0000002346570716,0.9999018263685959
0.38,0.9999999548843449,0.010000012115671185,0.009991345,1.0000019834558076,0.999999869,1.000000217797676,0.9999577121647334
0.381,1.0000000156004811,0.010000034486756675,0.009989739,1.0000016239510938,0.9999998759623312,1.0000001868541155,1.0000040552614577
0.382,1.0000000084857272,0.010000020625775218,0.009991321,1.0000030771877917,0.9999999153089943,1.0000001143470165,1.0000419569947059
0.383,1.0000000031243141,0.010000005007096503,0.009992885,1.0000039733766855,0.9999999490428927,1.0000000538215594,1.0000705272320596
0.384,0.9999999993184567,0.009999988,0.009994414,1.0000043658251707,0.9999999774746324,1.0000000044650161,1.0000906009127122
0.385,0.9999999968703696,0.009999972,0.009995891,1.0000043078406438,1.0000000009148196,0.9999999654646602,1.0001030129758566
0.386,0.9999999955822662,0.009999955,0.009997297,1.0000038527304989,1.0000000196740597,0.9999999360077629,1.000108598360685
0.387,0.9999999952563625,0.00999994,0.009998616,1.0000030538021325,1.0000000340629596,0.9999999152815983,1.000108192006392
0.388,0.9999999956948714,0.009999927,0.00999983,1.0000019643629392,1.0000000443921246,0.9999999024734381,1.0001026288521688
0.389,0.9999999967000084,0.009999917,0.010000920697081866,1.0000006377203148,1.0000000509721605,0.9999998967705546,1.0000927438372096
0.39,0.9999999980739872,0.009999911,0.010001871240758627,0.9999991271816547,1.000000054113674,0.9999998973602208,1.0000793719007073
0.391,0.9999999996190228,0.009999909,0.010002663961212608,0.9999974860543543,1.000000054127271,0.9999999034297093,1.0000633479818544
0.392,1.0000000011373293,0.009999912,0.010003281,0.9999957676458092,1.0000000513235572,0.9999999141662925,1.000045507019844
0.393,1.0000000024311217,0.009999921,0.010003705790929488,0.9999940252634149,1.0000000460131389,0.9999999287572433,1.0000266839538696
0.394,1.0000000033026133,0.009999937,0.010003919829431015,0.999992312,1.0000000385066214,0.9999999463898335,1.0000077137231236
0.395,1.000000004,0.00999996,0.010003905903187029,0.9999906818066591,1.000000029114612,0.9999999662513366,0.9999894312667996
0.396,1.0000000029875553,0.009999991,0.010003646476816841,0.9999891873470892,1.000000018147716,0.9999999875290245,0.9999726715240905
0.397,1.0000000014054335,0.010000031777343633,0.010003124014939762,0.9999878821432513,1.000000005916539,1.000000009,0.9999582694341886
0.398,0.9999999986098698,0.010000081933912032,0.010002320982175116,0.9999868195025412,0.9999999927316877,1.0000000310820454,0.9999470599362876
0.399,0.9999999944030782,0.010000142618210636,0.010001219843142214,0.9999860527323544,0.9999999789037677,1.0000000517319239,0.9999398779695804
0.4,1.0000000064419123,0.009999364,0.009999168,0.9999882582443494,0.9999999478002993,1.000000098892235,0.999921416
0.401,1.0000000041069788,0.010000014879153682,0.009998604,0.9999848446192595,0.9999999553199912,1.0000000812186622,0.9999357892299638
0.402,1.000000002266481,0.010000486467329857,0.009998217,0.9999844490302792,0.9999999627134565,1.0000000646780156,0.9999492400830121
0.403,1.0000000008711911,0.010000795130863247,0.009997989,0.9999866577323971,0.9999999699107253,1.0000000493144925,0.9999617379246597
0.404,0.9999999998718807,0.010000956967019393,0.009997903,0.9999910569806022,0.9999999768418275,1.0000000351722909,0.9999732521703075
0.405,0.999999999,0.010000988,0.009997939,0.9999972330298832,0.9999999834367927,1.0000000222956085,0.9999837522353564
0.406,0.9999999988642833,0.010000904546262086,0.00999808,1.0000047721352283,0.9999999896256502,1.000000010728642,0.9999932075352064
0.407,0.9999999987575395,0.010000722483879707,0.009998306,1.0000132605516268,0.9999999953384306,1.000000001,1.000001587485259
0.408,0.9999999988498609,0.010000457983182226,0.009998601,1.0000222845340667,1.000000000505164,0.9999999917006493,1.000008861500915
0.409,0.9999999990920191,0.010000127141435174,0.009998944,1.000031430337537,1.0000000050558784,0.9999999843280176,1.0000149989975746
0.41,0.9999999994347855,0.009999746,0.009999319,1.0000402842170264,1.0000000089206056,0.9999999784418928,1.0000199693906389
0.411,1,0.009999331,0.009999706,1.0000484324275236,1.0000000120293742,0.9999999740864718,1.0000237420955085
0.412,1.0000000002252294,0.009998898,0.010000088,1.0000554612240167,1.0000000143122143,0.9999999713059526,1.0000262865275842
0.413,1.0000000005744496,0.009998462,0.010000445065085187,1.0000609568614947,1.000000015699156,0.9999999701445331,1.0000275721022671
0.414,1.0000000008273642,0.009998041,0.010000760016538846,1.0000645055949469,1.0000000161202287,0.9999999706464103,1.0000275682349575
0.415,1.0000000009347443,0.00999765,0.010001014172320532,1.0000656936793606,1.000000015505462,0.999999973,1.0000262443410555
0.416,1.0000000008473617,0.009997306,0.010001189180901291,1.0000641073697256,1.0000000137848861,0.9999999768168444,1.0000235698359634
0.417,1.000000000515988,0.009997024,0.010001266690752152,1.000059333,1.0000000108885307,0.9999999825737969,1.0000195141350807
0.418,0.9999999998913948,0.00999682,0.010001228350344152,1.0000509565882632,1.0000000067464256,0.9999999901708367,1.0000140466538088
0.419,0.999999999,0.009996711,0.010001055808148324,1.0000385646264127,1.0000000012886008,0.9999999996521608,1.0000071368075483
0.42,0.9999999975656346,0.009996713,0.010000730712635702,1.0000217432904677,0.9999999944450855,1.0000000110619667,0.9999987540116997
0.421,1.0000000004287537,0.009994194,0.010000387,1.000034011,0.9999999878274718,1.000000020720066,0.9999916819802906
0.422,1.0000000002495997,0.009995567,0.010000072072570483,0.9999849481296723,0.9999999880643125,1.0000000196170675,0.9999881548029708
0.423,1.0000000001120604,0.00999762,0.009999827,0.9999361119133661,0.9999999890711704,1.000000017917778,0.9999858281994451
0.424,1.000000000011672,0.010000189193158378,0.009999647,0.9998887935738563,0.9999999907129975,1.0000000157329276,0.9999845763718302
0.425,0.9999999999439726,0.010003111193159976,0.009999523,0.9998442843245283,0.9999999928547456,1.0000000131732474,0.9999842735222437
0.426,0.9999999999044987,0.010006222515958677,0.009999452,0.9998038753787655,0.9999999953613657,1.000000010349467,0.9999847938528011
0.427,0.9999999998887882,0.010009359702092926,0.009999425,0.9997688579499545,0.9999999980978103,1.0000000073723183,0.9999860115656197
0.428,0.9999999998923779,0.010012359292101137,0.009999438,0.9997405232514791,1.0000000009290309,1.000000004352531,0.9999878008628158
0.429,0.9999999999108049,0.010015057826521762,0.009999483,0.9997201624967244,1.0000000037199788,1.0000000014008354,0.9999900359465058
0.43,0.9999999999396066,0.010017292,0.009999554,0.9997090668990751,1.0000000063356058,0.9999999986279627,0.9999925910188071
0.431,0.9999999999743203,0.010018897890753976,0.009999646,0.9997085276719165,1.0000000086408642,0.9999999961446433,0.9999953402818356
0.432,1.0000000000104832,0.010019712501642433,0.009999752,0.9997198360286331,1.0000000105007052,0.9999999940616073,0.9999981579377082
0.433,1.0000000000436324,0.010019572,0.009999865,0.9997442831826103,1.000000011780081,0.9999999924895863,1.0000009181885419
0.434,1.0000000000693048,0.010018313583656225,0.009999979,0.99978316,1.0000000123439423,0.9999999915393094,1.0000034952364525
0.435,1.0000000000830387,0.010015773135858433,0.010000088701702835,0.9998377587358842,1.0000000120572419,0.9999999913215085,1.0000057632835575
0.436,1.0000000000803702,0.010011787416242089,0.010000187054425479,0.9999093695619512,1.0000000107849312,0.9999999919469132,1.000007596531973
0.437,1.000000000056837,0.010006193,0.010000267960228642,0.9999992840388179,1.0000000083919613,0.9999999935262547,1.0000088691838158
0.438,1.0000000000079763,0.009998826,0.010000325156198179,1.000108793379869,1.0000000047432849,0.9999999961702633,1.0000094554412025
0.439,0.9999999999293252,0.009989524,0.010000352,1.0002391887984898,0.9999999997038529,0.9999999999896694,1.00000923
0.44,0.9999999998164212,0.009978123,0.010000343366979815,1.000391761508065,0.9999999931386175,1.000000005095204,1.0000080655810746
0.441,1.0000000000102047,0.009994093,0.010000298829004738,1.0003434666716433,0.9999999978330283,1.0000000087505163,1.0000069105244611
0.442,1.0000000000059623,0.009951761,0.010000188,1.0007105289632743,0.9999999790090289,1.000000013880331,1.0000043057618258
0.443,1.000000000002702,0.009918163,0.010000096191322859,1.0010066253737915,0.9999999648562955,1.0000000164710927,1.0000021007436448
0.444,1.0000000000003195,0.009893646,0.010000020996972434,1.0012327432796047,0.9999999550870331,1.0000000168299592,1.0000002711762708
0.445,0.9999999999987091,0.009878555,0.009999962,1.0013898700571242,0.9999999494134478,1.0000000152640895,0.9999987927660575
0.446,0.9999999999977652,0.009873235,0.009999917,1.001478993,0.9999999475477445,1.0000000120806414,0.9999976412193574
0.447,0.9999999999973842,0.009878031,0.009999885,1.0015010997329226,0.9999999492021291,1.0000000075867743,0.9999967922425241
0.448,0.9999999999974595,0.00989329,0.009999865,1.0014571773840215,0.9999999540888065,1.0000000020896451,0.9999962215419098
0.449,0.9999999999978868,0.009919355,0.009999856,1.0013482134124674,0.9999999619199822,0.9999999958964135,0.999995905
0.45,0.9999999999985605,0.009956574,0.009999856,1.0011751951946704,0.9999999724078618,0.9999999893142376,0.9999958177947517
0.451,1,0.010005290487114798,0.009999865,1.0009391101070404,0.9999999852646506,0.9999999826502752,0.9999959361609136
0.452,1.0000000000002278,0.010065850755357921,0.00999988,1.0006409455259875,1.000000000202554,0.9999999762116853,0.9999962356287069
0.453,1.0000000000010114,0.010138600018497836,0.009999901,1.0002816888279222,1.000000016933778,0.9999999703056267,0.9999966919044847
0.454,1.0000000000016207,0.010223884,0.009999927,0.9998623273892541,1.0000000351705267,0.9999999652392566,0.9999972806945997
0.455,1.0000000000019518,0.010322047155322972,0.009999955,0.9993838485863938,1.000000054625007,0.9999999613197347,0.9999979777054054
0.456,1.000000000001899,0.010433435841935675,0.009999986,0.9988472397957514,1.0000000750094236,0.9999999588542187,0.9999987586432544
0.457,1.0000000000013567,0.010558395149300119,0.010000016873482863,0.9982534883937371,1.0000000960359816,0.9999999581498669,0.9999995992144998
0.458,1.0000000000002207,0.010697270483880039,0.010000047336140771,0.9976035817567606,1.000000117416887,0.9999999595138382,1.000000475125495
0.459,0.9999999999983854,0.010850407252139174,0.010000075896304379,0.9968985072612324,1.000000138864345,0.9999999632532908,1.000001362082592
0.46,1.000000000000285,0.010061697,0.010000140469043099,0.9990961242222794,1.000000047742344,0.999999927,1.000003111110238
0.461,1.0000000000001872,0.010879493862374542,0.010000111,0.9965866546469776,1.0000001554415743,0.9999999533245334,1.0000029196729896
0.462,1.0000000000001092,0.011479165578809817,0.010000084,0.9947241632492925,1.000000218702065,0.9999999819591758,1.0000026690489023
0.463,1.0000000000000493,0.011891843648743135,0.010000059857098146,0.9934569209131537,1.0000002424538257,1.0000000121904602,1.0000023694428701
0.464,1.0000000000000056,0.012148659,0.010000038752190637,0.9927331985224903,1.0000002316268655,1.000000043,1.000002031059786
0.465,0.9999999999999762,0.012280743601545638,0.010000020400113451,0.9925012669612322,1.0000001911511929,1.0000000732334882,1.0000016641045444
0.466,0.9999999999999586,0.012319227860635693,0.010000004722842527,0.992709397,1.0000001259568165,1.0000001019404976,1.0000012787820383
0.467,1,0.012295243225665534,0.009999992,0.9933058598626477,1.0000000409737462,1.0000001280346829,1.0000008852971618
0.468,0.9999999999999534,0.012239921,0.009999981,0.9942389260931801,0.9999999411319896,1.000000150463675,1.0000004938548077
0.469,1,0.012184392025986297,0.009999973,0.9954568666888346,0.9999998313615565,1.000000168175109,1.0000001146598703
0.47,0.9999999999999735,0.012159787837498092,0.009999967,0.9969079525335408,0.9999997165924556,1.000000180116617,0.9999997579172428
0.471,0.9999999999999885,0.012197239507391409,0.009999964,0.998540455,0.9999996017546953,1.0000001852358327,0.9999994338318192
0.472,1.000000000000004,0.012327878,0.009999962,1.0003026435058255,0.9999994917782851,1.0000001824803892,0.9999991526084926
0.473,1.0000000000000184,0.012582835174764344,0.009999963,1.0021427904012628,0.9999993915932335,1.0000001707979196,0.9999989244521569
0.474,1.0000000000000298,0.012993241548464839,0.009999966,1.0040091660814694,0.9999993061295497,1.0000001491360575,0.9999987595677058
0.475,1.0000000000000357,0.013590228532988587,0.009999971,1.0058500414303733,0.99999924,1.0000001164424348,0.999998668
0.476,1.0000000000000346,0.014404927,0.009999978,1.0076136873319057,0.999999199,1.0000000716646862,0.9999986604340303
0.477,1.0000000000000242,0.015468469,0.009999986,1.009248374669995,0.9999991873667922,1.000000013750444,0.9999987465945936
0.478,1.0000000000000036,0.016811985032603772,0.009999997,1.0107023743285706,0.9999992100886677,0.9999999416473417,0.999998937
0.479,0.9999999999999696,0.018466606341524926,0.010000009,1.0119239571915617,0.999999272,0.9999998543030125,0.9999992413949903
0.48,1,0.020463464,0.010000022402240207,1.012861394142898,0.9999993785766633,0.9999997506650896,0.9999996704446108
0.481,1.0000000000000027,0.023729731,0.010000031,1.0095330377225384,0.9999991426707739,0.9999998677411335,1.000000055031633
0.482,1.0000000000000016,0.026526135611987484,0.010000026515993337,1.011787889921978,0.9999995924038814,0.9999995060998476,1.0000003143738372
0.483,1.0000000000000007,0.03040296,0.010000021946052057,1.0113852162029449,1.0000001035610282,0.9999992366183328,1.0000005035983615
0.484,0.9999999999999999,0.035473833,0.010000017421782408,1.0083631312579042,1.0000006537695085,0.9999990537603911,1.0000006295212767
0.485,0.9999999999999998,0.041852382,0.010000013007317154,1.0027597497793224,1.0000012206566156,0.999998952,1.000000698958654
0.486,1,0.049652238,0.010000008766789073,0.9946131864596651,1.0000017818496432,0.9999989257704357,1.0000007187265636
0.487,0.9999999999999991,0.058987026798683964,0.010000004764330947,0.9839615559913987,1.000002314975885,0.9999989695660259,1.000000695641077
0.488,0.9999999999999992,0.069970378,0.010000001064075543,0.9708429730669886,1.0000027976626347,0.9999990778403975,1.000000636518264
0.489,0.9999999999999994,0.082715921,0.009999998,0.9552955523789012,1.0000032075371854,0.9999992450573522,1.0000005481741956
0.49,0.9999999999999996,0.097337283,0.009999995,0.9373574086196022,1.000003522226831,0.9999994656806925,1.000000437424943
0.491,0.9999999999999998,0.11394809247651409,0.009999992,0.9170666564815575,1.0000037193588656,0.9999997341742205,1.0000003110865765
0.492,0.9999999999999999,0.13266197845239253,0.009999991,0.8944614106572334,1.000003776560582,1.0000000450017377,1.000000175975167
0.493,1.0000000000000002,0.15359256918676467,0.009999989,0.8695797858390957,1.0000036714592748,1.000000392627047,1.0000000389067853
0.494,1.0000000000000002,0.176853493,0.009999989,0.8424598967196097,1.0000033816822362,1.0000007715139494,0.9999999066975016
0.495,1.0000000000000004,0.20255837880284022,0.009999989,0.8131398579912427,1.0000028848567617,1.000001176126248,0.9999997861633874
0.496,1.0000000000000004,0.23082085462046897,0.00999999,0.7816577843464596,1.000002158610143,1.0000016009277441,0.9999996841205132
0.497,1,0.26175454906844187,0.009999992,0.7480517904777265,1.0000011805696751,1.00000204,0.9999996073849493
0.498,0.9999999999999996,0.29547309061472155,0.009999995,0.7123599910775097,0.9999999283626508,1.000002488953538,0.9999995627727669
0.499,0.9999999999999989,0.3320901077272706,0.009999999,0.674620501,0.9999983796163643,1.0000029411054399,0.9999995571000367
0.5,0.9999999999999981,0.3717192288740518,0.010000003577153615,0.6348714344524882,0.9999965119581089,1.000003391301748,0.9999995971828295
0.501,0.9999999999999993,0.41023659012410635,0.010000007350319529,0.6003672651496472,0.9999981408403725,1.0000032162313304,0.9999996523158421
0.502,0.9999999999999997,0.45717769641126155,0.010000007,0.5554946735497951,0.9999923500290504,1.0000044637444916,0.9999997845586854
0.503,0.9999999999999996,0.5037000282689577,0.010000006568105032,0.5122042924754785,0.9999877455913599,1.0000049727235263,0.9999998956879171
0.504,0.9999999999999997,0.5495645014298514,0.010000005866667012,0.47053429624461846,0.9999842904770084,1.0000048303950846,0.9999999870666332
0.505,0.9999999999999999,0.5945320316265991,0.010000005010516125,0.4305228591751363,0.999981948,1.000004123985817,1.0000000600579302
0.506,0.9999999999999994,0.6383635345918568,0.010000004038783109,0.39220815558495287,0.9999806800171568,1.0000029407223752,1.0000001160249032
0.507,1,0.6808199260582816,0.010000002990598713,0.35562836,0.9999804505710727,1.0000013678314097,1.000000156
0.508,1.0000000000000002,0.7216621217585293,0.010000001905093665,0.3208216461141683,0.9999812222471599,0.9999994925395702,1.000000182338266
0.509,1,0.7606510374252564,0.010000000821398704,0.2878261888694092,0.999982958,0.9999974020735085,1.0000001954108473
0.51,1,0.7975475887911194,0.01,0.25668016237563385,0.999985621,0.9999951836598748,1.000000196911491
0.511,0.9999999999999999,0.8321126915887748,0.009999999,0.2274217409507634,0.9999891735055335,0.9999929245253198,1.0000001882032923
0.512,0.9999999999999999,0.8641072615508787,0.009999998,0.20008909891271912,0.9999935791673886,0.9999907118964947,1.000000170649348
0.513,1,0.893292214,0.009999997,0.1747204105794222,0.9999988006999566,0.9999886330000499,1.0000001456127545
0.514,0.9999999999999996,0.9194284658990584,0.009999997,0.1513538502687937,1.000004801052944,0.9999867750626357,1.0000001144566073
0.515,0.9999999999999998,0.9422769317504469,0.009999997,0.13002759229875505,1.0000115431760608,0.9999852253109037,1.0000000785440037
0.516,0.9999999999999997,0.9615985276969096,0.009999997,0.11077981098722721,1.000018990019014,0.9999840709715041,1.0000000392380393
0.517,0.9999999999999996,0.9771541694711028,0.009999997,0.093648681,1.0000271045315114,0.9999833992710876,0.9999999979018104
0.518,0.9999999999999996,0.9887047728056833,0.009999998,0.078672376,1.000035849663262,0.9999832974363052,0.9999999558984132
0.519,0.9999999999999994,0.9960112534333072,0.009999999,0.06588907,1.000045188363973,0.9999838526938072,0.9999999145909442
0.52,0.9999999999999992,1.0054130826782735,0.010000001211910829,0.052633299,1.000010962617119,0.9999813238209452,0.9999998247779576
0.521,0.9999999999999993,1.0027496147477128,0.010000001526831562,0.04474224,1.0000494552584922,0.9999834495256144,0.9999998483869711
0.522,0.9999999999999997,1.000227772851311,0.010000001708882784,0.037877875,1.0000759236938173,0.9999880714915178,0.9999998720844493
0.523,0.9999999999999996,0.9978656958827057,0.010000001773510458,0.03197218,1.000091403811652,0.9999947411159184,0.999999896
0.524,0.9999999999999997,0.9956815227355347,0.010000002,0.026957128927781085,1.0000969315005546,1.0000030097960797,0.9999999186207943
0.525,0.9999999999999999,0.9936933923034363,0.010000002,0.022764696662112276,1.0000935426490831,1.0000124289292656,0.9999999408976588
0.526,0.9999999999999994,0.9919194434800473,0.010000001,0.019326858,1.000082273145795,1.000022549912738,0.9999999621389823
0.527,1,0.990377815,0.010000001,0.016575586456391674,1.0000641588792496,1.0000329241437618,0.9999999820637653
0.528,1.0000000000000002,0.9890866462339518,0.010000000875904278,0.014442857654360384,1.000040235738004,1.0000431030195993,1.000000000391005
0.529,1,0.9880640755985199,0.010000000560355852,0.012860645811562113,1.0000115396106162,1.0000526379375139,1.0000000168397005
0.53,1,0.9873282421463495,0.010000000235505608,0.011760925497007104,0.9999791063856446,1.0000610802947691,1.000000031128851
0.531,0.9999999999999999,0.986897285,0.01,0.011075671279705625,0.999943972,1.0000679814886286,1.000000042977455
0.532,0.9999999999999999,0.9867893423663433,0.01,0.010736857728667922,0.9999071721971811,1.000072892916355,1.0000000521045114
0.533,1,0.9870225538257834,0.009999999,0.010676459,0.9998697430108059,1.0000753659752122,1.000000058229019
0.534,0.9999999999999996,0.9876150580430354,0.009999999,0.010826450901424861,0.9998327202810783,1.0000749520624626,1.0000000610699757
0.535,0.9999999999999998,0.9885849939117384,0.009999999,0.011118806763240018,0.9997971398965576,1.0000712025753709,1.0000000603463821
0.536,0.9999999999999997,0.9899505,0.009999999,0.011485501567359968,0.9997640377458008,1.0000636689111995,1.0000000557772357
0.537,0.9999999999999996,0.9917297161780454,0.009999999,0.011858509882794965,0.9997344497173664,1.0000519024672114,1.0000000470815353
0.538,0.9999999999999996,0.9939407803629255,0.009999999,0.012169806278555267,0.9997094116998122,1.0000354546406707,1.0000000339782802
0.539,0.9999999999999994,0.9966018317738071,0.009999999,0.012351365323651126,0.9996899595816966,1.0000138768288402,1.0000000161864688
0.54,0.9999999999999992,1.0007021076609248,0.01,0.012569744,0.9997850880922441,1.0000768788042533,0.9999999828844919
0.541,0.9999999999999993,1.0021615765986012,0.010000000289293747,0.012514362079546931,0.9996947080119787,0.9999995162838868,0.9999999741551721
0.542,0.9999999999999997,1.003228665907348,0.010000000395282654,0.012411216239230903,0.999662208,0.999928041,0.9999999682686209
0.543,0.9999999999999996,1.003940903,0.010000000457651198,0.012266372107657894,0.9996807237490795,0.9998633063550579,0.999999965
0.544,0.9999999999999997,1.0043358164166323,0.010000000481671987,0.012085895,0.9997433909787007,0.9998061633136165,0.9999999638588586
0.545,0.9999999999999999,1.0044509330064597,0.010000000472617643,0.011875849991884594,0.9998433453905397,0.9997574644655042,0.9999999647531641
0.546,0.9999999999999994,1.0043237807459364,0.010000000435760763,0.011642302518256133,0.9999737226907236,0.9997180619942314,0.9999999673252715
0.547,1,1.0039918873297078,0.01,0.011391317774514362,1.0001276585853809,0.9996888080833085,0.9999999712839396
0.548,1.0000000000000002,1.0034927804524179,0.010000000299729866,0.011128961015945184,1.0002982887806382,0.9996705549162457,0.9999999763379265
0.549,1,1.002863987808712,0.010000000211101062,0.010861297,1.0004787489826235,0.9996641546765536,0.9999999821959898
0.55,1,1.002143037093234,0.010000000115760176,0.010594392,1.0006621748974645,0.9996704595477418,0.9999999885668888
0.551,0.9999999999999999,1.0013674560006294,0.010000000018979811,0.010334311204132406,1.0008417022312892,0.9996903217133217,0.9999999951593813
0.552,0.9999999999999999,1.0005747722255427,0.01,0.010087118939112787,1.0010104666902246,0.9997245933568031,1.0000000016822257
0.553,1,0.9998025134626188,0.01,0.009858881,1.0011616039803988,0.9997741266616966,1.0000000078441804
0.554,0.9999999999999996,0.9990882074065017,0.01,0.009655662,1.0012882498079392,0.999839774,1.0000000133540032
0.555,0.9999999999999998,0.9984693817518373,0.01,0.009483529,1.0013835398789737,0.9999223869897602,1.0000000179204533
0.556,0.9999999999999997,0.9979835641932693,0.01,0.009348545,1.00144061,1.0000228183799518,1.0000000212522884
0.557,0.9999999999999996,0.9976682824254428,0.01,0.009256777,1.0014525955760347,1.0001419201655959,1.0000000230582669
0.558,0.9999999999999996,0.9975610641430024,0.01,0.009214289,1.001412632614317,1.000280544530204,1.0000000230471469
0.559,0.9999999999999994,0.9976994370405929,0.01,0.009227147,1.0013138567206035,1.0004395436572864,1.0000000209276871
0.56,0.9999999999999992,0.9977947834599986,0.01,0.009182063,1.0013129683845132,1.0000707691433355,1.000000007823498
0.561,0.9999999999999993,0.9985456887226395,0.010000000054957039,0.009352246,1.00110571,1.0005772352026192,1.000000008360782
0.562,0.9999999999999997,0.9991762310737048,0.010000000151212843,0.009508177,1.0007377232793884,1.0009840894501334,1.0000000084032512
0.563,0.9999999999999998,0.9996947471215528,0.010000000213903824,0.009649993,1.0002358646317249,1.0012949247572343,1.0000000079789781
0.564,0.9999999999999998,1.000109573474542,0.010000000246615794,0.009777832,0.999626991,1.0015133339952786,1.000000007116036
0.565,0.9999999999999997,1.0004290467410297,0.010000000252934562,0.009891831,0.9989379601693776,1.0016429100356221,1.0000000058424963
0.566,0.9999999999999997,1.000661503529375,0.010000000236445957,0.009992127,0.9981956283639665,1.0016872457496215,1.0000000041864325
0.567,1.0000000000000002,1.0008152804479358,0.010000000200735782,0.010078857,0.997426853,1.0016499340086336,1.000000002175917
0.568,0.9999999999999999,1.000898714,0.010000000149389851,0.010152158,0.9966584906278507,1.0015345676840135,0.9999999998390212
0.569,1,1.0009201411091357,0.010000000085993983,0.010212166922744407,0.9959173987064186,1.0013447396471185,0.9999999972038187
0.57,1,1.0008878980684917,0.010000000014133991,0.010259021796168565,0.995230434,1.0010840427693046,0.999999994
0.571,1,1.0008103215914952,0.01,0.010292859346554795,0.9946244537799875,1.0007560699219284,0.9999999911507831
0.572,0.9999999999999998,1.0006957482865046,0.01,0.010313816727614675,0.9941263147842613,1.0003644139763461,0.9999999877890943
0.573,0.9999999999999997,1.0005525147618792,0.01,0.010322031093059786,0.9937628741063763,0.9999126678039137,0.9999999842413891
0.574,0.9999999999999994,1.0003889576259757,0.01,0.010317639596601702,0.9935609887509685,0.999404424,0.9999999805357391
0.575,0.9999999999999994,1.000213413487153,0.01,0.010300779391952007,0.9935475157226751,0.9988432762639254,0.9999999767002172
0.576,0.9999999999999992,1.0000342189537692,0.01,0.010271588,0.9937493120261314,0.9982328166390819,0.999999973
0.577,0.9999999999999992,0.9998597106341824,0.01,0.010230201472924083,0.9941932346659745,0.9975766382728142,0.9999999687518477
0.578,0.9999999999999991,0.9996982251367508,0.01,0.010176758065969013,0.9949061406468402,0.996878334,0.999999965
0.579,1,0.9995580990698325,0.01,0.010111394565668643,0.9959148869733652,0.9961414968014303,0.9999999606208603
0.58,0.9999999999999988,0.9994476690417855,0.01,0.010034248125734549,0.9972463306501854,0.9953697194390272,0.9999999565570661
0.581,0.9999999999999992,0.9994025610158301,0.009999999,0.0099715,0.9982752721545614,0.9958137552187868,0.9999999519423619
0.582,0.9999999999999979,0.9995395803774265,0.01,0.009923638,1.0000272910634231,0.9939956709772926,0.9999999421536439
0.583,0.9999999999999971,0.9996629007019935,0.01,0.00988797,1.0022357973878453,0.9928241522515172,0.9999999432452565
0.584,0.9999999999999963,0.9997727692725845,0.010000000237574497,0.009863398,1.0047223282041586,0.9922404355320341,0.9999999536354945
0.585,0.9999999999999963,0.9998694333722534,0.010000000609740482,0.009848824,1.0073084205886935,0.9921857573094179,0.9999999717426533
0.586,0.9999999999999958,0.9999531402840527,0.010000000981225438,0.009843152,1.0098156116177794,0.9926013540742414,0.9999999959850271
0.587,1,1.0000241372910368,0.010000001334566624,0.009845282,1.0120654383677474,0.9934284623170796,1.0000000247809122
0.588,0.9999999999999956,1.000082671676258,0.010000001652301267,0.009854118,1.0138794379149274,0.9946083185285057,1.000000056548603
0.589,0.9999999999999952,1.0001289907227706,0.010000001916966612,0.009868561,1.0150791473356497,0.9960821591990937,1.0000000897063943
0.59,0.9999999999999948,1.0001633417136275,0.010000002111099901,0.009887515,1.0154861037062448,0.9977912208194173,1.0000001226725816
0.591,0.9999999999999937,1.0001859719318822,0.010000002217238377,0.009909881,1.0149218441030425,0.99967674,1.0000001538654597
0.592,1,1.0001971286605877,0.010000002217919276,0.009934561,1.0132079056023735,1.0016799528715676,1.0000001817033242
0.593,0.9999999999999905,1.000197059182798,0.010000002095679843,0.009960459,1.010165825280568,1.0037420962845425,1.0000002046044696
0.594,0.9999999999999876,1.0001860107815659,0.010000001833057314,0.009986475,1.005617140213956,1.005804406609548,1.0000002209871908
0.595,0.9999999999999845,1.0001642307399454,0.010000001412588938,0.010011513129618161,0.9993833874788685,1.007808120337159,1.0000002292697838
0.596,0.9999999999999802,1.0001319663409893,0.010000000816811952,0.010034474987476337,0.991286104,1.009694473957949,1.0000002278705429
0.597,0.9999999999999754,1.0000894648677514,0.010000000028263591,0.010054263,0.9811468273085859,1.0114047039624916,1.0000002152077632
0.598,0.9999999999999694,1.0000369736032848,0.009999999,0.010069779,0.9687870940260517,1.0128800468413615,1.00000019
0.599,0.9999999999999623,0.99997474,0.009999998,0.010079926400117076,0.9540284413803628,1.014061739085132,1.0000001497647684
0.6,1,0.9999030108328795,0.009999996,0.010083606485397675,0.9366924064478495,1.014891017184377,1.0000000938211435
0.601,0.9999999999999781,0.9998536346882174,0.01,0.010087394898227265,0.9182317372865996,1.0115233516843196,1.000000179574022
0.602,0.9999999999999023,0.999869722,0.009999992,0.010071955517283836,0.8957514701951915,1.0134134380528097,0.9999999697376766
0.603,0.9999999999998498,0.9998873391433775,0.009999986,0.010057159351835186,0.8702181494249333,1.012610228089002,0.9999997682698893
0.604,0.9999999999998155,0.9999060406542428,0.009999983,0.010043099814363715,0.8419297067369098,1.0091603448911757,0.9999995794260645
0.605,0.9999999999997942,0.9999253809773262,0.009999982,0.010029870317351834,0.8111840738922061,1.003110411557611,0.9999994074616062
0.606,0.9999999999997804,0.9999449145801472,0.009999982,0.010017564273281931,0.7782791826519061,0.9945070511865861,0.9999992566319168
0.607,0.9999999999997696,0.9999641959302277,0.009999984,0.010006275,0.7435129647770949,0.9833968868763816,0.9999991311924011
0.608,0.9999999999997559,0.9999827794950873,0.009999987,0.009996096,0.7071833520288568,0.969826542,0.999999035
0.609,0.9999999999997347,1.0000002197422468,0.009999992,0.009987121,0.6695882761682764,0.9538426388315492,0.9999989735055035
0.61,0.9999999999997001,1.0000160711392272,0.009999997,0.009979443,0.6310256689564385,0.9354918012934804,0.9999989497689289
0.611,0.9999999999996478,1.000029888153548,0.010000003461000991,0.009973155,0.5917934621544277,0.9148206522093492,0.9999989684441422
0.612,0.9999999999995719,1.0000412252527306,0.010000010341932895,0.009968352,0.5521895875233286,0.8918758146774346,0.9999990337865468
0.613,0.9999999999994681,1.0000496369042957,0.010000017622394058,0.009965125,0.5125119768242258,0.8667039117960166,0.9999991500515465
0.614,0.9999999999993301,1.0000546775757633,0.010000025106070147,0.00996357,0.4730585618182036,0.839351567,0.9999993214945444
0.615,0.9999999999991537,1.0000559017346542,0.010000032596646866,0.009963778,0.43412727426634723,0.809865402,0.9999995523709452
0.616,0.9999999999989329,1.000052863848489,0.010000039897809888,0.009965844,0.3960160459297408,0.7782920420375343,0.9999998469361513
0.617,0.9999999999986631,1.0000451183847878,0.010000046813244899,0.009969862,0.359022809,0.7446781087408956,1.0000002094455671
0.618,0.9999999999983389,1.000032219811072,0.010000053146637588,0.009975923,0.3234454939466167,0.7090702255861501,1.000000644154596
0.619,0.9999999999979554,1.0000137225948615,0.010000058701673637,0.009984123,0.2895820338222682,0.6715150156715776,1.0000011553186419
0.62,0.9999999999975071,0.9999891812036774,0.010000063282038733,0.009994553,0.25773035995750837,0.6320591020954573,1.0000017471931082
0.621,0.9999999999988374,0.9999692753543774,0.010000079028936166,0.010003255391612256,0.22735107103925573,0.5976072254523244,1.0000013003165045
0.622,0.9999999999946874,0.9999687472245913,0.010000086293695625,0.010009433054736968,0.19947990910767527,0.5533618866472586,1.0000030718176032
0.623,0.9999999999918122,0.9999696759774177,0.010000076702442053,0.010013966,0.17412611117585394,0.5106518610598295,1.0000043649876984
0.624,1,0.9999718463098479,0.010000053047061586,0.010017008732615199,0.15116932408105777,0.4695155854745041,1.0000052099682974
0.625,0.9999999999887556,0.9999750429188726,0.010000018,0.010018716271650874,0.1304891946605527,0.4299914966757508,1.000005636900909
0.626,0.9999999999880077,0.9999790505014825,0.009999975,0.010019243293605692,0.11196536975160475,0.3921180314480366,1.0000056759270401
0.627,1,0.999983654,0.009999926,0.010018744560620735,0.095477496,0.3559336265758296,1.0000053571881993
0.628,0.9999999999866606,0.9999886373754222,0.009999874,0.010017374834837077,0.080905221,0.32147671884359724,1.0000047108258938
0.629,1,0.9999937860607334,0.009999822,0.010015289,0.06812819,0.2887857450358072,1.0000037669816317
0.63,0.9999999999836242,0.9999988845075934,0.009999772,0.010012641453437977,0.057026052,0.2578991419369271,1.0000025557969205
0.631,0.9999999999807659,1.0000037174129932,0.009999728,0.010009587322104696,0.047478452,0.22885534633142476,1.0000011074132684
0.632,0.9999999999766365,1.0000080694739233,0.009999693,0.010006281246537026,0.039365038,0.20169279500376766,0.9999994519721828
0.633,0.9999999999709539,1.000011725387375,0.009999668,0.010002877988876053,0.032565456,0.17644992473842358,0.9999976196151723
0.634,0.9999999999634344,1.0000144698503386,0.009999657,0.009999532,0.026959353,0.15316517231986013,0.9999956404837437
0.635,0.9999999999537962,1.0000160875598059,0.009999663,0.009996399,0.022426376740030896,0.131876975,0.9999935447194057
0.636,0.9999999999417557,1.0000163632127672,0.009999688,0.009993633,0.018846173,0.11262376816094578,0.9999913624636655
0.637,0.9999999999270299,1.0000150815062128,0.009999736,0.009991388,0.016098389,0.09544399,0.9999891238580312
0.638,0.9999999999093365,1.0000120271371347,0.009999809,0.009989821,0.014062672,0.080376077,0.9999868590440107
0.639,0.9999999998883926,1.0000069848025228,0.009999909,0.009989084,0.012618667443002034,0.067458465,0.9999845981631115
0.64,1.0000000002481904,0.9999947021407872,0.009999041,0.009986627,0.010852209,0.054144339,0.9999927383412418
0.641,0.9999999999365485,0.9999931974827311,0.009999731,0.009989682,0.010857659,0.045991462,0.9999834080543052
0.642,0.9999999997099577,0.9999923178805834,0.010000332,0.009992423,0.010906575743075344,0.038886839,0.9999777265777883
0.643,0.9999999995529745,0.9999919902867715,0.010000841000854577,0.00999486,0.010991600342536146,0.032762022054506866,0.9999753263337936
0.644,0.9999999994501568,0.9999921416537211,0.010001257572851205,0.009997,0.011105372707111233,0.027548564558000813,0.9999758397444226
0.645,0.9999999993860614,0.9999926989338593,0.010001580144335965,0.009998853,0.011240533004884104,0.023178018837814927,0.9999788992317777
0.646,0.9999999993452447,0.9999935890796117,0.010001807338913109,0.010000430130169678,0.011389721403938255,0.019581937542301087,0.9999841372179606
0.647,0.9999999993122646,0.9999947390434057,0.010001937780186917,0.010001738990639119,0.011545578072357197,0.016691873319811174,0.9999911861250738
0.648,0.9999999992716774,0.9999960757776672,0.01000197,0.010002789423294352,0.011700743178224423,0.014439378818697033,0.9999996783752189
0.649,0.9999999992080404,0.9999975262348227,0.010001902897241548,0.010003590775503389,0.011847856889623434,0.012756006687310544,1.000009246390498
0.65,0.9999999991059105,0.9999990173672986,0.010001734820230902,0.010004152394634242,0.011979559374637735,0.011573309574003576,1.0000195225930129
0.651,0.9999999989498449,1.0000004761275214,0.010001464,0.010004484,0.012088490801350821,0.010822840127127996,1.0000301394048658
0.652,0.9999999987244005,1.0000018294679172,0.010001090513155012,0.010004593823133465,0.012167291,0.010436151,1.0000407292481588
0.653,0.9999999984141346,1.0000030043409134,0.010000612,0.010004492327237862,0.012208601152207371,0.010344794826078472,1.000050924544994
0.654,0.9999999980036033,1.0000039276989352,0.010000026159368085,0.010004188487736125,0.012205060412517827,0.010480324268608263,1.0000603577174725
0.655,0.9999999974773652,1.0000045264944102,0.009999333,0.010003691651996278,0.012149309,0.010774291970976926,1.0000686611876977
0.656,0.999999997,1.000004727679764,0.009998531,0.010003011,0.012033987943320622,0.011158250581536315,1.0000754673777708
0.657,0.9999999960159931,1.0000044582074232,0.009997618,0.010002156381274292,0.011851736549979962,0.011563752748638302,1.0000804087097936
0.658,0.9999999950499737,1.0000036450298144,0.009996593,0.010001137,0.011595195274922592,0.011922351,1.0000831176058689
0.659,0.9999999939064746,1.0000022150993642,0.009995455,0.009999961,0.011257004,0.012165598345877552,1.000083226488098
0.66,1.0000000135507214,0.9999985258010471,0.010001617109339611,0.009997894,0.010925552816698627,0.012411964738786072,1.0000747108211472
0.661,0.9999999965356682,0.999998095,0.009995407,0.009997553,0.010526786641241011,0.012461630134704827,1.0000797856645396
0.662,0.9999999841642376,0.9999978442188577,0.009991056,0.009997371,0.010190599750698151,0.012446875478381676,1.0000714477681474
0.663,0.9999999755932721,0.9999977516410568,0.009988397,0.009997329,0.009912956,0.012374757617467003,1.0000516715865146
0.664,0.99999997,0.9999977963135973,0.009987266,0.00999741,0.00968982,0.012252333399611183,1.000022431574186
0.665,0.9999999664801096,0.9999979570675894,0.009987499,0.009997596,0.009517155,0.012086659672464603,0.9999857021857058
0.666,0.9999999642515977,0.9999982127341411,0.009988929,0.00999787,0.009390926,0.011884793283677635,0.9999434578756176
0.667,0.9999999624509236,0.9999985421443635,0.009991393,0.009998213,0.009307097,0.011653791080900665,0.9998976730984666
0.668,0.9999999602349294,0.9999989241293648,0.009994725,0.009998607,0.009261631,0.011400709911784065,0.999850322
0.669,0.9999999567604584,0.9999993375202544,0.009998761,0.009999036,0.009250493,0.011132606623978221,0.9998033799611509
0.67,0.9999999511843529,0.9999997611481419,0.010003334373204283,0.00999948,0.009269646,0.010856538065133512,0.9997588205100747
0.671,0.9999999426634568,1.000000173844137,0.010008281671440036,0.009999923,0.009315056,0.010579561082900315,0.9997186184101126
0.672,0.9999999303546123,1.0000005544393487,0.010013437497122886,0.010000346200756727,0.009382685,0.010308733,0.9996847481158079
0.673,0.9999999134146632,1.0000008817648867,0.010018636910666913,0.010000731967061865,0.009468498,0.010051109238869978,0.9996591840817056
0.674,0.9999998910004511,1.0000011346518594,0.010023714972486185,0.010001062511241467,0.009568459,0.009813748,0.999643901
0.675,0.9999998622688202,1.0000012919313777,0.010028506742994797,0.010001320018321165,0.009678533,0.009603706,0.9996408726122834
0.676,0.999999826,1.0000013324345498,0.010032847282606817,0.010001486673326575,0.009794682,0.009428039,0.9996520740860524
0.677,0.9999997824806721,1.0000012349924856,0.010036571651736324,0.010001544661283328,0.009912872,0.009293806,0.9996794796382005
0.678,0.9999997297378411,1.0000009784362944,0.010039514910797402,0.010001476167217044,0.010029065532288588,0.009208062,0.9997250637232717
0.679,0.9999996673049623,1.0000005415970854,0.010041512120204125,0.010001263376153346,0.010139227725647076,0.009177864,0.9997908007958103
0.68,1.0000007397170463,0.9999993801374527,0.010023099,0.010001009275225948,0.010287506979380159,0.009082502,0.9997137609752039
0.681,0.9999998108196246,0.9999993257725946,0.010039647079845636,0.010000534360005383,0.010328553784522443,0.009224391,0.9998858128840823
0.682,0.9999991354273767,0.9999993111893473,0.010044975502532244,0.010000146581489993,0.010352067462518018,0.009361411,1.0000775309022658
0.683,0.9999986675091901,0.9999993311615532,0.010040638,0.009999839,0.010359857285661673,0.009492805,1.0002821592412814
0.684,0.9999983610339518,0.9999993804630551,0.010028189136707586,0.009999606,0.010353732526248197,0.009617815,1.0004929421126558
0.685,0.9999981699705482,0.9999994538676964,0.010009182619074387,0.009999439,0.010335502456572382,0.009735684,1.0007031237279163
0.686,0.9999980482878662,0.9999995461493181,0.009985173,0.009999333,0.010306976348929006,0.009845655,1.000905948298588
0.687,0.9999979499547936,0.999999652,0.009957714,0.009999281,0.010269963475612872,0.009946969,1.0010946600361996
0.688,0.9999978289402162,0.9999997664388761,0.009928359,0.009999276,0.010226273108918762,0.010038869301295163,1.0012625031522764
0.689,0.9999976392130213,0.999999884,0.009898664,0.009999311,0.010177715,0.010120599,1.001402721858346
0.69,0.999997335,0.9999999995224694,0.009870182,0.00999938,0.010126097,0.010191399310315596,1.0015085603659346
0.691,0.9999968694963268,1.0000001077966356,0.009844467,0.009999476,0.010073229771516447,0.010250514,1.001573262886569
0.692,0.9999961974446007,1.0000002035908384,0.009823074,0.009999592,0.010020922154258309,0.010297185,1.0015900736317758
0.693,0.9999952725558049,1.0000002816789204,0.009807556,0.009999722,0.009970983,0.010330654757300628,1.0015522368130825
0.694,0.9999940487988261,1.0000003368347241,0.009799468,0.009999859,0.009925223,0.010350166080839624,1.001452996642015
0.695,0.9999924801425512,1.000000363832092,0.009800364,0.009999996,0.00988545,0.010354961349549012,1.0012855973301003
0.696,0.999990521,1.0000003574448668,0.009811798,0.010000127140688554,0.009853473,0.010344283078167827,1.001043283088865
0.697,0.9999881240076607,1.000000312446891,0.009835324,0.010000245,0.009831103,0.010317373781435109,1.0007192981298363
0.698,0.9999852444668188,1.0000002236120071,0.009872496,0.010000343154944802,0.009820147,0.010273475974089891,1.0003068866645404
0.699,0.9999818359022287,1.0000000857140576,0.009924869,0.010000414907504382,0.009822416,0.010211832170871217,0.9997992929045045
0.7,0.9999778522827767,0.9999998935268852,0.009993996,0.010000453585838197,0.009839719,0.010131685,0.9991897610612548
0.701,0.9999895691655142,0.9999997441741918,0.009981449,0.010000463838996745,0.009851452,0.010068540826642457,0.9992065819633591
0.702,0.9999528871530868,0.9999997712000218,0.010164521899833922,0.010000346954519084,0.009890512,0.010000375162004997,0.9979351364876932
0.703,0.9999274605569375,0.999999802,0.010354576383914255,0.010000242642099845,0.009925536,0.009945586,0.9967906504004721
0.704,0.999910787,0.9999998345275614,0.010549048779181221,0.010000150575710142,0.00995662,0.009903157,0.9957830205229666
0.705,0.999900365,0.9999998689716321,0.010745375253312968,0.010000070429321089,0.00998386,0.009872072,0.9949221436764466
0.706,0.9998936911932453,0.999999904,0.010940991973987657,0.010000001876903804,0.010007351,0.009851315,0.9942179166821834
0.707,0.9998882641892962,0.9999999387762788,0.011133335108883443,0.009999945,0.010027190067371574,0.00983987,0.9936802363614472
0.708,0.9998815815651685,0.9999999722792151,0.011319841,0.009999898,0.010043471726758464,0.00983672,0.9933189995355078
0.709,0.9998711411135716,1.0000000036108014,0.011497945292050924,0.009999863,0.010056292,0.00984085,0.9931441030256364
0.71,0.9998544406272145,1.0000000318422178,0.011665084675678932,0.009999837,0.010065747,0.009851242,0.9931654436531033
0.711,0.9998289778988054,1.000000056044645,0.011818695144240656,0.009999822,0.010071931601836899,0.009866882,0.9933929182391786
0.712,0.9997922507210532,1.0000000752892633,0.011956212865414255,0.009999816,0.010074942247382649,0.009886752,0.993836424
0.713,0.999741757,1.0000000886472538,0.012075074006877889,0.009999819,0.010074874430628381,0.009909837,0.9945058565722372
0.714,0.9996749941883554,1.0000000951897963,0.012172714736309704,0.009999832,0.010071823868038197,0.009935121,0.9954111139617612
0.715,0.9995894604188275,1.000000093988072,0.012246571221387864,0.009999853,0.010065886276076212,0.009961586,0.9965620925949761
0.716,0.9994826533707915,1.000000084113261,0.012294079629790518,0.009999882,0.010057157371206521,0.009988218,0.9979686892931517
0.717,0.9993520708369567,1.0000000646365441,0.012312676,0.00999992,0.010045732869893235,0.010013999,0.9996408008775591
0.718,0.9991952106100315,1.0000000346291018,0.012299796887281946,0.009999965,0.010031708488600459,0.010037914586904947,1.001588324169468
0.719,0.99900957,0.9999999931621146,0.012252878,0.010000017403767016,0.010015179943792302,0.010058947186846336,1.0038211559901495
0.72,0.9987926482477457,0.999999939,0.012169355850209233,0.010000076933921504,0.009996243,0.010076081068326144,1.006349193160874
0.721,0.9991685998731366,0.9999999096144943,0.011963852201650303,0.010000123725919782,0.009980551,0.010091317834671841,1.006928728878461
0.722,0.9976593368114742,0.9999999288539101,0.012312989063883152,0.010000120430591973,0.009971445,0.010086019932346849,1.0106985121024457
0.723,0.9965794266144411,0.9999999463472526,0.012500682777169106,0.010000113,0.009965206,0.010078830026913949,1.0138667108503656
0.724,0.9958207116527183,0.9999999620926535,0.012622616390735093,0.010000102206540544,0.009961548,0.010070065883357687,1.0162986037196575
0.725,0.9952750342969882,0.9999999760882459,0.012774472953808048,0.010000088562572881,0.009960186,0.010060045266662602,1.0178594693077578
0.726,0.9948342369179314,0.9999999883321607,0.013051935515614883,0.010000073,0.009960835,0.010049085941813233,1.018414586212103
0.727,0.9943901618862311,0.999999999,0.013550687125382542,0.010000055422643513,0.009963209,0.010037506,1.0178292330301304
0.728,0.9938346515725676,1.000000007557488,0.014366410832337941,0.010000037211437763,0.009967023,0.010025622227589818,1.0159686883592753
0.729,0.9930595483476231,1.0000000145351644,0.015594789685708007,0.010000018762575266,0.009971991,0.010013753368184853,1.0126982307969754
0.73,0.9919566945820796,1.0000000197536918,0.017331507,0.010000000718434002,0.009977828,0.010002216860563766,1.007883138940667
0.731,0.9904179326466184,1.0000000232112032,0.019672245,0.009999984,0.009984249,0.00999133,1.0013886913877865
0.732,0.9883351049119212,1.0000000249058296,0.022712687616575498,0.009999968,0.009990968,0.009981412,0.9930801667357707
0.733,0.9856000537486701,1.000000024835704,0.026548517547873518,0.009999955,0.0099977,0.009972779,0.9828228435820564
0.734,0.9821046215275462,1.0000000229989574,0.031275418,0.009999945,0.010004160202550004,0.00996575,0.9704820005240796
0.735,0.9777406506192319,1.0000000193937237,0.036989071637344384,0.009999939,0.010010062199214643,0.009960641,0.9559229161592778
0.736,0.9723999833944084,1.000000014018133,0.043785162,0.009999937,0.010015121037229536,0.009957772,0.9390108690850869
0.737,0.9659744622237574,1.0000000068703188,0.051759371690827886,0.00999994,0.010019051345613102,0.009957459,0.9196111378989436
0.738,0.9583559294779608,0.9999999979484125,0.061007384077141694,0.009999948,0.010021567753383757,0.009960021,0.8975890011982848
0.739,0.9494362275277001,0.9999999872505464,0.071624882,0.009999963,0.010022384889559921,0.009965775,0.8728097375805468
0.74,0.9391071987436572,0.9999999747748528,0.083707549,0.009999984,0.010021217,0.009975039,0.8451386256431666
0.741,0.9226325086492728,0.9999999729453679,0.098532682,0.010000003827431481,0.010020272341821299,0.009982579,0.8193825892095645
0.742,0.9165052649994857,0.9999999813614799,0.11259503667889947,0.010000015340785248,0.010014954851036968,0.009992632,0.7850933767431085
0.743,0.9038753645968928,0.999999988,0.12996872857393987,0.010000023574421155,0.010010204931450738,0.010000876957050892,0.7494326288868981
0.744,0.885291306,0.9999999942505124,0.15045226732534836,0.010000028861174941,0.010006007698642731,0.010007443285402255,0.7126334715256027
0.745,0.8613015875269094,0.9999999989075602,0.17384416276862155,0.010000031533882361,0.010002348268193075,0.010012460738174384,0.6749290305438915
0.746,0.8324547078563289,1.0000000024957127,0.19994292473925582,0.010000031925379148,0.009999212,0.010016058933958372,0.636552432
0.747,0.7992991654265632,1.0000000051070348,0.22854706307274786,0.01000003,0.009996583,0.010018367491345334,0.5977368012578993
0.748,0.7623834587360163,1.0000000068335888,0.259455088,0.010000027196083804,0.009994448,0.010019516028926362,0.558715265
0.749,0.7222560862830938,1.000000007767438,0.2924655081702908,0.010000022740963153,0.009992791,0.010019634165292553,0.5197209481062759
0.75,0.6794655465662005,1.0000000080006468,0.3273768346053349,0.010000017335974843,0.009991597,0.010018851519035019,0.4809869772925258
0.751,0.6345603380837417,1.0000000076252777,0.3639875767452226,0.010000011313954615,0.009990852,0.010017297708744858,0.4427464781663758
0.752,0.588088959,1.000000006733395,0.40209624442545044,0.010000005007738216,0.00999054,0.010015102353013165,0.4052325766124953
0.753,0.5405999088157468,1.0000000054170615,0.44150134748151515,0.009999999,0.009990648,0.010012395070431048,0.3686783985155536
0.754,0.49264168502702066,1.0000000037683405,0.4820013957489128,0.009999993,0.009991159,0.010009305479589605,0.33331706976021985
0.755,0.4447627864663492,1.0000000018792965,0.5233948990631404,0.009999988,0.009992059,0.010005963199079941,0.2993817162311637
0.756,0.39751171163213694,1,0.5654803672596942,0.009999984,0.009993333,0.010002497847493153,0.2671054638130542
0.757,0.35143695902278915,0.9999999977484901,0.6080563101740707,0.009999981,0.009994966,0.009999039,0.23672143839056067
0.758,0.30708702713671077,0.9999999956908554,0.6509212376417663,0.00999998,0.009996943,0.009995716,0.20846276584835258
0.759,0.2650104144723068,0.9999999937611503,0.693873659,0.009999981,0.00999925,0.00999266,0.1825625720710991
0.76,0.22575561952798226,0.9999999920514392,0.7367120855791017,0.009999984,0.010001871688930894,0.009989998,0.15925398294346968
0.761,0.19132512977315766,0.9999999939551217,0.7751408930588708,0.009999989,0.010004057538654673,0.009987802,0.1363790844607497
0.762,0.1661904921329249,0.9999999966119103,0.8150282425892929,0.009999995,0.010004811776586475,0.009988846,0.11768407154741249
0.763,0.14367930845288893,0.9999999987250897,0.8505409724704102,0.009999999,0.010005226394448933,0.00999008,0.1009344257087783
0.764,0.12364074275465033,1.000000000342961,0.8818980349211444,0.010000003116368786,0.010005339877193117,0.009991465,0.086023364
0.765,0.1059239590598097,1.000000001513826,0.9093183821604167,0.010000006,0.010005190709770111,0.009992961,0.072844103
0.766,0.090378121,1.0000000022859847,0.9330209664071478,0.010000007687635357,0.010004817377130978,0.00999453,0.061289859231057515
0.767,0.076852394,1.0000000027077407,0.9532247398802605,0.010000008749719548,0.010004258364226805,0.009996133,0.05125385
0.768,0.06519594,1.0000000028273932,0.9701486547986746,0.010000009121159698,0.010003552156008656,0.009997729,0.042629293
0.769,0.055257925,1.0000000026932445,0.9840116633813125,0.010000008895747318,0.010002737237427605,0.009999281,0.035309403
0.77,0.046887511,1.000000002353596,0.995032718,0.010000008,0.010001852093434732,0.010000748207165526,0.029187399085719684
0.771,0.039933864,1.0000000018567485,1.0034307704149434,0.010000007029531051,0.010000935208981107,0.010002092028058285,0.024156496768579647
0.772,0.034246147,1.0000000012510035,1.0094247733037793,0.010000005576310193,0.010000025069017805,0.010003273230302423,0.020109913
0.773,0.029673524,1.0000000005846628,1.013233678732524,0.010000003901402875,0.00999916,0.010004252627502342,0.016940865410307662
0.774,0.026065159523251995,0.9999999999060268,1.0150764389200988,0.010000002098600608,0.009998379,0.010004991033262429,0.014542570087168513
0.775,0.023270217,0.9999999992633981,1.0151720060854252,0.010000000261694921,0.00999772,0.010005449261187089,0.012808244146689133
0.776,0.021137860818600834,0.9999999987050769,1.013739332447424,0.009999998,0.009997222,0.010005588124880714,0.011631104447865918
0.777,0.019517254849382708,0.9999999982793648,1.010997370225017,0.009999997,0.009996923,0.010005368437947703,0.010904367849695258
0.778,0.018257563164370362,0.9999999980345637,1.0071650716371257,0.009999995,0.009996861,0.010004751013992447,0.010521251211173562
0.779,0.017207949785164385,0.9999999980189741,1.0024613889026708,0.009999994,0.009997076,0.010003696666619346,0.010374971391297224
0.78,0.016421841,0.9999999986832436,0.9972625733725251,0.009999992,0.009997106,0.01000237,0.009932169
0.781,0.015340763071914565,0.9999999993945616,0.9926100458937506,0.009999994,0.009998097,0.010000850589653174,0.010468411870962856
0.782,0.014393382831743393,0.9999999999466117,0.9890101848810634,0.009999996,0.009998937,0.00999963,0.010928825153345909
0.783,0.013570923050745509,1.000000000354511,0.9863773542972328,0.009999997,0.009999635,0.009998685,0.011316701603162716
0.784,0.012864606806339725,1.0000000006333776,0.9846259181050276,0.009999999,0.010000201929562748,0.009997992,0.011635333583912553
0.785,0.012265657175944864,1.000000000798329,0.9836702402672174,0.01,0.010000646630944528,0.009997527,0.011888013459094696
0.786,0.011765297236979739,1.0000000008644823,0.9834246847465707,0.010000000646213186,0.010000979,0.009997266,0.012078033592208413
0.787,0.011354750066863175,1.0000000008469558,0.9838036155058575,0.010000001329723755,0.010001208172589602,0.009997184,0.012208686346752986
0.788,0.011025238743013989,1.0000000007608667,0.9847213965078463,0.010000001828978441,0.010001344,0.009997259,0.012283264
0.789,0.010767986342850994,1.0000000006213323,0.986092392,0.010000002157721698,0.010001396749723276,0.009997467,0.012305059174131773
0.79,0.010574215943793016,1.0000000004434704,0.9878309650910065,0.010000002329697976,0.010001375245465802,0.009997783,0.012277363973964537
0.791,0.010435150623258867,1.0000000002423985,0.9898514805977162,0.010000002358651722,0.010001289382721438,0.009998184,0.012203471
0.792,0.010342013458667369,1.0000000000332347,0.9920683021982047,0.010000002258327386,0.010001148789037169,0.009998646,0.012086672163413179
0.793,0.010286027527437343,0.9999999998310963,0.9943957938552411,0.010000002042469423,0.010000963091959983,0.009999145,0.011930260280027607
0.794,0.010258416,0.9999999996511004,0.99674832,0.010000001724822273,0.010000741919036861,0.009999657,0.011737527562567797
0.795,0.010250401674736967,0.9999999995083653,0.9990402431900334,0.010000001319130394,0.010000494897814795,0.010000159,0.011511766374533034
0.796,0.010253207908104259,0.999999999,1.0011859287933278,0.010000001,0.010000231655840767,0.010000625747313373,0.011256269079422584
0.797,0.010258057684508291,0.9999999993951463,1.0030997403042465,0.01,0.009999962,0.010001034731190631,0.010974328
0.798,0.010256174081367886,0.9999999994548979,1.0046960416855586,0.01,0.009999695,0.010001361627198892,0.010669235621971722
0.799,0.010238780176101862,0.9999999996123803,1.0058891969000332,0.009999999,0.009999441,0.010001582596889949,0.010344284
0.8,0.010116234998188745,1,1.008072957,0.009999997,0.009998925,0.010002148863232117,0.00999104
0.801,0.010089882222723114,1.0000000002250211,1.0072683254596866,0.009999998,0.009999034,0.010001713645012102,0.009732953
0.802,0.010068079245157912,1.0000000002500056,1.006408602962437,0.009999998,0.009999153,0.010001315052685261,0.009531145
0.803,0.010050416661586244,1.0000000002565237,1.005508973726497,0.009999999,0.009999278,0.010000952881210654,0.009381102
0.804,0.010036485068101232,1.0000000002472047,1.0045846215042311,0.009999999,0.009999408,0.010000626925547342,0.009278312
0.805,0.010025875060795999,1.0000000002246803,1.0036507300480049,0.01,0.00999954,0.010000336980654381,0.00921826
0.806,0.010018177235763646,1.0000000001915783,1.0027224831101822,0.01,0.00999967,0.010000082841490822,0.009196436
0.807,0.010012982189097306,1.0000000001505307,1.0018150644431298,0.010000000158711725,0.009999798,0.009999864,0.009208324
0.808,0.010009880516890083,1.0000000001041667,1.0009436577992115,0.010000000327058013,0.00999992,0.009999681,0.009249414
0.809,0.010008462815235097,1.0000000000551164,1.0001234469307922,0.010000000443316955,0.010000034098169682,0.009999533,0.009315191
0.81,0.010008319680225464,1.0000000000060103,0.9993696155902378,0.010000001,0.010000137642961492,0.00999942,0.009401143
0.811,0.010009041707954303,0.9999999999594777,0.998697348,0.010000000523854984,0.010000228231578864,0.009999342,0.009502756
0.812,0.010010219494514727,0.9999999999181493,0.9981218265021825,0.010000000490275156,0.010000303406767656,0.009999298,0.009615519
0.813,0.010011443635999852,0.9999999998846548,0.9976582362594121,0.010000000408890162,0.010000360711273738,0.009999289,0.009734917
0.814,0.010012304728502796,0.9999999998616246,0.9973217605539659,0.010000000280770536,0.010000397687842971,0.009999314,0.009856439
0.815,0.010012393368116677,0.9999999998516885,0.9971275831382098,0.01,0.010000411879221223,0.009999373,0.009975571
0.816,0.010011300150934608,1,0.9970908877645079,0.01,0.010000400828154357,0.009999466,0.010087799406445844
0.817,0.010008615673049706,0.9999999998816196,0.9972268581852266,0.01,0.010000362077388239,0.009999592,0.010188613
0.818,0.010003930530555085,0.9999999999267464,0.9975506781527296,0.009999999,0.010000293169668727,0.009999751,0.010273497002435017
0.819,0.009996835,0.9999999999954878,0.9980775314193826,0.009999999,0.010000191647741697,0.009999944,0.010337939876523414
0.82,0.009986921,1.0000000000904739,0.9988226017375506,0.009999999,0.010000055054353007,0.010000169671861707,0.010377428231433535
0.821,0.010000011353397951,1.0000000001463356,0.99943303,0.009999998,0.009999935,0.010000357160167514,0.010419767222848993
0.822,0.010000569628757549,1.0000000001110572,1.0000310238417929,0.009999998,0.009999868,0.010000399858768726,0.010388293
0.823,0.010000958674975054,1.0000000000790288,1.0005020454579516,0.009999998,0.009999821,0.010000417545358856,0.010350625660561708
0.824,0.010001198095605245,1.0000000000503122,1.0008566142798616,0.009999999,0.009999792,0.010000413275226987,0.010307912851633148
0.825,0.010001307494202895,1.0000000000249685,1.001105249528368,0.009999999,0.009999779,0.010000390103662195,0.010261304
0.826,0.010001306474322793,1.0000000000030607,1.001258470424316,0.010000000043533784,0.00999978,0.010000351085953561,0.010211946881456947
0.827,0.010001214639519715,0.9999999999846507,1.0013267961885512,0.010000000937745957,0.009999793,0.010000299277390165,0.010160991201509609
0.828,0.010001051593348435,0.9999999999697999,1.0013207460419176,0.010000001887933164,0.009999816,0.010000237733261082,0.010109585379189639
0.829,0.010000836939363742,0.9999999999585705,1.0012508392052615,0.010000002845454697,0.009999847,0.010000169508855393,0.010058878155147192
0.83,0.010000590281120412,0.9999999999510251,1.0011275948994283,0.010000003761669854,0.009999883,0.010000098,0.010010018270032419
0.831,0.010000331222173225,0.9999999999472247,1.000961532345262,0.010000004587937927,0.009999923,0.010000025,0.009964154
0.832,0.010000079,0.9999999999472317,1.0007631707636089,0.010000005275618212,0.009999965,0.009999955,0.009922435
0.833,0.009999854,0.9999999999511086,1.0005430293753141,0.010000006,0.010000006856494166,0.009999891,0.00988601
0.834,0.009999676,0.9999999999589164,1.000311627401222,0.010000006040652602,0.010000046,0.009999835,0.009856027
0.835,0.009999563,0.9999999999707182,1.000079484062179,0.010000006020725294,0.010000080463672237,0.009999791,0.009833635
0.836,0.009999536,0.9999999999865751,0.9998571185790295,0.010000005667647378,0.010000108461724208,0.009999762,0.009819983
0.837,0.009999614,1.0000000000065496,0.9996550501726189,0.010000005,0.010000127848903652,0.00999975,0.009816219
0.838,0.009999817,1.0000000000307034,0.9994837980637923,0.010000003767476898,0.010000137,0.009999759,0.009823492
0.839,0.010000164751830465,1.0000000000590985,0.9993538814733953,0.010000002123102926,0.010000132569101471,0.009999792,0.009842952
0.84,0.010000676,1.000000000091797,0.9992758196222726,0.01,0.010000113791348119,0.009999852,0.009875746
0.841,0.010000500691400106,1.0000000000052958,0.9992203609866706,0.010000004660352039,0.010000091593460086,0.00999991,0.009900512
0.842,0.010000291619622412,1.0000000001814382,0.9993648747224363,0.009999995,0.010000052,0.009999975,0.009941402
0.843,0.01000013,1.0000000002891531,0.9995016996647841,0.009999987,0.010000019024526803,0.010000025549459137,0.009976276
0.844,0.010000012253195138,1.0000000003362488,0.9996301511246857,0.00999998,0.009999993,0.010000064214536291,0.010005471344325705
0.845,0.009999932,1.0000000003305343,0.9997495444131145,0.009999975,0.009999972,0.010000091724775437,0.010029328414920477
0.846,0.009999884,1.0000000002798166,0.9998591948410412,0.009999971,0.009999957,0.010000109195821864,0.010048186
0.847,0.009999865,1.0000000001919056,0.9999584177194402,0.009999969,0.009999947,0.010000117743320859,0.010062385
0.848,0.009999868,1.0000000000746085,1.0000465283592823,0.009999968,0.009999941,0.010000118482917713,0.010072263360716633
0.849,0.009999889,0.9999999999357343,1.0001228420715402,0.009999969,0.009999939,0.010000112530257706,0.010078161070490399
0.85,0.009999923,0.9999999997830908,1.0001866741671868,0.009999971,0.009999941,0.010000101000986134,0.010080417552437241
0.851,0.009999964,1,1.0002373399571938,0.009999975,0.009999945,0.010000085,0.010079372251508486
0.852,0.010000008427388867,0.9999999994677307,1.0002741547525336,0.009999981,0.009999952,0.010000065675189433,0.010075364612655464
0.853,0.010000050352449037,0.9999999993206304,1.0002964338641787,0.009999988,0.009999962,0.010000044,0.010068734080829514
0.854,0.010000084956784245,0.9999999991909945,1.0003034926031016,0.009999997,0.009999972,0.010000021430689905,0.010059820100981954
0.855,0.010000107217291275,0.9999999990866318,1.0002946462802746,0.010000007936510303,0.009999984,0.009999999,0.010048962118064126
0.856,0.010000112110866904,0.9999999990153501,1.0002692102066701,0.010000020315575413,0.009999996,0.009999977,0.010036499577027352
0.857,0.010000094614407914,0.9999999989849577,1.0002265,0.010000034,0.010000007825384419,0.009999958,0.010022771922822964
0.858,0.010000049704811088,0.9999999990032633,1.0001658300510172,0.010000050369872875,0.010000019455548143,0.009999942,0.010008118600402297
0.859,0.009999972,0.9999999990780751,1.0000865165909136,0.010000068096651788,0.010000030128264517,0.00999993,0.009992879
0.86,0.009999858,0.9999999992172017,0.9999878746239221,0.010000087657548526,0.010000039353259603,0.009999924,0.009977393
0.861,0.009999907,0.999999996,0.9999048629395357,0.010000070241898801,0.010000044884476256,0.009999924,0.009964317
0.862,0.009999952,0.9999999986928386,0.999871177,0.010000138,0.010000036,0.009999944,0.009960172
0.863,0.009999985,1.0000000014661745,0.9998499293843239,0.010000179,0.010000028031635676,0.009999962,0.00995824
0.864,0.010000008864540326,1.000000003917373,0.9998397544508956,0.010000197,0.010000020420869856,0.009999977,0.009958269
0.865,0.010000023786670186,1.0000000060038334,0.999839288,0.010000192531731497,0.010000013403162556,0.009999991,0.009960007
0.866,0.010000031296569246,1.0000000076829525,0.9998471643631106,0.010000169694610674,0.010000007015480428,0.010000001953228933,0.009963203
0.867,0.010000033,1.000000009,0.9998620196450403,0.010000130772800512,0.010000001294790126,0.010000011335065614,0.009967603
0.868,0.010000029184608678,1.0000000096487631,0.9998824887683752,0.010000078405872123,0.009999996,0.010000018792331677,0.009972958
0.869,0.010000022115215886,1.0000000098502506,0.9999072069512586,0.010000015233396635,0.009999992,0.010000024400243855,0.009979013
0.87,0.010000012738525984,1.000000009473991,0.9999348094118337,0.009999944,0.009999989,0.010000028234018887,0.009985519
0.871,0.010000002330772395,1.0000000084773824,0.9999639313682436,0.009999867,0.009999986,0.01000003,0.009992222
0.872,0.009999992,1.0000000068178228,0.9999932080386316,0.009999787,0.009999984,0.010000030880024425,0.009998871
0.873,0.009999984,1.0000000044527113,1.0000212746411408,0.009999707,0.009999983,0.010000029842688402,0.010005213848619037
0.874,0.009999978,1.0000000013394452,1.000046766393914,0.00999963,0.009999983,0.010000027,0.010010998869050302
0.875,0.009999976,0.999999997,1.000068318515095,0.009999557,0.009999984,0.010000023423422417,0.010015974055457592
0.876,0.009999979,0.9999999926980453,1.0000845662228262,0.009999492,0.009999986,0.010000018191925922,0.010019887511409134
0.877,0.00999999,0.9999999870847072,1.0000941447352512,0.009999438,0.009999989,0.010000011712809401,0.010022487340473164
0.878,0.010000007810321423,0.9999999805528086,1.000095689270513,0.009999396,0.009999993,0.010000004061289591,0.010023521646217923
0.879,0.010000035098461504,0.9999999730597475,1.0000878350467546,0.00999937,0.009999998,0.009999995,0.010022739
0.88,0.010000072841638695,0.9999999645629224,1.0000692172821197,0.009999362,0.010000004,0.009999986,0.010019886102022556
0.881,0.009999977,0.999999979,1.0000496192536088,0.009999291,0.01000001,0.009999978,0.010017656916798132
0.882,0.009999987,0.999999918,1.000023492268822,0.009999317,0.010000010284472336,0.009999979,0.010011960194011254
0.883,0.009999995,0.9999998844786357,1.0000023566511549,0.009999462,0.01000001,0.009999981,0.010007005070540914
0.884,0.010000000744710665,0.9999998743764662,0.9999858205672907,0.009999705,0.010000009930562324,0.009999983,0.010002757219001006
0.885,0.010000004329780482,0.999999885,0.9999734921839136,0.010000027,0.010000009092512868,0.009999986,0.009999182
0.886,0.010000006,0.9999999117309694,0.9999649796677059,0.010000406124713566,0.010000007913805306,0.009999989,0.009996246
0.887,0.010000006805903633,0.9999999526176814,0.9999598911853523,0.010000822303084612,0.010000006469493294,0.009999992,0.009993914
0.888,0.010000006252966919,1.0000000039307255,0.9999578349035356,0.010001254897021897,0.010000005,0.009999995,0.009992152
0.889,0.010000004876704653,1.0000000623851217,0.9999584189889389,0.010001683355952496,0.010000003084270492,0.009999998,0.009990926
0.89,0.010000003,1.0000001246958896,0.9999612516082466,0.010002087129303467,0.010000001293467007,0.010000000877606179,0.0099902
0.891,0.010000000766223366,1.000000187578048,0.9999659409281415,0.010002445666501877,0.01,0.010000003644039891,0.009989942
0.892,0.009999999,1.0000002477466168,0.999972095,0.010002738416974794,0.009999998,0.010000006087288682,0.009990117
0.893,0.009999997,1.0000003019166155,0.9999793223364276,0.010002944830149282,0.009999996,0.010000008107110905,0.00999069
0.894,0.009999995,1.000000346803063,0.9999872307581853,0.010003044355452401,0.009999995,0.010000009603264897,0.009991627
0.895,0.009999995,1.0000003791209793,0.9999954285472649,0.010003016442311219,0.009999994,0.01000001,0.009992893
0.896,0.009999996,1.0000003955853836,1.0000035238703489,0.010002840540152805,0.009999994,0.010000010623601587,0.009994455
0.897,0.009999998,1.000000392911295,1.0000111248941213,0.010002496098404215,0.009999994,0.01000001,0.009996278
0.898,0.010000001311515532,1.0000003678137337,1.0000178397852655,0.010001963,0.009999995,0.010000008346365507,0.009998328
0.899,0.010000006992271462,1.0000003170077185,1.0000232767104646,0.010001219393844782,0.009999996,0.010000005720553543,0.010000569454996253
0.9,0.009999993,1.0000019556378588,1.0000361241891076,0.010004471150625553,0.009999998,0.010000001,0.010004128687849879
0.901,0.009999996,1.0000010516461952,1.000028327101654,0.010001217446034136,0.01,0.009999999,0.010004974104851315
0.902,0.009999998,1.0000002055473374,1.0000213073130617,0.009998142,0.010000000859316132,0.009999997,0.010005477
0.903,0.009999999,0.99999943,1.0000150448980667,0.00999529,0.010000001841311525,0.009999995,0.010005674951370834
0.904,0.01,0.9999987385784184,1.0000095199314059,0.009992711,0.010000002527909072,0.009999995,0.010005603265709727
0.905,0.010000000762502851,0.9999981434835484,1.0000047124878155,0.00999045,0.010000002949433104,0.009999994,0.010005298763981913
0.906,0.010000001134911616,0.999997658,1.0000006026420314,0.009988555,0.010000003136207945,0.009999994,0.010004797888597794
0.907,0.010000001253834183,0.999997295,0.9999971704687913,0.009987072,0.010000003118557926,0.009999995,0.010004137081967783
0.908,0.010000001169088828,0.9999970664084361,0.9999943960428301,0.009986048,0.010000002926807366,0.009999995,0.010003352786502268
0.909,0.010000001,0.9999969864118818,0.9999922594388851,0.009985531,0.010000003,0.009999996,0.010002481444611664
0.91,0.010000000587867545,0.9999970674088949,0.9999907407316924,0.009985567,0.010000002,0.009999997,0.010001559498706368
0.911,0.010000000191028204,0.9999973222870706,0.9999898199959887,0.009986203,0.010000001610195746,0.009999998,0.010000623391196789
0.912,0.01,0.9999977639340034,0.9999894773065098,0.009987486,0.010000001,0.009999999,0.00999971
0.913,0.009999999,0.9999984052372891,0.999989693,0.009989463,0.010000000417897975,0.010000001,0.009998854
0.914,0.009999999,0.9999992590845223,0.9999904463651736,0.009992181,0.01,0.010000001567441654,0.009998095
0.915,0.009999999,1.0000003383632992,0.9999917182627891,0.009995686,0.009999999,0.010000002446906603,0.009997466
0.916,0.009999999,1.000001655961214,0.9999934885055752,0.010000027,0.009999999,0.010000003134212513,0.009997006
0.917,0.009999999,1.0000032247658621,0.9999957371682684,0.010005248553125875,0.009999998,0.010000004,0.00999675
0.918,0.010000000079924376,1.0000050576648392,0.9999984443256051,0.010011399,0.009999998,0.010000003704858165,0.009996735
0.919,0.010000001042839282,1.000007168,1.0000015900523223,0.010018525116840777,0.009999998,0.010000003474453383,0.009996998
0.92,0.009999999,0.9999867701998678,1.0000082704048636,0.009991518,0.009999999,0.010000002926119913,0.009997072
0.921,0.01,1.0000052158987147,1.000007806,0.010020735257699316,0.009999999,0.010000001952057662,0.00999808
0.922,0.01,1.0000180886460677,1.0000071660260128,0.010043557971939933,0.009999999,0.010000001105513698,0.009998936
0.923,0.01,1.0000259285794042,1.0000063809683106,0.010060340159071299,0.009999999,0.010000000379617388,0.00999965
0.924,0.01,1.0000292758362028,1.0000054807803824,0.010071435546699333,0.009999998,0.01,0.010000231583803861
0.925,0.01,1.0000286705539405,1.0000044955486984,0.010077197862429955,0.009999999,0.009999999,0.010000689495815349
0.926,0.010000000087190007,1.0000246528700947,1.0000034553597266,0.010077980833869075,0.009999999,0.009999999,0.010001033587179254
0.927,0.010000000101297146,1.0000177629221443,1.000002390299937,0.010074138188622617,0.009999999,0.009999999,0.010001273342212806
0.928,0.010000000097874016,1.000008540847566,1.0000013304557984,0.010066023654296492,0.009999999,0.009999998,0.010001418
0.929,0.010000000080983461,0.9999975267838378,1.000000306,0.010053991,0.009999999,0.009999998,0.010001477780557655
0.93,0.010000000054688318,0.9999852608684374,0.9999993467603511,0.010038393828828917,0.01,0.009999998,0.010001461432503378
0.931,0.010000000023051427,0.9999722832388422,0.9999984830819807,0.010019586,0.010000000038501166,0.009999998,0.010001378685387582
0.932,0.01,0.9999591340325303,0.9999977449651378,0.009997921,0.010000000505871404,0.009999998,0.010001239023527475
0.933,0.01,0.9999463533869798,0.9999971624962921,0.009973753,0.010000001030570818,0.009999998,0.010001051931240275
0.934,0.01,0.9999344814396671,0.9999967657619122,0.009947436,0.010000001611296409,0.009999998,0.010000826892843182
0.935,0.01,0.9999240583280715,0.999996585,0.009919322,0.010000002246745198,0.009999999,0.010000573392653419
0.936,0.01,0.9999156241896694,0.99999665,0.009889767,0.010000002935614193,0.009999999,0.010000301
0.937,0.01,0.9999097191619389,0.9999969908302613,0.009859123,0.010000003676600408,0.009999999,0.010000018944164708
0.938,0.01,0.9999068833823581,0.9999976378984377,0.009827744,0.010000004468400856,0.009999999,0.009999737
0.939,0.010000000065193953,0.9999076569884042,0.999998621,0.009795985,0.010000005309712557,0.01,0.009999464
0.94,0.010000000168309053,0.9999125801175552,0.9999999706216952,0.009764199,0.010000006199232516,0.01,0.009999211
0.941,0.01,0.9998744192893987,1.000001180795459,0.009781497,0.010000006,0.009999999,0.00999901
0.942,0.01,0.9999057887963053,1.0000015259164698,0.009709743,0.010000009,0.01,0.0099991
0.943,0.01,0.9999590751980256,1.000001725385298,0.009675208,0.010000010502461652,0.010000001,0.009999205
0.944,0.01,1.0000291706045337,1.000001796429615,0.009675278,0.01000001,0.010000001877185565,0.009999322
0.945,0.010000000001288312,1.0001109671258026,1.0000017562770909,0.009707337,0.010000009,0.010000002998517499,0.009999447
0.946,0.010000000002229632,1.0001993568718062,1.0000016221553971,0.009768772,0.010000005670217055,0.010000004104774725,0.009999577
0.947,0.010000000002610216,1.000289231952518,1.0000014112922042,0.009856968,0.010000001903135741,0.010000005,0.009999709
0.948,0.010000000002534929,1.0003754844779111,1.000001140915182,0.00996931,0.009999997,0.010000006065041023,0.00999984
0.949,0.010000000002108633,1.0004530065579593,1.000000828252002,0.010103185,0.009999993,0.010000006815538068,0.009999966
0.95,0.010000000001436204,1.0005166903026366,1.0000004905303352,0.010255977701290922,0.009999987,0.010000007343936364,0.010000084
0.951,0.010000000000622497,1.0005614278219155,1.0000001449778517,0.010425074014676478,0.009999982,0.010000007598479901,0.010000191612695622
0.952,0.01,1.0005821112257705,0.9999998088222222,0.010607859511521945,0.009999977,0.010000007527412666,0.010000284806319315
0.953,0.01,1.0005736326241745,0.9999994992911181,0.010801719812852327,0.009999973,0.010000007078978653,0.010000360564182858
0.954,0.01,1.0005308841271012,0.9999992336122094,0.011004041,0.009999969,0.010000006201421847,0.010000415664225085
0.955,0.01,1.0004487578445247,0.9999990290131673,0.011212207313067834,0.009999966,0.010000004842986241,0.010000447
0.956,0.01,1.0003221458864173,0.9999989027216623,0.011423606,0.009999964,0.010000002951915821,0.010000451
0.957,0.01,1.000145940362754,0.9999988719653652,0.011635621483523005,0.009999964,0.010000000476454579,0.010000425
0.958,0.01,0.9999150333835072,0.9999989539719466,0.011845640122652962,0.009999965,0.009999997,0.010000365044957667
0.959,0.010000000001610915,0.9996243170586507,0.9999991659690776,0.012051047292417839,0.009999968,0.009999994,0.010000268524975934
0.96,0.010000000004244712,0.9992686834981582,0.9999995251844284,0.012249228613842627,0.009999973,0.009999989,0.010000132014805931
0.961,0.01,0.9999985738442383,0.999999917,0.012112618317372622,0.00999996,0.009999995,0.010000012
0.962,0.01,0.9984974672075637,1.0000001559509486,0.012637505,0.009999983,0.009999978,0.00999992
0.963,0.01,0.997307097,1.000000331,0.012941331355468107,0.010000009,0.009999965,0.009999851
0.964,0.01,0.9964017471740667,1.0000004480544904,0.013058730195618666,0.010000035961748229,0.009999956,0.009999804
0.965,0.010000000000023756,0.9957557038672022,1.000000514346782,0.013024335865954037,0.010000063030851533,0.009999952,0.009999775
0.966,0.010000000000041122,0.9953432517602315,1.0000005360273583,0.012872782328561415,0.010000089255591295,0.009999951,0.009999763
0.967,0.01,0.995138676,1.0000005195171722,0.012638703545528015,0.010000114,0.009999953,0.009999765
0.968,0.010000000000046767,0.9951162613258898,1.0000004712371753,0.012356733478941019,0.010000135104713074,0.009999959,0.00999978
0.969,0.010000000000038907,0.995250293,1.000000397608321,0.012061506090887634,0.010000152695461515,0.009999967,0.009999805
0.97,0.010000000000026505,0.9955150562308718,1.0000003050515622,0.011787655343455064,0.010000165374579281,0.009999978,0.009999838
0.971,0.010000000000011501,0.9958848357980566,1.0000001999878518,0.011569815198730505,0.010000172125249587,0.009999991,0.009999878
0.972,0.01,0.996333917,1.000000088838142,0.011442619618801157,0.010000171930655647,0.010000005854759741,0.00999992
0.973,0.01,0.9968365843867083,0.999999978,0.011440702565754227,0.010000163773980681,0.010000022,0.009999965
0.974,0.01,0.9973671234981324,0.9999998739645362,0.011598698001676904,0.010000146638407897,0.010000040259780057,0.010000008815550507
0.975,0.01,0.9978998192142615,0.9999997830825458,0.011951239888656399,0.010000119507120521,0.010000059176437424,0.010000049994452417
0.976,0.01,0.9984089565800734,0.9999997117983674,0.012532962188779907,0.010000081363301761,0.010000078849342838,0.010000086277652467
0.977,0.01,0.9988688206405475,0.9999996665329532,0.013378498864134626,0.010000031190134836,0.010000098988608729,0.010000115502689595
0.978,0.01,0.9992536964406625,0.9999996537072569,0.014522483876807761,0.009999968,0.010000119304347532,0.010000135507102737
0.979,0.01,0.9995378690253974,0.9999996797422306,0.015999551,0.009999891,0.010000139506671678,0.010000144128430822
0.98,0.010000000000078259,0.9996956234397312,0.9999997510588274,0.017844335,0.009999798,0.010000159305693602,0.010000139204212787
0.981,0.01,0.9947468747069838,0.9999998570699542,0.020692697,0.009999894,0.010000153693905781,0.010000129930189824
0.982,0.01,0.9977882232932982,0.9999999559776783,0.023542154919073018,0.009999589,0.010000210020039424,0.010000089358968869
0.983,0.01,0.9980340254175447,1.0000000327913587,0.027320149744254167,0.009999354,0.010000229810285782,0.010000054266187148
0.984,0.01,0.9955115678935392,1.000000089519574,0.032120827548622055,0.009999187,0.010000217601844935,0.010000024378884509
0.985,0.010000000000000444,0.9902481375350991,1.0000001281709014,0.038038335,0.009999083,0.010000177931916954,0.009999999
0.986,0.010000000000000762,0.9822710211560395,1.0000001507539187,0.045166817,0.00999904,0.010000115,0.009999979
0.987,0.010000000000000894,0.9716075055701782,1.000000159277205,0.053600421343795966,0.009999053,0.010000034356399888,0.009999963
0.988,0.010000000000000868,0.9582848775913307,1.000000155749337,0.063433294,0.009999121,0.00999994,0.009999951
0.989,0.010000000000000725,0.9423304240333138,1.0000001421788927,0.07475958,0.009999239,0.009999835,0.009999943
0.99,0.010000000000000498,0.9237714317099439,1.0000001205744506,0.087673427,0.009999404,0.009999726,0.009999939
0.991,0.01,0.9026351874350379,1.000000092944588,0.10226898065480407,0.009999614,0.009999617,0.009999938
0.992,0.01,0.8789489780224117,1.0000000612978834,0.11864038731768499,0.009999864,0.009999512,0.00999994
0.993,0.01,0.8527400902858822,1.0000000276429148,0.1368817932160075,0.010000150884712494,0.009999416,0.009999945
0.994,0.01,0.8240358110392654,0.9999999939882592,0.15708734460046642,0.010000472281690853,0.009999334,0.009999952
0.995,0.01,0.7928634270963784,0.9999999623424954,0.17935118772175684,0.010000824,0.009999269,0.009999961
0.996,0.01,0.7592502252710371,0.9999999347142011,0.2037674688305737,0.010001204121257308,0.009999227,0.009999972
0.997,0.01,0.7232234923770584,0.9999999131119541,0.23043033417761197,0.010001607977105132,0.009999211,0.009999985
0.998,0.01,0.6848105152282584,0.9999998995443323,0.2594339300135666,0.010002033,0.009999228,0.01
0.999,0.010000000000000548,0.6440385806384539,0.9999998960199138,0.29087240258913266,0.010002475094079335,0.00999928,0.010000015113929556
1,0.01,0.6009349754214611,0.9999999045472764,0.3248398981550051,0.010002931768465447,0.009999373,0.010000031391711196

==> plot_results_csv/DFRG_bump_failed_1_1D_50_p_3_q_5_cfl_0.0625_T_1-0.csv <==
x,t_0.0,t_0.25,t_0.5,t_0.75,t_0.86,t_0.87
0,0.01,0.6063306003754354,0.9999795577075288,0.33556316181526374,0.009996766,0.009999578
0.001,0.01,0.5548929936201202,0.9999499537535597,0.38148312533302764,0.009993192,0.009997899
0.002,0.01,0.5061544827348617,0.999929765,0.42700719221301553,0.009989764,0.00999579
0.003,0.01,0.4600756411799665,0.999917986,0.47195094116369296,0.009986574,0.009993373
0.004,0.010000000000059546,0.4166170424157428,0.9999136089213269,0.5161299508935266,0.009983714,0.009990773
0.005,0.010000000000126796,0.37573925990249757,0.9999156270832494,0.5593598001109824,0.009981275,0.009988111
0.006,0.010000000000157657,0.33740286710053813,0.9999230338462269,0.6014560675245261,0.00997935,0.009985511
0.007,0.010000000000158556,0.30156843747017215,0.9999348224390922,0.642234332,0.009978032,0.009983095
0.008,0.010000000000135909,0.26819654447170677,0.9999499860906771,0.6815101717737418,0.009977411,0.009980987
0.009,0.010000000000096149,0.2372477615654497,0.9999675180298155,0.719099166,0.009977581,0.00997931
0.01,0.010000000000045698,0.20868266221170811,0.9999864114853394,0.7548168933089024,0.009978632,0.009978186
0.011,0.01,0.18246181987078938,1.0000056596860818,0.788478932,0.009980658,0.009977738
0.012,0.01,0.15854580800300105,1.0000242558608752,0.8199008617977359,0.00998375,0.00997809
0.013,0.01,0.1368952000686504,1.0000411932385527,0.8488982604209451,0.009988,0.009979363
0.014,0.01,0.11747056952804492,1.0000554650479467,0.8752867069079708,0.009993501,0.009981682
0.015,0.01,0.10023248984149197,1.0000660645178903,0.8988817799672786,0.010000344673664103,0.009985169
0.016,0.01,0.085141534,1.000071984877216,0.9194990583073351,0.010008622521638737,0.009989947
0.017,0.01,0.072158277,1.0000722193547567,0.9369541206366062,0.010018426957270097,0.009996139
0.018,0.010000000000028264,0.061243290509222253,1.000065761179345,0.9510625456635579,0.010029850041551677,0.010003868396387124
0.019,0.010000000000170735,0.052357148841953374,1.0000516035798135,0.9616399120966561,0.010042983835476967,0.010013257112133425
0.02,0.01,0.044165665,1.0000308417388575,0.966834487,0.010042253769175382,0.01001793
0.021,0.01,0.038513579283689384,1.0000005278435604,0.9765299092130043,0.010071930515844029,0.010035766257680965
0.022,0.01,0.033560782963972136,0.9999775152443643,0.9842948028486628,0.010098082127591074,0.010054507245947995
0.023,0.01,0.029259929,0.9999611235397847,0.9902939929408322,0.010120376168680794,0.010073497
0.024,0.010000000000001095,0.025563668818577596,0.9999506723283356,0.9946923044749353,0.010138480203377459,0.010092079311234662
0.025,0.010000000000002326,0.022424656173469722,0.9999454812085309,0.997654562,0.010152061795945334,0.010109599
0.026,0.010000000000002889,0.019795543267134393,0.99994487,0.9993455918106235,0.010160788510648694,0.010125400061381247
0.027,0.010000000000002906,0.017628982689856302,0.9999481576379144,0.9999302175830524,0.010164328,0.010138826905723179
0.028,0.01,0.015877627031920166,0.9999546643841317,0.9995732647390992,0.010162347563518949,0.010149223776215495
0.029,0.010000000000001761,0.014494128883610683,0.9999637096160515,0.9984395582641853,0.010154515030214386,0.010155934957836664
0.03,0.010000000000000838,0.013431140835212579,0.9999746129321889,0.9966939231437328,0.010140497876102394,0.010158304735565159
0.031,0.01,0.012641315,0.9999866939310577,0.9945011843631617,0.010119963665447233,0.010155677394379435
0.032,0.01,0.012077305399289268,0.9999992722111727,0.9920261669078945,0.010092579962513185,0.010147397219257974
0.033,0.01,0.011691763192333487,1.0000116673710484,0.989433696,0.010058014331564514,0.010132808495179231
0.034,0.01,0.011437341446427893,1.0000231990091994,0.9868885959149558,0.010015934336865493,0.010111255507121686
0.035,0.01,0.011266692751857193,1.0000331867241397,0.9845556923481267,0.009966008,0.010082083
0.036,0.01,0.011132469698906102,1.0000409501143843,0.98259981,0.009907902,0.010044633878984043
0.037,0.01,0.010987324877859314,1.0000458087784474,0.9811857740008572,0.009841284,0.009998254
0.038,0.010000000000000515,0.010783910879001542,1.0000470823148437,0.980478409,0.009765822,0.009942287
0.039,0.010000000000003126,0.010474880292617492,1.0000440903220875,0.9806425406049137,0.009681184,0.009876077
0.04,0.01,0.010039887876672619,1.0000431267519834,0.9787869245722631,0.00965635,0.009834579
0.041,0.01,0.009822835,1.0000196534927017,0.9852784439197688,0.009494552,0.009719575
0.042,0.01,0.009649892,1.0000009828903798,0.9909622809118451,0.009357847,0.009605169
0.043,0.01,0.009517681,0.9999867153880191,0.9958764354700991,0.009248379,0.009495252
0.044,0.010000000000000021,0.009422821,0.9999764514286217,1.000058907516138,0.009168293,0.009393715
0.045,0.010000000000000044,0.009361934,0.9999697914551898,1.0035476969715682,0.009119732,0.009304447
0.046,0.010000000000000056,0.009331641,0.9999663359107255,1.0063808037579978,0.009104841,0.009231338
0.047,0.010000000000000056,0.009328562,0.999965685,1.0085962277970324,0.009125763,0.009178278
0.048,0.010000000000000047,0.009349319,0.9999674398807065,1.0102319690102801,0.009184642,0.009149158
0.049,0.010000000000000033,0.009390533,0.9999712002811558,1.0113260273193476,0.009283623,0.009147867
0.05,0.010000000000000018,0.009448824,0.9999765668825807,1.011916402645842,0.009424849,0.009178295
0.051,0.01,0.009520813,0.9999831401279828,1.012041095,0.009610464,0.009244333
0.052,0.01,0.009603121,0.9999905204603643,1.011738104037539,0.009842613,0.00934987
0.053,0.01,0.009692369,0.9999983083227272,1.011045429945956,0.010123439191722958,0.009498797
0.054,0.01,0.009785179,1.000006104158073,1.0100010725582278,0.010455086722077834,0.009695003
0.055,0.01,0.009878169,1.0000135084094044,1.0086430317959607,0.010839699611292782,0.009942379
0.056,0.01,0.009967963,1.0000201215197229,1.0070093075807633,0.011279421856773277,0.010244814432994468
0.057,0.01,0.010051180261511708,1.0000255439320302,1.0051378998342417,0.011776397455924785,0.010606199753930984
0.058,0.010000000000000016,0.010124441953947027,1.0000293760893295,1.0030668084780032,0.012332770406152781,0.011030424831417751
0.059,0.010000000000000068,0.010184369024213475,1.0000312184346214,1.0008340334336543,0.012950685,0.01152138
0.06,0.010000000000000134,0.010227582,1.0000306714109086,0.9984775746228024,0.013632284349460084,0.012082954437601389
0.061,0.010000000000000018,0.010227358947726535,1.0000221725805196,0.9980565155954084,0.014223245618535711,0.012655018865965012
0.062,0.01,0.010185326016627323,1.0000091672693248,0.9972040533453657,0.015242505427212326,0.013475269
0.063,0.010000000000000052,0.010143467540231562,0.9999987966545839,0.9964765717176434,0.016113527331852222,0.014265093653122118
0.064,0.010000000000000061,0.010102392899263086,0.9999908514485412,0.9958766980321061,0.016835725422857373,0.015012652639155376
0.065,0.010000000000000066,0.010062711474445731,0.9999851223634412,0.9954070596086193,0.017408513790629784,0.015706105126510914
0.066,0.010000000000000068,0.010025033,0.9999814001115279,0.9950702837670465,0.017831306525571418,0.01633361
0.067,0.010000000000000075,0.009989966,0.9999794754050468,0.9948689978272538,0.018103517718084272,0.016883327924246187
0.068,0.01,0.00995812,0.9999791389562411,0.9948058291091048,0.018224561,0.017343416894154615
0.069,0.010000000000000089,0.009930106,0.999980181,0.9948834049324645,0.018193851837431548,0.017702036684442715
0.07,0.010000000000000099,0.009906531,0.9999823936806355,0.9951043526171977,0.018010802945069942,0.017947346624874818
0.071,0.010000000000000116,0.009888006,0.9999855662783241,0.9954712994831693,0.017674828871887482,0.018067506045215283
0.072,0.010000000000000144,0.00987514,0.9999894899826666,0.9959868728502437,0.017185344,0.018050674
0.073,0.01,0.009868542,0.9999939555059072,0.9966537000382857,0.016541762,0.017885010644678692
0.074,0.01,0.009868821,0.9999987535602903,0.9974744083671601,0.015743496,0.017558674483330334
0.075,0.010000000000000288,0.009876588,1.0000036748580603,0.9984516251567312,0.014789962578988822,0.017059825
0.076,0.010000000000000361,0.009892451,1.0000085101114617,0.9995879777268646,0.013680573957731864,0.016376622
0.077,0.010000000000000448,0.00991702,1.0000130500327393,1.000886093397424,0.012414744698065958,0.015497224112137154
0.078,0.010000000000000557,0.009950904,1.0000170853341372,1.0023485994882753,0.010991889,0.014409791125237902
0.079,0.010000000000000685,0.009994712,1.000020407,1.003978123319282,0.009411421,0.013102482256361788
0.08,0.01,0.010061862197546987,1.000028350507501,1.006857097657096,0.007359205,0.011122804177124133
0.081,0.010000000000001058,0.010076891822717716,1.0000184110253072,1.0064414052214141,0.006309286,0.010124885683925028
0.082,0.01,0.010085337807149774,1.000010046116726,1.005869188,0.005075842,0.008865918
0.083,0.010000000000002719,0.010087968748153783,1.0000031568980432,1.005167202770961,0.003768104,0.007434265
0.084,0.01,0.010085553243040356,0.9999976444855436,1.0043622042532039,0.002495305,0.005918289
0.085,0.010000000000003426,0.010078859889120115,0.99999341,1.0034809485384346,0.001366674,0.004406354
0.086,0.010000000000003633,0.010068657283703672,0.9999903545442362,1.0025501913751598,0.000491444,0.002986823
0.087,0.010000000000003843,0.010055714024101643,0.9999883792479982,1.0015966885118863,-2.12E-05,0.001748059
0.088,0.01,0.010040798707624652,0.9999873852230851,1.0006471956971206,-6.19E-05,0.000778425
0.089,0.010000000000004634,0.010024679931583316,0.9999872735857823,0.9997284686793695,0.000478469,0.000166284
0.09,0.010000000000005376,0.010008126293288245,0.999987945,0.9988672632071391,0.001709154,-8.67E-19
0.091,0.010000000000006459,0.009991906,0.9999893019391461,0.9980903350289362,0.003739395,0.000367936
0.092,0.010000000000007968,0.009976789,0.9999912441623839,0.9974244398932675,0.006678425,0.001358454
0.093,0.010000000000009982,0.009963542,0.9999936732383731,0.9968963335486393,0.010635474511794588,0.003059919
0.094,0.010000000000012589,0.009952935,0.9999964902833982,0.9965327717435586,0.015719774722600614,0.005560693
0.095,0.010000000000015864,0.009945736,0.9999995964137444,0.9963605102265312,0.022040557080280593,0.00894914
0.096,0.010000000000019897,0.009942714,1.0000028927456979,0.9964063047460644,0.029707052886018062,0.013313622037188068
0.097,0.01,0.009944637,1.0000062803955432,0.9966969110506644,0.038828493,0.018742503
0.098,0.010000000000030568,0.009952274,1.0000096604795663,0.9972590848888383,0.04951411,0.025324146487815433
0.099,0.010000000000037368,0.009966393,1.0000129341140518,0.9981195820090921,0.061873134,0.033146915
0.1,0.01,0.009990334,1.0000197350174003,0.9987453782332895,0.077564261,0.045121334526146556
0.101,0.01,0.010006069571492963,1.0000136015216785,0.999375877,0.091914171,0.054144178
0.102,0.010000000000111779,0.010017723124468534,1.0000083355018146,0.9999385818744074,0.10977291186833754,0.066383539
0.103,0.010000000000148333,0.010025698598110363,1.0000038922815273,1.000433246074148,0.13089482459733895,0.081679426
0.104,0.010000000000171887,0.010030399928798476,1.0000002271845319,1.0008596228805289,0.15503425167025023,0.099871844
0.105,0.010000000000186962,0.010032231052912904,0.9999972955345457,1.001217466,0.18194553511259404,0.12080080084232567
0.106,0.010000000000198085,0.010031595906833671,0.9999950526552862,1.0015065273747714,0.21138301694989317,0.14430630413136852
0.107,0.010000000000209773,0.010028898426940814,0.9999934538704697,1.0017265615934123,0.2431010392076703,0.1702283606072947
0.108,0.010000000000226553,0.010024542549614355,0.9999924545038134,1.0018773214802534,0.2768539439114482,0.19840697734651033
0.109,0.010000000000252947,0.010018932,0.9999920098790347,1.001958560300684,0.3123960730867496,0.22868216142542158
0.11,0.01,0.010012471348180764,0.9999920753198495,1.0019700313200939,0.3494817687590971,0.26089391992043454
0.111,0.010000000000352649,0.010005563896833682,0.9999926061499752,1.0019114878038726,0.38786537295401335,0.2948822599079553
0.112,0.010000000000435006,0.009998614,0.9999935576931289,1.0017826830174104,0.4273012276970212,0.33048718846439007
0.113,0.010000000000545062,0.009992025,0.9999948852730276,1.0015833702260968,0.46754367501364347,0.367548713
0.114,0.01,0.009986201,0.9999965442133879,1.0013133026953218,0.5083470569294026,0.40590683958962614
0.115,0.010000000000866356,0.009981547,0.9999984898379264,1.0009722336904747,0.5494657154698214,0.44540157631123956
0.116,0.010000000001086638,0.009978466,1.000000677470361,1.0005599164769456,0.5906539926604226,0.4858729299073916
0.117,0.010000000001352708,0.009977361,1.0000030624344076,1.0000761043201245,0.6316662305267289,0.5271609074544883
0.118,0.010000000001669087,0.009978638,1.000005600053784,0.9995205504854012,0.6722567710942624,0.5691055160289351
0.119,0.010000000002040297,0.009982699,1.0000082456522066,0.9988930082381653,0.7121799563885471,0.6115467627071396
0.12,0.010000000002470857,0.00998995,1.0000109545533924,0.9981932308438064,0.751190128,0.6543246545655069
0.121,0.010000000003150732,0.009998777,1.000009740246488,0.9977372442957343,0.7870249233549378,0.6949046768088982
0.122,0.010000000006102924,0.010005376260430719,1.0000064021508641,0.9979341101255692,0.8209041901448857,0.7350441205443928
0.123,0.010000000008098562,0.010009982600454017,1.0000035192489316,0.998168358,0.8511001668854306,0.7718496781135418
0.124,0.010000000009384537,0.010012815797048637,1.000001072743781,0.9984323841990781,0.8778061111171837,0.805429662
0.125,0.010000000010207736,0.010014095401247954,0.9999990438385032,0.998718583,0.9012152803807573,0.8358923861908261
0.126,0.010000000010815038,0.010014040964085336,0.9999974137361877,0.9990193502771614,0.9215209322167621,0.8633461624179724
0.127,0.01,0.010012872,0.9999961636399267,0.9993270811127143,0.9389163241658113,0.8878993039167966
0.128,0.010000000012369514,0.010010808169807813,0.9999952747528096,0.9996341709031659,0.9535947137685153,0.9096601235468036
0.129,0.010000000013810455,0.010008068914759652,0.9999947282779272,0.9999330149664338,0.9657493585654863,0.928736934
0.13,0.010000000016023042,0.010004873822483057,0.9999945054183708,1.0002160086204377,0.9755735160973359,0.9452380486383892
0.131,0.010000000019254168,0.010001442,0.9999945873772301,1.000475547183095,0.9832604439046762,0.9592717798189794
0.132,0.010000000023750713,0.009997994,0.9999949553575964,1.0007040259723243,0.9890033995281183,0.9709464405687753
0.133,0.010000000029759565,0.009994749,0.9999955905625602,1.0008938403060441,0.9929956405082747,0.9803703437472832
0.134,0.010000000037527604,0.009991926,0.9999964741952113,1.001037385502172,0.9954304243857559,0.9876518022140077
0.135,0.010000000047301725,0.009989745,0.9999975874586419,1.0011270568786277,0.996501009,0.9928991288284559
0.136,0.010000000059328808,0.009988426,0.9999989115559413,1.0011552497533285,0.9964006509951431,0.9962206364501325
0.137,0.010000000073855736,0.009988187,1.0000004276902004,1.001114359444193,0.9953226088082716,0.9977246379385434
0.138,0.010000000091129401,0.009989249,1.000002117,1.0009967812691394,0.9934601396811726,0.9975194461531944
0.139,0.010000000111396684,0.009991831,1.0000039608819606,1.0007949105460865,0.9910065011544579,0.9957133739535916
0.14,0.01,0.009996141,1.000008711028011,1.000780829699516,0.9881932323830462,0.9930289205709278
0.141,0.010000000172024202,0.010001634,1.0000055023235814,1.0004599745996476,0.9866941318161069,0.9905545418983525
0.142,0.010000000333208216,0.010005609519178619,1.0000030478112714,1.000172925,0.985699781,0.9885937339517195
0.143,0.01,0.010008224116774595,1.0000012796498194,0.9999198949579549,0.9851691329789274,0.987114371
0.144,0.010000000512378314,0.010009637,1.000000129997966,0.9997010970163748,0.9850611426285186,0.9860843287517144
0.145,0.010000001,0.010010005455357008,0.9999995310144503,0.9995167447278008,0.9853347636034512,0.9854714807560594
0.146,0.010000000590481119,0.010009488944476983,0.9999994148580132,0.9993670513923559,0.9859489498636409,0.9852437020017812
0.147,0.010000000625331011,0.010008245478905156,0.9999997136873932,0.9992522303101613,0.9868626553690023,0.9853688671177379
0.148,0.010000000675352557,0.010006433,1.0000003596613305,0.9991724947813395,0.9880348340794523,0.9858148507327884
0.149,0.010000000754025243,0.010004211179953185,1.000001284938565,0.9991280581060122,0.9894244399549056,0.9865495274757915
0.15,0.010000000874828559,0.010001737094706574,1.0000024216778358,0.9991191335843008,0.9909904269552774,0.9875407719756049
0.151,0.010000001,0.00999917,1.000003702037883,0.9991459345163284,0.992691749,0.9887564588610881
0.152,0.010000001296745055,0.009996667,1.0000050581774467,0.9992086742022162,0.99448736,0.9901644627610993
0.153,0.010000001624817217,0.009994388,1.0000064222552658,0.9993075659420864,0.9963362143050631,0.9917326583044965
0.154,0.010000002048937973,0.00999249,1.0000077264300808,0.9994428230360607,0.9981972654042665,0.9934289201201393
0.155,0.010000003,0.009991132,1.0000089028606312,0.9996146587842616,1.0000294674279666,0.9952211228368855
0.156,0.010000003,0.009990473,1.0000098837056561,0.9998232864868104,1.0017917743360785,0.9970771410835938
0.157,0.010000004032386737,0.009990671,1.000010601123896,1.0000689194438297,1.0034431400885184,0.9989648494891235
0.158,0.010000005,0.009991883,1.0000109872740903,1.000351770955441,1.0049425186452017,1.000852122682332
0.159,0.010000006,0.00999427,1.000010974314979,1.0006720543217666,1.0062488639660438,1.0027068352920787
0.16,0.009999997,0.009998505,1.0000093007355155,1.001422907317639,1.006928446279523,1.003924522968917
0.161,0.010000009392284119,0.010002734005205351,1.000008086961794,1.0012106037215212,1.0082623959861536,1.0057957238537067
0.162,0.010000018192549824,0.010005733830632456,1.000004050214479,1.0009991238941955,1.0091142998673057,1.0072406815008905
0.163,0.010000024141410779,0.010007634662902004,0.99999767,1.0007908138397326,1.0095280448589636,1.0082880841150423
0.164,0.010000027974818613,0.010008567069502625,0.999989426,1.000588019562203,1.0095475178971123,1.0089666199007357
0.165,0.010000030428724948,0.010008661617922958,0.9999797972005666,1.0003930870656776,1.0092166059177359,1.009304977062544
0.166,0.010000032239081406,0.010008048875651612,0.9999692636284704,1.0002083623542268,1.0085791958568193,1.0093318438050414
0.167,0.010000034141839621,0.010006859,0.9999583046175777,1.0000361914319222,1.007679174650347,1.0090759083328018
0.168,0.010000036872951208,0.010005223788988457,0.9999473996748468,0.9998789203028337,1.0065604292343031,1.0085658588503983
0.169,0.010000041168367793,0.010003272579573896,0.9999370283072375,0.9997388949710317,1.0052668465446728,1.0078303835624045
0.17,0.010000047764041004,0.010001136,0.9999276700217083,0.9996184614405875,1.003842314,1.006898170673395
0.171,0.010000057395922461,0.009998946,0.9999198043252192,0.9995199657155717,1.0023307170885896,1.0057979083879425
0.172,0.010000070799963795,0.009996831,0.9999139107247293,0.9994457538000545,1.000775944194106,1.0045582849106212
0.173,0.010000088712116625,0.009994923,0.9999104687271977,0.9993981716981071,0.9992218817699737,1.0032079884460048
0.174,0.010000111868332582,0.009993353,0.9999099578395838,0.9993795654138001,0.9977124167521776,1.0017757071986668
0.175,0.010000141004563284,0.00999225,0.9999128575688468,0.9993922809512044,0.9962914360767021,1.0002901293731812
0.176,0.010000177,0.009991745,0.9999196474219456,0.9994386643143898,0.9950028266795312,0.9987799431741212
0.177,0.010000220160875432,0.00999197,0.999930807,0.9995210615074279,0.9938904754966503,0.9972738368060611
0.178,0.010000271652860125,0.009993054,0.9999468155274891,0.9996418185343892,0.9929982694640432,0.995800498
0.179,0.010000332068666068,0.009995128,0.999968153,0.9998032813993442,0.9923700955176952,0.9943886163812343
0.18,0.010000402144244882,0.009998323,0.999995298,1.0000077961063636,0.9920498405935901,0.9930668787336151
0.181,0.010000513042257207,0.010002447627018714,1.0000241206222875,1.000309356187953,0.9924218306502857,0.992284414
0.182,0.010000993273022491,0.010004930719967659,1.000063838415988,1.0003605135256237,0.9939058386530865,0.9924345594409604
0.183,0.010001317904582006,0.010006495383561806,1.0001178074037949,1.000389658601437,0.9953960752795338,0.9929056730101129
0.184,0.010001527107656305,0.010007251,1.0001821304789003,1.0003989476286765,0.9968696465981216,0.99364931
0.185,0.010001661052965955,0.010007308446924261,1.0002529105344966,1.000390536820627,0.9983036586773443,0.9946170267474355
0.186,0.010001759911231513,0.010006776358811849,1.0003262504637749,1.0003665823905719,0.999675218,0.995760378
0.187,0.010001863853173545,0.010005764865583208,1.0003982531599276,1.0003292405517956,1.0009614293916689,0.9970309192428645
0.188,0.010002013049512601,0.010004383723297972,1.0004650215161464,1.0002806675175824,1.002139400163759,0.9983802062596503
0.189,0.010002247670969253,0.010002742688015783,1.0005226584256228,1.0002230195012152,1.0031862359704595,0.9997597944477005
0.19,0.010002607888264053,0.010000951515796283,1.0005672667815495,1.0001584527159795,1.0040790428802644,1.0011212393009272
0.191,0.010003133872117568,0.00999912,1.000594949477118,1.0000891233751588,1.0047949269616676,1.0024160963132436
0.192,0.010003865793250357,0.009997358,1.0006018094055198,1.0000171876920367,1.005310994283163,1.0035959209785617
0.193,0.010004843822382982,0.009995775,1.0005839494599476,0.9999448018798984,1.005604350913245,1.0046122687907946
0.194,0.010006108130235999,0.009994481,1.000537472533592,0.9998741221520266,1.005652102920407,1.005416695243854
0.195,0.010007698887529977,0.009993585,1.0004584815196464,0.9998073047217065,1.0054313563731434,1.0059607558316535
0.196,0.010009656,0.009993198,1.0003430793113022,0.9997465058022219,1.0049192173399482,1.0061960060481048
0.197,0.010012020433323037,0.009993429,1.0001873688017504,0.9996938816068561,1.0040927918893146,1.0060740013871206
0.198,0.010014831563263245,0.009994388,0.9999874528841838,0.999651588,1.0029291860897374,1.005546297342614
0.199,0.010018129825526651,0.009996185,0.9997394344517941,0.9996217822416195,1.0014055060097102,1.0045644494084967
0.2,0.009992673,0.009999478,0.9995044878364625,0.9998533311269776,0.9993888155742655,1.0035206000103216
0.201,0.010028652695454172,0.010002184621970178,0.9991120419019506,0.9998835477516976,0.9981180204559124,1.0015391355533527
0.202,0.010054199003172363,0.010004079170372686,0.9986401839508536,0.9999154433442975,0.997175377,0.9999106670644288
0.203,0.010071474944276354,0.010005250008729955,0.9981090820384493,0.9999482336726176,0.9965308200625014,0.9986100388857055
0.204,0.010082643801869967,0.010005785229190043,0.9975389042200163,0.9999811345044984,0.9961542830564748,0.9976120953593381
0.205,0.010089868859057025,0.010005772923901007,0.9969498185508311,1.0000133616077798,0.9960157003569217,0.9968916808274815
0.206,0.010095313398941359,0.010005301185010902,0.996361993,1.0000441307503027,0.9960850060983588,0.9964236396322916
0.207,0.010101140704626782,0.010004458,0.9957955958813186,1.0000726576999064,0.9963321344153006,0.9961828161159225
0.208,0.010109514059217123,0.010003331775019704,0.9952707949915469,1.0000981582244322,0.9967270194422639,0.9961440546205307
0.209,0.010122596745816202,0.010002010288214725,0.9948077584721352,1.0001198480917195,0.9972395953137642,0.9962821994882705
0.21,0.010142552,0.010000581736400893,0.9944266543783606,1.000136943069609,0.9978397961643171,0.9965720950612974
0.211,0.010171543247455866,0.009999134,0.9941476507655025,1.000148658925941,0.9984975561284385,0.9969885856817672
0.212,0.010211733628704103,0.009997756,0.993990916,1.0001542114285558,0.9991828093406447,0.9975065156918346
0.213,0.010265286474376367,0.009996535,0.9939766172036446,1.0001528163452935,0.9998654899354508,0.9981007294336545
0.214,0.010334365067576488,0.009995559,0.9941249233652008,1.0001436894439943,1.0005155320473729,0.9987460712493831
0.215,0.010421132691408286,0.009994916,0.994456002,1.000126046492499,1.001102869810927,0.9994173854811748
0.216,0.010527752628975583,0.009994695,0.9949900218496723,1.0000991032586468,1.0015974373606285,1.0000895164711852
0.217,0.010656388163382203,0.009994984,0.9957471502831434,1.0000620755102791,1.0019691688309935,1.0007373085615696
0.218,0.010809203,0.00999587,0.9967475555844756,1.0000141790152357,1.0021879983565376,1.0013356060944831
0.219,0.010988359155128708,0.009997442,0.9980114058089462,0.9999546295413568,1.002223860071777,1.0018592534120812
0.22,0.011196021,0.009999788,0.9995588690118334,0.9998826428564828,1.002046688111227,1.0022830948565187
0.221,0.011737075894261937,0.010002250086489271,1.001168165716982,0.9999468272956994,1.0017733667331266,1.0022575150537714
0.222,0.012642078643714704,0.010003456,1.0030075891590946,0.999868917,1.001500011067819,1.0020716410299846
0.223,0.013287517639208433,0.010004146962535529,1.0052543886214813,0.9998171914311811,1.001224660835109,1.0018605801095593
0.224,0.013761734818270586,0.010004389745229958,1.0077366877134661,0.9997887448316862,1.000950181976416,1.0016288883293696
0.225,0.014153072118428641,0.010004249252844669,1.010282610044375,0.999780672,1.0006794404331594,1.0013811217262898
0.226,0.014549871477210059,0.010003790856734205,1.0127202792235315,0.9997900660073775,1.000415302146758,1.0011218363371939
0.227,0.015040474832142315,0.010003079928253143,1.0148778188602612,0.9998140224662254,1.0001606330586315,1.0008555881989567
0.228,0.015713224120752864,0.010002182,1.0165833525638883,0.9998496352948488,0.9999182991101988,1.0005869333484518
0.229,0.016656461280569183,0.010001161959597427,1.0176650039437378,0.9998939988350785,0.9996911662428789,1.0003204278225535
0.23,0.017958528249118737,0.010000085662131895,1.0179508966091344,0.9999442074287452,0.9994821003980909,1.0000606276581363
0.231,0.019707766963928994,0.009999018,1.0172691541694032,0.9999973554176798,0.9992939675172547,0.999812089
0.232,0.021992519362527423,0.009998025,1.0154479002338683,1.0000505371437123,0.9991296335417887,0.999579368
0.233,0.024901127382441497,0.009997172,1.0123152584118553,1.0001008469486745,0.9989919644131129,0.9993670197025121
0.234,0.028521932961198666,0.009996524,1.0076993523126878,1.0001453791743957,0.9988838260726456,0.9991796013527602
0.235,0.032943278,0.009996146,1.0014283055456923,1.0001812281627083,0.9988080844618068,0.999021669
0.236,0.038253505,0.009996104,0.9933302417201917,1.0002054882554412,0.9987676055220149,0.9988977773276874
0.237,0.044540954,0.009996463,0.9832332844455121,1.0002152537944264,0.998765255,0.9988124837261145
0.238,0.05189397,0.009997289,0.9709655573309774,1.000207619121494,0.9988038994212505,0.9987703437810161
0.239,0.060400892,0.009998646,0.9563551839859131,1.0001796785784751,0.9988864041431162,0.998775914
0.24,0.070150064,0.010000601378598267,0.9392302880196435,1.000128527,0.999015635,0.9988337490077407
0.241,0.080350976,0.010002391892345999,0.9200865200377601,1.0000543930409922,0.9992486062802426,0.998850876
0.242,0.091142037,0.010002950082159191,0.897682028,0.9999637412487882,0.999735006,0.9991148259754352
0.243,0.10714668178893089,0.010003188757063852,0.8719702164032155,0.9998944629009113,1.0001471666195145,0.9993867764597303
0.244,0.12796479140275774,0.010003152177130943,0.843283575,0.9998447591539196,1.0004879858561824,0.9996607037586341
0.245,0.15319624691900124,0.010002884602431431,0.8119545927699395,0.9998128311643707,1.0007603603999289,0.9999305839209155
0.246,0.1824409294175584,0.01000243,0.7783157574704758,0.9997968800888214,1.0009671871975452,1.0001903929953426
0.247,0.21529871997832656,0.010001833509016428,0.7426995579913681,0.9997951070838306,1.0011113631958257,1.0004341070306857
0.248,0.2513694996812027,0.010001138510442861,0.7054384829392956,0.9998057133059545,1.0011957853415618,1.0006557020757132
0.249,0.29025314960608406,0.010000389557386536,0.6668650209209375,0.9998268999117512,1.0012233505815464,1.000849154179194
0.25,0.3315495508328678,0.009999631,0.6273116605429738,0.9998568680577782,1.001196955862572,1.0010084393898973
0.251,0.37485858444145104,0.009998907,0.5871108904120841,0.9998938189005933,1.0011194981314313,1.0011275337565921
0.252,0.4197801315117309,0.009998262,0.5465951991349474,0.9999359535967537,1.0009938743349163,1.0012004133280474
0.253,0.4659140731236047,0.009997739,0.5060970753182435,0.9999814733028174,1.0008229814198206,1.0012210541530324
0.254,0.5128602903569693,0.009997385,0.4659490075686519,1.0000285791753412,1.000609716332936,1.0011834322803155
0.255,0.5602186642917223,0.009997241,0.4264834844928522,1.0000754723708836,1.0003569760210558,1.001081523758667
0.256,0.6075890760077605,0.009997354,0.38803299469752384,1.0001203540460015,1.000067657430972,1.000909304636855
0.257,0.654571407,0.009997767,0.3509300267893462,1.0001614253572528,0.999744658,1.000660750963648
0.258,0.7007655371032813,0.009998524,0.315507069,1.000196887461195,0.9993908732033641,1.0003298387878163
0.259,0.7457713486425583,0.00999967,0.2820966110611616,1.0002249415143853,0.9990092014594254,0.9999105441581284
0.26,0.792272174,0.010002170669543089,0.24956077965706563,1.000172303610951,0.998327299,0.9992734955738313
0.261,0.8206087988581715,0.010002389,0.22152371020855513,1.0001009898171636,0.9984984593688342,0.9989829374653693
0.262,0.8459624967248399,0.010002427459694273,0.19586484956102737,1.000039801434387,0.9986946497776754,0.9988021305982725
0.263,0.8685125116266591,0.010002311199037679,0.17247343922886563,0.9999883640021121,0.9989100020860704,0.998718913
0.264,0.8884380878585845,0.010002066099835703,0.1512387207264534,0.9999463030598297,0.9991386483495737,0.9987211229778983
0.265,0.9059184697155716,0.010001717861045405,0.13204993556817404,0.999913244,0.9993747206237404,0.9987965984194822
0.266,0.9211329014925747,0.010001292181623832,0.11479632526841087,0.9998888128032061,0.9996123509641243,0.998933177
0.267,0.9342606274845502,0.010000815,0.099367131,0.999872635,0.9998456714262813,0.9991186982933457
0.268,0.9454808919864522,0.010000311296715131,0.085651595,0.9998643349804439,1.0000688140657654,0.9993409989204869
0.269,0.9549729392932365,0.009999807,0.073538959,0.9998635395804875,1.0002759109381312,0.9995879174710084
0.27,0.9629160136998581,0.009999329,0.062918463,0.9998698739074688,1.0004610940989334,0.9998472920423417
0.271,0.9694893595012722,0.009998902,0.05367935,0.9998829635008792,1.0006184956037267,1.0001069607319168
0.272,0.974872221,0.009998551,0.04571086,0.9999024339002087,1.000742247508066,1.0003547616371646
0.273,0.9792438424682991,0.009998303,0.038902236,0.9999279106449493,1.0008264818675061,1.0005785328555163
0.274,0.982783468,0.009998183,0.033142719502896635,0.9999590192745904,1.000865330737601,1.000766112484402
0.275,0.9856703425539584,0.009998217,0.028321551,0.9999953853286244,1.0008529261739063,1.0009053386212532
0.276,0.9880837097536634,0.00999843,0.024327973,1.0000366343465412,1.0007834002319762,1.000984049
0.277,0.990202814,0.009998849,0.021051225746736284,1.0000823918678314,1.000650884967365,1.0009900828085734
0.278,0.9922068999415996,0.009999498,0.018380551871072032,1.000132283431987,1.0004495124356279,1.0009112770539041
0.279,0.9942752115197413,0.010000404277159215,0.016205192540908013,1.000185934578498,1.0001734146923194,1.0007354701969229
0.28,0.9940072505747493,0.010002416124562048,0.014042728339742462,1.000077272,0.9997485988245932,1.0004467333408906
0.281,0.9948892944454371,0.010002142488406644,0.013089673986156177,1.0000525804439269,0.9996373708881758,1.0001638172609033
0.282,0.9956830950528751,0.010001831183500868,0.012284528785399759,1.0000291190899502,0.9995588784136349,0.9999353815934152
0.283,0.9963928864511249,0.010001492540420534,0.011615032925417908,1.0000072054308118,0.9995100553760818,0.9997571148634911
0.284,0.997022903,0.010001136889741457,0.011068926594155478,0.9999871565692755,0.9994878357506299,0.9996247055961951
0.285,0.9975773778363121,0.010000775,0.010633949979557258,0.9999692896081038,0.999489154,0.9995338423165916
0.286,0.9980605459313733,0.010000415887890317,0.010297843269568044,0.9999539216500598,0.9995109426364772,0.9994802135497443
0.287,0.9984766410334968,0.010000071197869883,0.010048346652132641,0.9999413697979066,0.999550137,0.9994595078207181
0.288,0.9988298971967444,0.009999751,0.0098732,0.9999319511544069,0.9996036708720748,0.999467414
0.289,0.9991245484751783,0.009999465,0.009760144,0.999925983,0.9996684779338105,0.9994996195763848
0.29,0.9993648289228613,0.009999224,0.009696919,0.9999237819044207,0.9997414922583205,0.9995518141112059
0.291,0.9995549725938554,0.009999039,0.009671265,0.9999256655034596,0.9998196478207173,0.9996196857841049
0.292,0.9996992135422232,0.009998919,0.009670922,0.999931951,0.9998998785961126,0.9996989231201456
0.293,0.9998017858220271,0.009998875,0.009683629,0.9999429546634168,0.9999791185596192,0.9997852146443926
0.294,0.9998669234873293,0.009998918,0.009697129,0.999958994,1.0000543016863492,0.9998742488819099
0.295,0.9998988605921914,0.009999057,0.00969916,0.9999803871242989,1.0001223619514141,0.9999617143577612
0.296,0.9999018311906771,0.009999303,0.009677462,1.0000074498494946,1.0001802333299274,1.0000432995970114
0.297,0.9998800693368479,0.009999666,0.009619777,1.0000404997082102,1.0002248497970005,1.0001146931247245
0.298,0.9998378090847666,0.010000157104821038,0.009513844,1.0000798538032092,1.0002531453277461,1.000171583465965
0.299,0.9997792844884953,0.010000786009258255,0.009347403,1.0001258292372541,1.0002620538972762,1.0002096591457965
0.3,0.9997087296020963,0.010001563195309721,0.009108195,1.0001787431131077,1.0002485094807028,1.0002246086892836
0.301,0.999232186,0.010001659435928702,0.00904033,0.9999764408686974,1.0002762803838923,1.0002417889181419
0.302,0.9996429401889049,0.010001189749760202,0.009014402,0.9999809900756331,1.0002682546800115,1.0002714852976722
0.303,0.9999443438062177,0.010000773574168655,0.009020009,0.9999831876352776,1.000242847233103,1.0002809717639227
0.304,1.0001492262454952,0.010000410232776182,0.009053435,0.999983506,1.000202998024023,1.0002726917253633
0.305,1.0002704167332994,0.010000099,0.009110962,0.9999824156875574,1.0001516470336271,1.0002490885904638
0.306,1.0003207444961908,0.009999839,0.009188875,0.9999803901176244,1.000091734242771,1.000212605767694
0.307,1.0003130387607315,0.00999963,0.009283458,0.9999779007752655,1.0000261996323117,1.0001656866655244
0.308,1.0002601287534818,0.009999472,0.009390994,0.9999754196291958,0.9999579831831034,1.000110774692424
0.309,1.0001748437010027,0.009999362,0.009507767,0.9999734186481313,0.9998900248760025,1.0000503132568637
0.31,1.0000700128298567,0.009999302,0.009630061,0.9999723698007885,0.9998252646918653,0.9999867457673124
0.311,0.999958465,0.009999289,0.009754159,0.9999727450558835,0.999766643,0.9999225156322407
0.312,0.9998530305378058,0.009999324,0.009876346,0.9999750163821325,0.9997170986159036,0.9998600662601183
0.313,0.9997665375700241,0.009999406,0.009992904,0.9999796557482517,0.9996795726857916,0.9998018410594153
0.314,0.999711816,0.009999534,0.010100117091780407,0.9999871351229566,0.9996570048020657,0.9997502834386014
0.315,0.9997016941237529,0.009999707,0.010194269759472335,0.9999979264749643,0.9996523349455827,0.9997078368061467
0.316,0.9997490020983864,0.009999925,0.010271645318271088,1.0000125017729904,0.9996685030971981,0.9996769445705209
0.317,0.9998665688402804,0.010000186954856867,0.010328527472069698,1.0000313329857509,0.9997084492377675,0.9996600501401942
0.318,1.0000672235759964,0.010000492,0.010361199924761201,1.0000548920819623,0.999775113,0.9996595969236363
0.319,1.0003637955320959,0.01000084,0.010365946380238626,1.0000836510303404,0.9998714354091923,0.9996780283293171
0.32,0.9997739323708822,0.010001589,0.010386762,0.99990734,1.0000080574567227,0.9996401910439433
0.321,0.9998808924473934,0.010001041618520702,0.010287724751600533,0.9999251369828368,1.0001472686202661,0.9998357731800066
0.322,0.9999608033292156,0.010000587007975466,0.010197548128071035,0.9999404013277661,1.0002460673509532,0.9999933549771202
0.323,1.0000167481032116,0.010000219,0.010116242675023628,0.9999533837588599,1.0003085872324096,1.0001158496185316
0.324,1.0000518098562436,0.00999993,0.010043818693765989,0.9999643348115616,1.0003389618482608,1.0002061702874891
0.325,1.0000690716751752,0.009999715,0.009980286,0.9999735050213133,1.000341324782133,1.0002672301672402
0.326,1.0000716166468682,0.009999566,0.009925656,0.999981145,1.0003198096176502,1.0003019424410327
0.327,1.0000625278581858,0.009999477,0.009879939,0.9999875050537393,1.0002785499384403,1.0003132202921148
0.328,1.000044888,0.009999441,0.009843144,0.9999928359472992,1.0002216793281271,1.000303976903733
0.329,1.0000217813471441,0.009999452,0.009815281,0.9999973881396809,1.0001533313703366,1.000277125459136
0.33,0.9999962897985099,0.009999502,0.009796363,1.0000014121663272,1.0000776396486948,1.0002355791415716
0.331,0.9999714968369512,0.009999586,0.009786397,1.0000051585626815,0.9999987377468271,1.0001822511342873
0.332,0.9999504855493295,0.009999696,0.009785396,1.0000088778641858,0.9999207592483588,1.0001200546205307
0.333,0.9999363390225084,0.009999827,0.009793369,1.0000128206062837,0.9998478377369162,1.0000519027835502
0.334,0.9999321403433494,0.00999997,0.009810326,1.0000172373244174,0.999784107,0.9999807088065922
0.335,0.9999409725987167,0.010000120318352948,0.009836278,1.0000223785540308,0.9997337000096087,0.9999093858729061
0.336,0.9999659188754716,0.010000270539790777,0.009871235,1.0000284948305658,0.9997007509609952,0.9998408471657388
0.337,1.0000100622604773,0.010000414122647981,0.009915208,1.0000358366894655,0.9996893932339094,0.9997780058683381
0.338,1.0000764858405964,0.010000544421475875,0.009968206,1.0000446546661732,0.9997037604119767,0.9997237751639518
0.339,1.0001682727026915,0.010000654790825778,0.01003024,1.0000551992961313,0.9997479860788232,0.9996810682358277
0.34,0.9996331426206494,0.010000855094986263,0.010110004619197904,0.9998811973096821,0.9998230956545251,0.9995973160738847
0.341,0.9997841659078673,0.010000443970916276,0.010140972156100289,0.9998992515094862,0.9999285068860028,0.9997168710648964
0.342,0.9999004675353448,0.010000120669988077,0.010159830638579963,0.9999163700799496,1.0000122918673207,0.9998198137383822
0.343,0.999985712,0.009999877,0.010167886197508875,0.9999325193839188,1.000076262983604,0.9999070553484117
0.344,1.000043561871356,0.009999706,0.010166444963758983,0.9999476657842398,1.0001222326199777,0.9999795071490527
0.345,1.0000776826100284,0.009999598,0.010156813,0.9999617756437587,1.0001520131615673,1.000038080394374
0.346,1.0000917377492378,0.009999547,0.010140297,0.9999748153253214,1.0001674169934964,1.0000836863384435
0.347,1.000089391304054,0.009999543,0.010118201815155934,0.9999867511917744,1.0001702565008919,1.0001172362353308
0.348,1.0000743072895462,0.00999958,0.010091835,0.9999975496059643,1.0001623440688774,1.0001396413391037
0.349,1.0000501497207839,0.009999649,0.010062501485345604,1.0000071769307364,1.0001454920825792,1.0001518129038307
0.35,1.0000205826128359,0.009999742,0.010031508243833798,1.0000155995289373,1.0001215129271215,1.0001546621835806
0.351,0.9999892699807723,0.009999851,0.010000161125746835,1.0000227837634132,1.0000922189876293,1.0001491004324221
0.352,0.9999598758396621,0.009999969,0.009969766,1.0000286959970102,1.000059422649228,1.0001360389044234
0.353,0.9999360642045748,0.010000087,0.00994163,1.0000333025925747,1.000024936297043,1.0001163888536528
0.354,0.999921499,0.010000197580555013,0.009917058,1.0000365699129525,0.9999905723161988,1.0000910615341796
0.355,0.9999198445127461,0.010000292559631524,0.009897357,1.0000384643209894,0.9999581430918201,1.0000609682000712
0.356,0.999934764,0.010000364066336209,0.009883832,1.000038952179533,0.9999294610090327,1.0000270201053971
0.357,0.9999699230258419,0.010000404150989513,0.00987779,1.0000379998514277,0.9999063384529612,0.9999901285042255
0.358,1.0000289841469099,0.010000404863911903,0.009880538,1.0000355736995212,0.9998905878087312,0.999951205
0.359,1.000115611864417,0.010000358255423825,0.00989338,1.0000316400866587,0.999884021,0.99991116
0.36,1.0002334701934326,0.010000256,0.009917624,1.0000261653756863,0.9998884517962943,0.9998709052024112
0.361,0.9999555256438435,0.010000005463949075,0.009946085,0.99989428,0.9999027466109572,0.9998726152652596
0.362,0.9999792318875743,0.009999854,0.009981031,0.9999096825196092,0.9999172322742744,0.9998834372072827
0.363,0.9999966388761903,0.009999752,0.010009627901318855,0.9999253923209508,0.9999324820185175,0.9998959078015861
0.364,1.0000084864172016,0.009999695,0.010032304049664306,0.9999411512386194,0.999948181,0.9999097012706497
0.365,1.0000155143181182,0.009999675,0.010049486142848757,0.9999567007309285,0.9999640144154389,0.9999244918369548
0.366,1.0000184623864488,0.009999687,0.010061601,0.9999717822561915,0.9999796674009445,0.9999399537229793
0.367,1.0000180704297041,0.009999726,0.010069076737432611,0.9999861372727223,0.9999948251330328,0.9999557611512057
0.368,1.000015078255393,0.009999785,0.010072339525680997,0.999999507,1.000009172778117,0.9999715883441122
0.369,1.000010225671025,0.009999858,0.010071816832466343,1.000011634,1.0000223955026115,0.9999871095241796
0.37,1.000004252,0.009999939,0.010067936,1.0000222578530535,1.0000341784729299,1.0000019989138875
0.371,0.9999978985021578,0.010000024,0.010061124,1.0000311214177888,1.000044206855487,1.0000159307357166
0.372,0.9999919035326776,0.010000104358685136,0.010051807298289049,1.0000379657653589,1.0000521658166959,1.0000285792121462
0.373,0.9999870073831796,0.010000175827293687,0.010040414113467143,1.0000425323540774,1.0000577405229714,1.0000396185656575
0.374,0.9999839498611722,0.010000232101350178,0.010027371164304648,1.0000445626422576,1.0000606161407266,1.000048723018729
0.375,0.9999834707741667,0.010000267271412682,0.010013105594226059,1.0000437980882135,1.0000604778363764,1.0000555667938422
0.376,0.9999863099296715,0.010000275428039256,0.009998045,1.0000399801502582,1.0000570107763345,1.0000598241134764
0.377,0.9999932071351966,0.010000250661787965,0.009982615,1.0000328502867049,1.0000499001270147,1.0000611692001116
0.378,1.0000049021982516,0.010000187063216873,0.009967245,1.0000221499558675,1.0000388310548312,1.000059276276228
0.379,1.0000221349263458,0.010000078722884047,0.00995236,1.0000076206160593,1.0000234887261976,1.0000538195643056
0.38,1.0000456451269897,0.00999992,0.009938388,0.9999890037255941,1.0000035583075289,1.000044473286825
0.381,1.0000024113972306,0.009999783,0.009937329,0.9998977101523383,0.9999756326185908,1.0000282689161835
0.382,0.9999997450001251,0.009999771,0.009946602,0.9999106114299305,0.9999497240230203,0.9999988645159201
0.383,0.9999979856142986,0.009999781,0.009956406,0.9999247958969689,0.9999318279416626,0.9999750908891271
0.384,0.9999970086709332,0.009999809,0.009966522,0.9999398748418241,0.9999211185938257,0.9999565782993373
0.385,0.9999966896012108,0.009999851,0.00997673,0.9999554595528667,0.9999167701988195,0.9999429570100836
0.386,0.9999969038363115,0.009999904,0.009986811,0.9999711613184654,0.9999179569759518,0.9999338572848978
0.387,0.9999975268074183,0.009999964,0.009996546,0.9999865914269924,0.9999238531445324,0.9999289093873133
0.388,0.9999984339457116,0.010000028,0.010005714651483264,1.0000013611668166,0.9999336329238692,0.9999277435808619
0.389,0.9999995006823736,0.010000091696340772,0.010014098090284161,1.0000150818263083,0.9999464705332711,0.9999299901290765
0.39,1.0000006024485857,0.010000151440787884,0.010021476820677253,1.0000273646938382,0.9999615401920476,0.9999352792954898
0.391,1.000001614675529,0.010000203699338663,0.010027631439203058,1.0000378210577763,0.9999780161195067,0.9999432413436343
0.392,1.0000024127943856,0.010000244813437153,0.010032343,1.0000460622064926,0.9999950725349579,0.9999535065370422
0.393,1.000002872236337,0.010000271124527406,0.010035390726814912,1.000051699428358,1.0000118836577099,0.9999657051392465
0.394,1.0000028684325641,0.010000279,0.010036557,1.0000543440117415,1.0000276237070707,0.9999794674137796
0.395,1.0000022768142496,0.010000265,0.010035620725443903,1.0000536072450148,1.0000414669023505,0.9999944236241746
0.396,1.0000009728125738,0.010000224654189194,0.010032363732741138,1.0000491004165468,1.000052587462857,1.0000102040339631
0.397,0.9999988318587187,0.010000155167686958,0.010026566207414225,1.0000404348147087,1.0000601596078995,1.0000264389066782
0.398,0.9999957293838662,0.010000052585396723,0.010018008746003691,1.0000272217278705,1.0000633575567865,1.0000427585058527
0.399,0.9999915408191973,0.009999913,0.010006472,1.0000090724444015,1.0000613555288274,1.0000587930950187
0.4,1.0000224956851902,0.00999975,0.009989948,0.9999075961677512,1.0000636843893533,1.0000913115311547
0.401,1.000013147,0.009999664,0.009982016,0.9999308729231718,1.0000326620946938,1.0000695907711274
0.402,1.0000059612823111,0.009999538,0.009976641,0.9999509733857831,1.0000067767975882,1.0000492732413535
0.403,1.000000708408306,0.009999385,0.009973557,0.999967913,0.9999857038803628,1.0000304522915147
0.404,0.9999971594511683,0.009999221,0.009972495,0.9999817065080451,0.9999691187253432,1.0000132212712918
0.405,0.999995085,0.009999058,0.009973189,0.9999923697054298,0.9999566967148548,0.9999976735303666
0.406,0.9999942563832274,0.00999891,0.00997537,0.9999999176854719,0.9999481132312227,0.9999839024184197
0.407,0.9999944438202906,0.009998793,0.009978771,1.0000043657170392,0.9999430436567732,0.999972001
0.408,0.9999954182699539,0.009998719,0.009983125,1.0000057290689979,0.9999411633738314,0.9999620634801869
0.409,0.9999969505061502,0.009998702,0.009988164,1.0000040230102145,0.9999421477647228,0.999954182
0.41,0.9999988113028127,0.009998758,0.009993619,0.9999992628095562,0.9999456722117732,0.9999484512540431
0.411,1.0000007714338746,0.009998899,0.009999225,0.999991464,0.9999514120973083,0.9999449635322071
0.412,1.0000026016732695,0.00999914,0.010004713159871717,0.9999806410580823,0.9999590428036529,0.9999438125374374
0.413,1.000004073,0.009999495,0.010009815833860663,0.9999668100449998,0.9999682397131334,0.9999450916194143
0.414,1.0000049555727895,0.009999977,0.010014265652769727,0.9999499859655095,0.9999786782080751,0.999948894
0.415,1.0000050207807807,0.010000601,0.010017795063308759,0.9999301840884779,0.9999900336708027,0.9999553134123346
0.416,1.0000040391928375,0.010001381019686253,0.010020136512187635,0.9999074196827722,1.000001981483643,0.9999644428226401
0.417,1.0000017815828925,0.010002330723728274,0.010021022446116207,0.9998817080172586,1.000014197028921,0.9999763757084175
0.418,0.9999980187248797,0.010003464207590722,0.010020185311804345,0.9998530643608048,1.0000263556889624,0.999991205
0.419,0.9999925213927314,0.010004795478857062,0.010017357555961906,0.9998215039822766,1.0000381328460923,1.0000090253051128
0.42,0.99998506,0.010006338545110752,0.010012271625298752,0.9997870421505413,1.0000492038826365,1.0000299287153929
0.421,1.000002789137549,0.010007766,0.010006092500955764,0.9997493172457422,1.0000504971357205,1.0000418309602206
0.422,1.0000013739633724,0.010013255,0.009999574,0.9997495326828157,1.0000381822398485,1.0000438240315335
0.423,1.0000003257452754,0.010017447326992114,0.009994536,0.9997705658298612,1.0000259582500612,1.000042535950144
0.424,0.9999996020854327,0.010020367750029326,0.009990851,0.999809964,1.0000140320530087,1.0000384547558876
0.425,0.9999991605860206,0.010022041048383943,0.00998839,0.9998652730903987,1.0000026105353423,1.0000320684886008
0.426,0.9999989588492131,0.010022492070862934,0.009987026,0.9999340411221561,0.999991901,1.000023865188118
0.427,0.9999989544771873,0.010021745666273275,0.00998663,1.0000138147004172,0.9999821090847695,1.0000143328942754
0.428,0.9999991050721171,0.010019827,0.009987076,1.0001021407843136,0.9999734429251642,1.0000039596469081
0.429,0.9999993682361784,0.010016759971115867,0.009988234,1.000196566332979,0.9999661089915475,0.9999932334858517
0.43,0.9999997015715469,0.010012570378162056,0.009989977,1.0002946383055455,0.9999603141705701,0.999982642
0.431,1.0000000626803978,0.010007282753367474,0.009992177,1.0003939036611467,0.9999562653488826,0.9999726745820143
0.432,1.000000409164906,0.010000921945539079,0.009994706,1.0004919093589146,0.9999541694131356,0.999963818
0.433,1.0000006986272476,0.009993513,0.009997437,1.0005862023579826,0.9999542332499805,0.999956561
0.434,1.0000008886695975,0.00998508,0.010000239860047748,1.000674329617483,0.9999566637460664,0.9999513903694783
0.435,1.0000009368941314,0.009975649,0.010002988417600169,1.0007538380965495,0.9999616677880458,0.9999487955628341
0.436,1.0000008009030246,0.009965244,0.010005554240883854,1.0008222747543138,0.9999694522625686,0.9999492641213492
0.437,1.000000438298452,0.00995389,0.010007809389882234,1.0008771865499095,0.9999802240562848,0.9999532840848595
0.438,0.9999998066825899,0.009941612,0.010009625924578724,1.000916120442469,0.9999941900558463,0.9999613434932004
0.439,0.9999988636576129,0.009928434,0.010010875904956744,1.0009366233911257,1.0000115571479031,0.9999739303862076
0.44,0.999997567,0.009914383,0.010011431390999718,1.0009362423550114,1.0000325322191064,0.9999915328037167
0.441,1.0000000687556523,0.009902325,0.010009551152171746,1.000891428771883,1.0000446469780475,1.0000113246105449
0.442,1.0000000339610395,0.009860623,0.010005931103003156,1.0009589427605872,1.0000401613150367,1.0000244826338431
0.443,1.0000000081763791,0.009840765,0.010002844369651192,1.0008941838862853,1.0000341162902397,1.000032713
0.444,0.9999999903617032,0.009842105,0.010000264486029302,1.0007099999678686,1.000026848757336,1.0000365981282724
0.445,0.9999999794770438,0.009863999,0.009998165,1.0004192388242295,1.0000186955700028,1.0000367198145186
0.446,0.999999974,0.0099058,0.009996519,1.0000347482742586,1.000009993581919,1.0000336602701951
0.447,0.9999999743379009,0.009966865,0.009995301,0.9995693761368486,1.0000010796467629,1.0000280016028604
0.448,0.9999999780034814,0.010046546759469432,0.009994484,0.9990359702308906,0.9999922906182125,1.0000203259200713
0.449,0.9999999844392058,0.010144200847520903,0.009994042,0.9984473783752769,0.9999839633499461,1.0000112153293854
0.45,0.9999999926051055,0.010259181893740102,0.009993947,0.9978164483888983,0.9999764346956416,1.000001252
0.451,1.0000000014612134,0.010390844640541871,0.009994174,0.9971560280906472,0.999970042,0.9999910178545534
0.452,1.0000000099675603,0.010538544,0.009994696,0.9964789652994145,0.9999651206436329,0.999981095
0.453,1.000000017084179,0.010701634205552518,0.009995487,0.9957981078340931,0.9999620089532851,0.9999720660388239
0.454,1.0000000217711005,0.010879470508591083,0.00999652,0.9951263035135732,0.9999610432916123,0.9999645125220161
0.455,1.0000000229883574,0.011071407481871616,0.009997769,0.9944764001567478,0.9999625605122935,0.9999590167426571
0.456,1.0000000196959815,0.011276799867808954,0.009999207,0.9938612455825075,0.9999668974690064,0.9999561608083032
0.457,1.0000000108540044,0.011495002408817942,0.010000807255000453,0.9932936876097446,0.999974391,0.9999565268265123
0.458,0.999999995,0.011725369847313434,0.010002544328511668,0.9927865740573507,0.9999853780052402,0.9999606969048419
0.459,0.9999999723613743,0.011967256925710271,0.010004391260454682,0.9923527527442174,1.000000195292118,0.9999692531508496
0.46,1.0000000020921258,0.011539694806136749,0.010007787029743873,0.9931123111886403,1.0000307066443088,0.9999851432226192
0.461,1.000000001266267,0.012470385100439078,0.010006394174751498,0.9918988090028379,1.000028297175841,0.9999998427504252
0.462,1.0000000006254843,0.013100700133236415,0.010005043562370303,0.991402099,1.000024966424776,1.0000105602031297
0.463,1.0000000001506268,0.013464608948250648,0.010003748287869202,0.9915521901154369,1.0000208916875117,1.0000177070381688
0.464,0.9999999998225423,0.013596080589203663,0.010002521446517107,0.9922790889558772,1.0000162502604442,1.0000216947129787
0.465,0.9999999996220803,0.013529084099817353,0.010001376,0.9935128036804379,1.000011219439971,1.000022934684996
0.466,0.9999999995300884,0.013297588523813594,0.010000325,0.995183342,1.0000059765224882,1.0000218384116561
0.467,1,0.012935562904914287,0.009999382,0.997220712,1.0000006988043946,1.000018817350396
0.468,0.9999999995949111,0.012476976286841314,0.00999856,0.9995549208690369,0.9999955635820852,1.0000142829586511
0.469,1,0.011955797713316589,0.009997872,1.002115976840274,0.9999907481519574,1.0000086466938576
0.47,0.9999999998637976,0.011405996228061946,0.009997331,1.004833888,0.9999864298104088,1.0000023200134522
0.471,1.0000000000268863,0.010861540874799295,0.00999695,1.0076386607714238,0.9999827858538357,0.9999957143748703
0.472,1.0000000001835365,0.010356400697250528,0.009996742,1.010460304273375,0.9999799935786352,0.999989241
0.473,1.0000000003145972,0.009924545,0.00999672,1.0132288258276037,0.9999782302812046,0.9999833120529238
0.474,1.0000000004009166,0.009599942,0.009996898,1.0158742332051294,0.9999776732579407,0.999978338
0.475,1.0000000004233427,0.009416562,0.009997288,1.0183265341769705,0.9999784998052399,0.9999747313875061
0.476,1.000000000362725,0.009408373,0.009997904,1.0205157365141486,0.9999808872194996,0.9999729028195865
0.477,1.0000000001999112,0.009609344,0.009998758,1.022371847987682,0.9999850127971168,0.9999732640381076
0.478,0.9999999999157507,0.010053444770375168,0.009999864,1.023824876368591,0.9999910538344885,0.9999762265005059
0.479,0.9999999994910913,0.010774644047036434,0.010001235586978352,1.0248048294278949,0.9999991876280114,0.9999822016642171
0.48,0.9999999989067817,0.011806910849186681,0.010002884632582722,1.025241714936613,1.0000095914740823,0.9999916009866777
0.481,1.0000000000231952,0.013226096625775835,0.010003451141460992,1.0237585259748156,1.0000109417489838,1.0000005370482254
0.482,1.0000000000114577,0.014950727775455093,0.010003133409847716,1.0233806513245634,1.0000065610619646,1.0000036028580601
0.483,1.0000000000027593,0.018330602908688397,0.010002723484584452,1.020403491947243,1.0000025571140718,1.000005230605325
0.484,0.9999999999967495,0.023430084008835315,0.010002241556097856,1.0148730997066098,0.9999989474329498,1.000005614592799
0.485,1,0.030313533059255476,0.010001707814814586,1.0068355264664195,0.9999957495462426,1.0000049491232599
0.486,0.9999999999913921,0.039045312,0.010001142451161293,0.9963368240904282,0.9999929809815935,1.0000034284994865
0.487,0.9999999999913438,0.049689783,0.010000566,0.9834230444423913,0.9999906592666473,1.0000012470242576
0.488,1,0.062311308,0.009999998,0.9681402393860642,0.9999888019290473,0.9999985990003508
0.489,0.9999999999947508,0.076974248,0.009999459,0.950534461,0.9999874264964377,0.9999956787305452
0.49,0.9999999999975052,0.093742967,0.009998969,0.9306517605035631,0.9999865504964623,0.9999926805176192
0.491,1.0000000000004925,0.11268182538565048,0.009998548,0.9085381904049005,0.9999861914567656,0.9999897986643509
0.492,1.0000000000033618,0.1338551856220514,0.009998217,0.8842398023529705,0.9999863669049908,0.9999872274735192
0.493,1.0000000000057627,0.15732740967560221,0.009997995,0.8578026482115293,0.9999870943687824,0.9999851612479025
0.494,1.0000000000073435,0.1831628595296624,0.009997904,0.8292727798443319,0.9999883913757838,0.9999837942902787
0.495,1.0000000000077547,0.2114258971675917,0.009997963,0.7986962491151348,0.9999902754536399,0.999983321
0.496,1.0000000000066442,0.24218088457274967,0.009998191,0.7661191078876931,0.9999927641299942,0.9999839353901255
0.497,1.0000000000036615,0.2754921837284957,0.009998611,0.7315874080257626,0.999995875,0.9999858320531527
0.498,0.9999999999984565,0.31142415661818956,0.009999241,0.695147201,0.9999996253887722,0.9999892051952871
0.499,0.9999999999906778,0.35004116522519074,0.010000101732125052,0.6568445398534581,1.0000040330264843,0.999994249
0.5,0.9999999999799747,0.39140757153285893,0.010001213650090336,0.6167254752705957,1.0000091153732706,1.0000011581279913
0.501,1.0000000000004248,0.43366679641620237,0.010001825321939542,0.580108403,1.0000078244328758,1.0000048996200142
0.502,1.0000000000002096,0.47856771797055797,0.010001862852571267,0.537263935,1.000006794763205,1.000004415907335
0.503,1.0000000000000508,0.5228751071990071,0.010001788358010256,0.49610694974742897,1.0000070384243536,1.0000047902788216
0.504,0.9999999999999405,0.5663872841422037,0.010001619475535859,0.45665206031716643,1.0000082920823175,1.0000058691738412
0.505,0.9999999999998735,0.608902569,0.010001374,0.4189138808064609,1.000010292403093,1.0000074990317616
0.506,0.9999999999998423,0.6502192813354583,0.010001069095964286,0.3829070250846886,1.0000127760526742,1.0000095262919484
0.507,0.9999999999998417,0.6901357416668245,0.010000722873425806,0.34864610702122634,1.0000154796970586,1.0000117973937699
0.508,0.9999999999998644,0.7284502698755556,0.010000352812091324,0.3161457404854501,1.000018140002241,1.000014158776592
0.509,1,0.764961186,0.009999977,0.28542053934673645,1.0000204936342167,1.0000164568797822
0.51,0.9999999999999545,0.7994668100877297,0.009999612,0.2564851174744617,1.0000222772589822,1.0000185381427078
0.511,1.000000000000009,0.8317654621724815,0.009999276,0.22935408873800242,1.000023227542533,1.0000202490047347
0.512,1.0000000000000613,0.8616554622972151,0.009998987,0.20404206700673483,1.0000230811508644,1.000021435905231
0.513,1.0000000000001055,0.8889351305025855,0.009998762,0.18056366615003552,1.0000215747499723,1.0000219452835635
0.514,1.0000000000001341,0.9134027868292464,0.00999862,0.15893350003728068,1.0000184450058525,1.0000216235790982
0.515,1.0000000000001419,0.9348567513178526,0.009998576,0.139166183,1.0000134285845008,1.0000203172312037
0.516,1.0000000000001215,0.9530953440090579,0.009998651,0.12127632752111063,1.0000062621519128,1.0000178726792457
0.517,1.0000000000000668,0.9679168849435167,0.00999886,0.10527854885644805,0.9999966823740838,1.0000141363625916
0.518,0.9999999999999716,0.9791196941618835,0.009999221,0.09118746,0.9999844259170101,1.0000089547206081
0.519,0.9999999999998292,0.9865020917048124,0.009999753,0.079017676,0.999969229,1.0000021741926628
0.52,1.0000000000000127,0.9930140757014579,0.010000737517104593,0.067872324,0.999965422,1.000002193839702
0.521,1.0000000000000078,0.9926808053047762,0.010001009,0.058670389,0.9999282112400047,0.9999799414643237
0.522,1.000000000000004,0.9920658491410707,0.010001162421758587,0.050482683836342426,0.9998940715461734,0.999955615
0.523,1.000000000000001,0.9912301996758042,0.010001212413258024,0.043250167,0.9998635226933039,0.9999300805078553
0.524,0.9999999999999989,0.9902348493744393,0.010001173261575937,0.036913796460085316,0.9998370843580217,0.9999042069259185
0.525,1,0.9891407907024392,0.010001059339739955,0.031414531,0.9998152762169514,0.9998788612742827
0.526,0.9999999999999971,0.9880090161252663,0.010000885,0.026693328099368932,0.999798618,0.9998549110525233
0.527,0.9999999999999974,0.9869005181083842,0.010000664677716849,0.022691147,0.9997876292239478,0.9998332237602187
0.528,0.9999999999999979,0.9858762891172543,0.010000412683584993,0.019348945188907948,0.9997828297252642,0.9998146668969442
0.529,0.9999999999999986,0.9849973216173405,0.010000143411409783,0.016607682,0.999784739,0.999800108
0.53,0.9999999999999994,0.9843246080741049,0.009999871,0.014408314163417039,0.9997938771066595,0.9997904144557938
0.531,1.0000000000000004,0.9839191409530108,0.009999611,0.012691801368383703,0.9998107633399883,0.9997864538770711
0.532,1.000000000000001,0.9838419127195204,0.009999376,0.011399101457610897,0.9998359175039044,0.9997890937256857
0.533,1.000000000000002,0.9841539158390972,0.009999181,0.010471172735437958,0.9998698592750339,0.9997992015012145
0.534,1.0000000000000022,0.9849161427772029,0.009999041,0.009848974,0.9999131083300002,0.9998176447032334
0.535,1.0000000000000027,0.9861895859993016,0.00999897,0.009473462,0.9999661843454302,0.9998452908313201
0.536,1.0000000000000022,0.988035238,0.009998982,0.009285597,1.0000296069979475,0.9998830073850505
0.537,1.0000000000000009,0.9905140911573262,0.009999092,0.009226336,1.0001038959641777,0.9999316618640017
0.538,0.9999999999999993,0.9936871380241785,0.009999314,0.009236638,1.000189570920746,0.9999921217677503
0.539,0.9999999999999964,0.9976153710368739,0.009999662,0.00925746,1.0002871515442773,1.0000652545958728
0.54,0.9999999999999999,1.0023647165202658,0.010000278689824555,0.00921195,1.0003301036011791,1.0001363856504175
0.541,1,1.0053703933202063,0.010000570010602885,0.009341519,1.0004996193397202,1.0002368523781704
0.542,1.0000000000000002,1.0075553535909658,0.010000759219951725,0.009432799,1.0006603320962357,1.0003526360872224
0.543,1.0000000000000002,1.0089963193097387,0.010000858,0.00948979,1.000807977393757,1.0004782716749987
0.544,1.0000000000000002,1.009770012453719,0.010000877941483471,0.009516495,1.0009382907553146,1.0006082940389243
0.545,1.0000000000000004,1.0099531550001015,0.010000830772227643,0.009516914,1.0010470077039393,1.000737238076424
0.546,1.0000000000000002,1.009622469,0.010000728128664855,0.009495051,1.0011298637626616,1.000859638684922
0.547,1.0000000000000004,1.0088546762088495,0.010000581670075746,0.009454905,1.0011825944545136,1.0009700307618445
0.548,1.0000000000000004,1.0077264988256036,0.010000403,0.009400479,1.001200935302525,1.0010629492046155
0.549,1.0000000000000002,1.0063146587535368,0.010000203944941072,0.009335775,1.0011806218297268,1.0011329289106599
0.55,1.0000000000000002,1.0046958779698434,0.009999996,0.009264794,1.0011173895591496,1.0011745047774028
0.551,1.0000000000000004,1.002946878451718,0.009999791,0.009191537,1.0010069740138248,1.0011822117022688
0.552,1,1.0011443821763542,0.0099996,0.009120007,1.0008451107167828,1.0011505845826831
0.553,1.0000000000000002,0.9993651111209474,0.009999436,0.009054205,1.0006275351910547,1.001074158316071
0.554,0.9999999999999998,0.9976857872626905,0.009999309,0.008998133,1.0003499829596711,1.000947467799856
0.555,0.9999999999999999,0.9961831325787793,0.009999232,0.008955792,1.0000081895456632,1.0007650479314647
0.556,0.9999999999999998,0.9949338690464071,0.009999216,0.008931184,0.9995978904720613,1.0005214336083206
0.557,0.9999999999999998,0.9940147186427684,0.009999272,0.008928311,0.9991148212618961,1.0002111597278494
0.558,0.9999999999999997,0.9935024033450575,0.009999413,0.008951174,0.998554717,0.9998287611874755
0.559,0.9999999999999996,0.9934736451304689,0.009999651,0.009003775,0.9979133145240007,0.9993687728846241
0.56,1,0.9930337988558251,0.010000048314655813,0.00902667,0.9975169520748013,0.9989394074131299
0.561,1,0.9951282567376971,0.010000318998832265,0.009221984,0.9964636030424783,0.9982446992550883
0.562,1,0.996968142,0.010000505210804166,0.009403312,0.9954554906819965,0.9974758907836204
0.563,0.9999999999999999,0.9985627325787958,0.010000616158521259,0.00957037,0.9945110610005717,0.9966580010564619
0.564,0.9999999999999998,0.9999213086309208,0.010000661049933296,0.009722877,0.9936487600054204,0.9958160491313486
0.565,0.9999999999999997,1.0010531488326944,0.010000649092990015,0.009860549,0.9928870337037575,0.9949750540660162
0.566,0.9999999999999997,1.001967532230566,0.010000589495641168,0.009983104,0.9922443281028006,0.9941600349182009
0.567,1.0000000000000002,1.0026737378709845,0.010000491465836498,0.010090260108734945,0.9917390892097646,0.9933960107456389
0.568,1.0000000000000002,1.0031810448003984,0.010000364211525748,0.010181733887141765,0.9913897630318652,0.9927080006060648
0.569,1,1.0034987320652575,0.010000216940658668,0.010257243134439629,0.9912147955763193,0.9921210235572152
0.57,1,1.0036360787120102,0.010000058861185003,0.010316505315179452,0.9912326328503425,0.9916600986568259
0.571,1,1.0036023637871054,0.009999899,0.010359237893912151,0.9914617208611508,0.9913502449626326
0.572,0.9999999999999998,1.0034068663369924,0.009999747,0.010385158335188646,0.9919205056159598,0.9912164815323709
0.573,0.9999999999999999,1.0030588654081203,0.009999612,0.010393984103559866,0.9926274331219864,0.9912838274237772
0.574,0.9999999999999997,1.0025676400469377,0.009999503,0.010385432663576714,0.9936009493864456,0.9915773016945867
0.575,0.9999999999999997,1.0019424692998937,0.009999429,0.010359221479790123,0.9948595004165544,0.9921219234025359
0.576,0.9999999999999994,1.0011926322134375,0.009999399,0.010315068,0.9964215322195278,0.992942712
0.577,0.9999999999999996,1.0003274078340179,0.009999423,0.010252689739010274,0.9983054908025826,0.9940646853607953
0.578,0.9999999999999993,0.9993560752080834,0.00999951,0.010171804111118857,1.0005298221729342,0.9955128637265772
0.579,0.9999999999999991,0.998287913,0.009999669,0.010072128597627671,1.003112972337799,0.9973122657604417
0.58,0.9999999999999989,0.9971322014024678,0.009999909,0.009953381,1.0060733873043923,0.9994879105201248
0.581,0.9999999999999991,0.9967117855948014,0.010000172,0.009871212,1.0089618062808297,1.0018019114968861
0.582,0.9999999999999983,0.9969295151944394,0.010000336689517152,0.009801665,1.0123986174103927,1.0043845611981341
0.583,0.9999999999999974,0.9972488804706625,0.010000441241670816,0.009753313,1.0158933219279171,1.0074211597496696
0.584,0.9999999999999971,0.9976509169549395,0.010000492598812673,0.009724136,1.0192863660218041,1.0107528481647996
0.585,0.9999999999999968,0.9981166601787395,0.010000497876062756,0.009712113,1.0224181958804555,1.0142207674568309
0.586,0.9999999999999966,0.9986271456735295,0.010000464188541076,0.009715222,1.0251292576922724,1.017666058639069
0.587,0.9999999999999967,0.9991634089707799,0.010000398651367669,0.009731443,1.027259997645657,1.0209298627248213
0.588,0.9999999999999962,0.9997064856019581,0.010000308379662547,0.009758754,1.028650862,1.023853320727394
0.589,0.9999999999999957,1.000237411098533,0.010000200488545741,0.009795134,1.0291422967307333,1.0262775736600935
0.59,0.9999999999999948,1.0007372209919738,0.010000082093137274,0.009838561,1.0285747482392285,1.0280437625362264
0.591,0.9999999999999936,1.0011869508137483,0.00999996,0.009887015,1.0267886626428975,1.0289930283690996
0.592,1,1.0015676360953254,0.009999842,0.009938475,1.023624486130141,1.0289665121720188
0.593,1,1.001860312368174,0.009999735,0.009990919,1.0189226648893612,1.0278053549582915
0.594,1,1.0020460151637616,0.009999646,0.010042325756284543,1.0125236451089588,1.0253506977412232
0.595,0.9999999999999839,1.0021057800135584,0.009999582,0.010090674495534226,1.0042678729773364,1.0214436815341217
0.596,1,1.0020206424490319,0.00999955,0.010133943901995447,0.9939957946828952,1.0159254473502926
0.597,0.9999999999999749,1.0017716380016506,0.009999557,0.010170112789941328,0.9815478564140363,1.008637136203042
0.598,0.9999999999999694,1.0013398022028839,0.009999611,0.010197159973645002,0.9667645043591614,0.9994198891056776
0.599,0.9999999999999625,1.0007061705841998,0.009999718,0.010213064267379597,0.9494861847066721,0.9881148470715052
0.6,0.9999999999999548,0.9998517786770674,0.009999886,0.010215804,0.9295533436449701,0.9745631511138316
0.601,0.9999999999999426,0.9992151206236219,0.010000094157324727,0.010200492233951138,0.9080457320409058,0.9585764017676008
0.602,0.9999999999998885,0.9988097251523231,0.010000237019192323,0.010158847496046546,0.8829675600520311,0.9408175134039372
0.603,0.9999999999998518,0.9985562805332768,0.01000033,0.010118275712843244,0.8552732738299049,0.9198401308961023
0.604,0.9999999999998281,0.9984374527801347,0.010000379788480045,0.010079213743348473,0.8252445207895756,0.8959153285820182
0.605,0.9999999999998133,0.9984359079065498,0.010000390983364712,0.010042098446569473,0.7931629483460925,0.869314181
0.606,0.9999999999998019,0.998534312,0.010000369576719612,0.010007366681513483,0.7593102039145037,0.8403077618867937
0.607,0.9999999999997905,0.998715331,0.010000321212277024,0.009975455,0.7239679349098591,0.8091671461814987
0.608,0.9999999999997736,0.9989616306996552,0.010000251533769208,0.009946801,0.6874177887472066,0.7761634080216444
0.609,0.9999999999997473,0.9992558774808178,0.010000166184928442,0.009921841,0.6499414128415956,0.7415676217451541
0.61,0.9999999999997065,0.9995807372097973,0.010000071,0.009901012,0.6118204546080747,0.7056508616899503
0.611,0.9999999999996474,0.9999188759002466,0.009999971,0.009884751,0.573336561,0.6686842021939554
0.612,0.9999999999995647,1.000252959565817,0.009999873,0.009873494,0.534771381,0.6309387175950921
0.613,0.9999999999994551,1.0005656542201613,0.009999781,0.009867679,0.4964065600905419,0.5926854822312831
0.614,0.9999999999993122,1.000839625876931,0.009999702,0.009867743,0.45852374669587026,0.5541955704404504
0.615,0.9999999999991335,1.0010575405497788,0.009999641,0.009874121,0.4214045880485333,0.5157400565605172
0.616,0.9999999999989133,1.0012020642523565,0.009999604,0.009887252,0.3853307315635796,0.47759001492940595
0.617,0.9999999999986469,1.001255862998316,0.009999597,0.009907572,0.35058382465605803,0.44001651988503887
0.618,0.9999999999983307,1.0012016028013098,0.009999624,0.009935518,0.3174455147410175,0.40329064576533874
0.619,0.9999999999979594,1.00102195,0.009999692,0.009971526,0.2861974492335068,0.3676834669082281
0.62,1,1.0006995696330085,0.009999807,0.010016033845700911,0.257121276,0.3334660576516297
0.621,0.9999999999968496,1.000284524419469,0.009999959,0.010045415150951803,0.22943840916049038,0.30125810588274843
0.622,0.9999999999938973,0.999866859,0.010000043011419825,0.010071167,0.2046666577763743,0.2709687374761803
0.623,0.9999999999919017,0.9995533197932469,0.010000116226914517,0.010088673,0.1818891512853502,0.24291718961457798
0.624,0.9999999999906156,0.9993341429726386,0.010000179551384797,0.010098762469579905,0.16101796901659604,0.21701363690049152
0.625,0.9999999999897926,0.999199565,0.010000233829077552,0.010102268,0.14196519029928967,0.1931682539364707
0.626,0.9999999999891851,0.9991398213196514,0.01000028,0.010100019,0.12464289446260897,0.1712912153250653
0.627,1,0.9991451488885624,0.010000318621118012,0.010092848039244874,0.10896316083573195,0.1512926956688255
0.628,0.9999999999876308,0.9992057836552694,0.010000350823959489,0.010081584970979824,0.094838069,0.1330828695703009
0.629,0.9999999999861898,0.9993119618204171,0.010000377,0.010067060994850222,0.082179698,0.11657191163204153
0.63,0.9999999999839773,0.9994539195846508,0.010000399064519345,0.010050107043583358,0.070900127,0.10166999645659723
0.631,0.9999999999807461,0.9996218931486149,0.010000416790731497,0.010031554,0.060911435,0.088287299
0.632,0.9999999999762492,0.9998061187129541,0.010000431379894311,0.010012232946546962,0.052125702,0.076333993
0.633,0.9999999999702405,0.9999968324783138,0.010000444,0.009992975,0.044455008,0.065720254
0.634,0.9999999999624721,1.0001842706453383,0.010000454524059454,0.00997461,0.037811431,0.056356255
0.635,0.9999999999526981,1.0003586694146729,0.010000464767555556,0.00995797,0.032107051,0.048152173
0.636,1,1.000510264986962,0.010000475250989854,0.009943886,0.027253946949350107,0.041018181
0.637,1,1.0006292935628507,0.010000486818609232,0.009933188,0.023164198525292452,0.034864454
0.638,0.9999999999088702,1.0007059913429837,0.010000500314660574,0.009926708,0.019749884931995115,0.029601166820372893
0.639,1,1.0007305945280058,0.010000516583390767,0.009925277,0.016923085,0.025138493625009424
0.64,1.000000000054865,1.0008310095051356,0.010000201,0.009913372,0.014201357934366318,0.020895461
0.641,0.9999999998279759,1.0004844464364009,0.010000558788800677,0.009935691,0.012777559352460085,0.018171501
0.642,0.9999999996667917,1.0001996069735446,0.010000612727392472,0.009955859,0.011602158273534996,0.015859737454225517
0.643,0.9999999995578337,0.9999719878192497,0.010000405902067732,0.0099739,0.010654449459638945,0.013929247645545739
0.644,0.9999999994876215,0.9997970856761983,0.009999982,0.009989838,0.009913728,0.012349108937104634
0.645,0.9999999994426768,0.9996703972470735,0.009999384,0.010003698909686005,0.009359288,0.011088398584072571
0.646,0.9999999994095192,0.9995874192345571,0.009998656,0.010015506,0.008970424,0.010116193841619906
0.647,0.9999999993746694,0.9995436483413325,0.009997841,0.010025284661597356,0.008726432,0.009401572
0.648,0.9999999993246478,0.9995345812700818,0.009996984,0.010033058597520485,0.008606606,0.00891361
0.649,0.9999999992459752,0.9995557147234871,0.009996126,0.010038852509326691,0.008590241,0.008621386
0.65,0.9999999991251717,0.9996025454042314,0.009995312,0.010042691,0.008656631,0.008493976
0.651,0.9999999989487584,0.9996705700149975,0.009994586,0.010044598068302647,0.008785072,0.008500458
0.652,0.999999999,0.9997552852584674,0.009993991,0.010044598619329555,0.008954858,0.008609909
0.653,0.999999998,0.9998521878373242,0.00999357,0.010042716953953862,0.009145284,0.008791407
0.654,0.9999999979510619,0.9999567744542497,0.009993367,0.010038977524104134,0.009335644,0.009014029
0.655,0.9999999974174133,1.0000645418119272,0.009993426,0.010033404781708966,0.009505234,0.009246851
0.656,0.9999999967607567,1.0001709866130388,0.009993789,0.010026023178696929,0.009633348,0.009458951
0.657,0.9999999959676131,1.0002716055602672,0.009994502,0.010016857,0.009699281,0.009619407
0.658,0.9999999950245031,1.0003618953562947,0.009995606,0.010005931198536565,0.009682327,0.009697295
0.659,0.9999999939179469,1.0004373527038042,0.009997146,0.00999327,0.009561782,0.009661694
0.66,1.0000000029955172,1.0006051394491544,0.009999855,0.00997649,0.009381695,0.009563822
0.661,0.9999999906077999,1.0004003139258844,0.010001425719895306,0.009968932,0.009212481,0.009426758
0.662,0.9999999818074637,1.0002271969953676,0.010004726153854667,0.009964357,0.009078534,0.009305154
0.663,0.9999999758585543,1.0000838459259194,0.010009421384860582,0.009962434,0.008977757,0.009199225
0.664,0.9999999720251169,0.9999683179858571,0.010015176639845488,0.009962831,0.008908056,0.009109183
0.665,0.9999999695711983,0.9998786704434978,0.010021657145741823,0.009965219,0.008867335,0.009035243
0.666,0.9999999677608427,0.9998129605671568,0.010028528129482014,0.009969267,0.008853499,0.008977618
0.667,0.999999966,0.9997692456251517,0.010035454817998508,0.009974644,0.008864453,0.008936522
0.668,0.9999999631270061,0.9997455828857984,0.010042102438223727,0.00998102,0.0088981,0.008912169
0.669,0.9999999588316161,0.9997400296174135,0.010048136217090114,0.009988063,0.008952347,0.008904773
0.67,0.9999999522359726,0.9997506430883134,0.010053221381530105,0.009995443,0.009025097,0.008914546
0.671,0.9999999426041211,0.9997754805668151,0.010057023158476128,0.010002829396417784,0.009114256,0.008941704
0.672,0.9999999292001072,0.9998125993212348,0.010059206774860623,0.010009891692899082,0.009217728,0.008986458
0.673,0.9999999112879774,0.9998600566198892,0.010059437457616028,0.010016299040270836,0.009333417,0.009049025
0.674,0.9999998881317759,0.9999159097310943,0.01005738,0.010021720766335266,0.009459229,0.009129616
0.675,0.999999859,0.9999782159231676,0.010052700929969292,0.010025826198894614,0.009593067,0.009228446
0.676,0.9999998231433443,1.0000450324644248,0.010045064173432027,0.010028284665751104,0.009732838,0.009345728
0.677,0.99999978,1.0001144166231826,0.010034135390995404,0.010028765494706967,0.009876445,0.009481676
0.678,0.9999997283471773,1.0001844256677574,0.010019579809591866,0.010026938013564437,0.010021792731051018,0.009636504
0.679,0.9999996679313073,1.0002531168664663,0.010001062656153845,0.010022471550125745,0.010166786474061398,0.009810426
0.68,1.0000001634914253,1.0003988312180134,0.009979665,0.010030768430952686,0.010327774,0.009989828
0.681,0.9999994872075733,1.0002768915733202,0.009954176,0.010015952574766028,0.010394872242821773,0.010146774663761286
0.682,0.9999990067670316,1.0001722706246587,0.009918772,0.010003984870176674,0.010434158611983853,0.010267376154104545
0.683,0.9999986819910507,1.0000840489138934,0.009876276,0.009994632,0.010448568,0.010354659
0.684,0.9999984727008814,1.0000113069828878,0.009829515,0.009987659,0.010441035,0.010411650186652865
0.685,0.9999983387177744,0.9999531253735064,0.009781311,0.009982833,0.010414495596861575,0.010441376148794163
0.686,0.99999824,0.9999085846276127,0.00973449,0.00997992,0.010371883287737948,0.010446863688137709
0.687,0.9999981359577491,0.9998767652870711,0.009691876,0.009978686,0.010316133361632883,0.010431139514651628
0.688,0.9999979868233317,0.9998567478937451,0.009656294,0.009978898,0.010250180639582367,0.010397230338304034
0.689,0.9999977522809786,0.9998476129894988,0.009630567,0.009980322,0.010176959942622386,0.010348162869063043
0.69,0.9999973921519411,0.9998484411161965,0.00961752,0.009982723,0.010099406091788932,0.010286963816896777
0.691,0.9999968662574686,0.9998583128157017,0.009619977,0.009985869,0.010020453908118003,0.010216659891773353
0.692,0.9999961344188121,0.9998763086298784,0.009640764,0.009989525,0.009943038,0.010140277803660887
0.693,0.9999951564572229,0.9999015091005912,0.009682704,0.009993458,0.009870094,0.010060844262527508
0.694,0.9999938921939504,0.9999329947697033,0.009748621,0.009997433,0.009804556,0.009981386
0.695,0.9999923014502462,0.9999698461790794,0.009841341,0.010001217560915652,0.009749358,0.00990493
0.696,0.9999903440473603,1.000011143870583,0.009963687,0.010004577,0.009707437,0.009834502
0.697,0.9999879798065434,1.0000559683860781,0.010118485,0.010007278520334202,0.009681726,0.00977313
0.698,0.9999851685490458,1.0001034002674285,0.010308557463505987,0.010009087446765976,0.00967516,0.00972384
0.699,0.9999818700961188,1.0001525200564987,0.010536729932377847,0.01000977,0.009690675,0.009689658
0.7,0.9999780442690123,1.0002024082951524,0.010805826587814251,0.010009093,0.009731205,0.009673612
0.701,0.9999720153119263,1.0001786899973861,0.011087124670495087,0.010023062711790553,0.009781679,0.009686136
0.702,0.999945908,1.0001124993099992,0.011546221158956371,0.010016530901901199,0.009858506,0.009734812
0.703,0.999928245,1.0000566563592979,0.012021604450640325,0.010010895055070974,0.009927262,0.009785692
0.704,0.999916843,1.0000105820089986,0.012501061772610662,0.010006098996862663,0.009988019,0.009837794
0.705,0.9999095172062745,0.9999736971228176,0.012972380351931097,0.010002087,0.010040844754978588,0.00989014
0.706,0.9999040820397784,0.999945423,0.013423347415665348,0.009998802,0.010085809855600354,0.009941749
0.707,0.9998983530560419,0.9999251791976789,0.013841750190877121,0.009996188,0.010122983861140732,0.00999164
0.708,0.9998901454744609,0.9999123878861538,0.014215375904630132,0.009994189,0.010152436,0.010038833300257297
0.709,0.999877275,0.9999064694936136,0.014532012,0.009992749,0.010174237372016216,0.010082348717741206
0.71,0.9998575553953518,0.9999068448837758,0.014779445056014714,0.009991812,0.010188456269870791,0.010121205929659479
0.711,0.9998288033366166,0.9999129349203559,0.014945462947773715,0.009991322,0.010195162857682892,0.010154424693329547
0.712,0.9997888335576225,0.9999241604670714,0.015017853,0.009991222,0.010194427,0.010181024766068834
0.713,0.9997354612777667,0.9999399423876391,0.014984401498743695,0.009991456,0.010186317888218603,0.010200025905194778
0.714,0.9996665017164448,0.9999597015457745,0.014832896612082098,0.009991968,0.010170905723461672,0.010210448
0.715,0.9995797700930537,0.9999828588051952,0.014551125253407737,0.009992703,0.010148260033701194,0.010211310411876338
0.716,0.9994730816269893,1.000008835029618,0.014126874649784318,0.009993602,0.010118450515196895,0.010201633294066818
0.717,0.9993442515376487,1.0000370510827588,0.013547932028275552,0.009994612,0.010081546864208507,0.010180436271913668
0.718,0.9991910950444275,1.0000669278283343,0.012802085,0.009995674,0.010037618776995761,0.010146739102734316
0.719,0.9990114273667227,1.0000978861300618,0.011877119639856836,0.009996734,0.009986736,0.010099562
0.72,0.9988030637239304,1.0001293468516574,0.010760824327074313,0.009997735,0.009928968,0.010037923352566742
0.721,0.9985015924284952,1.0001105835825748,0.009764555,0.010006161033801586,0.009892545,0.009989271
0.722,0.9973934305671969,1.0000663211714582,0.008746084,0.010008003,0.009868845,0.00994148
0.723,0.9966081251955505,1.0000295886267507,0.007499515,0.010008952,0.009855127,0.009905071
0.724,0.9960495484374681,0.9999998948765612,0.006151774,0.010009127254589616,0.009850308,0.009879099
0.725,0.9956215724168634,0.9999767488489987,0.004829787,0.010008645716900421,0.009853307,0.009862624
0.726,0.9952280692576483,0.9999596594721702,0.003660481,0.010007625076215904,0.00986304,0.009854701
0.727,0.9947729110837363,0.9999481356741867,0.002770782,0.010006182954124459,0.009878427,0.009854387
0.728,0.99415997,0.9999416863831551,0.002287618,0.010004436972214452,0.009898383,0.009860741
0.729,0.9932931181874722,0.9999398205271841,0.002337914,0.010002505,0.009921828,0.009872819
0.73,0.9920762277129459,0.999942047,0.003048597,0.010000504,0.009947678,0.009889679
0.731,0.9904131707193738,0.999947875,0.004546593,0.009998552,0.009974852,0.009910377
0.732,0.9882078193306688,0.9999568128507237,0.00695883,0.009996767,0.010002266939217748,0.009933971
0.733,0.9853640456707439,0.9999683700160831,0.010412233751327575,0.009995266,0.010028840648141853,0.009959518
0.734,0.9817857218635113,0.999982055,0.015033730458520134,0.009994167,0.010053491,0.009986075
0.735,0.97737672,0.999997378,0.020950246890265395,0.009993587,0.010075135217904695,0.0100127
0.736,0.9720409123027769,1.0000138456782188,0.02828871,0.009993645,0.010092691458993953,0.010038449326361925
0.737,0.9656821707971001,1.0000309687146456,0.037176045,0.009994457,0.010105077257722108,0.010062380371842695
0.738,0.9582043676397675,1.000048255539111,0.047739179825127834,0.009996142,0.010111210304214416,0.010083550398626833
0.739,0.9495113749546918,1.0000652150797233,0.06010504,0.009998816,0.010110008288596142,0.010101016598844752
0.74,0.9395070648657863,1.0000813562645916,0.074400553,0.010002598381615484,0.010100388900992538,0.010113836164626864
0.741,0.9253198271952903,1.0000645027915986,0.090706379,0.009987996,0.010083988592566555,0.010112963029413904
0.742,0.9178672648188273,1.0000341724208686,0.10918553836625902,0.009996487,0.010056431072139415,0.010097535836550878
0.743,0.9042407637365885,1.0000097221302338,0.1309003866503426,0.010002637,0.010031647620950093,0.010080797
0.744,0.884952487,0.9999906920313083,0.1556001212321289,0.010006724,0.010009635056818235,0.010063154
0.745,0.8605145978224794,0.9999766222357058,0.18303393926068137,0.010009021,0.00999039,0.010045014929427262
0.746,0.8314392591744554,0.9999670528550401,0.2129510378850628,0.010009806875368624,0.00997391,0.010026788286740928
0.747,0.7982386341883503,0.9999615240009259,0.24510061425433682,0.010009356006500264,0.009960191,0.010008881858498565
0.748,0.7614248859560869,0.9999595757849757,0.27923186551756635,0.010007944769016763,0.00994923,0.009991704
0.749,0.7215101775695888,0.9999607483188045,0.3150939888238146,0.010005849158271934,0.009941024,0.009975662
0.75,0.6790066721207795,0.9999645817140258,0.3524361813221449,0.010003345169619584,0.00993557,0.009961164
0.751,0.6344265327015827,0.9999706160822537,0.39100764016162026,0.010000708798413516,0.009932865,0.009948619
0.752,0.5882819224039215,0.9999783915351017,0.43055756249130395,0.009998216,0.009932905,0.009938434
0.753,0.5410850043197197,0.9999874481841841,0.47083514546025934,0.009996143,0.009935687,0.009931018
0.754,0.4933479415409003,0.9999973261411144,0.5115895862175492,0.009994765,0.009941208,0.009926777
0.755,0.44558289715938726,1.0000075655175071,0.5525700819122373,0.009994359,0.009949465,0.009926122
0.756,0.3983020342671037,1.0000177064249758,0.5935258296933865,0.009995201,0.009960455,0.009929459
0.757,0.3520175159559732,1.0000272889751338,0.6342060267100598,0.009997566,0.009974175,0.009937196
0.758,0.3072415053179192,1.0000358532795959,0.6743598701113207,0.010001731098186768,0.00999062,0.009949742
0.759,0.26448616544486514,1.0000429394499755,0.7137365570462324,0.010007971499288015,0.010009789159092947,0.009967505
0.76,0.22426365942873452,1.000048087597887,0.752085285,0.010016563476019804,0.010031678,0.009990892
0.761,0.1905977914764045,1.0000330428234274,0.7875676184178444,0.009980952,0.010044834334477207,0.010009417
0.762,0.16562627972342792,1.0000129933148476,0.8214349494466823,0.009991089,0.010051810449496467,0.010026832
0.763,0.14325900044429135,0.9999974310852164,0.8517279931409013,0.009998578,0.010055091828496027,0.01003966
0.764,0.12334580496300923,0.9999859487861281,0.8786206366901057,0.010003729620862257,0.010055114488641614,0.010048313471760103
0.765,0.10573654460359592,0.9999781390691771,0.9022867672839003,0.010006853082471462,0.010052314447098963,0.010053204846749384
0.766,0.090281071,0.9999735945859565,0.9229002721118884,0.010008259164237426,0.010047128,0.010054746671511194
0.767,0.076829235,0.9999719079880615,0.9406350383636756,0.010008258208528752,0.01003999,0.010053351450823922
0.768,0.065230887,0.9999726719270852,0.9556649532288648,0.010007160557714029,0.010031338283998808,0.010049431689465933
0.769,0.055335881,0.999975479,0.9681639038970608,0.010005276554161852,0.010021607607360445,0.010043399892215605
0.77,0.046994066,0.9999799220222666,0.978305778,0.010002917,0.010011234314862477,0.010035668563851314
0.771,0.040055294151165675,0.999985593,0.9862644614008901,0.010000390858319518,0.010000654423670624,0.010026650209151434
0.772,0.034369417,0.9999920860842529,0.9922138426157319,0.00999801,0.009990304,0.010016757
0.773,0.029786284997290944,0.9999989924817836,0.9963278083919976,0.009996084,0.009980619,0.010006402439858413
0.774,0.026155750315343635,1.0000059053257973,0.9987802459192909,0.009994923,0.009972035,0.009995998
0.775,0.023327664,1.000012417267889,0.999745042,0.009994838,0.009964989,0.009985957
0.776,0.021151877,1.0000181209596521,0.9993960849853794,0.009996139,0.009959917,0.009976691
0.777,0.019478242,1.000022609052681,0.9979072609033823,0.009999137,0.009957253,0.009968613
0.778,0.018156608447823637,1.0000254741985697,0.9954524573308304,0.010004141139825009,0.009957436,0.009962135
0.779,0.017036829,1.0000263090489123,0.9922055614573277,0.010011462439171014,0.0099609,0.009957671
0.78,0.016372548338988834,1.0000273724783146,0.9887998967155603,0.009983386,0.009962717,0.00994923
0.781,0.015326575884520197,1.0000120900769802,0.9857637564675226,0.00998908,0.009977291,0.009959246
0.782,0.0144034,1.000000236898586,0.9836687620133359,0.009993602,0.009989736,0.009968845
0.783,0.013595649337505039,0.9999914932880468,0.9824316103919427,0.00999707,0.010000163468807794,0.009977954
0.784,0.012895952716128185,0.9999855395902749,0.9819689986422853,0.009999597,0.010008686464735643,0.009986506
0.785,0.012296938843618245,0.9999820561501847,0.9821976238033061,0.010001300710814015,0.010015417999694064,0.00999443
0.786,0.011791236455560057,0.9999807233126888,0.9830341829139468,0.010002295724572055,0.010020470973359844,0.010001655571579789
0.787,0.011371474,0.9999812214227024,0.9843953730131504,0.010002698,0.010023958285409789,0.010008113078291381
0.788,0.011030281075138251,0.9999832308251372,0.9861978911398585,0.010002623,0.010025992835520687,0.010013732488135375
0.789,0.010760285553944295,0.9999864318649075,0.9883584343330134,0.010002186354880463,0.010026687523369333,0.010018443804637536
0.79,0.010554116459541404,0.999990505,0.9907936996315576,0.010001503886655865,0.010026155248632528,0.010022177031323623
0.791,0.010404402527514412,0.99999513,0.9934203840744333,0.010000691,0.010024509,0.010024862171719395
0.792,0.010303772493448151,0.9999999882573669,0.9961551847005826,0.009999864,0.010021861,0.010026429229350613
0.793,0.010244855092927455,1.0000047592956147,0.9989147985489484,0.009999137,0.010018325645677333,0.010026808207743034
0.794,0.010220279,1.0000091236957653,1.0016159226584715,0.009998628,0.010014015,0.010025929110422419
0.795,0.010222673134862052,1.000012761802733,1.004175254068096,0.00999845,0.010009040924854511,0.010023721940914533
0.796,0.010244666048487009,1.0000153539614307,1.0065094898167628,0.009998721,0.010003517767817681,0.010020116702745129
0.797,0.010278886537996846,1.000016580516772,1.0085353269434143,0.009999555,0.009997558,0.010015043399439962
0.798,0.010317963338976393,1.000016121813671,1.0101694624869932,0.010001067745128614,0.009991274,0.010008432
0.799,0.010354525,1.0000136581970405,1.0113285934864416,0.010003375741946683,0.00998478,0.010000212611525401
0.8,0.010259094429259054,1.000007195962608,1.0129005107240046,0.010017208122607242,0.009975361,0.009989579
0.801,0.010150889954085703,0.9999996080854467,1.0116155861651195,0.010008299508094102,0.009976059,0.009984132
0.802,0.010068214006545213,0.9999940552562762,1.0101686326934158,0.010001674912755835,0.009977608,0.009980506
0.803,0.010008336854561957,0.9999903245014005,1.0085959797304611,0.009997075,0.009979879,0.009978512
0.804,0.009968529,0.9999882028471236,1.006933956697821,0.009994242,0.009982743,0.009977963
0.805,0.00994606,0.999987477,1.0052188930170625,0.009992917,0.009986068,0.009978672
0.806,0.009938201,0.9999879349455855,1.0034871181097509,0.00999284,0.009989725,0.009980451
0.807,0.009942222,0.9999893627509322,1.0017749613974538,0.009993752,0.009993583,0.009983112
0.808,0.009955392,0.9999915477620952,1.0001187523017365,0.009995396,0.009997514,0.009986468
0.809,0.009974984,0.9999942770053787,0.9985548202441656,0.009997511,0.010001386,0.009990331
0.81,0.009998266,0.999997338,0.9971194946463076,0.00999984,0.010005070466173369,0.009994513
0.811,0.010022508429680855,1.0000005162935244,0.9958491049297286,0.010002123,0.010008436522766027,0.009998827
0.812,0.010044982494309391,1.0000036003909947,0.994779981,0.010004101821613428,0.010011354399728369,0.010003085753547447
0.813,0.010062958,1.000006376825803,0.9939484508266736,0.010005516979485445,0.010013694091848335,0.010007100868461244
0.814,0.010073705,1.000008632624253,0.9933908452833299,0.010006109891493548,0.010015325593913865,0.010010685014711173
0.815,0.010074494608698137,1.000010154812649,0.9931434933075309,0.010005621702217842,0.010016118900712903,0.010013651
0.816,0.010062596180076664,1.0000107304172956,0.9932427243208426,0.010003793556238429,0.010015944,0.010015809958384927
0.817,0.010035280297953617,1.0000101464644968,0.9937248677448316,0.010000366598135408,0.010014671,0.010016975534391502
0.818,0.009989817,1.0000081899805568,0.9946262530010637,0.009995082,0.010012169597390479,0.010016959698899708
0.819,0.009923477,1.000004648,0.9959832095111059,0.009987681,0.010008310071002965,0.010015575
0.82,0.009833531,0.9999993075244706,0.997832067,0.009977904,0.010002962323288666,0.010012633350586515
0.821,0.009981815,0.9999939643194194,0.9993833820204902,0.010027512704913609,0.00999851,0.010008719304816411
0.822,0.009991357,0.9999926881069977,1.0010328157222692,0.010010298936786476,0.009994419,0.010003532213080544
0.823,0.009998631,0.9999921839641847,1.0023303527078302,0.009997986,0.009991429,0.009999239
0.824,0.010003868,0.9999923417961157,1.003302747,0.009989971,0.009989439,0.009995784
0.825,0.010007300113547243,0.9999930515079262,1.0039767510220856,0.009985649,0.009988345,0.009993113
0.826,0.010009158572501717,0.9999942030047527,1.004379119596674,0.009984416,0.009988045,0.00999117
0.827,0.010009675254181642,0.9999956861917305,1.0045366059468326,0.009985667,0.009988436,0.009989901
0.828,0.010009081831241313,0.9999973909739951,1.0044759636955078,0.009988799,0.009989416,0.009989251
0.829,0.010007609976335033,0.9999992072566825,1.004223946465647,0.009993208,0.009990881,0.009989164
0.83,0.010005491362117098,1.0000010249449287,1.0038073078801977,0.009998288,0.009992729,0.009989586
0.831,0.010002957661241813,1.0000027339438695,1.0032528015621058,0.010003437654841593,0.009994856,0.009990461
0.832,0.010000240546363472,1.0000042241586398,1.0025871811343192,0.010008050926077832,0.009997162,0.009991735
0.833,0.009997572,1.0000053854943765,1.0018372002197848,0.010011524,0.009999542,0.009993352
0.834,0.009995183,1.0000061078562146,1.0010296124414497,0.010013253256769964,0.010001893471605048,0.009995258
0.835,0.009993305,1.0000062811492905,1.0001911714222607,0.010012634050672788,0.010004114393258084,0.009997397
0.836,0.009992171,1.0000057952787391,0.9993486307851651,0.010009062,0.010006101705771108,0.009999714
0.837,0.009992012,1.0000045401496969,0.9985287441531098,0.010001934231709272,0.010007752668083127,0.010002155534636716
0.838,0.00999306,1.0000024056672991,0.9977582651490415,0.009990645,0.010008964539133141,0.010004665082349103
0.839,0.009995546,0.9999992817366823,0.997063947,0.009974592,0.010009635,0.010007188047483701
0.84,0.009999701,0.9999950582629813,0.9964725445166559,0.009953169,0.010009660043203188,0.010009669
0.841,0.010004937,0.9999932139203751,0.9963759871831207,0.010034789039864274,0.010008245069855107,0.010010175512584199
0.842,0.010006472079499278,0.999994238,0.9967755526199491,0.010014244736355602,0.010005481066944513,0.010008947967107438
0.843,0.010006949,0.9999953267117365,0.9972413984965637,0.009999421,0.010003027,0.010007541709268916
0.844,0.010006556044755562,0.9999964514031014,0.9977580699480367,0.009989623,0.010000879803953358,0.010006002589074569
0.845,0.010005478989284812,0.9999975816638105,0.9983101121094404,0.009984156,0.009999034,0.010004376456530331
0.846,0.010003905074230114,0.9999986875230288,0.9988820701158463,0.009982324,0.009997485,0.010002709161642132
0.847,0.010002021173952968,0.999999739,0.9994584891023277,0.009983432,0.00999623,0.010001046554415916
0.848,0.010000014,1.0000007061536604,1.0000239142039553,0.009986785,0.009995263,0.009999434
0.849,0.009998071,1.0000015589834048,1.0005628905558022,0.009991687,0.009994581,0.009997919
0.85,0.009996378,1.0000022675283229,1.0010599632929402,0.009997445,0.009994179,0.009996545
0.851,0.009995123,1.0000028018175808,1.0014996775504417,0.010003361938379132,0.009994053,0.00999536
0.852,0.009994492,1.0000031318803444,1.001866578463378,0.010008743299632026,0.009994199,0.009994409
0.853,0.009994673,1.0000032277457802,1.0021452111668225,0.010012893864549443,0.009994611,0.009993737
0.854,0.009995852,1.000003059443053,1.0023201207958463,0.010015118476256534,0.009995287,0.009993391
0.855,0.009998215,1.000002597,1.0023758524855222,0.010014721977878463,0.009996221,0.009993416
0.856,0.010001951006093461,1.0000018104497763,1.0022969513709223,0.010011009212540384,0.009997409,0.009993859
0.857,0.010007245343473543,1.0000006698175583,1.0020679625871178,0.010003285023367451,0.009998847,0.009994765
0.858,0.010014285,0.9999991451338421,1.001673431269182,0.009990854,0.010000531,0.00999618
0.859,0.010023258,0.9999972064277931,1.0010979025521864,0.009973022,0.010002456650962579,0.00999815
0.86,0.01003435,0.999994824,1.0003259215712035,0.009949092,0.010004618939185748,0.010000720990414705
0.861,0.009939952,0.9999951765367823,0.9997051501160152,0.010024397111655991,0.010005572133138131,0.010002632
0.862,0.009974626,0.999996868,0.9991292560485506,0.010010518817714927,0.010005444615712206,0.010003951815876318
0.863,0.009999699,0.9999982864714012,0.9987096573998097,0.010000410133349524,0.010005073855280168,0.010004793453101027
0.864,0.010016335880415204,0.9999994476645627,0.9984318339030059,0.009993625,0.010004499020778945,0.010005209
0.865,0.010025700280371657,1.0000003687479313,0.9982812652913529,0.009989718,0.010003759281145466,0.010005251515084001
0.866,0.010028957,1.0000010665262333,0.9982434312980633,0.009988242,0.010002894,0.010004972849529128
0.867,0.010027270358920527,1.0000015578041992,0.9983038116563508,0.009988751,0.010001941762229415,0.010004425659401269
0.868,0.010021804887993474,1.0000018593865556,0.9984478860994286,0.0099908,0.010000942320820695,0.010003662399543842
0.869,0.010013724977252454,1.0000019880780318,0.9986611343605096,0.009993943,0.009999935,0.010002736
0.87,0.010004195051937727,1.000001960683356,0.9989290361728074,0.009997733,0.009998958,0.010001697490014044
0.871,0.00999438,1.0000017940072563,0.9992370712695354,0.010001725,0.009998051,0.010000600750028534
0.872,0.009985443,1.0000015048544615,0.9995707193839065,0.010005471924429112,0.009997254,0.009999498
0.873,0.009978549,1.00000111,0.9999154602491345,0.010008528508974822,0.009996605,0.009998441
0.874,0.009974864,1.0000006263376993,1.0002567735984316,0.010010449,0.009996144,0.009997483
0.875,0.00997555,1.0000000705831888,1.0005801391650124,0.010010785995652374,0.009995909,0.009996676
0.876,0.009981773,0.9999994595708968,1.0008710366820897,0.010009094867717113,0.009995941,0.009996072
0.877,0.009994697,0.9999988101055509,1.0011149458828763,0.010004929,0.009996277,0.009995725
0.878,0.010015486153598369,0.999998139,1.0012973465005857,0.009997843,0.009996958,0.009995686
0.879,0.010045305232932235,0.9999974630346122,1.0014037182684312,0.00998739,0.009998022,0.009996008
0.88,0.010085318550095052,0.9999967990384765,1.0014195409196265,0.009973124,0.009999509,0.009996743
0.881,0.009958445,0.9999978812050931,1.0012423306568863,0.010002682003156696,0.010000772446402309,0.009997896
0.882,0.00998174,0.999999208,1.0008616889439563,0.010003857996006242,0.010001761516442338,0.009999338
0.883,0.009998678,1.0000002125116598,1.0005184630442425,0.010004376957303794,0.010002445136072718,0.010000495966012293
0.884,0.010010022131566041,1.0000009266823897,1.0002128529737035,0.010004323832083179,0.010002854884191363,0.010001391768330599
0.885,0.010016534326211945,1.000001382618019,0.9999450587482983,0.010003783565378224,0.010003022339696199,0.010002046226913952
0.886,0.010018977082135335,1.0000016123834983,0.9997152803839856,0.010002841,0.010002979081485133,0.01000248
0.887,0.010018112829222393,1.0000016480437797,0.9995237178967245,0.010001581387650567,0.010002756688456096,0.010002715496662252
0.888,0.010014703997359294,1.0000015216638132,0.9993705713024733,0.010000089366695518,0.010002387,0.010002772499720432
0.889,0.010009513016432218,1.0000012653085508,0.9992560406171913,0.00999845,0.010001900813535743,0.010002673
0.89,0.010003302316327343,1.000000911042943,0.9991803258568371,0.009996748,0.010001330489440267,0.010002436721937935
0.891,0.009996834,1.0000004909319418,0.9991436270373696,0.009995069,0.010000707346118486,0.010002086132990489
0.892,0.009990871,1.0000000370404971,0.9991461441747476,0.009993497,0.010000062962468312,0.010001641871934398
0.893,0.009986176,0.9999995814335613,0.9991880772849306,0.009992118,0.009999429,0.010001125034716287
0.894,0.009983511,0.9999991561760844,0.999269626,0.009991016,0.009998837,0.010000556717282756
0.895,0.009983638,0.9999987933330187,0.9993909914875441,0.009990276,0.009998318,0.009999958
0.896,0.00998732,0.9999985249693144,0.9995523726118928,0.009989984,0.009997905,0.00999935
0.897,0.009995319,0.9999983831499227,0.9997539697728812,0.009990223,0.009997628,0.009998754
0.898,0.010008398411429018,0.9999983999397954,0.9999959829864684,0.00999108,0.009997519,0.009998191
0.899,0.010027319583601988,0.9999986074038832,1.000278612268613,0.009992639,0.00999761,0.009997681
0.9,0.009971374,0.9999991315926701,1.000689351373333,0.009939229,0.009997572,0.009996734
0.901,0.00998308,0.9999999292475474,1.0007585191016517,0.009956295,0.009998559,0.009997416
0.902,0.009992104,1.0000006234764331,1.0007787405513604,0.009970779,0.009999382,0.009998054
0.903,0.009998729,1.0000012132834986,1.0007562217467731,0.009983018,0.010000051959878107,0.009998644
0.904,0.010003236313447255,1.0000016976729165,1.0006971687122057,0.009993351,0.010000579068374963,0.009999185
0.905,0.010005908664935581,1.0000020756488583,1.000607787471972,0.010002116726152603,0.010000974593316631,0.009999674
0.906,0.010007028238092793,1.0000023462154957,1.0004942840503868,0.010009652192076418,0.010001249419571532,0.010000107393372298
0.907,0.010006877288868071,1.000002508377001,1.0003628644717648,0.010016296081142522,0.010001414,0.010000484
0.908,0.010005738073210575,1.0000025611375456,1.000219735,0.010022386593094469,0.010001481,0.0100008
0.909,0.010003892847069469,1.0000025035013018,1.0000711009406678,0.010028261927675818,0.010001458554899978,0.010001053314676184
0.91,0.010001623866393927,1.000002334472441,0.9999231690368223,0.010034260284630128,0.010001359,0.010001241320998337
0.911,0.009999213,1.0000020530551352,0.9997821450731981,0.010040719863700963,0.010001194040939668,0.010001361280717132
0.912,0.009996944,1.0000016582535565,0.9996542350741098,0.010047978864631876,0.010000973257311016,0.010001410556104286
0.913,0.009995097,1.0000011490718768,0.9995456450638724,0.010056375,0.010000707969074612,0.010001386509431533
0.914,0.009993956,1.0000005245142674,0.9994625810667996,0.010066247931048178,0.010000409,0.010001286502970592
0.915,0.009993802,0.9999997835849009,0.9994112491072072,0.010077934,0.010000087,0.010001107898993195
0.916,0.009994917,0.9999989252879491,0.9993978552094092,0.010091773081827515,0.009999754,0.010000848059771058
0.917,0.009997585,0.9999979486275828,0.9994286053977197,0.010108102188212217,0.009999419,0.010000504
0.918,0.010002087571649977,0.9999968526079752,0.9995097056964541,0.010127259914918352,0.009999095,0.010000074124679478
0.919,0.010008706317877048,0.9999956362332976,0.9996473621299266,0.010149584461689481,0.009998791,0.009999555
0.92,0.009995799,0.999999859,0.9998086044021103,0.009998378,0.009998253,0.009998748
0.921,0.009997461,0.9999929258375853,1.000028311531562,0.010071294692769113,0.009998575,0.009998676
0.922,0.009998751,0.9999866393584862,1.000196966088908,0.010112552226589194,0.009998885,0.009998676
0.923,0.009999706,0.9999811121984521,1.0003190779584856,0.010125648229539683,0.00999918,0.009998739
0.924,0.010000365,0.9999764572284451,1.0003991570246336,0.010114080645528179,0.009999457,0.009998856
0.925,0.010000766413869948,0.9999727873194283,1.0004417131716896,0.010081347418462273,0.009999715,0.009999016
0.926,0.010000949729719514,0.9999702153423627,1.000451256283991,0.010030946492249558,0.00999995,0.00999921
0.927,0.010000953191981835,0.9999688541682116,1.0004322962458763,0.009966376,0.010000159654249862,0.009999429
0.928,0.010000815463799485,0.9999688166679365,1.000389342941683,0.009891133,0.010000342184385691,0.009999662
0.929,0.010000575,0.9999702157124997,1.0003269062557494,0.009808717,0.010000494754516143,0.0099999
0.93,0.010000271088671086,0.9999731641728634,1.0002494960724124,0.009722625,0.010000614867360884,0.010000133633901403
0.931,0.009999942,0.9999777749199903,1.0001616222760108,0.009636354,0.010000700025639585,0.010000352686560337
0.932,0.009999626,0.9999841608248421,1.000067794750882,0.009553404,0.010000747732071906,0.010000548
0.933,0.009999362,0.9999924347583815,0.9999725233813644,0.009477272,0.010000755,0.010000709028580489
0.934,0.009999189,1.00000271,0.9998803180517951,0.009411455,0.010000720800276083,0.010000826985489528
0.935,0.009999146,1.0000150981953706,0.9997956886465128,0.009359452,0.010000641167487273,0.010000891911363094
0.936,0.00999927,1.000029713440745,0.9997231450498549,0.009324761,0.010000514,0.010000894139975094
0.937,0.009999602,1.0000466681986555,0.999667197,0.00931088,0.010000337081726178,0.010000824005099438
0.938,0.010000178598886612,1.0000660753400645,0.9996323548197636,0.009321306,0.010000107634193227,0.010000672
0.939,0.010001039543223143,1.0000880477359344,0.9996231279550064,0.009359538,0.009999823,0.010000427979980811
0.94,0.010002223254825957,1.000112698257227,0.999644026,0.009429074,0.009999481,0.010000082757285658
0.941,0.009999931,1.0001321188224026,0.9997285000551303,0.009332381,0.009999302,0.009999802
0.942,0.009999966,1.000201487857259,0.9998590070249018,0.009433734,0.009999256,0.009999563
0.943,0.009999992,1.000246744171753,0.9999679354872366,0.009637627,0.009999259,0.009999399
0.944,0.010000009620351406,1.0002678881906761,1.0000565491293218,0.009932738,0.009999304,0.009999301
0.945,0.010000020483642073,1.0002649203388185,1.0001261116383449,0.010307741,0.009999384,0.009999261
0.946,0.010000025,1.0002378410409705,1.000177886701492,0.010751313330613022,0.009999492,0.009999272
0.947,0.010000025612367448,1.000186650721923,1.0002131380059511,0.011252131,0.009999622,0.009999327
0.948,0.010000021953715252,1.0001113498064662,1.0002331292389082,0.011798870234893405,0.009999766,0.009999418
0.949,0.010000016,1.0000119387193904,1.000239124087551,0.012380206990988796,0.009999917,0.009999537
0.95,0.010000007380163836,0.9998884178854868,1.0002323862390665,0.012984817476207777,0.010000068597585409,0.009999676
0.951,0.009999999,0.9997407877295456,1.0002141793806412,0.013601377835415434,0.010000214019392493,0.009999828
0.952,0.00999999,0.9995690486763571,1.0001857671994625,0.014218564213476857,0.010000346,0.009999986
0.953,0.009999983,0.9993732011507124,1.0001484133827174,0.014825052755257145,0.010000458273396552,0.010000142
0.954,0.009999978,0.9991532455774015,1.0001033816175926,0.015409519605621372,0.010000543321132139,0.010000287555782831
0.955,0.009999977,0.9989091823812151,1.0000519355912758,0.015960640909434644,0.010000594459715833,0.010000415829935761
0.956,0.00999998,0.9986410119869439,0.9999953389909535,0.016467093,0.010000604796916947,0.010000519048558048
0.957,0.009999989,0.9983487348193782,0.999934856,0.016917551456868667,0.010000567440504777,0.010000589603405254
0.958,0.010000004569625121,0.9980323513033086,0.999871749,0.017300692990219593,0.010000475,0.010000619886232926
0.959,0.010000027586503374,0.9976918618635259,0.9998072826178247,0.017605193556479923,0.010000322077917814,0.010000602288796637
0.96,0.010000059256169142,0.9973272669248202,0.9997427205933509,0.017819729300514738,0.010000100287281629,0.010000529202851936
0.961,0.009999999,0.9970057867550676,0.9997460937336855,0.017465865,0.009999882,0.010000364495033017
0.962,0.009999999,0.9960960569645761,0.9997986954799098,0.017402427715787927,0.009999675,0.010000128045940871
0.963,0.01,0.9955308192139581,0.9998499927268255,0.016968457155433846,0.009999513,0.009999923
0.964,0.01,0.9952754643637869,0.9998993333675411,0.016218377,0.009999394,0.009999749
0.965,0.010000000377906453,0.9952953832746354,0.9999460652951646,0.015206612474898086,0.009999313,0.009999604
0.966,0.010000000469894771,0.9955559668070756,0.9999895364028044,0.013987586901551236,0.009999268,0.009999488
0.967,0.010000000472567227,0.9960226058216816,1.000029095,0.012615724870708294,0.009999256,0.0099994
0.968,0.010000000405074622,0.996660691,1.000064087730568,0.011145450655786673,0.009999273,0.009999339
0.969,0.010000000286567752,0.9974356137396793,1.0000938637369081,0.009631189,0.009999317,0.009999304
0.97,0.010000000136197425,0.9983127643642169,1.000117770495698,0.008127363,0.009999384,0.009999294
0.971,0.01,0.9992575339132113,1.0001351559000464,0.006688398,0.009999472,0.009999309
0.972,0.01,1.0002353132472346,1.0001453678430614,0.005368717,0.009999576,0.009999346
0.973,0.01,1.0012114932268599,1.000147754217852,0.004222746,0.009999694,0.009999406
0.974,0.01,1.002151465,1.0001416629175257,0.003304909,0.009999823,0.009999487
0.975,0.01,1.0030206185652077,1.000126441835192,0.002669629,0.00999996,0.009999589
0.976,0.01,1.0037843456450761,1.0001014388639586,0.002371331,0.010000101,0.009999711
0.977,0.01,1.0044080368128379,1.0000660018969336,0.00246444,0.010000244185852736,0.009999851
0.978,0.010000000084246317,1.0048570829290655,1.0000194788272259,0.003003379,0.010000385292077425,0.010000008931563643
0.979,0.010000001,1.005096874854332,0.9999612175479435,0.004042572,0.010000521593673914,0.010000183750081161
0.98,0.010000001093179991,1.0050928034492106,0.9998905659521954,0.005636445,0.010000649967539554,0.010000374512350285
0.981,0.01,1.0033091124341158,0.9998573749530715,0.007664698,0.010000701167616902,0.010000450951962291
0.982,0.01,1.0039353146850947,0.9998581222186333,0.010185913796023231,0.010000873803641135,0.010000470694385385
0.983,0.01,1.0021180736886617,0.9998661776328928,0.013670512,0.010001110891099197,0.010000583534334207
0.984,0.010000000003250568,0.9978534274137858,0.9998803715623713,0.018242235,0.010001391863243655,0.010000771324334955
0.985,0.01,0.9911374138294359,0.9998995343735907,0.024024828,0.010001696153327104,0.010001015916913821
0.986,0.010000000008607589,0.9819660709045795,0.9999224964330719,0.031142031891459344,0.010002003194602106,0.010001299164596992
0.987,0.010000000008656548,0.9703354366081868,0.999948088,0.039717591,0.010002292420321251,0.010001602919910677
0.988,0.010000000007420216,0.9562415489092247,0.9999751397629094,0.049875249,0.010002543263737106,0.010001909035381054
0.989,0.010000000005249397,0.9396804457766628,1.0000024817663085,0.061738749,0.010002735158102261,0.010002199363534324
0.99,0.010000000002494897,0.9206481651794691,1.0000289444840564,0.075431833,0.010002847536669284,0.010002455756896678
0.991,0.01,0.8991407450866126,1.0000533582826756,0.091078245,0.010002859832690761,0.010002660067994315
0.992,0.01,0.8751542234670615,1.0000745535286872,0.10880172792880066,0.010002751479419264,0.010002794149353421
0.993,0.01,0.8486846382897846,1.000091360588613,0.12872602517619522,0.010002501910107375,0.010002839853500195
0.994,0.01,0.8197280275237501,1.0001026098289743,0.15097487980751198,0.010002091,0.010002779
0.995,0.01,0.7882804291379272,1.000107131616294,0.17567203499445364,0.010001497,0.010002594
0.996,0.01,0.7543378811012839,1.0001037563170927,0.2029412339087226,0.010000700238455132,0.010002265227928457
0.997,0.01,0.7178964213827888,1.0000913142978922,0.2329062197220214,0.00999968,0.010001775948487833
0.998,0.010000000001543217,0.6789520879514106,1.0000686359252144,0.2656907356060526,0.009998416,0.010001107554465845
0.999,0.01,0.6375009187761179,1.000034551565581,0.3014185247325188,0.009996887,0.010000241898388686
1,0.01,0.5935389518258792,0.9999878915855138,0.3402133302731224,0.009995073,0.009999161

==> plot_results_csv/DFRG_bump_failed_1_1D_50_p_3_q_7_cfl_0.0625_T_1-0.csv <==
x,t_0.0,t_0.25,t_0.5,t_0.75,t_0.86,t_0.87,t_1.0
0,0.01,0.6182995424455617,0.999999726,0.3224907092262727,0.010000635691030513,0.009999261,0.010000101015499285
0.001,0.01,0.5660252630870629,0.9999998279944662,0.3594189564498909,0.010002132899970418,0.009999513,0.010000093
0.002,0.01,0.516317932,0.999999912,0.39787125261340084,0.010003065,0.009999826,0.010000084004174969
0.003,0.01,0.46915777113129337,0.9999999793973322,0.4375400430880144,0.010003487745340697,0.010000183267282999,0.010000073365960867
0.004,0.010000000000000004,0.4245250005882344,1.000000031446749,0.47811777324494453,0.010003459076600007,0.010000568984761846,0.010000061724036472
0.005,0.01,0.3823998417045335,1.0000000695810733,0.5192968884554029,0.010003035476794708,0.010000966872612219,0.010000049
0.006,0.010000000000000024,0.34276251550729653,1.0000000951899946,0.5607698340906022,0.010002274,0.010001360757906487,0.010000037
0.007,0.01,0.3055932430236292,1.0000001096632034,0.6022290555217545,0.010001231,0.010001734467717037,0.010000023910933875
0.008,0.010000000000000028,0.27087224528063725,1.0000001143903876,0.6433669981200725,0.009999964,0.010002071829116225,0.010000011
0.009,0.010000000000000021,0.23857974330542653,1.0000001107612373,0.683876107,0.009998529,0.010002357,0.009999999
0.01,0.010000000000000014,0.2086959581251027,1.0000001001654417,0.7234488283030536,0.009996983,0.010002572814970051,0.009999988
0.011,0.010000000000000005,0.1812011107667715,1.0000000839926897,0.7617776066301415,0.009995384,0.010002704093569428,0.009999978
0.012,0.01,0.15607542225753873,1.0000000636326714,0.7985548876092442,0.009993787,0.010002734332046948,0.00999997
0.013,0.01,0.13329911362451025,1.0000000404750753,0.8334731166115735,0.009992251,0.010002647357474982,0.009999964
0.014,0.01,0.11285240589479166,1.0000000159095912,0.8662247390083425,0.009990831,0.010002426996925906,0.009999959
0.015,0.01,0.09471552,0.9999999913259083,0.8965022001707628,0.009989585,0.010002057077472095,0.009999957
0.016,0.01,0.078868677,0.9999999681137163,0.923997945,0.009988569,0.010001521,0.009999958
0.017,0.01,0.065292098,0.999999948,0.9484044202774073,0.00998784,0.010000803870139756,0.009999962
0.018,0.01,0.053966004551132096,0.9999999313625612,0.9694140699640564,0.009987456,0.009999888,0.009999969
0.019,0.010000000000000016,0.044870617,0.9999999206029768,0.9867193399012063,0.009987472,0.009998758,0.00999998
0.02,0.01,0.035242335,0.9999998959487757,1.0052827652951044,0.009989127,0.010002883214820082,0.009999998
0.021,0.01,0.030994873,0.999999931,1.0129011967322805,0.009987953,0.009998307,0.010000008051528668
0.022,0.01,0.027323667391987442,0.9999999595127409,1.0183698893718653,0.009989158,0.009994432,0.010000015215692168
0.023,0.01,0.024186265,0.9999999830835526,1.0218914511851052,0.00999239,0.009991256,0.010000020138210724
0.024,0.01,0.021540212295189647,1.0000000017360293,1.0236684901432456,0.009997294,0.009988772,0.010000023053472593
0.025,0.010000000000000002,0.019343055,1.0000000158870048,1.0239036142175317,0.010003517104092195,0.009986978,0.010000024195866025
0.026,0.010000000000000002,0.017552338091674037,1.000000025953314,1.0227994313792093,0.010010706707206848,0.00998587,0.010000023799779276
0.027,0.01,0.016125609027284934,1.0000000323517901,1.020558549599524,0.010018509273327748,0.009985442,0.010000022099600601
0.028,0.010000000000000002,0.015020413429081846,1.0000000354992682,1.0173835768497215,0.010026572,0.00998569,0.010000019329718265
0.029,0.01,0.014194297,1.000000035812582,1.0134771211010476,0.010034540372542665,0.009986611,0.010000015724520512
0.03,0.010000000000000002,0.013604807,1.0000000337085662,1.009041790324748,0.010042062444613873,0.009988201,0.010000011518395606
0.031,0.010000000000000002,0.013209488241140247,1.0000000296040539,1.0042801924920677,0.010048784557645693,0.009990454,0.010000006945731794
0.032,0.010000000000000002,0.012965887317232791,1.0000000239158804,0.9993949355742532,0.010054353481126727,0.009993367,0.010000002240917337
0.033,0.010000000000000002,0.012831550264287131,1.0000000170608794,0.9945886275425493,0.010058415984545566,0.009996936,0.009999998
0.034,0.010000000000000002,0.012764023163258425,1.000000009455885,0.9900638763682023,0.010060618837390803,0.010001155778398297,0.009999993
0.035,0.01,0.012720852095101832,1.0000000015177315,0.9860232900224569,0.010060608809151028,0.010006023074056373,0.00999999
0.036,0.01,0.012659583,0.9999999936632535,0.9826694764765599,0.010058032669314838,0.010011533341423816,0.009999987
0.037,0.01,0.012537762381225611,0.9999999863092847,0.9802050437017562,0.010052537187370822,0.010017682370596775,0.009999985
0.038,0.01,0.012312935897416298,0.9999999798726591,0.9788325996692917,0.010043769132807578,0.010024465951671406,0.009999984
0.039,0.01,0.011942649770299723,0.9999999747702114,0.9787547523504119,0.010031375275113694,0.010031879874743872,0.009999985
0.04,0.01,0.011465249857602963,0.9999999632896014,0.9773624028853857,0.010039981251912808,0.010004153527624156,0.009999985
0.041,0.01,0.011035172567828504,0.9999999748408489,0.9808172659867875,0.010012361695060682,0.010034249453933955,0.009999991
0.042,0.01,0.010671470185213566,0.9999999845424357,0.9841535248550543,0.009979512,0.010056073461678696,0.009999996
0.043,0.01,0.010369559928449132,0.9999999925237641,0.9873532354478158,0.009943138,0.010070244303663668,0.01
0.044,0.01,0.010124859016226189,0.9999999989142366,0.9903984537227025,0.009904947,0.010077381,0.010000003
0.045,0.01,0.009932785,1.0000000038432553,0.993271236,0.009866646,0.010078102,0.010000005014478916
0.046,0.010000000000000002,0.009788754,1.0000000074402233,0.9959536371493709,0.00982994,0.010073025363112793,0.010000006528207853
0.047,0.01,0.009688185,1.0000000098345418,0.9984277142164126,0.009796536,0.010062771070111515,0.010000007400373916
0.048,0.010000000000000002,0.009626493,1.000000011155614,1.0006755227960995,0.009768142,0.010047957375376886,0.010000007703807793
0.049,0.010000000000000002,0.009599097,1.000000011532842,1.0026791188460615,0.009746463,0.010029203031714187,0.010000007511340172
0.05,0.010000000000000002,0.009601414,1.0000000110956282,1.0044205583239292,0.009733206,0.010007126791928707,0.010000006895801735
0.051,0.010000000000000002,0.009628861,1.000000009973375,1.0058818971873316,0.009730077,0.009982347,0.010000005930023174
0.052,0.010000000000000002,0.009676854,1.0000000082954845,1.0070451913938998,0.009738783,0.009955484,0.010000004686835172
0.053,0.010000000000000002,0.009740812,1.0000000061913596,1.0078924969012635,0.009761031,0.009927154,0.010000003239068416
0.054,0.010000000000000005,0.009816152,1.0000000037904022,1.0084058696670526,0.009798527,0.009897978,0.010000001659553594
0.055,0.010000000000000004,0.00989829,1.0000000012220147,1.0085673656488974,0.009852978,0.009868573,0.010000000021121391
0.056,0.010000000000000004,0.009982645,0.9999999986155998,1.0083590408044274,0.009926089,0.00983956,0.009999998
0.057,0.010000000000000005,0.010064632015000848,0.9999999961005595,1.0077629510912733,0.010019569,0.009811555,0.009999997
0.058,0.010000000000000009,0.01013967,0.9999999938062966,1.0067611524670652,0.010135122336570782,0.009785179,0.009999995
0.059,0.01,0.010203175387729406,0.9999999918622129,1.0053357008894326,0.010274456676029855,0.00976105,0.009999994
0.06,0.010000000000000012,0.010250565730144027,0.9999999903977111,1.0034686523160057,0.010439278290982994,0.009739786,0.009999993
0.061,0.010000000000000009,0.010284407648081148,0.9999999914780803,1.0020006721690016,0.010484517953884886,0.009763409,0.009999993
0.062,0.010000000000000033,0.01023945,0.9999999946736033,1.0003012066649826,0.010818908236093484,0.00971222,0.009999994
0.063,0.01,0.010195599,0.9999999973011736,0.9989211830234243,0.011126633,0.00970233,0.009999996
0.064,0.010000000000000061,0.010153253118698554,0.9999999994045154,0.9978373441919569,0.011406840162527332,0.009730254,0.009999997
0.065,0.010000000000000068,0.010112809244560924,1.0000000010273544,0.9970264331182104,0.011658678,0.009792504,0.009999999
0.066,0.01,0.010074665825751948,1.0000000022134132,0.9964651927498136,0.011881296,0.009885594,0.010000000460297444
0.067,0.010000000000000078,0.010039220844771851,1.0000000030064182,0.9961303660343983,0.012073840895696318,0.010006037662612504,0.010000002001475916
0.068,0.010000000000000082,0.010006872284120859,1.0000000034500922,0.9959986959195924,0.012235461748617926,0.010150348416522402,0.010000003464533383
0.069,0.010000000000000089,0.009978018,1.0000000035881609,0.9960469253530266,0.012365306732302902,0.010315039640070335,0.010000004806825167
0.07,0.010000000000000099,0.009953056,1.000000003464348,0.996251797,0.012462524,0.010496624799289223,0.010000005985706596
0.071,0.010000000000000115,0.009932385,1.0000000031223777,0.996590055,0.012526262275556723,0.010691617360211977,0.010000007
0.072,0.01,0.009916402,1.0000000026059752,0.9970384404190683,0.012555669426922449,0.010896530788871529,0.010000007682659668
0.073,0.010000000000000177,0.009905505,1.0000000019588648,0.9975736975217615,0.012549893892645303,0.011107878551300788,0.010000008115441958
0.074,0.010000000000000224,0.009900093,1.000000001224771,0.998172569,0.012508084,0.011322174113532675,0.010000008
0.075,0.01,0.009900563,1.0000000004474177,0.9988117975339453,0.012429387950756142,0.011535930941600107,0.010000007936394648
0.076,0.010000000000000354,0.009907313,1,0.9994681263386959,0.012312954134941009,0.011745662501536004,0.010000007239275693
0.077,0.010000000000000444,0.009920741,0.999999999,1.0001182982727252,0.012157930817076758,0.011947882259373287,0.010000006080233634
0.078,0.010000000000000557,0.009941246,0.9999999982930486,1.000739056283664,0.011963466,0.012139103681144871,0.010000004416623798
0.079,0.010000000000000685,0.009969225,0.9999999977799039,1.001307143319141,0.011728708858794665,0.012315840232883677,0.010000002205801502
0.08,0.01,0.010020930192488672,0.9999999951909946,1.0022171573430676,0.010915737477451462,0.011605214713184805,0.010000010401271806
0.081,0.010000000000000418,0.010033908875976955,0.9999999976747084,1.0022217226776249,0.011169167343369327,0.012315696511530912,0.010000002011363258
0.082,0.010000000000001787,0.010042742391968644,0.9999999995532943,1.0021549862047923,0.011270875667317689,0.012762381,0.009999994
0.083,0.010000000000002738,0.010047862521549735,1.0000000008835295,1.0020261767148944,0.011310501,0.012982098924073567,0.009999988
0.084,0.010000000000003359,0.010049701045806235,1.0000000017221904,1.0018445229982553,0.011377682150110948,0.013011679389063934,0.009999982
0.085,0.010000000000003749,0.01004869,1.0000000021260549,1.001619254,0.011562057539358375,0.012887952593729544,0.009999977
0.086,0.010000000000003997,0.010045260402689478,1.0000000021518984,1.0013595980460521,0.011953266,0.012647748463467308,0.009999973
0.087,0.01,0.010039844797488217,1.0000000018564994,1.0010747843911365,0.012640945689561115,0.012327896923674123,0.00999997
0.088,0.010000000000004453,0.010032874711306377,1.000000001296634,1.000774041670777,0.013714736,0.011965227899746914,0.009999968
0.089,0.010000000000004852,0.010024781925229964,1.0000000005290797,1.0004665986752992,0.015264274436716147,0.011596571317082588,0.009999968
0.09,0.010000000000005489,0.010015998220344975,1,1.0001616841950265,0.017379200572153933,0.011258757101078048,0.009999969
0.091,0.010000000000006453,0.010006955,0.9999999985980107,0.9998685270202834,0.020149152702433566,0.010988615177130203,0.009999972
0.092,0.010000000000007845,0.009998085,0.999999998,0.9995963559413945,0.023663769,0.010822975470635971,0.009999976
0.093,0.010000000000009758,0.009989819,0.9999999965175081,0.9993544,0.028012689408323476,0.010798667906992259,0.009999982
0.094,0.010000000000012286,0.00998259,0.9999999955631617,0.9991518872324766,0.033285551214336274,0.010952522411595974,0.009999989
0.095,0.010000000000015519,0.009976828,0.9999999947417874,0.9989980471830961,0.039571993,0.011321368909844028,0.009999999
0.096,0.010000000000019557,0.009972966,0.9999999941101628,0.9989021083908676,0.046961655,0.011942037,0.010000009861671696
0.097,0.010000000000024493,0.009971436,0.9999999937250644,0.9988733,0.055544174,0.012851357588860789,0.010000022970122018
0.098,0.010000000000030422,0.009972669,0.9999999936432695,0.9989208497391635,0.065409189,0.014086159620423323,0.010000038110688643
0.099,0.010000000000037437,0.009977097,0.9999999939215548,0.9990539874603365,0.076646339,0.015683273347217832,0.010000055364367905
0.1,0.01,0.009985354,0.9999999810174047,0.999142702,0.092576041,0.0184045,0.009999972
0.101,0.010000000000022885,0.009993398,0.999999988,0.9994682131477524,0.10440049045333934,0.020616239467997854,0.010000057623474477
0.102,0.010000000000097693,0.009999799,0.999999996,0.999743195,0.11927016023111717,0.02370127,0.010000120814829977
0.103,0.010000000000149492,0.010004695861328385,1.0000000032898304,0.9999708724951064,0.13702081072669522,0.027744768921171385,0.010000163429596847
0.104,0.010000000000183418,0.010008229125857492,1.0000000105588351,1.0001544732016994,0.15748820237607702,0.032831915,0.010000187116097133
0.105,0.010000000000204613,0.010010538979618561,1.000000017376384,1.0002972230672968,0.18050809561526657,0.039047886473748517,0.010000193522652884
0.106,0.01,0.010011765625252605,1.0000000235181448,1.0004023484446947,0.20591625088026785,0.046477861,0.010000184
0.107,0.01,0.010012049,1.0000000287597857,1.0004730756866884,0.23354842860708472,0.055207016,0.010000161089218987
0.108,0.010000000000243234,0.010011530102703612,1.000000032876974,1.0005126311460733,0.2632403892317212,0.06532053,0.010000125545873446
0.109,0.010000000000264929,0.010010348339802593,1.0000000356453782,1.000524241175646,0.2948278931901812,0.076903581,0.010000079315871577
0.11,0.010000000000299604,0.010008644179338555,1.0000000368406652,1.0005111321282012,0.32814670091846865,0.090041348,0.010000024047535427
0.111,0.010000000000352395,0.010006557823952506,1.0000000362385033,1.0004765303565342,0.36303257285258744,0.10481900652405982,0.009999961
0.112,0.010000000000428451,0.010004229476285452,1.0000000336145598,1.0004236622134408,0.39932126942854157,0.1213217364525254,0.009999893
0.113,0.010000000000532912,0.010001799338978394,1.000000028744503,1.0003557540517174,0.43684855108233506,0.13963471527040974,0.00999982
0.114,0.01,0.009999408,1.0000000214040003,1.0002760322241584,0.47545017824997166,0.1598431209626648,0.009999746
0.115,0.010000000000847612,0.009997195,1.0000000113687193,1.0001877230835603,0.5149619113674554,0.18203213151424244,0.00999967
0.116,0.010000000001068139,0.0099953,0.9999999984143286,1.000094052982718,0.5552195108707902,0.20628692491009484,0.009999595
0.117,0.010000000001337633,0.009993865,0.9999999823164951,0.9999982482744276,0.596058737,0.23269267913517389,0.009999523
0.118,0.010000000001661246,0.009993029,0.9999999628508871,0.9999035353114847,0.6373153507790283,0.2613345721744312,0.009999454
0.119,0.010000000002044112,0.009992932,0.9999999397931723,0.9998131404466848,0.6788251120559401,0.2922977820128194,0.009999392
0.12,0.010000000002491375,0.009993715,0.9999999129190181,0.9997302900328231,0.7204237814627187,0.32566748663529027,0.009999337
0.121,0.010000000001249605,0.009995307,0.9999999616103119,0.9996636677077428,0.7579757278694823,0.35944600367351687,0.009999363
0.122,0.010000000005334048,0.009997434,0.9999998317284561,0.9996872188260162,0.7982551292428767,0.3972985065649321,0.009999212
0.123,0.010000000008162011,0.009999154,0.9999997454117197,0.9997175835772495,0.8347721368845598,0.4363955839465739,0.009999193
0.124,0.010000000010014231,0.010000501265041645,0.9999996986707295,0.9997535117485212,0.8676632766980886,0.47643582656726546,0.009999291
0.125,0.010000000011171437,0.010001507576781487,0.9999996875161117,0.999793753,0.897065075,0.5171178251758309,0.009999486
0.126,0.01,0.010002206362588296,0.9999997079584921,0.9998370574994973,0.9231140564549102,0.5581401705210931,0.009999762
0.127,0.010000000012523718,0.010002630598257949,0.999999756,0.999882175,0.9459467482053171,0.5992014533518764,0.010000102
0.128,0.010000000013280259,0.010002813259586308,0.9999998276767577,0.9999278543755756,0.9656996757417965,0.6400002644170038,0.010000486705563997
0.129,0.010000000014464707,0.010002787322369245,0.9999999189738947,0.9999728464532257,0.9825093649679053,0.6802351944652987,0.0100009
0.13,0.010000000016357796,0.010002586,1.000000025910537,1.0000159006733882,0.9965123417872009,0.7196048342455851,0.010001324540981403
0.131,0.010000000019240254,0.010002241555482334,1.0000001444973108,1.0000557668231425,1.0078451321032393,0.7578077745066865,0.010001742260479353
0.132,0.01,0.010001787677404221,1.0000002707448428,1.0000911946895672,1.016644261819578,0.7945426059974259,0.010002136
0.133,0.010000000029096205,0.010001257103964168,1.0000004006637595,1.000120934059742,1.0230462568397736,0.8295079194666277,0.010002488
0.134,0.010000000036631157,0.010000682810958034,1.0000005302646873,1.0001437347207442,1.0271876430673823,0.8624023056631146,0.010002781016185085
0.135,0.010000000046278407,0.010000098,1.0000006555582532,1.000158346459655,1.0292049464059618,0.8929243553357109,0.010002997575506213
0.136,0.01,0.009999535,1.000000772555083,1.0001635190635523,1.0292346927590685,0.9207726592332397,0.010003120176044572
0.137,0.010000000073032707,0.009999027,1.000000877265804,1.000158002319515,1.027413408030259,0.9456458081045245,0.010003131350304737
0.138,0.010000000090701221,0.009998608,1.000000965701042,1.0001405460146222,1.0238776181230904,0.9672423926983892,0.010003013630791285
0.139,0.010000000111604956,0.00999831,1.000001033871424,1.000109899935953,1.0187638489411195,0.9852610037636571,0.010002749550008792
0.14,0.01,0.009997726,1.0000009826100775,1.0000719883345508,1.0150958151258058,1.0040131007344981,0.010003244509806442
0.141,0.010000000068226133,0.009998389,1.0000013228012885,1.00002564,1.007059915,1.0129196006152974,0.010002504625698962
0.142,0.010000000291229202,0.009998952,1.0000013439716209,0.9999884847833449,1.0002227438972267,1.0194851368482727,0.010001342
0.143,0.010000000445630904,0.00999942,1.0000010937302304,0.9999597861509691,0.9945153662242426,1.0239216555932646,0.009999843
0.144,0.010000000546758637,0.009999802,1.000000619686274,0.9999388085310587,0.9898688449129249,1.0264411030101133,0.009998092
0.145,0.010000000609939786,0.010000104,0.9999999694489071,0.9999248161113471,0.9862142432638694,1.0272554252586588,0.009996176
0.146,0.010000001,0.010000331294278662,0.9999991906272869,0.9999170730795702,0.9834826245776734,1.026576568498743,0.009994178
0.147,0.010000000683771913,0.010000491982218604,0.9999983308305692,0.999914844,0.981605052,1.0246164788902044,0.009992186
0.148,0.010000001,0.010000592376902265,0.9999974376679104,0.9999173919307573,0.9805125892962449,1.0215871025928853,0.009990283
0.149,0.010000000789746413,0.010000639180537365,0.9999965587484665,0.9999239821891908,0.980136299,1.0177003857666251,0.009988557
0.15,0.010000001,0.010000639095331625,0.9999957416813936,0.9999338785864971,0.9804072454734124,1.013168274571264,0.009987091
0.151,0.010000001050482422,0.010000598823492784,0.9999950340758487,0.9999463453104117,0.981256491,1.0082027151666437,0.009985973
0.152,0.010000001277204473,0.010000525067228561,0.9999944835409873,0.9999606465486683,0.9826150995139485,1.0030156537126038,0.009985286
0.153,0.010000001588599074,0.010000424528746681,0.9999941376859662,0.9999760464890023,0.9844141339844711,0.9978190363689848,0.009985117
0.154,0.010000001999993619,0.010000303910254874,0.9999940441199414,0.9999918093191481,0.9865846578226258,0.9928248092956276,0.009985551
0.155,0.010000002526715502,0.010000169913960863,0.9999942504520694,1.0000071992268404,0.9890577343290091,0.988244919,0.009986673
0.156,0.010000003184092108,0.010000029242072377,0.9999948042915059,1.000021480399814,0.9917644268042174,0.9842913105990588,0.009988569
0.157,0.010000003987450837,0.009999889,0.9999957532474075,1.000033917025804,0.9946357985488474,0.9811759312955286,0.009991325
0.158,0.010000004952119073,0.009999755,0.9999971449289305,1.0000437732925442,0.9976029128634958,0.9791107269016217,0.009995025
0.159,0.010000006093424213,0.009999634,0.9999990269452315,1.0000503133877705,1.0005968330487591,0.9783076435771787,0.009999756
0.16,0.009999987,0.009999397,0.9999856801240777,1.0000678963053244,1.004027331986714,0.9762415666434602,0.009988025
0.161,0.010000003725088857,0.009999554,0.9999970290584428,1.0000532176428738,1.0060159823696637,0.9789872746033677,0.010003679278074483
0.162,0.010000015900580861,0.009999689,1.000006953843965,1.0000399068078294,1.0074567441298397,0.9817980370418709,0.010018124356070243
0.163,0.010000024,0.009999804,1.0000154178174592,1.0000279408455435,1.008398556804056,0.984640446,0.010031188
0.164,0.010000029851948823,0.0099999,1.0000223843157399,1.0000172968013659,1.0088903599291275,0.9874810935086291,0.010042695980475844
0.165,0.010000033301513634,0.009999978,1.000027816675622,1.0000079517206484,1.0089810930418683,0.990286572,0.010052476854798875
0.166,0.010000035516124892,0.010000039796274385,1.0000316782339196,0.9999998826487412,1.0087196956790927,0.9930234723516648,0.010060357322477514
0.167,0.010000037,0.010000086022460053,1.000033932327448,0.9999930666309967,1.0081551073776163,0.9956583877605143,0.010066164547468365
0.168,0.010000039587864462,0.010000118,1.0000345422930212,0.9999874807127643,1.0073362676742519,0.99815791,0.010069726
0.169,0.010000043118681618,0.010000137926254093,1.0000334714674544,0.9999831019393958,1.006312116105815,1.0004886307453311,0.010070867925213068
0.17,0.010000048761922923,0.010000146198242068,1.0000306831875623,0.9999799073562421,1.005131592,1.002617142398281,0.010069418
0.171,0.010000057354432799,0.010000144413210411,1.000026140790159,0.999977874,1.0038436355209808,1.0045100368762467,0.010065204299685736
0.172,0.01000007,0.010000133868348918,1.0000198076120592,0.9999769789419828,1.0024971855782125,1.006133906217719,0.010058052770586542
0.173,0.010000086734635961,0.010000115860847387,1.000011646990078,0.999977199,1.001141181917629,1.0074553424611892,0.010047790982539124
0.174,0.010000109196018098,0.010000091687895623,1.000001622,0.9999785118327944,0.9998245640760451,1.0084409376451489,0.010034246
0.175,0.010000137954046502,0.010000062646683423,0.9999896967617298,0.9999808938809794,0.9985962715902754,1.0090572838080882,0.010017245285426003
0.176,0.010000173845565598,0.01000003,0.9999758338289915,0.9999843223914848,0.9975052439971341,1.0092709729884988,0.009996616
0.177,0.010000217707419812,0.009999995,0.9999599967996307,0.999988774,0.9966004208334357,1.0090485972248717,0.009972185
0.178,0.010000270376453565,0.009999959,0.9999421490104612,0.999994227,0.9959307416359946,1.008356748555698,0.009943779
0.179,0.010000332689511289,0.009999924,0.9999222537982982,1.0000006571504358,0.9955451459416256,1.0071620190194688,0.009911226
0.18,0.010000405483437398,0.00999989,0.9999002744999562,1.0000080419637343,0.9954925732871427,1.005431000654675,0.009874353
0.181,0.010000203585725922,0.009999889,0.9999226626069583,1.0000140262964656,0.9953726994636063,1.0041174813150027,0.009879452
0.182,0.010000868157497173,0.00999992,0.9998487860301803,1.0000146643476542,0.9960874777604273,1.0021916582924009,0.009803439
0.183,0.010001328,0.009999946,0.999802459,1.000014569813364,0.9967954948510311,1.0005594658671475,0.009744128
0.184,0.010001629678418066,0.009999969,0.999781206,1.000013840934436,0.9974895143913229,0.9992037709841054,0.009701699
0.185,0.010001817991165552,0.009999987,0.9997825486194662,1.0000125759517116,0.9981623000372076,0.9981074405881379,0.009676332
0.186,0.010001938914502951,0.010000002473518527,0.9998040113482891,1.0000108731060307,0.9988066154445897,0.9972533416241074,0.009668206
0.187,0.010002038,0.010000014236883565,0.9998431172229038,1.0000088306382355,0.9994152242693746,0.9966243410368778,0.009677501
0.188,0.010002161320143182,0.010000022933443913,0.9998973895710657,1.0000065467891666,0.9999808901674663,0.9962033057713109,0.009704396
0.189,0.010002354166043845,0.010000028803247605,0.9999643517205312,1.0000041197996645,1.000496377,0.995973103,0.00974907
0.19,0.010002662349730101,0.010000032086342672,1.0000415269990572,1.0000016479105711,1.0009544478071908,0.9959165989846179,0.009811703
0.191,0.010003132,0.010000033022777138,1.000126439,0.9999992293627266,1.0013478668606333,0.9960166613532178,0.009892475
0.192,0.010003807457655067,0.010000031852599034,1.0002166102543155,0.9999969623969724,1.001669397611002,0.9962561568229322,0.009991564
0.193,0.010004735745491615,0.010000029,1.0003095648865605,0.9999949452541499,1.0019118037142027,0.9966179523386246,0.010109151071692555
0.194,0.010005962098309428,0.010000024152597252,1.000402825958891,0.9999932761750991,1.0020678488261388,0.9970849148451573,0.010245414351200745
0.195,0.010007532197907433,0.010000018102869629,1.0004939167990643,0.9999920534006621,1.0021302966027168,0.9976399112873938,0.010400533730616763
0.196,0.010009491726084544,0.010000010906721556,1.0005803607348354,0.9999913751716794,1.0020919106998403,0.9982658086101966,0.010574689
0.197,0.010011886364639675,0.010000002804201064,1.0006596810939614,0.9999913397289917,1.0019454547734146,0.9989454737584285,0.010768059
0.198,0.010014761795371755,0.009999994,1.0007294012041985,0.9999920453134407,1.0016836924793446,0.9996617736769526,0.010980823
0.199,0.010018163700079696,0.009999985,1.0007870443933033,0.9999935901658669,1.001299387473535,1.000397575310632,0.011213160990065602
0.2,0.009962504,0.009999967,1.0005460193839055,0.999995823,1.0009186005239585,1.0013849770591174,0.010853919427832403
0.201,0.010011698277695932,0.009999974,1.000817650189802,0.9999984621617068,1.0003738738683796,1.0017548652872306,0.011490168127596172
0.202,0.010047440379188826,0.009999981,1.000920306682025,1.0000005591066874,0.9999276458009738,1.0019965455212445,0.011996060810872823
0.203,0.010072199832881532,0.009999986,1.0008732145710346,1.000002158989362,0.9995727621715497,1.002122732329381,0.012382182345319941
0.204,0.010088446519240797,0.009999991,1.0006955995672915,1.0000033071033532,0.9993020688299168,1.0021461402798622,0.012659117598595103
0.205,0.010098650318733358,0.009999995,1.0004066873812558,1.0000040487422828,0.9991084116258838,1.0020794839409097,0.012837451438355909
0.206,0.010105281,0.009999999,1.0000257037233886,1.0000044291997738,0.9989846364092613,1.0019354778807463,0.012927768732259941
0.207,0.010110808778985368,0.010000001787948156,0.9995718743041495,1.0000044937694479,0.9989235890298565,1.0017268366675933,0.012940654347964774
0.208,0.010117703200678306,0.010000004041984503,0.9990644248339997,1.0000042877449278,0.998918115,1.0014662748696732,0.012886693153128001
0.209,0.010128434,0.010000005706546236,0.9985225810233992,1.0000038564198357,0.9989610611819401,1.001166507055208,0.01277647
0.21,0.010145471829531755,0.010000006815198014,0.9979655685828082,1.0000032450877938,0.9990452724130462,1.000840247792419,0.012620569802459958
0.211,0.010171285797625763,0.010000007401504505,0.9974126132226879,1.000002499042425,0.9991635948806078,1.0005002116495294,0.012429577381943863
0.212,0.010208346042120283,0.010000007499030369,0.996882941,1.0000016635773514,0.9993088744344336,1.0001591131947605,0.012214077621516498
0.213,0.010259122443482057,0.010000007141340268,0.9963957765856992,1.000000783986195,0.9994739569243329,0.9998296669963345,0.011984655388835445
0.214,0.010326084882177839,0.010000006361998867,0.9959703467297522,0.9999999055625787,0.9996516882001149,0.9995245876224734,0.011751895551558294
0.215,0.010411703238674366,0.010000005194570831,0.9956258767961174,0.9999990736001242,0.9998349141115889,0.9992565896413991,0.011526382977342627
0.216,0.010518447393438383,0.010000003672620814,0.9953815924952545,0.999998333,1.0000164805085634,0.9990383876213336,0.011318702533846026
0.217,0.010648787226936636,0.010000002,0.9952567195376247,0.9999977302331908,1.0001892332408486,0.9988826961304993,0.011139439
0.218,0.010805193,0.01,0.9952704836336881,0.9999973094159568,1.0003460181582526,0.9988022297371177,0.010999178
0.219,0.010990133,0.009999997,0.9954421104939054,0.9999971162343742,1.0004796811105852,0.9988097030094114,0.010908502664246485
0.22,0.011206079604504258,0.009999995,0.9957908258287369,0.9999971959820654,1.0005830679476555,0.998917831,0.010877999
0.221,0.011271655029386176,0.009999994,0.9963611093579006,0.9999974710212727,1.0006703895708609,0.998997855,0.011146034153634906
0.222,0.012458259690388074,0.009999995,0.9964522186219595,0.9999983660321338,1.0006024196769367,0.9992758983404417,0.011694604375882132
0.223,0.013313477357559968,0.009999996,0.9972545670293188,0.9999991238662086,1.000526441798691,0.9995237862109142,0.01246228
0.224,0.013933405001974111,0.009999997,0.9985846885142117,0.9999997528839976,1.0004443813582435,0.9997423338233252,0.013548577990535259
0.225,0.014414139594702762,0.009999998,1.0002591170108734,1.0000002614460015,1.000358163777714,0.9999323565142803,0.015053012921295338
0.226,0.014851778,0.009999999,1.0020943864535374,1.0000006579127194,1.0002697144792212,1.0000946696203827,0.017075101
0.227,0.015342417509392598,0.01,1.0039070307764386,1.000000950644653,1.0001809588848853,1.0002300884782382,0.019714357875567922
0.228,0.015982155,0.010000000567681378,1.0055135839138105,1.0000011480023012,1.0000938224168257,1.0003394284244511,0.023070299437434584
0.229,0.016867087,0.010000001095091493,1.0067305797998878,1.0000012583461646,1.0000102304971614,1.000423504795626,0.027242441414690947
0.23,0.018093311,0.010000002,1.0073745523689044,1.0000012900367434,0.9999321085480126,1.000483132928368,0.0323303
0.231,0.019756923445725577,0.010000001791012342,1.0072620355550947,1.0000012514345378,0.9998613819914984,1.0005191281592818,0.03843339
0.232,0.021954022,0.010000001956214926,1.0062095632926933,1.0000011509000475,0.9997999762497383,1.0005323058249715,0.045651227530569057
0.233,0.024780703004524805,0.010000002,1.004033669515934,1.0000009967937742,0.9997498167448516,1.0005234812620427,0.054083329
0.234,0.028333063830335486,0.010000001912834042,1.0005508881590506,1.000000797476216,0.9997128288989582,1.0004934698070989,0.063829209
0.235,0.032707201,0.010000001700942425,0.9955777531562785,1.0000005613078746,0.9996909381341774,1.0004430867967464,0.074988385
0.236,0.037999212430140136,0.010000001,0.9889307984418507,1.0000002966492494,0.9996860698726289,1.0003731475675885,0.087660371
0.237,0.044305194146278745,0.010000000888486465,0.9804265579500026,1.0000000118608414,0.9997001495364317,1.0002844674562308,0.10194468448802047
0.238,0.051721243434671174,0.010000000284613973,0.9698815656149673,0.9999997153031501,0.9997351025477058,1.0001778617992774,0.11794083981675277
0.239,0.060343457266389684,0.01,0.9571123553709799,0.999999415,0.9997928543285707,1.0000541459333334,0.1357483532526456
0.24,0.070267933,0.009999999,0.9419354611522742,0.9999991203219193,0.9998753303011456,0.9999141351950036,0.15546674056487603
0.241,0.083655963,0.009999998,0.9251118622551754,0.999998935,0.9999444007215367,0.9997984761450107,0.17744073801548582
0.242,0.093280436,0.009999998,0.905052952,0.9999991193751177,1.0000152266405946,0.9997436843349325,0.20017950115681585
0.243,0.10834004639234733,0.009999999,0.881358744,0.9999992977934976,1.0000706734159448,0.9997096546362567,0.22586484370816912
0.244,0.12841474830772873,0.009999999,0.8543701352101863,0.9999994689241107,1.0001120208700414,0.9996941707026271,0.254227294
0.245,0.15308449683985298,0.009999999,0.8244280209382538,0.9999996311342347,1.0001405488253376,0.9996950161876869,0.28499738043667505
0.246,0.1819292468780909,0.01,0.7918732980877257,0.9999997827911472,1.0001575371042861,0.9997099747450784,0.3179056313116926
0.247,0.21452895331181362,0.01,0.7570468630885261,0.9999999222621271,1.0001642655293423,0.9997368300284459,0.3526825749924634
0.248,0.25046357103039213,0.010000000111696267,0.7202896123705782,1.0000000479144513,1.0001620139229586,0.9997733656914322,0.38905873982791955
0.249,0.28931305492319725,0.010000000297757885,0.6819424423638057,1.000000158115398,1.0001520621075888,0.9998173653876803,0.4267646541669936
0.25,0.3306573598796003,0.010000000449764639,0.6423462494981325,1.0000002512322455,1.0001356899056864,0.9998666127708339,0.4655308463586182
0.251,0.3740764407889721,0.010000000564912848,0.6018419302034823,1.0000003256322718,1.000114177139705,0.999918891,0.5050878447517256
0.252,0.41915025254068367,0.010000000640398835,0.5607703809097784,1.0000003796827543,1.0000888036320985,0.999971985,0.5451661776952483
0.253,0.46545875002410614,0.010000000673418922,0.5194724980469448,1.000000411750972,1.0000608492053207,1.000023677578159,0.5854963735381191
0.254,0.5125818881286102,0.010000000661169427,0.4782891780449048,1.0000004202042017,1.000031593681824,1.0000717522453662,0.6258089606292697
0.255,0.5600996217435672,0.010000000600846676,0.4375613173335826,1.000000403409722,1.0000023168840637,1.000113992867695,0.6658344673176334
0.256,0.6075919057583481,0.010000000489646988,0.39762981234290135,1.0000003597348113,0.9999742986344922,1.0001481830987886,0.7053034219521422
0.257,0.6546386950623236,0.010000000324766683,0.3588355595027849,1.0000002875467462,0.9999488187555634,1.000172107,0.7439463528817285
0.258,0.7008199445448651,0.010000000103402087,0.3215194552431568,1.000000185212806,0.999927157,1.0001835470018428,0.781493788
0.259,0.7457156090953434,0.01,0.2860223959939408,1.000000051100268,0.9999105933994485,1.0001802879810902,0.8176762570218641
0.26,0.7937677198600607,0.009999999,0.2517935808694571,0.9999997746704726,0.9998725570961927,1.0001972250420337,0.8490090179061073
0.261,0.8211708461111695,0.009999999,0.22053525983311803,0.9999997451645183,0.9998933093951695,1.0001418941938518,0.8831286027015579
0.262,0.8458414322605138,0.009999999,0.19216111950541945,0.9999997320769823,0.9999132558700845,1.0000935508474043,0.9130128016356818
0.263,0.8679301254858703,0.01,0.16652942369247406,0.9999997334235718,0.9999322773274492,1.0000518595628722,0.9388976357916105
0.264,0.8875875729650156,0.01,0.14349843620039457,0.9999997472199932,0.9999502545737764,1.0000164849004372,0.9610191262524759
0.265,0.9049644218757262,0.01,0.1229264208352937,0.9999997714819536,0.9999670684155775,0.9999870914202807,0.9796132941014096
0.266,0.9202113193957787,0.01,0.1046716414032841,0.9999998042251595,0.9999825996593643,0.9999633436825839,0.99491616
0.267,0.9334789127029502,0.010000000024810635,0.088592362,0.9999998434653188,0.9999967291116499,0.9999449062475286,1.0071637462960081
0.268,0.9449178489750168,0.010000000099946131,0.074546846,0.9999998872181373,1.0000093375789454,0.9999314436752954,1.0165920728079363
0.269,0.9546787753897552,0.010000000159427532,0.062393356766930225,0.9999999334993218,1.000020305867763,0.9999226205260661,1.0234371610404587
0.27,0.9629123391249422,0.010000000203122916,0.051990159128412865,0.9999999803245798,1.0000295147846148,0.9999181013600216,1.0279350320767078
0.271,0.9697691873583543,0.01,0.043195516,1.0000000257096178,1.0000368451360124,0.999917551,1.0303217069998147
0.272,0.9753999672677678,0.01,0.035867692548455316,1.0000000676701424,1.0000421777284683,0.999920633,1.030833206892911
0.273,0.9799553260309602,0.010000000238173833,0.029864951,1.0000001042218614,1.000045393368495,0.9999270133628139,1.029705552839129
0.274,0.9835859108257071,0.01,0.025045556272018654,1.0000001333804802,1.000046372862603,0.9999363557313236,1.027174765921599
0.275,0.986442369,0.010000000180192602,0.021267771512902423,1.000000153161707,1.0000449970173055,0.9999483248839255,1.0234768672234542
0.276,0.988675347,0.010000000126401691,0.018389860748004513,1.000000161581248,1.0000411466391148,0.9999625853808007,1.0188478778278252
0.277,0.9904354931770447,0.01,0.016270087783437637,1.000000157,1.0000347025345415,0.9999788017821307,1.0135238188178437
0.278,0.9918734538757782,0.01,0.014766716425314496,1.0000001363981001,1.0000255455100988,0.9999966386480965,1.0077407112766414
0.279,0.9931398764949494,0.01,0.01373801,1.000000098826825,1.0000135563722983,1.0000157605388797,1.0017345762873502
0.28,0.9937343457182534,0.01,0.012448168731595632,1.0000000257924762,0.9999947500968441,1.0000495072598896,0.9961730266178178
0.281,0.9947440394666726,0.01,0.012536872371360194,0.9999999855176586,0.9999860015640082,1.0000520612572117,0.9905655012070189
0.282,0.9956368420432681,0.01,0.012598510873639909,0.9999999552599036,0.9999796567133075,1.0000522580853117,0.9861763902335341
0.283,0.9964197555779232,0.01,0.012633700690995467,0.999999934,0.9999754852559267,1.000050389181734,0.9829117563687562
0.284,0.9970997822005231,0.01,0.012643058275987544,0.9999999209879868,0.9999732569030533,1.0000467459840237,0.9806776622840805
0.285,0.9976839240409516,0.01,0.012627200081176822,0.9999999150700294,0.9999727413658731,1.0000416199297253,0.979380171
0.286,0.9981791832290926,0.01,0.012586742559123978,0.9999999153615406,0.9999737083555719,1.0000353024563835,0.9789253441406118
0.287,0.9985925618948314,0.010000000060677092,0.012522302162389701,0.9999999209106235,0.9999759275833363,1.0000280850015442,0.9792192454246077
0.288,0.9989310621680508,0.010000000081145682,0.012434495343534671,0.9999999307653795,0.9999791687603524,1.000020259002751,0.9801679371742825
0.289,0.999201686,0.01,0.012323938555119563,0.9999999439739098,0.999983202,1.0000121158975492,0.9816774820610304
0.29,0.9994114360564706,0.010000000096510838,0.012191248,0.9999999595843164,0.9999877958068834,1.000003947123484,0.9836539427562458
0.291,0.9995673139314392,0.01,0.012037040879851845,0.9999999766447015,0.9999927210987707,0.9999960441180992,0.9860033819313231
0.292,0.9996763219334257,0.010000000083644576,0.011861932898120596,0.9999999942031661,0.9999977471846542,0.9999886983189404,0.9886318622576563
0.293,0.9997454621923146,0.010000000068823891,0.011666540757071997,1.000000011307813,1.000002644,0.9999822011635523,0.9914454464066395
0.294,0.9997817368379902,0.010000000049584424,0.011451480909266728,1.000000027006743,1.0000071805831539,0.9999768440894798,0.9943501970496674
0.295,0.9997921480003357,0.010000000026805862,0.011217369807265464,1.0000000403480578,1.000011127318142,0.999972919,0.9972521768581335
0.296,0.9997836978092366,0.010000000001367903,0.010964823903628894,1.0000000503798598,1.0000142536918712,0.9999707159354596,1.0000574485034328
0.297,0.9997633883945762,0.01,0.010694459650917695,1.0000000561502502,1.0000163294155269,0.9999705277306017,1.0026720746569593
0.298,0.9997382218862395,0.01,0.010406893501692552,1.0000000567073315,1.0000171242002958,0.9999726453572387,1.0050021179901072
0.299,0.9997152004141101,0.01,0.010102741908514144,1.0000000510992049,1.0000164077573634,0.9999773602529151,1.0069536411742703
0.3,0.9997013261080723,0.01,0.009782621,1.0000000383739718,1.0000139497979161,0.9999849638551758,1.0084327068808436
0.301,0.9998959532028928,0.01,0.009544977,1.0000000217861749,1.0000113472977454,0.9999918666918814,1.0098063900975123
0.302,0.9999268999777172,0.01,0.009441385,1.000000005258222,1.0000064335815106,0.9999992629640135,1.0096951858461105
0.303,0.9999512483576923,0.01,0.009378355,0.9999999924145657,1.000002345818749,1.000005073753565,1.009306264466994
0.304,0.9999696905237664,0.01,0.00935156,0.9999999829267282,0.9999990281094912,1.0000094321313622,1.0086764656101836
0.305,0.999982919,0.010000000022573074,0.009356676,0.999999976,0.9999964245537684,1.0000124711682312,1.0078426289257023
0.306,0.9999916249380016,0.01,0.009389379,0.9999999727045961,0.9999944792516094,1.0000143239349988,1.0068415940635698
0.307,0.9999965015480585,0.01,0.009445344,0.9999999713133462,0.9999931363030462,1.0000151235024914,1.0057102006738095
0.308,0.999998241,0.01,0.009520246,0.9999999719640017,0.9999923398081083,1.0000150029415347,1.0044852884064412
0.309,0.9999975344787886,0.010000000041193523,0.00960976,0.9999999743280855,0.9999920338668262,1.0000140953229553,1.0032036969114873
0.31,0.9999950751613575,0.010000000036261761,0.009709562,0.9999999780771192,0.9999921625792304,1.0000125337175798,1.0019022658389696
0.311,0.9999915548966591,0.010000000028890687,0.009815327,0.999999983,0.9999926700453514,1.000010451196234,1.0006178348389088
0.312,0.9999876658656409,0.010000000019778013,0.00992273,0.9999999884161244,0.9999935003652193,1.0000079808297446,0.9993872435613265
0.313,0.9999841002492514,0.010000000009621462,0.010027446965467755,0.9999999943491396,0.9999945976388649,1.0000052556889383,0.998247332
0.314,0.9999815502284376,0.01,0.010125152920641346,1.0000000003531921,0.9999959059663183,1.0000024088446402,0.997234939
0.315,0.9999807079841476,0.01,0.010211523,1.0000000060998047,0.9999973694476103,0.9999995733676784,0.9963869045636685
0.316,0.9999822656973292,0.01,0.010282233029842788,1.0000000112604983,0.9999989321827711,0.9999968823288778,0.9957400686762169
0.317,0.9999869155489294,0.01,0.010332957810004638,1.0000000155067952,1.0000005382718307,0.9999944687990654,0.9953312707613515
0.318,0.9999953497198967,0.01,0.010359372824629915,1.0000000185102176,1.0000021318148198,0.9999924658490672,0.99519735
0.319,1.0000082603911784,0.01,0.010357153386785618,1.000000019942287,1.000003656911769,0.9999910065497097,0.995375147
0.32,1.0000039357310744,0.01,0.010389863540409843,1.0000000206253106,1.0000069170047083,0.9999872699105423,0.9951761468119704
0.321,1.0000019978331296,0.01,0.010295986294733581,1.0000000153610653,1.0000060278566967,0.9999899455672971,0.9962569765817895
0.322,1.0000004953886417,0.01,0.010212332721911728,1.000000010716949,1.0000051212895198,0.9999923843089146,0.9972410746861854
0.323,0.9999993853531445,0.010000000007155277,0.010138534835910625,1.0000000066562886,1.0000042098504212,0.999994589,0.9981299147797561
0.324,0.9999986246821719,0.010000000013979726,0.010074224650696623,1.0000000031424126,1.0000033060866438,0.9999965605155902,0.9989249705171007
0.325,0.9999981703312586,0.010000000018216652,0.010019034180236074,1.0000000001386484,1.0000024225454316,0.9999983027150745,0.9996277155528175
0.326,0.999997979,0.010000000020173523,0.009972595,0.9999999976083229,1.0000015717740265,0.9999998174682736,1.0002396235415043
0.327,0.9999980084117428,0.01,0.00993454,0.9999999955147651,1.0000007663196733,1.0000011071424013,1.000762168
0.328,0.999998215,0.010000000018477001,0.009904501,0.9999999938213013,1.0000000187296139,1.000002174,1.0011968229961832
0.329,0.9999985552388699,0.010000000015438546,0.00988211,0.9999999924912597,0.9999993415510919,1.0000030207222932,1.0015450617713715
0.33,0.9999989868212594,0.010000000011349923,0.009866998,0.9999999914879678,0.9999987473313507,1.0000036493624838,1.0018083581179238
0.331,0.9999994664569116,0.010000000006518607,0.009858798,0.9999999907747532,0.9999982486176334,1.0000040623924547,1.0019881856904387
0.332,0.9999999511013603,0.010000000001252066,0.009857142,0.9999999903149435,0.999997858,1.000004262179419,1.002086018143514
0.333,1.0000003977101397,0.01,0.009861662,0.9999999900718668,0.9999975878972432,1.0000042510905902,1.0021033291317487
0.334,1.0000007632387833,0.01,0.009871989,0.9999999900088499,0.9999974509850563,1.0000040314931808,1.0020415923097403
0.335,1.0000010046428258,0.01,0.009887757,0.9999999900892211,0.9999974597678669,1.0000036057544046,1.0019022813320886
0.336,1.0000010788778009,0.01,0.009908596,0.9999999902763077,0.9999976267929171,1.0000029762414742,1.0016868698533905
0.337,1.0000009428992422,0.01,0.009934139,0.9999999905334374,0.9999979646074505,1.0000021453216024,1.0013968315282453
0.338,1.0000005536626841,0.01,0.009964018,0.9999999908239379,0.9999984857587101,1.000001115362003,1.0010336400112512
0.339,0.9999998681236606,0.01,0.009997865,0.9999999911111366,0.9999992027939393,0.9999998887298887,1.0005987689570066
0.34,0.9999979764390962,0.01,0.010052110142586708,0.9999999947829002,1.0000004844337693,0.9999975747411799,1.0000978426691234
0.341,0.9999987053884563,0.01,0.010065812923109548,0.9999999877380179,1.0000009280514175,0.9999973148755839,0.9996829346227849
0.342,0.9999992816984954,0.01,0.010074373261744459,0.9999999853379764,1.0000012373606588,0.9999972105720765,0.9993607157890319
0.343,0.9999997203331015,0.01,0.010078334599189682,0.9999999869251419,1.000001425987644,0.9999972431978756,0.999123502
0.344,1.0000000362561632,0.01,0.010078240376143445,0.9999999918418804,1.0000015075585242,0.9999973941202002,0.9989636080694377
0.345,1.000000244431568,0.010000000003836445,0.010074634033303996,0.9999999994305577,1.000001496,0.9999976447062667,0.9988733503386746
0.346,1.0000003598232046,0.010000000030287635,0.010068059011369555,1.000000009,1.0000014040365717,0.9999979763232935,0.9988450441306523
0.347,1.0000003973949618,0.010000000058795226,0.010059058751038371,1.0000000199931935,1.0000012461960406,0.9999983703384989,0.9988710050229104
0.348,1.0000003721107271,0.010000000087401546,0.010048176693008677,1.0000000316518842,1.0000010358040075,0.9999988081191008,0.9989435485929874
0.349,1.0000002989343892,0.01,0.010035956277978703,1.000000043351978,1.0000007864866225,0.9999992710323167,0.9990549904184223
0.35,1.0000001928298359,0.01,0.010022940946646691,1.000000054435841,1.000000511870037,0.9999997404453648,0.9991976460767541
0.351,1.0000000687609558,0.010000000154236178,0.010009674139710878,1.0000000642458395,1.0000002255804017,1.0000001977254631,0.9993638311455216
0.352,0.9999999416916372,0.010000000163660722,0.009996699,1.0000000721243392,0.9999999412438669,1.0000006242398292,0.999545861
0.353,0.999999827,0.010000000163395655,0.00998456,1.0000000774137068,0.9999996724865838,1.0000010013556813,0.9997360518245197
0.354,0.9999997384072372,0.010000000151483304,0.009973799,1.0000000794563075,0.9999994329347031,1.0000013104402374,0.9999267185898283
0.355,0.9999996921199318,0.01,0.009964961,1.0000000775945075,0.9999992362143749,1.0000015328607146,1.000110177075728
0.356,0.9999997026877409,0.01,0.009958588,1.0000000711706734,0.9999990959517511,1.0000016499843318,1.000278742859758
0.357,0.9999997850745526,0.01,0.009955225,1.0000000595271707,0.9999990257729815,1.0000016431783065,1.0004247315194574
0.358,0.9999999542442555,0.01,0.009955414,1.0000000420063662,0.9999990393042176,1.0000014938098571,1.0005404586323654
0.359,1.0000002251607372,0.01,0.009959699,1.000000017950625,0.9999991501716095,1.0000011832462006,1.0006182397760202
0.36,1.0000006127878862,0.01,0.009968624,0.9999999867023137,0.9999993720013082,1.0000006928545555,1.000650390527961
0.361,1.0000000571585619,0.010000000421223598,0.009976954,1.0000000467262842,0.9999996124495992,1.0000002191700472,1.000682036073809
0.362,1.0000000259937993,0.009999999,0.009988769,0.9999999117478404,0.9999998855103074,0.9999998280548619,1.0005697330765924
0.363,1.0000000030523566,0.009999998,0.009998424,0.9999997974576849,1.0000001009171395,0.9999995327941374,1.000459589499292
0.364,0.9999999873724149,0.009999998,0.010006081016164936,0.9999997041602242,1.0000002635494627,0.9999993244674917,1.0003526485857137
0.365,0.9999999779921559,0.009999997,0.010011899610970276,0.9999996321598643,1.0000003782866453,0.9999991941545425,1.0002499535796636
0.366,0.9999999739497614,0.009999998,0.010016040457205489,0.9999995817610117,1.0000004500080548,0.9999991329349065,1.000152547724946
0.367,0.9999999742834128,0.009999998,0.010018664059363474,0.9999995532680739,1.0000004835930592,0.9999991318882026,1.000061474265368
0.368,0.9999999780312914,0.009999999,0.010019931,0.9999995469854559,1.0000004839210257,0.9999991820940466,0.9999777764447341
0.369,0.9999999842315791,0.01,0.010020001549419278,0.9999995632175651,1.000000455871322,0.9999992746320568,0.9999024975068499
0.37,0.9999999919224576,0.010000000730841714,0.010019036446302873,0.9999996022688079,1.0000004043233164,0.9999994005818507,0.9998366806955215
0.371,1.0000000001421077,0.010000001843721032,0.010017196117080776,0.9999996644435907,1.0000003341563766,0.9999995510230459,0.9997813692545543
0.372,1.000000007928712,0.010000003,0.010014641066245876,0.9999997500463197,1.0000002502498695,0.9999997170352598,0.9997376064277536
0.373,1.0000000143204517,0.010000004130447267,0.010011531798291062,0.9999998593814021,1.0000001574831638,0.9999998896981097,0.9997064354589259
0.374,1.0000000183555078,0.010000005206607716,0.010008028817709212,0.9999999927532434,1.0000000607356263,1.0000000600912131,0.9996888995918752
0.375,1.0000000190720628,0.010000006172842083,0.010004292628993222,1.0000001504662512,0.9999999648866256,1.0000002192941881,0.9996860420704089
0.376,1.000000015508298,0.010000006980307126,0.010000483736635972,1.0000003328248313,0.9999998748155292,1.0000003583866517,0.9996989061383316
0.377,1.0000000067023942,0.010000007580159617,0.009996763,1.0000005401333898,0.999999795,1.000000468448221,0.9997285350394485
0.378,0.999999992,0.010000007923556323,0.00999329,1.0000007726963343,0.9999997315245188,1.0000005405585144,0.9997759720175661
0.379,0.9999999695168984,0.010000007961654015,0.009990226,1.0000010308180705,0.9999996880633409,1.0000005657971487,0.9998422603164896
0.38,0.9999999392136693,0.010000008,0.009987731,1.0000013148030051,0.9999996698975382,1.0000005352437418,0.9999284431800246
0.381,1.0000000213787419,0.010000025,0.009986225,1.0000010699430137,0.9999996815881121,1.0000004674876395,0.999999525
0.382,1.0000000114747591,0.010000012394272239,0.009988743,1.0000020272090562,0.9999997804418809,1.0000002894872748,1.0000617345029925
0.383,1.0000000040357875,0.009999999,0.009991142,1.0000026072953714,0.9999998656882715,1.0000001402447218,1.0001089083964705
0.384,0.9999999987817908,0.009999986,0.009993407,1.0000028468775966,0.9999999380218358,1.000000017880997,1.0001423728249292
0.385,0.9999999954327349,0.009999973,0.009995523,1.0000027826313698,0.9999999981371253,0.9999999205171152,1.0001634539783886
0.386,0.9999999937085838,0.009999961,0.009997475,1.000002451232327,1.0000000467286903,0.9999998462740913,1.0001734780468685
0.387,0.9999999933293028,0.009999951,0.009999248,1.0000018893561065,1.0000000844910837,0.9999997932729425,1.000173771
0.388,0.9999999940148564,0.009999943,0.010000826,1.0000011336783448,1.0000001121188558,0.99999976,1.0001656596889723
0.389,0.9999999954852097,0.009999937,0.010002194236338986,1.000000220874679,1.000000130306558,0.9999997434803285,1.0001504696426362
0.39,0.9999999974603273,0.009999934,0.010003337698395634,0.9999991876207471,1.000000139748742,0.9999997429308948,1.0001295272714013
0.391,1,0.009999935,0.010004241152642698,0.9999980705921856,1.000000141139959,0.9999997561073973,1.0001041587652881
0.392,1.0000000018047148,0.00999994,0.010004889442784694,0.9999969064646319,1.0000001351747603,0.9999997811308514,1.000075690314317
0.393,1.0000000036139147,0.00999995,0.010005267412526136,0.9999957319137238,1.0000001225476973,0.9999998161222731,1.0000454481085082
0.394,1.0000000048077378,0.009999965,0.010005359905571536,0.9999945836150974,1.0000001039533213,0.9999998592026769,1.0000147583378811
0.395,1.0000000051061497,0.009999985,0.010005151765625416,0.9999934982443909,1.000000080086184,0.999999908,0.9999849471924569
0.396,1.000000004229115,0.010000011474209633,0.010004627836392282,0.9999925124772409,1.0000000516408363,0.9999999621144963,0.9999573408622551
0.397,1.0000000018965984,0.010000044665415727,0.010003772961576647,0.9999916629892849,1.0000000193118297,1.0000000181879418,0.9999332655372957
0.398,0.9999999978285647,0.010000085037057498,0.010002571984883035,0.9999909864561601,0.9999999837937155,1.0000000748344324,0.9999140474075996
0.399,0.9999999917449789,0.010000133104043516,0.010001009750015954,0.9999905195535037,0.9999999457810451,1.0000001301749837,0.9999010126631864
0.4,1.0000000097527741,0.009999513,0.009998084,0.9999923874463239,0.9999998615828134,1.0000002561781907,0.9998685240320216
0.401,1.0000000061787158,0.010000042866590028,0.009997484,0.9999898949418405,0.9999998793526287,1.000000212679589,0.9998915327270365
0.402,1.0000000033673324,0.010000418744172224,0.009997112,0.999989601,0.9999998974910678,1.0000001713393265,0.9999133367565854
0.403,1.0000000012422607,0.010000655,0.009996941,0.9999912010960188,0.999999916,1.0000001323621233,0.9999338474432917
0.404,0.9999999997271379,0.010000767295815605,0.009996948,0.9999943900940189,0.9999999338266026,1.0000000959526993,0.999952976
0.405,0.9999999987456012,0.010000769,0.009997106,0.9999988632655195,0.9999999515000917,1.0000000623157754,0.9999706340786672
0.406,0.9999999982212866,0.010000675530460761,0.009997393,1.000004315780189,0.9999999684949903,1.0000000316560704,0.999986733
0.407,0.9999999980778318,0.010000501011795174,0.009997782,1.0000104428076977,0.9999999845494959,1.0000000041783055,1.0000011832141462
0.408,0.9999999982388735,0.01000026,0.009998249,1.0000169395177145,0.9999999994018041,0.9999999800872008,1.0000138970259818
0.409,0.9999999986280482,0.009999968,0.009998769,1.0000235010799088,1.0000000127901116,0.9999999595874759,1.000024785430712
0.41,0.9999999991689932,0.009999638,0.009999317,1.0000298226639497,1.0000000244526155,0.9999999428838513,1.00003376
0.411,0.9999999997853455,0.009999286,0.009999869,1.000035599439507,1.000000034127512,0.9999999301810474,1.0000407313093482
0.412,1.0000000004007414,0.009998926,0.010000398974791496,1.0000405265762498,1.0000000415529973,0.9999999216837835,1.0000456114284997
0.413,1.0000000009388188,0.009998572,0.010000883264135948,1.0000442992438479,1.0000000464672687,0.9999999175967809,1.0000483114310375
0.414,1.0000000013232138,0.00999824,0.010001296622779156,1.0000466126119703,1.0000000486085225,0.999999918,1.0000487426395848
0.415,1.000000001477563,0.009997944,0.010001614246124235,1.000047161850286,1.0000000477149542,0.9999999234724374,1.0000468163767637
0.416,1.0000000013255042,0.009997698,0.010001811329574319,1.0000456421284651,1.0000000435247622,0.9999999338445373,1.0000424439651978
0.417,1.0000000007906737,0.009997517,0.010001863068532525,1.0000417486161766,1.0000000357761416,0.9999999494457783,1.0000355367275098
0.418,0.9999999997967088,0.009997416,0.010001744658401979,1.000035176,1.000000024,0.9999999704808811,1.000026005986323
0.419,0.9999999982672462,0.009997409,0.010001431294585804,1.0000256208988745,1.0000000085564031,0.9999999971545652,1.0000137630642596
0.42,0.9999999961259227,0.009997511,0.010000898172487121,1.0000127770331995,0.999999989,1.0000000296715508,0.9999987192839429
0.421,1.0000000006894103,0.009995136,0.01000036,1.0000213328307608,0.9999999712000396,1.0000000561676283,0.9999861012707663
0.422,1.0000000003978502,0.009996801,0.009999921,0.9999844259714566,0.9999999692372068,1.000000056111104,0.9999791459940833
0.423,1.0000000001745422,0.009998942,0.009999588,0.9999475532632051,0.9999999692236015,1.000000053666193,0.9999744743244161
0.424,1.0000000000121265,0.010001421864748488,0.009999349,0.9999117513452427,0.9999999708837298,1.0000000491949235,0.9999718502211532
0.425,0.9999999999032454,0.010004102781157759,0.009999197,0.9998780568568068,0.9999999739420994,1.000000043059325,0.9999710376436848
0.426,0.9999999998405392,0.010006848,0.009999119,0.9998475064371333,0.9999999781232163,1.0000000356214256,0.9999718005513982
0.427,0.9999999998166492,0.010009520983840661,0.009999108,0.9998211367254604,0.9999999831515884,1.0000000272432545,0.9999739029036838
0.428,0.9999999998242165,0.010011984277001578,0.009999153,0.9997999843610235,0.9999999887517218,1.000000018,0.9999771086599303
0.429,0.9999999998558816,0.010014101035966998,0.009999244,0.999785086,0.9999999946481236,1.0000000091142116,0.9999811817795263
0.43,1,0.010015734264180565,0.009999372,0.9997774782308065,1.000000000565301,1.0000000000873972,0.9999858862218612
0.431,0.9999999999620709,0.010016746965085924,0.009999527,0.999778198,1.0000000062277603,0.9999999915684259,0.9999909859463241
0.432,1.000000000021877,0.010017002142126717,0.009999699,0.9997882811603771,1.0000000113600085,0.9999999839193267,0.9999962449123034
0.433,1.0000000000763456,0.010016362798746592,0.009999878,0.999808765,1.0000000156865534,0.9999999775021283,1.0000014270791893
0.434,1.000000000118117,0.010014691938389182,0.010000054853956756,0.9998406862636295,1.0000000189319005,0.999999973,1.0000062964063694
0.435,1.0000000001398337,0.010011852564498144,0.010000219388267381,0.9998850812284787,1.000000020820558,0.9999999698115485,1.0000106168532341
0.436,1.0000000001341356,0.010007707680517116,0.010000361950088138,0.9999429866544587,1.000000021077032,0.9999999692622248,1.0000141523791717
0.437,1.000000000093664,0.010002120289889739,0.010000472774021107,1.000015439180806,1.0000000194258294,0.9999999713929166,1.000016666943571
0.438,1,0.009994953,0.010000542094668387,1.0001034754467582,1.0000000155914572,0.9999999765656533,1.0000179245058216
0.439,0.9999999998789648,0.00998607,0.010000560146632063,1.0002081320915512,1.0000000092984227,0.9999999851424632,1.000017689025312
0.44,0.9999999996900194,0.009975333,0.010000517164514224,1.0003304457544226,1.0000000002712326,0.9999999974853755,1.000015724461432
0.441,1.0000000000164788,0.009990724,0.010000423068356348,1.0002917710163277,0.9999999973095371,1.0000000087820706,1.0000136919038336
0.442,1.0000000000095446,0.009949751,0.010000246,1.000588523191107,0.9999999837443858,1.000000016088509,1.0000086467784728
0.443,1.0000000000042284,0.00991845,0.010000101,1.000827368582885,0.9999999737742307,1.0000000205513884,1.0000043533628626
0.444,1.0000000000003566,0.009897004,0.009999985,1.001008899675008,0.9999999671336142,1.000000022498052,1.0000007684577619
0.445,0.9999999999977552,0.009885592,0.009999895,1.001133708950824,0.9999999635570794,1.0000000222558438,0.9999978488639318
0.446,0.9999999999962496,0.009884395,0.009999829,1.0012023888936787,0.9999999627791689,1.0000000201521062,0.9999955513821305
0.447,0.9999999999956667,0.009893594,0.009999786,1.001215532,0.9999999645344265,1.000000016514184,0.9999938328131186
0.448,0.9999999999958311,0.009913371,0.009999762,1.001173730713894,0.9999999685573937,1.0000000116694199,0.9999926499576551
0.449,0.9999999999965696,0.009943906,0.009999756,1.0010775775579477,0.9999999745826141,1.0000000059451568,0.9999919596165001
0.45,0.9999999999977082,0.009985381,0.009999765,1.0009276650024281,0.9999999823446303,0.9999999996687394,0.9999917185904134
0.451,0.9999999999990719,0.010037975106730561,0.009999786,1.000724585530682,0.999999992,0.9999999931675103,0.9999918836801542
0.452,1.0000000000004874,0.010101870656708596,0.009999818,1.0004689316260567,1.000000002017221,0.9999999867688132,0.9999924116864826
0.453,1.0000000000017808,0.010177248234529791,0.009999859,1.0001612957718986,1.000000013396882,0.9999999807999916,0.9999932594101583
0.454,1.0000000000027767,0.010264289,0.009999905,0.9998022704515541,1.0000000254515093,0.9999999755883884,0.9999943836519405
0.455,1.0000000000033031,0.010363173,0.009999954,0.9993924481483712,1.0000000379156475,0.9999999714613483,0.9999957412125894
0.456,1.0000000000031841,0.010474082570244419,0.010000005313477943,0.998932421,1.000000050523838,0.9999999687462138,0.9999972888928648
0.457,1.000000000002246,0.010597197694630344,0.010000055105965818,0.9984227825268754,1.000000063010624,0.9999999677703282,0.9999989834935255
0.458,1.0000000000003153,0.010732699564455479,0.010000101507535763,0.9978641241752567,1.000000075110549,0.9999999688610356,1.000000781815332
0.459,0.9999999999972173,0.010880769123239034,0.010000142,0.9972570387741864,1.0000000865581549,0.9999999723456791,1.0000026406590439
0.46,1.0000000000004632,0.010125897333389304,0.010000236044086173,0.9992610378505808,1.0000000299872458,0.9999999536268195,1.000006250510439
0.461,1.0000000000003026,0.010923512162535351,0.010000181,0.9970199436923347,1.0000000919460577,0.9999999724049665,1.0000059731277895
0.462,1.0000000000001752,0.011499841221013562,0.010000131510310177,0.9953602457367898,1.0000001272518013,0.9999999919306514,1.0000055450505758
0.463,1.0000000000000775,0.011886705979333136,0.010000088568606347,0.9942349464724468,1.0000001389244366,1.000000011644596,1.0000049900818622
0.464,1.0000000000000064,0.012115927908003267,0.010000051497396674,0.9935970483878074,1.000000129983923,1.0000000309875214,1.000004332024712
0.465,0.9999999999999585,0.012219328477533162,0.010000020036959692,0.9933995539713725,1.0000001034502202,1.0000000494001506,1.0000035946821888
0.466,0.9999999999999308,0.012228729158432006,0.009999994,0.9935954657116431,1.000000062343287,1.000000066323204,1.000002801857356
0.467,0.9999999999999203,0.012175951,0.009999973,0.9941377860971213,1.0000000096830834,1.0000000811974048,1.000001977353278
0.468,0.9999999999999233,0.012092816736373361,0.009999957,0.994979518,0.9999999484895684,1.0000000934634738,1.0000011449730175
0.469,0.9999999999999367,0.012011146574434263,0.009999945,0.9960736627577019,0.9999998817827016,1.0000001025621328,1.0000003285196382
0.47,0.9999999999999578,0.011962762405900905,0.009999938,0.9973732240098073,0.9999998125824426,1.0000001079341039,0.9999995517962038
0.471,1,0.011979486,0.009999935,0.9988312038611242,0.9999997439087507,1.0000001090201087,0.9999988386057787
0.472,1.0000000000000089,0.012093138,0.009999935,1.000400604800154,0.9999996787815855,1.0000001052608694,0.9999982127514253
0.473,1.0000000000000326,0.012335540565827273,0.009999939,1.0020344293153975,0.9999996202209059,1.0000000960971076,0.9999976980362081
0.474,1.0000000000000513,0.012738515,0.009999947,1.0036856798953562,0.9999995712466722,1.0000000809695448,0.9999973182631905
0.475,1.0000000000000606,0.013333882932142192,0.009999957,1.0053073590285306,0.9999995348788425,1.0000000593189027,0.9999970972354354
0.476,1.0000000000000584,0.014153465604736449,0.00999997,1.0068524692034226,0.9999995141373778,1.0000000305859034,0.9999970587560074
0.477,1.000000000000041,0.015229085,0.009999986,1.008274012908533,0.9999995120422365,0.9999999942112683,0.9999972266279695
0.478,1.0000000000000056,0.016592561,0.010000003458326346,1.0095249926323635,0.9999995316133786,0.9999999496357201,0.9999976246543858
0.479,0.9999999999999485,0.018275717226376772,0.010000023277953012,1.0105584108634145,0.9999995758707632,0.9999998962999797,0.9999982766383193
0.48,0.9999999999998668,0.020310374,0.010000045,1.0113272700901874,0.9999996478343497,0.9999998336447691,0.999999206
0.481,1.0000000000000053,0.02349945,0.010000056967581366,1.0080326996039326,0.999999506,0.9999999058014493,1.0000000423898507
0.482,1.000000000000003,0.026418379311532073,0.010000047,1.0100817079766837,0.9999997953951227,0.9999996839576419,1.0000006534941779
0.483,1.000000000000001,0.030427021,0.010000037195082353,1.0095909763535569,1.0000001239934644,0.9999995205283144,1.0000011026445834
0.484,1,0.035634922,0.010000028030634777,1.0065855516829831,1.0000004770098228,0.9999994119180929,1.0000014053980375
0.485,0.9999999999999994,0.042151630540488934,0.010000019443620032,1.0010904809133938,1.000000839689158,0.9999993545316043,1.0000015773115092
0.486,0.9999999999999986,0.050086694,0.010000011506211758,0.9931308109932201,1.0000011972764296,0.9999993447734747,1.000001633941967
0.487,0.9999999999999984,0.05954966,0.010000004290583621,0.9827315888708937,1.0000015350165987,0.9999993790483315,1.0000015908463822
0.488,0.9999999999999987,0.070650076,0.009999998,0.9699178614948456,1.0000018381546247,0.9999994537608006,1.0000014635817225
0.489,0.9999999999999988,0.08349749,0.009999992,0.954714676,1.0000020919354684,0.9999995653155087,1.0000012677049577
0.49,0.9999999999999992,0.09820145,0.009999988,0.9371470787753093,1.000002282,0.9999997101170829,1.0000010187730575
0.491,0.9999999999999996,0.1148715017881743,0.009999984,0.917240117,1.0000023924054495,0.9999998845701493,1.0000007323429911
0.492,0.9999999999999999,0.13361719458258214,0.009999982,0.895018838,1.0000024095845073,1.0000000850793347,1.000000423971728
0.493,1.0000000000000004,0.15454807552609706,0.00999998,0.8705082890038752,1.0000023183862237,1.000000308049266,1.0000001092162376
0.494,1.0000000000000004,0.17777369221894182,0.00999998,0.8437335160225542,1.0000021040555582,1.000000549884569,0.9999998036334887
0.495,1.0000000000000009,0.20340359226133953,0.009999981,0.8147195664265311,1.0000017518374726,1.0000008069898716,0.9999995227804517
0.496,1.0000000000000009,0.23154732325351307,0.009999984,0.7834914871642364,1.0000012469769257,1.0000010757697995,0.9999992822140953
0.497,1.0000000000000004,0.2623144327956853,0.009999988,0.7500743251841021,1.0000005747188783,1.000001352628979,0.9999990974913886
0.498,0.9999999999999998,0.2958144684880793,0.009999993,0.7144931274345588,0.9999997203082904,1.0000016339720375,0.9999989841693018
0.499,0.9999999999999987,0.332156978,0.01,0.6767729408640385,0.9999986689901226,1.0000019162036011,0.9999989578048037
0.5,0.9999999999999974,0.3714515087244243,0.010000009008421809,0.6369388124209721,0.999997406,1.0000021957282972,0.9999990339548641
0.501,0.9999999999999998,0.4099924301382746,0.010000015,0.602345453,0.9999985067175678,1.000002057687127,0.9999991512641121
0.502,0.9999999999999997,0.45621686017697943,0.010000013906991616,0.557168136,0.9999945466595032,1.0000028781536345,0.999999467
0.503,0.9999999999999998,0.5022111403705211,0.010000012342605964,0.5135674049242792,0.9999914192139185,1.0000031985596904,0.9999997335827339
0.504,0.9999999999999997,0.5477193910473696,0.010000010552325236,0.4715856569913515,0.9999890981101257,1.0000030788822525,0.9999999541742701
0.505,0.9999999999999999,0.5924857325359946,0.010000008597508646,0.4312652888143237,0.9999875570774363,1.0000025790982794,1.0000001317495966
0.506,0.9999999999999997,0.636254285,0.010000007,0.39264869710263856,0.9999867698451611,1.0000017591847281,1.0000002693304433
0.507,1,0.6787691692624545,0.010000004439704654,0.3557782785657393,0.99998671,1.0000006791185578,1.0000003699385405
0.508,0.9999999999999999,0.7197745051572286,0.010000002359435663,0.3206964299130684,0.9999873516991021,0.9999993988767263,1.000000436595618
0.509,1,0.7590144131776593,0.010000000360067608,0.28744554785406884,0.9999886682439411,0.9999979784361913,1.0000004723234066
0.51,1,0.7962330136522159,0.009999999,0.2560680290981834,0.9999906335064402,0.999996478,1.0000004801436353
0.511,0.9999999999999999,0.8311744269093685,0.009999997,0.22660627035485498,0.9999932212159123,0.999994957,1.000000463078035
0.512,0.9999999999999998,0.863582773,0.009999995,0.1991026683335264,0.9999964051016679,0.9999934756919479,1.0000004241483358
0.513,1,0.8932021730853413,0.009999994,0.17359961974364055,1.0000001588930196,0.9999920942261814,1.0000003663762673
0.514,0.9999999999999996,0.919776747,0.009999994,0.1501395212946402,1.0000044563192776,0.9999908724465013,1.0000002927835596
0.515,0.9999999999999998,0.9430506143333365,0.009999993,0.12876476969596834,1.0000092711097543,0.9999898703298674,1.0000002063919435
0.516,0.9999999999999998,0.9627678964305173,0.009999994,0.10951776165706767,1.0000145769937614,0.9999891478532368,1.0000001102231486
0.517,0.9999999999999996,0.9786727132811132,0.009999995,0.092440894,1.0000203477006098,0.9999887649935677,1.000000007298905
0.518,0.9999999999999997,0.9905091852135945,0.009999996,0.077576563,1.0000265569596112,0.9999887817278186,0.9999999006409428
0.519,0.9999999999999996,0.9980214325564307,0.009999998,0.064967166,1.0000331785000771,0.999989258,0.9999997932709919
0.52,0.9999999999999996,1.0079797946348503,0.010000003301859963,0.051980859,1.0000071720065393,0.9999878287132286,0.999999562
0.521,0.9999999999999998,1.0049226697389306,0.010000004,0.044277994,1.000035708467737,0.9999892453940052,0.9999996157314811
0.522,0.9999999999999997,1.002002793409793,0.010000004,0.037582562,1.000055188055135,0.9999924919796398,0.9999996715031183
0.523,0.9999999999999998,0.9992437028036416,0.010000003649519924,0.031827124,1.0000663983379126,0.9999972367030628,0.9999997282037703
0.524,0.9999999999999997,0.996668935,0.010000003408846441,0.026944239313791092,1.0000701268852499,1.0000031477972042,0.9999997849574295
0.525,0.9999999999999999,0.9943020273851129,0.010000003035290252,0.022866469193483042,1.000067161266327,1.0000098934949953,0.9999998408880891
0.526,0.9999999999999997,0.9921665168851432,0.010000003,0.019526374039859455,1.0000582890503227,1.0000171420293646,0.9999998951197407
0.527,1,0.9902859407329759,0.010000001998483393,0.016856514363121116,1.000044297806418,1.0000245616332444,0.9999999467763779
0.528,0.9999999999999999,0.9886838360848141,0.010000001389709554,0.014789450673468768,1.0000259751037914,1.000031820539564,0.9999999949819924
0.529,1,0.98738374,0.010000001,0.013257743481103175,1.0000041085116231,1.0000385869812536,1.0000000388605774
0.53,1,0.9864091899253237,0.010000000127613129,0.012193953,0.9999794855990931,1.0000445291912439,1.0000000775361255
0.531,0.9999999999999999,0.985783723,0.01,0.011530640629035301,0.9999528939353811,1.000049315402465,1.0000001101326286
0.532,0.9999999999999998,0.9855308756563042,0.009999999,0.011200365989734545,0.9999251210896664,1.0000526138478474,1.0000001357740798
0.533,1,0.9856741858712308,0.009999999,0.011135689888523589,0.9998969546311289,1.0000540927603216,1.000000153584472
0.534,0.9999999999999996,0.9862371905273866,0.009999998,0.011269172835603188,0.9998691821289483,1.0000534203728173,1.0000001626877968
0.535,0.9999999999999998,0.9872434267809762,0.009999998,0.011533375341174115,0.9998425911523048,1.0000502649182654,1.000000162208048
0.536,0.9999999999999998,0.988716432,0.009999998,0.011860857915437121,0.9998179692703775,1.0000442946295964,1.0000001512692176
0.537,0.9999999999999996,0.9906797427052711,0.009999998,0.012184181,0.999796104,1.0000351777397396,1.0000001289952978
0.538,0.9999999999999997,0.9931568966883846,0.009999998,0.012435905310842422,0.9997777830673908,1.0000225824816265,1.0000000945102816
0.539,0.9999999999999996,0.9961714308937473,0.009999999,0.012548591152386239,0.9997637938846913,1.0000061770881865,1.0000000469381616
0.54,0.9999999999999996,1.0007405151586042,0.010000000578920035,0.012702307063627336,0.9998468380414938,1.0000530848520377,0.9999999580534762
0.541,0.9999999999999998,1.0025187480530937,0.010000000809471155,0.012572636392569662,0.9997722691260293,0.9999947639840582,0.9999999322272759
0.542,0.9999999999999997,1.0038220152044715,0.010000000953057767,0.012405575963786832,0.9997449595211969,0.9999408127643908,0.9999999147755978
0.543,0.9999999999999998,1.0046955707513632,0.010000001,0.012206643390002108,0.9997592644822415,0.9998919305006324,0.999999905
0.544,0.9999999999999997,1.0051846688323947,0.010000001018899982,0.011981356283938751,0.9998095392644092,0.9998488165003798,0.9999999015050324
0.545,0.9999999999999999,1.0053345635861928,0.010000001,0.011735232258320022,0.9998901391229456,0.9998121700712304,0.9999999039407568
0.546,0.9999999999999997,1.0051905091513824,0.010000000855571718,0.011473788925869166,0.9999954193130954,0.9997826905207801,0.9999999112602261
0.547,1,1.0047977596665907,0.010000000712695233,0.011202543899309459,1.0001197350901057,0.9997610771566264,0.9999999225907478
0.548,0.9999999999999999,1.0042015692704425,0.010000000542198007,0.010927014791364148,1.0002574417092205,0.9997480292863655,0.999999937
0.549,1,1.0034471921015642,0.010000000353970683,0.010652719214756495,1.000402894425686,0.9997442462175944,0.999999954
0.55,1,1.0025798822985819,0.010000000157903881,0.010385174782209761,1.0005504484947474,0.999750427,0.9999999719216768
0.551,0.9999999999999999,1.0016448940001215,0.01,0.010129899106447201,1.0006944591716507,0.9997672717149091,0.9999999905694609
0.552,0.9999999999999998,1.0006874813448086,0.01,0.00989241,1.000829281711641,0.9997954788961882,1.0000000088648253
0.553,1,0.9997528984712701,0.01,0.009678224,1.0009492713699646,0.9998357481093444,1.0000000259350759
0.554,0.9999999999999996,0.9988863995181307,0.009999999,0.009492861,1.001048783401866,0.9998887786619741,1.0000000409075176
0.555,0.9999999999999998,0.9981332386240176,0.009999999,0.009341836,1.0011221730625914,0.9999552698616748,1.0000000529094577
0.556,0.9999999999999998,0.9975386699275562,0.009999999,0.009230669,1.0011637956073862,1.0000359210160428,1.0000000610682005
0.557,0.9999999999999996,0.9971479475673722,0.009999999,0.009164875,1.0011680062914956,1.0001314314326748,1.0000000645110525
0.558,0.9999999999999997,0.997006326,0.009999999,0.009149974,1.0011291603701657,1.0002425004191675,1.0000000623653196
0.559,0.9999999999999996,0.9971590584103415,0.01,0.009191482,1.0010416130986417,1.0003698272831183,1.000000053758307
0.56,0.9999999999999999,0.9972124982796055,0.010000000043961435,0.009176819,1.001004970568186,1.0000664185562305,1.0000000361772734
0.561,0.9999999999999999,0.9981618309815721,0.01,0.009372096,1.0008469343996313,1.0004783803199293,1.0000000190290501
0.562,0.9999999999999999,0.9989600131760509,0.010000000279549375,0.009548126,1.0005452253892477,1.000808579292217,1.0000000050728122
0.563,0.9999999999999998,0.9996173771727658,0.010000000337163978,0.009705411,1.0001236359929808,1.0010597971482165,0.9999999940404427
0.564,0.9999999999999998,1.0001442552814415,0.010000000360668948,0.009844451,0.9996059586667749,1.0012348155630517,0.9999999856638251
0.565,0.9999999999999997,1.0005509798118022,0.010000000354571742,0.009965747,0.999015986,1.0013364162118445,0.9999999796748418
0.566,0.9999999999999997,1.0008478830735723,0.010000000323379816,0.010069799782844618,0.9983775100483258,1.001367380769719,0.9999999758053759
0.567,0.9999999999999999,1.0010452973764763,0.010000000271600631,0.010157109808661757,0.9977143236679723,1.0013304909117986,0.9999999737873105
0.568,0.9999999999999999,1.0011535550302377,0.010000000203741638,0.010228177965283606,0.9970502191814589,1.0012285283132052,0.999999973
0.569,0.9999999999999999,1.0011829883445817,0.010000000124310297,0.010283505,0.9964089890447303,1.0010642746490626,0.999999974
0.57,0.9999999999999998,1.0011439296292322,0.010000000037814068,0.010323591642669891,0.9958144257137317,1.0008405115944938,0.999999976
0.571,0.9999999999999997,1.0010467111939136,0.01,0.010348938649298542,0.9952903216444077,1.000560020824622,0.9999999788667101
0.572,0.9999999999999996,1.0009016653483502,0.01,0.010360046758460346,0.9948604692927027,1.000225584,0.9999999820838901
0.573,0.9999999999999997,1.0007191244022664,0.01,0.010357416713087417,0.9945486611145621,0.9998399828394611,0.9999999855437682
0.574,0.9999999999999994,1.0005094206653864,0.01,0.010341549256111854,0.9943786895659303,0.9994059989744185,0.9999999889782272
0.575,0.9999999999999994,1.0002828864474347,0.01,0.010312945130465778,0.9943743471027523,0.9989264140945654,0.9999999921191501
0.576,0.9999999999999992,1.0000498540581353,0.01,0.010272105079081289,0.9945594261809725,0.9984040098750244,0.9999999946984198
0.577,0.9999999999999992,0.9998206558072131,0.01,0.010219529844890503,0.9949577192565362,0.9978415679909194,0.9999999964479195
0.578,1,0.9996056240043917,0.01,0.010155720170825527,0.9955930187853876,0.9972418701173724,0.9999999970995315
0.579,1,0.999415091,0.01,0.010081176799818473,0.9964891172234719,0.9966076979295078,0.9999999963851394
0.58,0.9999999999999988,0.9992593889819499,0.01,0.0099964,0.9976698070267336,0.9959418331024478,0.9999999940366258
0.581,0.9999999999999994,0.999194294,0.01,0.009927531,0.998680876,0.9963624273078796,0.9999999897144517
0.582,0.9999999999999981,0.9993764637767709,0.01,0.009880517,1.0001114044253085,0.9947358344524333,0.999999979
0.583,0.9999999999999971,0.9995413929545118,0.010000000083957523,0.009847006,1.0020154646720767,0.9936913612535544,0.9999999749129206
0.584,0.9999999999999963,0.9996892399525545,0.01,0.009825717,1.0042173664069647,0.9931755780933998,0.9999999772422504
0.585,0.9999999999999961,0.9998201631158539,0.010000000573660092,0.00981537,1.006541418909447,0.9931350553541268,0.999999985
0.586,0.9999999999999958,0.9999343207893638,0.010000000800335357,0.009814684,1.0088119314589987,0.9935163634178917,0.9999999964400624
0.587,0.9999999999999958,1.0000318713180396,0.010000001,0.00982238,1.0108532133350958,0.9942660726668525,1.0000000113401293
0.588,0.9999999999999956,1.0001129730468352,0.010000001170053018,0.009837176,1.0124895738172126,0.9953307534831647,1.0000000284620256
0.589,0.9999999999999952,1.0001777843207058,0.010000001,0.009857793,1.0135453221848252,0.9966569762489857,1.000000046821544
0.59,0.9999999999999943,1.0002264634846056,0.010000001365219014,0.00988295,1.0138447677174076,0.9981913113464728,1.000000065434477
0.591,0.9999999999999934,1.0002591688834892,0.010000001373704713,0.009911366,1.013212219694436,0.999880329,1.0000000833166165
0.592,1,1.0002760588623114,0.010000001,0.009941763,1.0114719873953852,1.0016706000650708,1.0000000994837543
0.593,0.9999999999999902,1.0002772917660268,0.010000001165200646,0.009972858,1.0084483800997308,1.003508694450496,1.0000001129516836
0.594,0.9999999999999873,1.0002630259395895,0.010000000929298529,0.010003373,1.003965707086947,1.005341182696214,1.0000001227361957
0.595,0.9999999999999842,1.000233419727955,0.010000000593021476,0.010032026478326855,0.9978482776365104,1.0071146351843827,1.0000001278530835
0.596,0.9999999999999805,1.0001886314760773,0.010000000146913301,0.010057538169489249,0.9899204010278954,1.008775622297158,1.0000001273181387
0.597,0.9999999999999754,1.0001288195289109,0.01,0.010078627908700389,0.980006387,1.0102707144166974,1.0000001201471536
0.598,0.9999999999999694,1.0000541422314106,0.009999999,0.010094015387492952,0.9679305434540307,1.0115464819251572,1.0000001053559204
0.599,0.9999999999999623,0.9999647579285311,0.009999998,0.010102420297399623,0.9535171810477319,1.0125494952046945,1.0000000819602315
0.6,0.9999999999999541,0.9998608249652269,0.009999997,0.010102562,0.9365906086011556,1.0132263246374662,1.0000000489758791
0.601,1,0.9997890345177236,0.009999999,0.010103247424765455,0.9182950340538931,1.0098924299444434,1.000000099406245
0.602,0.9999999999999023,0.9998106038705414,0.009999994,0.010081977638434415,0.8964205361409863,1.0116176588676147,0.99999997
0.603,0.9999999999998502,0.9998349831579982,0.00999999,0.010062119325434292,0.8713788159381441,1.0107629812795917,0.9999998466125107
0.604,0.9999999999998163,0.999861454,0.009999988,0.010043733,0.8434752351182122,1.0073621047268935,0.9999997315754477
0.605,0.9999999999997952,0.9998892995409956,0.009999988,0.010026877230028108,0.8130151553540363,1.0014487367560392,0.9999996276039175
0.606,0.9999999999997814,0.9999178006386175,0.009999988,0.010011614,0.780303938,0.9930565849135479,0.9999995373171658
0.607,0.9999999999997707,0.9999462396750441,0.00999999,0.009998001,0.7456469456843358,0.9822193567459391,0.9999994633344416
0.608,0.9999999999997568,0.999973899,0.009999993,0.009986101,0.7093495391245025,0.9689707597997311,0.9999994082749905
0.609,1,1.0000000595684742,0.009999996,0.009975972,0.6717170803118083,0.9533445016214438,0.9999993747580601
0.61,0.9999999999997005,1.0000240044275601,0.01,0.009967675,0.633054931,0.93537429,0.9999993654028974
0.611,0.9999999999996477,1.000045015229615,0.010000005084440409,0.009961269,0.5936684526192205,0.9150938317547068,0.9999993828287497
0.612,0.9999999999995715,1.0000623739756798,0.010000010073306016,0.009956815,0.5538630070850182,0.8925368351592953,0.99999943
0.613,0.9999999999994671,1.0000753626667962,0.010000015235164075,0.009954373,0.5139439559893384,0.8677370075178809,0.9999995085004877
0.614,0.9999999999993288,1.0000832633040047,0.010000020412799673,0.009954003,0.4742166610050263,0.8407280563769822,0.9999996219848672
0.615,0.9999999999991523,1.0000853578883473,0.010000025448997916,0.009955765,0.43498648380492816,0.811543689,0.9999997727272503
0.616,0.9999999999989319,1.000080928420865,0.010000030186543888,0.009959718,0.39655878606188955,0.7802176137828101,0.999999963
0.617,0.9999999999986622,1.0000692569025982,0.010000034468222683,0.009965923,0.3592389294487561,0.7467835374225744,1.000000196463015
0.618,0.9999999999983384,1.000049625334589,0.010000038136819397,0.00997444,0.32333227563837386,0.7112751677489313,1.0000004746948907
0.619,0.9999999999979554,1.0000213157178783,0.010000041035119124,0.009985329,0.2891441863035883,0.6737262123083998,1.0000008006617582
0.62,0.9999999999975082,0.9999836100535073,0.010000043005906956,0.00999865,0.2569800231172455,0.6341703786474991,1.000001176982865
0.621,0.9999999999987503,0.9999528067898608,0.010000056402141638,0.010009658676726268,0.22624089652444998,0.5996218096276937,1.000000886462145
0.622,0.9999999999946659,0.9999512946382187,0.010000056524373207,0.010016586287192163,0.19828544281267407,0.555062495,1.0000020314745686
0.623,1,0.9999522599191601,0.010000045146932278,0.010021446,0.17288969012381689,0.5120341678964819,1.0000028581249953
0.624,0.9999999999899857,0.9999553435157175,0.010000024344818285,0.010024440910656664,0.1499290963697432,0.4705793585478226,1.000003386836261
0.625,0.9999999999888287,0.999960186,0.009999996,0.010025776762735377,0.12927911946231746,0.43074059713996543,1.0000036380312003
0.626,0.9999999999880855,0.999966429,0.009999963,0.010025657534431801,0.11081521731340428,0.39256041387003787,1.0000036321326489
0.627,0.9999999999874764,0.9999737130294191,0.009999926,0.010024287645285996,0.094412848,0.35608133893516847,1.0000033895634424
0.628,0.9999999999867198,0.9999816787187721,0.009999888,0.010021871514838007,0.079947469,0.3213459025324849,1.0000029307464158
0.629,0.9999999999855355,0.9999899671389064,0.009999852,0.010018613562627895,0.067294539,0.28839663485911526,1.000002276104404
0.63,0.9999999999836423,0.9999982191728549,0.009999818,0.010014718208195711,0.056329515,0.2572760661121876,1.0000014460602429
0.631,0.9999999999807597,1.0000060757036509,0.009999789,0.010010389871081509,0.046927854861787355,0.22802672648883004,1.0000004610367677
0.632,0.9999999999766069,1.0000131776143266,0.009999768,0.010005832970825343,0.038965017,0.20069114618617043,0.9999993414568136
0.633,0.9999999999709037,1.000019165787916,0.009999755,0.010001251926967268,0.032316460105988896,0.17531185540133695,0.999998108
0.634,0.9999999999633685,1.0000236811074512,0.009999754,0.009996851,0.026857640852301187,0.1519313843314575,0.9999967803188099
0.635,0.9999999999537215,1.0000263644559662,0.009999767,0.009992835,0.022464017563907295,0.1305922631736603,0.9999953796064314
0.636,0.9999999999416811,1.000026856716493,0.009999795,0.009989408,0.019011048152671763,0.11133702212507313,0.9999939260289152
0.637,0.9999999999269671,1.0000247987720645,0.00999984,0.009986775,0.016374190530459194,0.094208191,0.9999924400090965
0.638,0.9999999999092984,1.0000198315057145,0.009999906,0.009985139,0.014428902609134164,0.079248301,0.999990942
0.639,0.9999999998883946,1.0000115958004756,0.009999992,0.009984706,0.013050642300561252,0.066499882,0.9999894523338939
0.64,1.0000000002387057,0.9999917332742518,0.009999266,0.009982188,0.011362563646198871,0.053441775480333804,0.9999953843356637
0.641,0.9999999999317739,0.9999889023849535,0.009999859,0.009986726,0.011369047613563518,0.045479423394729455,0.9999888357429747
0.642,0.9999999997087707,0.9999871923242128,0.010000362669568868,0.009990738,0.011407831,0.038547008966448394,0.9999848903467572
0.643,1,0.9999864734148698,0.010000776319957789,0.009994244,0.011472747760416981,0.032576553,0.999983283
0.644,0.9999999994532409,0.9999866159797635,0.010001101171381165,0.009997267,0.011557632902119346,0.027500078,0.9999837477460473
0.645,0.9999999993900603,0.9999874903417342,0.010001338029373856,0.009999827,0.011656320730814497,0.023249602811324974,0.9999860198427104
0.646,0.9999999993494978,0.999988967,0.010001487699470705,0.010001947,0.011762645727609197,0.01975715,0.9999898337381546
0.647,0.9999999993162281,0.9999909157482624,0.010001550987206573,0.010003646574531112,0.011870442373610231,0.016954740835122398,0.9999949240829592
0.648,0.9999999992749224,0.9999932074384993,0.010001528698116309,0.010004948469067286,0.011973545,0.014774395840919002,1.000001026
0.649,0.9999999992102537,0.9999957122171705,0.010001421637734762,0.010005873772296133,0.012065789,0.013148136334084865,1.0000078727229558
0.65,0.9999999991068944,0.9999983,0.010001230611596794,0.010006443922124264,0.012141007,0.012007983433197972,1.0000152003193035
0.651,0.9999999989495175,1.000000842331175,0.010000956,0.01000668,0.012193035071813055,0.011285958256836327,1.0000227429673207
0.652,0.9999999987227952,1.0000032083121868,0.010000599884190985,0.010006604513204825,0.012215707180447295,0.010914081923577915,1.0000302353175852
0.653,0.999999998,1.0000052686729917,0.010000161793992856,0.010006238,0.012202857824928496,0.010824375552000736,1.0000374120206748
0.654,0.999999998,1.000006893736428,0.009999643,0.010005601745561867,0.012148321,0.010948860260682777,1.000044007727166
0.655,0.9999999974732844,1.0000079538253366,0.009999044,0.010004717696985608,0.012045932645858851,0.011219557168202042,1.0000497570876377
0.656,0.9999999968159078,1.0000083192625564,0.009998366,0.010003607122448304,0.011889525784521555,0.011568487393136517,1.0000543947526666
0.657,0.999999996,1.0000078603709266,0.00999761,0.010002291459856571,0.011672935383458299,0.011927672054064198,1.0000576553728302
0.658,0.9999999950478807,1.000006447473287,0.009996776,0.010000792147117023,0.011389996,0.012229132269563077,1.0000592735987066
0.659,0.9999999939065756,1.0000039508924772,0.009995866,0.009999131,0.011034542,0.012404889,1.0000589840808733
0.66,1.000000013032849,0.999997567,0.010001018489392811,0.009996159,0.010677887457087625,0.012591042796372484,1.000050675452589
0.661,0.999999996,0.999996689,0.00999583,0.009995886,0.01029116,0.012562558144080952,1.0000551617886788
0.662,0.9999999840994346,0.9999961583675395,0.009992301,0.009995816,0.00997024,0.012479381428060933,1.0000492725163033
0.663,0.9999999756694001,0.9999959340712479,0.009990278,0.009995925,0.009710631,0.012348129,1.000034545515103
0.664,0.9999999701480193,0.9999959757961332,0.009989605,0.009996187,0.009507838,0.012175419,1.0000125186647182
0.665,0.9999999666984462,0.9999962431279646,0.009990124,0.009996579,0.009357366,0.011967866220664937,0.9999847298447891
0.666,0.9999999644838348,0.999996696,0.009991682,0.009997075,0.00925472,0.011732088572765928,0.9999527169349561
0.667,0.9999999626673393,0.9999972929555402,0.009994121,0.009997651,0.009195403,0.011474702522655917,0.9999180178148598
0.668,0.99999996,0.9999979946228219,0.009997286,0.009998283,0.009174921,0.011202324802638384,0.99988217
0.669,0.9999999568813104,0.9999987602401255,0.010001022028251245,0.009998944,0.009188778,0.010921572145016826,0.9998467124624371
0.67,0.9999999512380854,0.9999995493932196,0.010005172206121828,0.009999611,0.009232478,0.010639061,0.9998131819893914
0.671,0.9999999426455919,1.0000003216678728,0.010009581089789898,0.010000259124877198,0.009301527,0.010361408946175621,0.999783117
0.672,0.9999999302669837,1.000001036649854,0.010014092883491275,0.010000863239354035,0.009391428,0.010095231869562958,0.9997580548478328
0.673,0.9999999132654156,1.0000016539249328,0.010018551791461782,0.010001399,0.009497687,0.009847147,0.9997395339386007
0.674,0.9999998908040401,1.0000021330788773,0.010022802017937229,0.010001841036944266,0.009615807,0.00962377,0.9997290919765867
0.675,0.9999998620460127,1.0000024336974573,0.010026687767153444,0.010002165271199707,0.009741294,0.00943172,0.9997282668414317
0.676,0.9999998261544865,1.0000025153664414,0.010030053243346241,0.010002346763190059,0.009869653,0.009277611,0.9997385964127758
0.677,0.9999997822926154,1.0000023376715979,0.010032742650751438,0.010002361,0.009996386,0.009168061,0.9997616185702591
0.678,0.9999997296235539,1.0000018601986964,0.010034600193604859,0.010002183,0.010117,0.009109687,0.9997988711935221
0.679,0.9999996673104555,1.0000010425335057,0.010035470076142316,0.010001787541280834,0.010226999253911124,0.009109105,0.9998518921622047
0.68,1.000000711445487,0.9999988798770476,0.010020252484211938,0.01000128,0.010380230043441489,0.009043471,0.9997995141118107
0.681,0.9999997965876176,0.9999987407693423,0.010032895912113243,0.010000562541630582,0.010406673,0.009215846,0.9999319362189266
0.682,0.9999991318897139,0.9999986862580099,0.010035467643164661,0.009999985,0.010415937801308756,0.009378333,1.0000819521508035
0.683,0.9999986716651939,0.9999987054851835,0.010029451470908002,0.009999536,0.010409934,0.009530487,1.000243797162664
0.684,0.99999837,0.9999987875929954,0.010016331188885064,0.009999205,0.010390572050719426,0.00967186,1.000411707
0.685,0.9999981818899782,0.9999989217235785,0.009997591,0.00999898,0.010359761498509607,0.009802007,1.0005799154472237
0.686,0.9999980609661178,0.9999990970190649,0.009974713,0.00999885,0.010319412435692921,0.009920481,1.0007426592303668
0.687,0.9999979617693139,0.9999993026215882,0.009949184,0.009998804,0.010271434817771803,0.010026834513716066,1.0008941731143823
0.688,0.9999978386129834,0.9999995276732798,0.009922485,0.00999883,0.010217738600248678,0.010120621814947479,1.001028692354491
0.689,0.9999976458105443,0.9999997613162731,0.009896101,0.009998918,0.010160233738625967,0.010201396133505073,1.001140452205916
0.69,0.9999973376754152,0.9999999926927006,0.009871516,0.009999057,0.010100830188406101,0.010268711,1.0012236879238792
0.691,0.9999968685210133,1.0000002109446948,0.009850213,0.009999235,0.010041437905091507,0.010322119568937582,1.0012726347636027
0.692,0.9999961926607572,1.000000405214388,0.009833676,0.009999441,0.009983967,0.010361175558981913,1.001281527980308
0.693,0.9999952644080651,1.0000005646439138,0.00982339,0.009999663,0.009930327,0.010385432312691243,1.0012446028292181
0.694,0.9999940380763538,1.0000006783754039,0.009820837,0.009999892,0.009882428,0.010394443266650273,1.0011560945655544
0.695,0.9999924679790424,1.0000007355509912,0.009827502,0.010000114797956402,0.009842181,0.010387761857443716,1.0010102384445396
0.696,0.9999905084295485,1.0000007253128085,0.009844868,0.010000321163360033,0.009811494,0.010364941521656278,1.0008012697213953
0.697,0.9999881137412898,1.0000006368029881,0.00987442,0.010000499720583915,0.009792278,0.010325535695872669,1.0005234236513438
0.698,0.9999852382276844,1.0000004591636629,0.00991764,0.010000639,0.009786444,0.010269097816677591,1.0001709354896073
0.699,0.9999818362021506,1.0000001815369655,0.009976013,0.010000728719648156,0.0097959,0.010195181320655758,0.9997380404914076
0.7,0.9999778619781059,0.9999997930650281,0.010051023278414992,0.010000756816066377,0.009822557,0.010103339644391873,0.999218974
0.701,0.9999887971556056,0.9999994843142836,0.010045135365919172,0.010000740113208699,0.009842196,0.010030448584356354,0.9992263236451748
0.702,0.9999526953441188,0.9999995318804953,0.010237185039864535,0.010000530363249851,0.009890383,0.009958218,0.9981412617788417
0.703,0.9999276861426121,0.9999995887371262,0.010432237266354607,0.010000346352781221,0.009932872,0.009901476,0.9971616310882452
0.704,0.9999112860376224,0.999999653,0.010627908718973105,0.010000187,0.009969869,0.009858978,0.9962969361196604
0.705,0.999901012,0.9999997216274562,0.010821816071303746,0.010000051464994488,0.010001583192737867,0.009829482,0.9955566814193613
0.706,0.9998943790633397,0.9999997933140606,0.011011576,0.009999939,0.010028222101389343,0.009811744,0.9949503715336228
0.707,0.9998889051671206,0.9999998655968948,0.011194805169436333,0.009999847,0.010049994,0.00980452,0.994487511
0.708,0.9998821063135649,0.9999999363024102,0.011369120262405708,0.009999777,0.010067106,0.009806565,0.9941776043909242
0.709,0.9998714989892091,1.0000000032570602,0.011532137949422094,0.009999726,0.010079766581490793,0.009816638,0.9940301562265133
0.71,0.9998545996805904,1.0000000642872973,0.011681474904069214,0.009999693,0.010088183730773602,0.009833493,0.9940546710617604
0.711,0.9998289248742451,1.0000001172195732,0.011814748,0.009999678,0.010092565243614229,0.009855887,0.9942606534429401
0.712,0.999791991,1.0000001598803412,0.011929573310590507,0.00999968,0.010093119041372672,0.009882577,0.9946576079163268
0.713,0.9997413147145223,1.0000001900960533,0.012023568109632121,0.009999697,0.010090053045408923,0.009912319,0.9952550390281953
0.714,0.9996744123342178,1.0000002056931625,0.012094349,0.009999729,0.010083575,0.009943869,0.9960624513248193
0.715,0.9995888004023337,1.0000002044981209,0.012139532,0.009999774,0.010073893357754833,0.009975984,0.9970893493524741
0.716,0.9994819954054065,1.000000184337381,0.012156735,0.009999832,0.010061215508784478,0.010007418886694536,0.9983452376574335
0.717,0.9993515138299732,1.0000001430373953,0.012143573661291738,0.009999901,0.01004575,0.010036931308047352,0.9998396207859725
0.718,0.9991948721625699,1.0000000784246161,0.012097665005998518,0.00999998,0.010027703407357123,0.010063277186874553,1.001582003284365
0.719,0.999009587,0.9999999883254964,0.012016625680589487,0.010000069,0.010007284997620113,0.010085213,1.0035818896988857
0.72,0.9987931744980015,0.9999998705664883,0.011898072358648358,0.010000166648014047,0.009984702,0.010101494604475495,1.0058487845758093
0.721,0.999139128,0.9999998030964384,0.011697036922883642,0.010000239624590623,0.009966134,0.010115911987726168,1.0064037525509897
0.722,0.9976521891934023,0.9999998434624814,0.011984904,0.010000223565938413,0.009956964,0.010105564,1.009719744431659
0.723,0.9965883193035537,0.9999998806000588,0.012128871479356838,0.010000202009880324,0.009951204,0.010093583303225689,1.0125270200906435
0.724,0.9958400835656926,0.9999999144304185,0.012223882340388379,0.010000175976878415,0.009948495,0.010080315038234467,1.0146853475859587
0.725,0.9953000473972726,0.9999999448748076,0.012364878349756301,0.010000146487394751,0.009948478,0.010066102358818612,1.0160544949756214
0.726,0.994860776,0.9999999718544728,0.012646801577315401,0.010000114561891378,0.009950794,0.010051288915530124,1.0164942303176465
0.727,0.994414835,0.9999999952906624,0.013164594092920503,0.010000081220830364,0.009955085,0.010036218358921028,1.0158643216700503
0.728,0.9938547904831884,1.0000000151046229,0.014013197966426399,0.010000047484673757,0.009960993,0.010021234339543328,1.0140245370908478
0.729,0.9930732067670635,1.0000000312176016,0.015287555267687904,0.010000014373883618,0.009968158,0.010006680507949041,1.010834644638056
0.73,0.9919626497076457,1.000000043550846,0.017082608,0.009999983,0.009976221,0.009992901,1.0061544123696895
0.731,0.9904156847223884,1.0000000520256034,0.019493298432896985,0.009999954,0.009984825,0.009980238,0.9998436083437648
0.732,0.9883248772287444,1.0000000565631204,0.022614568,0.009999929,0.009993609,0.009969037,0.9917620006182979
0.733,0.9855827926441677,1.000000057084645,0.026541360147386207,0.009999909,0.010002216794540783,0.00995964,0.9817693572513041
0.734,0.9820819963861107,1.000000053511424,0.031368615635247885,0.009999894,0.010010288010384534,0.009952392,0.9697254463007989
0.735,0.9777150538720274,1.0000000457647051,0.037191277,0.009999886,0.010017464379113895,0.009947636,0.9554900358247992
0.736,0.9723745305193712,1.0000000337657353,0.044104286,0.009999886,0.010023387,0.009945716,0.9389228938813199
0.737,0.9659529917455943,1.0000000174357617,0.052202585,0.009999894,0.010027697741294712,0.009946975,0.9198837885283768
0.738,0.9583430029681511,0.9999999966960318,0.061581116754087326,0.009999913,0.010030037317778817,0.009951757,0.8982324878239865
0.739,0.9494371296044943,0.9999999714677927,0.072334822,0.009999942,0.010030047213213818,0.009960406,0.8738287598261638
0.74,0.9391279370720775,0.9999999416722919,0.084558644,0.009999983,0.010027368719116038,0.009973265,0.8465323725929252
0.741,0.9228382503786843,0.9999999361592422,0.099329334,0.010000020551573474,0.010025097705931619,0.009983768,0.8209570141292124
0.742,0.9165662389354385,0.9999999557182552,0.11369290519042805,0.010000039266607091,0.010017561662227451,0.009996376,0.7870153114571152
0.743,0.9038315148640484,0.9999999722206376,0.13125110555971142,0.010000052,0.010010941821000215,0.010006532600066072,0.7515799553337479
0.744,0.885178012,0.9999999858676187,0.15181407206489136,0.010000059513399554,0.010005202604033578,0.010014424778698674,0.7148958390937424
0.745,0.8611496628655483,0.9999999968604291,0.17519194153448722,0.010000062,0.010000308433111215,0.010020239,0.6772078560717305
0.746,0.832290402,1.0000000054002973,0.20119485079701796,0.010000061052352186,0.009996224,0.010024160899014934,0.6387609
0.747,0.7991441624406114,1.0000000116884544,0.22963293668100293,0.010000056382586022,0.009992913,0.010026377838220846,0.599799863
0.748,0.7622548778361754,1.0000000159261286,0.26031633601496107,0.010000048927296838,0.00999034,0.010027076,0.5605696396599751
0.749,0.7221664816466653,1.000000018314551,0.2930551856274116,0.010000039316963612,0.009988471,0.010026441968533847,0.5213151228562559
0.75,0.6794229073792599,1.0000000190549503,0.3276596223468737,0.010000028,0.009987268,0.010024662157163192,0.4822812059436897
0.751,0.6345680885411376,1.0000000183485565,0.3639397830018664,0.010000016,0.009986697,0.010021923,0.4437127822569081
0.752,0.5881459586394766,1.0000000163965994,0.4017058044209089,0.010000003860489512,0.009986722,0.010018411275173196,0.40585474513054287
0.753,0.5407004511814557,1.0000000134003089,0.4407678234325206,0.009999992,0.009987307,0.010014313202076111,0.3689519878992263
0.754,0.49277549967425294,1.0000000095609138,0.48093597686522005,0.009999981,0.009988418,0.010009815372592464,0.3332494038975896
0.755,0.4449150376250473,1.000000005079645,0.522020402,0.009999972,0.009990017,0.010005104285483386,0.29899188646026514
0.756,0.39766299854101683,1.0000000001577316,0.5638312343079603,0.009999965,0.00999207,0.010000366439510001,0.26642432892188456
0.757,0.351563316,0.9999999949964032,0.606178612,0.009999961,0.009994542,0.009995788,0.23579162461707967
0.758,0.3071599232971954,0.9999999897968899,0.6488726713772826,0.00999996,0.009997395,0.009991556,0.2073386668804824
0.759,0.26499675415176127,0.999999985,0.6917235493432097,0.009999963,0.010000596073700978,0.009987857,0.1813103490467245
0.76,0.2256177420002164,0.9999999800882264,0.7345413827013401,0.009999972,0.010004108207482928,0.009984877,0.15795156445043793
0.761,0.19125545068919908,0.9999999844148998,0.7729929540421032,0.009999982,0.010006986822800854,0.009982504,0.13495864996472354
0.762,0.16613641134708088,0.9999999911899132,0.8132675475404003,0.009999993,0.010007689,0.009984534,0.1163896275856337
0.763,0.1436388025369515,0.9999999965899841,0.8491969767139758,0.010000002437541245,0.010007950514243328,0.009986718,0.099774138
0.764,0.12361189821307032,1.0000000007361343,0.8809901003726588,0.010000009391316745,0.010007824983082511,0.009989009,0.085003468
0.765,0.1059049723296968,1.0000000037493848,0.9088557773262786,0.010000014341458056,0.010007366,0.009991361,0.071968904
0.766,0.090367299,1.0000000057507556,0.9330028663846637,0.010000017492145222,0.010006626095977713,0.009993727,0.060561731
0.767,0.076848152,1.0000000068612702,0.9536402263576438,0.010000019047558309,0.010005659511626113,0.009996061,0.050673237
0.768,0.065196805,1.0000000072019484,0.9709767160550469,0.010000019211877365,0.010004519347803288,0.009998316,0.042194706
0.769,0.055262532286466916,1.0000000068938115,0.9852211942867024,0.010000018189282448,0.010003258990305432,0.010000445828448936,0.035017426877629695
0.77,0.046894607919522525,1.0000000060578806,0.9965825198624396,0.010000016,0.010001931824928737,0.010002403,0.029032684116314923
0.771,0.039942306,1.000000004815178,1.0052695515920869,0.010000013400070935,0.010000591237469386,0.010004142184307748,0.024131764
0.772,0.0342549,1.0000000032867236,1.0114911482854732,0.010000010041814446,0.009999291,0.010005615756828241,0.020205954
0.773,0.029681663632111166,1.0000000015935395,1.0154561687524284,0.010000006313364212,0.009998083,0.010006777469286533,0.017146539455564443
0.774,0.026071871654979317,0.9999999998566464,1.0173734718027803,0.010000002418900287,0.009997023,0.010007580729340418,0.014844806626901734
0.775,0.023274798,0.9999999981970663,1.0174519162463587,0.009999999,0.009996162,0.010007978944647711,0.013192041919294187
0.776,0.021139715604279994,0.9999999967358196,1.0159003608929924,0.009999995,0.009995555,0.010007925522866213,0.012079532
0.777,0.019515899439231304,0.9999999955939277,1.0129276645525098,0.009999992,0.009995255,0.010007373871653725,0.011398561887871972
0.778,0.018252623,0.9999999948924124,1.0087426860347406,0.009999989,0.009995316,0.010006277398668053,0.011040419074371016
0.779,0.017199161,0.9999999947522943,1.0035542841495135,0.009999988,0.00999579,0.01000459,0.010896389402552636
0.78,0.016426105223572303,0.9999999961666828,0.9980284225003541,0.009999983,0.009996074,0.010002389,0.010472552594254126
0.781,0.015342982448422696,0.9999999981756613,0.9926307950633166,0.009999988,0.009997591,0.010000284,0.010956347149408666
0.782,0.014393981728223959,0.9999999997389389,0.9884270683236245,0.009999992,0.009998862,0.009998624,0.011361826826210009
0.783,0.013570290908684033,1.0000000008985728,0.9853214858477186,0.009999995,0.009999902,0.009997371,0.011692951222684232
0.784,0.012863097835510836,1.0000000016966204,0.9832182912020407,0.009999998,0.010000729585724871,0.009996488,0.011953679936857423
0.785,0.012263590354412313,1.000000002175139,0.9820217279530321,0.010000000591400587,0.010001360383984728,0.009995939,0.012147972566755661
0.786,0.011762956311096383,1.0000000023761861,0.9816360396671328,0.010000002414586559,0.010001811414859875,0.009995686,0.012279788710405014
0.787,0.011352383551270986,1.0000000023418194,0.9819654699107854,0.010000004,0.010002099394794675,0.009995693,0.012353087965831582
0.788,0.011023059920644045,1.0000000021140958,0.9829142622504299,0.010000005,0.010002241040233482,0.009995923,0.012371829931061425
0.789,0.010766173264923495,1.0000000017350725,0.98438666,0.010000005243335035,0.010002253067620651,0.009996338,0.012339974204120632
0.79,0.010572911429817268,1.0000000012468073,0.9862869074834607,0.010000005430262868,0.010002152193400539,0.009996903,0.012261480383035279
0.791,0.010434462261033294,1.0000000006913574,0.9885192475097292,0.010000005301337283,0.010001955134017504,0.00999758,0.012140308065831447
0.792,0.010342014,1.0000000001107798,0.9909879238977546,0.010000004893842725,0.010001679,0.009998332,0.011980416850535214
0.793,0.010286753305263827,0.9999999995471331,0.9935971802139782,0.010000004,0.010001339325540088,0.009999122,0.011785766335172667
0.794,0.010259869209694194,0.9999999990424733,0.9962512600248408,0.010000003392284493,0.010000954009334418,0.009999914,0.011560316
0.795,0.010252549163278545,0.9999999986388586,0.9988544068967841,0.010000002372789711,0.010000539373743251,0.010000670502620804,0.011308025796352919
0.796,0.010255981,0.9999999983783463,1.001310864396249,0.010000001223863748,0.010000112135210942,0.010001354358071025,0.011032854968947885
0.797,0.010261352600740894,0.999999998,1.0035248760896762,0.01,0.009999689,0.010001929,0.010738763233580848
0.798,0.010259852,0.9999999984548571,1.0054006855435076,0.009999999,0.009999287,0.010002357,0.010429710188277892
0.799,0.010242666383314326,0.9999999988759953,1.006842536324184,0.009999997,0.009998922,0.010002602496970204,0.010109655431065087
0.8,0.010115244864741808,1.000000000413872,1.009444181115343,0.009999994,0.009998153,0.010003338102609763,0.009755636
0.801,0.010088391285766761,1.0000000005856444,1.008584830482801,0.009999995,0.009998393,0.010002581513846804,0.009525579
0.802,0.010066291825721229,1.0000000006885699,1.0076360536308822,0.009999996,0.009998637,0.010001900446026725,0.009351973
0.803,0.010048510720651617,1.0000000007309708,1.0066182089724494,0.009999997,0.009998881,0.010001293017804036,0.009230047
0.804,0.010034612206604315,1.0000000007211696,1.0055516549203636,0.009999998,0.009999122,0.010000757347833246,0.009155035
0.805,0.010024161,1.0000000006674883,1.0044567498874883,0.009999999,0.009999358,0.010000291554768868,0.009122167
0.806,0.010016719895762244,1.0000000005782488,1.0033538522866845,0.01,0.009999584,0.009999894,0.009126675
0.807,0.010011854571060269,1.0000000004617744,1.002263320530815,0.010000000172279014,0.009999798,0.009999562,0.009163792
0.808,0.010009128781566195,1.0000000003263865,1.0012055130327409,0.010000000629891906,0.009999996,0.009999295,0.009228748
0.809,0.010008106763326417,1.0000000001804075,1.000200788205325,0.010000000989884733,0.010000175817476831,0.00999909,0.009316775
0.81,0.010008352752387335,1.0000000000321598,0.9992695044614287,0.010000001252275646,0.010000333615211379,0.009998945,0.009423105
0.811,0.010009430984795347,0.9999999998899658,0.9984320202139148,0.010000001417082795,0.010000466,0.009998859,0.00954297
0.812,0.010010905696596847,0.9999999997621472,0.9977086938756446,0.010000001,0.010000570944249276,0.00999883,0.009671601
0.813,0.010012341123838236,1,0.9971198838594812,0.010000001454018413,0.010000644130916328,0.009998855,0.00980423
0.814,0.010013301502565906,0.9999999995829272,0.9966859485782856,0.010000001326183179,0.010000682769257908,0.009998933,0.009936088
0.815,0.010013351,1,0.9964272464449202,0.010000001100836793,0.010000683686955874,0.009999063,0.010062408378602752
0.816,0.010012054,0.9999999995610773,0.9963641358722471,0.010000000777997398,0.010000644,0.009999242,0.010178421222543248
0.817,0.010008974708130596,0.9999999996299722,0.9965169752731288,0.010000000357683149,0.010000559671148346,0.009999468,0.010279358683906887
0.818,0.010003677253267373,0.9999999997631761,0.9969061230604264,0.01,0.010000428393006551,0.009999739,0.010360452
0.819,0.009995726,1,0.9975519376470027,0.009999999,0.010000246704948538,0.010000053973565489,0.010416934129801374
0.82,0.009984685,1.0000000002558016,0.9984747774457192,0.009999999,0.010000011434656153,0.010000410572638316,0.010444035
0.821,0.009999782,1.000000000422609,0.9992303085921764,0.009999998,0.00999981,0.010000699060472963,0.010476159008152637
0.822,0.010000486620561555,1.0000000003255554,1.0000116520659876,0.009999998,0.009999712,0.010000734807913404,0.010427380190428711
0.823,0.010000983,1.000000000238404,1.0006288839742645,0.009999998,0.009999647,0.010000733508334556,0.010374112851268377
0.824,0.010001295613783386,1.0000000001610478,1.0010954240253007,0.009999999,0.009999612,0.010000700049143343,0.010317482551027261
0.825,0.010001447939332648,1.0000000000933786,1.001424692,0.009999999,0.009999603,0.010000639317746689,0.010258615
0.826,0.010001464145258447,1,1.001630107388826,0.01,0.009999617,0.010000556201551524,0.010198635308725237
0.827,0.010001368227374012,0.9999999999866737,1.0017250901179027,0.010000001,0.00999965,0.010000455587964769,0.010138669487375606
0.828,0.010001184181492557,0.9999999999474224,1.0017230598229134,0.010000001334895814,0.009999699,0.010000342364393344,0.010079842946367743
0.829,0.010000936003427321,0.9999999999174286,1.0016374362121523,0.010000002038267937,0.009999759,0.010000221,0.010023281246057286
0.83,0.010000647688991527,0.9999999998965855,1.001481638993913,0.010000002689953397,0.009999828,0.010000097636924202,0.00997011
0.831,0.010000343233998402,0.9999999998847849,1.001269087876489,0.010000003255726333,0.009999901,0.009999976,0.009921455
0.832,0.010000047,0.9999999998819198,1.0010132025681742,0.010000003701360886,0.009999976,0.009999861,0.009878441
0.833,0.009999782,0.9999999998878827,1.0007274027772626,0.010000003992631205,0.010000048706341465,0.009999758,0.009842194
0.834,0.009999573,1,1.0004251082120474,0.010000004095311427,0.010000115320637826,0.009999672,0.00981384
0.835,0.009999444,0.9999999999258626,1.0001197385808227,0.010000003975175703,0.010000172495703352,0.009999607,0.009794504
0.836,0.009999419,1,0.9998247135918825,0.010000003597998165,0.010000217,0.009999569,0.009785312
0.837,0.009999521,0.9999999999978655,0.9995534529535204,0.010000002929552967,0.010000244279086608,0.009999562,0.009787389
0.838,0.009999776,1.0000000000463567,0.9993193763740296,0.010000001935614242,0.010000251762876682,0.009999592,0.009801861
0.839,0.010000206031576695,1.0000000001030314,0.9991359035617045,0.010000000581956141,0.010000235558380621,0.009999662,0.009829854
0.84,0.010000836123162797,1.000000000167782,0.9990164542248384,0.009999999,0.010000192,0.009999779,0.009872492
0.841,0.010000613959771996,1.0000000001009757,0.9989337671716644,0.010000002,0.010000144,0.00999989,0.009905388
0.842,0.010000352237540077,1.0000000001675418,0.9991242148098078,0.009999995,0.010000071158627541,0.009999999,0.009953711
0.843,0.010000151136185074,1.0000000002000695,0.9993067926242496,0.009999989,0.010000011770248942,0.010000084309927583,0.009994266
0.844,0.010000004263088407,1.0000000002027232,0.9994802422920674,0.009999985,0.009999965,0.010000147092146515,0.010027535
0.845,0.009999905,1.0000000001796678,0.9996433054903388,0.009999982,0.009999929,0.010000189724698402,0.010053999044911912
0.846,0.009999848,1.0000000001350662,0.9997947238961409,0.00999998,0.009999904,0.010000214333467362,0.010074141171330292
0.847,0.009999825,1.0000000000730846,0.9999332391865519,0.009999979,0.009999889,0.010000223044337547,0.010088443598619077
0.848,0.009999831,0.9999999999978857,1.000057593038649,0.009999979,0.009999882,0.010000217983193073,0.010097388625819513
0.849,0.00999986,1,1.0001665271295097,0.00999998,0.009999882,0.010000201275918077,0.010101458551972841
0.85,0.009999904,0.9999999998244956,1.0002587831362115,0.009999983,0.009999889,0.010000175048396691,0.010101135676120315
0.851,0.009999958,1,1.0003331027358322,0.009999986,0.009999901,0.010000141426513048,0.010096902297303176
0.852,0.010000014381384545,0.9999999996482107,1.0003882276054488,0.009999991,0.009999917,0.010000102536151275,0.010089241
0.853,0.010000068,0.9999999995693937,1.0004228994221398,0.009999997,0.009999936,0.010000061,0.010078633226940047
0.854,0.010000111710240765,0.9999999995023454,1.0004358598629814,0.010000003590584257,0.009999958,0.010000017453529879,0.010065562133476544
0.855,0.010000139435158971,0.9999999994512313,1.0004258506050527,0.010000011,0.009999981,0.009999976,0.01005051
0.856,0.010000144676912456,0.9999999994202151,1.000391613,0.010000020254070163,0.010000004879175857,0.009999937,0.010033958
0.857,0.010000121,0.9999999994134605,1.000331889701191,0.010000030123499603,0.010000027514485326,0.009999903,0.01001639
0.858,0.010000062140450908,0.9999999994351327,1.0002454214094139,0.010000041001235988,0.010000048,0.009999878,0.009998288
0.859,0.009999962,0.9999999994893958,1.0001309501271756,0.010000053,0.010000066,0.009999861,0.009980133
0.86,0.009999813,0.9999999995804141,0.9999872175315541,0.010000065731177418,0.010000080603357251,0.009999857,0.009962409
0.861,0.009999875,0.9999999973507608,0.9998665654576626,0.010000054498762387,0.010000087556231087,0.009999861,0.009947585
0.862,0.009999936,0.9999999993110568,0.9998126951939351,0.010000100322335061,0.010000068213911072,0.009999902,0.00994472
0.863,0.009999982,1.0000000010779633,0.9997781135740254,0.010000126268640526,0.010000050469678242,0.009999938,0.009944382
0.864,0.010000013492807745,1.0000000026254316,0.9997607242071218,0.010000134,0.010000034,0.009999969,0.009946261
0.865,0.010000033537797279,1.0000000039274126,0.999758431,0.010000126939467923,0.010000019857012595,0.009999994,0.009950048
0.866,0.010000043416751743,1.0000000049578566,0.9997691366690886,0.010000105868998908,0.010000007029349004,0.010000015700034165,0.009955432
0.867,0.010000044894935885,1.0000000056907152,0.9997907457163362,0.010000073331280791,0.009999996,0.010000032650346631,0.009962103
0.868,0.010000039737614432,1.0000000060999386,0.9998211614533437,0.010000031428818093,0.009999986,0.010000045510089501,0.009969752
0.869,0.010000029710052113,1.0000000061594774,0.999858287,0.009999982,0.009999979,0.010000054511705775,0.009978069
0.87,0.010000016577513668,1.000000005843283,0.9999000274333933,0.009999928,0.009999973,0.01000006,0.009986743
0.871,0.010000002105263825,1.0000000051253057,0.9999442848948126,0.009999871,0.009999968,0.010000061870330552,0.009995466
0.872,0.009999988,1.0000000039794967,0.9999889634827457,0.009999812,0.009999966,0.010000061,0.010003925
0.873,0.009999976,1.0000000023798068,1.000031966806382,0.009999755,0.009999965,0.010000056585764963,0.010011813307857706
0.874,0.009999968,1.000000000300186,1.0000711984749084,0.009999701,0.009999967,0.010000049783393281,0.010018819099539965
0.875,0.009999966,0.9999999977145864,1.0001045620975155,0.009999653,0.00999997,0.010000040517553016,0.010024633
0.876,0.009999971,0.9999999945969579,1.0001299612833903,0.009999611,0.009999974,0.010000029020687161,0.010028944813657268
0.877,0.009999986,0.9999999909212511,1.000145299641721,0.00999958,0.009999981,0.010000015525238716,0.010031444869201083
0.878,0.010000011569833425,0.9999999866614178,1.000148480781697,0.00999956,0.00999999,0.010000000263650687,0.010031823145807537
0.879,0.01000005,0.9999999817914078,1.0001374083125063,0.009999554,0.010000000535655893,0.009999983,0.010029769710031014
0.88,0.010000102836683398,0.9999999762851726,1.0001099858433378,0.009999563,0.010000013077751307,0.009999965,0.010024975
0.881,0.009999968,0.9999999852407359,1.0000804248805633,0.009999503,0.010000023028612906,0.009999952,0.010021119605639442
0.882,0.009999982,0.999999945,1.0000385202547666,0.009999564,0.010000023188608112,0.009999956,0.010013188148365994
0.883,0.009999994,0.9999999231813871,1.000004539711921,0.009999709,0.010000022349053039,0.009999961,0.010006394437724721
0.884,0.010000001455726677,0.9999999173462761,0.999977871,0.009999923,0.010000020655752697,0.009999967,0.010000677264222858
0.885,0.010000006557625382,0.9999999252657822,0.9999579,0.010000188166728164,0.010000018254512084,0.009999973,0.009995975
0.886,0.010000009251175689,0.9999999446585858,0.9999440153520014,0.01000049,0.010000015291136201,0.00999998,0.009992228
0.887,0.010000009944044208,0.9999999732433683,0.9999356039118701,0.010000811378614536,0.010000012,0.009999986,0.009989373
0.888,0.010000009043897543,1.0000000087388101,0.9999320529401438,0.010001137282627524,0.010000008261198649,0.009999993,0.00998735
0.889,0.010000006958402294,1.0000000488635925,0.99993275,0.010001451,0.010000004486246983,0.009999999,0.009986097
0.89,0.010000004,1.0000000913363964,0.9999370815102713,0.010001738,0.010000000732380058,0.010000005,0.009985554
0.891,0.010000000862032477,1.0000001338759024,0.9999444356063065,0.010001981,0.009999997,0.010000010523390447,0.009985658
0.892,0.009999998,1.0000001742007916,0.9999541992791103,0.010002164,0.009999994,0.010000015031655863,0.00998635
0.893,0.009999995,1.0000002100297454,0.9999657598057742,0.010002272087992072,0.009999991,0.010000018581949672,0.009987567
0.894,0.009999993,1.0000002390814433,0.9999785044633877,0.010002288509430168,0.009999989,0.010000020995610653,0.009989249
0.895,0.009999992,1.000000259074568,0.9999918205290431,0.010002197552091755,0.009999987,0.010000022,0.009991334
0.896,0.009999993,1.0000002677277993,1.0000050952798303,0.010001983273591865,0.009999987,0.010000021698389292,0.009993761
0.897,0.009999997,1.0000002627598183,1.0000177159928403,0.010001629731545537,0.009999987,0.010000019630184515,0.009996469
0.898,0.010000002113248762,1.0000002418893064,1.000029069945164,0.010001120983567813,0.009999989,0.010000015710702054,0.009999396
0.899,0.010000010595930984,1.0000002028349435,1.0000385444138922,0.010000441087273729,0.009999992,0.010000009761280695,0.010002482
0.9,0.00999999,1.000001368539521,1.0000610035526893,0.010003354681861244,0.009999997,0.009999999,0.010007493252079147
0.901,0.009999994,1.0000007104788642,1.0000481222867736,0.010000384598570295,0.010000000684303604,0.009999994,0.01000828
0.902,0.009999996,1.000000098286502,1.0000364474838392,0.009997666,0.010000003250545874,0.009999991,0.010008622109508371
0.903,0.009999999,0.9999995410543392,1.0000259585664841,0.00999523,0.010000005092925236,0.009999989,0.010008571599465547
0.904,0.010000000206799163,0.9999990478742797,1.0000166349573054,0.009993106,0.010000006,0.009999988,0.010008178684385567
0.905,0.010000001232226068,0.9999986278382277,1.0000084560789013,0.009991325,0.010000006897576876,0.009999988,0.010007494029869288
0.906,0.010000002,0.9999982900380873,1.000001401353868,0.009989917,0.010000007005589959,0.009999988,0.010006568301517553
0.907,0.010000001952648451,0.9999980435657628,0.9999954502048047,0.009988913,0.010000006681221776,0.009999989,0.010005452164931225
0.908,0.010000001803178612,0.9999978975131582,0.9999905820543077,0.009988344,0.010000005997342715,0.009999991,0.010004196285711146
0.909,0.010000001417611207,0.9999978609721775,0.999986776,0.00998824,0.010000005026823189,0.009999993,0.010002851329458178
0.91,0.010000000873713576,0.9999979430347249,0.9999840124394043,0.009988631,0.010000003842533604,0.009999995,0.010001467961773165
0.911,0.010000000249253063,0.999998153,0.99998227,0.009989547,0.010000003,0.009999998,0.010000096848256963
0.912,0.01,0.9999984993380215,0.9999815278899387,0.00999102,0.010000001124125892,0.01,0.009998789
0.913,0.009999999,0.9999989917625788,0.9999817660712389,0.00999308,0.01,0.010000002302171513,0.009997594
0.914,0.009999999,0.9999996391582808,0.9999829637866908,0.009995757,0.009999998,0.010000004389561785,0.009996564
0.915,0.009999999,1.000000450617032,0.9999851004588929,0.009999081,0.009999997,0.010000006127470647,0.009995748
0.916,0.009999999,1.0000014352307365,0.999988156,0.010003083737342652,0.009999996,0.010000007394146047,0.009995198
0.917,0.009999999,1.0000026020912978,0.9999921083639356,0.010007794895761856,0.009999996,0.010000008,0.009994965
0.918,0.01,1.000003960290621,0.9999969384419717,0.010013245104905186,0.009999995,0.010000008026788321,0.009995098
0.919,0.010000001685386064,1.0000055189206096,1.0000026251671474,0.010019464832198193,0.009999996,0.010000007149251118,0.009995649
0.92,0.009999999,0.9999898662982656,1.0000146135093468,0.009994528,0.009999996,0.010000005794290372,0.009995994
0.921,0.009999999,1.0000039958951574,1.000014011530639,0.010021022195765979,0.009999998,0.010000003170909802,0.009997559
0.922,0.01,1.0000137849560504,1.0000130311839222,0.010041221,0.009999998,0.010000001,0.009998872
0.923,0.01,1.000019659185873,1.000011733148129,0.010055519215357616,0.009999999,0.009999999,0.00999995
0.924,0.01,1.0000220442895547,1.000010178102193,0.010064313,0.01,0.009999998,0.010000809915655988
0.925,0.010000000088392226,1.0000213659720238,1.0000084267250482,0.010067997680320254,0.010000000272524448,0.009999997,0.010001468325050061
0.926,0.010000000144796746,1.0000180499382092,1.000006539695627,0.010066968924966033,0.010000001,0.009999996,0.010001942
0.927,0.010000000166114725,1.0000125218930402,1.0000045776928637,0.010061622295134976,0.010000000937867492,0.009999996,0.010002247858750618
0.928,0.010000000159010591,1.0000052075414447,1.0000026013956909,0.010052353378887205,0.010000001145012991,0.009999996,0.010002402513460672
0.929,0.010000000130148786,0.9999965325883517,1.000000671483042,0.010039557764282862,0.010000001287953577,0.009999996,0.010002422780346293
0.93,0.010000000086193747,0.999986923,0.9999988486338508,0.010023631039382083,0.010000001381298577,0.009999996,0.010002325
0.931,0.010000000033809913,0.9999768036973886,0.9999971935270505,0.010004968792245002,0.010000001439657314,0.009999997,0.010002127211451365
0.932,0.01,0.9999666011693759,0.9999957668415742,0.009983967,0.010000001477639114,0.009999998,0.010001844906074388
0.933,0.01,0.9999567408595811,0.9999946292563558,0.00996102,0.010000001509853302,0.009999998,0.010001495
0.934,0.01,0.9999476484729319,0.9999938414503275,0.009936525,0.010000002,0.009999999,0.010001095079470335
0.935,0.01,0.9999397497143587,0.9999934641024243,0.009910876,0.010000002,0.01,0.010000661088646832
0.936,0.01,0.9999334702887891,0.9999935578915785,0.00988447,0.010000001717983443,0.010000000342757663,0.01000021
0.937,0.01,0.9999292359011518,0.9999941834967234,0.009857702,0.010000001873220433,0.010000001,0.009999759
0.938,0.01,0.9999274722563762,0.9999954015967929,0.009830968,0.010000002095736439,0.010000001464333219,0.009999324
0.939,0.010000000111035086,0.9999286050593907,0.999997273,0.009804663,0.010000002400140784,0.010000002,0.009998922
0.94,0.010000000282691776,0.99993306,0.9999998579974382,0.009779182,0.010000002801042795,0.010000002025699175,0.009998571
0.941,0.01,0.9999050624495579,1.0000021921623912,0.009798884,0.010000002882906006,0.010000001222123177,0.009998304
0.942,0.01,0.9999288845262562,1.000002939539332,0.009737456,0.010000004941394632,0.010000001,0.00999851
0.943,0.01,0.9999713998933004,1.000003384464863,0.009713136,0.010000005766494284,0.010000001,0.009998729
0.944,0.01,1.0000282158108162,1.000003562,0.0097231,0.010000005518413228,0.010000001716436847,0.009998958
0.945,0.010000000002240031,1.0000949395389291,1.000003508593479,0.009764527,0.010000004357359737,0.010000002,0.009999191
0.946,0.010000000003741667,1.0001671783377646,1.000003258612455,0.009834593,0.010000002443542079,0.010000002467328873,0.009999424
0.947,0.010000000004323455,1.0002405394674478,1.0000028478118042,0.009930476,0.01,0.010000002861979738,0.009999652
0.948,0.010000000004159067,1.0003106301881044,1.0000023115994714,0.010049352242553974,0.009999997,0.010000003,0.009999871
0.949,0.010000000003422188,1.0003730577598597,1.0000016853834022,0.010188399458764763,0.009999994,0.010000003511024461,0.010000076818433321
0.95,0.01,1.0004234294428398,1.0000010045715428,0.010344795,0.00999999,0.010000003693951643,0.010000264302280371
0.951,0.01,1.0004573524971694,1.0000003045718384,0.010515715485229213,0.009999987,0.010000003734837578,0.010000429078073445
0.952,0.01,1.0004704341829742,0.9999996207922345,0.010698338716743853,0.009999984,0.010000003597948927,0.010000566604403325
0.953,0.01,1.000458282,0.9999989886406769,0.010889842,0.009999981,0.010000003,0.010000672339860801
0.954,0.01,1.0004165024895117,0.9999984435251109,0.011087401669490437,0.009999979,0.010000002647914522,0.010000741743036654
0.955,0.01,1.0003407036304954,0.9999980208534823,0.011288195811983365,0.009999978,0.010000001763302081,0.01000077
0.956,0.01,1.0002264924434565,0.9999977560337368,0.011489401346063369,0.009999977,0.010000001,0.010000753386906633
0.957,0.01,1.0000694761885198,0.9999976844738196,0.011688195482360948,0.009999978,0.009999999,0.010000686544782329
0.958,0.01,0.9998652621258114,0.9999978415816764,0.011881755431506588,0.009999979,0.009999997,0.010000565204739536
0.959,0.010000000002776135,0.9996094575154567,0.9999982627652528,0.012067258404130785,0.009999982,0.009999995,0.010000384825369045
0.96,0.01,0.9992976696175808,0.9999989834324945,0.012241882,0.009999986,0.009999992,0.010000141
0.961,0.01,0.9999388104752283,0.9999997834702683,0.012102906,0.009999977,0.009999996,0.00999993
0.962,0.01,0.9986009098346169,1.0000003054468045,0.012585284312143334,0.009999996,0.009999984,0.009999784
0.963,0.01,0.9975438400909775,1.000000689006985,0.01284521,0.010000015405813321,0.009999976,0.009999679
0.964,0.01,0.9967432263510171,1.0000009479847378,0.012918137445446624,0.010000035014990317,0.00999997,0.009999611
0.965,0.01,0.9961746937214428,1.0000010962139891,0.012839519029152209,0.010000053906761648,0.009999968,0.009999574
0.966,0.010000000000069018,0.9958138673089614,1.0000011475286654,0.012644808494165178,0.010000071439414986,0.009999968,0.009999566
0.967,0.010000000000079763,0.9956363722202811,1.0000011157626958,0.012369459,0.010000086971238007,0.009999971,0.009999583
0.968,0.010000000000076737,0.9956178335621074,1.0000010147500051,0.012048924677927597,0.010000099860518375,0.009999976,0.00999962
0.969,0.01,0.9957338764411485,1.0000008583245215,0.011718658201584192,0.010000109465543769,0.009999982,0.009999674
0.97,0.010000000000042203,0.9959601259641114,1.0000006603201717,0.011414113216362475,0.010000115144601859,0.009999991,0.009999741
0.971,0.01,0.9962722072377028,1.000000434570883,0.011170743124716028,0.010000116255980315,0.010000000423317631,0.009999816
0.972,0.01,0.9966457453686299,1.0000001949105821,0.011024001329098419,0.010000112,0.010000011351167862,0.009999897
0.973,0.01,0.9970563654636001,0.9999999551731965,0.011009341231963232,0.010000102,0.010000023,0.009999978
0.974,0.01,0.9974796926293199,0.9999997291926527,0.011162216235764029,0.010000085766914609,0.010000035738682987,0.010000056970515479
0.975,0.01,0.9978913519724972,0.9999995308028785,0.011518079742954398,0.010000062,0.010000048710104712,0.010000128976867802
0.976,0.01,0.9982669685998387,0.9999993738378004,0.012112385155987912,0.010000030837746633,0.010000061874473765,0.010000190326197778
0.977,0.01,0.9985821676180512,0.9999992721313451,0.012980585877318138,0.009999991,0.010000074987668557,0.010000237109666908
0.978,0.01,0.9988125741338423,0.9999992395174405,0.014158135309398662,0.009999942,0.010000088,0.010000265418436696
0.979,0.010000000000051181,0.9989338132539187,0.9999992898300131,0.015680486854683054,0.009999884,0.010000100084049038,0.010000271343668647
0.98,0.010000000000132866,0.99892151,0.9999994369029902,0.017583093915624886,0.009999815,0.010000111578991553,0.010000250976524263
0.981,0.01,0.9940782876975731,0.9999996653107371,0.020425136848577434,0.009999884,0.010000109,0.010000223704466621
0.982,0.01,0.9967752425792431,0.9999998929458602,0.023386478856889457,0.009999655,0.010000142405979668,0.010000145
0.983,0.01,0.9968027971636073,1.000000070061207,0.027293246323787154,0.009999485,0.010000149586892732,0.010000077550110625
0.984,0.01,0.9941750196834476,1.0000002012166613,0.0322352,0.00999937,0.010000134129376876,0.010000021261109842
0.985,0.010000000000000763,0.988905978,1.0000002909721062,0.038302102,0.009999307,0.010000099489852919,0.009999975
0.986,0.01,0.9810097414606842,1.0000003438874232,0.045583712657909954,0.009999294,0.010000049124741688,0.009999939
0.987,0.01,0.9705003771836455,1.0000003645224977,0.054169793141066055,0.009999326,0.009999986,0.009999912
0.988,0.010000000000001416,0.9573919537732104,1.000000357437211,0.064150105,0.0099994,0.009999915,0.009999893
0.989,0.010000000000001166,0.9416985394621615,1.0000003271914468,0.075614408,0.009999513,0.009999838,0.009999881
0.99,0.01,0.923434202,1.000000278345088,0.088652465,0.009999661,0.00999976,0.009999877
0.991,0.010000000000000321,0.902613011,1.000000215458018,0.10335403675104128,0.009999842,0.009999682,0.009999879
0.992,0.01,0.879249033,1.0000001430901193,0.11980888366383066,0.010000050674624412,0.00999961,0.009999886
0.993,0.01,0.8533563378674699,1.0000000658012758,0.13810676721712145,0.010000284988831976,0.009999547,0.009999899
0.994,0.01,0.8249489925450827,0.9999999881513693,0.15833744852910514,0.010000541210145951,0.009999495,0.009999916
0.995,0.01,0.7940410657187744,0.9999999147002839,0.1805906887179734,0.010000815963361592,0.009999458,0.009999937
0.996,0.01,0.7606466256213262,0.9999998500079024,0.20495624890191771,0.010001106,0.009999441,0.00999996
0.997,0.01,0.7247797404855209,0.9999997986341076,0.23152389019912964,0.010001407564678839,0.009999446,0.009999986
0.998,0.01,0.686454479,0.9999997651387826,0.26038337372780085,0.010001717662370938,0.009999476,0.010000013952035562
0.999,0.010000000000000946,0.6456849080299656,0.9999997540818109,0.2916244606061228,0.010002032791145678,0.009999536,0.010000042680212729
1,0.010000000000002444,0.602485097,0.9999997700230753,0.3253369119522872,0.010002349575798307,0.009999628,0.010000071772867733

==> plot_results_csv/DFRG_bump_failed_2_1D_50_p_1_q_5_cfl_0.0125_T_1-0.csv <==
x,t_0.0,t_0.01,t_0.5,t_0.75,t_1.0
0,0.010000000000000035,0.010000000004734798,0.9999734586993975,0.3275289030612015,0.010001064436002741
0.001,0.010000000000000031,0.010000000004425556,0.9999748422654756,0.3428776367211851,0.010000629232875652
0.002,0.010000000000000031,0.010000000004116315,0.9999762258315541,0.35822637038116867,0.010000194029748563
0.003,0.010000000000000028,0.010000000003807073,0.9999776093976322,0.37357510404115224,0.009999759
0.004,0.010000000000000024,0.010000000003497829,0.9999789929637104,0.38892383770113576,0.009999324
0.005,0.010000000000000023,0.010000000003188587,0.9999803765297886,0.40427257136111927,0.009998888
0.006,0.01,0.010000000002879345,0.9999817600958667,0.41962130502110284,0.009998453
0.007,0.010000000000000018,0.010000000002570102,0.999983144,0.43497003868108636,0.009998018
0.008,0.010000000000000016,0.01,0.9999845272280232,0.4503187723410699,0.009997583
0.009,0.010000000000000012,0.010000000001951618,0.9999859107941014,0.46566750600105344,0.009997148
0.01,0.010000000000000009,0.010000000001642376,0.9999872943601797,0.48101624,0.009996712
0.011,0.010000000000000007,0.010000000001333133,0.9999886779262579,0.4963649733210206,0.009996277
0.012,0.010000000000000005,0.010000000001023891,0.9999900614923362,0.5117137069810042,0.009995842
0.013,0.010000000000000002,0.010000000000714649,0.9999914450584143,0.5270624406409876,0.009995407
0.014,0.01,0.010000000000405407,0.9999928286244926,0.5424111743009712,0.009994972
0.015,0.01,0.010000000000096166,0.9999942121905708,0.5577599079609548,0.009994536
0.016,0.01,0.01,0.9999955957566491,0.5731086416209383,0.009994101
0.017,0.01,0.01,0.9999969793227272,0.5884573752809219,0.009993666
0.018,0.01,0.01,0.9999983628888054,0.6038061089409054,0.009993231
0.019,0.01,0.01,0.9999997464548838,0.6191548426008889,0.009992796
0.02,0.01,0.01,1.000005147688402,0.6518236127821097,0.009989058
0.021,0.01,0.01,1.0000049662611492,0.6663715730249551,0.009990193
0.022,0.01,0.01,1.0000047848338967,0.6809195332678004,0.009991327
0.023,0.01,0.01,1.0000046034066439,0.6954674935106459,0.009992462
0.024,0.01,0.01,1.000004421979391,0.7100154537534912,0.009993596
0.025,0.01,0.01,1.0000042405521385,0.7245634139963366,0.00999473
0.026,0.01,0.01,1.0000040591248858,0.7391113742391819,0.009995865
0.027,0.01,0.01,1.0000038776976332,0.7536593344820273,0.009996999
0.028,0.01,0.01,1.0000036962703804,0.7682072947248728,0.009998134
0.029,0.01,0.01,1.0000035148431277,0.7827552549677181,0.009999268
0.03,0.01,0.01,1.0000033334158749,0.7973032152105635,0.010000402323936015
0.031,0.01,0.01,1.0000031519886223,0.8118511754534088,0.010001537
0.032,0.01,0.01,1.0000029705613696,0.8263991356962541,0.010002671113568944
0.033,0.01,0.01,1.000002789134117,0.8409470959390997,0.010003805508385406
0.034,0.01,0.01,1.0000026077068642,0.855495056,0.01000494
0.035,0.01,0.01,1.0000024262796114,0.8700430164247904,0.010006074298018334
0.036,0.01,0.010000000000034183,1.000002244852359,0.8845909766676358,0.010007208692834798
0.037,0.01,0.010000000000068699,1.0000020634251061,0.8991389369104812,0.010008343
0.038,0.01,0.010000000000103211,1.0000018819978533,0.9136868971533264,0.010009477482467725
0.039,0.01,0.010000000000137727,1.0000017005706006,0.9282348573961718,0.010010611877284187
0.04,0.01,0.010000000000051655,0.9999957108668286,0.9760080933866857,0.010017408379222395
0.041,0.01,0.010000000000048165,0.9999959637429061,0.9813813274222507,0.010018478538831688
0.042,0.01,0.010000000000044673,0.9999962166189839,0.9867545614578157,0.010019548698440982
0.043,0.01,0.010000000000041183,0.9999964694950614,0.9921277954933807,0.010020618858050275
0.044,0.01,0.01,0.9999967223711389,0.9975010295289457,0.010021689
0.045,0.01,0.01,0.9999969752472164,1.0028742635645107,0.010022759177268864
0.046,0.01,0.01,0.9999972281232941,1.0082474976000757,0.010023829336878159
0.047,0.01,0.01,0.9999974809993718,1.0136207316356407,0.010024899496487452
0.048,0.01,0.01,0.9999977338754493,1.0189939656712057,0.010025969656096746
0.049,0.01,0.010000000000020237,0.999997987,1.024367199706771,0.010027039815706039
0.05,0.01,0.010000000000016747,0.9999982396276046,1.0297404337423357,0.010028109975315332
0.051,0.01,0.010000000000013257,0.9999984925036821,1.035113667777901,0.010029180134924627
0.052,0.01,0.010000000000009767,0.9999987453797599,1.040486901813466,0.01003025
0.053,0.01,0.010000000000006275,0.9999989982558373,1.045860135849031,0.010031320454143214
0.054,0.01,0.010000000000002784,0.999999251,1.051233369884596,0.010032391
0.055,0.01,0.01,0.9999995040079925,1.056606603920161,0.010033460773361803
0.056,0.01,0.01,0.9999997568840702,1.061979837955726,0.010034530932971096
0.057,0.01,0.01,1.0000000097601478,1.067353071991291,0.010035601092580391
0.058,0.01,0.01,1.0000002626362252,1.072726306026856,0.010036671252189683
0.059,0.01,0.01,1.0000005155123028,1.0780995400624207,0.010037741411798976
0.06,0.01,0.01,1.0000007683883805,1.083472774097986,0.010038811571408271
0.061,0.01,0.01,0.9999979807764074,1.094256746263837,0.010064391001399907
0.062,0.01,0.01,1.0000007128182413,1.0922423286086045,0.010060332697232268
0.063,0.01,0.01,1.0000034448600752,1.0902279109533717,0.010056274
0.064,0.01,0.01,1.000006176901909,1.088213493298139,0.010052216
0.065,0.01,0.01,1.000008908943743,1.0861990756429065,0.010048157784729351
0.066,0.01,0.01,1.0000116409855768,1.084184657987674,0.010044099480561713
0.067,0.01,0.01,1.0000143730274107,1.0821702403324414,0.010040041176394073
0.068,0.01,0.01,1.0000171050692446,1.0801558226772086,0.010035982872226436
0.069,0.01,0.01,1.0000198371110784,1.078141405021976,0.010031924568058796
0.07,0.01,0.01,1.0000225691529123,1.0761269873667434,0.010027866263891157
0.071,0.01,0.01,1.0000253011947462,1.0741125697115108,0.010023807959723519
0.072,0.01,0.01,1.000028033,1.0720981520562782,0.010019749655555878
0.073,0.01,0.01,1.0000307652784137,1.0700837344010456,0.010015691351388242
0.074,0.01,0.01,1.0000334973202478,1.068069316745813,0.010011633047220601
0.075,0.01,0.010000000000000116,1.0000362293620815,1.0660548990905803,0.010007574743052965
0.076,0.01,0.010000000000000443,1.0000389614039156,1.0640404814353477,0.010003516438885324
0.077,0.01,0.010000000000000769,1.0000416934457494,1.062026063780115,0.009999458
0.078,0.01,0.010000000000001093,1.000044425487583,1.0600116461248825,0.0099954
0.079,0.01,0.010000000000001417,1.0000471575294172,1.0579972284696497,0.009991342
0.08,0.01,0.010000000000000408,1.000108924509322,1.049814972806809,0.010024305033837935
0.081,0.01,0.01,1.0001060382523315,1.0473095101917453,0.010008309764411402
0.082,0.01,0.01,1.000103151995341,1.044804047576682,0.009992314
0.083,0.01,0.010000000000000325,1.0001002657383506,1.0422985849616184,0.009976319
0.084,0.01,0.010000000000000295,1.000097379,1.039793122346555,0.009960324
0.085,0.01,0.010000000000000267,1.0000944932243696,1.0372876597314915,0.009944329
0.086,0.01,0.01,1.000091606967379,1.034782197116428,0.009928333
0.087,0.01,0.01,1.0000887207103886,1.0322767345013646,0.009912338
0.088,0.01,0.010000000000000182,1.000085834453398,1.029771271886301,0.009896343
0.089,0.01,0.010000000000000155,1.0000829481964075,1.0272658092712377,0.009880348
0.09,0.01,0.010000000000000127,1.000080061939417,1.024760346656174,0.009864352
0.091,0.01,0.010000000000000099,1.0000771756824267,1.0222548840411108,0.009848357
0.092,0.01,0.010000000000000071,1.0000742894254362,1.0197494214260472,0.009832362
0.093,0.01,0.010000000000000044,1.0000714031684457,1.0172439588109838,0.009816367
0.094,0.01,0.010000000000000016,1.0000685169114552,1.0147384961959203,0.009800371
0.095,0.01,0.01,1.0000656306544649,1.012233033580857,0.009784376
0.096,0.01,0.01,1.0000627443974741,1.0097275709657934,0.009768381
0.097,0.01,0.01,1.0000598581404838,1.007222108,0.009752385
0.098,0.01,0.01,1.0000569718834933,1.0047166457356664,0.00973639
0.099,0.01,0.01,1.0000540856265028,1.002211183120603,0.009720395
0.1,0.01,0.01,1.0002274100761455,0.9933714626578185,0.009623694
0.101,0.01,0.01,1.0001834342111375,0.9930242697632442,0.009609678
0.102,0.01,0.01,1.0001394583461298,0.9926770768686698,0.009595661
0.103,0.01,0.01,1.000095482481122,0.9923298839740955,0.009581645
0.104,0.01,0.01,1.000051506616114,0.9919826910795211,0.009567628
0.105,0.01,0.01,1.0000075307511063,0.9916354981849468,0.009553612
0.106,0.01,0.01,0.9999635548860983,0.9912883052903725,0.009539596
0.107,0.01,0.01,0.9999195790210906,0.9909411123957981,0.009525579
0.108,0.01,0.01,0.9998756031560827,0.9905939195012238,0.009511563
0.109,0.01,0.01,0.9998316272910749,0.9902467266066495,0.009497547
0.11,0.01,0.01,0.9997876514260671,0.9898995337120751,0.00948353
0.111,0.01,0.01,0.9997436755610594,0.9895523408175009,0.009469514
0.112,0.01,0.01,0.9996996996960514,0.9892051479229265,0.009455497
0.113,0.01,0.01,0.9996557238310436,0.9888579550283523,0.009441481
0.114,0.01,0.01,0.9996117479660358,0.9885107621337779,0.009427465
0.115,0.01,0.010000000000000002,0.999567772,0.9881635692392035,0.009413448
0.116,0.01,0.010000000000000004,0.9995237962360201,0.9878163763446293,0.009399432
0.117,0.01,0.010000000000000005,0.9994798203710122,0.9874691834500549,0.009385415
0.118,0.01,0.010000000000000007,0.9994358445060043,0.9871219905554806,0.009371399
0.119,0.01,0.010000000000000009,0.9993918686409965,0.9867747976609061,0.009357383
0.12,0.01,0.010000000000000012,0.9993478927759887,0.9864276047663318,0.009343366
0.121,0.01,0.01,0.9989670145593365,0.9868784770807313,0.009008859
0.122,0.01,0.01,0.998912878,0.987432109,0.009063703
0.123,0.01,0.01,0.9988587424276956,0.9879857415510267,0.009118547
0.124,0.01,0.01,0.9988046063618752,0.9885393737861743,0.009173392
0.125,0.01,0.01,0.9987504702960548,0.989093006,0.009228236
0.126,0.01,0.01,0.9986963342302343,0.9896466382564696,0.00928308
0.127,0.01,0.01,0.9986421981644139,0.9902002704916172,0.009337924
0.128,0.01,0.01,0.9985880620985934,0.9907539027267648,0.009392768
0.129,0.01,0.01,0.998533926,0.9913075349619125,0.009447612
0.13,0.01,0.01,0.9984797899669526,0.9918611671970601,0.009502456
0.131,0.01,0.01,0.9984256539011322,0.9924147994322079,0.009557301
0.132,0.01,0.01,0.9983715178353119,0.9929684316673555,0.009612145
0.133,0.01,0.01,0.9983173817694914,0.9935220639025031,0.009666989
0.134,0.01,0.01,0.9982632457036709,0.9940756961376507,0.009721833
0.135,0.01,0.01,0.9982091096378505,0.9946293283727984,0.009776677
0.136,0.01,0.01,0.9981549735720301,0.995182961,0.009831521
0.137,0.01,0.01,0.9981008375062097,0.9957365928430937,0.009886365
0.138,0.01,0.01,0.9980467014403893,0.9962902250782414,0.00994121
0.139,0.01,0.01,0.9979925653745689,0.996843857,0.009996054
0.14,0.01,0.01,0.9956556108766556,0.999125664,0.009174413
0.141,0.01,0.01,0.9959849966383155,0.9993069873890995,0.009438736
0.142,0.01,0.01,0.9963143823999754,0.999488311,0.009703058
0.143,0.01,0.01,0.9966437681616352,0.9996696343555805,0.009967381
0.144,0.01,0.01,0.9969731539232951,0.999850958,0.010231703423015132
0.145,0.010000000000000002,0.010000000000000002,0.99730254,1.0000322813220615,0.010496025966594751
0.146,0.010000000000000002,0.010000000000000002,0.9976319254466148,1.000213604805302,0.010760348510174371
0.147,0.010000000000000002,0.010000000000000002,0.9979613112082748,1.0003949282885425,0.011024671
0.148,0.010000000000000002,0.010000000000000002,0.9982906969699346,1.000576251771783,0.011288993597333612
0.149,0.010000000000000002,0.010000000000000002,0.9986200827315945,1.0007575752550235,0.011553316140913232
0.15,0.010000000000000002,0.010000000000000002,0.9989494684932543,1.000938898738264,0.011817638684492853
0.151,0.01,0.01,0.999278854,1.0011202222215043,0.012081961
0.152,0.01,0.01,0.99960824,1.001301545704745,0.012346284
0.153,0.01,0.01,0.9999376257782339,1.0014828691879853,0.012610606
0.154,0.01,0.01,1.0002670115398937,1.0016641926712258,0.012874929
0.155,0.01,0.01,1.0005963973015537,1.0018455161544664,0.013139251402390952
0.156,0.01,0.01,1.0009257830632134,1.0020268396377068,0.013403573945970571
0.157,0.01,0.01,1.0012551688248734,1.0022081631209474,0.013667896489550191
0.158,0.01,0.01,1.0015845545865334,1.0023894866041878,0.013932219
0.159,0.01,0.01,1.0019139403481931,1.0025708100874282,0.014196541576709432
0.16,0.01,0.01,0.9998528458602264,1.002968993512039,0.012708571307882012
0.161,0.01,0.01,1.001077043482059,1.002857367179044,0.013462266682462358
0.162,0.01,0.01,1.0023012411038918,1.002745740846049,0.014215962057042704
0.163,0.01,0.01,1.0035254387257246,1.0026341145130537,0.014969657
0.164,0.01,0.01,1.0047496363475574,1.0025224881800587,0.015723352806203395
0.165,0.01,0.01,1.0059738339693902,1.0024108618470637,0.016477048180783743
0.166,0.01,0.01,1.007198031591223,1.0022992355140687,0.017230743555364088
0.167,0.01,0.01,1.0084222292130558,1.0021876091810737,0.017984438929944432
0.168,0.01,0.01,1.0096464268348886,1.0020759828480785,0.018738134
0.169,0.01,0.01,1.0108706244567214,1.0019643565150835,0.01949183
0.17,0.01,0.01,1.0120948220785542,1.0018527301820885,0.020245525053685473
0.171,0.01,0.01,1.013319019700387,1.0017411038490935,0.020999220428265818
0.172,0.01,0.01,1.0145432173222197,1.0016294775160983,0.021752916
0.173,0.01,0.01,1.0157674149440525,1.0015178511831033,0.022506611177426486
0.174,0.01,0.01,1.016991612565885,1.0014062248501083,0.023260306552006834
0.175,0.01,0.01,1.0182158101877181,1.0012945985171133,0.024014001926587182
0.176,0.01,0.01,1.019440007809551,1.0011829721841183,0.024767697301167527
0.177,0.01,0.01,1.0206642054313837,1.0010713458511233,0.025521393
0.178,0.01,0.01,1.0218884030532165,1.0009597195181281,0.026275088
0.179,0.01,0.01,1.0231126006750493,1.0008480931851331,0.027028783424908564
0.18,0.01,0.01,1.0243367982968818,1.000736466852138,0.027782478799488912
0.181,0.01,0.01,1.0339784907021565,1.0002802939608777,0.026016169481213994
0.182,0.01,0.01,1.0345838252821415,1.0002356171896036,0.027856721628210138
0.183,0.01,0.01,1.0351891598621263,1.0001909404183296,0.029697274
0.184,0.01,0.01,1.0357944944421111,1.0001462636470555,0.031537825922202424
0.185,0.01,0.01,1.0363998290220962,1.0001015868757812,0.033378378069198564
0.186,0.01,0.01,1.037005163602081,1.0000569101045071,0.03521893
0.187,0.01,0.01,1.0376104981820657,1.000012233333233,0.037059482
0.188,0.01,0.01,1.0382158327620508,0.9999675565619588,0.038900035
0.189,0.01,0.01,1.0388211673420356,0.9999228797906847,0.040740587
0.19,0.01,0.01,1.0394265019220206,0.9998782030194104,0.042581139
0.191,0.01,0.01,1.0400318365020054,0.9998335262481364,0.044421691
0.192,0.01,0.01,1.0406371710819902,0.9997888494768622,0.046262243
0.193,0.01,0.01,1.041242505661975,0.999744173,0.048102795
0.194,0.01,0.01,1.04184784,0.999699496,0.049943347392163856
0.195,0.01,0.01,1.042453174821945,0.9996548191630398,0.0517839
0.196,0.01,0.01,1.0430585094019298,0.9996101423917657,0.053624452
0.197,0.01,0.01,1.0436638439819146,0.9995654656204914,0.055465004
0.198,0.01,0.01,1.0442691785618994,0.9995207888492172,0.057305556
0.199,0.01,0.01,1.0448745131418844,0.9994761120779432,0.059146108
0.2,0.01,0.01,1.0760144926914414,0.9993866392398307,0.053818191
0.201,0.01,0.01,1.0705800908834278,0.9994111425959767,0.057914401
0.202,0.01,0.01,1.065145689075414,0.9994356459521229,0.062010611
0.203,0.01,0.01,1.0597112872674006,0.999460149,0.066106821
0.204,0.01,0.01,1.0542768854593871,0.9994846526644151,0.070203031
0.205,0.010000000000007492,0.01,1.0488424836513734,0.9995091560205611,0.074299241
0.206,0.010000000000011604,0.01,1.043408082,0.9995336593767072,0.078395451
0.207,0.010000000000015715,0.010000000000000005,1.0379736800353463,0.9995581627328534,0.082491661
0.208,0.010000000000019828,0.010000000000001882,1.0325392782273326,0.9995826660889995,0.08658787
0.209,0.010000000000023941,0.01,1.0271048764193191,0.9996071694451455,0.09068408
0.21,0.010000000000028052,0.010000000000005636,1.0216704746113054,0.9996316728012915,0.09478029
0.211,0.010000000000032164,0.010000000000007512,1.0162360728032918,0.9996561761574374,0.0988765
0.212,0.010000000000036275,0.01,1.010801670995278,0.9996806795135836,0.10297271035849714
0.213,0.010000000000040386,0.010000000000011267,1.0053672691872646,0.9997051828697296,0.10706892032620596
0.214,0.01,0.010000000000013144,0.9999328673792509,0.9997296862258758,0.11116513029391478
0.215,0.010000000000048612,0.010000000000015021,0.9944984655712372,0.9997541895820219,0.1152613402616236
0.216,0.010000000000052724,0.010000000000016898,0.9890640637632235,0.9997786929381679,0.11935755022933242
0.217,0.010000000000056837,0.010000000000018775,0.983629662,0.999803196,0.12345376019704123
0.218,0.010000000000060948,0.010000000000020654,0.9781952601471964,0.9998277,0.12754997016475003
0.219,0.01,0.010000000000022529,0.9727608583391827,0.9998522030066062,0.13164618013245888
0.22,0.010000000000069172,0.010000000000024408,0.9673264565311691,0.9998767063627523,0.13574239010016767
0.221,0.009995658,0.009994544,0.9787043994093753,0.9999778569999059,0.1318759469905902
0.222,0.009997653,0.009995454,0.9642330478360293,0.9999854020615699,0.1400035474290695
0.223,0.009999647,0.009996365,0.9497616962626831,0.999992947,0.14813114786754883
0.224,0.010001641870775608,0.009997275,0.935290345,1.0000004921848982,0.15625874830602818
0.225,0.010003636507346413,0.009998185,0.920818993,1.0000080372465623,0.16438634874450753
0.226,0.010005631,0.009999096,0.9063476415426449,1.0000155823082264,0.17251394918298685
0.227,0.010007625780488026,0.010000005968352378,0.8918762899692989,1.0000231273698905,0.18064154962146617
0.228,0.010009620417058832,0.010000916,0.8774049383959528,1.0000306724315546,0.1887691500599455
0.229,0.010011615053629637,0.010001827,0.8629335868226067,1.0000382174932188,0.1968967504984248
0.23,0.010013609690200443,0.010002736951234041,0.8484622352492606,1.0000457625548829,0.2050243509369042
0.231,0.010015604,0.010003647278861263,0.8339908836759145,1.000053307616547,0.2131519513753835
0.232,0.010017598963342055,0.010004557606488485,0.8195195321025684,1.000060852678211,0.22127955181386283
0.233,0.010019593599912861,0.010005467934115705,0.8050481805292224,1.000068397739875,0.22940715225234215
0.234,0.010021588236483667,0.010006378261742926,0.7905768289558763,1.0000759428015393,0.23753475269082147
0.235,0.010023582873054472,0.010007288589370148,0.7761054773825307,1.0000834878632032,0.24566235312930057
0.236,0.010025578,0.010008198916997368,0.7616341258091845,1.0000910329248673,0.25378995356777995
0.237,0.010027572146196085,0.010009109244624588,0.7471627742358384,1.0000985779865315,0.26191755400625927
0.238,0.010029566782766891,0.01001002,0.7326914226624924,1.0001061230481956,0.2700451544447386
0.239,0.010031561419337696,0.01001093,0.7182200710891463,1.0001136681098597,0.27817275488321797
0.24,0.010033556055908503,0.010011840227506253,0.7037487195158002,1.0001212131715236,0.28630035532169723
0.241,0.029612657,0.013831388685472542,0.6744212931416087,1.0001151360095895,0.2877551489590457
0.242,0.062222074312883485,0.025858639420554635,0.6581610006963371,1.000109355671969,0.300967158
0.243,0.094831492,0.037885890155636724,0.6419007082510656,1.0001035753343486,0.31417916647868227
0.244,0.12744090976494823,0.049913141,0.625640416,1.000097794996728,0.3273911752385005
0.245,0.1600503274909806,0.061940391625800915,0.6093801233605224,1.0000920146591077,0.3406031839983187
0.246,0.19265974521701298,0.073967642,0.5931198309152508,1.0000862343214871,0.353815193
0.247,0.22526916294304536,0.085994893,0.5768595384699792,1.0000804539838666,0.3670272015179552
0.248,0.2578785806690777,0.098022144,0.5605992460247076,1.000074673646246,0.38023921027777347
0.249,0.2904879983951101,0.11004939456612929,0.5443389535794361,1.0000688933086257,0.3934512190375917
0.25,0.32309741612114246,0.12207664530121139,0.5280786611341644,1.0000631129710051,0.40666322779740993
0.251,0.35570683384717483,0.13410389603629347,0.5118183686888929,1.0000573326333846,0.41987523655722825
0.252,0.3883162515732072,0.14613114677137556,0.49555807624362125,1.0000515522957643,0.43308724531704645
0.253,0.4209256692992396,0.15815839750645766,0.47929778379834964,1.0000457719581437,0.44629925407686466
0.254,0.45353508702527195,0.17018564824153976,0.46303749135307803,1.0000399916205231,0.459511263
0.255,0.48614450475130433,0.18221289897662185,0.44677719890780654,1.0000342112829026,0.4727232715965012
0.256,0.5187539224773366,0.19424014971170395,0.43051690646253493,1.0000284309452823,0.48593528035631944
0.257,0.5513633402033691,0.20626740044678604,0.4142566140172633,1.0000226506076617,0.4991472891161377
0.258,0.5839727579294014,0.21829465118186814,0.3979963215719917,1.0000168702700412,0.5123592978759559
0.259,0.6165821756554338,0.2303219019169502,0.3817360291267201,1.0000110899324208,0.5255713066357742
0.26,0.8619388790997088,0.2708423871064467,0.33342441863617034,0.9999842878476046,0.5445584303640867
0.261,0.8712413250280306,0.3068897397592546,0.32340653134386954,0.9999836759355464,0.5594414972074354
0.262,0.8805437709563524,0.3429370924120625,0.3133886440515687,0.9999830640234882,0.5743245640507841
0.263,0.8898462168846744,0.3789844450648704,0.3033707567592679,0.999982452,0.589207631
0.264,0.8991486628129961,0.4150317977176783,0.29335286946696704,0.9999818401993718,0.6040906977374816
0.265,0.908451109,0.4510791503704862,0.28333498217466624,0.9999812282873136,0.6189737645808304
0.266,0.9177535546696398,0.487126503,0.2733170948823654,0.9999806163752554,0.6338568314241791
0.267,0.9270560005979616,0.5231738556761019,0.26329920759006453,0.9999800044631972,0.6487398982675279
0.268,0.9363584465262834,0.5592212083289099,0.25328132029776373,0.9999793925511389,0.6636229651108766
0.269,0.9456608924546053,0.5952685609817177,0.2432634330054629,0.9999787806390807,0.6785060319542253
0.27,0.954963338,0.6313159136345257,0.23324554571316208,0.9999781687270226,0.6933890987975742
0.271,0.9642657843112488,0.6673632662873334,0.22322765842086126,0.9999775568149645,0.7082721656409228
0.272,0.9735682302395707,0.7034106189401413,0.21320977112856043,0.9999769449029061,0.7231552324842716
0.273,0.9828706761678925,0.7394579715929492,0.2031918838362596,0.999976333,0.7380382993276202
0.274,0.9921731220962143,0.7755053242457571,0.19317399654395878,0.9999757210787897,0.752921366
0.275,1.0014755680245362,0.811552677,0.18315610925165796,0.9999751091667316,0.7678044330143178
0.276,1.0107780139528582,0.8476000295513729,0.17313822195935713,0.9999744972546734,0.7826874998576665
0.277,1.02008046,0.8836473822041808,0.1631203346670563,0.9999738853426151,0.7975705667010152
0.278,1.0293829058095016,0.9196947348569887,0.15310244737475548,0.9999732734305569,0.812453634
0.279,1.0386853517378234,0.9557420875097966,0.14308456008245463,0.9999726615184987,0.8273367003877127
0.28,1.0143365499478327,1.0574027688651106,0.11231475292943392,0.9999660697258347,0.8697889648373022
0.281,1.0133561527043735,1.0553281236515906,0.10849865866341556,0.9999691383037227,0.8787070478886271
0.282,1.0123757554609143,1.0532534784380705,0.10468256439739741,0.9999722068816106,0.8876251309399514
0.283,1.011395358217455,1.0511788332245504,0.10086647013137903,0.9999752754594986,0.8965432139912765
0.284,1.0104149609739959,1.0491041880110303,0.097050376,0.9999783440373867,0.9054612970426014
0.285,1.0094345637305364,1.0470295427975103,0.093234282,0.9999814126152747,0.9143793800939262
0.286,1.0084541664870774,1.044954898,0.089418187,0.9999844811931626,0.9232974631452512
0.287,1.007473769243618,1.0428802523704699,0.085602093,0.9999875497710506,0.9322155461965761
0.288,1.0064933720001588,1.0408056071569498,0.081785999,0.9999906183489387,0.9411336292479009
0.289,1.0055129747566995,1.0387309619434297,0.077969905,0.9999936869268268,0.9500517122992259
0.29,1.004532578,1.0366563167299097,0.07415381,0.9999967555047147,0.9589697953505508
0.291,1.003552180269781,1.0345816715163894,0.070337716,0.9999998240826027,0.9678878784018757
0.292,1.0025717830263217,1.0325070263028693,0.066521622,1.0000028926604907,0.9768059614532005
0.293,1.0015913857828624,1.0304323810893492,0.062705527,1.0000059612383787,0.9857240445045254
0.294,1.0006109885394032,1.0283577358758291,0.058889433,1.0000090298162667,0.9946421275558505
0.295,0.999630591,1.0262830906623088,0.055073339,1.0000120983941547,1.0035602106071755
0.296,0.9986501940524848,1.024208445448789,0.051257244673140315,1.0000151669720427,1.0124782936585002
0.297,0.9976697968090256,1.0221338002352687,0.04744115,1.0000182355499307,1.0213963767098253
0.298,0.9966893995655662,1.0200591550217486,0.043625056141103596,1.0000213041278188,1.0303144597611502
0.299,0.995709002,1.0179845098082283,0.039808962,1.0000243727057068,1.039232542812475
0.3,0.9947286050786477,1.0159098645947082,0.035992867609066864,1.0000274412835948,1.0481506258637998
0.301,0.9988267283937289,0.997405296,0.027852127514254175,1.0000407894221566,1.0704470071375982
0.302,0.9989144681373678,0.9973522174495113,0.026898093011474594,1.0000445772168298,1.071035869170649
0.303,0.999002208,0.9972991384343266,0.025944058508695016,1.0000483650115028,1.0716247312036995
0.304,0.999089948,0.9972460594191419,0.024990024005915438,1.0000521528061759,1.0722135932367503
0.305,0.9991776873682852,0.9971929804039573,0.02403599,1.000055940600849,1.0728024552698008
0.306,0.9992654271119243,0.9971399013887726,0.023081955,1.0000597283955222,1.0733913173028515
0.307,0.9993531668555633,0.997086822,0.02212792,1.0000635161901954,1.073980179335902
0.308,0.9994409065992025,0.9970337433584033,0.021173886,1.0000673039848684,1.0745690413689528
0.309,0.9995286463428414,0.9969806643432186,0.020219851492017542,1.0000710917795415,1.0751579034020033
0.31,0.9996163860864806,0.996927585,0.019265816989237964,1.0000748795742145,1.075746765435054
0.311,0.9997041258301198,0.9968745063128494,0.018311782486458383,1.0000786673688877,1.0763356274681046
0.312,0.9997918655737588,0.9968214272976648,0.017357747983678805,1.0000824551635608,1.0769244895011552
0.313,0.999879605,0.9967683482824801,0.016403713480899224,1.000086242958234,1.077513351534206
0.314,0.9999673450610369,0.9967152692672954,0.015449678978119646,1.000090030752907,1.0781022135672564
0.315,1.000055084804676,0.9966621902521109,0.014495644475340068,1.000093819,1.0786910756003072
0.316,1.0001428245483153,0.9966091112369262,0.01354161,1.000097606342253,1.0792799376333577
0.317,1.0002305642919542,0.9965560322217415,0.012587575,1.0001013941369263,1.0798687996664085
0.318,1.0003183040355934,0.9965029532065568,0.011633540967001331,1.0001051819315994,1.080457661699459
0.319,1.0004060437792324,0.9964498741913722,0.010679506464221751,1.0001089697262726,1.0810465237325098
0.32,1.0000961028318824,1.0000279324152537,0.008070022,1.0002198555013346,1.0831867983665635
0.321,1.000089334232748,1.0000558615577457,0.008005416,1.0002078297935804,1.080449324750955
0.322,1.0000825656336134,1.0000837907002376,0.00794081,1.0001958040858263,1.0777118511353463
0.323,1.000075797034479,1.0001117198427298,0.007876204,1.0001837783780723,1.0749743775197378
0.324,1.0000690284353446,1.0001396489852217,0.007811598,1.0001717526703182,1.072236903904129
0.325,1.00006226,1.0001675781277137,0.007746992,1.000159726962564,1.0694994302885206
0.326,1.0000554912370756,1.0001955072702056,0.007682386,1.000147701,1.0667619566729118
0.327,1.000048722637941,1.0002234364126976,0.00761778,1.0001356755470556,1.0640244830573033
0.328,1.0000419540388066,1.0002513655551897,0.007553174,1.0001236498393016,1.0612870094416946
0.329,1.000035185439672,1.0002792946976817,0.007488568,1.0001116241315473,1.0585495358260861
0.33,1.0000284168405378,1.0003072238401738,0.007423962,1.0000995984237933,1.0558120622104776
0.331,1.0000216482414033,1.0003351529826656,0.007359356,1.0000875727160392,1.053074588594869
0.332,1.0000148796422688,1.0003630821251577,0.00729475,1.0000755470082852,1.0503371149792602
0.333,1.0000081110431343,1.0003910112676497,0.007230144,1.0000635213005307,1.0475996413636517
0.334,1.000001342,1.0004189404101416,0.007165538,1.0000514955927766,1.0448621677480432
0.335,0.9999945738448655,1.0004468695526336,0.007100932,1.0000394698850226,1.0421246941324345
0.336,0.9999878052457309,1.0004747986951257,0.007036326,1.0000274441772685,1.039387220516826
0.337,0.9999810366465964,1.0005027278376177,0.00697172,1.0000154184695145,1.0366497469012173
0.338,0.9999742680474619,1.0005306569801096,0.006907114,1.0000033927617602,1.0339122732856088
0.339,0.9999674994483275,1.0005585861226018,0.006842508,0.999991367,1.0311748
0.34,0.9999936185426329,0.9999909873521694,0.006791507,1.0001477899521793,1.0215142660180672
0.341,0.9999940721364402,0.9999876131188611,0.006938038,1.0000849807264551,1.0199451722678192
0.342,0.9999945257302476,0.9999842388855528,0.007084569,1.0000221715007307,1.0183760785175713
0.343,0.9999949793240549,0.9999808646522446,0.0072311,0.9999593622750065,1.0168069847673233
0.344,0.9999954329178622,0.9999774904189362,0.007377631,0.9998965530492822,1.0152378910170756
0.345,0.9999958865116696,0.999974116,0.007524162,0.9998337438235579,1.0136687972668277
0.346,0.99999634,0.9999707419523197,0.007670693,0.9997709345978337,1.0120997035165797
0.347,0.9999967936992843,0.9999673677190114,0.007817224,0.9997081253721094,1.0105306097663318
0.348,0.9999972472930916,0.9999639934857031,0.007963755,0.9996453161463852,1.0089615160160839
0.349,0.999997701,0.9999606192523949,0.008110286,0.9995825069206608,1.007392422265836
0.35,0.9999981544807064,0.9999572450190866,0.008256817,0.9995196976949365,1.005823328515588
0.351,0.9999986080745136,0.9999538707857782,0.008403348,0.9994568884692123,1.004254235
0.352,0.999999062,0.999950497,0.008549879,0.999394079,1.002685141015092
0.353,0.9999995152621284,0.9999471223191617,0.00869641,0.9993312700177637,1.0011160472648444
0.354,0.9999999688559358,0.9999437480858534,0.008842941,0.9992684607920395,0.9995469535145964
0.355,1.000000422449743,0.9999403738525451,0.008989472,0.9992056515663151,0.9979778597643485
0.356,1.0000008760435504,0.9999369996192369,0.009136003,0.9991428423405909,0.9964087660141006
0.357,1.0000013296373578,0.9999336253859287,0.009282534,0.9990800331148666,0.9948396722638526
0.358,1.000001783231165,0.9999302511526204,0.009429065,0.9990172238891423,0.9932705785136047
0.359,1.0000022368249726,0.999926877,0.009575596,0.998954415,0.9917014847633567
0.36,1.0000026904187798,0.9999235026860037,0.009722127,0.9988916054376937,0.9901323910131089
0.361,1.000000346595541,1.000007198364166,0.010243123,0.9983862956501874,0.9865633309854449
0.362,1.000000319872946,1.0000072283630406,0.010270896925055378,0.9983390791010273,0.9866945356231902
0.363,1.0000002931503509,1.0000072583619148,0.010298671,0.9982918625518671,0.9868257402609355
0.364,1.0000002664277559,1.0000072883607893,0.010326445386471598,0.9982446460027069,0.9869569448986807
0.365,1.0000002397051608,1.0000073183596638,0.010354219617179708,0.9981974294535467,0.98708815
0.366,1.0000002129825658,1.000007348358538,0.010381993847887818,0.9981502129043865,0.9872193541741713
0.367,1.0000001862599708,1.0000073783574126,0.010409768078595928,0.9981029963552264,0.9873505588119165
0.368,1.0000001595373758,1.000007408356287,0.010437542309304037,0.9980557798060663,0.9874817634496618
0.369,1.0000001328147807,1.0000074383551616,0.010465316540012145,0.9980085632569061,0.9876129680874071
0.37,1.0000001060921857,1.000007468354036,0.010493090770720257,0.9979613467077459,0.9877441727251524
0.371,1.0000000793695907,1.0000074983529104,0.010520865001428365,0.9979141301585857,0.9878753773628977
0.372,1.0000000526469957,1.0000075283517849,0.010548639232136475,0.9978669136094255,0.988006582
0.373,1.0000000259244006,1.0000075583506591,0.010576413462844585,0.9978196970602654,0.9881377866383881
0.374,0.9999999992018056,1.0000075883495336,0.010604187693552695,0.9977724805111052,0.9882689912761334
0.375,0.9999999724792106,1.0000076183484081,0.010631961924260806,0.997725264,0.9884001959138787
0.376,0.9999999457566155,1.0000076483472826,0.010659736154968914,0.9976780474127849,0.988531401
0.377,0.9999999190340206,1.0000076783461571,0.010687510385677024,0.9976308308636247,0.9886626051893693
0.378,0.9999998923114255,1.0000077083450316,0.010715284616385132,0.9975836143144645,0.9887938098271145
0.379,0.9999998655888305,1.0000077383439059,0.010743058847093244,0.9975363977653043,0.9889250144648598
0.38,0.9999998388662354,1.0000077683427804,0.010770833077801354,0.9974891812161442,0.9890562191026051
0.381,0.9999999819527473,0.9999979249118083,0.010696508132539305,0.9956889039333158,0.9903095784305368
0.382,0.999999983,0.9999980084750787,0.010660925976297288,0.9960323130350714,0.9907927256928042
0.383,0.9999999847522385,0.9999980920383491,0.010625343820055274,0.9963757221368271,0.9912758729550715
0.384,0.9999999861519842,0.9999981756016196,0.010589762,0.9967191312385828,0.99175902
0.385,0.9999999875517298,0.999998259,0.010554179507571246,0.9970625403403386,0.9922421674796063
0.386,0.9999999889514752,0.9999983427281605,0.010518597351329229,0.9974059494420942,0.9927253147418736
0.387,0.9999999903512209,0.9999984262914309,0.010483015195087216,0.9977493585438499,0.993208462
0.388,0.9999999917509665,0.9999985098547013,0.010447433,0.9980927676456056,0.9936916092664084
0.389,0.9999999931507122,0.9999985934179718,0.010411850882603185,0.9984361767473613,0.9941747565286758
0.39,0.9999999945504577,0.9999986769812422,0.010376269,0.998779586,0.9946579037909431
0.391,0.9999999959502033,0.9999987605445126,0.010340686570119157,0.9991229949508726,0.9951410510532105
0.392,0.9999999973499489,0.9999988441077832,0.010305104413877142,0.9994664040526283,0.9956241983154779
0.393,0.9999999987496945,0.9999989276710535,0.010269522257635126,0.999809813,0.9961073455777453
0.394,1,0.999999011,0.010233940101393111,1.0001532222561398,0.9965904928400127
0.395,1.000000001549186,0.9999990947975944,0.010198357945151098,1.0004966313578956,0.9970736401022801
0.396,1.0000000029489313,0.9999991783608648,0.010162775788909083,1.0008400404596511,0.9975567873645474
0.397,1.000000004348677,0.9999992619241354,0.010127193632667068,1.001183449561407,0.9980399346268147
0.398,1.0000000057484226,0.9999993454874058,0.010091611476425053,1.0015268586631625,0.9985230818890821
0.399,1.000000007148168,0.9999994290506762,0.010056029320183037,1.0018702677649183,0.9990062291513495
0.4,1.0000000009107761,1.0000004514923557,0.009911443,0.9999014703650934,1.0008102176851885
0.401,1.0000000008449295,1.0000004279304842,0.009908635,1.0010495854470463,1.0009000588472543
0.402,1.000000000779083,1.0000004043686128,0.009905826,1.0021977005289993,1.0009899
0.403,1.0000000007132364,1.0000003808067413,0.009903018,1.0033458156109523,1.0010797411713859
0.404,1.0000000006473897,1.000000357,0.00990021,1.004493930692905,1.0011695823334514
0.405,1.000000000581543,1.0000003336829983,0.009897401,1.005642045774858,1.0012594234955172
0.406,1.0000000005156964,1.000000310121127,0.009894593,1.006790160856811,1.001349264657583
0.407,1,1.0000002865592557,0.009891785,1.007938275938764,1.0014391058196486
0.408,1.0000000003840033,1.000000262997384,0.009888976,1.0090863910207168,1.0015289469817144
0.409,1.0000000003181566,1.0000002394355127,0.009886168,1.0102345061026698,1.0016187881437801
0.41,1.0000000002523102,1.0000002158736412,0.00988336,1.0113826211846229,1.001708629305846
0.411,1.0000000001864635,1.0000001923117698,0.009880551,1.0125307362665759,1.0017984704679117
0.412,1.0000000001206168,1.0000001687498985,0.009877743,1.0136788513485289,1.0018883116299775
0.413,1.0000000000547702,1.000000145188027,0.009874935,1.0148269664304816,1.0019781527920433
0.414,0.9999999999889237,1.0000001216261554,0.009872126,1.0159750815124347,1.0020679939541088
0.415,0.9999999999230771,1.000000098064284,0.009869318,1.0171231965943877,1.0021578351161746
0.416,0.9999999998572305,1.0000000745024127,0.00986651,1.0182713116763407,1.0022476762782404
0.417,1,1.0000000509405411,0.009863702,1.0194194267582937,1.0023375174403062
0.418,0.9999999997255373,1.0000000273786698,0.009860893,1.0205675418402467,1.0024273586023718
0.419,0.9999999996596907,1.0000000038167982,0.009858085,1.0217156569221995,1.0025171997644375
0.42,0.9999999995938441,0.9999999802549268,0.009855277,1.0228637720041525,1.0026070409265033
0.421,0.9999999999641362,0.9999999281355965,0.00988488,1.0291450302987746,1.0025554447394245
0.422,0.9999999999669422,0.999999933,0.009892035,1.030106194101411,1.0024487762085859
0.423,0.9999999999697481,0.9999999370419215,0.00989919,1.0310673579040475,1.002342107677747
0.424,1,0.999999941,0.009906345,1.0320285217066838,1.0022354391469082
0.425,0.9999999999753598,0.9999999459482465,0.0099135,1.0329896855093201,1.0021287706160695
0.426,0.9999999999781658,0.9999999504014089,0.009920655,1.0339508493119567,1.0020221020852307
0.427,0.9999999999809717,0.9999999548545713,0.00992781,1.034912013114593,1.0019154335543918
0.428,0.9999999999837775,0.9999999593077338,0.009934965,1.0358731769172296,1.001808765023553
0.429,0.9999999999865834,0.9999999637608963,0.00994212,1.036834340719866,1.0017020964927144
0.43,0.9999999999893894,0.9999999682140588,0.009949275,1.0377955045225022,1.0015954279618755
0.431,0.9999999999921952,0.9999999726672213,0.00995643,1.0387566683251386,1.0014887594310367
0.432,0.9999999999950011,0.9999999771203837,0.009963585,1.0397178321277751,1.001382090900198
0.433,0.9999999999978071,0.9999999815735462,0.00997074,1.0406789959304115,1.0012754223693592
0.434,1.0000000000006128,0.9999999860267086,0.009977895,1.0416401597330478,1.0011687538385203
0.435,1.0000000000034188,0.9999999904798711,0.00998505,1.0426013235356844,1.0010620853076815
0.436,1.0000000000062248,0.9999999949330336,0.009992205,1.0435624873383207,1.0009554167768429
0.437,1.0000000000090306,0.9999999993861961,0.00999936,1.044523651140957,1.000848748246004
0.438,1.0000000000118365,1.0000000038393584,0.010006515512032244,1.0454848149435936,1.0007420797151654
0.439,1.0000000000146423,1.0000000082925211,0.010013671,1.046445979,1.0006354111843265
0.44,1.0000000000174483,1.0000000127456834,0.010020825565789312,1.0474071425488662,1.0005287426534877
0.441,1,1.0000000104043134,0.010037276474827838,1.0660176797383436,1.0001486338156242
0.442,1.0000000000012808,1.000000009718891,0.010036407702230929,1.0629615391734957,1.0001120903376886
0.443,1.0000000000011717,1.0000000090334684,0.010035538929634023,1.0599053986086475,1.000075546859753
0.444,1.0000000000010627,1.0000000083480458,0.010034670157037113,1.0568492580437994,1.0000390033818174
0.445,1.0000000000009535,1.0000000076626232,0.010033801384440204,1.0537931174789512,1.0000024599038817
0.446,1.0000000000008444,1.0000000069772006,0.010032932611843296,1.050736976914103,0.9999659164259461
0.447,1.0000000000007354,1.0000000062917782,0.010032063839246388,1.047680836349255,0.9999293729480103
0.448,1.0000000000006262,1.0000000056063556,0.010031195,1.0446246957844068,0.9998928294700749
0.449,1.0000000000005171,1.000000004920933,0.010030326294052573,1.0415685552195588,0.999856286
0.45,1.0000000000004081,1.0000000042355106,0.010029457521455664,1.0385124146547107,0.9998197425142035
0.451,1.0000000000002989,1.000000003550088,0.010028588748858754,1.0354562740898625,0.9997831990362678
0.452,1.0000000000001898,1.0000000028646654,0.010027719976261847,1.0324001335250144,0.9997466555583322
0.453,1.0000000000000808,1.0000000021792428,0.010026851203664939,1.0293439929601664,0.9997101120803965
0.454,0.9999999999999716,1.0000000014938202,0.010025982431068031,1.0262878523953183,0.9996735686024609
0.455,0.9999999999998626,1.0000000008083978,0.010025113658471124,1.0232317118304701,0.9996370251245252
0.456,0.9999999999997535,1.0000000001229752,0.010024244885874216,1.020175571265622,0.9996004816465897
0.457,0.9999999999996445,0.9999999994375526,0.010023376113277306,1.0171194307007738,0.9995639381686541
0.458,0.9999999999995353,0.9999999987521301,0.010022507340680399,1.0140632901359257,0.9995273946907183
0.459,0.9999999999994262,0.9999999980667075,0.010021639,1.0110071495710777,0.9994908512127827
0.46,0.9999999999999465,0.9999999985697667,0.010012261276218648,1.0347742435265637,0.9994096579548779
0.461,0.9999999999999504,0.9999999986613142,0.010011213267419473,1.0240776463583217,0.9994316705447324
0.462,0.9999999999999543,0.9999999987528616,0.010010165258620298,1.0133810491900797,0.9994536831345868
0.463,0.9999999999999581,0.9999999988444089,0.010009117249821124,1.0026844520218376,0.9994756957244413
0.464,1,0.9999999989359564,0.010008069241021947,0.9919878548535958,0.9994977083142957
0.465,1,0.9999999990275038,0.010007021232222772,0.9812912576853537,0.9995197209041503
0.466,1,0.9999999991190512,0.010005973223423597,0.9705946605171117,0.9995417334940047
0.467,0.9999999999999738,0.9999999992105987,0.010004925,0.9598980633488698,0.9995637460838591
0.468,0.9999999999999778,0.999999999,0.010003877205825245,0.9492014661806277,0.9995857586737136
0.469,0.9999999999999817,0.9999999993936934,0.010002829,0.9385048690123864,0.9996077712635681
0.47,0.9999999999999856,0.9999999994852409,0.010001781188226894,0.9278082718441445,0.9996297838534225
0.471,0.9999999999999895,0.9999999995767883,0.010000733,0.9171116746759025,0.999651796
0.472,0.9999999999999933,0.9999999996683357,0.009999685,0.9064150775076605,0.9996738090331314
0.473,0.9999999999999973,0.9999999997598832,0.009998637,0.8957184803394185,0.999695822
0.474,1.000000000000001,0.9999999998514305,0.009997589,0.8850218831711765,0.9997178342128404
0.475,1.000000000000005,1,0.009996541,0.8743252860029345,0.9997398468026948
0.476,1.000000000000009,1.0000000000345253,0.009995493,0.8636286888346926,0.9997618593925494
0.477,1.0000000000000129,1.0000000001260727,0.009994445,0.8529320916664506,0.9997838719824038
0.478,1.0000000000000169,1.0000000002176201,0.009993397,0.8422354944982086,0.9998058845722584
0.479,1.0000000000000209,1.0000000003091676,0.009992349,0.8315388973299667,0.9998278971621127
0.48,1.0000000000000246,1.000000000400715,0.009991301,0.8208423001617247,0.9998499097519672
0.481,1.0000000000000016,1.0000000001559481,0.009991021,0.8090311304345512,0.9999402464302173
0.482,1.0000000000000016,1.000000000145011,0.009991451,0.7937612613938259,0.9999491582987584
0.483,1.0000000000000013,1.0000000001340736,0.009991882,0.7784913923531004,0.9999580701672995
0.484,1.0000000000000013,1.0000000001231364,0.009992313,0.7632215233123749,0.9999669820358406
0.485,1.000000000000001,1.0000000001121994,0.009992743,0.7479516542716496,0.9999758939043817
0.486,1.0000000000000009,1.000000000101262,0.009993174,0.7326817852309241,0.9999848057729228
0.487,1.0000000000000009,1.0000000000903249,0.009993605,0.7174119161901986,0.9999937176414639
0.488,1.0000000000000009,1.0000000000793878,0.009994035,0.7021420471494731,1.0000026295100048
0.489,1.0000000000000007,1.0000000000684506,0.009994466,0.6868721781087477,1.0000115413785462
0.49,1.0000000000000004,1.0000000000575133,0.009994896,0.6716023090680223,1.000020453247087
0.491,1.0000000000000004,1.0000000000465763,0.009995327,0.6563324400272968,1.0000293651156282
0.492,1.0000000000000002,1.000000000035639,0.009995758,0.6410625709865714,1.0000382769841694
0.493,1,1.000000000024702,0.009996188,0.625792702,1.0000471888527105
0.494,0.9999999999999999,1.0000000000137648,0.009996619,0.6105228329051205,1.0000561007212516
0.495,0.9999999999999998,1.0000000000028275,0.00999705,0.5952529638643951,1.0000650125897927
0.496,0.9999999999999998,0.9999999999918904,0.00999748,0.5799830948236697,1.0000739244583337
0.497,0.9999999999999996,0.9999999999809532,0.009997911,0.5647132257829443,1.0000828363268748
0.498,0.9999999999999994,1,0.009998342,0.5494433567422188,1.000091748195416
0.499,0.9999999999999992,0.9999999999590788,0.009998772,0.5341734877014933,1.000100660063957
0.5,0.9999999999999991,0.9999999999481416,0.009999203,0.518903619,1.0001095719324982
0.501,1,0.9999999999833443,0.010000952047445841,0.4845428392368667,1.0001088443634503
0.502,1,1,0.010000983804445623,0.4720144849830903,1.0001047040137552
0.503,1,0.9999999999857236,0.010001015561445404,0.4594861307293138,1.0001005636640603
0.504,1,0.9999999999869132,0.010001047318445186,0.4469577764755374,1.0000964233143654
0.505,1,1,0.010001079075444968,0.434429422,1.0000922829646703
0.506,1,0.9999999999892927,0.010001110832444749,0.4219010679679846,1.0000881426149757
0.507,1,0.9999999999904823,0.010001142589444532,0.40937271371420814,1.0000840022652806
0.508,1,1,0.010001174346444312,0.39684435946043173,1.0000798619155857
0.509,1,0.9999999999928617,0.010001206103444096,0.3843160052066553,1.0000757215658906
0.51,1,0.9999999999940514,0.010001237860443875,0.3717876509528789,1.0000715812161958
0.511,1,0.9999999999952411,0.010001269617443659,0.3592592966991025,1.0000674408665007
0.512,1,0.9999999999964307,0.010001301374443439,0.3467309424453261,1.000063300516806
0.513,1,0.9999999999976203,0.010001333131443222,0.3342025881915497,1.000059160167111
0.514,1,0.9999999999988101,0.010001364888443004,0.3216742339377732,1.000055019817416
0.515,1,0.9999999999999998,0.010001396645442785,0.3091458796839968,1.0000508794677212
0.516,1,1.0000000000011895,0.010001428402442567,0.2966175254302204,1.000046739118026
0.517,1,1.0000000000023792,0.010001460159442348,0.284089171,1.0000425987683312
0.518,1,1.0000000000035687,0.010001492,0.2715608169226676,1.0000384584186361
0.519,1,1.0000000000047584,0.010001523673441912,0.25903246266889113,1.0000343180689415
0.52,1,1.000000000001765,0.010001131472344755,0.22280585958905239,1.0000011323615363
0.521,1,1.0000000000016458,0.010001025305559104,0.2161382876882573,1.000003400064251
0.522,1,1.0000000000015266,0.010000919,0.20947071578746224,1.0000056677669658
0.523,1,1.0000000000014073,0.010000812971987799,0.20280314388666715,1.0000079354696805
0.524,1,1.0000000000012883,0.010000706805202146,0.1961355719858721,1.0000102031723954
0.525,1,1.000000000001169,0.010000600638416493,0.18946800008507697,1.000012471
0.526,1,1.0000000000010498,0.010000494,0.1828004281842819,1.0000147385778249
0.527,1,1.0000000000009308,0.010000388304845188,0.17613285628348682,1.0000170062805396
0.528,1,1.0000000000008116,0.010000282138059537,0.16946528438269176,1.0000192739832543
0.529,1,1.0000000000006923,0.010000175971273884,0.16279771248189667,1.000021541685969
0.53,1,1.000000000000573,0.010000069804488232,0.15613014058110158,1.0000238093886837
0.531,1,1.0000000000004539,0.009999964,0.14946256868030652,1.0000260770913987
0.532,1,1.0000000000003348,0.009999857,0.14279499677951143,1.0000283447941134
0.533,1,1.0000000000002156,0.009999751,0.13612742487871635,1.0000306124968281
0.534,1,1.0000000000000964,0.009999645,0.12945985297792129,1.0000328801995428
0.535,1,0.9999999999999771,0.009999539,0.1227922810771262,1.0000351479022576
0.536,1,1,0.009999433,0.11612470917633112,1.0000374156049725
0.537,1,0.9999999999997388,0.009999327,0.10945713727553605,1.0000396833076872
0.538,1,0.9999999999996195,0.00999922,0.10278956537474096,1.000041951010402
0.539,1,0.9999999999995004,0.009999114,0.096121993,1.0000442187131167
0.54,1,0.9999999999998377,0.009997946,0.076549371,1.0000811792029207
0.541,1,0.9999999999998488,0.00999805,0.074062827,1.000084501535199
0.542,1,0.9999999999998598,0.009998154,0.071576282,1.0000878238674766
0.543,1,0.9999999999998708,0.009998259,0.069089737,1.0000911461997548
0.544,1,0.9999999999998819,0.009998363,0.066603192,1.0000944685320328
0.545,1,1,0.009998467,0.064116647,1.0000977908643107
0.546,1,0.9999999999999041,0.009998572,0.061630103,1.000101113196589
0.547,1,0.9999999999999152,0.009998676,0.059143558,1.0001044355288669
0.548,1,0.9999999999999262,0.00999878,0.056657013,1.0001077578611448
0.549,1,0.9999999999999372,0.009998884,0.054170468,1.000111080193423
0.55,1,0.9999999999999483,0.009998989,0.051683923,1.000114402525701
0.551,1,0.9999999999999594,0.009999093,0.049197379,1.000117724857979
0.552,1,0.9999999999999704,0.009999197,0.046710834,1.000121047190257
0.553,1,0.9999999999999816,0.009999302,0.044224289,1.000124369522535
0.554,1,0.9999999999999925,0.009999406,0.041737744208286506,1.000127691854813
0.555,1,1.0000000000000036,0.00999951,0.039251199402928094,1.0001310141870912
0.556,1,1.0000000000000147,0.009999614,0.036764654597569675,1.0001343365193691
0.557,1,1.0000000000000258,0.009999719,0.034278109792211256,1.000137658851647
0.558,1,1.0000000000000366,0.009999823,0.031791564986852844,1.000140981183925
0.559,1,1.000000000000048,0.009999927,0.029305020181494425,1.0001443035162032
0.56,1,1.000000000000014,0.009998224,0.022288363819471822,1.0003057195150153
0.561,1,1.000000000000013,0.009998897,0.021626293629825558,1.000279155294429
0.562,1,1.000000000000012,0.00999957,0.020964223440179293,1.0002525910738427
0.563,1,1.000000000000011,0.010000243651267147,0.020302153250533105,1.0002260268532566
0.564,1,1.0000000000000102,0.010000917,0.019640083,1.0001994626326702
0.565,1,1.0000000000000093,0.010001590417559313,0.018978012871240575,1.0001728984120841
0.566,1,1.0000000000000082,0.010002263800705395,0.018315943,1.0001463341914978
0.567,1,1.000000000000007,0.010002937183851479,0.017653872491948046,1.0001197699709115
0.568,1,1.0000000000000062,0.010003610566997563,0.016991802,1.0000932057503253
0.569,1,1.0000000000000053,0.010004283950143647,0.016329732,1.000066641529739
0.57,1,1.0000000000000044,0.010004957,0.015667661923009255,1.0000400773091527
0.571,1,1.0000000000000033,0.010005630716435811,0.015005592,1.0000135130885663
0.572,1,1.0000000000000024,0.010006304099581895,0.014343521543716726,0.9999869488679802
0.573,1,1.0000000000000013,0.010006977,0.013681451354070461,0.9999603846473939
0.574,1,1.0000000000000004,0.010007650865874063,0.013019381164424198,0.9999338204268077
0.575,1,0.9999999999999996,0.010008324249020146,0.012357310974777935,0.9999072562062215
0.576,1,0.9999999999999987,0.010008998,0.011695241,0.9998806919856351
0.577,1,0.9999999999999976,0.010009671015312312,0.011033170595485406,0.9998541277650488
0.578,1,0.9999999999999967,0.010010344398458396,0.010371100405839141,0.9998275635444626
0.579,1,0.9999999999999956,0.010011017781604478,0.00970903,0.9998009993238763
0.58,1,0.9999999999999947,0.010011691164750562,0.00904696,0.999774435
0.581,1,1,0.010023005764128413,0.00779791,0.9998035998270368
0.582,1,0.9999999999999991,0.010022845489532793,0.007755687,0.9997242431027082
0.583,1,0.9999999999999991,0.010022685214937174,0.007713464,0.9996448863783797
0.584,1,0.9999999999999992,0.010022524940341554,0.007671241,0.9995655296540511
0.585,1,0.9999999999999992,0.010022364665745935,0.007629018,0.9994861729297226
0.586,1,0.9999999999999993,0.010022204391150315,0.007586795,0.9994068162053942
0.587,1,0.9999999999999993,0.010022044116554696,0.007544572,0.9993274594810655
0.588,1,0.9999999999999994,0.010021883841959076,0.007502349,0.999248103
0.589,1,0.9999999999999994,0.010021723567363456,0.007460126,0.9991687460324086
0.59,1,0.9999999999999996,0.010021563292767837,0.007417903,0.9990893893080799
0.591,1,0.9999999999999996,0.010021403018172217,0.00737568,0.9990100325837514
0.592,1,0.9999999999999996,0.010021242743576598,0.007333457,0.9989306758594229
0.593,1,0.9999999999999997,0.010021082468980978,0.007291234,0.9988513191350944
0.594,1,0.9999999999999998,0.010020922194385358,0.007249011,0.9987719624107658
0.595,1,0.9999999999999998,0.010020761919789739,0.007206788,0.9986926056864374
0.596,1,0.9999999999999998,0.010020601645194119,0.007164565,0.9986132489621088
0.597,1,0.9999999999999999,0.010020441,0.007122343,0.9985338922377802
0.598,1,0.9999999999999999,0.010020281096002882,0.00708012,0.9984545355134518
0.599,1,1,0.010020121,0.007037897,0.9983751787891231
0.6,1,1,0.010019961,0.006995674,0.9982958220647946
0.601,1,1,0.010054208159318326,0.007081812,0.9975976399577814
0.602,1,1,0.010044963955870838,0.00720731,0.9975809151887975
0.603,1,1,0.010035719752423353,0.007332809,0.9975641904198138
0.604,1,1,0.010026475548975865,0.007458308,0.9975474656508299
0.605,1,1,0.010017231345528378,0.007583807,0.997530741
0.606,1,1,0.010007987142080893,0.007709306,0.9975140161128622
0.607,1,1,0.009998743,0.007834804,0.9974972913438782
0.608,1,1,0.009989499,0.007960303,0.9974805665748945
0.609,1,1,0.009980255,0.008085802,0.9974638418059106
0.61,1,1,0.00997101,0.008211301,0.9974471170369268
0.611,1,1,0.009961766,0.0083368,0.997430392
0.612,1,1,0.009952522,0.008462298,0.9974136674989591
0.613,1,1,0.009943278,0.008587797,0.9973969427299751
0.614,1,1,0.009934034,0.008713296,0.9973802179609914
0.615,1,1,0.009924789,0.008838795,0.9973634931920076
0.616,1,1,0.009915545,0.008964293,0.9973467684230237
0.617,1,1,0.009906301,0.009089792,0.997330044
0.618,1,1,0.009897057,0.009215291,0.997313319
0.619,1,1,0.009887812,0.00934079,0.9972965941160722
0.62,1,1,0.009878568,0.009466289,0.9972798693470883
0.621,1,1,0.009825903,0.009913629,0.9955193684074605
0.622,1,1,0.00980904,0.009956877,0.9959446596683198
0.623,1,1,0.009792177,0.010000125207223095,0.9963699509291789
0.624,1,1,0.009775314,0.010043373,0.9967952421900381
0.625,1,1,0.009758451,0.010086621526606204,0.9972205334508973
0.626,1,1,0.009741588,0.01012987,0.9976458247117566
0.627,1,1,0.009724724,0.010173117845989316,0.9980711159726158
0.628,1,1,0.009707861,0.010216366,0.998496407
0.629,1,1,0.009690998,0.010259614165372424,0.9989216984943341
0.63,1,1,0.009674135,0.010302862,0.9993469897551934
0.631,1,1,0.009657272,0.010346110484755536,0.9997722810160525
0.632,1,1,0.009640409,0.010389359,1.0001975722769119
0.633,1,1,0.009623545,0.010432606804138647,1.000622863537771
0.634,1,1,0.009606682,0.010475854963830201,1.0010481547986303
0.635,1,1,0.009589819,0.010519103123521757,1.0014734460594894
0.636,1,1,0.009572956,0.010562351283213312,1.0018987373203485
0.637,1,1,0.009556093,0.010605599442904868,1.0023240285812078
0.638,1,1,0.00953923,0.010648847602596422,1.002749319842067
0.639,1,1,0.009522366,0.010692095762287978,1.0031746111029263
0.64,1,1,0.009065503,0.010791732942583145,1.0016595727824924
0.641,1,1,0.009114767,0.010762451204523354,1.0028252148055552
0.642,1,1,0.00916403,0.010733169466463561,1.003990856828618
0.643,1,1,0.009213294,0.010703887728403768,1.0051564988516806
0.644,1,1,0.009262558,0.010674605990343977,1.0063221408747434
0.645,1,1,0.009311821,0.010645324252284184,1.007487782897806
0.646,1,1,0.009361085,0.010616042514224393,1.0086534249208687
0.647,1,1,0.009410349,0.010586760776164602,1.0098190669439315
0.648,1,1,0.009459612,0.010557479038104809,1.010984708966994
0.649,1,1,0.009508876,0.010528197300045016,1.0121503509900571
0.65,1,1,0.00955814,0.010498915561985223,1.0133159930131197
0.651,1,1,0.009607403,0.010469633823925434,1.0144816350361825
0.652,1,1,0.009656667,0.010440352085865641,1.015647277059245
0.653,1,1,0.009705931,0.010411070347805848,1.0168129190823079
0.654,1,1,0.009755194,0.010381788609746057,1.0179785611053707
0.655,1,1,0.009804458,0.010352506871686266,1.0191442031284335
0.656,1,1,0.009853722,0.010323225133626473,1.020309845151496
0.657,1,1,0.009902985,0.010293943,1.0214754871745588
0.658,1,1,0.009952249,0.010264661657506889,1.0226411291976216
0.659,1,1,0.010001512,0.010235379919447098,1.0238067712206842
0.66,1,1,0.008879218,0.010100347088321275,1.0297313876780432
0.661,1,1,0.009202005,0.010087793517631007,1.0306790058317536
0.662,1,1,0.009524793,0.010075239946940739,1.031626623985464
0.663,1,1,0.00984758,0.010062686,1.0325742421391744
0.664,1,1,0.010170367518326007,0.010050132805560202,1.0335218602928848
0.665,1,1,0.010493154973947644,0.010037579234869934,1.034469478446595
0.666,1,1,0.010815942429569281,0.010025025664179666,1.0354170966003056
0.667,1,1,0.01113873,0.010012472093489398,1.036364714754016
0.668,1,1,0.011461517,0.009999919,1.0373123329077263
0.669,1,1,0.011784304796434195,0.009987365,1.0382599510614368
0.67,1,1,0.012107092252055834,0.009974811,1.0392075692151472
0.671,1,1,0.012429879707677473,0.009962258,1.0401551873688575
0.672,1,1,0.012752667,0.009949704,1.041102805522568
0.673,1,1,0.013075455,0.009937151,1.0420504236762782
0.674,1,1,0.013398242074542387,0.009924597,1.0429980418299887
0.675,1,1,0.013721029530164025,0.009912044,1.0439456599836991
0.676,1,1,0.014043816985785664,0.00989949,1.0448932781374096
0.677,1,1,0.014366604441407303,0.009886936,1.045840896
0.678,1,1,0.014689391897028939,0.009874383,1.0467885144448303
0.679,1,1,0.015012179352650578,0.009861829,1.0477361325985408
0.68,1,1,0.012764097433729037,0.00983238,1.0669001886036746
0.681,1,1,0.013831766019835176,0.009838666,1.064432918780192
0.682,1,1,0.014899434605941314,0.009844952,1.0619656489567093
0.683,1,1,0.015967103,0.009851238,1.0594983791332266
0.684,1,1,0.017034772,0.009857524,1.0570311093097442
0.685,1,1,0.01810244,0.00986381,1.0545638394862615
0.686,1,1,0.019170108950365868,0.009870096,1.0520965696627789
0.687,1,1,0.020237777536472004,0.009876382,1.0496292998392962
0.688,1,1,0.021305446122578026,0.009882668,1.047162030015814
0.689,1,1,0.022373114708684166,0.009888954,1.0446947601923313
0.69,1,1,0.023440783294790303,0.00989524,1.0422274903688487
0.691,1,1,0.024508452,0.009901526,1.039760220545366
0.692,1,1,0.02557612,0.009907812,1.0372929507218833
0.693,1,1,0.026643789,0.009914098,1.0348256808984009
0.694,1,1,0.027711457639214856,0.009920384,1.0323584110749182
0.695,1,1,0.028779126225320997,0.00992667,1.0298911412514355
0.696,1,1,0.029846794811427137,0.009932956,1.027423871427953
0.697,1,1,0.030914463397533273,0.009939241,1.0249566016044704
0.698,1,1,0.031982132,0.009945527,1.0224893317809878
0.699,1,1,0.033049801,0.009951813,1.020022061957505
0.7,1,1,0.034117469,0.009958099,1.0175547921340227
0.701,1.0000000000000089,1.0000000000000104,0.031140568967372974,0.009985943,1.0326898611030666
0.702,1.0000000000000049,1.0000000000000087,0.034081631,0.009988471,1.0235993030917012
0.703,1.0000000000000007,1.0000000000000069,0.037022693,0.009990999,1.0145087450803356
0.704,0.9999999999999967,1.000000000000005,0.039963756,0.009993527,1.005418187
0.705,0.9999999999999926,1.000000000000003,0.042904818,0.009996055,0.9963276290576044
0.706,0.9999999999999885,1.0000000000000013,0.04584588,0.009998583,0.9872370710462388
0.707,0.9999999999999843,0.9999999999999996,0.048786942,0.010001111149545291,0.9781465130348733
0.708,0.9999999999999802,0.9999999999999976,0.051728004,0.010003639,0.9690559550235077
0.709,1,0.9999999999999958,0.054669067,0.010006167332763827,0.9599653970121422
0.71,1,1,0.057610129,0.010008695424373094,0.9508748390007766
0.711,0.9999999999999678,1,0.060551191066639545,0.010011223515982362,0.941784281
0.712,0.9999999999999637,0.9999999999999902,0.063492253,0.010013752,0.9326937229780454
0.713,0.9999999999999596,0.9999999999999883,0.066433315,0.010016279699200898,0.9236031649666798
0.714,0.9999999999999556,0.9999999999999865,0.069374378,0.010018807790810165,0.9145126069553142
0.715,0.9999999999999514,0.9999999999999847,0.07231544,0.010021335882419432,0.9054220489439487
0.716,0.9999999999999474,0.9999999999999829,0.075256502,0.010023863974028702,0.8963314909325832
0.717,0.9999999999999432,1,0.078197564,0.010026392,0.8872409329212175
0.718,1,0.9999999999999791,0.081138627,0.010028920157247236,0.8781503749098519
0.719,0.9999999999999349,0.9999999999999774,0.084079689,0.010031448248856503,0.8690598168984864
0.72,0.9999999999999308,0.9999999999999755,0.087020751,0.010033976340465772,0.8599692588871208
0.721,1.0000043447999247,1.0000054620978518,0.081565407,0.010034142247346172,0.8540676903220524
0.722,1.0000023498827102,1.000004551319733,0.088691289,0.010032601,0.8400810830092114
0.723,1.0000003549654957,1.0000036405416142,0.095817171,0.010031058980347627,0.8260944756963703
0.724,0.9999983600482811,1.0000027297634952,0.10294305357362656,0.010029517346848356,0.8121078683835291
0.725,0.9999963651310666,1.0000018189853763,0.11006893592315993,0.010027975713349083,0.798121261
0.726,0.9999943702138521,1.0000009082072576,0.11719481827269332,0.010026434,0.784134654
0.727,0.9999923752966375,0.9999999974291387,0.12432070062222668,0.010024892446350537,0.7701480464450059
0.728,0.99999038,0.9999990866510198,0.13144658297176004,0.010023350812851266,0.7561614391321647
0.729,0.9999883854622086,0.999998176,0.13857246532129344,0.010021809179351993,0.7421748318193238
0.73,0.9999863905449939,0.9999972650947822,0.1456983476708268,0.010020268,0.7281882245064826
0.731,0.9999843956277794,0.9999963543166632,0.15282423002036016,0.010018725912353449,0.7142016171936415
0.732,0.999982401,0.9999954435385443,0.15995011236989357,0.010017184278854174,0.7002150098808004
0.733,0.9999804057933503,0.9999945327604255,0.16707599471942694,0.010015642645354903,0.6862284025679593
0.734,0.9999784108761358,0.9999936219823066,0.1742018770689603,0.010014101,0.6722417952551182
0.735,0.9999764159589214,0.9999927112041878,0.18132775941849366,0.010012559378356357,0.6582551879422771
0.736,0.9999744210417069,0.9999918004260689,0.18845364176802704,0.010011017744857085,0.644268581
0.737,0.9999724261244923,0.99999089,0.19557952411756044,0.010009476111357813,0.630281973
0.738,0.9999704312072778,0.9999899788698312,0.2027054064670938,0.010007934,0.6162953660037539
0.739,0.9999684362900633,0.9999890680917124,0.2098312888166272,0.010006392844359268,0.6023087586909127
0.74,0.9999664413728487,0.9999881573135935,0.21695717116616056,0.010004851210859995,0.5883221513780716
0.741,1.1133111374179459,1.158925876468602,0.21354807561718026,0.009998942,0.5605629197110031
0.742,1.067581557,1.1360023759046507,0.22759012043191948,0.00999859,0.547659646
0.743,1.0218519774279138,1.1130788753406995,0.24163216524665873,0.009998238,0.5347563718683949
0.744,0.9761223974328976,1.0901553747767483,0.25567421,0.009997886,0.5218530979470908
0.745,0.9303928174378816,1.067231874212797,0.2697162548761372,0.009997534,0.5089498240257867
0.746,0.8846632374428655,1.0443083736488459,0.28375829969087646,0.009997182,0.4960465501044826
0.747,0.8389336574478494,1.0213848730848947,0.2978003445056157,0.00999683,0.48314327618317854
0.748,0.7932040774528333,0.9984613725209435,0.31184238932035496,0.009996479,0.47024000226187446
0.749,0.7474744974578172,0.9755378719569924,0.32588443413509416,0.009996127,0.4573367283405703
0.75,0.7017449174628011,0.9526143713930411,0.3399264789498334,0.009995775,0.4444334544192662
0.751,0.6560153374677851,0.929690871,0.35396852376457266,0.009995423,0.4315301804979621
0.752,0.6102857574727689,0.9067673702651388,0.3680105685793119,0.009995071,0.418626907
0.753,0.5645561774777529,0.8838438697011874,0.38205261339405117,0.009994719,0.4057236326553539
0.754,0.5188265974827369,0.8609203691372364,0.3960946582087904,0.009994367,0.3928203587340498
0.755,0.4730970174877207,0.8379968685732853,0.41013670302352967,0.009994015,0.3799170848127457
0.756,0.4273674374927046,0.8150733680093339,0.4241787478382689,0.009993664,0.3670138108914416
0.757,0.3816378574976885,0.7921498674453827,0.4382207926530081,0.009993312,0.3541105369701375
0.758,0.33590827750267244,0.7692263668814316,0.45226283746774737,0.00999296,0.3412072630488334
0.759,0.29017869750765635,0.7463028663174803,0.4663048822824866,0.009992608,0.32830398912752934
0.76,0.24444911751264028,0.7233793657535292,0.4803469270972259,0.009992256,0.3154007152062252
0.761,0.069436068,0.47882864997718066,0.5029322288145885,0.009992778,0.28560810757454136
0.762,0.065853359,0.45649332706495255,0.5207118618648247,0.009993106,0.2775957150936094
0.763,0.062270651138927234,0.4341580041527243,0.5384914949150607,0.009993433,0.26958332261267753
0.764,0.058687943,0.4118226812404962,0.5562711279652968,0.009993761,0.2615709301317456
0.765,0.055105234,0.38948735832826803,0.5740507610155328,0.009994088,0.2535585376508137
0.766,0.051522526,0.36715203541603986,0.5918303940657689,0.009994416,0.24554614516988177
0.767,0.047939818,0.34481671250381174,0.609610027,0.009994743,0.23753375268894986
0.768,0.04435711,0.3224813895915835,0.62738966,0.009995071,0.22952136020801794
0.769,0.040774401,0.3001460666793554,0.645169293,0.009995398,0.221508968
0.77,0.037191693,0.2778107437671272,0.6629489262667131,0.009995726,0.21349657524615406
0.771,0.033608985,0.25547542085489905,0.6807285593169492,0.009996053,0.20548418276522218
0.772,0.030026276238716468,0.23314009794267088,0.6985081923671852,0.009996381,0.19747179028429024
0.773,0.026443567916470827,0.21080477503044273,0.7162878254174213,0.009996708,0.18945939780335833
0.774,0.022860859594225187,0.18846945211821456,0.7340674584676573,0.009997036,0.1814470053224264
0.775,0.019278151,0.1661341292059864,0.7518470915178935,0.009997363,0.17343461284149447
0.776,0.015695443,0.14379880629375824,0.7696267245681295,0.009997691,0.1654222203605626
0.777,0.012112734627488268,0.1214634833815301,0.7874063576183655,0.009998018,0.15740982787963065
0.778,0.008530026,0.09912816,0.8051859906686016,0.009998346,0.14939743539869874
0.779,0.004947318,0.076792838,0.8229656237188376,0.009998673,0.14138504291776682
0.78,0.005844,0.021530828,0.8806538980595832,0.009997781,0.11848713275826535
0.781,0.006129228,0.020657330669455923,0.8900595316698873,0.009998155,0.11488447607386383
0.782,0.006414456,0.019783833,0.8994651652801914,0.00999853,0.1112818193894623
0.783,0.006699685,0.018910335866515665,0.9088707988904955,0.009998904,0.10767916270506077
0.784,0.006984913,0.018036838465045533,0.9182764325007995,0.009999279,0.10407650602065925
0.785,0.007270141,0.017163341063575404,0.9276820661111036,0.009999653,0.10047384933625772
0.786,0.007555369,0.016289843662105275,0.9370876997214078,0.010000027576640053,0.096871193
0.787,0.007840597,0.015416346260635143,0.9464933333317118,0.010000402043274079,0.093268536
0.788,0.008125825,0.014542848859165014,0.9558989669420159,0.010000776509908105,0.089665879
0.789,0.008411053,0.013669351457694883,0.965304601,0.010001150976542129,0.086063223
0.79,0.008696281,0.012795854056224753,0.9747102341626241,0.010001525443176153,0.082460566
0.791,0.008981509,0.011922356654754624,0.9841158677729283,0.010001899909810178,0.078857909
0.792,0.009266738,0.011048859253284493,0.9935215013832324,0.010002274376444204,0.075255253
0.793,0.009551966,0.010175361851814366,1.0029271349935365,0.010002648843078228,0.071652596
0.794,0.009837194,0.009301864,1.0123327686038406,0.010003023309712254,0.068049939
0.795,0.010122421927050297,0.008428367,1.0217384022141447,0.010003398,0.064447282
0.796,0.010407650038086727,0.00755487,1.0311440358244488,0.010003772242980304,0.060844626
0.797,0.010692878149123156,0.006681372,1.040549669434753,0.010004146709614328,0.057241969
0.798,0.010978106260159586,0.005807875,1.049955303045057,0.010004521176248353,0.053639312439037905
0.799,0.011263334371196016,0.004934377,1.059360936655361,0.010004895642882379,0.050036656
0.8,0.010450805807843756,0.007500104,1.090978527136277,0.010004786,0.039808567249386376
0.801,0.010419865012681488,0.007692626,1.0897295470636925,0.010005778539771647,0.038580692200135096
0.802,0.010388924,0.007885149,1.088480566991108,0.010006770600344612,0.037352817150883816
0.803,0.010357983422356951,0.008077672,1.0872315869185234,0.010007762660917581,0.036124942
0.804,0.010327042627194683,0.008270194,1.0859826068459388,0.010008754721490546,0.034897067
0.805,0.010296101832032414,0.008462717,1.0847336267733543,0.010009746782063513,0.033669192
0.806,0.010265161036870146,0.00865524,1.0834846467007697,0.010010739,0.032441317
0.807,0.010234220241707878,0.008847762,1.0822356666281852,0.010011730903209446,0.031213442
0.808,0.010203279446545609,0.009040285,1.0809866865556006,0.010012722963782413,0.029985567
0.809,0.010172338651383341,0.009232808,1.0797377064830158,0.010013715024355378,0.028757691806124846
0.81,0.010141397856221073,0.009425331,1.0784887264104315,0.010014707084928345,0.027529816756873566
0.811,0.010110457061058804,0.009617853,1.0772397463378467,0.010015699145501312,0.026301941707622283
0.812,0.010079516265896538,0.009810376,1.0759907662652624,0.010016691206074279,0.025074066658371003
0.813,0.010048575470734272,0.010002898526715185,1.0747417861926778,0.010017683266647245,0.023846192
0.814,0.010017634675572002,0.010195421200169256,1.0734928061200932,0.010018675,0.022618316559868578
0.815,0.009986694,0.010387943873623325,1.0722438260475087,0.010019667387793177,0.021390441510617295
0.816,0.009955753,0.010580466547077394,1.0709948459749241,0.010020659448366144,0.020162566461366015
0.817,0.009924812,0.010772989220531463,1.0697458659023396,0.010021651508939109,0.018934691412114735
0.818,0.009893871,0.010965512,1.068496885829755,0.010022643569512078,0.017706816362863455
0.819,0.009862931,0.011158034567439601,1.0672479057571704,0.010023635630085043,0.016478941313612175
0.82,0.00983199,0.011350557240893669,1.0659989256845859,0.010024628,0.015251066264360891
0.821,0.009964607,0.010437519138101028,1.0565494413745198,0.010043501,0.012779269861740054
0.822,0.009967269,0.010402390802210197,1.0536269443943465,0.010041984230788458,0.012493360903954167
0.823,0.00996993,0.010367262466319365,1.0507044474141731,0.010040467042034826,0.012207451946168282
0.824,0.009972591,0.010332134130428534,1.04778195,0.010038949853281194,0.011921542988382397
0.825,0.009975253,0.010297005794537703,1.0448594534538267,0.010037432664527562,0.011635634
0.826,0.009977914,0.010261877458646873,1.0419369564736534,0.010035915,0.011349725072810625
0.827,0.009980575,0.010226749122756042,1.039014459,0.010034398287020298,0.011063816
0.828,0.009983237,0.010191621,1.036091962513307,0.010032881098266666,0.010777907157238855
0.829,0.009985898,0.010156492450974379,1.0331694655331336,0.010031363909513036,0.010491998199452969
0.83,0.009988559,0.010121364115083548,1.0302469685529605,0.010029846720759402,0.010206089241667084
0.831,0.009991221,0.010086235779192718,1.0273244715727872,0.010028329532005772,0.00992018
0.832,0.009993882,0.010051107443301887,1.0244019745926138,0.010026812343252138,0.009634271
0.833,0.009996543,0.010015979107411055,1.0214794776124405,0.010025295154498506,0.009348362
0.834,0.009999205,0.009980851,1.0185569806322672,0.010023777965744874,0.009062453
0.835,0.010001866,0.009945722,1.0156344836520939,0.010022260776991242,0.008776544
0.836,0.010004527295877086,0.009910594,1.0127119866719207,0.010020744,0.008490635
0.837,0.010007188623945111,0.009875466,1.0097894896917476,0.010019226399483978,0.008204727
0.838,0.010009849952013136,0.009840337,1.0068669927115743,0.010017709210730348,0.007918818
0.839,0.010012511,0.009805209,1.003944495731401,0.010016192021976714,0.007632909
0.84,0.010015172608149185,0.009770081,1.0010219987512277,0.010014674833223082,0.007347
0.841,0.010002564384348973,0.009936414,0.9929846640124947,0.010045795314278901,0.00681177
0.842,0.010002369,0.00994164,0.9926417791749428,0.010033250694336334,0.006861334
0.843,0.010002174011985306,0.009946865,0.9922988943373907,0.010020706074393766,0.006910898
0.844,0.010001979,0.009952091,0.9919560094998388,0.010008161,0.006960461
0.845,0.010001783639621637,0.009957317,0.9916131246622868,0.009995617,0.007010025
0.846,0.010001588453439804,0.009962543,0.9912702398247348,0.009983072,0.007059588
0.847,0.010001393,0.009967768,0.9909273549871829,0.009970528,0.007109152
0.848,0.010001198081076138,0.009972994,0.9905844701496309,0.009957983,0.007158716
0.849,0.010001002894894303,0.00997822,0.990241585,0.009945438,0.007208279
0.85,0.010000808,0.009983446,0.9898987004745269,0.009932894,0.007257843
0.851,0.010000612522530636,0.009988672,0.9895558156369748,0.009920349,0.007307406
0.852,0.010000417,0.009993897,0.989212931,0.009907804,0.00735697
0.853,0.010000222150166969,0.009999123,0.988870046,0.00989526,0.007406534
0.854,0.010000026963985135,0.010004348811186997,0.9885271611243189,0.009882715,0.007456097
0.855,0.009999832,0.010009574570817614,0.988184276,0.009870171,0.007505661
0.856,0.009999637,0.010014800330448232,0.987841391,0.009857626,0.007555225
0.857,0.009999441,0.010020026090078847,0.987498507,0.009845081,0.007604788
0.858,0.009999246,0.010025251849709463,0.9871556217741111,0.009832537,0.007654352
0.859,0.009999051,0.010030477609340078,0.9868127369365591,0.009819992,0.007703915
0.86,0.009998856,0.010035703368970694,0.9864698520990071,0.009807448,0.007753479
0.861,0.009999839,0.010007619739208124,0.9876339298701169,0.009740666,0.008017386
0.862,0.009999851,0.010006965811190866,0.9882395201851064,0.009723796,0.008123254
0.863,0.009999864,0.010006311883173608,0.9888451105000957,0.009706925,0.008229121
0.864,0.009999876,0.010005657955156351,0.9894507008150852,0.009690055,0.008334989
0.865,0.009999888,0.010005004027139091,0.9900562911300745,0.009673185,0.008440857
0.866,0.009999901,0.010004350099121833,0.9906618814450638,0.009656314,0.008546725
0.867,0.009999913,0.010003696171104574,0.9912674717600534,0.009639444,0.008652592
0.868,0.009999926,0.010003042243087316,0.9918730620750427,0.009622574,0.00875846
0.869,0.009999938,0.010002388315070058,0.9924786523900322,0.009605703,0.008864328
0.87,0.00999995,0.010001734,0.9930842427050215,0.009588833,0.008970196
0.871,0.009999963,0.010001080459035541,0.993689833,0.009571963,0.009076063
0.872,0.009999975,0.010000426531018283,0.9942954233350003,0.009555092,0.009181931
0.873,0.009999987,0.009999773,0.9949010136499898,0.009538222,0.009287799
0.874,0.01,0.009999119,0.9955066039649791,0.009521352,0.009393666
0.875,0.010000012141158306,0.009998465,0.9961121942799686,0.009504481,0.009499534
0.876,0.010000025,0.009997811,0.996717785,0.009487611,0.009605402
0.877,0.010000036892793333,0.009997157,0.9973233749099474,0.009470741,0.00971127
0.878,0.010000049268610846,0.009996503,0.9979289652249367,0.00945387,0.009817137
0.879,0.010000061644428357,0.009995849,0.9985345555399262,0.009437,0.009923005
0.88,0.010000074,0.009995195,0.9991401458549155,0.00942013,0.010028872898578643
0.881,0.010000008914390747,0.009999306,1.0010635982326956,0.009082163,0.010344924652150072
0.882,0.010000008,0.009999372,1.0011458812357836,0.009126737,0.010361462624842284
0.883,0.010000007535426058,0.009999437,1.0012281642388714,0.009171311,0.010378000597534498
0.884,0.010000006845943715,0.009999502,1.0013104472419594,0.009215885,0.010394538570226711
0.885,0.010000006,0.009999568,1.0013927302450472,0.009260459,0.010411076542918923
0.886,0.010000005466979026,0.009999633,1.0014750132481351,0.009305033,0.010427614515611137
0.887,0.010000004777496683,0.009999699,1.0015572962512227,0.009349607,0.010444152488303349
0.888,0.010000004088014339,0.009999764,1.0016395792543107,0.009394181,0.010460690460995563
0.889,0.010000003398531996,0.009999829,1.0017218622573985,0.009438755,0.010477228433687775
0.89,0.010000002709049651,0.009999895,1.0018041452604864,0.009483329,0.010493766406379989
0.891,0.010000002019567307,0.00999996,1.0018864282635742,0.009527902,0.010510304379072202
0.892,0.010000001330084964,0.010000025,1.0019687112666622,0.009572476,0.010526842351764414
0.893,0.010000001,0.010000090848183672,1.002050994,0.00961705,0.010543380324456628
0.894,0.01,0.010000156237195206,1.0021332772728377,0.009661624,0.010559918
0.895,0.009999999,0.010000222,1.0022155602759257,0.009706198,0.010576456269841054
0.896,0.009999999,0.010000287015218271,1.0022978432790137,0.009750772,0.010592994242533267
0.897,0.009999998,0.010000352404229806,1.0023801262821015,0.009795346,0.010609532215225481
0.898,0.009999997,0.010000417793241338,1.0024624092851893,0.00983992,0.010626070187917693
0.899,0.009999997,0.010000483182252872,1.0025446922882773,0.009884494,0.010642608160609907
0.9,0.01,0.010000036824540443,1.0024017116814175,0.008987246,0.010663216523408724
0.901,0.01,0.010000032,1.0022775460678484,0.009251114,0.010636190698108618
0.902,0.01,0.010000028136071815,1.0021533804542793,0.009514981,0.010609164872808514
0.903,0.01,0.010000023791837502,1.0020292148407102,0.009778849,0.010582139047508408
0.904,0.01,0.010000019447603188,1.001905049227141,0.010042716046738483,0.010555113222208302
0.905,0.01,0.010000015103368873,1.0017808836135718,0.010306584,0.010528087396908196
0.906,0.01,0.010000011,1.0016567180000027,0.010570450978944556,0.010501061571608091
0.907,0.01,0.010000006414900245,1.0015325523864336,0.010834318445047592,0.010474035746307987
0.908,0.01,0.010000002070665932,1.0014083867728645,0.011098185911150627,0.010447009921007881
0.909,0.01,0.009999998,1.0012842211592954,0.011362053377253663,0.010419984095707775
0.91,0.01,0.009999993,1.0011600555457263,0.011625920843356698,0.010392958270407671
0.911,0.01,0.009999989,1.0010358899321572,0.011889788309459736,0.010365932445107565
0.912,0.01,0.009999985,1.000911724318588,0.012153655775562771,0.010338907
0.913,0.01,0.00999998,1.000787558705019,0.012417523241665807,0.010311880794507355
0.914,0.010000000004821197,0.009999976,1.000663393,0.012681390707768844,0.010284854969207249
0.915,0.010000000039012311,0.009999972,1.0005392274778808,0.012945258173871882,0.010257829143907144
0.916,0.010000000073203424,0.009999967,1.0004150618643117,0.013209125639974917,0.010230803
0.917,0.01,0.009999963,1.0002908962507426,0.013472993106077953,0.010203777493306934
0.918,0.010000000141585653,0.009999959,1.0001667306371735,0.013736860572180988,0.010176751668006828
0.919,0.010000000175776767,0.009999954,1.0000425650236044,0.014000728038284024,0.010149725842706722
0.92,0.010000000021053381,0.010000003955421242,0.9995677283031124,0.012310866809709858,0.010038721
0.921,0.010000000019528086,0.010000003905056643,0.9995670232074829,0.013122727225604897,0.010029778907944579
0.922,0.01,0.010000003854692043,0.9995663181118534,0.013934587641499935,0.010020837119435116
0.923,0.010000000016477495,0.010000003804327444,0.9995656130162239,0.014746448057394973,0.010011895330925653
0.924,0.010000000014952198,0.010000003753962846,0.9995649079205944,0.015558308473290011,0.010002954
0.925,0.010000000013426904,0.010000003703598246,0.9995642028249649,0.016370169,0.009994012
0.926,0.010000000011901607,0.010000003653233646,0.9995634977293355,0.017182029305080088,0.00998507
0.927,0.010000000010376311,0.010000003602869047,0.999562793,0.017993889720975126,0.009976128
0.928,0.010000000008851016,0.010000003552504449,0.9995620875380765,0.018805750136870164,0.009967186
0.929,0.010000000007325722,0.010000003502139847,0.999561382,0.019617610552765202,0.009958245
0.93,0.010000000005800425,0.010000003,0.9995606773468175,0.020429471,0.009949303
0.931,0.010000000004275129,0.010000003,0.9995599722511881,0.021241331,0.009940361
0.932,0.010000000002749834,0.010000003,0.9995592671555585,0.022053191800450317,0.009931419
0.933,0.010000000001224538,0.010000003300681452,0.9995585620599291,0.022865052216345355,0.009922477
0.934,0.01,0.010000003250316853,0.9995578569642996,0.023676912632240393,0.009913536
0.935,0.01,0.010000003199952253,0.9995571518686701,0.024488773,0.009904594
0.936,0.01,0.010000003149587653,0.9995564467730407,0.025300633,0.009895652
0.937,0.01,0.010000003099223055,0.9995557416774112,0.026112493879925508,0.00988671
0.938,0.01,0.010000003048858456,0.9995550365817817,0.026924354295820456,0.009877769
0.939,0.01,0.010000002998493856,0.9995543314861522,0.027736214711715494,0.009868827
0.94,0.01,0.010000002948129257,0.9995536263905227,0.028548075127610532,0.009859885
0.941,0.01,0.009999999,0.9996801233646274,0.026445422425408278,0.009853051
0.942,0.01,0.009999999,0.9997022191122648,0.028540407508845102,0.009858638
0.943,0.01,0.009999999,0.999724315,0.030635392592281922,0.009864225
0.944,0.01,0.009999999,0.9997464106075392,0.032730378,0.009869812
0.945,0.01,0.009999999,0.9997685063551764,0.034825363,0.009875399
0.946,0.01,0.009999999,0.9997906021028137,0.036920348,0.009880985
0.947,0.01,0.009999999,0.9998126978504509,0.039015333,0.009886572
0.948,0.01,0.009999999,0.9998347935980882,0.041110318,0.009892159
0.949,0.01,0.009999999,0.9998568893457255,0.043205303,0.009897746
0.95,0.01,0.009999999,0.9998789850933627,0.045300288,0.009903333
0.951,0.01,0.009999999,0.999901081,0.047395273259776494,0.00990892
0.952,0.01,0.009999999,0.9999231765886373,0.049490258343213314,0.009914507
0.953,0.01,0.01,0.9999452723362744,0.051585243426650135,0.009920093
0.954,0.010000000000015028,0.01,0.9999673680839116,0.053680228510086955,0.00992568
0.955,0.010000000000076779,0.01,0.999989464,0.055775214,0.009931267
0.956,0.010000000000138528,0.01,1.0000115595791863,0.057870199,0.009936854
0.957,0.01,0.01,1.0000336553268236,0.059965183760397424,0.009942441
0.958,0.01,0.01,1.0000557510744608,0.062060168843834244,0.009948028
0.959,0.010000000000323781,0.01,1.0000778468220979,0.064155154,0.009953615
0.96,0.01,0.010000000068506938,1.0000999425697352,0.066250139,0.009959201
0.961,0.010000000000029072,0.010000000254298008,1.0001363221287431,0.062453985040896394,0.009982592
0.962,0.010000000000026788,0.010000000238075173,1.0001316922876806,0.067321603,0.009985103
0.963,0.010000000000024501,0.010000000221852339,1.0001270624466179,0.072189221,0.009987615
0.964,0.010000000000022219,0.010000000205629503,1.0001224326055553,0.077056838,0.009990127
0.965,0.010000000000019932,0.01,1.0001178027644926,0.081924456,0.009992639
0.966,0.010000000000017648,0.010000000173183834,1.000113173,0.086792074,0.009995151
0.967,0.010000000000015361,0.01,1.000108543082367,0.091659692,0.009997662
0.968,0.010000000000013075,0.010000000140738166,1.0001039132413045,0.096527309,0.010000174
0.969,0.010000000000010792,0.01,1.0000992834002418,0.1013949270162616,0.010002685857418921
0.97,0.010000000000008506,0.010000000108292495,1.0000946535591793,0.10626254476318227,0.010005197628437223
0.971,0.01,0.010000000092069661,1.0000900237181165,0.11113016251010292,0.010007709399455524
0.972,0.010000000000003935,0.010000000075846827,1.000085393877054,0.11599778025702356,0.010010221170473826
0.973,0.01,0.010000000059623992,1.0000807640359912,0.12086539800394422,0.010012732941492127
0.974,0.01,0.010000000043401158,1.0000761341949285,0.12573301575086487,0.010015244712510429
0.975,0.01,0.010000000027178324,1.000071504353866,0.13060063349778553,0.010017756
0.976,0.01,0.010000000010955488,1.0000668745128034,0.13546825124470618,0.010020268254547033
0.977,0.01,0.01,1.0000622446717407,0.1403358689916268,0.010022780025565335
0.978,0.01,0.01,1.000057614830678,0.14520348673854747,0.010025291796583636
0.979,0.01,0.01,1.0000529849896154,0.15007110448546812,0.010027803567601938
0.98,0.01,0.01,1.0000483551485526,0.15493872223238878,0.010030315
0.981,0.01,0.01,1.0000171409413183,0.1504898405427797,0.010032546926492778
0.982,0.01,0.01,1.000014743798154,0.16033655931512153,0.010031225502626131
0.983,0.01,0.01,1.0000123466549895,0.17018327808746334,0.010029904078759484
0.984,0.01,0.01,1.000009949511825,0.18002999685980514,0.010028582654892837
0.985,0.01,0.01,1.0000075523686607,0.18987671563214698,0.010027261
0.986,0.01,0.01,1.000005155225496,0.19972343440448878,0.010025939807159543
0.987,0.01,0.01,1.0000027580823319,0.20957015317683061,0.010024618383292896
0.988,0.01,0.01,1.0000003609391672,0.21941687194917242,0.010023297
0.989,0.01,0.01,0.9999979637960028,0.22926359072151425,0.010021975535559603
0.99,0.01,0.01,0.9999955666528384,0.23911030949385603,0.010020654111692956
0.991,0.01,0.01,0.99999317,0.24895702826619787,0.010019332687826309
0.992,0.01,0.01,0.9999907723665096,0.2588037470385397,0.010018011263959662
0.993,0.01,0.01,0.999988375,0.2686504658108815,0.010016689840093015
0.994,0.010000000000000035,0.01,0.9999859780801807,0.2784971845832233,0.010015368416226368
0.995,0.010000000000000113,0.01,0.9999835809370162,0.28834390335556515,0.010014047
0.996,0.01,0.01,0.9999811837938518,0.2981906221279069,0.010012725568493074
0.997,0.010000000000000269,0.010000000002972005,0.9999787866506874,0.3080373409002488,0.010011404144626427
0.998,0.010000000000000345,0.01,0.9999763895075229,0.3178840596725906,0.010010083
0.999,0.010000000000000425,0.010000000007866551,0.9999739923643586,0.32773077844493237,0.010008761296893133
1,0.010000000000000502,0.010000000010313826,0.999971595,0.3375774972172742,0.010007439873026486

==> plot_results_csv/DFRG_bump_failed_2_1D_50_p_1_q_5_cfl_0.0625_T_1-0.csv <==
x,t_0.0,t_0.01,t_0.5,t_0.75,t_1.0
0,0.010000000000000005,0.010000000003922824,0.9999750233155427,0.34068969591008724,0.010056220452624803
0.001,0.010000000000000005,0.010000000003660086,0.9999764509391493,0.3563393514967881,0.010054863
0.002,0.010000000000000005,0.010000000003397352,0.9999778785627561,0.37198900708348903,0.010053506
0.003,0.010000000000000005,0.010000000003134614,0.9999793061863625,0.3876386626701899,0.010052148870806327
0.004,0.010000000000000005,0.010000000002871877,0.9999807338099692,0.4032883182568908,0.010050791676866835
0.005,0.010000000000000004,0.01,0.9999821614335759,0.41893797384359166,0.010049434
0.006,0.010000000000000004,0.010000000002346403,0.9999835890571824,0.4345876294302925,0.010048077288987848
0.007,0.010000000000000004,0.010000000002083667,0.9999850166807891,0.45023728501699345,0.010046720095048357
0.008,0.010000000000000002,0.01,0.9999864443043958,0.4658869406036943,0.010045362901108863
0.009,0.010000000000000002,0.010000000001558193,0.9999878719280023,0.4815365961903951,0.010044006
0.01,0.010000000000000002,0.010000000001295457,0.9999893,0.4971862517770961,0.010042648513229878
0.011,0.010000000000000002,0.010000000001032721,0.9999907271752155,0.5128359073637969,0.010041291319290387
0.012,0.010000000000000002,0.010000000000769983,0.9999921547988222,0.5284855629504979,0.010039934125350893
0.013,0.01,0.010000000000507245,0.9999935824224289,0.5441352185371987,0.010038577
0.014,0.01,0.01,0.9999950100460355,0.5597848741238995,0.010037219737471908
0.015,0.01,0.01,0.9999964376696422,0.5754345297106005,0.010035862543532417
0.016,0.01,0.01,0.9999978652932489,0.5910841852973014,0.010034505349592925
0.017,0.01,0.01,0.9999992929168554,0.6067338408840023,0.010033148155653432
0.018,0.01,0.01,1.000000720540462,0.6223834964707031,0.010031790961713938
0.019,0.01,0.01,1.0000021481640686,0.6380331520574041,0.010030433767774447
0.02,0.01,0.01,1.0000068144071577,0.6730115305217265,0.010022291460299105
0.021,0.01,0.01,1.000006509699257,0.687326823,0.010022802136434002
0.022,0.01,0.01,1.0000062049913565,0.7016421156681716,0.010023312812568899
0.023,0.01,0.01,1.0000059002834558,0.7159574082413942,0.010023823488703796
0.024,0.01,0.01,1.0000055955755554,0.7302727008146167,0.010024334
0.025,0.01,0.01,1.0000052908676547,0.7445879933878393,0.010024844840973587
0.026,0.01,0.01,1.000004986159754,0.7589032859610618,0.010025355517108482
0.027,0.01,0.01,1.0000046814518533,0.7732185785342844,0.010025866
0.028,0.01,0.01,1.0000043767439528,0.787533871,0.010026376869378276
0.029,0.01,0.01,1.0000040720360521,0.8018491636807294,0.010026887545513171
0.03,0.01,0.01,1.0000037673281517,0.8161644562539521,0.010027398221648068
0.031,0.01,0.01,1.000003462620251,0.8304797488271747,0.010027908897782965
0.032,0.01,0.01,1.0000031579123503,0.8447950414003971,0.010028419573917861
0.033,0.01,0.01,1.0000028532044496,0.8591103339736198,0.010028930250052758
0.034,0.01,0.01,1.0000025484965491,0.8734256265468423,0.010029440926187653
0.035,0.01,0.010000000000008084,1.0000022437886484,0.8877409191200649,0.010029952
0.036,0.01,0.01,1.000001939080748,0.9020562116932874,0.010030462278457447
0.037,0.01,0.010000000000060755,1.0000016343728473,0.9163715042665099,0.010030972954592344
0.038,0.01,0.010000000000087094,1.0000013296649466,0.9306867968397325,0.010031483630727239
0.039,0.01,0.010000000000113429,1.0000010249570461,0.9450020894129552,0.010031994306862135
0.04,0.01,0.010000000000034603,0.9999944335859572,0.9927237761178537,0.010036738583943619
0.041,0.01,0.01,0.9999947892566606,0.997485203,0.010037962720637705
0.042,0.01,0.010000000000029834,0.9999951449273641,1.0022466298343322,0.010039187
0.043,0.01,0.01,0.9999955005980674,1.0070080566925714,0.010040410994025875
0.044,0.01,0.010000000000025065,0.9999958562687709,1.0117694835508106,0.010041635
0.045,0.01,0.010000000000022682,0.9999962119394742,1.0165309104090499,0.010042859267414044
0.046,0.01,0.010000000000020298,0.9999965676101776,1.0212923372672893,0.010044083
0.047,0.01,0.010000000000017913,0.9999969232808812,1.0260537641255287,0.010045307540802215
0.048,0.01,0.010000000000015528,0.9999972789515845,1.030815190983768,0.010046532
0.049,0.01,0.010000000000013144,0.999997635,1.0355766178420072,0.010047755814190385
0.05,0.01,0.01,0.9999979902929914,1.0403380447002464,0.010048979950884471
0.051,0.01,0.010000000000008375,0.999998346,1.0450994715584858,0.010050204087578556
0.052,0.01,0.010000000000005992,0.9999987016343983,1.049860898416725,0.010051428224272642
0.053,0.01,0.010000000000003607,0.9999990573051017,1.0546223252749642,0.010052652360966727
0.054,0.01,0.010000000000001223,0.9999994129758052,1.0593837521332037,0.010053876497660812
0.055,0.01,0.01,0.9999997686465085,1.064145178991443,0.010055100634354896
0.056,0.01,0.01,1.000000124317212,1.0689066058496821,0.010056324771048982
0.057,0.01,0.01,1.0000004799879154,1.0736680327079213,0.010057548907743066
0.058,0.01,0.01,1.0000008356586187,1.0784294595661608,0.010058773044437152
0.059,0.01,0.01,1.000001191329322,1.083190886,0.010059997181131236
0.06,0.01,0.01,1.0000015470000256,1.0879523132826392,0.010061221317825322
0.061,0.01,0.01,0.9999997941647348,1.0968751264872338,0.010086929712484564
0.062,0.01,0.01,1.0000026144906873,1.0945469660337177,0.010083215071369046
0.063,0.01,0.01,1.0000054348166396,1.0922188055802011,0.010079500430253529
0.064,0.01,0.01,1.000008255142592,1.0898906451266845,0.010075786
0.065,0.01,0.01,1.0000110754685445,1.0875624846731682,0.010072071148022492
0.066,0.01,0.01,1.0000138957944968,1.0852343242196518,0.010068356506906974
0.067,0.01,0.01,1.0000167161204492,1.0829061637661352,0.010064641865791455
0.068,0.01,0.01,1.0000195364464015,1.0805780033126189,0.010060927224675937
0.069,0.01,0.01,1.0000223567723538,1.0782498428591025,0.010057212583560418
0.07,0.01,0.01,1.0000251770983062,1.075921682405586,0.010053497942444901
0.071,0.01,0.01,1.0000279974242585,1.0735935219520696,0.010049783301329383
0.072,0.01,0.01,1.000030817750211,1.0712653614985532,0.010046068660213864
0.073,0.01,0.01,1.0000336380761634,1.0689372010450366,0.010042354019098348
0.074,0.01,0.01,1.0000364584021157,1.0666090405915205,0.010038639377982828
0.075,0.01,0.010000000000000125,1.000039278728068,1.064280880138004,0.010034924736867309
0.076,0.01,0.010000000000000323,1.0000420990540206,1.0619527196844876,0.01003121
0.077,0.01,0.010000000000000519,1.000044919379973,1.0596245592309712,0.010027495454636274
0.078,0.01,0.010000000000000713,1.0000477397059253,1.0572963987774546,0.010023780813520755
0.079,0.01,0.010000000000000911,1.0000505600318776,1.0549682383239383,0.010020066172405237
0.08,0.01,0.01,1.0001182960308852,1.0456678761842164,0.010053935
0.081,0.01,0.010000000000000196,1.000114465013345,1.0432269075708052,0.010038288198000444
0.082,0.01,0.01,1.000110633995805,1.0407859389573941,0.010022640943353695
0.083,0.01,0.010000000000000167,1.000106802978265,1.0383449703439829,0.010006993688706946
0.084,0.01,0.010000000000000151,1.0001029719607248,1.0359040017305716,0.009991346
0.085,0.01,0.010000000000000136,1.0000991409431848,1.0334630331171604,0.009975699
0.086,0.01,0.010000000000000122,1.0000953099256447,1.0310220645037493,0.009960052
0.087,0.01,0.010000000000000106,1.0000914789081046,1.028581095890338,0.009944405
0.088,0.01,0.010000000000000092,1.0000876478905645,1.0261401272769268,0.009928757
0.089,0.01,0.010000000000000078,1.0000838168730244,1.0236991586635158,0.00991311
0.09,0.01,0.010000000000000063,1.0000799858554843,1.0212581900501045,0.009897463
0.091,0.01,0.010000000000000049,1.0000761548379442,1.0188172214366935,0.009881816
0.092,0.01,0.010000000000000033,1.0000723238204043,1.0163762528232823,0.009866168
0.093,0.01,0.01,1.0000684928028643,1.0139352842098712,0.009850521
0.094,0.01,0.010000000000000005,1.0000646617853242,1.011494316,0.009834874
0.095,0.01,0.01,1.000060830767784,1.0090533469830487,0.009819227
0.096,0.01,0.01,1.000056999750244,1.0066123783696375,0.009803579
0.097,0.01,0.01,1.000053168732704,1.0041714097562262,0.009787932
0.098,0.01,0.01,1.0000493377151638,1.0017304411428152,0.009772285
0.099,0.01,0.01,1.0000455066976237,0.9992894725294038,0.009756638
0.1,0.01,0.01,1.0002174813478089,0.9907438097608899,0.009663847
0.101,0.01,0.01,1.0001707901141008,0.9905274081322228,0.009649561
0.102,0.01,0.01,1.0001240988803928,0.9903110065035556,0.009635275
0.103,0.01,0.01,1.0000774076466845,0.9900946048748884,0.009620989
0.104,0.01,0.01,1.0000307164129765,0.9898782032462213,0.009606703
0.105,0.01,0.01,0.9999840251792684,0.9896618016175541,0.009592417
0.106,0.01,0.01,0.9999373339455604,0.9894454,0.009578132
0.107,0.01,0.01,0.9998906427118524,0.9892289983602198,0.009563846
0.108,0.01,0.01,0.9998439514781441,0.9890125967315526,0.00954956
0.109,0.01,0.01,0.99979726,0.9887961951028855,0.009535274
0.11,0.01,0.01,0.999750569,0.9885797934742184,0.009520988
0.111,0.01,0.01,0.999703878,0.9883633918455512,0.009506702
0.112,0.01,0.01,0.9996571865433119,0.9881469902168842,0.009492416
0.113,0.01,0.01,0.9996104953096039,0.987930589,0.00947813
0.114,0.01,0.010000000000000002,0.9995638040758958,0.9877141869595498,0.009463844
0.115,0.01,0.010000000000000002,0.9995171128421878,0.9874977853308827,0.009449559
0.116,0.01,0.010000000000000002,0.9994704216084797,0.9872813837022156,0.009435273
0.117,0.01,0.010000000000000005,0.9994237303747715,0.9870649820735484,0.009420987
0.118,0.01,0.010000000000000004,0.9993770391410634,0.9868485804448811,0.009406701
0.119,0.01,0.010000000000000007,0.9993303479073553,0.986632179,0.009392415
0.12,0.01,0.010000000000000007,0.9992836566736473,0.9864157771875469,0.009378129
0.121,0.01,0.010000000000000002,0.9988473517319182,0.987257708,0.009046681
0.122,0.01,0.010000000000000002,0.9987985645577088,0.9878329850440989,0.009099816
0.123,0.01,0.010000000000000002,0.9987497773834993,0.9884082618247527,0.009152952
0.124,0.01,0.010000000000000002,0.9987009902092898,0.9889835386054064,0.009206087
0.125,0.01,0.010000000000000002,0.9986522030350804,0.9895588153860603,0.009259223
0.126,0.01,0.010000000000000002,0.998603416,0.990134092,0.009312358
0.127,0.01,0.010000000000000002,0.9985546286866616,0.9907093689473678,0.009365494
0.128,0.01,0.010000000000000002,0.9985058415124521,0.9912846457280217,0.009418629
0.129,0.01,0.010000000000000002,0.9984570543382427,0.9918599225086754,0.009471764
0.13,0.01,0.010000000000000002,0.9984082671640333,0.9924351992893292,0.0095249
0.131,0.01,0.010000000000000002,0.9983594799898239,0.9930104760699829,0.009578035
0.132,0.01,0.010000000000000002,0.9983106928156144,0.9935857528506367,0.009631171
0.133,0.01,0.01,0.998261906,0.9941610296312906,0.009684306
0.134,0.01,0.01,0.9982131184671954,0.9947363064119443,0.009737442
0.135,0.01,0.01,0.9981643312929861,0.995311583,0.009790577
0.136,0.01,0.01,0.9981155441187767,0.99588686,0.009843712
0.137,0.01,0.01,0.9980667569445671,0.9964621367539057,0.009896848
0.138,0.01,0.01,0.9980179697703578,0.9970374135345594,0.009949983
0.139,0.01,0.01,0.9979691825961483,0.9976126903152133,0.010003118792056998
0.14,0.01,0.01,0.9955305349107663,0.9999264001205765,0.00918345
0.141,0.01,0.01,0.9958955269084767,1.0000739294428975,0.009444317
0.142,0.01,0.01,0.9962605189061873,1.0002214587652183,0.009705185
0.143,0.01,0.01,0.9966255109038975,1.0003689880875393,0.009966053
0.144,0.01,0.01,0.996990503,1.000516517,0.010226920971044409
0.145,0.010000000000000002,0.010000000000000002,0.9973554948993184,1.000664046732181,0.010487788822533352
0.146,0.010000000000000002,0.010000000000000002,0.9977204868970289,1.000811576054502,0.010748656674022299
0.147,0.010000000000000002,0.010000000000000002,0.9980854788947393,1.0009591053768228,0.011009524525511242
0.148,0.010000000000000002,0.010000000000000002,0.9984504708924498,1.0011066346991437,0.011270392377000185
0.149,0.010000000000000002,0.010000000000000002,0.9988154628901602,1.0012541640214647,0.01153126
0.15,0.010000000000000002,0.010000000000000002,0.9991804548878707,1.0014016933437855,0.011792128079978075
0.151,0.01,0.01,0.999545447,1.0015492226661062,0.012052995931467018
0.152,0.01,0.01,0.9999104388832913,1.0016967519884272,0.012313863782955963
0.153,0.01,0.01,1.0002754308810018,1.0018442813107482,0.012574731634444907
0.154,0.01,0.01,1.0006404228787122,1.001991810633069,0.012835599485933852
0.155,0.01,0.01,1.0010054148764227,1.00213934,0.013096467337422795
0.156,0.01,0.01,1.0013704068741331,1.002286869277711,0.013357335
0.157,0.01,0.01,1.0017353988718436,1.0024343986000317,0.013618203040400685
0.158,0.01,0.01,1.002100390869554,1.0025819279223527,0.013879070891889628
0.159,0.01,0.01,1.0024653828672645,1.0027294572446734,0.014139938743378573
0.16,0.01,0.01,1.000641145948564,1.002982072183104,0.012652730685685735
0.161,0.01,0.01,1.001900607,1.0028604998192006,0.013400968517543136
0.162,0.01,0.01,1.0031600672913359,1.0027389274552974,0.014149206349400537
0.163,0.01,0.01,1.004419527962722,1.002617355091394,0.014897444181257942
0.164,0.01,0.01,1.005678988634108,1.0024957827274905,0.015645682013115343
0.165,0.01,0.01,1.006938449305494,1.002374210363587,0.016393919844972744
0.166,0.01,0.01,1.00819791,1.002252637999684,0.017142157676830146
0.167,0.01,0.01,1.0094573706482661,1.0021310656357805,0.017890395508687547
0.168,0.01,0.01,1.0107168313196522,1.0020094932718773,0.018638633
0.169,0.01,0.01,1.011976291991038,1.0018879209079739,0.019386871172402353
0.17,0.01,0.01,1.013235752662424,1.0017663485440704,0.020135109004259757
0.171,0.01,0.01,1.014495213,1.001644776180167,0.020883347
0.172,0.01,0.01,1.015754674005196,1.0015232038162636,0.021631584667974536
0.173,0.01,0.01,1.017014134676582,1.0014016314523602,0.022379822
0.174,0.01,0.01,1.018273595347968,1.001280059088457,0.02312806
0.175,0.01,0.01,1.019533056019354,1.0011584867245535,0.023876298163546743
0.176,0.01,0.01,1.0207925166907401,1.0010369143606503,0.024624535995404147
0.177,0.01,0.01,1.022051977362126,1.000915341996747,0.025372774
0.178,0.01,0.01,1.023311438033512,1.0007937696328435,0.026121012
0.179,0.01,0.01,1.024570898704898,1.000672197,0.026869249
0.18,0.01,0.01,1.0258303593762839,1.0005506249050367,0.027617487322833756
0.181,0.01,0.01,1.036304539961169,1.0000939439862258,0.025846951
0.182,0.01,0.01,1.036765489513715,1.0000573573854332,0.027680818
0.183,0.01,0.01,1.0372264390662613,1.0000207707846407,0.029514685
0.184,0.01,0.01,1.0376873886188074,0.9999841841838482,0.031348552
0.185,0.01,0.01,1.0381483381713537,0.9999475975830555,0.033182419
0.186,0.01,0.01,1.038609288,0.9999110109822629,0.035016285382346454
0.187,0.01,0.01,1.039070237276446,0.9998744243814703,0.036850152
0.188,0.01,0.01,1.039531186828992,0.9998378377806778,0.038684019
0.189,0.01,0.01,1.0399921363815383,0.9998012511798853,0.040517886
0.19,0.01,0.01,1.0404530859340846,0.9997646645790927,0.042351752488486744
0.191,0.01,0.01,1.0409140354866306,0.9997280779783002,0.044185619
0.192,0.01,0.01,1.0413749850391767,0.9996914913775076,0.046019486
0.193,0.01,0.01,1.041835934591723,0.999654905,0.047853353
0.194,0.01,0.01,1.0422968841442692,0.9996183181759224,0.049687219594627026
0.195,0.01,0.01,1.0427578336968155,0.9995817315751299,0.051521086371162095
0.196,0.01,0.01,1.0432187832493616,0.9995451449743374,0.053354953
0.197,0.01,0.01,1.0436797328019078,0.9995085583735448,0.05518882
0.198,0.01,0.01,1.044140682354454,0.9994719717727522,0.057022687
0.199,0.01,0.01,1.0446016319070002,0.9994353851719597,0.058856553477302384
0.2,0.01,0.01,1.0763775468535868,0.9993833417768511,0.05350413
0.201,0.01,0.01,1.070493878510167,0.9994101590664451,0.057598917
0.202,0.01,0.01,1.0646102101667472,0.9994369763560392,0.061693704
0.203,0.010000000000000956,0.01,1.0587265418233274,0.9994637936456333,0.06578849
0.204,0.01,0.01,1.0528428734799078,0.9994906109352274,0.069883277
0.205,0.010000000000009463,0.01,1.046959205136488,0.9995174282248215,0.073978063
0.206,0.010000000000013715,0.01,1.0410755367930682,0.9995442455144156,0.07807285
0.207,0.010000000000017968,0.010000000000000514,1.0351918684496484,0.9995710628040096,0.082167636
0.208,0.01,0.010000000000002542,1.0293082001062286,0.9995978800936038,0.086262423
0.209,0.010000000000026474,0.010000000000004571,1.0234245317628088,0.9996246973831979,0.09035721
0.21,0.010000000000030726,0.010000000000006599,1.0175408634193892,0.9996515146727919,0.094451996
0.211,0.010000000000034977,0.010000000000008627,1.0116571950759692,0.9996783319623859,0.098546783
0.212,0.01,0.010000000000010655,1.0057735267325494,0.999705149,0.10264156936482227
0.213,0.010000000000043481,0.010000000000012683,0.9998898583891296,0.999731967,0.10673635594964861
0.214,0.010000000000047735,0.010000000000014712,0.9940061900457098,0.9997587838311681,0.11083114253447493
0.215,0.010000000000051988,0.01,0.988122522,0.9997856011207622,0.11492592911930126
0.216,0.010000000000056242,0.010000000000018768,0.9822388533588702,0.9998124184103563,0.1190207157041276
0.217,0.010000000000060493,0.010000000000020798,0.9763551850154504,0.9998392356999504,0.12311550228895392
0.218,0.010000000000064745,0.010000000000022826,0.9704715166720306,0.9998660529895445,0.12721028887378025
0.219,0.010000000000068997,0.010000000000024854,0.9645878483286109,0.9998928702791385,0.1313050754586066
0.22,0.01,0.010000000000026883,0.95870418,0.9999196875687326,0.1353998620434329
0.221,0.00999634,0.00999435,0.9683099808516755,1.0000190957163506,0.1314768475140381
0.222,0.009998403,0.009995333,0.9535024478590822,1.000024642963883,0.1396284565125502
0.223,0.010000466,0.009996317,0.9386949148664889,1.0000301902114155,0.1477800655110623
0.224,0.010002528464289182,0.009997301,0.9238873818738956,1.000035737458948,0.1559316745095744
0.225,0.010004591357493473,0.009998285,0.9090798488813023,1.0000412847064801,0.1640832835080865
0.226,0.010006654250697765,0.009999268,0.894272316,1.0000468319540126,0.17223489250659862
0.227,0.010008717143902057,0.010000252002609886,0.8794647828961157,1.000052379201545,0.1803865015051107
0.228,0.01001078,0.010001235725651288,0.8646572499035226,1.0000579264490774,0.1885381105036228
0.229,0.010012843,0.010002219448692692,0.8498497169109291,1.0000634736966099,0.19668971950213493
0.23,0.010014905823514933,0.010003203171734094,0.8350421839183358,1.0000690209441423,0.204841329
0.231,0.010016968716719225,0.010004186894775498,0.8202346509257425,1.0000745681916747,0.21299293749915912
0.232,0.010019031609923516,0.010005170617816903,0.8054271179331494,1.0000801154392072,0.22114454649767123
0.233,0.010021094503127808,0.010006154340858305,0.790619585,1.0000856626867396,0.22929615549618332
0.234,0.010023157,0.010007138063899709,0.7758120519479628,1.000091209934272,0.23744776449469543
0.235,0.010025220289536393,0.010008121786941113,0.7610045189553698,1.0000967571818045,0.2455993734932073
0.236,0.010027283182740685,0.010009105509982515,0.7461969859627765,1.000102304429337,0.2537509824917194
0.237,0.010029346075944976,0.010010089,0.7313894529701832,1.0001078516768693,0.2619025914902315
0.238,0.010031408969149268,0.010011072956065323,0.7165819199775899,1.0001133989244018,0.2700542004887436
0.239,0.010033472,0.010012056679106726,0.7017743869849966,1.0001189461719342,0.2782058094872557
0.24,0.010035534755557853,0.01001304,0.6869668539924034,1.0001244934194664,0.2863574184857678
0.241,-0.089200671,-0.025888804,-0.061034131,-0.110615409,-0.041874212
0.242,-0.042957122,-0.01246749,-0.029392723,-0.053269998,-0.020165718
0.243,0.003286428,0.000953823,0.002248686,0.004075413,0.001542775
0.244,0.049529978,0.014375137288987185,0.033890094,0.061420824,0.023251268545248692
0.245,0.095773527,0.027796451,0.065531502,0.11876623481776485,0.044959762
0.246,0.142017077,0.041217765047448354,0.09717291,0.17611164578757205,0.066668255
0.247,0.18826062652100672,0.054639079,0.12881431827390166,0.23345705675737927,0.088376749
0.248,0.23450417617947839,0.068060393,0.16045572643184525,0.29080246772718654,0.1100852422214891
0.249,0.28074772583795005,0.081481707,0.19209713458978883,0.3481478786969937,0.1317937356405492
0.25,0.32699127549642176,0.094903021,0.2237385427477324,0.4054932896668009,0.1535022290596093
0.251,0.3732348251548935,0.10832433444360129,0.25537995090567595,0.4628387006366082,0.1752107224786694
0.252,0.4194783748133652,0.12174564832283188,0.28702135906361953,0.5201841116064153,0.1969192158977295
0.253,0.46572192447183697,0.1351669622020625,0.3186627672215631,0.5775295225762226,0.2186277093167896
0.254,0.5119654741303087,0.14858827608129307,0.3503041753795067,0.6348749335460298,0.2403362027358497
0.255,0.5582090237887802,0.16200958996052367,0.3819455835374503,0.692220345,0.26204469615490983
0.256,0.6044525734472519,0.17543090383975427,0.41358699169539387,0.7495657554856443,0.28375318957396994
0.257,0.6506961231057237,0.18885221771898483,0.44522839985333745,0.8069111664554514,0.305461683
0.258,0.6969396727641953,0.20227353159821543,0.47686980801128104,0.8642565774252586,0.3271701764120901
0.259,0.7431832224226671,0.21569484547744602,0.5085112161692246,0.9216019883950659,0.34887866983115023
0.26,0.9735129499767743,0.32740389586919316,0.5310984228426561,1.012068757308313,0.37804274869982724
0.261,0.9753724025670016,0.3641831838172859,0.5172412389100273,1.0121262105533828,0.3924096264874406
0.262,0.977231855,0.4009624717653787,0.5033840549773986,1.0121836637984527,0.40677650427505396
0.263,0.9790913077474563,0.43774175971347146,0.4895268710447697,1.0122411170435226,0.4211433820626673
0.264,0.9809507603376837,0.4745210476615642,0.4756696871121409,1.0122985702885927,0.4355102598502807
0.265,0.982810213,0.5113003356096569,0.46181250317951217,1.0123560235336624,0.44987713763789405
0.266,0.9846696655181384,0.5480796235577498,0.44795531924688337,1.0124134767787325,0.4642440154255074
0.267,0.9865291181083656,0.5848589115058426,0.43409813531425456,1.0124709300238024,0.4786108932131208
0.268,0.988388571,0.6216381994539353,0.4202409513816258,1.0125283832688723,0.49297777100073414
0.269,0.9902480232888204,0.6584174874020281,0.40638376744899707,1.0125858365139422,0.5073446487883475
0.27,0.9921074758790477,0.6951967753501208,0.39252658351636827,1.012643289759012,0.5217115265759609
0.271,0.9939669284692751,0.7319760632982136,0.37866939958373946,1.012700743004082,0.5360784043635742
0.272,0.9958263810595023,0.7687553512463063,0.36481221565111066,1.0127581962491519,0.5504452821511876
0.273,0.9976858336497297,0.805534639,0.3509550317184819,1.0128156494942218,0.56481216
0.274,0.999545286,0.8423139271424919,0.33709784778585317,1.0128731027392917,0.5791790377264143
0.275,1.0014047388301845,0.8790932150905847,0.32324066385322436,1.0129305559843618,0.5935459155140277
0.276,1.003264191420412,0.9158725030386774,0.30938347992059556,1.0129880092294317,0.6079127933016412
0.277,1.005123644010639,0.9526517909867702,0.2955262959879668,1.0130454624745016,0.6222796710892544
0.278,1.0069830966008664,0.9894310789348629,0.281669112,1.0131029157195715,0.6366465488768678
0.279,1.0088425491910937,1.0262103668829556,0.2678119281227092,1.0131603689646413,0.6510134266644811
0.28,1.001755649062735,1.0813071512232664,0.22503718451382945,1.0120892256195988,0.6803108435620282
0.281,1.0016326319544901,1.0770982640657907,0.21792591282213974,1.0121377526380568,0.6933570072114997
0.282,1.0015096148462455,1.0728893769083154,0.21081464113045048,1.0121862796565149,0.7064031708609706
0.283,1.0013865977380008,1.0686804897508397,0.2037033694387608,1.0122348066749727,0.7194493345104422
0.284,1.0012635806297558,1.0644716025933643,0.1965920977470711,1.0122833336934307,0.7324954981599138
0.285,1.0011405635215112,1.0602627154358886,0.18948082605538144,1.0123318607118885,0.7455416618093853
0.286,1.0010175464132665,1.056053828278413,0.18236955436369173,1.0123803877303466,0.7585878254588568
0.287,1.0008945293050215,1.0518449411209376,0.17525828267200208,1.0124289147488046,0.7716339891083284
0.288,1.0007715121967768,1.047636053963462,0.16814701098031237,1.0124774417672626,0.784680153
0.289,1.000648495088532,1.0434271668059862,0.1610357392886227,1.0125259687857207,0.7977263164072717
0.29,1.0005254779802872,1.0392182796485108,0.153924468,1.0125744958041785,0.8107724800567431
0.291,1.0004024608720425,1.0350093924910353,0.14681319590524333,1.0126230228226363,0.8238186437062147
0.292,1.0002794437637976,1.0308005053335596,0.13970192421355365,1.0126715498410943,0.8368648073556862
0.293,1.000156426655553,1.026591618176084,0.13259065252186397,1.0127200768595523,0.8499109710051578
0.294,1.0000334095473082,1.0223827310186084,0.1254793808301743,1.0127686038780104,0.8629571346546294
0.295,0.9999103924390633,1.018173843861133,0.11836810913848461,1.0128171308964682,0.876003298
0.296,0.9997873753308185,1.0139649567036573,0.11125683744679493,1.0128656579149262,0.8890494619535725
0.297,0.9996643582225737,1.0097560695461816,0.10414556575510525,1.0129141849333843,0.9020956256030441
0.298,0.999541341,1.005547182388706,0.097034294,1.0129627119518423,0.9151417892525157
0.299,0.9994183240060842,1.0013382952312304,0.089923022,1.013011239,0.9281879529019873
0.3,0.9992953068978394,0.9971294080737549,0.082811751,1.0130597659887581,0.9412341165514588
0.301,0.9998870625627426,0.9908780523591905,0.066083754,1.0130903682463215,0.9741359620376746
0.302,0.9998956450351422,0.9913721008316101,0.063738475,1.013117942857956,0.9795245626381472
0.303,0.9999042275075418,0.9918661493040299,0.061393195612502845,1.0131455174695907,0.9849131632386199
0.304,0.9999128099799414,0.9923601977764496,0.059047916313613634,1.0131730920812252,0.9903017638390925
0.305,0.9999213924523409,0.9928542462488693,0.056702637,1.013200667,0.9956903644395652
0.306,0.9999299749247403,0.9933482947212889,0.054357358,1.0132282413044944,1.0010789650400378
0.307,0.999938557,0.9938423431937087,0.052012078,1.0132558159161291,1.0064675656405102
0.308,0.9999471398695394,0.9943363916661283,0.049666799,1.0132833905277638,1.0118561662409828
0.309,0.9999557223419391,0.9948304401385482,0.04732152,1.0133109651393983,1.0172447668414555
0.31,0.9999643048143386,0.9953244886109678,0.044976241,1.0133385397510328,1.0226333674419281
0.311,0.9999728872867382,0.9958185370833875,0.042630961,1.0133661143626675,1.0280219680424008
0.312,0.9999814697591377,0.9963125855558073,0.040285682,1.0133936889743023,1.0334105686428732
0.313,0.9999900522315373,0.996806634,0.037940403,1.0134212635859368,1.038799169243346
0.314,0.9999986347039369,0.9973006825006467,0.035595123,1.0134488381975715,1.0441877698438184
0.315,1.0000072171763363,0.9977947309730664,0.033249844,1.013476412809206,1.049576370444291
0.316,1.000015799648736,0.9982887794454861,0.030904564726943133,1.0135039874208407,1.0549649710447637
0.317,1.0000243821211354,0.9987828279179058,0.028559285428053922,1.0135315620324752,1.0603535716452364
0.318,1.000032964593535,0.9992768763903256,0.026214006129164715,1.013559137,1.065742172245709
0.319,1.0000415470659347,0.9997709248627453,0.023868726830275504,1.0135867112557446,1.0711307728461816
0.32,1.0000072636499717,1.0013198974022826,0.017317132,1.0138730925109674,1.0891690466069468
0.321,1.0000067575218075,1.0012493607028352,0.016831835426307618,1.013808050468149,1.088101732478774
0.322,1.0000062513936434,1.0011788240033879,0.016346539205071835,1.0137430084253307,1.087034418350601
0.323,1.0000057452654794,1.0011082873039403,0.015861242983836052,1.0136779663825124,1.0859671042224284
0.324,1.000005239137315,1.001037750604493,0.015375946762600269,1.013612924339694,1.0848997900942556
0.325,1.000004733009151,1.0009672139050454,0.014890650541364486,1.0135478822968755,1.083832475966083
0.326,1.0000042268809868,1.0008966772055983,0.014405354320128703,1.0134828402540574,1.0827651618379102
0.327,1.0000037207528227,1.0008261405061507,0.013920058098892922,1.0134177982112391,1.0816978477097372
0.328,1.0000032146246585,1.0007556038067031,0.013434762,1.0133527561684208,1.0806305335815645
0.329,1.0000027084964944,1.000685067107256,0.012949465656421357,1.0132877141256023,1.0795632194533917
0.33,1.0000022023683304,1.0006145304078085,0.012464169435185574,1.013222672082784,1.078495905325219
0.331,1.000001696240166,1.0005439937083611,0.011978873,1.0131576300399656,1.0774285911970463
0.332,1.0000011901120018,1.0004734570089138,0.011493576992714007,1.0130925879971473,1.0763612770688735
0.333,1.0000006839838378,1.0004029203094662,0.011008280771478224,1.013027545954329,1.0752939629407008
0.334,1.0000001778556737,1.0003323836100189,0.010522984550242443,1.0129625039115107,1.0742266488125278
0.335,0.9999996717275095,1.0002618469105715,0.010037688,1.0128974618686923,1.073159334684355
0.336,0.9999991655993454,1.000191310211124,0.009552392,1.012832419825874,1.0720920205561824
0.337,0.9999986594711813,1.0001207735116768,0.009067096,1.0127673777830557,1.0710247064280094
0.338,0.9999981533430171,1.0000502368122293,0.0085818,1.0127023357402374,1.0699573922998369
0.339,0.999997647,0.9999797001127819,0.008096503,1.012637293697419,1.068890078171664
0.34,0.9999994217962704,0.999806704,0.006785167,1.012484159021919,1.0650309322151048
0.341,0.9999994631647011,0.9998176787076821,0.006846475,1.0124062461799963,1.0628129557896941
0.342,0.9999995045331319,0.9998286531791093,0.006907783,1.0123283333380737,1.0605949793642833
0.343,0.9999995459015626,0.9998396276505365,0.00696909,1.0122504204961513,1.0583770029388724
0.344,0.9999995872699934,0.9998506021219637,0.007030398,1.0121725076542287,1.0561590265134617
0.345,0.9999996286384241,0.9998615765933908,0.007091705,1.0120945948123063,1.0539410500880508
0.346,0.99999967,0.9998725510648181,0.007153013,1.0120166819703837,1.0517230736626402
0.347,0.9999997113752856,0.9998835255362452,0.00721432,1.0119387691284614,1.0495050972372293
0.348,0.9999997527437163,0.9998945000076724,0.007275628,1.0118608562865388,1.0472871208118186
0.349,0.999999794,0.9999054744790996,0.007336936,1.0117829434446162,1.0450691443864077
0.35,0.9999998354805778,0.9999164489505268,0.007398243,1.0117050306026938,1.0428511679609969
0.351,0.9999998768490085,0.999927423,0.007459551,1.0116271177607712,1.0406331915355862
0.352,0.9999999182174393,0.9999383978933811,0.007520858,1.0115492049188486,1.0384152151101755
0.353,0.99999996,0.9999493723648083,0.007582166,1.011471292076926,1.0361972386847647
0.354,1.0000000009543009,0.9999603468362355,0.007643473,1.0113933792350036,1.0339792622593538
0.355,1.0000000423227315,0.9999713213076626,0.007704781,1.011315466393081,1.031761285833943
0.356,1.0000000836911622,0.9999822957790898,0.007766088,1.0112375535511586,1.0295433094085322
0.357,1.000000125059593,0.99999327,0.007827396,1.011159640709236,1.0273253329831213
0.358,1.0000001664280236,1.0000042447219442,0.007888704,1.0110817278673134,1.0251073565577107
0.359,1.0000002077964545,1.0000152191933713,0.007950011,1.011003815025391,1.0228893801322998
0.36,1.0000002491648852,1.0000261936647985,0.008011319,1.0109259021834684,1.020671403706889
0.361,1.000000028920143,1.0000262466308492,0.008479622,1.0107252111057323,1.01444718
0.362,1.0000000266658242,1.0000245730703767,0.008587146,1.0106736251019393,1.0137028963477712
0.363,1.0000000244115057,1.000022899509904,0.00869467,1.0106220390981462,1.012958612849853
0.364,1.000000022157187,1.0000212259494317,0.008802194,1.0105704530943531,1.0122143293519341
0.365,1.0000000199028682,1.0000195523889592,0.008909718,1.0105188670905598,1.0114700458540156
0.366,1.0000000176485497,1.0000178788284866,0.009017242,1.0104672810867668,1.010725762356097
0.367,1.000000015394231,1.0000162052680142,0.009124766,1.0104156950829735,1.0099814788581782
0.368,1.0000000131399123,1.0000145317075417,0.00923229,1.0103641090791804,1.0092371953602597
0.369,1.0000000108855935,1.0000128581470693,0.009339814,1.0103125230753873,1.0084929118623411
0.37,1.000000008631275,1.0000111845865969,0.009447338,1.0102609370715943,1.0077486283644226
0.371,1.0000000063769563,1.0000095110261245,0.009554862,1.010209351067801,1.007004344866504
0.372,1.0000000041226376,1.0000078374656518,0.009662385,1.010157765064008,1.0062600613685855
0.373,1.0000000018683188,1.0000061639051794,0.009769909,1.0101061790602146,1.0055157778706667
0.374,0.9999999996140003,1.0000044903447067,0.009877433,1.0100545930564215,1.0047714943727482
0.375,0.9999999973596816,1.0000028167842343,0.009984957,1.0100030070526285,1.0040272108748296
0.376,0.999999995,1.0000011432237619,0.010092481,1.0099514210488354,1.003282927376911
0.377,0.9999999928510444,0.9999994696632895,0.010200005295577401,1.009899835045042,1.0025386438789925
0.378,0.9999999905967256,0.999997796,0.010307529259183199,1.009848249041249,1.0017943603810737
0.379,0.999999988,0.9999961225423444,0.010415053,1.0097966630374557,1.0010500768831552
0.38,0.9999999860880883,0.999994449,0.010522577186394799,1.0097450770336627,1.0003057933852366
0.381,0.999999999,0.9999964480734465,0.010770672689209206,1.009000431051309,0.9989777920891233
0.382,0.9999999988099852,0.9999966846890896,0.010757114,1.0090765805978616,0.9993207610288769
0.383,0.9999999989127323,0.9999969213047328,0.010743556142029716,1.0091527301444145,0.9996637299686304
0.384,0.9999999990154795,0.9999971579203759,0.010729998,1.0092288796909674,1.0000066989083838
0.385,0.9999999991182266,0.9999973945360192,0.010716439594850226,1.009305029,1.0003496678481374
0.386,0.9999999992209736,0.9999976311516623,0.010702881,1.0093811787840732,1.0006926367878908
0.387,0.9999999993237209,0.9999978677673055,0.010689323047670734,1.0094573283306258,1.0010356057276444
0.388,0.9999999994264679,0.9999981043829487,0.010675764774080991,1.0095334778771787,1.0013785746673978
0.389,1,0.9999983409985918,0.010662206500491244,1.0096096274237314,1.0017215436071514
0.39,0.9999999996319622,0.999998578,0.010648648226901498,1.0096857769702843,1.0020645125469048
0.391,0.9999999997347093,0.9999988142298781,0.010635089953311753,1.0097619265168372,1.0024074814866584
0.392,0.9999999998374565,0.9999990508455214,0.010621531679722008,1.009838076,1.002750450426412
0.393,0.9999999999402035,0.9999992874611645,0.010607973406132263,1.0099142256099427,1.0030934193661654
0.394,1.0000000000429508,0.9999995240768076,0.010594415132542518,1.0099903751564956,1.0034363883059187
0.395,1.000000000145698,0.9999997606924509,0.010580856858952775,1.0100665247030485,1.0037793572456724
0.396,1.0000000002484448,0.9999999973080941,0.010567299,1.0101426742496011,1.004122326185426
0.397,1.000000000351192,1.0000002339237373,0.010553740311773283,1.010218823796154,1.0044652951251796
0.398,1.000000000453939,1.0000004705393803,0.010540182038183538,1.0102949733427067,1.004808264064933
0.399,1.0000000005566863,1.0000007071550236,0.010526623764593793,1.0103711228892598,1.0051512330046863
0.4,1.0000000000340674,1.0000004738194164,0.010402318984394766,1.0085423454763862,1.006592194714254
0.401,1.0000000000315121,1.0000004433241148,0.010379300237544591,1.009058566356125,1.0069471066867628
0.402,1.000000000028957,1.0000004128288134,0.010356281490694416,1.0095747872358634,1.0073020186592716
0.403,1.000000000026402,1.0000003823335117,0.010333262743844242,1.010091008115602,1.0076569306317804
0.404,1.000000000023847,1.0000003518382101,0.010310243996994067,1.0106072289953405,1.0080118426042892
0.405,1.0000000000212916,1.0000003213429085,0.010287225250143892,1.011123449875079,1.008366754576798
0.406,1.0000000000187366,1.0000002908476069,0.010264206503293717,1.0116396707548176,1.0087216665493066
0.407,1.0000000000161815,1.0000002603523053,0.010241187756443544,1.0121558916345563,1.0090765785218156
0.408,1.0000000000136262,1.0000002298570037,0.010218169009593369,1.012672112514295,1.0094314904943242
0.409,1.0000000000110711,1.0000001993617023,0.010195150262743195,1.0131883333940332,1.009786402466833
0.41,1.0000000000085159,1.0000001688664006,0.010172132,1.013704554273772,1.0101413144393419
0.411,1.0000000000059608,1.000000138371099,0.010149112769042845,1.0142207751535106,1.0104962264118507
0.412,1.0000000000034057,1.0000001078757974,0.010126094,1.014736996033249,1.0108511383843595
0.413,1.0000000000008504,1.0000000773804958,0.010103075275342495,1.0152532169129878,1.0112060503568683
0.414,0.9999999999982954,1.0000000468851944,0.010080057,1.0157694377927262,1.0115609623293769
0.415,0.9999999999957403,1.0000000163898928,0.010057037781642145,1.016285658672465,1.0119158743018857
0.416,0.9999999999931851,0.9999999858945912,0.010034019034791971,1.0168018795522036,1.0122707862743945
0.417,0.9999999999906299,0.9999999553992895,0.010011000287941796,1.017318100431942,1.0126256982469033
0.418,0.9999999999880748,0.9999999249039879,0.009987982,1.0178343213116807,1.012980610219412
0.419,0.9999999999855197,0.9999998944086864,0.009964963,1.0183505421914192,1.013335522191921
0.42,0.9999999999829645,0.9999998639133848,0.009941944,1.0188667630711579,1.0136904341644297
0.421,1.0000000000000013,0.9999999492111133,0.009899741,1.0200252332285233,1.014673118636472
0.422,1.0000000000000013,0.9999999527884755,0.00990387,1.020981565971416,1.0146622046139315
0.423,1.0000000000000013,0.9999999563658375,0.009907999,1.0219378987143088,1.0146512905913914
0.424,1.000000000000001,0.9999999599431997,0.009912128,1.0228942314572016,1.0146403765688512
0.425,1.0000000000000009,0.9999999635205619,0.009916257,1.0238505642000941,1.0146294625463108
0.426,1.0000000000000009,0.9999999670979239,0.009920386,1.0248068969429869,1.0146185485237706
0.427,1.0000000000000007,0.999999971,0.009924515,1.0257632296858796,1.0146076345012305
0.428,1.0000000000000004,0.9999999742526481,0.009928644,1.0267195624287724,1.01459672
0.429,1.0000000000000004,0.9999999778300102,0.009932773,1.0276758951716651,1.014585806
0.43,1.0000000000000004,0.9999999814073723,0.009936902,1.0286322279145579,1.0145748924336098
0.431,1.0000000000000002,0.9999999849847345,0.009941031,1.0295885606574506,1.0145639784110694
0.432,1.0000000000000002,0.9999999885620965,0.009945159,1.0305448934003434,1.0145530643885292
0.433,1,0.9999999921394587,0.009949288,1.0315012261432361,1.014542150365989
0.434,0.9999999999999999,0.9999999957168206,0.009953417,1.032457558886129,1.0145312363434487
0.435,0.9999999999999999,0.9999999992941828,0.009957546,1.0334138916290216,1.0145203223209085
0.436,0.9999999999999997,1.000000002871545,0.009961675,1.0343702243719144,1.0145094082983683
0.437,0.9999999999999996,1.0000000064489072,0.009965804,1.0353265571148071,1.014498494275828
0.438,0.9999999999999996,1.0000000100262691,0.009969933,1.03628289,1.0144875802532878
0.439,0.9999999999999993,1.0000000136036313,0.009974062,1.0372392226005926,1.0144766662307476
0.44,0.9999999999999991,1.0000000171809933,0.009978191,1.0381955553434854,1.0144657522082072
0.441,1,1.0000000053498295,0.010009809,1.0490026112883488,1.014140729044956
0.442,1,1.0000000049662345,0.010013297001106583,1.0484427048315128,1.0140295963843378
0.443,1,1.0000000045826396,0.010016785287054544,1.0478827983746766,1.0139184637237197
0.444,1,1.0000000041990444,0.010020273573002506,1.0473228919178403,1.0138073310631015
0.445,1,1.0000000038154493,0.010023761858950467,1.0467629854610043,1.0136961984024833
0.446,1,1.0000000034318544,0.01002725,1.046203079004168,1.013585065741865
0.447,1,1.0000000030482594,0.010030738,1.045643172547332,1.0134739330812468
0.448,1,1.0000000026646645,0.010034226716794353,1.0450832660904958,1.0133628004206285
0.449,1,1.0000000022810693,0.010037715002742316,1.0445233596336598,1.0132516677600103
0.45,1,1.0000000018974742,0.010041203288690277,1.0439634531768236,1.0131405350993923
0.451,1,1.0000000015138792,0.010044691574638238,1.0434035467199876,1.0130294024387738
0.452,1,1.0000000011302843,0.01004818,1.0428436402631514,1.0129182697781558
0.453,1,1.0000000007466892,0.010051668146534161,1.0422837338063151,1.0128071371175376
0.454,1,1.0000000003630942,0.010055156432482124,1.0417238273494789,1.0126960044569193
0.455,1,0.9999999999794991,0.010058644718430087,1.0411639208926429,1.0125848717963013
0.456,1,0.9999999995959041,0.010062133004378047,1.0406040144358066,1.012473739135683
0.457,1,0.9999999992123091,0.010065621,1.0400441079789706,1.0123626064750648
0.458,1,0.999999999,0.010069109576273971,1.0394842015221344,1.0122514738144464
0.459,1,0.999999998,0.010072597862221934,1.0389242950652984,1.0121403411538283
0.46,1,0.9999999994417166,0.010079943005812596,1.063894386760408,1.0117057122670652
0.461,1,0.9999999994795489,0.010078306318879257,1.0576471285930942,1.01170231
0.462,1,0.9999999995173812,0.010076669631945916,1.0513998704257803,1.0116989068908544
0.463,1,0.9999999995552135,0.010075032945012575,1.0451526122584665,1.0116955042027491
0.464,1,0.9999999995930458,0.010073396258079235,1.0389053540911524,1.0116921015146436
0.465,1,1,0.010071759571145894,1.0326580959238385,1.0116886988265381
0.466,1,0.9999999996687103,0.010070122884212555,1.0264108377565246,1.0116852961384328
0.467,1,0.9999999997065426,0.010068486197279214,1.0201635795892108,1.0116818934503273
0.468,1,0.9999999997443748,0.010066849510345872,1.0139163214218967,1.011678490762222
0.469,1,0.9999999997822071,0.010065212823412533,1.0076690632545833,1.0116750880741165
0.47,1,0.9999999998200394,0.010063576136479194,1.0014218050872694,1.0116716853860113
0.471,1,0.9999999998578717,0.010061939449545853,0.9951745469199553,1.0116682826979058
0.472,1,1,0.010060302762612511,0.9889272887526415,1.0116648800098005
0.473,1,0.9999999999335363,0.010058666075679172,0.9826800305853276,1.0116614773216952
0.474,1,0.9999999999713686,0.010057029388745831,0.9764327724180136,1.0116580746335897
0.475,1,1.0000000000092009,0.010055392701812492,0.9701855142506998,1.0116546719454842
0.476,1,1.000000000047033,0.010053756,0.963938256,1.011651269257379
0.477,1,1.0000000000848654,0.010052119327945811,0.9576909979160719,1.0116478665692734
0.478,1,1.0000000001226976,0.010050482641012472,0.9514437397487581,1.0116444638811681
0.479,1,1,0.010048845954079129,0.9451964815814441,1.0116410611930629
0.48,1,1.0000000001983622,0.010047209,0.9389492234141302,1.0116376585049573
0.481,1,1.0000000000470244,0.010040981816611469,0.9445850019279531,1.0117208549885668
0.482,1,1.0000000000435691,0.010040377520594723,0.9313950675896836,1.0117470593678086
0.483,1,1.0000000000401141,0.010039773224577978,0.9182051332514141,1.0117732637470507
0.484,1,1.000000000036659,0.010039169,0.9050151989131445,1.0117994681262927
0.485,1,1.0000000000332037,0.010038564632544485,0.891825265,1.0118256725055348
0.486,1,1.0000000000297486,0.010037960336527738,0.8786353302366054,1.0118518768847768
0.487,1,1.0000000000262934,0.010037356040510993,0.8654453958983359,1.011878081264019
0.488,1,1.0000000000228382,0.010036751744494246,0.8522554615600664,1.011904285643261
0.489,1,1.000000000019383,0.010036147,0.8390655272217968,1.0119304900225028
0.49,1,1.0000000000159277,0.010035543152460753,0.8258755928835273,1.0119566944017448
0.491,1,1.0000000000124727,0.010034938856444006,0.8126856585452578,1.011982898780987
0.492,1,1.0000000000090175,0.010034335,0.7994957242069882,1.012009103160229
0.493,1,1.0000000000055622,0.010033730264410515,0.7863057898687187,1.0120353075394708
0.494,1,1.0000000000021072,0.010033125968393768,0.7731158555304491,1.0120615119187129
0.495,1,0.9999999999986519,0.010032521672377021,0.7599259211921796,1.012087716297955
0.496,1,0.9999999999951967,0.010031917376360276,0.7467359868539101,1.012113920677197
0.497,1,0.9999999999917415,0.010031313,0.7335460525156405,1.012140125056439
0.498,1,0.9999999999882864,0.010030708784326783,0.720356118,1.0121663294356809
0.499,1,0.9999999999848311,0.010030104488310038,0.7071661838391015,1.012192533814923
0.5,1,1,0.010029500192293291,0.69397625,1.012218738194165
0.501,1,1,0.010030134987022843,0.6706856197694878,1.0122265720247836
0.502,1,0.9999999999963242,0.010030133810012368,0.6560907955406594,1.012240592
0.503,1,0.9999999999966184,0.010030132633001895,0.641495971,1.0122546120008964
0.504,1,0.9999999999969127,0.010030131455991421,0.6269011470830026,1.012268631988953
0.505,1,0.9999999999972069,0.010030130278980946,0.6123063228541742,1.0122826519770092
0.506,1,0.9999999999975011,0.010030129101970472,0.5977114986253458,1.0122966719650655
0.507,1,0.9999999999977953,0.010030127924959997,0.5831166743965174,1.0123106919531217
0.508,1,0.9999999999980895,0.010030126747949526,0.56852185,1.0123247119411782
0.509,1,0.9999999999983837,0.010030126,0.5539270259388606,1.0123387319292345
0.51,1,1,0.010030124393928575,0.5393322017100322,1.012352751917291
0.511,1,0.9999999999989723,0.010030123216918102,0.5247373774812037,1.0123667719053473
0.512,1,0.9999999999992664,0.010030122039907628,0.5101425532523753,1.0123807918934036
0.513,1,0.9999999999995607,0.010030120862897155,0.49554772902354693,1.012394812
0.514,1,1,0.01003012,0.4809529047947185,1.0124088318695164
0.515,1,1.0000000000001492,0.010030118508876206,0.4663580805658901,1.0124228518575729
0.516,1,1.0000000000004434,0.010030117331865733,0.4517632563370617,1.0124368718456291
0.517,1,1.0000000000007376,0.010030116154855257,0.4371684321082333,1.0124508918336854
0.518,1,1.0000000000010318,0.010030114977844784,0.42257360787940484,1.0124649118217417
0.519,1,1.000000000001326,0.010030113800834309,0.4079787836505765,1.0124789318097982
0.52,1,1.0000000000003386,0.010030315345694912,0.3690085642469813,1.0124694206772022
0.521,1,1.000000000000315,0.010030096782618441,0.359013235,1.0124940339358197
0.522,1,1.0000000000002915,0.010029878219541967,0.3490179063130048,1.012518647194437
0.523,1,1.000000000000268,0.010029659656465496,0.3390225773460165,1.0125432604530542
0.524,1,1.0000000000002445,0.010029441093389024,0.3290272483790282,1.0125678737116715
0.525,1,1.000000000000221,0.010029222530312552,0.3190319194120399,1.012592486970289
0.526,1,1.0000000000001976,0.010029004,0.3090365904450516,1.0126171002289062
0.527,1,1.0000000000001739,0.010028785404159607,0.29904126147806337,1.0126417134875234
0.528,1,1.0000000000001505,0.010028566841083135,0.2890459325110751,1.0126663267461409
0.529,1,1.000000000000127,0.010028348278006662,0.2790506035440868,1.0126909400047581
0.53,1,1.0000000000001035,0.010028129714930192,0.2690552745770985,1.0127155532633756
0.531,1,1,0.010027911151853718,0.25905994561011025,1.0127401665219928
0.532,1,1.0000000000000564,0.010027692588777247,0.24906461664312196,1.01276478
0.533,1,1.0000000000000329,0.010027474025700775,0.23906928767613367,1.0127893930392273
0.534,1,1.0000000000000093,0.010027255462624302,0.2290739587091454,1.0128140062978448
0.535,1,0.9999999999999858,0.010027037,0.21907862974215714,1.012838619556462
0.536,1,0.9999999999999623,0.010026818336471358,0.20908330077516885,1.0128632328150795
0.537,1,0.9999999999999388,0.010026599773394887,0.19908797180818055,1.0128878460736968
0.538,1,0.9999999999999153,0.010026381210318415,0.1890926428411923,1.012912459332314
0.539,1,0.9999999999998918,0.010026162647241942,0.17909731387420402,1.0129370725909315
0.54,1,0.9999999999999746,0.010024413826921525,0.14988077624986004,1.013068047743641
0.541,1,0.9999999999999762,0.010024417355892013,0.14523755390092313,1.0130794051279899
0.542,1,0.9999999999999781,0.010024420884862497,0.14059433155198622,1.0130907625123389
0.543,1,0.9999999999999798,0.010024424413832984,0.13595110920304931,1.0131021198966879
0.544,1,0.9999999999999817,0.010024428,0.1313078868541124,1.0131134772810368
0.545,1,0.9999999999999833,0.010024431471773957,0.1266646645051755,1.0131248346653856
0.546,1,0.9999999999999852,0.010024435000744443,0.12202144215623859,1.0131361920497346
0.547,1,0.9999999999999869,0.010024438529714928,0.11737821980730168,1.0131475494340836
0.548,1,0.9999999999999888,0.010024442058685414,0.11273499745836477,1.0131589068184326
0.549,1,0.9999999999999905,0.010024445587655901,0.10809177510942786,1.0131702642027816
0.55,1,0.9999999999999922,0.010024449116626387,0.10344855276049093,1.0131816215871305
0.551,1,0.9999999999999941,0.010024452645596874,0.09880533,1.0131929789714795
0.552,1,0.9999999999999958,0.010024456174567358,0.094162108,1.0132043363558285
0.553,1,0.9999999999999977,0.010024459703537845,0.089518886,1.0132156937401775
0.554,1,0.9999999999999993,0.010024463232508331,0.084875663,1.0132270511245265
0.555,1,1.0000000000000013,0.010024466761478817,0.080232441,1.0132384085088755
0.556,1,1.0000000000000029,0.010024470290449304,0.075589219,1.0132497658932242
0.557,1,1.0000000000000049,0.010024474,0.070945996,1.0132611232775732
0.558,1,1.0000000000000064,0.010024477348390277,0.066302774,1.0132724806619222
0.559,1,1.0000000000000082,0.010024480877360761,0.061659551620058754,1.0132838380462712
0.56,1,1.0000000000000018,0.010022424,0.048211841,1.0134675468764263
0.561,1,1.0000000000000016,0.010023111409752978,0.046660333,1.0134348611314323
0.562,1,1.0000000000000016,0.010023799194865495,0.045108824974018795,1.0134021753864382
0.563,1,1.0000000000000013,0.010024486979978013,0.043557317,1.0133694896414442
0.564,1,1.0000000000000013,0.010025175,0.042005809,1.0133368038964503
0.565,1,1.000000000000001,0.010025862550203048,0.0404543,1.0133041181514564
0.566,1,1.0000000000000009,0.010026550335315566,0.038902792246445404,1.0132714324064622
0.567,1,1.0000000000000009,0.010027238120428083,0.037351284064552015,1.0132387466614683
0.568,1,1.0000000000000009,0.010027925905540601,0.035799776,1.0132060609164744
0.569,1,1.0000000000000007,0.010028613690653118,0.034248268,1.0131733751714802
0.57,1,1.0000000000000004,0.010029301475765636,0.03269676,1.0131406894264865
0.571,1,1.0000000000000004,0.010029989260878154,0.031145251336978444,1.0131080036814923
0.572,1,1.0000000000000002,0.010030677045990671,0.029593743155085055,1.0130753179364984
0.573,1,1.0000000000000002,0.010031364831103189,0.028042234973191665,1.0130426321915045
0.574,1,1,0.010032052616215707,0.026490727,1.0130099464465105
0.575,1,1,0.010032740401328224,0.024939219,1.0129772607015164
0.576,1,0.9999999999999998,0.010033428186440742,0.02338771,1.0129445749565225
0.577,1,0.9999999999999998,0.010034115971553261,0.021836202245618098,1.0129118892115285
0.578,1,0.9999999999999997,0.010034803756665777,0.020284694063724705,1.0128792034665346
0.579,1,0.9999999999999994,0.010035491541778296,0.018733185881831316,1.0128465177215404
0.58,1,0.9999999999999993,0.010036179326890812,0.017181677699937923,1.0128138319765465
0.581,1,0.9999999999999999,0.010047377382259234,0.014073713818776944,1.012861590490363
0.582,1,0.9999999999999999,0.010047288367808209,0.013728471559761599,1.0127784732942722
0.583,1,0.9999999999999999,0.010047199353357184,0.013383229300746256,1.0126953560981815
0.584,1,0.9999999999999999,0.010047110338906158,0.013037987041730911,1.0126122389020908
0.585,1,0.9999999999999999,0.010047021324455133,0.012692744782715568,1.012529122
0.586,1,0.9999999999999999,0.010046932310004105,0.012347502523700224,1.0124460045099093
0.587,1,0.9999999999999999,0.010046843,0.012002260264684879,1.0123628873138186
0.588,1,0.9999999999999999,0.010046754281102053,0.011657018005669536,1.012279770117728
0.589,1,0.9999999999999999,0.010046665266651027,0.011311775746654193,1.012196652921637
0.59,1,1,0.010046576252200002,0.010966533487638848,1.0121135357255464
0.591,1,1,0.010046487237748977,0.010621291228623504,1.0120304185294557
0.592,1,1,0.010046398223297951,0.010276049,1.0119473013333649
0.593,1,1,0.010046309208846924,0.009930807,1.0118641841372742
0.594,1,1,0.010046220194395898,0.009585564,1.0117810669411835
0.595,1,1,0.010046131179944871,0.009240322,1.0116979497450929
0.596,1,1,0.010046042165493846,0.00889508,1.011614832549002
0.597,1,1,0.010045953,0.008549838,1.0115317153529113
0.598,1,1,0.010045864136591795,0.008204595,1.0114485981568206
0.599,1,1,0.010045775,0.007859353,1.0113654809607298
0.6,1,1,0.010045686107689742,0.007514111,1.011282363764639
0.601,1,1,0.010079618404346263,0.006912422,1.0109941553852577
0.602,1,1,0.010070503847745334,0.006967218,1.010910340479887
0.603,1,1,0.010061389291144408,0.007022015,1.0108265255745161
0.604,1,1,0.010052274734543482,0.007076811,1.0107427106691453
0.605,1,1,0.010043160177942554,0.007131607,1.0106588957637743
0.606,1,1,0.010034045621341626,0.007186404,1.0105750808584035
0.607,1,1,0.010024931,0.0072412,1.0104912659530325
0.608,1,1,0.010015816508139772,0.007295996,1.0104074510476617
0.609,1,1,0.010006701951538846,0.007350792,1.010323636142291
0.61,1,1,0.009997587,0.007405589,1.0102398212369201
0.611,1,1,0.009988473,0.007460385,1.0101560063315491
0.612,1,1,0.009979358,0.007515181,1.0100721914261783
0.613,1,1,0.009970244,0.007569978,1.0099883765208073
0.614,1,1,0.009961129,0.007624774,1.0099045616154365
0.615,1,1,0.009952015,0.00767957,1.0098207467100657
0.616,1,1,0.0099429,0.007734366,1.009736931804695
0.617,1,1,0.009933785,0.007789163,1.009653116899324
0.618,1,1,0.009924671,0.007843959,1.0095693019939531
0.619,1,1,0.009915556,0.007898755,1.009485487088582
0.62,1,1,0.009906442,0.007953552,1.0094016721832113
0.621,1,1,0.009850298,0.008293861,1.0084139269102514
0.622,1,1,0.009834091,0.008398774,1.0085137927423704
0.623,1,1,0.009817884,0.008503688,1.0086136585744896
0.624,1,1,0.009801677,0.008608601,1.0087135244066086
0.625,1,1,0.00978547,0.008713514,1.0088133902387277
0.626,1,1,0.009769263,0.008818428,1.008913256070847
0.627,1,1,0.009753057,0.008923341,1.0090131219029659
0.628,1,1,0.00973685,0.009028254,1.0091129877350848
0.629,1,1,0.009720643,0.009133168,1.009212853567204
0.63,1,1,0.009704436,0.009238081,1.0093127193993232
0.631,1,1,0.009688229,0.009342994,1.0094125852314422
0.632,1,1,0.009672022,0.009447907,1.0095124510635614
0.633,1,1,0.009655815,0.009552821,1.0096123168956805
0.634,1,1,0.009639608,0.009657734,1.0097121827277995
0.635,1,1,0.009623401,0.009762647,1.0098120485599187
0.636,1,1,0.009607195,0.009867561,1.0099119143920379
0.637,1,1,0.009590988,0.009972474,1.0100117802241568
0.638,1,1,0.009574781,0.010077387362537712,1.010111646056276
0.639,1,1,0.009558574,0.010182300678080482,1.0102115118883952
0.64,1,1,0.009087191,0.010575679507852948,1.0083599178927352
0.641,1,1,0.009140127,0.010578331166219358,1.0089558079950955
0.642,1,1,0.009193063,0.010580982824585767,1.009551698097456
0.643,1,1,0.009246,0.010583634482952178,1.0101475881998165
0.644,1,1,0.009298936,0.010586286141318587,1.010743478302177
0.645,1,1,0.009351872,0.010588937799684997,1.0113393684045373
0.646,1,1,0.009404808,0.010591589458051408,1.011935258506898
0.647,1,1,0.009457744,0.010594241116417817,1.0125311486092583
0.648,1,1,0.00951068,0.010596892774784226,1.0131270387116187
0.649,1,1,0.009563617,0.010599544433150636,1.013722928813979
0.65,1,1,0.009616553,0.010602196091517047,1.0143188189163395
0.651,1,1,0.009669489,0.010604847749883458,1.014914709
0.652,1,1,0.009722425,0.010607499408249867,1.0155105991210605
0.653,1,1,0.009775361,0.010610151066616277,1.016106489223421
0.654,1,1,0.009828297,0.010612802724982686,1.0167023793257814
0.655,1,1,0.009881234,0.010615454383349095,1.0172982694281418
0.656,1,1,0.00993417,0.010618106041715506,1.0178941595305022
0.657,1,1,0.009987106,0.010620757700081916,1.0184900496328628
0.658,1,1,0.010040042,0.010623409358448325,1.0190859397352232
0.659,1,1,0.010092978210460849,0.010626061016814736,1.0196818298375836
0.66,1,1,0.008939336,0.010578749453844818,1.020486931787781
0.661,1,1,0.009275532,0.010552177311429246,1.0214925523078584
0.662,1,1,0.009611729,0.010525605169013677,1.0224981728279359
0.663,1,1,0.009947925,0.010499033026598105,1.0235037933480133
0.664,1,1,0.010284121121073488,0.010472460884182536,1.024509413868091
0.665,1,1,0.010620317359965202,0.010445888741766964,1.0255150343881685
0.666,1,1,0.010956513598856917,0.010419316599351393,1.026520654908246
0.667,1,1,0.011292709837748632,0.010392744456935821,1.0275262754283234
0.668,1,1,0.011628906076640346,0.010366172314520252,1.028531895948401
0.669,1,1,0.011965102,0.010339600172104682,1.0295375164684786
0.67,1,1,0.012301298554423775,0.010313028,1.030543136988556
0.671,1,1,0.012637494793315489,0.010286456,1.0315487575086335
0.672,1,1,0.012973691032207205,0.010259884,1.0325543780287112
0.673,1,1,0.013309887271098917,0.010233311602442398,1.0335599985487887
0.674,1,1,0.013646083509990633,0.010206739460026829,1.0345656190688661
0.675,1,1,0.013982279748882349,0.010180167317611257,1.0355712395889436
0.676,1,1,0.014318475987774063,0.010153595175195687,1.036576860109021
0.677,1,1,0.014654672226665777,0.010127023032780116,1.0375824806290987
0.678,1,1,0.014990868465557491,0.010100450890364545,1.038588101149176
0.679,1,1,0.015327064704449205,0.010073878747948975,1.0395937216692537
0.68,1,1,0.013003462519517655,0.009973264,1.0499145338269922
0.681,1,1,0.014113346,0.009970863,1.049656433
0.682,1,1,0.015223229313120406,0.009968462,1.0493983322008278
0.683,1,1,0.016333112709921778,0.009966062,1.0491402313877456
0.684,1,1,0.017442996106723153,0.009963661,1.0488821305746634
0.685,1,1,0.01855288,0.009961261,1.0486240297615814
0.686,1,1,0.019662762900325904,0.00995886,1.048365928948499
0.687,1,1,0.020772646297127276,0.00995646,1.048107828135417
0.688,1,1,0.021882529693928527,0.009954059,1.0478497273223348
0.689,1,1,0.022992413090729902,0.009951658,1.0475916265092526
0.69,1,1,0.024102296487531278,0.009949258,1.0473335256961704
0.691,1,1,0.02521218,0.009946857,1.0470754248830882
0.692,1,1,0.026322063281134025,0.009944457,1.046817324070006
0.693,1,1,0.027431947,0.009942056,1.0465592232569239
0.694,1,1,0.028541830074736776,0.009939656,1.0463011224438417
0.695,1,1,0.029651713,0.009937255,1.0460430216307595
0.696,1,1,0.030761596868339524,0.009934854,1.0457849208176775
0.697,1,1,0.031871480265140896,0.009932454,1.0455268200045953
0.698,1,1,0.032981364,0.009930053,1.045268719191513
0.699,1,1,0.034091247,0.009927653,1.045010618378431
0.7,1,1,0.03520113,0.009925252,1.0447525175653487
0.701,1.0000000000000075,1.0000000000000118,0.032111543,0.009941289,1.0611906511912765
0.702,1.000000000000003,1.0000000000000098,0.035174043,0.009946842,1.0562475321906595
0.703,1,1.0000000000000075,0.038236543,0.009952395,1.0513044131900422
0.704,0.9999999999999948,1.0000000000000056,0.041299044,0.009957948,1.0463612941894254
0.705,0.9999999999999906,1.0000000000000036,0.044361544,0.009963501,1.041418175188808
0.706,0.9999999999999862,1.0000000000000016,0.047424044882087096,0.009969055,1.036475056188191
0.707,1,0.9999999999999996,0.050486545,0.009974608,1.031531937187574
0.708,0.9999999999999778,0.9999999999999974,0.053549046,0.009980161,1.0265888181869567
0.709,0.9999999999999735,0.9999999999999954,0.056611546270780785,0.009985714,1.0216456991863396
0.71,0.9999999999999692,0.9999999999999934,0.059674046733678696,0.009991267,1.0167025801857226
0.711,0.9999999999999649,0.9999999999999915,0.062736547,0.00999682,1.0117594611851055
0.712,0.9999999999999607,0.9999999999999893,0.065799048,0.010002373219537834,1.0068163421844885
0.713,0.9999999999999565,0.9999999999999873,0.068861548,0.010007926332071256,1.0018732231838712
0.714,0.9999999999999523,0.9999999999999853,0.071924049,0.010013479444604678,0.9969301041832541
0.715,1,0.9999999999999833,0.074986549,0.010019033,0.991986985
0.716,0.9999999999999438,0.9999999999999812,0.07804905,0.010024585669671522,0.9870438661820198
0.717,0.9999999999999395,0.9999999999999792,0.08111155,0.010030138782204942,0.9821007471814027
0.718,0.9999999999999353,0.9999999999999771,0.08417405,0.010035691894738366,0.9771576281807856
0.719,0.9999999999999309,0.9999999999999751,0.087236551,0.010041245007271788,0.9722145091801685
0.72,0.9999999999999267,0.9999999999999731,0.090299051,0.010046798,0.9672713901795513
0.721,1.0000036623219606,1.0000056565872053,0.084659796,0.010063418931046508,0.9755817488702816
0.722,1.0000015992113829,1.0000046723857225,0.092081326,0.010063384076655708,0.9642687759517277
0.723,0.999999536,1.0000036881842398,0.099502856,0.010063349222264907,0.9529558030331737
0.724,0.9999974729902273,1.000002703982757,0.10692438648991723,0.010063314367874106,0.9416428301146199
0.725,0.9999954098796495,1.0000017197812743,0.11434591651508945,0.010063279513483306,0.9303298571960661
0.726,0.9999933467690718,1.0000007355797915,0.12176744654026167,0.010063244659092505,0.919016884
0.727,0.9999912836584941,0.9999997513783088,0.1291889765654339,0.010063209804701705,0.9077039113589582
0.728,0.9999892205479163,0.999998767,0.13661050659060614,0.010063174950310904,0.8963909384404043
0.729,0.9999871574373386,0.9999977829753433,0.14403203661577835,0.010063140095920103,0.8850779655218504
0.73,0.9999850943267607,0.9999967987738605,0.15145356664095058,0.010063105241529303,0.8737649926032964
0.731,0.999983031,0.9999958145723777,0.15887509666612282,0.010063070387138502,0.8624520196847425
0.732,0.9999809681056053,0.99999483,0.16629662669129502,0.010063035532747703,0.8511390467661886
0.733,0.9999789049950275,0.9999938461694122,0.17371815671646726,0.010063000678356903,0.8398260738476346
0.734,0.9999768418844497,0.9999928619679295,0.1811396867416395,0.010062965823966102,0.8285131009290808
0.735,0.9999747787738721,0.9999918777664467,0.18856121676681173,0.010062930969575301,0.817200128
0.736,0.9999727156632944,0.999990894,0.19598274679198394,0.010062896,0.8058871550919731
0.737,0.9999706525527166,0.9999899093634812,0.20340427681715617,0.010062861,0.7945741821734191
0.738,0.9999685894421387,0.9999889251619983,0.21082580684232838,0.010062826,0.7832612092548652
0.739,0.9999665263315611,0.9999879409605156,0.2182473368675006,0.010062792,0.7719482363363114
0.74,0.9999644632209833,0.9999869567590328,0.22566886689267285,0.010062756697621298,0.7606352634177573
0.741,1.094256852451694,1.1640636375113445,0.2226209976213817,0.010057661,0.7455028498101715
0.742,1.0474108185539397,1.1393562678464757,0.2371364142159474,0.010056150491487554,0.7314803173544391
0.743,1.0005647846561856,1.1146488981816074,0.25165183081051307,0.010054639724435278,0.7174577848987067
0.744,0.9537187507584314,1.0899415285167389,0.26616724740507874,0.010053128957383004,0.7034352524429743
0.745,0.9068727168606773,1.0652341588518703,0.2806826639996444,0.010051618190330727,0.6894127199872419
0.746,0.8600266829629231,1.040526789187002,0.29519808059421015,0.010050107423278451,0.6753901875315095
0.747,0.8131806490651688,1.0158194195221335,0.30971349718877583,0.010048596656226176,0.6613676550757772
0.748,0.7663346151674147,0.99111205,0.32422891378334145,0.010047086,0.6473451226200447
0.749,0.7194885812696605,0.9664046801923966,0.33874433037790713,0.010045575122121625,0.6333225901643124
0.75,0.6726425473719063,0.9416973105275281,0.3532597469724728,0.010044064355069349,0.619300058
0.751,0.6257965134741522,0.9169899408626596,0.36777516356703854,0.010042553588017073,0.6052775252528476
0.752,0.57895048,0.8922825711977911,0.3822905801616042,0.010041042820964798,0.5912549927971152
0.753,0.5321044456786439,0.8675752015329227,0.3968059967561699,0.010039532053912522,0.5772324603413828
0.754,0.48525841178088974,0.8428678318680543,0.4113214133507356,0.010038021286860247,0.5632099278856504
0.755,0.4384123778831356,0.8181604622031857,0.42583682994530125,0.010036510519807971,0.5491873954299181
0.756,0.39156634398538137,0.7934530925383173,0.44035224653986693,0.010034999752755697,0.5351648629741856
0.757,0.34472031008762727,0.7687457228734489,0.4548676631344326,0.010033489,0.5211423305184533
0.758,0.29787427618987306,0.7440383532085804,0.4693830797289983,0.010031978218651144,0.5071197980627209
0.759,0.25102824229211884,0.7193309835437118,0.48389849632356396,0.010030467451598869,0.4930972656069885
0.76,0.2041822083943647,0.6946236138788435,0.49841391291812964,0.010028956684546593,0.47907473315125615
0.761,0.053620035,0.44043454328634213,0.5233813529684893,0.010025119868854921,0.4490204640887524
0.762,0.050866046939130605,0.4196174497852202,0.5412337485646493,0.010024964900425638,0.43788419814626317
0.763,0.048112059034357585,0.39880035628409827,0.5590861441608095,0.010024809931996354,0.42674793220377394
0.764,0.045358071,0.37798326278297634,0.5769385397569696,0.010024654963567073,0.4156116662612847
0.765,0.042604083224811566,0.3571661692818544,0.5947909353531298,0.010024499995137789,0.4044754003187955
0.766,0.039850095,0.3363490757807325,0.6126433309492898,0.010024345026708507,0.3933391343763063
0.767,0.037096107,0.31553198227961055,0.6304957265454499,0.010024190058279224,0.382202868
0.768,0.03434212,0.2947148887784886,0.6483481221416101,0.010024035,0.37106660249132783
0.769,0.031588132,0.27389779527736674,0.6662005177377702,0.010023880121420657,0.35993033654883855
0.77,0.028834143700946495,0.25308070177624475,0.6840529133339304,0.010023725152991374,0.34879407060634937
0.771,0.026080155796173482,0.23226360827512282,0.7019053089300904,0.01002357,0.3376578046638601
0.772,0.023326167891400466,0.21144651477400092,0.7197577045262505,0.010023415216132807,0.3265215387213709
0.773,0.020572179986627456,0.190629421,0.7376101001224106,0.010023260247703523,0.3153852727788817
0.774,0.017818192,0.16981232777175703,0.7554624957185707,0.010023105,0.30424900683639244
0.775,0.015064204177081429,0.14899523427063513,0.773314891,0.010022950310844958,0.2931127408939032
0.776,0.012310216272308416,0.1281781407695132,0.791167287,0.010022795342415677,0.281976475
0.777,0.009556228,0.10736104726839128,0.8090196825070511,0.010022640373986393,0.27084020900892475
0.778,0.00680224,0.086543954,0.8268720781032113,0.010022485,0.2597039430664355
0.779,0.004048253,0.06572686,0.8447244736993713,0.010022330437127826,0.24856767712394628
0.78,0.006991305,0.017566169,0.9040503190379842,0.010020737124467131,0.21779229940842876
0.781,0.007200185,0.016920423777003313,0.9127490988699675,0.010021217280092998,0.21161471581090513
0.782,0.007409064,0.016274678420664546,0.9214478787019509,0.010021697435718867,0.2054371322133815
0.783,0.007617943,0.015628933064325782,0.9301466585339342,0.010022177591344734,0.19925954861585787
0.784,0.007826823,0.014983187707987015,0.9388454383659174,0.010022657746970602,0.19308196501833422
0.785,0.008035702,0.014337442351648248,0.9475442181979007,0.010023138,0.18690438142081062
0.786,0.008244582,0.013691696995309482,0.9562429980298841,0.010023618058222338,0.18072679782328696
0.787,0.008453461,0.013045951638970717,0.9649417778618674,0.010024098213848205,0.17454921422576333
0.788,0.00866234,0.012400206,0.9736405576938507,0.010024578369474072,0.1683716306282397
0.789,0.00887122,0.011754460926293182,0.982339338,0.010025058525099939,0.16219404703071608
0.79,0.009080099,0.011108715569954417,0.9910381173578173,0.010025538680725808,0.15601646343319245
0.791,0.009288979,0.010462970213615648,0.9997368971898006,0.010026018836351677,0.14983887983566882
0.792,0.009497858,0.009817225,1.008435677021784,0.010026498991977544,0.14366129623814516
0.793,0.009706737,0.00917148,1.0171344568537672,0.010026979,0.13748371264062154
0.794,0.009915617,0.008525734,1.0258332366857505,0.010027459303229277,0.1313061290430979
0.795,0.010124496188046546,0.007879989,1.0345320165177339,0.010027939458855146,0.12512854544557428
0.796,0.010333375593882366,0.007234243,1.0432307963497172,0.010028419614481015,0.11895096184805065
0.797,0.010542254999718184,0.006588498,1.0519295761817007,0.010028899770106882,0.11277337825052702
0.798,0.010751134,0.005942753,1.060628356013684,0.010029379925732749,0.1065957946530034
0.799,0.010960014,0.005297007,1.0693271358456673,0.010029860081358618,0.10041821105547977
0.8,0.010297290576960315,0.008203411,1.0982735568617983,0.010030399146095976,0.082775259
0.801,0.010276439218788852,0.008351157,1.0965014423144006,0.010031373041027887,0.080230314
0.802,0.010255588,0.008498904,1.0947293277670027,0.010032346935959795,0.077685369
0.803,0.010234736502445926,0.00864665,1.0929572132196048,0.010033320830891706,0.075140424
0.804,0.010213885144274463,0.008794396,1.0911850986722071,0.010034294725823616,0.072595479
0.805,0.010193034,0.008942143,1.0894129841248095,0.010035268620755527,0.070050535
0.806,0.010172182427931536,0.009089889,1.0876408695774118,0.010036242515687436,0.06750559
0.807,0.010151331069760072,0.009237636,1.085868755030014,0.010037216410619346,0.064960645
0.808,0.010130479711588609,0.009385382,1.084096640482616,0.010038190305551255,0.0624157
0.809,0.010109628353417145,0.009533129,1.0823245259352183,0.010039164200483166,0.059870755
0.81,0.010088776995245683,0.009680875,1.0805524113878207,0.010040138095415076,0.05732581
0.811,0.010067925637074222,0.009828621,1.078780296840423,0.010041111990346987,0.054780866
0.812,0.010047074278902756,0.009976368,1.077008182293025,0.010042085885278895,0.052235920691145174
0.813,0.010026222920731296,0.010124114229181948,1.0752360677456276,0.010043059780210806,0.049690975844326656
0.814,0.010005371562559833,0.010271860650269374,1.0734639531982297,0.010044033675142715,0.047146031
0.815,0.00998452,0.010419607071356796,1.071691838650832,0.010045007570074625,0.044601086
0.816,0.009963669,0.010567353492444222,1.0699197241034342,0.010045981465006536,0.042056141
0.817,0.009942817,0.010715099913531647,1.0681476095560365,0.010046955359938445,0.039511196
0.818,0.009921966,0.010862846334619071,1.0663754950086388,0.010047929254870356,0.036966252
0.819,0.009901115,0.011010592755706495,1.0646033804612411,0.010048903149802266,0.034421307
0.82,0.009880263,0.011158339,1.0628312659138432,0.010049877044734175,0.031876362
0.821,0.009980624,0.010300805754905324,1.0520676137032428,0.010068720157940062,0.026475787
0.822,0.009982113,0.010274938,1.049192079098711,0.010067111,0.025677419150297927
0.823,0.009983602,0.010249070767872358,1.0463165444941793,0.010065501276629843,0.024879051383344442
0.824,0.009985091,0.010223203274355875,1.0434410098896476,0.010063891835974734,0.024080684
0.825,0.00998658,0.010197335780839391,1.040565475285116,0.010062282395319627,0.023282315849437477
0.826,0.009988068,0.010171468287322908,1.0376899406805844,0.010060672954664517,0.022483948082483995
0.827,0.009989557,0.010145600793806426,1.0348144060760527,0.010059063514009408,0.021685580315530507
0.828,0.009991046,0.010119733300289943,1.031938871471521,0.010057454073354299,0.020887212548577026
0.829,0.009992535,0.010093866,1.0290633368669893,0.010055845,0.020088844781623545
0.83,0.009994024,0.010067998313256978,1.0261878022624578,0.010054235,0.019290477
0.831,0.009995512,0.010042130819740494,1.0233122676579258,0.010052625751388971,0.018492109247716576
0.832,0.009997001,0.010016263,1.0204367330533943,0.010051016310733863,0.017693741480763095
0.833,0.00999849,0.009990396,1.0175611984488626,0.010049406870078754,0.016895374
0.834,0.009999979,0.009964528,1.0146856638443311,0.010047797429423647,0.016097005946856126
0.835,0.010001468,0.009938661,1.0118101292397994,0.010046187988768537,0.015298638179902645
0.836,0.010002956,0.009912793,1.0089345946352677,0.010044578548113428,0.01450027
0.837,0.010004445,0.009886926,1.006059060030736,0.010042969,0.013701902645995679
0.838,0.010005934076111661,0.009861058,1.0031835254262045,0.010041359666803211,0.012903534879042193
0.839,0.010007422881246633,0.009835191,1.0003079908216725,0.010039750226148102,0.012105167
0.84,0.010008911686381603,0.009809323,0.997432456,0.010038140785492993,0.011306799345135229
0.841,0.010001099489141385,0.009960028,0.9898911538233212,0.010068610130187533,0.009730569
0.842,0.010001013812299609,0.00996359,0.9897178363016511,0.010055983,0.009594344
0.843,0.010000928135457833,0.009967153,0.9895445187799812,0.010043355598929988,0.00945812
0.844,0.010000842,0.009970715,0.9893712012583114,0.010030728333301214,0.009321895
0.845,0.010000756781774282,0.009974278,0.9891978837366414,0.010018101,0.009185671
0.846,0.010000671104932508,0.00997784,0.9890245662149714,0.010005473802043668,0.009049446
0.847,0.010000585428090732,0.009981402,0.9888512486933014,0.009992847,0.008913222
0.848,0.010000499751248955,0.009984965,0.9886779311716316,0.009980219,0.008776998
0.849,0.010000414074407181,0.009988527,0.9885046136499616,0.009967592,0.008640773
0.85,0.010000328397565405,0.009992089,0.9883312961282916,0.009954965,0.008504549
0.851,0.010000243,0.009995652,0.9881579786066217,0.009942337,0.008368324
0.852,0.010000157043881854,0.009999214,0.9879846610849516,0.00992971,0.0082321
0.853,0.010000071367040078,0.010002776546841145,0.9878113435632818,0.009917083,0.008095876
0.854,0.009999986,0.010006338915897126,0.9876380260416119,0.009904456,0.007959651
0.855,0.0099999,0.010009901284953106,0.987464709,0.009891828,0.007823427
0.856,0.009999814,0.010013463654009087,0.9872913909982719,0.009879201,0.007687202
0.857,0.009999729,0.010017026023065069,0.987118073,0.009866574,0.007550978
0.858,0.009999643,0.010020588,0.9869447559549321,0.009853947,0.007414754
0.859,0.009999557,0.010024151,0.9867714384332622,0.009841319,0.007278529
0.86,0.009999472,0.010027713,0.9865981209115922,0.009828692,0.007142305
0.861,0.009999952,0.010003969173092205,0.988272667,0.009757156,0.006938212
0.862,0.009999955,0.010003581075080125,0.9888913402950344,0.009740975,0.007027895
0.863,0.009999959,0.010003192977068047,0.9895100136147179,0.009724794,0.007117579
0.864,0.009999963,0.010002804879055967,0.9901286869344013,0.009708612,0.007207262
0.865,0.009999967,0.010002417,0.9907473602540848,0.009692431,0.007296945
0.866,0.009999971,0.010002028683031811,0.9913660335737682,0.00967625,0.007386629
0.867,0.009999975,0.010001640585019731,0.9919847068934518,0.009660069,0.007476312
0.868,0.009999978,0.010001252487007653,0.9926033802131351,0.009643888,0.007565995
0.869,0.009999982,0.010000864388995574,0.9932220535328186,0.009627706,0.007655679
0.87,0.009999986,0.010000476290983495,0.993840727,0.009611525,0.007745362
0.871,0.00999999,0.010000088192971417,0.9944594001721854,0.009595344,0.007835046
0.872,0.009999994,0.0099997,0.9950780734918689,0.009579163,0.007924729
0.873,0.009999997,0.009999312,0.9956967468115523,0.009562982,0.008014412
0.874,0.010000001272627457,0.009998924,0.9963154201312359,0.009546801,0.008104096
0.875,0.010000005090208536,0.009998536,0.9969340934509192,0.009530619,0.008193779
0.876,0.010000008907789616,0.009998148,0.9975527667706026,0.009514438,0.008283462
0.877,0.010000012725370697,0.00999776,0.9981714400902861,0.009498257,0.008373146
0.878,0.010000016542951776,0.009997372,0.9987901134099695,0.009482076,0.008462829
0.879,0.010000020360532857,0.009996983,0.9994087867296529,0.009465895,0.008552512
0.88,0.010000024178113937,0.009996595,1.0000274600493364,0.009449713,0.008642196
0.881,0.010000001,0.0099998,1.0018353154705515,0.009100849,0.009000146
0.882,0.010000001366485975,0.009999828,1.0018747635240173,0.009149326,0.009078321
0.883,0.010000001248162733,0.009999857,1.001914211577483,0.009197803,0.009156496
0.884,0.010000001129839491,0.009999885,1.0019536596309488,0.00924628,0.009234671
0.885,0.010000001011516248,0.009999913,1.0019931076844146,0.009294758,0.009312847
0.886,0.010000000893193006,0.009999941,1.0020325557378804,0.009343235,0.009391022
0.887,0.010000000774869762,0.009999969,1.0020720037913462,0.009391712,0.009469197
0.888,0.010000001,0.009999998,1.002111451844812,0.00944019,0.009547372
0.889,0.010000000538223277,0.010000025705124104,1.0021508998982778,0.009488667,0.009625547
0.89,0.010000000419900035,0.010000053902985372,1.0021903479517436,0.009537144,0.009703722
0.891,0.010000000301576793,0.010000082,1.0022297960052096,0.009585621,0.009781897
0.892,0.01,0.010000110298707905,1.0022692440586751,0.009634099,0.009860073
0.893,0.010000000064930308,0.010000138496569173,1.0023086921121411,0.009682576,0.009938248
0.894,0.01,0.010000166694430442,1.002348140165607,0.009731053,0.010016422863795185
0.895,0.01,0.010000195,1.0023875882190727,0.00977953,0.010094598003101097
0.896,0.01,0.010000223090152978,1.0024270362725385,0.009828008,0.010172773
0.897,0.01,0.010000251288014244,1.0024664843260043,0.009876485,0.010250948
0.898,0.009999999,0.010000279485875513,1.002505932,0.009924962,0.010329123421018832
0.899,0.009999999,0.010000307683736779,1.0025453804329358,0.009973439,0.010407298560324744
0.9,0.01,0.009999974,1.0022319006868867,0.009050986,0.010682459945707901
0.901,0.01,0.009999975,1.0021069861360947,0.00932697,0.010675311253783336
0.902,0.01,0.009999975,1.001982071585303,0.009602954,0.010668162561858773
0.903,0.01,0.009999975,1.001857157034511,0.009878937,0.010661013869934208
0.904,0.01,0.009999975,1.0017322424837192,0.010154921387567538,0.010653865178009645
0.905,0.01,0.009999975,1.0016073279329272,0.010430905280655519,0.010646716
0.906,0.01,0.009999975,1.0014824133821352,0.010706889,0.010639567794160518
0.907,0.01,0.009999976,1.0013574988313434,0.010982873,0.010632419102235953
0.908,0.01,0.009999976,1.0012325842805514,0.011258856959919461,0.01062527
0.909,0.01,0.009999976,1.0011076697297594,0.011534840853007442,0.010618121718386825
0.91,0.01,0.009999976,1.0009827551789676,0.011810824746095423,0.010610973026462262
0.911,0.01,0.009999976,1.0008578406281758,0.012086808639183403,0.010603824334537697
0.912,0.01,0.009999977,1.0007329260773838,0.012362792532271384,0.010596675642613133
0.913,0.01,0.009999977,1.0006080115265918,0.012638776425359365,0.010589527
0.914,0.010000000001700725,0.009999977,1.000483097,0.012914760318447346,0.010582378258764005
0.915,0.010000000004250052,0.009999977,1.000358182425008,0.013190744211535326,0.010575229566839442
0.916,0.01,0.009999977,1.000233267874216,0.013466728104623307,0.010568080874914879
0.917,0.010000000009348708,0.009999977,1.0001083533234243,0.013742711997711288,0.010560932182990312
0.918,0.010000000011898037,0.009999978,0.9999834387726323,0.014018695890799269,0.010553783
0.919,0.010000000014447365,0.009999978,0.9998585242218404,0.01429468,0.010546634799141185
0.92,0.01,0.010000010103019773,0.9994169712556151,0.012550910708847058,0.010486801095835434
0.921,0.01,0.010000009586380705,0.9994256119525261,0.013395621561715114,0.010463912097764032
0.922,0.01,0.010000009069741637,0.999434253,0.014240332414583168,0.010441023099692626
0.923,0.01,0.010000008553102568,0.9994428933463478,0.015085043267451225,0.010418134101621224
0.924,0.01,0.010000008,0.9994515340432588,0.015929754,0.010395245
0.925,0.01,0.010000007519824432,0.9994601747401697,0.016774464973187336,0.010372356105478419
0.926,0.01,0.010000007003185363,0.9994688154370807,0.017619176,0.010349467107407015
0.927,0.01,0.010000006486546295,0.9994774561339916,0.018463887,0.010326578109335611
0.928,0.01,0.010000005969907227,0.9994860968309024,0.019308597531791503,0.010303689111264207
0.929,0.01,0.010000005453268158,0.9994947375278134,0.020153308,0.010280800113192805
0.93,0.01,0.010000005,0.9995033782247242,0.020998019237527615,0.010257911115121402
0.931,0.01,0.010000004419990022,0.9995120189216352,0.02184273,0.010235022117049998
0.932,0.01,0.010000003903350953,0.9995206596185462,0.022687440943263727,0.010212133118978596
0.933,0.01,0.010000003386711885,0.9995293003154571,0.023532151796131783,0.010189244
0.934,0.010000000000000087,0.010000002870072817,0.9995379410123679,0.024376863,0.010166355122835789
0.935,0.010000000000000203,0.010000002353433748,0.9995465817092789,0.025221574,0.010143466124764387
0.936,0.01,0.010000002,0.9995552224061898,0.026066284354735948,0.010120577126692983
0.937,0.010000000000000436,0.010000001320155612,0.9995638631031007,0.026910995207604007,0.010097688
0.938,0.010000000000000552,0.010000000803516543,0.9995725038000116,0.027755706,0.010074799130550179
0.939,0.01,0.010000000286877475,0.9995811444969225,0.028600416913340025,0.010051910132478775
0.94,0.010000000000000784,0.01,0.9995897851938335,0.029445127766208078,0.010029021134407371
0.941,0.010000000000000009,0.009999998,0.9997367227418221,0.027269607,0.009965974
0.942,0.010000000000000009,0.009999998,0.9997572963914956,0.029448478985387428,0.009963963
0.943,0.010000000000000009,0.009999998,0.9997778700411691,0.031627350657874295,0.009961953
0.944,0.010000000000000009,0.009999999,0.9997984436908425,0.033806222,0.009959943
0.945,0.010000000000000009,0.009999999,0.999819017,0.035985094,0.009957932
0.946,0.010000000000000009,0.009999999,0.9998395909901896,0.038163965675334886,0.009955922
0.947,0.010000000000000009,0.009999999,0.999860165,0.040342837,0.009953912
0.948,0.010000000000000009,0.009999999,0.9998807382895366,0.042521709020308614,0.009951901
0.949,0.010000000000000009,0.009999999,0.9999013119392102,0.044700581,0.009949891
0.95,0.010000000000000009,0.009999999,0.9999218855888836,0.046879452,0.009947881
0.951,0.010000000000000009,0.009999999,0.9999424592385571,0.049058324037769205,0.00994587
0.952,0.010000000000000009,0.009999999,0.9999630328882305,0.051237195710256075,0.00994386
0.953,0.010000000000000009,0.01,0.9999836065379041,0.053416067,0.00994185
0.954,0.010000000000000009,0.01,1.0000041801875774,0.055594939,0.009939839
0.955,0.010000000000000009,0.01,1.000024753837251,0.057773811,0.009937829
0.956,0.010000000000000009,0.01,1.0000453274869245,0.059952682,0.009935819
0.957,0.010000000000000009,0.010000000025318373,1.000065901136598,0.062131554,0.009933808
0.958,0.010000000000000009,0.010000000140665283,1.0000864747862717,0.064310426,0.009931798
0.959,0.010000000000000009,0.01,1.0001070484359451,0.066489297,0.009929788
0.96,0.010000000000000009,0.01,1.0001276220856186,0.068668169,0.009927778
0.961,0.010000000000000009,0.010000000267311383,1.0001503012767943,0.064748128,0.009939429
0.962,0.010000000000000009,0.010000000249238881,1.0001442352896417,0.069807166,0.009944486
0.963,0.010000000000000009,0.010000000231166381,1.0001381693024889,0.074866204,0.009949544
0.964,0.010000000000000009,0.01,1.0001321033153363,0.079925242,0.009954601
0.965,0.010000000000000009,0.01,1.0001260373281835,0.08498428,0.009959659
0.966,0.010000000000000009,0.010000000176948878,1.000119971341031,0.090043318,0.009964716
0.967,0.010000000000000009,0.010000000158876378,1.0001139053538783,0.095102356,0.009969774
0.968,0.010000000000000009,0.010000000140803877,1.0001078393667258,0.10016139373283037,0.009974831
0.969,0.010000000000000009,0.010000000122731376,1.000101773379573,0.1052204316846711,0.009979889
0.97,0.010000000000000009,0.010000000104658874,1.0000957073924202,0.11027946963651185,0.009984946
0.971,0.010000000000000009,0.010000000086586374,1.0000896414052676,0.1153385075883526,0.009990004
0.972,0.010000000000000009,0.010000000068513874,1.000083575418115,0.12039754554019334,0.009995061
0.973,0.010000000000000009,0.010000000050441372,1.0000775094309622,0.1254565834920341,0.010000119009964496
0.974,0.010000000000000009,0.010000000032368872,1.0000714434438094,0.13051562144387482,0.010005176535534684
0.975,0.010000000000000009,0.010000000014296372,1.0000653774566568,0.13557465939571559,0.010010234061104873
0.976,0.010000000000000009,0.01,1.0000593114695042,0.14063369734755635,0.010015291586675062
0.977,0.010000000000000009,0.01,1.0000532454823514,0.14569273529939708,0.010020349112245249
0.978,0.010000000000000009,0.01,1.0000471794951988,0.15075177325123781,0.010025406637815438
0.979,0.010000000000000009,0.01,1.000041113508046,0.15581081120307858,0.010030464163385624
0.98,0.010000000000000009,0.01,1.0000350475208934,0.1608698491549193,0.010035521688955813
0.981,0.010000000000000009,0.01,1.0000036341912655,0.15643782692111824,0.010051794029272813
0.982,0.010000000000000009,0.01,1.0000018967278288,0.16662702179248556,0.010052175
0.983,0.010000000000000009,0.01,1.000000159264392,0.17681621666385283,0.010052555453261908
0.984,0.010000000000000009,0.01,0.9999984218009552,0.18700541153522013,0.010052936165256455
0.985,0.010000000000000009,0.01,0.9999966843375184,0.19719460640658742,0.010053317
0.986,0.010000000000000009,0.01,0.9999949468740816,0.2073838012779547,0.010053697589245549
0.987,0.010000000000000009,0.01,0.9999932094106448,0.21757299614932202,0.010054078301240096
0.988,0.010000000000000009,0.01,0.999991472,0.2277621910206893,0.010054459013234644
0.989,0.010000000000000009,0.01,0.9999897344837714,0.23795138589205655,0.010054839725229192
0.99,0.010000000000000009,0.01,0.9999879970203345,0.24814058076342388,0.01005522
0.991,0.010000000000000009,0.01,0.9999862595568978,0.25832977563479115,0.010055601149218288
0.992,0.010000000000000009,0.01,0.9999845220934609,0.2685189705061584,0.010055981861212834
0.993,0.010000000000000009,0.01,0.9999827846300241,0.27870816537752574,0.010056362573207382
0.994,0.010000000000000009,0.01,0.9999810471665873,0.28889736,0.010056743285201928
0.995,0.010000000000000009,0.01,0.9999793097031505,0.29908655512026033,0.010057123997196476
0.996,0.010000000000000009,0.01,0.9999775722397138,0.3092757499916276,0.010057504709191025
0.997,0.010000000000000009,0.010000000004051938,0.9999758347762769,0.31946494486299487,0.010057885421185572
0.998,0.010000000000000009,0.010000000006388208,0.9999740973128401,0.32965413973436214,0.010058266133180118
0.999,0.010000000000000009,0.010000000008724476,0.9999723598494034,0.3398433346057294,0.010058646845174666
1,0.010000000000000009,0.010000000011060745,0.9999706223859666,0.3500325294770968,0.010059027557169213

==> plot_results_csv/DFRG_ratio_bump_1D_256_p_1_q_11_T_50-0.csv <==
x,t_0.0,t_1.0,t_5.0,t_10.0,t_20.0,t_25.0,t_30.0,t_40.0,t_49.99
0,1,0.999999999,1,0.999999999,1,1,1,1,1.000024903
0.001,1,0.999999998,1,0.999999998,1,1,1,1,1.000031739
0.002,1,1,0.999999999,0.999999998,1,1,1,0.999999999,1.000038598
0.003,1,0.999999998,0.999999999,0.999999998,1,1,1,0.999999999,1.000045411
0.004,1.000000002,1.000000002,0.999999999,1,1,0.999999999,0.999999999,0.999999999,1.000052992
0.005,1,1,0.999999999,0.999999998,0.999999999,0.999999999,0.999999999,0.999999999,1.000059098
0.006,1,0.999999997,0.999999999,0.999999997,0.999999999,0.999999999,0.999999999,0.999999999,1.000065172
0.007,1,1,0.999999999,0.999999997,0.999999999,0.999999999,0.999999999,0.999999999,1.000071262
0.008,1.000000003,1.000000003,0.999999999,1,0.999999999,0.999999999,0.999999999,0.999999999,1.000078651
0.009,1.000000003,1.000000003,0.999999999,1,0.999999999,0.999999999,0.999999999,0.999999999,1.000082877
0.01,0.999999996,1,0.999999998,0.999999996,0.999999999,0.999999999,0.999999999,0.999999998,1.000087103
0.011,1,1,1,0.999999996,0.999999999,0.999999999,0.999999999,0.999999998,1.000091333
0.012,1,0.999999999,0.999999998,0.999999995,0.999999999,0.999999999,0.999999998,0.999999998,1.000097295
0.013,1,0.999999995,0.999999998,0.999999995,0.999999999,0.999999999,0.999999998,0.999999998,1.000098231
0.014,1,0.999999999,1,0.999999994,0.999999999,0.999999998,0.999999998,0.999999998,1.000099145
0.015,1.000000006,1,0.999999998,1,0.999999999,0.999999998,0.999999998,0.999999998,1.000100059
0.016,1,0.999999999,1,0.999999993,0.999999998,0.999999998,0.999999998,0.999999997,1.000102967
0.017,1,0.999999999,0.999999997,0.999999992,0.999999998,0.999999998,0.999999998,0.999999997,1.000098835
0.018,1,0.999999992,0.999999997,0.999999996,0.999999998,0.999999998,0.999999997,0.999999997,1.000094703
0.019,1.000000009,1.000000008,1.000000006,1.000000007,0.999999998,0.999999998,0.999999997,0.999999997,1.00009057
0.02,0.99999999,0.99999999,0.99999999,0.999999999,0.999999998,0.999999997,0.999999997,0.999999996,1.00008829
0.021,1,0.999999999,1.000000007,1.000000002,0.999999998,0.999999997,0.999999997,0.999999996,1.000077243
0.022,1,0.999999999,0.999999996,1.000000005,0.999999997,0.999999997,0.999999996,0.999999996,1.000066214
0.023,1,0.999999999,0.999999995,1.000000008,0.999999997,0.999999997,0.999999996,0.999999995,1.000055186
0.024,1,0.999999985,1.000000009,1.000000011,0.999999997,0.999999996,0.999999996,0.999999995,1.000045285
0.025,1,0.999999999,0.999999983,1.000000015,0.999999997,0.999999996,0.999999995,0.999999994,1.000025758
0.026,1,0.999999999,0.999999993,1.000000019,0.999999996,0.999999996,0.999999995,0.999999994,1.000006189
0.027,1,0.999999999,0.999999993,1.000000022,0.999999996,0.999999995,0.999999994,0.999999993,0.99998658
0.028,1,0.999999998,0.999999992,1.000000026,0.999999996,0.999999995,0.999999994,0.999999992,0.9999671
0.029,1,0.999999998,0.999999991,1.000000075,0.999999995,0.999999994,0.999999993,0.999999992,0.999937975
0.03,1,0.999999998,0.99999999,1.000000031,0.999999995,0.999999993,0.999999992,0.999999991,0.999908873
0.031,1,0.999999969,0.999999989,1.000000033,0.999999994,0.999999993,0.999999992,0.99999999,0.99987987
0.032,1,0.999999997,0.999999987,1.000000036,0.999999993,0.999999992,0.999999991,0.999999988,0.999849367
0.033,0.999999963,0.999999997,0.999999987,1.000000033,0.999999993,0.999999991,0.99999999,0.999999987,0.999811063
0.034,1.000000001,0.999999997,0.999999959,1.000000029,0.999999992,0.99999999,0.999999989,0.999999986,0.999772759
0.035,1,0.999999997,0.999999984,1.000000026,0.999999991,0.999999989,0.999999987,0.999999984,0.999734555
0.036,1.00000005,0.999999996,0.999999981,1.000000021,0.99999999,0.999999988,0.999999986,0.999999982,0.99969365
0.037,1.000000001,0.999999996,0.999999945,1.000000044,0.999999989,0.999999987,0.999999985,0.99999998,0.999648445
0.038,1.000000039,0.999999996,0.999999978,0.999999993,0.999999988,0.999999986,0.999999983,0.999999978,0.999603239
0.039,1,0.999999995,0.999999976,0.999999977,0.999999987,0.999999984,0.999999981,0.999999976,0.999557933
0.04,1.000000001,0.999999994,0.999999973,0.999999958,0.999999986,0.999999982,0.999999979,0.999999973,0.999509926
0.041,1.000000017,0.999999994,0.999999971,0.999999917,0.999999984,0.99999998,0.999999977,0.99999997,0.999462618
0.042,1.000000001,1.000000008,0.999999968,0.999999908,0.999999982,0.999999978,0.999999975,0.999999967,0.999415209
0.043,1,0.999999989,0.999999963,0.999999899,0.99999998,0.999999976,0.999999971,0.999999963,0.999361
0.044,0.999999988,0.999999991,0.999999961,0.999999788,0.999999978,0.999999974,0.999999969,0.99999996,0.999319489
0.045,1.000000002,0.999999991,0.99999998,0.999999776,0.999999975,0.99999997,0.999999965,0.999999956,0.999278
0.046,1.000000038,1.000000027,0.999999954,0.9999998,0.999999974,0.999999968,0.999999962,0.999999952,0.9992365
0.047,1,0.999999949,0.999999996,0.999999649,0.99999997,0.999999963,0.999999957,0.999999947,0.999181751
0.048,1.000000003,0.999999987,0.999999909,0.999999633,0.999999968,0.999999961,0.999999953,0.999999943,0.999157235
0.049,0.999999988,1,0.999999918,0.9999995,0.999999963,0.999999955,0.999999947,0.999999937,0.999132618
0.05,1.000000002,0.999999986,0.999999933,0.999999496,0.999999961,0.999999952,0.999999943,0.999999933,0.999108099
0.051,1.000000001,0.999999977,0.999999922,0.999999374,0.999999955,0.999999946,0.999999936,0.999999926,0.999065077
0.052,1.000000004,0.99999998,0.999999918,0.999999351,0.999999952,0.999999941,0.99999993,0.99999992,0.999071654
0.053,1.000000005,0.999999981,0.999999911,0.999999224,0.999999946,0.999999933,0.999999922,0.999999912,0.999078128
0.054,1.000000003,0.999999978,0.999999901,0.999999195,0.999999941,0.999999928,0.999999915,0.999999905,0.9990847
0.055,1.000000002,0.999999967,0.999999885,0.9999991,0.999999934,0.999999919,0.999999905,0.999999895,0.999069968
0.056,1.000000006,0.999999971,0.999999832,0.999999028,0.999999928,0.999999912,0.999999897,0.999999886,0.999123633
0.057,1.000000007,0.999999971,0.99999987,0.999999089,0.999999919,0.999999901,0.999999885,0.999999873,0.999177294
0.058,0.999999958,0.999999922,0.999999848,0.999999,0.999999912,0.999999892,0.999999875,0.999999862,0.999230951
0.059,1.000000003,0.999999952,0.999999804,0.999998998,0.999999901,0.999999879,0.99999986,0.999999846,0.9992642
0.06,0.999999965,0.999999913,0.999999852,0.999999045,0.999999893,0.999999869,0.999999848,0.999999831,0.9993812
0.061,1.00000001,0.999999986,0.999999787,0.999999186,0.999999879,0.999999853,0.999999831,0.99999981,0.999498094
0.062,0.999999983,0.999999929,0.999999761,0.9999992,0.999999869,0.99999984,0.999999815,0.999999789,0.99961503
0.063,1.000000006,0.99999993,0.99999976,0.999999287,0.999999853,0.999999821,0.999999795,0.999999763,0.9997171
0.064,1.000000014,0.999999937,0.999999697,0.999999557,0.99999984,0.999999805,0.999999776,0.999999735,0.9999109
0.065,0.999999984,0.999999936,0.999999696,0.999999819,0.999999821,0.999999783,0.999999751,0.999999701,1.000104711
0.066,1.000000005,0.999999926,0.999999621,1.000000072,0.999999804,0.999999762,0.999999727,0.999999664,1.000298514
0.067,1.000000029,0.999999916,0.999999596,1.000000304,0.999999782,0.999999736,0.999999696,0.999999619,1.00048711
0.068,1.000000022,0.999999908,0.999999524,1.000000772,0.999999761,0.99999971,0.999999666,0.999999571,1.00076527
0.069,1.000000021,0.999999905,0.999999522,1.000001234,0.999999734,0.999999678,0.999999628,0.999999513,1.001043499
0.07,1.000000006,0.999999889,0.9999994,1.00000167,0.999999708,0.999999647,0.99999959,0.999999452,1.001321551
0.071,1.000000032,0.999999852,0.999999324,1.000002132,0.999999676,0.999999608,0.999999544,0.99999938,1.001606657
0.072,1.000000057,0.999999865,0.999999272,1.000002794,0.999999644,0.999999569,0.999999496,0.999999303,1.001966217
0.073,1.00000003,0.999999863,0.999999202,1.000003334,0.999999605,0.999999522,0.999999439,0.999999216,1.002325758
0.074,0.999999957,0.999999784,0.999999112,1.000003897,0.999999566,0.999999473,0.999999378,0.999999122,1.002685279
0.075,1.000000031,0.999999784,0.999998953,1.000004546,0.999999519,0.999999416,0.999999308,0.999999017,1.003062886
0.076,1.000000051,0.999999801,0.999998934,1.000005101,0.99999947,0.999999354,0.999999231,0.999998906,1.00348593
0.077,1.000000043,0.99999979,0.999998845,1.00000553,0.999999414,0.999999285,0.999999145,0.999998785,1.003908903
0.078,1.000000005,0.999999749,0.999998742,1.000005978,0.999999352,0.999999208,0.999999049,0.999998656,1.004331886
0.079,1.00000009,0.999999686,0.999998583,1.000006481,0.999999285,0.999999124,0.999998944,0.999998521,1.004777579
0.08,1.0000001,0.999999707,0.999998517,1.000006434,0.999999208,0.999999027,0.999998825,0.999998375,1.005226679
0.081,1.000000062,0.999999688,0.99999841,1.000006346,0.999999128,0.999998925,0.999998698,0.999998228,1.00567565
0.082,1.000000002,0.999999623,0.999998303,1.000006219,0.999999032,0.999998805,0.999998552,0.999998068,1.006124601
0.083,1.000000117,0.999999576,0.999998094,1.000005932,0.999998935,0.999998681,0.999998401,0.999997914,1.006587539
0.084,1.000000131,0.999999569,0.999998021,1.000004634,0.999998781,0.999998499,0.99999819,0.999997701,1.007002307
0.085,1.000000041,0.999999533,0.999997888,1.000003233,0.999998697,0.99999838,0.999998042,0.999997582,1.007416988
0.086,1.000000008,0.999999218,0.999997519,1.000003131,0.99999851,0.99999816,0.999997792,0.999997355,1.007934164
0.087,1.000000129,0.99999933,0.999997546,0.999999824,0.999998404,0.999998014,0.999997616,0.999997238,1.008229989
0.088,1.000000168,0.999999374,0.999997391,0.999996435,0.999998179,0.999997749,0.999997322,0.999996998,1.008525756
0.089,1.000000115,0.999999282,0.999997157,0.999992955,0.999998045,0.99999757,0.999997115,0.999996878,1.008821431
0.09,1.00000003,0.999998861,0.99999669,0.999990616,0.999997774,0.999997254,0.999996772,0.999996621,1.009267988
0.091,1.000000198,0.999999036,0.999996607,0.999984578,0.999997607,0.999997036,0.99999653,0.999996486,1.00933725
0.092,1.000000243,0.999999045,0.999996451,0.999978382,0.999997282,0.999996661,0.999996131,0.9999962,1.009406379
0.093,1.000000152,0.999998939,0.999996,0.999972049,0.999997073,0.999996396,0.999995846,0.999996028,1.009475372
0.094,1.00000007,0.999998341,0.999995421,0.999966165,0.999996684,0.999995952,0.999995383,0.999995688,1.00972761
0.095,1.000000303,0.999998538,0.999995084,0.999957214,0.999996424,0.999995631,0.999995045,0.999995439,1.009445418
0.096,1.000000379,0.999998579,0.999994565,0.999948201,0.99999596,0.999995107,0.999994504,0.999995,1.009163044
0.097,1.000000241,0.999998401,0.999993845,0.999938842,0.999995638,0.999994718,0.999994094,0.999994613,1.008880448
0.098,1.000000178,0.999997584,0.999992797,0.99992868,0.999995085,0.999994099,0.999993455,0.99999401,1.008787508
0.099,1.000000462,0.999997867,0.999991941,0.999918069,0.999994686,0.999993624,0.999992946,0.9999934,1.008022526
0.1,1.000000507,0.999997884,0.999990815,0.999907183,0.999994029,0.999992891,0.99999218,0.999992537,1.007257291
0.101,1.000000291,0.999997591,0.999989388,0.999896095,0.999993536,0.999992306,0.99999153,0.999991593,1.00649175
0.102,1.000000267,0.999996482,0.999987503,0.999882271,0.999992754,0.999991431,0.999990591,0.999990346,1.005889215
0.103,1.000000704,0.999996899,0.999985751,0.999873177,0.999992143,0.999990702,0.999989745,0.999988928,1.004519826
0.104,1.000000764,0.99999685,0.999983595,0.999863706,0.999991213,0.99998965,0.999988569,0.99998714,1.003150042
0.105,1.00000031,0.999996377,0.999980992,0.999853817,0.999990453,0.999988729,0.999987448,0.999985085,1.001779822
0.106,1.00000048,0.999994879,0.999977598,0.999839709,0.999989343,0.999987448,0.99998595,0.999982578,1.000511726
0.107,1.000001073,0.999995358,0.999974622,0.99983771,0.999988394,0.999986271,0.999984455,0.999979707,0.998447294
0.108,1.000001055,0.999995312,0.999971005,0.999835235,0.999987064,0.999984696,0.999982527,0.999976286,0.996382203
0.109,1.000000333,0.999994529,0.99996672,0.999831941,0.99998587,0.999983179,0.999980531,0.999972416,0.994316618
0.11,1.000000835,0.999992549,0.9999612,0.999824403,0.999984267,0.99998122,0.999978038,0.999967896,0.992265141
0.111,1.000001632,0.999993242,0.999956845,0.999837415,0.999982759,0.999979257,0.999975393,0.999962864,0.989470803
0.112,1.00000152,0.999993025,0.999951503,0.999849615,0.999980817,0.999976808,0.999972184,0.999957091,0.986675525
0.113,1.000000401,0.999991832,0.999945261,0.999860686,0.999978903,0.999974266,0.999968722,0.999950772,0.983879422
0.114,1.000001378,0.999989162,0.999937121,0.999869594,0.999976535,0.999971194,0.999964628,0.999943661,0.981000311
0.115,1.000002482,0.999990071,0.999931855,0.99990607,0.999974101,0.999967919,0.999960171,0.999936012,0.977522961
0.116,1.000002188,0.999989624,0.999925151,0.99994123,0.999971207,0.999964079,0.99995503,0.999927585,0.974044394
0.117,1.0000004,0.999987672,0.999917014,0.999974889,0.999968112,0.999959893,0.999949401,0.999918663,0.970564487
0.118,1.000002372,0.999984239,0.999906763,1.000011347,0.999964566,0.999955124,0.999943069,0.999909094,0.966923135
0.119,1.000003771,0.999985403,0.999901944,1.000077196,0.999960638,0.999949832,0.999936107,0.9998991,0.962915441
0.12,1.000003149,0.999984563,0.999895123,1.000141052,0.999956304,0.999943983,0.99992849,0.999888755,0.958906084
0.121,1.0000003,0.999981479,0.999886053,1.000202669,0.999951347,0.999937385,0.999920073,0.999878045,0.954894786
0.122,1.000003909,0.999977106,0.999875494,1.000273535,0.999946071,0.999930315,0.999911145,0.999867497,0.950698804
0.123,1.000005725,0.999978564,0.999873471,1.000366596,0.999939853,0.999922208,0.999901199,0.999856605,0.946437808
0.124,1.000004527,0.99997704,0.999868472,1.000456582,0.999933487,0.999913824,0.999891043,0.999846647,0.942174149
0.125,1,0.999960809,0.999845099,1.000536365,0.99992361,0.999901876,0.999877249,0.999832962,0.937630167
0.126,1.000006282,0.999966593,0.999852381,1.000642899,0.999918063,0.999894187,0.999868281,0.999827739,0.933530544
0.127,1.00000848,0.999968292,0.999855671,1.000745341,0.999906113,0.999880045,0.999852631,0.999814907,0.929427512
0.128,1.000006164,0.999965478,0.999854504,1.000843258,0.999899341,0.999871212,0.999843178,0.999812535,0.925320742
0.129,1.000000882,0.999942883,0.99983118,1.000958795,0.999885135,0.999854853,0.999825946,0.999801567,0.920593081
0.13,1.000009602,0.999950889,0.999846644,1.001035612,0.999876988,0.999844911,0.99981631,0.999802766,0.91720173
0.131,1.000012256,0.999952774,0.999856093,1.001106298,0.999860251,0.999826266,0.999797735,0.999794478,0.913805258
0.132,1.000008164,0.999947979,0.999858892,1.00117033,0.999850597,0.999815273,0.999788188,0.999799587,0.910403064
0.133,1.000002612,0.999916796,0.999838636,1.001285598,0.999831082,0.999794318,0.999768512,0.999794379,0.906083614
0.134,1.000014701,0.999927852,0.999858429,1.001262555,0.999819751,0.999782262,0.999759145,0.999802988,0.90408212
0.135,1.000017702,0.999929816,0.999869251,1.001230414,0.999797171,0.999758902,0.999738417,0.999800496,0.902072877
0.136,1.000010668,0.999921744,0.99987016,1.001188232,0.999783933,0.999745618,0.999728964,0.999811108,0.900055091
0.137,1.000005779,0.999878962,0.999850568,1.001226101,0.999757981,0.999719638,0.999706891,0.99980973,0.896908638
0.138,1.000022446,0.999894204,0.99986023,1.001002143,0.999742463,0.999704647,0.999696467,0.999819227,0.897104095
0.139,1.000025575,0.999895887,0.999856512,1.000764698,0.99971265,0.999675461,0.999672036,0.99981558,0.897287505
0.14,1.000013691,0.999882612,0.999837998,1.000512309,0.999694215,0.999657751,0.999658812,0.999818807,0.897457507
0.141,1.000011385,0.999824402,0.999803271,1.00034855,0.999659856,0.999624264,0.999630022,0.999807141,0.896409665
0.142,1.000034226,0.999845314,0.999771482,0.999800345,0.99963746,0.999602042,0.999610856,0.999796274,0.899729121
0.143,1.000036854,0.999846047,0.999719874,0.999232253,0.999597364,0.999562211,0.999574148,0.999767855,0.903029503
0.144,1.000017188,0.999824492,0.999646238,0.998642095,0.999569316,0.999532542,0.999544138,0.999732083,0.906308413
0.145,1.000021014,0.999745991,0.999557027,0.998113297,0.999521715,0.999483173,0.99949407,0.999674709,0.908434711
0.146,1.000052112,0.999774515,0.999431617,0.997118262,0.99948547,0.999441676,0.99944618,0.999599717,0.915927444
0.147,1.000053104,0.99977293,0.999276609,0.996093875,0.999427564,0.999377839,0.999374783,0.999497307,0.923388471
0.148,1.000020885,0.999738167,0.999088898,0.995036991,0.99937936,0.999318244,0.99929939,0.99936532,0.930814418
0.149,1.000037214,0.999633258,0.998874125,0.993970194,0.999307204,0.999233086,0.999195975,0.999197939,0.937339581
0.15,1.00007926,0.99967157,0.998583547,0.992446167,0.99924187,0.999147019,0.999080719,0.998987704,0.950187746
0.151,1.000076432,0.999665066,0.998249037,0.990879155,0.999149876,0.999031247,0.998931464,0.9987318,0.96298234
0.152,1.000024192,0.999609166,0.997866177,0.989264612,0.9990604,0.998907846,0.998761028,0.998419384,0.975717477
0.153,1.000064033,0.999470217,0.997423563,0.987533652,0.998941332,0.998749812,0.998549295,0.998048927,0.988028115
0.154,1.000120291,0.999520544,0.996890452,0.985495155,0.998818918,0.99857593,0.998305896,0.997608619,1.007565106
0.155,1.000109804,0.999504173,0.996292498,0.983393712,0.998663576,0.998361533,0.998012516,0.997096457,1.027010111
0.156,1.000025866,0.999414359,0.995623132,0.981223103,0.998497237,0.998121616,0.997676192,0.996502774,1.046352317
0.157,1.000107823,0.999231884,0.994838789,0.978830033,0.998294908,0.997835144,0.997280853,0.995823563,1.066020374
0.158,1.000182299,0.999296493,0.994010528,0.976453166,0.998072207,0.997512381,0.996831168,0.99505341,1.093749319
0.159,1.000157574,0.999262066,0.99308685,0.973984462,0.997810909,0.997137312,0.996313934,0.994186385,1.121317125
0.16,1.000023776,0.99911862,0.992058211,0.97141476,0.997517777,0.996714034,0.995731047,0.993222537,1.148704608
0.161,1.000178454,0.998881805,0.990853102,0.968583876,0.997185648,0.996235178,0.995075344,0.99215662,1.177508576
0.162,1.000275459,0.998964748,0.989751913,0.966267833,0.996808258,0.995695435,0.994343351,0.990991208,1.215102044
0.163,1.000225472,0.998900911,0.988510561,0.963816871,0.99639493,0.995101217,0.993539187,0.989729114,1.252410356
0.164,1.000013849,0.998675682,0.987115354,0.961217852,0.99592008,0.994431984,0.992648139,0.988368214,1.289399297
0.165,1.000291061,0.998376873,0.985523578,0.958480248,0.995419278,0.993718062,0.991696664,0.986933283,1.329316022
0.166,1.000414988,0.998489084,0.984311415,0.956886715,0.994837704,0.992913438,0.990647523,0.985401427,1.378569
0.167,1.000319725,0.998382565,0.982891768,0.955090973,0.994248623,0.992085122,0.989564301,0.983840335,1.427312434
0.168,1.000013961,0.997218534,0.980189101,0.950980654,0.993401455,0.990995199,0.988215372,0.982008005,1.465114469
0.169,1.000452963,0.997673888,0.979503232,0.951304277,0.992880485,0.990218588,0.987185255,0.980568778,1.528593253
0.17,1.000598242,0.997836278,0.978539505,0.951349002,0.991907407,0.988988155,0.985694825,0.978645405,1.591266629
0.171,1.000421675,0.997677631,0.977271385,0.951088499,0.991354463,0.988187308,0.984665775,0.977315296,1.653037387
0.172,1.000082712,0.996086603,0.974021734,0.947670265,0.990274274,0.986853021,0.983092537,0.975411835,1.703125978
0.173,1.000682938,0.996800576,0.974337344,0.950918356,0.989732147,0.986093547,0.982155877,0.974338508,1.782087203
0.174,1.000850579,0.9970827,0.974238873,0.953732493,0.988584391,0.984718976,0.980590765,0.972604771,1.859627962
0.175,1.000546422,0.996893701,0.973688346,0.956072045,0.988117146,0.984092847,0.979867989,0.971966909,1.935582676
0.176,1.000210142,0.994792873,0.970384733,0.954486153,0.98696283,0.98276882,0.978433552,0.970588848,1.999212159
0.177,1.001021361,0.995956831,0.972620855,0.961963633,0.986654933,0.98239258,0.978073197,0.970595844,2.094643122
0.178,1.001199724,0.996486675,0.974231113,0.968749334,0.985582754,0.981242294,0.976927088,0.969794862,2.187608649
0.179,1.00069214,0.996329021,0.975161535,0.974780869,0.985542611,0.981259039,0.977104823,0.970676533,2.277838632
0.18,1.00043137,0.993698559,0.972601418,0.976267511,0.984666553,0.9804338,0.976433327,0.970698246,2.355192458
0.181,1.001510757,0.995611746,0.977847296,0.989202891,0.98502025,0.981004748,0.977341233,0.972697009,2.466552596
0.182,1.001673043,0.996598185,0.982132924,1.00101886,0.984480647,0.98068244,0.977354992,0.973803506,2.573744994
0.183,1.000850449,0.996588485,0.985382475,1.01162132,0.985371522,0.981983759,0.979195734,0.977156681,2.676355067
0.184,1.00079515,0.993526239,0.984549418,1.017252288,0.985327148,0.982357737,0.980115614,0.979604597,2.765579618
0.185,1.002201526,0.996592966,0.993861843,1.036499021,0.986900594,0.984562235,0.983081362,0.984527479,2.889675818
0.186,1.002297089,0.998313649,1.00168805,1.053935283,0.987521189,0.98583027,0.985124258,0.988554296,3.006997017
0.187,1.001002759,0.998604695,1.007925148,1.069427589,0.989920207,0.989099607,0.989386132,0.995216002,3.116964196
0.188,1.001363213,0.995358639,1.009731536,1.079743433,0.991371793,0.991445542,0.992743691,1.001006788,3.213013376
0.189,1.003144717,1.000026286,1.023812379,1.105370695,0.994710146,0.995900199,0.998419281,1.009506296,3.342795171
0.19,1.003088508,1.002758948,1.035604208,1.128130362,0.997138917,0.999474463,1.00323594,1.017180065,3.462149032
0.191,1.00111564,1.003468171,1.044982022,1.147855064,1.001496903,1.005186738,1.01038042,1.027520949,3.570382595
0.192,1.00220155,1.000409684,1.049909514,1.162458902,1.005010727,1.010085179,1.016730564,1.037091242,3.66416734
0.193,1.004376828,1.007029703,1.068704933,1.193301721,1.010400645,1.017042729,1.025299154,1.049158536,3.788094161
0.194,1.004041218,1.010917684,1.084064295,1.219795794,1.015049201,1.023285179,1.033165058,1.060529211,3.897097576
0.195,1.001142313,1.012005503,1.095869015,1.241779338,1.021416748,1.031391814,1.043014046,1.074076174,3.99055489
0.196,1.003364459,1.009528667,1.103619319,1.259037938,1.027179721,1.038910252,1.052274823,1.087010565,4.06931223
0.197,1.00589716,1.018164943,1.125978844,1.292418806,1.034374999,1.047957796,1.063134862,1.10164869,4.172328441
0.198,1.00511246,1.023057642,1.143425393,1.319623673,1.041146191,1.056582114,1.073554434,1.115788712,4.255869447
0.199,1.001027831,1.024206538,1.155913874,1.340586376,1.048941685,1.066271352,1.08505487,1.131007086,4.319707669
0.2,1.004865596,1.022594172,1.165266898,1.357699642,1.056540552,1.07574465,1.096301308,1.145865539,4.36949169
0.201,1.00764533,1.032869877,1.188896479,1.389652166,1.064617699,1.085676248,1.10796548,1.161041019,4.436371722
0.202,1.006217128,1.03823495,1.205970038,1.413539408,1.072780226,1.095650683,1.119611728,1.176055918,4.480489488
0.203,1.000724267,1.038826019,1.21662025,1.429520624,1.080773599,1.105375814,1.130913823,1.190520187,4.502370124
0.204,1.00665202,1.0381683,1.225681555,1.443162159,1.089199698,1.115467001,1.142498734,1.205069141,4.51245703
0.205,1.009493437,1.049264221,1.247584904,1.469340323,1.096697413,1.124494075,1.152876248,1.218123753,4.532795302
0.206,1.007238002,1.054265764,1.261435206,1.485943089,1.105038681,1.134274811,1.163903594,1.231608012,4.529639523
0.207,1.000209946,1.053520173,1.267644626,1.493470214,1.111646748,1.142141132,1.172835535,1.242630838,4.504418158
0.208,1.008594326,1.053742389,1.274464128,1.500845293,1.119583668,1.151226027,1.182865219,1.25448946,4.471552553
0.209,1.011174189,1.064492929,1.291669827,1.517692324,1.120474598,1.152985995,1.185311764,1.258244911,4.443392397
0.21,1.007821101,1.068078094,1.299746635,1.524149542,1.131880968,1.165256739,1.198232256,1.272421537,4.393783082
0.211,1.000653246,1.047929566,1.281481343,1.503377859,1.131680227,1.165592565,1.198926865,1.273767353,4.303717561
0.212,1.009971543,1.065957481,1.302524655,1.520691536,1.1415675,1.175946828,1.209549618,1.284887827,4.25411769
0.213,1.012069844,1.075338143,1.313154008,1.52672264,1.140181466,1.174749815,1.208378407,1.283692806,4.185289178
0.214,1.007703799,1.076930605,1.314413199,1.522633631,1.148272905,1.182906707,1.216428042,1.291516804,4.099765266
0.215,1.00176339,1.056585248,1.292512503,1.495476916,1.145630168,1.180107929,1.213332947,1.287771695,3.985224656
0.216,1.01098855,1.073015056,1.30635698,1.501858274,1.1517735,1.185932372,1.218699062,1.292225995,3.90336173
0.217,1.012470039,1.080315694,1.309940263,1.497740357,1.14787565,1.181552692,1.213726629,1.286010239,3.807699458
0.218,1.007183151,1.079596249,1.304558316,1.484490482,1.15197461,1.184981612,1.216384348,1.287161177,3.700749363
0.219,1.002895011,1.059955379,1.280270016,1.453156052,1.146871529,1.179103156,1.209653193,1.278698398,3.57553956
0.22,1.011565174,1.073859075,1.28690012,1.450053808,1.148950301,1.18020783,1.209723253,1.27675217,3.476181963
0.221,1.012328319,1.078685637,1.284104083,1.437874714,1.142755309,1.172986127,1.201433127,1.266302761,3.368386455
0.222,1.006324265,1.075712022,1.273286331,1.418031518,1.142875118,1.171882212,1.199085553,1.261544653,3.254285324
0.223,1.003890475,1.057629691,1.24822217,1.385142833,1.135721767,1.163498451,1.189465228,1.249461638,3.130624368
0.224,1.01160608,1.068450878,1.248595,1.37499356,1.134039397,1.160402245,1.184973529,1.242267275,3.026953517
0.225,1.011642025,1.070760315,1.240844217,1.357499563,1.126106448,1.15108589,1.174301228,1.228897685,2.919256807
0.226,1.005223046,1.065895815,1.226341167,1.333983428,1.12280011,1.146234893,1.167958129,1.219667995,2.809131004
0.227,1.004587712,1.050048809,1.202077995,1.301952984,1.114266243,1.136214797,1.156509411,1.205399513,2.69564432
0.228,1.011043172,1.057608376,1.197703088,1.287463345,1.109577499,1.129907968,1.148665806,1.194581828,2.597264532
0.229,1.010437916,1.057660402,1.186748821,1.267406352,1.100653823,1.119443619,1.136743821,1.179777968,2.498021383
0.23,1.003991433,1.051495102,1.170454412,1.242925052,1.094836745,1.111987338,1.127752085,1.167805775,2.39900071
0.231,1.00483842,1.038329627,1.148312494,1.213650298,1.085720067,1.101319749,1.115636506,1.152836422,2.300534917
0.232,1.009843113,1.042808952,1.140911387,1.197341979,1.079065115,1.093050812,1.105872989,1.140163341,2.213261209
0.233,1.008771315,1.041115317,1.128538425,1.177119412,1.069978951,1.082443227,1.093860708,1.125366397,2.127140255
0.234,1.002751772,1.034401456,1.112240685,1.153905803,1.062778916,1.073693362,1.08368928,1.112405029,2.042842913
0.235,1.004538163,1.024139684,1.093218382,1.12871638,1.053920119,1.063376516,1.072038688,1.098105444,1.961242673
0.236,1.008037656,1.026045032,1.084496016,1.112708777,1.046481646,1.054483827,1.061822427,1.085271181,1.887811036
0.237,1.006745725,1.023307675,1.07234196,1.094222639,1.03806599,1.044701841,1.050799877,1.071756833,1.816659326
0.238,1.0016323,1.016884259,1.057583457,1.073961451,1.030683979,1.035985048,1.040875447,1.059408083,1.748150324
0.239,1.003671928,1.009549942,1.04236029,1.053678216,1.022892053,1.026940872,1.030700545,1.046939164,1.683245051
0.24,1.00576578,1.009633271,1.03384596,1.03960503,1.015850587,1.018700849,1.021380524,1.035416447,1.624241978
0.241,1.004539719,1.006648997,1.023277376,1.024232519,1.008861853,1.010590905,1.012261551,1.02421071,1.568019967
0.242,1.000755689,1.00132655,1.011260331,1.008063133,1.002416885,1.003094078,1.003818676,1.013790253,1.514727908
0.243,1.002357579,0.996753102,1.000197608,0.993064503,0.996368243,0.996067133,0.995911943,1.004021978,1.465157166
0.244,1.003295935,0.995870288,0.993111515,0.982043514,0.990738534,0.989537461,0.988572163,0.994939644,1.419819978
0.245,1.002401561,0.99338221,0.985118115,0.970636309,0.985742055,0.983713052,0.982001233,0.986734539,1.377352856
0.246,1.00020709,0.989788507,0.976622801,0.959173053,0.981100994,0.978324927,0.975937692,0.979156769,1.33776973
0.247,1.000846763,0.987608049,0.969736925,0.949434431,0.97721728,0.973767321,0.970768032,0.972584297,1.301558222
0.248,1.000985905,0.986530785,0.964873126,0.942056747,0.973680729,0.969634478,0.966090995,0.966620748,1.268357405
0.249,1.000598555,0.985058425,0.959980489,0.934948978,0.970927367,0.966361679,0.962339572,0.961695557,1.237865457
0.25,1,0.984188783,0.95500362,0.927649125,0.968461242,0.963416776,0.958953914,0.9572073,1.21041379
0.251,0.999457326,0.983128579,0.952231312,0.923417256,0.966897678,0.961514629,0.956726612,0.954066858,1.184946977
0.252,0.999189565,0.982385639,0.949897686,0.919771355,0.965802838,0.960077893,0.954966136,0.95140937,1.161997388
0.253,0.999368877,0.982122837,0.948143755,0.91682459,0.965062278,0.95914887,0.953841489,0.949598571,1.141468012
0.254,0.999860039,0.984402162,0.947995169,0.9150638,0.965186733,0.95906583,0.953549588,0.94861511,1.123971001
0.255,0.998528104,0.983231005,0.947118668,0.913877476,0.9652184,0.9590463,0.953453587,0.94804732,1.107090515
0.256,0.998167925,0.983006668,0.947122243,0.913578186,0.966367247,0.96011689,0.954426426,0.948528239,1.092382457
0.257,0.998811318,0.983761872,0.948043701,0.914195373,0.967072178,0.960893399,0.955234303,0.949063426,1.079732215
0.258,0.999654346,0.987662857,0.951346441,0.916699255,0.969019753,0.962883649,0.957232052,0.950765106,1.069842216
0.259,0.998115914,0.986622207,0.952007961,0.917974527,0.970265936,0.964307997,0.958783168,0.952227624,1.059590165
0.26,0.997828354,0.986791422,0.953739056,0.920251165,0.972777572,0.966971376,0.961550824,0.954882357,1.051142684
0.261,0.998744608,0.988127693,0.956514306,0.923506655,0.974411504,0.968872173,0.963660049,0.957066656,1.044385954
0.262,0.999493305,0.99232687,0.961752398,0.92882472,0.977250448,0.971956443,0.966934035,0.960398805,1.039981101
0.263,0.998098223,0.991433045,0.963334114,0.931729084,0.97911325,0.974155335,0.969407873,0.963092364,1.034545645
0.264,0.997941355,0.991748784,0.965989891,0.935615034,0.98206466,0.977426782,0.972940193,0.966831923,1.030562064
0.265,0.998943663,0.99319842,0.969662614,0.940433116,0.984005298,0.979752065,0.975590523,0.969819484,1.02792738
0.266,0.999417668,0.996795656,0.975415247,0.947104745,0.986878453,0.982998497,0.979152176,0.973715091,1.027170318
0.267,0.998311721,0.995984701,0.977250373,0.9507393,0.988763762,0.985295808,0.981807316,0.976801303,1.024971385
0.268,0.998275992,0.996232668,0.980048967,0.955251963,0.991411125,0.988346709,0.985209141,0.980633185,1.023908389
0.269,0.999228456,0.997458952,0.98374446,0.960584343,0.993135429,0.99048954,0.987724983,0.983642145,1.023893984
0.27,0.999420197,1.000048321,0.988905261,0.967321515,0.995447247,0.993212158,0.990814824,0.987228248,1.025264927
0.271,0.998617928,0.999278002,0.99045762,0.970890356,0.996934105,0.995104634,0.993078426,0.990020456,1.025002055
0.272,0.998666255,0.999358145,0.992808794,0.975193194,0.998847728,0.997414781,0.995753123,0.993224011,1.025606267
0.273,0.999494223,1.000217849,0.995895625,0.98017406,1.00005323,0.998995981,0.997687882,0.99569216,1.027006549
0.274,0.999473958,1.00180037,0.999805194,0.986014496,1.001542655,1.000849012,0.999885496,0.998420342,1.029318889
0.275,0.998927889,1.001079547,1.000769133,0.988943794,1.002450287,1.002088704,1.001447721,1.00049649,1.0299892
0.276,0.9990218,1.001002673,1.002356971,0.992454876,1.003525673,1.003480136,1.003149213,1.002701464,1.031306484
0.277,0.999699583,1.001513158,1.004515412,0.996499451,1.004144885,1.004377951,1.00432796,1.004350306,1.03321521
0.278,0.999552087,1.002320282,1.006969048,1.000886539,1.004840553,1.005332173,1.005546711,1.006021439,1.035611999
0.279,0.999198193,1.001687376,1.007276335,1.00287314,1.005197698,1.005908828,1.006355433,1.00724008,1.036500637
0.28,0.999308386,1.001522578,1.008048974,1.005301429,1.005567079,1.00647427,1.007132849,1.00840086,1.037862167
0.281,0.999840593,1.001783305,1.009245312,1.008132557,1.005702723,1.006768805,1.007606792,1.009210389,1.039654562
0.282,0.99963528,1.002103783,1.010392043,1.010904978,1.005807635,1.007006992,1.008001432,1.009907229,1.041583915
0.283,0.999415238,1.001593022,1.01015199,1.011897432,1.00576701,1.007066844,1.008187586,1.010348924,1.042234596
0.284,0.999523297,1.001413119,1.010247021,1.013213535,1.005672743,1.007046875,1.008269368,1.010646894,1.043224608
0.285,0.999929104,1.001533368,1.010646282,1.014823754,1.005504066,1.006925563,1.008223797,1.010773939,1.044523014
0.286,0.999712427,1.001603994,1.010834204,1.016131072,1.005272085,1.006715933,1.008065264,1.010745846,1.045695448
0.287,0.999580858,1.00122565,1.010246219,1.016264559,1.005019386,1.006465087,1.007844593,1.010618914,1.045867258
0.288,0.999677201,1.001076772,1.009893349,1.016628484,1.00470455,1.006129887,1.007516377,1.010341665,1.046278697
0.289,0.999980245,1.001135946,1.00975351,1.017201463,1.004407472,1.005798191,1.007176076,1.010022721,1.046907434
0.29,0.999778553,1.001105414,1.009380021,1.01738191,1.004054923,1.005392932,1.006741882,1.009569461,1.047240947
0.291,0.999703106,1.000845484,1.008653646,1.016895425,1.003744881,1.005021425,1.006330875,1.009118057,1.046858684
0.292,0.999785207,1.000743878,1.008090336,1.01657052,1.003390428,1.004592451,1.005846059,1.00855723,1.046644447
0.293,0.999995052,1.001014837,1.007901082,1.016813137,1.003150396,1.004275045,1.00546975,1.008100467,1.047166671
0.294,0.999838754,1.000730415,1.007083427,1.015853839,1.002763062,1.003799759,1.004917574,1.007419102,1.046146501
0.295,0.999799589,1.000563537,1.006386846,1.015015472,1.002528135,1.003476631,1.004518638,1.006897758,1.045252517
0.296,0.9998666,1.000503193,1.005800041,1.014286632,1.00219794,1.003057176,1.004015288,1.006241876,1.044472923
0.297,0.999986168,1.000666212,1.005381804,1.013809852,1.00198539,1.002754024,1.003627809,1.005704428,1.044128247
0.298,0.999886642,1.000480988,1.004730544,1.012771297,1.001712916,1.002396809,1.003186061,1.005098447,1.042743756
0.299,0.999866587,1.00037542,1.004161054,1.011814754,1.001531555,1.002129098,1.002832699,1.004581241,1.04144529
0.3,0.999918541,1.000342023,1.003665685,1.010932452,1.001313307,1.001834799,1.002458301,1.004041807,1.040224746
0.301,0.999983451,1.000441164,1.003245056,1.010130364,1.001166256,1.001610388,1.002152634,1.003570288,1.039223614
0.302,0.999920651,1.000320932,1.00278522,1.009177039,1.000996463,1.001375796,1.001846058,1.003106293,1.037606417
0.303,0.999911569,1.000254501,1.002380382,1.008278897,1.000882304,1.00119614,1.001593657,1.002695759,1.036047386
0.304,0.999951147,1.000236803,1.002025369,1.007430697,1.00075362,1.001015024,1.001350993,1.002310035,1.034540992
0.305,0.999983904,1.000295461,1.001710077,1.006589592,1.000668484,1.000877465,1.001151743,1.001967648,1.033114646
0.306,0.99994463,1.000216996,1.001423367,1.005818686,1.000573316,1.000742146,1.000966394,1.001657874,1.031403931
0.307,0.999941573,1.000174787,1.001173575,1.005084744,1.000511932,1.000641255,1.000815989,1.001384078,1.029732286
0.308,0.999971312,1.000165407,1.000957223,1.004384251,1.000442842,1.00054331,1.000679559,1.001144332,1.028095982
0.309,0.999985785,1.000198232,1.000769893,1.00367552,1.000399723,1.000472435,1.000571281,1.000934902,1.026463897
0.31,0.999961452,1.000146804,1.000614963,1.003122706,1.000350192,1.000403759,1.000474874,1.000756792,1.024786219
0.311,0.999961492,1.000119768,1.000484797,1.002594602,1.000320227,1.000355974,1.000400831,1.000604214,1.023134658
0.312,0.999983599,1.000114813,1.000377067,1.002088856,1.000284681,1.000309092,1.000335614,1.000478073,1.021506723
0.313,0.999988129,1.000131934,1.000293295,1.001584927,1.000263584,1.000277991,1.00028782,1.000373206,1.01985543
0.314,0.999973208,1.000098303,1.000223691,1.00123937,1.000237706,1.000246617,1.000245819,1.000289005,1.018312607
0.315,0.999974671,1.000081065,1.000170701,1.000910327,1.000222159,1.000226731,1.000216907,1.000222044,1.016787189
0.316,0.999990966,1.000078665,1.000132764,1.000596227,1.000202652,1.000205719,1.000191171,1.000170133,1.015277518
0.317,0.999990447,1.000086871,1.000112458,1.000298157,1.000190303,1.000192733,1.000174843,1.000131685,1.013749471
0.318,0.999981404,1.000065046,1.000088597,1.000120737,1.000174918,1.000178239,1.000159785,1.00010333,1.012413075
0.319,0.999983368,1.000054233,1.000075884,0.999954363,1.000164273,1.000169009,1.000151036,1.00008489,1.011088258
0.32,0.999995293,1.000053382,1.000073269,0.999797981,1.000151505,1.000158264,1.000142327,1.000072588,1.009773915
0.321,0.999992507,1.000056815,1.000080503,0.999665393,1.000141728,1.000150697,1.000137448,1.000067023,1.008464376
0.322,0.999987107,1.000042772,1.000075023,0.999605674,1.000130717,1.000141918,1.000132017,1.000064679,1.007375184
0.323,0.999989096,1.000036121,1.000077023,0.999553349,1.000121465,1.000134807,1.000128516,1.000066308,1.006293689
0.324,0.99999777,1.000036156,1.000085797,0.999507714,1.000111735,1.00012693,1.000124317,1.000069225,1.005219157
0.325,0.999994233,1.000037124,1.000097307,0.999484675,1.00010295,1.000119711,1.000120696,1.000073871,1.004178889
0.326,0.999991068,1.000028137,1.000095147,0.999493894,1.000094312,1.000112242,1.000116556,1.000078689,1.003349761
0.327,0.999992861,1.000024108,1.000098006,0.999508068,1.000086106,1.000104812,1.000112119,1.00008351,1.002525752
0.328,0.999999139,1.000024564,1.000105408,0.999526723,1.000078492,1.000097595,1.000107485,1.000088007,1.001706371
0.329,0.999995627,1.000024305,1.000110879,0.999560173,1.000071003,1.000090095,1.000102071,1.000091326,1.000948134
0.33,0.999993817,1.000018563,1.000106315,0.99959921,1.000064412,1.000083198,1.000096841,1.00009425,1.000368988
0.331,0.999995333,1.000016146,1.000105118,0.999641567,1.000057775,1.000075899,1.000090652,1.000095281,0.999793249
0.332,0.999999857,1.000016738,1.000106968,0.999686929,1.000052192,1.000069467,1.000084977,1.000096095,0.99922059
0.333,0.999996723,1.000015926,1.000105099,0.999736865,1.000046467,1.000062635,1.00007837,1.000094727,0.998727701
0.334,0.999995757,1.000012293,1.000097895,0.99977946,1.000042812,1.000057802,1.000073659,1.000095142,0.998371538
0.335,0.99999703,1.0000109,1.000092957,0.999824292,1.000037134,1.000050768,1.000066001,1.000090047,0.998017654
0.336,0.999999859,1.000014517,1.000093519,0.999883176,1.000034078,1.000046333,1.00006101,1.000088056,0.997574128
0.337,0.999997708,1.000010556,1.000083809,0.99991368,1.000029549,1.000040454,1.000054121,1.000082016,0.997401422
0.338,0.999997204,1.000008242,1.000075768,0.999945829,1.000027067,1.000036582,1.000049249,1.000078253,0.997230385
0.339,0.999998191,1.000007419,1.000069235,0.999979469,1.000023509,1.000031799,1.000043267,1.000071749,0.997060857
0.34,0.999999759,1.000009567,1.000065078,1.000023634,1.000021546,1.000028572,1.000038822,1.000066903,0.996838416
0.341,0.999998407,1.000006988,1.00005694,1.000039883,1.000018777,1.000024775,1.000033804,1.000060395,0.996808537
0.342,0.999998159,1.000005514,1.000049921,1.000057236,1.000017253,1.000022193,1.000029974,1.000055104,0.996779775
0.343,0.999998912,1.00000504,1.000043914,1.00007559,1.000015112,1.000019251,1.000025909,1.000048974,0.996752022
0.344,0.999999739,1.000006294,1.000038889,1.000099765,1.000013936,1.00001726,1.000022775,1.000043755,0.996699703
0.345,0.999998893,1.000004619,1.000033128,1.000103303,1.000012279,1.000015023,1.000019591,1.000038277,0.996769473
0.346,0.999998789,1.000003685,1.000028119,1.000107582,1.000011365,1.000013529,1.000017143,1.000033507,0.996839989
0.347,0.999999356,1.000003422,1.000023789,1.000112532,1.000010076,1.000011854,1.000014732,1.000028845,0.996911182
0.348,0.999999757,1.000004138,1.000019998,1.000119554,1.000009353,1.000010755,1.000012903,1.000024755,0.996976592
0.349,0.999999232,1.000003052,1.000016553,1.000114734,1.000008337,1.000009507,1.000011131,1.00002097,0.9971065
0.35,0.999999204,1.000002463,1.000013613,1.000110411,1.000007749,1.000008701,1.000009818,1.000017663,0.997236909
0.351,0.999999626,1.000002325,1.000011127,1.000106539,1.000006936,1.000007768,1.00000855,1.000014736,0.99736777
0.352,0.99999979,1.00000272,1.00000908,1.000102678,1.000006444,1.000007168,1.000007639,1.000012212,0.997502706
0.353,0.999999467,1.000002017,1.000007364,1.000094194,1.000005784,1.000006458,1.000006747,1.000010059,0.997659451
0.354,0.999999477,1.000001648,1.000005985,1.000086044,1.00000536,1.000005994,1.000006126,1.000008247,0.997816532
0.355,0.999999789,1.00000158,1.000004913,1.000078195,1.000004819,1.00000544,1.000005501,1.000006752,0.997973917
0.356,0.999999828,1.000001787,1.000004201,1.00006978,1.000004449,1.000005063,1.000005075,1.000005538,0.998138097
0.357,0.999999631,1.000001333,1.000003501,1.000061251,1.000004,1.000004615,1.000004629,1.000004565,0.998295949
0.358,0.999999657,1.000001102,1.000003028,1.000052945,1.000003676,1.000004291,1.000004322,1.000003815,0.998454027
0.359,0.999999886,1.000001074,1.000002759,1.000044842,1.000003304,1.000003918,1.000003989,1.000003233,0.998612309
0.36,0.999999863,1.000001172,1.000002724,1.000036452,1.000003021,1.000003631,1.000003749,1.000002817,0.9987753
0.361,0.999999744,1.00000088,1.00000247,1.000029928,1.000002714,1.000003313,1.000003482,1.000002503,0.998916423
0.362,0.999999775,1.000000737,1.000002367,1.000023554,1.000002469,1.000003053,1.000003274,1.000002304,0.999057697
0.363,0.999999942,1.00000073,1.000002402,1.000017316,1.000002217,1.000002778,1.000003046,1.000002158,0.999199109
0.364,0.999999893,1.000000768,1.00000253,1.000011307,1.000002008,1.000002543,1.000002851,1.000002082,0.999340684
0.365,0.999999823,1.00000058,1.000002387,1.00000742,1.000001803,1.000002307,1.000002646,1.000002027,0.99945462
0.366,0.999999853,1.000000492,1.000002346,1.000003632,1.000001628,1.000002096,1.000002458,1.000002003,0.999568658
0.367,0.999999974,1.000000496,1.000002397,0.999999936,1.000001463,1.000001894,1.000002269,1.000001983,0.999682789
0.368,0.999999918,1.000000503,1.00000244,0.999996821,1.000001317,1.00000171,1.000002088,1.000001967,0.999792076
0.369,0.999999877,1.000000382,1.00000228,0.999995243,1.000001186,1.00000154,1.000001914,1.000001947,0.999874646
0.37,0.999999904,1.000000329,1.000002188,0.999993731,1.000001066,1.000001382,1.000001743,1.000001914,0.999957284
0.371,0.999999991,1.000000337,1.000002158,0.99999228,1.000000963,1.000001242,1.000001586,1.000001875,1.000039984
0.372,0.999999939,1.000000329,1.000002078,0.999991463,1.000000864,1.000001109,1.00000143,1.000001814,1.000113812
0.373,0.999999915,1.000000252,1.000001894,0.999991424,1.000000784,1.000000996,1.000001291,1.000001752,1.000165677
0.374,0.999999937,1.00000022,1.000001755,0.99999143,1.000000703,1.000000887,1.000001153,1.000001664,1.000217588
0.375,1,1.000000297,1.000001723,0.999991307,1.000000657,1.000000813,1.000001049,1.000001605,1.000285279
0.376,0.999999955,1.000000215,1.000001517,0.99999197,1.000000575,1.000000711,1.000000918,1.000001474,1.00031037
0.377,0.999999942,1.000000167,1.000001345,0.999992665,1.000000537,1.000000652,1.00000083,1.000001392,1.000335496
0.378,0.999999961,1.000000149,1.000001203,0.99999339,1.000000472,1.000000572,1.000000724,1.00000126,1.000360652
0.379,0.999999997,1.000000196,1.000001107,0.999994257,1.000000441,1.000000526,1.000000652,1.000001165,1.000395468
0.38,0.999999969,1.000000143,1.000000953,0.999995056,1.000000388,1.000000463,1.000000569,1.00000104,1.000399644
0.381,0.999999962,1.000000112,1.000000822,0.999995878,1.000000363,1.000000427,1.000000512,1.000000942,1.000403843
0.382,0.999999976,1.000000101,1.000000711,0.99999672,1.00000032,1.000000377,1.000000447,1.00000083,1.000408062
0.383,0.999999996,1.000000129,1.000000622,0.999997756,1.000000298,1.000000349,1.000000404,1.000000738,1.000416987
0.384,0.999999978,1.000000094,1.000000525,0.999998354,1.000000263,1.00000031,1.000000355,1.000000642,1.000406673
0.385,0.999999975,1.000000075,1.000000443,0.999998966,1.000000245,1.000000288,1.000000322,1.000000561,1.000396374
0.386,0.999999986,1.000000069,1.000000374,0.999999593,1.000000217,1.000000256,1.000000285,1.000000482,1.000386088
0.387,0.999999996,1.000000085,1.00000032,1.000000354,1.000000201,1.000000238,1.00000026,1.000000416,1.00037713
0.388,0.999999985,1.000000062,1.000000268,1.000000647,1.000000178,1.000000213,1.000000232,1.000000355,1.000358425
0.389,0.999999984,1.00000005,1.000000226,1.000000951,1.000000165,1.000000197,1.000000213,1.000000303,1.00033973
0.39,0.999999992,1.000000047,1.000000193,1.000001264,1.000000146,1.000000177,1.000000192,1.000000258,1.000321045
0.391,0.999999996,1.000000056,1.000000171,1.000001629,1.000000134,1.000000164,1.000000178,1.00000022,1.000301858
0.392,0.999999989,1.000000041,1.000000147,1.000001666,1.000000119,1.000000147,1.00000016,1.000000188,1.000279913
0.393,0.999999989,1.000000033,1.000000129,1.000001709,1.00000011,1.000000135,1.000000149,1.000000162,1.000257974
0.394,0.999999995,1.000000031,1.000000117,1.000001759,1.000000098,1.000000121,1.000000135,1.00000014,1.000236041
0.395,0.999999997,1.000000037,1.000000113,1.000001806,1.000000089,1.000000111,1.000000126,1.000000123,1.000213032
0.396,0.999999992,1.000000027,1.000000102,1.000001694,1.00000008,1.0000001,1.000000114,1.000000109,1.000191722
0.397,0.999999993,1.000000022,1.000000094,1.000001586,1.000000073,1.000000091,1.000000106,1.000000098,1.000170417
0.398,0.999999997,1.000000021,1.000000091,1.000001482,1.000000065,1.000000082,1.000000096,1.000000089,1.000149116
0.399,0.999999998,1.000000024,1.000000092,1.000001359,1.000000059,1.000000074,1.000000088,1.000000083,1.000126991
0.4,0.999999995,1.000000018,1.000000084,1.000001202,1.000000053,1.000000067,1.00000008,1.000000077,1.000108846
0.401,0.999999995,1.000000015,1.00000008,1.000001048,1.000000048,1.00000006,1.000000073,1.000000073,1.000090703
0.402,0.999999999,1.000000015,1.000000078,1.000000897,1.000000043,1.000000054,1.000000066,1.000000068,1.000072564
0.403,0.999999998,1.000000016,1.000000077,1.000000734,1.00000004,1.000000049,1.00000006,1.000000065,1.000054258
0.404,0.999999996,1.000000012,1.00000007,1.000000601,1.000000036,1.000000044,1.000000054,1.000000062,1.000040569
0.405,0.999999997,1.00000001,1.000000065,1.000000471,1.000000032,1.00000004,1.000000049,1.000000059,1.000026883
0.406,0.999999999,1.00000001,1.000000062,1.000000342,1.000000029,1.000000036,1.000000044,1.000000056,1.000013198
0.407,0.999999998,1.00000001,1.000000059,1.000000217,1.000000026,1.000000032,1.00000004,1.000000053,1.000000059
0.408,0.999999998,1.000000008,1.000000053,1.000000136,1.000000024,1.000000029,1.000000036,1.00000005,0.999991116
0.409,0.999999998,1.000000007,1.000000048,1.000000058,1.000000022,1.000000026,1.000000032,1.000000047,0.999982175
0.41,1,1.000000007,1.000000044,0.99999998,1.00000002,1.000000024,1.000000029,1.000000043,0.999973234
0.411,0.999999999,1.000000007,1.00000004,0.999999916,1.000000018,1.000000021,1.000000026,1.00000004,0.999965371
0.412,0.999999998,1.000000005,1.000000035,0.999999887,1.000000016,1.000000019,1.000000023,1.000000037,0.999960744
0.413,0.999999999,1.000000004,1.000000032,0.999999858,1.000000015,1.000000018,1.000000021,1.000000034,0.999956117
0.414,1,1.000000005,1.000000028,0.99999983,1.000000013,1.000000016,1.000000019,1.00000003,0.999951491
0.415,0.999999999,1.000000004,1.000000025,0.999999817,1.000000012,1.000000014,1.000000017,1.000000027,0.999948183
0.416,0.999999999,1.000000003,1.000000021,0.99999982,1.000000011,1.000000013,1.000000015,1.000000025,0.99994701
0.417,0.999999999,1.000000003,1.000000018,0.999999824,1.00000001,1.000000012,1.000000013,1.000000022,0.999945838
0.418,1,1.000000004,1.000000016,0.999999827,1.000000009,1.000000011,1.000000012,1.000000019,0.99994351
0.419,0.999999999,1.000000003,1.000000014,0.999999844,1.000000008,1.00000001,1.000000011,1.000000017,0.999944754
0.42,0.999999999,1.000000002,1.000000012,0.999999861,1.000000007,1.000000009,1.00000001,1.000000015,0.999945998
0.421,0.999999999,1.000000002,1.00000001,0.999999879,1.000000007,1.000000008,1.000000009,1.000000013,0.999947243
0.422,1,1.000000003,1.000000009,0.999999901,1.000000006,1.000000007,1.000000008,1.000000012,0.999948055
0.423,1,1.000000002,1.000000008,0.999999918,1.000000005,1.000000007,1.000000008,1.00000001,0.999950699
0.424,0.999999999,1.000000002,1.000000007,0.999999936,1.000000005,1.000000006,1.000000007,1.000000009,0.999953344
0.425,1,1.000000001,1.000000006,0.999999954,1.000000004,1.000000005,1.000000006,1.000000008,0.999955989
0.426,1,1.000000002,1.000000006,0.999999976,1.000000004,1.000000005,1.000000006,1.000000007,0.999958639
0.427,0.999999999,1.000000001,1.000000005,0.999999987,1.000000004,1.000000004,1.000000005,1.000000006,0.999961819
0.428,1,1.000000001,1.000000005,0.999999998,1.000000003,1.000000004,1.000000005,1.000000005,0.999964998
0.429,1,1.000000001,1.000000004,1.000000009,1.000000003,1.000000004,1.000000004,1.000000005,0.999968178
0.43,1,1.000000001,1.000000004,1.000000023,1.000000003,1.000000003,1.000000004,1.000000004,0.999971554
0.431,1,1.000000001,1.000000004,1.000000027,1.000000002,1.000000003,1.000000004,1.000000004,0.999974624
0.432,1,1.000000001,1.000000004,1.00000003,1.000000002,1.000000003,1.000000003,1.000000004,0.999977694
0.433,1,1,1.000000003,1.000000034,1.000000002,1.000000002,1.000000003,1.000000003,0.999980764
0.434,1,1.000000001,1.000000003,1.000000039,1.000000002,1.000000002,1.000000003,1.000000003,0.999984045
0.435,1,1.000000001,1.000000003,1.000000037,1.000000002,1.000000002,1.000000002,1.000000003,0.999986597
0.436,1,1,1.000000003,1.000000036,1.000000001,1.000000002,1.000000002,1.000000003,0.999989149
0.437,1,1,1.000000003,1.000000035,1.000000001,1.000000002,1.000000002,1.000000002,0.999991702
0.438,1,1,1.000000002,1.000000033,1.000000001,1.000000001,1.000000002,1.000000002,0.999994385
0.439,1,1,1.000000002,1.000000029,1.000000001,1.000000001,1.000000002,1.000000002,0.999996227
0.44,1,1,1.000000002,1.000000026,1.000000001,1.000000001,1.000000001,1.000000002,0.99999807
0.441,1,1,1.000000002,1.000000023,1.000000001,1.000000001,1.000000001,1.000000002,0.999999912
0.442,1,1.000000001,1.000000002,1.000000019,1.000000001,1.000000001,1.000000001,1.000000002,1.000001776
0.443,1,1,1.000000001,1.000000015,1.000000001,1.000000001,1.000000001,1.000000002,1.000002887
0.444,1,1,1.000000001,1.000000012,1.000000001,1.000000001,1.000000001,1.000000001,1.000003997
0.445,1,1,1.000000001,1.000000009,1.000000001,1.000000001,1.000000001,1.000000001,1.000005107
0.446,1,1,1.000000001,1.000000006,1.000000001,1.000000001,1.000000001,1.000000001,1.000006148
0.447,1,1,1.000000001,1.000000004,1,1.000000001,1.000000001,1.000000001,1.00000662
0.448,1,1,1.000000001,1.000000002,1,1.000000001,1.000000001,1.000000001,1.000007091
0.449,1,1,1.000000001,0.999999999,1,1,1.000000001,1.000000001,1.000007563
0.45,1,1,1.000000001,0.999999998,1,1,1.000000001,1.000000001,1.000007915
0.451,1,1,1.000000001,0.999999997,1,1,1,1.000000001,1.000007904
0.452,1,1,1,0.999999997,1,1,1,1.000000001,1.000007893
0.453,1,1,1,0.999999996,1,1,1,1.000000001,1.000007881
0.454,1,1,1,0.999999996,1,1,1,1,1.000007745
0.455,1,1,1,0.999999996,1,1,1,1,1.000007425
0.456,1,1,1,0.999999996,1,1,1,1,1.000007105
0.457,1,1,1,0.999999996,1,1,1,1,1.000006785
0.458,1,1,1,0.999999996,1,1,1,1,1.000006371
0.459,1,1,1,0.999999997,1,1,1,1,1.000005901
0.46,1,1,1,0.999999998,1,1,1,1,1.000005431
0.461,1,1,1,0.999999998,1,1,1,1,1.000004943
0.462,1,1,1,0.999999998,1,1,1,1,1.000004449
0.463,1,1,1,0.999999999,1,1,1,1,1.000003955
0.464,1,1,1,0.999999999,1,1,1,1,1.000003461
0.465,1,1,1,1,1,1,1,1,1.000002918
0.466,1,1,1,1,1,1,1,1,1.000002486
0.467,1,1,1,1,1,1,1,1,1.000002053
0.468,1,1,1,1,1,1,1,1,1.000001621
0.469,1,1,1,1.000000001,1,1,1,1,1.000001138
0.47,1,1,1,1.000000001,1,1,1,1,1.000000812
0.471,1,1,1,1.000000001,1,1,1,1,1.000000487
0.472,1,1,1,1.000000001,1,1,1,1,1.000000162
0.473,1,1,1,1.000000001,1,1,1,1,0.9999998
0.474,1,1,1,1.000000001,1,1,1,1,0.999999596
0.475,1,1,1,1.000000001,1,1,1,1,0.999999393
0.476,1,1,1,1.000000001,1,1,1,1,0.999999189
0.477,1,1,1,1.000000001,1,1,1,1,0.999998966
0.478,1,1,1,1.000000001,1,1,1,1,0.999998876
0.479,1,1,1,1,1,1,1,1,0.999998786
0.48,1,1,1,1,1,1,1,1,0.999998695
0.481,1,1,1,1,1,1,1,1,0.999998602
0.482,1,1,1,1,1,1,1,1,0.999998605
0.483,1,1,1,1,1,1,1,1,0.999998608
0.484,1,1,1,1,1,1,1,1,0.999998612
0.485,1,1,1,1,1,1,1,1,0.999998621
0.486,1,1,1,1,1,1,1,1,0.999998694
0.487,1,1,1,1,1,1,1,1,0.999998768
0.488,1,1,1,1,1,1,1,1,0.999998841
0.489,1,1,1,1,1,1,1,1,0.999998924
0.49,1,1,1,1,1,1,1,1,0.999999045
0.491,1,1,1,1,1,1,1,1,0.999999166
0.492,1,1,1,1,1,1,1,1,0.999999287
0.493,1,1,1,1,1,1,1,1,0.999999418
0.494,1,1,1,1,1,1,1,1,0.999999569
0.495,1,1,1,1,1,1,1,1,0.999999719
0.496,1,1,1,1,1,1,1,1,0.999999869
0.497,1,1,1,1,1,1,1,1,1.000000028
0.498,1,1,1,1,1,1,1,1,1.000000191
0.499,1,1,1,1,1,1,1,1,1.000000355
0.5,1,1,1,1,1,1,1,1,1.000000525
0.501,1,1,1,1,1,1,1,1,1.000000687
0.502,1,1,1,1,1,1,1,1,1.000000849
0.503,1,1,1,1,1,1,1,1,1.00000101
0.504,1,1,1,1,1,1,1,1,1.000001191
0.505,1,1,1,1,1,1,1,1,1.000001332
0.506,1,1,1,1,1,1,1,1,1.000001473
0.507,1,1,1,1,1,1,1,1,1.000001614
0.508,1,1,1,1,1,1,1,1,1.000001786
0.509,1,1,1,1,1,1,1,1,1.000001882
0.51,1,1,1,1,1,1,1,1,1.000001977
0.511,1,1,1,1,1,1,1,1,1.000002072
0.512,1,1,1,1,1,1,1,1,1.00000221
0.513,1,1,1,1,1,1,1,1,1.000002226
0.514,1,1,1,1,1,1,1,1,1.000002242
0.515,1,1,1,1,1,1,1,1,1.000002257
0.516,1,1,1,1,1,1,1,1,1.000002321
0.517,1,1,1,1,1,1,1,1,1.000002216
0.518,1,1,1,1,1,1,1,1,1.000002111
0.519,1,1,1,1,1,1,1,1,1.000002006
0.52,1,1,1,1,1,1,1,1,1.000001945
0.521,1,1,1,1,1,1,1,1,1.000001674
0.522,1,1,1,1,1,1,1,1,1.000001403
0.523,1,1,1,1,1,1,1,1,1.000001132
0.524,1,1,1,1,1,1,1,1,1.000000889
0.525,1,1,1,1,1,1,1,1,1.000000413
0.526,1,1,1,1,1,1,1,1,0.999999937
0.527,1,1,1,1,1,1,1,1,0.999999461
0.528,1,1,1,1,1,1,1,1,0.999998984
0.529,1,1,1,1,1,1,1,1,0.999998282
0.53,1,1,1,1,1,1,1,1,0.99999758
0.531,1,1,1,1,1,1,1,1,0.999996878
0.532,1,1,1,1,1,1,1,1,0.99999614
0.533,1,1,1,1,1,1,1,1,0.999995226
0.534,1,1,1,1.000000001,1,1,1,1,0.999994312
0.535,1,1,1,1.000000001,1,1,1,1,0.999993398
0.536,1,1,1,1.000000001,1,1,1,1,0.999992419
0.537,1,1,1,1.000000001,1,1,1,1,0.99999136
0.538,1,1,1.000000001,1.000000001,1,1,1,1,0.999990301
0.539,1,1,1,1.000000001,1,1,1,1,0.999989241
0.54,1,1,1,1.000000002,1,1,1,1,0.999988117
0.541,1,1,1,1.000000002,1,1,1,1,0.99998705
0.542,1,1,1,1.000000002,1,1,1,1,0.999985983
0.543,1,1,1,1.000000002,1,1,1,1,0.999984694
0.544,1,1,1,1.000000002,1,1,1,1,0.999983839
0.545,1,1,1,1.000000002,1,1,1,1,0.999982984
0.546,1,1,1,1.000000002,1,1,1,1,0.99998213
0.547,1,1.000000001,1.000000001,1.000000002,1,1,1,1.000000001,0.999980887
0.548,1,1,1.000000001,1.000000002,1,1,1,1.000000001,0.99998055
0.549,1,1,1.000000001,1.000000002,1,1,1.000000001,1.000000001,0.999980213
0.55,1,1,1.000000001,1.000000002,1,1,1.000000001,1.000000001,0.999979876
0.551,1,1,1.000000001,1.000000001,1,1.000000001,1.000000001,1.000000001,0.99997902
0.552,1,1,1.000000001,1.000000001,1,1.000000001,1.000000001,1.000000001,0.999979576
0.553,1,1,1.000000001,1,1.000000001,1.000000001,1.000000001,1.000000001,0.999980134
0.554,1,1,1.000000001,1,1.000000001,1.000000001,1.000000001,1.000000001,0.99998069
0.555,1,1,1.000000001,0.999999999,1.000000001,1.000000001,1.000000001,1.000000001,0.999980672
0.556,1,1,1.000000002,0.999999998,1.000000001,1.000000001,1.000000001,1.000000001,0.999982535
0.557,1,1,1.000000001,0.999999997,1.000000001,1.000000001,1.000000001,1.000000001,0.999984398
0.558,1,1,1.000000002,0.999999996,1.000000001,1.000000001,1.000000001,1.000000001,0.999986261
0.559,1,1,1.000000002,0.999999995,1.000000001,1.000000001,1.000000001,1.000000002,0.999987602
0.56,1,1,1.000000002,0.999999994,1.000000001,1.000000001,1.000000002,1.000000002,0.999991161
0.561,1,1,1.000000002,0.999999993,1.000000001,1.000000001,1.000000002,1.000000002,0.99999472
0.562,1,1,1.000000002,0.999999992,1.000000001,1.000000002,1.000000002,1.000000002,0.999998279
0.563,1,1.000000001,1.000000003,0.999999991,1.000000001,1.000000002,1.000000002,1.000000002,1.000001492
0.564,1,1.000000001,1.000000003,0.99999999,1.000000002,1.000000002,1.000000002,1.000000003,1.000007025
0.565,1,1.000000001,1.000000003,0.99999999,1.000000002,1.000000002,1.000000003,1.000000003,1.000012559
0.566,1,1.000000001,1.000000004,0.99999999,1.000000002,1.000000002,1.000000003,1.000000003,1.000018093
0.567,1,1.000000001,1.000000004,0.999999989,1.000000002,1.000000003,1.000000003,1.000000004,1.000023562
0.568,1,1.000000001,1.000000005,0.999999991,1.000000002,1.000000003,1.000000003,1.000000004,1.000031127
0.569,1,1.000000001,1.000000005,0.999999993,1.000000003,1.000000003,1.000000004,1.000000005,1.000038693
0.57,1,1.000000001,1.000000005,0.999999995,1.000000003,1.000000004,1.000000004,1.000000005,1.000046259
0.571,1,1.000000001,1.000000006,0.999999997,1.000000003,1.000000004,1.000000005,1.000000006,1.000054082
0.572,1,1.000000001,1.000000007,1.000000003,1.000000004,1.000000004,1.000000005,1.000000007,1.000063386
0.573,1,1.000000001,1.000000007,1.000000009,1.000000004,1.000000005,1.000000006,1.000000008,1.000072689
0.574,1,1.000000002,1.000000008,1.000000016,1.000000004,1.000000005,1.000000006,1.000000008,1.000081993
0.575,1,1.000000002,1.000000009,1.000000023,1.000000005,1.000000006,1.000000007,1.000000009,1.0000918
0.576,0.999999999,1.000000002,1.00000001,1.000000034,1.000000005,1.000000006,1.000000008,1.00000001,1.000102065
0.577,1,1.000000002,1.00000001,1.000000046,1.000000006,1.000000007,1.000000008,1.000000011,1.000112332
0.578,1,1.000000003,1.000000011,1.000000057,1.000000006,1.000000008,1.000000009,1.000000012,1.000122598
0.579,0.999999999,1.000000003,1.000000013,1.000000072,1.000000007,1.000000009,1.00000001,1.000000014,1.000133361
0.58,0.999999999,1.000000003,1.000000014,1.000000088,1.000000008,1.00000001,1.000000011,1.000000015,1.000143219
0.581,0.999999999,1.000000003,1.000000015,1.000000105,1.000000009,1.000000011,1.000000013,1.000000016,1.000153076
0.582,1,1.000000004,1.000000016,1.000000123,1.00000001,1.000000012,1.000000014,1.000000018,1.000162934
0.583,0.999999999,1.000000005,1.000000018,1.000000144,1.000000011,1.000000013,1.000000016,1.000000019,1.000172822
0.584,0.999999999,1.000000004,1.00000002,1.000000163,1.000000012,1.000000015,1.000000018,1.000000021,1.000180237
0.585,0.999999999,1.000000005,1.000000022,1.000000182,1.000000013,1.000000016,1.000000019,1.000000022,1.000187652
0.586,1,1.000000008,1.000000025,1.000000212,1.000000015,1.000000018,1.000000022,1.000000024,1.000199086
0.587,0.999999999,1.000000007,1.000000027,1.000000224,1.000000016,1.00000002,1.000000023,1.000000026,1.00020137
0.588,0.999999998,1.000000006,1.000000029,1.000000237,1.000000018,1.000000022,1.000000026,1.000000028,1.000203655
0.589,0.999999999,1.000000007,1.000000032,1.00000025,1.000000019,1.000000024,1.000000028,1.00000003,1.000205941
0.59,1,1.000000011,1.000000038,1.000000283,1.000000022,1.000000027,1.000000032,1.000000033,1.000213479
0.591,0.999999998,1.00000001,1.00000004,1.000000275,1.000000024,1.000000029,1.000000034,1.000000035,1.000207417
0.592,0.999999998,1.00000001,1.000000044,1.000000268,1.000000027,1.000000033,1.000000039,1.000000039,1.000201356
0.593,0.999999998,1.000000011,1.00000005,1.000000263,1.000000029,1.000000036,1.000000042,1.000000043,1.000195296
0.594,0.999999999,1.000000017,1.000000058,1.000000282,1.000000033,1.00000004,1.000000046,1.000000048,1.000195103
0.595,0.999999997,1.000000015,1.000000063,1.000000237,1.000000036,1.000000044,1.00000005,1.000000052,1.000177214
0.596,0.999999996,1.000000014,1.00000007,1.000000195,1.00000004,1.000000049,1.000000056,1.000000059,1.000159327
0.597,0.999999998,1.000000016,1.00000008,1.000000154,1.000000043,1.000000053,1.000000061,1.000000066,1.000141442
0.598,0.999999999,1.000000024,1.000000093,1.000000136,1.000000049,1.00000006,1.000000068,1.000000075,1.000129155
0.599,0.999999995,1.000000021,1.000000102,1.000000041,1.000000053,1.000000065,1.000000073,1.000000085,1.000096129
0.6,0.999999995,1.000000021,1.000000113,0.999999949,1.00000006,1.000000072,1.000000082,1.000000097,1.000063105
0.601,0.999999998,1.000000024,1.000000128,0.99999986,1.000000065,1.000000079,1.000000089,1.00000011,1.000030084
0.602,0.999999997,1.000000035,1.000000149,0.999999782,1.000000073,1.000000088,1.000000099,1.000000127,1.000001374
0.603,0.999999993,1.000000031,1.000000162,0.999999638,1.000000079,1.000000096,1.000000108,1.000000144,0.999950676
0.604,0.999999992,1.000000032,1.000000179,0.999999499,1.000000089,1.000000107,1.000000121,1.000000166,0.999899981
0.605,0.999999997,1.000000036,1.000000201,0.999999364,1.000000097,1.000000116,1.000000133,1.000000188,0.999849291
0.606,0.999999995,1.000000051,1.000000232,0.99999922,1.000000108,1.000000129,1.000000149,1.000000215,0.999800686
0.607,0.999999989,1.000000046,1.000000249,0.999999062,1.000000118,1.000000142,1.000000164,1.000000244,0.999731322
0.608,0.999999989,1.000000047,1.000000271,0.999998911,1.000000131,1.000000158,1.000000184,1.000000277,0.999661964
0.609,0.999999996,1.000000055,1.000000301,0.999998766,1.000000144,1.000000173,1.000000204,1.000000311,0.999592612
0.61,0.999999992,1.000000074,1.000000343,0.999998592,1.00000016,1.000000193,1.000000229,1.00000035,0.999522573
0.611,0.999999984,1.000000068,1.000000361,0.999998504,1.000000175,1.000000212,1.000000254,1.000000389,0.999435973
0.612,0.999999985,1.00000007,1.000000388,0.999998426,1.000000195,1.000000236,1.000000285,1.000000433,0.999349383
0.613,0.999999996,1.000000082,1.000000426,0.999998357,1.000000214,1.00000026,1.000000317,1.000000477,0.999262802
0.614,0.999999986,1.000000108,1.000000477,0.999998258,1.000000237,1.00000029,1.000000355,1.000000525,0.999172963
0.615,0.999999975,1.000000099,1.000000494,0.999998385,1.000000261,1.000000321,1.000000395,1.000000572,0.999073902
0.616,0.999999978,1.000000104,1.000000524,0.999998527,1.000000289,1.000000357,1.000000441,1.000000621,0.998974855
0.617,0.999999996,1.000000123,1.000000568,0.999998682,1.000000319,1.000000396,1.000000491,1.000000669,0.998875821
0.618,0.999999976,1.000000157,1.000000627,0.999998851,1.000000353,1.00000044,1.000000546,1.000000718,0.998772293
0.619,0.999999962,1.000000146,1.000000641,0.99999939,1.000000391,1.000000489,1.000000605,1.000000765,0.998669741
0.62,0.999999969,1.000000155,1.000000676,0.999999949,1.000000432,1.000000542,1.00000067,1.000000809,0.998567209
0.621,0.999999997,1.000000185,1.000000733,1.000000531,1.000000479,1.000000602,1.00000074,1.000000854,0.998464699
0.622,0.999999961,1.000000229,1.000000798,1.000001229,1.000000529,1.000000667,1.000000814,1.000000893,0.998359232
0.623,0.999999942,1.000000215,1.000000821,1.000002385,1.000000588,1.000000741,1.000000897,1.000000936,0.998266999
0.624,0.999999955,1.00000023,1.000000875,1.000003571,1.000000648,1.000000817,1.00000098,1.00000097,0.998174797
0.625,1,1.000000392,1.000001026,1.000004417,1.000000742,1.000000928,1.000001099,1.000001036,0.998056455
0.626,0.999999937,1.000000334,1.000001052,1.000006276,1.000000794,1.000000997,1.00000117,1.000001046,0.997993429
0.627,0.999999915,1.000000317,1.000001119,1.000008176,1.000000909,1.00000113,1.000001305,1.000001117,0.997930443
0.628,0.999999939,1.000000346,1.000001231,1.000010121,1.000000973,1.000001212,1.000001384,1.000001138,0.997867501
0.629,0.999999991,1.000000572,1.000001443,1.000012002,1.000001112,1.000001368,1.000001538,1.000001226,0.997766557
0.63,0.999999904,1.000000492,1.000001562,1.000014496,1.000001191,1.000001464,1.000001629,1.000001276,0.997756538
0.631,0.999999877,1.000000473,1.000001741,1.000017051,1.000001356,1.000001646,1.000001804,1.000001398,0.997746579
0.632,0.999999919,1.000000521,1.000001986,1.000019673,1.000001455,1.000001761,1.000001912,1.000001505,0.997736686
0.633,0.999999974,1.000000833,1.000002346,1.000022732,1.000001651,1.000001972,1.000002115,1.000001691,0.997680086
0.634,0.999999853,1.000000723,1.000002658,1.000025384,1.000001771,1.000002109,1.00000225,1.00000189,0.997750741
0.635,0.999999823,1.000000704,1.00000306,1.000028128,1.000002004,1.000002356,1.000002492,1.000002181,0.997821486
0.636,0.999999893,1.000000785,1.000003561,1.000030971,1.000002151,1.000002523,1.000002669,1.00000252,0.99789233
0.637,0.999999942,1.000001213,1.000004231,1.000034903,1.000002425,1.000002814,1.000002967,1.000002967,0.997912977
0.638,0.999999775,1.000001062,1.00000486,1.000036713,1.000002606,1.000003021,1.00000321,1.0000035,0.998094075
0.639,0.999999744,1.000001047,1.000005623,1.000038658,1.00000293,1.000003369,1.000003591,1.000004165,0.998275307
0.64,0.999999863,1.000001182,1.000006534,1.000040753,1.000003154,1.000003634,1.00000393,1.000004953,0.998456687
0.641,0.999999886,1.000001766,1.000007743,1.000044547,1.000003537,1.000004058,1.000004429,1.000005905,0.998591246
0.642,0.999999657,1.000001561,1.000008787,1.000043951,1.000003816,1.000004403,1.000004906,1.00000701,0.998911947
0.643,0.999999631,1.000001558,1.000010031,1.000043558,1.000004273,1.000004929,1.000005567,1.000008316,0.999232847
0.644,0.999999828,1.00000178,1.000011495,1.000043388,1.000004624,1.000005389,1.000006232,1.000009793,0.99955397
0.645,0.999999789,1.000002572,1.000013481,1.000045196,1.000005173,1.000006052,1.000007113,1.000011513,0.999839305
0.646,0.999999477,1.000002295,1.000014923,1.00004025,1.00000562,1.000006666,1.000008023,1.000013402,1.00032451
0.647,0.999999467,1.00000232,1.000016662,1.000035606,1.000006288,1.000007513,1.000009184,1.000015574,1.000810015
0.648,0.99999979,1.000002678,1.000018731,1.000031295,1.000006863,1.000008333,1.000010402,1.000017888,1.001295853
0.649,0.999999627,1.000003742,1.000021611,1.000028621,1.000007681,1.000009416,1.000011909,1.000020515,1.001764042
0.65,0.999999204,1.000003371,1.000023206,1.000017522,1.000008427,1.0000105,1.000013495,1.000023229,1.002429866
0.651,0.999999232,1.000003451,1.000025245,1.000006873,1.000009439,1.000011881,1.000015407,1.000026264,1.003096141
0.652,0.999999757,1.000004027,1.000027776,0.999996721,1.000010406,1.000013297,1.000017415,1.000029303,1.003762914
0.653,0.999999356,1.000005444,1.000031364,0.999987122,1.000011662,1.000015038,1.000019776,1.000032636,1.004434943
0.654,0.999998789,1.000004953,1.000032565,0.999969166,1.000012913,1.00001685,1.000022241,1.000035867,1.005283464
0.655,0.999998893,1.000005134,1.000034428,0.999951882,1.000014472,1.000019012,1.00002507,1.000039317,1.006132662
0.656,0.999999739,1.000006055,1.000037022,0.999935338,1.000016079,1.000021284,1.000028005,1.000042545,1.006982609
0.657,0.999998912,1.000007917,1.000040695,0.999917817,1.000018002,1.00002391,1.000031281,1.000045854,1.007860985
0.658,0.999998159,1.000007277,1.000040704,0.999894808,1.000020042,1.000026692,1.000034661,1.000048832,1.008874555
0.659,0.999998407,1.000007638,1.000041702,0.999872798,1.000022392,1.000029806,1.000038317,1.000051682,1.009889142
0.66,0.999999759,1.000009104,1.000043788,0.999851892,1.000024948,1.000033133,1.000042084,1.000054123,1.010904852
0.661,0.999998191,1.000011515,1.000046559,0.999828971,1.000027776,1.000036723,1.000045996,1.000056155,1.011965603
0.662,0.999997204,1.000010697,1.000044669,0.999806933,1.000030927,1.000040604,1.000050052,1.000057773,1.013101122
0.663,0.999997708,1.000011371,1.000044251,0.999786386,1.000034269,1.000044619,1.000054048,1.000058646,1.014238167
0.664,0.999999859,1.000013691,1.000045459,0.999767484,1.000038094,1.000049044,1.000058276,1.000059207,1.015376898
0.665,0.99999703,1.000016754,1.000046511,0.999747696,1.000041964,1.000053393,1.000062154,1.00005866,1.016561622
0.666,0.999995757,1.000015733,1.000042864,0.999738575,1.000046527,1.00005833,1.000066431,1.000058057,1.017745347
0.667,0.999996723,1.000016951,1.000041431,0.999731692,1.000050927,1.000062908,1.000070011,1.000056041,1.018931377
0.668,0.999999857,1.00002869,1.000048481,0.999707733,1.000057961,1.000070115,1.000076175,1.00005635,1.020208377
0.669,0.999995333,1.000024532,1.000042443,0.99972758,1.000061291,1.000073122,1.000077523,1.00005125,1.021328969
0.67,0.999993817,1.000023383,1.000039377,0.999750435,1.000069322,1.000080915,1.00008371,1.000050738,1.022452663
0.671,0.999995627,1.000025559,1.000039601,0.999776616,1.000073001,1.000083888,1.000084671,1.000045403,1.023579794
0.672,0.999999139,1.000041814,1.000047182,0.999776962,1.000082082,1.000092291,1.000091014,1.000044924,1.02488373
0.673,0.999992861,1.000036043,1.000046236,0.999853057,1.000086151,1.000095364,1.000091996,1.000040802,1.025798044
0.674,0.999991068,1.000034757,1.000049721,0.999933644,1.000096359,1.000104528,1.000098918,1.00004188,1.026716985
0.675,0.999994233,1.00003843,1.000058111,1.000019197,1.000100943,1.000108055,1.000100724,1.00004119,1.02764105
0.676,0.99999777,1.000060797,1.000072287,1.000075602,1.000112471,1.0001184,1.000109111,1.000046209,1.028815673
0.677,0.999989096,1.000052788,1.000087043,1.000237417,1.00011788,1.000123096,1.000113105,1.000052032,1.029343257
0.678,0.999987107,1.000051465,1.000108407,1.000405941,1.00013108,1.000135402,1.000124434,1.000064362,1.029877711
0.679,0.999992507,1.000057532,1.000137081,1.000581883,1.000137868,1.000142438,1.000132641,1.000080763,1.030419766
0.68,0.999995293,1.00008805,1.000171434,1.000735061,1.000153398,1.00015803,1.000149176,1.000104896,1.031260972
0.681,0.999983368,1.000076985,1.000218177,1.00101079,1.000162519,1.000169206,1.00016445,1.00013692,1.031191456
0.682,0.999981404,1.00007588,1.000274772,1.001296547,1.00018143,1.000190071,1.000189346,1.000178455,1.031132076
0.683,0.999990447,1.000085784,1.000342264,1.001593389,1.000194304,1.000207881,1.000215398,1.0002321,1.031083902
0.684,0.999990966,1.000127046,1.000419814,1.001886546,1.000218206,1.000236832,1.000252818,1.000297718,1.031345736
0.685,0.999974671,1.00011196,1.000519035,1.002294323,1.000236905,1.000264624,1.000294308,1.000379746,1.030449119
0.686,0.999973208,1.000111707,1.000632946,1.002717091,1.00026807,1.00030536,1.000349409,1.000476904,1.029567336
0.687,0.999988129,1.000127842,1.000763105,1.003156429,1.00029532,1.000347272,1.000411786,1.000594562,1.028701948
0.688,0.999983598,1.000183228,1.000915353,1.003623541,1.000336782,1.0004044,1.000490608,1.000731201,1.02810984
0.689,0.999961492,1.000163171,1.001086962,1.004159559,1.000376137,1.000465431,1.000580052,1.000891758,1.026152141
0.69,0.999961452,1.000165184,1.001280471,1.004717983,1.000431702,1.00054434,1.000689242,1.001075566,1.024215953
0.691,0.999985785,1.000191577,1.001498206,1.005301172,1.000487347,1.000630008,1.000812162,1.0012857,1.022303513
0.692,0.999971312,1.000265691,1.001759056,1.005950217,1.000561493,1.000736588,1.00095849,1.001523471,1.020575449
0.693,0.999941573,1.000239861,1.002013313,1.006574981,1.000638305,1.00085281,1.001121231,1.001788505,1.017339491
0.694,0.99994463,1.000246841,1.002300206,1.007233193,1.000735947,1.000992992,1.001310921,1.002084917,1.014134384
0.695,0.999983904,1.000290051,1.002623189,1.007928364,1.000838993,1.001145371,1.001518867,1.002407857,1.010963268
0.696,0.999951147,1.000389133,1.003015991,1.00872127,1.000964985,1.001324368,1.001756621,1.002764483,1.007838494
0.697,0.999911569,1.000356594,1.003340189,1.009346459,1.001099322,1.001517772,1.002013599,1.003145044,1.003148676
0.698,0.999920651,1.000372744,1.00371295,1.010021424,1.001257875,1.001739228,1.002301542,1.003558739,0.998502529
0.699,0.999983451,1.000442644,1.004139387,1.010751373,1.001427649,1.001976666,1.002608553,1.003992102,0.993904385
0.7,0.999918541,1.000574073,1.00465689,1.011584501,1.00162122,1.002241302,1.002944727,1.004453857,0.989177614
0.701,0.999866587,1.000532078,1.004999478,1.012064249,1.001829179,1.002523255,1.003299175,1.004929791,0.98292651
0.702,0.999886642,1.000562153,1.005414106,1.012617664,1.002057602,1.002827794,1.003676376,1.005422992,0.976736321
0.703,0.999986168,1.00067177,1.005908297,1.013252426,1.002303764,1.003150746,1.00407057,1.005924479,0.97061288
0.704,0.9998666,1.000840652,1.006488216,1.013943651,1.002562428,1.003485981,1.004474421,1.006424076,0.964170342
0.705,0.999799589,1.000780308,1.006744364,1.014075287,1.002843472,1.00384177,1.00489498,1.006927117,0.956344076
0.706,0.999838754,1.000826258,1.00710679,1.01431505,1.00312253,1.004191778,1.005303275,1.007398194,0.948601394
0.707,0.999995052,1.000989473,1.007586539,1.014674123,1.003430205,1.00456606,1.005729747,1.007870571,0.940950007
0.708,0.999785207,1.001189555,1.008089253,1.014964469,1.003712225,1.004906014,1.006110521,1.008268509,0.932802201
0.709,0.999703106,1.001090334,1.00809676,1.014506719,1.004154177,1.005407979,1.006654777,1.008829413,0.923503232
0.71,0.999778553,1.001148825,1.008261417,1.014207636,1.004299383,1.005581031,1.00683417,1.008947607,0.914318439
0.711,0.999980245,1.001972476,1.009461665,1.015164816,1.004748938,1.006068399,1.007337901,1.009406929,0.906249309
0.712,0.999677201,1.001582625,1.008803426,1.01366623,1.004826687,1.006142762,1.007385617,1.00932332,0.895567682
0.713,0.999580858,1.001399492,1.008349883,1.01237205,1.005251962,1.006574531,1.007800112,1.009620515,0.885024354
0.714,0.999712427,1.001444271,1.008121622,1.011302956,1.005224227,1.006504471,1.007664483,1.009274591,0.874630637
0.715,0.999929104,1.00250116,1.009186875,1.011662076,1.005585733,1.00683229,1.007934444,1.009343752,0.865096955
0.716,0.999523297,1.001859325,1.007752558,1.009048119,1.005408037,1.006566678,1.007559767,1.008674726,0.853484789
0.717,0.999415238,1.001514423,1.006608841,1.006720575,1.005658338,1.006735329,1.007624497,1.008449075,0.84205268
0.718,0.99963528,1.001496634,1.005784152,1.004707809,1.005284276,1.006222886,1.006956847,1.007400763,0.830814116
0.719,0.999840593,1.002752314,1.006436354,1.004189453,1.005370963,1.006174145,1.006754805,1.006815065,0.820191777
0.72,0.999308386,1.001724409,1.004019658,1.000366414,1.004753019,1.005364955,1.005744048,1.005340168,0.808117261
0.721,0.999198193,1.001114864,1.00200533,0.996934728,1.004621098,1.005040837,1.005216722,1.004339431,0.796271971
0.722,0.999552087,1.000965104,1.000431323,0.993931528,1.003718335,1.003894625,1.003825165,1.002406841,0.784671295
0.723,0.999699583,1.002309387,1.00039504,0.992368344,1.003316889,1.003244784,1.002924945,1.000949608,0.773486557
0.724,0.9990218,1.000762109,0.996922925,0.987444736,1.002096978,1.001733357,1.001129954,0.998548552,0.761517534
0.725,0.998927889,0.999787733,0.993990077,0.983039512,1.001383196,1.00071963,0.999824916,0.996617466,0.749833313
0.726,0.999473958,0.999440547,0.991644983,0.979198729,0.9998321,0.998836712,0.997628718,0.993765714,0.738450587
0.727,0.999494223,1.000691648,0.990750149,0.976634962,0.998780901,0.997442944,0.995912407,0.991370685,0.727350844
0.728,0.998666255,0.998559858,0.986377529,0.970985787,0.99690546,0.995206624,0.993344248,0.988116606,0.716127489
0.729,0.998617928,0.997181598,0.982698948,0.965997944,0.995513327,0.993442336,0.991239004,0.985303946,0.705249158
0.73,0.999420197,0.996623652,0.979771785,0.96172496,0.993349944,0.99090331,0.988362884,0.981733656,0.694732112
0.731,0.999228456,0.997578757,0.97806888,0.958495736,0.991645661,0.988813864,0.985929362,0.978587033,0.684445703
0.732,0.998275992,0.994957717,0.973247709,0.95278803,0.989261133,0.986055568,0.982843476,0.974820966,0.674649443
0.733,0.998311721,0.993273983,0.969275317,0.947886848,0.987305112,0.983720613,0.980178245,0.971465956,0.66525975
0.734,0.999417668,0.992601705,0.966212194,0.943848661,0.984800965,0.980862664,0.977017641,0.967663741,0.656289524
0.735,0.998943663,0.993131647,0.964055898,0.940606177,0.982694736,0.978404469,0.974260507,0.964263848,0.647581176
0.736,0.997941355,0.990356484,0.959542022,0.935766789,0.980203013,0.975597511,0.971191176,0.960612249,0.639903638
0.737,0.998098223,0.988660692,0.956000366,0.931858866,0.97807929,0.973169837,0.968513115,0.95736678,0.632690239
0.738,0.999493305,0.988111392,0.953482963,0.928931739,0.975759859,0.970591962,0.965727758,0.954081517,0.625946313
0.739,0.998744608,0.988260389,0.951536977,0.926595718,0.973787651,0.968383988,0.963333964,0.951215671,0.619575104
0.74,0.997828354,0.985915812,0.948309615,0.923715656,0.97181769,0.966229536,0.961040363,0.948521375,0.614689851
0.741,0.998115914,0.984682237,0.946102266,0.921839258,0.970183369,0.964446052,0.9591499,0.946277091,0.610314946
0.742,0.999654346,0.98459369,0.944939801,0.920992483,0.968746554,0.96291438,0.957559497,0.944405024,0.606442528
0.743,0.998811318,0.984620942,0.944078387,0.920626322,0.967652075,0.961773351,0.956402516,0.943027822,0.603127492
0.744,0.998167925,0.983437281,0.94317543,0.92081374,0.966924692,0.961054797,0.955716438,0.942192623,0.601665841
0.745,0.998528103,0.983202654,0.943211753,0.921983389,0.96656426,0.960763817,0.955510668,0.941916924,0.600739903
0.746,0.999860038,0.983879423,0.944157227,0.924114857,0.966698548,0.961023141,0.955903407,0.942311304,0.600320401
0.747,0.999368877,0.984198264,0.945282521,0.926753599,0.967252488,0.961773264,0.956848127,0.943348796,0.600715637
0.748,0.999189565,0.984844435,0.947588278,0.930962064,0.968364603,0.96313779,0.958455969,0.945122315,0.603245778
0.749,0.999457327,0.986007316,0.950569331,0.935991465,0.96997841,0.965082775,0.960711572,0.947646488,0.606303302
0.75,1,0.985760425,0.952286913,0.939995544,0.971790055,0.967273751,0.9632567,0.950532452,0.60805196
0.751,1.000598554,0.988563277,0.95793352,0.948213488,0.974905873,0.970872114,0.967294442,0.95503385,0.614499579
0.752,1.000985905,0.991396875,0.963957437,0.957059527,0.977572405,0.974077546,0.970991516,0.959290925,0.621493242
0.753,1.000846763,0.993987115,0.970148764,0.966364238,0.98205551,0.979174332,0.976641649,0.965585366,0.628945798
0.754,1.00020709,0.992273743,0.973163207,0.973204049,0.9855592,0.983381025,0.981482332,0.971217382,0.634805044
0.755,1.002401561,0.998018899,0.983114578,0.986648191,0.9913512,0.989921271,0.988694302,0.979267472,0.646133407
0.756,1.003295935,1.002928232,0.992834742,1.000266152,0.995624319,0.995062453,0.994614284,0.986225274,0.657923592
0.757,1.002357579,1.006542198,1.001962585,1.013757932,1.002604477,1.002926846,1.003271951,0.995929921,0.670033015
0.758,1.000755689,1.00309882,1.005988726,1.023277664,1.00753719,1.008889334,1.010157438,1.004103654,0.680235875
0.759,1.004539719,1.011470801,1.019924947,1.041793924,1.015523974,1.017894741,1.020078667,1.0152892,0.696709922
0.76,1.005765779,1.01793831,1.032794619,1.059804133,1.020957846,1.024511572,1.027758136,1.024516355,0.713474893
0.761,1.003671928,1.021835834,1.044053562,1.076843362,1.029721742,1.034422636,1.038705242,1.036957188,0.730313658
0.762,1.0016323,1.016461764,1.048432434,1.088411506,1.035478992,1.04150148,1.046976957,1.0470257,0.744896347
0.763,1.006745725,1.026765465,1.065513297,1.111293809,1.044751671,1.052038573,1.058663461,1.060428312,0.766570045
0.764,1.008037656,1.033994832,1.080485154,1.132746239,1.050620135,1.059345865,1.067278648,1.071084172,0.788240936
0.765,1.004538163,1.037282027,1.092601071,1.152109317,1.060104768,1.070194279,1.0793773,1.085124429,0.809595277
0.766,1.002751772,1.029991004,1.096421717,1.164650831,1.065882532,1.077499589,1.088084018,1.096084144,0.828319553
0.767,1.008771315,1.041339473,1.115370195,1.190622329,1.075272656,1.088327683,1.100244065,1.110377194,0.854923201
0.768,1.009843115,1.048462911,1.131006299,1.213996691,1.080736703,1.095371978,1.108754772,1.121326604,0.881061078
0.769,1.004838423,1.050321067,1.142378632,1.23390075,1.089716745,1.105831179,1.120601206,1.135483753,0.906298036
0.77,1.003991433,1.041443043,1.144645308,1.245970186,1.094679846,1.112384609,1.128650998,1.146101382,0.928533395
0.771,1.010437916,1.052940912,1.163870074,1.273191047,1.102952251,1.12213692,1.13981206,1.159686922,0.959311509
0.772,1.011043172,1.059198076,1.178490182,1.296432603,1.107219155,1.127955294,1.14711499,1.169633076,0.98893637
0.773,1.004587712,1.05905646,1.187378387,1.31460855,1.114493872,1.136663176,1.157212046,1.182227311,1.016831773
0.774,1.005223046,1.049221548,1.187173687,1.324491101,1.117915937,1.141544781,1.163519542,1.191176443,1.041399307
0.775,1.011642025,1.060088999,1.204909868,1.350611998,1.123945148,1.148907745,1.17220499,1.202338303,1.074903788
0.776,1.01160608,1.064925855,1.216768418,1.371223806,1.126379367,1.152653567,1.177266808,1.209957947,1.10629795
0.777,1.003890475,1.062537926,1.22150642,1.385069296,1.130933532,1.158385623,1.184202442,1.219284524,1.134855358
0.778,1.006324265,1.052545226,1.21812609,1.390923768,1.132288175,1.160848329,1.18781843,1.225285285,1.159866996
0.779,1.012328321,1.062172718,1.232623135,1.413236844,1.135205908,1.164731562,1.192732139,1.232385494,1.19377681
0.78,1.011565178,1.065272639,1.240130286,1.428500819,1.135405632,1.165782784,1.194721328,1.236484306,1.224341753
0.781,1.002895011,1.060709723,1.239384481,1.435378406,1.136550268,1.167626076,1.197367597,1.241038438,1.250703542
0.782,1.007183163,1.051349708,1.232466431,1.435482562,1.135577468,1.167202085,1.197617851,1.243036031,1.273506515
0.783,1.012470035,1.059315964,1.242248566,1.451259563,1.13490805,1.166917689,1.197859502,1.244779072,1.304608464
0.784,1.01098856,1.060595511,1.244260986,1.458664521,1.132772758,1.164992125,1.196303011,1.244505477,1.330936267
0.785,1.00176339,1.054201776,1.237342668,1.456413389,1.130282715,1.162536741,1.194054613,1.243287634,1.351563604
0.786,1.007703799,1.046110877,1.227016716,1.449570775,1.127059105,1.159161691,1.190713586,1.240701138,1.368968861
0.787,1.012069844,1.052205665,1.231228422,1.456655633,1.122854728,1.154621144,1.186032368,1.236477619,1.393508544
0.788,1.009971534,1.051809373,1.227394822,1.454554715,1.118658662,1.149907289,1.181002167,1.231602842,1.411871048
0.789,1.000653246,1.044150394,1.214581431,1.442187637,1.112891521,1.143430525,1.174024018,1.224476216,1.423180387
0.79,1.007821113,1.03774493,1.201625365,1.428259279,1.107897467,1.137566913,1.167496373,1.21749256,1.432143321
0.791,1.011174157,1.042003341,1.200372341,1.42581901,1.100828097,1.12943386,1.158508531,1.207710513,1.446676483
0.792,1.008594309,1.040251786,1.191362313,1.414086505,1.095212135,1.122630448,1.150714456,1.19883206,1.453944252
0.793,1.000209933,1.019856845,1.158925406,1.375543432,1.083539601,1.109470046,1.136278497,1.182855142,1.442276031
0.794,1.007237985,1.027291586,1.159666073,1.372428066,1.080990883,1.10557714,1.131201062,1.176245135,1.451696243
0.795,1.009493431,1.029888964,1.154038317,1.361366572,1.069480714,1.092335252,1.116412024,1.159334531,1.454115636
0.796,1.006651998,1.02731874,1.141645928,1.34190202,1.066153823,1.087465315,1.11012917,1.151012773,1.44904914
0.797,1.000724257,1.010949403,1.111165207,1.300748135,1.055121129,1.074538208,1.095453436,1.133738261,1.426876963
0.798,1.006217128,1.016595514,1.108691858,1.290886836,1.051341318,1.069091787,1.088432349,1.124289332,1.424574573
0.799,1.00764533,1.018143955,1.100911588,1.274244112,1.041101085,1.056883719,1.074355371,1.107256821,1.415534945
0.8,1.004865621,1.015449928,1.087671254,1.250666136,1.037200843,1.051274679,1.067085624,1.097270197,1.399559938
0.801,1.001027808,1.003198711,1.061616383,1.211037507,1.027997137,1.040118981,1.054025576,1.081042166,1.369384527
0.802,1.005112482,1.00747426,1.057990378,1.19779755,1.024258714,1.034709465,1.046947076,1.071106704,1.357425135
0.803,1.005897154,1.008455179,1.05028119,1.179311602,1.016283488,1.024880918,1.035261256,1.056188846,1.339692555
0.804,1.003364459,1.006123483,1.038492281,1.155620074,1.01294484,1.019980988,1.028757843,1.046812021,1.31621569
0.805,1.001142343,0.99765919,1.018511439,1.121233717,1.00629917,1.011650581,1.018690862,1.033590709,1.282079583
0.806,1.004041218,1.000956386,1.015510629,1.108076972,1.003516602,1.007475212,1.013041387,1.025188202,1.264155351
0.807,1.004376828,1.001720513,1.009564453,1.091195885,0.998227206,1.000722517,1.004732986,1.013933134,1.241780457
0.808,1.002201599,1.00000222,1.000746152,1.070711153,0.99609359,0.997406469,1.000122262,1.006793007,1.215100725
0.809,1.00111559,0.994661378,0.987306931,1.043951139,0.992107822,0.992212231,0.993596654,0.997629383,1.181272058
0.81,1.003088508,0.997251567,0.985935468,1.033442412,0.990638152,0.989794107,0.990097043,0.991916408,1.161392863
0.811,1.003144717,0.997961421,0.982526576,1.020456353,0.987844268,0.986060332,0.985281753,0.984851606,1.13837421
0.812,1.001363175,0.996867201,0.977167901,1.00511939,0.987005747,0.984513245,0.982883347,0.980610359,1.112385144
0.813,1.001002724,0.993826515,0.9696268,0.986739132,0.985247171,0.982079036,0.979625376,0.975533484,1.082243676
0.814,1.002297089,0.995857893,0.970041302,0.980125991,0.984957386,0.981310919,0.978237272,0.97270842,1.063673993
0.815,1.002201526,0.996529693,0.969071589,0.971928138,0.984053124,0.97997585,0.976328232,0.969431191,1.04303596
0.816,1.00079519,0.995918179,0.966795864,0.96224643,0.984212426,0.979865006,0.975816253,0.967889118,1.02047249
0.817,1.000850464,0.994383499,0.96378539,0.951624315,0.983974639,0.979410508,0.975016518,0.966158176,0.996042769
0.818,1.001673031,0.995935771,0.965546933,0.948962007,0.984467348,0.979810607,0.975211198,0.965713038,0.980859073
0.819,1.001510757,0.996523555,0.966368238,0.945297627,0.98471552,0.980018306,0.975271663,0.965248423,0.964375541
0.82,1.000431361,0.996212534,0.966311781,0.940703285,0.985433096,0.980785333,0.975998507,0.965686252,0.946695472
0.821,1.000692104,0.995551309,0.966222068,0.936342413,0.986006216,0.981453287,0.97668049,0.966196061,0.928744241
0.822,1.001199685,0.996688368,0.968654359,0.93689089,0.986847966,0.982449795,0.977767626,0.967294395,0.917902645
0.823,1.001021383,0.997151386,0.970442753,0.936798619,0.987609349,0.983400905,0.978854877,0.968501633,0.906266245
0.824,1.000210142,0.996992051,0.971635061,0.936114935,0.988494112,0.984510591,0.980150703,0.970048637,0.893903065
0.825,1.000546437,0.996777829,0.973014053,0.936141884,0.989336831,0.985600886,0.981460858,0.971700648,0.882290763
0.826,1.000850579,0.99757275,0.975494168,0.938796841,0.99020039,0.986728217,0.982836294,0.973504758,0.875918852
0.827,1.00068292,0.997902068,0.977530076,0.94103185,0.99104411,0.987845683,0.984222299,0.97538752,0.869065476
0.828,1.0000827,0.997804323,0.979157427,0.942880677,0.991843119,0.988921205,0.985578058,0.977288507,0.861773198
0.829,1.000421675,0.99779079,0.980942613,0.945443894,0.992634906,0.989987706,0.986931892,0.97922816,0.855809497
0.83,1.000598232,0.99832399,0.983055564,0.949082284,0.993341723,0.990963545,0.988195282,0.981097523,0.853510387
0.831,1.000452963,0.998538478,0.984861211,0.952438,0.994048746,0.991927844,0.989442035,0.982964583,0.850917351
0.832,1.000013953,0.998461834,0.986385687,0.955534545,0.994651381,0.992777678,0.990567547,0.984709556,0.848056888
0.833,1.000319725,0.998526053,0.987961141,0.959081806,0.99525962,0.9936138,0.991664083,0.986414015,0.846762561
0.834,1.000414988,0.998869907,0.989523896,0.962783755,0.995667617,0.994249914,0.992562387,0.987926977,0.847843051
0.835,1.000291061,0.998996044,0.990873849,0.966290514,0.996255469,0.995018334,0.99354636,0.989453359,0.848740163
0.836,1.000013863,0.99862942,0.99197265,0.969738632,0.996591747,0.995545521,0.994300577,0.990770762,0.847975774
0.837,1.000225472,0.999010612,0.993153449,0.97305095,0.997058607,0.996157781,0.995091466,0.992034634,0.85174034
0.838,1.00027549,0.999230921,0.99417498,0.976216129,0.997327471,0.996579438,0.995700443,0.9931341,0.855377385
0.839,1.000178454,0.999304887,0.995051685,0.979247035,0.997692055,0.997056294,0.996318811,0.994147364,0.858898013
0.84,1.000023776,0.999084318,0.995775193,0.982414501,0.99790116,0.997382339,0.99679217,0.995028278,0.861608408
0.841,1.000157583,0.99933426,0.996473088,0.984860358,0.998182541,0.997746676,0.997263384,0.995814315,0.867026391
0.842,1.000182269,0.999475445,0.997062104,0.987203855,0.998341962,0.997991485,0.99761829,0.996491463,0.872360208
0.843,1.000107823,0.999517789,0.997552364,0.989454102,0.998557092,0.998265015,0.997968286,0.997080416,0.877617369
0.844,1.000025888,0.999388119,0.99792972,0.991835101,0.998677199,0.998444315,0.998225237,0.997579146,0.88262902
0.845,1.000109831,0.999551866,0.998299601,0.993399047,0.998841301,0.998647305,0.998479431,0.998004285,0.888897885
0.846,1.000120299,0.999642277,0.998595553,0.994892142,0.998931826,0.998776466,0.998659578,0.998354467,0.895109671
0.847,1.000064033,0.99966611,0.998824571,0.996320852,0.999057196,0.998926044,0.998840505,0.998648789,0.901269543
0.848,1.000024192,0.999592457,0.998967632,0.997803362,0.999126228,0.9990185,0.998963292,0.998881712,0.907503015
0.849,1.000076432,0.999699554,0.999145265,0.998630709,0.999222949,0.999129049,0.999090498,0.999076074,0.913912736
0.85,1.000079239,0.999757311,0.999272964,0.999409514,0.999276996,0.999195996,0.999172789,0.999221001,0.920283068
0.851,1.000037193,0.999770213,0.999355459,1.000144188,0.999352618,0.999278648,0.999261986,0.999342394,0.926617452
0.852,1.00002093,0.999730131,0.999378649,1.00086143,0.999396363,0.999328608,0.999317258,0.999425234,0.933144876
0.853,1.000053104,0.99979991,0.99946092,1.001167408,0.999456599,0.999391877,0.999380768,0.999496314,0.939123725
0.854,1.000052112,0.999836534,0.999509598,1.001440218,0.999493365,0.99943111,0.999419319,0.999538376,0.945075079
0.855,1.000021012,0.999843019,0.999527862,1.001683049,0.999542216,0.999481042,0.999466156,0.999577044,0.951001213
0.856,1.000017188,0.9998223,0.999511783,1.001873684,0.999574039,0.999513667,0.999495175,0.999594987,0.957094254
0.857,1.000036854,0.999867518,0.999556133,1.001872516,0.99961433,0.999554457,0.999531689,0.999614816,0.962236108
0.858,1.000034184,0.999890457,0.999577837,1.00184891,0.999642482,0.999583084,0.999555938,0.999620739,0.967358533
0.859,1.00001136,0.999893198,0.999579143,1.001805094,0.999676092,0.999617425,0.999586244,0.999631262,0.97246327
0.86,1.000013698,0.999883366,0.99956547,1.001710277,0.999701171,0.999643394,0.999608414,0.999633338,0.977622195
0.861,1.000025552,0.999912538,0.999598821,1.001573757,0.999729386,0.999672958,0.999634997,0.999640871,0.981693212
0.862,1.000022446,0.999926749,0.999617113,1.001422164,0.999751735,0.99969691,0.999656435,0.999643998,0.98575057
0.863,1.000005779,0.999927405,0.999621643,1.001256933,0.999775421,0.999722646,0.999680592,0.999652157,0.989795415
0.864,1.000010668,0.999923489,0.999623021,1.001063125,0.999795145,0.999744685,0.999701629,0.999658758,0.993751469
0.865,1.000017714,0.999942252,0.999654031,1.000905059,0.999814939,0.999767124,0.9997239,0.999669285,0.996677189
0.866,1.0000147,0.999950997,0.999674875,1.000736944,0.99983215,0.999787189,0.999744378,0.999680011,0.999593464
0.867,1.000002607,0.999950618,0.999686565,1.000559735,0.999848551,0.999806623,0.999764857,0.999693256,1.002500974
0.868,1.000008134,0.999949886,0.99970013,1.000380589,0.999863337,0.999824553,0.999784328,0.999707637,1.005191927
0.869,1.000012256,0.999961905,0.999728697,1.000260263,0.999876775,0.999841176,0.999802901,0.999723165,1.007029019
0.87,1.000009617,0.999967196,0.999750449,1.000133188,0.999889304,0.999856885,0.999820916,0.999740127,1.008859461
0.871,1.000000882,0.999966391,0.999766028,1.000000025,0.999900183,0.999870883,0.999837427,0.99975705,1.010683913
0.872,1.000006164,0.999967181,0.999784364,0.99988459,0.999910646,0.999884348,0.999853592,0.999775294,1.012209122
0.873,1.000008507,0.999974884,0.999808227,0.999820081,0.999919338,0.99989592,0.99986792,0.999792622,1.01310714
0.874,1.000006272,0.999978045,0.999827531,0.999751,0.999927984,0.999907236,0.999882015,0.999810918,1.014000608
0.875,1,0.9999703,0.999838434,0.999642748,0.99993322,0.999915136,0.999892744,0.999826126,1.015289675
0.876,1.000004527,0.999978435,0.999859472,0.999630456,0.999941855,0.999925882,0.999906009,0.999844946,1.015454631
0.877,1.000005725,0.999983334,0.99987714,0.999614916,0.999946026,0.99993228,0.999915034,0.999859511,1.015616174
0.878,1.000003909,0.999985131,0.999891758,0.999596307,0.999952884,0.999940827,0.99992576,0.999875953,1.015774627
0.879,1.000000293,0.999980427,0.999902063,0.999558909,0.999956251,0.999945967,0.999933176,0.999889174,1.016143755
0.88,1.000003149,0.999985742,0.999915981,0.999577195,0.999961685,0.999952697,0.999941688,0.999903062,1.015790695
0.881,1.000003771,0.999988829,0.999927715,0.999593286,0.999964396,0.999956756,0.999947601,0.999914475,1.01543534
0.882,1.000002372,0.999989895,0.999937276,0.999607372,0.99996871,0.999962022,0.999954248,0.999925831,1.015077865
0.883,1.00000039,0.999987106,0.999944358,0.999615868,0.999970909,0.999965202,0.999958851,0.999935244,1.014797861
0.884,1.000002188,0.999990583,0.999952699,0.999647053,0.999974342,0.999969311,0.999963971,0.999944234,1.01413494
0.885,1.000002482,0.999992529,0.999959655,0.999676744,0.99997614,0.999971794,0.999967483,0.999951674,1.013470442
0.886,1.000001419,0.999993157,0.999965122,0.999705036,0.999978887,0.999975006,0.999971389,0.999958571,1.012804534
0.887,1.000000401,0.999991515,0.999968897,0.9997339,0.999980379,0.999976961,0.999974039,0.999964216,1.012136204
0.888,1.00000155,0.999993762,0.999973576,0.999764874,0.999982588,0.999979485,0.99997701,0.999969343,1.011340417
0.889,1.000001632,0.999995003,0.999977206,0.999794743,0.99998384,0.999981045,0.999979004,0.99997346,1.010543628
0.89,1.0000008,0.999995346,0.999979931,0.999823703,0.999985626,0.999983048,0.99998127,0.999977162,1.009745871
0.891,1.000000362,0.99999442,0.999981466,0.99985454,0.999986689,0.999984319,0.999982789,0.999980053,1.008911118
0.892,1.000001055,0.999995877,0.999983967,0.999877908,0.99998814,0.999985927,0.999984537,0.999982653,1.008118436
0.893,1.000001073,0.999996658,0.999985785,0.999900749,0.999989046,0.999986983,0.999985719,0.999984617,1.007325122
0.894,1.00000048,0.999996829,0.999986985,0.999922957,0.999990227,0.999988289,0.999987091,0.999986408,1.006531107
0.895,1.000000306,0.99999631,0.999987437,0.999946013,0.999991002,0.999989185,0.999988043,0.999987711,1.005697982
0.896,1.000000731,0.999997267,0.999988854,0.99996009,0.999991965,0.999990257,0.999989145,0.999988936,1.005000671
0.897,1.000000704,0.999997771,0.999989857,0.99997374,0.999992626,0.999991026,0.999989938,0.9999898,1.004302888
0.898,1.000000267,0.999997845,0.999990358,0.999986967,0.999993409,0.999991912,0.999990843,0.999990651,1.003604686
0.899,1.000000248,0.999997593,0.999990508,0.999999793,0.999993972,0.999992577,0.999991525,0.999991247,1.002883964
0.9,1.000000507,0.999998201,0.999991445,1.000005878,0.999994607,0.999993311,0.999992282,0.999991867,1.002333639
0.901,1.000000462,0.999998506,0.999992075,1.000011694,0.999995082,0.999993885,0.999992882,0.999992314,1.001783002
0.902,1.0000002,0.999998536,0.999992427,1.000017167,0.999995594,0.999994493,0.999993523,0.999992802,1.001232035
0.903,1.000000196,0.999998441,0.999992665,1.000021592,0.999995994,0.999994987,0.999994054,0.999993181,1.000682015
0.904,1.000000351,0.999998813,0.999993343,1.000022403,0.999996406,0.999995489,0.999994601,0.999993597,1.000296402
0.905,1.000000303,0.999999001,0.999993882,1.000023011,0.999996739,0.999995909,0.99999507,0.999993951,0.999910684
0.906,1.00000007,0.999999005,0.999994184,1.000023471,0.999997069,0.999996319,0.999995534,0.999994332,0.999524808
0.907,1.000000104,0.999998948,0.999994481,1.000022848,0.999997346,0.999996674,0.999995945,0.999994682,0.999160772
0.908,1.000000281,0.999999236,0.99999505,1.000021122,0.999997608,0.999997008,0.999996337,0.999995042,0.998932425
0.909,1.000000198,0.999999333,0.999995478,1.000019282,0.999997838,0.999997303,0.999996692,0.999995389,0.998703939
0.91,1.00000003,0.999999324,0.999995806,1.000017275,0.999998047,0.999997572,0.999997019,0.999995732,0.998475329
0.911,1.000000115,0.99999931,0.999996146,1.000014774,0.999998237,0.999997816,0.99999732,0.999996071,0.998282404
0.912,1.000000168,0.999999484,0.999996592,1.000012508,0.999998403,0.99999803,0.999997589,0.999996393,0.998187117
0.913,1.000000129,0.999999554,0.999996946,1.000010143,0.999998561,0.999998231,0.999997841,0.999996715,0.998091755
0.914,1.000000008,0.999999511,0.999997217,1.000007711,0.999998692,0.999998401,0.999998059,0.99999701,0.997996215
0.915,1.000000087,0.999999558,0.999997501,1.000005305,0.999998823,0.999998564,0.999998266,0.999997305,0.99794097
0.916,1.000000116,0.999999661,0.999997809,1.000003577,0.999998928,0.999998698,0.99999844,0.999997568,0.997946013
0.917,1.000000084,0.999999702,0.999998071,1.000001767,0.999999036,0.999998832,0.999998608,0.999997828,0.997951109
0.918,1.000000002,0.999999593,0.999998222,0.999999308,0.999999098,0.999998917,0.999998727,0.99999804,0.997925941
0.919,1.000000069,0.999999709,0.999998458,0.999998517,0.999999209,0.999999044,0.999998878,0.999998276,0.997997021
0.92,1.000000077,0.9999998,0.999998673,0.999997619,0.999999261,0.999999114,0.999998973,0.999998457,0.998068157
0.921,1.0000001,0.999999807,0.999998843,0.999996711,0.999999351,0.999999216,0.999999093,0.999998648,0.99813915
0.922,1.000000005,0.999999736,0.9999989,0.999995443,0.999999394,0.999999273,0.999999167,0.999998797,0.998201006
0.923,1.000000081,0.999999845,0.999999084,0.999995262,0.999999467,0.999999356,0.999999262,0.999998949,0.998306429
0.924,1.0000001,0.9999999,0.9999992,0.9999952,0.999999504,0.999999403,0.999999321,0.999999068,0.998411821
0.925,1.000000031,0.999999812,0.999999295,0.999995012,0.999999563,0.999999469,0.999999395,0.999999185,0.998517285
0.926,1.000000006,0.999999849,0.999999321,0.999994749,0.999999594,0.999999509,0.999999443,0.999999276,0.998625524
0.927,1.0000001,0.99999991,0.999999396,0.999995063,0.999999642,0.999999563,0.999999502,0.999999366,0.99873974
0.928,1.000000033,0.999999857,0.999999534,0.999995357,0.999999668,0.999999596,0.999999541,0.999999434,0.998853936
0.929,0.999999986,0.999999874,0.999999549,0.999995632,0.999999707,0.99999964,0.999999588,0.999999501,0.998968113
0.93,1.000000006,0.999999886,0.99999957,0.999995891,0.999999729,0.999999668,0.99999962,0.999999551,0.999089773
0.931,1.000000021,0.999999934,0.999999622,0.999996334,0.99999976,0.999999704,0.999999659,0.999999601,0.999194518
0.932,1.000000022,0.999999932,0.999999661,0.9999967,0.999999779,0.999999728,0.999999685,0.999999637,0.99929925
0.933,1.000000029,0.999999955,0.999999686,0.999997082,0.999999804,0.999999757,0.999999717,0.999999674,0.999403968
0.934,1.000000005,0.999999925,0.99999972,0.999997588,0.999999819,0.999999777,0.99999974,0.999999701,0.999515776
0.935,1.000000014,0.999999944,0.99999973,0.999997984,0.999999839,0.999999801,0.999999766,0.999999729,0.999600173
0.936,1.000000014,0.999999955,0.999999754,0.999998272,0.999999852,0.999999818,0.999999785,0.99999975,0.999684461
0.937,1.000000006,0.999999957,0.999999741,0.99999865,0.999999868,0.999999837,0.999999807,0.999999772,0.999768841
0.938,1.000000004,0.999999951,0.999999765,0.999999022,0.999999879,0.999999851,0.999999823,0.999999788,0.9998572
0.939,1.000000024,0.999999977,0.999999802,0.999999286,0.999999892,0.999999867,0.999999841,0.999999806,0.999916679
0.94,1.000000009,0.99999997,0.99999982,0.999999545,0.999999901,0.999999879,0.999999855,0.999999819,0.999976138
0.941,0.999999998,0.999999971,0.999999832,0.999999732,0.999999912,0.999999892,0.99999987,0.999999834,1.000035575
0.942,1.000000045,0.999999968,0.999999841,0.99999995,0.999999919,0.999999901,0.999999882,0.999999846,1.00009547
0.943,1.000000007,0.999999976,0.9999999,1.000000053,0.999999928,0.999999911,0.999999894,0.999999859,1.000130434
0.944,1.000000006,0.99999998,0.999999849,1.000000128,0.999999934,0.99999992,0.999999904,0.999999869,1.000165331
0.945,1.000000002,0.99999998,0.999999883,1.000000263,0.999999941,0.999999928,0.999999914,0.999999881,1.00020027
0.946,1.000000003,0.999999995,0.999999891,1.000000322,0.999999946,0.999999934,0.999999922,0.99999989,1.000232815
0.947,1.000000005,0.999999984,0.9999999,1.000000335,0.999999952,0.999999941,0.99999993,0.9999999,1.000246836
0.948,1.000000051,0.999999986,0.999999914,1.000000345,0.999999956,0.999999946,0.999999937,0.999999909,1.000260854
0.949,1.000000027,1.000000012,0.999999922,1.000000378,0.99999996,0.999999952,0.999999943,0.999999917,1.000274869
0.95,1.000000002,0.999999986,0.999999893,1.000000296,0.999999964,0.999999956,0.999999949,0.999999925,1.000284996
0.951,1.000000015,0.999999989,0.999999938,1.00000031,0.999999967,0.99999996,0.999999954,0.999999932,1.000283404
0.952,0.99999997,0.999999958,0.999999915,1.000000246,0.999999971,0.999999964,0.999999958,0.999999939,1.00028181
0.953,1,0.999999942,0.999999951,1.0000002,0.999999973,0.999999967,0.999999962,0.999999945,1.000280168
0.954,1.000000002,0.999999991,0.999999994,1.000000163,0.999999976,0.999999971,0.999999966,0.999999951,1.000274633
0.955,1.000000002,0.999999993,0.999999987,1.000000166,0.999999978,0.999999973,0.999999969,0.999999956,1.000263122
0.956,1.000000014,1.000000006,0.999999987,1.00000014,0.99999998,0.999999976,0.999999972,0.999999961,1.000251559
0.957,1,0.999999994,0.999999972,1.000000089,0.999999982,0.999999978,0.999999975,0.999999965,1.00024002
0.958,1.000000008,0.999999994,0.999999972,1.000000008,0.999999984,0.99999998,0.999999977,0.999999969,1.000225501
0.959,1.000000002,0.999999995,0.999999976,1.000000017,0.999999985,0.999999982,0.999999979,0.999999972,1.000209145
0.96,1.000000001,0.999999996,0.999999978,1.000000025,0.999999987,0.999999984,0.999999981,0.999999975,1.000192765
0.961,0.999999968,1,0.999999979,0.9999999,0.999999988,0.999999985,0.999999983,0.999999978,1.000175831
0.962,1.000000001,0.999999996,0.9999999,0.999999953,0.999999989,0.999999987,0.999999985,0.99999998,1.000158716
0.963,1.000000001,0.999999997,0.999999944,0.999999944,0.99999999,0.999999988,0.999999986,0.999999982,1.000141587
0.964,1.000000001,0.999999997,0.999999949,0.99999995,0.999999991,0.999999989,0.999999987,0.999999984,1.000124409
0.965,1,0.999999996,0.999999986,0.999999954,0.999999992,0.99999999,0.999999988,0.999999985,1.000105758
0.966,1.000000042,1,0.999999988,1,0.999999993,0.999999991,0.99999999,0.999999987,1.000090578
0.967,1.000000001,0.999999998,0.999999989,0.999999963,0.999999993,0.999999992,0.99999999,0.999999988,1.000075445
0.968,1,0.999999998,0.999999966,0.999999966,0.999999994,0.999999993,0.999999991,0.999999989,1.00006031
0.969,1.000000031,1.000000028,0.99999999,1,0.999999995,0.999999993,0.999999992,0.99999999,1.000043478
0.97,0.999999972,0.999999998,0.999999991,0.999999972,0.999999995,0.999999994,0.999999993,0.999999991,1.000031889
0.971,1,0.999999999,0.999999992,0.999999975,0.999999996,0.999999995,0.999999993,0.999999992,1.000020325
0.972,1,0.999999977,0.999999993,0.999999977,0.999999996,0.999999995,0.999999994,0.999999993,1.00000871
0.973,0.99999998,0.999999998,0.999999993,0.99999998,0.999999996,0.999999995,0.999999995,0.999999993,0.999995879
0.974,1,1,1.000000013,1,0.999999997,0.999999996,0.999999995,0.999999994,0.999988381
0.975,1,0.999999999,0.999999994,0.999999983,0.999999997,0.999999996,0.999999996,0.999999994,0.999980883
0.976,1,0.999999985,0.999999985,0.999999985,0.999999997,0.999999997,0.999999996,0.999999995,0.999973385
0.977,0.999999986,0.999999999,1.000000009,0.999999986,0.999999997,0.999999997,0.999999996,0.999999995,0.999965186
0.978,1,0.999999999,0.999999987,0.999999988,0.999999998,0.999999997,0.999999997,0.999999996,0.999961687
0.979,1,0.999999999,0.999999996,0.999999989,0.999999998,0.999999997,0.999999997,0.999999996,0.9999581
0.98,1,0.999999999,0.99999999,0.999999991,0.999999998,0.999999998,0.999999997,0.999999996,0.99995459
0.981,1,0.999999999,0.999999997,0.999999996,0.999999998,0.999999998,0.999999997,0.999999997,0.999950891
0.982,1.000000008,1.000000008,1.000000005,1,0.999999998,0.999999998,0.999999998,0.999999997,0.999950692
0.983,1,0.999999992,0.999999997,1,0.999999998,0.999999998,0.999999998,0.999999997,0.999950592
0.984,0.999999993,0.999999999,1.000000004,1.000000003,0.999999999,0.999999998,0.999999998,0.999999997,0.999950493
0.985,1,0.999999999,1.000000004,1.000000005,0.999999999,0.999999998,0.999999998,0.999999998,0.9999506
0.986,0.999999994,1,0.999999994,1.000000005,0.999999999,0.999999999,0.999999998,0.999999998,0.999953194
0.987,0.999999995,1,0.999999998,1.000000006,0.999999999,0.999999999,0.999999998,0.999999998,0.9999557
0.988,0.999999995,0.999999995,0.999999998,1.000000006,0.999999999,0.999999999,0.999999999,0.999999998,0.9999583
0.989,1,0.999999996,1.000000003,1.000000006,0.999999999,0.999999999,0.999999999,0.999999998,0.999961296
0.99,0.999999996,1,0.999999999,1.000000006,0.999999999,0.999999999,0.999999999,0.999999998,0.999965896
0.991,1,1,1,1.000000005,0.999999999,0.999999999,0.999999999,0.999999999,0.999970497
0.992,1,0.999999997,0.999999999,0.999999997,0.999999999,0.999999999,0.999999999,0.999999999,0.999975097
0.993,1,1,0.999999997,1.000000004,0.999999999,0.999999999,0.999999999,0.999999999,0.999980197
0.994,1,0.999999997,0.999999999,1.000000003,0.999999999,0.999999999,0.999999999,0.999999999,0.999986097
0.995,1,1,1.000000001,1.000000002,1,0.999999999,0.999999999,0.999999999,0.9999921
0.996,1,1,0.999999999,1.000000001,1,1,0.999999999,0.999999999,0.999998098
0.997,1,0.999999998,1.000000001,0.999999998,1,1,1,0.999999999,1.000004488
0.998,1,1,0.999999999,0.999999998,1,1,1,0.999999999,1.000011229
0.999,1,1,1.000000001,0.999999999,1,1,1,1,1.000017973
1,1,0.999999999,1,0.999999999,1,1,1,1,1.000024903

==> plot_results_csv/DFRG_ratio_sinusoidal2_1D_512_p_1_q_5_T_100-0.csv <==
x,t_0.0,t_2.0,t_5.0,t_10.0,t_15.0,t_20.0,t_25.0,t_50.0,t_100.0
0,0,0.000421988,0.003867802,0.000284035,0.013078124,0.097118486,0.004559005,0.687274395,0.109551081
0.001,0,0.000473945,0.003937685,0.000340057,0.013454572,0.097085398,0.004615748,0.688736668,0.110493
0.002,0,0.000424723,0.003866301,0.000283163,0.013758415,0.097215334,0.004548947,0.690113484,0.111353625
0.003,0,0.000472682,0.003930527,0.000334722,0.014132508,0.097173898,0.004600901,0.691550095,0.112286535
0.004,0,0.000427349,0.0038647,0.000282213,0.014439684,0.097281593,0.00453902,0.692906902,0.113144158
0.005,0,0.000471435,0.003923494,0.000329441,0.014811471,0.0972322,0.004586212,0.69431839,0.114068276
0.006,0,0.000429869,0.003863037,0.000281162,0.015121815,0.097318652,0.004529129,0.695655637,0.114922959
0.007,0,0.000470171,0.003916556,0.000324261,0.015491317,0.09726166,0.004571859,0.697042519,0.115838372
0.008,0,0.000432286,0.003861267,0.000280146,0.015804743,0.097327818,0.004519223,0.698360654,0.116690139
0.009,0,0.000468938,0.00390974,0.000319072,0.016172023,0.097263597,0.004557489,0.699723469,0.117597026
0.01,0,0.000434609,0.003859389,0.000278924,0.016488393,0.097310339,0.004509294,0.701022894,0.118445865
0.011,0,0.000467717,0.003902959,0.000313987,0.016853499,0.097239221,0.004543354,0.702362113,0.119344415
0.012,0,0.000436802,0.003857493,0.000277701,0.017172721,0.097267381,0.004499542,0.703643289,0.12019033
0.013,0,0.000466508,0.003896295,0.000309015,0.017535679,0.097189662,0.004529519,0.704959415,0.121080658
0.014,0,0.000438974,0.003855443,0.000276376,0.01785766,0.097200093,0.004489706,0.706222729,0.121923684
0.015,0,0.000465311,0.003889738,0.000303954,0.018218493,0.097116115,0.004515727,0.707516215,0.122805971
0.016,0,0.000440991,0.003853414,0.000275054,0.018543133,0.097109543,0.004480045,0.708762065,0.12364615
0.017,0,0.000464124,0.003883244,0.00029913,0.018901922,0.097019581,0.004502246,0.710033371,0.124520535
0.018,0,0.000442942,0.003851252,0.000273631,0.019229134,0.096996754,0.004470396,0.711262162,0.125357864
0.019,0,0.000462949,0.003876848,0.000294232,0.019585861,0.096901107,0.004488813,0.712511732,0.126224474
0.02,0,0.00044481,0.003849097,0.000272216,0.019915558,0.096862738,0.004460696,0.713723831,0.127058963
0.021,0,0.000461784,0.003870538,0.000289481,0.020270314,0.096761651,0.004475586,0.714952114,0.127917963
0.022,0,0.000446595,0.003846848,0.000270591,0.020602401,0.096708391,0.004451097,0.71614787,0.128749674
0.023,0,0.000460629,0.003864311,0.000284668,0.020955171,0.096602119,0.004462508,0.717355293,0.129601207
0.024,0,0.000448273,0.003844571,0.000269088,0.021289591,0.096534643,0.004441537,0.718535078,0.130430118
0.025,0,0.000459506,0.003858195,0.000280019,0.021640464,0.096423418,0.004449631,0.719722046,0.131274347
0.026,0,0.000449909,0.003842233,0.000267487,0.021977122,0.0963423,0.004431943,0.720886185,0.132100513
0.027,0,0.00045835,0.003852083,0.000275318,0.022326099,0.096226401,0.004436892,0.722053121,0.132937495
0.028,0,0.000451505,0.003839823,0.00026579,0.022664924,0.096132223,0.004422586,0.723201959,0.133760925
0.029,0,0.000457226,0.003846125,0.000270684,0.023012061,0.096011841,0.004424223,0.724349261,0.134590907
0.03,0,0.000452973,0.003837425,0.00026411,0.023352983,0.095905198,0.004413165,0.725483114,0.135411647
0.031,0,0.00045611,0.003840217,0.000266124,0.023698289,0.095780518,0.004411669,0.726611149,0.136234699
0.032,0,0.000454389,0.00383496,0.000262335,0.024041251,0.095661909,0.004403718,0.727730372,0.137052748
0.033,0,0.000454965,0.003834419,0.000261528,0.024384804,0.095533148,0.00439939,0.728839519,0.137869005
0.034,0,0.000455773,0.003832436,0.000260582,0.024729716,0.095403121,0.004394399,0.729944366,0.138684419
0.035,0,0.000453907,0.003828635,0.000257136,0.025071514,0.095270473,0.0043872,0.731034994,0.139494005
0.036,0,0.000457022,0.003829919,0.000258736,0.025418357,0.095129463,0.00438513,0.732125801,0.140306816
0.037,0,0.000452801,0.003822953,0.000252719,0.025758447,0.094993132,0.004375138,0.733198266,0.141109855
0.038,0,0.000458243,0.003827349,0.000256797,0.026107102,0.094841627,0.004375828,0.734275308,0.141920087
0.039,0,0.000451739,0.00381735,0.000248282,0.026445555,0.094701759,0.004363125,0.735329974,0.14271673
0.04,0,0.000459403,0.003824712,0.000254887,0.026796002,0.094540197,0.004366649,0.73639351,0.143524415
0.041,0,0.000450667,0.003811814,0.00024395,0.027132797,0.094397002,0.004351443,0.737430701,0.14431474
0.042,0,0.000460145,0.003821634,0.00025252,0.02748468,0.094226337,0.004357015,0.738480654,0.14511956
0.043,0,0.000426846,0.003774054,0.000214018,0.027804414,0.094116181,0.004311589,0.739484894,0.145886578
0.044,0,0.0004591,0.003816132,0.000248211,0.028172081,0.093902591,0.004345456,0.740535628,0.146704278
0.045,0,0.000428451,0.003772259,0.00021277,0.028493861,0.093782214,0.004303271,0.741527343,0.147469259
0.046,0,0.000458005,0.00381071,0.000244019,0.028859542,0.093566877,0.00433383,0.742561191,0.148280537
0.047,0,0.000430046,0.003770422,0.00021133,0.029183331,0.093436647,0.004294973,0.743540632,0.149043511
0.048,0,0.000456937,0.00380535,0.000239702,0.029547101,0.09321969,0.004322421,0.744557859,0.14984851
0.049,0,0.000431549,0.003768544,0.000209948,0.029872834,0.093080032,0.004286726,0.745525281,0.15060947
0.05,0,0.000455858,0.003800057,0.000235512,0.030234752,0.092861545,0.004311138,0.746526253,0.151408364
0.051,0,0.000432946,0.003766628,0.000208499,0.030562375,0.092712812,0.004278304,0.74748186,0.152167312
0.052,0,0.00045484,0.003794851,0.000231329,0.030922472,0.092492905,0.004299887,0.74846684,0.152960152
0.053,0,0.000434369,0.003764676,0.000207113,0.031251941,0.092335465,0.00427012,0.74941091,0.153717182
0.054,0,0.000453818,0.003789662,0.000227286,0.031610241,0.092114212,0.004288961,0.750380209,0.154504104
0.055,0,0.000435658,0.003762703,0.000205533,0.031941519,0.091948421,0.004261947,0.751312944,0.1552592
0.056,0,0.000452747,0.003784558,0.00022313,0.032298065,0.091725905,0.004277874,0.752266843,0.156040309
0.057,0,0.000436954,0.003760668,0.000204019,0.032631115,0.091552111,0.004253812,0.753188463,0.156793507
0.058,0,0.000451769,0.003779497,0.000219122,0.032985941,0.091328423,0.004267045,0.754127238,0.157568935
0.059,0,0.000438208,0.003758617,0.00020244,0.033320709,0.091146908,0.004245476,0.755037985,0.158320286
0.06,0,0.000450755,0.003774531,0.000215008,0.033673845,0.09092216,0.004256243,0.75596188,0.15909013
0.061,0,0.000439321,0.003756536,0.000200799,0.034010274,0.090733216,0.004237364,0.756861964,0.159839643
0.062,0,0.000449765,0.003769606,0.000211052,0.034361797,0.090507471,0.004245631,0.757771263,0.160604016
0.063,0,0.000440423,0.003754426,0.000199094,0.034699868,0.090311431,0.004229235,0.758660861,0.16135172
0.064,0,0.000448706,0.003764738,0.000207127,0.035049757,0.09008476,0.004235104,0.759555842,0.162110757
0.065,0,0.000441476,0.003752326,0.000197461,0.035389461,0.089881863,0.004221249,0.760435172,0.16285667
0.066,0,0.000447788,0.00375991,0.000203239,0.035737789,0.089654324,0.004224554,0.761316048,0.163610418
0.067,0,0.000442488,0.003750128,0.000195632,0.036079026,0.089444897,0.004213298,0.762185347,0.164354613
0.068,0,0.000446763,0.003755167,0.000199389,0.036425812,0.089216528,0.004214143,0.763052372,0.165103201
0.069,0,0.000443439,0.003747943,0.000194013,0.036768592,0.08900081,0.004205128,0.763911756,0.165845684
0.07,0,0.000445781,0.003750462,0.000195445,0.037113905,0.088771696,0.004204038,0.764765198,0.166589223
0.071,0,0.000444351,0.003745734,0.000192061,0.037458206,0.088549916,0.004197176,0.765614906,0.167330046
0.072,0,0.000444805,0.00374581,0.000191684,0.037802033,0.088320142,0.004193849,0.766454937,0.168068601
0.073,0,0.000445219,0.003743503,0.000190325,0.038147799,0.088092523,0.004189186,0.767295142,0.168807741
0.074,0,0.000443812,0.003741208,0.000187695,0.038490189,0.087862125,0.004183739,0.768122053,0.169541476
0.075,0,0.000446044,0.003741222,0.000188532,0.038837405,0.087628921,0.004181181,0.768952911,0.170279017
0.076,0,0.000442869,0.00373666,0.000183896,0.039178423,0.087397965,0.004173732,0.769766897,0.171007953
0.077,0,0.000446835,0.003738981,0.000186681,0.039527039,0.087159384,0.004173325,0.770588603,0.171743933
0.078,0,0.000441911,0.003732154,0.000180294,0.039866697,0.086927893,0.004163853,0.771389866,0.172468221
0.079,0,0.000447604,0.003736711,0.000184631,0.040216712,0.086684152,0.004165495,0.772202598,0.173202659
0.08,0,0.000440957,0.003727699,0.000176469,0.040555007,0.086452178,0.004154127,0.772991324,0.173922331
0.081,0,0.000448274,0.003734386,0.000182809,0.040906444,0.086203508,0.00415757,0.773795243,0.174655219
0.082,0,0.000440025,0.003723291,0.000172848,0.041243421,0.085971089,0.004144285,0.774571705,0.175370449
0.083,0,0.000448949,0.003732063,0.000180932,0.041596204,0.085717625,0.004149712,0.775366953,0.176101893
0.084,0,0.000426108,0.003699725,0.000154428,0.041923581,0.085506225,0.004118079,0.776123581,0.176803328
0.085,0,0.000448256,0.003728028,0.000177408,0.042284896,0.085228619,0.004140317,0.776916356,0.177541296
0.086,0,0.000427115,0.00369797,0.000152875,0.042613652,0.085012396,0.004110887,0.777664396,0.178241302
0.087,0,0.000447286,0.003723693,0.000173808,0.042973499,0.084735165,0.00413071,0.778445211,0.17897475
0.088,0,0.00042808,0.003696177,0.000151278,0.043303759,0.084513946,0.004103528,0.779185139,0.179673608
0.089,0,0.000446412,0.003719401,0.000170134,0.043662206,0.084237101,0.004121204,0.77995417,0.180402638
0.09,0,0.000429004,0.003694315,0.000149638,0.043993991,0.084011069,0.004096318,0.780686132,0.181100388
0.091,0,0.000445437,0.003715145,0.000166681,0.044351028,0.083734625,0.004111821,0.781443588,0.181825085
0.092,0,0.000429909,0.003692452,0.000148102,0.04468432,0.083503938,0.004089123,0.782167738,0.182521751
0.093,0,0.000444434,0.003710957,0.00016301,0.045039985,0.083227949,0.004102581,0.782913746,0.183242194
0.094,0,0.000430725,0.003690567,0.000146376,0.045374761,0.082992778,0.004081811,0.783630242,0.183937817
0.095,0,0.000443592,0.003706782,0.000159417,0.04572912,0.082717246,0.004093352,0.784365017,0.184654114
0.096,0,0.000431596,0.003688661,0.000144756,0.046065333,0.082477755,0.004074547,0.785073964,0.185348682
0.097,0,0.000442683,0.003702658,0.000155907,0.04641841,0.082202667,0.004084151,0.785797692,0.186060892
0.098,0,0.00043232,0.003686725,0.000143097,0.046756077,0.081959032,0.004067195,0.786499227,0.186754539
0.099,0,0.000441809,0.003698572,0.000152331,0.047107887,0.081684416,0.004074841,0.787212014,0.187462739
0.1,0,0.000432997,0.003684789,0.000141396,0.047446971,0.081436778,0.004060234,0.787906275,0.188155391
0.101,0,0.000440869,0.003694525,0.000148995,0.047797567,0.081162672,0.004065748,0.788608367,0.1888597
0.102,0,0.00043373,0.003682865,0.000139656,0.048138063,0.080911143,0.004053063,0.789295438,0.189551453
0.103,0,0.000439864,0.003690507,0.000145444,0.048487476,0.080637547,0.004056736,0.789986948,0.190251911
0.104,0,0.000434418,0.003680863,0.000137875,0.048829369,0.080382305,0.004045692,0.790666992,0.190942747
0.105,0,0.000439002,0.003686524,0.000141986,0.049177623,0.080109206,0.004047821,0.791348085,0.19163947
0.106,0,0.000434955,0.003678843,0.000136056,0.049520892,0.079850375,0.004038607,0.792021239,0.192329422
0.107,0,0.000438077,0.003682605,0.000138624,0.049868009,0.079577801,0.00403902,0.792692042,0.1930225
0.108,0,0.000435655,0.003676828,0.000134353,0.050212675,0.079315502,0.004031509,0.793358395,0.19371164
0.109,0,0.000437195,0.003678672,0.000135205,0.050558704,0.079043451,0.004030191,0.794019058,0.194401113
0.11,0,0.00043631,0.003674797,0.000132456,0.050904712,0.078777817,0.004024411,0.79467873,0.195089468
0.111,0,0.000436357,0.003674834,0.000131729,0.051249681,0.078506312,0.004021348,0.795329431,0.195775399
0.112,0,0.000436709,0.003672751,0.000130521,0.051597055,0.078237449,0.004017327,0.795982517,0.196463001
0.113,0,0.00043546,0.003671,0.000128513,0.051940977,0.077966497,0.004012827,0.796623385,0.197145484
0.114,0,0.000437273,0.003670653,0.000128707,0.052289687,0.077694514,0.004010271,0.797270013,0.19783236
0.115,0,0.000434503,0.003667154,0.000125088,0.052632614,0.077424105,0.004003998,0.79790118,0.198511456
0.116,0,0.000437686,0.003668623,0.000126857,0.052982683,0.077149132,0.004003255,0.798541451,0.199197652
0.117,0,0.000433701,0.003663525,0.000121769,0.0533246,0.076879278,0.003995359,0.799163024,0.199873467
0.118,0,0.00043816,0.00366655,0.000125131,0.053676006,0.076601422,0.003996294,0.799797074,0.200558957
0.119,0,0.000432843,0.003659735,0.0001184,0.054017012,0.076332112,0.003986928,0.800409201,0.201231556
0.12,0,0.000438698,0.003664444,0.00012305,0.054369714,0.076051456,0.003989236,0.801037098,0.201916464
0.121,0,0.000431927,0.003655999,0.000115142,0.054709786,0.075782753,0.003978388,0.801639893,0.202585869
0.122,0,0.000439083,0.003662314,0.000121256,0.055063852,0.075499358,0.003982256,0.802261767,0.203270192
0.123,0,0.000431065,0.003652227,0.000111838,0.055403009,0.075231208,0.003970085,0.80285536,0.203936509
0.124,0,0.000439532,0.003660173,0.000119267,0.055758401,0.074945241,0.003975201,0.803471288,0.204620273
0.125,0,0.000423497,0.003638,0.000100668,0.056092814,0.074689635,0.003952685,0.804053233,0.205279301
0.126,0,0.000439281,0.003657303,0.000116755,0.056452861,0.074389995,0.003967577,0.804664983,0.205966133
0.127,0,0.000424138,0.003636091,9.90331E-05,0.056788164,0.074132303,0.003946018,0.805240354,0.20662411
0.128,0,0.000438322,0.003653699,0.000113383,0.057147291,0.073833667,0.003959218,0.805843106,0.207307895
0.129,0,0.000424628,0.00363441,9.73711E-05,0.057484023,0.073573172,0.003939309,0.806412847,0.207965525
0.13,0,0.000437419,0.003650097,0.000110132,0.057842191,0.073275528,0.003950802,0.807006745,0.208646337
0.131,0,0.000425188,0.003632551,9.56823E-05,0.058180386,0.073012321,0.003932908,0.807570929,0.209303686
0.132,0,0.000436683,0.003646508,0.000107002,0.058537675,0.072715653,0.003942681,0.808156052,0.209981551
0.133,0,0.000425819,0.003630731,9.39668E-05,0.058877319,0.072449841,0.003926148,0.808714795,0.210638624
0.134,0,0.000435784,0.003643046,0.000103665,0.059233705,0.072154142,0.003934526,0.809291253,0.211313634
0.135,0,0.000426188,0.003628853,9.22252E-05,0.05957481,0.071885782,0.003919546,0.809844627,0.211970514
0.136,0,0.000434945,0.003639511,0.000100621,0.059930375,0.071591062,0.00392635,0.810412555,0.212642721
0.137,0,0.00042674,0.003627033,9.04579E-05,0.060272902,0.071320229,0.003912944,0.810960639,0.213299393
0.138,0,0.000434055,0.003635912,9.73711E-05,0.060627679,0.071026451,0.003918334,0.811520104,0.213968856
0.139,0,0.000427253,0.003625174,8.86651E-05,0.060971637,0.070753263,0.003906524,0.812062985,0.214625417
0.14,0,0.000433226,0.003632472,9.42506E-05,0.061325606,0.070460402,0.003910317,0.812614102,0.215292177
0.141,0,0.000427614,0.003623282,8.66783E-05,0.06167106,0.070184907,0.003899776,0.813151843,0.215948588
0.142,0,0.000432348,0.003628986,9.10934E-05,0.062024245,0.06989303,0.003902309,0.813694709,0.216612774
0.143,0,0.000428048,0.003621366,8.50049E-05,0.062371155,0.069615255,0.00389323,0.814227421,0.217269105
0.144,0,0.000431533,0.003625572,8.807E-05,0.062723613,0.069324304,0.003894145,0.814762107,0.217930735
0.145,0,0.000428443,0.003619544,8.31383E-05,0.063071935,0.069044388,0.00388672,0.815289839,0.218587006
0.146,0,0.000430671,0.003622239,8.4842E-05,0.063423727,0.068754345,0.003886358,0.815816448,0.219246141
0.147,0,0.000428799,0.003617604,8.14189E-05,0.063773511,0.068472328,0.003880081,0.816339284,0.219902386
0.148,0,0.000429874,0.003618777,8.17507E-05,0.06412459,0.068183194,0.003878435,0.816857916,0.220559093
0.149,0,0.000429116,0.003615553,7.95058E-05,0.064475853,0.067899139,0.003873673,0.817375937,0.221215409
0.15,0,0.00042903,0.003615414,7.86267E-05,0.064826319,0.067610907,0.003870737,0.817886631,0.221869738
0.151,0,0.000429508,0.00361373,7.75698E-05,0.065179055,0.067324857,0.003867153,0.818399904,0.222526079
0.152,0,0.000428255,0.003612047,7.54707E-05,0.065528849,0.067037539,0.00386274,0.818902775,0.223178105
0.153,0,0.000429747,0.003611811,7.57842E-05,0.065883074,0.066749601,0.003860525,0.819411358,0.223834547
0.154,0,0.000427319,0.003608796,7.24568E-05,0.066232262,0.066463145,0.003854986,0.819906486,0.224484326
0.155,0,0.000430062,0.003609803,7.39779E-05,0.066587991,0.066173317,0.003854157,0.820410476,0.225140884
0.156,0,0.000426567,0.003605447,6.92397E-05,0.066936583,0.065887716,0.003847307,0.820897928,0.22578845
0.157,0,0.000430339,0.003607823,7.19768E-05,0.067293803,0.065596103,0.003847519,0.821397351,0.2264452
0.158,0,0.000425772,0.003602117,6.61672E-05,0.06764182,0.065311382,0.003839711,0.821877183,0.227090604
0.159,0,0.000430693,0.003605765,7.01294E-05,0.068000583,0.065018015,0.003841157,0.822372173,0.227747566
0.16,0,0.000424932,0.003598929,6.32421E-05,0.068348094,0.064734155,0.003832027,0.82284448,0.228390878
0.161,0,0.000430894,0.00360375,6.8087E-05,0.068708338,0.064439042,0.003834719,0.823335052,0.229048094
0.162,0,0.000424048,0.003595776,6.02908E-05,0.06905534,0.064156039,0.003824443,0.823799874,0.229689358
0.163,0,0.000431173,0.003601784,6.62003E-05,0.069417111,0.063859285,0.003828211,0.824286103,0.230346879
0.164,0,0.000423121,0.003592439,5.71378E-05,0.069763608,0.063577109,0.003816785,0.824743525,0.23098614
0.165,0,0.000431297,0.003599874,6.42949E-05,0.07012695,0.063278742,0.003821823,0.825225501,0.231644002
0.166,0,0.000422385,0.003589265,5.43128E-05,0.070472975,0.062997367,0.003809242,0.825675541,0.232281336
0.167,0,0.000431266,0.003597683,6.23713E-05,0.070837691,0.062697665,0.003815196,0.826153041,0.232939331
0.168,0,0.000419845,0.00358212,4.88028E-05,0.071182856,0.06242168,0.003798702,0.826597232,0.233574507
0.169,0,0.000430491,0.003594403,5.91856E-05,0.071548738,0.062116899,0.003807595,0.827067766,0.234232214
0.17,0,0.000420198,0.003580317,4.69924E-05,0.071895509,0.061839195,0.003792505,0.827507828,0.23486785
0.171,0,0.000429673,0.003591188,5.61534E-05,0.072260936,0.061535449,0.003800128,0.827971202,0.235523743
0.172,0,0.000420515,0.003578479,4.53453E-05,0.072609344,0.061256006,0.00378627,0.828407151,0.236159916
0.173,0,0.000428932,0.003588161,5.3277E-05,0.072974403,0.060953296,0.003792617,0.828863407,0.23681394
0.174,0,0.000420797,0.003576612,4.35056E-05,0.073324404,0.060672181,0.003780003,0.829295325,0.237450655
0.175,0,0.00042815,0.003584981,5.01999E-05,0.073689042,0.060370532,0.003785255,0.829744553,0.238102935
0.176,0,0.000421044,0.003574837,4.16514E-05,0.074040722,0.060087803,0.003773711,0.830172464,0.238740261
0.177,0,0.000427327,0.003581885,4.72809E-05,0.074404992,0.059787113,0.003777675,0.830614673,0.239390876
0.178,0,0.000421375,0.003573045,3.97834E-05,0.074758301,0.059502807,0.003767586,0.831038644,0.240028842
0.179,0,0.000426463,0.003578646,4.4342E-05,0.075122248,0.059203141,0.003770444,0.831473921,0.24067778
0.18,0,0.00042167,0.003571121,3.79019E-05,0.075477215,0.058917266,0.003761448,0.831894023,0.241316337
0.181,0,0.000425679,0.003575621,4.13837E-05,0.075840882,0.058618568,0.003763008,0.832322382,0.241963739
0.182,0,0.000421811,0.003569306,3.60073E-05,0.076197541,0.058331193,0.003755113,0.832738645,0.242603035
0.183,0,0.000424855,0.003572581,3.84068E-05,0.076560877,0.058033507,0.003755747,0.833160146,0.243248884
0.184,0,0.000422037,0.003567488,3.42815E-05,0.076919243,0.057744618,0.003748964,0.833572653,0.243888876
0.185,0,0.000424111,0.003569412,3.54119E-05,0.077282296,0.057447844,0.003748479,0.83398733,0.244533238
0.186,0,0.000422228,0.003565552,3.23626E-05,0.077642411,0.057157526,0.003743007,0.834396098,0.245174073
0.187,0,0.000423209,0.003566476,3.25818E-05,0.078005217,0.056861711,0.003741211,0.834804,0.245816973
0.188,0,0.000422384,0.003563622,3.04319E-05,0.078367083,0.056569971,0.003736679,0.835209092,0.246458623
0.189,0,0.000422389,0.003563421,2.95535E-05,0.078729607,0.056275097,0.003733946,0.835610251,0.247100054
0.19,0,0.000422625,0.003561821,2.86726E-05,0.079093269,0.055981995,0.003730554,0.836011714,0.24774264
0.191,0,0.00042165,0.003560372,2.6875E-05,0.07945559,0.055688003,0.003726692,0.836406166,0.248382739
0.192,0,0.000422832,0.003559795,2.67201E-05,0.079821047,0.05539356,0.003724257,0.836804048,0.249026216
0.193,0,0.000420875,0.003557332,2.38164E-05,0.080183142,0.055100491,0.003719452,0.837191832,0.249665022
0.194,0,0.000423005,0.003557907,2.47573E-05,0.080550432,0.054804694,0.003718363,0.837586177,0.250309443
0.195,0,0.000420062,0.003554306,2.09268E-05,0.080912364,0.054512524,0.003712232,0.837967316,0.250946938
0.196,0,0.000423143,0.003556164,2.29683E-05,0.081281458,0.054215454,0.003712115,0.838358191,0.251592414
0.197,0,0.000419212,0.00355142,1.80242E-05,0.081643249,0.053924131,0.003705037,0.838732694,0.252228635
0.198,0,0.000423368,0.003554206,2.09863E-05,0.082014228,0.05362579,0.003705899,0.839120132,0.2528752
0.199,0,0.000418446,0.003548315,1.51091E-05,0.082375843,0.053335359,0.003698064,0.839488027,0.253510266
0.2,0,0.000423559,0.003552279,1.91798E-05,0.082748707,0.053035754,0.003699718,0.839872082,0.254157901
0.201,0,0.000417644,0.003545359,1.23669E-05,0.08311018,0.052746166,0.003690742,0.840233417,0.25479182
0.202,0,0.000423716,0.003550387,1.71805E-05,0.08348498,0.052445349,0.003693579,0.840614113,0.255440613
0.203,0,0.000416807,0.003542435,9.24448E-06,0.083846374,0.052156609,0.00368365,0.840968918,0.256073403
0.204,0,0.000423839,0.003548412,1.53582E-05,0.084223112,0.051854586,0.003687484,0.841346324,0.256723389
0.205,0,0.000416176,0.003539424,6.48145E-06,0.084584404,0.051566644,0.00367641,0.841694583,0.257355153
0.206,0,0.000423928,0.003546479,1.33435E-05,0.084963102,0.051263459,0.003681438,0.842068709,0.258006386
0.207,0,0.000415268,0.003536576,3.70929E-06,0.08532432,0.050976409,0.003669603,0.842410473,0.258637112
0.208,0,0.000424105,0.003544592,1.15071E-05,0.085705025,0.050672026,0.003675252,0.84278142,0.259289679
0.209,0,0.000414446,0.003532421,3.7146E-07,0.086065805,0.050387412,0.003661687,0.843117278,0.259919428
0.21,0,0.000423395,0.003541769,8.73529E-06,0.08644812,0.050081107,0.003668346,0.843483006,0.260572351
0.211,0,0.000414563,0.003530518,1.48785E-06,0.086810676,0.049795385,0.003655761,0.843815261,0.261203237
0.212,0,0.00042265,0.00353887,5.95524E-06,0.087193038,0.049489998,0.003661497,0.844174663,0.261855283
0.213,0,0.000414647,0.003528795,3.35192E-06,0.087557629,0.049203042,0.003649703,0.844503663,0.262487506
0.214,0,0.000421748,0.003535901,2.98129E-06,0.087940047,0.048898584,0.003654322,0.844856757,0.263138782
0.215,0,0.00041482,0.003526885,5.22031E-06,0.088306639,0.048610374,0.003643908,0.845182489,0.263772426
0.216,0,0.000421056,0.00353311,1.86545E-07,0.088689168,0.048306817,0.003647406,0.845529296,0.264422907
0.217,0,0.00041496,0.003525035,7.09259E-06,0.089057796,0.048017409,0.003637793,0.845851859,0.265057994
0.218,0,0.000420207,0.003530129,2.61443E-06,0.089440441,0.047714745,0.003640168,0.846192375,0.26570775
0.219,0,0.00041519,0.003523127,8.96831E-06,0.089811181,0.047424155,0.003631558,0.846511728,0.26634438
0.22,0,0.000419445,0.003527211,5.42099E-06,0.090193903,0.047122356,0.003633394,0.846845998,0.266993395
0.221,0,0.000415265,0.003521286,1.0847E-05,0.090566772,0.046830582,0.00362579,0.847162227,0.267631546
0.222,0,0.00041865,0.003524357,8.41957E-06,0.090949667,0.046529671,0.0036265,0.847490213,0.26827994
0.223,0,0.000415429,0.003519517,1.29155E-05,0.09132469,0.046236706,0.003619711,0.847803348,0.26891973
0.224,0,0.000417943,0.003521447,1.12355E-05,0.091707738,0.045936649,0.003619293,0.848125058,0.2695675
0.225,0,0.00041556,0.003517695,1.46118E-05,0.092084926,0.045642596,0.003613716,0.848435131,0.270208931
0.226,0,0.000417081,0.003518607,1.40549E-05,0.092468151,0.045343368,0.003612364,0.848750568,0.270856125
0.227,0,0.000415659,0.003515825,1.64968E-05,0.092847544,0.045048157,0.003607806,0.849057596,0.271499278
0.228,0,0.000416307,0.003515715,1.68773E-05,0.093230962,0.044749759,0.003605522,0.849366771,0.272145908
0.229,0,0.000415847,0.003513907,1.83832E-05,0.09361263,0.044453445,0.00360179,0.849670798,0.27279083
0.23,0,0.000415501,0.0035129,1.97019E-05,0.093996251,0.044155907,0.003598571,0.849973692,0.273436959
0.231,0,0.00041588,0.003511945,2.0458E-05,0.094380206,0.043858449,0.003595865,0.850274741,0.274083734
0.232,0,0.000414783,0.003509913,2.25282E-05,0.094764084,0.043561695,0.003591515,0.850571377,0.274729451
0.233,0,0.000416125,0.003510064,2.21578E-05,0.095150374,0.043263163,0.003589838,0.850869498,0.275378093
0.234,0,0.000414033,0.003507257,2.53553E-05,0.095534478,0.04296724,0.003584749,0.85115981,0.27602332
0.235,0,0.000416215,0.003508269,2.40451E-05,0.095923124,0.042667621,0.003583711,0.851455032,0.276673894
0.236,0,0.000413128,0.003504309,2.83706E-05,0.096307495,0.042372484,0.003577686,0.851739035,0.277318744
0.237,0,0.000416394,0.003506435,2.61199E-05,0.096698561,0.042071787,0.003577879,0.852031387,0.277971316
0.238,0,0.000412558,0.003501445,3.10096E-05,0.097083207,0.041777418,0.00357092,0.852309087,0.278615744
0.239,0,0.00041654,0.003504438,2.81937E-05,0.09747669,0.041475647,0.003571953,0.852598604,0.279270411
0.24,0,0.000411711,0.00349867,3.38355E-05,0.097861652,0.041182095,0.003564058,0.852869947,0.279914554
0.241,0,0.000416653,0.003502532,3.00781E-05,0.098257616,0.040879264,0.003565932,0.853156656,0.280571329
0.242,0,0.000410954,0.003495858,3.66596E-05,0.098642875,0.040586463,0.003557103,0.853421625,0.281215173
0.243,0,0.000416733,0.003500718,3.19607E-05,0.099041404,0.040282585,0.00355982,0.853705573,0.281874153
0.244,0,0.000410043,0.003493012,3.94813E-05,0.099426978,0.039990558,0.003550254,0.853964176,0.282517697
0.245,0,0.00041678,0.003498745,3.38409E-05,0.099828069,0.039685627,0.003554013,0.854245381,0.283178905
0.246,0,0.000409344,0.00349026,4.22999E-05,0.100213983,0.039394336,0.003543514,0.854497565,0.283822268
0.247,0,0.000416916,0.003496867,3.57182E-05,0.10061769,0.039088404,0.00354792,0.854776044,0.284485803
0.248,0,0.000408492,0.00348735,4.51148E-05,0.10100398,0.038797882,0.003536686,0.855021815,0.285128923
0.249,0,0.000417019,0.003495087,3.75924E-05,0.101410359,0.038490854,0.003542136,0.855297617,0.28579484
0.25,0,0.000407609,0.003484537,4.81131E-05,0.101794754,0.038201399,0.003529774,0.855534008,0.286436097
0.251,0,0.000416723,0.003492644,4.00266E-05,0.102205553,0.037893487,0.003535673,0.855809075,0.287105539
0.252,0,0.000407668,0.003482579,4.99789E-05,0.102591988,0.037603413,0.003523761,0.856041561,0.28774849
0.253,0,0.000416028,0.003489792,4.26441E-05,0.103003341,0.037296286,0.003528733,0.856310425,0.288418042
0.254,0,0.000407817,0.003480722,5.20274E-05,0.103392361,0.037005167,0.003517863,0.856539972,0.289063321
0.255,0,0.00041518,0.00348704,4.5632E-05,0.103804332,0.036698785,0.003521908,0.856802617,0.289732977
0.256,0,0.000407811,0.003478713,5.36947E-05,0.104195996,0.036406591,0.003511688,0.857029237,0.29038069
0.257,0,0.000414421,0.003484262,4.8426E-05,0.104608547,0.036100968,0.003515003,0.857285634,0.291050471
0.258,0,0.000408015,0.003476935,5.57314E-05,0.105002929,0.035807699,0.00350583,0.857509362,0.291700689
0.259,0,0.000413752,0.00348146,5.12133E-05,0.105416112,0.035502864,0.003508217,0.857759482,0.292370589
0.26,0,0.000408187,0.003475134,5.77615E-05,0.105813236,0.035208574,0.003499893,0.857980331,0.293023367
0.261,0,0.00041293,0.003478634,5.39933E-05,0.106227062,0.03490444,0.003501551,0.858224118,0.293693555
0.262,0,0.000408203,0.003473184,5.95971E-05,0.106626972,0.034609086,0.003494077,0.858442137,0.294348913
0.263,0,0.000412077,0.003475913,5.67652E-05,0.107041451,0.034305718,0.003494613,0.858679566,0.295019279
0.264,0,0.000408308,0.00347134,6.16125E-05,0.107444191,0.034009315,0.003487989,0.858894721,0.295677399
0.265,0,0.000411313,0.003473043,5.97157E-05,0.107859373,0.033706677,0.003487797,0.859125744,0.296348062
0.266,0,0.00040838,0.003469475,6.34328E-05,0.108265017,0.033409235,0.003482024,0.859338095,0.297008873
0.267,0,0.000410517,0.003470279,6.26566E-05,0.108680846,0.033107322,0.003480908,0.859562698,0.297679804
0.268,0,0.000408538,0.003467589,6.54318E-05,0.109089468,0.032808841,0.003476183,0.859772256,0.298343506
0.269,0,0.000409811,0.003467369,6.54002E-05,0.109506019,0.03250765,0.003474145,0.859990341,0.299014821
0.27,0,0.000408663,0.003465684,6.74218E-05,0.10991765,0.032208151,0.003470072,0.860197125,0.299681391
0.271,0,0.000408953,0.003464693,6.81333E-05,0.110334888,0.031907664,0.003467309,0.86040866,0.300353065
0.272,0,0.000408754,0.00346376,6.92157E-05,0.110749586,0.031607078,0.003464283,0.860612698,0.301022627
0.273,0,0.000408305,0.003461871,7.10414E-05,0.111167573,0.031307352,0.003460404,0.86081763,0.301694702
0.274,0,0.00040893,0.003461817,7.11864E-05,0.111585403,0.031005733,0.003458226,0.861018932,0.302367297
0.275,0,0.000407385,0.003459031,7.3751E-05,0.112004121,0.030706653,0.003453627,0.861217216,0.303039818
0.276,0,0.000409073,0.003459982,7.31467E-05,0.112425131,0.030404073,0.003452296,0.861415802,0.303715594
0.277,0,0.000406553,0.003456299,7.66339E-05,0.112844612,0.030105699,0.00344678,0.861607373,0.304388537
0.278,0,0.000409181,0.003458001,7.50962E-05,0.11326887,0.029802019,0.003446492,0.861803249,0.305067519
0.279,0,0.000405811,0.00345355,7.95031E-05,0.113689114,0.029504377,0.003439867,0.861988053,0.305740929
0.28,0,0.000409373,0.003456128,7.70342E-05,0.114116677,0.029199653,0.003440422,0.862181265,0.306423225
0.281,0,0.000405037,0.003450783,8.23579E-05,0.114537707,0.028902727,0.003433082,0.862359201,0.307097178
0.282,0,0.000409531,0.003454364,7.89605E-05,0.114968664,0.028596926,0.003434479,0.862549753,0.307782857
0.283,0,0.000404351,0.003447872,8.51976E-05,0.115390492,0.028300703,0.003426035,0.862720789,0.308457343
0.284,0,0.000409653,0.003452454,8.08745E-05,0.115824905,0.027993888,0.003428664,0.862908701,0.309146505
0.285,0,0.000403396,0.003445197,8.80215E-05,0.116247517,0.027698349,0.003419118,0.863072735,0.309821554
0.286,0,0.000409859,0.003450524,8.27757E-05,0.116685444,0.027390474,0.003422585,0.863258013,0.310514283
0.287,0,0.000402766,0.003442378,9.0829E-05,0.117108914,0.027095633,0.003412526,0.863415012,0.311189921
0.288,0,0.000410028,0.003448702,8.46638E-05,0.117550391,0.026786707,0.003416632,0.863597684,0.311886256
0.289,0,0.000401987,0.003439541,9.36194E-05,0.117974691,0.026492543,0.003405674,0.863747546,0.312562527
0.29,0,0.00041028,0.003446734,8.65383E-05,0.118419783,0.026182598,0.003410806,0.863927627,0.313262665
0.291,0,0.000401176,0.003436813,9.67599E-05,0.11884495,0.025889157,0.003398561,0.864070268,0.313939564
0.292,0,0.000410377,0.003444745,8.85824E-05,0.119293589,0.025578247,0.003404522,0.864247377,0.314643246
0.293,0,0.000399154,0.003434065,0.000100064,0.119714657,0.025285152,0.003391578,0.864375058,0.315316456
0.294,0,0.000409614,0.003441976,9.15284E-05,0.120170925,0.02497424,0.003397588,0.864555244,0.316027262
0.295,0,0.000399342,0.003432178,0.000102064,0.120595528,0.024680121,0.003385304,0.864679849,0.316704117
0.296,0,0.000408818,0.003439063,9.42719E-05,0.121052987,0.024369875,0.003390781,0.864853155,0.317415975
0.297,0,0.000399493,0.003430145,0.000104048,0.121481148,0.024074744,0.00337935,0.864974647,0.318096555
0.298,0,0.000407989,0.003436381,9.71787E-05,0.121939842,0.023765114,0.003384103,0.865140972,0.318809499
0.299,0,0.000399609,0.003428341,0.000106014,0.122371658,0.023468948,0.003373522,0.865259416,0.319493876
0.3,0,0.000407246,0.003433678,0.000100065,0.12283159,0.023160017,0.003376973,0.865418652,0.320207949
0.301,0,0.000399688,0.003426264,0.000107963,0.123267134,0.022862806,0.003367433,0.865534029,0.320896198
0.302,0,0.00040647,0.003430703,0.000102929,0.123728327,0.022554514,0.003370163,0.865686093,0.321611443
0.303,0,0.000399846,0.003424414,0.000110075,0.124167646,0.022256236,0.003361275,0.865798415,0.322303697
0.304,0,0.000405662,0.003427957,0.000105772,0.124630127,0.021948625,0.003363095,0.865943221,0.32302015
0.305,0,0.000400084,0.003422415,0.000111986,0.125073327,0.021649297,0.003355242,0.866052472,0.323716478
0.306,0,0.000404821,0.003425188,0.000108772,0.125537085,0.021342331,0.003356154,0.866189933,0.324434158
0.307,0,0.000400168,0.00342064,0.000113879,0.125984245,0.021041953,0.003349139,0.866296129,0.325134669
0.308,0,0.000404064,0.003422395,0.000111568,0.126449313,0.020735664,0.003349339,0.866426133,0.325853587
0.309,0,0.000400445,0.003418713,0.000115751,0.126900529,0.020434213,0.003343158,0.866529293,0.326558399
0.31,0,0.000403274,0.003419453,0.000114519,0.127366892,0.020128592,0.003342264,0.866651705,0.327278628
0.311,0,0.000400568,0.003416758,0.000117784,0.127822236,0.019826069,0.003337106,0.866751803,0.32798781
0.312,0,0.000402451,0.003416734,0.000117445,0.128289923,0.019521117,0.003335315,0.866866571,0.328709374
0.313,0,0.000400882,0.003414774,0.000119795,0.128749481,0.01921752,0.003330982,0.866963617,0.329423047
0.314,0,0.000401596,0.003413863,0.000120345,0.129218531,0.018913267,0.003328298,0.867070588,0.330145916
0.315,0,0.000401041,0.003412883,0.000121784,0.129682377,0.018608585,0.003324978,0.867164603,0.330864174
0.316,0,0.000400822,0.003411089,0.000123217,0.130152778,0.01830497,0.003321403,0.867263661,0.331588476
0.317,0,0.000401162,0.00341096,0.000123573,0.130621049,0.017999212,0.003318899,0.867354622,0.332311442
0.318,0,0.000400128,0.003408161,0.000126062,0.131092798,0.017696284,0.003314438,0.867445687,0.333037092
0.319,0,0.00040147,0.003409126,0.000125695,0.131565521,0.017389404,0.003312936,0.867533585,0.333764916
0.32,0,0.000399287,0.003405449,0.000129055,0.132038668,0.017087187,0.003307215,0.867616487,0.334492003
0.321,0,0.000401849,0.003407257,0.000127616,0.132515988,0.016779201,0.003306897,0.867701342,0.335224758
0.322,0,0.000398526,0.003402581,0.000132019,0.132990514,0.016477692,0.0033003,0.867775965,0.335953296
0.323,0,0.000402074,0.003405226,0.000129337,0.133472506,0.016168595,0.003300783,0.867857775,0.336691141
0.324,0,0.000397619,0.00339968,0.000135128,0.133948462,0.015867806,0.003293125,0.867924006,0.337421165
0.325,0,0.00040237,0.003403526,0.000131386,0.134435216,0.015557518,0.003294778,0.868002744,0.338164106
0.326,0,0.000396904,0.003396742,0.000138028,0.134912598,0.015257461,0.003286066,0.868060433,0.338895666
0.327,0,0.000402735,0.00340166,0.000133059,0.135404231,0.014946077,0.003288694,0.868136094,0.33964395
0.328,0,0.000396042,0.003393891,0.000140896,0.135883039,0.014646737,0.003278933,0.868185085,0.340377041
0.329,0,0.000402945,0.003399751,0.000135058,0.13637967,0.014334193,0.00328253,0.868257716,0.341130714
0.33,0,0.000395147,0.003391122,0.000143906,0.136859909,0.014035572,0.003271727,0.868297874,0.341865354
0.331,0,0.000403334,0.003397918,0.00013703,0.137361649,0.013721873,0.003276657,0.868367398,0.342624629
0.332,0,0.000394439,0.00338819,0.000146882,0.137843333,0.013424029,0.003264632,0.868398565,0.34336085
0.333,0,0.000403789,0.003395916,0.000138801,0.138350247,0.013109179,0.003270515,0.868465033,0.34412578
0.334,0,0.000388849,0.003382907,0.00015381,0.138821139,0.012813923,0.00325432,0.868467794,0.344851449
0.335,0,0.000403098,0.003393254,0.000141758,0.139344267,0.012496799,0.003263363,0.868547814,0.345632882
0.336,0,0.000388859,0.003380979,0.000155835,0.13981971,0.012200684,0.003247999,0.868546172,0.346363598
0.337,0,0.000402261,0.003390303,0.000144679,0.140344841,0.011884189,0.003256316,0.868617619,0.347147227
0.338,0,0.000389156,0.003378878,0.000157829,0.140825238,0.011586997,0.003241777,0.868612072,0.347883395
0.339,0,0.000401498,0.003387422,0.000147563,0.141352407,0.011271186,0.003249188,0.868674735,0.348669269
0.34,0,0.000389301,0.003376844,0.000159792,0.141837872,0.010972924,0.003235468,0.868665277,0.349411059
0.341,0,0.000400698,0.00338449,0.000150581,0.142367082,0.010657727,0.003241977,0.868719007,0.350199194
0.342,0,0.000389618,0.003374873,0.000161895,0.142857744,0.010358402,0.003229254,0.868705598,0.35094666
0.343,0,0.00039997,0.003381624,0.000153731,0.143389016,0.010043921,0.003234683,0.86875026,0.351737149
0.344,0,0.000389783,0.003372841,0.000163794,0.143884969,0.009743472,0.003222767,0.868732857,0.352490497
0.345,0,0.000399097,0.003378702,0.000156839,0.144418319,0.009429696,0.003227304,0.868768262,0.353283274
0.346,0,0.000390117,0.003370986,0.000166,0.144919668,0.009128143,0.003216734,0.86874687,0.354042616
0.347,0,0.000398295,0.00337572,0.000159906,0.145455111,0.008815079,0.003220021,0.868772801,0.354837833
0.348,0,0.000390512,0.003368945,0.000167833,0.145962007,0.008512411,0.003210424,0.868747378,0.355603288
0.349,0,0.000397456,0.003372914,0.00016293,0.146499591,0.008200073,0.00321265,0.868763713,0.356400954
0.35,0,0.000390753,0.003366954,0.000169968,0.14701212,0.007896259,0.003204018,0.868734226,0.357172653
0.351,0,0.000396686,0.003369807,0.000165911,0.14755186,0.007584696,0.003205368,0.868740729,0.35797274
0.352,0,0.000391052,0.00336501,0.0001719,0.148070155,0.007279751,0.003197873,0.868707151,0.358750916
0.353,0,0.000395878,0.003366869,0.000169015,0.148612036,0.006968916,0.003197995,0.868703663,0.359553522
0.354,0,0.000391514,0.003363108,0.000173796,0.149136262,0.006662836,0.003191447,0.86866596,0.36033824
0.355,0,0.000395032,0.003363979,0.000172073,0.149680326,0.006352795,0.003190528,0.868652238,0.361143367
0.356,0,0.00039182,0.003361128,0.000175821,0.150210599,0.006045539,0.003185097,0.868610392,0.361934817
0.357,0,0.000394148,0.003361015,0.000175249,0.150756845,0.005736288,0.003183144,0.868586232,0.36274248
0.358,0,0.000392286,0.003359183,0.000177644,0.151293292,0.005427853,0.003178643,0.868540198,0.363540863
0.359,0,0.00039333,0.003357974,0.000178377,0.151841766,0.00511943,0.003175662,0.868505413,0.364351087
0.36,0,0.0003927,0.003357269,0.000179594,0.152384513,0.004809833,0.003172434,0.868455129,0.365156517
0.361,0,0.000392474,0.003354972,0.000181455,0.152935205,0.004502239,0.003168258,0.868409486,0.365969389
0.362,0,0.000393164,0.003355382,0.000181669,0.153484434,0.004191424,0.003166114,0.868354938,0.366782029
0.363,0,0.000391579,0.003351887,0.000184647,0.154037367,0.003884677,0.003160751,0.868298206,0.36759752
0.364,0,0.000393678,0.003353519,0.00018354,0.154593207,0.003572699,0.003159855,0.868239325,0.368417568
0.365,0,0.000390747,0.003348948,0.000187785,0.155148366,0.003266826,0.003153141,0.868171281,0.369235743
0.366,0,0.00039424,0.003351558,0.000185533,0.155711012,0.002953625,0.003153306,0.868108058,0.370063393
0.367,0,0.000389876,0.003345918,0.000190871,0.156268443,0.002648673,0.003145599,0.868028426,0.370884247
0.368,0,0.000394746,0.003349727,0.000187324,0.156837996,0.002334224,0.00314716,0.867960804,0.371719686
0.369,0,0.000389067,0.003342911,0.000194063,0.15739768,0.002030255,0.00313795,0.867869365,0.372543255
0.37,0,0.000395397,0.00334779,0.000189074,0.157974347,0.001714502,0.003140718,0.867797291,0.373386605
0.371,0,0.000388217,0.003339693,0.000197359,0.158536307,0.001411472,0.003130362,0.867693764,0.374212937
0.372,0,0.000395989,0.003345973,0.000190942,0.159120248,0.001094506,0.003134324,0.867617212,0.375064441
0.373,0,0.000387345,0.003336717,0.000200596,0.159684494,0.000792446,0.003122662,0.867501339,0.37589354
0.374,0,0.000396676,0.003344043,0.000192768,0.160275853,0.000474214,0.003127974,0.867420212,0.376753373
0.375,0,0.000375306,0.003326524,0.000213252,0.160818402,0.000179153,0.003106534,0.8672551,0.377560633
0.376,0,0.000396566,0.003341543,0.000195338,0.161440232,0.000145784,0.003120983,0.86720387,0.378452478
0.377,0,0.000375669,0.003324487,0.000215533,0.1619885,0.000441338,0.003099823,0.867030859,0.379266308
0.378,0,0.000395719,0.00333859,0.000198638,0.162613537,0.000765433,0.00311319,0.866967726,0.380161902
0.379,0,0.000376047,0.003322442,0.000217605,0.163168827,0.001062113,0.00309315,0.866788832,0.380983681
0.38,0,0.000394869,0.003335409,0.000201876,0.163797061,0.001385335,0.003105275,0.866713536,0.381883067
0.381,0,0.000376428,0.003320272,0.000219781,0.164359543,0.001683066,0.003086344,0.866528692,0.382712941
0.382,0,0.000394015,0.003332221,0.000205207,0.164990977,0.002005402,0.00309757,0.866440919,0.383616167
0.383,0,0.000376838,0.003318196,0.000221905,0.16556082,0.002304203,0.003079569,0.866250037,0.384454376
0.384,0,0.000393177,0.003329131,0.000208473,0.166195521,0.002625631,0.003089736,0.866149509,0.385361469
0.385,0,0.00037731,0.003316206,0.000223821,0.166772906,0.002925534,0.003072986,0.865952499,0.386208257
0.386,0,0.000392254,0.003325915,0.000211674,0.167410871,0.003246012,0.003081771,0.865838918,0.387119289
0.387,0,0.0003778,0.003314077,0.000225991,0.167995964,0.003547026,0.003066094,0.865635685,0.387974813
0.388,0,0.000391425,0.003322786,0.000215112,0.168637248,0.003866506,0.003073837,0.865508718,0.388889808
0.389,0,0.000378325,0.003312024,0.000227952,0.169230259,0.004168628,0.003059384,0.865299161,0.38975426
0.39,0,0.000390553,0.003319629,0.000218329,0.169874848,0.004487091,0.003065768,0.865158512,0.390673259
0.391,0,0.000378899,0.00331004,0.00023001,0.170475943,0.004790325,0.00305285,0.864942554,0.3915469
0.392,0,0.000389676,0.00331644,0.000221777,0.171123907,0.005107746,0.003057722,0.864787865,0.392469959
0.393,0,0.00037948,0.003308009,0.000232011,0.171733298,0.005412121,0.003045835,0.864565383,0.393353008
0.394,0,0.000388794,0.003313214,0.000225151,0.172384634,0.005728422,0.003049696,0.864396308,0.394280157
0.395,0,0.000380114,0.003306034,0.000233954,0.173002552,0.006033944,0.003039148,0.864167215,0.395172837
0.396,0,0.000387907,0.003309944,0.000228599,0.173657265,0.006349109,0.003041685,0.863983422,0.396104139
0.397,0,0.000380787,0.003304001,0.000236135,0.174283894,0.006655804,0.003032298,0.863747584,0.397006704
0.398,0,0.000387014,0.003306627,0.000231971,0.174942035,0.006969766,0.003033365,0.863548687,0.397942164
0.399,0,0.0003815,0.003302011,0.000237961,0.175577597,0.007277612,0.003025602,0.863306004,0.398854815
0.4,0,0.000386116,0.003303469,0.000235411,0.176239161,0.007590358,0.003025213,0.863091622,0.399794516
0.401,0,0.000382215,0.003300056,0.000239874,0.176883875,0.007899378,0.003018735,0.862841994,0.400717574
0.402,0,0.000385256,0.003300144,0.000238917,0.177548905,0.00821085,0.003016906,0.862611729,0.401661465
0.403,0,0.000383053,0.00329813,0.000241871,0.178202997,0.008521051,0.003012009,0.862355018,0.402595166
0.404,0,0.000384303,0.00329686,0.000242341,0.178871501,0.008831191,0.003008598,0.862108474,0.403543407
0.405,0,0.000383896,0.003296224,0.000243662,0.179535202,0.009142594,0.003005104,0.861844553,0.404487953
0.406,0,0.000383388,0.003293504,0.000245968,0.180207219,0.009451355,0.003000285,0.861581313,0.405440518
0.407,0,0.000384784,0.003294227,0.000245533,0.180880752,0.009763968,0.002998172,0.861310049,0.406396254
0.408,0,0.000382467,0.003290071,0.000249365,0.18155629,0.010071313,0.002991807,0.861029683,0.407353172
0.409,0,0.00038572,0.003292342,0.000247483,0.182239943,0.010385121,0.002991364,0.860750939,0.408320385
0.41,0,0.00038154,0.003286763,0.000252958,0.182919013,0.01069099,0.002983316,0.860453003,0.409281719
0.411,0,0.000386705,0.003290455,0.000249367,0.18361303,0.011006017,0.002984516,0.860166635,0.410260616
0.412,0,0.00038059,0.003283467,0.000256601,0.184295616,0.011310333,0.002974807,0.85985067,0.41122642
0.413,0,0.000387741,0.003288558,0.000251045,0.185000266,0.011626613,0.002977776,0.859556531,0.412217325
0.414,0,0.000379642,0.003279971,0.00026029,0.185686441,0.011929337,0.002966274,0.859222063,0.413187616
0.415,0,0.000388829,0.003286746,0.000252936,0.186401967,0.012246835,0.002970835,0.858919997,0.414190854
0.416,0,0.000378718,0.003276578,0.000263883,0.187091707,0.012547916,0.002957563,0.858566531,0.415165647
0.417,0,0.000389625,0.003284605,0.000254896,0.187817883,0.012866417,0.002963689,0.858255382,0.416180981
0.418,0,0.000358122,0.003259808,0.000284673,0.188471606,0.013154477,0.00293334,0.857824092,0.417119207
0.419,0,0.000388713,0.003281158,0.000258425,0.189246098,0.013484334,0.002954849,0.85755788,0.418185748
0.42,0,0.000358735,0.003257547,0.00028685,0.189910026,0.013773254,0.002925997,0.857116475,0.41913565
0.421,0,0.000387794,0.003277732,0.000262264,0.190689522,0.014101689,0.002946118,0.856831722,0.420208267
0.422,0,0.000359408,0.003255336,0.000289079,0.191363953,0.014391504,0.002918448,0.856379993,0.421170162
0.423,0,0.000386869,0.003274244,0.000265865,0.192148518,0.014718405,0.00293734,0.856076183,0.422248934
0.424,0,0.000360138,0.00325314,0.000291225,0.192833696,0.0150091,0.002911128,0.85561391,0.423223079
0.425,0,0.000385972,0.003270734,0.00026963,0.193623382,0.015334447,0.00292851,0.855290512,0.424308057
0.426,0,0.000360928,0.00325096,0.000293553,0.194319576,0.015626041,0.002903735,0.854817469,0.42529484
0.427,0,0.000384998,0.003267201,0.000273289,0.195114407,0.015949747,0.00291948,0.854473931,0.426386084
0.428,0,0.000361735,0.003248796,0.000295659,0.195821947,0.016242193,0.00289612,0.853989885,0.427385776
0.429,0,0.000384052,0.003263645,0.000277103,0.19662192,0.016564196,0.00291039,0.853625638,0.428483341
0.43,0,0.000362619,0.003246648,0.000297679,0.197341136,0.016857536,0.00288871,0.853130344,0.429496301
0.431,0,0.000383098,0.003260027,0.000280935,0.198146339,0.017177756,0.002901377,0.8527448,0.430600313
0.432,0,0.000363553,0.003244519,0.000299872,0.198877471,0.017471947,0.002881208,0.852238005,0.431626881
0.433,0,0.000382172,0.003256458,0.000284782,0.19968794,0.017790325,0.002892152,0.851830558,0.432737356
0.434,0,0.000364509,0.003242409,0.000301972,0.200431351,0.018085373,0.002873751,0.851311999,0.433777932
0.435,0,0.000381169,0.003252831,0.000288639,0.201247086,0.018401829,0.002882992,0.850882018,0.434894898
0.436,0,0.000365595,0.003240318,0.000303981,0.202003093,0.018697736,0.00286619,0.850351423,0.435949795
0.437,0,0.000380192,0.003249171,0.000292504,0.20282418,0.01901218,0.00287375,0.84989826,0.437073367
0.438,0,0.000366705,0.00323822,0.000306024,0.203593107,0.019308941,0.00285852,0.849355344,0.438142997
0.439,0,0.000379243,0.003245489,0.000296498,0.204419563,0.019621291,0.002864284,0.848878327,0.439273199
0.44,0,0.000367876,0.003236199,0.000307973,0.205201787,0.019918937,0.00285101,0.848322796,0.440357946
0.441,0,0.000378213,0.003241785,0.000300364,0.2060336,0.020229062,0.002854864,0.84782123,0.441494894
0.442,0,0.000369118,0.003234174,0.000309827,0.206829486,0.020527543,0.002843376,0.847252778,0.442595176
0.443,0,0.000377235,0.003238043,0.00030435,0.207666745,0.020835411,0.002845347,0.846725945,0.443738856
0.444,0,0.000370417,0.003232172,0.00031171,0.208476642,0.021134721,0.002835747,0.846144254,0.444855066
0.445,0,0.000376199,0.003234279,0.000308326,0.20931934,0.021440223,0.002835863,0.84559141,0.446005576
0.446,0,0.0003718,0.003230195,0.000313618,0.210143666,0.021740369,0.002828115,0.844996148,0.447138139
0.447,0,0.000375178,0.003230485,0.000312531,0.210991829,0.022043361,0.002826136,0.844416524,0.44829558
0.448,0,0.000373268,0.003228244,0.000315547,0.211830935,0.022344348,0.002820472,0.843807347,0.449444947
0.449,0,0.000374147,0.003226693,0.000316474,0.212684639,0.022644793,0.002816297,0.84320015,0.450609306
0.45,0,0.000374769,0.00322632,0.000317375,0.213538958,0.022946538,0.002812808,0.8425767,0.451775923
0.451,0,0.000373107,0.003222812,0.000320753,0.214398149,0.023244297,0.002806343,0.841941105,0.452947284
0.452,0,0.000376368,0.003224424,0.000319101,0.215268141,0.023546858,0.002805114,0.841303009,0.454131623
0.453,0,0.000372056,0.003218922,0.000324882,0.216132879,0.023841826,0.002796525,0.840638166,0.455310062
0.454,0,0.000378046,0.003222553,0.000320843,0.217018935,0.024145162,0.002797383,0.839985037,0.456512537
0.455,0,0.000370995,0.003215025,0.000329096,0.217889243,0.02443723,0.002786448,0.839290064,0.457698102
0.456,0,0.000379807,0.003220723,0.000322481,0.218791811,0.024741325,0.002789733,0.838621497,0.45891934
0.457,0,0.000369923,0.003211071,0.000333271,0.219667697,0.025030375,0.002776365,0.837895483,0.460112091
0.458,0,0.000381653,0.003218921,0.00032413,0.220587254,0.025335246,0.002782026,0.837211058,0.461352498
0.459,0,0.00033372,0.003182096,0.00036868,0.221397316,0.025599297,0.002737635,0.836354415,0.462477903
0.46,0,0.0003811,0.003215355,0.000327953,0.222401692,0.02592512,0.002772248,0.835744837,0.463808365
0.461,0,0.000334715,0.00317971,0.00037109,0.223226283,0.026189019,0.002729147,0.834867496,0.464950525
0.462,0,0.000380095,0.003211302,0.000332187,0.224238687,0.026512053,0.002761814,0.834227082,0.466290798
0.463,0,0.000335859,0.003177296,0.000373477,0.22507903,0.026776099,0.00272048,0.833329998,0.467451038
0.464,0,0.000379032,0.003207283,0.000336593,0.226099546,0.02709622,0.002751471,0.832657768,0.468801155
0.465,0,0.000337043,0.003174941,0.000375838,0.226956137,0.027360344,0.002711994,0.831740402,0.469979976
0.466,0,0.000378023,0.003203186,0.000341049,0.227984803,0.027677436,0.002740964,0.831035337,0.471340053
0.467,0,0.000338304,0.003172593,0.00037817,0.228858102,0.027941654,0.002703432,0.830097129,0.472538002
0.468,0,0.000376963,0.003199076,0.000345329,0.229894997,0.02825557,0.002730288,0.829358175,0.473908205
0.469,0,0.000339646,0.003170242,0.000380469,0.23078551,0.028519781,0.002694666,0.828398541,0.47512577
0.47,0,0.000375896,0.00319493,0.000349867,0.231830662,0.028830418,0.002719558,0.827624605,0.476506171
0.471,0,0.000341072,0.003167975,0.000382625,0.232738872,0.029094602,0.002686048,0.826642939,0.477743927
0.472,0,0.000374813,0.003190748,0.000354327,0.233792399,0.029401766,0.002708766,0.825832886,0.479134672
0.473,0,0.000342584,0.003165737,0.00038485,0.234718818,0.029665915,0.002677327,0.824828556,0.480393211
0.474,0,0.000373742,0.00318655,0.000358917,0.235780744,0.029969513,0.002697789,0.823981211,0.481794352
0.475,0,0.000344187,0.003163471,0.000387033,0.23672592,0.030233538,0.002668611,0.822953561,0.483074311
0.476,0,0.000372621,0.003182269,0.000363628,0.237796285,0.030533331,0.002686736,0.822067703,0.484485933
0.477,0,0.000345883,0.003161266,0.000389171,0.238760786,0.030797228,0.002659774,0.821016047,0.48578789
0.478,0,0.000371504,0.003177972,0.000368138,0.239839668,0.031093137,0.0026756,0.820090413,0.48721017
0.479,0,0.000347675,0.003159095,0.000391157,0.240824062,0.031356825,0.002650922,0.819014037,0.488534746
0.48,0,0.000370368,0.003173635,0.000372857,0.241911482,0.03164864,0.002664375,0.818047313,0.489967724
0.481,0,0.000349568,0.003156958,0.000393298,0.24291635,0.031912071,0.002642155,0.816945475,0.491315611
0.482,0,0.000369223,0.003169257,0.000377671,0.244012383,0.032199631,0.002652939,0.815936301,0.492759439
0.483,0,0.000351565,0.003154857,0.00039518,0.245038351,0.032462778,0.002633237,0.814808225,0.494131284
0.484,0,0.00036807,0.003164838,0.000382512,0.246143014,0.032745916,0.002641401,0.813755186,0.495586019
0.485,0,0.000353671,0.003152795,0.000397143,0.247190735,0.033008689,0.002624379,0.812600065,0.496982568
0.486,0,0.000366896,0.003160376,0.000387411,0.248304047,0.033287159,0.002629753,0.811501697,0.498448312
0.487,0,0.000355888,0.003150774,0.000399013,0.249374179,0.033549523,0.002615458,0.810318687,0.499870293
0.488,0,0.000365693,0.003155871,0.000392287,0.250496177,0.033823203,0.002617878,0.809173467,0.501347161
0.489,0,0.000358222,0.003148794,0.000400827,0.251589384,0.03408506,0.002606463,0.807961691,0.502795323
0.49,0,0.000364503,0.003151319,0.000397269,0.252720108,0.034353714,0.002605989,0.806768037,0.504283383
0.491,0,0.000360678,0.003146849,0.000402582,0.253837105,0.034615039,0.002597489,0.805526578,0.505758478
0.492,0,0.000363282,0.003146727,0.000402284,0.254976543,0.034878489,0.002593968,0.804282851,0.507257816
0.493,0,0.000363258,0.003144961,0.000404275,0.256118066,0.035139155,0.002588522,0.803010752,0.508760665
0.494,0,0.000362043,0.003142086,0.000407406,0.25726624,0.035397154,0.002581808,0.801715247,0.510271394
0.495,0,0.00036597,0.003143127,0.000405903,0.258433052,0.03565713,0.002579443,0.800411508,0.511802839
0.496,0,0.000360788,0.003137398,0.000412574,0.259589945,0.035909468,0.002569503,0.799062457,0.513325016
0.497,0,0.000368816,0.003141336,0.000407463,0.260782821,0.036168653,0.002570345,0.797726039,0.51488595
0.498,0,0.000359514,0.003132661,0.000417784,0.261948445,0.036415123,0.002557045,0.796321601,0.516419669
0.499,0,0.00037179,0.003139598,0.000408952,0.263168212,0.036673411,0.002561213,0.794951412,0.518010949
0.5,0,0.000297676,0.003084384,0.000476789,0.264214488,0.03687605,0.002494972,0.793329683,0.519423452
0.501,0,0.000372765,0.003136354,0.000412296,0.265586114,0.037169749,0.00255034,0.792077628,0.521174864
0.502,0,0.000299317,0.003081646,0.000479581,0.266652333,0.037369256,0.002484585,0.790409369,0.522610918
0.503,0,0.000371578,0.003131523,0.000417598,0.268037132,0.037657288,0.002537543,0.789101055,0.52437853
0.504,0,0.000301083,0.003078961,0.000482227,0.269127834,0.037854814,0.002474153,0.78739177,0.525842792
0.505,0,0.000370385,0.003126641,0.000422969,0.27052588,0.038136915,0.002524559,0.786025168,0.527626739
0.506,0,0.000302971,0.00307634,0.000484904,0.271641865,0.038332395,0.002463584,0.7842735,0.529120128
0.507,0,0.000369149,0.003121706,0.000428408,0.273053254,0.038608342,0.002511425,0.782846498,0.530920677
0.508,0,0.000304959,0.003073708,0.000487458,0.274195321,0.038801622,0.002453069,0.78105103,0.53244407
0.509,0,0.00036789,0.003116699,0.00043392,0.275620118,0.039071085,0.002498121,0.779561431,0.534261386
0.51,0,0.000307097,0.003071142,0.000489988,0.276789113,0.039262121,0.002442459,0.777720681,0.535815764
0.511,0,0.000366654,0.003111645,0.000439505,0.278227406,0.039524836,0.002484636,0.776166199,0.537650017
0.512,0,0.000309365,0.003068621,0.000492499,0.279424188,0.039713436,0.002431792,0.774278622,0.53923632
0.513,0,0.000365395,0.003106573,0.000445204,0.280876024,0.039969149,0.002470904,0.772656875,0.541087702
0.514,0,0.000311797,0.003066144,0.000494839,0.282101502,0.040155182,0.002421045,0.770720856,0.542706982
0.515,0,0.000364087,0.003101415,0.000450938,0.283566927,0.040403589,0.002457154,0.769029367,0.544575659
0.516,0,0.000314355,0.003063722,0.000497219,0.284822034,0.040586903,0.002410297,0.767043218,0.546228971
0.517,0,0.000362767,0.003096198,0.000456722,0.286301082,0.040827719,0.00244313,0.765279407,0.548115103
0.518,0,0.000317064,0.00306135,0.000499496,0.287586789,0.04100819,0.002399452,0.763241364,0.54980357
0.519,0,0.000361405,0.003090899,0.000462623,0.289079482,0.041241043,0.002428913,0.761402545,0.551707316
0.52,0,0.000319954,0.003059032,0.000501699,0.29039679,0.041418488,0.002388528,0.759310764,0.553432074
0.521,0,0.000360049,0.003085581,0.000468573,0.291903126,0.041643126,0.002414499,0.757394138,0.555353604
0.522,0,0.00032302,0.003056771,0.000503798,0.293253082,0.041817422,0.002377611,0.755246689,0.557115819
0.523,0,0.000358649,0.003080178,0.00047468,0.294773051,0.042033431,0.002399851,0.753249346,0.559055287
0.524,0,0.000326261,0.003054572,0.000505886,0.296156734,0.0422044,0.002366606,0.751044211,0.560856194
0.525,0,0.000357237,0.003074712,0.000480842,0.297690304,0.042411511,0.002385054,0.748963114,0.562813771
0.526,0,0.00032965,0.003052437,0.000507831,0.299108833,0.042578909,0.002355545,0.746698182,0.564654632
0.527,0,0.000355818,0.003069166,0.000487096,0.30065595,0.042776735,0.002370013,0.74453017,0.566630448
0.528,0,0.000333284,0.003050351,0.000509701,0.302110489,0.042940469,0.002344428,0.742203231,0.568512598
0.529,0,0.000354339,0.003063575,0.000493441,0.303671076,0.043128596,0.002354751,0.739945011,0.570506727
0.53,0,0.000337077,0.003048372,0.000511475,0.305162829,0.043288426,0.002333257,0.737553754,0.572431582
0.531,0,0.000352837,0.003057904,0.000499892,0.306736785,0.043466533,0.002339261,0.735201893,0.574444178
0.532,0,0.000341118,0.003046425,0.000513149,0.308267001,0.04362229,0.002322031,0.732743895,0.576413148
0.533,0,0.000351302,0.003052161,0.00050644,0.309854196,0.043789938,0.002323539,0.730294819,0.578444303
0.534,0,0.000345362,0.003044607,0.00051475,0.311424173,0.043941382,0.002310751,0.727767545,0.580458869
0.535,0,0.000349795,0.003046346,0.000513093,0.313024446,0.044098165,0.002307575,0.725217527,0.582508664
0.536,0,0.00034982,0.003042835,0.000516173,0.314635528,0.044245144,0.002299351,0.72261832,0.584570385
0.537,0,0.000348179,0.003040473,0.000519852,0.316248683,0.044390614,0.002291395,0.719963474,0.586638908
0.538,0,0.000354552,0.003041139,0.000517512,0.317902264,0.044532892,0.002288001,0.717289554,0.588749381
0.539,0,0.00034656,0.003034479,0.0005267,0.31952807,0.044666653,0.0022749,0.714525835,0.590836691
0.54,0,0.00035952,0.003039638,0.000518727,0.321225594,0.044803981,0.002276594,0.711774285,0.5929976
0.541,0,0.000344891,0.003028441,0.000533706,0.322863778,0.044925555,0.002258154,0.708897473,0.595103704
0.542,0,0.000363623,0.003037316,0.000520794,0.324604491,0.045057043,0.002264223,0.706061407,0.597314588
0.543,0,0.000242308,0.002950693,0.000629671,0.326027785,0.045106415,0.002159736,0.702820453,0.599208409
0.544,0,0.000362166,0.003031217,0.000527783,0.328030692,0.045288742,0.002247191,0.700127303,0.601692884
0.545,0,0.000245038,0.002947533,0.00063301,0.329492187,0.045331319,0.002145978,0.696794025,0.603632433
0.546,0,0.000360695,0.003025016,0.000534891,0.331516365,0.045501487,0.00222989,0.693982661,0.606145096
0.547,0,0.000247977,0.002944413,0.000636268,0.333017352,0.045536999,0.002132121,0.690553494,0.608131999
0.548,0,0.000359205,0.003018705,0.00054212,0.335062702,0.045694554,0.002212301,0.68761912,0.610673131
0.549,0,0.000251145,0.002941338,0.00063948,0.33660451,0.045722678,0.002118139,0.684090335,0.612709038
0.55,0,0.000357669,0.003012358,0.000549454,0.338670908,0.045867149,0.002194415,0.68102795,0.615278919
0.551,0,0.000254521,0.002938374,0.000642522,0.340254902,0.045887616,0.002104049,0.677395638,0.617365578
0.552,0,0.000356098,0.003005896,0.000556949,0.342342157,0.046018452,0.002176227,0.674200021,0.619964428
0.553,0,0.000258161,0.002935465,0.000645505,0.343969758,0.046030985,0.002089867,0.67046009,0.622103636
0.554,0,0.000354504,0.002999341,0.000564585,0.346077624,0.046147668,0.002157741,0.667125794,0.624731723
0.555,0,0.000262052,0.002932631,0.000648383,0.347750296,0.046151935,0.002075587,0.66327396,0.626925357
0.556,0,0.000352858,0.002992683,0.000572364,0.349878462,0.046253922,0.002138889,0.659795302,0.629582824
0.557,0,0.000266211,0.002929882,0.000651152,0.351597715,0.046249636,0.002061159,0.655827077,0.631832862
0.558,0,0.000351153,0.002985973,0.000580245,0.353745799,0.046336393,0.002119724,0.652198129,0.634519904
0.559,0,0.000270655,0.002927222,0.000653799,0.355513188,0.046323208,0.002046656,0.648108816,0.636828366
0.56,0,0.000349431,0.002979097,0.000588297,0.357680729,0.046394195,0.002100213,0.644323394,0.639545129
0.561,0,0.000275397,0.002924654,0.000656327,0.359497857,0.04637176,0.002032042,0.64010807,0.64191413
0.562,0,0.000347691,0.002972158,0.000596468,0.361684303,0.046426353,0.002080347,0.636159725,0.644660696
0.563,0,0.000280452,0.002922191,0.000658705,0.36355282,0.046394373,0.002017257,0.631813237,0.647092461
0.564,0,0.000345862,0.002965095,0.000604874,0.365757518,0.046432026,0.002060138,0.627695248,0.649868911
0.565,0,0.000285849,0.002919844,0.000660944,0.36767912,0.046390147,0.002002446,0.623212199,0.652365711
0.566,0,0.000344004,0.002957927,0.000613413,0.369901311,0.046410225,0.002039498,0.61891756,0.655172048
0.567,0,0.000291583,0.002917584,0.000663044,0.371877738,0.046358092,0.001987518,0.6142923,0.657736319
0.568,0,0.000342104,0.002950651,0.000622101,0.374116537,0.046359999,0.002018488,0.60981371,0.660572479
0.569,0,0.000297699,0.002915456,0.000664941,0.376149574,0.04629728,0.001972418,0.605040325,0.663206687
0.57,0,0.000340113,0.002943278,0.000630967,0.37840396,0.046280418,0.001997065,0.600370183,0.666072602
0.571,0,0.000304182,0.002913456,0.000666693,0.380495433,0.04620673,0.001957224,0.595442484,0.668779365
0.572,0,0.000338116,0.002935747,0.00064004,0.382764234,0.046170425,0.001975239,0.590572876,0.671674846
0.573,0,0.000311102,0.002911571,0.000668248,0.384916011,0.046085467,0.001941982,0.585484389,0.674456858
0.574,0,0.000336035,0.002928114,0.000649292,0.387197886,0.046029069,0.001952991,0.580407078,0.677381673
0.575,0,0.000318453,0.002909863,0.000669604,0.389411868,0.045932473,0.001926585,0.575151031,0.680241755
0.576,0,0.0003339,0.002920353,0.000658752,0.391705288,0.045855353,0.001930256,0.569857458,0.683195565
0.577,0,0.000326253,0.002908289,0.000670745,0.393983413,0.045746774,0.001911102,0.564426773,0.686136643
0.578,0,0.000331711,0.002912463,0.000668397,0.396286638,0.04564825,0.001907078,0.558908041,0.689119027
0.579,0,0.000334544,0.002906875,0.000671654,0.398630867,0.045527368,0.00189551,0.553295323,0.692144178
0.58,0,0.000329426,0.002904444,0.000678267,0.400941928,0.045406796,0.001883397,0.547542197,0.695154605
0.581,0,0.000343358,0.00290563,0.000672332,0.403354244,0.045273248,0.001879835,0.541739726,0.698266998
0.582,0,0.000327081,0.00289627,0.00068836,0.405670913,0.045129952,0.001859283,0.535742627,0.701304817
0.583,0,0.000352711,0.002904559,0.00067274,0.408153314,0.044983458,0.001864074,0.529742348,0.704507758
0.584,0,0.000138613,0.002761598,0.000859351,0.409992617,0.044715861,0.001689051,0.52309442,0.707097065
0.585,0,0.00035276,0.002897481,0.000681181,0.413004034,0.044651955,0.001840798,0.517248991,0.710847232
0.586,0,0.000142733,0.002757348,0.000864225,0.414887986,0.044367879,0.001668877,0.510374199,0.713506065
0.587,0,0.000350884,0.002889048,0.000691471,0.417922372,0.044281596,0.001815551,0.50426692,0.717303879
0.588,0,0.000147256,0.002753217,0.000869013,0.419856393,0.043981689,0.001648473,0.497163285,0.72003914
0.589,0,0.0003489,0.002880436,0.00070201,0.422911455,0.043872402,0.001789758,0.490783246,0.72388441
0.59,0,0.000152205,0.002749193,0.000873661,0.424896342,0.043556361,0.001627838,0.483441491,0.726698867
0.591,0,0.000346878,0.002871693,0.000712777,0.427969431,0.043423493,0.001763383,0.476777426,0.730591265
0.592,0,0.0001576,0.002745286,0.000878108,0.430005876,0.043091046,0.001606963,0.469187947,0.733487767
0.593,0,0.00034478,0.002862772,0.000723846,0.433093929,0.042934014,0.001736419,0.46222824,0.737426794
0.594,0,0.000163482,0.002741501,0.000882401,0.435182487,0.042584894,0.001585852,0.454381109,0.74040829
0.595,0,0.0003426,0.002853647,0.000735147,0.438281983,0.042403125,0.001708836,0.447113811,0.744393269
0.596,0,0.000169879,0.002737868,0.000886519,0.440423045,0.042037102,0.001564538,0.438998791,0.747462788
0.597,0,0.000340364,0.0028444,0.000746761,0.443529952,0.041830076,0.001680601,0.431411643,0.75149283
0.598,0,0.000176834,0.002734347,0.000890397,0.445723708,0.041447007,0.001542944,0.423018205,0.754653484
0.599,0,0.000338023,0.002834945,0.000758634,0.448833406,0.041214216,0.001651709,0.415098669,0.758727459
0.6,0,0.000184376,0.002731004,0.000894069,0.45107981,0.040813956,0.001521132,0.406416016,0.761982444
0.601,0,0.000335598,0.002825303,0.000770821,0.45418703,0.040554958,0.001622117,0.398151312,0.76609895
0.602,0,0.000192561,0.002727809,0.000897483,0.456485755,0.040137453,0.001499079,0.389168411,0.769451536
0.603,0,0.000333082,0.00281548,0.000783334,0.459584487,0.039851808,0.001591809,0.380545573,0.773608862
0.604,0,0.00020142,0.002724837,0.000900634,0.461934867,0.039417075,0.00147677,0.371251202,0.777062386
0.605,0,0.000330475,0.002805432,0.000796183,0.465018275,0.039104401,0.001560743,0.362257132,0.78125847
0.606,0,0.000210992,0.002722025,0.000903488,0.467419243,0.038652528,0.001454262,0.352639935,0.784816327
0.607,0,0.000327742,0.00279519,0.000809381,0.470479558,0.03831253,0.001528917,0.343261491,0.789048706
0.608,0,0.000221371,0.002719462,0.000906023,0.472929578,0.037843674,0.0014315,0.333310046,0.792714339
0.609,0,0.000324905,0.002784729,0.000822953,0.475957975,0.037476126,0.001496288,0.323534133,0.796980107
0.61,0,0.000232563,0.002717097,0.00090821,0.478454953,0.036990581,0.001408506,0.313237045,0.800756981
0.611,0,0.000321945,0.00277404,0.000836895,0.481441423,0.036595275,0.001462781,0.303050737,0.805052711
0.612,0,0.000244656,0.002714987,0.000910018,0.483982613,0.036093457,0.001385283,0.29239674,0.808944311
0.613,0,0.000318864,0.002763112,0.000851235,0.486915808,0.035670356,0.00142842,0.28178742,0.813265996
0.614,0,0.000257742,0.002713137,0.000911417,0.489497695,0.035152777,0.001361838,0.270765519,0.817275792
0.615,0,0.000315633,0.002751974,0.000866011,0.492364758,0.03470188,0.001393126,0.259721056,0.821618766
0.616,0,0.000271869,0.002711555,0.000912364,0.494982926,0.034169216,0.001338165,0.248320683,0.825750184
0.617,0,0.000312233,0.002740537,0.000881209,0.497769298,0.03369067,0.001356873,0.236829635,0.830109032
0.618,0,0.000287091,0.002710274,0.000912815,0.500418276,0.033143773,0.001314295,0.225040854,0.834365422
0.619,0,0.000308675,0.002728852,0.000896901,0.503107474,0.032637827,0.001319647,0.213092721,0.838733878
0.62,0,0.00030354,0.002709366,0.000912722,0.505780557,0.032077739,0.001290191,0.200906462,0.843118467
0.621,0,0.000304957,0.002716922,0.000913081,0.50835393,0.031544804,0.001281379,0.188491976,0.847489299
0.622,0,0.000321299,0.002708788,0.000912078,0.511042966,0.03097274,0.001265903,0.175900325,0.852005143
0.623,0,0.00030102,0.002704682,0.000929743,0.513479413,0.030413339,0.001241979,0.163011809,0.856370022
0.624,0,0.000340472,0.002708595,0.000910779,0.516174563,0.02983077,0.001241422,0.150008354,0.861019939
0.625,0,9.03962E-05,0.00245284,0.001267577,0.517272992,0.029062249,0.000918225,0.136104673,0.86423598
0.626,0,0.000349421,0.002702352,0.000918188,0.521102527,0.028649409,0.001208718,0.123177403,0.870124323
0.627,0,8.51172E-05,0.002445707,0.001277267,0.522082211,0.027863115,0.000883574,0.108812994,0.873381372
0.628,0,0.000346909,0.002689495,0.000935197,0.525779481,0.027431164,0.001166984,0.095398412,0.879304652
0.629,0,7.89753E-05,0.002438754,0.001286742,0.526656708,0.026633708,0.000848354,0.080615586,0.882630769
0.63,0,0.000344261,0.002676323,0.000952791,0.530192353,0.026184161,0.001124041,0.066713938,0.888579212
0.631,0,7.18832E-05,0.002431967,0.001295969,0.530945191,0.025377691,0.000812526,0.051516769,0.891971652
0.632,0,0.000341467,0.002662825,0.000970959,0.534285635,0.024912319,0.00107974,0.037132378,0.897933744
0.633,0,6.3746E-05,0.002425378,0.001304922,0.53488867,0.024099285,0.000776092,0.021529177,0.901388773
0.634,0,0.000338512,0.002648989,0.000989733,0.537995552,0.02362013,0.001034109,0.00667132,0.907350992
0.635,0,5.44663E-05,0.002419013,0.001313533,0.538419347,0.022803332,0.000739025,0.009324465,0.910863694
0.636,0,0.000335394,0.002634792,0.001009198,0.541248858,0.022312696,0.000987036,0.024640527,0.916810208
0.637,0,4.38962E-05,0.0024129,0.001321762,0.541459329,0.021495265,0.000701319,0.041009245,0.920374261
0.638,0,0.000332079,0.002620197,0.001029343,0.543961493,0.020995789,0.000938448,0.056761067,0.92628657
0.639,0,3.19539E-05,0.00240705,0.001329574,0.543919212,0.020181285,0.000663013,0.073475622,0.929893981
0.64,0,0.000328548,0.002605231,0.001050243,0.54603705,0.019675872,0.000888261,0.089632176,0.935750508
0.641,0,1.84566E-05,0.002401543,0.00133686,0.545696429,0.018868265,0.000624062,0.106656575,0.939391289
0.642,0,0.000324783,0.002589854,0.001071928,0.547365053,0.018360166,0.000836399,0.123176635,0.945166912
0.643,0,3.25401E-06,0.002396332,0.001343583,0.546673421,0.017563805,0.000584484,0.140464296,0.948828708
0.644,0,0.00032076,0.002574074,0.001094447,0.547819019,0.017056583,0.000782775,0.157294567,0.954494203
0.645,0,1.38389E-05,0.002391551,0.001349682,0.54671558,0.01627629,0.000544272,0.174786367,0.958161849
0.646,0,0.000316451,0.002557816,0.001117853,0.54725431,0.01577382,0.000727309,0.191859339,0.963683259
0.647,0,3.30285E-05,0.00238718,0.001355036,0.545668973,0.015014848,0.000503402,0.209481353,0.967338245
0.648,0,0.000311824,0.00254112,0.001142191,0.545505767,0.014521312,0.000669882,0.226712852,0.972676143
0.649,0,5.45476E-05,0.002383294,0.00135957,0.543357844,0.013789345,0.000461913,0.244373771,0.976295987
0.65,0,0.000306845,0.002523954,0.001167576,0.542385147,0.013309206,0.000610392,0.261660174,0.981404619
0.651,0,7.86595E-05,0.002379923,0.001363156,0.539581929,0.012610345,0.000419787,0.279248366,0.984962126
0.652,0,0.000301472,0.002506255,0.001194021,0.537678394,0.012148312,0.00054867,0.296463467,0.989788427
0.653,0,0.000105662,0.002377145,0.001365683,0.534113631,0.011489034,0.000377066,0.313843654,0.993250792
0.654,0,0.00029566,0.002488065,0.001221618,0.531142833,0.011050013,0.000484667,0.330835159,0.997733234
0.655,0,0.000135894,0.002375035,0.001367009,0.526695141,0.01043712,0.000333756,0.34784471,1.001060996
0.656,0,0.000289356,0.002469304,0.001250461,0.522504393,0.01002614,0.000418179,0.364430371,1.005128262
0.657,0,0.000169741,0.002373642,0.001366957,0.517035686,0.009466676,0.000289842,0.380875201,1.008274049
0.658,0,0.0002825,0.002449976,0.001280634,0.511455078,0.009088795,0.000349098,0.396838589,1.011843497
0.659,0,0.000207645,0.002373027,0.001365362,0.504809123,0.008589937,0.000245385,0.412488696,1.014750539
0.66,0,0.000275023,0.002430046,0.001312231,0.497650985,0.008250123,0.000277218,0.427574662,1.017726433
0.661,0,0.00025011,0.002373325,0.001361998,0.489652281,0.007819035,0.000200399,0.442159349,1.020326796
0.662,0,0.000266845,0.002409497,0.00134536,0.480711333,0.007522016,0.000202381,0.45606923,1.022598264
0.663,0,0.000297718,0.002374617,0.001356656,0.47116459,0.007165661,0.000154933,0.469272102,1.024810761
0.664,0,0.000257875,0.002388302,0.001380174,0.460219171,0.006915737,0.000124385,0.481658766,1.026249459
0.665,0,0.000351138,0.00237698,0.001349063,0.448909818,0.006640648,0.000109039,0.493112631,1.027977179
0.666,0,0.000248004,0.002366396,0.001416775,0.435724731,0.006441469,4.30228E-05,0.503575527,1.028434626
0.667,0,0.000400503,0.00237615,0.001346407,0.422369381,0.006250514,5.67497E-05,0.512856534,1.029522821
0.668,0,0.000825631,0.001819993,0.00224467,0.403990252,0.00568689,0.000699869,0.521191959,1.025508621
0.669,0,0.000399515,0.002353313,0.00138127,0.390821276,0.005990276,2.78904E-05,0.52752632,1.028959017
0.67,0,0.000830492,0.001802662,0.002276528,0.370057912,0.005504967,0.000780716,0.532883408,1.023878599
0.671,0,0.000398337,0.002329694,0.001417927,0.354010027,0.005879009,0.000116365,0.536033538,1.02609916
0.672,0,0.000833198,0.001785553,0.002308355,0.330650979,0.005474528,0.00086404,0.537833625,1.019764888
0.673,0,0.000396928,0.002305252,0.001456537,0.311464856,0.005918083,0.000208983,0.537183554,1.020513246
0.674,0,0.000833289,0.001768726,0.002340023,0.285324482,0.005595017,0.000949934,0.534787138,1.012705735
0.675,0,0.000395234,0.002279923,0.00149727,0.262781261,0.006104642,0.000306051,0.529662889,1.011699821
0.676,0,0.000830204,0.001752265,0.002371355,0.23372575,0.005861199,0.00103851,0.522373769,1.002163037
0.677,0,0.000393192,0.002253694,0.001540314,0.207681769,0.006430781,0.000407884,0.512050374,0.999075684
0.678,0,0.000823262,0.001736267,0.002402135,0.175666328,0.006262327,0.001129859,0.499124764,0.987511635
0.679,0,0.000390722,0.002226497,0.001585879,0.146101212,0.006882737,0.000514918,0.482839297,0.981965047
0.68,0,0.000811627,0.001720838,0.002432099,0.111221459,0.006781402,0.001224047,0.463502392,0.968028289
0.681,0,0.000387727,0.002198285,0.0016342,0.078302352,0.007440263,0.000627523,0.440475724,0.959588783
0.682,0,0.000794266,0.001706104,0.002460917,0.040862791,0.007394628,0.001321193,0.413948916,0.942881127
0.683,0,0.000384087,0.002169004,0.001685538,0.005026711,0.008076229,0.000746199,0.383419314,0.931054839
0.684,0,0.0007699,0.001692211,0.002488176,0.034371949,0.008071205,0.001421367,0.348961459,0.911120988
0.685,0,0.000379654,0.002138595,0.001740181,0.07231783,0.008756637,0.000871462,0.31023307,0.89535164
0.686,0,0.000736931,0.001679327,0.002513362,0.11267364,0.008773626,0.001524643,0.267199011,0.871676937
0.687,0,0.000374244,0.002106998,0.001798447,0.151438453,0.009441243,0.0010039,0.21970778,0.851347432
0.688,0,0.000693351,0.001667649,0.002535828,0.191232396,0.009458696,0.001631076,0.167626742,0.823359657
0.689,0,0.000367626,0.002074138,0.001860685,0.22892717,0.010084973,0.001144172,0.111025594,0.797800193
0.69,0,0.000636611,0.001657407,0.002554751,0.266013349,0.010079457,0.001740704,0.049701192,0.764878453
0.691,0,0.000359514,0.002039953,0.001927264,0.300059977,0.010640318,0.001293023,0.016034836,0.733385219
0.692,0,0.000563452,0.001648867,0.002569082,0.33159303,0.010588196,0.001853536,0.086402902,0.694880612
0.693,0,0.000349546,0.002004363,0.001998577,0.358695583,0.011060858,0.0014513,0.160852902,0.656751016
0.694,0,0.000469663,0.001642343,0.00257747,0.381142736,0.010940606,0.001969553,0.239528397,0.61202607
0.695,0,0.000337269,0.001967287,0.002075017,0.397372225,0.011305884,0.00161997,0.321687928,0.566618994
0.696,0,0.000349749,0.001638199,0.002578159,0.406667311,0.01110099,0.00208869,0.407246728,0.515116018
0.697,0,0.000322115,0.001928636,0.002156954,0.407711928,0.011345908,0.00180015,0.495386217,0.461948796
0.698,0,0.000196443,0.001636867,0.00256885,0.399607527,0.011048086,0.002210832,0.585569181,0.403301231
0.699,0,0.000303366,0.001888317,0.002244698,0.381237636,0.011168479,0.001993136,0.677105559,0.342198568
0.7,0,1.29479E-08,0.001638853,0.002546509,0.351920738,0.010780712,0.002335798,0.768700358,0.276403709
0.701,0,0.000280124,0.001846225,0.002338444,0.310742393,0.010783291,0.002200445,0.860107986,0.207716765
0.702,0,0.000252776,0.001644754,0.002507118,0.257805489,0.010321955,0.002463325,0.948895777,0.135391385
0.703,0,0.000251272,0.00180225,0.002438208,0.192377182,0.010225134,0.002423869,1.035692354,0.060305455
0.704,0,0.000580231,0.001655277,0.002445348,0.116148579,0.009720186,0.002593033,1.116505967,0.016955533
0.705,0,0.000215448,0.001756269,0.002543769,0.028354283,0.00955288,0.002665522,1.193357139,0.0960134
0.706,0,0.001008173,0.001671262,0.002354185,0.066700243,0.009045093,0.002724386,1.260304087,0.175168042
0.707,0,0.000171054,0.001708142,0.002654697,0.170420837,0.008842825,0.002927912,1.321293366,0.254032415
0.708,0,0.001573839,0.001693708,0.002224565,0.274786699,0.008377374,0.002856592,1.368193579,0.330041071
0.709,0,0.008174071,4.83867E-05,0.006557975,0.388135207,0.006993822,0.005770965,1.410948721,0.403820245
0.71,0,0.001876542,0.001654796,0.002239179,0.481646069,0.007756205,0.003109611,1.428100914,0.468097835
0.711,0,0.009129415,0.000135637,0.006851687,0.582367593,0.006407562,0.006156072,1.442070313,0.524952317
0.712,0,0.002172502,0.001600447,0.002281927,0.654538372,0.007256262,0.00340977,1.430337022,0.567841857
0.713,0,0.010299249,0.000225552,0.00716538,0.723851383,0.005966907,0.006572682,1.411215488,0.595545428
0.714,0,0.00257523,0.001543414,0.002322111,0.759997257,0.006891265,0.00373759,1.368862874,0.603627787
0.715,0,0.011753598,0.000317968,0.007510294,0.781665988,0.005651701,0.00702341,1.314994508,0.588479668
0.716,0,0.003148459,0.001483503,0.002376333,0.772931043,0.006620074,0.004094981,1.243346212,0.547662679
0.717,0,0.013586732,0.000412622,0.007916065,0.739025112,0.005395344,0.007509331,1.156780698,0.475519164
0.718,0,0.004014984,0.0014205,0.00248821,0.686391992,0.006367359,0.004481525,1.060752521,0.373062404
0.719,0,0.015912598,0.000509112,0.008450648,0.601811708,0.005111327,0.008027818,0.947833151,0.232649908
0.72,0,0.005438392,0.001354146,0.002750934,0.517580665,0.006056511,0.004891941,0.835916461,0.062633019
0.721,0,0.018815698,0.000606848,0.009249953,0.400893053,0.004734851,0.008569024,0.707140276,0.147327091
0.722,0,0.008073915,0.001284127,0.003327842,0.306318057,0.005647735,0.005312703,0.590673651,0.376709522
0.723,0,0.022000872,0.000704989,0.010538264,0.185553687,0.004256223,0.009111616,0.459642201,0.63993139
0.724,0,0.014098947,0.001210046,0.00441974,0.105077835,0.005156058,0.005720466,0.351407578,0.901117471
0.725,0,0.021189677,0.000802358,0.012552506,0.009703818,0.00371835,0.009622508,0.232976077,1.179337386
0.726,0,0.030233717,0.001131387,0.006015423,0.036301255,0.004630509,0.00609195,0.145385412,1.425741081
0.727,0,0.001340754,0.000897317,0.015105025,0.084573744,0.003173609,0.010076726,0.053415716,1.662075027
0.728,0,0.050710202,0.001047464,0.007031056,0.087483465,0.004107154,0.00645088,0.003438875,1.837580192
0.729,0,0.024754718,0.000987607,0.016186385,0.084404677,0.002636973,0.010537363,0.058449629,1.971277297
0.73,0,0.000908822,0.000957349,0.003172091,0.055318748,0.003580586,0.007000299,0.079113463,2.028830208
0.731,0,0.022756237,0.001070112,0.008763399,0.022940872,0.002084707,0.011359468,0.093126649,2.018965932
0.732,0,0.06812892,0.000859787,0.016869074,0.007668686,0.003023769,0.008374687,0.080240169,1.941402039
0.733,0,0.00219083,0.001140519,0.024070736,0.030281454,0.001494937,0.013507268,0.060348094,1.78840747
0.734,0,0.049418551,0.000753096,0.0748389,0.037582877,0.002424685,0.011821085,0.028264728,1.599512203
0.735,0,0.05013314,0.001192802,0.110698228,0.033180217,0.000869899,0.018482134,0.004376972,1.349798227
0.736,0,0.045886475,0.000635084,0.196499532,0.024083312,0.001788078,0.018312344,0.032501506,1.106497332
0.737,0,0.012354951,0.001218418,0.270597921,0.011691238,0.000216825,0.026000882,0.051843396,0.83376556
0.738,0,0.001753324,0.000503063,0.367626651,0.006861616,0.001113432,0.024191198,0.059404286,0.602269257
0.739,0,0.008369517,0.001204963,0.429806478,0.003846797,0.000466869,0.026284953,0.055604767,0.375974377
0.74,0,0.004029002,0.000354104,0.421588635,0.006714115,0.000392304,0.011546951,0.046373179,0.206647511
0.741,0,0.000672516,0.001133848,0.307437438,0.007667829,0.00118514,0.011671546,0.032366293,0.067803897
0.742,0,0.001973939,0.000185915,0.053467255,0.009698579,0.000382598,0.059607497,0.022348233,0.017355136
0.743,0,0.000869116,0.00097604,0.227389899,0.007966542,0.001938887,0.139226398,0.014128789,0.06296232
0.744,0,0.00213464,8.68797E-07,0.345259385,0.007865037,0.001217969,0.235659138,0.012139081,0.070996095
0.745,0,0.002448827,0.000684054,0.188904065,0.005885917,0.002729484,0.386933961,0.011352651,0.050296895
0.746,0,0.001994031,0.000197295,0.195466928,0.006327911,0.002123728,0.50590742,0.013684411,0.015052871
0.747,0,0.003135577,0.000172029,0.524738312,0.005082301,0.003564726,0.665931122,0.013291118,0.021851351
0.748,0,0.001997114,0.000362403,0.623311486,0.005769441,0.003118967,0.691136111,0.014204465,0.054010408
0.749,0,0.003540011,0.000745694,0.491777824,0.00443301,0.004454013,0.666775696,0.011515898,0.067111228
0.75,0,0.009326419,0.018801131,0.054958999,0.00126501,0.009574858,0.465400773,0.007425814,0.068048545
0.751,0,0.003377714,0.001488771,0.054438395,0.003597093,0.005391767,0.072801425,0.007738188,0.061184044
0.752,0,0.007344712,0.024451825,0.132493182,0.000661342,0.010559494,0.240181352,0.004102573,0.041609554
0.753,0,0.00292714,0.001137662,0.064779714,0.002842589,0.006148208,0.468387154,0.004856064,0.035068272
0.754,0,0.005819843,0.037617689,0.040445745,0.000142633,0.010911242,0.313065173,0.001993505,0.018229778
0.755,0,0.002588588,0.011676373,0.013683817,0.002149813,0.007161821,0.05360898,0.002728264,0.017672624
0.756,0,0.004618904,0.030335183,0.017272829,0.000342515,0.012585346,0.517271025,3.44415E-05,0.00998883
0.757,0,0.002328899,0.075393209,0.031159511,0.001501266,0.011005283,0.905753399,0.000611772,0.012584936
0.758,0,0.003655476,0.057034612,0.002254911,0.000779632,0.019893186,0.932479988,0.002024982,0.009425126
0.759,0,0.002124953,0.221386419,0.009348451,0.000901681,0.018835744,0.996877971,0.001532422,0.011696621
0.76,0,0.002871188,0.227379138,0.008024197,0.00117966,0.03059903,0.661877435,0.00400925,0.008596164
0.761,0,0.001960823,0.372429131,0.006314111,0.000342264,0.021712095,0.566099628,0.003573029,0.009548327
0.762,0,0.002225557,0.349598959,0.000666571,0.001550473,0.027616698,0.235959898,0.005869529,0.005526078
0.763,0,0.001825493,0.319495708,0.009252496,0.000181414,0.000757622,0.151256305,0.005484242,0.005675753
0.764,0,0.001689569,0.181291814,0.001665355,0.001896182,0.013021809,0.03233219,0.007599426,0.001436063
0.765,0,0.001711366,0.046497419,0.008154376,0.000672266,0.067927871,0.055633534,0.007225606,0.001406518
0.766,0,0.001241762,0.205472457,0.001200398,0.002220674,0.105114504,0.111070111,0.009114116,0.002402703
0.767,0,0.001613198,0.315076749,0.006512914,0.001133059,0.184102056,0.087089684,0.008700532,0.002337505
0.768,0,0.000865791,0.258650434,0.001495983,0.002526834,0.242819827,0.074171608,0.010313602,0.005519318
0.769,0,0.001527358,0.110818687,0.005916294,0.001566131,0.334026583,0.035660131,0.009852707,0.005330041
0.77,0,0.000548903,0.11396187,0.002151516,0.002817048,0.401626515,0.008038876,0.011206579,0.007939405
0.771,0,0.001451303,0.329736485,0.005586821,0.001973957,0.486735314,0.02056715,0.010766757,0.007678337
0.772,0,0.00028096,0.452342112,0.002527791,0.003093804,0.544833504,0.035451963,0.011971237,0.009832409
0.773,0,0.001383224,0.535586736,0.005153949,0.00235932,0.603320174,0.04777862,0.011685642,0.009561581
0.774,0,5.37897E-05,0.483477361,0.002683299,0.003359449,0.632363532,0.047275931,0.012917127,0.011374314
0.775,0,0.001321803,0.444632026,0.004719239,0.002724655,0.646559165,0.048234404,0.012939605,0.011153904
0.776,0,0.000139263,0.315520263,0.002784644,0.00361528,0.631183556,0.039861283,0.014380302,0.012731389
0.777,0,0.001266053,0.236361267,0.004364064,0.003071,0.591883197,0.036222757,0.014833235,0.012621963
0.778,0,0.000303654,0.119536784,0.002876172,0.003860578,0.52673889,0.026891053,0.016610528,0.014065132
0.779,0,0.001215212,0.054716312,0.00407631,0.003397204,0.437929476,0.023021692,0.017546919,0.014125282
0.78,0,0.000443885,0.016042405,0.002945993,0.004092293,0.331835486,0.016070096,0.019697543,0.015525343
0.781,0,0.001168677,0.048838347,0.003826179,0.003699996,0.211584693,0.013682094,0.021087624,0.015804726
0.782,0,0.000563682,0.075198358,0.00298653,0.00430568,0.086522547,0.009733356,0.023553482,0.017234967
0.783,0,0.001125952,0.079504209,0.003599379,0.003974971,0.0380464,0.008933047,0.025293957,0.0177674
0.784,0,0.000666145,0.076529414,0.00300214,0.004495684,0.154217494,0.007356396,0.027942369,0.019277026
0.785,0,0.001086627,0.064058177,0.00339289,0.004218115,0.256090574,0.007614012,0.029879595,0.020076713
0.786,0,0.000753857,0.048214162,0.003000531,0.004658537,0.339539642,0.00750252,0.032535138,0.021689205
0.787,0,0.00105035,0.030918567,0.003206206,0.004427317,0.400193241,0.008215413,0.034492497,0.022750705
0.788,0,0.000828982,0.014213988,0.002987574,0.004793046,0.437959027,0.00882506,0.036968955,0.024466349
0.789,0,0.001016817,5.28051E-05,0.003037939,0.004603399,0.450796663,0.00954629,0.038771233,0.025767424
0.79,0,0.000893332,0.011707598,0.002966678,0.004901261,0.441639676,0.010403175,0.04089669,0.027568415
0.791,0,0.000985765,0.019621356,0.002885852,0.004750465,0.410295408,0.010880139,0.042387812,0.02907442
0.792,0,0.000935897,0.025443642,0.002919926,0.004993399,0.3615424,0.011710253,0.044023436,0.030938065
0.793,0,0.000482225,0.022812445,0.000796034,0.005762861,0.296586838,0.009281663,0.045987952,0.033675486
0.794,0,0.000913178,0.02861959,0.002779755,0.005095787,0.2209491,0.012453738,0.046129273,0.034522923
0.795,0,0.000354941,0.022553473,0.000907921,0.00579768,0.136788083,0.010177592,0.047458168,0.037240394
0.796,0,0.000891925,0.02552318,0.002651688,0.005192449,0.046154895,0.012784552,0.047038885,0.038201759
0.797,0,0.000240783,0.018162545,0.001002395,0.005836842,0.045214174,0.0106377,0.047671039,0.040861532
0.798,0,0.000871998,0.019732155,0.002534119,0.0052939,0.140126186,0.012771581,0.04665966,0.041893206
0.799,0,0.000138207,0.012597696,0.001082038,0.005890523,0.22930942,0.010763084,0.046568087,0.044459868
0.8,0,0.000853277,0.013688886,0.002425774,0.00541037,0.320499545,0.012510657,0.044957034,0.045522507
0.801,0,4.58782E-05,0.007594593,0.001149052,0.005968177,0.401175483,0.010657524,0.044142741,0.047964991
0.802,0,0.00083566,0.00868813,0.002325614,0.005551044,0.483403714,0.012093518,0.041943363,0.049024388
0.803,0,3.73607E-05,0.003909751,0.001205289,0.006077891,0.552029981,0.010409503,0.040428878,0.051317006
0.804,0,0.000819054,0.005183614,0.002232764,0.005723507,0.62240488,0.011594843,0.037666683,0.052344406
0.805,0,0.000112517,0.001670792,0.001252318,0.006225967,0.677594571,0.010086693,0.035490027,0.054467179
0.806,0,0.00080338,0.003128592,0.00214647,0.005933437,0.735002344,0.011069361,0.032200474,0.055439192
0.807,0,0.000180471,0.000675635,0.001291438,0.006416732,0.776854758,0.00973676,0.029409978,0.057377681
0.808,0,0.000788565,0.002240745,0.002066073,0.006184492,0.82140413,0.010553755,0.025634957,0.058275944
0.809,0,0.00024199,0.000598056,0.001323748,0.006652527,0.850929946,0.009390769,0.022285037,0.060020781
0.81,0,0.000774546,0.002172519,0.001990999,0.006478364,0.883490892,0.010070316,0.01807005,0.060831472
0.811,0,0.000297749,0.001107663,0.001350187,0.006933824,0.902176888,0.009067178,0.014217925,0.06237773
0.812,0,0.000761263,0.002603575,0.001920734,0.006814949,0.924033115,0.009630762,0.009609909,0.063090999
0.813,0,0.00034834,0.001927554,0.001371532,0.007259449,0.933541756,0.008775486,0.00531315,0.064437509
0.814,0,0.000748665,0.003280035,0.001854831,0.007192584,0.946147894,0.00923955,0.000358861,0.065046903
0.815,0,0.000394286,0.002852837,0.001388458,0.007626832,0.948126995,0.008519186,0.004326365,0.066195565
0.816,0,0.000736703,0.004022189,0.001792893,0.007608326,0.952950455,0.008896471,0.009581518,0.066697475
0.817,0,0.000436049,0.003747803,0.001401543,0.008032302,0.948924139,0.00829799,0.014601637,0.067652625
0.818,0,0.000725335,0.004716271,0.00173457,0.008058232,0.947350096,0.008598546,0.02011438,0.068045768
0.819,0,0.000474036,0.004533648,0.001411285,0.00847136,0.938665516,0.008109424,0.025419164,0.068813609
0.82,0,0.000714519,0.005300155,0.001679551,0.008537648,0.931946179,0.008341354,0.031148876,0.069098571
0.821,0,0.000508611,0.005173701,0.0014181,0.008938938,0.919756047,0.007949906,0.036691882,0.069686679
0.822,0,0.00070422,0.005748485,0.001627559,0.009041439,0.908989362,0.008119905,0.042600873,0.069865515
0.823,0,0.000540098,0.005659804,0.001422371,0.009429631,0.894255884,0.007815451,0.04833962,0.070282423
0.824,0,0.000694403,0.006059829,0.001578365,0.009564215,0.880382737,0.00792918,0.054393266,0.070358312
0.825,0,0.000568774,0.006001288,0.001424417,0.009937894,0.863893147,0.007702099,0.06028926,0.07061317
0.826,0,0.000685033,0.006246727,0.001531705,0.010100524,0.847705393,0.007764461,0.066456015,0.070590126
0.827,0,0.000594922,0.006216821,0.001424524,0.010458205,0.83009276,0.007606167,0.072474636,0.070692418
0.828,0,0.000676097,0.00632859,0.001487438,0.010644985,0.812246937,0.007621472,0.078725964,0.07057505
0.829,0,0.000618745,0.006328811,0.001422916,0.010985196,0.794012369,0.007524371,0.084836289,0.070534377
0.83,0,0.000667555,0.006326989,0.001445342,0.011192412,0.775045777,0.007496495,0.091146535,0.070327692
0.831,0,0.00064046,0.006359869,0.001419837,0.011513746,0.756579813,0.00745388,0.097321114,0.070153602
0.832,0,0.000659387,0.006262782,0.001405277,0.011737905,0.736926944,0.007386303,0.103667346,0.069862845
0.833,0,0.000660243,0.006330762,0.001415453,0.012039061,0.71852899,0.00739224,0.109881941,0.069564698
0.834,0,0.000166716,0.005215406,0.000782287,0.012611813,0.69453308,0.006593694,0.116018988,0.069577914
0.835,0,0.000657422,0.006210187,0.001382912,0.01256803,0.680262281,0.007303819,0.122467858,0.06879611
0.836,0,0.00020238,0.005181968,0.000801655,0.013114347,0.656985533,0.006575965,0.1286203,0.068686547
0.837,0,0.000650529,0.006058224,0.001346449,0.013086848,0.642391628,0.007217326,0.1350499,0.067849762
0.838,0,0.00023554,0.005124139,0.000818661,0.013603626,0.619992489,0.006560571,0.141201139,0.067623853
0.839,0,0.000643881,0.005896222,0.001311603,0.013589621,0.605279722,0.007138166,0.147597888,0.066736474
0.84,0,0.000266441,0.005052301,0.000833539,0.014076248,0.583836113,0.006546577,0.153731876,0.0664031
0.841,0,0.000637489,0.005732416,0.001278301,0.0140732,0.569165595,0.007064932,0.160083928,0.065469403
0.842,0,0.000295201,0.004974248,0.000846474,0.014529221,0.548722257,0.006533179,0.166186803,0.065036975
0.843,0,0.000631322,0.005572751,0.001246387,0.014534838,0.534219518,0.006996535,0.17248388,0.064061091
0.844,0,0.000322013,0.004895607,0.000857668,0.014959954,0.51479577,0.006519856,0.17854373,0.063537542
0.845,0,0.000625355,0.005421285,0.001215797,0.014972178,0.500557164,0.006932078,0.184776974,0.062523431
0.846,0,0.000347031,0.00482026,0.000867265,0.015366238,0.482153119,0.006506171,0.190783635,0.061916211
0.847,0,0.000619609,0.00528058,0.001186463,0.015383231,0.468251198,0.00687085,0.196945458,0.060867646
0.848,0,0.000370354,0.004750704,0.0008754,0.015746222,0.450852702,0.006491824,0.202890313,0.060183734
0.849,0,0.000614063,0.005152046,0.001158279,0.015766352,0.437340707,0.006812288,0.208974275,0.059104302
0.85,0,0.000392121,0.004688403,0.000882228,0.016098388,0.420923234,0.00647663,0.214850079,0.058350213
0.851,0,0.000608713,0.005036234,0.001131191,0.016120214,0.407838818,0.006755948,0.22085076,0.057243275
0.852,0,0.000412444,0.004634035,0.000887868,0.016421526,0.392370525,0.006460462,0.226651487,0.056425093
0.853,0,0.000603526,0.004933075,0.001105156,0.016443782,0.379738828,0.006701459,0.232564378,0.055293829
0.854,0,0.000431434,0.004587722,0.000892398,0.016714702,0.365182926,0.006443265,0.238285071,0.0544172
0.855,0,0.000598525,0.004842076,0.001080053,0.016736287,0.353019106,0.00664858,0.244106476,0.053264584
0.856,0,0.000449139,0.004549201,0.000895936,0.01697724,0.339335696,0.006425017,0.24974312,0.05233476
0.857,0,0.000593671,0.004762468,0.001055911,0.016997198,0.327647002,0.006597079,0.255470065,0.051163568
0.858,0,0.000465689,0.004517958,0.000898582,0.017208685,0.314794476,0.006405727,0.261019473,0.050185415
0.859,0,0.00058897,0.00469331,0.001032595,0.017226197,0.303581944,0.006546777,0.266649619,0.048998235
0.86,0,0.00048116,0.004493339,0.000900401,0.017408789,0.291518041,0.006385435,0.272109332,0.047976257
0.861,0,0.000584421,0.00463361,0.001010131,0.017423155,0.280777875,0.006497586,0.277640909,0.04677548
0.862,0,0.000495621,0.004474587,0.000901419,0.01757748,0.269460476,0.006364201,0.283009094,0.045713857
0.863,0,0.000580024,0.004582315,0.000988417,0.01758811,0.25918517,0.006449386,0.288440829,0.044501705
0.864,0,0.000509111,0.004460949,0.000901803,0.017714842,0.248572875,0.006342064,0.293716209,0.043404277
0.865,0,0.000575747,0.00453844,0.000967438,0.017721244,0.238752121,0.006402111,0.299047266,0.042182837
0.866,0,0.000521727,0.00445167,0.000901532,0.017821098,0.228804669,0.006319156,0.304229043,0.04105317
0.867,0,0.000571596,0.004501003,0.000947158,0.017822868,0.21942609,0.006355699,0.309458973,0.03982432
0.868,0,0.000533531,0.004446063,0.000900665,0.017896585,0.210104646,0.006295483,0.314546762,0.03866571
0.869,0,0.000567597,0.004469131,0.000927549,0.017893397,0.201154385,0.006310126,0.319675451,0.037431228
0.87,0,0.000544516,0.004443463,0.000899309,0.017941743,0.192421732,0.006271184,0.324669226,0.03624668
0.871,0,0.000563678,0.004442021,0.000908566,0.017933341,0.183884926,0.006265351,0.329696856,0.035008146
0.872,0,0.000554804,0.004443254,0.000897427,0.017957098,0.175705577,0.006246292,0.3345969,0.033800488
0.873,0,0.000559877,0.004418941,0.000890161,0.017943286,0.167566731,0.006221335,0.339523907,0.032559396
0.874,0,0.000564413,0.004444923,0.000895135,0.017943245,0.159906993,0.00622092,0.344330765,0.031331187
0.875,0,0.000326566,0.004031224,0.000607358,0.01809168,0.151201344,0.005878106,0.349049274,0.030260036
0.876,0,0.000567162,0.004436805,0.000884965,0.017904687,0.144958432,0.006186403,0.353868182,0.028847198
0.877,0,0.00034194,0.004049071,0.000612897,0.018030634,0.136777205,0.005862341,0.358490148,0.027759146
0.878,0,0.000563639,0.004419711,0.000867644,0.01784186,0.130817121,0.006143649,0.363211136,0.026351628
0.879,0,0.000356489,0.00406706,0.000617761,0.017942284,0.123147104,0.005845844,0.367741706,0.025244165
0.88,0,0.000560239,0.004404753,0.000850807,0.017751581,0.117459358,0.006101673,0.372365881,0.023842836
0.881,0,0.00037026,0.004084912,0.000622001,0.017827378,0.110268444,0.005828652,0.376806232,0.022718063
0.882,0,0.000556879,0.004391575,0.00083448,0.017634636,0.104842422,0.006060386,0.381334822,0.021323696
0.883,0,0.00038328,0.004102414,0.00062561,0.017686693,0.098100523,0.005810898,0.385686259,0.020183573
0.884,0,0.000553619,0.004379786,0.000818579,0.017491832,0.092925609,0.006019876,0.390120589,0.018796876
0.885,0,0.000395602,0.004119396,0.000628679,0.017521019,0.086604552,0.005792616,0.394384523,0.017643207
0.886,0,0.000550448,0.00436914,0.0008032,0.017323993,0.081670226,0.00598009,0.398726004,0.016264821
0.887,0,0.000407262,0.004135694,0.00063123,0.017331165,0.075743658,0.005773871,0.402903931,0.015099236
0.888,0,0.000547367,0.004359344,0.000788173,0.01713193,0.071039566,0.005941024,0.407154041,0.013729723
0.889,0,0.000418283,0.004151187,0.0006333,0.017117939,0.06548285,0.005754769,0.411247528,0.012553785
0.89,0,0.00054434,0.004350243,0.000773603,0.016916502,0.060998867,0.005902689,0.415407801,0.011193629
0.891,0,0.000428746,0.004165826,0.000634927,0.016882134,0.055788975,0.005735319,0.419418466,0.010008703
0.892,0,0.000541387,0.004341612,0.000759402,0.016678505,0.051515243,0.005865023,0.42349048,0.00865837
0.893,0,0.000438637,0.004179542,0.000636117,0.016624592,0.046630663,0.005715603,0.427419979,0.00746577
0.894,0,0.000538492,0.004333359,0.000745557,0.016418784,0.042557627,0.005828069,0.431405346,0.006125662
0.895,0,0.000448,0.004192266,0.00063693,0.016346094,0.037978263,0.005695655,0.435255369,0.004926577
0.896,0,0.000535697,0.004325338,0.000732102,0.016138134,0.034096689,0.005791807,0.439155725,0.003597016
0.897,0,0.000456864,0.004204022,0.000637374,0.01604742,0.029803772,0.005675522,0.442927974,0.002392533
0.898,0,0.000532924,0.00431746,0.000718954,0.015837387,0.026104764,0.005756221,0.446744973,0.00107382
0.899,0,0.000465241,0.004214764,0.000637477,0.015729385,0.022080762,0.005655245,0.450441163,0.000135051
0.9,0,0.000530235,0.004309675,0.000706143,0.01551731,0.018555766,0.005721301,0.45417647,0.001442674
0.901,0,0.000473186,0.004224513,0.000637262,0.015392739,0.014784305,0.005634859,0.457798317,0.002654996
0.902,0,0.00052762,0.004301905,0.000693658,0.015178678,0.011425114,0.005687038,0.461453598,0.003951268
0.903,0,0.000480669,0.004233291,0.000636763,0.015038217,0.007890897,0.005614395,0.465002813,0.005166222
0.904,0,0.00052503,0.004294117,0.000681451,0.014822266,0.004689654,0.005653439,0.468579736,0.006450995
0.905,0,0.000487776,0.00424109,0.000635951,0.014666576,0.001378386,0.005593888,0.472058022,0.00766777
0.906,0,0.00052252,0.004286256,0.000669571,0.014448788,0.001672426,0.005620436,0.475558248,0.008940864
0.907,0,0.000494476,0.004248005,0.000634899,0.014278513,0.004774102,0.005573362,0.478967291,0.010158783
0.908,0,0.000520055,0.004278344,0.000657946,0.01405897,0.007681663,0.005588078,0.48239247,0.011420082
0.909,0,0.000500832,0.004253962,0.000633603,0.013874745,0.010586234,0.005552844,0.485733939,0.012638473
0.91,0,0.000517641,0.004270321,0.000646595,0.013653518,0.013357395,0.00555631,0.489085709,0.013887869
0.911,0,0.000506824,0.00425912,0.000632093,0.013455921,0.016076536,0.005532353,0.492361251,0.015106134
0.912,0,0.000515277,0.004262202,0.000635503,0.013233107,0.018717829,0.005525189,0.495641234,0.016343574
0.913,0,0.000512496,0.004263394,0.000630344,0.013022732,0.021262462,0.00551187,0.49885247,0.017561154
0.914,0,0.000512944,0.004253965,0.000624676,0.012798406,0.02378011,0.005494638,0.502062269,0.018786581
0.915,0,0.000517847,0.00426691,0.000628434,0.012575803,0.026160452,0.005491478,0.505210793,0.020002972
0.916,0,0.000510682,0.004245634,0.000614046,0.012350027,0.028560381,0.005464652,0.50835199,0.021216343
0.917,0,0.000521696,0.004267793,0.000624898,0.012116541,0.03078853,0.00546961,0.511438378,0.022430115
0.918,0,0.000392034,0.00406701,0.000472435,0.011974684,0.033360014,0.005289981,0.514440932,0.02354406
0.919,0,0.000519469,0.004258812,0.000614514,0.011648698,0.035170804,0.005440204,0.517534452,0.024838225
0.92,0,0.000399728,0.004074081,0.000473713,0.011493967,0.03758427,0.005274025,0.520478061,0.025951851
0.921,0,0.000517275,0.00424975,0.000604302,0.011168718,0.039307973,0.005411335,0.52350708,0.027232104
0.922,0,0.000407063,0.004080288,0.000474719,0.011001648,0.041572409,0.005258078,0.526393255,0.02834495
0.923,0,0.000515137,0.004240613,0.000594322,0.010677163,0.043213074,0.005383079,0.529359236,0.029611358
0.924,0,0.000414062,0.004085745,0.000475491,0.010498256,0.045336903,0.005242052,0.532189455,0.030723048
0.925,0,0.000513009,0.004231417,0.000584545,0.010174569,0.046898389,0.00535532,0.53509384,0.031975731
0.926,0,0.000420739,0.004090439,0.000475984,0.009984318,0.048889508,0.005226087,0.537869546,0.033085882
0.927,0,0.000510929,0.004222171,0.000575006,0.009661453,0.050375497,0.00532809,0.540713747,0.034324934
0.928,0,0.000427106,0.004094453,0.000476271,0.009460366,0.052241314,0.005210094,0.543436348,0.035433264
0.929,0,0.000508897,0.004212882,0.000565608,0.009138341,0.053655315,0.005301363,0.546221752,0.036658787
0.93,0,0.000433178,0.004097839,0.000476343,0.008926857,0.055402779,0.005194176,0.548892624,0.037764983
0.931,0,0.000506874,0.004203574,0.000556462,0.008605679,0.056748132,0.005275123,0.551620587,0.038977129
0.932,0,0.000438986,0.00410059,0.000476206,0.008384247,0.058383773,0.005178269,0.554241069,0.040080922
0.933,0,0.000504939,0.004194226,0.00054746,0.008063945,0.059663671,0.005249381,0.556912927,0.041279806
0.934,0,0.000444504,0.004102794,0.000475883,0.007832979,0.06119361,0.005162407,0.55948432,0.042380947
0.935,0,0.000502978,0.004184846,0.00053862,0.007513614,0.062411082,0.00522409,0.562101365,0.043566709
0.936,0,0.000449761,0.004104454,0.000475367,0.007273508,0.063841073,0.005146598,0.564624951,0.044664961
0.937,0,0.000501096,0.00417548,0.000529935,0.006955077,0.064999011,0.005199273,0.567188461,0.04583776
0.938,0,0.000454759,0.004105629,0.000474707,0.006706241,0.066334465,0.00513085,0.569665472,0.046932927
0.939,0,0.000499222,0.0041661,0.00052143,0.006388746,0.067435618,0.005174867,0.572176692,0.048092933
0.94,0,0.000459512,0.004106327,0.000473868,0.006131534,0.068681638,0.005115169,0.574608333,0.049184798
0.941,0,0.000497361,0.004156772,0.000513082,0.005815028,0.069728623,0.005150951,0.57706848,0.050332116
0.942,0,0.000464082,0.004106592,0.000472874,0.005549825,0.070889978,0.005099561,0.579455922,0.051420569
0.943,0,0.000495571,0.004147458,0.000504886,0.005234292,0.071885275,0.005127402,0.581866187,0.05255535
0.944,0,0.000468409,0.00410646,0.000471735,0.004961423,0.072966499,0.005084031,0.584210568,0.053640228
0.945,0,0.000493808,0.004138152,0.000496837,0.004646898,0.073912493,0.005104327,0.586572113,0.054762662
0.946,0,0.000472544,0.00410594,0.000470457,0.004366699,0.074917785,0.005068583,0.588874541,0.055843793
0.947,0,0.000492036,0.004128895,0.00048893,0.00405318,0.075816733,0.005081598,0.5911885,0.056954064
0.948,0,0.000476454,0.00410509,0.000469048,0.003765984,0.076750132,0.005053246,0.59345005,0.058031326
0.949,0,0.000490309,0.004119665,0.000481161,0.003453489,0.077604183,0.005059292,0.595717531,0.059129547
0.95,0,0.000480183,0.00410389,0.000467516,0.003159575,0.078469426,0.005037952,0.597939249,0.060202899
0.951,0,0.000488609,0.004110509,0.000473525,0.002848149,0.079280609,0.005037371,0.600161334,0.061289246
0.952,0,0.000483714,0.004102426,0.000465866,0.0025478,0.080081258,0.005022776,0.602344235,0.062358534
0.953,0,0.000486934,0.004101417,0.00046602,0.00223742,0.080851546,0.005015812,0.604521979,0.063433211
0.954,0,0.000487095,0.004100665,0.000464105,0.001930942,0.081590935,0.005007695,0.60666705,0.064498324
0.955,0,0.000485284,0.004092374,0.000458675,0.001621645,0.082322163,0.004994644,0.608801481,0.065561473
0.956,0,0.000490286,0.004098643,0.000462239,0.001309267,0.083003465,0.004992647,0.610909678,0.066622381
0.957,0,0.000483677,0.004083382,0.000451395,0.001001048,0.083697392,0.004973819,0.613001794,0.067674175
0.958,0,0.000493353,0.004096402,0.000460267,0.000683054,0.084323571,0.00497783,0.61507406,0.068730777
0.959,0,0.000412996,0.003977093,0.000367058,0.000426564,0.085114429,0.004868691,0.617076619,0.069718219
0.96,0,0.000492468,0.004088424,0.000453951,5.52641E-05,0.085562238,0.00495836,0.619158467,0.070820302
0.961,0,0.000417506,0.003977135,0.000366905,0.000207039,0.086297852,0.004856139,0.621125928,0.071803718
0.962,0,0.000490872,0.004079414,0.000446929,0.000576147,0.08671818,0.004938298,0.623167726,0.072893871
0.963,0,0.000421777,0.003976893,0.000366561,0.000844541,0.087400037,0.00484366,0.625101706,0.073873914
0.964,0,0.000489269,0.004070528,0.000439993,0.001211464,0.08779413,0.004918506,0.627104338,0.074952258
0.965,0,0.000425911,0.003976445,0.000366163,0.001485725,0.08842488,0.004831217,0.629005697,0.075928862
0.966,0,0.000487741,0.004061675,0.000433166,0.00185049,0.088793923,0.004899063,0.630970046,0.076995661
0.967,0,0.000429795,0.003975723,0.000365605,0.002130369,0.089376082,0.004818844,0.632839588,0.077968751
0.968,0,0.000486233,0.004052953,0.000426443,0.002493015,0.089721202,0.004879932,0.634766535,0.079024151
0.969,0,0.000433583,0.003974782,0.000364953,0.00277828,0.090257168,0.00480649,0.636605052,0.079993688
0.97,0,0.000484692,0.004044314,0.000419823,0.003138822,0.090579425,0.004861076,0.638495429,0.081037895
0.971,0,0.000437195,0.003973654,0.000364138,0.003429255,0.091071442,0.004794192,0.640303712,0.082003872
0.972,0,0.000483198,0.004035772,0.000413301,0.003787711,0.091371885,0.004842574,0.642158333,0.083037041
0.973,0,0.000440671,0.003972339,0.000363241,0.004083113,0.091822064,0.004781988,0.643937115,0.083999431
0.974,0,0.000481722,0.004027329,0.000406876,0.004439507,0.09210166,0.004824331,0.645756788,0.085021778
0.975,0,0.000443948,0.003970839,0.000362207,0.004739691,0.092512036,0.004769826,0.647506793,0.085980503
0.976,0,0.000480265,0.004018979,0.000400543,0.005094049,0.09277173,0.00480637,0.649292295,0.086992204
0.977,0,0.000447106,0.003969174,0.000361143,0.005398815,0.093144212,0.004757718,0.651014263,0.087947283
0.978,0,0.000478826,0.004010709,0.000394304,0.005751147,0.093384865,0.004788645,0.652766356,0.088948535
0.979,0,0.000450148,0.003967349,0.000359952,0.006060295,0.093721282,0.004745688,0.654460917,0.089899917
0.98,0,0.000477435,0.004002602,0.00038811,0.006410654,0.093943774,0.004771265,0.656180357,0.090890883
0.981,0,0.000453009,0.003965371,0.000358671,0.006724011,0.094245826,0.004733713,0.657848222,0.091838573
0.982,0,0.000475997,0.003994533,0.000382086,0.00707241,0.094450946,0.004754107,0.6595357,0.092819457
0.983,0,0.00045578,0.003963297,0.000357305,0.007389833,0.094720261,0.004721803,0.661177498,0.093763444
0.984,0,0.000474592,0.003986584,0.000376103,0.007736294,0.094908778,0.004737202,0.662833728,0.094734375
0.985,0,0.000458383,0.003961077,0.000355877,0.008057599,0.095146919,0.004709958,0.664450084,0.095674634
0.986,0,0.000473225,0.00397871,0.000370201,0.00840215,0.095319574,0.004720549,0.666075763,0.096635801
0.987,0,0.000460907,0.003958742,0.000354376,0.008727175,0.095527992,0.004698179,0.667667282,0.097572412
0.988,0,0.000471868,0.003970986,0.000364381,0.009069843,0.095685487,0.004704101,0.669263082,0.098523995
0.989,0,0.000463327,0.003956317,0.000352732,0.009398473,0.095865603,0.004686467,0.670830364,0.099456865
0.99,0,0.000470546,0.003963321,0.000358591,0.009739267,0.096008602,0.004687953,0.672396929,0.100399059
0.991,0,0.000465562,0.003953736,0.000351062,0.010071343,0.0961617,0.004674821,0.673940521,0.101328223
0.992,0,0.000469221,0.003955756,0.000352967,0.010410301,0.096290842,0.004672004,0.675478484,0.102261173
0.993,0,0.000467763,0.00395112,0.000349341,0.010745662,0.096418199,0.004663242,0.676998959,0.10318664
0.994,0,0.00046791,0.003948335,0.000347372,0.011082839,0.096534108,0.004656324,0.678508954,0.104110501
0.995,0,0.000469835,0.003948399,0.000347521,0.011421366,0.09663691,0.00465173,0.680006846,0.105032294
0.996,0,0.000466614,0.003940981,0.000341847,0.01175677,0.096740142,0.004640774,0.681489467,0.105947225
0.997,0,0.000471806,0.003945597,0.000345656,0.012098335,0.096819542,0.004640288,0.682965306,0.106865363
0.998,0,0.000465332,0.003933701,0.000336392,0.012431975,0.09691067,0.004625492,0.684421124,0.107771556
0.999,0,0.000473697,0.003942722,0.00034376,0.012776499,0.096967725,0.004628905,0.685875436,0.108686024
1,0,0.000421988,0.003867802,0.000284035,0.013078124,0.097118486,0.004559005,0.687274395,0.109551081

==> plot_results_csv/DFRG_sinusoidal1_1D_250_p_1_q_5_T_3-0.csv <==
x,t_0.0,t_1.0,t_2.0,t_3.0
0,1,1.2544605746006743,0.5590996766828816,0.5657386032299193
0.004,1,1.2256637363745815,0.5490259204626311,0.5622555162788925
0.004,1,1.225530869205085,0.5489628151039627,0.562231288
0.008,1,1.1975336044547944,0.5392768173797574,0.558899908
0.008,1,1.197402975750703,0.5392170264329922,0.5588768022594969
0.012,1,1.1702021519075878,0.529902731,0.5556945752513607
0.012,1,1.1700740990316578,0.5298460803534363,0.5556725463419198
0.016,1,1.143663778982134,0.5208882428819972,0.5526370356214331
0.016,1,1.1435385813684062,0.5208345675495355,0.5526160397053099
0.02,1,1.1179104178216657,0.5122187134964498,0.549724926
0.02,1,1.1177883027538187,0.5121678575678223,0.5497049206004486
0.024,1,1.0929318965112145,0.5038802428158997,0.5469560000895999
0.024,1,1.0928130445991433,0.5038320586995414,0.5469369434934378
0.028,1,1.068716268310603,0.49585963179280695,0.5443281245238307
0.028,1,1.0686008186307325,0.49581397983911163,0.5443099769449388
0.032,1,1.0452501078947725,0.4881443461936519,0.5418392788448312
0.032,1,1.0451381627741034,0.4881010942644065,0.5418220015652228
0.036000000000000004,1,1.0225187766120059,0.480722482,0.5394875525263851
0.036000000000000004,1,1.0224104060475043,0.4806815052777021,0.5394711080488521
0.04,1,1.0005066588774694,0.47358273393028466,0.5372711432933361
0.04,1,1.0004019045914865,0.473543914,0.5372554952922544
0.044,1,0.9791973718611138,0.46671436237196384,0.5351883553243098
0.044,1,0.9790962510004776,0.46667758673834764,0.5351734685969722
0.048,1,0.9585739506197472,0.46010716638851457,0.5332375975423623
0.048,1,0.9584764591113096,0.46007232938837345,0.5332234379609255
0.052000000000000005,1,0.9386190107749861,0.4537514549939928,0.5314173819955381
0.052000000000000005,1,0.9385251263540655,0.4537184562445159,0.5314039164596522
0.056,1,0.9193148907620461,0.4476380212646734,0.5297263223289931
0.056,1,0.9192245756926544,0.4476067657016928,0.5297135187191773
0.06,1,0.900643776,0.441758118,0.528163132
0.06,1,0.9005569790844573,0.4417285152439831,0.528150959
0.064,1,0.8825878038416043,0.43610343277181873,0.5267266246873888
0.064,1,0.882504464,0.4360753981616809,0.5267150522663729
0.068,1,0.8651291598791196,0.4306660692308731,0.5254157095450261
0.068,1,0.8650492066410053,0.43063952156996466,0.5254047081225837
0.072,1,0.8482501523864141,0.42543852304297497,0.5242293935522693
0.072,1,0.8481735076143626,0.4254133856632047,0.5242189344823042
0.076,1,0.8319332811472581,0.4204136639527783,0.5231667787097763
0.076,1,0.8318598612126737,0.42038986414120505,0.5231568341062413
0.08,1,0.8161612931253317,0.4155847169769136,0.5222270614324552
0.08,1,0.8160910099360766,0.41556218574611503,0.5222176041277495
0.084,1,0.8009172291518374,0.4109452449800706,0.5214095316894624
0.084,1,0.8008499912894962,0.41092391685127877,0.521400535
0.088,1,0.7861844623133951,0.4064891322475529,0.5207135722415863
0.088,1,0.7861201760200452,0.40646894504589537,0.520705011
0.092,1,0.771946729,0.40221056900076985,0.5201386579762136
0.092,1,0.7718852990707968,0.4021914636619683,0.5201305061406648
0.096,1,0.7581881537990378,0.39810403680474105,0.5196843553400193
0.096,1,0.7581294841516671,0.39808595719263995,0.519676589
0.1,1,0.7448932681938754,0.3941642948192541,0.5193503218694895
0.1,1,0.7448372627367971,0.3941471875535752,0.5193429158847989
0.10400000000000001,1,0.7320470252133102,0.3903863668478436,0.5191363058193438
0.10400000000000001,1,0.7319935882134139,0.39037018114158284,0.5191292369912451
0.10800000000000001,1,0.7196348092604246,0.3867655291412219,0.5190421458889007
0.108,1,0.7195838458297362,0.38675021664712916,0.5190353909837767
0.112,1,0.7076424425507638,0.3832972989141681,0.5190677710464173
0.112,1,0.7075938590187085,0.3832828135797774,0.5190613072455587
0.116,1,0.6960561883892283,0.3799774235371971,0.5192132
0.116,1,0.6960098926099902,0.3799637214678941,0.519207005
0.12000000000000001,1,0.6848627517812405,0.3768018703665458,0.5194785434749952
0.12,1,0.6848186533842784,0.3767889096961877,0.5194725949137143
0.124,1,0.6740492777804412,0.3737668171781363,0.5198639998181441
0.124,1,0.6740072883713625,0.3737545579467617,0.5198582760514421
0.128,1,0.6636033479276368,0.3708686431732314,0.5203698597280052
0.128,1,0.6635633812458703,0.37085704721141843,0.5203643392569122
0.132,1,0.6535129750930783,0.3681039205254286,0.5209965043120994
0.132,1,0.6534749471320712,0.368092951,0.5209911658856208
0.136,1,0.6437665969959355,0.36546940644051196,0.5217444059504489
0.136,1,0.6437304260909588,0.36545902913050893,0.5217392285338872
0.14,1,0.6343530686407096,0.36296203570244845,0.522614129
0.14,1,0.6343186755287782,0.3629522168316973,0.5226090915493281
0.14400000000000002,1,0.6252616538798856,0.3605789136805001,0.5236063294300678
0.14400000000000002,1,0.6252289617357746,0.3605696212041529,0.5236014116390578
0.14800000000000002,1,0.6164820162850786,0.35831730977403164,0.5247217574722365
0.148,1,0.6164509507369401,0.35830851294543997,0.5247169385754981
0.152,1,0.6080042094848916,0.3561746512731119,0.5259612564786115
0.152,1,0.6079746986125654,0.3561663205600373,0.5259565159996186
0.156,1,0.599818667,0.35414851761446126,0.5273257647941153
0.156,1,0.5997906414251424,0.35414062461943174,0.5273210823213784
0.16,1,0.5919161924385528,0.3522366350136704,0.5288163165589664
0.16,1,0.591889585,0.3522291523981974,0.5288116717170656
0.164,1,0.5842879479184526,0.3504368714559192,0.5304340428021136
0.164,1,0.5842626937537209,0.3504297728683036,0.5304294152231284
0.168,1,0.5769254445282845,0.3487472320286735,0.5321801726306608
0.168,1,0.5769014813783716,0.34874049203514257,0.5321755419259885
0.17200000000000001,1,0.5698205311759776,0.3471658545810124,0.5340560345146204
0.17200000000000001,1,0.5697977989195844,0.3471594485999428,0.5340513802471781
0.17600000000000002,1,0.5629653841228409,0.3456910056953616,0.5360630576661816
0.176,1,0.5629438248466908,0.3456849099343573,0.5360583593229984
0.18,1,0.556352497,0.3443210769584784,0.5382027735124809
0.18,1,0.5563320544460909,0.34431526835408216,0.5381980104776858
0.184,1,0.5499746680332992,0.3430545815195542,0.540476817
0.184,1,0.5499552894889796,0.3430490376793806,0.5404719687888594
0.188,1,0.5438249947867914,0.3418901509242658,0.5428869295535751
0.188,1,0.5438066280802891,0.3418848500713574,0.5428819747437575
0.192,1,0.5378968593322785,0.34082653221454134,0.5454349582147621
0.192,1,0.5378794547187401,0.34082145313375445,0.5454298759844706
0.196,1,0.5321839209917818,0.33986258528469304,0.5481228600798316
0.196,1,0.5321674305922086,0.3398577072709292,0.548117629
0.2,1,0.5266801063987696,0.3389972804854181,0.5509527029124163
0.2,1,0.526664484,0.3389925832935265,0.5509473017427617
0.20400000000000001,1,0.5213796003177593,0.3382296964679891,0.5539266674012534
0.20400000000000001,1,0.5213648018107977,0.3382251602641683,0.5539210742260666
0.20800000000000002,1,0.5162768367445032,0.33755901826174645,0.5570470492350075
0.20800000000000002,1,0.5162628192863834,0.33755462357628385,0.5570412419998254
0.21200000000000002,1,0.5113664902950324,0.33698453557875974,0.560316261
0.212,1,0.5113532127481017,0.3369802632599491,0.5603102175996043
0.216,1,0.5066434678891364,0.3365056413402672,0.5637368356508776
0.216,1,0.5066308906228225,0.33650147250935153,0.5637305329047086
0.22,1,0.5021029007315689,0.3361218304202112,0.5673114262842036
0.22,1,0.5020909855529074,0.33611774642720227,0.5673048414196118
0.224,1,0.49774013659233235,0.335832699,0.5710428109826853
0.224,1,0.49772884667773076,0.3358286809821203,0.5710359206123664
0.228,1,0.4935507323857631,0.3356379417444398,0.5749338939485739
0.228,1,0.4935400322141254,0.33563397217568786,0.5749266743026678
0.232,1,0.4895304470467875,0.3355373551564532,0.5789877081822786
0.232,1,0.489520302,0.33553341541654547,0.5789801350911628
0.23600000000000002,1,0.48567523470158735,0.33553083317485966,0.5832074179417481
0.23600000000000002,1,0.485665612,0.33552690509955135,0.5831994668204016
0.24000000000000002,1,0.4819812381290073,0.33561836894763525,0.5875963212223444
0.24,1,0.48197210611234975,0.3356144343886769,0.5875879670564969
0.244,1,0.47844478250829375,0.3358000544197189,0.5921578522447527
0.244,1,0.47843611,0.33579609520295406,0.5921490695790567
0.248,1,0.4750623694481721,0.33607608052206833,0.5968955839368009
0.248,1,0.4750541262679499,0.3360720784054297,0.5968863468652983
0.252,1,0.4718306712918234,0.3364467375644594,0.6018132303932171
0.252,1,0.47182282852391344,0.336442674,0.6018035125524029
0.256,1,0.4687465256919881,0.3369124158332635,0.6069146492952899
0.256,1,0.46873905518710446,0.3369082727074309,0.6069044238601116
0.26,1,0.4658069304501952,0.33747360639608986,0.6122038442701225
0.26,1,0.4657998048813615,0.3374693648122423,0.6121930839532951
0.264,1,0.46300903861397197,0.33813090211584246,0.617684967
0.264,1,0.4630022314233281,0.33812654313334584,0.6176736442216981
0.268,1,0.4603501538258132,0.338884999,0.6233623202227069
0.268,1,0.4603436391728202,0.33888050327129043,0.6233504064512686
0.272,1,0.45782772591768955,0.3397366970307472,0.6292403580946591
0.272,1,0.45782147862867384,0.3397320452462113,0.6292278248584066
0.276,1,0.4554393467449192,0.3406869030553301,0.6353236897170826
0.276,1,0.45543334226389365,0.3406820751609897,0.6353105079550593
0.28,1,0.4531827462533177,0.34173663145060595,0.6416170799569941
0.28,1,0.4531769605940107,0.34173160709063166,0.6416032202088399
0.28400000000000003,1,0.45105578877367913,0.3428870068591373,0.6481254510223926
0.28400000000000003,1,0.45105019847270117,0.3428817652038951,0.6481108834582283
0.28800000000000003,1,0.4490564695378075,0.34413926642881854,0.6548538835806413
0.28800000000000003,1,0.4490510516088813,0.34413378612393297,0.6548385780383739
0.29200000000000004,1,0.44718291141050637,0.345494762,0.6618076175371529
0.292,1,0.44717764329968346,0.3454890215355217,0.6617915435680585
0.296,1,0.44543336183215604,0.3469549650789583,0.6689920524194045
0.296,1,0.4454282213739431,0.34694894104724483,0.6689751793429218
0.3,1,0.4438061899667446,0.3485214657477121,0.6764127473053426
0.3,1,0.4438011553410587,0.3485151353178525,0.6763950442741018
0.304,1,0.44229988405046683,0.35019598028567467,0.6840754202287298
0.304,1,0.4422949337403384,0.35018931945690074,0.6840568563049335
0.308,1,0.44091304893627875,0.3519803527487976,0.6919859469868881
0.308,1,0.4409081616862236,0.3519733367106929,0.6919664912312692
0.312,1,0.43964440383006226,0.3538765593774325,0.7001503592685826
0.312,1,0.4396395586050355,0.35386916244551514,0.7001299808432604
0.316,1,0.43849278021434485,0.355886713,0.7085748420114106
0.316,1,0.4384879561591986,0.3558789084411615,0.7085535102980877
0.32,1,0.43745711995581404,0.3580130671183215,0.7172657298889884
0.32,1,0.43745229635517086,0.35800482750881246,0.7172434146240427
0.324,1,0.43653647359315456,0.3602580219400557,0.7262295028184277
0.324,1,0.4365316298316156,0.3602493184484382,0.7262061742465807
0.328,1,0.4357299988020446,0.3626241286241742,0.7354727803680425
0.328,1,0.4357251143246464,0.36261493136207557,0.735448409
0.332,1,0.4350369590344499,0.3651140955074938,0.745002315
0.332,1,0.43503201330728575,0.36510437334055235,0.7449768734083213
0.336,1,0.4344567223296626,0.3677307940808986,0.7548249835414574
0.336,1,0.4344516948005822,0.3677205145425376,0.7547984443473607
0.34,1,0.4339887602948388,0.3704772654855937,0.7649477781163753
0.34,1,0.4339836303541406,0.37046639468615117,0.7649201155059135
0.34400000000000003,1,0.43363264725309963,0.3733567274439284,0.7753777940531944
0.34400000000000003,1,0.4336273941941301,0.3733452299748141,0.7753489839015654
0.34800000000000003,1,0.4333880595575742,0.3763725816479969,0.7861222168980307
0.34800000000000003,1,0.43338266253714625,0.37636042048052637,0.7860922370109755
0.35200000000000004,1,0.4332547750700692,0.37952842163081424,0.7971883069444752
0.352,1,0.43324921306861236,0.37951555800935105,0.7971571373996765
0.356,1,0.4332326728033703,0.382828041,0.8085833815266581
0.356,1,0.4332269245847243,0.38281443447556307,0.8085510050516462
0.36,1,0.4333217327264831,0.3862754430880172,0.8203147947765289
0.36,1,0.4333157767972456,0.386261051,0.8202811971658036
0.364,1,0.43352203573244164,0.38987484897160346,0.8323899145952559
0.364,1,0.4335158503007808,0.3898596264513918,0.8323550851693796
0.368,1,0.4338337637686249,0.393630709,0.8448160965710984
0.368,1,0.4338273267024653,0.3936146093965186,0.8447800286805243
0.372,1,0.4342572001298259,0.39754771288738183,0.8576006545584046
0.372,1,0.4342504889143161,0.3975306869368003,0.8575633461347655
0.376,1,0.4347927299146444,0.4016308010317912,0.8707508276147792
0.376,1,0.4347857216088122,0.4016127970238785,0.8707122817722794
0.38,1,0.4354408406460725,0.4058851768253104,0.884273743
0.38,1,0.43543351183857715,0.40586614035868185,0.884233969
0.384,1,0.43620212305746836,0.4103163193905014,0.8981763747338243
0.384,1,0.4361944498213503,0.4102961932259091,0.8981353874511662
0.388,1,0.4370772720454111,0.4149299972374573,0.9124654978598105
0.388,1,0.43706923,0.4149087211196091,0.9124233204120134
0.392,1,0.43806708779125597,0.4197322827365202,0.927147637
0.392,1,0.4380586516216185,0.41970979320533147,0.9271043005471462
0.396,1,0.439172477,0.42472956747615537,0.9422290111868089
0.396,1,0.43916362111113283,0.42470579766682964,0.942184555
0.4,1,0.4403944546334379,0.429928579,0.9577154694975598
0.4,1,0.4403851524530085,0.42990345798786844,0.9576699442132486
0.404,1,0.4417341450167168,0.43533639587214007,0.973612425
0.404,1,0.44172436937263876,0.4353098502222971,0.9735658911698672
0.40800000000000003,1,0.4431927841940498,0.44096047043874415,0.9899247784227053
0.40800000000000003,1,0.443182507,0.4409324213081572,0.9898773090884869
0.41200000000000003,1,0.4447717216642246,0.44680864382386126,1.0066568373378977
0.41200000000000003,1,0.4447609141067535,0.4467790084842083,1.0066085184417093
0.41600000000000004,1,0.4464724226231794,0.4528891687408729,1.0238122263472942
0.41600000000000004,1,0.4464610548220087,0.4528578598697911,1.0237631581883095
0.42000000000000004,1,0.44829647034305153,0.4592107308706327,1.0413937907747546
0.42,1,0.44828451148098386,0.4591776562714155,1.0413440891328423
0.424,1,0.45024556874542365,0.46578247197605543,1.0594034919976967
0.424,1,0.45023298696050174,0.465747534,1.0593532893638118
0.428,1,0.45232154517328965,0.47261401437744993,1.077842294694615
0.428,1,0.45230830749600404,0.47257711073879327,1.0777917415213834
0.432,1,0.45452635336650715,0.47971548685808607,1.0967100457528647
0.432,1,0.45451242565481037,0.47967650861475714,1.0966593117106858
0.436,1,0.45686207664578454,0.48709755207085764,1.1160053447385285
0.436,1,0.45684742351780916,0.4870563844056301,1.115954619959197
0.44,1,0.4593309313104767,0.4947714355177255,1.1357254059327433
0.44,1,0.4593155160748674,0.49472795709318124,1.1356749022189168
0.444,1,0.4619352702556968,0.5027489561737987,1.1558659120634873
0.444,1,0.4619190548394659,0.5027030387514095,1.1558158640382636
0.448,1,0.4646775868144542,0.5110425588272045,1.1764208600109374
0.448,1,0.46466053168827653,0.5109940668687628,1.1763715261774215
0.452,1,0.46756051883070976,0.5196653482041594,1.197382398940322
0.452,1,0.46754258293157913,0.5196141384557464,1.1973340626163669
0.456,1,0.4705868529693754,0.5286311249455561,1.2187406615207896
0.456,1,0.47056799362055446,0.5285770460045193,1.2186936316092003
0.46,1,0.4737595292694108,0.5379544234967104,1.240483589123959
0.46,1,0.4737397020976114,0.5378973153624478,1.2404382006734045
0.464,1,0.4770816459462235,0.5476505519652209,1.2625967521626238
0.464,1,0.47706080479597374,0.5475902455749904,1.262553366669494
0.468,1,0.4805564644496038,0.5577356339928061,1.285063167
0.468,1,0.48053456129476435,0.5576719507442777,1.2850221724257709
0.47200000000000003,1,0.4841874147833783,0.568226653,1.3078631114239836
0.47200000000000003,1,0.4841643996357937,0.5681594039378645,1.3078249216941107
0.47600000000000003,1,0.48797810109285006,0.5791414965468616,1.3309739402253546
0.47600000000000003,1,0.48795392190813824,0.5790704831667196,1.3309389945843222
0.48000000000000004,1,0.4919323075259083,0.5904990076337496,1.3543699044397597
0.48,1,0.49190691010641263,0.5904240194318968,1.3543386660135441
0.484,1,0.4960540043733855,0.602319032,1.3780219761821606
0.484,1,0.49602733226834855,0.602239847,1.3779949301185461
0.488,1,0.5003473544938591,0.6146224695192417,1.401897683060551
0.488,1,0.5003193488968996,0.6145388545541528,1.401875334005692
0.492,1,0.50481672,0.6274313324300805,1.425960955770244
0.492,1,0.5047873196715704,0.627343041,1.4259438246465095
0.496,1,0.5094666694033135,0.6407687964357776,1.4501719931280643
0.496,1,0.5094358104530008,0.6406755694303491,1.4501606131541827
0.5,1,0.5143019846418581,0.6546592602481368,1.474487149
0.5,1,0.5142696005840054,0.6545608251462017,1.474482061083265
0.504,1,0.5193276689573226,0.6691284036477707,1.498858847385057
0.504,1,0.5192936904892286,0.6690244742298819,1.4988605937637405
0.508,1,0.5245489546580391,0.6842032469290968,1.5232355271705937
0.508,1,0.5245133095743393,0.684093523,1.5232446459906939
0.512,1,0.5299713113458345,0.6999122108184568,1.5475616284058316
0.512,1,0.5299339244241718,0.6997963778671957,1.5475786456190574
0.516,1,0.5356004544113877,0.716285176,1.5717776194225943
0.516,1,0.5355612472974227,0.7161629056117811,1.5718030407338994
0.52,1,0.5414423538210306,0.7333535435919383,1.5958200742221398
0.52,1,0.5414012449133914,0.7332244921939759,1.5958543760533674
0.524,1,0.5475032431878508,0.7511502895177072,1.6196218043141686
0.524,1,0.5474601475237282,0.7510141004165434,1.6196654240463655
0.528,1,0.5537896291169925,0.769710022,1.6431120502711392
0.528,1,0.5537444582592139,0.7695663246416161,1.6431653758835847
0.532,1,0.5603083008115916,0.78906903,1.6662167375017793
0.532,1,0.5602609627381495,0.7889174414854158,1.6662800967642823
0.536,1,0.5670663399217691,0.8092653303491992,1.6888587999374434
0.536,1,0.567016739,0.8091054548616979,1.688932449
0.54,1,0.574071131,0.8303387008458877,1.7109585742699398
0.54,1,0.574019167,0.8301701334515779,1.7110426879989475
0.544,1,0.58133037,0.8523307111889235,1.7324342660749894
0.544,1,0.581275941,0.8521530382944028,1.7325289251253015
0.548,1,0.5888520777359018,0.8752847354893509,1.753202487607848
0.548,1,0.5887950752560295,0.8750975377480006,1.7533076695809182
0.552,1,0.5966446082048478,0.8992459510118068,1.7731788652857188
0.552,1,0.5965849210910744,0.8990488065485246,1.7732944350212891
0.556,1,0.6047166594869826,0.9242613166535728,1.7922787129088833
0.556,1,0.6046541721935772,0.9240538051013485,1.7924044143708104
0.56,1,0.6130772847990973,0.9503795269545614,1.8104177645676462
0.56,1,0.613011878,0.950161234,1.810553214
0.5640000000000001,1,0.6217359028925677,0.9776509362740534,1.8275129589993824
0.5640000000000001,1,0.6216674518978873,0.9774214615490515,1.8276576416321844
0.5680000000000001,1,0.6307023084748803,1.0061274468736692,1.843483264977513
0.5680000000000001,1,0.6306306855483439,1.0058864086887345,1.8436365307536295
0.5720000000000001,1,0.6399866823955777,1.0358623536353426,1.8582505352227463
0.5720000000000001,1,0.6399117552175614,1.0356093996749791,1.858411600279379
0.5760000000000001,1,0.6495996014854427,1.0669101370134073,1.8717403744253722
0.5760000000000001,1,0.649521234,1.0666449545313919,1.871908323701026
0.5800000000000001,1,0.6595520479198215,1.0993261945703003,1.8838830053584545
0.58,1,0.6594700987540816,1.099048523004867,1.8840567984044727
0.584,1,0.6698554179567374,1.1331665000807463,1.8946141158460652
0.584,1,0.669769743,1.1328761459061525,1.8947925955734441
0.588,1,0.6805215298775456,1.1684871777224455,1.9038756686197957
0.588,1,0.6804319808968151,1.1681840318114831,1.9040575729372338
0.592,1,0.6915626309320891,1.2053439773264187,1.9116166559266976
0.592,1,0.6914690560366452,1.2050280351028912,1.9118006321222087
0.596,1,0.7029914030612753,1.2437916350767213,1.9177937811961547
0.596,1,0.7028936470895273,1.2434630197297278,1.9179784028101248
0.6,1,0.7148209671373953,1.2838831024865873,1.922372051157398
0.6,1,0.7147188719732656,1.2835420914947564,1.9225558369951872
0.604,1,0.7270648854259724,1.3256686250217202,1.925325263516801
0.604,1,0.7269582904203405,1.3253156801892154,1.9255066983595908
0.608,1,0.7397371619321382,1.3691946505096353,1.926636377613803
0.608,1,0.7396259044117699,1.368830451639324,1.9268139341126072
0.612,1,0.7528522402489758,1.414502546625461,1.926297758301138
0.612,1,0.7527361561240983,1.4141280288391713,1.926469919485323
0.616,1,0.766424998,1.461627106487052,1.9243112865333456
0.616,1,0.7663039229574629,1.4612435010380995,1.9244765683350935
0.62,1,0.7804707407093925,1.510594821990373,1.9206883336657972
0.62,1,0.7803445091566148,1.5102037001882027,1.9208453068575915
0.624,1,0.795005185,1.561421906298879,1.915449600115886
0.624,1,0.7948736334748431,1.5610252258678983,1.9155969110797795
0.628,1,0.8100444441750985,1.6141120502656932,1.9086248226609848
0.628,1,0.809907412,1.6137122030790472,1.9087612124547324
0.632,1,0.8256050076918783,1.6686539029811578,1.9002523580884385
0.632,1,0.8254623372873571,1.6682537626362535,1.9003766793417942
0.636,1,0.8417037090250215,1.725018274627097,1.8903786540268064
0.636,1,0.841555248,1.7246212417588578,1.890489885287197
0.64,1,0.858357692,1.7831550709490889,1.8790576204505187
0.64,1,0.8582032939606233,1.7827651135126823,1.8791548776958709
0.644,1,0.8755843692843778,1.842989983497862,1.8663499174655762
0.644,1,0.8754238967316642,1.8426116685106855,1.8664324626076325
0.648,1,0.8934013659419553,1.9044209788525144,1.8523221764873852
0.648,1,0.8932346930668913,1.9040594912982935,1.8523894227957025
0.652,1,0.9118264614102252,1.9673146536890949,1.8370461727835796
0.652,1,0.9116534753340957,1.966975797510353,1.837097687263146
0.656,1,0.9308775136626052,2.0315025509030327,1.8205979675790185
0.656,1,0.9306981176203883,2.031192726325123,1.8206334704283431
0.66,1,0.9505723731208835,2.0967775647236744,1.803057037542616
0.66,1,0.9503864895360785,2.096503715678661,1.8030763989004275
0.664,1,0.9709287817992832,2.1628905989718805,1.7845054085585905
0.664,1,0.9707363556997625,2.162660124270377,1.7845086428132775
0.668,1,0.9919642564560749,2.2295476806206165,1.7650268093106025
0.668,1,0.9917652592523114,2.2293683029276847,1.7650140672957133
0.672,1,1.013695953980492,2.296407767972795,1.744705858472382
0.672,1,1.0134903876256838,2.2962873557668333,1.7446774179034505
0.676,1,1.0361405171278832,2.363081525329637,1.7236272973055562
0.676,1,1.0359284186766191,2.363027865,1.7235835518288656
0.68,1,1.0593138986122028,2.4291313591398187,1.7018752773174077
0.68,1,1.0590953451902256,2.429151877675284,1.701816724541414
0.684,1,1.083231161478464,2.494073018503738,1.6795327104255542
0.684,1,1.083006275670445,2.4941744605366067,1.6794599392926304
0.6880000000000001,1,1.1079062536162867,2.557379049230259,1.656680686900491
0.6880000000000001,1,1.1076752092710827,2.5575671185537776,1.6565943647327885
0.6920000000000001,1,1.1333517542485685,2.618484349244128,1.633397964284685
0.6920000000000001,1,1.1331147826918015,2.618763329,1.6332988238058541
0.6960000000000001,1,1.1595785902479996,2.676793999038895,1.609760528577766
0.6960000000000001,1,1.1593359868796607,2.677166373642219,1.6096493551745823
0.7000000000000001,1,1.1865957202118405,2.731693431516346,1.5858412272748037
0.7000000000000001,1,1.1863478514515309,2.732159531615263,1.5857188467218857
0.7040000000000001,1,1.214409784377892,2.7825608621881717,1.5617094723770868
0.704,1,1.214157094901931,2.783118568968325,1.5615767392059405
0.708,1,1.2430247187096761,2.828781729544719,1.5374310102763804
0.708,1,1.2427677389022205,2.829426264727884,1.5372887969288858
0.712,1,1.2724413318369379,2.8697647082701043,1.513067754446412
0.712,1,1.2721806853511213,2.870488540909625,1.5129169413139194
0.716,1,1.3026568440308441,2.904958672218416,1.4886776761509999
0.716,1,1.3023932553255617,2.9057515653815327,1.4885191425646138
0.72,1,1.3336643880460946,2.9338698211275718,1.4643147478808498
0.72,1,1.3333986897292314,2.9347190323596903,1.4641493640868493
0.724,1,1.3654524724996662,2.956078068023404,1.4400289339386363
0.724,1,1.3651856122694739,2.956968705,1.439857554065806
0.728,1,1.398004409503684,2.9712517343475433,1.4158662224792595
0.728,1,1.397737456436934,2.9721672519065456,1.4156896784822535
0.732,1,1.431297709552149,2.9791596323614136,1.391868693351814
0.732,1,1.4310318594414388,2.980082445225265,1.3916877898964728
0.736,1,1.4653034481991065,2.9796797352234363,1.3680746162543485
0.736,1,1.4650400275934545,2.9805919043080893,1.3678901264968726
0.74,1,1.499985610874864,2.972803838442845,1.3445185739752394
0.74,1,1.4997260794293066,2.973687784,1.3443312361769357
0.744,1,1.5353004242739479,2.9586378842701984,1.3212316058311997
0.744,1,1.5350463749677772,2.959477076497938,1.3210421207436798
0.748,1,1.5711956851081725,2.9373979250740576,1.2982413667991466
0.748,1,1.570948841850969,2.938177498,1.2980503957509264
0.752,1,1.6076100996282647,2.909402009073009,1.2755722982576965
0.752,1,1.607372311742168,2.9101092629132714,1.2753804618716045
0.756,1,1.6444726501344142,2.875058547654337,1.2532458066873442
0.756,1,1.6442458831850864,2.875683311977261,1.2530536841585618
0.76,1,1.6817020076498264,2.834851938652328,1.2312804471124692
0.76,1,1.6814883301030839,2.8353867756694586,1.2310885759789494
0.764,1,1.7192060129206845,2.789326354572054,1.2096921084923236
0.764,1,1.7190075781331464,2.7897666096291567,1.209500984832366
0.768,1,1.7568812507944294,2.7390686509222437,1.1884941986735245
0.768,1,1.756700274,2.7394123608226684,1.1883042776691466
0.772,1,1.7946127456417038,2.684691311665668,1.167697826897284
0.772,1,1.7944514750798657,2.6849389944901754,1.1675095237063728
0.776,1,1.8322738076133764,2.6268162404005526,1.1473119822063067
0.776,1,1.8321344909568593,2.6269705960628973,1.147125673091172
0.78,1,1.8697260609156336,2.566060047881758,1.127343706416664
0.78,1,1.869610905251295,2.566125600873221,1.1271597300813714
0.784,1,1.9068196856688089,2.503021302,1.1077982606077303
0.784,1,1.9067308126371842,2.5030040166893595,1.107616919701275
0.788,1,1.9433939040008366,2.4382700179030365,1.0886792843386213
0.788,1,1.943333300134084,2.4381769127432733,1.088500847085591
0.792,1,1.9792777385302396,2.3723394895149044,1.0699889470231385
0.792,1,1.9792472017838474,2.3721782723055065,1.0698136489478363
0.796,1,2.0142910670630063,2.305720418026317,1.051728091088714
0.796,1,2.0142921508087657,2.305499157,1.051556136802825
0.8,1,2.0482459909703623,2.2388571746403305,1.033896366709983
0.8,1,2.0482799470848585,2.238584014307351,1.0337279317376544
0.804,1,2.0809485262340432,2.172145958351887,1.0164923580467362
0.804,1,2.0810162492640343,2.1718288881681542,1.0163275906644522
0.808,1,2.1122006155781965,2.1059345622997228,0.9995137010314389
0.808,1,2.112302590260901,2.1055812335021287,0.9993527241032679
0.812,1,2.141802447652918,2.0405234454396233,0.9829571928456241
0.812,1,2.1419387022816925,2.0401410370960096,0.9828001056373423
0.8160000000000001,1,2.169555055284056,1.976167811605233,0.9668188932997486
0.8160000000000001,1,2.169725123504109,1.9757629395190137,0.9666657732579569
0.8200000000000001,1,2.195263149947461,1.9130804195392435,0.9510942183898152
0.8200000000000001,1,2.195466043511531,1.912659082251856,0.9509451228745582
0.8240000000000001,1,2.218738134645748,1.851434879209186,0.9357780263483461
0.8240000000000001,1,2.218972329433342,1.8510024346507388,0.9356329943098525
0.8280000000000001,1,2.2398012232035858,1.7913692266485772,0.9208646965392592
0.8280000000000001,1,2.240064660398666,1.7909303930909501,0.9207237501313276
0.8320000000000001,1,2.258286581697766,1.7329896077734381,0.9063482015676494
0.8320000000000001,1,2.2585766854336646,1.732548483210359,0.9062113476918853
0.8360000000000001,1,2.2740443983658314,1.6763739383131524,0.8922221729881064
0.836,1,2.2743581104056543,1.6759340330786372,0.8920894047647189
0.84,1,2.2869437828784807,1.621575440352916,0.878479961
0.84,1,2.2872776140456565,1.6211397185753582,0.8783512591626891
0.844,1,2.2968753951165906,1.5686259850168647,0.8651146885216359
0.844,1,2.297225492280958,1.5681969113054945,0.8649900227316454
0.848,1,2.303753708074216,1.5175391951515191,0.8521193000152472
0.848,1,2.3041159346031788,1.5171187836677957,0.8519986301015009
0.852,1,2.3075188193516905,1.468313281561172,0.839486605
0.852,1,2.307888846127315,1.467903145305903,0.8393698825694635
0.856,1,2.3081377406211465,1.4209336017443703,0.8272093197772225
0.856,1,2.3085111440730763,1.4205350004754325,0.8270964874774722
0.86,1,2.3056051137230913,1.3753749416855103,0.8152800981827512
0.86,1,2.3059774768926844,1.3749888273669697,0.8151710934314137
0.864,1,2.2999433245813377,1.3316035296358784,0.8036915675985508
0.864,1,2.300310337054334,1.3312305887111164,0.8035863216935906
0.868,1,2.291202011,1.2895787965456857,0.7924363546333094
0.868,1,2.291559563139472,1.2892194886337585,0.792334794
0.872,1,2.279456981054791,1.2492549014175098,0.7815071103113009
0.872,1,2.279801251821841,1.248909494264632,0.781409158
0.876,1,2.264808596105416,1.2105820418183324,0.7708965318671166
0.876,1,2.265136123842344,1.2102506425069899,0.7708021060518471
0.88,1,2.2473796649794973,1.1735075705198028,0.7605973818614693
0.88,1,2.2476874087834244,1.173190153058071,0.7605063995106103
0.884,1,2.227312947373786,1.1379769390730377,0.7506025048613431
0.884,1,2.2275983300567437,1.1376733685665994,0.75051488
0.888,1,2.204768348171083,1.1039344883381235,0.7409048419106552
0.888,1,2.205029283,1.1036445419963814,0.7408204883245297
0.892,1,2.1799199047268147,1.071324105,0.7314974430011254
0.892,1,2.180154806871487,1.071047490047968,0.7314162721617714
0.896,1,2.152952666,1.0400897600241426,0.722373478
0.896,1,2.1531604470117967,1.0398261300365788,0.7222954009413463
0.9,1,2.1240595611047866,1.0101759491947848,0.7135262443739472
0.9,1,2.1242396104691346,1.0099249160560722,0.7134511727037423
0.904,1,2.0934383397557745,0.981528043,0.7049491773920404
0.904,1,2.093590496462676,0.9812891886640634,0.7048770220583735
0.908,1,2.061288669976341,0.9540925643434036,0.6966358537615279
0.908,1,2.0614131825917728,0.9538654507637625,0.6965665264068367
0.912,1,2.0278094472082406,0.9278174051706648,0.6885799980321078
0.912,1,2.0279069285225253,0.9276015808749205,0.6885134109960636
0.916,1,1.9931963684478335,0.9026519863044791,0.6807754863768681
0.916,1,1.9932677456120176,0.9024469936045301,0.6807115529278107
0.92,1,1.9576398030500015,0.8785473758234346,0.6732163497048795
0.92,1,1.9576862657146912,0.8783527558614824,0.6731549842398654
0.924,1,1.9213229795987252,0.8554563692191591,0.6658967759479426
0.924,1,1.9213459280564693,0.8552716662134972,0.6658378941641148
0.928,1,1.8844204950058114,0.8333335391189692,0.6588111116172518
0.928,1,1.8844214900193212,0.8331583037587413,0.6587546306570841
0.932,1,1.8470971407569285,0.81213526,0.651953863
0.932,1,1.8470778564087547,0.8119690519742087,0.6518997012897957
0.936,1,1.8095070319905464,0.7918197115583443,0.6453196950936207
0.936,1,1.8094692125414857,0.7916621022011445,0.645267774
0.9400000000000001,1,1.7717930179653607,0.772346868,0.6389034342926904
0.9400000000000001,1,1.7717384393795792,0.7721974407261414,0.6388536748078782
0.9440000000000001,1,1.734086347397338,0.7536784697809152,0.6327000649870994
0.9440000000000001,1,1.7340167838967488,0.7535368228059676,0.632652391
0.9480000000000001,1,1.6965065589725932,0.7357779909948954,0.6267047300357842
0.9480000000000001,1,1.696423755,0.7356437364555013,0.6266590682802674
0.9520000000000001,1,1.6591615658373382,0.718610593,0.6209127292250077
0.9520000000000001,1,1.6590672117165564,0.7184833583624175,0.6208690069167535
0.9560000000000001,1,1.6221479027602341,0.702143075,0.6153195177396986
0.9560000000000001,1,1.6220436178415134,0.702022504,0.6152776644784794
0.9600000000000001,1,1.5855511056705254,0.6863438230458418,0.6099207044073663
0.96,1,1.5854384232062435,0.6862295728825801,0.6098806517173202
0.964,1,1.549446195119046,0.6711827473072677,0.60471205
0.964,1,1.5493265524711886,0.6710744923955047,0.6046737310832153
0.968,1,1.5138982376324481,0.6566312285083202,0.5996894638974646
0.968,1,1.513772969715857,0.6565286578437929,0.5996528146153112
0.972,1,1.4789629617094455,0.6426620556642795,0.5948490043351097
0.972,1,1.478833297448894,0.6425648730901509,0.5948139617097428
0.976,1,1.4446874081534087,0.6292493666163499,0.5901868736094165
0.976,1,1.4445544694727097,0.6291572904343757,0.5901533767912951
0.98,1,1.4111105973982168,0.6163685884866615,0.5856994169195783
0.98,1,1.4109754002848294,0.6162813510131313,0.5856674069132342
0.984,1,1.3782641993493805,0.6039963790028157,0.5813831196746143
0.984,1,1.3781276565739475,0.6039137260846508,0.5813525393069279
0.988,1,1.3461731939483526,0.5921105690561139,0.5772346050159984
0.988,1,1.3460361190610468,0.5920322595597908,0.5772053989004581
0.992,1,1.3148565131210843,0.5806901067721707,0.5732506313256701
0.992,1,1.3147196253921463,0.5806159120558372,0.5732227458232566
0.996,1,1.2843276569616384,0.5697150033017265,0.5694280897345639
0.996,1,1.2841915869794391,0.5696447066789437,0.5694014729118354
1,1,1.254595278916262,0.55916628,0.5657640016450256

==> plot_results_csv/DFRG_sinusoidal1_1D_256_p_1_q_5_T_3-0.csv <==
x,t_0.0,t_1.0,t_2.0,t_2.99
0,1,1.254459731024545,0.559513434,0.5847899299463598
0.001,1,1.247257358159675,0.5569889780275068,0.5840002505813225
0.002,1,1.240054985294805,0.5544645224745167,0.5832105712162853
0.003,1,1.2328526124299355,0.5519400669215266,0.582420892
0.004,1,1.2255417982497203,0.549364106,0.5816124253139106
0.005,1,1.2185346625866393,0.5469346192029658,0.5808582514213351
0.006,1,1.211527526923558,0.5445051327349018,0.5801040775287594
0.007,1,1.2045203912604765,0.5420756462668376,0.5793499036361839
0.008,1,1.1974250496910734,0.5396059371075246,0.5785811786033614
0.009,1,1.1906124307726333,0.5372675740066687,0.5778620074730701
0.01,1,1.1837998118541933,0.5349292109058128,0.5771428363427789
0.011,1,1.1769871929357534,0.5325908478049568,0.5764236652124874
0.012,1,1.1701065935407884,0.5302227181123538,0.575694053
0.013,1,1.1634871131547528,0.5279718226644812,0.5750094052706638
0.014,1,1.1568676327687173,0.5257209272166085,0.5743247579297485
0.015,1,1.1502481523826817,0.5234700317687357,0.5736401105888332
0.016,1,1.1435807039839612,0.5211990571356644,0.5729490127938675
0.017,1,1.1371524163544025,0.5190321541036655,0.5722984336906609
0.018,1,1.130724128724844,0.5168652510716668,0.5716478545874544
0.019,1,1.1242958410952855,0.514698348,0.5709972754842478
0.02,1,1.1178392170480522,0.5125203389645656,0.5703441258497678
0.021,1,1.1115996909861603,0.5104341245085368,0.5697271825450749
0.022,1,1.1053601649242684,0.5083479100525079,0.569110239
0.023,1,1.0991206388623764,0.506261696,0.5684932959356891
0.024,1,1.0928718904589354,0.5041726848365022,0.5678775583414393
0.025,1,1.086818283811367,0.502164018,0.5672938412082382
0.026,1,1.0807646771637984,0.500155351,0.5667101240750373
0.027,1,1.0747110705162297,0.49814668393889183,0.5661264069418362
0.028,1,1.0686667290554566,0.49614291451217346,0.5655475753502274
0.029,1,1.0627958558479444,0.49420880848677934,0.5649966972829115
0.03,1,1.056924982640432,0.4922747024613852,0.5644458192155956
0.031,1,1.051054109,0.4903405964359911,0.5638949411482795
0.032,1,1.045210277588434,0.48841851025423144,0.5633525391763782
0.033,1,1.0395186683014084,0.4865561253498155,0.5628341353104946
0.034,1,1.0338270590143828,0.48469374044539953,0.5623157314446112
0.035,1,1.0281354497273572,0.48283135554098355,0.5617973275787278
0.036,1,1.0224878829073527,0.48098758265120745,0.5612909080863036
0.037,1,1.0169718383426087,0.47919421837035275,0.5608046355296359
0.038,1,1.0114557937778648,0.47740085408949806,0.5603183629729682
0.039,1,1.0059397492131208,0.47560748980864326,0.5598320904163004
0.04,1,1.0004839276367827,0.4738388382213433,0.5593612351112838
0.041,1,0.9951395668430693,0.4721119263635629,0.5589067726870249
0.042,1,0.9897952060493557,0.4703850145057825,0.5584523102627661
0.043,1,0.9843587347570572,0.46862445072362335,0.5579851188983552
0.044,1,0.9791820374807443,0.46696154872784773,0.5575621669010364
0.045,1,0.9740053402044313,0.4652986467320721,0.5571392149037175
0.046,1,0.9688286429281184,0.4636357447362965,0.5567162629063986
0.047,1,0.9635784201634076,0.46194673749604626,0.5562841626704187
0.048,1,0.9585652642805647,0.46034552213524343,0.5558924426351743
0.049,1,0.9535521083977216,0.45874430677444067,0.5555007225999301
0.05,1,0.9485389525148789,0.45714309141363785,0.5551090025646858
0.051,1,0.943470053,0.4555228137232904,0.5547116385095154
0.052,1,0.9386162469018657,0.45398107513570235,0.5543508929952001
0.053,1,0.9337624412722136,0.45243933654811436,0.5539901474808849
0.054,1,0.9289086356425613,0.4508975979605263,0.5536294019665697
0.055,1,0.9240160387859542,0.44934337113272194,0.5532664468127548
0.056,1,0.9193173519489557,0.44785900717434174,0.5529364391993614
0.057,1,0.9146186651119574,0.44637464321596154,0.552606432
0.058,1,0.909919978,0.44489027925758123,0.5522764239725746
0.059,1,0.9051986110978921,0.4433995650000453,0.5519475778016218
0.06,1,0.9006507962081327,0.44197057590321376,0.5516480921023933
0.061,1,0.8961029813183734,0.44054158680638233,0.5513486064031647
0.062,1,0.8915551664286141,0.43911259770955086,0.5510491207039362
0.063,1,0.8869999362377262,0.43768299067165606,0.5507541106733276
0.064,1,0.8825987526118131,0.4363074739950074,0.5504849513619099
0.065,1,0.8781975689859001,0.4349319573183589,0.5502157920504923
0.066,1,0.8737963853599872,0.4335564406417102,0.5499466327390747
0.067,1,0.8694022097767706,0.43218566139378856,0.5496852128200526
0.068,1,0.865143441,0.43086180724918677,0.5494462046729831
0.069,1,0.8608846730195954,0.429537953,0.5492071965259137
0.07,1,0.8566259046410077,0.4282140989599832,0.5489681883788441
0.071,1,0.8523877367181165,0.4268999873827159,0.5487401391174245
0.072,1,0.8482672080204456,0.4256260739252954,0.5485311270722146
0.073,1,0.8441466793227748,0.42435216046787494,0.5483221150270049
0.074,1,0.8400261506251041,0.4230782470104544,0.5481131029817952
0.075,1,0.8359390000155045,0.42181875607246905,0.5479182312834097
0.076,1,0.8319525892388797,0.42059314524039715,0.5477390803124449
0.077,1,0.8279661784622552,0.4193675344083252,0.5475599293414801
0.078,1,0.8239797676856305,0.4181419235762533,0.5473807783705154
0.079,1,0.820038718,0.41693511347891066,0.5472189173086107
0.08,1,0.8161823687102499,0.41575624697001556,0.5470695123090531
0.081,1,0.8123260191008577,0.4145773804611204,0.5469201073094955
0.082,1,0.8084696694914655,0.4133985139522253,0.5467707023099379
0.083,1,0.8046698941756952,0.41224254662147547,0.5466417109588106
0.084,1,0.8009396232744392,0.41110894209443155,0.5465219566586661
0.085,1,0.7972093523731834,0.4099753375673877,0.5464022023585215
0.086,1,0.7934239465412443,0.40882461945813503,0.5462763904699891
0.087,1,0.7898158537849832,0.4077348669464461,0.5461862113504691
0.088,1,0.7862077610287221,0.40664511443475726,0.5460960322309489
0.089,1,0.7825996682724611,0.4055553619230684,0.5460058531114288
0.09,1,0.7789500065016827,0.4044534361706373,0.5459127623654555
0.091,1,0.7754602793392142,0.4034061946982077,0.5458521025997403
0.092,1,0.771970552,0.402358953,0.545791443
0.093,1,0.7684808250142777,0.4013117117533484,0.5457307830683097
0.094,1,0.7649623161322454,0.4002569497998569,0.5456703301369856
0.095,1,0.7615872348373801,0.3992509441874895,0.5456391535454758
0.096,1,0.7582121535425148,0.39824493857512216,0.545607977
0.097,1,0.7548370722476496,0.3972389329627548,0.5455768003624561
0.098,1,0.7514452448583785,0.39622979205547043,0.5455489275244517
0.099,1,0.7481811862040509,0.3952638099081647,0.5455472175465681
0.1,1,0.7449171275497235,0.394297828,0.5455455075686845
0.101,1,0.7416530688953961,0.3933318456135533,0.5455437975908008
0.102,1,0.7383835765028656,0.3923668645912109,0.5455484726713056
0.103,1,0.7352270164432919,0.3914397534566609,0.5455762323538815
0.104,1,0.7320704563837184,0.39051264232211086,0.5456039920364576
0.105,1,0.7289138963241447,0.3895855311875608,0.5456317517190336
0.106,1,0.7257625209923999,0.38866332652129154,0.5456689680546417
0.107,1,0.7227100364847353,0.38777399121049344,0.5457262200569309
0.108,1,0.7196575519770709,0.38688465589969545,0.5457834720592201
0.109,1,0.7166050674694063,0.38599532058889735,0.5458407240615093
0.11,1,0.7135677222244905,0.3851145826634189,0.5459105004900718
0.111,1,0.7106159923072419,0.3842619827247937,0.5459972871053744
0.112,1,0.7076642623899932,0.38340938278616843,0.5460840737206772
0.113,1,0.7047125324727447,0.38255678284754324,0.5461708603359798
0.114,1,0.7017852626283066,0.38171627246908835,0.5462732412114003
0.115,1,0.6989310688608286,0.3808994198079998,0.5463896244052923
0.116,1,0.6960768750933506,0.38008256714691124,0.5465060075991841
0.117,1,0.6932226813258725,0.37926571448582275,0.5466223907930761
0.118,1,0.6904016648930801,0.3784642596040786,0.5467574460250056
0.119,1,0.687641891,0.37768221624008963,0.5469035074901345
0.12,1,0.684882118,0.3769001728761007,0.5470495689552635
0.121,1,0.6821223439601409,0.37611812951211177,0.5471956304203923
0.122,1,0.6794038912834247,0.3753546221442054,0.5473634555387359
0.123,1,0.6767355235786138,0.3746064980988534,0.5475392967661282
0.124,1,0.674067156,0.3738583740535014,0.5477151379935207
0.125,1,0.6713592159809278,0.37309869204515045,0.5478859530982302
0.126,1,0.6687793409119784,0.37238364335344615,0.5480916954650318
0.127,1,0.666199466,0.37166859466174196,0.5482974378318334
0.128,1,0.6636195907740797,0.37095354597003766,0.5485031801986349
0.129,1,0.661010041,0.3702305761742539,0.5487068921243416
0.13,1,0.6585158452957454,0.3695478030135113,0.548942677
0.131,1,0.6560216491481717,0.3688650298527687,0.5491784618714344
0.132,1,0.6535274530005981,0.36818225669202614,0.5494142467449807
0.133,1,0.6510128953971895,0.3674950243458207,0.5496510084050569
0.134,1,0.6486016624830236,0.3668437692758105,0.5499169972631482
0.135,1,0.6461904295688576,0.36619251420580035,0.5501829861212396
0.136,1,0.6437791966546917,0.36554125913579016,0.5504489749793311
0.137,1,0.6413563591298131,0.3648888446997686,0.5507189652742905
0.138,1,0.6390254700024788,0.364268391,0.5510153398415162
0.139,1,0.6366945808751444,0.36364793731734346,0.5513117144087418
0.14,1,0.6343636917478102,0.36302748362613085,0.5516080889759676
0.141,1,0.6320294273645477,0.3624090204632654,0.551911513
0.142,1,0.6297763568543713,0.3618186906134413,0.5522384753635303
0.143,1,0.6275232863441947,0.3612283607636171,0.5525654377634569
0.144,1,0.6252702158340182,0.36063803091379293,0.5528924001633834
0.145,1,0.6230214996278548,0.36005270311760884,0.5532294892526002
0.146,1,0.6208438147358484,0.35949185728795807,0.5535872621756043
0.147,1,0.6186661298438418,0.35893101145830725,0.5539450350986084
0.148,1,0.6164884449518354,0.3583701656286565,0.5543028080216125
0.149,1,0.614322371,0.35781720599298733,0.55467382
0.15,1,0.6122177286672347,0.3572852407109546,0.5550626470760723
0.151,1,0.6101130863499102,0.3567532754289218,0.5554514739625607
0.152,1,0.6080084440325858,0.35622131014688907,0.5558403008490491
0.153,1,0.6059222222904621,0.3556999982698887,0.5562455208812835
0.154,1,0.6038883671640958,0.3551963451305018,0.5566656661200017
0.155,1,0.6018545120377295,0.3546926919911149,0.557085811
0.156,1,0.5998206569113633,0.35418903885172803,0.5575059565974383
0.157,1,0.5978116100912987,0.35369869936732257,0.5579456963502469
0.158,1,0.5958463720802236,0.35322282383452286,0.5583974454913301
0.159,1,0.5938811340691484,0.3527469483017232,0.5588491946324132
0.16,1,0.5919158960580734,0.35227107276892355,0.5593009437734962
0.161,1,0.5899814562792415,0.3518110736993696,0.5597755424582963
0.162,1,0.5880827482293465,0.35136247398596976,0.5602592024406619
0.163,1,0.5861840401794515,0.3509138742725699,0.5607428624230273
0.164,1,0.5842853321295565,0.35046527455917004,0.5612265224053927
0.165,1,0.5824230376024546,0.35003502578283097,0.5617363468941737
0.166,1,0.580588853,0.3496132318055799,0.5622522462868034
0.167,1,0.5787546681536776,0.3491914378283288,0.5627681456794329
0.168,1,0.5768995650297049,0.34876402327347766,0.563281001
0.169,1,0.5751279751093745,0.34836859567996015,0.5638294902232575
0.17,1,0.5733563851890443,0.3479731680864427,0.5643779794798389
0.171,1,0.5715847952687141,0.34757774049292517,0.5649264687364205
0.172,1,0.5697990715128202,0.3471794254970744,0.5654749952705447
0.173,1,0.5680882235972184,0.3468099547614083,0.5660564469968855
0.174,1,0.5663773756816166,0.3464404840257422,0.5666378987232263
0.175,1,0.5646665277660148,0.34607101329007606,0.5672193504495671
0.176,1,0.562947946,0.34570129619108797,0.5678039776849902
0.177,1,0.561296061,0.34535740177560403,0.5684187869185187
0.178,1,0.559644176,0.34501350736012015,0.569033596
0.179,1,0.55799229,0.34466961294463627,0.5696484053855753
0.18,1,0.5563387098577811,0.3443280296315218,0.5702695915629556
0.181,1,0.5547440786304488,0.3440093592118284,0.5709181760635461
0.182,1,0.5531494474031164,0.34369068879213505,0.5715667605641365
0.183,1,0.5515548161757841,0.3433720183724417,0.5722153450647268
0.184,1,0.5499641865280049,0.3430581411942014,0.5728735775978934
0.185,1,0.5484251697223743,0.34276436994523707,0.5735563781491464
0.186,1,0.5468861529167437,0.3424705986962728,0.5742391787003993
0.187,1,0.5453471361111132,0.3421768274473085,0.5749219792516522
0.188,1,0.5438174962519989,0.34189026421215146,0.5756177751301165
0.189,1,0.5423325206322445,0.3416210941530273,0.576335256
0.19,1,0.5408475450124901,0.3413519240939032,0.5770527365701076
0.191,1,0.5393625693927356,0.34108275403477906,0.5777702172901031
0.192,1,0.5378920437980188,0.3408231470962358,0.5785041234956012
0.193,1,0.5364596004033371,0.34057830649185394,0.5792567721560202
0.194,1,0.5350271570086553,0.34033346588747215,0.5800094208164395
0.195,1,0.5335947136139736,0.3400886252830903,0.5807620694768585
0.196,1,0.5321815093060509,0.33985565070984525,0.5815346634121669
0.197,1,0.5308001513097885,0.3396348935274616,0.5823229917645383
0.198,1,0.529418793,0.33941413634507805,0.5831113201169098
0.199,1,0.5280374353172635,0.33919337916269443,0.5838996484692812
0.2,1,0.5266798389052774,0.33898674598926193,0.584711538
0.201,1,0.5253481795335211,0.3387898514083328,0.5855360825049922
0.202,1,0.5240165201617647,0.33859295682740365,0.5863606266126683
0.203,1,0.5226848607900084,0.33839606224647445,0.5871851707203444
0.204,1,0.5213812355993455,0.33821551180213083,0.5880369962112955
0.205,1,0.5200979461114721,0.338042284,0.5888983167855919
0.206,1,0.5188146566235987,0.3378690557497713,0.5897596373598885
0.207,1,0.5175313671357253,0.3376958277235915,0.5906209579341849
0.208,1,0.5162801504305073,0.3375411330372487,0.5915133903181555
0.209,1,0.5150439581635202,0.33739139990504885,0.592412073
0.21,1,0.513807766,0.33724166677284906,0.5933107557956525
0.211,1,0.512561587,0.3370892847712961,0.5942065254301462
0.212,1,0.5113712739306209,0.3369628989196233,0.5951431813567007
0.213,1,0.5101809604085297,0.3368365130679505,0.5960798372832553
0.214,1,0.5089906468864385,0.3367101272162777,0.597016493
0.215,1,0.5077951287553861,0.3365833639731331,0.5979536728117378
0.216,1,0.5066495278643914,0.33648020154548963,0.5989289386122523
0.217,1,0.5055039269733966,0.3363770391178461,0.5999042044127667
0.218,1,0.5043583260824019,0.3362738766902026,0.60087947
0.219,1,0.5032120610381521,0.3361725739787983,0.6018588031225419
0.22,1,0.5021100572679815,0.3360925346326631,0.6028733414790799
0.221,1,0.5010080534978112,0.3360124952865279,0.6038878798356178
0.222,1,0.49990604972764063,0.3359324559403926,0.6049024181921557
0.223,1,0.4988076960328541,0.3358564857718083,0.6059246809853913
0.224,1,0.4977482227842464,0.3357994924823075,0.6069791809021632
0.225,1,0.4966887495356388,0.3357424991928067,0.6080336808189348
0.226,1,0.49562927628703113,0.33568550590330587,0.6090881807357067
0.227,1,0.4945775553362158,0.33563477023922145,0.610154184
0.228,1,0.49355959329425025,0.33560076914885795,0.6112493607856582
0.229,1,0.4925416312522848,0.3355667680584944,0.6123445379053674
0.23,1,0.4915236692103192,0.3355327669681309,0.6134397150250764
0.231,1,0.49051736327067597,0.33550719750151053,0.6145503024470301
0.232,1,0.4895399388434021,0.33549615781550013,0.6156868993539906
0.233,1,0.48856251441612825,0.33548511812948967,0.616823496
0.234,1,0.48758508998885436,0.3354740784434792,0.6179600931679116
0.235,1,0.48662304003782747,0.3354736364463508,0.6191161439436285
0.236,1,0.48568522385944823,0.3354855503732516,0.6202949304499417
0.237,1,0.48474740768106894,0.33549746430015237,0.6214737169562549
0.238,1,0.48380959150268965,0.33550937822705323,0.6226525034625682
0.239,1,0.48289069516097577,0.33553405446487994,0.623854931
0.24,1,0.4819916006586704,0.3355689372023374,0.6250767047523467
0.241,1,0.481092506,0.3356038199397949,0.6262984781630343
0.242,1,0.48019341165405965,0.3356387026772524,0.627520252
0.243,1,0.4793166212125646,0.33568851738961253,0.6287700055415786
0.244,1,0.4784554032359113,0.33574640715517773,0.630035591
0.245,1,0.477594185,0.3358042969207429,0.6313011762466815
0.246,1,0.4767329672826047,0.335862187,0.6325667615992329
0.247,1,0.4758972878216345,0.3359371896338286,0.6338648261860138
0.248,1,0.4750731413334853,0.3360181477409434,0.6351750764593317
0.249,1,0.47424899484533617,0.336099106,0.6364853267326496
0.25,1,0.47341717712841375,0.33617622355350735,0.6377871762610754
0.251,1,0.47262933595600176,0.3362803345328871,0.6391429725482849
0.252,1,0.4718414947835898,0.33638444551226676,0.6404987688354945
0.253,1,0.4710536536111778,0.33648855649164644,0.6418545651227041
0.254,1,0.47026183682850814,0.3365909431217685,0.6432058926172632
0.255,1,0.4695095724735098,0.33671831488854725,0.6446081442562829
0.256,1,0.46875730811851146,0.336845687,0.6460103958953025
0.257,1,0.4680050437635131,0.3369730584221048,0.6474126475343223
0.258,1,0.46725234443021946,0.33710082965087423,0.6488145171683313
0.259,1,0.46653496493645863,0.33725159371801827,0.6502641618234901
0.26,1,0.4658175854426978,0.3374023577851623,0.651713806
0.261,1,0.46510020594893686,0.33755312185230635,0.6531634511338078
0.262,1,0.46438578780570117,0.3377064234714696,0.654616963
0.263,1,0.46370263668315975,0.33788073521010237,0.6561149669560371
0.264,1,0.4630194855606183,0.3380550469487351,0.6576129706433502
0.265,1,0.46233633443807687,0.3382293586873679,0.6591109743306635
0.266,1,0.4616594069466814,0.3384083669440222,0.6606172655535261
0.267,1,0.461009862,0.3386064058914499,0.6621646226015199
0.268,1,0.46036031735427463,0.33880444483887756,0.6637119796495138
0.269,1,0.45971077255807125,0.33900248378630526,0.6652593366975077
0.27,1,0.4590705894782126,0.33920740579024455,0.6668195797647031
0.271,1,0.458454062,0.33942937600661394,0.668417313
0.272,1,0.4578375354042133,0.33965134622298326,0.6700150456390728
0.273,1,0.45722100836721363,0.33987331643935265,0.6716127785762578
0.274,1,0.45661686641245747,0.3401043906415965,0.6732281822497184
0.275,1,0.4560328011301975,0.34035052111626707,0.674877342
0.276,1,0.4554487358479377,0.34059665159093766,0.6765265009681976
0.277,1,0.4548646705656778,0.34084278206560825,0.6781756603274373
0.278,1,0.45429590813645826,0.3411002788097785,0.6798474690879904
0.279,1,0.4537437803030865,0.3413708239186447,0.6815491331170951
0.28,1,0.4531916524697147,0.34164136902751086,0.6832507971461999
0.281,1,0.452639525,0.341911914,0.6849524611753046
0.282,1,0.45210552062795006,0.34219613628483925,0.6866819547963352
0.283,1,0.45158483682192363,0.34249137629999515,0.6884372290632138
0.284,1,0.4510641530158973,0.34278661631515106,0.6901925033300923
0.285,1,0.4505434692098709,0.3430818563303071,0.6919477775969708
0.286,1,0.4500436418934233,0.3433931399672575,0.693736271
0.287,1,0.4495539388117359,0.3437133816205614,0.6955462874395475
0.288,1,0.44906423573004856,0.3440336232738652,0.697356304
0.289,1,0.4485745326483612,0.34435386492716913,0.6991663211988185
0.29,1,0.44810833862283184,0.3446925801411144,0.7010151619301799
0.291,1,0.4476491823625901,0.34503815724337744,0.7028810799595433
0.292,1,0.4471900261023484,0.34538373434564046,0.7047469979889066
0.293,1,0.44672681766932315,0.3457245890785668,0.7066004828401933
0.294,1,0.44629780305553823,0.3460958631962678,0.7085234859259811
0.295,1,0.44586878844175326,0.3464671373139688,0.710446489
0.296,1,0.4454397738279683,0.34683841143166977,0.7123694920975567
0.297,1,0.44500960009380536,0.34720715341664277,0.7142849110053423
0.298,1,0.4446103500523182,0.3476045146082518,0.7162662074681031
0.299,1,0.4442111000108311,0.34800187579986086,0.718247504
0.3,1,0.44381185,0.34839923699146985,0.7202288003936249
0.301,1,0.4434142493939769,0.34879631457129806,0.7222075736346554
0.302,1,0.44304441436848946,0.34922018218548395,0.7242483950714664
0.303,1,0.44267457934300203,0.3496440497996699,0.7262892165082775
0.304,1,0.4423047443175146,0.3500679174138558,0.7283300379450885
0.305,1,0.4419392907112389,0.35049381605605834,0.7303736157661308
0.306,1,0.441598548,0.35094463959425265,0.7324752157124889
0.307,1,0.441257806,0.35139546313244696,0.7345768156588469
0.308,1,0.4409170629479621,0.3518462866706413,0.736678416
0.309,1,0.4405833647103138,0.3523015301268875,0.7387882764121285
0.31,1,0.44027141846242956,0.35277979017288613,0.7409519287821358
0.311,1,0.43995947221454523,0.3532580502188849,0.7431155811521429
0.312,1,0.43964752596666096,0.35373631026488356,0.7452792335221502
0.313,1,0.4393452253873669,0.3542214618279801,0.7474568817454558
0.314,1,0.4390618054056842,0.35472767104748226,0.7496838790277023
0.315,1,0.43877838542400144,0.35523388026698444,0.7519108763099487
0.316,1,0.4384949654423187,0.3557400894864865,0.7541378735921953
0.317,1,0.4382237380629601,0.3562557533493892,0.7563848371937008
0.318,1,0.43796859988233494,0.35679045756260036,0.758676488
0.319,1,0.4377134617017097,0.3573251617758116,0.7609681395632635
0.32,1,0.43745832352108455,0.35785986598902275,0.7632597907480447
0.321,1,0.4372178775562164,0.3584066887107223,0.7655776183305077
0.322,1,0.4369908019442424,0.35897046804139005,0.7679352465421686
0.323,1,0.4367637263322684,0.3595342473720578,0.7702928747538295
0.324,1,0.43653665072029435,0.36009802670272556,0.7726505029654903
0.325,1,0.4363267265368659,0.3606766987862562,0.7750407604438703
0.326,1,0.4361275191572809,0.36127016889075686,0.7774657002501325
0.327,1,0.43592831177769586,0.3618636389952576,0.7798906400563947
0.328,1,0.4357291043981108,0.36245710909975826,0.78231558
0.329,1,0.4355494740521427,0.36306836668799497,0.7847798466525017
0.33,1,0.4353779651668376,0.36369218,0.7872734410206388
0.331,1,0.43520645628153243,0.3643159934487191,0.7897670353887758
0.332,1,0.4350349473962273,0.3649398068290812,0.7922606297569128
0.333,1,0.43488541422580523,0.3655844335244304,0.7948004944320217
0.334,1,0.4347414584349034,0.36623928092945546,0.7973640912996767
0.335,1,0.4345975026440016,0.3668941283344806,0.7999276881673317
0.336,1,0.43445046910731144,0.3675411926351195,0.8024733919767174
0.337,1,0.4343339451268529,0.36822780455405757,0.80510834
0.338,1,0.43421742114639444,0.3689144164729956,0.8077432888293987
0.339,1,0.4341008971659359,0.36960102839193365,0.8103782372557394
0.34,1,0.4339837573289895,0.3702824075005331,0.8130013773627813
0.341,1,0.4338945678058197,0.37100155575407373,0.8157090232235467
0.342,1,0.43380537828264987,0.3717207040076143,0.818416669
0.343,1,0.4337161887594801,0.3724398522611549,0.8211243149450772
0.344,1,0.433628814,0.3731564413924508,0.8238264832296924
0.345,1,0.43356688549682953,0.3739089408261183,0.8266081644175466
0.346,1,0.43350495686035895,0.3746614402597858,0.8293898456054009
0.347,1,0.43344302822388847,0.3754139396934534,0.8321715267932551
0.348,1,0.4333853206333422,0.3761666883770569,0.8349543058734475
0.349,1,0.4333506029839088,0.3769533986624355,0.8378113469629402
0.35,1,0.43331588533447535,0.37774010894781407,0.8406683880524328
0.351,1,0.43328116768504193,0.3785268192331927,0.8435254291419254
0.352,1,0.43325305909672057,0.37931673374785235,0.8463903851161869
0.353,1,0.4332455261303529,0.3801385612974255,0.8493240914505575
0.354,1,0.43323799316398526,0.3809603888469986,0.8522577977849282
0.355,1,0.4332304601976176,0.3817822163965718,0.8551915041192989
0.356,1,0.4332319126008117,0.3826103623694691,0.8581401784626658
0.357,1,0.4332515615702585,0.38346826237123244,0.8611518296177711
0.358,1,0.4332712105397054,0.3843261623729957,0.8641634807728765
0.359,1,0.43329085950915225,0.385184062,0.8671751319279819
0.36,1,0.4333218648496796,0.3860515675553695,0.8702090324717682
0.361,1,0.4333687165616357,0.3869465461337688,0.8732998750506036
0.362,1,0.43341556827359184,0.38784152471216804,0.8763907176294389
0.363,1,0.43346242,0.38873650329056725,0.8794815602082742
0.364,1,0.4335230001523006,0.389644561,0.8826021511305143
0.365,1,0.4335970990008272,0.39057767701942847,0.8857733908401952
0.366,1,0.4336711978493538,0.39151079352958895,0.888944631
0.367,1,0.43374529669788037,0.39244391003974943,0.89211587
0.368,1,0.43383550356206374,0.3933937803620319,0.8953245610105786
0.369,1,0.43393691759826636,0.39436614982467194,0.898577354
0.37,1,0.4340383316344689,0.395338519,0.9018301469340755
0.371,1,0.43413974567067154,0.3963108887499521,0.9050829398958239
0.372,1,0.43425966117782167,0.3973039048378147,0.9083810729812567
0.373,1,0.4343884822159172,0.3983167005226892,0.9117165162229689
0.374,1,0.4345173032540128,0.3993294962075636,0.9150519594646811
0.375,1,0.4346395168471114,0.4003254054190864,0.9183571191680187
0.376,1,0.43479586060707964,0.4013798615852725,0.9217762402484748
0.377,1,0.43495220436704785,0.40243431775145866,0.925195361
0.378,1,0.43510854812701616,0.4034887739176448,0.9286144824093872
0.379,1,0.43526058530512635,0.40452942541007314,0.9320105667734416
0.38,1,0.4354445915922093,0.4056268402118973,0.9355143124872585
0.381,1,0.4356285978792922,0.40672425501372156,0.9390180582010754
0.382,1,0.4358126041663751,0.4078216698155458,0.9425218039148922
0.383,1,0.4359946138795131,0.40890856649385227,0.9460099617224924
0.384,1,0.43620644680089193,0.4100503050617614,0.9495991858356345
0.385,1,0.4364182797222707,0.4111920436296705,0.9531884099487767
0.386,1,0.43663011264364954,0.41233378219757955,0.9567776340619191
0.387,1,0.4368422745632534,0.4134685110731242,0.9603588985545705
0.388,1,0.4370821227822979,0.414656009,0.9640343485217632
0.389,1,0.43732197100134235,0.4158435064855178,0.9677097984889558
0.39,1,0.43756181922038684,0.4170310041917147,0.9713852484561485
0.391,1,0.43780434406226343,0.41821524078513994,0.9750605192860334
0.392,1,0.438072421,0.41945000670434107,0.9788228219039105
0.393,1,0.43834049811936865,0.42068477262354215,0.9825851245217876
0.394,1,0.4386085751479213,0.4219195385427432,0.9863474271396647
0.395,1,0.43888170505023577,0.42315505156927913,0.9901174507619468
0.396,1,0.43917824957945806,0.42443867214549214,0.9939670967153862
0.397,1,0.4394747941086803,0.42572229272170514,0.9978167426688254
0.398,1,0.4397713386379025,0.42700591329791815,1.0016663886222648
0.399,1,0.4400753475949897,0.4282945696519288,1.0055317370605883
0.4,1,0.44040062386536283,0.4296287125827053,1.0094690643246247
0.401,1,0.4407259,0.4309628555134818,1.013406391588661
0.402,1,0.44105117640610914,0.4322969984442584,1.0173437188526975
0.403,1,0.441386371,0.43364076850076727,1.0213047667789494
0.404,1,0.441740669,0.43502718685093844,1.0253299428451015
0.405,1,0.442094967,0.4364136052011096,1.0293551189112535
0.406,1,0.442449265,0.43780002355128084,1.0333802949774058
0.407,1,0.44281598437702374,0.4392009868031266,1.0374371950576804
0.408,1,0.4431996211380269,0.44064152336058965,1.0415501979617052
0.409,1,0.44358325789903014,0.4420820599180527,1.0456632008657298
0.41,1,0.44396689466003336,0.4435225964755157,1.0497762037697547
0.411,1,0.4443655110142422,0.4449829475256969,1.0539288602423862
0.412,1,0.44477883,0.4464795394123626,1.058129458380611
0.413,1,0.4451921486564838,0.44797613129902825,1.0623300565188356
0.414,1,0.44560546747760466,0.4494727231856939,1.0665306546570605
0.415,1,0.44603638810823176,0.4509947781153504,1.070778695126033
0.416,1,0.4464797599347218,0.45254946166689347,1.0750664258597342
0.417,1,0.4469231317612118,0.4541041452184366,1.0793541565934353
0.418,1,0.4473563465098314,0.4556301159747574,1.0836104857134825
0.419,1,0.4478301702988656,0.45724503190331545,1.0879846327755431
0.42,1,0.4483039940878998,0.4588599478318735,1.0923587798376042
0.421,1,0.448777818,0.46047486376043156,1.0967329268996648
0.422,1,0.44924382860848183,0.46206531192281763,1.101083937280199
0.423,1,0.4497485319501368,0.4637427107772425,1.1055435070157187
0.424,1,0.4502532352917918,0.46542010963166736,1.1100030767512383
0.425,1,0.4507579386334467,0.4670975084860922,1.114462646486758
0.426,1,0.45125723008505636,0.46875504124912976,1.118907251233667
0.427,1,0.4517932698683709,0.4704972891878043,1.123450947726528
0.428,1,0.4523293096516854,0.47223953712647887,1.1279946442193889
0.429,1,0.4528653494349999,0.4739817850651534,1.1325383407122498
0.43,1,0.45339844309630234,0.47570915466674113,1.1370750720457574
0.431,1,0.45396630622150425,0.47751873955830504,1.1417012712066554
0.432,1,0.4545341693467062,0.47932832444986895,1.1463274703675532
0.433,1,0.4551020324719081,0.4811379093414328,1.150953669528451
0.434,1,0.4556694875263353,0.4829380212996734,1.1555806432499687
0.435,1,0.4562696916643735,0.4848175591672337,1.160287365968189
0.436,1,0.4568698958024118,0.48669709703479397,1.1649940886864094
0.437,1,0.4574701,0.48857663490235426,1.169700811
0.438,1,0.45807251427463197,0.49045255675014765,1.1744156899635962
0.439,1,0.45870560867519955,0.49240479857465896,1.1792005744551077
0.44,1,0.45933870307576713,0.4943570403991703,1.1839854589466197
0.441,1,0.4599717974763347,0.4963092822236816,1.1887703434381314
0.442,1,0.4606098087593994,0.4982642527652622,1.1935702978044802
0.443,1,0.46127637510868064,0.5002920916637115,1.1984305713227386
0.444,1,0.4619429414579619,0.5023199305621608,1.203290844840997
0.445,1,0.4626095078072432,0.5043477694606101,1.208151118359255
0.446,1,0.46328379464189645,0.5063852085741677,1.2130327889634602
0.447,1,0.46398444797131017,0.5084916873679521,1.2179652390767344
0.448,1,0.4646851013007238,0.5105981661617367,1.2228976891900087
0.449,1,0.4653857546301374,0.5127046449555211,1.227830139303283
0.45,1,0.4660970377774724,0.5148281639655947,1.2327895963685918
0.451,1,0.46683242742471787,0.5170164831539865,1.2377905420485453
0.452,1,0.4675678170719634,0.5192048023423783,1.242791487728499
0.453,1,0.46830320671920894,0.5213931215307701,1.2477924334084525
0.454,1,0.46905225039924686,0.5236065341732143,1.2528251370686585
0.455,1,0.46982306102298665,0.5258800603260168,1.2578903998791349
0.456,1,0.47059387164672634,0.5281535864788192,1.2629556626896115
0.457,1,0.47136468227046613,0.5304271126316215,1.2680209255000878
0.458,1,0.47215229554047594,0.5327344466325108,1.2731216861706818
0.459,1,0.47295924819000734,0.5350967212148499,1.2782465618928303
0.46,1,0.47376620083953874,0.5374589957971888,1.2833714376149785
0.461,1,0.47455633846046663,0.5397720310266637,1.2884800218076309
0.462,1,0.47540019170174413,0.5422267796672545,1.2936592528871502
0.463,1,0.47624404494302164,0.5446815283078452,1.2988384839666696
0.464,1,0.4770878981842992,0.547136277,1.304017715046189
0.465,1,0.4779175666697807,0.5495480609438366,1.3091877112274666
0.466,1,0.4787991177691472,0.5520992031559206,1.3144154604811258
0.467,1,0.4796806688685136,0.5546503453680047,1.3196432097347848
0.468,1,0.48056221996788007,0.5572014875800888,1.324870958988444
0.469,1,0.4814323320226545,0.5597165618566762,1.3300956060667266
0.47,1,0.48235241818962526,0.5623682212180336,1.335365432137523
0.471,1,0.48327250435659597,0.5650198805793909,1.3406352582083194
0.472,1,0.4841925905235666,0.5676715399407484,1.3459050842791156
0.473,1,0.48510410871911186,0.5702947021520146,1.3511768499300052
0.474,1,0.48606360840952323,0.5730512169468843,1.3564816850321777
0.475,1,0.48702310809993465,0.5758077317417539,1.3617865201343502
0.476,1,0.4879826077903461,0.5785642465366236,1.3670913552365227
0.477,1,0.48893654630151173,0.581300565,1.3724019045656992
0.478,1,0.48993638058229594,0.584166499,1.3777340351108918
0.479,1,0.49093621486308014,0.5870324335189621,1.3830661656560843
0.48,1,0.49193604914386435,0.5898983678402032,1.388398296201277
0.481,1,0.49293347557425665,0.5927531961143944,1.3937384645788375
0.482,1,0.4939746095510342,0.5957333514186077,1.3990895153212946
0.483,1,0.49501574352781186,0.598713507,1.4044405660637516
0.484,1,0.4960568775045895,0.6016936620270343,1.4097916168062086
0.485,1,0.49709891480255936,0.6046726553823438,1.4151513878727429
0.486,1,0.49818235911114794,0.6077720824837407,1.4205123102525714
0.487,1,0.4992658034197365,0.6108715095851378,1.425873233
0.488,1,0.500349248,0.6139709366865347,1.4312341550122285
0.489,1,0.5014370761952605,0.6170800679748075,1.4366026449251106
0.49,1,0.5025638885580737,0.6203040794551137,1.4419637103221077
0.491,1,0.5036907009208869,0.6235280909354198,1.447324775719105
0.492,1,0.504817513,0.6267521024157259,1.452685841116102
0.493,1,0.5059523726761314,0.6299976791554038,1.4580512901588363
0.494,1,0.5071236595242894,0.6333518621567272,1.4634020887926906
0.495,1,0.5082949463724473,0.6367060451580506,1.468752887426545
0.496,1,0.5094662332206052,0.640060228,1.474103686060399
0.497,1,0.5106494249473683,0.6434489100395999,1.4794534587737749
0.498,1,0.5118663431091501,0.6469391393946514,1.4847829049969916
0.499,1,0.5130832612709318,0.650429369,1.4901123512202084
0.5,1,0.5142693103920745,0.6538259633165834,1.4954660477248598
0.501,1,0.515533069,0.6574584149555053,1.500762392449722
0.502,1,0.5167968273041437,0.6610908665944271,1.5060587371745844
0.503,1,0.5180605857601782,0.664723318,1.511355081899447
0.504,1,0.5192965013043889,0.6682709754427881,1.5166776463222222
0.505,1,0.5206083630097016,0.6720521399976875,1.5219284972997396
0.506,1,0.5219202247150142,0.6758333045525868,1.527179348277257
0.507,1,0.5232320864203268,0.6796144691074862,1.5324301992547744
0.508,1,0.5245193130354462,0.6833206858960509,1.537707086708751
0.509,1,0.5258805968081407,0.6872573824026154,1.5428994373331302
0.51,1,0.5272418805808352,0.6911940789091797,1.5480917879575093
0.511,1,0.5286031643535297,0.6951307754157441,1.5532841385818887
0.512,1,0.5299432161365429,0.6990034607010407,1.5584999992215485
0.513,1,0.531355299,0.70310285,1.5636202664658088
0.514,1,0.5327673810884628,0.7072022398404094,1.568740533710069
0.515,1,0.5341794635644228,0.7113016294100938,1.5738608009543293
0.516,1,0.5355739266738084,0.7153491227307314,1.5789995297860557
0.517,1,0.5370382443263283,0.7196187220362666,1.5840336017809284
0.518,1,0.538502562,0.7238883213418019,1.589067673775801
0.519,1,0.5399668796313678,0.7281579206473371,1.5941017457706739
0.52,1,0.5414174149939547,0.7323890105579706,1.5991465466370791
0.521,1,0.5429354662166653,0.7368367049385445,1.6040798402847751
0.522,1,0.5444535174393761,0.7412843993191183,1.6090131339324707
0.523,1,0.5459715686620867,0.745732094,1.6139464275801665
0.524,1,0.5474799147720802,0.7501560356234885,1.6188798919494343
0.525,1,0.5490532620228877,0.7547900915729886,1.623697420815538
0.526,1,0.5506266092736953,0.7594241475224888,1.6285149496816418
0.527,1,0.5521999565245028,0.7640582034719889,1.6333324785477454
0.528,1,0.5537679323313043,0.7686847366419955,1.638136679492265
0.529,1,0.5553982043343129,0.7735138133931571,1.6428231320431297
0.53,1,0.5570284763373216,0.7783428901443187,1.6475095845939942
0.531,1,0.5586587483403301,0.7831719668954802,1.652196037144859
0.532,1,0.5602882562205572,0.7880113299321668,1.6568526385980324
0.533,1,0.5619771502220847,0.7930444897901685,1.6613924666490125
0.534,1,0.5636660442236121,0.7980776496481702,1.6659322946999926
0.535,1,0.5653549382251396,0.8031108095061719,1.6704721227509725
0.536,1,0.5670479670328422,0.8081737540787294,1.6749625037900504
0.537,1,0.5687972511066357,0.8134204710884443,1.6793400208043767
0.538,1,0.5705465351804294,0.8186671880981595,1.683717537818703
0.539,1,0.572295819,0.8239139051078745,1.6880950548330294
0.54,1,0.5740544474416335,0.8292117070092297,1.6924004483544548
0.541,1,0.5758659628372409,0.8346818734595308,1.6965999369876368
0.542,1,0.5776774782328481,0.8401520399098319,1.7007994256208185
0.543,1,0.5794397289007535,0.8454627430127846,1.7050947309683298
0.544,1,0.5813153924276839,0.851166673,1.709100558994186
0.545,1,0.5831910559546145,0.8568706033621213,1.7131063870200425
0.546,1,0.585066719,0.8625745335367896,1.7171122150458988
0.547,1,0.5868970132235423,0.8681335077059421,1.7212006040026242
0.548,1,0.5888388196623411,0.8740819381821572,1.7249973474914042
0.549,1,0.5907806261011399,0.8800303686583724,1.728794090980184
0.55,1,0.5927224325399387,0.8859787991345875,1.732590834468964
0.551,1,0.5946230554767346,0.8917985016853341,1.7364537217106548
0.552,1,0.5966330800063548,0.8980025873556301,1.7400262940654858
0.553,1,0.598643105,0.9042066730259262,1.7435988664203166
0.554,1,0.6006531290655953,0.9104107586962221,1.7471714387751474
0.555,1,0.602626467,0.9165041799726836,1.7507906306828258
0.556,1,0.6047068680749837,0.9229754848228021,1.7541244158873313
0.557,1,0.6067872687038726,0.9294467896729206,1.757458201091837
0.558,1,0.6088676693327613,0.935918095,1.7607919862963426
0.559,1,0.6109162128248327,0.9422987466379301,1.7641498648458604
0.56,1,0.6130692328108941,0.9490492281493448,1.7672308530434053
0.561,1,0.6152222527969556,0.9557997096607596,1.7703118412409502
0.562,1,0.6173752727830172,0.9625501911721741,1.7733928294384949
0.563,1,0.6195016177536314,0.9692320876172189,1.776472539860378
0.564,1,0.6217295879956745,0.9762740734774957,1.779287463184538
0.565,1,0.6239575582377174,0.9833160593377726,1.782102386508698
0.566,1,0.6261855284797603,0.9903580451980492,1.7849173098328581
0.567,1,0.6283923812382713,0.9973556692879213,1.7877029487790908
0.568,1,0.6306977226186485,1.0047018248830248,1.7902394151960124
0.569,1,0.6330030639990258,1.0120479804781286,1.7927758816129338
0.57,1,0.6353084053794031,1.0193941360732321,1.7953123480298554
0.571,1,0.6375985853529946,1.0267223958398737,1.7977891487206303
0.572,1,0.6399838110078571,1.0343856807689351,1.8000357715365882
0.573,1,0.6423690366627197,1.0420489656979968,1.8022823943525461
0.574,1,0.6447542623175823,1.0497122506270584,1.8045290171685042
0.575,1,0.6471307051225204,1.0573864173920933,1.8066835278203663
0.576,1,0.6495984226123961,1.0653800289866047,1.8086300484603928
0.577,1,0.6520661401022717,1.0733736405811158,1.8105765691004192
0.578,1,0.6545338575921474,1.0813672521756272,1.8125230897404456
0.579,1,0.6569996179583109,1.0894028795957826,1.8143433415127692
0.58,1,0.6595525313075272,1.097740181142294,1.8159807431951434
0.581,1,0.6621054446567436,1.1060774826888053,1.817618144877517
0.582,1,0.6646583580059598,1.1144147842353167,1.8192555465598912
0.583,1,0.6672166125051284,1.1228276041408254,1.8207312073104889
0.584,1,0.6698575240738796,1.131522035201037,1.8220518173311433
0.585,1,0.6724984356426306,1.1402164662612484,1.8233724273517975
0.586,1,0.6750615845842629,1.1486517222560821,1.8248179691898934
0.587,1,0.6777933967318125,1.1577166881548127,1.8258155476915177
0.588,1,0.6805252088793621,1.1667816540535432,1.8268131261931422
0.589,1,0.6832570210269118,1.175846619952274,1.8278107046947667
0.59,1,0.6859163885837296,1.184677271755168,1.828901158
0.591,1,0.6887421050752874,1.194126008971857,1.8295709714914754
0.592,1,0.6915678215668452,1.2035747461885462,1.8302407848222808
0.593,1,0.694393538,1.2130234834052354,1.8309105981530864
0.594,1,0.6971525773156397,1.2222652053244034,1.8316397082499871
0.595,1,0.7000753044187725,1.2321106191879476,1.831978585311428
0.596,1,0.7029980315219051,1.2419560330514918,1.8323174623728686
0.597,1,0.7059207586250379,1.251801446915036,1.8326563394343096
0.598,1,0.7087830514446855,1.2614695445988011,1.8330198575319567
0.599,1,0.711805999,1.271724015363748,1.8330262278648046
0.6,1,0.7148289458626547,1.2819784861286947,1.833032598197653
0.601,1,0.7178518930716392,1.2922329568936413,1.8330389685305009
0.602,1,0.7208211512211407,1.3023421091665555,1.8330347091040935
0.603,1,0.723947632,1.313017262261936,1.832708621856844
0.604,1,0.7270741118575473,1.3236924153573169,1.8323825346095943
0.605,1,0.7302005921757506,1.3343675684526972,1.8320564473623449
0.606,1,0.7332806578344465,1.3449315172034446,1.8316843165106174
0.607,1,0.736514088,1.3560379532222075,1.8310274398597097
0.608,1,0.7397475172366775,1.3671443892409703,1.8303705632088025
0.609,1,0.742980947,1.3782508252597332,1.829713686557895
0.61,1,0.7461757924597144,1.3892820064542515,1.8289756816159122
0.611,1,0.7495196902384071,1.400828986328613,1.8279912826484734
0.612,1,0.752863588,1.4123759662029745,1.827006883681035
0.613,1,0.7562074857957927,1.4239229460773357,1.8260224847135964
0.614,1,0.759521213,1.4354320547684272,1.8249226650119303
0.615,1,0.7629791980015683,1.4474271356023065,1.823615570522609
0.616,1,0.7664371834127068,1.4594222164361856,1.822308476033288
0.617,1,0.7698951688238451,1.471417297270065,1.8210013815439665
0.618,1,0.7733320051976051,1.4834127795393384,1.8195458110986151
0.619,1,0.7769077962707029,1.495861396803256,1.817922350176556
0.62,1,0.7804835873438007,1.5083100140671732,1.8162988892544973
0.621,1,0.7840593784168984,1.5207586313310908,1.8146754283324384
0.622,1,0.7876236761969637,1.5332460965438957,1.8128720919494317
0.623,1,0.7913210860986469,1.5461510888534438,1.8109400216243836
0.624,1,0.7950184960003301,1.5590560811629919,1.809007951299336
0.625,1,0.7985892030388964,1.5715815476079558,1.8071661603274047
0.626,1,0.8024121356410757,1.5849426211910722,1.8049345758918471
0.627,1,0.8062350682432551,1.5983036947741887,1.8027029914562895
0.628,1,0.8100580008454344,1.611664768357305,1.8004714070207322
0.629,1,0.8137612337874536,1.6246861681798541,1.7982927964146518
0.63,1,0.8177136779823602,1.6384992994906735,1.7957720283305867
0.631,1,0.8216661221772666,1.652312430801493,1.7932512602465214
0.632,1,0.8256185663721731,1.6661255621123123,1.7907304921624563
0.633,1,0.8294589340899344,1.6796399857698332,1.7882269541409728
0.634,1,0.8335449566752339,1.6938967626385102,1.7854284536673035
0.635,1,0.8376309792605333,1.7081535395071876,1.7826299531936343
0.636,1,0.8417170018458329,1.7224103163758646,1.7798314527199652
0.637,1,0.845699215,1.7364095041868426,1.7770163723514854
0.638,1,0.8499229523012564,1.751096408521649,1.7739525881856184
0.639,1,0.8541466892390577,1.7657833128564555,1.770888804019751
0.64,1,0.858370426,1.780470217191262,1.767825019853884
0.641,1,0.8624992874770079,1.7949395877472578,1.7647131061394095
0.642,1,0.8668649333097549,1.8100372262405355,1.7613973544529204
0.643,1,0.8712305791425019,1.8251348647338133,1.7580816027664317
0.644,1,0.8755962249752489,1.840232503227091,1.7547658510799424
0.645,1,0.8798766131842468,1.855150102831211,1.7513729578690864
0.646,1,0.8843884083682529,1.870632396461116,1.747819288133285
0.647,1,0.8889002035522591,1.8861146900910208,1.7442656183974832
0.648,1,0.8934119987362653,1.9015969837209257,1.7407119486616813
0.649,1,0.8978488533183997,1.9169323730637404,1.7370548891710813
0.65,1,0.9025110692122897,1.9327657214906928,1.733277948118137
0.651,1,0.9071732851061798,1.9485990699176452,1.7295010070651928
0.652,1,0.9118355010000698,1.9644324183445978,1.7257240660122486
0.653,1,0.9164338015528255,1.980145521428035,1.721820424629826
0.654,1,0.9212507227735249,1.9962879646598246,1.7178353205853347
0.655,1,0.9260676439942243,2.012430407891614,1.7138502165408434
0.656,1,0.9308845652149235,2.0285728511234034,1.7098651124963518
0.657,1,0.9356493074158113,2.0446128019503527,1.7057330573650296
0.658,1,0.9406252112492509,2.061013208803417,1.7015552270268393
0.659,1,0.9456011150826904,2.077413615656482,1.697377396688649
0.66,1,0.9505770189161301,2.0938140225095467,1.6931995663504589
0.661,1,0.9555131861292138,2.1101180570902933,1.6888576659470544
0.662,1,0.9606523186569431,2.126715377790563,1.6845027454826087
0.663,1,0.9657914511846728,2.1433126984908326,1.6801478250181627
0.664,1,0.9709305837124022,2.1599100191911025,1.675792904553717
0.665,1,0.9760431137192468,2.1764024735395937,1.6712599511310284
0.666,1,0.9813496622961689,2.193125101904405,1.666743653
0.667,1,0.986656211,2.2098477302692165,1.6622273553323714
0.668,1,0.9917784440334413,2.2263965484222035,1.6576679015184679
0.669,1,0.997256506,2.243161846867605,1.6530058997949735
0.67,1,1.0027345674196209,2.2599271453130068,1.6483438980714786
0.671,1,1.0082126291127107,2.2766924437584084,1.6436818963479838
0.672,1,1.0135168321506363,2.2933305541241302,1.6389534604367433
0.673,1,1.019170377724631,2.310044601,1.6341612822748155
0.674,1,1.024823923298626,2.3267586487820697,1.6293691041128877
0.675,1,1.030477468872621,2.343472696,1.6245769259509601
0.676,1,1.0359683527311827,2.360093215892074,1.6196982593229845
0.677,1,1.0418011857458653,2.3766508424249446,1.614791188052459
0.678,1,1.0476340187605482,2.3932084689578152,1.609884116781933
0.679,1,1.0534668517752306,2.4097660954906863,1.6049770455114076
0.68,1,1.0591489340492686,2.42624756,1.599966616545389
0.681,1,1.0651646446154397,2.442532735853967,1.5949596035169487
0.682,1,1.0711803551816108,2.4588179117683344,1.5899525904885081
0.683,1,1.077196065747782,2.475103087682702,1.5849455774600676
0.684,1,1.0830736093873328,2.4913098768478363,1.5798214474031598
0.685,1,1.0892755221164676,2.507196516311669,1.574729034322154
0.686,1,1.0954774348456024,2.523083155775502,1.5696366212411488
0.687,1,1.101679347574737,2.538969795239335,1.5645442081601433
0.688,1,1.1077562911793952,2.5547531663251895,1.5593239220982535
0.689,1,1.1141474068572852,2.570106400890614,1.554160173739747
0.69,1,1.1205385225351754,2.585459635456039,1.5489964253812403
0.691,1,1.1269296382130656,2.6008128700214637,1.5438326770227335
0.692,1,1.1332095171787666,2.6160126812461773,1.5385331701513305
0.693,1,1.1397924476984416,2.630690640026292,1.5333116173789074
0.694,1,1.1463753782181165,2.645368598806407,1.5280900646064843
0.695,1,1.1529583087377917,2.6600465575865218,1.522868511834061
0.696,1,1.1594441665247415,2.6744937427244544,1.5175060308967385
0.697,1,1.1662210626314287,2.688349853598175,1.5122396237322553
0.698,1,1.1729979587381159,2.702205964471896,1.506973216567772
0.699,1,1.1797748548448033,2.7160620753456164,1.501706809403289
0.7,1,1.1864691436645864,2.7295818884462677,1.4962968488785244
0.701,1,1.1934416150985592,2.7424676841781945,1.4909979192222724
0.702,1,1.2004140865325321,2.7553534799101205,1.4856989895660204
0.703,1,1.2073865579665046,2.768239275642047,1.4804000599097682
0.704,1,1.2142910282436319,2.7806552733627172,1.474957312288252
0.705,1,1.2214600559191755,2.792423650323076,1.4696375457691413
0.706,1,1.2286290835947191,2.804192027283436,1.4643177792500304
0.707,1,1.2357981112702627,2.8159604042437953,1.4589980127309194
0.708,1,1.2429136893255246,2.827099071451508,1.4535363320364874
0.709,1,1.2502795292599895,2.8376079089324513,1.4482067483791163
0.71,1,1.2576453691944547,2.848116746413395,1.4428771647217449
0.711,1,1.264775783856015,2.8592054331167245,1.4374090174009684
0.712,1,1.2723378626665793,2.8683214415176015,1.4320799586292805
0.713,1,1.2798999414771437,2.877437449918478,1.4267508998575926
0.714,1,1.2874620202877078,2.886553458319354,1.4214218410859047
0.715,1,1.2948038883427313,2.896167805449345,1.4159502079674078
0.716,1,1.3025606902649034,2.903770436152427,1.4106313337210263
0.717,1,1.3103174921870755,2.911373066855508,1.4053124594746453
0.718,1,1.3180742941092474,2.918975698,1.399993585228264
0.719,1,1.3256262765040483,2.926965848979119,1.3945303838088055
0.72,1,1.3335752220602353,2.932951072250644,1.3892306730255415
0.721,1,1.341524167616422,2.938936296,1.3839309622422773
0.722,1,1.349473113172609,2.9449215187936955,1.378631251459013
0.723,1,1.357232563835351,2.951157922,1.3731875189618548
0.724,1,1.3653698804991374,2.955441666599393,1.3679152771756455
0.725,1,1.3735071971629238,2.959725410738307,1.3626430353894365
0.726,1,1.3816445138267102,2.9640091548772207,1.357370793603227
0.727,1,1.3896073042600787,2.9683874431410953,1.3519566956000795
0.728,1,1.3979278897271619,2.970908491718524,1.3467195671149026
0.729,1,1.406248475194245,2.9734295402959514,1.3414824386297255
0.73,1,1.4145690606613281,2.975950589,1.3362453101445486
0.731,1,1.4227293934540435,2.9783956742189948,1.3308701564453869
0.732,1,1.4312266724484335,2.9791178401925373,1.3256751406697473
0.733,1,1.4397239514428237,2.979840006166081,1.320480124894108
0.734,1,1.4482212304372137,2.980562172139624,1.3152851091184687
0.735,1,1.4565714431067398,2.981031270671507,1.3099573758120269
0.736,1,1.4652372190242082,2.9799447057283768,1.3048108470727962
0.737,1,1.4739029949416769,2.9788581407852472,1.2996643183335652
0.738,1,1.4825687708591453,2.977771575842117,1.2945177895943343
0.739,1,1.4910991320583722,2.9762559385547966,1.2892451461797483
0.74,1,1.4999234351799768,2.973377490122104,1.2841528763759247
0.741,1,1.5087477383015813,2.9704990416894113,1.2790606065721009
0.742,1,1.517572041423186,2.967620593256719,1.2739683367682773
0.743,1,1.5262705422654739,2.9641458178014006,1.268757677
0.744,1,1.5352414767617657,2.9595184095180924,1.2637248608930327
0.745,1,1.5442124112580577,2.9548910012347838,1.2586920443972258
0.746,1,1.5531833457543494,2.950263592951475,1.2536592279014185
0.747,1,1.5620354898325672,2.9448884959811754,1.248516705770702
0.748,1,1.571139082320135,2.9385795733979947,1.2435479860367775
0.749,1,1.5802426748077028,2.9322706508148144,1.2385792663028528
0.75,1,1.5891148108848043,2.9266767229876702,1.233442113376408
0.751,1,1.5983348638834827,2.918775867783608,1.2285416107641183
0.752,1,1.607554916882161,2.910875012579546,1.2236411081518281
0.753,1,1.6167749698808394,2.9029741573754837,1.2187406055395384
0.754,1,1.6257820345361211,2.895577471258071,1.2136781964312113
0.755,1,1.635099988794865,2.886193337951275,1.208849536811299
0.756,1,1.6444179430536088,2.876809204644479,1.2040208771913865
0.757,1,1.653735897312353,2.8674250713376828,1.1991922175714742
0.758,1,1.662857217918417,2.8583493295812428,1.1942091748172823
0.759,1,1.6722520282119837,2.847606093819085,1.1894555185723517
0.76,1,1.6816468385055505,2.836862858056927,1.184701862327421
0.761,1,1.6910416487991176,2.826119622294769,1.1799482060824904
0.762,1,1.7002534225976789,2.815509801282798,1.1750485366501036
0.763,1,1.7097014522196163,2.803543325820769,1.1703726077365535
0.764,1,1.719149481841554,2.79157685,1.1656966788230034
0.765,1,1.7285975114634913,2.7796103748967105,1.1610207499094534
0.766,1,1.737872652,2.767627416644666,1.1562078851555682
0.767,1,1.7473475919210024,2.7545813400022876,1.1516119999393821
0.768,1,1.7568225316783648,2.7415352633599097,1.1470161147231959
0.769,1,1.7662974714357271,2.7284891867175314,1.1424202295070096
0.77,1,1.7756054903100535,2.715304552,1.1376970648887783
0.771,1,1.785078308321622,2.701326487332804,1.1331831605124436
0.772,1,1.7945511263331901,2.687348422968208,1.128669256136109
0.773,1,1.8040239443447585,2.673370358603612,1.1241553517597742
0.774,1,1.8133308756555355,2.6591607379524818,1.1195242859179575
0.775,1,1.8227698046206493,2.644398742352547,1.1150939479969286
0.776,1,1.8322087335857633,2.629636746752612,1.1106636100758998
0.777,1,1.841647662550877,2.6148747511526764,1.1062332721548707
0.778,1,1.8509160437593661,2.5998171866349704,1.1016962450539114
0.779,1,1.860286612545325,2.584416617553372,1.0973507345385975
0.78,1,1.8696571813312834,2.5690160484717737,1.0930052240232837
0.781,1,1.8790277501172423,2.5536154793901753,1.0886597135079699
0.782,1,1.888216667623269,2.5378830764466045,1.0842182433794325
0.783,1,1.8974817839580473,2.5219839223077507,1.0799585224526616
0.784,1,1.906746900292825,2.506084768168898,1.0756988015258906
0.785,1,1.9160120166276031,2.490185614030044,1.071439081
0.786,1,1.925077227646747,2.473943965897878,1.0670942994899235
0.787,1,1.9341973183421304,2.4576786882545254,1.0629210564001765
0.788,1,1.9433174090375136,2.441413410611173,1.0587478133104293
0.789,1,1.9524374997328973,2.4251481329678204,1.0545745702206824
0.79,1,1.9613316402369971,2.40855251,1.0503272579962277
0.791,1,1.9702648546502006,2.392044405684869,1.0462409307537799
0.792,1,1.9791980690634037,2.3755363017554885,1.042154603511332
0.793,1,1.9881016894769092,2.3588594339774254,1.0379180940772557
0.794,1,1.996804170800353,2.342221497750593,1.033918892963853
0.795,1,2.005506652123797,2.325583561523761,1.0299196918504503
0.796,1,2.014209133447241,2.308945625296929,1.0259204907370476
0.797,1,2.022884424024924,2.292084869,1.0217820772071795
0.798,1,2.0313106514435133,2.275419108132582,1.017870006070189
0.799,1,2.0397368788621026,2.2587533472590535,1.013957934933199
0.8,1,2.0481631062806924,2.242087586385525,1.0100458637962089
0.801,1,2.056556813487232,2.2251690142773404,1.0060056430344877
0.802,1,2.0646600162518536,2.2085661659901703,1.0021805193538549
0.803,1,2.0727632190164753,2.191963318,0.9983553956732221
0.804,1,2.080866421781097,2.1753604694158293,0.9945302719925893
0.805,1,2.088923515409947,2.158495563763928,0.9905880887781685
0.806,1,2.0966561574657208,2.142035145699567,0.986849563
0.807,1,2.1043887995214945,2.1255747276352066,0.9831110362401915
0.808,1,2.112121441577268,2.109114309570846,0.97937251
0.809,1,2.119785763,2.0923999892151715,0.975527984
0.81,1,2.1271000943688647,2.076150619157186,0.9718755547450599
0.811,1,2.134414425,2.0599012490992012,0.9682231259521428
0.812,1,2.1417287564362146,2.0436518790412164,0.9645706971592256
0.813,1,2.148943767809861,2.027170929797231,0.9608232459755324
0.814,1,2.1557924335368703,2.0111908507470835,0.9572562812823275
0.815,1,2.1626410992638796,1.9952107716969358,0.9536893165891227
0.816,1,2.169489764990889,1.979230692646788,0.950122352
0.817,1,2.1761993834294047,1.963052500768071,0.9464712167194773
0.818,1,2.182536084761236,1.9473902530827352,0.9429889646084579
0.819,1,2.188872786093068,1.9317280053973998,0.9395067124974383
0.82,1,2.1952094874248997,1.916065757712064,0.9360244603864188
0.821,1,2.201358994565896,1.900247255234902,0.932468726
0.822,1,2.2071391821525794,1.8849424447042384,0.9290703306440575
0.823,1,2.212919369739263,1.869637634173575,0.9256719356452711
0.824,1,2.218699557325947,1.8543328236429113,0.9222735406464846
0.825,1,2.2242365577630547,1.8389195666010187,0.9188121541899957
0.826,1,2.229418145492189,1.8240036853114163,0.91549667
0.827,1,2.2345997332213234,1.809087804021814,0.9121811858165645
0.828,1,2.2397813209504576,1.7941719227322117,0.9088657016298489
0.829,1,2.2446567252616574,1.779199236635809,0.9054974929525894
0.83,1,2.249200803828841,1.764696501545868,0.9022638945510664
0.831,1,2.253744882396025,1.750193766455927,0.8990302961495433
0.832,1,2.258288960963209,1.735691031365986,0.8957966977480203
0.833,1,2.2624579627898367,1.7211851717107178,0.8925203947099154
0.834,1,2.2663294926490547,1.707113353530736,0.8893675894748911
0.835,1,2.2702010225082727,1.6930415353507542,0.8862147842398669
0.836,1,2.274327104595226,1.6785777833178608,0.8829493852208736
0.837,1,2.277495566644248,1.6649490052082065,0.8798762231596332
0.838,1,2.280664029,1.6513202270985525,0.8768030610983928
0.839,1,2.283832490742292,1.6376914489888983,0.8737298990371523
0.84,1,2.2872044987111315,1.6237170843135336,0.8705548144725764
0.841,1,2.289644481117331,1.6105385759220072,0.8675600975711093
0.842,1,2.2920844635235307,1.5973600675304813,0.8645653806696421
0.843,1,2.2945244459297296,1.5841815591389548,0.8615706637681749
0.844,1,2.2971101174765156,1.5707064022681025,0.8584844428334356
0.845,1,2.2988018181925782,1.5579811996538162,0.8555669335960081
0.846,1,2.300493518908641,1.545255997,0.8526494243585805
0.847,1,2.3021852196247035,1.5325307944252438,0.8497319151211529
0.848,1,2.303959360749614,1.5195591078883186,0.8467330512433482
0.849,1,2.3048889875202283,1.5072866939518104,0.8438914804701679
0.85,1,2.3058186142908426,1.4950142800153021,0.8410499096969877
0.851,1,2.3067482410614564,1.4827418660787939,0.8382083389238075
0.852,1,2.3076933030533553,1.470273250955302,0.835295281
0.853,1,2.307853356002155,1.4584501341859641,0.8325283548376265
0.854,1,2.3080134089509547,1.4466270174166258,0.829761429
0.855,1,2.308173461899754,1.4348039006472877,0.8269945025438376
0.856,1,2.3082799463829597,1.4228341015396742,0.8241656650164567
0.857,1,2.3076693724383235,1.411454333305728,0.8214720714224992
0.858,1,2.307058798493687,1.4000745650717814,0.8187784778285416
0.859,1,2.3064482245490505,1.3886947968378354,0.816084884
0.86,1,2.3057148995510204,1.377216415835662,0.8133386563307906
0.861,1,2.3043391127890045,1.3662720481942414,0.8107170707676523
0.862,1,2.3029633260269886,1.3553276805528212,0.808095485
0.863,1,2.3015875392649727,1.3443833129114007,0.8054738996413757
0.864,1,2.3000214573383273,1.333386435870712,0.8028086535389037
0.865,1,2.297892224503193,1.3228679230817053,0.8002577442511656
0.866,1,2.295762991668059,1.3123494102926987,0.7977068349634273
0.867,1,2.2936337588329248,1.301830897503692,0.7951559256756893
0.868,1,2.2912500769286934,1.2913036378663239,0.7925700238965101
0.869,1,2.288385272615855,1.2812001855615125,0.7900884565827193
0.87,1,2.2855204683030177,1.2710967332567011,0.7876068892689286
0.871,1,2.282655664,1.2609932809518898,0.7851253219551378
0.872,1,2.279477273433015,1.2509222474908057,0.7826171239600631
0.873,1,2.2759005143623803,1.2412221138760113,0.780203566
0.874,1,2.2723237552917466,1.2315219802612167,0.7777900079851268
0.875,1,2.2690638070151796,1.2215017884830648,0.775291194
0.876,1,2.2648039791867856,1.2121925421183852,0.7729443180600091
0.877,1,2.260544151358392,1.2028832957537057,0.770597442
0.878,1,2.256284323529998,1.1935740493890261,0.7682505662522292
0.879,1,2.252262735447674,1.1839932222062912,0.7658275070854537
0.88,1,2.2473534315103327,1.1750619608872865,0.763545995
0.881,1,2.2424441275729925,1.1661306995682819,0.7612644824463484
0.882,1,2.237534823635652,1.1571994382492772,0.7589829701267957
0.883,1,2.232789782892348,1.148042508,0.7566340370388439
0.884,1,2.227268669594948,1.139476043,0.7544165815082688
0.885,1,2.2217475562975473,1.1309095782670902,0.7521991259776938
0.886,1,2.2162264430001466,1.1223431133741801,0.7499816704471188
0.887,1,2.2108015952823745,1.1135942047578473,0.7477052487310352
0.888,1,2.2047097323245306,1.1053792151967694,0.7455505575121172
0.889,1,2.198617869366687,1.0971642256356917,0.7433958662931993
0.89,1,2.1925260064088437,1.0889492360746138,0.7412411750742813
0.891,1,2.186469522830823,1.0805922841090476,0.7390356679557417
0.892,1,2.179850654777532,1.072715443666511,0.7369424651870566
0.893,1,2.1732317867242403,1.0648386032239745,0.7348492624183718
0.894,1,2.166612918670949,1.056961762781438,0.7327560596496867
0.895,1,2.159976519664151,1.0489806915861617,0.7306198916639844
0.896,1,2.152876361908721,1.0414287731978251,0.7285869201094435
0.897,1,2.1457762041532904,1.0338768548094885,0.7265539485549026
0.898,1,2.1386760463978596,1.026324936421152,0.7245209770003619
0.899,1,2.131514015704302,1.0187038035441456,0.722452597
0.9,1,2.1239795538907362,1.0114637636359034,0.7204786197226094
0.901,1,2.1164450920771696,1.0042237237276614,0.7185046425184127
0.902,1,2.108910630263604,0.9969836838194192,0.7165306653142162
0.903,1,2.101278849476987,0.9897067953739808,0.7145285487091707
0.904,1,2.0933576695087113,0.9827658411058144,0.7126123508723317
0.905,1,2.0854364895404354,0.975824887,0.7106961530354927
0.906,1,2.0775153095721595,0.9688839325694816,0.7087799551986539
0.907,1,2.069470339787006,0.961935934,0.7068426065654132
0.908,1,2.0612100027609506,0.9552815754495549,0.7049829962861365
0.909,1,2.0529496657348947,0.9486272173731759,0.7031233860068595
0.91,1,2.0446893287088392,0.9419728592967969,0.7012637757275827
0.911,1,2.0362875611144147,0.9353388028010449,0.6993897303584062
0.912,1,2.027735034,0.9289588951441129,0.6975855400969146
0.913,1,2.019182507768384,0.922578987,0.6957813498354232
0.914,1,2.0106299810953687,0.9161990798302492,0.6939771595739316
0.915,1,2.0019268731824167,0.9098644789314644,0.6921649850968198
0.916,1,1.993128025988422,0.9037472494457397,0.6904150725036411
0.917,1,1.984329178794428,0.8976300199600151,0.6886651599104625
0.918,1,1.9755805725750024,0.8913295841357128,0.6868602963002778
0.919,1,1.966579740400147,0.8854636551956735,0.6851635449775002
0.92,1,1.9575789082252917,0.8795977262556343,0.6834667936547227
0.921,1,1.9485780760504365,0.8737317973155949,0.6817700423319452
0.922,1,1.9395912416677252,0.8677143282448823,0.6800253765934717
0.923,1,1.930430862633524,0.8620887306573748,0.6783806967130813
0.924,1,1.9212704835993226,0.8564631330698673,0.6767360168326908
0.925,1,1.9121101045651216,0.8508375354823597,0.6750913369523005
0.926,1,1.9029363035706823,0.8450896857938981,0.6734055134243587
0.927,1,1.893656626,0.8396938665776481,0.6718118422184574
0.928,1,1.8843769477814183,0.8342980473613981,0.6702181710125559
0.929,1,1.8750972698867863,0.828902228,0.6686244998066546
0.93,1,1.8657850112612808,0.8234111914101913,0.666996199
0.931,1,1.8564238683597947,0.8182350166252732,0.6654525007236884
0.932,1,1.8470627254583087,0.8130588418403554,0.6639088028601718
0.933,1,1.8377015825568228,0.8078826670554374,0.6623651049966555
0.934,1,1.8282963014210414,0.8026361821436271,0.6607930425191243
0.935,1,1.818888953756661,0.797669936,0.6592983103752581
0.936,1,1.8094816060922803,0.7927036892437109,0.657803578
0.937,1,1.8000742584278997,0.787737443,0.6563088460875259
0.938,1,1.7906180905559652,0.7827237922245719,0.6547917755370662
0.939,1,1.7811971244917029,0.7779581714167842,0.6533450293823437
0.94,1,1.7717761584274405,0.7731925506089964,0.6518982832276212
0.941,1,1.7623551923631782,0.7684269298012086,0.6504515370728987
0.942,1,1.7528868360593208,0.7636349333235378,0.6489882486611946
0.943,1,1.7434821167992998,0.7590610418517656,0.6475885367598786
0.944,1,1.7340773975392785,0.7544871503799935,0.6461888248585624
0.945,1,1.7246726782792576,0.7499132589082215,0.6447891129572463
0.946,1,1.7152273338251078,0.7453322633423735,0.6433784340728183
0.947,1,1.7058660044638065,0.7409416022544273,0.6420248327156648
0.948,1,1.6965046751025055,0.736550941,0.6406712313585111
0.949,1,1.6871433457412042,0.7321602800785348,0.6393176300013574
0.95,1,1.6777527219041999,0.7277801462847566,0.6379584252507888
0.951,1,1.668459241985593,0.7235646034055375,0.6366500387246113
0.952,1,1.6591657620669857,0.7193490605263183,0.6353416521984339
0.953,1,1.6498722821483787,0.7151335176470992,0.6340332656722563
0.954,1,1.6405646590654803,0.7109446053387197,0.6327244368263546
0.955,1,1.6313608759421308,0.7068964435434569,0.6314603973293158
0.956,1,1.622157092818781,0.702848282,0.6301963578322769
0.957,1,1.6129533096954312,0.6988001199529313,0.6289323183352381
0.958,1,1.603753648,0.694793271,0.6276728041928417
0.959,1,1.5946588942941193,0.6909051156137154,0.6264522717026482
0.96,1,1.5855641408847392,0.6870169602794596,0.6252317392124547
0.961,1,1.576368259045907,0.6830304994376823,0.6239778208016823
0.962,1,1.5673994720449915,0.6792953253446548,0.6227999829032029
0.963,1,1.5584306850440761,0.6755601512516272,0.6216221450047236
0.964,1,1.5494618980431605,0.6718249771585996,0.6204443071062442
0.965,1,1.5403998716415013,0.6680103268509424,0.6192384762071823
0.966,1,1.5315717247874636,0.6644214447571728,0.6181025478854094
0.967,1,1.5227435779334257,0.6608325626634033,0.6169666195636365
0.968,1,1.5139154310793876,0.6572436805696338,0.6158306912418636
0.969,1,1.5050053503043566,0.653592697,0.6146719690991357
0.97,1,1.496330397920949,0.6501437402868303,0.613577193
0.971,1,1.4876554455375417,0.6466947833586266,0.6124824159065823
0.972,1,1.478980493154134,0.643245826,0.6113876393103055
0.973,1,1.470237689684594,0.6397507880148773,0.6102750833033391
0.974,1,1.4617265163395685,0.6364356982610386,0.6092207274843932
0.975,1,1.4532153429945436,0.6331206085071999,0.6081663716654473
0.976,1,1.4447041696495182,0.6298055187533611,0.6071120158465014
0.977,1,1.4361414230328906,0.6264591058854211,0.6060447191136744
0.978,1,1.4278027957804025,0.6232721207138909,0.6050300797461605
0.979,1,1.4194641685279141,0.6200851355423607,0.6040154403786469
0.98,1,1.4111255412754258,0.6168981503708304,0.6030008010111331
0.981,1,1.402753289238111,0.6136934275219299,0.6019778920419453
0.982,1,1.3945943095068105,0.610629067,0.6010022911254058
0.983,1,1.38643533,0.6075647055040782,0.6000266902088663
0.984,1,1.3782763500442097,0.6045003444951523,0.5990510892923268
0.985,1,1.3701028981458687,0.6014307415714005,0.5980717314941699
0.986,1,1.3621291508885358,0.5984837935409933,0.5971345170443021
0.987,1,1.354155403631203,0.595536846,0.5961973025944343
0.988,1,1.346181656,0.5925898974801789,0.5952600881445665
0.989,1,1.3382133833339502,0.5896491918383873,0.5943234793899878
0.99,1,1.3304290815577358,0.5868147022476442,0.5934240251201403
0.991,1,1.3226447797815217,0.5839802126569009,0.5925245708502929
0.992,1,1.3148604780053077,0.5811457230661577,0.5916251165804454
0.993,1,1.3071020338554056,0.5783280220588775,0.5907304887401963
0.994,1,1.2995101570993624,0.5756012808120976,0.5898681937365595
0.995,1,1.2919182803433191,0.5728745395653179,0.5890058987329228
0.996,1,1.2843264035872761,0.5701477983185381,0.588143604
0.997,1,1.2767808985296203,0.5674475224298317,0.5872902221958899
0.998,1,1.2693833242467032,0.5648240520907952,0.5864645105890085
0.999,1,1.2619857499637859,0.5622005817517586,0.5856387989821271
1,1,1.254459731024545,0.559513434,0.5847899299463598

==> plot_results_csv/DFRG_sinusoidal2_1D_250_p_1_q_5_T_10-0.csv <==
x,t_0.0,t_2.0,t_4.5,t_10.0,t_15.0,t_20.0,t_25.0
0,1,0.014719625999596829,0.013057095,0.010278458,0.090280035,0.1394124823275044,0.010496804999297619
0.001,1,0.014639591651041811,0.012972141999087897,0.010218125945186719,0.089949365,0.1381376262246331,0.010430632146575655
0.002,1,0.014559557302486795,0.012887188803385304,0.010157794198708818,0.089618695,0.1368627701217618,0.010364459293853689
0.003,1,0.014479522953931777,0.012802235607682712,0.010097462452230916,0.089288025,0.13558791401889048,0.010298286441131725
0.004,1,0.014397103133757335,0.012714522678639208,0.010035271227119027,0.088948935,0.13426397364728063,0.010229987103003194
0.005,1,0.014320747928289067,0.012633813495191226,0.009977803,0.088631386,0.1330643154228539,0.010167086447659502
0.006,1,0.014244393,0.012553104311743241,0.009920336,0.088313837,0.13186465719842716,0.010104185792315812
0.007,1,0.014168037517352532,0.012472395128295257,0.009862868,0.087996288,0.1306649989740004,0.010041285
0.008,1,0.014089463063545391,0.012389128,0.009803672,0.087670863,0.12942022747471926,0.009976413
0.009,1,0.014016585248432108,0.012312400214317879,0.009748903,0.08736593,0.12829017745819976,0.009916585
0.01,1,0.013943707433318827,0.012235672116868318,0.009694134,0.087060998,0.12716012744168026,0.009856756
0.011,1,0.013870829618205543,0.012158944019418758,0.009639365,0.086756066,0.12603007742516076,0.009796927
0.012,1,0.013795886449919288,0.012079844115534744,0.00958299,0.086443766,0.12485852021803658,0.00973527
0.013,1,0.013726298477118194,0.012006854611020218,0.009530766,0.086150971,0.12379299084693257,0.009678329
0.014,1,0.013656710504317097,0.011933865,0.009478542,0.085858177,0.12272746147582855,0.009621387
0.015,1,0.013587122531516005,0.011860875601991162,0.009426318,0.085565382,0.12166193210472455,0.009564446
0.016,1,0.013515611820705169,0.011785685,0.009372601,0.085265699,0.12055817503651386,0.009505808
0.017,1,0.013449139181163196,0.011716210520889614,0.00932278,0.084984589,0.11955252862041277,0.009451583
0.018,1,0.013382666541621221,0.011646736,0.009272959,0.084703478,0.11854688220431167,0.009397358
0.019,1,0.013316193902079249,0.011577260861232386,0.009223138,0.084422368,0.11754123578821055,0.009343134
0.02,1,0.013247930806034732,0.011505742925493003,0.009171929,0.084134818,0.11650034837332536,0.009287333
0.021,1,0.013184410974775615,0.011439575762432368,0.009124379,0.083864962,0.11555035100063527,0.009235668
0.022,1,0.013120891143516498,0.011373408599371734,0.009076829,0.083595106,0.11460035362794518,0.009184002
0.023,1,0.013057371312257381,0.011307241436311101,0.009029279,0.08332525,0.11365035625525509,0.009132336
0.024,1,0.012992183827988871,0.011239177,0.008980437,0.083049378,0.11266784165010735,0.009079206
0.025,1,0.012931465308145965,0.011176125510484568,0.008935036,0.082790368,0.11176962243618997,0.009029954
0.026,1,0.012870746788303059,0.011113074423371425,0.008889635,0.082531359,0.1108714032222726,0.008980701
0.027,1,0.012810028268460153,0.011050023336258282,0.008844233,0.08227235,0.10997318400835523,0.008931448
0.028,1,0.012747756195753464,0.010985208877696264,0.008797629,0.082007721,0.10904493483364025,0.008880834
0.029,1,0.012689697651114109,0.010925096351094028,0.008754262,0.081759173,0.10819494982337105,0.008833858
0.03,1,0.012631639106474753,0.010864983824491792,0.008710895,0.081510624,0.10734496481310185,0.008786883
0.031,1,0.012573580561835395,0.010804871297889556,0.008667528,0.081262075,0.10649497980283265,0.008739907
0.032,1,0.012514074563394402,0.010743119552953116,0.008623041,0.081008281,0.10561723905545306,0.008691666
0.033,1,0.012458544030244897,0.010685780939394481,0.008581602,0.080769827,0.10481223918994145,0.008646842
0.034,1,0.012403013497095394,0.010628442325835843,0.008540163,0.080531373,0.10400723932442985,0.008602018
0.035,1,0.012347482963945888,0.010571103712277208,0.008498724,0.080292919,0.10320223945891824,0.008557194
0.036,1,0.012291952430796383,0.010513765098718571,0.008457285,0.080054465,0.10239723959340663,0.00851237
0.037,1,0.012237477882528523,0.010457523191968259,0.008416632,0.079820865,0.10160856850198144,0.008468404
0.038,1,0.012184352,0.010402805623778915,0.008377022,0.079592159,0.10084557114114825,0.008425615
0.039,1,0.012131226222781018,0.010348088,0.008337412,0.079363452,0.10008257378031504,0.008382826
0.04,1,0.012076844,0.010291952546619652,0.00829683,0.079130183,0.099295811,0.008338942
0.041,1,0.012026007193179988,0.010239713953785156,0.008258957,0.078910896,0.098572075,0.008298079
0.042,1,0.011975170760809726,0.010187475,0.008221083,0.078691609,0.097848338,0.008257216
0.043,1,0.011924334328439463,0.010135236768116163,0.008183209,0.078472322,0.097124602,0.008216353
0.044,1,0.011873497896069202,0.010082998175281665,0.008145336,0.078253035,0.096400865,0.00817549
0.045,1,0.011823671888729986,0.010031787087222743,0.008108208,0.078038604,0.095691852,0.008135434
0.046,1,0.011775016955016678,0.009981895,0.008071984,0.077828425,0.095004854,0.008096396
0.047,1,0.011726362,0.009932004,0.00803576,0.077618245,0.094317855,0.008057358
0.048,1,0.011676615930489243,0.009880884,0.007998694,0.077404108,0.093610451,0.008017372
0.049,1,0.011630041459851222,0.009833216,0.00796404,0.077202741,0.092957865,0.007980065
0.05,1,0.011583467,0.009785548,0.007929386,0.077001375,0.092305279,0.007942759
0.051,1,0.011536893,0.00973788,0.007894732,0.076800008,0.091652694,0.007905452
0.052,1,0.011490318047937157,0.009690212,0.007860078,0.076598642,0.091000108,0.007868145
0.053,1,0.011444712791214003,0.00964351,0.007826134,0.076402127,0.090360864,0.007831599
0.054,1,0.011400124114468741,0.009597951,0.007792974,0.076209294,0.089740546,0.007795936
0.055,1,0.011355535437723474,0.009552392,0.007759814,0.076016461,0.089120229,0.007760272
0.056,1,0.011309999818381976,0.009505769,0.007725923,0.075820206,0.088482347,0.007723787
0.057,1,0.011267308178165956,0.009462213,0.007694187,0.075635642,0.087892317,0.007689685
0.058,1,0.011224616537949938,0.009418656,0.007662451,0.075451079,0.087302286,0.007655583
0.059,1,0.011181924897733918,0.009375099,0.007630715,0.075266515,0.086712256,0.007621481
0.06,1,0.011139233257517898,0.009331542,0.007598979,0.075081951,0.086122225,0.007587379
0.061,1,0.011097473512229991,0.009288897,0.007567919,0.074902229,0.085544342,0.007553997
0.062,1,0.011056595646679834,0.009247243,0.007537541,0.074725684,0.084982767,0.00752138
0.063,1,0.011015717781129678,0.009205588,0.007507162,0.074549139,0.084421192,0.007488763
0.064,1,0.010974018858253588,0.009163012,0.00747615,0.074369647,0.083844467,0.007455434
0.065,1,0.010934876619351738,0.009123166,0.007447067,0.074200884,0.083309653,0.00742423
0.066,1,0.010895734380449884,0.009083321,0.007417984,0.074032121,0.082774838,0.007393027
0.067,1,0.010856592141548034,0.009043475,0.007388901,0.073863357,0.082240024,0.007361823
0.068,1,0.010816686,0.009002771,0.007359228,0.073691865,0.081691129,0.007329957
0.069,1,0.010779205736536054,0.008964648,0.007331383,0.07353066,0.081181504,0.007300099
0.07,1,0.010741725739902525,0.008926524,0.007303537,0.073369454,0.080671879,0.007270242
0.071,1,0.010704245743269001,0.0088884,0.007275692,0.073208249,0.080162255,0.007240385
0.072,1,0.010666765746635474,0.008850277,0.007247847,0.073047043,0.07965263,0.007210528
0.073,1,0.010630168114022068,0.008812994,0.007220636,0.07289066,0.079153646,0.007181338
0.074,1,0.010594281417268207,0.008776511,0.007193974,0.0727368,0.078667754,0.007152765
0.075,1,0.010558394720514347,0.008740027,0.007167312,0.072582941,0.078181862,0.007124192
0.076,1,0.010522508023760486,0.008703544,0.00714065,0.072429081,0.077695971,0.007095619
0.077,1,0.010487488731481821,0.008667881,0.007114609,0.072280036,0.077220281,0.007067697
0.078,1,0.010453130538538458,0.008632961,0.007089079,0.072133323,0.07675677,0.007040349
0.079,1,0.010418772345595094,0.008598042,0.00706355,0.071986609,0.076293258,0.007013002
0.08,1,0.010383799728816055,0.00856243,0.007037545,0.071837746,0.075818416,0.00698512
0.081,1,0.010350909,0.008529003,0.007013099,0.071697989,0.075376027,0.006958943
0.082,1,0.010318018507007287,0.008495576,0.006988654,0.071558233,0.074933639,0.006932766
0.083,1,0.010285127896102903,0.008462149,0.006964208,0.071418476,0.074491251,0.006906589
0.084,1,0.010251667,0.008428077,0.006939321,0.071276741,0.074038316,0.006879915
0.085,1,0.010220186265936154,0.008396076,0.006915915,0.071143763,0.073615882,0.006854857
0.086,1,0.010188706,0.008364074,0.006892508,0.071010785,0.073193448,0.006829799
0.087,1,0.010157225612332689,0.008332072,0.006869102,0.070877807,0.072771014,0.00680474
0.088,1,0.010125745285530953,0.00830007,0.006845696,0.070744829,0.07234858,0.006779682
0.089,1,0.010095091632177887,0.008268832,0.006822876,0.070616644,0.071935193,0.006755233
0.09,1,0.010064968,0.008238192,0.006800467,0.070490277,0.071531624,0.006731246
0.091,1,0.010034843737006555,0.008207553,0.006778057,0.070363909,0.071128056,0.006707258
0.092,1,0.010004719789420887,0.008176913,0.006755648,0.070237542,0.070724488,0.006683271
0.093,1,0.00997541,0.00814702,0.006733814,0.070115961,0.070329627,0.00665988
0.094,1,0.009946592,0.008117684,0.006712362,0.069996046,0.06994391,0.006636918
0.095,1,0.009917774,0.008088348,0.006690909,0.069876131,0.069558193,0.006613956
0.096,1,0.0098885,0.008058495,0.006669103,0.069754693,0.06916396,0.006590596
0.097,1,0.00986094,0.008030407,0.006648571,0.069641082,0.068795148,0.006568616
0.098,1,0.009833379,0.008002318,0.006628038,0.06952747,0.068426336,0.006546637
0.099,1,0.009805819,0.00797423,0.006607505,0.069413859,0.068057524,0.006524658
0.1,1,0.009777837,0.007945662,0.006586644,0.069298859,0.067680779,0.006502309
0.101,1,0.00975149,0.00791877,0.006566996,0.069191411,0.06732799,0.006481273
0.102,1,0.009725142,0.007891877,0.006547348,0.069083963,0.0669752,0.006460236
0.103,1,0.009698795,0.007864985,0.0065277,0.068976515,0.066622411,0.0064392
0.104,1,0.009672448,0.007838093,0.006508051,0.068869068,0.066269622,0.006418164
0.105,1,0.009646881,0.007811902,0.00648895,0.06876639,0.065924639,0.00639769
0.106,1,0.009621704,0.007786157,0.006470153,0.068664975,0.065587047,0.006377559
0.107,1,0.009596528,0.007760412,0.006451356,0.06856356,0.065249455,0.006357428
0.108,1,0.009571351,0.007734666,0.006432559,0.068462145,0.064911863,0.006337297
0.109,1,0.009546945,0.007709609,0.006414301,0.068365496,0.064581812,0.006317717
0.11,1,0.009522899,0.007684964,0.006396324,0.06826999,0.064258646,0.006298456
0.111,1,0.009498853,0.00766032,0.006378347,0.068174485,0.063935481,0.006279195
0.112,1,0.009474475,0.007635293,0.00636011,0.068077947,0.0636059,0.00625964
0.113,1,0.009451523,0.007611706,0.006342924,0.067988237,0.06329644,0.006241215
0.114,1,0.00942857,0.00758812,0.006325738,0.067898527,0.062986979,0.006222791
0.115,1,0.009405618,0.007564534,0.006308551,0.067808818,0.062677518,0.006204366
0.116,1,0.009382359,0.007540592,0.006291125,0.067718178,0.062362081,0.00618567
0.117,1,0.009360465,0.007518023,0.006274702,0.067634157,0.06206565,0.006168051
0.118,1,0.00933857,0.007495454,0.006258279,0.067550136,0.061769218541659975,0.006150432
0.119,1,0.009316676,0.007472885,0.006241856,0.067466114,0.061472787,0.006132813
0.12,1,0.009294782,0.007450316,0.006225432,0.067382093,0.061176356,0.006115194
0.121,1,0.009273631,0.007428397,0.006209525,0.067302829,0.060886754,0.006098099
0.122,1,0.009252761,0.007406807,0.006193839,0.067224397,0.060602719,0.006081256
0.123,1,0.009231892,0.007385217,0.006178153,0.067145965,0.060318685,0.006064413
0.124,1,0.009211022,0.007363627,0.006162467,0.067067532,0.06003465,0.006047571
0.125,1,0.009190888,0.007342676,0.006147289,0.066993856,0.059757233,0.006031243
0.126,1,0.009171012,0.007322029,0.006132316,0.066920921,0.059485002,0.006015149
0.127,1,0.009151136,0.007301382,0.006117342,0.066847986,0.059212770405138226,0.005999055
0.128,1,0.009131023,0.007280454,0.006102181,0.066774394,0.058935709,0.005982746
0.129,1,0.009112112,0.007260716,0.006087897,0.066706872,0.058674724769490365,0.005967374
0.13,1,0.0090932,0.007240978,0.006073613,0.066639349,0.05841374,0.005952002
0.131,1,0.009074289,0.007221239,0.006059329,0.066571826,0.058152756,0.00593663
0.132,1,0.00905516,0.007201242,0.006044873,0.066503725,0.057887274,0.00592106
0.133,1,0.009037186,0.007182381,0.006031257,0.066441537,0.057637014,0.005906386
0.134,1,0.009019211,0.00716352,0.006017641,0.066379348,0.057386753,0.005891712
0.135,1,0.009001236,0.007144659,0.006004025,0.066317159,0.057136492,0.005877038
0.136,1,0.008983063,0.00712556,0.005990251,0.066254466,0.056882046,0.005862182
0.137,1,0.008965999,0.007107546,0.005977282,0.06619754,0.056642019,0.005848183
0.138,1,0.008948935,0.007089532,0.005964314,0.066140614,0.056401991556861736,0.005834184
0.139,1,0.008931871,0.007071518,0.005951345,0.066083688,0.056161964260297036,0.005820184
0.14,1,0.008914627,0.007053285,0.005938232,0.066026326,0.055918042,0.005806018
0.141,1,0.008898449,0.00703609,0.005925892,0.065974598,0.055687787,0.005792672
0.142,1,0.008882272,0.007018895,0.005913551,0.06592287,0.055457531,0.005779326
0.143,1,0.008866094,0.0070017,0.005901211,0.065871142,0.055227276,0.00576598
0.144,1,0.008849916,0.006984506,0.005888871,0.065819414,0.05499702,0.005752635
0.145,1,0.008834439,0.006967902,0.005877009,0.065772452,0.05477248,0.005739768
0.146,1,0.008819125,0.006951499,0.005865279,0.065725864,0.054551562,0.005727055
0.147,1,0.008803811,0.006935096,0.005853549,0.065679275,0.054330645,0.005714342
0.148,1,0.008788497,0.006918694,0.005841819,0.065632687,0.054109727,0.005701629
0.149,1,0.008773877,0.006902874,0.005830562,0.06559087,0.053894371577379474,0.00568939
0.15,1,0.008759405,0.006887238,0.005819425,0.065549369,0.053682384,0.00567729
0.151,1,0.008744934,0.006871603,0.005808288,0.065507868,0.053470396,0.005665191
0.152,1,0.008730462,0.006855967,0.005797152,0.065466367,0.053258408178969444,0.005653092
0.153,1,0.008716679,0.006840907,0.005786483,0.065429644,0.053051836114414795,0.00564146
0.154,1,0.00870303,0.006826015,0.005775924,0.065393184,0.052848394,0.005629956
0.155,1,0.00868938,0.006811124,0.005765365,0.065356725,0.052644951,0.005618453
0.156,1,0.008675731,0.006796232,0.005754805,0.065320265,0.052441508761477545,0.005606949
0.157,1,0.008662765,0.006781908,0.00574471,0.065288591,0.052243343,0.005595908
0.158,1,0.008649919,0.006767738,0.005734713,0.065257133,0.052048084,0.005584983
0.159,1,0.008637073,0.006753568,0.005724716,0.065225675,0.051852825,0.005574058
0.16,1,0.00862412,0.006739258,0.00571463,0.065194045,0.051654869027239564,0.005563027
0.161,1,0.008612061,0.006725789,0.005705182,0.065167554,0.051467452,0.005552665
0.162,1,0.008600001,0.006712319,0.005695734,0.065141064,0.051280035,0.005542303
0.163,1,0.008587941,0.00669885,0.005686285,0.065114573,0.051092618300197214,0.005531941
0.164,1,0.008575786,0.006685254,0.005676757,0.065087948,0.0509027,0.005521484
0.165,1,0.008564496,0.006672466,0.005667844,0.065066397,0.050722804178424064,0.00551167
0.166,1,0.008553207,0.006659678,0.005658931,0.065044846,0.050542908,0.005501856
0.167,1,0.008541917,0.00664689,0.005650019,0.065023295,0.050363011572221644,0.005492042
0.168,1,0.008530543,0.006633987,0.005641034,0.065001643,0.050180798,0.005482141
0.169,1,0.008520008,0.006621862,0.005632645,0.064985009,0.050008119179272476,0.005472861
0.17,1,0.008509473,0.006609737,0.005624255,0.064968375,0.04983544,0.005463582
0.171,1,0.008498938,0.006597612,0.005615865,0.064951741,0.049662761166548657,0.005454302
0.172,1,0.008488404,0.006585487,0.005607476,0.064935107,0.049490082160186744,0.005445022
0.173,1,0.008478535,0.006573904,0.005599535,0.064923303,0.04932219,0.005436185
0.174,1,0.008468742,0.006562424,0.005591657,0.064911569,0.049156442,0.005427426
0.175,1,0.008458948,0.006550945,0.005583779,0.064899835,0.048990694,0.005418668
0.176,1,0.008449154,0.006539466,0.005575901,0.064888101,0.048824946,0.005409909
0.177,1,0.008440024,0.006528523,0.005568469,0.064881213,0.048663875959982804,0.005401589
0.178,1,0.008430958,0.006517673,0.005561092,0.064874369,0.048504789111858015,0.005393339
0.179,1,0.008421893,0.006506824,0.005553716,0.064867525,0.048345702,0.005385089
0.18,1,0.008412827,0.006495974,0.00554634,0.06486068,0.048186615,0.005376839
0.181,1,0.008404421,0.006485656,0.005539405,0.064858698,0.048032103070201754,0.005369025
0.182,1,0.008396072,0.006475421,0.00553252,0.064856738,0.047879422,0.005361272
0.183,1,0.008387723,0.006465186,0.005525635,0.064854779,0.047726741,0.00535352
0.184,1,0.008379374,0.006454951,0.00551875,0.064852819,0.047574060597635026,0.005345767
0.185,1,0.008371682,0.006445242,0.005512304,0.064855739,0.047425856,0.005338447
0.186,1,0.008364038,0.006435607,0.005505902,0.064858665,0.047279339985261536,0.005331181
0.187,1,0.008356395,0.006425973,0.005499499,0.06486159,0.047132824,0.005323916
0.188,1,0.008348751,0.006416338,0.005493096,0.064864516,0.046986309,0.00531665
0.189,1,0.008341762,0.006407225,0.00548713,0.064872341,0.046844174779130984,0.005309813
0.19,1,0.008334814,0.006398178,0.005481201,0.064880158,0.046703597,0.005303024
0.191,1,0.008327867,0.006389131,0.005475273,0.064887975,0.046563018876418845,0.005296236
0.192,1,0.008320884,0.006380026,0.005469312,0.064895809,0.04642101,0.005289405
0.193,1,0.008314623,0.006371554,0.005463849,0.06490853,0.046286154782925505,0.005283084
0.194,1,0.008308363,0.006363082,0.005458387,0.06492125,0.046151299545403646,0.005276764
0.195,1,0.008302102,0.00635461,0.005452925,0.064933971,0.046016444,0.005270443
0.196,1,0.008295812,0.006346087,0.005447435,0.064946714,0.045880275,0.005264086
0.197,1,0.00829023,0.006338179,0.005442431,0.064964356,0.045750939792405944,0.005258225
0.198,1,0.008284648,0.006330271,0.005437428,0.064981999,0.045621604,0.005252363
0.199,1,0.008279067,0.006322363,0.005432425,0.064999641,0.045492268424474125,0.005246502
0.2,1,0.008273461,0.006314411,0.005427398,0.065017306,0.045361729151769455,0.005240609
0.201,1,0.008268551,0.006307056,0.005422848,0.065039894,0.045237720990754016,0.0052352
0.202,1,0.008263642,0.006299701,0.005418298,0.065062482,0.045113712829738584,0.005229791
0.203,1,0.008258732,0.006292347,0.005413747,0.065085069,0.044989705,0.005224382
0.204,1,0.008253822,0.006284992,0.005409197,0.065107657,0.044865697,0.005218972
0.205,1,0.008249559,0.006278142,0.005405074,0.065135239,0.044745734,0.00521398
0.206,1,0.008245315,0.006271331,0.00540097,0.065162802,0.044626872,0.005209016
0.207,1,0.008241071,0.00626452,0.005396867,0.065190365,0.04450801,0.005204051
0.208,1,0.008236827,0.006257709,0.005392763,0.065217927,0.044389147,0.005199087
0.209,1,0.008233229,0.0062514,0.005389086,0.065250513,0.044274255775216514,0.005194537
0.21,1,0.008229645,0.006245124,0.005385424,0.065283086,0.044160368,0.005190011
0.211,1,0.008226062,0.006238848,0.005381762,0.06531566,0.044046480178152395,0.005185484
0.212,1,0.008222479,0.006232571,0.0053781,0.065348233,0.043932592379620335,0.005180958
0.213,1,0.00821954,0.006226794,0.005374863,0.06538586,0.043822603,0.005176844
0.214,1,0.008216612,0.006221044,0.005371638,0.065423485,0.043713527778279346,0.00517275
0.215,1,0.008213685,0.006215295,0.005368414,0.065461111,0.043604452,0.005168656
0.216,1,0.008210758,0.006209545,0.005365189,0.065498737,0.043495376,0.005164563
0.217,1,0.008208474,0.006204291,0.005362388,0.065541448,0.043390131,0.005160879
0.218,1,0.0082062,0.006199061,0.005359596,0.065584174,0.043285714061053124,0.005157212
0.219,1,0.008203925,0.00619383,0.005356804,0.0656269,0.043181297,0.005153546
0.22,1,0.008201651,0.0061886,0.005354013,0.065669626,0.043076880144949634,0.005149879
0.221,1,0.008200019,0.006183862,0.005351643,0.065717471,0.042976227821728205,0.005146621
0.222,1,0.008198394,0.006179144,0.005349281,0.065765352,0.042876324576308175,0.005143376
0.223,1,0.00819677,0.006174426,0.005346919,0.065813232,0.042776421,0.005140132
0.224,1,0.00819514,0.006169693,0.005344552,0.065861054,0.042675843227352676,0.005136876
0.225,1,0.008194163,0.006165481,0.005342617,0.065914149,0.042580316629344264,0.00513405
0.226,1,0.008193186,0.00616127,0.005340681,0.065967245,0.04248479,0.005131224
0.227,1,0.008192209,0.006157058,0.005338746,0.06602034,0.042389263,0.005128398
0.228,1,0.008191229,0.006152834,0.005336807,0.066073348,0.042293131,0.005125563
0.229,1,0.008190899,0.006149124,0.005335296,0.066131726,0.042201852,0.005123151
0.23,1,0.008190569,0.006145413,0.005333785,0.066190104,0.042110572366100135,0.00512074
0.231,1,0.008190239,0.006141703,0.005332274,0.066248482,0.042019293,0.005118328
0.232,1,0.008189905,0.006137983,0.00533076,0.06630674,0.041927473,0.00511591
0.233,1,0.008190222,0.006134769,0.005329672,0.066370474,0.041840318,0.00511391
0.234,1,0.008190538,0.006131555,0.005328583,0.066434209,0.041753163147678324,0.00511191
0.235,1,0.008190855,0.006128341,0.005327495,0.066497943,0.041666008403990505,0.00510991
0.236,1,0.008191171,0.006125127,0.005326407,0.066561678,0.041578854,0.00510791
0.237,1,0.008192132,0.006122398,0.005325737,0.066630692,0.041495227663259034,0.005106314
0.238,1,0.008193095,0.006119676,0.00532507,0.066699864,0.041412082,0.005104723
0.239,1,0.008194059,0.006116955,0.005324403,0.066769036,0.041328936,0.005103133
0.24,1,0.008195023,0.006114233,0.005323736,0.066838208,0.041245790895777575,0.005101542
0.241,1,0.008196631,0.006111995,0.005323488,0.066912705,0.041166121,0.005100354
0.242,1,0.008198243,0.006109762,0.005323241,0.066987404,0.041086875579904196,0.005099171
0.243,1,0.008199855,0.00610753,0.005322994,0.067062102,0.04100763,0.005097987
0.244,1,0.008201467,0.006105297,0.005322748,0.0671368,0.040928384471122015,0.005096804
0.245,1,0.008203725,0.006103547,0.00532292,0.067216871,0.040852564,0.005096022
0.246,1,0.008205988,0.006101801,0.005323093,0.067297191,0.040777115536405374,0.005095244
0.247,1,0.00820825,0.006100055,0.005323267,0.067377511,0.040701667,0.005094467
0.248,1,0.008210513,0.006098308,0.00532344,0.067457831,0.040626219,0.005093689
0.249,1,0.008213423,0.006097043,0.005324033,0.067543575,0.040554146557498456,0.005093313
0.25,1,0.008216339,0.006095781,0.005324627,0.06762962,0.040482398040152155,0.00509294
0.251,1,0.008219255,0.006094519,0.005325221,0.067715665,0.040410649522805854,0.005092567
0.252,1,0.008222172,0.006093257,0.005325815,0.067801711,0.040338901005459546,0.005092194
0.253,1,0.008225737,0.006092475,0.005326828,0.067893233,0.040270482337215134,0.005092222
0.254,1,0.00822931,0.006091696,0.005327844,0.067985115,0.040202342,0.005092254
0.255,1,0.008232884,0.006090917,0.005328859,0.068076997,0.040134202,0.005092285
0.256,1,0.008236447,0.006090135,0.005329872,0.068168456,0.040065825,0.005092314
0.257,1,0.008240683,0.006089837,0.00533131,0.068266294,0.040001207,0.005092749
0.258,1,0.008244918,0.00608954,0.005332748,0.068364133,0.03993659,0.005093185
0.259,1,0.008249154,0.006089242,0.005334186,0.068461971,0.039871972,0.005093621
0.26,1,0.008253376,0.006088942,0.00533562,0.068559318,0.039807155,0.005094053
0.261,1,0.008258279,0.006089126,0.005337483,0.068663241,0.039745978,0.005094895
0.262,1,0.008263183,0.00608931,0.005339346,0.068767164,0.039684801997567104,0.005095736
0.263,1,0.008268086,0.006089494,0.005341209,0.068871087,0.039623626,0.005096577
0.264,1,0.008272971,0.006089674,0.005343066,0.068974443,0.039562284981325656,0.005097413
0.265,1,0.008278549,0.00609034,0.005345356,0.069084589,0.039504473598451474,0.00509866
0.266,1,0.008284127,0.006091006,0.005347646,0.069194734,0.039446662,0.005099908
0.267,1,0.008289704,0.006091671,0.005349936,0.06930488,0.039388851,0.005101155
0.268,1,0.008295259,0.006092333,0.005352218,0.069414377,0.039330907,0.005102396
0.269,1,0.008301518,0.006093481,0.005354938,0.069530891,0.039276389640002005,0.005104052
0.27,1,0.008307777,0.00609463,0.005357658,0.069647405,0.039221872,0.005105707
0.271,1,0.008314036,0.006095778,0.005360378,0.06976392,0.039167354,0.005107362
0.272,1,0.008320267,0.006096921,0.005363088,0.069879698,0.039112733,0.00510901
0.273,1,0.008327216,0.006098553,0.005366242,0.070002738,0.039061442,0.005111075
0.274,1,0.008334165,0.006100186,0.005369396,0.070125778,0.039010151,0.00511314
0.275,1,0.008341113,0.006101819,0.005372549,0.070248817,0.038958860277933494,0.005115206
0.276,1,0.008348028,0.006103444,0.00537569,0.070371026,0.038907492,0.005117262
0.277,1,0.008355676,0.006105563,0.005379282,0.070500759,0.038859365,0.00511974
0.278,1,0.008363323,0.006107682,0.005382873,0.070630491,0.038811238,0.005122218
0.279,1,0.008370971,0.006109801,0.005386465,0.070760223,0.038763111513860075,0.005124696
0.28,1,0.008378578,0.00611191,0.00539004,0.070889022,0.038714931259729586,0.005127162
0.281,1,0.008386935,0.006114519,0.005394074,0.071025624,0.038669909892760826,0.005130057
0.282,1,0.008395291,0.006117127,0.005398108,0.071162226,0.038624889,0.005132951
0.283,1,0.008403647,0.006119735,0.005402143,0.071298828,0.038579867,0.005135845
0.284,1,0.008412004,0.006122343,0.005406177,0.07143543,0.038534846,0.005138739
0.285,1,0.008421033,0.006125432,0.005410639,0.071578049,0.038492843,0.005142039
0.286,1,0.00843011,0.006128533,0.005415121,0.071721709,0.038450873,0.005145353
0.287,1,0.008439186,0.006131634,0.005419603,0.07186537,0.038408903,0.005148667
0.288,1,0.008448262,0.006134735,0.005424085,0.07200903,0.038366933,0.005151981
0.289,1,0.008458016,0.006138317,0.005428997,0.072158791,0.038327949,0.005155702
0.29,1,0.008467825,0.006141914,0.005433932,0.072309711,0.038288979,0.00515944
0.291,1,0.008477634,0.006145512,0.005438868,0.07246063,0.038250009735887616,0.005163179
0.292,1,0.008487442,0.006149109,0.005443804,0.07261155,0.03821104,0.005166917
0.293,1,0.008497933,0.006153189,0.005449171,0.072768657,0.038175026108295616,0.005171063
0.294,1,0.008508487,0.006157288,0.005454567,0.072927049,0.03813901,0.005175231
0.295,1,0.008519041,0.006161387,0.005459963,0.073085441,0.038102994,0.005179398
0.296,1,0.008529595,0.006165486,0.005465359,0.073243832,0.038066978660139486,0.005183566
0.297,1,0.008540836,0.006170068,0.005471189,0.073408503,0.038033888655159234,0.005188143
0.298,1,0.00855215,0.006174674,0.005477053,0.073574593,0.038000783434721366,0.005192745
0.299,1,0.008563463,0.00617928,0.005482916,0.073740683,0.037967678214283505,0.005197347
0.3,1,0.008574777,0.006183885,0.005488779,0.073906773,0.037934573,0.005201949
0.301,1,0.008586783,0.006188976,0.00549508,0.074079239,0.037904365,0.005206962
0.302,1,0.008598872,0.006194095,0.005501418,0.074253267,0.037874131,0.005212005
0.303,1,0.00861096,0.006199213,0.005507757,0.074427295,0.037843896,0.005217048
0.304,1,0.008623049,0.006204331,0.005514095,0.074601323,0.037813662,0.005222091
0.305,1,0.008635836,0.006209937,0.005520874,0.074781828,0.037786297,0.005227547
0.306,1,0.008648716,0.006215575,0.005527696,0.074964048,0.037758898,0.005233038
0.307,1,0.008661596,0.006221213,0.005534518,0.075146269,0.037731498,0.005238528
0.308,1,0.008674477,0.006226851,0.005541341,0.07532849,0.037704098650404236,0.005244019
0.309,1,0.008688062,0.006232978,0.005548606,0.075517293,0.037679542,0.005249925
0.31,1,0.008701751,0.006239143,0.005555921,0.075707976,0.037654944,0.00525587
0.311,1,0.008715441,0.006245307,0.005563236,0.075898659,0.037630347,0.005261815
0.312,1,0.008729131,0.006251472,0.005570552,0.076089342,0.037605749,0.005267761
0.313,1,0.008743532,0.006258128,0.005578313,0.076286718,0.037583969,0.005274124
0.314,1,0.00875805,0.006264829,0.005586131,0.076486149,0.037562143,0.005280532
0.315,1,0.008772568,0.006271529,0.005593949,0.07668558,0.037540317035226756,0.00528694
0.316,1,0.008787086,0.006278229,0.005601768,0.076885012,0.037518491,0.005293348
0.317,1,0.008802323,0.006285422,0.005610035,0.077091253,0.037499458727172294,0.005300176
0.318,1,0.00881769,0.006292667,0.005618367,0.077299736,0.037480378511931034,0.005307056
0.319,1,0.008833057,0.006299911,0.005626699,0.077508218,0.037461298296689774,0.005313936
0.32,1,0.00884828,0.006307097,0.005634959,0.07771426,0.037442265569988746,0.005320758
0.321,1,0.008864518,0.006314895,0.005643816,0.077932116,0.037425908,0.005328118
0.322,1,0.008880756,0.006322694,0.005652673,0.078149972,0.037409549,0.005335479
0.323,1,0.008896994,0.006330492,0.00566153,0.078367827,0.037393191390658165,0.00534284
0.324,1,0.008913072,0.006338224,0.005670307,0.07858303,0.037376878,0.005350135
0.325,1,0.008930204,0.006346587,0.005679701,0.078810599,0.037363222,0.005357987
0.326,1,0.008947336,0.006354949,0.005689096,0.079038169,0.037349565880550856,0.005365839
0.327,1,0.008964468,0.006363312,0.005698491,0.079265738,0.03733591,0.005373691
0.328,1,0.008981424,0.0063716,0.005707796,0.079490428,0.037322293871364605,0.005381469
0.329,1,0.008999475,0.006380539,0.005717741,0.079728072,0.037311322,0.005389823
0.33,1,0.009017526,0.006389477,0.005727687,0.079965716,0.037300350102540306,0.005398177
0.331,1,0.009035578,0.006398415,0.005737632,0.08020336,0.037289378,0.005406531
0.332,1,0.009053434,0.006407271,0.005747478,0.080437883,0.03727844,0.005414803
0.333,1,0.009072431,0.006416797,0.005757988,0.080685985,0.037270138,0.005423671
0.334,1,0.009091428,0.006426323,0.005768499,0.080934087,0.037261836259550485,0.005432538
0.335,1,0.009110425,0.00643585,0.005779009,0.081182188,0.037253534315435606,0.005441405
0.336,1,0.009129208,0.006445284,0.005789409,0.081426912,0.037245257276765927,0.005450183
0.337,1,0.009149179,0.006455411,0.0058005,0.081685877,0.037239614,0.005459576
0.338,1,0.009169149,0.006465539,0.00581159,0.081944843,0.03723397,0.00546897
0.339,1,0.00918912,0.006475666,0.00582268,0.082203809,0.037228326593276045,0.005478363
0.34,1,0.009208856,0.006485691,0.00583365,0.082459121,0.037222697,0.005487658
0.341,1,0.009229831,0.006496434,0.005845336,0.082729382,0.037219702967047116,0.005497591
0.342,1,0.009250805,0.006507177,0.005857022,0.082999642,0.037216709,0.005507524
0.343,1,0.009271779,0.00651792,0.005868709,0.083269903,0.037213715,0.005517457
0.344,1,0.009292753,0.006528662,0.005880395,0.083540163,0.037210721342549415,0.00552739
0.345,1,0.009314508,0.006539922,0.005892562,0.083818229,0.037210372,0.005537767
0.346,1,0.009336518,0.006551295,0.005904861,0.084100241,0.037210021747353876,0.005548254
0.347,1,0.009358528,0.006562669,0.005917161,0.084382253,0.037209672,0.005558741
0.348,1,0.009380538,0.006574042,0.00592946,0.084664265,0.037209321641435485,0.005569228
0.349,1,0.009403339,0.006585936,0.005942246,0.084954255,0.037211597,0.005580164
0.35,1,0.009426418,0.006597956,0.005955177,0.085248504,0.037213888055364755,0.00559122
0.351,1,0.009449498,0.006609976,0.005968108,0.085542753,0.037216179,0.005602276
0.352,1,0.009472577,0.006621996,0.005981039,0.085837001,0.037218469483484645,0.005613332
0.353,1,0.00949646,0.006634542,0.005994461,0.086139409,0.037223367908880235,0.005624841
0.354,1,0.009520645,0.006647225,0.006008043,0.08644641,0.037228299,0.005636482
0.355,1,0.00954483,0.006659909,0.006021625,0.08675341,0.03723323,0.005648124
0.356,1,0.009569015,0.006672593,0.006035207,0.08706041,0.037238162,0.005659765
0.357,1,0.009594015,0.006685807,0.006049286,0.087375761,0.037245682947525824,0.005671865
0.358,1,0.009619344,0.006699173,0.00606354,0.087696059,0.037253257,0.005684109
0.359,1,0.009644673,0.006712539,0.006077793,0.088016358,0.037260831436168367,0.005696353
0.36,1,0.009670002,0.006725905,0.006092046,0.088336657,0.037268405680489634,0.005708597
0.361,1,0.009696158,0.006739807,0.006106804,0.088665506,0.037278553,0.005721304
0.362,1,0.009722672,0.006753875,0.006121751,0.088999684,0.037288775549326116,0.005734169
0.363,1,0.009749185,0.006767943,0.006136697,0.089333862,0.037298998,0.005747034
0.364,1,0.009775699,0.006782011,0.006151644,0.08966804,0.037309221,0.005759899
0.365,1,0.009803053,0.00679662,0.006167102,0.090010981,0.037322,0.005773233
0.366,1,0.009830795,0.006811411,0.006182765,0.090359656,0.037334879,0.005786739
0.367,1,0.009858536,0.006826201,0.006198429,0.090708331,0.037347758,0.005800245
0.368,1,0.009886278,0.006840991,0.006214092,0.091057006,0.037360636487965566,0.005813751
0.369,1,0.009914874,0.006856329,0.006230274,0.091414666,0.037376055,0.005827731
0.37,1,0.009943889,0.006871865,0.006246679,0.091778494,0.037391602,0.005841898
0.371,1,0.009972904,0.0068874,0.006263084,0.092142323,0.037407148,0.005856066
0.372,1,0.010001919453977496,0.006902936,0.006279489,0.092506151,0.037422694,0.005870233
0.373,1,0.010031804624790353,0.006919025,0.00629642,0.0928792,0.037440764,0.005884881
0.374,1,0.010062142296446776,0.006935328,0.006313592,0.09325888,0.037458991,0.005899732
0.375,1,0.010092479968103196,0.006951632,0.006330765,0.09363856,0.037477218,0.005914583
0.376,1,0.010122817639759618,0.006967936,0.006347938,0.094018241,0.037495445607813226,0.005929434
0.377,1,0.010154041,0.0069848,0.006365645,0.09440739,0.037516180846656866,0.005944772
0.378,1,0.010185753109951744,0.007001898,0.006383613,0.094803665,0.037537105338972254,0.00596033
0.379,1,0.010217465184083186,0.007018995,0.006401582,0.095199941,0.03755803,0.005975889
0.38,1,0.010249177,0.007036093,0.00641955,0.095596217,0.037578954323603024,0.005991447
0.381,1,0.010281791571891302,0.007053757,0.006438061,0.096002223,0.037602371,0.006007499
0.382,1,0.010314933165326551,0.007071675,0.006456855,0.096415887,0.037626012,0.006023789
0.383,1,0.010348075,0.007089593,0.006475649,0.09682955,0.037649653630212054,0.00604008
0.384,1,0.010380648,0.007107236,0.006494137,0.097234989,0.037673032959650396,0.006056113
0.385,1,0.010415277583942568,0.007126003,0.006513788,0.097666884,0.037699413,0.006073162
0.386,1,0.010449907294028265,0.007144769,0.006533439,0.09809878,0.037725793,0.006090211
0.387,1,0.010484537004113961,0.007163535,0.00655309,0.098530675,0.037752173,0.00610726
0.388,1,0.010518554253041197,0.007182005,0.006572412,0.098953737,0.037778250621332714,0.006124031
0.389,1,0.010554734396045982,0.00720165,0.006592953,0.099404764,0.037807395,0.006141868
0.39,1,0.010590914539050766,0.007221295,0.006613495,0.099855791,0.037836538388031374,0.006159704
0.391,1,0.010627094682055553,0.00724094,0.006634037,0.10030681749665941,0.037865682,0.00617754
0.392,1,0.010662615393161943,0.007260265,0.006654223,0.10074836042235154,0.03789448,0.006195076
0.393,1,0.010700412263097666,0.00728082,0.00667569,0.10121947911178222,0.037926416211651964,0.006213729
0.394,1,0.010738209133033392,0.007301376,0.006697158,0.10169059780121292,0.037958351981598484,0.006232383
0.395,1,0.010776006002969116,0.007321932,0.006718626,0.1021617164906436,0.037990288,0.006251036
0.396,1,0.010813093260727182,0.007342142,0.006739711,0.10262265302703952,0.038021831,0.006269366
0.397,1,0.010852577410552166,0.007363642,0.006762143,0.10311488901098055,0.03805659,0.006288868
0.398,1,0.010892061560377149,0.007385142,0.006784575,0.10360712499492158,0.038091349,0.006308371
0.399,1,0.010931545710202134,0.007406643,0.006807007,0.10409936097886263,0.038126107272582324,0.006327873
0.4,1,0.010970266616712064,0.00742777,0.006829027,0.1045806656031645,0.038160424153303674,0.006347026
0.401,1,0.011011513164099719,0.007450251,0.006852463,0.1050951144440712,0.03819804,0.006367412
0.402,1,0.011052759711487375,0.007472732,0.006875899,0.10560956328497792,0.038235655178649186,0.006387797
0.403,1,0.011094006,0.007495214,0.006899336,0.10612401212588463,0.038273271,0.006408183
0.404,1,0.011134432217963994,0.007517293,0.006922328,0.10662672529448448,0.038310392,0.006428192
0.405,1,0.011177521178065707,0.007540793,0.006946812,0.1071645584182983,0.038350901052706235,0.006449496
0.406,1,0.011220610138167419,0.007564293,0.006971296,0.10770239154211214,0.038391411,0.006470801
0.407,1,0.011263699,0.007587794,0.00699578,0.10824022466592595,0.03843192,0.006492105
0.408,1,0.011306788058370843,0.007611294,0.007020263,0.10877805778973977,0.03847243,0.006513409
0.409,1,0.011350922772299073,0.007635421,0.007045363,0.10932792895027518,0.038515322,0.006535267
0.41,1,0.011395939420206636,0.007659982,0.00707094,0.10989039984122184,0.038558766,0.006557528
0.411,1,0.011440956068114199,0.007684542,0.007096516,0.11045287073216851,0.03860221,0.00657979
0.412,1,0.011485972716021762,0.007709102,0.007122093,0.11101534162311517,0.038645654,0.006602052
0.413,1,0.011532060388428866,0.0077343,0.007148298,0.11159026398920355,0.038691464085909205,0.006624876
0.414,1,0.011579096,0.007759963,0.007175016,0.11217871498365728,0.038737885548898926,0.006648136
0.415,1,0.011626130920277974,0.007785627,0.007201734,0.11276716597811103,0.038784307,0.006671396
0.416,1,0.011673166,0.007811291,0.007228453,0.11335561697256477,0.038830728,0.006694656
0.417,1,0.011721299177621974,0.007837603,0.007255813,0.11395695875196732,0.0388795,0.00671849
0.418,1,0.011770450078158318,0.007864416,0.007283724,0.11457282849777742,0.038928946,0.006742791
0.419,1,0.011819600978694665,0.007891229,0.007311636,0.11518869824358753,0.038978391855636056,0.006767092
0.42,1,0.011868752,0.007918042,0.007339547,0.11580456798939764,0.039027837834449984,0.006791394
0.421,1,0.011919028733391282,0.007945514,0.007368115,0.11643379573762346,0.039079616,0.00681628
0.422,1,0.011970399,0.007973526,0.007397275,0.1170786273936434,0.039132137012842905,0.00684167
0.423,1,0.012021769,0.008001537,0.007426434,0.11772345904966335,0.039184658,0.006867059
0.424,1,0.012073139061120368,0.008029549,0.007455594,0.11836829070568329,0.039237178,0.006892448
0.425,1,0.012125664984604758,0.008058232,0.007485425,0.11902697772246092,0.039292013,0.006918435
0.426,1,0.012179364949335459,0.008087494,0.007515892,0.11970242798253725,0.039347662,0.006944961
0.427,1,0.012233064914066161,0.008116756,0.007546359,0.12037787824261359,0.039403311502434805,0.006971487
0.428,1,0.012286764878796862,0.008146018,0.007576826,0.12105332850268992,0.039458960519066666,0.006998013
0.429,1,0.012341652265659997,0.008175965,0.00760798,0.1217431640751785,0.039516905131515206,0.00702515
0.43,1,0.012397800369329755,0.008206533,0.007639817,0.12245101311172857,0.03957574,0.007052866
0.431,1,0.012453948472999514,0.008237101,0.007671654,0.12315886214827863,0.039634574,0.007080581
0.432,1,0.012510096576669271,0.00826767,0.007703491,0.12386671118482868,0.039693409,0.007108297
0.433,1,0.012567466,0.008298936,0.007736032,0.12458951077558239,0.039754519372670716,0.007136636
0.434,1,0.012626188363669327,0.00833087,0.007769306,0.12533167321033076,0.0398166,0.007165598
0.435,1,0.012684911144492099,0.008362803,0.007802579,0.12607383564507912,0.039878682,0.007194559
0.436,1,0.012743633925314876,0.008394737,0.007835853,0.1268159980798275,0.039940762641868896,0.00722352
0.437,1,0.012803613098256861,0.008427383,0.007869848,0.1275737145703873,0.040005098845371956,0.007253119
0.438,1,0.012865046027380004,0.008460745,0.007904631,0.12835225159409092,0.040070491,0.007283386
0.439,1,0.012926479,0.008494107,0.007939413,0.12913078861779453,0.040135883,0.007313652
0.44,1,0.012987911885626294,0.008527469,0.007974195,0.12990932564149815,0.040201276,0.007343919
0.441,1,0.013050638855268203,0.008561558,0.008009717,0.13070406175723473,0.040268901,0.007374838
0.442,1,0.013114927081746428,0.008596416,0.008046084,0.13152119453660222,0.040337673,0.007406474
0.443,1,0.013179215308224652,0.008631274,0.008082451,0.13233832731596967,0.040406446,0.007438109
0.444,1,0.013243503534702878,0.008666132,0.008118818,0.13315546009533713,0.040475217734659535,0.007469745
0.445,1,0.013309125772652947,0.008701732,0.008155945,0.133989482,0.0405462,0.007502048
0.446,1,0.013376424942810742,0.008738158,0.008193979,0.13484760668295687,0.040618425,0.007535121
0.447,1,0.013443724112968538,0.008774583,0.008232013,0.13570573121180377,0.040690649322453504,0.007568194
0.448,1,0.013509221778087782,0.008810123,0.008269073,0.1365379053139594,0.040761529895106036,0.007600441
0.449,1,0.013579698937840636,0.008848192,0.008308861,0.13743960888734974,0.040837284,0.007635024
0.45,1,0.013650176097593489,0.008886262,0.008348649,0.13834131246074008,0.040913038,0.007669607
0.451,1,0.013720653257346343,0.008924331,0.008388436,0.13924301603413042,0.040988792,0.007704189
0.452,1,0.013789194643988468,0.008961451,0.008427179,0.14011676520384778,0.041063095,0.007737886
0.453,1,0.013863029233822015,0.009001246,0.008468815,0.14106484471903835,0.041142459790687924,0.007774057
0.454,1,0.013936864,0.009041041,0.008510451,0.1420129242342289,0.041221824705590465,0.007810227
0.455,1,0.014010698413489106,0.009080837,0.008552087,0.14296100374941945,0.04130119,0.007846398
0.456,1,0.014082452385128695,0.009119613,0.0085926,0.1438789534187645,0.041378989,0.007881617
0.457,1,0.014159837,0.009161222,0.008636185,0.14487643573576475,0.041462050280087336,0.007919459
0.458,1,0.014237222292334546,0.00920283,0.008679769,0.14587391805276495,0.041545112,0.007957301
0.459,1,0.014314607245937474,0.009244439,0.008723354,0.1468714003697652,0.041628173,0.007995142
0.46,1,0.014389755183330018,0.009284954,0.008765733,0.1478363887095874,0.041709548194005096,0.008031964
0.461,1,0.014470898142368302,0.00932847,0.008811374,0.14888655333776094,0.041796397,0.008071566
0.462,1,0.014552041101406586,0.009371985,0.008857015,0.1499367179659345,0.041883245199046154,0.008111168
0.463,1,0.014633184060444868,0.009415501,0.008902655,0.15098688259410803,0.041970093701566694,0.00815077
0.464,1,0.014711920970682428,0.009457843,0.008947002,0.15200198118697317,0.042055128,0.008189277
0.465,1,0.014797045629922529,0.009503366,0.008994815,0.15310838560314805,0.042145859,0.008230735
0.466,1,0.014882170289162628,0.009548888,0.009042628,0.1542147900193229,0.04223659,0.008272194
0.467,1,0.014967295,0.00959441,0.009090442,0.15532119443549777,0.042327320785062066,0.008313653
0.468,1,0.015049830691133304,0.009638674,0.009136864,0.15638973131066028,0.042416102,0.008353935
0.469,1,0.015139178290109277,0.009686311,0.009186974,0.15755623925965614,0.042510816,0.008397352
0.47,1,0.015228525889085255,0.009733948,0.009237084,0.1587227472086521,0.042605529856519546,0.00844077
0.471,1,0.015317873488061233,0.009781584,0.009287195,0.159889255,0.042700244,0.008484187
0.472,1,0.015407221087037213,0.009829221,0.009337305,0.16105576310664396,0.042794958,0.008527605
0.473,1,0.015498265112912996,0.009877736,0.009388351,0.16224565367969565,0.042891667,0.008571829
0.474,1,0.015592096092633245,0.009927602,0.009440893,0.16347646686117884,0.042990470143626586,0.008617316
0.475,1,0.015685927072353494,0.009977468,0.009493434,0.16470728004266202,0.043089273,0.008662803
0.476,1,0.015779758052073743,0.010027334091434106,0.009545976,0.16593809322414518,0.043188076075168245,0.00870829
0.477,1,0.015875352251422774,0.010078102226367394,0.009599485,0.16719352852872726,0.043288833,0.008754608
0.478,1,0.015973948,0.010130321036330815,0.009654602,0.16849322213626267,0.043391837,0.008802283
0.479,1,0.016072543943140963,0.010182539846294237,0.009709719,0.16979291574379807,0.04349484,0.008849958
0.48,1,0.016171139789000054,0.010234758656257658,0.009764837,0.17109260935133344,0.043597843761126034,0.008897634
0.481,1,0.016271570432996475,0.010287904878677655,0.009820955,0.17241826694717535,0.043702757,0.008946166
0.482,1,0.016375235728162248,0.010342609028098002,0.009878804,0.17379182959793588,0.043810079,0.008996157
0.483,1,0.016478901023328024,0.010397313177518349,0.009936653,0.17516539224869643,0.043917399999004854,0.009046148
0.484,1,0.016582566318493797,0.010452017326938694,0.009994501,0.17653895489945698,0.044024721365996014,0.009096139
0.485,1,0.016688143217507136,0.010507675701612925,0.010053387614023853,0.17793993643939987,0.044133905,0.009147015
0.486,1,0.016797207934672147,0.010565007726949635,0.010114135871017024,0.1793928151182339,0.044245668,0.00919946
0.487,1,0.016906272651837154,0.010622339752286346,0.010174884128010195,0.180845694,0.044357431,0.009251904
0.488,1,0.017015337369002164,0.010679671777623053,0.010235632385003366,0.18229857247590203,0.044469193,0.009304349
0.489,1,0.017126396215015362,0.010737986429749167,0.010297456958980265,0.18378044998769522,0.044582766,0.009357708
0.49,1,0.017241218,0.010798099714615792,0.010361286561411637,0.18531860072958775,0.044699100834616055,0.009412754
0.491,1,0.01735604,0.010858212999482414,0.010425116,0.18685675147148031,0.044815435,0.009467801
0.492,1,0.017470862,0.010918326,0.010488946,0.18839490221337285,0.044931770155861604,0.009522847
0.493,1,0.017587767,0.010979452,0.010553893021986286,0.18996377031478556,0.045049857833868716,0.009578839
0.494,1,0.017708736,0.011042512069365976,0.010621000592894109,0.19159371546813542,0.045170901,0.009636648
0.495,1,0.017829704,0.011105571834761073,0.010688108163801929,0.1932236606214853,0.045291945,0.009694456
0.496,1,0.017950671860438323,0.011168632,0.010755215734709752,0.19485360577483515,0.045412988363668576,0.009752265
0.497,1,0.018073819,0.011232736,0.010823485,0.19651614069683004,0.045535723,0.009811052
0.498,1,0.018201355653606408,0.011298920445808162,0.010894083738747479,0.19824503375000102,0.04566162,0.009871796
0.499,1,0.018328892689872096,0.011365104848085351,0.010964682262894342,0.19997392680317197,0.045787517,0.009932539
0.5,1,0.01845643,0.011431289,0.011035280787041203,0.20170281985634292,0.045913413587880626,0.009993283
0.501,1,0.018586248615398274,0.011498552,0.011107088661586797,0.20346634629509952,0.046040934423769476,0.010055041160128208
0.502,1,0.018720815,0.011568053600488477,0.011181409133306095,0.205302045,0.046171837,0.010118906734417676
0.503,1,0.018855381348196944,0.011637554950654912,0.011255729605025395,0.2071377445344324,0.046302739234356474,0.010182772308707143
0.504,1,0.018989947714596278,0.011707056,0.011330050076744695,0.20897344365409887,0.046433642,0.010246638
0.505,1,0.019126907535774854,0.011777672299881654,0.011405631,0.21084601064598454,0.046566095,0.010311557
0.506,1,0.019269005422787144,0.011850698419776182,0.011483924091095835,0.2127971622732426,0.046702163430011115,0.010378747
0.507,1,0.019411103309799442,0.011923724539670714,0.011562217359497251,0.2147483139005007,0.046838232062285545,0.010445937528097811
0.508,1,0.019553201196811736,0.011996750659565245,0.011640510627898667,0.21669946552775876,0.046974300694559976,0.010513128
0.509,1,0.019697813,0.01207093,0.011720119,0.21868993274755472,0.047111840211501985,0.010581412544940197
0.51,1,0.019847991,0.012147705514711723,0.011802658,0.22076606683316516,0.047253244677319645,0.010652148
0.511,1,0.019998169,0.012224481247895956,0.011885196585977581,0.2228422009187756,0.047394649,0.010722883
0.512,1,0.020142312363288416,0.012298457661319333,0.011964567,0.224824832,0.047531922,0.010790973
0.513,1,0.020301170448139248,0.012379226559175107,0.012051648197296561,0.22703647113309552,0.047678841858064404,0.010865491
0.514,1,0.020460029,0.012459995457030882,0.012138729632220152,0.22924810987463806,0.047825761,0.010940009662751968
0.515,1,0.020618886617840913,0.012540764354886658,0.012225811067143745,0.2314597486161806,0.047972680998221884,0.011014528220557637
0.516,1,0.020771194692750065,0.012618513,0.012309463463588355,0.23356920017953003,0.048115184490848235,0.011086188824004785
0.517,1,0.020939390463576926,0.012703539535066942,0.012401411391521153,0.23592798246063074,0.048267809,0.011164750324429689
0.518,1,0.021107586234403786,0.012788565741702736,0.012493359319453955,0.2382867647417314,0.048420433,0.011243311824854593
0.519,1,0.021275782,0.012873592,0.012585307247386757,0.24064554702283208,0.048573057723959916,0.011321873325279497
0.52,1,0.021436861,0.012955357847906822,0.012673541,0.24289249937528448,0.048720961244652944,0.011397344777513493
0.521,1,0.021615116,0.013044928211117714,0.012770709145192221,0.2454113235127302,0.048879492,0.011480231769897119
0.522,1,0.021793371343629263,0.013134498574328607,0.012867877291909191,0.2479301476501759,0.049038022,0.011563118762280743
0.523,1,0.021971626509697813,0.013224068937539498,0.012965045,0.2504489717876216,0.049196552395383106,0.011646006
0.524,1,0.022142140383674888,0.013310116717394085,0.013058186689158634,0.2528452392490575,0.049350035,0.011725548889216664
0.525,1,0.022331248461846913,0.013404543,0.013160961953157413,0.25553842714281744,0.049514685,0.011813069
0.526,1,0.022520356540018938,0.013498969597001413,0.013263737,0.2582316150365774,0.049679335,0.011900589950648615
0.527,1,0.022709464618190962,0.013593396036805077,0.013366512,0.2609248029303373,0.049843985,0.01198811
0.528,1,0.022890142022220904,0.013684013341535115,0.013464917351828507,0.26348347831176755,0.050003236505567566,0.012072009203225544
0.529,1,0.023090977062653853,0.013783635512843813,0.013573723594343834,0.26636696468470766,0.050174233,0.0121645
0.53,1,0.023291812103086798,0.013883257684152512,0.01368253,0.26925045105764783,0.05034523,0.012256990011755418
0.531,1,0.023492647143519743,0.013982879855461212,0.013791336079374487,0.272133937,0.050516227,0.012349480416020355
0.532,1,0.023684289165039226,0.014078379377167386,0.013895394019577916,0.27486955860619894,0.050681448,0.012438044
0.533,1,0.023897816,0.014183567669104405,0.014010696,0.2779611097383592,0.050859035,0.012535872231085723
0.534,1,0.024111342314848194,0.014288755961041424,0.014125998720103564,0.28105266087051944,0.051036621,0.012633700287395617
0.535,1,0.024324869,0.014393944,0.014241301070366388,0.2841442120026797,0.051214207638208054,0.012731528343705511
0.536,1,0.024528358,0.014494666379687765,0.014351438656838958,0.287072954,0.051385612,0.012825094920890194
0.537,1,0.024755642499167098,0.014605825301100364,0.014473748414162695,0.29039242115322944,0.051570047,0.012928663422738443
0.538,1,0.024982927,0.014716984222512964,0.014596058171486435,0.29371188838970586,0.051754483,0.013032231924586694
0.539,1,0.025210211836643154,0.014828143143925563,0.014718368,0.29703135562618227,0.051938918,0.013135800426434942
0.54,1,0.025426521271328828,0.014934458941066209,0.014835053179142263,0.3001712521928725,0.052116732,0.013234739083364632
0.541,1,0.025668746,0.015052030950151955,0.014964933408239041,0.3037408665720395,0.052308296,0.013344489892313127
0.542,1,0.025910970281708936,0.015169603,0.015094813637335822,0.3073104809512065,0.05249986,0.013454240701261623
0.543,1,0.026153195,0.015287174968323446,0.015224693866432602,0.3108800953303736,0.052691423,0.013563991510210118
0.544,1,0.026383401,0.015399489541970434,0.015348441,0.3142512965668972,0.05287589,0.013668706550330617
0.545,1,0.026641877606061407,0.015523959387897121,0.015486513082416697,0.31809601222418077,0.053074882,0.013785125205756182
0.546,1,0.026900354,0.015648429233823806,0.015624585016218683,0.32194072788146433,0.053273874,0.013901543861181746
0.547,1,0.027158830605651357,0.015772899079750494,0.015762657,0.32578544353874794,0.053472866,0.014017962516607311
0.548,1,0.027404126,0.015891655378513007,0.015894032583928897,0.3294105143498908,0.053664245,0.014128897
0.549,1,0.027680315001292623,0.016023555034816523,0.016040983,0.3335584099613804,0.053870991,0.014252518299969711
0.55,1,0.027956503704871245,0.016155454691120043,0.016187933,0.33770630557287007,0.054077737,0.014376139274292236
0.551,1,0.028232692408449868,0.016287354347423563,0.016334883741600314,0.34185420118435966,0.054284483008195925,0.014499760248614761
0.552,1,0.028494401384586362,0.016413037,0.016474512405993905,0.3457584695356918,0.054483054443174216,0.014617401886864986
0.553,1,0.028789931034030825,0.016552951753363406,0.016631102,0.3502412190516263,0.054697908,0.014748814591277788
0.554,1,0.029085460683475287,0.016692866037176457,0.016787692,0.3547239685675609,0.054912762,0.014880227
0.555,1,0.02938099,0.016832780320989504,0.016944281,0.35920671808349547,0.055127615,0.015011640000103393
0.556,1,0.029660585665730144,0.016965922404847004,0.017092853,0.3634186819222744,0.055333682,0.015136524434354705
0.557,1,0.029977277401550307,0.017114495393170302,0.017259926289815503,0.3682721082998251,0.05555703,0.015276380099641508
0.558,1,0.030293969137370466,0.017263068381493604,0.017426999438746586,0.37312553467737575,0.055780378032687615,0.015416235764928309
0.559,1,0.030610660873190632,0.017411641369816905,0.017594072587677666,0.37797896105492645,0.056003726,0.015556091430215113
0.56,1,0.030909785389366336,0.017552827,0.017752353,0.382530765,0.056217616,0.015688809508742175
0.561,1,0.031249681,0.017710769534682785,0.017930848804139872,0.3877954940394006,0.056449885,0.015837829089455233
0.562,1,0.031589575918121525,0.017868711909615802,0.018109344984708967,0.3930602227413622,0.056682153,0.015986848670168287
0.563,1,0.031929471,0.018026654,0.018287841165278047,0.3983249514433233,0.056914422,0.016135868
0.564,1,0.032269366446876675,0.018184596659481817,0.018466337,0.4035896801452849,0.05714669,0.016284888
0.565,1,0.032615355,0.018344624960686617,0.018647644344456288,0.408975182,0.057378154,0.016436056
0.566,1,0.032980748,0.018512722,0.018838611,0.4146974147832535,0.057619814,0.016595039
0.567,1,0.033346141,0.018680819920528963,0.019029578,0.42041964762368905,0.057861475,0.016754022
0.568,1,0.033711535,0.018848917400450138,0.019220545,0.4261418804641246,0.058103134943306683,0.016913006
0.569,1,0.034083533006375864,0.019019213485847185,0.019414522484111692,0.43199749607924587,0.058343702,0.017074271138713217
0.57,1,0.03447701,0.019198337,0.019619130697417223,0.4382299307743259,0.058595278750264525,0.017244107
0.571,1,0.034870488,0.01937746,0.019823738910722755,0.44446236546940593,0.058846856,0.017413943350639186
0.572,1,0.035263965,0.019556582618326757,0.020028347124028286,0.4506948,0.059098433,0.017583779456602174
0.573,1,0.035664624,0.019738027,0.020236188936595387,0.4570749980402035,0.059348604383473585,0.017756044706805214
0.574,1,0.036089109,0.019929142,0.020455750695530052,0.4638779248282159,0.059610689,0.017937724298924547
0.575,1,0.036513593,0.020120257,0.020675312454464717,0.47068085161622825,0.059872773,0.018119403891043877
0.576,1,0.036938078224295616,0.020311372,0.020894874213399382,0.4774837784042406,0.060134857,0.018301083483163203
0.577,1,0.037370395,0.020504942,0.021117917327990194,0.48445092334041046,0.060395198236700566,0.018485353989797525
0.578,1,0.037829202,0.020709124,0.021353906805792168,0.4918935376139646,0.060668457,0.018679983419223625
0.579,1,0.038288009,0.020913306494586482,0.021589896283594145,0.4993361518875186,0.060941716,0.018874612848649726
0.58,1,0.038746815,0.021117488789929896,0.021825886,0.5067787661610728,0.061214975242180086,0.019069242278075823
0.581,1,0.039214191,0.021324272190940522,0.022065633377750752,0.5144044930841236,0.061486129,0.019266641146230126
0.582,1,0.03971109,0.021542721067307764,0.022319711446375144,0.5225664725785963,0.061771324,0.019475458966863875
0.583,1,0.04020799,0.021761169943675003,0.022573789514999533,0.5307284520730692,0.06205652,0.019684277
0.584,1,0.040704889,0.021979618820042245,0.022827867583623925,0.5388904315675419,0.062341715546956104,0.019893095
0.585,1,0.041211196011146325,0.022200828869199284,0.023086014000453816,0.5472572978931102,0.062624417,0.020104879380980167
0.586,1,0.041750491,0.022434885158154685,0.023360057,0.556230705,0.062922426,0.020329275664892794
0.587,1,0.042289787,0.022668941,0.023634100612583146,0.5652041124742597,0.063220435,0.020553672
0.588,1,0.042829082,0.022902998,0.023908144,0.5741775197648346,0.063518444,0.020778068232718043
0.589,1,0.043378743,0.023139990925822456,0.024186604,0.5833810007036122,0.063813545,0.021005650571614933
0.59,1,0.043965365,0.023391157519568433,0.02448274,0.5932725873442388,0.064125384,0.021247189585247905
0.591,1,0.044551986,0.023642324,0.024778875351352814,0.6031641739848657,0.064437223,0.021488728598880878
0.592,1,0.045138607,0.023893490707060382,0.025075010812877246,0.6130557606254924,0.064749062,0.021730268
0.593,1,0.045736693,0.024147787596270915,0.025375957197834004,0.6232066683720625,0.065057555,0.021975236408397388
0.594,1,0.046376309,0.024417754,0.025696603107818412,0.6341406769657463,0.065384415,0.022235683332861772
0.595,1,0.047015925,0.024687719,0.026017249,0.6450746855594303,0.065711275,0.02249613
0.596,1,0.047655541,0.024957685405050677,0.026337895,0.6560086941531141,0.066038134,0.022756577181790548
0.597,1,0.048307887124162875,0.025230995,0.026663797791592777,0.6672361231639192,0.066361187,0.023020725797145668
0.598,1,0.049007042438092244,0.025521663850101878,0.027011713,0.6793577092989984,0.066704472,0.023302078336187665
0.599,1,0.049706198,0.025812332677945776,0.027359628237589965,0.6914792954340775,0.067047757,0.023583431
0.6,1,0.050405353065950974,0.026103001505789675,0.027707543460588558,0.7036008815691567,0.067391042,0.023864783414271652
0.601,1,0.051118703,0.02639725,0.028061222939813425,0.7160558094860431,0.06773004,0.024150142
0.602,1,0.051884985,0.026710773,0.028439566,0.7295352385295344,0.068091423,0.024454668
0.603,1,0.052651266,0.027024296727892947,0.028817909209402432,0.7430146675730257,0.068452805,0.024759193764102672
0.604,1,0.053417548254032415,0.027337820045041088,0.029196252344196934,0.756494097,0.068814188,0.02506372
0.605,1,0.054199729,0.027655185049222264,0.029580939,0.7703538056690257,0.069170791,0.025372593161806116
0.606,1,0.055041974,0.027994002314653724,0.029993340037041592,0.785391622,0.069552277,0.025702875
0.607,1,0.055884218259138814,0.028332819580085187,0.030405740920818713,0.8004294385871321,0.069933763,0.026033157006597238
0.608,1,0.056726463,0.028671636845516647,0.030818141804595838,0.8154672550461853,0.070315248,0.026363438928992802
0.609,1,0.057586599760389615,0.029014587,0.031237551,0.8309407843752181,0.07069146,0.026698453173351344
0.61,1,0.058515148,0.029381473266200848,0.031688198,0.8477742068549626,0.071095475,0.027057442
0.611,1,0.059443696,0.029748359263329395,0.032138844,0.8646076293347071,0.07149949,0.027416431271263197
0.612,1,0.060372244,0.030115245260457946,0.032589491,0.8814410518144518,0.071903505,0.027775420320219124
0.613,1,0.061321028,0.030486589778403773,0.033047912,0.8987759502287119,0.072301761,0.028139577
0.614,1,0.062348041872194976,0.030884711,0.033541657,0.9176868167221595,0.072731261,0.028530657066776256
0.615,1,0.063375055,0.031282833,0.034035401,0.9365976832156071,0.073160761,0.028921737
0.616,1,0.064402069,0.031680955,0.034529146,0.9555085497090547,0.073590261,0.029312817911481166
0.617,1,0.065452093,0.032083899,0.035031552239214676,0.9749992749391427,0.074013545,0.029709559141915323
0.618,1,0.066591955,0.032516884,0.035574042,0.9963239561239778,0.074472158,0.030136626
0.619,1,0.067731816,0.032949869,0.036116531,1.0176486373088132,0.074930771,0.030563693843243388
0.62,1,0.068871678,0.033382854,0.036659020362265406,1.038973318493648,0.075389384,0.030990761
0.621,1,0.070037854,0.033821071,0.037211206,1.0609717281521278,0.07584138,0.031424052
0.622,1,0.071307672,0.034293089838889554,0.037809043,1.0851135465934112,0.076333589,0.031891607858159664
0.623,1,0.07257749,0.034765108538041004,0.03840688,1.1092553650346944,0.076825797,0.032359164
0.624,1,0.073847308,0.035237127,0.039004717409221186,1.1333971834759777,0.077318005,0.032826720400823996
0.625,1,0.075147402,0.03571484,0.039613461,1.1583256909792323,0.077803289,0.033301142926479926
0.626,1,0.076567653,0.036230707,0.040274406,1.1857705389520086,0.078334667,0.033814413
0.627,1,0.077987905,0.036746574,0.040935352,1.213215386924785,0.078866045,0.034327683
0.628,1,0.079408156,0.037262441,0.041596297,1.2406602348975617,0.079397424,0.034840953013218795
0.629,1,0.080863469,0.037784525,0.042269575,1.269028368037054,0.079921712,0.035361828
0.63,1,0.082458828,0.038349821,0.043002797,1.3003644143649202,0.080499235,0.035926903259311894
0.631,1,0.084054187,0.038915118,0.04373602,1.331700460692787,0.081076759,0.036491978045387036
0.632,1,0.085649546,0.039480414,0.044469242,1.3630365070206532,0.081654282,0.037057052831462184
0.633,1,0.087285793,0.040052521607872524,0.045216488,1.3954618158623926,0.082224762,0.037630587
0.634,1,0.089086207,0.040673745,0.046032884,1.4314044409422628,0.082857205,0.038254600929498554
0.635,1,0.090886621,0.041294968865184724,0.046849280336078034,1.4673470660221328,0.083489649,0.038878615
0.636,1,0.092687035,0.041916192,0.047665676,1.5032896911020028,0.084122092,0.03950263
0.637,1,0.094535489,0.042544907,0.048498116,1.540524212893001,0.084747845,0.040136094
0.638,1,0.096577589,0.04322966,0.049410716,1.5819476165200537,0.085446307,0.040827447694268604
0.639,1,0.098619689,0.043914413846817324,0.050323315265974625,1.6233710201471063,0.086144768,0.041518802
0.64,1,0.10043181702266986,0.044534967,0.0511425,1.6597809430202248,0.086757208,0.042143478
0.641,1,0.10276079151581712,0.04529219,0.052166988,1.707758228858122,0.087535787,0.042912116
0.642,1,0.10508976600896439,0.046049412738393164,0.053191476152410974,1.7557355146960187,0.088314366,0.043680754230928806
0.643,1,0.10741874050211166,0.046806636,0.054215964,1.8037128005339158,0.089092945,0.044449392
0.644,1,0.1094725721293835,0.047489987,0.055130967059603714,1.8456598625073142,0.089768908,0.045140869
0.645,1,0.11214467911288584,0.048330247,0.056286361,1.9015137925072678,0.09064559,0.045998633
0.646,1,0.11481678609638821,0.049170506590244314,0.057441755,1.9573677225072215,0.091522271,0.046856397
0.647,1,0.11748889307989055,0.050010766,0.058597148,2.013221652507175,0.092398953,0.047714161
0.648,1,0.11982913236326087,0.050765629,0.059623424,2.0617871374230536,0.093152229,0.048482178
0.649,1,0.12291511892095813,0.051701489798103295,0.060932962,2.1271541002006074,0.094150028,0.049443259
0.65,1,0.1260011054786554,0.052637351,0.062242499,2.1925210629781615,0.095147827,0.050404341
0.651,1,0.12908709203635266,0.053573212,0.063552037,2.2578880257557152,0.096145626,0.051365422
0.652,1,0.13176920022457023,0.054409853752418955,0.06470827,2.3144051680070015,0.096993866,0.052221544
0.653,1,0.13535901828673497,0.055456348,0.066200591,2.391315053861433,0.098142297,0.053303067
0.654,1,0.1389488363488997,0.056502842,0.067692911,2.468224939715865,0.099290728,0.054384589
0.655,1,0.14253865441106445,0.057549337,0.069185231,2.5451348255702966,0.10043915890292823,0.055466111
0.656,1,0.14563207974516487,0.058479925,0.070494179,2.611254493653699,0.10140504850040435,0.056424153
0.657,1,0.14984149355365636,0.059655156,0.072204905,2.702228763323248,0.10274198932621101,0.057646934589300286
0.658,1,0.15405090736214783,0.060830386,0.07391563,2.793203032992797,0.10407893015201766,0.058869716201516556
0.659,1,0.15826032117063935,0.062005617047436457,0.075626356,2.8841773026623456,0.1054158709778243,0.060092497813732826
0.66,1,0.16185290182703443,0.063044653,0.077115952,2.9619512369420335,0.1065286575613198,0.061169064
0.661,1,0.1668329056622179,0.06437058,0.079089851,3.0701197901689534,0.10810265666600204,0.062558621
0.662,1,0.17181290949740136,0.065696507,0.08106375,3.178288343395873,0.10967665577068429,0.063948178
0.663,1,0.17679291333258482,0.067022434,0.083037649,3.2864568966227927,0.11125065487536655,0.065337735
0.664,1,0.18099695649011907,0.068187304,0.084742473,3.3784423081738666,0.11254813305124553,0.066552925
0.665,1,0.18694745529858167,0.069690775,0.087036448,3.507675377005628,0.11442115542304877,0.068140812
0.666,1,0.1928979541070443,0.071194247,0.089330423,3.6369084458373893,0.116294178,0.069728698
0.667,1,0.1988484529155069,0.072697719,0.091624398,3.766141514669151,0.11816720016665523,0.071316585
0.668,1,0.2038092401646709,0.074009407,0.093587655,3.875530466156549,0.11969825088953588,0.072694911
0.669,1,0.21099934770668838,0.075723527,0.096274959,4.030571945151359,0.12194872016626573,0.074520533
0.67,1,0.21818945524870587,0.077437647,0.098962262,4.185613424,0.1241991894429956,0.076346155
0.671,1,0.22537956279072338,0.079151768,0.10164956489365998,4.340654903140981,0.12644965871972547,0.078171778
0.672,1,0.23128741437094458,0.080635781,0.10392576867784148,4.471429765568927,0.12827741374602716,0.079743375
0.673,1,0.24008629303527312,0.08260175,0.10710206446040142,4.657998073165241,0.13100311777338822,0.081856478
0.674,1,0.24888517169960167,0.084567718,0.11027836024296138,4.844566380761556,0.1337288218007493,0.08396958
0.675,1,0.2576840503639302,0.086533686,0.11345465602552134,5.031134688,0.13645452582811035,0.086082683
0.676,1,0.2647916733320404,0.088221268,0.11611332859430859,5.188244824,0.138660115,0.087884928
0.677,1,0.27571666295453473,0.09049088,0.11990561909195302,5.413027524700439,0.14197998810907364,0.090349059
0.678,1,0.2866416525770291,0.092760492,0.12369790958959742,5.637810225124179,0.14529986077327728,0.092813191
0.679,1,0.29756664219952345,0.095030103,0.12749020008724185,5.862592925547918,0.1486197334374809,0.095277322
0.68,1,0.3062143995559186,0.096959838,0.13062102678090606,6.052132669188477,0.15130627537579178,0.097357014
0.681,1,0.32000845480574125,0.099598934,0.13520115730976334,6.322526557291161,0.15535910103361553,0.10025443324403749
0.682,1,0.33380251005556394,0.10223802933049803,0.13978128783862062,6.592920445393846,0.15941192669143928,0.10315185200826599
0.683,1,0.34759656530538663,0.10487712479550805,0.1443614183674779,6.863314333,0.16346475234926305,0.10604927077249449
0.684,1,0.35824966175747086,0.10709708750658614,0.1480815070179637,7.092647719103031,0.1667605423843233,0.1084656230773294
0.685,1,0.3760103936491644,0.1101903773308884,0.15368726829079996,7.415964393009353,0.17169713927529096,0.11190437377482755
0.686,1,0.39377112554085786,0.11328366715519067,0.1592930295636362,7.739281066915675,0.17663373616625866,0.1153431244723257
0.687,1,0.4115318574325514,0.11637695697949293,0.16489879083647246,8.062597740821998,0.1815703330572263,0.11878187516982386
0.688,1,0.4292925893242429,0.11947024680379487,0.1705045521093081,8.385914414728283,0.18650692994819343,0.1222206258673216
0.689,1,0.4482389266065397,0.1226055396079211,0.1763323538355128,8.721941436605096,0.1915923198304736,0.12573496623801303
0.69,1,0.4716425846477143,0.12626346858975038,0.18330173084103746,9.103584187918077,0.19755591014644266,0.12985930001632753
0.691,1,0.4950462426888889,0.12992139757157964,0.1902711078465621,9.485226939,0.20351950046241174,0.13398363379464204
0.692,1,0.5184499007300636,0.13357932655340893,0.19724048485208676,9.866869690544041,0.20948309077838084,0.13810796757295654
0.693,1,0.5436142523647868,0.13728823840700466,0.20451590723945773,10.260356022332518,0.2155985172367187,0.14232891324430266
0.694,1,0.575323619,0.14165693880260122,0.21334522698943137,10.70017395152733,0.2226868255988767,0.14733502070396515
0.695,1,0.607032986,0.14602563919819778,0.22217454673940504,11.139991880722143,0.22977513396103474,0.1523411281636277
0.696,1,0.6387423535626072,0.15039433959379436,0.23100386648937868,11.579809809916954,0.23686344232319279,0.1573472356232902
0.697,1,0.6731736542333954,0.15482586375076288,0.24026935268523913,12.026901791465296,0.24406225661256692,0.16247949188993419
0.698,1,0.717624795,0.16010191188147505,0.2517173934093876,12.512641713560953,0.2522674465211733,0.1686400422480451
0.699,1,0.7620759354638745,0.16537796001218724,0.2631654341335361,12.998381635656614,0.2604726364297796,0.174800593
0.7,1,0.806527076,0.17065400814289944,0.2746134748576846,13.484121557752271,0.2686778263383859,0.1809611429642669
0.701,1,0.8553971673397064,0.17600886317874748,0.2867094317528968,13.965490634105146,0.2768684235982533,0.1872904643500721
0.702,1,0.9204272065656629,0.18246170342199375,0.3019957026897694,14.462404666085089,0.2860036643617977,0.19499466570290475
0.703,1,0.9854572457916192,0.18891454366524005,0.3172819736266419,14.95931869806503,0.2951389051253421,0.20269886705573736
0.704,1,1.0504872850175757,0.19536738390848632,0.33256824456351436,15.456232730044972,0.3042741458888865,0.21040306840856998
0.705,1,1.1231448666990564,0.20192124224287078,0.3488689737657556,15.925031961224484,0.31313725977930273,0.21833952816289576
0.706,1,1.2236697774871093,0.20992817587879697,0.3700788575937475,16.362359129772337,0.32279052680142073,0.22816302420842666
0.707,1,1.324194688275162,0.21793510951472317,0.39128874142173936,16.79968629832019,0.33244379382353884,0.23798652025395756
0.708,1,1.4247195990632147,0.22594204315064936,0.41249862524973124,17.23701346686804,0.34209706084565683,0.24781001629948848
0.709,1,1.5395092259034941,0.2340819521686286,0.4354093639427409,17.6044901,0.3510538148221237,0.25796449758712786
0.71,1,1.7068454014489345,0.24418435090126095,0.4663889653431099,17.864852204174127,0.36066322842577536,0.27080333435843307
0.711,1,1.8741815769943746,0.2542867496338933,0.49736856674347896,18.125214310321052,0.37027264202942695,0.28364217112973833
0.712,1,2.0415177525398147,0.26438914836652566,0.528348168,18.38557641646798,0.3798820556330786,0.29648100790104354
0.713,1,2.2386846114132273,0.2746723916671807,0.5624510657686852,18.51317956822066,0.3882402957285256,0.3098152971662679
0.714,1,2.5483140587065316,0.28766918968226163,0.6109563943649963,18.442010502841185,0.39743016875882514,0.327174905
0.715,1,2.8579435059998364,0.3006659876973425,0.6594617229613072,18.370841437461706,0.4066200417891247,0.3445345123683962
0.716,1,3.1675729532931407,0.31366278571242334,0.7079670515576183,18.299672372082227,0.4158099148194243,0.36189411996946036
0.717,1,3.5525285068389936,0.3269156172700514,0.7629508520123345,18.019852096450823,0.42326328506827876,0.3800582819419307
0.718,1,4.234620458021209,0.34402535230462533,0.846285312,17.48431222631154,0.4325023195615445,0.40475917195530675
0.719,1,4.9167124092034244,0.3611350873391993,0.9296197716705957,16.948772356172263,0.4417413540548103,0.42946006196868286
0.72,1,5.598804360385641,0.3782448223737732,1.0129542314997262,16.413232486032978,0.45098038854807615,0.45416095198205886
0.721,1,6.637924386450093,0.3957354771934517,1.1120175203287892,15.613188423010309,0.45848111057550317,0.48037403186977723
0.722,1,8.694173264455351,0.4188910051186209,1.2732515690766353,14.62646718164282,0.4697053700950921,0.5184683131202232
0.723,1,10.750422142460609,0.44204653304379005,1.4344856178244816,13.639745940275331,0.48092962961468105,0.5565625943706691
0.724,1,12.806671020465867,0.4652020609689591,1.5957196665723279,12.653024698907842,0.49215388913426994,0.5946568756211152
0.725,1,17.156026424369955,0.4889595130997526,1.8028536679076197,11.428974675621236,0.502423669,0.6363512398861059
0.726,1,24.77916632089883,0.5213759743367037,2.1623381912997766,10.264399124349337,0.5184828116673683,0.7027403783483204
0.727,1,32.402306217427714,0.5537924355736547,2.5218227146919334,9.099823573077437,0.5345419539984526,0.7691295168105348
0.728,1,40.02544611395659,0.5862088968106056,2.881307238,7.935248021805538,0.5506010963295367,0.8355186552727493
0.729,1,58.16865430897043,0.619646506,3.401774303457246,6.689765222336912,0.5663331314552457,0.9131848655136324
0.73,1,71.19617615135179,0.6669979826321475,4.334435431119688,5.780001696596222,0.5884037983004411,1.0488804399787273
0.731,1,84.22369799373317,0.7143494588019591,5.267096558782131,4.870238170855533,0.6104744651456364,1.184576014443822
0.732,1,97.25121983611453,0.7617009349717706,6.199757686444575,3.960474645114843,0.6325451319908318,1.320271588908917
0.733,1,94.30984318,0.8109285843167603,7.743374185011632,3.175845697704031,0.6525036702969592,1.4983381354383964
0.734,1,79.53345111349594,0.8840269061653429,10.427678897506402,2.7587484450826927,0.6789460368835274,1.8245972761298193
0.735,1,64.75705905,0.9571252280139255,13.111983610001172,2.3416511924613546,0.7053884034700957,2.150856416821242
0.736,1,49.98066699010766,1.030223549862508,15.796288322495943,1.9245539398400167,0.7318307700566639,2.4771155575126653
0.737,1,30.931673823699786,1.1070300367971013,20.42413219012834,1.7112823659223877,0.7533186283116473,2.966119281157475
0.738,1,24.083967076983708,1.2286753770165904,27.53662961188379,1.6626864643647248,0.7846582926422192,3.8473327110681863
0.739,1,17.236260330267633,1.3503207172360796,34.649127033639246,1.614090562807062,0.8159979569727911,4.7285461409788985
0.74,1,10.38855358355156,1.4719660574555689,41.76162445539469,1.565494661249399,0.847337621,5.609759571
0.741,1,8.553312008436526,1.596255446556653,53.64722201567709,1.6124639653889048,0.8733334925547123,7.0303039768840145
0.742,1,7.566764688857857,1.8322987795001064,62.77247195901117,1.6148364374566015,0.9129246178506616,9.435325209421137
0.743,1,6.580217369279188,2.0683421124435597,71.89772190234527,1.617208909524298,0.9525157431466111,11.84034644195826
0.744,1,5.5936700497005205,2.304385445387013,81.02297184567934,1.6195813815919946,0.9921068684425605,14.245367674495386
0.745,1,4.744330717869453,2.609563476346058,84.88535527967163,1.5437044857573843,1.0222531091813596,17.996435221948673
0.746,1,4.2167478500577324,3.3441422370252742,77.82323286576317,1.469472045,1.072208488143945,23.487696658962044
0.747,1,3.6891649822460106,4.078720998,70.76111045,1.3952396035983958,1.1221638671065306,28.97895809597542
0.748,1,3.1615821144342893,4.813299758383707,63.69898803794626,1.3210071625189015,1.1721192460691163,34.470219532988786
0.749,1,2.778526225149774,6.284707472451719,47.535073239407325,1.2355388062748387,1.2039724633970796,42.36658578
0.75,1,2.538304285922905,9.051796560364526,38.01739294075795,1.1895554939126243,1.2899701592819812,48.92071938285426
0.751,1,2.2980823466960354,11.818885648277334,28.499712642108577,1.1435721815504098,1.3759678551668828,55.47485298113171
0.752,1,2.0578604074691653,14.58597473619014,18.982032343459203,1.0975888691881952,1.4619655510517846,62.02898657940917
0.753,1,1.8487173187537145,19.798079278028748,11.741944497257997,1.056008055572196,1.5472547079114185,66.66076795336612
0.754,1,1.7113254005442062,27.76856161536343,9.128066422779407,1.0257775137981415,1.7539432890060862,65.07240207249043
0.755,1,1.5739334823346982,35.73904395269812,6.514188348300815,0.995546972,1.9606318701007541,63.48403619161475
0.756,1,1.4365415641251902,43.709526290032805,3.900310273822224,0.9653164302500326,2.1673204511954216,61.89567031073906
0.757,1,1.3116712179865653,57.19082151147097,2.797253284880664,0.9253685450391558,2.419860350959347,55.00087876928221
0.758,1,1.2276021279287495,64.18070448546372,2.4407002719364246,0.8974558898211995,2.858419015983329,48.36990335225375
0.759,1,1.143533037870934,71.17058745945646,2.084147258992185,0.8695432346032432,3.2969776810073115,41.73892793522529
0.76,1,1.0594639478131185,78.16047043,1.7275942460479454,0.841630579,3.735536346031293,35.107952518196825
0.761,1,0.9792483341161443,77.91380264009054,1.6489774934939336,0.8086169720223623,4.253230175052086,27.630903591089414
0.762,1,0.9238072001354971,71.03186093695273,1.572770831302834,0.785935463,4.9853033850813375,23.263503490809263
0.763,1,0.868366066,64.14991923381491,1.4965641691117342,0.763253955,5.717376595110591,18.896103390529113
0.764,1,0.8129249321742028,57.26797753,1.4203575069206344,0.7405724458074558,6.449449805139842,14.528703290248963
0.765,1,0.758727512,45.45286467597625,1.3110865867385435,0.7141802910443239,7.255780229070824,10.940941850036111
0.766,1,0.7202638979086677,38.01495482404043,1.2138573474310617,0.6950581448821942,8.227278705816016,9.125505217916436
0.767,1,0.6818002834638066,30.57704497210461,1.116628108,0.6759359987200646,9.198777182561207,7.310068585796761
0.768,1,0.6329864180685745,19.697089603354847,0.9835049507276411,0.6510388296722149,10.150704773383202,4.8313891190212575
0.769,1,0.6051871437042752,16.63217895199438,0.9148125964810416,0.6344598065590912,11.169355584065286,4.179208729
0.77,1,0.5773878693399759,13.567268300633915,0.8461202422344423,0.6178807834459675,12.188006394747372,3.5270283392801023
0.771,1,0.5495885949756766,10.50235764927345,0.7774278879878427,0.6013017603328438,13.206657205429458,2.874847949409525
0.772,1,0.5147688499424394,6.2683071120163945,0.6884839337694695,0.5798893623305919,14.38212770438294,2.0021673908334825
0.773,1,0.49401770985945126,5.3458175689236755,0.6492218274610995,0.5658029072899404,15.178637920699718,1.768307156817452
0.774,1,0.4732665697764631,4.423328025830958,0.6099597211527295,0.551716452,15.975148137016497,1.5344469228014217
0.775,1,0.45251542969347486,3.5008384827382404,0.5706976148443594,0.5376299972086377,16.771658353333276,1.3005866887853914
0.776,1,0.42687094343474696,2.272797827329423,0.5219205541231751,0.519530983,17.81207516057962,0.9930176578755847
0.777,1,0.41096730876419496,2.0191269010236312,0.49702874177420314,0.5079070478553882,18.196173444489702,0.9034004805021956
0.778,1,0.39506367409364296,1.7654559747178395,0.4721369294252312,0.49628311266944136,18.580271728399786,0.8137833031288065
0.779,1,0.37916003942309096,1.5117850484120479,0.4472451170762593,0.48465917748349446,18.964370012309868,0.7241661257554175
0.78,1,0.359760089,1.1876279570557482,0.4169519528814476,0.4697889142294237,19.556050955828873,0.6085083261722282
0.781,1,0.3473019154058708,1.1151274317698878,0.3989222755457833,0.4604059937294177,19.518247166895577,0.5700517887599188
0.782,1,0.3348437414133246,1.0426269064840277,0.3808925982101191,0.4510230732294117,19.480443377962274,0.5315952513476094
0.783,1,0.3223855674207784,0.9701263811981673,0.3628629208744548,0.4416401527294057,19.44263958902898,0.4931387139353001
0.784,1,0.3073727685862411,0.8857118503112307,0.3411087183224656,0.42969849445666636,19.516484108635098,0.44479168659187535
0.785,1,0.29743156493398837,0.8525882383629189,0.327295685,0.4221950554462355,19.178163074343395,0.4250997230429375
0.786,1,0.28749036128173566,0.819464626,0.31348265098843847,0.41469161643580454,18.839842040051686,0.4054077594939997
0.787,1,0.27754915762948296,0.7863410144662952,0.2996696173214249,0.40718817742537367,18.501521005759983,0.3857157959450619
0.788,1,0.26570338473552857,0.7510512531596386,0.2831177390212762,0.3977035668161804,18.18581140050835,0.36181890443188663
0.789,1,0.25764402136163617,0.7220553314445141,0.2723712919812538,0.3916778973952381,17.694765666804994,0.349238539
0.79,1,0.2495846579877438,0.6930594097293896,0.26162484494123145,0.3856522279742959,17.203719933101638,0.33665817350981536
0.791,1,0.24152529461385142,0.6640634880142652,0.2508783979012091,0.37962655855335364,16.712674199398286,0.3240778080487797
0.792,1,0.23202005,0.6315865066612724,0.2381037963182586,0.37207801446338057,16.187817458909628,0.3093162788789304
0.793,1,0.2253959721721306,0.6040666627053861,0.22966692088039722,0.3671628798620926,15.65670087944061,0.2997058139384892
0.794,1,0.21877189446638912,0.5765468187494998,0.22123004544253588,0.36224774526080467,15.125584299971594,0.290095349
0.795,1,0.21214781676064767,0.5490269747936134,0.21279317000467451,0.3573326106595167,14.594467720502578,0.2804848840576069
0.796,1,0.20440807289884477,0.5169007271565887,0.2028513641017175,0.3512443557510919,14.003403138212537,0.26943565327153274
0.797,1,0.19889779990176706,0.49336647812569523,0.19614855893040126,0.34714067605236554,13.498154551413522,0.2613945808843604
0.798,1,0.19338752690468938,0.46983222909480177,0.189445754,0.34303699635363916,12.992905964614508,0.25335350849718813
0.799,1,0.1878772539076117,0.4462979800639083,0.18274294858776877,0.3389333166549128,12.487657377815491,0.24531243611001582
0.8,1,0.1814934297955477,0.4184420033100648,0.17491372032716027,0.33391745,11.915967432787784,0.23614913309551688
0.801,1,0.17686071436192702,0.3997902136929156,0.1695131049656029,0.3303986939647669,11.46676890082622,0.22921587983682007
0.802,1,0.17222799892830631,0.38113842407576637,0.1641124896040455,0.32687993747141786,11.017570368864659,0.22228262657812325
0.803,1,0.16759528349468567,0.3624866344586172,0.15871187424248817,0.32336118097806876,10.568371836903097,0.2153493733194265
0.804,1,0.1622695185064135,0.34038325232682215,0.15245641300422788,0.31912294813473857,10.056472394940753,0.2074777090835914
0.805,1,0.1583375837623061,0.3261020553529032,0.14804231313707303,0.31602544196090276,9.671909569053133,0.2014742665191845
0.806,1,0.15440564901819875,0.3118208583789843,0.14362821326991818,0.312927936,9.287346743165514,0.19547082395477755
0.807,1,0.15047371427409134,0.2975396614050653,0.13921411340276332,0.30983042961323126,8.902783917277894,0.18946738139037064
0.808,1,0.14598535389113593,0.28069223254595477,0.13414094409637686,0.3061556529125503,8.463458940919077,0.18266697109576827
0.809,1,0.14261978680446255,0.2698310507543293,0.13048479978888256,0.30336481890805383,8.141082562013903,0.17748458791352512
0.81,1,0.13925421971778917,0.2589698689627038,0.12682865548138822,0.30057398490355736,7.818706183108731,0.172302205
0.811,1,0.13588865263111582,0.2481086871710783,0.12317251117389391,0.2977831508990609,7.496329804203558,0.16711982154903884
0.812,1,0.1320715113789715,0.23538913984292406,0.11900023993623861,0.2945206157904205,7.128072383908247,0.16126278180473969
0.813,1,0.1291686375057693,0.22705333328907548,0.11593571604060282,0.2919579577319281,6.860783678472547,0.15680433227497337
0.814,1,0.1262657636325668,0.21871752673522596,0.11287119214496669,0.28939529967343547,6.593494973036817,0.15234588274520652
0.815,1,0.12336288975936428,0.21038172018137646,0.10980666824933058,0.2868326416149428,6.326206267601087,0.1478874332154397
0.816,1,0.12046001588616177,0.20204591362752694,0.10674214435369445,0.2842699835564501,6.058917562165359,0.14342898368567286
0.817,1,0.11756874942388405,0.19419543984098322,0.10373651348503099,0.2814900502170298,5.800787903134531,0.13903269280968628
0.818,1,0.11504756784856318,0.18768802695753634,0.10114093963800642,0.27910257650294046,5.580229070606896,0.1352036840805431
0.819,1,0.1125263862732423,0.18118061407408947,0.098545366,0.27671510278885114,5.3596702380792625,0.13137467535139993
0.82,1,0.11000520469792142,0.17467320119064259,0.095949792,0.2743276290747619,5.139111405551628,0.12754566662225675
0.821,1,0.10749567103399672,0.1685095549514141,0.093401173,0.27174779495495116,4.926868451110082,0.12378233047011894
0.822,1,0.10529215493744237,0.16332758512366713,0.091182573,0.2695000628797822,4.745020914780488,0.1204934653234349
0.823,1,0.10308863884088804,0.1581456152959202,0.088963973,0.2672523308046132,4.5631733784508945,0.11720460017675084
0.824,1,0.10088512274433369,0.15296364546817326,0.086745373,0.2650045987294442,4.381325842121301,0.11391573503006679
0.825,1,0.098693012,0.14802442346018535,0.084564955,0.2625876622655417,4.206688613220534,0.11069040242486931
0.826,1,0.096756014,0.14381585855779938,0.082653193,0.26045606249172587,4.056505645,0.1078607882828559
0.827,1,0.094819015,0.1396072936554134,0.080741432,0.2583244627179101,3.9063226762900274,0.10503117414084248
0.828,1,0.092882016,0.13539872875302747,0.078829671,0.25619286294409427,3.7561397078247745,0.10220155999882907
0.829,1,0.09095601,0.13136352719444958,0.076949485,0.25391320402250145,3.6120546414434935,0.099430465
0.83,1,0.089244273,0.12788361825622166,0.075290233,0.2518819747600874,3.487616009440133,0.096989218
0.831,1,0.087532535,0.12440370931799376,0.07363098,0.24985074549767333,3.363177377436773,0.094547971
0.832,1,0.085820798,0.12092380037976587,0.071971727,0.24781951623525927,3.2387387454334124,0.092106724
0.833,1,0.084119542,0.11757021694185714,0.070338961,0.24565927031320015,3.1193881667746273,0.089717859
0.834,1,0.082599492,0.11464761464602377,0.068889528,0.2437177753393221,3.0158407405909946,0.087604264
0.835,1,0.081079443,0.1117250123501904,0.067440096,0.24177628036544405,2.9122933144073624,0.085490669
0.836,1,0.079559393,0.10880241005435703,0.065990663,0.239834785,2.8087458882237297,0.083377074
0.837,1,0.078049268,0.10597417871903347,0.064563717,0.23778124109779722,2.7094152682246038,0.081309586
0.838,1,0.07669336,0.10348708071729906,0.06329014,0.23592214074108192,2.6228335112172934,0.079472391
0.839,1,0.075337452,0.10099998271556467,0.062016563,0.23406304038436665,2.5362517542099834,0.077635195
0.84,1,0.073981544,0.098512885,0.060742986286853255,0.23220394002765132,2.4496699972026734,0.075798
0.841,1,0.072634989,0.096098184,0.059488695,0.23024778831216242,2.3665738717073808,0.074001008
0.842,1,0.071420452,0.093958269,0.05836365,0.22846582756811487,2.2938038112552723,0.072397322
0.843,1,0.070205916,0.091818353,0.057238605,0.22668386682406733,2.221033750803165,0.070793637
0.844,1,0.068991379,0.089678438,0.056113560745984066,0.22490190608001975,2.1482636903510564,0.069189952
0.845,1,0.067785629,0.087595518,0.055005202196522975,0.2230360730118381,2.078374998,0.067621154
0.846,1,0.066693509,0.085737321,0.054006491,0.22132728950439354,2.0168890726190587,0.066215253
0.847,1,0.065601389,0.083879125,0.053007779,0.219618506,1.9554031470745576,0.064809351
0.848,1,0.064509268,0.082020929,0.052009068,0.2179097224895044,1.8939172215300568,0.063403449
0.849,1,0.063425387,0.080208673,0.051024906,0.2161285977527015,1.8348173805359715,0.062027772
0.85,1,0.062439802,0.07858259,0.050134333,0.21448981184180016,1.7825898164721685,0.060789946
0.851,1,0.061454216,0.076956507,0.049243761,0.2128510259308988,1.7303622524083657,0.05955212
0.852,1,0.060468630013428934,0.075330424,0.048353188,0.21121224001999747,1.678134688344563,0.058314294
0.853,1,0.059490763,0.073742143,0.04747539,0.2095111714419584,1.627888802854394,0.057102662
0.854,1,0.058598324,0.072309792,0.046677926,0.20793966391795915,1.583292987942789,0.056008202
0.855,1,0.057705886,0.07087744,0.045880461816246915,0.2063681563939599,1.538697173031184,0.054913742
0.856,1,0.056813448,0.069445088,0.045082998,0.20479664886996063,1.494101358119579,0.053819282
0.857,1,0.055928237,0.068044389,0.044296819,0.2031716145225646,1.4511573500550368,0.052747563
0.858,1,0.055117597,0.066775504,0.043579956,0.20166492770360067,1.4128832595245209,0.051775883808319476
0.859,1,0.054306958,0.065506618,0.042863093,0.20015824088463677,1.374609168994005,0.050804205
0.86,1,0.053496318938796694,0.064237733,0.042146231,0.19865155406567284,1.336335078463489,0.049832526
0.861,1,0.052692448,0.062995738,0.041439394564806685,0.1970989520680034,1.2994434895351044,0.048880642637841955
0.862,1,0.051953936776244325,0.061866055,0.040792657,0.19565477112628268,1.266432110170531,0.048014551802810994
0.863,1,0.051215425916684945,0.060736371177442794,0.040145919049876244,0.19421059018456194,1.2334207308059577,0.047148460967780026
0.864,1,0.050476915,0.059606688,0.039499181,0.19276640924284122,1.2004093514413845,0.046282370132749065
0.865,1,0.049744744,0.058500124,0.038861399000990185,0.19128292498881644,1.1685601530353258,0.045433569
0.866,1,0.04907008,0.057489907,0.038275957,0.18989901069154402,1.139951768453324,0.044658661
0.867,1,0.048395414876955895,0.056479691,0.037690516,0.18851509639427158,1.111343383871322,0.043883753460600784
0.868,1,0.04772075,0.055469475,0.037105074,0.1871311820969992,1.082734999,0.043108846
0.869,1,0.047052029,0.054479333,0.03652767,0.1857137059543255,1.0551080217787903,0.042349095
0.87,1,0.046434084,0.053572336105005336,0.035996042,0.18438785973651922,1.0302015571035419,0.041653258
0.871,1,0.045816139171532946,0.052665339514231635,0.035464413,0.18306201351871298,1.0052950924282935,0.040957422
0.872,1,0.045198194331136754,0.051758343,0.034932784828262856,0.18173616730090672,0.9803886277530451,0.040261585619453776
0.873,1,0.044585825904198344,0.050868921,0.034408402,0.18038174483583375,0.9563147286850787,0.039579088
0.874,1,0.044018442626157804,0.050051628,0.033924212,0.17911179367462002,0.9345358095972036,0.0389521
0.875,1,0.043451059,0.049234335,0.033440021,0.17784184251340626,0.9127568905093287,0.038325112
0.876,1,0.042883676070076725,0.048417042,0.03295583,0.17657189135219253,0.8909779714214537,0.037698124089339216
0.877,1,0.04232153,0.047615242224223045,0.032478199,0.17527769419957906,0.8699085987229453,0.037082923
0.878,1,0.041799364,0.046876309,0.032035987,0.17406148714672087,0.8507844303887107,0.036516121042723414
0.879,1,0.041277198,0.046137377,0.031593774755085645,0.1728452800938627,0.8316602620544759,0.035949318698522775
0.88,1,0.040755033,0.045398444,0.031151562,0.1716290730410045,0.812536094,0.035382516
0.881,1,0.040237790997081156,0.044673252,0.030715312656469533,0.1703923826082384,0.7940193833882458,0.034826173
0.882,1,0.039756187,0.044003086,0.030310382505698126,0.16922779375926056,0.7771589495392865,0.034312186741392775
0.883,1,0.039274583341406516,0.043332921,0.029905452,0.16806320491028268,0.760298516,0.0337982
0.884,1,0.03879298,0.042662756,0.029500522204155312,0.16689861606130482,0.7434380818413677,0.033284214
0.885,1,0.038316011,0.042004841,0.029101032,0.16571681497508695,0.7271000342464753,0.032779546
0.886,1,0.037870898100695806,0.041395278,0.028729326,0.16460174958745666,0.7121784430997664,0.032312081
0.887,1,0.037425785422361385,0.040785714251345896,0.028357620862265856,0.16348668419982632,0.6972568519530575,0.031844616453364574
0.888,1,0.036980672744026964,0.040176151,0.027985915400218872,0.162371619,0.6823352608063487,0.031377152
0.889,1,0.036539928,0.039577561,0.02761919,0.16124218682900388,0.6678648655744801,0.030918022167969093
0.89,1,0.036127735,0.039021609,0.027277189086220902,0.16017458857307373,0.6546109306581829,0.030491680816561506
0.891,1,0.035715541510455175,0.038465656169435876,0.026935188140259195,0.1591069903171436,0.6413569957418855,0.030065339465153912
0.892,1,0.035303348,0.037909703799641155,0.026593187,0.15803939206121345,0.6281030608255882,0.029638998
0.893,1,0.034895276808353345,0.037363622817794886,0.026255761,0.15695990436316865,0.6152404968027747,0.029220142632714503
0.894,1,0.034512857819869944,0.036855266,0.025940398295440186,0.15593776251750247,0.6034268461562444,0.028830278274455653
0.895,1,0.034130439,0.036346908237002463,0.025625036,0.15491562067183626,0.5916131955097143,0.028440414
0.896,1,0.033724918,0.035805071553443056,0.025289929987599706,0.15384024947981062,0.5788916141420978,0.028024836204364984
0.897,1,0.033369496,0.035339108,0.024998526162364768,0.15286160541510857,0.5683267810023469,0.027667433880486522
0.898,1,0.033014074051045436,0.034873145,0.024707122,0.1518829613504065,0.557761948,0.027310032
0.899,1,0.032658652,0.034407182203115436,0.024415719,0.15090431728570441,0.5471971147228452,0.026952629232729598
0.9,1,0.032282378,0.03391142,0.024106602349226673,0.14987622600769301,0.5358434869179463,0.026572353559166394
0.901,1,0.031951493660992016,0.033483336,0.023836806,0.14893917864033793,0.5263655583125689,0.026243931354870135
0.902,1,0.031620609,0.033055252039955504,0.023567009568830684,0.14800213127298284,0.5168876297071916,0.025915509150573876
0.903,1,0.031289724192508056,0.032627168,0.023297213178632686,0.14706508390562772,0.5074097011018143,0.025587087
0.904,1,0.030939978634457316,0.032172489,0.023011488,0.14608206938198473,0.49724406659656606,0.025238260788541616
0.905,1,0.030631445404355168,0.031778348,0.022761230106546786,0.14518477948602743,0.4887155612101589,0.024935788356225758
0.906,1,0.030322912174253015,0.031384208,0.022510972,0.1442874895900701,0.48018705582375176,0.024633315923909896
0.907,1,0.030014379,0.030990068,0.022260713632634897,0.14339019969411282,0.4716585504373446,0.024330843491594034
0.908,1,0.029688751960974778,0.030572130821279013,0.021996098418257056,0.1424501490168326,0.4625284542079164,0.024010122
0.909,1,0.029400623,0.030208492905871097,0.021763551310385786,0.14159084240672962,0.45483217392672676,0.023730952503786616
0.91,1,0.029112495,0.029844854990463177,0.021531004,0.14073153579662662,0.4471358936455372,0.023451783
0.911,1,0.028824366239756077,0.029481217,0.021298457094643244,0.13987222918652367,0.43943961336434756,0.023172614427727205
0.912,1,0.028520716122302916,0.029096234,0.021052941,0.13897311960107878,0.43121538115913005,0.022877082
0.913,1,0.028251253452035097,0.028760077868197148,0.020836487469201408,0.13815008926650524,0.4242510369101606,0.022618897302220307
0.914,1,0.027981790781767282,0.028423922,0.020620033508554327,0.1373270589319317,0.4172866926611911,0.022360712964798274
0.915,1,0.027712328111499464,0.028087765845547376,0.02040358,0.13650402859735813,0.4103223484122216,0.022102529
0.916,1,0.027428746233413664,0.02773242,0.020175387170388602,0.13564392684956675,0.4028932533963802,0.021829636297234445
0.917,1,0.027176393,0.027421087,0.019973589391139634,0.13485553415798446,0.39657470922474314,0.021590399
0.918,1,0.026924039,0.027109753540861217,0.019771791611890667,0.13406714146640217,0.390256165,0.021351161
0.919,1,0.026671685623880302,0.026798420509765296,0.019569993832641703,0.13327874877481988,0.38393762088146893,0.021111923244010757
0.92,1,0.026406467,0.026469796951118413,0.019357550457841297,0.13245580992148565,0.3772087600460387,0.020859436
0.921,1,0.026169825128212473,0.026180939,0.019169129167819373,0.13170048501694875,0.3714617728464005,0.020637348
0.922,1,0.025933183571247326,0.025892081376285625,0.018980708,0.13094516011241186,0.3657147856467622,0.020415259951823805
0.923,1,0.025696542,0.025603224,0.018792286587775524,0.130189835,0.3599677984471239,0.020193172067214816
0.924,1,0.025448158622696827,0.025298754526298456,0.018594193013269495,0.12940230094603167,0.3538575366848571,0.019959122162338895
0.925,1,0.025225972,0.025030293139496305,0.018418006,0.1286785424725572,0.3486178949329609,0.019752595211413565
0.926,1,0.025003786,0.024761831752694155,0.018241818194622582,0.12795478399908272,0.34337825318106463,0.019546068260488235
0.927,1,0.024781599600213824,0.024493370365892005,0.018065630785299127,0.12723102552560825,0.33813861142916846,0.019339541309562905
0.928,1,0.024548680482776662,0.024210786,0.017880640076542224,0.1264772221120457,0.33257648150925073,0.019122192846791494
0.929,1,0.024339816409080135,0.023960875304288785,0.017715663791316335,0.12578359638235476,0.3277884664902775,0.018929818
0.93,1,0.024130952335383607,0.023710964601214364,0.017550687506090446,0.12508997065266383,0.32300045147130424,0.018737442955339086
0.931,1,0.023922088,0.023461054,0.017385711,0.1243963449229729,0.318212436,0.018545068009612878
0.932,1,0.023703399526171353,0.023198342618390207,0.017212709,0.12367468076071762,0.3131374066382366,0.018342884263491482
0.933,1,0.023506834,0.02296534,0.017058026462743597,0.12300982047983304,0.3087525153815385,0.018163409
0.934,1,0.023310268970063525,0.022732336656551576,0.016903343638815654,0.12234496019894847,0.3043676241248404,0.017983932852005374
0.935,1,0.023113703692009616,0.022499333675632255,0.016748661,0.1216800999180639,0.2999827328681423,0.017804457146262317
0.936,1,0.022908133,0.022254707935786447,0.01658665,0.12098906288447372,0.2953417722126338,0.017616074146968825
0.937,1,0.022722939747261525,0.022037146585043986,0.016441435196523163,0.12035166552479054,0.2913176536383425,0.017448381
0.938,1,0.022537747,0.021819585234301542,0.016296220583106907,0.11971426816510741,0.28729353506405164,0.017280687574320917
0.939,1,0.022352554,0.021602024,0.016151005969690633,0.11907687080542421,0.2832694164897603,0.017112994287996956
0.94,1,0.022167361008544963,0.021384462532816614,0.016005791,0.11843947344574102,0.279245298,0.016945301001672994
0.941,1,0.021984434382735472,0.02117046,0.015862599890052308,0.11780385130207005,0.27531586756043236,0.016780289
0.942,1,0.021809773626859735,0.020967029080835635,0.01572611,0.11719267721345758,0.2716154330010352,0.01662338
0.943,1,0.021635112870983998,0.020763597997388836,0.015589619541870093,0.11658150312484511,0.26791499844163796,0.016466471
0.944,1,0.021460452115108265,0.020560167,0.015453129367778986,0.11597032903623261,0.26421456388224074,0.016309562
0.945,1,0.021287963942276326,0.02036006,0.015318555200911042,0.11536135776793517,0.26059999720895377,0.01615516
0.946,1,0.021123072,0.020169583,0.015190117721303615,0.11477522809397987,0.2571906740826744,0.016008141078323067
0.947,1,0.020958179899482607,0.019979107,0.015061680241696188,0.11418909842002457,0.25378135095639487,0.015861122177565277
0.948,1,0.020793287878085744,0.019788630596275423,0.014933242762088763,0.11360296874606929,0.2503720278301155,0.015714103276807487
0.949,1,0.020630481,0.019601266,0.014806622879552804,0.11301941559865462,0.24704078195181395,0.015569433202048663
0.95,1,0.020474662653515142,0.019422687434835724,0.01468563,0.11245721005872698,0.2438938853896928,0.015431501444560045
0.951,1,0.020318844476581166,0.019244109359388084,0.014564637475734117,0.11189500451879933,0.2407469888275717,0.015293569687071426
0.952,1,0.020163026299647193,0.019065531283940448,0.014443644773824774,0.11133279897887167,0.23760009226545056,0.015155637929582806
0.953,1,0.020009211104036185,0.018889871420351204,0.014324379100925315,0.11077349635454511,0.23452437250498537,0.015019911799211623
0.954,1,0.019861833178154324,0.018722240712507738,0.014210279957951204,0.11023415094116543,0.23161457451940992,0.014890344566490393
0.955,1,0.019714455252272466,0.018554610004664268,0.014096180814977093,0.10969480552778574,0.22870477653383448,0.014760777333769163
0.956,1,0.019567077,0.018386979296820805,0.013982081672002981,0.10915546011440608,0.22579497854825903,0.014631210101047933
0.957,1,0.019421626,0.018222091,0.013869626051541236,0.1086193024356429,0.22295022880917262,0.014503718359870948
0.958,1,0.019282109,0.018064549741027804,0.01376192,0.10810180706767233,0.22025510840737098,0.014381863934750168
0.959,1,0.019142593,0.017907008420836888,0.013654213406317466,0.10758431169970176,0.21755998800556933,0.014260009509629388
0.96,1,0.019003077,0.017749467100645972,0.013546507,0.10706681633173118,0.2148648676037677,0.014138155084508608
0.961,1,0.018865414392403614,0.017594508019675898,0.013440367150541394,0.10655275697257757,0.2122293381487178,0.014018257610684006
0.962,1,0.01873323,0.017446281,0.013338597953387349,0.10605615313702704,0.20972899884833268,0.013903527009622916
0.963,1,0.018601046275986705,0.017298053,0.013236828756233303,0.10555954930147654,0.20722865954794759,0.013788796408561827
0.964,1,0.018468862,0.017149825518467353,0.013135059559079258,0.10506294546592602,0.2047283202475625,0.013674065807500737
0.965,1,0.018338464705240577,0.017004034,0.013034785383483885,0.10456999376801904,0.20228269997923312,0.013561184
0.966,1,0.018213128,0.016864417790485524,0.012938537895194986,0.10409337217667014,0.19995944363572268,0.013453043816470604
0.967,1,0.018087791267743784,0.016724801714802687,0.012842290406906088,0.10361675058532126,0.19763618729221225,0.013344903695779432
0.968,1,0.017962454548995387,0.016585186,0.012746042918617188,0.10314012899397236,0.1953129309487018,0.013236763575088257
0.969,1,0.017838840870884234,0.016447871404419185,0.012651224310168263,0.10266734737999107,0.1930400336180701,0.013130373172613547
0.97,1,0.017719907,0.016316229468837304,0.012560119205278844,0.10220984566144009,0.190878081,0.013028339651049006
0.971,1,0.017600972267896486,0.016184587533255423,0.012469014,0.10175234394288911,0.18871612928334386,0.012926306129484467
0.972,1,0.017482037966402613,0.016052946,0.012377909,0.10129484222433813,0.18655417711598077,0.012824272607919927
0.973,1,0.017364766994953023,0.015923482600039146,0.012288171376108527,0.10084134341798594,0.1844386727619739,0.012723898028845037
0.974,1,0.017251826,0.015799235578068234,0.012201861732515059,0.10040214386104385,0.18242392606450947,0.012627531
0.975,1,0.017138885642789734,0.015674989,0.012115552088921592,0.099962944,0.180409179,0.012531164559895561
0.976,1,0.017025945,0.015550741534126403,0.012029242445328124,0.099523745,0.17839443266958058,0.012434797825420825
0.977,1,0.016914611,0.015428560524880015,0.011944243213967387,0.099088689,0.17642261711527377,0.012340006643552986
0.978,1,0.016807288,0.015311181064948113,0.011862411257690022,0.098667016,0.17454245143555913,0.012248906232998354
0.979,1,0.016699965,0.015193802,0.011780579301412656,0.098245344,0.17266228575584452,0.012157805822443721
0.98,1,0.016592641948582044,0.015076422145084306,0.011698747345135289,0.097823671,0.17078212007612986,0.012066705411889088
0.981,1,0.016486873004419055,0.014961005,0.011618172668488008,0.097406264,0.16894171654221388,0.011977104
0.982,1,0.016384820862525278,0.014850011949154378,0.011540526893974327,0.097001384,0.1671848041724821,0.011890904460194949
0.983,1,0.016282768720631502,0.014739019141176975,0.011462881119460646,0.096596503,0.1654278918027503,0.011804705117905614
0.984,1,0.016180716578737726,0.014628026333199571,0.011385235344946964,0.096191622,0.1636709794330185,0.011718505775616284
0.985,1,0.016080169,0.014518899762919455,0.011308797317919594,0.095791112,0.1619509673363123,0.011633734463300575
0.986,1,0.015983068021999454,0.014413854,0.011235069935211794,0.095402327,0.16030712381995849,0.011552102
0.987,1,0.015885967275810747,0.014308808943706904,0.011161342552503995,0.095013542,0.15866328030360466,0.011470470535249567
0.988,1,0.015788867,0.014203763534100628,0.011087615169796195,0.094624756,0.15701943678725086,0.011388838571224063
0.989,1,0.015693223,0.014100496,0.011015049,0.094240431,0.1554099036155636,0.011308569265325592
0.99,1,0.015600778511719995,0.014000996025475351,0.010944994,0.093867081,0.15386995468474227,0.011231199345364458
0.991,1,0.015508333966478622,0.013901496194322962,0.010874938632149472,0.093493731,0.15233000575392092,0.011153829425403324
0.992,1,0.015415889421237249,0.013801996363170574,0.010804883299219161,0.093120381,0.1507900568230996,0.01107646
0.993,1,0.015324857725239447,0.013704192396945251,0.010735946262449957,0.092751568,0.14928206965336815,0.011000391757060227
0.994,1,0.015236796424252748,0.013609870023634937,0.010669336066892693,0.092393027,0.1478377355944306,0.010927004067488075
0.995,1,0.015148735123266047,0.013515547650324623,0.010602725871335428,0.092034486,0.14639340153549307,0.010853616
0.996,1,0.015060673822279345,0.013421225,0.010536115675778163,0.091675946,0.14494906747655553,0.010780228688343768
0.997,1,0.014973983402111446,0.013328522925745497,0.010470583337102345,0.091322006,0.14353456125923902,0.010708087113231587
0.998,1,0.014890052663102976,0.013239040280019362,0.010407208996363035,0.090977682,0.14217835618378283,0.010638424851174647
0.999,1,0.014806121924094504,0.013149557634293228,0.010343834655623725,0.090633358,0.14082215110832663,0.010568762589117708
1,1,0.014722191185086034,0.013060074988567094,0.010280460314884415,0.090289033,0.1394659460328704,0.010499100327060768

==> plot_results_csv/DFRG_sinusoidal2_1D_256_p_1_q_5_T_100-0.csv <==
x,t_0.0,t_2.0,t_5.0,t_10.0,t_15.0,t_20.0,t_25.0,t_50.0,t_100.0
0,1,0.014716227994166832,0.017674980177021942,0.010276785902747292,0.088086995,0.1333373906288854,0.010447501477306463,0.20028777152916435,0.066464916
0.001,1,0.014636152734084628,0.017554658131038126,0.010216428042049348,0.087766419,0.13210683876296775,0.010381918964334982,0.1994365939541638,0.066172553
0.002,1,0.014556077474002425,0.017434336085054312,0.010156070181351406,0.087445843,0.1308762868970501,0.010316336451363503,0.19858541637916324,0.06588019
0.003,1,0.014476002,0.017314014039070496,0.010095712320653462,0.087125267,0.12964573503113247,0.010250753938392022,0.1977342388041627,0.065587826
0.004,1,0.014393985,0.017190376896600697,0.010033840245014067,0.086798064,0.12837635281109516,0.010183459944639936,0.19686495323347306,0.065289064
0.005,1,0.014317507239370928,0.017076177,0.009976283,0.086489914,0.12721717796647813,0.010121039717947958,0.1960475337203467,0.065008618
0.006,1,0.014241029862969885,0.016961977186899582,0.009918725,0.086181764,0.1260580031218611,0.010058619491255978,0.1952301142072203,0.064728173
0.007,1,0.014164552486568841,0.016847777332049025,0.009861168,0.085873614,0.1248988282772441,0.009996199,0.1944126946940939,0.064447727
0.008,1,0.014086589,0.016731051638936515,0.009802452,0.085560405,0.12371015241432222,0.009932472,0.19358141139365678,0.064162384
0.009,1,0.014013516754027863,0.01662258,0.009747537,0.085264216,0.12261713535766158,0.009873025,0.19279633358973747,0.063893327
0.01,1,0.013940444329578486,0.016514109203346602,0.009692622,0.084968026,0.12152411830100093,0.009813579,0.19201125578581815,0.063624271
0.011,1,0.013867372,0.016405637985551648,0.009637707,0.084671837,0.12043110124434028,0.009754132,0.19122617798189884,0.063355214
0.012,1,0.013793226253886175,0.016295341,0.009581954,0.084372048,0.11931673690458633,0.00969374,0.1904311532453087,0.06308264
0.013,1,0.013723379135160264,0.016192237,0.009529535,0.084087377,0.11828511951879739,0.009637092,0.18967707743878093,0.062824474
0.014,1,0.013653532016434353,0.016089133,0.009477115,0.083802706,0.11725350213300842,0.009580445,0.18892300163225312,0.062566308
0.015,1,0.013583684897708444,0.015986028797205686,0.009424695,0.083518035,0.11622188474721948,0.009523797,0.18816892582572528,0.062308143
0.016,1,0.013513138,0.015881721,0.009371726,0.083231122,0.11517604393943319,0.009466528,0.18740851820705678,0.062047728
0.017,1,0.013446348588539256,0.015783651064770546,0.009321666,0.08295755,0.11420148203848333,0.009412518,0.18668417697945427,0.061799984033226237
0.018,1,0.013379559348063546,0.015685581199484093,0.009271605,0.082683979,0.1132269201375335,0.009358508,0.1859598357518518,0.06155224
0.019,1,0.013312770107587833,0.015587511,0.009221545,0.082410408,0.11225235823658362,0.009304499,0.1852354945242493,0.061304496
0.02,1,0.013245618596760935,0.015488789747647228,0.009171195,0.082135856,0.11126979357518214,0.009250157,0.18450815854739666,0.061055669195836236
0.021,1,0.013181731058289918,0.015395447648204667,0.009123366,0.081872987,0.11034831517697269,0.009198635,0.18381235268072854,0.060817904
0.022,1,0.013117844,0.015302105548762102,0.009075538,0.081610117,0.1094268367787632,0.009147114,0.18311654681406037,0.060580139440715816
0.023,1,0.013053955981347882,0.015208763449319538,0.00902771,0.081347248,0.10850535838055374,0.009095592,0.18242074094739225,0.060342375
0.024,1,0.012990011693389774,0.015115259647818147,0.008979825,0.081084574,0.10758130497418203,0.009043997,0.18172502121774695,0.0601046
0.025,1,0.012928880053216425,0.015026362495373318,0.008934111,0.080832028,0.10670927333108135,0.008994825,0.1810566158446228,0.059876396857675304
0.026,1,0.012867748413043077,0.014937465342928492,0.008888397,0.080579483,0.10583724168798067,0.008945653,0.18038821047149858,0.059648194
0.027,1,0.012806616772869728,0.014848568190483663,0.008842683,0.080326937,0.10496521004487998,0.008896481,0.1797198050983744,0.059419991
0.028,1,0.012745704835352619,0.014759944306482321,0.008797123,0.080075682,0.10409533441020091,0.008847467,0.17905433079560404,0.059192765
0.029,1,0.012687193,0.014675230847440511,0.008753413,0.079833103,0.10326941519513344,0.008800516,0.17841225178050502,0.058973730486770626
0.03,1,0.012628680891213563,0.014590517388398701,0.008709703,0.079590523,0.10244349598006597,0.008753564,0.17777017276540596,0.058754696
0.031,1,0.012570168919144035,0.014505803929356893,0.008665993,0.079347944,0.1016175767649985,0.008706612,0.17712809375030694,0.058535662
0.032,1,0.012512126813394378,0.014421749739996683,0.008622626,0.079107675,0.10079793182750892,0.008660027,0.17649157348101774,0.058318512
0.033,1,0.012456107125266173,0.014340978,0.008580818,0.078874722,0.10001506395690707,0.008615176,0.17587480402084532,0.058108274249365655
0.034,1,0.012400087437137969,0.014260206952515798,0.008539009,0.078641768,0.099232196,0.008570325,0.17525803456067293,0.057898037
0.035,1,0.012344067749009764,0.014179435558775355,0.0084972,0.078408815,0.098449328,0.008525474,0.17464126510050051,0.057687799
0.036,1,0.012288744306831906,0.014099665836264165,0.008455906,0.078179123,0.097676314,0.008481175,0.17403248208990055,0.057480282
0.037,1,0.012235097701375913,0.014022612767185218,0.008415903,0.077955473,0.096933683,0.008438313,0.17344005952208108,0.057278491080726135
0.038,1,0.012181451095919917,0.013945559698106274,0.0083759,0.077731823,0.096191053,0.008395451,0.17284763695426164,0.057076699943340914
0.039,1,0.012127804490463924,0.013868507,0.008335897,0.077508173,0.095448423,0.00835259,0.17225521438644215,0.056874909
0.04,1,0.012075058985167683,0.013792758782967195,0.008296561,0.077288673,0.094718749,0.008310446,0.17167302198867884,0.056676608
0.041,1,0.012023673838820706,0.013719216625481104,0.008258274,0.07707402,0.094013767,0.00826947,0.17110403479536718,0.056482932
0.042,1,0.011972288692473727,0.013645674,0.008219988,0.076859367,0.093308784,0.008228493,0.17053504760205557,0.056289256
0.043,1,0.011919833153967241,0.013570388,0.008180873,0.076640987,0.092584183,0.008186595,0.16995579291903154,0.056091977
0.044,1,0.011870604867949008,0.013500164286177542,0.008144219,0.076435042,0.091914462,0.008147407,0.16940937791630853,0.055906104
0.045,1,0.011821376581930776,0.013429940552497854,0.008107564,0.076229096,0.09124474,0.008108219,0.1688629629135855,0.055720230415161394
0.046,1,0.011772148295912544,0.013359716818818163,0.00807091,0.07602315,0.090575019,0.008069032,0.16831654791086248,0.055534357
0.047,1,0.011722115422469351,0.013288165621598506,0.00803363,0.075814528,0.089890197,0.008029144,0.16776260194018608,0.055345829450116235
0.048,1,0.011674945917059459,0.013221081486613225,0.00799853,0.075617014,0.089253536,0.007991655,0.16723794164155606,0.055167464
0.049,1,0.011627776411649568,0.013153997351627944,0.00796343,0.0754195,0.088616874,0.007954166,0.16671328134292604,0.054989098
0.05,1,0.011580606906239677,0.013086913216642663,0.00792833,0.075221986,0.087980213,0.007916677,0.16618862104429602,0.054810731665761836
0.051,1,0.011532876587004186,0.013018878330156112,0.007892789,0.075022782,0.087332475,0.007878691,0.16565898026162848,0.054630593
0.052,1,0.011487673838501493,0.012954767492836444,0.00785917,0.074833439,0.08672684,0.007842816,0.16515530040557627,0.054459455
0.053,1,0.011442471089998801,0.012890656655516777,0.007825551,0.074644095,0.086121205,0.007806941,0.16465162054952406,0.054288317461289676
0.054,1,0.011397268,0.012826545818197106,0.007791931,0.074454751,0.085515569,0.007771065,0.16414794069347186,0.05411718
0.055,1,0.011351728456922134,0.012761824805906619,0.00775804,0.074264647,0.084902442,0.007734877,0.16364165887026072,0.053945089
0.056,1,0.011308406073251348,0.012700532461013582,0.007725833,0.074083226,0.084325953,0.007700537,0.16315822610210406,0.053780916
0.057,1,0.011265083689580565,0.012639240116120548,0.007693626,0.073901805,0.083749464,0.007666198,0.1626747933339474,0.053616743
0.058,1,0.011221761,0.012577947771227513,0.007661419,0.073720384,0.083172975,0.007631858,0.16219136056579075,0.053452569
0.059,1,0.011178307,0.012516353,0.007629093,0.073539076,0.082592184,0.007597373,0.1617075454511923,0.053288206
0.06,1,0.011136784,0.012457735159746528,0.007598234,0.073365343,0.0820431,0.007564495,0.1612436651499563,0.053130748
0.061,1,0.011095260790341522,0.012399117067799306,0.007567375,0.073191611,0.081494017,0.007531617,0.16077978484872027,0.05297329
0.062,1,0.011053737621697533,0.012340498975852083,0.007536516,0.073017878,0.080944934,0.007498738,0.16031590454748426,0.052815831
0.063,1,0.011012271265135334,0.012281857321222361,0.007505679,0.072845081,0.080394388,0.007465867,0.1598537147734145,0.052658894309321094
0.064,1,0.010972471046432402,0.012225779,0.007476107,0.072678814,0.079871098,0.007434382,0.15940872901494707,0.052507915
0.065,1,0.010932671,0.012169701,0.007446536,0.072512547,0.079347808,0.007402896,0.1589637432564796,0.052356937
0.066,1,0.010892870609026538,0.012113622256004198,0.007416964,0.072346281,0.078824517,0.007371411,0.1585187574980122,0.052205957863022776
0.067,1,0.010853301,0.012057772420809517,0.007387543,0.072181725,0.07830229,0.007340071,0.1580773996926882,0.052056162654349265
0.068,1,0.010815151555827445,0.012004108,0.007359202,0.072022713,0.077803297,0.007309914,0.15765068534072463,0.051911441
0.069,1,0.010777002578053899,0.011950444071130103,0.007330861,0.071863702,0.077304304,0.007279757,0.15722397098876106,0.051766718
0.07,1,0.010738853600280355,0.011896779896290394,0.00730252,0.071704691,0.076805311,0.007249599,0.1567972566367975,0.051621996217893186
0.071,1,0.010701094152598737,0.011843572361924458,0.007274448,0.071548123,0.076309625,0.007219714,0.156375983,0.051479076
0.072,1,0.010664528960473634,0.011792205076280862,0.007247285,0.071396167,0.075833541,0.007190824,0.1559669496503998,0.0513404
0.073,1,0.010627963768348531,0.011740837790637264,0.007220121,0.071244212,0.075357457,0.007161934,0.15555791656776363,0.051201724
0.074,1,0.010591398576223428,0.011689470504993669,0.007192957,0.071092256,0.074881373,0.007133045,0.15514888348512743,0.051063048
0.075,1,0.010555369572167798,0.011638766327064412,0.007166171,0.070943437,0.074410587,0.007104542,0.1547469882105489,0.05092675
0.076,1,0.010520324685758777,0.011589586274257001,0.007140134,0.070798349,0.073956121,0.007076863,0.15435507758314293,0.050793921
0.077,1,0.010485279799349757,0.011540406,0.007114098,0.070653261,0.073501655,0.007049184,0.15396316695573695,0.050661092198397366
0.078,1,0.010450234912940736,0.011491226168642177,0.007088062,0.070508173,0.073047189,0.007021505,0.15357125632833094,0.050528263
0.079,1,0.010415861254980986,0.011442896115957224,0.007062502,0.070366877,0.072599788,0.006994318,0.15318807486545888,0.050398353
0.08,1,0.010382277,0.011395800699851704,0.007037546,0.070228478,0.072165739,0.006967797,0.15281275763214996,0.050271182
0.081,1,0.010348692571371675,0.011348705283746185,0.00701259,0.070090079,0.07173169,0.006941275,0.15243744039884105,0.050144012
0.082,1,0.010315108229567018,0.011301609867640665,0.006987633,0.06995168,0.071297642,0.006914754,0.15206212316553214,0.050016842
0.083,1,0.010282319556022226,0.011255533642949088,0.006963244,0.069817696,0.070872223,0.00688882,0.15169702897058687,0.049893096
0.084,1,0.010250139479958302,0.011210427,0.006939324,0.069685817,0.070457474,0.006863406,0.15133780435252042,0.049771406
0.085,1,0.010217959403894378,0.01116532,0.006915404,0.069553938,0.070042724,0.006837992,0.15097858,0.049649717
0.086,1,0.010185338516410233,0.011119487,0.006891139,0.069420706,0.069619731,0.006812193,0.15061536376304674,0.049526613
0.087,1,0.010154509691141268,0.011076278659808213,0.006868214,0.069295188,0.069223239,0.006787839,0.15027175788633979,0.049410236
0.088,1,0.010123680865872304,0.011033070397009527,0.006845288,0.06916967,0.068826748,0.006763486,0.14992815200963283,0.049293859
0.089,1,0.010092852040603341,0.010989862134210838,0.006822363,0.069044153,0.068430257,0.006739132,0.14958454613292585,0.049177483
0.09,1,0.010061738313849182,0.010946150746749376,0.006799208,0.068917996,0.068027714,0.006714517,0.14923871942824146,0.049060295
0.091,1,0.010032211,0.010904756681120342,0.006777237,0.068798689,0.067648509,0.00669118,0.14891028403439613,0.048949073
0.092,1,0.010002683,0.010863362615491309,0.006755267,0.068679382,0.067269304,0.006667843,0.1485818486405508,0.04883785
0.093,1,0.009973156,0.010821968549862277,0.006733297,0.068560076,0.066890099,0.006644506,0.1482534132467055,0.048726627357162565
0.094,1,0.009943488,0.010780276117006268,0.006711204,0.06844081,0.066506824,0.006621021,0.14792442802533035,0.048615162
0.095,1,0.009915215,0.010740617,0.006690152,0.068327573,0.066143999,0.006598658,0.14761073926408427,0.048508944
0.096,1,0.009886942,0.010700958067052173,0.006669099,0.068214336,0.065781174,0.006576296,0.14729705050283817,0.048402725
0.097,1,0.009858668,0.010661299042075124,0.006648047,0.068101099,0.065418348,0.006553934,0.1469833617415921,0.048296507
0.098,1,0.00983039,0.01062153,0.006626972,0.067988552,0.065053245,0.006531529,0.14667070228754583,0.048190582
0.099,1,0.009803327,0.010583531420333659,0.006606803,0.067881251,0.064705952,0.006510103,0.14637135958722802,0.048089226
0.1,1,0.009776263,0.010545533136217537,0.006586634,0.067773951,0.064358658,0.006488676,0.14607201688691024,0.047987869852299636
0.101,1,0.0097492,0.010507534852101416,0.006566466,0.06766665,0.064011365,0.00646725,0.14577267418659243,0.047886514
0.102,1,0.009722257,0.010469599078524489,0.006546365,0.067560659,0.063663413,0.006445878,0.14547585524810228,0.047785958
0.103,1,0.009696362,0.010433191756935658,0.006527047,0.06745917,0.06333086,0.006425351,0.14519048025889844,0.047689331
0.104,1,0.009670466,0.010396784435346827,0.006507729,0.067357681,0.062998307,0.006404823,0.1449051052696946,0.047592703
0.105,1,0.009644571,0.010360377113757995,0.006488412,0.067256192,0.062665754,0.006384296,0.14461973028049077,0.047496076
0.106,1,0.009618914,0.010324191233933964,0.006469247,0.067156606,0.062334004983116205,0.006363913,0.14433829557723896,0.047400728
0.107,1,0.009594147,0.010289309310377574,0.006450749,0.06706081,0.062015450745713935,0.00634425,0.14406653118308504,0.047308703533936666
0.108,1,0.00956938,0.010254427386821183,0.006432251,0.066965015,0.061696897,0.006324587,0.14379476678893113,0.047216679
0.109,1,0.009544613,0.010219545463264791,0.006413753,0.06686922,0.061378342,0.006304924,0.14352300239477722,0.047124654
0.11,1,0.009520194,0.010185031241437804,0.006395488,0.066775898,0.061061914,0.006285489,0.1432565232286602,0.047034363
0.111,1,0.009496519,0.010151613,0.00637778,0.066685687,0.060756664333213264,0.006266658,0.14299803262378075,0.046946823
0.112,1,0.009472843,0.010118194924045934,0.006360073,0.066595476,0.060451415,0.006247827,0.14273954201890132,0.046859282
0.113,1,0.009449168,0.010084776765349995,0.006342366,0.066505265,0.060146166,0.006228995,0.14248105141402187,0.046771742
0.114,1,0.009425943,0.010051861010923691,0.006324965,0.066418074,0.059844235017086224,0.006210469,0.14222912537697852,0.046686365535745365
0.115,1,0.009403324,0.010019849,0.006308021,0.066333344,0.059551640125917966,0.006192439,0.141983591,0.046603197
0.116,1,0.009380705,0.009987836,0.006291077,0.066248615,0.059259045234749716,0.006174409,0.14173805702975353,0.046520029084218845
0.117,1,0.009358086,0.009955824,0.006274133,0.066163885,0.058966450343581465,0.006156379,0.14149252285614103,0.046436861
0.118,1,0.009336014,0.009924438,0.006257564,0.066082704,0.058678251,0.006138726,0.14125477262908984,0.046356266579615016
0.119,1,0.009314418,0.009893777,0.006241357,0.06600336,0.058397701,0.006121468,0.1410218961714848,0.046277365
0.12,1,0.009292822,0.009863116,0.006225151,0.065924016,0.058117151,0.006104211,0.14078901971387978,0.046198464
0.121,1,0.009271226,0.009832455,0.006208944,0.065844672,0.057836600589645584,0.006086953,0.14055614325627477,0.046119563
0.122,1,0.009250268,0.009802535,0.006193177,0.065769386,0.057561417,0.006070138,0.14033221549365493,0.046043626
0.123,1,0.009229664,0.009773174,0.006177683,0.065695339,0.05729234,0.006053625,0.1401117159288343,0.045968893439612794
0.124,1,0.009209061,0.009743813,0.00616219,0.065621291,0.057023262,0.006037113,0.1398912163640137,0.04589416
0.125,1,0.009188216,0.009714047,0.006146505,0.065546583,0.056749491,0.006020385,0.13966866739661182,0.045818689944346846
0.126,1,0.009168575,0.009685937,0.006131702,0.06547775,0.056491349,0.006004592,0.13946028109402675,0.045748032
0.127,1,0.009148935,0.009657828,0.006116898,0.065408917,0.056233206,0.005988799,0.13925189479144168,0.045677375
0.128,1,0.009129294,0.009629718,0.006102095,0.065340083,0.055975064,0.005973005,0.13904350848885663,0.045606717
0.129,1,0.00910952,0.009601348,0.006087178,0.065271146,0.055713521107798036,0.005957079,0.13883439024003974,0.045535767
0.13,1,0.009090815,0.009574444,0.006073043,0.065207451,0.055465809,0.005941981,0.13863787011106252,0.045469097418022464
0.131,1,0.00907211,0.009547541,0.006058908,0.065143756,0.055218098,0.005926883,0.1384413499820853,0.045402428251942684
0.132,1,0.009053404,0.009520638,0.006044773,0.06508006,0.054970386,0.005911785,0.13824482985310807,0.045335759
0.133,1,0.009034667,0.009493606,0.006030598,0.0650168,0.054720457297791715,0.00589663,0.1380488390500382,0.045269222
0.134,1,0.009016871,0.009467866,0.006017111,0.064958173,0.054482702,0.005882204,0.13786395394328493,0.04520646
0.135,1,0.008999075,0.009442126,0.006003623,0.064899545,0.054244946,0.005867778,0.13767906883653164,0.045143698
0.136,1,0.008981279,0.009416386,0.005990136,0.064840918,0.054007190369759324,0.005853353,0.13749418372977837,0.045080935666534434
0.137,1,0.008963547,0.009390643,0.005976678,0.064783248,0.053768302,0.005838942,0.13731103793243657,0.045018712
0.138,1,0.008946636,0.009366026,0.005963819,0.064729625,0.053540055664025935,0.005825167,0.13713757207282679,0.044959781512158105
0.139,1,0.008929725,0.009341409,0.005950961,0.064676002,0.05331181,0.005811392,0.13696410621321703,0.044900851
0.14,1,0.008912814,0.009316792,0.005938103,0.06462238,0.053083564,0.005797618,0.13679064035360727,0.04484192
0.141,1,0.008896057,0.009292287,0.005925337,0.064570221,0.052855177193001965,0.005783925,0.1366200771571041,0.044783918
0.142,1,0.008880009,0.009268755,0.00591309,0.064521545,0.052636021,0.005770781,0.13645782962650083,0.044728748
0.143,1,0.00886396,0.009245223,0.005900842,0.064472868,0.052416865,0.005757637,0.13629558209589757,0.044673577073646845
0.144,1,0.008847911,0.009221691,0.005888594,0.064424192,0.052197708574296356,0.005744493,0.1361333345652943,0.044618407
0.145,1,0.008832102,0.00919838,0.005876501,0.064377474,0.05197932,0.005731493,0.13597511086474365,0.044564541
0.146,1,0.008816893,0.009175897,0.005864847,0.064333692,0.051768858,0.005718961,0.13582389512219128,0.044513065280929076
0.147,1,0.008801685,0.009153414,0.005853193,0.064289909,0.051558396,0.005706429,0.1356726793796389,0.044461589419879384
0.148,1,0.008786476,0.009130931,0.005841539,0.064246127,0.051347934,0.005693896,0.13552146363708653,0.044410114
0.149,1,0.00877159,0.009108771,0.005830096,0.064204788,0.051139072,0.005681568,0.1353753549518314,0.044360305250199544
0.15,1,0.008757202,0.009087303,0.00581902,0.064165853,0.050936931572204386,0.00566963,0.13523499839157072,0.044312463
0.151,1,0.008742813,0.009065836,0.005807943,0.064126918,0.050734790897695156,0.005657691,0.13509464183131004,0.044264621
0.152,1,0.008728425,0.009044369,0.005796867,0.064087983,0.05053265,0.005645753,0.13495428527104936,0.044216779
0.153,1,0.008714437,0.009023318,0.005786057,0.064051966,0.050332872,0.005634074,0.13482008512530747,0.044170955044738294
0.154,1,0.00870085,0.009002835,0.005775543,0.064017837,0.050138701544292355,0.005622712,0.13469042867090347,0.044126690584919415
0.155,1,0.008687263,0.008982351,0.005765029,0.063983709,0.049944530976696495,0.00561135,0.1345607722164995,0.044082426125100535
0.156,1,0.008673676,0.008961868,0.005754515,0.06394958,0.04975036,0.005599989,0.13443111576209552,0.044038162
0.157,1,0.008660563,0.00894189,0.005744319,0.063918836,0.049559250615412304,0.00558894,0.1343086351193561,0.043996255
0.158,1,0.008647759,0.008922361,0.005734353,0.063889479,0.049372718839515196,0.005578139,0.13418953285241836,0.043955516833875274
0.159,1,0.008634956,0.008902831,0.005724388,0.063860122,0.049186187063618096,0.005567339,0.13407043058548063,0.043914778378312584
0.16,1,0.008622152,0.008883302,0.005714422,0.063830764,0.048999655,0.005556538,0.13395132831854292,0.04387404
0.161,1,0.008609894,0.008864362,0.005704824,0.063805252,0.048816823841513333,0.0055461,0.1338403950672922,0.04383599
0.162,1,0.008597858,0.008845758,0.005695394,0.063780635,0.048637618,0.005535845,0.1337317138894084,0.043798730682010484
0.163,1,0.008585821,0.008827154,0.005685963,0.063756019,0.048458412679914395,0.005525591,0.1336230327115246,0.043761471
0.164,1,0.008573785,0.00880855,0.005676533,0.063731402,0.048279207099114915,0.005515336,0.1335143515336408,0.043724211
0.165,1,0.008562362,0.008790615,0.005667516,0.063711086,0.048104288,0.005505491,0.1334148100222315,0.043689963
0.166,1,0.008551077,0.00877291,0.005658609,0.063691186,0.047932113,0.005495769,0.13331642934886617,0.043656139776053815
0.167,1,0.008539793,0.008755206,0.005649701,0.063671286,0.047759939,0.005486047,0.13321804867550086,0.043622316
0.168,1,0.00852845,0.00873737,0.005640741,0.063651442,0.047585835,0.00547626,0.13311956713559744,0.043588422747402274
0.169,1,0.008517902,0.008720539,0.005632344,0.063636239,0.047420413,0.005467057,0.13303137862083475,0.043557996453791416
0.17,1,0.008507355,0.008703709,0.005623948,0.063621035,0.047254991,0.005457854,0.13294319010607203,0.04352757
0.171,1,0.008496807,0.008686879,0.005615551,0.063605831,0.047089569,0.00544865,0.13285500159130934,0.043497143866569686
0.172,1,0.008486279,0.008670011,0.005607156,0.06359115,0.046922972,0.005439438,0.132767745,0.043466993
0.173,1,0.008476455,0.008654032,0.00559926,0.063580628,0.04676404,0.005430741,0.13268965188501122,0.043439929
0.174,1,0.008466631,0.008638053,0.005591363,0.063570107,0.046605107203167365,0.005422045,0.13261155917614148,0.043412866
0.175,1,0.008456808,0.008622074,0.005583467,0.063559586,0.046446175,0.005413348,0.13253346646727174,0.043385802
0.176,1,0.008447077,0.008606146,0.005575623,0.063550047,0.046286767,0.005404694,0.13245731363596613,0.043359351
0.177,1,0.008437965,0.008590996,0.005568217,0.063544199,0.046134075,0.005396493,0.13238923215703186,0.043335619
0.178,1,0.008428853,0.008575846,0.005560811,0.063538351,0.045981383,0.005388292,0.13232115067809758,0.043311888367236095
0.179,1,0.008419741,0.008560696,0.005553404,0.063532504,0.045828691,0.00538009,0.13225306919916327,0.043288157294121804
0.18,1,0.008410794,0.008545681,0.0055461,0.063528094,0.045676171527510544,0.005371982,0.13218791540051186,0.043265367
0.181,1,0.008402382,0.00853134,0.005539175,0.063526916,0.045529485,0.005364265,0.1321297721640417,0.043244942
0.182,1,0.00839397,0.008516998,0.005532249,0.063525738,0.045382799,0.005356548,0.13207162892757152,0.043224517
0.183,1,0.008385559,0.008502657,0.005525323,0.06352456,0.045236112,0.005348831,0.13201348569110133,0.043204091
0.184,1,0.00837738,0.008488531,0.005518547,0.063525274,0.045090199,0.005341255,0.13195924076222312,0.04318493
0.185,1,0.008369659,0.008474978,0.005512093,0.063528767,0.044949296,0.005334013,0.13191097420849018,0.043167788
0.186,1,0.008361937,0.008461426,0.005505639,0.06353226,0.044808392812867595,0.00532677,0.13186270765475727,0.043150646055103985
0.187,1,0.008354215,0.008447873,0.005499186,0.063535753,0.04466749,0.005319528,0.13181444110102436,0.043133504
0.188,1,0.008346794,0.008434613,0.005492927,0.063541591,0.044527918,0.005312472,0.13177102961825224,0.043117944
0.189,1,0.008339752,0.008421831,0.005486937,0.063549762,0.044392587280187204,0.005305694,0.13173258948149852,0.043104066591160214
0.19,1,0.008332711,0.00840905,0.005480947,0.063557932,0.044257256979220616,0.005298917,0.13169414934474483,0.043090189
0.191,1,0.00832567,0.008396269,0.005474957,0.063566103,0.044121926678254035,0.005292139,0.1316557092079911,0.043076312
0.192,1,0.008318994,0.008383852,0.005469206,0.063577073,0.043988445214978265,0.005285592,0.13162307029550344,0.04306433
0.193,1,0.008312624,0.008371825,0.005463673,0.063589933,0.043858489,0.005279271,0.13159441749667583,0.043053703
0.194,1,0.008306255,0.008359798,0.005458139,0.063602793,0.043728533,0.00527295,0.13156576469784825,0.043043075
0.195,1,0.008299886,0.008347771,0.005452605,0.063615654,0.043598576550624796,0.005266629,0.1315371118990207,0.043032447
0.196,1,0.008293945,0.008336178,0.005447353,0.063631769,0.04347095,0.005260581,0.13151519907673728,0.043024026633594545
0.197,1,0.00828824,0.008324889,0.005442269,0.063649336,0.04334618,0.005254708,0.13149630564238107,0.043016637
0.198,1,0.008282535,0.0083136,0.005437185,0.063666903,0.043221409206523495,0.005248836,0.13147741220802484,0.043009248
0.199,1,0.00827683,0.008302312,0.005432101,0.06368447,0.043096639,0.005242963,0.1314585187736686,0.043001859
0.2,1,0.008271615,0.008291524,0.00542734,0.063705752,0.042974645,0.005237404,0.1314472998438355,0.042996987
0.201,1,0.008266567,0.008280959,0.0054227,0.063728048,0.042854882,0.005231972,0.13143814885089056,0.042992828533405705
0.202,1,0.00826152,0.008270395,0.005418059,0.063750345,0.04273512,0.005226541,0.13142899785794562,0.042988670530791896
0.203,1,0.008256472,0.00825983,0.005413418,0.063772641,0.042615357286532506,0.005221109,0.1314198468650007,0.042984513
0.204,1,0.008251975,0.00824983,0.005409141,0.063799117,0.042498787,0.005216031,0.13141930383705816,0.04298318
0.205,1,0.008247579,0.008239976,0.005404938,0.063826171,0.042383864,0.005211033,0.13141988938340327,0.042982249336989575
0.206,1,0.008243183,0.008230121,0.005400734,0.063853224,0.042268940180732656,0.005206036,0.13142047492974834,0.042981318826009494
0.207,1,0.008238786,0.008220267,0.005396531,0.063880278,0.042154017,0.005201038,0.13142106047609345,0.042980388315029414
0.208,1,0.008235001,0.008211039,0.005392731,0.063911983,0.042042672694441875,0.005196433,0.1314311895295859,0.042982592398347036
0.209,1,0.008231251,0.008201882,0.00538896,0.063943827,0.041932429039472245,0.005191863,0.131441517,0.042984889
0.21,1,0.0082275,0.008192725,0.00538519,0.063975671,0.041822185,0.005187293,0.13145184393096004,0.042987186533857795
0.211,1,0.008223778,0.00818357,0.005381433,0.064007817,0.041711353,0.005182731,0.13146289760787774,0.042989698
0.212,1,0.00822067,0.008175099,0.00537809,0.064044491,0.041605638022263414,0.005178584,0.13148298261709812,0.042995226008577615
0.213,1,0.008217561,0.008166628,0.005374748,0.064081164,0.041499923,0.005174437,0.13150306762631853,0.043000754476278116
0.214,1,0.008214453,0.008158157,0.005371405,0.064117837,0.041394208,0.005170289,0.1315231526355389,0.043006283
0.215,1,0.008211435,0.008149756,0.005368118,0.064155259,0.041288384,0.005166191,0.1315448860636773,0.043012331071733904
0.216,1,0.008208965,0.008141961,0.0053652,0.064196806,0.041187055,0.005162461,0.1315747561226004,0.043021099
0.217,1,0.008206494,0.008134165,0.005362281,0.064238353,0.041085725181611694,0.005158731,0.13160462618152344,0.043029866
0.218,1,0.008204024,0.00812637,0.005359363,0.0642799,0.040984396,0.005155001,0.13163449624044649,0.043038633
0.219,1,0.008201705,0.008118711,0.005356541,0.064322648,0.040883407,0.005151361,0.13166693710645136,0.043048226
0.22,1,0.00819987,0.008111581,0.005354043,0.064369119,0.040786328,0.005148044,0.13170663061717658,0.043060244
0.221,1,0.008198035,0.008104451,0.005351545,0.06441559,0.040689249245803846,0.005144726,0.1317463241279018,0.043072262
0.222,1,0.0081962,0.008097321,0.005349047,0.064462061,0.04059217,0.005141409,0.13178601763862702,0.043084279
0.223,1,0.008194577,0.008090392,0.005346686,0.064510192,0.040495854494066466,0.005138222,0.13182920793184832,0.043097429
0.224,1,0.008193375,0.008083919,0.005344606,0.064561644,0.040402898,0.005135313,0.13187877455781513,0.043112712
0.225,1,0.008192173,0.008077446,0.005342525,0.064613095,0.040309941,0.005132404,0.13192834118378194,0.043127995
0.226,1,0.008190971,0.008070973,0.005340445,0.064664547,0.040216984081005824,0.005129495,0.13197790780974877,0.043143278
0.227,1,0.008190042,0.008064763,0.005338541,0.064718126,0.040125188,0.005126755,0.13203190395063197,0.043160001552003315
0.228,1,0.008189471,0.008058938,0.005336876,0.06477462,0.040036232,0.005124252,0.13209140474393538,0.043178569103796346
0.229,1,0.008188901,0.008053114,0.005335211,0.064831114,0.039947276150117735,0.005121748,0.13215090553723877,0.043197136655589385
0.23,1,0.008188331,0.008047289,0.005333545,0.064887608,0.039858320368945946,0.005119244,0.13221040633054215,0.043215704207382424
0.231,1,0.008188093,0.008041789,0.005332096,0.064946709,0.039770898757400516,0.005116948,0.13227527933856484,0.043236024
0.232,1,0.008188154,0.008036606,0.005330844,0.065008314,0.039685829,0.005114846,0.13234478689473367,0.043257898
0.233,1,0.008188215,0.008031423,0.005329592,0.065069918,0.03960076,0.005112745,0.13241429445090247,0.043279773
0.234,1,0.008188276,0.00802624,0.00532834,0.065131523,0.03951569,0.005110643,0.1324838020070713,0.043301648
0.235,1,0.008188729,0.008021441,0.005327343,0.065196228,0.039432507,0.005108786,0.13255963770906934,0.04332559
0.236,1,0.008189421,0.008016893,0.005326503,0.065263017,0.039351216,0.005107084,0.13263923634997496,0.043350798911274184
0.237,1,0.008190114,0.008012345,0.005325662,0.065329807,0.039269924,0.005105382,0.13271883499088058,0.043376008
0.238,1,0.008190806,0.008007797,0.005324822,0.065396597,0.039188633,0.00510368,0.1327984336317862,0.043401216534607726
0.239,1,0.00819195,0.008003692,0.005324275,0.065466994,0.03910956,0.00510226,0.13288533291169932,0.043428813777865935
0.24,1,0.008193275,0.007999773,0.005323846,0.06553905,0.039031944,0.005100956,0.1329751188973793,0.043457387
0.241,1,0.0081946,0.007995855,0.005323416,0.065611107,0.038954327,0.005099652,0.1330649048830593,0.043485961
0.242,1,0.008195925,0.007991936,0.005322987,0.065683163,0.038876711,0.005098347,0.1331546908687393,0.043514534672255224
0.243,1,0.008197761,0.007988518,0.005322889,0.065759349,0.038801627706975234,0.005097362,0.13325276995999946,0.043545824
0.244,1,0.00819972,0.007985224,0.00532287,0.06583676,0.03872759,0.005096453,0.13335285173030123,0.043577797
0.245,1,0.008201679,0.00798193,0.005322851,0.065914171,0.038653552,0.005095545,0.133452934,0.043609770818706206
0.246,1,0.008203638,0.007978636,0.005322832,0.065991582,0.038579514,0.005094637,0.13355301527090477,0.043641744153868275
0.247,1,0.008206168,0.0079759,0.005323184,0.066073664,0.038508307,0.005094084,0.1336624060928927,0.043676768349821586
0.248,1,0.008208764,0.007973227,0.005323575,0.066156525,0.038437755410504745,0.005093571,0.1337729045399697,0.04371218
0.249,1,0.00821136,0.007970554,0.005323967,0.066239385,0.038367204275913114,0.005093057,0.1338834029870467,0.043747593
0.25,1,0.008213948,0.007967877,0.005324356,0.066321927,0.038296366,0.005092542,0.1339937032015048,0.043782917
0.251,1,0.008217184,0.007965821,0.005325159,0.066410339,0.038229215,0.005092423,0.13411475197433095,0.043821811
0.252,1,0.008220419,0.007963765,0.005325961,0.066498751,0.038162064,0.005092304,0.13423580074715713,0.043860706
0.253,1,0.008223655,0.00796171,0.005326764,0.066587162,0.038094913,0.005092185,0.13435684951998328,0.0438996
0.254,1,0.008226942,0.007959709,0.005327602,0.06667573,0.038027825,0.005092101,0.1344786271943593,0.043938713
0.255,1,0.008230821,0.007958268,0.005328817,0.066769804,0.037963993,0.005092376,0.13461037303656917,0.043981137
0.256,1,0.008234701,0.007956827,0.005330031,0.066863877,0.037900161,0.005092652,0.13474211887877902,0.044023561
0.257,1,0.00823858,0.007955386,0.005331246,0.06695795,0.037836329,0.005092928,0.1348738647209889,0.044065984880619025
0.258,1,0.008242569,0.007954059,0.005332535,0.067052671,0.037772892,0.005093274,0.1350072878505734,0.044108941
0.259,1,0.008247097,0.007953231,0.005334163,0.067152522,0.037712301,0.005093945,0.1351498909730846,0.044154947
0.26,1,0.008251626,0.007952403,0.005335791,0.067252374,0.037651711,0.005094615,0.13529249409559585,0.044200953
0.261,1,0.008256154,0.007951575,0.005337419,0.067352226,0.037591121,0.005095285,0.13543509721810706,0.044246958961000095
0.262,1,0.008260851,0.007950918,0.005339159,0.067453236,0.037531242655097115,0.005096063,0.13558035089783088,0.044293817950701544
0.263,1,0.008266034,0.007950702,0.005341203,0.067558992,0.037473822,0.005097129,0.135733985,0.044343463
0.264,1,0.008271216,0.007950487,0.005343247,0.067664748,0.037416401,0.005098195,0.13588761987790107,0.044393108
0.265,1,0.008276399,0.007950271,0.005345291,0.067770503,0.037358980874451546,0.005099261,0.13604125436793618,0.044442753034676194
0.266,1,0.00828181,0.007950283,0.005347485,0.067877949,0.037302573685346715,0.005100471,0.13619854134025342,0.044493581
0.267,1,0.008287654,0.007950679,0.005349947,0.067989743,0.037248255,0.005101934,0.13636339560854666,0.044546927
0.268,1,0.008293497,0.007951075,0.005352409,0.068101537,0.037193935,0.005103397,0.13652824987683987,0.044600272704321646
0.269,1,0.008299341,0.007951472,0.005354871,0.068213331,0.037139616,0.00510486,0.1366931041451331,0.044653618
0.27,1,0.008305474,0.007952152,0.005357523,0.06832737,0.037086598896855075,0.005106504,0.13686264540349838,0.044708488
0.271,1,0.008311986,0.00795316,0.005360406,0.068445345,0.037035317,0.005108365,0.1370389226716561,0.044765601342657585
0.272,1,0.008318498,0.007954169,0.005363289,0.068563319,0.036984035481394784,0.005110227,0.13721519993981382,0.044822714
0.273,1,0.00832501,0.007955178,0.005366173,0.068681294,0.036932754,0.005112089,0.13739147720797154,0.044879827
0.274,1,0.008331873,0.007956527,0.005369284,0.068802095,0.03688305,0.005114168,0.1375735126589417,0.044938818
0.275,1,0.008339062,0.007958149,0.005372593,0.068926402,0.036834745913315516,0.005116431,0.13776143148911985,0.04499977
0.276,1,0.00834625,0.007959771,0.005375901,0.069050709,0.036786441666988634,0.005118694,0.13794935031929803,0.045060721454152894
0.277,1,0.008353438,0.007961393,0.005379209,0.069175016,0.036738137,0.005120957,0.13813726914947622,0.045121673376304426
0.278,1,0.008361042,0.007963413,0.005382786,0.06930276,0.036691676311866844,0.005123475,0.13833205833679224,0.045184869
0.279,1,0.008368915,0.00796565,0.005386523,0.069433561,0.036646293,0.005126142,0.13853185320606376,0.045249737
0.28,1,0.008376789,0.007967888,0.00539026,0.069564362,0.03660091,0.005128809,0.1387316480753353,0.045314605529653475
0.281,1,0.008384663,0.007970126,0.005393998,0.069695163,0.036555527,0.005131476,0.13893144294460685,0.045379474
0.282,1,0.008393018,0.007972818,0.005398044,0.069830042,0.036512243,0.005134436,0.13913926583895567,0.045446967
0.283,1,0.008401587,0.007975673,0.005402215,0.069967509,0.036469728315456376,0.00513751,0.13935118776096694,0.045515834107591684
0.284,1,0.008410156,0.007978529,0.005406386,0.070104975,0.036427214,0.005140584,0.13956310968297822,0.045584701
0.285,1,0.008418724,0.007981385,0.005410557,0.070242442,0.036384699931810066,0.005143658,0.13977503160498952,0.045653568
0.286,1,0.008427843,0.007984753,0.005415078,0.070384662,0.03634453,0.005147064,0.1399961894635235,0.045725458
0.287,1,0.008437118,0.007988231,0.005419688,0.070528976,0.036304835,0.00515055,0.14022050666028374,0.045798412
0.288,1,0.008446393,0.007991708,0.005424298,0.07067329,0.036265141,0.005154035,0.14044482385704396,0.045871366
0.289,1,0.008455668,0.007995185,0.005428908,0.070817604,0.036225446496431904,0.00515752,0.14066914105380418,0.045944320072303986
0.29,1,0.008465562,0.007999234,0.005433912,0.070967384,0.036188333631760314,0.005161377,0.14090395735390254,0.046020714
0.291,1,0.008475556,0.008003337,0.005438966,0.071118738,0.036151414,0.005165278,0.14114095598081255,0.046097849654737136
0.292,1,0.008485549,0.00800744,0.005444021,0.071270093,0.036114493,0.005169178,0.14137795460772257,0.046174985
0.293,1,0.008495503,0.008011544,0.005449062,0.071420421,0.036077653,0.005173071,0.14161378975931943,0.046251715
0.294,1,0.008506227,0.008016277,0.005454568,0.071579021,0.036043465,0.005177392,0.14186377468683398,0.046333132605973965
0.295,1,0.008516951,0.008021011,0.005460074,0.071737621,0.036009277,0.005181713,0.14211375961434852,0.04641455
0.296,1,0.008527675,0.008025745,0.005465579,0.071896221,0.035975089,0.005186034,0.14236374454186307,0.046495968
0.297,1,0.008538422,0.008030535,0.00547111,0.072054375,0.035941244,0.005190384,0.1426136314592664,0.046577331
0.298,1,0.008549891,0.008035905,0.005477074,0.072220437,0.035909749154138054,0.005195131,0.14287692711489353,0.046663138
0.299,1,0.00856136,0.008041275,0.005483038,0.072386499,0.035878254,0.005199877,0.14314022277052063,0.046748945
0.3,1,0.008572829,0.008046645,0.005489002,0.072552561,0.035846759,0.005204624,0.1434035184261478,0.046834752
0.301,1,0.008584384,0.008052128,0.00549503,0.072718792,0.035815862,0.005209437,0.14366783320584262,0.046920873
0.302,1,0.008596612,0.008058141,0.00550146,0.072892546,0.035787023947268834,0.005214615,0.143944784,0.047011183
0.303,1,0.008608841,0.008064154,0.005507889,0.0730663,0.035758186313425415,0.005219794,0.1442217357552014,0.047101494
0.304,1,0.008621069,0.008070167,0.005514319,0.073240054,0.035729348679581996,0.005224973,0.14449868702988078,0.047191804315217495
0.305,1,0.00863345,0.00807635,0.005520854,0.073414632,0.035701354612235225,0.005230255,0.14477783159695531,0.047282815375142534
0.306,1,0.008646454,0.008083013,0.005527757,0.073596321,0.035675141,0.005235872,0.14506880482022422,0.047377750604555464
0.307,1,0.008659459,0.008089677,0.005534661,0.07377801,0.035648928183120016,0.005241489,0.14535977804349312,0.047472685833968395
0.308,1,0.008672463,0.00809634,0.005541565,0.073959699,0.035622715,0.005247106,0.14565075126676202,0.047567621
0.309,1,0.008685688,0.008103231,0.005548616,0.074142908,0.035597585,0.005252865,0.14594515469054775,0.047663665
0.31,1,0.008699485,0.008110553,0.005556002,0.07433279,0.035573966237792014,0.005258928,0.14625053867930496,0.047763353286818924
0.311,1,0.008713283,0.008117875,0.005563388,0.074522672,0.035550347577890405,0.005264991,0.1465559226680622,0.047863042
0.312,1,0.00872708,0.008125198,0.005570775,0.074712554,0.035526729,0.005271053,0.1468613066568194,0.047962731
0.313,1,0.00874117,0.008132807,0.005578352,0.074904697,0.035504427,0.005277299,0.14717142657329188,0.048063958254080524
0.314,1,0.008755778,0.008140796,0.005586231,0.075103045,0.035483376,0.005283815,0.14749163375940622,0.048168537
0.315,1,0.008770387,0.008148786,0.00559411,0.075301392,0.035462325,0.00529033,0.14781184094552052,0.048273116
0.316,1,0.008784995,0.008156776,0.005601989,0.07549974,0.035441274,0.005296846,0.14813204813163486,0.048377695
0.317,1,0.008799971,0.008165114,0.005610104,0.07570114,0.035421767318921334,0.005303587,0.1484583722806872,0.048484268306950545
0.318,1,0.008815411,0.008173781,0.005618486,0.075908243,0.03540326,0.005310564,0.14879383992317605,0.048593882531335134
0.319,1,0.00883085,0.008182448,0.005626868,0.076115345,0.035384752001672584,0.005317542,0.1491293075656649,0.048703496755719715
0.32,1,0.008846289,0.008191115,0.00563525,0.076322447,0.035366244,0.00532452,0.1494647752081537,0.048813111
0.321,1,0.008862175,0.008200193,0.005643915,0.076533448,0.035349505,0.005331765,0.14980782309464344,0.048925202
0.322,1,0.008878466,0.008209549,0.00565281,0.07674961,0.035333519,0.005339214,0.1501590145826695,0.049040005
0.323,1,0.008894758,0.008218905,0.005661706,0.076965772,0.035317534,0.005346662,0.1505102060706956,0.049154809
0.324,1,0.008911049,0.00822826,0.005670602,0.077181934,0.035301548,0.005354111,0.1508613975587217,0.049269612
0.325,1,0.00892787,0.008238092,0.00567983,0.0774029,0.035287551,0.005361872,0.15122172224705818,0.049387405
0.326,1,0.008945035,0.008248148,0.005689252,0.077628446,0.035274069,0.005369801,0.15158912850056577,0.04950756
0.327,1,0.0089622,0.008258203,0.005698673,0.077853992,0.035260586,0.00537773,0.15195653475407334,0.049627716
0.328,1,0.008979366,0.008268259,0.005708094,0.078079538,0.035247104,0.005385659,0.1523239410075809,0.049747871
0.329,1,0.008997148,0.008278858,0.0057179,0.078310858,0.035235827,0.005393948,0.15270213106057579,0.049871561
0.33,1,0.009015211,0.008289627,0.00572786,0.07854613,0.035224832,0.005402368,0.15308627203601594,0.049997242
0.331,1,0.009033275,0.008300395,0.005737819,0.078781402,0.035213836871607465,0.005410788,0.1534704130114561,0.050122922128052555
0.332,1,0.009051338,0.008311164,0.005747779,0.079016674,0.035202842,0.005419208,0.15385455398689626,0.050248603
0.333,1,0.00907011,0.008322546,0.005758178,0.07925876,0.035194266,0.005428037,0.15425123556065087,0.050378398
0.334,1,0.009089097,0.008334041,0.005768689,0.079504121,0.035185745463235954,0.00543696,0.1546526618699361,0.050509786
0.335,1,0.009108083,0.008345536,0.005779201,0.079749482,0.035177224,0.005445882,0.15505408817922134,0.050641175
0.336,1,0.009126926,0.008356976,0.005789643,0.0799923,0.035168873,0.005454751,0.1554520589446877,0.050771395084699286
0.337,1,0.009146863,0.008369213,0.00580072,0.080248134,0.035162814734560566,0.005464187,0.15587135359627408,0.050908685771831906
0.338,1,0.0091668,0.008381449,0.005811798,0.080503968,0.035156756927623885,0.005473624,0.1562906482478604,0.051045976458964526
0.339,1,0.009186736,0.008393685,0.005822875,0.080759802,0.035150699,0.005483061,0.15670994289944676,0.051183267
0.34,1,0.009206604,0.008405928,0.005833928,0.081013886,0.035145030361964605,0.005492485,0.15712716223844778,0.051319844
0.341,1,0.009227519,0.008418921,0.005845587,0.0812806,0.035141427,0.005502448,0.1575649425102779,0.051463243
0.342,1,0.009248435,0.008431914,0.005857246,0.081547314,0.035137825,0.005512412,0.15800272278210797,0.051606641285420224
0.343,1,0.00926935,0.008444908,0.005868905,0.081814028,0.035134221724153133,0.005522376,0.15844050305393811,0.05175004
0.344,1,0.009290276,0.00845797,0.005880588,0.082079849,0.035131225098599436,0.00553237,0.15887768794910775,0.051893213
0.345,1,0.0093122,0.008471738,0.005892845,0.082357874,0.035130071,0.005542875,0.15933460740406746,0.052042936896937904
0.346,1,0.009334124,0.008485505,0.005905102,0.082635899,0.035128918,0.005553379,0.15979152685902717,0.052192660865819536
0.347,1,0.009356049,0.008499273,0.005917358,0.082913924,0.035127764156724285,0.005563883,0.16024844631398688,0.052342385
0.348,1,0.009378068,0.008513175,0.005929689,0.083191987,0.035127431829205205,0.005574464,0.16070635939040034,0.052492408110358615
0.349,1,0.009401033,0.008527735,0.005942561,0.08348178,0.035128724,0.005585524,0.1611831100459561,0.052648688411426656
0.35,1,0.009423998,0.008542294,0.005955433,0.083771573,0.035130017,0.005596583,0.16165986070151184,0.052804968712494696
0.351,1,0.009446964,0.008556854,0.005968304,0.084061366,0.035131309055707605,0.005607643,0.16213661135706758,0.052961249
0.352,1,0.009470114,0.008571617,0.005981303,0.084352206,0.035133636389134304,0.005618827,0.1626160638122743,0.053118393
0.353,1,0.009494155,0.008586988,0.005994809,0.084654251,0.035137374185006134,0.005630457,0.16311337847707674,0.053281474
0.354,1,0.009518195,0.008602359,0.006008314,0.084956297,0.035141112,0.005642088,0.16361069314187918,0.053444555
0.355,1,0.009542236,0.00861773,0.006021819,0.085258342,0.03514485,0.005653718,0.1641080078066816,0.053607636
0.356,1,0.009566557,0.008633377,0.006035508,0.08556253,0.035149835,0.005665523,0.16460986258266172,0.053772188816286176
0.357,1,0.009591709,0.00864958,0.006049666,0.085877341,0.035156020324139545,0.005677741,0.16512851737413956,0.05394233
0.358,1,0.009616862,0.008665784,0.006063825,0.086192152,0.035162205,0.005689958,0.1656471721656174,0.054112471343824964
0.359,1,0.009642014,0.008681987,0.006077983,0.086506963,0.03516839,0.005702175,0.1661658269570952,0.054282613
0.36,1,0.009667549,0.008698542,0.006092385,0.086825107,0.035176036,0.005714622,0.16669100217584337,0.05445488
0.361,1,0.009693851,0.008715599,0.006107217,0.087153229,0.035184672,0.005727444,0.16723181923417824,0.054632356
0.362,1,0.009720154,0.008732657,0.006122049,0.087481351,0.035193309,0.005740266,0.16777263629251307,0.054809832
0.363,1,0.009746456,0.008749714,0.006136882,0.087809473,0.035201945,0.005753088,0.1683134533508479,0.054987308
0.364,1,0.009773251,0.008767203,0.006152021,0.088142221,0.035212255665747746,0.005766196,0.1688629260375462,0.055167618
0.365,1,0.009800744,0.008785138,0.006167549,0.088484232,0.035223351,0.005779641,0.16942677645293586,0.055352719986794474
0.366,1,0.009828237,0.008803073,0.006183077,0.088826244,0.035234445511189816,0.005793086,0.16999062686832545,0.055537822
0.367,1,0.00985573,0.008821007,0.006198605,0.089168255,0.035245540433910844,0.005806531,0.17055447728371506,0.055722924
0.368,1,0.009883833,0.008839458,0.006214508,0.089516298,0.035258523,0.005820323,0.1711292874039698,0.055911623
0.369,1,0.00991256,0.008858295,0.006230755,0.089872813,0.035272086,0.005834411,0.17171709437576638,0.056104661
0.37,1,0.009941287,0.008877132,0.006247003,0.090229328,0.035285648675933465,0.005848498,0.17230490134756288,0.056297698
0.371,1,0.009970014,0.00889597,0.00626325,0.090585843,0.035299211,0.005862586,0.17289270831935943,0.056490735
0.372,1,0.009999477,0.008915411,0.006279945,0.090949918,0.035314878,0.005877086,0.17349396315978505,0.056688195
0.373,1,0.010029484,0.008935177,0.006296936,0.091321589,0.035330920448598785,0.005891837,0.17410670540796006,0.056889495
0.374,1,0.010059491,0.008954943,0.006313927,0.09169326,0.035346962615988076,0.005906589,0.17471944765613506,0.057090795115500914
0.375,1,0.010089041572148892,0.008974452,0.006330674,0.092058306,0.035362834,0.005921135,0.17532235337741545,0.057288799
0.376,1,0.010120377216145062,0.008995174,0.006348435,0.092445827,0.03538137,0.005936572,0.17596106882887336,0.05749871
0.377,1,0.010151712860141233,0.009015897,0.006366196,0.092833347,0.035399906,0.00595201,0.1765997842803313,0.057708621
0.378,1,0.010183048504137402,0.00903662,0.006383958,0.093220868,0.035418442,0.005967448,0.17723849973178923,0.057918532
0.379,1,0.010214022,0.009057155,0.00640153,0.093602837,0.035437013,0.005982729,0.17786918502672228,0.058125743
0.38,1,0.010246737530681147,0.009078864,0.006420089,0.094006945,0.03545806,0.005998876,0.17853497480128944,0.058344635
0.381,1,0.010279453537420111,0.009100573,0.006438649,0.094411053,0.035479107,0.006015023,0.17920076457585654,0.058563526
0.382,1,0.010312169544159078,0.009122282,0.006457208,0.09481516,0.035500153676402434,0.006031171,0.17986655435042373,0.058782417110373235
0.383,1,0.010344624996339369,0.00914388,0.006475638,0.095214905,0.035521441,0.006047215,0.18052629118728605,0.058999262
0.384,1,0.010378776248607625,0.009166607,0.006495025,0.095636384,0.035545019,0.006064097,0.18122032391076667,0.059227526
0.385,1,0.010412927500875881,0.009189334,0.006514413,0.096057864,0.035568596,0.006080978,0.18191435663424732,0.05945579
0.386,1,0.010447079,0.009212061,0.0065338,0.096479343,0.035592173,0.00609786,0.18260838935772797,0.059684053660102016
0.387,1,0.010481080287363859,0.009234756,0.006553122,0.096897773,0.0356162,0.006114696,0.18329853401462493,0.059910988
0.388,1,0.010516725061527513,0.009258535,0.006573368,0.09733746,0.03564233,0.006132339,0.1840220504891752,0.060149041
0.389,1,0.010552369835691168,0.009282313,0.006593614,0.097777147,0.035668459778543056,0.006149982,0.18474556696372543,0.060387095
0.39,1,0.010588014609854823,0.009306091,0.006613861,0.098216834,0.03569459,0.006167624,0.1854690834382757,0.060625148
0.391,1,0.01062363,0.009329924,0.006634111,0.098654924,0.035721379598543636,0.006185283,0.1861910827725862,0.060862657
0.392,1,0.01066083,0.009354789,0.00665525,0.099113708,0.035750087,0.006203715,0.18694540103784868,0.061110943
0.393,1,0.010698030524315389,0.009379655,0.006676389,0.099572493,0.035778794,0.006222147,0.18769971930311113,0.061359229
0.394,1,0.010735230719635289,0.00940452,0.006697528,0.10003127689045203,0.035807502,0.006240579,0.18845403756837364,0.061607515402506016
0.395,1,0.010772532707783276,0.009429531,0.006718746,0.10049006982966036,0.035837083,0.006259094,0.18920943584881125,0.061856119618386475
0.396,1,0.010811354095014358,0.009455521,0.006740812,0.10096890034283135,0.035868395,0.006278345,0.1899959566708178,0.06211511
0.397,1,0.010850175482245438,0.00948151,0.006762879,0.10144773085600237,0.035899708,0.006297595,0.1907824774928244,0.0623741
0.398,1,0.010888997,0.0095075,0.006784946,0.10192656136917337,0.035931019769291535,0.006316846,0.19156899831483093,0.06263309
0.399,1,0.010928062701016277,0.009533734,0.006807173,0.10240717491194642,0.035963424,0.006336252,0.19235944467307364,0.062893344
0.4,1,0.010968575192117795,0.009560888,0.006830205,0.10290706364760675,0.035997371731604805,0.006356353,0.1931796575019129,0.063163541
0.401,1,0.011009087683219312,0.009588042,0.006853237,0.10340695238326708,0.036031319,0.006376455,0.19399987033075214,0.063433737
0.402,1,0.0110496,0.009615196,0.006876269,0.10390684111892744,0.036065267,0.006396557,0.19482008315959137,0.063703933
0.403,1,0.011090512500562486,0.0096427,0.00689955,0.10441047353979244,0.036100529146284754,0.00641689,0.1956473397249777,0.063976431
0.404,1,0.011132790441545286,0.009671061,0.006923587,0.10493250076157737,0.036137145,0.006437876,0.19650282916669062,0.064258367
0.405,1,0.011175068382528085,0.009699422,0.006947624,0.1054545279833623,0.036173760519594096,0.006458862,0.19735831860840353,0.064540304
0.406,1,0.011217346323510884,0.009727782,0.006971662,0.10597655520514723,0.036210376206248764,0.006479848,0.19821380805011649,0.064822241
0.407,1,0.011260193469806681,0.009756606,0.006996044,0.10650449229825337,0.036248535304975994,0.006501149,0.19907975883828444,0.065107617
0.408,1,0.011304315958967599,0.009786218,0.007021128,0.10704981191230831,0.036287855,0.006523055,0.19997221169146107,0.065401864
0.409,1,0.011348438448128516,0.009815831,0.007046213,0.10759513152636324,0.036327175156012866,0.006544961,0.20086466454463767,0.06569611
0.41,1,0.011392560937289435,0.009845443,0.007071298,0.10814045114041818,0.036366495,0.006566867,0.2017571173978143,0.065990357
0.411,1,0.011437437342247593,0.009875639,0.007096832,0.10869407372367453,0.036407592786276005,0.006589179,0.20266377803249186,0.066289293
0.412,1,0.011483488576292644,0.009906551,0.007123009,0.10926391920762825,0.036449655865092905,0.006612043,0.2035949909456649,0.066596456
0.413,1,0.011529539810337695,0.009937463,0.007149187,0.10983376469158197,0.036491718943909804,0.006634907,0.2045262038588379,0.06690362
0.414,1,0.011575591044382747,0.009968374,0.007175364,0.11040361017553568,0.036533782,0.006657771,0.20545741677201093,0.067210783
0.415,1,0.011622597740447703,0.010000000891041121,0.007202103,0.11098440235393613,0.036577864,0.006681139,0.20640694512858498,0.067524008
0.416,1,0.011670667,0.010032262,0.007229421,0.1115800932505148,0.036622712296830354,0.006705001,0.20737883294083942,0.067844736
0.417,1,0.011718737042129813,0.010064523326383521,0.00725674,0.11217578414709345,0.03666756,0.006728863,0.20835072075309385,0.068165465
0.418,1,0.011765868207467719,0.010096237557540886,0.00728355,0.11275808428260833,0.036711846,0.006752295,0.20930271160117314,0.068479505
0.419,1,0.011816051832796395,0.010129901938399608,0.00731206,0.11338103331952123,0.036759525,0.006777198,0.21031731643550655,0.06881449
0.42,1,0.011866235458125072,0.010163566319258332,0.00734057,0.11400398235643412,0.036807203,0.006802101,0.21133192126984002,0.069149474
0.421,1,0.011916419083453747,0.010197230700117054,0.007369079,0.11462693139334702,0.036854881,0.006827004,0.21234652610417346,0.069484458
0.422,1,0.011965802651263274,0.010230443555114137,0.007397161,0.11523820285411707,0.036902207,0.006851547,0.21334399564034773,0.069813671
0.423,1,0.012018202142365757,0.010265567938766066,0.007426916,0.1158899237594691,0.036952763,0.006877537,0.2144034968273371,0.070163651
0.424,1,0.012070601633468238,0.010300692322417995,0.007456671,0.11654164466482114,0.03700332,0.006903527,0.21546299801432645,0.070513631
0.425,1,0.012123001,0.010335816706069924,0.007486427,0.11719336557017317,0.037053877,0.006929516,0.21652249920131583,0.07086361
0.426,1,0.012174754453151157,0.010370593620575993,0.007515841,0.11783535129110471,0.037104295,0.006955222,0.2175679586505818,0.071208847
0.427,1,0.012229478523834414,0.010407238353000852,0.0075469,0.11851746738226894,0.037157782,0.006982347,0.2186746835689642,0.071574611
0.428,1,0.012284202594517672,0.010443883,0.007577959,0.11919958347343315,0.037211268609660245,0.007009472,0.21978140848734656,0.071940376
0.429,1,0.012338926665200929,0.010480528,0.007609018,0.11988169956459736,0.037264755,0.007036597,0.22088813340572896,0.072306141
0.43,1,0.012393176,0.010516938589658603,0.007639833,0.12055627889906452,0.037318325813397724,0.007063522,0.22198427835978332,0.072668316
0.431,1,0.012450340326376525,0.010555167762304293,0.007672257,0.12127053253284255,0.037374797293169365,0.007091833,0.22314071429078916,0.073050711
0.432,1,0.012507505047337001,0.010593396934949983,0.007704681,0.12198478616662058,0.037431269,0.007120145,0.22429715022179494,0.073433106
0.433,1,0.012564669768297475,0.010631626107595675,0.007737105,0.1226990398003986,0.037487740252712634,0.007148456,0.22545358615280076,0.073815501
0.434,1,0.012621549379107318,0.010669745215806724,0.007769391,0.12340824119056158,0.037544525,0.00717666,0.22660331245763016,0.074195599
0.435,1,0.012681278762595196,0.010709626924880353,0.007803246,0.1241565041737587,0.03760404,0.007206213,0.22781211956148462,0.07459553
0.436,1,0.012741008146083074,0.010749508633953983,0.007837101,0.12490476715695584,0.037663555,0.007235766,0.22902092666533913,0.074995461
0.437,1,0.012800737529570953,0.010789390343027613,0.007870956,0.12565303014015297,0.03772307,0.007265319,0.23022973376919362,0.075395392
0.438,1,0.012860392865835155,0.010829297,0.00790479,0.12639904517018438,0.037783135883075164,0.007294867,0.23143615502669423,0.075794471
0.439,1,0.01292282,0.010870903924016503,0.007940146,0.12718333024264977,0.037845756,0.00732572,0.23270018056282474,0.076212908
0.44,1,0.012985246146285184,0.010912510551906977,0.007975501,0.12796761531511514,0.037908376495798306,0.007356573,0.23396420609895519,0.076631345
0.441,1,0.013047672786510195,0.010954117,0.008010857,0.12875190038758053,0.037970997,0.007387426,0.2352282316350857,0.077049782
0.442,1,0.013110259767436084,0.010995897,0.008046322,0.12953709939257807,0.038034416,0.007418386,0.23649469850574942,0.077468985
0.443,1,0.013175525542835126,0.011039305416553154,0.008083252,0.13035957290956857,0.038100207,0.007450601,0.23781699243312804,0.077906968
0.444,1,0.013240791318234168,0.011082713937534527,0.008120183,0.13118204642655903,0.038165999027098926,0.007482817,0.23913928636050663,0.078344952
0.445,1,0.013306057093633212,0.011126122458515898,0.008157114,0.13200451994354953,0.038231791,0.007515032,0.24046158028788525,0.078782936
0.446,1,0.013371743461348319,0.011169865679129228,0.008194298,0.13283146937130322,0.038298638,0.007547478,0.2417917018060469,0.079223494
0.447,1,0.013440000305603335,0.011215157991735149,0.008232884,0.13369446532902557,0.038367671,0.007581122,0.24317553391702634,0.079682142
0.448,1,0.013508257149858354,0.011260450304341071,0.008271471,0.13455746128674795,0.038436704,0.007614766,0.24455936602800582,0.08014079
0.449,1,0.013576514,0.011305743,0.008310057,0.13542045724447033,0.038505737,0.00764841,0.24594319813898527,0.080599437
0.45,1,0.013645480373113045,0.011351546362855595,0.008349054,0.13629193899548095,0.038576094371045894,0.007682421,0.24734086528013838,0.081062681
0.451,1,0.013716891122684519,0.011398809651586825,0.008389381,0.13719797456321003,0.038648442590473245,0.007717565,0.248789744,0.081543194
0.452,1,0.013788301872255992,0.011446072940318058,0.008429708,0.1381040101309391,0.038720790809900596,0.007752709,0.25023862280067566,0.082023706
0.453,1,0.013859712621827468,0.011493336229049288,0.008470035,0.13901004569866818,0.038793139,0.007787853,0.25168750156094427,0.082504219
0.454,1,0.013932153691510261,0.011541304295916884,0.008510948,0.13992907870255522,0.038867092,0.007823513,0.25315691333277596,0.082991587
0.455,1,0.014006893018454009,0.011590631425250483,0.008553107,0.1408808714472372,0.038942834,0.007860233,0.25467460662202834,0.083495256
0.456,1,0.014081632345397754,0.011639958554584082,0.008595266,0.14183266419191926,0.039018575435278466,0.007896953,0.25619229991128073,0.083998924
0.457,1,0.014156371672341501,0.011689285683917684,0.008637425,0.14278445693660127,0.039094317160797636,0.007933673,0.25770999320053306,0.084502593
0.458,1,0.014232497466530759,0.011739529187181949,0.008680363,0.14375432126107937,0.039171957295559584,0.007971074,0.25925568556626744,0.08501564
0.459,1,0.014310752906514035,0.011791019,0.008724452,0.14475480827630846,0.039251175270730354,0.00800945,0.2608462435392723,0.085543856
0.46,1,0.014389008346497308,0.011842509075212015,0.00876854,0.14575529529153755,0.039330393,0.008047827,0.2624368015122772,0.086072072
0.461,1,0.014465328049027032,0.011892878680228496,0.008811587,0.14672768695837352,0.039408254,0.008085322,0.26398645715400554,0.086586438
0.462,1,0.014547301135777596,0.011946636991555248,0.00885771,0.14778004613966933,0.039491036,0.008125443,0.2656542374704459,0.0871407
0.463,1,0.014629274,0.012000395,0.008903833,0.14883240532096517,0.039573817,0.008165563,0.26732201778688625,0.087694961
0.464,1,0.014711247309278726,0.012054153614208751,0.008949957,0.14988476450226101,0.039656598873775914,0.008205684,0.2689897981033266,0.088249223
0.465,1,0.014791507,0.012106933,0.008995162,0.1509119998369565,0.039738254,0.008245029,0.2706212560982052,0.088791165
0.466,1,0.014877414531097225,0.012163071973067499,0.009043432,0.1520196735800733,0.039824692,0.008286986,0.27237095180253407,0.089373089
0.467,1,0.014963322050034011,0.012219211,0.009091702,0.1531273473231901,0.03991113,0.008328943,0.27412064750686294,0.089955014
0.468,1,0.015049229568970795,0.012275350617555738,0.009139972,0.1542350210663069,0.039997567,0.0083709,0.27587034321119175,0.090536938
0.469,1,0.015133678048859862,0.012330668335534685,0.009187464,0.15532104801775842,0.040083121,0.008412202,0.27758899158717387,0.091108312
0.47,1,0.015223753424399314,0.012389308963832493,0.009238001,0.15648776965715516,0.040173313,0.008456095,0.279425662,0.091719645
0.471,1,0.015313828799938768,0.012447949592130303,0.009288539,0.1576544912965519,0.040263503957905525,0.008499988,0.2812623323277181,0.092330979
0.472,1,0.015403904,0.01250659,0.009339076,0.1588212129359486,0.040353695,0.008543881,0.28309900269799015,0.092942313
0.473,1,0.015492810846852709,0.012564585345422721,0.009388995,0.15997034044902064,0.040443258028670485,0.008587255,0.28491068407979203,0.093545134
0.474,1,0.015587305679899691,0.012625856,0.00944193,0.1612001638006176,0.040537306,0.008633191,0.28683978880778693,0.094187765
0.475,1,0.015681800512946674,0.012687126,0.009494864,0.16242998715221457,0.040631353783396974,0.008679127,0.28876889353578183,0.094830396
0.476,1,0.015776295,0.012748396830229101,0.009547799,0.1636598105038115,0.040725402,0.008725062,0.2906979982637768,0.095473028
0.477,1,0.015869952315142346,0.012809218380646416,0.009600294,0.16487674805033564,0.04081909,0.008770632,0.29260905558404166,0.09610949
0.478,1,0.015969138,0.012873256241414763,0.009655765,0.16617408047746662,0.040917103,0.008818725,0.2946364926989138,0.096785463
0.479,1,0.016068323864068552,0.012937294102183111,0.009711237,0.16747141290459755,0.041015116,0.008866818,0.2966639298137859,0.097461437
0.48,1,0.016167509638531655,0.013001332,0.009766708,0.16876874533172853,0.041113129616674085,0.008914911,0.29869136692865805,0.09813741
0.481,1,0.016266234000115398,0.013065140151316233,0.009821943,0.17005864751104177,0.041211067193041816,0.00896281,0.3007086945172279,0.098809903
0.482,1,0.016370404,0.013132092554766628,0.0098801,0.1714282869965092,0.041313161,0.009013183,0.3028408425224977,0.099521434
0.483,1,0.016474573959861724,0.013199045,0.009938258,0.1727979264819766,0.041415254,0.009063556,0.3049729905277675,0.10023296430920803
0.484,1,0.016578743939734887,0.013265997361667413,0.009996416,0.17416756596744398,0.041517347435341884,0.009113929,0.30710513853303734,0.10094449488486812
0.485,1,0.01668288,0.013332964590585222,0.010054566573359753,0.17553608292166323,0.041619665,0.009164302,0.309236239,0.10165562577190501
0.486,1,0.016792351690739792,0.013402989203629652,0.010115572913392344,0.1769832597037357,0.04172596,0.009217088,0.3114800040675697,0.1024051178770029
0.487,1,0.016901823032431946,0.013473013816674081,0.010176579253424935,0.17843043648580817,0.041832255331797324,0.009269874,0.31372376882781045,0.10315460998210077
0.488,1,0.017011294374124096,0.013543038429718511,0.010237585593457527,0.17987761326788065,0.04193855,0.009322659,0.31596753358805113,0.10390410208719866
0.489,1,0.017121218,0.013613350393939544,0.010298843,0.1813309477808125,0.042045388,0.009375662,0.31822058317693624,0.10465671785306066
0.49,1,0.017236334041592104,0.013686616267795148,0.010362871785894803,0.18286137119893464,0.042156012,0.009431002,0.32058345016754053,0.10544678357311857
0.491,1,0.01735145,0.013759882141650753,0.010426901,0.1843917946170568,0.042266637,0.009486343,0.3229463171581449,0.10623684929317648
0.492,1,0.017466566,0.013833148015506358,0.010490930260352773,0.18592221803517894,0.042377261874392905,0.009541684,0.32530918414874926,0.1070269150132344
0.493,1,0.017582685760864393,0.013907004923195729,0.010555501296749347,0.18746719033037165,0.042488766,0.009597485,0.32769310291011267,0.10782413048968259
0.494,1,0.017703818920851537,0.013983693479052914,0.010622742,0.1890871016297821,0.042603856413504844,0.009655534,0.33018319553286457,0.1086576115772273
0.495,1,0.017824952,0.014060382034910099,0.010689982480861171,0.19070701292919257,0.042718946,0.009713583,0.3326732881556164,0.109491093
0.496,1,0.017946085240825825,0.014137070590767282,0.010757223072917082,0.192326924,0.042834036478355715,0.009771632,0.33516338077836827,0.11032457375231669
0.497,1,0.018068846826715286,0.014214688518947742,0.010825333578117203,0.19397104565624437,0.042950365,0.009830415,0.3376879148200765,0.11116980143845977
0.498,1,0.018196401149955514,0.014294994635951495,0.010895989296378996,0.1956872776226413,0.043070063373109334,0.009891338,0.3403140595910767,0.11204979369120255
0.499,1,0.018323955473195742,0.014375300752955246,0.010966645014640787,0.19740350958903818,0.043189762,0.009952261,0.3429402043620769,0.11292978594394534
0.5,1,0.018446986347676015,0.014453086053325973,0.011034904553344415,0.19905125412580013,0.043306319427182896,0.010011172346310864,0.34547036208511794,0.11377688178774435
0.501,1,0.018581401075176824,0.014537219271250975,0.011109195988521177,0.20087129856532132,0.043430779,0.010075147646391813,0.3482421616224927,0.11470676247853981
0.502,1,0.018715815802677633,0.014621352489175978,0.011183487423697938,0.2026913430048425,0.043555238,0.010139122946472762,0.3510139611598675,0.11563664316933525
0.503,1,0.018850230530178442,0.014705485707100981,0.011257779,0.2045113874443637,0.043679698,0.010203098246553712,0.35378576069724227,0.1165665238601307
0.504,1,0.018980446760194086,0.014787292,0.011329851349343938,0.20626749767900254,0.043801261,0.010265213563667237,0.3564684196081069,0.11746580174540307
0.505,1,0.019122199973207934,0.014875478305321446,0.011408017593011799,0.2081995819295661,0.043930642,0.010332434450822426,0.3593963344879512,0.1184492605450227
0.506,1,0.019263953,0.014963664156047194,0.011486183836679657,0.21013166618012968,0.044060024,0.010399655337977615,0.36232424936779545,0.11943271934464234
0.507,1,0.019405706,0.015051850006772942,0.011564350080347518,0.21206375043069325,0.044189405,0.010466876225132805,0.36525216424763973,0.12041617814426198
0.508,1,0.019543650131545298,0.015137934163243359,0.011640506828872932,0.21393754213444413,0.044316152,0.010532414510830155,0.368099194,0.12137182077791421
0.509,1,0.019693262928402185,0.015230415647133832,0.011722807354840381,0.21599071599737618,0.044450626,0.010603089971568199,0.3711946352131045,0.12241289468415278
0.51,1,0.019842876,0.015322897131024306,0.011805108,0.2180438898603082,0.0445851,0.010673765432306241,0.3742900759269669,0.12345396859039134
0.511,1,0.019992489,0.015415379,0.011887408406775279,0.22009706372324023,0.044719573656030714,0.010744440893044285,0.37738551664082937,0.1244950424966299
0.512,1,0.020138755,0.015506017517607901,0.011967946,0.22209886041511695,0.044851695,0.010813640795697636,0.38040995379081216,0.1255116583443206
0.513,1,0.020296795822905545,0.015603056743219663,0.012054662,0.2242830951376466,0.044991443,0.010887997265435953,0.38368538423112614,0.1266147712168181
0.514,1,0.020454837030010418,0.015700095968831426,0.012141379242881657,0.22646732986017626,0.045131191,0.010962354,0.38696081467144006,0.12771788408931556
0.515,1,0.020612878237115294,0.015797135194443184,0.012228096015962687,0.2286515645827059,0.045270939585885246,0.011036710204912585,0.39023624511175403,0.12882099696181304
0.516,1,0.020768120484098814,0.015892629711694323,0.012313338,0.2307928284087197,0.045408637,0.011109831899492167,0.3934524269740082,0.12990367250434592
0.517,1,0.020935212,0.015994509719934963,0.012404777734212188,0.23311912963654502,0.045553853,0.011188115025174588,0.3969214811005376,0.13107367990650484
0.518,1,0.021102303477055682,0.016096389728175606,0.012496217578343315,0.23544543086437034,0.045699069,0.011266398150857008,0.400390535,0.13224368730866376
0.519,1,0.021269395,0.01619827,0.012587657422474441,0.23777173209219563,0.045844285,0.011344681276539429,0.40385958935359634,0.13341369471082268
0.52,1,0.021434333,0.016298946683265973,0.012677959,0.24006521458713304,0.045987776,0.011422008806323714,0.40728331158650566,0.13456805424548682
0.521,1,0.021611155939210994,0.016405973480270515,0.012774456095530537,0.2425457515519409,0.046138666409658496,0.011504485420239616,0.4109609251934905,0.1358102944163635
0.522,1,0.021787978688242962,0.016513,0.012870953358302094,0.2450262885167488,0.046289556,0.011586962,0.4146385388004754,0.1370525345872402
0.523,1,0.021964801,0.016620027074279602,0.012967450621073653,0.24750682548155667,0.046440446,0.011669438648071424,0.41831615240746023,0.1382947747581169
0.524,1,0.022140229568723663,0.016726242,0.013063201002417698,0.2499667416745048,0.046589963,0.011751282567718591,0.4219648457642655,0.13952704900027904
0.525,1,0.022327530464779848,0.016838747,0.013165121,0.2526149952965324,0.046746747,0.011838242901864558,0.4258674055822317,0.14084740092448061
0.526,1,0.022514831360836034,0.016951251577929274,0.01326704,0.255263249,0.046903531,0.011925203236010522,0.4297699654001979,0.1421677528486822
0.527,1,0.022702132256892223,0.017063756404598434,0.013368959672637792,0.25791150254058753,0.047060315808688996,0.012012163570156487,0.43367252521816413,0.14348810477288373
0.528,1,0.022888927662189636,0.017175896,0.013470587006470101,0.26055373254515884,0.047216106344699284,0.012098863934990638,0.43756545789693857,0.14480520975022507
0.529,1,0.023087527322744585,0.017294238212616858,0.013578327654210569,0.26338466563105345,0.047379021,0.012190624109973808,0.4417109706344088,0.1462101594677737
0.53,1,0.023286126983299526,0.017412580083067508,0.013686068301951036,0.2662155987169481,0.047541936040047264,0.012282384284956979,0.4458564833718789,0.1476151091853223
0.531,1,0.023484727,0.017530921953518158,0.013793808949691502,0.2690465318028427,0.047704851,0.012374144459940147,0.450001996,0.14902005890287093
0.532,1,0.023683860761804135,0.017649409311658017,0.013901784,0.27188885486151726,0.047867184,0.012466074,0.4541605052512291,0.15042968692197933
0.533,1,0.023894662415349086,0.017773977857893336,0.014015782695735744,0.27491910818209186,0.048036483,0.012562979041893569,0.4585687896211177,0.15192640342916247
0.534,1,0.024105464,0.017898546404128655,0.014129780995938777,0.27794936150266647,0.048205782,0.012659883869869408,0.4629770739910063,0.15342311993634558
0.535,1,0.024316265722438994,0.018023114950363975,0.014243779296141812,0.2809796148232411,0.04837508,0.012756788697845245,0.467385358,0.1549198364435287
0.536,1,0.024528816356918618,0.018148411097765615,0.014358622483216284,0.28404198178827894,0.048544245,0.012854358,0.471833115,0.15643056125792515
0.537,1,0.024752816007111607,0.01827963,0.014479357122329405,0.2872901005532104,0.048720201,0.012956783669369356,0.4765260207732697,0.15802698360223189
0.538,1,0.024976815657304592,0.018410848429884743,0.014600092,0.29053821931814194,0.048896157,0.013059209817003013,0.48121892607027444,0.15962340594653865
0.539,1,0.025200815307497577,0.018542067095944307,0.014720826400555652,0.2937863380830734,0.049072114,0.013161635964636669,0.48591183136727917,0.1612198282908454
0.54,1,0.025427980818240516,0.018674677,0.014843111488686792,0.29709119,0.049248424093311316,0.013265294656787342,0.4906751473461728,0.16284122702582735
0.541,1,0.025666278897908082,0.018813006472310684,0.014971108237784863,0.30057788569634564,0.049431333,0.013373654221932093,0.4956768027616295,0.16454616450303067
0.542,1,0.025904576977575648,0.018951336108185272,0.015099104986882933,0.30406458183338325,0.049614241026937435,0.013482013787076842,0.5006784581770862,0.16625110198023402
0.543,1,0.026132176030151808,0.019084199395785525,0.015221627006281152,0.3073754601428922,0.049790766,0.013585874262315098,0.5054511904092923,0.16787558663755583
0.544,1,0.026385991,0.019230142,0.015357464,0.3111239168753442,0.049980947,0.013700618827265256,0.5107882900090401,0.16969883436919064
0.545,1,0.026639805569797476,0.019376085223597656,0.015493302,0.3148723736077962,0.050171128204020685,0.013815363392215414,0.51612539,0.17152208210082548
0.546,1,0.026893620339620308,0.019522028,0.015629139,0.31862083034024813,0.050361309195189795,0.013930108,0.5214624892085359,0.17334532983246032
0.547,1,0.027137309543595754,0.019662817244852436,0.015759806128299005,0.3222020897140659,0.050545346,0.014040608293489435,0.5265831943243503,0.1750923287318175
0.548,1,0.027407992540408075,0.019816921782316445,0.015904122,0.32623831625958455,0.050743148,0.014162233528598585,0.5322853234978819,0.17704480135225756
0.549,1,0.027678675537220403,0.019971026319780455,0.016048438,0.33027454280510327,0.05094095,0.014283858763707732,0.5379874526714137,0.17899727397269766
0.55,1,0.027949359,0.020125130857244464,0.016192753235266994,0.334310769,0.051138753,0.014405483998816882,0.5436895818449454,0.18094974659313773
0.551,1,0.028210656577675963,0.020274462486145464,0.016332282549486644,0.33819158798387877,0.051330679,0.014523182006138922,0.5491915571942146,0.1828315216646385
0.552,1,0.02849971,0.020437328216065555,0.016485781,0.3425448338297372,0.051536483042466774,0.014652232910680584,0.5552915674399994,0.18492540839830657
0.553,1,0.028788764379506535,0.020600193945985647,0.016639279,0.3468980796755956,0.051742287440427935,0.014781283815222245,0.5613915776857842,0.18701929513197468
0.554,1,0.029077818280421823,0.020763059675905738,0.016792777618951704,0.3512513255214541,0.051948092,0.014910334719763906,0.5674915879315688,0.18911318186564274
0.555,1,0.029358427553655756,0.020921613,0.016941968,0.35546482153725734,0.052148322075650885,0.015035848155350598,0.5734121097465578,0.1911435453691095
0.556,1,0.029667526897507637,0.021093896232454733,0.017105427956087237,0.36016806175833205,0.052362547539243014,0.015172925,0.5799465499258865,0.1933924904549522
0.557,1,0.029976626,0.02126618,0.017268888406687034,0.36487130197940687,0.052576773002835156,0.015310001921075983,0.58648099,0.19564143554079488
0.558,1,0.030285726,0.021438463,0.017432348857286832,0.3695745422004816,0.052790998466427284,0.015447078803938676,0.5930154302845435,0.19789038062663758
0.559,1,0.030587559,0.021606986,0.017592089707082856,0.3741584117971176,0.052999992,0.015581093,0.5993963208360417,0.2000849322164568
0.56,1,0.030918574665584505,0.021789408261492327,0.017766377,0.37924891736927646,0.053223100686734824,0.015726859,0.6064059345513194,0.20250424547036255
0.561,1,0.03124959,0.02197183,0.017940663525503824,0.38433942294143536,0.05344621,0.015872623844068574,0.6134155482665972,0.20492355872426832
0.562,1,0.031580605,0.022154252187109987,0.018114950434714307,0.38942992851359415,0.053669318,0.016018389,0.6204251619818748,0.2073428719781741
0.563,1,0.03190582,0.022333572128866407,0.018286237738019916,0.39442720469899156,0.053887586,0.016161666871533534,0.6273134503637967,0.2097192784527903
0.564,1,0.032260845596745656,0.022526924,0.018472311726833918,0.3999472148458863,0.054120091134012005,0.016316853092245096,0.634843751,0.21232618178967477
0.565,1,0.032615871,0.022720276657646934,0.018658385715647915,0.405467225,0.054352596691694455,0.016472039312956658,0.6423740515408913,0.21493308512655926
0.566,1,0.032970897396302615,0.022913629,0.018844459704461917,0.41098723513967567,0.054585102,0.016627225533668223,0.6499043521294388,0.21753998846344375
0.567,1,0.033321929,0.023104661847434822,0.019028409207189727,0.416447193,0.054813215,0.016780616,0.6573530461413105,0.22011831506939292
0.568,1,0.033703317507975755,0.023309816544908032,0.01922734,0.42244471053069965,0.05505569,0.016946034786001846,0.6654549829903953,0.22293223208733165
0.569,1,0.034084705766928736,0.023514971242381246,0.019426271369903117,0.42844222798410825,0.055298165298476726,0.017111453391153775,0.6735569198394801,0.2257461491052703
0.57,1,0.034466094,0.023720125939854456,0.019625202,0.43443974543751684,0.055540640444988056,0.017276872,0.6816588566885649,0.22856006612320903
0.571,1,0.034845705464154005,0.023923888197459636,0.019823068,0.4404189867320148,0.055779243657217335,0.017441324662928654,0.689727847,0.23136317037861523
0.572,1,0.035256104,0.024141807671111407,0.020036050765924893,0.446948722,0.056032332,0.017617876573370325,0.698458579,0.23440606770496486
0.573,1,0.035666502,0.024359727,0.020249034,0.45347845644391316,0.05628542,0.017794428,0.7071893120217118,0.23744896503131446
0.574,1,0.0360769,0.024577647,0.020462016,0.46000819129986237,0.056538508,0.017970980394253662,0.7159200445879426,0.24049186235766412
0.575,1,0.036488232194943494,0.024795268560290094,0.020675210545197064,0.46657194754341424,0.056788333937482754,0.018147558,0.7246771660011064,0.24354586401083317
0.576,1,0.036930629893483335,0.025027017,0.020903582336486724,0.47369644142017575,0.057052762,0.018336245388969608,0.7341009651593042,0.24684265511207665
0.577,1,0.037373028,0.025258765210393667,0.021131954127776388,0.48082093529693737,0.05731719,0.018524933002574497,0.7435247643175019,0.2501394462133202
0.578,1,0.037815425,0.025490513535445455,0.021360326,0.48794542917369893,0.057581618,0.018713621,0.7529485634756996,0.2534362373145636
0.579,1,0.038262061,0.025723255263671616,0.021590444792123714,0.4951691352466942,0.057843505,0.018903516,0.7624708458252574,0.2567710814235223
0.58,1,0.038739843,0.025970011528589687,0.021835706038146833,0.5029601050349786,0.0581201,0.019105456755747346,0.772660146,0.26035010610050124
0.581,1,0.039217626,0.026216768,0.022080967,0.510751075,0.058396694,0.019307397919197312,0.7828494463803868,0.2639291307774802
0.582,1,0.039695408,0.026463524058425836,0.022326228530193067,0.5185420446115474,0.058673289,0.019509339082647282,0.7930387466579515,0.26750815545445916
0.583,1,0.040181449,0.026712794,0.022575081125539076,0.5265132452312872,0.058948202,0.019713894157230374,0.8034138906312012,0.27115828988015633
0.584,1,0.040698463,0.026975867427326106,0.02283892,0.5350531953105135,0.059237910545417514,0.019930338,0.8144505216549958,0.2750518858577342
0.585,1,0.041215476,0.027238941,0.023102759,0.5435931453897399,0.059527618755007755,0.020146782701295884,0.8254871526787904,0.27894548183531204
0.586,1,0.041702021702538755,0.027488541478270512,0.023351919002290913,0.5515696012088929,0.059802477,0.020351609512916334,0.8358752775861454,0.28259908487973084
0.587,1,0.042262649540066755,0.027769390155434698,0.023636241080254743,0.5609537651567993,0.060106389,0.020583957158304866,0.8478519088630279,0.2868442719515903
0.588,1,0.042823277,0.028050238832598877,0.023920563158218566,0.5703379291047059,0.060410302,0.020816304803693397,0.8598285401399104,0.29108945902344974
0.589,1,0.043383905,0.028331087509763056,0.024204885236182392,0.5797220930526125,0.060714213965097456,0.021048652449081925,0.8718051714167929,0.29533464609530924
0.59,1,0.043914992,0.028598939479601005,0.024475024245605943,0.5885569468247871,0.06100327,0.021269796,0.8831556824505968,0.2993468695280435
0.591,1,0.044524248949593594,0.02889919,0.024781985,0.5988956351136109,0.061322653,0.021519619957236828,0.8961775226394674,0.3039861718941178
0.592,1,0.045133506,0.029199439837198832,0.025088946746158677,0.6092343234024347,0.061642035,0.021769444207890322,0.9091993628283379,0.30862547426019205
0.593,1,0.045742763,0.029499690015997747,0.025395907996435048,0.6195730116912584,0.061961417714284386,0.022019268458543823,0.9222212030172084,0.3132647766262664
0.594,1,0.046323944210102955,0.029787597,0.025689418711157083,0.6293883202912327,0.062266011,0.022258475,0.9346511354356318,0.31768273598826785
0.595,1,0.046987587,0.030109068279979914,0.026021467040053495,0.6408097702104874,0.062602343,0.022527548464444807,0.9488379358085655,0.32276517507194025
0.596,1,0.047651231,0.030430539,0.026353515368949906,0.65223122,0.062938675,0.022796622,0.9630247361814992,0.3278476141556127
0.597,1,0.048314873948347985,0.030752010601877225,0.026685564,0.6636526700489968,0.063275006,0.023065694946886938,0.9772115365544329,0.33293005323928515
0.598,1,0.048952595,0.031062007,0.027005188740640985,0.6745920503725895,0.063596724,0.023324951,0.9908554703428383,0.33780867404895365
0.599,1,0.04967726,0.03140674,0.027365112409455876,0.6872458997085897,0.063951744,0.023615275933959557,1.006343892478697,0.34339097266979735
0.6,1,0.050401925,0.031751473,0.027725036,0.6998997490445901,0.064306765,0.023905600627078184,1.0218323146145558,0.3489732712906411
0.601,1,0.051126591,0.032096206,0.028084959747085664,0.7125535983805903,0.064661785,0.024195925320196807,1.0373207367504147,0.35455556991148485
0.602,1,0.051828363,0.032430593360727754,0.028433855,0.7247867610375559,0.065002522,0.024477496141167867,1.0523338870536443,0.3599591557167652
0.603,1,0.052621731,0.032800883,0.028824841,0.7388482995178984,0.065378291,0.024791341,1.0692803073028176,0.36610720565098803
0.604,1,0.053415099,0.033171172,0.029215826961035002,0.7529098379982408,0.06575406,0.025105187,1.0862267275519908,0.3722552555852109
0.605,1,0.054208466811424924,0.033541462,0.029606812929466077,0.7669713764785834,0.06612983,0.025419032181004803,1.103173147801164,0.3784033055194338
0.606,1,0.05498309,0.033902853,0.029988624302071703,0.7806997590634147,0.066491865,0.025725509517167004,1.1197350702725317,0.38440747693586935
0.607,1,0.055854088,0.034301287,0.030414328573476583,0.7963751533770989,0.066890839,0.026065455117388905,1.1383189085477181,0.3911981364739966
0.608,1,0.056725087,0.034699722,0.030840033,0.8120505476907831,0.067289813,0.026405401,1.1569027468229043,0.39798879601212384
0.609,1,0.057596086,0.035098156,0.031265737,0.8277259420044674,0.067688787,0.026745346,1.1754865850980907,0.4047794555502511
0.61,1,0.058453917,0.035489523,0.031684694,0.843189741,0.068074888,0.027079707,1.1938056285399747,0.4114735616130661
0.611,1,0.059412975,0.03591903,0.032149326994281795,0.8607224832433993,0.068500012,0.027448695,1.2142333068959443,0.418996869
0.612,1,0.060372033,0.036348537574804454,0.03261396,0.8782552253349515,0.068925136,0.027817683187235074,1.2346609852519137,0.42652017616269594
0.613,1,0.06133109,0.036778045,0.033078592742135315,0.8957879674265038,0.06935026,0.028186671261310907,1.255088663607883,0.43404348343751087
0.614,1,0.062284387,0.037202784,0.033539624,0.9132749575984873,0.069763806,0.028552347273904963,1.275407331113656,0.4415336180326876
0.615,1,0.063343744,0.037666685,0.034048054,0.9329538554426986,0.070218637,0.028953745,1.297916988688594,0.44989553124123116
0.616,1,0.064403101,0.038130586,0.034556484,0.9526327532869097,0.070673468,0.029355144,1.3204266462635317,0.4582574444497748
0.617,1,0.065462457,0.038594488,0.035064913672438865,0.972311651,0.071128299,0.029756541728953857,1.3429363038384694,0.4666193576583184
0.618,1,0.066525811,0.039056492,0.035573789,0.9921682944187941,0.071573449,0.030157505,1.3655377178245958,0.475032156
0.619,1,0.06769991,0.039558567,0.03613167,1.0143374140718202,0.072062305,0.030595182481778907,1.3904048331619512,0.48435796555908617
0.62,1,0.068874009,0.040060642,0.036689551,1.0365065337248467,0.072551161,0.031032859513643374,1.4152719484993064,0.4936837749552114
0.621,1,0.070048108,0.040562716,0.037247432,1.0586756533778727,0.073040017,0.031470537,1.4401390638366616,0.5030095843513366
0.622,1,0.071238994,0.041066463,0.037810939,1.0813211569014758,0.073521924,0.031911406,1.4653547699578384,0.5124970331118636
0.623,1,0.072544975,0.041611026223984944,0.038424867852156416,1.1063922397854795,0.07405008,0.032389823626059765,1.4928988692631564,0.5229356348832986
0.624,1,0.073850956,0.042155589449985535,0.039038796322321344,1.131463322669483,0.074578236,0.032868241613253794,1.520442968568474,0.5333742366547337
0.625,1,0.075038095,0.042658815531998545,0.039601186,1.1540105550614665,0.075057546,0.033308499,1.5456137975282158,0.542829125
0.626,1,0.076496422,0.04325081,0.040278895,1.182478581659622,0.07563148,0.033832826098430246,1.5762064570426806,0.5545584083066859
0.627,1,0.077954748,0.043842803595507344,0.040956605,1.2109466082577776,0.076205415,0.034357153,1.6067991165571454,0.5662876914917858
0.628,1,0.079413075,0.044434798,0.041634314716159575,1.239414634855933,0.076779349,0.034881479594484226,1.6373917760716103,0.5780169746768858
0.629,1,0.080749799,0.044985241,0.042259805,1.265285945446485,0.077301899,0.03536735,1.6655917296234755,0.588739101
0.63,1,0.082385063,0.045630346,0.043010411,1.297748702959232,0.077929609,0.035943597,1.6996661096272865,0.601972781
0.631,1,0.084020326,0.046275451,0.043761015827567015,1.330211460471979,0.078557319,0.036519844,1.733740489631097,0.615206462
0.632,1,0.08565559,0.046920556,0.044511621,1.3626742179847262,0.079185029,0.037096091,1.7678148696349076,0.6284401424134392
0.633,1,0.087168021,0.047524311,0.045209958,1.392507842876047,0.079759054,0.03763402,1.799512526551585,0.6406573350459244
0.634,1,0.089009981,0.048229077257189744,0.046044261,1.4296905864812042,0.08045046,0.038269214503717626,1.8375746986670847,0.6556536844820056
0.635,1,0.090851941,0.048933844,0.046878563688849934,1.4668733300863614,0.081141866,0.038904409,1.875636870782584,0.6706500339180865
0.636,1,0.092693901,0.04963861,0.047712866352212106,1.5040560736915185,0.081833271,0.039539603,1.9136990428980833,0.6856463833541676
0.637,1,0.09441411,0.050302775,0.048495747,1.5386389711415962,0.082469207,0.040137211261220745,1.9494488624281805,0.6996380792339343
0.638,1,0.096499054,0.051074785,0.049426625,1.5814255496312004,0.083236666,0.040839606841908876,1.9920912016254164,0.716711152
0.639,1,0.098583997,0.051846795,0.050357502524233426,1.6242121281208044,0.084004125,0.041542002,2.034733540822652,0.7337842247763259
0.64,1,0.10066894069909448,0.052618805,0.05128838,1.6669987066104084,0.084771585,0.042244398,2.077375880019888,0.7508572975475217
0.641,1,0.10263663897182937,0.053351686,0.052169937,1.7073062811950015,0.085482716,0.042910745,2.117835362290864,0.7669686736026066
0.642,1,0.10500917649099129,0.054199747,0.053212842,1.7567784221747385,0.086341684,0.043690091212514326,2.1657522534979203,0.7865028534476572
0.643,1,0.10738171401015317,0.055047809,0.054255747,1.8062505631544754,0.087200652,0.044469437,2.2136691447049763,0.8060370332927078
0.644,1,0.10975425152931509,0.055895871,0.055298652644333805,1.8557227041342126,0.08805962,0.045248783,2.2615860359120328,0.8255712131377583
0.645,1,0.11201908056902592,0.056707224,0.05629609,1.9029699300333922,0.088862937,0.045994707,2.307536099148636,0.8442318583012047
0.646,1,0.11473454443505343,0.057641611883862555,0.057469691,1.9604567207999515,0.0898328,0.046862585,2.3615421258832843,0.8667008471444895
0.647,1,0.11745000830108096,0.058576,0.058643293,2.0179435115665108,0.090802664,0.047730462261025536,2.4155481526179323,0.8891698359877742
0.648,1,0.12016547216710848,0.059510388,0.059816894,2.075430302,0.091772528,0.048598339834840444,2.4695541793525804,0.911638825
0.649,1,0.1227901259398141,0.060411724038290336,0.060951320747891606,2.1311373629150676,0.092689829,0.049436891587303675,2.521922998009286,0.9333876197611772
0.65,1,0.12591781596891316,0.061444472,0.062278343,2.198277249151566,0.093794963,0.050407145,2.5829735852387348,0.9593794173394419
0.651,1,0.12904550599801223,0.062477219285534236,0.063605366,2.265417135388064,0.094900098,0.051377399,2.644024172468184,0.9853712149177067
0.652,1,0.1321731960271113,0.063509967,0.064932388,2.3325570216245626,0.096005232,0.052347653,2.705074759697633,1.0113630124959716
0.653,1,0.13523774862624535,0.064514932,0.066229929,2.3986330670774505,0.097064549,0.053294661524938905,2.764964979032431,1.036881570199165
0.654,1,0.1388653833106009,0.065660199,0.06773826,2.4774507607414287,0.09833563,0.054383954,2.8341790657158823,1.0671315926865754
0.655,1,0.14249301799495642,0.066805466,0.069246591,2.556268454405407,0.09960671,0.055473246,2.9033931523993326,1.097381615173986
0.656,1,0.14612065267931199,0.067950733,0.070754922,2.635086148069385,0.10087779079435465,0.056562538,2.9726072390827833,1.1276316376613962
0.657,1,0.1497286495671745,0.069075583,0.072248216,2.713934868746824,0.10211519585917803,0.057637351938753745,3.041325788460877,1.1577896476775058
0.658,1,0.1539685632801447,0.070350116,0.073972383,2.8069350694904145,0.10359080048523951,0.058865882,3.120009356065294,1.1932249835898427
0.659,1,0.1582084769931149,0.071624649,0.07569655,2.8999352702340047,0.10506640511130101,0.060094412,3.1986929236697104,1.2286603195021795
0.66,1,0.16244839070608513,0.072899183,0.077420717,2.9929354709775953,0.1065420097373625,0.061322943,3.2773764912741274,1.2640956554145162
0.661,1,0.16673557152601315,0.074163398,0.079150962,3.087585223609868,0.10800384375823256,0.062549415,3.356464866232822,1.3000129098014617
0.662,1,0.17173348596907148,0.075587119,0.08113413,3.197863335033695,0.10973234292916362,0.063941867,3.4461327942611715,1.341811917571418
0.663,1,0.17673140041212976,0.07701084,0.083117299,3.3081414464575207,0.11146084210009466,0.065334319,3.5358007222895216,1.3836109253413744
0.664,1,0.1817293148551881,0.078434562,0.085100467,3.4184195578813465,0.11318934127102571,0.06672677,3.6254686503178712,1.4254099331113308
0.665,1,0.18687634524151364,0.079861643,0.087120264,3.532677370760543,0.11493485197461781,0.06813458,3.716729012,1.4685418962414791
0.666,1,0.19282401278013925,0.081458412,0.089416981,3.664043116903688,0.11697650831199066,0.069721376,3.8191203491591685,1.518215055540391
0.667,1,0.19877168031876485,0.083055181,0.091713698,3.795408863046833,0.11901816464936352,0.071308172,3.9215116858371677,1.567888214839303
0.668,1,0.2038169998266324,0.084471856,0.093707758,3.908294189694071,0.12073498683150449,0.072702423,4.012333271092332,1.6103178430058274
0.669,1,0.21097080080480152,0.086270477,0.096387781,4.065394729848825,0.12316403885402602,0.074521414,4.129410907213046,1.669818170162678
0.67,1,0.2181246017829706,0.088069097,0.099067803,4.222495270003581,0.12559309087654755,0.076340405,4.246488543,1.7293184973195288
0.671,1,0.2252784027611397,0.089867718,0.1017478262020339,4.379595810158335,0.12802214289906905,0.078159396,4.363566179454474,1.7888188244763796
0.672,1,0.23141661184714762,0.091475829,0.10409824992162586,4.517124367984129,0.1301013484213453,0.079772109,4.468811371085595,1.8403574978948656
0.673,1,0.2401255365407728,0.093511394,0.10725199362503807,4.705534648813835,0.13300756913353465,0.081870866,4.602730185566156,1.9122321421345339
0.674,1,0.24883446123439795,0.095546959,0.11040573732845027,4.893944929643541,0.13591379,0.083969624,4.736649000046717,1.9841067863742023
0.675,1,0.2575433859280231,0.097582524,0.11355948103186247,5.0823552104732475,0.13882001055791335,0.086068381,4.870567814527278,2.0559814306138704
0.676,1,0.2651144571686762,0.099417516,0.1163566066588699,5.250639087948041,0.14135922220635314,0.087947629,4.992642001884913,2.1192131403016337
0.677,1,0.2758632959424008,0.10173322944383001,0.12010306089539302,5.476850854367993,0.14484795878371287,0.090386612,5.145658112766855,2.2068121653223787
0.678,1,0.2866121347161253,0.10404894268234857,0.12384951513191614,5.703062620787945,0.14833669536107263,0.092825594,5.298674223648797,2.294411190343124
0.679,1,0.2973609734898498,0.10636465592086712,0.12759596936843925,5.929274387207896,0.1518254319384324,0.095264577,5.451690335,2.382010215363869
0.68,1,0.30684798645217787,0.10847069740345198,0.1309608950325943,6.1356869644110015,0.15494319633891598,0.097472484,5.593173865546789,2.4604171304052733
0.681,1,0.32032595180027407,0.11112035136643336,0.1354594268071138,6.406861116112767,0.15913213628254436,0.10032946220095612,5.767449226411532,2.5681808564862574
0.682,1,0.33380391714837027,0.11377000532941473,0.13995795858163326,6.678035267814534,0.16332107622617276,0.10318644069235336,5.9417245872762745,2.6759445825672414
0.683,1,0.34728188249646647,0.1164196592923961,0.14445649035615274,6.949209419516299,0.16751001616980116,0.10604341918375058,6.115999948141018,2.7837083086482255
0.684,1,0.3593897452660733,0.11885254496775727,0.1485547934469865,7.202189142281173,0.17134279724309381,0.10866139577919667,6.279422091981668,2.882027941622162
0.685,1,0.37660317516085406,0.12190388666635163,0.1540232715756699,7.525420108655922,0.17635267597223558,0.11203773850424234,6.476650239470397,3.0158795847390687
0.686,1,0.39381660505563476,0.12495522836494599,0.1594917497043533,7.848651075,0.18136255470137735,0.11541408122928798,6.6738783869591245,3.149731227855976
0.687,1,0.41103003495041546,0.12800657006354033,0.16496022783303668,8.171882041405418,0.1863724334305191,0.11879042395433365,6.871106534447852,3.283582870972883
0.688,1,0.42681963542913937,0.13083777266173885,0.1700236493380263,8.480102816706347,0.19106290734522247,0.12192679501386974,7.0584755974196245,3.4083121947357555
0.689,1,0.4492843301555064,0.1343770450430212,0.1767672735151476,8.860757651770658,0.19699835843772656,0.1259565522116919,7.2792132039070525,3.5761844177126827
0.69,1,0.4717490248818734,0.13791631742430355,0.18351089769226892,9.241412486834971,0.2029338095302306,0.1299863094095141,7.4999508103944805,3.744056640689609
0.691,1,0.4942137196082404,0.1414555898055859,0.19025452186939024,9.622067321899284,0.20886926062273467,0.13401606660733628,7.720688416881908,3.9119288636665357
0.692,1,0.5153409038697851,0.14477782082947704,0.19661665105858828,9.992304710833373,0.2145393515060498,0.13781739724351155,7.932600189149461,4.072021761702617
0.693,1,0.5454254387659243,0.148915869,0.20507577126171167,10.430741925785444,0.2214560920591268,0.14268071176437655,8.175136593794981,4.284534316904756
0.694,1,0.5755099736620632,0.15305391621520698,0.21353489146483506,10.869179140737511,0.2283728326122038,0.14754402628524155,8.417672998440503,4.497046872106894
0.695,1,0.6055945085582022,0.15719196390807197,0.22199401166795843,11.30761635568958,0.23528957316528082,0.15240734080610652,8.660209403086025,4.709559427309032
0.696,1,0.634758785,0.16112670482577757,0.23015196234187202,11.74018529129951,0.24199121295205928,0.15707563964694804,8.894265608,4.917347157784848
0.697,1,0.6763309015810097,0.16600730099181965,0.2409854514497458,12.225911084209702,0.24984910897256574,0.16301909793685684,9.152814185930321,5.188602783
0.698,1,0.7179030183796623,0.17088789715786173,0.2518189405576196,12.711636877119894,0.2577070049930722,0.16896255622676565,9.411362763485233,5.459858408399132
0.699,1,0.7594751351783149,0.17576849332390382,0.26265242966549346,13.197362670030085,0.2655649010135787,0.17490601451667442,9.669911341040144,5.731114033706273
0.7,1,0.8013173818823381,0.18047636119208815,0.27337998815307263,13.677561263058347,0.27320740987098996,0.18072566825239572,9.918096977618012,6.003391351258971
0.701,1,0.8610422393684517,0.18628808836616317,0.2876193742436537,14.17996840505664,0.28181993392843196,0.18809442702892004,10.180101246132777,6.351707718438396
0.702,1,0.9207670968545653,0.1920998155402382,0.3018587603342347,14.682375547054933,0.29043245798587397,0.19546318580544436,10.442105514647544,6.700024085617822
0.703,1,0.9804919543406788,0.19791154271431322,0.31609814642481576,15.184782689053227,0.299044982,0.2028319445819687,10.704109783162309,7.048340452797247
0.704,1,1.0435371291004896,0.20360759680996324,0.3306687637491773,15.669021575930419,0.3073190543436682,0.2102138607241422,10.948813248451362,7.407278202379669
0.705,1,1.1337022195652091,0.21060188104683886,0.35002307303860836,16.12514151245238,0.3163332566842179,0.21950544767745223,11.191364549547623,7.855288941
0.706,1,1.2238673100299287,0.21759616528371448,0.36937738232803935,16.581261448974338,0.32534745902476764,0.22879703463076226,11.433915850643885,8.303299679
0.707,1,1.3140324004946482,0.2245904495205901,0.3887316916174704,17.037381385496303,0.33436166136531736,0.2380886215840723,11.676467151740148,8.751310417
0.708,1,1.4153376811843401,0.23156881581768607,0.40939649978517867,17.435438720266568,0.34272607764987373,0.2476480712422265,11.885273923374596,9.224087409400566
0.709,1,1.5606644462557095,0.24008822590243983,0.43690246678275924,17.73930393549237,0.35170287135009337,0.25961059382006957,12.071325500517286,9.796752798096474
0.71,1,1.7059912113270788,0.24860763598719354,0.4644084337803398,18.04316915071817,0.360679665,0.27157311639791265,12.257377077659974,10.369418186792382
0.711,1,1.7726849015089188,0.25527907980250497,0.48150242330798887,18.503450727990543,0.3688306867591083,0.28041288848673723,12.487600625268437,10.83904926
0.712,1,2.0292018849752065,0.2658011991284563,0.5230294927472923,18.510539641629414,0.3775198564044744,0.2962458112032992,12.564289376335854,11.556292604052317
0.713,1,2.285718868441494,0.2763233184544076,0.5645565621865956,18.517628555268292,0.3862090260498404,0.3120787339198612,12.640978127403272,12.273535945231231
0.714,1,2.542235851907782,0.28684543778035887,0.606083632,18.524717468907163,0.3948981956952064,0.3279116566364231,12.717666878470693,12.990779286410147
0.715,1,2.6350722000081865,0.2951285219206441,0.630541214,18.704645529780244,0.40199873498422306,0.3394679341483502,12.851842371239815,13.618477430286875
0.716,1,3.155392129402141,0.308333775,0.6985876729247618,18.275998082708682,0.4108417823022847,0.36128739163565166,12.756066821851629,14.476213556362321
0.717,1,3.675712058796096,0.3215390280091879,0.7666341316378155,17.84735063563712,0.41968482962034637,0.3831068491229531,12.660291272463445,15.333949682437769
0.718,1,4.196031988,0.33474428105345977,0.8346805903508693,17.41870318856556,0.428527877,0.40492630661025464,12.56451572307526,16.191685808513217
0.719,1,4.285370269184024,0.34520705781679206,0.87249213,17.08453178961366,0.43461434,0.4203987386247892,12.51766197,16.99988251177287
0.72,1,5.6481205466988635,0.3620894855707574,0.996650513,16.190083448160397,0.44522128564817565,0.45244639180978563,12.196757054480628,17.931132434032424
0.721,1,7.010870824213703,0.3789719133247227,1.1208088971238177,15.295635106707135,0.4558282311780144,0.4844940449947821,11.875852140890455,18.862382356291974
0.722,1,8.373621101728544,0.395854341,1.2449672807773295,14.401186765253872,0.4664351767078531,0.5165416981797786,11.554947227300282,19.793632278551524
0.723,1,8.732692466604076,0.4093398100471719,1.3122670158934227,13.43410577531203,0.4734969045408999,0.5381790202937129,11.241523302406197,20.739924009707565
0.724,1,13.548848078229929,0.43139850601237467,1.5708979880178215,12.272230549258806,0.4882956373111049,0.5902517238420031,10.69338017351876,21.556320178891713
0.725,1,18.365003689855783,0.45345720197757733,1.8295289601422202,11.110355323205585,0.50309437,0.6423244273902932,10.14523704463132,22.372716348075862
0.726,1,23.181159301481635,0.4755158979427801,2.088159932266619,9.948480097,0.517893103,0.6943971309385834,9.597093915743883,23.189112517260007
0.727,1,28.767521524809723,0.49332412182946883,2.2403592594729504,8.587715649071948,0.5294228739438702,0.7280623269206383,8.992602872998445,24.067910079946735
0.728,1,43.06899643373043,0.522905142,2.865901553929703,7.559259095267478,0.5497244089319451,0.8258334300008925,8.308690942307132,24.42443660711565
0.729,1,57.37047134265115,0.5524861630649172,3.4914438483864565,6.530802541463009,0.5700259439200199,0.9236045330811465,7.624779011615819,24.780963134284562
0.73,1,71.67194625157185,0.5820671836826414,4.116986142843209,5.502345988,0.5903274789080948,1.0213756361614008,6.940867080924505,25.137489661453472
0.731,1,98.59155701982212,0.6062929622246759,4.591417006979541,4.339212638318396,0.6072705875575369,1.0879692611047165,6.160567265028135,25.49080873
0.732,1,93.33903435633023,0.6472338968302963,6.322886676006103,3.762153156582183,0.6318436027018282,1.3050017722520781,5.519500364,24.998895052719625
0.733,1,88.08651169283833,0.6881748314359167,8.054356345032664,3.1850936748459704,0.6564166178461194,1.522034283,4.878433463551225,24.506981375587554
0.734,1,82.83398902934643,0.7291157660415372,9.785826014059225,2.608034193109758,0.6809896329904105,1.7390667945468017,4.237366563,24.01506769845548
0.735,1,60.846861401300146,0.7633167637153165,11.60427671,2.0679733881679514,0.7000675219304731,1.9218968567436465,3.5310066622419156,23.29529037655136
0.736,1,48.121790803761705,0.8222531832053943,16.49856402604204,1.9247410667302898,0.7286798708013396,2.4783741798745242,3.0996030443425022,21.885987479141903
0.737,1,35.39672020622326,0.8811896026954722,21.39285134033208,1.7815087452926281,0.7572922196722062,3.0348515030054015,2.6681994264430893,20.47668458173245
0.738,1,22.671649608684813,0.940126022,26.28713865462212,1.6382764238549665,0.7859045685430728,3.5913288261362792,2.236795808543676,19.067381684322996
0.739,1,13.746195524815086,0.9907762868322936,33.19071975073794,1.601138707565506,0.8079083485498835,4.205599648694291,1.8179597375028287,17.26173847982824
0.74,1,11.64186547735457,1.080011004790104,43.338446413841865,1.621529120737791,0.8438516490942067,5.7341280182604795,1.635868679859745,15.485457663712118
0.741,1,9.537535429894053,1.1692457227479143,53.48617307694578,1.6419195339100763,0.8797949496385299,7.262656387826668,1.4537776222166614,13.709176847595995
0.742,1,7.433205382433537,1.2584804407057244,63.633899740049706,1.6623099470823612,0.91573825,8.791184757392857,1.2716865645735778,11.932896031479872
0.743,1,6.306497789224054,1.3363799719922858,77.90242567855819,1.6563810634787468,0.9443520262857082,10.8156326,1.148069635338767,9.937777889515237
0.744,1,5.5995120121700115,1.481526746773136,79.46484094504322,1.5957162464814922,0.9890955274765061,14.721597358305914,1.1300662122806702,8.565770135066503
0.745,1,4.892526235115969,1.626673521553986,81.02725621152828,1.5350514294842377,1.033839028667304,18.627562114832624,1.1120627892225736,7.193762380617768
0.746,1,4.185540458061926,1.7718202963348364,82.58967147801333,1.4743866124869827,1.078582529858102,22.53352687135934,1.094059366164477,5.821754626169034
0.747,1,3.552013123,1.8942302783514773,72.81619125089452,1.3693233211089384,1.1087821389687185,28.16081883635114,1.1098507951722598,4.5480581290061926
0.748,1,3.206723642641026,2.208129665652155,61.08116838,1.3070736083880163,1.1686644370655643,35.28265617962356,1.1214406598364401,3.8459041985996545
0.749,1,2.8614341619707915,2.522029052952833,49.34614550744968,1.2448238956670945,1.2285467351624104,42.404493522895976,1.1330305245006205,3.143750268193116
0.75,1,2.4290792408705033,2.3119707733058226,30.30710008756215,1.1647698297697333,1.211360853181966,54.46356254246426,1.1546583395780217,2.187016099001992
0.751,1,2.247763747,3.287168423274254,24.690593753555948,1.1315639762464562,1.3340248557622474,58.01585798962286,1.127424314029148,1.9314578048859465
0.752,1,2.0664482532753565,4.262366073242685,19.07408741954975,1.098358122723179,1.4566888583425288,61.56815343678147,1.1001902884802743,1.6758995107699013
0.753,1,1.8851327594777834,5.237563723211117,13.457581085543545,1.0651522691999018,1.5793528609228102,65.12044888394007,1.0729562629314007,1.4203412166538563
0.754,1,1.6573917398236084,5.207537616,6.253390785359831,1.0215511420262893,1.5725761332140042,71.60502205310418,1.0298607246664564,1.0983023194551815
0.755,1,1.5489626249696136,7.977146611929458,5.214631214822656,0.9912432379891452,1.8593193355856394,66.14748241113365,0.9949194604510756,1.0290513244035169
0.756,1,1.440533510115619,10.746755607806556,4.175871644285481,0.9609353339520009,2.1460625379572744,60.68994276916311,0.9599781962356948,0.9598003293518522
0.757,1,1.332104395261624,13.516364603683654,3.1371120737483054,0.9306274299148567,2.43280574,55.23240312719258,0.925036932,0.8905493343001878
0.758,1,1.200104214611127,15.420724368017439,2.0868886169581193,0.8895748711449417,2.5712288714658174,47.093091843374076,0.8768394181313277,0.8134844933497174
0.759,1,1.1304883097008642,21.130581578652247,1.963854919775675,0.8641554121368963,3.1219812758857044,40.914113618957686,0.8528126380892029,0.7932956076877514
0.76,1,1.0608724047906013,26.840438789287052,1.8408212225932308,0.838735953,3.672733680305592,34.73513539,0.828785858,0.7731067220257857
0.761,1,0.9912564998803386,32.550295999921865,1.7177875254107866,0.8133164941208055,4.223486084725479,28.556157170124912,0.8047590780049532,0.7529178363638197
0.762,1,0.908436842,40.94296646240581,1.6204186794729427,0.7808835817132491,4.652728362475839,20.62213946,0.7716151012808784,0.7305738721110184
0.763,1,0.8610251395177866,45.61164310627173,1.5223948635996711,0.7600387084394538,5.493408463,17.518243406164782,0.7566026456271356,0.7122616338840323
0.764,1,0.8136134365737142,50.280319750137636,1.4243710477263996,0.7391938351656584,6.334088564,14.414347356119062,0.7415901899733929,0.6939493956570462
0.765,1,0.7662017336296417,54.948996394003544,1.326347231853128,0.718348962,7.174768665126971,11.310451306073343,0.7265777343196501,0.6756371574300601
0.766,1,0.7112627241417282,61.23907057864838,1.194988606810987,0.6923305216834769,7.9629740410800265,7.766933842,0.7044684425760978,0.6518660287285345
0.767,1,0.6775078478934898,59.02926206338442,1.103444945,0.6742962451975103,8.994988463145948,6.588618562902823,0.6969492833126933,0.6319714632443512
0.768,1,0.6437529716452515,56.819453548120464,1.011901284034313,0.6562619687115437,10.027002885211866,5.410303283788057,0.689430124,0.6120768977601678
0.769,1,0.609998095,54.60964503285651,0.9203576226459761,0.6382276922255772,11.059017307277788,4.2319880046732905,0.6819109647858848,0.5921823322759845
0.77,1,0.5718906137976713,50.82686990624519,0.817007372,0.6162339083924656,12.11201165201178,3.006615995741404,0.6695987734245827,0.5673739500386022
0.771,1,0.5469933029807537,45.78753767,0.7626656148499305,0.6005744024224858,13.110299564236872,2.5887237186332595,0.6684454430908993,0.5505368323138684
0.772,1,0.5220959921638361,40.74820543635061,0.708323858,0.584914896,14.108587476461965,2.1708314415251144,0.6672921127572157,0.5336997145891346
0.773,1,0.4971986813469184,35.708873201403314,0.6539821010003813,0.5692553904825263,15.106875388687058,1.7529391644169698,0.6661387824235321,0.5168625968644007
0.774,1,0.46979969690235757,29.60737694483333,0.5982559822883238,0.5506769705669127,16.132089833869493,1.3508798578280128,0.661990122,0.4970772699871884
0.775,1,0.45090470708464986,25.897938572823307,0.5660193713141481,0.5373422655097199,16.83638826090279,1.1977031026452871,0.6650610808030857,0.48473677147541905
0.776,1,0.43200971726694226,22.188500200813287,0.5337827603399723,0.5240075604525272,17.540686687936084,1.0445263474625617,0.6681320399254803,0.4723962729636497
0.777,1,0.41311472744923455,18.479061828803268,0.5015461493657966,0.5106728553953344,18.24498511496938,0.8913495922798362,0.6712029990478748,0.4600557744518804
0.778,1,0.39281842374344783,14.61145835148851,0.46882989699368105,0.4952996074863869,18.904918477216743,0.753248511,0.6721530366497751,0.44614802488079186
0.779,1,0.37813737930956043,12.645036883899232,0.4465824899625608,0.4842050856720393,19.173743996528763,0.6920385200411386,0.6771336906425824,0.4374824127108606
0.78,1,0.36345633487567297,10.678615416309956,0.4243350829314404,0.47311056385769173,19.44256951584078,0.6308285287566103,0.6821143446353896,0.42881680054092935
0.781,1,0.34877529044178557,8.712193948720678,0.4020876759003202,0.4620160420433441,19.711395035152798,0.569618537,0.6870949986281969,0.4201511883709981
0.782,1,0.3333573691202844,6.873241241645612,0.37937385037666416,0.4495859512614461,19.86323192193448,0.5167481846630088,0.6901917506704083,0.4105829905351346
0.783,1,0.32172316486753993,5.953068231066409,0.3625866575471848,0.4405184963826989,19.73098782092592,0.48844043894165945,0.6953284231795008,0.40433932353025376
0.784,1,0.3100889606147954,5.0328952204872035,0.3457994647177053,0.43145104150395164,19.59874371991736,0.46013269322031014,0.7004650956885934,0.398095657
0.785,1,0.2984547563620508,4.11272221,0.3290122718882259,0.4223835866252043,19.466499618908795,0.43182494749896083,0.7056017681976859,0.39185198952049216
0.786,1,0.2864882656180226,3.325098065439812,0.31211357769910114,0.4124864923744164,19.198306345496086,0.4072517887031705,0.7088206588018934,0.38496902874424144
0.787,1,0.2771122485357835,2.9086703498688333,0.29912899596293185,0.40513065862365727,18.800629615357305,0.39095570431813265,0.7130649586618238,0.380160109
0.788,1,0.2677362314535444,2.492242634297855,0.2861444142267625,0.39777482487289817,18.402952885218525,0.3746596199330948,0.7173092585217542,0.3753511885580586
0.789,1,0.2583602143713053,2.0758149187268766,0.2731598324905931,0.390418991,18.00527615507975,0.3583635355480569,0.7215535583816848,0.37054226846496724
0.79,1,0.24889872032441338,1.7452301551709344,0.26039589640261246,0.38256065409361845,17.499520608659083,0.34343202755056684,0.7238015858325085,0.36519182179439785
0.791,1,0.24123214065300866,1.554345519291182,0.2502665,0.37657035220920443,16.978097851614457,0.33173975337395545,0.7266668500237805,0.3611844695491667
0.792,1,0.23356556098160397,1.3634608834114295,0.24013710271324953,0.37058005032479036,16.456675094569835,0.320047479,0.7295321142150527,0.3571771173039356
0.793,1,0.22464508613672868,1.121325068413574,0.2282603259828466,0.36323373618364346,15.894504041337434,0.30666070665001893,0.7318759240784942,0.35223935505605886
0.794,1,0.21829641832856528,1.0304957316870476,0.2202729083059231,0.35829030057676625,15.350810352308304,0.2970846219416041,0.733240959,0.34866873977030355
0.795,1,0.21194775052040188,0.9396663949605214,0.2122854906289996,0.353346865,14.80711666327917,0.28750853723318937,0.7346059940501359,0.3450981244845483
0.796,1,0.2055990827122385,0.8488370582339951,0.20429807295207603,0.3484034293630117,14.263422974250041,0.27793245252477455,0.7359710290359568,0.34152750919879304
0.797,1,0.19837073508647915,0.7394676746604044,0.19516283331131967,0.3424742083186088,13.66309515741938,0.26720748861040444,0.736781127,0.33726324919300193
0.798,1,0.19305449489957788,0.6937466255247129,0.1887748705972794,0.33831399259887346,13.154225164603703,0.2589735877653332,0.7367306631390235,0.3339351417618823
0.799,1,0.18773825471267666,0.6480255763890215,0.18238690788323916,0.33415377687913805,12.645355171788026,0.2507396869202619,0.7366801996960679,0.3306070343307628
0.8,1,0.18242201452577542,0.6023045272533301,0.1759989451691989,0.3299935611594027,12.136485178972347,0.2425057860751906,0.7366297362531122,0.32727892689964316
0.801,1,0.1764887131440063,0.5500395337896457,0.1688595673865299,0.32510766933355123,11.57565057,0.2334149213687242,0.7359594979783246,0.3234016544257771
0.802,1,0.1719927414535398,0.5249996101781573,0.16367317368389345,0.3215267622993459,11.126514364699098,0.22627497771505078,0.7346766073658106,0.3202209961968903
0.803,1,0.1674967697630733,0.4999596865666691,0.15848677998125704,0.3179458552651406,10.677378161705295,0.2191350340613774,0.7333937167532968,0.31704033796800346
0.804,1,0.16300079807260678,0.4749197629551808,0.15330038627862058,0.31436494823093525,10.228241958711491,0.21199509,0.7321108261407828,0.3138596797391166
0.805,1,0.1580743426233388,0.4476386495001102,0.14762410975103452,0.31023915687539555,9.739143966989309,0.20422214131536345,0.7301567051155896,0.31022704945090407
0.806,1,0.15423830170412928,0.43214158528826885,0.1433528429544715,0.3070865616244521,9.355689774,0.19805503609176628,0.7278577813582578,0.30715286937364183
0.807,1,0.15040226078491975,0.4166445210764276,0.1390815761579085,0.30393396637350856,8.972235581265336,0.19188793086816913,0.7255588576009261,0.30407868929637955
0.808,1,0.14656621986571022,0.4011474568645863,0.1348103093613455,0.3007813711225651,8.588781388,0.18572082564457196,0.7232599338435943,0.3010045092191173
0.809,1,0.14243361100129434,0.3848497970011478,0.13022348757642796,0.2972101146670906,8.178017283,0.1791085173439842,0.7202671305634414,0.2975511759826659
0.81,1,0.13913450082740103,0.37378560878043976,0.1266609019054456,0.2943771595376493,7.856678060705027,0.17380953704863997,0.7171660873164909,0.2945701413045543
0.811,1,0.1358353906535077,0.3627214205597317,0.12309831623446321,0.291544204,7.535338838261282,0.16851055675329574,0.7140650440695402,0.29158910662644266
0.812,1,0.13253628047961438,0.3516572323390237,0.11953573056348084,0.2887112492787667,7.213999615817539,0.16321157645795148,0.7109640008225896,0.288608072
0.813,1,0.12903751904724428,0.34022075237441163,0.11577547158475392,0.2855493107184031,6.876018472383135,0.157620318,0.7071762333617266,0.28530749054776955
0.814,1,0.1261797084516908,0.3313092611605364,0.1127708660304654,0.28295922751115815,6.609334053377656,0.153082292,0.7034669579916057,0.2824191238789683
0.815,1,0.1233218978561373,0.32239776994666114,0.10976626047617691,0.28036914430391324,6.342649634372177,0.14854426700508297,0.6997576826214849,0.27953075721016696
0.816,1,0.1204640872605838,0.31348627873278584,0.10676165492188842,0.27777906109666833,6.075965215366697,0.14400624159523495,0.6960484072513639,0.2766423905413657
0.817,1,0.11747721330243628,0.3043267604903735,0.10364015205754046,0.27492551451696073,5.800713574143982,0.13929466906900168,0.6916843173091558,0.2734860807308751
0.818,1,0.1149854448696079,0.29660998582448295,0.10108156335501474,0.2725246974112008,5.580294450680517,0.13541194109149965,0.6875337899333454,0.27069485628273315
0.819,1,0.11249367643677953,0.28889321115859246,0.098522975,0.27012388030544077,5.359875327217053,0.13152921311399762,0.6833832625575349,0.2679036318345912
0.82,1,0.11000190800395115,0.28117643649270196,0.095964386,0.26772306319968076,5.139456203753588,0.1276464851364956,0.6792327351817243,0.26511240738644926
0.821,1,0.10743271573586831,0.2732778879860641,0.093344786,0.2651083546697146,4.916179701,0.12367859325531343,0.6744772877151222,0.2620991703641664
0.822,1,0.10524711150406058,0.26638482869068747,0.091147489,0.2628595959036019,4.734094059376618,0.12035303214714507,0.6700245328292125,0.2594105176265511
0.823,1,0.10306150727225286,0.2594917693953108,0.088950192,0.2606108371374892,4.5520084175452356,0.11702747103897669,0.6655717779433029,0.25672186488893567
0.824,1,0.10087590304044511,0.2525987100999342,0.086752895,0.25836207837137654,4.369922775713853,0.11370190993080831,0.6611190230573932,0.25403321215132035
0.825,1,0.098650742,0.24559597225051613,0.084533447,0.2559383655464839,4.188806922100391,0.11035469993644702,0.6561227557405105,0.2511638171179957
0.826,1,0.096723181,0.23939160925954084,0.082632219,0.2538158608294951,4.038119243125103,0.1074992129044523,0.6514807166930369,0.2485822767141283
0.827,1,0.09479562,0.23318724626856552,0.080730991,0.2516933561125062,3.887431564149815,0.10464372587245757,0.6468386776455631,0.24600073631026093
0.828,1,0.09286806,0.22698288327759022,0.078829764,0.24957085139551735,3.7367438851745267,0.10178823884046284,0.6421966385980895,0.24341919590639355
0.829,1,0.09092871,0.22074917632061203,0.076933403,0.24730508315763622,3.5894576156078775,0.098955314,0.6370786190984893,0.24069398283703045
0.83,1,0.089220165,0.2151779430601216,0.075277266,0.24529085216227617,3.4643469939263767,0.096494913,0.6323372826760132,0.2382225079437436
0.831,1,0.08751162,0.20960670979963117,0.073621128,0.24327662116691612,3.339236372244875,0.094034512,0.6275959462535372,0.23575103305045675
0.832,1,0.085803075,0.20403547653914075,0.07196499,0.2412623901715561,3.2141257505633742,0.091574111,0.6228546098310611,0.2332795581571699
0.833,1,0.084103049,0.19851253631709176,0.070332394,0.23913148184407323,3.0938589917560755,0.089166034,0.6177068171986709,0.2306975412777916
0.834,1,0.082581599,0.1935361275234377,0.068880966,0.23721285433085637,2.9895494862428342,0.08703738,0.6129366734553751,0.22833737994941766
0.835,1,0.081060149,0.18855971872978367,0.067429539,0.2352942268176395,2.885239980729593,0.084908726,0.6081665297120791,0.22597721862104375
0.836,1,0.079401197,0.1831439438399141,0.065842034,0.23319525344001732,2.769607278181992,0.082572757,0.6030329584703938,0.2234249132600793
0.837,1,0.07804053,0.17872139476564053,0.064562959,0.2313631296294787,2.682228744891847,0.08072296,0.5982883284954632,0.22117576178074846
0.838,1,0.076679864,0.17429884569136694,0.063283884,0.22953100581894004,2.594850211601703,0.078873162,0.5935436985205327,0.21892661030141763
0.839,1,0.075319197,0.16987629661709336,0.06200481,0.22769888200840138,2.507471678311558,0.077023364,0.5887990685456019,0.2166774588220868
0.84,1,0.073853489,0.16511203579252925,0.060624332,0.22571307667268653,2.4121979639389632,0.075021812,0.5837154225931043,0.21426367085015602
0.841,1,0.072631761,0.16119662918594907,0.059491416,0.22396073734034552,2.3386338791156778,0.073406981,0.5790374423390466,0.21212393275053296
0.842,1,0.071410033,0.15728122257936888,0.0583585,0.22220839800800452,2.2650697942923923,0.071792151,0.574359462,0.20998419465090992
0.843,1,0.070188305,0.1533658159727887,0.057225583,0.22045605867566354,2.191505709469107,0.07017732,0.5696814818309313,0.20784445655128686
0.844,1,0.0688873,0.14919441746554715,0.056018081,0.2185727948533068,2.112568792571881,0.068453407,0.5646952547344873,0.20556535409451793
0.845,1,0.067786254,0.14573599667091441,0.055009925952099706,0.21689509562895715,2.050315487454652,0.067037221,0.5601144431878415,0.2035324202491149
0.846,1,0.066685207,0.1422775758762817,0.054001771,0.21521739640460752,1.9880621823374227,0.065621034,0.5555336316411956,0.20149948640371185
0.847,1,0.06558416,0.13881915508164896,0.052993616,0.21353969718025786,1.9258088772201938,0.064204847,0.5509528200945498,0.19946655255830886
0.848,1,0.064424356,0.1351772770981198,0.051931709,0.21175083605402095,1.8600304459671995,0.062712288,0.5460980289291859,0.19731729653388874
0.849,1,0.063428637,0.13212538915751912,0.051030693147135014,0.2101436671687674,1.8070763181286615,0.061464691,0.541636442,0.19538780615175497
0.85,1,0.062432917,0.1290735012169184,0.050129678,0.20853649828351387,1.7541221902901234,0.060217094506162444,0.5371748544540159,0.1934583157696212
0.851,1,0.061437197,0.12602161327631775,0.049228661898297305,0.2069293293982603,1.7011680624515855,0.058969498,0.532713267,0.19152882538748744
0.852,1,0.060399109,0.12284578186917766,0.048290138,0.20522838589589154,1.646036306077478,0.057670565,0.5280133864671718,0.1895038738660751
0.853,1,0.059495729,0.12015214467092802,0.047481642,0.2036883136608259,1.600762200123027,0.056566657083532895,0.5236863902501029,0.18767394001631418
0.854,1,0.058592349,0.11745850747267837,0.046673146,0.2021482414257602,1.555488094168576,0.055462749,0.519359394,0.18584400616655328
0.855,1,0.057688969096984004,0.11476487027442872,0.045864650376012915,0.20060816919069457,1.5102139882141248,0.054358841,0.5150323978159651,0.1840140723167924
0.856,1,0.056756335547396404,0.11199490060702304,0.045031341,0.19898976246419903,1.4637398402249375,0.053222732,0.510502742,0.18210744369922788
0.857,1,0.055934249579312145,0.10961492693435207,0.044303153238274995,0.19751379417445913,1.4248387011990167,0.052241829,0.5063204590539981,0.18037283933489684
0.858,1,0.055112163611227886,0.10723495326168112,0.043574966,0.19603782588471924,1.3859375621730958,0.051260925001246516,0.5021381758801673,0.17863823497056575
0.859,1,0.054290078,0.10485497958901013,0.042846778,0.1945618575949793,1.347036423147175,0.050280021389766325,0.49795589270633656,0.1769036306062347
0.86,1,0.053449247062346376,0.10243596167502511,0.042103711979147404,0.19302135178126836,1.307639657672547,0.049281514,0.49360552571440663,0.17510911759242154
0.861,1,0.052699013515538184,0.10032949278549413,0.041445568985921534,0.19160678379084814,1.2740525450374527,0.048406378,0.4895739977672334,0.1734654240094658
0.862,1,0.051948779968729986,0.098223024,0.040787425992695664,0.1901922158004279,1.240465432402358,0.047531242,0.4855424698200603,0.17182173042651006
0.863,1,0.051198546421921794,0.096116555,0.040129283,0.18877764781000766,1.2068783197672637,0.046656105,0.4815109418728871,0.17017803684355431
0.864,1,0.050437992,0.093999699,0.039464038,0.18731091923171894,1.173298429387473,0.04577447,0.4773441884364129,0.16848937295177302
0.865,1,0.049751501912486853,0.092131188,0.038867262346936174,0.18595524059725665,1.144163908386852,0.044990682481628394,0.473466311,0.16693209516079807
0.866,1,0.049065012,0.090262676,0.038270486755776614,0.18459956196279442,1.1150293873862307,0.044206895,0.4695884339635351,0.16537481736982312
0.867,1,0.048378521225648924,0.088394165,0.037673711,0.18324388332833216,1.0858948663856096,0.043423107,0.4657105567270962,0.16381753957884815
0.868,1,0.047688459469151526,0.086536895,0.037075914,0.18184717112685722,1.0571217852167631,0.042641233198873384,0.46172819308277613,0.1622285240674817
0.869,1,0.047058716,0.084875248,0.036533131,0.18054800400640414,1.031736024777355,0.041936685,0.45800445882691854,0.1607531783020293
0.87,1,0.046428973,0.083213601,0.035990347,0.17924883688595106,1.006350264337947,0.041232137383842155,0.45428072457106095,0.15927783253657693
0.871,1,0.04579923,0.081551953,0.035447564,0.17794966976549798,0.9809645038985386,0.040527589,0.4505569903152034,0.15780248677112452
0.872,1,0.045171314,0.07991756,0.034908502,0.17661948114873752,0.9561849041042537,0.039831289,0.4467571735797347,0.15630707500942403
0.873,1,0.044592256,0.078435796,0.03441341,0.17537454520503637,0.9339702384832347,0.039195768,0.44318626105311854,0.1549092534527242
0.874,1,0.044013198,0.076954033,0.033918317,0.17412960926133525,0.9117555728622155,0.038560247,0.4396153485265023,0.15351143189602434
0.875,1,0.043394862,0.075354523,0.033388346,0.17281063199147906,0.8876164422771867,0.037877324176372705,0.43584418612663933,0.15203055919989816
0.876,1,0.042861217,0.074029351,0.032935536727201585,0.17161772421220425,0.8680965778692504,0.037302181,0.43242342637046105,0.1507059764771735
0.877,1,0.042327572,0.072704178,0.032482727597498554,0.17042481643292948,0.848576713,0.036727038,0.4290026666142829,0.14938139375444884
0.878,1,0.041793928,0.071379005,0.032029918,0.16923190865365467,0.8290568490533776,0.036151895,0.4255819068581046,0.1480568110317242
0.879,1,0.041229028,0.069964286,0.031549733,0.16797519505300768,0.808112106,0.03554019,0.42198812303301775,0.14666228099009598
0.88,1,0.040736192774594074,0.068775655,0.031134543687336366,0.1668321792464583,0.7908925279384105,0.035018068,0.4187138658976134,0.14540680630698644
0.881,1,0.040243357,0.067587025,0.030719354392968197,0.16568916343990892,0.7736729502136948,0.034495945,0.415439609,0.14415133162387683
0.882,1,0.039750522,0.066398394,0.030304165098600025,0.16454614763335954,0.7564533724889793,0.033973823,0.4121653516268046,0.14289585694076729
0.883,1,0.039233165513342286,0.065142949,0.029867806,0.16334867311961848,0.7381990434378437,0.033423942422175924,0.40874365160187587,0.1415822122269341
0.884,1,0.038777105,0.064073629,0.029486199,0.16225347528234332,0.7229514893579927,0.032948558,0.4056115529621364,0.14039189036820562
0.885,1,0.038321044,0.063004309,0.029104591520591125,0.16115827744506817,0.7077039352781416,0.032473173,0.4024794543223969,0.13920156850947715
0.886,1,0.037864984,0.061934989408790025,0.028722984337521403,0.16006307960779298,0.6924563811982906,0.031997788,0.3993473556826574,0.13801124665074868
0.887,1,0.037390062,0.060817137,0.02832535,0.1589219568859826,0.676478892,0.031501806,0.39609163804934805,0.13677331383168173
0.888,1,0.03696723,0.059852323,0.027973815142656566,0.15787256395285376,0.6629290024403702,0.031067769569328975,0.3930968838680854,0.13564437762855838
0.889,1,0.036544397,0.058887508,0.027622279928345463,0.15682317101972493,0.6493791133653086,0.030633733141898392,0.3901021296868227,0.13451544142543503
0.89,1,0.036121564209382444,0.057922693164813216,0.027270744714034366,0.15577377808659607,0.6358292242902471,0.030199697,0.387107376,0.13338650522231166
0.891,1,0.035684632,0.05692402,0.026907450477763852,0.15468624701971567,0.621787522,0.029750896570732304,0.3840110307468298,0.13221940414789746
0.892,1,0.035291898690576085,0.056050982,0.026582924176699753,0.15368070739349685,0.6097049893666513,0.029353568305146602,0.38114851096253255,0.13114828049946822
0.893,1,0.034899165,0.055177944,0.026258398,0.15267516776727802,0.5976224565076087,0.028956240039560904,0.3782859911782353,0.130077157
0.894,1,0.034506431,0.054304905,0.025933871574571547,0.15166962814105917,0.5855399236485662,0.028558912,0.37542347139393806,0.12900603320260975
0.895,1,0.034103608360611944,0.053409763,0.025601130882317684,0.1506330496213991,0.5731514152975088,0.028151575268983528,0.37247960837070254,0.1279051781867294
0.896,1,0.033738205031776415,0.052617545,0.025300930981676236,0.14966947447323395,0.5623420835350379,0.027786944,0.36974405099927243,0.1268884892837669
0.897,1,0.033372802,0.051825326,0.025000731,0.14870589932506878,0.5515327517725668,0.027422313,0.3670084936278423,0.12587180038080442
0.898,1,0.033007398,0.051033107562585646,0.024700531180393347,0.14774232417690364,0.5407234200100959,0.027057682,0.36427293625641227,0.12485511147784194
0.899,1,0.032635284092039925,0.050228179,0.024395062,0.1467541761890892,0.529752854,0.026686920092039094,0.36147455251407046,0.12381620660526274
0.9,1,0.032294754,0.049507333,0.024116831,0.1458307409166082,0.5200523695760721,0.026351506,0.35886062626168536,0.12285076764704428
0.901,1,0.031954224900779565,0.048786488,0.023838601,0.14490730564412724,0.5103518846746513,0.026016091,0.35624670000930025,0.1218853286888258
0.902,1,0.031613695305149375,0.048065642,0.023560369898486016,0.14398387037164628,0.5006513997732305,0.025680676756875766,0.35363277375691515,0.12091988973060734
0.903,1,0.031269300382595504,0.047339574,0.023279317076039717,0.14304174512755696,0.490902047,0.025342293,0.3509728821354341,0.11993892008175688
0.904,1,0.030951458,0.046681939127765096,0.023020977314597204,0.14215669061731767,0.4821707236823822,0.025033064848550345,0.3484752741365433,0.11902173448800352
0.905,1,0.030633616414257762,0.046024304398677225,0.022762638,0.14127163610707838,0.47343940005050433,0.024723836500097095,0.3459776661376524,0.11810454889425015
0.906,1,0.030315774,0.045366669669589355,0.022504298,0.1403865815968391,0.4647080764186265,0.024414608,0.34348005813876153,0.11718736330049678
0.907,1,0.029996463100880676,0.044709759,0.022245167706192802,0.13948818307253769,0.45601469516888515,0.024104985,0.34095177949059347,0.11626058345495453
0.908,1,0.029699358223095388,0.044108267,0.022004881,0.13863981658202265,0.4481333524078709,0.023819294381913873,0.33856525343639954,0.11538883634491182
0.909,1,0.029402253,0.043506775,0.021764594695897276,0.1377914500915076,0.4402520096468565,0.023533603787554397,0.3361787273822056,0.11451708923486911
0.91,1,0.029105148467524808,0.042905283,0.021524308,0.13694308360099253,0.43237066688584225,0.023247913193194924,0.33379220132801163,0.1136453421248264
0.911,1,0.028808589675465762,0.042309218,0.021284916068618362,0.1360862250960862,0.42459387030865053,0.02296392,0.33138883103057787,0.11276926296560637
0.912,1,0.028530477,0.041757732,0.021061053,0.13527292067740287,0.4174604416777916,0.022699445276326318,0.32910826987558706,0.11194031349427816
0.913,1,0.028252364737160092,0.041206247,0.020837189743624238,0.13445961625871958,0.4103270130469327,0.022434970422602417,0.32682770872059624,0.11111136402294994
0.914,1,0.027974252,0.040654762187711045,0.020613326581127175,0.13364631184003628,0.4031935844160738,0.022170495568878512,0.32454714756560543,0.11028241455162173
0.915,1,0.027698378605009406,0.0401124,0.020391752,0.1328289133640327,0.39621531026710144,0.021909414,0.32226220184639454,0.10945378912885834
0.916,1,0.027437694153340866,0.039605582,0.020182862,0.13204911181722817,0.3897420686192742,0.021664112390629243,0.3200826384208678,0.10866516212739569
0.917,1,0.027177009701672323,0.039098763,0.019973972954606838,0.1312693102704236,0.38326882697144693,0.021418811,0.3179030749953411,0.10787653512593305
0.918,1,0.026903960586918074,0.038563945425270606,0.019754841193570113,0.13045738574541335,0.3764041549206492,0.021160899906290685,0.3156341201787332,0.10705433987841853
0.919,1,0.026659298178919294,0.038097133,0.019559633,0.1297095941278446,0.37051543452692115,0.02093297,0.31355075834983015,0.1063037171339274
0.92,1,0.026414635770920517,0.037630320039499274,0.019364424171491784,0.1289618025102758,0.36462671413319303,0.020705039100279696,0.31146739652092703,0.10555309438943627
0.921,1,0.026169973362921733,0.037163507346613604,0.019169216,0.12821401089270704,0.3587379937394649,0.020477108697274204,0.30938403469202397,0.10480247164494515
0.922,1,0.025915398017039442,0.036674999987329863,0.018965865826211858,0.12743912237793048,0.35255122061811345,0.020239262002345493,0.3072259223148435,0.10402407475353563
0.923,1,0.025685491245618558,0.036244115,0.018783182473913012,0.12672191311686826,0.34718153882358876,0.020027107987135487,0.3052341507937927,0.10330928617670526
0.924,1,0.025455584474197678,0.035813231,0.018600499121614163,0.12600470385580603,0.341811857,0.019814953971925477,0.3032423792727418,0.1025944975998749
0.925,1,0.025225677702776797,0.035382346,0.018417815769315313,0.12528749459474384,0.33644217523453934,0.019602799956715468,0.301250608,0.10187970902304454
0.926,1,0.024987987698862776,0.034935039,0.018228799562786863,0.12454779983249853,0.33085123598350186,0.01938302,0.2991974643321836,0.10114236389030813
0.927,1,0.024771693,0.034536504,0.018057605506330697,0.12385980949747075,0.3259437385185604,0.019185227,0.2972928647906681,0.1004613787520665
0.928,1,0.024555399,0.034137969,0.017886411,0.12317181916244296,0.32103624105361894,0.018987434,0.2953882652491525,0.099780394
0.929,1,0.024339104919576124,0.033739434,0.017715217393418366,0.12248382882741518,0.3161287435886775,0.018789641,0.293483666,0.099099408
0.93,1,0.024116878435684583,0.033328889,0.017539248,0.12177758081940601,0.3110631532590442,0.018586170107396806,0.29152989823720143,0.098400562
0.931,1,0.023913163,0.032959557,0.017378613,0.12111750861299429,0.30656832256767713,0.018401479,0.2897082490506393,0.097751481
0.932,1,0.023709447034008034,0.032590224,0.017217978,0.12045743640658257,0.30207349187630994,0.018216787392521278,0.2878865998640771,0.097102399
0.933,1,0.023505731,0.032220891,0.017057342241936984,0.11979736420017083,0.2975786611849428,0.018032096,0.286064951,0.096453317
0.934,1,0.023297692760899436,0.031843241617066885,0.016893273999994615,0.11912290770893139,0.292977672,0.017843386,0.28420524836793737,0.095790598
0.935,1,0.023105618577437197,0.031500334,0.01674236,0.11848951373268019,0.28885224970406564,0.017670673,0.2824625250283909,0.095171642
0.936,1,0.022913544,0.031157426411071984,0.016591445235836347,0.11785611975642898,0.28472682783520237,0.017497959,0.28071980168884453,0.094552687
0.937,1,0.022721470210512726,0.030814519,0.016440530853757213,0.1172227257801778,0.2806014059663391,0.017325246,0.2789770783492981,0.093933731
0.938,1,0.022526473,0.030466386447660292,0.016287340284642925,0.1165784936844422,0.2764124859970544,0.017149927006271624,0.27720640992974604,0.093304933
0.939,1,0.022345189122932416,0.030147448166478442,0.016145390886934417,0.11597059703209989,0.2726185731933132,0.016988186,0.2755387829523779,0.092714441
0.94,1,0.022163905642727025,0.029828509885296593,0.016003441,0.11536270037975759,0.26882466038957187,0.016826445331003897,0.2738711559750097,0.092123948
0.941,1,0.021982622162521632,0.029509571604114743,0.015861492091517403,0.11475480372741528,0.2650307475858306,0.016664704,0.27220352899764155,0.091533456
0.942,1,0.021799632081539164,0.029187996,0.015718263270410714,0.11413931328612983,0.26120832573220687,0.016501561848465157,0.2705171367765222,0.09093653
0.943,1,0.021628365383745705,0.028890849009635133,0.015584595379360695,0.11355579001084026,0.25771262342369683,0.016349892428727496,0.26892096774936924,0.090372946
0.944,1,0.021457098685952247,0.028593702341450564,0.015450927,0.11297226673555069,0.25421692111518673,0.016198223,0.26732479872221626,0.089809361
0.945,1,0.021285831988158786,0.028296555673265996,0.01531726,0.1123887434602611,0.2507212188066767,0.016046554,0.2657286296950633,0.089245776
0.946,1,0.021113916382472658,0.027998934395174147,0.015183170828245612,0.11180059253479313,0.24722563843614231,0.015894507,0.26412202132749335,0.088678817
0.947,1,0.020951961,0.027721643434721603,0.015057165263939763,0.11124037353086184,0.24399881135030171,0.015752098702214182,0.2625938576157318,0.088140684
0.948,1,0.020790006144794856,0.027444352474269053,0.014931159699633913,0.11068015452693056,0.24077198426446111,0.015609690725827727,0.2610656939039702,0.087602551
0.949,1,0.020628051025955954,0.027167061513816506,0.014805154135328062,0.11011993552299926,0.23754515717862057,0.015467282749441267,0.2595375301922086,0.087064418
0.95,1,0.020466366,0.026891102,0.014679466633183211,0.10955779880066038,0.23434180559561255,0.015325368382719588,0.25800646887865325,0.086525655
0.951,1,0.020313078634348405,0.026631942,0.014560561399091915,0.10901986763460839,0.23135794247043498,0.015191492295011585,0.25654303738423634,0.086011611
0.952,1,0.020159791429420728,0.026372781095774327,0.014441656165000623,0.10848193646855638,0.22837407934525739,0.015057616207303585,0.2550796058898194,0.085497567
0.953,1,0.020006504224493054,0.026113620648704792,0.014322751,0.10794400530250436,0.22539021622007982,0.014923740119595583,0.2536161743954025,0.084983522
0.954,1,0.019854284476696744,0.025857297,0.014204799050391459,0.10740663055771421,0.2224487959389208,0.014791097446281577,0.25215666806837417,0.084471307
0.955,1,0.019709077,0.025614725629851155,0.014092483120790486,0.10689002127777304,0.21968495214096423,0.014665094722401989,0.2507548683581718,0.083980076
0.956,1,0.019563869004278693,0.025372155,0.013980167191189514,0.10637341199783187,0.21692110834300765,0.014539091998522404,0.2493530686479694,0.083488845
0.957,1,0.019418661268069667,0.025129583541893968,0.013867851261588543,0.1058568027178907,0.21415726454505107,0.014413089274642818,0.24795126893776703,0.082997614
0.958,1,0.019275212,0.024891099807916782,0.013757034,0.10534300714071343,0.21145118145919822,0.014288947084519792,0.24655955886134862,0.082510413
0.959,1,0.019137545330629308,0.024663738,0.013650841919096877,0.10484680208885713,0.20888698986440787,0.014170222092260189,0.2452164559071398,0.0820408
0.96,1,0.018999878263811987,0.024436376759646636,0.013544649800070144,0.10435059703700086,0.20632279826961755,0.014051497100000586,0.24387335295293097,0.081571187
0.961,1,0.018857521963091907,0.024200167226119774,0.013434724530416883,0.10383973095474025,0.2036471156941015,0.013928424993350098,0.24248998238409789,0.081087074
0.962,1,0.018726901484216987,0.023986776897242282,0.013334231486337007,0.10336305860084882,0.20126445464788223,0.013816437922102933,0.24120279910230966,0.08063796
0.963,1,0.018596281005342066,0.023773387,0.013233738442257132,0.1028863862469574,0.19888179360166297,0.013704450850855768,0.2399156158205214,0.080188846
0.964,1,0.018465660526467146,0.023559996239487298,0.013133245398177257,0.10240971389306595,0.19649913255544368,0.013592463779608599,0.23862843253873317,0.079739731
0.965,1,0.018331322,0.023339726,0.013029806648482044,0.10192108292323165,0.19403088762175724,0.013477066681483834,0.23730862070877765,0.079278924
0.966,1,0.018207294,0.023139193,0.012934625,0.10146311573704553,0.19181359677896176,0.013371327381166845,0.2360747304438376,0.07884926
0.967,1,0.018083266,0.022938659773508348,0.012839442356635072,0.10100514855085937,0.18959630593616633,0.013265588080849856,0.23484084017889756,0.078419596
0.968,1,0.017959239,0.022738127,0.012744260210711586,0.10054718136467324,0.18737901509337088,0.013159848780532868,0.23360694991395747,0.077989931
0.969,1,0.017832355515122446,0.022532417054156158,0.012646827801875742,0.10007974799027067,0.1850982196717013,0.013051520477667338,0.23234742519724202,0.077551126
0.97,1,0.017714503,0.022343738,0.012556601233241108,0.0996397,0.18303185612427014,0.012951583076579223,0.23116434425750526,0.077139927
0.971,1,0.017596651481883514,0.022155058633373664,0.012466374664606475,0.099199653,0.18096549257683903,0.012851646,0.22998126331776847,0.076728729
0.972,1,0.017478799465264046,0.021966379,0.012376148095971842,0.098759605,0.17889912902940788,0.012751708274402994,0.22879818237803168,0.076317531
0.973,1,0.017358859,0.021773999,0.012284285601011401,0.09831239,0.1767880738694897,0.012649901440629007,0.22759586765631667,0.075899511
0.974,1,0.017246798,0.021596266416502183,0.012198688872393774,0.097889516,0.1748597022755075,0.012555359631957535,0.2264612479839023,0.075505856
0.975,1,0.017134738,0.021418534259648146,0.012113092143776146,0.097466642,0.17293133068152533,0.012460817823286063,0.22532662831148795,0.075112201
0.976,1,0.017022677,0.021240802102794117,0.012027495415158518,0.097043768,0.17100295908754312,0.012366276014614591,0.22419200863907357,0.074718545
0.977,1,0.01690921,0.021060646,0.011940805502388699,0.096615846,0.16904591716412334,0.012270496,0.22304401022216094,0.074320177
0.978,1,0.016802586523092102,0.020893040869850568,0.011859539562110576,0.096209438,0.16724392865697685,0.012180978424309343,0.22195563225622045,0.0739432
0.979,1,0.016695962987526892,0.020725435324684592,0.011778274,0.09580303,0.16544194014983038,0.012091461328202024,0.22086725429027992,0.073566222
0.98,1,0.016589339,0.020557829779518616,0.011697007681554326,0.095396623,0.16363995164268394,0.012001944232094705,0.21977887632433943,0.073189244
0.981,1,0.016481916045042126,0.020388907941727628,0.011615128,0.09498712,0.16182292458687791,0.011911741320670851,0.21868247326154572,0.07280947
0.982,1,0.016380402550154483,0.020230685104285134,0.011537917933711946,0.094596506,0.16013688011436295,0.011826909843057913,0.21763823903731494,0.072448356
0.983,1,0.016278889,0.020072462266842638,0.011460707843888442,0.094205893,0.158450836,0.011742078365444976,0.2165940048130842,0.072087243
0.984,1,0.016177376,0.019914239429400148,0.011383497754064938,0.09381528,0.15676479116933306,0.011657247,0.2155497705888534,0.07172613
0.985,1,0.016075601,0.019755659,0.011306097425458699,0.093423372,0.15507529192163735,0.011572214092471163,0.21450240442359744,0.071363961
0.986,1,0.015978896,0.019606143382168484,0.011232690075118089,0.093047915,0.15349578637979097,0.011491757713729716,0.2135003309361193,0.071017949
0.987,1,0.01588219,0.019456627487378662,0.011159283,0.092672459,0.15191628083794462,0.011411301334988267,0.21249825744864115,0.070671937
0.988,1,0.015785484,0.019307111592588837,0.011085875,0.092297003,0.15033677529609824,0.011330845,0.21149618396116304,0.070325925
0.989,1,0.015688997,0.019158068525440764,0.011012651673425434,0.091921911,0.14876364130100947,0.011250611653688113,0.21049544896081746,0.069980438
0.99,1,0.015596819159908836,0.019016644598608273,0.010942813741058302,0.091561007,0.14728218541599916,0.011174245590181476,0.20953366181171523,0.06964881
0.991,1,0.015504641376092244,0.018875220671775775,0.010872975808691171,0.091200103,0.14580072953098888,0.011097879526674837,0.208571875,0.069317182
0.992,1,0.015412463592275648,0.018733797,0.010803138,0.090839199,0.14431927364597857,0.011021513,0.2076100875135108,0.068985554
0.993,1,0.015320930214638175,0.018593563678545692,0.010733814,0.090480189,0.14285250587338957,0.010945742,0.20665372139131283,0.068655886
0.994,1,0.015233021236983554,0.018459671,0.010667329648813218,0.090133263,0.14146142327077849,0.010873204663914844,0.20573044872884366,0.068337968
0.995,1,0.015145112259328932,0.018325779,0.010600845783753634,0.089786336,0.14007034066816737,0.010800667353777106,0.20480717606637444,0.06802005
0.996,1,0.015057203,0.018191885917318292,0.010534362,0.08943941,0.13867925806555628,0.01072813,0.20388390340390528,0.067702132
0.997,1,0.014970316829488763,0.018059804542760526,0.010468683,0.089095788,0.13730988193338367,0.010656512204823063,0.20296977853813386,0.067387477
0.998,1,0.014886436290761305,0.017932931,0.010405353724222395,0.088762295,0.13600221923658956,0.010587563076366331,0.20208334529448269,0.067082635
0.999,1,0.014802555752033847,0.017806058,0.010342025,0.088428802,0.13469455653979542,0.010518613947909598,0.20119691205083154,0.066777792
1,1,0.014716227994166832,0.017674980177021942,0.010276785902747292,0.088086995,0.1333373906288854,0.010447501477306463,0.20028777152916435,0.066464916

==> plot_results_csv/DFRG_sinusoidal2_1D_512_p_1_q_5_T_100-0.csv <==
x,t_0.0,t_2.0,t_5.0,t_10.0,t_15.0,t_20.0,t_25.0,t_50.0,t_100.0
0,1,0.014698920230972363,0.017722710985104743,0.010260284927438794,0.048308063,0.04694688,0.010394798575671424,0.1375602637848804,0.031537488
0.001,1,0.014617723552450685,0.017600752,0.010199129300695903,0.048108875,0.046575043,0.010329203785989474,0.13714579714866626,0.031406629048833644
0.002,1,0.014536017309774286,0.017477939,0.010137576807774102,0.047908496273094084,0.046200180413287995,0.010263171212634249,0.13672926649169143,0.031275008
0.003,1,0.014456678186130459,0.017359083426118655,0.010077866792282092,0.047713664,0.045839367538291535,0.010199170293996519,0.13632240445715582,0.03114694
0.004,1,0.014376932518998669,0.017239548197456683,0.010017840224908457,0.047517884104348325,0.045476156697944414,0.010134820300316264,0.13591389977395615,0.031018264
0.005,1,0.0142994,0.017123696990602257,0.009959534,0.047327304880705995,0.045125937201092356,0.010072365113620241,0.13551453290977808,0.030892923
0.006,1,0.014221558102933093,0.017007329117786494,0.009900987,0.047136008,0.044773902976182216,0.010009644569379653,0.1351139327337315,0.030767121
0.007,1,0.014145782259464161,0.016894386629328045,0.009844044,0.046949581,0.044433868,0.009948689,0.13472195365341447,0.030644442148455162
0.008,1,0.014069790223045655,0.016781081,0.009786932,0.046762658,0.04409256,0.009887547,0.13432913890826337,0.030521445
0.009,1,0.013995723670564918,0.016670955255422486,0.009731313,0.046580287,0.04376232,0.009828046,0.13394444225756377,0.030401367570929122
0.01,1,0.013921528790713246,0.016560610531901252,0.009675593,0.04639763,0.043431310217103704,0.009768433,0.13355929624014473,0.030281107243334455
0.011,1,0.013849125550485848,0.016453213846144336,0.009621261,0.046219221,0.043110496,0.009710344,0.13318177868307543,0.030163573
0.012,1,0.013776677,0.016345734,0.009566893,0.046040727,0.042789379,0.009652214,0.13280418704440464,0.030045984124788917
0.013,1,0.013705893005058017,0.016240981052484615,0.009513811,0.04586619,0.042477639,0.009595496,0.13243374724796086,0.029930934827979316
0.014,1,0.013635143,0.016136272,0.009460754,0.04569176,0.042166028,0.009538803,0.13206359797285705,0.029815955
0.015,1,0.013565934514362877,0.016034083,0.009408888,0.045521006456798546,0.041863026,0.009483416,0.1317001365906006,0.029703336
0.016,1,0.013496835257801546,0.015932057,0.009357104,0.045350544394852414,0.041560556046099546,0.009428117,0.13133731997601333,0.029590905066985616
0.017,1,0.013429161792155551,0.015832352094125774,0.009306421,0.04518349,0.041265973,0.009374023,0.13098073963064258,0.029480662
0.018,1,0.013361668325807511,0.015732923,0.009255873,0.045016902658145216,0.040972294975601134,0.009320076,0.13062514826284186,0.029370721
0.019,1,0.013295489652115666,0.015635628384765857,0.00920634,0.044853465,0.040685826,0.009267238,0.13027535352786532,0.029262802
0.02,1,0.013229558348924227,0.015538715193236364,0.009156994,0.044690663,0.040400609,0.009214602,0.1299268822586382,0.029155293235343147
0.021,1,0.013164835880550573,0.015443757562142859,0.009108579,0.044530763,0.040121964,0.009162985,0.12958377963926215,0.029049648947000642
0.022,1,0.013100424659675253,0.015349281,0.009060399,0.044371658934771636,0.039844892,0.009111623,0.12924232556124982,0.028944518
0.023,1,0.013037121115198759,0.015256591509606541,0.009013073,0.044215219,0.039573794423076916,0.009061192,0.1289058234745812,0.028841098880371997
0.024,1,0.012974189378123172,0.015164476409650504,0.008966028,0.04405973,0.039304567,0.009011065,0.12857128589588085,0.028738292220842978
0.025,1,0.012912269,0.015073987856271193,0.008919761,0.043906676486510074,0.039040752040704146,0.008961788,0.12824129465054154,0.028637052
0.026,1,0.012850777,0.014984161494021764,0.008873819,0.04375472,0.038779084,0.008912861,0.12791357506868864,0.028536518
0.027,1,0.012790204724141368,0.014895809713876478,0.008828583,0.043604980690933666,0.038522298,0.008864706,0.12759000684392738,0.028437409746353986
0.028,1,0.012730116,0.014808202375310438,0.008783713,0.043456479,0.038267916,0.008816945,0.12726900891936394,0.028339099
0.029,1,0.012670857619228128,0.014721925427631682,0.008739481,0.043309984,0.038017919,0.00876988,0.12695177774374855,0.028242079330219674
0.03,1,0.012612134670822976,0.014636470102374378,0.008695654,0.043164861,0.037770562,0.008723252,0.12663740727287442,0.028145944129149645
0.031,1,0.012554158357403382,0.014552208340201838,0.0086524,0.043021542,0.037527124,0.008677248,0.12632642900263838,0.028050969123120474
0.032,1,0.012496766148470034,0.014468840598067434,0.008609587,0.042879724733206795,0.037286545,0.00863172,0.1260185938905375,0.027956962359089007
0.033,1,0.012440040207060098,0.014386537,0.008567286,0.042739517,0.037049445,0.00858675,0.1257137861876519,0.027863991
0.034,1,0.012383944694451069,0.014305194442120583,0.008525461,0.042600933867913734,0.036815405905317525,0.008542292,0.12541239642057558,0.027772067307254338
0.035,1,0.012328438671761529,0.014224792789409357,0.008484088,0.042463773,0.036584433,0.008498326,0.12511367873060997,0.027681058799517988
0.036,1,0.012273606970448783,0.014145416665255976,0.008443223,0.042328356116831584,0.036356708231320284,0.008454908,0.12481864634829415,0.027591174839042047
0.037,1,0.012219291403521768,0.014066864,0.008402755,0.042194181520057765,0.03613166,0.008411922,0.12452593987812559,0.02750209
0.038,1,0.012165691741075565,0.013989396553875868,0.008362825,0.042061863,0.035910034039651026,0.008369515,0.12423717894601197,0.027414203428370428
0.039,1,0.012112538120033926,0.013912641538157588,0.008323239,0.041930615,0.035690717768971245,0.008327481,0.12395040664143758,0.027327004681899074
0.04,1,0.012060139793199684,0.013837027,0.00828422,0.041801332,0.035474984,0.008286058,0.12366783322286365,0.027241074067983317
0.041,1,0.012008120525643061,0.013762020471920893,0.008245493,0.041672952,0.035261214,0.008244953,0.1233869197461669,0.027155724
0.042,1,0.011956893858907238,0.013688206648858003,0.008207362,0.041546641,0.035051174522454695,0.008204487,0.12311045187458364,0.027071710183590884
0.043,1,0.011905728378505169,0.013614487802204115,0.008169277,0.041420485,0.034841440325706234,0.008164071,0.12283429631364247,0.026987795
0.044,1,0.011855898541915088,0.013542835,0.008132206,0.041297676,0.034638241,0.008124752,0.12256488123337297,0.026906037551660746
0.045,1,0.011805873,0.013470860474996252,0.008094984,0.041174426,0.034433994,0.008085265,0.12229474340864316,0.026823996976077756
0.046,1,0.011757100247260422,0.013400817318907954,0.008058711,0.041054322,0.034235831300021564,0.008046804,0.12203097121793971,0.026743984220683387
0.047,1,0.011708187702844729,0.013330537868773753,0.008022328,0.040933921,0.034036893,0.008008222,0.12176677328041943,0.026663781
0.048,1,0.011660447,0.013262061315995256,0.007986833,0.040816471,0.033843611,0.007970598,0.12150857528379891,0.02658548
0.049,1,0.011612620527430213,0.013193429732750478,0.007951269,0.040698862,0.033649808,0.007932897,0.12125024126680443,0.026507078222303707
0.05,1,0.011565889,0.013126478314385457,0.007916535,0.040584018,0.033461256964038004,0.007896089,0.1209975503739085,0.026430459
0.051,1,0.011519122,0.013059449014275118,0.007881769,0.040469146679596356,0.033272425,0.007859245,0.12074500616597487,0.026353822690713367
0.052,1,0.011473377176888126,0.012993983,0.007847776,0.04035686,0.033088461,0.007823234,0.1204977568697122,0.026278853036667486
0.053,1,0.011427645858267995,0.012928511726137012,0.007813789,0.040244673,0.032904443232766076,0.007787225,0.12025093018775593,0.02620395
0.054,1,0.011382864757504326,0.012864491827319545,0.00778052,0.040134897,0.032724928316645516,0.007751991,0.1200090585426533,0.026130600260076478
0.055,1,0.011338144401392755,0.012800537,0.007747292,0.040025344,0.032545572,0.007716796,0.11976787890543068,0.026057397
0.056,1,0.011294306153987157,0.012737925993951339,0.00771473,0.039918034,0.032370374,0.007682319,0.11953132250621767,0.025985638574533287
0.057,1,0.011250573363569716,0.012675446067642275,0.007682243,0.039811065702448356,0.032195534,0.007647918,0.11929572120810882,0.025914103
0.058,1,0.011207657266669141,0.012614208,0.007650373,0.039706177,0.032024525,0.00761418,0.11906441916855962,0.025843908
0.059,1,0.011164889397310383,0.012553163943585193,0.007618608,0.039601745432335536,0.031854063,0.007580552,0.11883432925370564,0.025774010141346497
0.06,1,0.011122875384060357,0.012493264209381152,0.007587412,0.039499236,0.031687120205114806,0.007547536,0.11860822218575823,0.025705351
0.061,1,0.011081051,0.012433617518947379,0.007556353,0.039397294888681364,0.031520903281131774,0.007514662,0.11838357842257664,0.025637060597723138
0.062,1,0.011039919133541097,0.012375022184692256,0.007525817,0.039297124,0.031357909,0.007482351,0.11816260841574848,0.025569911
0.063,1,0.010999016045889511,0.012316736356087273,0.007495447,0.039197628,0.031195808175283887,0.007450212,0.11794334727184852,0.025503199
0.064,1,0.010958748,0.012259412834065064,0.007465555,0.039099755,0.031036649221653716,0.007418589,0.1177274578729659,0.025437534
0.065,1,0.010918746579747084,0.012202452409848132,0.007435857,0.039002662,0.030878541855089037,0.007387168,0.11751351749048425,0.025372372360251354
0.066,1,0.010879324451303494,0.012146369189903763,0.007406596,0.038907049,0.030723109503157618,0.007356216,0.11730265368374002,0.025308165600677696
0.067,1,0.010840204,0.012090699933119224,0.007377554,0.038812315,0.030568877279193763,0.007325495,0.1170939738551145,0.025244528
0.068,1,0.010801609553548936,0.012035826541268094,0.00734891,0.038718924,0.030417066736167377,0.007295199,0.11688808204246919,0.025181755966617463
0.069,1,0.010763351100968013,0.011981415386761047,0.00732051,0.038626509,0.030266596160972832,0.007265161,0.1166846041866669,0.025119615546356153
0.07,1,0.010725567270936053,0.011927722345662323,0.007292468,0.038535305,0.030118307,0.007235507,0.11648363216860483,0.025058254858001762
0.071,1,0.010688152218955525,0.011874537353666864,0.007264694,0.038445169644449904,0.029971488567707913,0.007206135,0.11628529930781865,0.024997586161526364
0.072,1,0.010651162255249532,0.011821996144865718,0.007237242,0.038356116,0.029826622807198524,0.007177108,0.11608919626447084,0.024937614009215993
0.073,1,0.010614572522722809,0.011770006456746076,0.007210081,0.038268221943052995,0.029683352541305615,0.007148387,0.11589595300129717,0.024878392
0.074,1,0.01057836,0.011718589484595423,0.007183205,0.038181284,0.029541817097687297,0.007119973,0.11570466947394042,0.024819787
0.075,1,0.010542578311509537,0.011667765,0.007156644,0.038095595,0.029401993739242308,0.007091887,0.1155164619690492,0.024761987986103805
0.076,1,0.010507128,0.011617445837804899,0.007130332,0.038010741,0.029263698524048923,0.007064072,0.11532994984199099,0.024704727
0.077,1,0.010472137,0.011567758296891967,0.007104356,0.03792722,0.029127225094512495,0.007036607,0.1151467257922979,0.024648328489692742
0.078,1,0.010437433362744664,0.011518510531432253,0.007078597,0.037844417768707485,0.028992083301718027,0.007009378,0.11496493827515449,0.024592391954341458
0.079,1,0.010403217,0.011469932,0.007053193,0.037763031,0.028858866493439793,0.00698252,0.11478664689250398,0.024537370529567566
0.08,1,0.010369245063471214,0.011421730676423438,0.007027975,0.037682248,0.028726794457994958,0.006955863,0.11460953850287874,0.024482738
0.081,1,0.010335786790593497,0.011374233802332313,0.007003131,0.037602961790603635,0.028596744,0.006929597,0.11443613049324533,0.024429072
0.082,1,0.010302533,0.011327055100865352,0.006978443,0.037524169,0.028467661533842906,0.006903501,0.11426365703981398,0.024375723967485583
0.083,1,0.010269817558367388,0.011280614042420433,0.006954147,0.037446951,0.028340691917668248,0.006877814,0.11409508458302849,0.024323392526984795
0.084,1,0.010237140116099804,0.011234227,0.006929879,0.037369835479324695,0.028213883129657735,0.006852158,0.11392675095186744,0.024271128105443567
0.085,1,0.010205280056274453,0.011189023849156403,0.006906217,0.037294936,0.028090547811845258,0.006827146,0.11376341987904175,0.024220292295741477
0.086,1,0.010173329241033199,0.011143665471576567,0.006882484,0.037219855,0.027966728349141903,0.006802055,0.11359987091897422,0.02416934
0.087,1,0.010142146,0.011099416118899266,0.00685932,0.037146861,0.027846156952024623,0.006777568,0.11344104979186026,0.024119733154075867
0.088,1,0.010110907620721305,0.011055062,0.006836111,0.037073782,0.027725247033797053,0.00675303,0.11328224076039224,0.024070073
0.089,1,0.010080389,0.011011745251108096,0.006813435,0.037002667,0.027607369712861696,0.006729057,0.11312789039111058,0.024021678011193204
0.09,1,0.010049848515780953,0.010968371411963537,0.006790738,0.036931562,0.027489292,0.006705059,0.11297377795866936,0.023973291074026487
0.091,1,0.010019981884090517,0.010925967,0.006768541,0.036862299,0.027374042,0.00668159,0.1128238603721021,0.023926091
0.092,1,0.009990126,0.010883551066766656,0.006746346,0.036793139270441255,0.027258723156765682,0.006658121,0.1126744026040245,0.023878958629187288
0.093,1,0.009960899,0.010842039,0.006724617,0.036725704,0.027146034073764015,0.006635145,0.11252888102343048,0.023832937
0.094,1,0.009931715,0.010800558688414374,0.006702914,0.036658463,0.027033402597236293,0.006612193,0.11238403736249548,0.023787041469444475
0.095,1,0.009903117,0.010759919234275878,0.006681645,0.036592831,0.026923212,0.006589701,0.11224287619555748,0.023742182645303686
0.096,1,0.009874591,0.010719353571736796,0.006660424,0.036527481104302456,0.026813199,0.006567255,0.11210260744506671,0.023697506
0.097,1,0.00984661,0.010679568012004752,0.006639606,0.03646363,0.026705447,0.006545236,0.11196577227037227,0.023653795021756345
0.098,1,0.00981873,0.010639896284706088,0.006618857,0.036400146,0.026597985506220403,0.006523285,0.11183004057777839,0.023610321337814356
0.099,1,0.009791355,0.010600946366368737,0.00659848,0.036338052,0.026492613,0.00650173,0.11169749813173545,0.023567742515910293
0.1,1,0.009764109,0.010562148623701646,0.006578194,0.036276409,0.026387639163935196,0.006480266,0.11156626697282096,0.023525455
0.101,1,0.00973733,0.010524016648071571,0.006558252,0.036216051,0.026284588950578253,0.006459165,0.1114379851370097,0.023483994471320692
0.102,1,0.009710707,0.010486074,0.006538419,0.036156225,0.026182042,0.006438176,0.11131121930061634,0.023442878
0.103,1,0.009684512,0.010448742374557955,0.006518903,0.036097582,0.026081259344157802,0.006417521,0.11118716708957785,0.023402521211498592
0.104,1,0.009658501,0.010411635251966261,0.006499514,0.03603955,0.025981078374765484,0.006396997,0.11106483266288701,0.023362559674071037
0.105,1,0.009632881,0.010375088,0.006480416,0.035982601,0.025882511,0.00637678,0.11094498021234991,0.023323294016196826
0.106,1,0.00960747,0.010338798899168883,0.006461464,0.035926340683526445,0.025784639019058916,0.006356712,0.11082704456671533,0.023284473083804443
0.107,1,0.009582416,0.010303019825212492,0.006442776,0.035871066,0.025688235682506375,0.006336924,0.11071136312226017,0.023246285098623785
0.108,1,0.009557595,0.010267530811163356,0.006424252,0.035816556,0.025592616766530272,0.006317303,0.11059779489959148,0.023208590543816285
0.109,1,0.009533096,0.010232504063515759,0.006405967,0.035762937,0.025498327817762543,0.006297936,0.11048625680575383,0.023171467583551292
0.11,1,0.009508855,0.010197798318045324,0.006387863,0.035710156160992164,0.025404908464554447,0.006278753,0.1103770259054525,0.023134885657858886
0.111,1,0.009484903,0.010163508702312868,0.006369973,0.035658174,0.025312686049767667,0.006259798,0.11026960459526478,0.023098815486284847
0.112,1,0.00946123,0.010129569746396897,0.006352281,0.035607102582755346,0.025221414423435416,0.006241045,0.11016468216171105,0.023063332909085243
0.113,1,0.009437816,0.010096002520471764,0.006334781,0.035556739,0.025131212,0.006222496,0.11006135214668299,0.023028303692465727
0.114,1,0.009414704,0.010062814,0.006317493,0.035507358,0.025042038283507713,0.006204164,0.10996071055727422,0.022993907640300487
0.115,1,0.009391818,0.010029955,0.006300375,0.035458597,0.024953811578749423,0.006186012,0.10986144741781252,0.022959907938676024
0.116,1,0.009369256,0.009997502,0.006283484,0.035410887330341374,0.024866686888373138,0.006168094,0.1097650602715524,0.022926586035000578
0.117,1,0.009346892,0.009965338,0.006266741,0.035363711,0.024780392317936852,0.006150332,0.10966984064781929,0.022893605
0.118,1,0.009324871,0.009933605,0.006250241,0.035317655,0.02469527,0.00613282,0.1095776827544576,0.022861345
0.119,1,0.009303019,0.009902121,0.006233866,0.035272049,0.024610865795709886,0.006115441,0.10948648433766828,0.022829371641249596
0.12,1,0.009281531,0.009871094,0.006217749,0.035227629,0.024527701003054198,0.006098327,0.10939853170739053,0.022798162643823484
0.121,1,0.009260183,0.009840278,0.006201738,0.035183576477990676,0.024445146,0.006081325,0.10931133323154957,0.022767186661626672
0.122,1,0.009239219,0.009809943,0.006185998,0.035140777493992775,0.024363895155168343,0.006064601,0.10922756306521691,0.022737017268235495
0.123,1,0.009218368,0.009779781,0.006170343,0.035098264,0.024283150734158394,0.006047969,0.10914434429929387,0.022707029
0.124,1,0.00919792,0.009750124,0.006154972,0.035057069,0.024203771,0.006031628,0.10906473497923239,0.022677888343887866
0.125,1,0.009177497,0.009720502,0.00613962,0.035015951688390404,0.024124486711863086,0.006015307,0.10898532373692198,0.022648798
0.126,1,0.009157618,0.009691613,0.006124662,0.034976474,0.024047250053104485,0.005999396,0.10891000780111568,0.022620755999060032
0.127,1,0.009137702,0.009662654,0.006109673,0.034936944326047985,0.023969792512341295,0.00598345,0.10883473484871789,0.022592683118835163
0.128,1,0.009118297,0.009634385,0.006095054,0.034898965,0.023894255657513033,0.005967891,0.10876334406787036,0.022565601104073074
0.129,1,0.00909888,0.009606077,0.006080423,0.034861008,0.023818585694507285,0.005952314,0.10869219027427528,0.022538536038163654
0.13,1,0.009079944,0.009578416,0.006066138,0.034824514,0.023744714104259504,0.0059371,0.10862470848775557,0.022512405
0.131,1,0.009061019,0.009550746,0.006051858,0.034788116,0.023670794,0.005921887,0.10855765587759622,0.022486338553238647
0.132,1,0.009042545,0.009523681,0.006037903,0.034753096,0.023598553938460706,0.005907012,0.10849406792720635,0.022461151
0.133,1,0.009024104,0.009496638,0.006023968,0.034718244,0.023526346373465477,0.005892155,0.10843109967395431,0.022436073
0.134,1,0.009006085,0.00947016,0.006010337,0.034684685,0.023455706,0.005877615,0.10837139139874338,0.022411820659428292
0.135,1,0.008988121,0.009443731,0.005996742,0.034651366124403844,0.023385175695003948,0.005863108,0.10831249181835531,0.022387723826339044
0.136,1,0.008970551,0.009417829,0.005983431,0.034619258292600846,0.023316103,0.005848896,0.10825665004987492,0.022364398625799406
0.137,1,0.008953058,0.009392003,0.00597017,0.034587460280216635,0.023247215887576233,0.005834734,0.10820180459498893,0.022341274
0.138,1,0.008935931,0.009366667,0.005957173,0.034556793,0.023179681109860243,0.005820846,0.10814981715299068,0.022318869050426442
0.139,1,0.008918902,0.009341434,0.005944242,0.034526504,0.023112403249233648,0.005807023,0.10809901240767389,0.022296708723409248
0.14,1,0.008902211,0.009316654,0.005931555,0.034497267,0.023046377,0.005793453,0.10805086809625025,0.022275216979683737
0.141,1,0.00888564,0.009292003,0.005918948,0.034468477,0.022980676099987316,0.005779963,0.108004092,0.022254013285209866
0.142,1,0.008869381,0.00926777,0.005906567,0.03444066,0.022916129,0.005766707,0.10795978037546855,0.022233428115179983
0.143,1,0.008853261,0.00924369,0.00589428,0.034413358,0.022851975,0.005753544,0.10791702130426234,0.022213174
0.144,1,0.008837428,0.009219995,0.0058822,0.034386952858210904,0.022788879496128307,0.005740597,0.10787653358700078,0.022193489
0.145,1,0.008821753,0.009196477,0.005870227,0.034361128,0.022726241249720447,0.005727758,0.10783778172191084,0.022174177
0.146,1,0.00880634,0.00917331,0.005858444,0.034336127,0.022664571094548155,0.005715115,0.10780110942162913,0.022155386026551614
0.147,1,0.008791105,0.009150344,0.005846782,0.034311771001972566,0.022603419695238783,0.005702592,0.10776635583098454,0.022137009888041407
0.148,1,0.008776108,0.009127697,0.005835291,0.034288164,0.022543148607324363,0.005690249,0.10773349165945625,0.022119107
0.149,1,0.008761306,0.009105273,0.005823935,0.034265268,0.022483455799706634,0.00567804,0.10770272852506886,0.022101661
0.15,1,0.00874672,0.009083138,0.005812733,0.034243049,0.022424558584697638,0.005665992,0.10767366616580863,0.022084641125301063
0.151,1,0.008732347,0.009061248,0.005801678,0.034221604,0.022366297,0.00565409,0.10764688678105991,0.022068118085753083
0.152,1,0.008718166,0.009039616,0.005790762,0.034200764645171265,0.022308749258087374,0.005642333,0.10762162088815498,0.022051976060011087
0.153,1,0.008704216,0.009018251,0.005780004,0.034180764,0.022251892,0.005630735,0.10759881965664686,0.022036370967571654
0.154,1,0.008690436,0.008997115,0.005769369,0.034161298,0.02219567,0.005619265,0.10757734585404465,0.022021101631210353
0.155,1,0.008676904,0.008976265,0.005758905,0.034142733769120526,0.022140193,0.005607966,0.10755851828881792,0.022006409176063925
0.156,1,0.008663521,0.008955617,0.005748547,0.034124634,0.022085273700886792,0.005596779,0.10754083317007176,0.021992007867434327
0.157,1,0.008650402,0.008935275,0.005738372,0.0341075,0.022031150392135587,0.005585774,0.10752597589339553,0.021978223
0.158,1,0.008637411,0.008915107,0.005728289,0.034090761,0.021977511861419934,0.005574867,0.10751207702187204,0.021964685383803403
0.159,1,0.008624701,0.008895265,0.0057184,0.034075051,0.021924718883259225,0.005564152,0.10750118776560766,0.021951803525828956
0.16,1,0.008612097,0.008875571,0.005708588,0.034059668,0.021872339,0.00555352,0.10749107367515899,0.021939125375448548
0.161,1,0.008599791,0.00885622,0.00569898,0.034045375,0.021820853513519624,0.005543092,0.10748415128170286,0.021927142094497386
0.162,1,0.008587571,0.008836993,0.005689436,0.034031342327759964,0.021769712,0.005532731,0.10747782147780696,0.021915319611352107
0.163,1,0.008575665,0.008818126,0.005680107,0.034018462,0.021719510893977407,0.005522586,0.10747486590161712,0.021904231
0.164,1,0.008563824,0.008799358,0.005670827,0.034005775,0.021669587,0.005512493,0.10747232086299048,0.021893260428596302
0.165,1,0.008552313,0.008780969,0.005661773,0.033994303,0.021620649,0.005502627,0.10747333317270122,0.021883062377205234
0.166,1,0.008540849,0.008762653,0.005652755,0.033982957802228625,0.021571923865313338,0.005492799,0.1074745743533877,0.021872940727012277
0.167,1,0.008529729,0.008744734,0.005643973,0.033972889,0.021524227128769998,0.005483207,0.10747955673451855,0.021863629926859533
0.168,1,0.008518628,0.008726837,0.005635203,0.033962884,0.021476590911695504,0.005473629,0.10748472042863472,0.02185436
0.169,1,0.008507905,0.008709408,0.005626699,0.033954212,0.021430205862200444,0.005464321,0.1074935423247232,0.021845927234392548
0.17,1,0.008497191,0.008691974,0.005618198,0.033945607,0.021383789114125258,0.005455013,0.10750267942840144,0.021837541360126538
0.171,1,0.008486833,0.008674979,0.005609946,0.033938266,0.021338547,0.005445961,0.10751529778603049,0.021829949
0.172,1,0.008476503,0.008658001,0.005601711,0.033931057,0.021293330091906024,0.005436921,0.10752841286918645,0.021822444
0.173,1,0.008466507,0.008641435,0.005593709,0.033925046094458414,0.021249213656867907,0.00542812,0.10754483307429027,0.021815688885950493
0.174,1,0.008456556,0.008624905,0.005585736,0.03391923,0.021205178,0.005419345,0.10756193183607825,0.021809062219281694
0.175,1,0.008446919,0.008608762,0.005577982,0.033914545994084416,0.021162169962507534,0.005410794,0.10758216026767775,0.021803143
0.176,1,0.008437344,0.008592676,0.005570268,0.033910121,0.021119296,0.00540228,0.10760324954175773,0.021797392860639874
0.177,1,0.008428063,0.00857695,0.005562759,0.033906762173514834,0.021077381292840883,0.005393975,0.10762729357701392,0.021792308305620074
0.178,1,0.008418861,0.008561301,0.005555302,0.033903725642082244,0.021035652124820264,0.00538572,0.10765238133744842,0.021787432
0.179,1,0.008409933,0.008545986,0.005548036,0.033901691508146585,0.020994814105414133,0.005377659,0.10768024935723092,0.02178318
0.18,1,0.008401101,0.008530768,0.005540832,0.033900042,0.020954212297985386,0.005369658,0.10770934472501953,0.021779175671615962
0.181,1,0.008392523,0.008515861,0.005533807,0.033899332,0.020914435934960073,0.005361838,0.10774104611999774,0.021775755111505066
0.182,1,0.008384057,0.008501069,0.005526855,0.033899069,0.020874944829771515,0.00535409,0.10777415937025886,0.021772621889166274
0.183,1,0.008375827,0.008486563,0.005520067,0.033899682,0.020836215,0.005346509,0.10780970454752282,0.021770032
0.184,1,0.008367725,0.008472191,0.005513365,0.033900805,0.020797818851883886,0.00533901,0.10784684711733218,0.021767768
0.185,1,0.00835984,0.008458082,0.005506813,0.033902740339233434,0.020760122,0.005331665,0.10788624750755109,0.021766007480008023
0.186,1,0.008352099,0.008444125,0.005500357,0.03390525,0.020722804499963134,0.005324414,0.10792743200444663,0.021764613
0.187,1,0.008344556,0.008430409,0.00549404,0.033908509,0.020686126415687164,0.005317302,0.10797070006957331,0.021763681254538723
0.188,1,0.008337173,0.008416861,0.005487828,0.033912405,0.020649872886859457,0.005310295,0.1080159402807375,0.021763155241779276
0.189,1,0.008329971,0.008403533,0.005481742,0.033916987,0.020614200190251238,0.005303415,0.10806308952226816,0.021763052
0.19,1,0.008322944,0.00839039,0.005475774,0.033922271,0.020578996076979012,0.00529665,0.10811240042439926,0.021763394194345895
0.191,1,0.00831608,0.008377445,0.005469918,0.033928179,0.020544315815327334,0.005289999,0.10816344539219726,0.021764119619361724
0.192,1,0.008309406,0.008364702,0.005464189,0.033934852,0.020510147061660683,0.005283473,0.10821684316208119,0.021765329851291208
0.193,1,0.008302878,0.008352136,0.005458561,0.033942086,0.020476446705645527,0.00527705,0.10827179946377488,0.021766884046187998
0.194,1,0.008296555,0.008339789,0.005453071,0.033950150064822396,0.0204433,0.005270762,0.10832930148957036,0.021768962675444786
0.195,1,0.008290361,0.008327598,0.00544767,0.033958713521319385,0.020410567,0.005264563,0.1083881858005355,0.021771346
0.196,1,0.008284387,0.008315643,0.005442416,0.03396817,0.020378429,0.00525851,0.10844981069378612,0.021774293656830854
0.197,1,0.008278525,0.008303823,0.005437239,0.033978065,0.020346652,0.005252535,0.10851264076772335,0.021777506933590377
0.198,1,0.008272898,0.008292254,0.00543222,0.033988918,0.020315510110794275,0.005246714,0.1085784083761103,0.021781324313171275
0.199,1,0.008267366,0.008280801,0.005427267,0.034000146332089566,0.020284678375691177,0.005240961,0.1086452030562293,0.021785368394872426
0.2,1,0.008262085,0.008269615,0.005422481,0.034012398133841784,0.020254519918358242,0.005235371,0.10871513447707945,0.021790056690737036
0.201,1,0.008256881,0.008258526,0.005417749,0.034024964,0.020224622003022136,0.005229837,0.10878591370790165,0.021794932749452954
0.202,1,0.008251943,0.008247719,0.005413194,0.034038619,0.020195435586596228,0.005224476,0.10886003130246696,0.021800493365548984
0.203,1,0.008247066,0.00823699,0.005408682,0.034052526,0.020166461,0.00521916,0.10893481614225932,0.021806203
0.204,1,0.00824247,0.008226557,0.005404357,0.034067588,0.020138235204250173,0.005214026,0.10901314355078336,0.021812637444928954
0.205,1,0.008237919,0.008216185,0.005400064,0.03408284,0.020110174,0.005208926,0.1090919561846367,0.021819181966142232
0.206,1,0.008233662,0.008206124,0.005395967,0.034099314,0.020082898,0.005204018,0.109174518,0.021826492569402757
0.207,1,0.008229435,0.008196105,0.005391892,0.034115915360150496,0.020055739278259415,0.005199133,0.10925738209579099,0.021833874074460642
0.208,1,0.008225517,0.008186412,0.005388022,0.034133806,0.020029402526571986,0.005194448,0.10934420524910836,0.021842062914956887
0.209,1,0.008221615,0.008176736,0.005384162,0.03415176,0.020003110254975063,0.005189774,0.109431216,0.021850290963428567
0.21,1,0.008218032,0.008167414,0.005380518,0.034171076,0.01997773,0.005185313,0.10952225632780374,0.021859353195651438
0.211,1,0.008214467,0.008158102,0.005376884,0.034190452,0.019952366105759314,0.005180861,0.10961355745976623,0.021868462
0.212,1,0.008211206,0.008149125,0.005373454,0.034211133663978974,0.019927861888205868,0.005176611,0.10970872615223723,0.021878368666591833
0.213,1,0.008207976,0.008140174,0.005370044,0.03423194,0.019903416,0.005172379,0.10980434703000064,0.021888361
0.214,1,0.008205034,0.008131537,0.005366826,0.034253993,0.019879779,0.005168337,0.10990367184896277,0.021899115
0.215,1,0.00820214,0.008122944,0.005363639,0.034276235,0.019856242699533944,0.005164325,0.11000364292984145,0.021909994898528042
0.216,1,0.008199517,0.008114647,0.005360634,0.034299666112862504,0.019833464968908473,0.005160491,0.11010715313386338,0.021921598925226042
0.217,1,0.008196956,0.008106408,0.005357669,0.034323351,0.019810828528297332,0.005156696,0.11021150626521448,0.021933369
0.218,1,0.008194651,0.008098447,0.005354875,0.034348168,0.019788902125980577,0.005153068,0.11031923235051447,0.021945826960192073
0.219,1,0.008192424,0.00809056,0.005352131,0.034373304,0.019767157,0.005149489,0.11042800079102111,0.021958491329721552
0.22,1,0.008190436,0.008082932,0.005349547,0.034399514,0.019746074638103316,0.005146068,0.11053997451025172,0.021971806688459737
0.221,1,0.008188541,0.008075395,0.005347023,0.034426109,0.019725213064689148,0.005142704,0.11065319295216147,0.021985369278664523
0.222,1,0.00818687,0.008068099,0.005344648,0.03445372,0.019704967,0.005139487,0.11076944733398766,0.021999546
0.223,1,0.008185307,0.008060908,0.005342343,0.034481783,0.019684981,0.005136337,0.11088715192633092,0.022014011286345052
0.224,1,0.008183952,0.008053941,0.005340177,0.034510803,0.019665565,0.005133323,0.11100772129582184,0.022029054
0.225,1,0.00818272,0.008047095,0.005338091,0.034540343,0.019646446,0.005130386,0.11112994966863676,0.022044426240737516
0.226,1,0.008181681,0.008040454,0.005336133,0.034570781,0.019627853,0.005127575,0.1112548696684929,0.022060339048851043
0.227,1,0.008180779,0.00803395,0.005334265,0.034601807518283303,0.019609595206872915,0.00512485,0.11138166095808383,0.022076623605188243
0.228,1,0.008180056,0.008027634,0.005332514,0.034633673,0.019591819,0.00512224,0.11151096857072142,0.022093411421962642
0.229,1,0.008179485,0.008021469,0.005330863,0.034666197112014435,0.019574414624202577,0.005119726,0.11164236344597979,0.022110613
0.23,1,0.008179077,0.008015476,0.005329319,0.0346995,0.019557448561924803,0.005117318,0.11177609701649613,0.022128281
0.231,1,0.008178836,0.008009649,0.005327884,0.034733532,0.019540891836159004,0.005115014,0.11191213770631357,0.022146406
0.232,1,0.008178744,0.008003977,0.005326547,0.034768282647033674,0.019524731,0.005112805,0.11205033696635702,0.02216496
0.233,1,0.008178833,0.007998486,0.005325329,0.034803834,0.019509015,0.005110711,0.11219106728816208,0.022184014
0.234,1,0.008179056,0.007993134,0.005324198,0.034840043,0.019493652909678447,0.005108702,0.11233377338073286,0.022203457818602442
0.235,1,0.008179475,0.007987976,0.005323195,0.034877125472378465,0.019478772,0.005106816,0.11247923877018395,0.022223447
0.236,1,0.008180013,0.007982941,0.005322269,0.034914804238371414,0.019464204286423814,0.005105006,0.112626494,0.022243788082096635
0.237,1,0.008180763,0.007978116,0.005321482,0.034953431,0.019450152819324044,0.005103329,0.11277674181725962,0.022264718888642027
0.238,1,0.008181617,0.007973397,0.005320762,0.034992591,0.019436374134839007,0.005101717,0.11292859077906173,0.022285963
0.239,1,0.008182697,0.007968902,0.005320189,0.035032774,0.019423147,0.005100247,0.11308366923934136,0.022307842
0.24,1,0.008183866,0.007964498,0.005319675,0.035073427924038995,0.019410152415479998,0.005098833,0.11324015719330104,0.022329996276913976
0.241,1,0.008185277,0.007960332,0.005319317,0.035115181604257556,0.019397744,0.00509757,0.11340011705257924,0.022352831
0.242,1,0.008186763,0.007956242,0.005319008,0.035157342139593005,0.01938553,0.005096354,0.1135612910546589,0.022375901545793733
0.243,1,0.008188505,0.007952403,0.005318865,0.035200680594205495,0.019373935422744612,0.005095297,0.1137261845427909,0.0223997
0.244,1,0.008190307,0.007948625,0.005318761,0.035244360995357535,0.019362496892931215,0.005094278,0.11389209319922297,0.022423693549887803
0.245,1,0.008192381,0.007945112,0.005318832,0.035289299,0.019351712462506596,0.005093428,0.11406197433134813,0.022448463
0.246,1,0.008194501,0.007941646,0.005318933,0.035334513,0.019341045765992198,0.005092606,0.11423266782961125,0.022473388
0.247,1,0.008196907,0.007938458,0.00531922,0.035381066,0.019331066964056412,0.005091961,0.11440759244355322,0.022499136814988656
0.248,1,0.008199344,0.007935301,0.005319526,0.035427828622010056,0.019321168,0.005091336,0.11458312258448788,0.022524999534170153
0.249,1,0.008202084,0.007932438,0.005320027,0.035476013006670165,0.019311991,0.005090897,0.11476314837958387,0.022551737
0.25,1,0.008204839,0.007929589,0.005320537,0.035524267,0.019302851,0.005090468,0.1149433897381752,0.022578516520620595
0.251,1,0.008207914,0.007927049,0.005321254,0.035574170618786136,0.019294478589553098,0.005090235,0.11512875518808773,0.02260628
0.252,1,0.008211003,0.007924523,0.00532198,0.035624074,0.019286136,0.005090011,0.11531416202822943,0.022634057886904087
0.253,1,0.008214399,0.007922291,0.005322902,0.035675572118602436,0.019278522141758053,0.005089974,0.11550452954251142,0.022662785288394424
0.254,1,0.008217823,0.007920087,0.005323842,0.035727141780331075,0.019270973999547913,0.005089956,0.11569516364209424,0.022691569837747998
0.255,1,0.00822154,0.007918162,0.00532497,0.035780252,0.019264116001331252,0.005090115,0.11589059182025171,0.022721269656622772
0.256,1,0.0082253,0.007916279,0.005326127,0.035833506115606935,0.019257359,0.005090302,0.11608651695085981,0.022751071
0.257,1,0.00822934,0.007914661,0.005327461,0.035888244566178014,0.019251254668202804,0.005090658,0.11628706618472168,0.022781752674297016
0.258,1,0.008233438,0.007913099,0.005328833,0.035943202666603676,0.019245287,0.00509105,0.11648834815696131,0.022812581195778107
0.259,1,0.008237802,0.007911786,0.005330374,0.035999587585586384,0.019239933,0.005091603,0.1166940806704273,0.022844254
0.26,1,0.008242239,0.007910544,0.005331962,0.036056269,0.019234751441657837,0.005092201,0.11690078738094783,0.022876120274078676
0.261,1,0.008246928,0.007909536,0.00533371,0.036114319,0.019230146948384187,0.00509295,0.11711176727115524,0.022908795
0.262,1,0.008251705,0.007908614,0.005335515,0.036172743,0.019225749272977335,0.005093754,0.1173239687514184,0.022941709307073746
0.263,1,0.00825672,0.007907912,0.005337471,0.036232477,0.019221892,0.005094699,0.11754026203137541,0.022975395468212235
0.264,1,0.00826184,0.007907309,0.005339493,0.036292666,0.019218276481391214,0.005095709,0.11775803049823381,0.023009370013937967
0.265,1,0.008267183,0.007906912,0.005341657,0.036354104,0.019215165025225897,0.005096852,0.11797970514096828,0.023044079
0.266,1,0.008272646,0.007906628,0.005343898,0.036416079,0.019212329828863613,0.005098068,0.11820311504911571,0.023079125
0.267,1,0.00827832,0.007906536,0.00534627,0.036479240748227275,0.019209962792161424,0.005099409,0.11843024103338981,0.023114867
0.268,1,0.008284128,0.007906571,0.00534873,0.036543024,0.019207906567041685,0.005100832,0.1186593691297484,0.023150997245508745
0.269,1,0.008290134,0.007906783,0.005351312,0.036607931414181644,0.019206282854366513,0.00510237,0.11889201848739284,0.023187784685870017
0.27,1,0.008296289,0.007907138,0.005353991,0.036673546039873724,0.019205004,0.005104,0.11912694386750576,0.023225011177120048
0.271,1,0.008302628,0.007907655,0.005356784,0.036740220869341374,0.019204123,0.005105737,0.11936519073242849,0.023262856
0.272,1,0.008309133,0.007908329,0.005359684,0.036807691,0.019203622,0.005107575,0.1196059948989292,0.023301191630657213
0.273,1,0.008315808,0.007909151,0.005362688,0.036876156,0.019203482210136402,0.005109511,0.11984991555785665,0.023340105336450572
0.274,1,0.008322665,0.007910144,0.005365809,0.036945506141401706,0.019203757,0.005111557,0.12009668248108918,0.023379564
0.275,1,0.008329676,0.007911272,0.005369025,0.037015784,0.019204359,0.005113692,0.12034635542609999,0.02341956
0.276,1,0.008336887,0.007912585,0.005372368,0.037087040228015636,0.019205409,0.005115947,0.12059917160696798,0.023460156133690055
0.277,1,0.008344238,0.007914018,0.005375798,0.037159155,0.019206752613221127,0.005118283,0.12085467758988207,0.023501246817221225
0.278,1,0.008351806,0.007915651,0.005379365,0.037232344,0.019208578907435114,0.005120748,0.12111363212500767,0.023542994388233693
0.279,1,0.008359499,0.007917391,0.005383009,0.037306320070073395,0.019210663287858334,0.005123284,0.12137505421369588,0.023585193617022215
0.28,1,0.008367426,0.007919344,0.0053868,0.037381468879619184,0.019213265,0.00512596,0.12164023886297347,0.023628107614884916
0.281,1,0.008375463,0.007921391,0.00539066,0.037457332,0.019216091,0.005128698,0.12190766249965615,0.023671429
0.282,1,0.008383751,0.007923666,0.005394677,0.037534469,0.01921947,0.005131585,0.1221791717562887,0.023715525
0.283,1,0.008392136,0.007926019,0.005398753,0.037612246,0.019223037437724813,0.005134525,0.12245268481789431,0.023759983791472247
0.284,1,0.008400788,0.007928616,0.005402998,0.037691401,0.019227192598286688,0.005137625,0.12273061598100571,0.023805277472276877
0.285,1,0.008409522,0.007931278,0.005407292,0.037771118,0.019231503,0.005140768,0.12301030884166342,0.023850887780707927
0.286,1,0.008418542,0.007934197,0.005411766,0.03785232,0.019236436,0.005144081,0.12329476209158238,0.023897396
0.287,1,0.008427629,0.007937168,0.005416279,0.037934007,0.019241490042843864,0.00514743,0.12358072768732634,0.023944173
0.288,1,0.008437019,0.007940412,0.005420983,0.038017287,0.019247201763719697,0.005150957,0.12387180616364374,0.023991912
0.289,1,0.008446461,0.007943692,0.005425717,0.038100971,0.019253001,0.005154511,0.12416414005940941,0.024039872
0.29,1,0.008456225,0.00794726,0.005430653,0.038186361,0.019259492542437542,0.005158254,0.12446194994191373,0.024088860562787435
0.291,1,0.008466025,0.007950852,0.005435608,0.038272073,0.019266037,0.005162014,0.12476075040091081,0.024138019740314185
0.292,1,0.008476166,0.007954746,0.005440778,0.038359607,0.019273311,0.005165974,0.12506540099351177,0.024188274811949524
0.293,1,0.008486323,0.007958654,0.005445958,0.038447229624657166,0.019280619,0.005169944,0.1253703333368899,0.024238582
0.294,1,0.008496849,0.007962871,0.005451362,0.038537088,0.019288661598311656,0.00517412,0.125682373,0.024290190537946073
0.295,1,0.008507387,0.007967107,0.005456777,0.038626892,0.019296753615454795,0.005178308,0.12599426745243578,0.024341785321648615
0.296,1,0.008518281,0.007971637,0.005462409,0.038718872,0.019305547364210942,0.005182695,0.12631308525611773,0.024394644299357917
0.297,1,0.008529203,0.007976202,0.005468061,0.038810891287546855,0.019314425481132064,0.005187103,0.1266320582940902,0.024447546
0.298,1,0.008540468,0.007981049,0.005473921,0.038905027,0.019323973088728026,0.005191702,0.12695776417224747,0.024501674
0.299,1,0.008551779,0.007985944,0.005479813,0.038999298916585504,0.019333639758361703,0.005196331,0.1272839352821216,0.024555902
0.3,1,0.008563419,0.007991108,0.005485903,0.039095625,0.019343943730703382,0.005201142,0.12761664211947465,0.024611318
0.301,1,0.008575122,0.007996334,0.005492036,0.039192186536902644,0.019354401666287317,0.005205994,0.12795013442796627,0.024666892674940155
0.302,1,0.008587141,0.008001817,0.005498359,0.039290738,0.019365464739113797,0.00521102,0.12828995827885203,0.024723616541377315
0.303,1,0.008599241,0.008007378,0.005504735,0.039389628,0.019376716915685537,0.005216096,0.12863089852123172,0.024780559667271482
0.304,1,0.008611642,0.008013181,0.005511293,0.039490442087333814,0.019388542,0.005221338,0.12897795869829998,0.024838611124251262
0.305,1,0.008624143,0.008019077,0.005517915,0.039591701,0.019400591712066696,0.005226641,0.12932647732357352,0.024896944
0.306,1,0.008636931,0.008025203,0.005524709,0.039694815,0.019413182,0.005232101,0.12968089648968087,0.024956344129825524
0.307,1,0.008649836,0.008031437,0.005531579,0.039798484,0.019426032759104313,0.005237631,0.13003712776971685,0.025016090244302507
0.308,1,0.008663016,0.008037887,0.005538612,0.039903936358397826,0.019439391868392136,0.005243311,0.1303990320331424,0.025076859
0.309,1,0.008676331,0.00804446,0.005545732,0.040010059,0.019453047262396685,0.005249071,0.13076311417590591,0.025138041560672866
0.31,1,0.008689905,0.008051236,0.005553006,0.040117889,0.019467178744149417,0.005254972,0.13113263318901872,0.025200202027515255
0.311,1,0.008703635,0.008058151,0.005560378,0.040226508,0.019481643,0.005260964,0.13150470845607803,0.025262844274615538
0.312,1,0.008717609,0.008065256,0.005567896,0.040336758518233456,0.019496551,0.005267088,0.13188197551759148,0.025326419
0.313,1,0.008731759,0.008072515,0.005575523,0.040447919,0.019511827994682554,0.005273314,0.13226219034607242,0.025390546
0.314,1,0.008746137,0.008079951,0.005583287,0.040560632,0.019527516,0.005279663,0.13264734250702787,0.025455556992098803
0.315,1,0.008760711,0.008087556,0.005591172,0.040674381,0.019543611183066904,0.005286125,0.1330358476361983,0.025521194
0.316,1,0.008775499,0.008095325,0.005599185,0.040789599738162305,0.019560084,0.005292702,0.13342902580982524,0.025587667
0.317,1,0.008790502,0.008103279,0.005607331,0.040905986,0.019577001756393087,0.005299402,0.13382597641250127,0.025654840574261473
0.318,1,0.008805705,0.008111383,0.005615594,0.041023755131115766,0.019594264238238755,0.005306208,0.1342273254881102,0.025722798286937826
0.319,1,0.008821143,0.00811969,0.005624003,0.041142827279161506,0.019612009498179168,0.005313149,0.134632881,0.025791535955054484
0.32,1,0.008836765,0.008128132,0.00563252,0.041263194,0.019630066328869315,0.005320186,0.13504255026815404,0.025861004429594582
0.321,1,0.008852645,0.008136793,0.005641196,0.041385004,0.019648644723621475,0.00532737,0.1354568757578583,0.025931333726017095
0.322,1,0.008868691,0.008145576,0.00564997,0.041508015,0.019667501040349908,0.005334641,0.1358750178044835,0.026002339000865557
0.323,1,0.008885017,0.008154594,0.005658916,0.041632615,0.019686918,0.00534207,0.13629828227809848,0.026074288713081963
0.324,1,0.008901493,0.00816372,0.005667948,0.041758320954329776,0.019706579,0.005349577,0.13672505495398515,0.026146858
0.325,1,0.008918273,0.0081731,0.005677167,0.041885765,0.019726842,0.005357255,0.13715743273623857,0.026220457
0.326,1,0.008935185,0.008182572,0.005686462,0.042014216,0.019747313301220423,0.005365,0.1375929980604191,0.026294617472126032
0.327,1,0.008952423,0.008192316,0.005695958,0.042144561,0.019768426561813893,0.005372929,0.13803466864630584,0.026369898
0.328,1,0.008969776,0.008202137,0.005705518,0.042275808442428134,0.019789714714383202,0.005380916,0.13847919324977873,0.026445678
0.329,1,0.00898748,0.008212248,0.005715293,0.042409112,0.019811685732210507,0.005389098,0.13893034146945948,0.02652267
0.33,1,0.009005281,0.008222422,0.005725122,0.04254321,0.019833796490559864,0.005397328,0.13938399673695195,0.026600098825221095
0.331,1,0.009023457,0.008232904,0.00573518,0.042679532257277414,0.019856632,0.005405768,0.13984481292709605,0.026678836172511634
0.332,1,0.009041712,0.008243433,0.005745282,0.042816536,0.019879572,0.005414244,0.14030777514416393,0.026757944
0.333,1,0.009060367,0.008254289,0.005755627,0.042955938,0.019903279516266706,0.005422943,0.1407784553260149,0.026838459187762287
0.334,1,0.009079042,0.008265161,0.005765983,0.043095462,0.019927024,0.005431653,0.1412495265508645,0.026919045549699556
0.335,1,0.009098223,0.008276413,0.005776639,0.043238449909405875,0.019951642010263608,0.00544063,0.14173165189615966,0.027001604854456206
0.336,1,0.009117384,0.008287663,0.005787287,0.043381122117652354,0.019976266,0.005449603,0.14221280502915087,0.027084006649951954
0.337,1,0.009137039,0.00829928,0.005798225,0.043527192250833686,0.020001734473198203,0.005458836,0.14270479714147455,0.027168340672674547
0.338,1,0.009156695,0.008310913,0.005809168,0.043673078590505676,0.020027246459460742,0.005468075,0.14319624085045035,0.027252593616305932
0.339,1,0.00917683,0.008322901,0.005820393,0.043822293,0.020053572,0.005477566,0.14369829720444455,0.027338736
0.34,1,0.009196987,0.00833492,0.005831635,0.043971461,0.020079980349459858,0.005487075,0.1442002464500346,0.027424877098186314
0.341,1,0.00921761,0.008347282,0.00584315,0.044123884,0.020107172,0.005496827,0.14471257024491233,0.027512863
0.342,1,0.009238277,0.008359692,0.005854695,0.044276405,0.020134484,0.005506609,0.14522524649005655,0.027600929891101952
0.343,1,0.009259395,0.008372432,0.005866504,0.044432102351274996,0.020162548992725824,0.005516626,0.14574804683379636,0.027690795097608027
0.344,1,0.009280579,0.008385237,0.005878357,0.044588047,0.020190774988947075,0.005526684,0.14627167826168352,0.027780827006284172
0.345,1,0.0093022,0.008398359,0.005890464,0.044747087,0.020219721745785763,0.005536969,0.14680517036236587,0.027872608
0.346,1,0.00932391,0.008411565,0.005902629,0.044906530385164636,0.020248870359192515,0.005547309,0.14733999210316592,0.027964645743135886
0.347,1,0.009346042,0.008425073,0.005915039,0.045068984,0.020278707809690804,0.005557865,0.14788439746775922,0.028058381
0.348,1,0.009368287,0.008438683,0.005927521,0.045232002820733544,0.020308789,0.005568489,0.14843065183454465,0.028152465764616785
0.349,1,0.009390936,0.008452583,0.005940238,0.045397942,0.020339525772408412,0.00557932,0.1489861984754671,0.028248195
0.35,1,0.009413725,0.008466602,0.005953041,0.045564616,0.020370549,0.005590232,0.1495441352097411,0.028344369
0.351,1,0.009436902,0.008480897,0.00596607,0.045734116,0.020402194888943598,0.005601343,0.15011105785953932,0.028442132031890714
0.352,1,0.009460243,0.008495331,0.0059792,0.045904526,0.020434170038529063,0.005612548,0.15068093438680888,0.028540440605016277
0.353,1,0.009483956,0.008510027,0.005992545,0.046077663,0.020466735093972593,0.005623941,0.15125947472131074,0.028640279
0.354,1,0.009507859,0.008524881,0.006006006,0.046251895,0.020499673180734857,0.005635442,0.15184155641716446,0.028740767289898633
0.355,1,0.009532116,0.008539982,0.006019672,0.046428749,0.020533167014993907,0.005647122,0.1524319632874827,0.028842724
0.356,1,0.009556591,0.008555261,0.00603347,0.04660689,0.020567079034301543,0.005658925,0.15302652375465936,0.028945439
0.357,1,0.009581402,0.008570773,0.006047462,0.046787542,0.020601511986011206,0.005670896,0.15362905342844024,0.029049557931540442
0.358,1,0.009606459,0.008586483,0.006061603,0.046969682,0.020636409314147303,0.005683003,0.1542363747853967,0.029154548953843284
0.359,1,0.009631833,0.008602411,0.006075925,0.047154218,0.020671792,0.00569527,0.1548512911977278,0.029260875535443754
0.36,1,0.009657482,0.008618557,0.006090414,0.047340449,0.020707686463836895,0.005707688,0.1554716643792427,0.029368192266147234
0.361,1,0.009683429,0.008634906,0.006105073,0.047528956,0.020744030032514273,0.005720254,0.15609923939365586,0.029476774
0.362,1,0.009709681,0.008651496,0.006119915,0.047719375370642636,0.020780934,0.005732987,0.1567329644640342,0.029586467696562292
0.363,1,0.00973621,0.008668271,0.006134915,0.047911942,0.020818249439428255,0.005745857,0.1573734781440602,0.029697352
0.364,1,0.009763076,0.00868531,0.006150118,0.048106649,0.020856174881477736,0.00575891,0.15802086462353226,0.029809476929568778
0.365,1,0.009790199,0.008702518,0.006165465,0.048303368,0.020894475,0.005772088,0.15867460551528942,0.029922713930957648
0.366,1,0.009817691,0.008720012,0.006181033,0.048502466,0.020933434818725855,0.005785466,0.15933597272023098,0.030037324847995622
0.367,1,0.009845416,0.008737659,0.006196734,0.048703434,0.020972730577300785,0.005798959,0.1600032381465517,0.030152965930745596
0.368,1,0.009873545,0.008755615,0.006212674,0.048907028,0.021012739,0.005812667,0.16067891554418356,0.030270119646282193
0.369,1,0.009901886,0.008773707,0.006228734,0.049112343,0.021053043,0.005826477,0.16136001191081153,0.030388218
0.37,1,0.009930664,0.008792131,0.006245053,0.049320543168080155,0.021094114,0.005840522,0.1620503394890736,0.030507972948573228
0.371,1,0.00995963,0.008810674,0.006261477,0.049530307234163996,0.021135439444885374,0.005854656,0.16274558260348979,0.030628583
0.372,1,0.00998907,0.008829575,0.006278182,0.049743226997961014,0.021177586210795914,0.005869041,0.16345091125682132,0.030750999931879297
0.373,1,0.010018673408937149,0.008848576,0.006294977,0.049957545,0.021219947,0.005883504,0.1641606266602875,0.030874177346548713
0.374,1,0.010048788,0.008867959,0.006312074,0.050175302,0.021263184400330273,0.005898237,0.16488131859208566,0.030999319
0.375,1,0.010078928263926817,0.008887362,0.006329187,0.050393240697326175,0.021306466048002706,0.005912984,0.16560259376373007,0.031124565
0.376,1,0.010109842644919396,0.008907299,0.006346744,0.050616997387421765,0.021350937180666156,0.00592812,0.16634227104809374,0.031253054
0.377,1,0.010140672068776084,0.008927193,0.006364257,0.050839903,0.021395326,0.005943221,0.16707931265349732,0.031381094466307116
0.378,1,0.010172260645661683,0.008947609,0.006382205,0.051068551185728686,0.021440874,0.005958702,0.16783450078530898,0.031512330768128094
0.379,1,0.010203792662804276,0.008968002,0.006400126,0.051296550170489605,0.021486387,0.005974163,0.1685876963417346,0.031643233
0.38,1,0.010236068470547836,0.008988903,0.006418472,0.051530209,0.021533026445293188,0.005989995,0.16935876340452796,0.03177728
0.381,1,0.010268317250493365,0.009009803,0.006436808,0.051763431,0.021579678,0.006005822,0.17012851312366867,0.031911112384916854
0.382,1,0.010301293718880444,0.009031198,0.00645556,0.052002223,0.021627425188475102,0.006022012,0.17091583881608435,0.032048036624720465
0.383,1,0.010334273878994523,0.009052614,0.006474319,0.052240803103171564,0.021675232898215453,0.006038211,0.1717025560855881,0.032184871
0.384,1,0.010367964845480577,0.009074511,0.006493484,0.052484858,0.021724103,0.006054765,0.17250653214693062,0.032324740284345524
0.385,1,0.010401691466155372,0.00909645,0.006512675,0.052728935,0.021773084129351257,0.006071344,0.1733106440333641,0.032464651259838925
0.386,1,0.010436111,0.009118856,0.00653226,0.052978383647306615,0.021823093658600003,0.006088267,0.17413167468746413,0.032607534873251416
0.387,1,0.010470599829710105,0.009141328,0.00655189,0.053228101,0.021873266,0.006105233,0.17495362246179505,0.032750599
0.388,1,0.010505763002839702,0.009164252,0.006571904,0.053483081,0.021924431435084723,0.006122533,0.17579212488006854,0.032896569
0.389,1,0.010541029717686124,0.009187266,0.006591983,0.053738589,0.021975813,0.006139893,0.1766323645668058,0.033042864
0.39,1,0.010576951483760137,0.009210717,0.006612434,0.05399924,0.022028151965757272,0.006157576,0.17748876935144978,0.033191996689675915
0.391,1,0.010613013,0.009234282,0.00663297,0.054260692,0.022080761755584516,0.006175338,0.17834777230264678,0.033341605413390256
0.392,1,0.010649708806523545,0.009258268,0.006653866,0.054527161353735046,0.022134292,0.006193411,0.17922252399096425,0.033493976368735155
0.393,1,0.010686581901889196,0.009282394,0.006674869,0.054794718,0.022188149319649617,0.006211581,0.18010077748635872,0.033646983
0.394,1,0.010724068156346718,0.009306924,0.006696219,0.055067156,0.022242888784866983,0.006230052,0.1809943350772588,0.033802672268434766
0.395,1,0.010761770637481398,0.009331621,0.006717698,0.055340983,0.022298014,0.00624864,0.18189234295189574,0.033959164
0.396,1,0.010800063764197978,0.009356705,0.00673951,0.055619545,0.022353981547930446,0.006267516,0.18280518045567323,0.034118254029923606
0.397,1,0.010838613846502424,0.009381983,0.006761475,0.055899814309110715,0.022410394982159514,0.006286528,0.1837234637564347,0.034278322
0.398,1,0.010877730943349467,0.00940763,0.00678376,0.056184662458880236,0.022467610071702095,0.006305817,0.18465607076899634,0.034440897
0.399,1,0.010917147431257665,0.0094335,0.006806221,0.056471551345053564,0.022525333013691955,0.006325263,0.18559516844154592,0.034604634
0.4,1,0.010957106127492813,0.009459721,0.006828987,0.056762853,0.022583815451194502,0.006344972,0.18654805074431438,0.034770783
0.401,1,0.010997408,0.009486193,0.006851955,0.057056546,0.022642869753230207,0.006364861,0.18750852035204985,0.034938286
0.402,1,0.011038226910493353,0.009512998,0.006875212,0.057354472989563844,0.02270264,0.006384999,0.18848220053884707,0.035108098
0.403,1,0.011079435086224613,0.009540084,0.006898697,0.057655161,0.022763048143272062,0.006405339,0.18946461901555145,0.035279467601474115
0.404,1,0.011121132087862364,0.009567483,0.006922456,0.057959894,0.022824127,0.006425914,0.19045963714783684,0.035453039
0.405,1,0.011163266833907108,0.009595195,0.00694647,0.058267775,0.022885912375073036,0.006446714,0.1914646015858137,0.035628377645576595
0.406,1,0.011205861700031104,0.009623198,0.00697074,0.058579498,0.022948322,0.006467735,0.19248151587773024,0.035805803559041505
0.407,1,0.011248944399020178,0.009651548,0.006995294,0.058894777835233766,0.023011508,0.006489005,0.19350964435331935,0.03598522
0.408,1,0.011292457077515063,0.009680167,0.007020087,0.059213684,0.023075270057211945,0.006510481,0.19454903188808623,0.036166601
0.409,1,0.011336509817171207,0.009709167,0.007045192,0.059536575,0.023139881579619576,0.006532231,0.19560096432656654,0.036350207
0.41,1,0.011380960888061847,0.009738414,0.007070519,0.059862862255608905,0.023205019241807102,0.00655417,0.1966634218058422,0.036535646891566693
0.411,1,0.011426006487606388,0.009768077,0.007096188,0.060193587,0.023271081493349607,0.006576411,0.19773982088784892,0.036723556
0.412,1,0.011471417,0.009797964,0.00712206,0.060527461,0.023337618194058503,0.006598823,0.19882596541578748,0.036913163
0.413,1,0.011517479223633538,0.009828302,0.007148306,0.060866248186360744,0.023405157205751658,0.006621565,0.1999275175275015,0.037105495
0.414,1,0.011563871463062706,0.009858841,0.007174734,0.061207924,0.023473117,0.00664446,0.2010379874313216,0.03729938
0.415,1,0.011610974305292513,0.009889869,0.00720157,0.061555011,0.023542159691485372,0.006667713,0.20216540366082353,0.037496259
0.416,1,0.011658370703287499,0.009921072,0.007228567,0.06190471,0.023611567681035325,0.006691101,0.2033008593498185,0.037694536265474504
0.417,1,0.011706539534387049,0.009952803,0.007256007,0.062260345,0.023682141399195236,0.006714877,0.20445487653214775,0.037896091
0.418,1,0.011754749,0.009984562,0.007283469,0.062616294,0.023752774743530908,0.006738672,0.2056098818551593,0.03809782
0.419,1,0.011804224291998244,0.010017133303039022,0.007311642,0.062982735,0.023825156293978862,0.006763078,0.20679738321079327,0.038305243
0.42,1,0.011853527587733703,0.010049610782744451,0.007339722,0.063347509,0.023897351,0.006787409,0.20797981261234005,0.038511791
0.421,1,0.011904079598607077,0.010082886941577468,0.007368502,0.063722686,0.023971259901409345,0.00681234,0.20919442268392896,0.038723976619240326
0.422,1,0.011954504,0.010116098452480547,0.007397216,0.064096553,0.024045046100988843,0.006837217,0.21040507109355397,0.038935482
0.423,1,0.012006158176960643,0.010150093426348043,0.007426617,0.064480724,0.024120509,0.006862685,0.21164754805168007,0.039152562
0.424,1,0.012057731555417875,0.010184054408501024,0.007455978,0.064863962,0.024195916851542845,0.006888122,0.21288723978527108,0.039369167814886544
0.425,1,0.012110514517824678,0.010218782839714067,0.007486014,0.065257392,0.024272963,0.006914138,0.21415836883013964,0.039591279343471286
0.426,1,0.012163266,0.010253509225918812,0.007516038,0.06565029,0.024350023326587665,0.006940147,0.21542795886978516,0.039813135622177795
0.427,1,0.012217204948773513,0.010288986206022772,0.007546725,0.066053255,0.024428682632619145,0.006966723,0.21672855336829766,0.040040421
0.428,1,0.012271164,0.010324494439051453,0.007577428,0.066456115,0.024507426933013457,0.006993317,0.21802892870686605,0.040267681793372444
0.429,1,0.012326287706177422,0.010360735524017393,0.00760878,0.066868901,0.024587729,0.007020466,0.2193598313852742,0.040500287
0.43,1,0.012381485555631885,0.010397042574574068,0.007640178,0.067282036,0.024668191,0.007047659,0.22069191243942024,0.040733114
0.431,1,0.012437823,0.010434063800621451,0.00767221,0.067704942,0.024750167150083525,0.007075394,0.22205399663464243,0.040971192681926887
0.432,1,0.012494291620843095,0.010471187186080338,0.007704321,0.068128676,0.024832380128587263,0.0071032,0.22341873873018755,0.041209752
0.433,1,0.012551873145484454,0.010509005086160322,0.00773705,0.068562011,0.024916062424202946,0.007131533,0.22481290970305645,0.041453462
0.434,1,0.012609645653957915,0.010546962890118312,0.007769891,0.068996685,0.025000061655968766,0.007159967,0.22621130463693775,0.041697927
0.435,1,0.012668502540222332,0.010585594511088857,0.007803334,0.069440769,0.025085482836606752,0.007188913,0.22763850095085597,0.041947432
0.436,1,0.012727613253336264,0.010624405403772118,0.007836923,0.069886734,0.025171304,0.007217989,0.2290715786341153,0.042197982354579555
0.437,1,0.012787777856302446,0.010663868324297464,0.007871096,0.070341903,0.025258498189123183,0.007247562,0.23053277360280885,0.042453453
0.438,1,0.012848262297919983,0.010703551583864112,0.007905452,0.070799527,0.025346178948022966,0.007277295,0.23200160378938056,0.042710276389869156
0.439,1,0.012909768078259417,0.010743863933073219,0.007940373,0.071266127,0.025435180321069756,0.007307509,0.23349780699767703,0.042971889107416124
0.44,1,0.012971663,0.010784439467856365,0.007975516,0.071735793,0.025524758529285367,0.007337917,0.2350035011040471,0.043235179828860715
0.441,1,0.013034544608747187,0.01082562,0.008011204,0.072214184,0.025615603172617567,0.007368788,0.23653576000585108,0.043503118030908165
0.442,1,0.013097888204526741,0.010867108316534566,0.008047154,0.072696291,0.025707118128649724,0.007399886,0.23807947302699412,0.043773078
0.443,1,0.013162181368280734,0.010909176210458706,0.008083627,0.073186851,0.025799842850544895,0.007431428,0.23964887462490128,0.044047532
0.444,1,0.013227013,0.010951598658562323,0.008120404,0.073681813,0.025893335029174715,0.007463234,0.2412318071522611,0.044324372237001336
0.445,1,0.013292754899860539,0.010994573870090178,0.008157682,0.074184931,0.025987978,0.007495465,0.24283947976353554,0.044605539872306435
0.446,1,0.013359115669865303,0.011037952336998533,0.008195308,0.074693182,0.026083488786670134,0.007527996,0.24446288011119893,0.044889478
0.447,1,0.013426344478753585,0.011081855400194658,0.008233411,0.075209266,0.026180088357727394,0.007560931,0.24610999522514462,0.045177565
0.448,1,0.013494277,0.011126212557875888,0.008271909,0.075731256,0.026277661301998365,0.007594206,0.24777516167077257,0.04546883
0.449,1,0.013563032227722059,0.011171064663289331,0.008310859,0.076260731,0.026376258,0.007627863,0.24946293590285717,0.045764048651715725
0.45,1,0.013632579930450096,0.011216423940944069,0.008350251,0.076796932,0.026475936896138454,0.0076619,0.25117121905038026,0.046062877
0.451,1,0.013702903238009656,0.011262246959657395,0.008390068,0.077340237,0.026576571687823552,0.007696296,0.2529009161988177,0.046365449745217294
0.452,1,0.013774112015431102,0.011308632572687237,0.008430379,0.077891141,0.026678402388129706,0.007731116,0.25465372147038007,0.046672088
0.453,1,0.013846045696415291,0.011355449,0.008471086,0.078448737,0.026781117855679916,0.00776627,0.2564266546812581,0.046982246
0.454,1,0.013918962865723868,0.011402886,0.008512341,0.079014857,0.026885147,0.007801893,0.25822544494640587,0.04729695
0.455,1,0.013992551018805482,0.011450719369082117,0.008553961,0.079587223,0.026989986998485958,0.007837823,0.2600429789938417,0.047614933
0.456,1,0.014067225674048296,0.011499233596765412,0.008596185,0.080169093,0.027096263,0.00787427,0.26188927734450523,0.047937972634065115
0.457,1,0.014142513990439717,0.011548107770570087,0.008638742,0.080756729,0.027203272453048866,0.007910996,0.2637528310327513,0.04826403
0.458,1,0.014218997081689961,0.011597726007101688,0.008681962,0.08135491,0.027311846,0.007948288,0.26564822371315755,0.048595683
0.459,1,0.014295545,0.011647384534386856,0.008725217,0.081953653,0.027420503843599873,0.00798561,0.26754533361178384,0.048927637
0.46,1,0.014374377,0.011698416,0.008769724,0.082573414,0.027531992,0.008023991,0.26950541190933364,0.049270631682136176
0.461,1,0.01445279,0.011749208147198476,0.008814005,0.083189096,0.027643002140649447,0.008062183,0.2714533939961937,0.049611512
0.462,1,0.01453347,0.011801357357034276,0.008859526,0.083825758,0.027756802313476964,0.008101422,0.27346409853694303,0.049963392677187225
0.463,1,0.014613804083733594,0.011853312,0.008904861,0.084458993,0.027870217983983425,0.008140507,0.2754646827794305,0.050313505
0.464,1,0.014696384283340296,0.011906607,0.008951423,0.085113149,0.027986380888953933,0.008180628,0.2775276752172865,0.050674563736607295
0.465,1,0.014778695725431489,0.011959753864866349,0.008997843,0.08576458,0.028102256632872444,0.008220631,0.2795826650771454,0.051034225310981424
0.466,1,0.014863231,0.012014222039892889,0.009045475,0.086436847,0.028220834252714468,0.008261656,0.28169967521250716,0.051404768
0.467,1,0.014947579686301596,0.012068592200767378,0.00909301,0.087107147,0.028339227,0.008302601,0.2838109513371385,0.051774311
0.468,1,0.015034126748885848,0.012124263290434551,0.009141742,0.087798171,0.028460272403182864,0.008344554,0.2859837804245084,0.052154656
0.469,1,0.015120574626557326,0.012179888,0.009190423,0.088488043,0.028581239450644294,0.008386468,0.2881533045523217,0.052534427
0.47,1,0.015209192488563353,0.012236792606073472,0.009240286,0.089198499,0.028704809,0.008429375,0.29038382879340174,0.052924906
0.471,1,0.015297803802818317,0.012293705518618744,0.009290148,0.089908678,0.028828410533328786,0.008472285,0.2926136478872272,0.053315266
0.472,1,0.015388553675659278,0.012351874249193132,0.009341172,0.090639273,0.028954559930114844,0.008516171,0.29490382212125776,0.053716225
0.473,1,0.015479395280928725,0.012410109166162362,0.009392249,0.091370531,0.029080858478832197,0.008560104,0.2971960727448566,0.054117553271521034
0.474,1,0.015572341,0.012469575,0.009444468,0.092122001,0.029209647,0.008604995,0.2995479343487855,0.054529352
0.475,1,0.015665482160403907,0.012529167002065892,0.009496796,0.092875146,0.029338706,0.008649982,0.3019048473026038,0.054942044
0.476,1,0.015760689203532817,0.012589962851878432,0.009550243,0.093648263,0.029470192582874234,0.008695906,0.3043205203145648,0.055365059271943975
0.477,1,0.015856202811235724,0.012650949126309183,0.00960386,0.094424142,0.029602078,0.008741975,0.30674442554805714,0.055789526830517855
0.478,1,0.015953740047221193,0.012713109899987893,0.009658572,0.095219715,0.029736326,0.008788962,0.3092261250286004,0.056224153
0.479,1,0.016051701123839336,0.012775528118699106,0.009713516,0.096019217,0.029871106,0.008836145,0.3117194568477437,0.056660828
0.48,1,0.016151639843001567,0.012839089649509671,0.009769528,0.09683809,0.030008178865735993,0.008884223,0.3142694934942978,0.057107474
0.481,1,0.016252126772980127,0.012902979142323159,0.009825839,0.097662146,0.030145923236829342,0.008932553,0.31683479608430104,0.05755681
0.482,1,0.016354541,0.012967978517647274,0.00988319,0.098505206,0.030285887047408824,0.008981753,0.31945558111546746,0.058015906
0.483,1,0.016457635496580317,0.013033380052121627,0.009940911,0.099354795,0.030426668230718316,0.009031264,0.3220955144001944,0.058478374
0.484,1,0.016562602470195944,0.013099855665356423,0.00999964,0.10022296970319913,0.030569591,0.009081618,0.32478956472768333,0.058950367
0.485,1,0.016668389390370443,0.013166811508868392,0.010058813907317856,0.10109911809607708,0.030713483546016572,0.009132345,0.32750691058892767,0.059426464
0.486,1,0.016775989186100487,0.013234803113870932,0.010118962,0.10199337995703954,0.030859435113511892,0.009183885,0.3302768542962461,0.059911822
0.487,1,0.016884557219421926,0.013303357098869373,0.010179634441495158,0.10289716680082144,0.031006516288125056,0.009235864,0.3330745231777648,0.060402067
0.488,1,0.016994873,0.013372905867089358,0.010241244979273015,0.10381853601237966,0.031155569,0.009288625,0.33592310532618025,0.06090128
0.489,1,0.017106314747673643,0.013443103459707475,0.010303462279529007,0.10475109509749858,0.031305918,0.009341894,0.3388041432493015,0.061406215613255356
0.49,1,0.017219433813423907,0.013514252,0.010366579038940553,0.10570064176945873,0.031458146,0.009395912,0.34173423203312653,0.061919797
0.491,1,0.017333845086648675,0.013586140412384477,0.010430390746553685,0.10666316517461576,0.031611846,0.009450511,0.34470182805281835,0.062439993
0.492,1,0.017449857574002862,0.013658933,0.01049506,0.10764201240914452,0.031767327,0.009505822,0.3477164213277064,0.062968478
0.493,1,0.017567339064647934,0.013732561,0.010560516917227897,0.10863575407897588,0.031924461,0.009561791,0.3507739154602365,0.063504533
0.494,1,0.017686339101671125,0.013807043480516819,0.010626786,0.1096450811074718,0.032083273217366585,0.009618434,0.3538761476699606,0.064048483
0.495,1,0.017806995617804716,0.013882462134998177,0.010693941796351336,0.11067136068562453,0.032243930226517406,0.009675815,0.357027039,0.064601024
0.496,1,0.017929081266334888,0.013958681785774736,0.010761860607651916,0.11171240622180045,0.032406155699105155,0.00973383,0.3602201888548293,0.065161027
0.497,1,0.018053022204490628,0.014035943750509572,0.010830770509739539,0.11277261316019024,0.032570426,0.009792668,0.36346814581249176,0.065730712
0.498,1,0.018178296,0.014113949893499164,0.010900391,0.11384667898636387,0.032736149,0.009852096,0.3667556427943612,0.066307385
0.499,1,0.018305635,0.014193109964403205,0.010971112506027359,0.11494227695328352,0.032904125,0.009912437,0.37010451075554684,0.066894905
0.5,1,0.018433087355131893,0.014272335,0.011041894835634938,0.11603897988083807,0.033072230625456354,0.009972829,0.37345662685431597,0.067482994
0.501,1,0.018565060585994074,0.014354068748371095,0.011115081770121374,0.11718326337021007,0.033245212,0.010035212409975743,0.37694375813399805,0.068094973
0.502,1,0.018696039432907444,0.014435252588249986,0.01118774,0.11831701146407794,0.033417128,0.010097159,0.38040111451295067,0.068701677
0.503,1,0.018831533998321145,0.014518932207458944,0.011262797049074989,0.11949863876320138,0.033593876530366495,0.010161088934416453,0.3839938797330329,0.069332359
0.504,1,0.018966165,0.014602134680175644,0.011337395196744827,0.12067106802185756,0.033769702,0.010224639889088111,0.3875607314409318,0.069958444
0.505,1,0.019105301698979497,0.014687816768963259,0.011414382091218553,0.12189163439771314,0.033950313,0.010290164890214901,0.3912632560814666,0.070608573
0.506,1,0.019243715525724153,0.0147731,0.011490985,0.12310447112275424,0.034130153,0.010355372632988783,0.39494407039633656,0.071254848
0.507,1,0.019386620910648404,0.014860843381518555,0.011569965899439892,0.1243656570491372,0.034314726,0.010422542620268644,0.39876067875792776,0.071925207
0.508,1,0.019528954675310205,0.014948270810387727,0.011648643007819507,0.12562072379628753,0.034498686,0.010489461539441785,0.4025601476622586,0.072592519
0.509,1,0.01967576,0.015038137725006598,0.011729682999579452,0.1269243,0.034687321,0.010558328689577732,0.40649537416614273,0.073283932
0.51,1,0.019822157457840925,0.015127776506361833,0.011810505518530447,0.1282235223775254,0.034875513564805734,0.010627015473245915,0.4104184276629617,0.073973176
0.511,1,0.019973001380321265,0.01521983,0.011893673724978555,0.12957135724601454,0.035068317,0.010697634,0.4144770288879305,0.074686506
0.512,1,0.020123611611051383,0.015311750035992215,0.011976716,0.13091676925096934,0.035260855,0.010768147847230986,0.4185288492212962,0.075398623
0.513,1,0.020278638,0.015406057321211954,0.012062084518300459,0.13231083276220684,0.035457936372121905,0.010840574,0.4227158167313605,0.076134778
0.514,1,0.020433618149048646,0.01550033,0.012147426,0.13370458657152703,0.035654938619957534,0.010912977,0.4269018535801234,0.07687076
0.515,1,0.020592977,0.015596959644485162,0.012235068251831776,0.13514695861466391,0.035856409,0.010987270394025566,0.4312224276011669,0.077630697
0.516,1,0.020752492101678625,0.015693660748177782,0.012322789309059331,0.13659133104793747,0.036057998,0.011061625691075817,0.43554841432060604,0.07839159
0.517,1,0.020916341,0.015792684346889792,0.012412784567567675,0.13808420830235593,0.036263974,0.011137847496617446,0.44000809832899046,0.079176314
0.518,1,0.021080563,0.015891892201545372,0.012502970981361822,0.1395816098823805,0.036470277,0.011214222850768129,0.44448006932121514,0.079963221
0.519,1,0.021249066745537122,0.015993384,0.012595400238488581,0.141127314,0.036680878,0.011292436862117802,0.44908464561243583,0.080773791
0.52,1,0.021418177,0.016095180582157212,0.012688141285135391,0.1426802979692834,0.036892025,0.011370902,0.4537089549133053,0.081587877
0.521,1,0.021591507847611727,0.016199218803141006,0.01278309,0.14428128261446402,0.037107377,0.011451175238919078,0.458464501,0.082425409
0.522,1,0.021765695896672058,0.016303688489843527,0.012878479,0.14589255646663105,0.037323504,0.011531804077490486,0.4632478424021762,0.083267902
0.523,1,0.021944034,0.016410353470111726,0.012976034721028845,0.14755141852645268,0.037543733,0.011614205,0.4681607496675433,0.084133572
0.524,1,0.022123499,0.016517585263984218,0.013074169608375163,0.14922385286452441,0.037764982,0.011697074012045679,0.4731101771367905,0.085005772
0.525,1,0.022307034061263952,0.016626961,0.013174426313012811,0.15094334087759778,0.037990222,0.011781676204657702,0.47818716846406834,0.08590082
0.526,1,0.022491984033679923,0.016737047319122518,0.013275409371702972,0.15267998268844885,0.038216736,0.011866864631680445,0.48331012032685816,0.086804099
0.527,1,0.022680914416656706,0.016849221,0.013378463717951072,0.15446300781642675,0.038447124,0.011953743437561812,0.4885582712861015,0.087729834
0.528,1,0.022871569177919073,0.016962258500275967,0.013482402182602798,0.15626709298886454,0.038679055495598316,0.012041335216552216,0.4938625938229684,0.088665644
0.529,1,0.023066102582713674,0.017077321579003872,0.013588355638366046,0.1581167404994707,0.038914733,0.012130569658237072,0.4992893541508404,0.089623446
0.53,1,0.023262692676004934,0.017193410459275485,0.013695361888378582,0.15999170778449798,0.039152238,0.012220652224167974,0.5047833280939531,0.090593325
0.531,1,0.023463047,0.017311457606101182,0.013804320614986682,0.16191124947630536,0.039393352371888124,0.012312324830763811,0.5103965449228366,0.091584654
0.532,1,0.023665814979529874,0.017430703053565543,0.013914512472312426,0.16386075564429722,0.039636593,0.012404989679434552,0.5160889136558904,0.092590229
0.533,1,0.023872219,0.017551833124873933,0.014026587586764918,0.16585366330116696,0.039883296,0.012499186674352524,0.5218968563872838,0.093616626
0.534,1,0.024081419908257806,0.017674344769009222,0.014140088633968085,0.1678815996126406,0.040132439,0.012594529589683018,0.5277968562292328,0.094659621
0.535,1,0.024294115,0.017798660822013725,0.014255396488446528,0.1699515595849316,0.040384888,0.012691341090211179,0.5338082431809605,0.095722716
0.536,1,0.024510016084899718,0.017924553,0.014372336408641537,0.17206206970432106,0.040640109,0.012789462,0.5399256359246736,0.096804959
0.537,1,0.024729253501772238,0.018052163,0.014490998888600323,0.1742129987242433,0.040898467,0.012888983,0.5461496628925449,0.097906478
0.538,1,0.024952138473724246,0.018181555,0.014611513829004046,0.17641049822036858,0.041159945,0.012989987,0.5524947707847293,0.099029909
0.539,1,0.025178183907406657,0.01831257,0.014733659,0.17864656057031986,0.041424382,0.013092314910578856,0.5589411416713964,0.10017167747950523
0.54,1,0.025408350031676803,0.018445589,0.014857891632252596,0.18093575816325008,0.041692305,0.013196313342535161,0.5655248850368286,0.10133835591245519
0.541,1,0.025641482467058125,0.018580126192896614,0.014983652764648149,0.18326138432879557,0.041962994,0.013301551269382586,0.5722038447138202,0.10252230773702244
0.542,1,0.025879243481503146,0.0187169,0.015111754016378341,0.18564730506079627,0.042237556358291434,0.013408659,0.5790377824452129,0.10373442042919599
0.543,1,0.026117240816679932,0.018853795,0.015239977349790141,0.18803600926578184,0.042512337,0.013515865438439757,0.5858793104478107,0.10494788391154486
0.544,1,0.026365443217284894,0.018995750043870552,0.015373399449488803,0.19055522254277824,0.042796083111979334,0.013627253164076866,0.5930565251834028,0.10622247818852054
0.545,1,0.026611390129130823,0.019136547822157783,0.015505660460893926,0.193046394,0.04307772,0.013737698857900459,0.6001613687145555,0.10748386631212802
0.546,1,0.026867607,0.019282408017406456,0.015643141536478215,0.19567027205291443,0.043368282,0.013852336465407764,0.6076055186866649,0.1088071768146342
0.547,1,0.027121855035578346,0.019427252483102658,0.015779607314676498,0.198269688,0.043656985,0.013966149168486344,0.614986729,0.11011897907941659
0.548,1,0.027386429932266493,0.019577157,0.015921309947734916,0.20100394712279207,0.043954567,0.014084160815413693,0.622710603,0.11149345657667856
0.549,1,0.027649349262052557,0.019726199265178913,0.016062156,0.2037177875895299,0.044250553,0.014201474824564127,0.6303820188849099,0.11285832354107081
0.55,1,0.027922643296176983,0.019880294718035457,0.016208251415010547,0.20656853268340986,0.044555365,0.014322990705375464,0.6383991510630971,0.11428657241657872
0.551,1,0.028194626,0.020033691547690576,0.016353663688979846,0.2094034158057305,0.044858862420389715,0.014443947,0.646375454,0.11570732814514234
0.552,1,0.028477021,0.020192129742875452,0.016504330800056796,0.2123771699455566,0.045171120672230974,0.014569103830577456,0.6547001748400251,0.1171921179065201
0.553,1,0.028758481438404072,0.020350047,0.016654504088997654,0.21534018819703993,0.045482365507584346,0.014693851008129472,0.6629969477449911,0.11867177353640572
0.554,1,0.029050378834808474,0.020512987258820517,0.016809932,0.21844392744289748,0.045802297,0.014822791887493077,0.6716444394212073,0.12021605132891247
0.555,1,0.029341755915510834,0.020675598173560003,0.016965072,0.2215426881648083,0.046121534,0.014951485834296683,0.6802782329589541,0.12175781986984775
0.556,1,0.029643581286856714,0.020843207,0.017125460391347727,0.22478387890246326,0.046449373,0.015084361427694065,0.6892645863267899,0.12336472409336288
0.557,1,0.029945338758196036,0.021010693795703462,0.017285784,0.2280265487456203,0.046776858684709266,0.015217166317207627,0.698252987,0.12497203658903738
0.558,1,0.030257541286812073,0.021183147,0.017451341734499654,0.23141318868738975,0.047112849926358266,0.015354134773141168,0.7075952664707701,0.12664491172954537
0.559,1,0.030570170781845367,0.021355699257893653,0.017617078442434906,0.2348085424927158,0.047448849,0.015491223452226257,0.7169569735429463,0.12832143492315062
0.56,1,0.030893225,0.021533178748609827,0.017788026022704108,0.23834920564757958,0.047793246,0.015632451,0.726673284,0.1300638477222949
0.561,1,0.031217248103641588,0.021710998,0.017959417,0.24190668026805676,0.048138034583762784,0.015774006,0.7364281887278246,0.13181350338578984
0.562,1,0.031551657427583965,0.021893696,0.018135988,0.24561056631699624,0.048491101079865616,0.015919667,0.7465377500410744,0.13362926048619206
0.563,1,0.031887626,0.022076991589576128,0.01831329,0.2493403199473192,0.048844968355805055,0.016065879,0.756707026,0.13545624659187172
0.564,1,0.032233922,0.022265109,0.018495728,0.25321730851336177,0.049206979,0.016216159,0.7672302529724113,0.137349414
0.565,1,0.032582424,0.022454103,0.018679210619724836,0.2571302861660091,0.049570225,0.016367231,0.7778364502621076,0.13925822774630556
0.566,1,0.03294117,0.022647850887319614,0.018867776163788954,0.2611909965291833,0.049941465153000277,0.016522321655699463,0.7887950369590022,0.14123315115549878
0.567,1,0.033302827720394224,0.022842774461881092,0.019057725,0.26529900237825066,0.050314403,0.016678468,0.7998621855324023,0.14322861520053995
0.568,1,0.033674622268237954,0.023042374723698432,0.019252691424453034,0.2695548592546928,0.05069517,0.016838574,0.8112791993007974,0.1452899441885196
0.569,1,0.034050098655520555,0.023243472668160747,0.01944941,0.2738706366632534,0.051078127,0.017000019,0.8228329213965189,0.14737723352106674
0.57,1,0.034435575,0.023449158,0.019651066,0.27833394274627626,0.051468732,0.017165355,0.8347329022827752,0.1495299460735272
0.571,1,0.034825575,0.023656687,0.019854873998280783,0.28287126290101233,0.051862047094741084,0.017332337,0.8468005336352675,0.15171461956841376
0.572,1,0.035225407,0.023868700738512782,0.020063524847603306,0.28755527895150285,0.052262813,0.017503130539108198,0.859209603,0.15396404999200428
0.573,1,0.035630681320476594,0.024082932,0.020274763184480758,0.2923290391521026,0.052666844,0.017675902,0.8718203243051865,0.156252084
0.574,1,0.036045583,0.024301531786519028,0.020490732398029808,0.2972480725278175,0.053078107,0.017852391,0.8847663011628036,0.15860395351313525
0.575,1,0.036466931312153165,0.024522750838302618,0.020709761240668582,0.302274405,0.053493225278570464,0.018031216886187966,0.8979512816338953,0.1610017798568765
0.576,1,0.036897664,0.024748205846943396,0.020933391,0.3074439079506809,0.053915338,0.018213654,0.9114638103917216,0.1634622294682496
0.577,1,0.037335938,0.024976712879938967,0.021160593123154412,0.31274030245877843,0.054341933,0.018398817018992444,0.9252563616787574,0.16597677585765136
0.578,1,0.03778331,0.025209307543317072,0.021392245944518634,0.31817697940369216,0.054775262,0.018587468864869224,0.9393670484621724,0.16855240407999267
0.579,1,0.038239421,0.025445419544849274,0.021628028,0.32376241639442105,0.055213742,0.018779266951221098,0.9538027936723437,0.1711911403482556
0.58,1,0.038704293,0.025685453,0.021868088,0.3294843462839853,0.055658671557077016,0.018974415180205383,0.9685453548670495,0.17388904319217477
0.581,1,0.039179212882327764,0.025929504296521712,0.022112882,0.3353794487291104,0.056109461,0.019173164476461328,0.9836624111448816,0.176660032
0.582,1,0.039662503627483345,0.026177291,0.022361757,0.3414062175481256,0.056566393,0.019375106959772685,0.9990728340385121,0.17948784755695568
0.583,1,0.040157270911773776,0.026429635,0.022616023063565763,0.347633419,0.05702994,0.019581143,1.0149120110920666,0.18239979904972475
0.584,1,0.040652555175222156,0.026682209598719274,0.022870543263889875,0.35386800476112396,0.057493850985844974,0.019787377286857907,1.0307696675153208,0.18531511482571825
0.585,1,0.041175686,0.026946516976258127,0.023138373020446683,0.3605699997522478,0.057976067,0.020003872431827066,1.0476337436460934,0.188428094
0.586,1,0.041692003980912565,0.027207782296749947,0.023402888,0.3671626848869972,0.058453234697657036,0.020217773211893643,1.0642601964057583,0.19149441150924024
0.587,1,0.042236694,0.027480893922508694,0.023680913,0.37423889570401814,0.058948774,0.020442065193912777,1.0819155349080007,0.19476399489619106
0.588,1,0.042775245,0.027751246683008945,0.023955947201967087,0.381216551,0.059439692523842104,0.020664012164186302,1.099357983245389,0.19799159701493038
0.589,1,0.043342687,0.028033552109307292,0.024244688237545896,0.3886942611041577,0.059949037971850576,0.020896476,1.1178515458093137,0.20142814253165459
0.59,1,0.043904757,0.028313411823692847,0.024530801656309605,0.3960862345115905,0.060454227,0.021126872996231887,1.1361606234445014,0.20482818012543724
0.591,1,0.044496229429858127,0.028605322477289037,0.024830812,0.40399517231001647,0.060977887,0.021367906359508727,1.1555426700887805,0.208442895
0.592,1,0.045083198,0.028895133218254376,0.025128602153315496,0.4118335605775197,0.061497893,0.021607183,1.1747727260181509,0.2120274729414833
0.593,1,0.045700070022215565,0.029197084,0.025440470685630535,0.42020615575544873,0.062036401,0.021857208490160998,1.1950970746931586,0.2158324947284652
0.594,1,0.046313421,0.029497316,0.025750576983556282,0.42852610659178136,0.062571799,0.022105822,1.2153064783680674,0.21961477101906315
0.595,1,0.046957159,0.029809766484966714,0.026074932888339432,0.437397781,0.063125715,0.022365288422075455,1.236630786135724,0.2236232622889791
0.596,1,0.047598487168559335,0.030120919,0.026398037871953675,0.44623783586082033,0.063677111,0.022623726397130374,1.257882259070334,0.22761755438308134
0.597,1,0.048270668,0.030444355302272727,0.026735552,0.4556473301373454,0.064247026,0.022893110531694672,1.2802683265671386,0.23184380388378273
0.598,1,0.04894169,0.030766956,0.027072386868661688,0.46504980879400765,0.064815061,0.023161892,1.3026293025462319,0.23606571216996147
0.599,1,0.049644005165363436,0.031101894214854466,0.027423776593665537,0.47503954626668915,0.065401598,0.023441702021570344,1.3261434035234232,0.24052525
0.6,1,0.050346573,0.031436505,0.027775123913019072,0.48505098535372987,0.065986946,0.023721381315799355,1.3496864196943124,0.24499179405844315
0.601,1,0.051080843350116464,0.03178349,0.028141155413402674,0.4956674858845993,0.066590762,0.024012157892682788,1.3743996575052826,0.24970152006232788
0.602,1,0.051816954,0.032130707,0.028507855146744802,0.5063391314352171,0.067194138,0.024303326782405876,1.399202778735071,0.25443129212097426
0.603,1,0.05258514,0.032490318,0.028889348582982463,0.5176334762544955,0.067815927,0.024605646381812934,1.4251914716991554,0.2594096195006974
0.604,1,0.053356952,0.032850774750679365,0.029272302,0.5290218442519545,0.068438088,0.024908937,1.4513387506505193,0.2644229572797491
0.605,1,0.054161167,0.033223624865163184,0.029670135907494913,0.5410502015517927,0.069078583,0.025223414914322555,1.4786848482560209,0.2696899738311356
0.606,1,0.054971014,0.033597995,0.030070311584281605,0.5532177142032491,0.069720332,0.025539504914045802,1.506266823669628,0.27500915519573077
0.607,1,0.055813537,0.033984737,0.030485427669187912,0.5660419338818365,0.070380311,0.025866796628913752,1.5350583555772537,0.280586804
0.608,1,0.056663949,0.034373738564256295,0.030903867192272602,0.5790576435124467,0.071042498,0.026196410201626788,1.5641725912315023,0.2862362671730071
0.609,1,0.057547244305482734,0.034775063200827565,0.031337276,0.5927459312146826,0.071722785,0.026537218,1.5945041509888722,0.2921485516911629
0.61,1,0.058440961,0.035179461,0.031775101213176345,0.6066863452212087,0.072406317,0.026881131351210355,1.6252558177177092,0.29815514254497133
0.611,1,0.059367694,0.035596104955169766,0.032227889,0.6213140274462535,0.073107786,0.027236204395530247,1.6572290829792733,0.3044283541485316
0.612,1,0.060307693,0.036016713124583905,0.032686308422268655,0.63626405,0.073813627,0.027595251677183956,1.689731585940694,0.31082161004767006
0.613,1,0.06128075,0.03644946,0.033159643,0.6519144439413525,0.07453721,0.027965393352872576,1.7234558767834822,0.31748458861299705
0.614,1,0.062270269,0.036887149,0.033639961,0.6679684527348078,0.075266388,0.028340469,1.7578315298515088,0.32429705690879007
0.615,1,0.06329278,0.037336833,0.034135099,0.6847338567835796,0.076013073,0.028726539494863066,1.793424406457896,0.33138148363724534
0.616,1,0.064335343,0.03779253,0.034638726,0.7019969363458253,0.076766687,0.029118605198424657,1.8298051551168242,0.3386490858238687
0.617,1,0.065410707,0.038260040082818234,0.035157022,0.7199797596796531,0.077537531,0.029521527,1.8673930556258418,0.3461898153979941
0.618,1,0.066510157,0.038734739,0.035685482,0.7385691162613286,0.078316756,0.029931618331925345,1.905921249022821,0.35395226169754695
0.619,1,0.067642071,0.039221023,0.036228398,0.757883169,0.079112886,0.030352382556303032,1.9456401676869541,0.36198769930595437
0.62,1,0.068802607,0.039715786671609105,0.036783343,0.7779297567400083,0.079918981,0.030781613905630674,1.9864693794780621,0.37028896204939127
0.621,1,0.069995097,0.040221857,0.037352457,0.7987017268803489,0.080741602,0.031221285,2.0284655843468236,0.3788614921461359
0.622,1,0.071221309,0.040737821,0.037935677130927214,0.8203521186011632,0.081575917,0.031670859,2.0717614805647377,0.3877503473844738
0.623,1,0.072478764,0.041264758648906365,0.038532698148335175,0.8427232622212829,0.08242632,0.032130581,2.116192268679116,0.39690682221996587
0.624,1,0.073775683,0.041803143939189706,0.039146138,0.8661418082703913,0.083290307,0.032601797,2.1621335189456072,0.4064374706858262
0.625,1,0.075073821,0.042341996,0.039760151,0.889579683,0.084154878,0.033073444,2.208127296322646,0.41597688740785177
0.626,1,0.076476045,0.042914218767784174,0.040418687937841605,0.9156412099636855,0.0850651,0.033577065215178364,2.257947231243113,0.4264625485933042
0.627,1,0.07785073,0.043476878,0.041065160747891696,0.9410418136993229,0.085960993,0.034071841,2.3067913119014958,0.4367074596734852
0.628,1,0.07933371,0.044073688,0.041757635,0.9692345968454897,0.086903467,0.034599512,2.359591916979498,0.44795042090642295
0.629,1,0.080791064,0.044661569294497286,0.042438888,0.996807921,0.087832379,0.035118948,2.4114954525766183,0.45896879742388835
0.63,1,0.08236111,0.045284388,0.043167665,1.0273540333576285,0.088808827,0.035672219,2.4674862644415114,0.47104022992825473
0.631,1,0.083907879,0.045899011669016006,0.043886231,1.057337010234052,0.089772592,0.036217974166032334,2.522674473754199,0.4829080798963686
0.632,1,0.08557193,0.046549366,0.044653888,1.0904861999557676,0.090784873,0.036798523,2.5820801774606346,0.4958873570262318
0.633,1,0.087215563,0.047192369006457735,0.045412532,1.1231466681213291,0.091785475,0.037372398925489624,2.6407953295436113,0.5086898478324701
0.634,1,0.088981262,0.047871899448665614,0.046221879367184304,1.1591802935321665,0.092835595,0.037982044,2.703856559019853,0.5226656608358963
0.635,1,0.090729997,0.048545045726091765,0.047023628683217245,1.1948215991868867,0.093875185,0.038585997955002935,2.7663589173202587,0.5364984218876392
0.636,1,0.092605783,0.049255516,0.047877733,1.2340571821410595,0.094965314,0.039226711,2.8333329921186055,0.5515700700362169
0.637,1,0.094468754,0.04996071,0.048725906714271454,1.2730235326500434,0.096046223,0.039862874,2.8999016805973548,0.5665407081748302
0.638,1,0.096463956,0.050704019,0.049628124,1.3158200214863986,0.097178712,0.040536797,2.9710632385955305,0.5828195939015094
0.639,1,0.098451308,0.051443316311741594,0.050526365,1.3585027144995374,0.098303476,0.041207493,3.0419969780594487,0.599049461
0.64,1,0.1005762672991269,0.052221513575386416,0.051480370375179024,1.4052665730249476,0.099480871,0.041916955,3.1176384515795386,0.6166608262817086
0.641,1,0.10269929849302821,0.052997138,0.052432687986265505,1.452111247589352,0.10065224749482678,0.04262472,3.1932560981051945,0.6342870839014987
0.642,1,0.1049654981202444,0.053812432341734294,0.053442515,1.5033034992273184,0.10187731129917654,0.043372259,3.273687965644292,0.6533720337689162
0.643,1,0.10723681543770264,0.054626791,0.054453326,1.554818576202566,0.10309830107654146,0.044119867294562146,3.354328762339582,0.6725500767559286
0.644,1,0.10965703842600376,0.055481572,0.055523408,1.6109629497694333,0.10437403307318323,0.044908251,3.4398794890493494,0.6932679371777198
0.645,1,0.11209074630478051,0.056337276,0.056597589,1.6677294512645304,0.10564790740339833,0.04569874,3.5259029164478117,0.7141742376028619
0.646,1,0.11467925438823717,0.057234125,0.057732811,1.7294217916278378,0.10697756569522152,0.046530993954659844,3.6169184728402963,0.7367053178455778
0.647,1,0.11729117245675977,0.058134008843898854,0.058875757,1.7921047512757422,0.10830789059558575,0.047367695,3.7087035507661836,0.7595407773801173
0.648,1,0.12006391651277631,0.059075726,0.060081507,1.8600238733708339,0.10969501569629844,0.048247129264400196,3.8055463699069225,0.784089608
0.649,1,0.12287183567731813,0.06002287,0.061299199,1.929385568689658,0.11108568028239041,0.049133705,3.9034902232996256,0.8090835167058478
0.65,1,0.12584670148794586,0.06101249,0.062581433,2.0043057445332813,0.11253412014790722,0.050063948,4.006537420891881,0.835882654
0.651,1,0.1288706856858355,0.062010247205213906,0.063880517,2.0812209954821075,0.11398936613992888,0.051004429,4.111052872258084,0.863297381
0.652,1,0.13206778242927197,0.063051066,0.065245835,2.164026267,0.11550330236959067,0.051989464434753135,4.220693510319501,0.8926118969774683
0.653,1,0.1353305255811258,0.064103094,0.06663371,2.249500044807614,0.11702775486768932,0.052988299,4.332205400450166,0.9227484535303796
0.654,1,0.13877252575576016,0.065198698,0.06808944,2.341200544073933,0.11861172975838491,0.054032509110770226,4.448836522454985,0.9548812314298104
0.655,1,0.1422997757444535,0.066308988,0.069574364,2.436388112,0.12021042881910285,0.055094612,4.567776386975557,0.9880859012854961
0.656,1,0.14601231727264277,0.06746328,0.071128658,2.538138536586611,0.12186937282194783,0.056202825,4.691797489,1.0233839132590736
0.657,1,0.14983338170092447,0.068636199,0.072719871,2.644368282659536,0.12354780517690742,0.057333638,4.818596129546002,1.0600561594965465
0.658,1,0.1538455455523601,0.069853438,0.074381822,2.757488601212401,0.12528706414663884,0.058511188,4.950401657883472,1.0989179151461201
0.659,1,0.15799389777963524,0.071093766,0.076089689,2.8762876042215417,0.1270511941773605,0.05971675,5.085479040833134,1.1395198419286583
0.66,1,0.16233877776055713,0.072378606,0.077869463,3.0022859371046158,0.12887655562031328,0.060969535149690945,5.225448417314167,1.1824042503302992
0.661,1,0.1668527865550168,0.07369159,0.079705641,3.1354080879823707,0.13073285444321503,0.062256563,5.369200212967099,1.227471949011358
0.662,1,0.171568172,0.07504912,0.081614632,3.276005491297344,0.1326505717659346,0.063591124,5.517684793296236,1.2749088844534833
0.663,1,0.1764919845730324,0.076440527,0.083592268,3.4254616346578235,0.13460604299991175,0.064967105,5.670464726245893,1.3250660698770644
0.664,1,0.18162118321543197,0.077876326,0.085643282,3.5826181647357704,0.13662285654899797,0.066390709,5.827770982482461,1.3776689941779132
0.665,1,0.18700579855348823,0.079352502,0.087777249,3.7507071474769234,0.1386850570568242,0.06786401,5.989868015402051,1.4336434263212334
0.666,1,0.19259863078564415,0.080872695,0.089984719,3.926648043350982,0.1408082105431499,0.069384748,6.156236117311148,1.4921244950700001
0.667,1,0.19850321419346634,0.082440645,0.092291892,4.115986664234077,0.14298526419699714,0.070964739,6.327845329350315,1.5547677890523457
0.668,1,0.2044087846313354,0.084009557,0.09460022,4.305412535487537,0.14516349587793484,0.07254567,6.499802385544568,1.6174047627582082
0.669,1,0.21111072337082798,0.08571943,0.097171719,4.526775173258394,0.14752311733547535,0.074288851,6.684608047111926,1.6902675135796241
0.67,1,0.21760816002719682,0.087388235,0.099673371,4.740588694244412,0.1498253758486531,0.075987511,6.866177984400248,1.7606167689519723
0.671,1,0.2249758070467102,0.089204852,0.10245716901495902,4.989215583298474,0.15231615083359312,0.077858306,7.060064375839685,1.842286196958646
0.672,1,0.23214682898554986,0.090982193,0.10517432794319997,5.230782881344556,0.1547517509285739,0.079686663,7.251121132997581,1.921539612202141
0.673,1,0.2402712534320706,0.092914615,0.10819443368737833,5.510125712852755,0.15738295472266287,0.081697828,7.453721808075455,2.013343746217599
0.674,1,0.2482121697607316,0.09481009,0.11115255568653552,5.783173245100171,0.15996175227294776,0.083669413,7.653898801915239,2.1029095949185734
0.675,1,0.25720054820197374,0.096868362,0.11443646963789585,6.096957695404843,0.162743125,0.085835337,7.864568732970692,2.206409966540969
0.676,1,0.2660254951009202,0.098892654,0.1176648807854712,6.405535004123193,0.16547548165900722,0.087965489,8.073188404682892,2.3079564899329714
0.677,1,0.2760046517375727,0.10108793444609043,0.12124422195850765,6.757681377955667,0.16841719397718188,0.090302455,8.290932894873068,2.4249931012825034
0.678,1,0.285849698,0.10325295949033031,0.12477684577715117,7.106072006634751,0.17131392767848821,0.09260862,8.506922817374791,2.5405010989608927
0.679,1,0.2969705863206189,0.10559767011310423,0.12868811440672298,7.500551721268021,0.1744265375760697,0.095135108,8.730315134,2.6732460429053293
0.68,1,0.30799898518753394,0.10791675374100927,0.13256436390945633,7.893105599313165,0.17749886994140113,0.097637201,8.952110125660734,2.805072089427283
0.681,1,0.32044240682302333,0.11042475732224842,0.13684987410951263,8.333705818908456,0.18079328657570293,0.1003742551979131,9.179198247825383,2.9560931009590927
0.682,1,0.3328513707273881,0.11291283849493554,0.14111575234241922,8.774557264,0.18405278868349673,0.1030950839575138,9.404629011989375,3.1070450297095773
0.683,1,0.3468353410167362,0.11559964319358973,0.14582477945428113,9.264518640181128,0.18754024973511985,0.10606675129781204,9.632833160446122,3.2793801107874803
0.684,1,0.3608648701643336,0.11827351435717573,0.15053424611396432,9.757144233057124,0.19099880901117422,0.10903253912975415,9.859003711079483,3.4528062124003354
0.685,1,0.37665418937674233,0.1211565137924275,0.15572444714643832,10.298630190872906,0.19469089320653854,0.11226639974825653,10.085008238989804,3.650050035518732
0.686,1,0.39259869180483425,0.12403510347798585,0.16094112736876703,10.845192256178308,0.19836072435148666,0.11550741678900095,10.308167003759607,3.8499427888372546
0.687,1,0.41051751401802944,0.12713385853222398,0.16668031144168616,11.438545337426431,0.20226942563526865,0.11903522386304075,10.527812938220098,4.076344616101295
0.688,1,0.4287412731748533,0.1302385654729861,0.17247964823967796,12.038963855254668,0.20616316191995931,0.12258655935289413,10.743226204268876,4.3074583561085245
0.689,1,0.4491897922102801,0.13357513645914923,0.178847999,12.681710025702694,0.2103010603899899,0.12644502044342829,10.951414406472152,4.568029337114698
0.69,1,0.4701478060277257,0.13693022623330897,0.18531998618669238,13.332415800486366,0.21443197219097676,0.13034753239038507,11.153255899381316,4.8360084923789035
0.691,1,0.49362467292848533,0.14052956597509572,0.19241287449260633,14.017998639937039,0.2188125439931151,0.13457926628718572,11.343875545835868,5.136632834455823
0.692,1,0.5178911012959885,0.14416264389779435,0.19966555465089525,14.710354610530748,0.22319494021711017,0.13888075651823595,11.525152516260418,5.448142315904225
0.693,1,0.5450239349714704,0.14805306482005154,0.2075971239530262,15.42662773080517,0.2278330516882426,0.14353547264720945,11.691055342808317,5.795681042807752
0.694,1,0.5733314947264366,0.15199564228713988,0.21576111014991656,16.14507797443279,0.2324829217548477,0.14829215040853172,11.843599420897716,6.158521604528485
0.695,1,0.6049189991612735,0.15620937386467815,0.22466889287419517,16.87266681392282,0.2373955477888458,0.15342811193399683,11.976646581170034,6.560888077
0.696,1,0.6382143842378949,0.16049754983702721,0.23390326536776734,17.592799122134817,0.24233149016799177,0.1587064298026713,12.091206218322194,6.984064862
0.697,1,0.6752853958254283,0.16507140692215666,0.24395417891103663,18.30357058041633,0.24753867712550695,0.1643922811094488,12.182420893945284,7.450236001288367
0.698,1,0.7148086023899287,0.16974669206336757,0.2544542607135695,18.990466471610222,0.25278312603698383,0.1702712553252563,12.248900048327918,7.943925024920391
0.699,1,0.7587062974716696,0.17472288000106384,0.26585247727660494,19.646514302811195,0.25830917887313876,0.17658832133122546,12.288763629327256,8.483828736636879
0.7,1,0.8061063592208753,0.1798331985956984,0.27786020189826094,20.253997376388938,0.2638898743635149,0.1831624880853176,12.296655956657592,9.059149961737013
0.701,1,0.8586106300780677,0.18526028804167283,0.29085759158639957,20.807738351864195,0.26976468096325146,0.19020769,12.275586294816568,9.683334729198906
0.702,1,0.9161181068748523,0.1908612028487692,0.3046754973499699,21.279366048103377,0.27571622429156817,0.19759090458375833,12.214651551487723,10.351787708081293
0.703,1,0.9796271765907543,0.19679531637877054,0.319585651,21.67548689567976,0.281976539,0.20548048767093466,12.123695039447833,11.070732517122584
0.704,1,1.050317414982341,0.2029515348821167,0.3355960205292258,21.948253250055643,0.2883417430683547,0.21381085342659406,11.98490927781554,11.843079626253322
0.705,1,1.1281237637737254,0.20945779957782543,0.3528133195931799,22.128248669950914,0.29503214748806045,0.2226851985715606,11.816659979664745,12.665942136770438
0.706,1,1.2163295986145894,0.2162450378955182,0.37150472916167654,22.13980900003523,0.3018627701389516,0.23213152434022283,11.593437035890949,13.550240825037914
0.707,1,1.3130503907969377,0.22339937416952674,0.3915306359468881,22.049570991566608,0.30903596744996054,0.24216141645811468,11.343161237768106,14.48277827153359
0.708,1,1.4250290500435288,0.23090667890558997,0.413535341,21.74917208,0.31639236497141965,0.2529317740224053,11.032784249855258,15.481191162378753
0.709,1,1.5347288370945948,0.238397631,0.43538747033257663,21.433384359221037,0.32373311029241647,0.26366086749384365,10.716381227774287,16.48845455513571
0.71,1,1.6923467830289762,0.2471306784075989,0.46316259976292573,20.711481213618868,0.33205789646043377,0.2766798597847566,10.304790884393396,17.626557863446788
0.711,1,1.834437827667741,0.25544824352885087,0.4891490940983652,20.046613584810352,0.33999401244319516,0.2889933032652406,9.902701299546875,18.74297927956138
0.712,1,2.0423638525262904,0.2651469579485768,0.5223323293618386,19.027264244380813,0.348996392,0.30396004635495444,9.423129646,19.948497235047952
0.713,1,2.230888344318837,0.27441731487659515,0.5535659033060667,18.031385468378538,0.35759910363778563,0.3181859620947004,8.945531387110385,21.147261887985454
0.714,1,2.512846594545608,0.285229307,0.5936520569702668,16.78196989266843,0.36734914558522924,0.3355089993226281,8.415058679711278,22.366668183074374
0.715,1,2.7703068547764613,0.2956036621078671,0.6316443280726349,15.523727851555115,0.376689651,0.352065225,7.879825151481905,23.594092839614866
0.716,1,3.165686132024352,0.3077058116492736,0.6806755479141844,14.150475820652563,0.38725881411544966,0.3722663719501534,7.321678158789603,24.74339961537212
0.717,1,3.5299297353404153,0.31936660366788405,0.7275179328676933,12.746052697620321,0.3974078759856318,0.3916918074449183,6.754013832345772,25.910709807218034
0.718,1,4.107869867119861,0.33297229405399537,0.788336484,11.378740456422221,0.40887324740900677,0.4154463840581327,6.196016273715708,26.872956223584133
0.719,1,4.646459307406194,0.3461412689497022,0.8469805017966966,9.974023662638134,0.4199060804630901,0.43844612099390584,5.6266937269256525,27.852305650791266
0.72,1,5.536991425,0.3615097884046369,0.9236279349261043,8.741094099,0.4323588083051256,0.4666410511657877,5.098565893175582,28.483413206476044
0.721,1,6.379922613239167,0.37645862241253025,0.9983322592682744,7.481263767861161,0.4443656154114972,0.4941527296107652,4.5606976558918655,29.114241727536584
0.722,1,7.850102411745493,0.3939075079114895,1.096714152070413,6.4824863248610765,0.457920657,0.5279718657920186,4.090514540746692,29.262207897947043
0.723,1,9.273951204742405,0.4109719361629295,1.1937948118968498,5.478571619978556,0.47101859081070224,0.5612652156491945,3.6152662116238394,29.374608240864312
0.724,1,11.941971430524351,0.430893357,1.3228902291474505,4.765258377544351,0.4858202965571752,0.6023159954123016,3.2257734620338825,28.914338346163326
0.725,1,14.651512965025951,0.4504921957933022,1.4521069493697645,4.070918221,0.5001590145610583,0.6431441174694824,2.8379636490266944,28.372281329100574
0.726,1,20.15181978794356,0.47337495628516146,1.6264650251140846,3.6397004254820606,0.5163787134559031,0.6936452133135842,2.543629963196831,27.251179716136985
0.727,1,26.363977892576866,0.49603605444040744,1.8040105257653285,3.244588362252331,0.5321351714259861,0.7444736468954952,2.2583544297257556,26.008213096644713
0.728,1,38.79006057640681,0.5224955275546347,2.049642092027111,3.040469995017075,0.5499646903672444,0.807526908,2.063577247,24.287187544328365
0.729,1,54.61278295,0.5488916810446027,2.3057897068030693,2.8726740207022505,0.5673348525732584,0.8718691172004451,1.8841431931535368,22.432989950286142
0.73,1,77.29324278390254,0.5797111054979844,2.675445730914721,2.7953652451143602,0.5869871729973982,0.9518386638903155,1.781778914251043,20.299825374130123
0.731,1,102.41280870138797,0.6107105515359844,3.0764584487659112,2.7308781947201988,0.6061901383096183,1.0347169525774529,1.6974237397993042,18.067454419214705
0.732,1,110.18925558881594,0.6468988990098088,3.6906831785486176,2.664137843755661,0.6279129452556438,1.1377641347218657,1.6662014944898542,15.80390998
0.733,1,104.8692122509589,0.6836375416749716,4.403579932712148,2.580206089980747,0.6492098772931334,1.246347776025604,1.6483068441087354,13.517760934127587
0.734,1,81.73082260072866,0.7265120051783225,5.560606477603905,2.4646617775688835,0.6733017455583487,1.381441157703157,1.6513558943481392,11.422945986254806
0.735,1,56.40381563613339,0.7704987154489408,7.04093206,2.3307661610282224,0.6970120803320835,1.526436232,1.6542838645889657,9.399427657
0.736,1,38.88843758756342,0.8218045648453716,9.502302189318984,2.196721403804392,0.7238296717928374,1.7085495135576272,1.6489931226124324,7.700603671046144
0.737,1,26.232049563466298,0.875077988,12.991546296184561,2.0659122450695655,0.7503369310060535,1.909763215307493,1.629610733835063,6.148706533761633
0.738,1,19.626381135768128,0.9371664921264067,18.63072956875393,1.9594955019658755,0.7803009236703036,2.1717204708428817,1.592885433726536,4.944485200245092
0.739,1,14.90827932583236,1.0025341599904214,27.112406786245593,1.8638859954788853,0.8100644374844701,2.4806730914033137,1.540973900960165,3.9201999112936687
0.74,1,11.868034428048388,1.0786331703168708,39.71414826301726,1.7851871125948733,0.8436759236505752,2.9106532272655232,1.483640242,3.1832000442190114
0.741,1,9.507583826693118,1.160046034484952,57.86518310111984,1.7082496248717134,0.8772551017775595,3.4817903511980584,1.422318226979083,2.6154672001790855
0.742,1,7.825570695828262,1.2546829284366956,80.11905962361962,1.6379327480991304,0.9151177828584482,4.317714318206452,1.3691521616267535,2.240475399956717
0.743,1,6.525145081973384,1.3578402672087682,103.38288487340823,1.566098455133898,0.9532002754968965,5.580456583799197,1.320690361320641,1.9935529834179655
0.744,1,5.532061720470997,1.4775241405801829,118.89275899686017,1.5011608430599157,0.9960449176763406,7.409313461225237,1.2822258504949464,1.8483857740483858
0.745,1,4.743570019197081,1.6108855424904822,116.79792185340051,1.437456024412536,1.0394807866885962,10.40568049522624,1.246812595075955,1.7708667059926486
0.746,1,4.107919947125744,1.7652482576528958,100.88148684497669,1.3808991737449587,1.0881966810711938,14.522944635462316,1.2165496638188171,1.724641123720918
0.747,1,3.596529317638253,1.9418061090713312,73.81754313074417,1.3253894873333167,1.1380410196831015,21.36169348836585,1.1842426402499673,1.683359600519604
0.748,1,3.167604760555522,2.145609879885373,48.712319329655855,1.2755293711445244,1.1937170845774963,30.107216396406365,1.154672759342753,1.6364684396303868
0.749,1,2.817806908106034,2.38618219,29.97631821996053,1.225976870335065,1.2512997848446479,43.588579835018635,1.1222184407761837,1.564135574206936
0.75,1,2.4868594875864827,2.613907558583047,15.083608636936031,1.1770306512229591,1.308215943978648,60.59345754230517,1.089507609239712,1.480292387807477
0.751,1,2.2658552849247995,3.0012822054685913,11.266243200557746,1.1370856276312589,1.382443604438587,77.41129692909018,1.0627348952560451,1.392952147627452
0.752,1,2.0271234306518595,3.3126156437074097,7.1724880098675685,1.0934587291906674,1.449083457306723,99.98336924387735,1.0328806869712874,1.296750426589097
0.753,1,1.8609039820048754,3.8833652997091774,6.152275624172583,1.0575638889464014,1.5357947669952408,101.87274555935726,1.0085623792645366,1.2238076686410464
0.754,1,1.6833333460963422,4.303864255743476,5.1372955560555775,1.0185033891594983,1.615046696530531,105.62364207960562,0.9815667937244522,1.1448309723610453
0.755,1,1.5552391258808163,5.271385294822661,4.500086170296745,0.9860966222321148,1.7156560544052355,90.59246645963452,0.9590048060349384,1.0894005179997337
0.756,1,1.419751867071084,5.958654737310357,3.803717554753021,0.9509896002313166,1.808642777970601,73.40744158092471,0.9340260381749868,1.030595086
0.757,1,1.318978442985784,7.904291834597373,3.2909711731666986,0.9216317604915103,1.923476582848121,56.67968162916958,0.9129300932607687,0.9860076404452237
0.758,1,1.2133535748639668,9.447962157234638,2.7492019067932443,0.8899893639749757,2.0276178115594474,38.27708748584885,0.8896893707840654,0.9389970847231973
0.759,1,1.1326564433211588,13.53809999520668,2.4250609565633705,0.8632998794297188,2.1632140543595257,28.024570643061054,0.8699935879226406,0.8999653306057148
0.76,1,1.0487850263164766,17.269498780116827,2.096270046758335,0.8346928180401418,2.2823420165215085,17.325007574893714,0.8484279191126493,0.8588225766152968
0.761,1,0.9831649804519312,25.207036741171603,1.8848280748335409,0.8103502286834648,2.4648536561499204,12.580000630844896,0.8300316088216505,0.8236290491723601
0.762,1,0.9155011848743915,33.447059722911725,1.6703142691358588,0.7844127967102278,2.6278145377762625,7.874604638202065,0.8100126532309083,0.7866970232442488
0.763,1,0.8614211559747877,45.81640967170266,1.5145470921457864,0.7621452947678964,2.907819728560985,5.9553852688722575,0.7928060595902682,0.7551921294762063
0.764,1,0.8060715135093832,59.60480537744931,1.3570031787199592,0.7385640607080685,3.172896794683377,4.143047218605468,0.7742027473610982,0.7223855477143256
0.765,1,0.7609733358903356,70.97500713855585,1.2391186504822325,0.718139252,3.615511078456348,3.400602930171258,0.7581134322161054,0.6944641170552457
0.766,1,0.7151412847527585,82.58860638966931,1.1214764716309822,0.6966435357405584,4.056012937953906,2.7289931537881214,0.7408405344032224,0.6656139673148389
0.767,1,0.6771383751508968,83.62018945743426,1.0317070183077852,0.6778618512241945,4.726156759849086,2.417333151628045,0.7258102088321278,0.6409150147362196
0.768,1,0.6387745109028766,82.64820154161875,0.942950803,0.6582174902423663,5.412697585857451,2.135939661620786,0.7097913096924945,0.6155637030715985
0.769,1,0.606451147,73.45756262897498,0.8729868233283782,0.6409065011782744,6.362413855060351,1.9555285432853307,0.6957347879519503,0.5936284215674809
0.77,1,0.5740266895524632,62.654571698038524,0.8042147790980151,0.6229101925866272,7.348883580900802,1.7818678518624904,0.6808548247000087,0.5712439797859593
0.771,1,0.5463037750849661,51.07592474659859,0.7484010551890474,0.6069199512572818,8.605137965025824,1.6351664901570797,0.6676443392401346,0.5516485243127569
0.772,1,0.5186601175219698,39.40828129916363,0.69387048,0.590394577,9.914641405073912,1.4888949569948386,0.6537389854349293,0.5317587279981375
0.773,1,0.49470348792489166,30.578820020053357,0.648619555,0.575594077,11.464710407606356,1.3596305242439664,0.6412205204407458,0.5141499030752174
0.774,1,0.47095001041174744,22.438996665492432,0.6046869304297128,0.5603850635389801,13.07161565233443,1.2325416717014788,0.628103238,0.49636648311281395
0.775,1,0.4501065800341664,17.090637579493244,0.567528375,0.546659538,14.84663120074961,1.1239835602510408,0.616129928,0.4804534944585507
0.776,1,0.42954984104149485,12.47411942907962,0.5316581547060724,0.5326319338825705,16.657115123695743,1.0200849552201117,0.6036339593597347,0.4644577133192781
0.777,1,0.41130235510238217,9.591295737765778,0.5007817897014404,0.5198806623175216,18.521740180781304,0.9335122778878427,0.5920969686251568,0.4499986965198952
0.778,1,0.39339612882955377,7.229422591395844,0.4711264521023787,0.506916615,20.366331548061954,0.8525315966218858,0.5801083144030501,0.4355266104991553
0.779,1,0.37733058101660255,5.753438434917375,0.44518851492448897,0.4950509843105344,22.129176823831965,0.7852095392295839,0.5689525756640106,0.42232025442230237
0.78,1,0.3616400237135647,4.5918127552319845,0.4203914966153769,0.48304736303287427,23.786129193234757,0.7231523566335741,0.5574218120713362,0.40915425716670306
0.781,1,0.34742184679828886,3.839132655532629,0.3983890696611976,0.47198905156395216,25.239465837202896,0.6708274715573559,0.5466443802417416,0.3970349043741043
0.782,1,0.33359741200945126,3.2595021676142197,0.3774455098251393,0.46085518590130303,26.492072700063673,0.6229205789524243,0.5355783603612002,0.38499817303560835
0.783,1,0.32095384243200203,2.856952494537337,0.35862014728882563,0.4505344977643515,27.468589296759234,0.5816264161823437,0.525214543,0.3738315583826093
0.784,1,0.30871203387920776,2.542853602855222,0.3407734732063412,0.44019011867201646,28.170724952523067,0.5438659420591008,0.5146564573151113,0.36278250578836513
0.785,1,0.29741888554174134,2.3017189720140685,0.3245419892568062,0.43054454346906335,28.588541323940095,0.5105516222803236,0.5047612253942532,0.3524609660951192
0.786,1,0.28652787784993217,2.102995264724898,0.30921261254027854,0.4209180473150545,28.701935698980286,0.4800455658084425,0.4947683589509971,0.34228701577224685
0.787,1,0.2763995079461606,1.934152712754077,0.29511978883771134,0.41189110939686924,28.57575123773891,0.45256805402477657,0.48539917949147293,0.3327243014926567
0.788,1,0.2666682806181454,1.785915824641369,0.2818571522503215,0.4029182044772214,28.163070378135167,0.42736377951795856,0.47602473662205746,0.32333550899052144
0.789,1,0.2575498956920313,1.6516932068055872,0.26954324649819655,0.3944586077977262,27.582266813540755,0.40427230126519464,0.46722915638747226,0.3144617641026268
0.79,1,0.24881993481891357,1.5298238768375407,0.257992852,0.38608132206488444,26.76922731,0.38307517444966277,0.45851077230745435,0.30578500628958316
0.791,1,0.24058163279198652,1.4166870664361122,0.24717058676542997,0.3781423468096415,25.86067245034262,0.36338779239847707,0.4503195390263788,0.2975424006567344
0.792,1,0.2327205314087567,1.3137504372635753,0.23705056794840218,0.37030832002776737,24.792108214033068,0.3453249806944212,0.4422742862480895,0.28951659692720844
0.793,1,0.2249396943261957,1.2122419613427418,0.22706288107288874,0.3625309521842131,23.68537113453919,0.3275557639485735,0.4342884257340921,0.2815505331689723
0.794,1,0.21814912302508144,1.1310957619947313,0.21857243090196954,0.35550936621409485,22.493478098129984,0.31281929945389786,0.42732348964839106,0.27442835585295644
0.795,1,0.21111125327469688,1.0460492371813093,0.20975989466327524,0.3482205436348446,21.280785339734237,0.2974953137803674,0.420006596,0.2670529283416549
0.796,1,0.20491854500900036,0.9784159679242022,0.2021868060009516,0.34160315151155296,20.087298739750842,0.2846151242322864,0.41363100121047813,0.2604302540191174
0.797,1,0.19853238781096738,0.9080830859690451,0.19437280973682952,0.33476126154638597,18.866118743888308,0.2713106943772402,0.4069592114111875,0.2535998883703666
0.798,1,0.19286940719649281,0.8520760360685241,0.1875895359265934,0.3285162634051757,17.72757681132125,0.25999469436312994,0.40114105762836294,0.24744074221575058
0.799,1,0.1870572483041517,0.7943413754749754,0.18062933780110568,0.3220838989781039,16.562697774635197,0.24837928652147556,0.3950776737501841,0.2411137889317196
0.8,1,0.18186529539290158,0.7479858660231282,0.17452975888877284,0.31618258705093305,15.512401747303848,0.23839204527589014,0.3897776546104422,0.23538460634948022
0.801,1,0.17656062765848413,0.700622899,0.16830384133398052,0.3101261996937567,14.441356432844323,0.22820138092387995,0.3842775725393734,0.2295224621775988
0.802,1,0.17178891216269582,0.6620817160210404,0.16279908218037237,0.3045427020805517,13.49521013814924,0.21934958141912353,0.3794522125428207,0.22419171203320587
0.803,1,0.1669345567528155,0.623032499,0.157208066,0.29883225154058657,12.535398469862082,0.21036823124378656,0.3744657831269619,0.21875832893943473
0.804,1,0.16253895266036086,0.5907313456624286,0.15222323835535298,0.29354327021225207,11.69740370303142,0.20249126581007001,0.37007005405916826,0.2137963241830227
0.805,1,0.15808553668776232,0.5582522856826471,0.1471839550084301,0.2881518737184199,10.852701599861426,0.1945414920661908,0.36554616279536545,0.20875795464521546
0.806,1,0.15402755985322186,0.5309125785268362,0.14265559453268578,0.2831364235363107,10.119392838331683,0.18750494184215477,0.36153545542640475,0.204136767
0.807,1,0.14993227538677514,0.5036058789340249,0.13809801909835953,0.2780400126737256,9.385392774,0.18043900072634578,0.35742380280746733,0.1994618395315994
0.808,1,0.1461782395889153,0.48022309437188326,0.13397205832931827,0.2732791688791246,8.749089532856885,0.17412981144204934,0.3537553152752385,0.19515526457916052
0.809,1,0.14240382628125114,0.4570049468523403,0.12983690113951757,0.2684561627589745,8.116868156815997,0.1678242755876063,0.35000798442625164,0.19081431881001934
0.81,1,0.13892414299628392,0.43680419106884827,0.12606704666125054,0.2639328232883764,7.5678949906093465,0.16214700877798624,0.34664162440070495,0.18679785413396133
0.811,1,0.13543804954461502,0.4168488874262411,0.12230384193355529,0.2593638251671593,7.026527374,0.1564983694532614,0.3432140645531305,0.18276349745828596
0.812,1,0.13220664412064864,0.3992365843264014,0.11885027101161921,0.25506249229148736,6.554635096379106,0.15137219667010818,0.34011296958988685,0.1790143198905423
0.813,1,0.12898033359853178,0.38191861041892766,0.11541585050466519,0.25073001435903153,6.092761828815017,0.14629335282945027,0.3369645293636636,0.17526117854480572
0.814,1,0.12597415622441807,0.36643931058034085,0.11224415540273015,0.24663659817934638,5.687976187328444,0.14164960339559607,0.3340953018678582,0.17175810820662607
0.815,1,0.12298252781229654,0.3512831806461465,0.10910142078204514,0.2425248167510014,5.294707409157544,0.13706701329948032,0.3311894331936445,0.16826276633941148
0.816,1,0.12018114208583877,0.33758454157068546,0.10618174866406749,0.238626461,4.947790132788407,0.13284715671512165,0.32852217176747833,0.16498621630440413
0.817,1,0.11740204748016214,0.3242251383074945,0.10329867770350432,0.23472100262219975,4.613171694951122,0.12869850979456784,0.3258264047727714,0.1617271390369016
0.818,1,0.11478728281310939,0.3120311093827115,0.10060502578143968,0.2310059344675764,4.315831743577471,0.12485248985464938,0.3233345974659042,0.15865905125256816
0.819,1,0.11220112004048569,0.30018397221371246,0.097953863,0.22729368933859842,4.031036950184725,0.12108479817817816,0.3208203650591569,0.1556164934312056
0.82,1,0.10975677682499131,0.28927497263482294,0.095463498,0.22375108628002272,3.7759887300340496,0.11756965573679733,0.3184806948168684,0.1527402634795027
0.821,1,0.10734614764734612,0.27871475270108553,0.093020091,0.2202200520956072,3.533347524538371,0.11413768787466938,0.31612306613484037,0.14989616744716336
0.822,1,0.10505774622494414,0.26891332,0.090713067,0.216839931,3.314280980998987,0.11091642167153033,0.313915166,0.1471965613331836
0.823,1,0.10280716602939316,0.2594584395906926,0.088456322,0.21347907731468863,3.107219695501917,0.10778141690605546,0.3116925312312774,0.14453444759708883
0.824,1,0.1006617321797028,0.2506189423931987,0.086315082,0.2102521999502312,2.918724176685651,0.1048220408208374,0.3095987141179425,0.1419975137289715
0.825,1,0.098557383,0.2421207488792929,0.08422651,0.20705135340613512,2.741661722388457,0.1019506528151626,0.30749245243912904,0.13950236822909828
0.826,1,0.096543264,0.2341220186363137,0.082235547,0.20396914330573182,2.5791296292202524,0.099225415,0.30549743855768774,0.13711534739754966
0.827,1,0.094572786,0.22645710122805454,0.080298889,0.20091889364076232,2.4273577034806966,0.096588843,0.30349158456667247,0.13477350855408593
0.828,1,0.092679492,0.2191971218394724,0.078444471,0.1979733686464964,2.2868833790870937,0.094073578,0.3015822325418691,0.1325247442277451
0.829,1,0.0908318,0.21226181210072712,0.076645381,0.19506498619533075,2.1564464045162417,0.091646851,0.2996631601199419,0.1303237922962917
0.83,1,0.089049869,0.20565384174701595,0.074915308,0.19224869960031876,2.034728901854648,0.089320442,0.29782821410069293,0.12820264303248158
0.831,1,0.087315,0.19936021396736597,0.073241093,0.18947406692270385,1.9223119736543568,0.087081828,0.29598434058465356,0.1261312936491948
0.832,1,0.085635878,0.19332990315287527,0.071624497,0.1867800575434018,1.8165660752754684,0.084925757,0.2942141958753085,0.12412804893924526
0.833,1,0.084004858,0.1876028044495989,0.070063892,0.18413161095546376,1.7193946812905199,0.082856272,0.29243571226322085,0.12217605215947167
0.834,1,0.08238156,0.18191971327064396,0.068511789,0.18149264450153452,1.6235043754580702,0.080799609,0.2906646274403105,0.12023313583621872
0.835,1,0.080885525,0.1768608044217752,0.067094048,0.17902403981832984,1.5430246135399197,0.078937253,0.2890008301541652,0.11843989826154705
0.836,1,0.079357043,0.1716721928170272,0.065644384,0.17650333920154188,1.4597859104257624,0.077031175,0.2872857408337407,0.11660594277355155
0.837,1,0.077942641,0.16702271114303296,0.064313927,0.17413864126116774,1.3892783042322536,0.075295754,0.28566581018722803,0.11490629045685907
0.838,1,0.076501763,0.16227398776845547,0.062957916,0.17172968462320673,1.316803440696354,0.073525918,0.283999955,0.11317296631272049
0.839,1,0.075163172,0.15799156736619197,0.061707728,0.16946349950902329,1.2548567491978306,0.071906127,0.2824189681029958,0.11156016456607643
0.84,1,0.07380336,0.15363527429897716,0.060437506081200736,0.1671601799415375,1.191562029386945,0.070259864,0.28079667654636603,0.10991989813626031
0.841,1,0.072535265,0.14968275768446704,0.059261264,0.16498743404889776,1.1369825497441868,0.068745632,0.27925050205520663,0.10838779505920546
0.842,1,0.071250576,0.1456774979613956,0.058069771,0.16278402771247769,1.081537402021759,0.067211713,0.2776670339623611,0.10683369588787861
0.843,1,0.070048122,0.14202220285285846,0.056961761,0.16069994543331909,1.0333137249748905,0.065794049,0.27615221536767615,0.10537666816436932
0.844,1,0.068833147,0.13833175688857824,0.055842649,0.15859108324692622,0.9845982546786607,0.064362496,0.2746036200530125,0.10390246276178981
0.845,1,0.067691889,0.13494486188157198,0.054797699,0.15659116688133484,0.9418717945618059,0.063033351,0.2731172756136505,0.10251536624784804
0.846,1,0.066541697,0.131537452,0.053745244,0.15457180916964616,0.8989415309267864,0.06169527,0.27160027075128823,0.10111533801244069
0.847,1,0.06545756,0.12839347745021162,0.052758664,0.15265182070418237,0.860981931,0.060447417,0.2701400061722127,0.099793463
0.848,1,0.064367647,0.1252411488061196,0.051767695913959494,0.15071723431621326,0.8230386066087136,0.059194861,0.2686518733573005,0.098462398
0.849,1,0.06333689,0.1223175173479314,0.050835223156615074,0.14887317878249906,0.7892232321789936,0.058021801799756724,0.2672157065611614,0.097201427
0.85,1,0.062303135,0.11939561792068609,0.049901063,0.14701891629573738,0.7555905879976677,0.056847651,0.26575420168355607,0.095934565
0.851,1,0.061322318,0.11667227627209387,0.049018817,0.1452470264816439,0.725387435,0.055743524,0.264340498,0.09473054
0.852,1,0.060340947,0.11395901245979491,0.048137222,0.14346890718594799,0.6954911892560768,0.054641386,0.26290377465241654,0.093523529
0.853,1,0.059406903,0.11141811038186217,0.047301664,0.14176562951822816,0.6684446335096107,0.053600894,0.26151119161281516,0.092372813
0.854,1,0.058474453,0.10889416974544672,0.046468777656539687,0.14005972193666127,0.6417958942269989,0.052565015,0.26009773534464803,0.091221671
0.855,1,0.057584262,0.10651978275184028,0.045676676,0.13842170339038334,0.6175148000377673,0.051583363,0.2587251746429312,0.090120921
0.856,1,0.056697549,0.10416801130271502,0.04488899,0.13678430914327036,0.5936963190747993,0.050608552,0.25733374780588847,0.089022001
0.857,1,0.055848516,0.10194590209312589,0.044137388,0.1352083850618511,0.571844109,0.049681387,0.25598031504319596,0.08796814
0.858,1,0.055004613,0.099751028,0.043391703016232346,0.13363602391845986,0.5504988748511661,0.048762952,0.25460990921715526,0.086918095
0.859,1,0.054194247,0.09766844,0.042677889524547916,0.13211920665016838,0.5307852244971282,0.047886319,0.253274879,0.085908288
0.86,1,0.053390455989181095,0.095616836,0.041971285,0.13060860264186247,0.5116069840707873,0.047020010178397575,0.2519246753175908,0.084904045
0.861,1,0.052616450214591326,0.093662317,0.041292774,0.12914807091569722,0.4937808643444997,0.046190307,0.25060746282769775,0.083935677
0.862,1,0.051850282362229445,0.091741794,0.040622576,0.12769613940707417,0.4765062354880593,0.045372267,0.24927679722767182,0.08297441
0.863,1,0.051110501151440335,0.08990504,0.039977082,0.12628922838402465,0.46035007620587864,0.044586206,0.24797693186197875,0.082045065
0.864,1,0.050379657,0.088104676,0.039340845,0.12489306401598374,0.4447519695884126,0.043812927274269255,0.2466652680570373,0.081124172
0.865,1,0.049672119,0.086376398,0.038726264059197754,0.12353725596178909,0.43007675294630204,0.043067507,0.2453823733056715,0.080231616
0.866,1,0.048974473,0.08468638,0.03812174,0.12219412139388408,0.41595887697740086,0.042335795,0.24408927789265225,0.079348697
0.867,1,0.048297337,0.083058186,0.037536134,0.12088703692715441,0.40260000547885993,0.041628264,0.24282305331137422,0.078490862
0.868,1,0.04763092,0.081469684,0.03696126,0.11959435231692811,0.38979226578440884,0.040935204,0.24154817595091624,0.077643703
0.869,1,0.046982477,0.07993398,0.036402841274197295,0.11833374219250259,0.37760607531061446,0.040263043764026805,0.2402983821934084,0.076818671
0.87,1,0.046345462,0.078439027,0.035855718389676786,0.11708907535751666,0.3659607149941487,0.039605972330470196,0.2390414388430519,0.076005225
0.871,1,0.045724120029567786,0.076988926,0.035322833,0.11587281274958623,0.3548215262386987,0.038966868,0.23780788510377662,0.075211219
0.872,1,0.045114815,0.075580323,0.034801712,0.11467386996414336,0.3442098805283341,0.038343346,0.23656864404838418,0.07442959
0.873,1,0.04451909,0.074209571,0.034292831,0.11349994321733624,0.3340075004519569,0.037735169728397765,0.2353511775626884,0.073664956
0.874,1,0.043935921,0.072880797,0.033796099,0.11234456060085127,0.3243172618342445,0.037142962,0.2341294478169107,0.072913389
0.875,1,0.043354478890670345,0.071557473,0.033300988335107626,0.11119206482401493,0.3146954593938207,0.036552854,0.23290920718570277,0.072163853
0.876,1,0.042805933768063756,0.070328842,0.032835972,0.11009720187835809,0.3060877702997836,0.036000809182754105,0.23172356683277287,0.071453456
0.877,1,0.042249006676137305,0.069078796,0.032363599405583476,0.10898600170303165,0.29727819683075096,0.035439742,0.23052062645315433,0.070732174
0.878,1,0.0417222,0.067913891,0.031918639,0.1079280646145431,0.2893499683380645,0.034913193071451354,0.22935076306575847,0.070046845
0.879,1,0.04118844,0.066731823,0.031467642490345005,0.10685624906614112,0.2812681852988782,0.034379304,0.228164992,0.069352321
0.88,1,0.040682245,0.06562631,0.031041605950788004,0.10583362276666339,0.2739528705675506,0.033876709,0.22701083132050215,0.068690813
0.881,1,0.040170394,0.064507391,0.030610723,0.10479938675170809,0.26652458856150607,0.033368280037298546,0.22584211415268493,0.068021655
0.882,1,0.039683754752810996,0.0634573,0.030202555684936475,0.10381054118165721,0.2597632170588704,0.032888212,0.2247035890642584,0.067382805
0.883,1,0.039192641,0.062397122,0.029790615115270012,0.10281217898368487,0.252922934,0.032403660584891664,0.2235518209224585,0.066737715
0.884,1,0.038724569,0.061398808,0.029399336,0.10185566411435076,0.24666314386515759,0.031944798,0.22242886817539625,0.066120434
0.885,1,0.038253097,0.060393344,0.029005252006952406,0.10089156330652195,0.24035298103102476,0.031482660693022094,0.2212939506687516,0.065498202
0.886,1,0.037802666,0.05944346,0.028629947,0.099966004,0.23454818860226095,0.031043777,0.22018650830744502,0.064901469
0.887,1,0.037349810983886164,0.058489019578444115,0.028252708276794603,0.09903464,0.22871689850360277,0.030602701,0.21906834630323965,0.064300966
0.888,1,0.036916152,0.057584484,0.027892522,0.098138734,0.223325579,0.030182658258339698,0.21797635160873444,0.063723826
0.889,1,0.036480955,0.056677685,0.027531190514523268,0.097238663,0.21792769186770464,0.029761391639017334,0.21687485068354634,0.063143995
0.89,1,0.036063251,0.055815661,0.027185327,0.096371172,0.21291276240794788,0.029359129883265726,0.21579823857643043,0.062585551
0.891,1,0.035644815719288785,0.054953395580490255,0.026839026,0.095501031,0.20790785368347792,0.028956511778538974,0.21471330303378838,0.062025405
0.892,1,0.035242299,0.054131262,0.026506739,0.094660781,0.20323613597846227,0.028571046,0.21365200485696617,0.061484814058351274
0.893,1,0.034839784,0.053310673797491305,0.026174654,0.093819276,0.19858819722167065,0.028185999361192513,0.212583536,0.060943426
0.894,1,0.034451733,0.052526012,0.025855246203871876,0.093005153,0.19422995374992774,0.027816411615695633,0.21153747883327678,0.060419896
0.895,1,0.034064349,0.051744468,0.025536615464055397,0.092191059,0.1899068482031453,0.027447935815027035,0.2104853747056191,0.059896398
0.896,1,0.033690085,0.050995039,0.025229434,0.091402006,0.1858353783991137,0.027093369964644128,0.20945447986352161,0.059389184
0.897,1,0.033317091428944845,0.050250113172748564,0.024923546059383676,0.090614163,0.18180837119975185,0.026740534609058873,0.2084186331540523,0.058882761
0.898,1,0.032955974,0.049533843,0.024627978,0.089849172,0.1779996601182262,0.026400191534355983,0.20740281705673444,0.058391161
0.899,1,0.032596675,0.048823294,0.024334169,0.08908648,0.17424301120007124,0.026062130506269883,0.2063831154247899,0.057901047
0.9,1,0.032248102,0.04813826,0.024049640152065014,0.088344596,0.17067542311193784,0.025735263577243685,0.2053822884885428,0.057424399314625424
0.901,1,0.031901842353431444,0.047460016,0.023767288,0.087606012,0.16716603386496284,0.025411169823215972,0.2043786140249598,0.056949873803485165
0.902,1,0.031565244677480134,0.046804433,0.023493259,0.086886326,0.16382004453860488,0.025097080816988807,0.2033926807752017,0.056487553
0.903,1,0.031231409,0.046156575,0.023221781363776457,0.08617086,0.16053715052325376,0.024786201589864526,0.2024049098525207,0.056027938087892824
0.904,1,0.030906250189871757,0.045528785,0.022957746,0.085472506,0.1573951128776658,0.024484237,0.20143376893707143,0.055579355
0.905,1,0.030584259,0.044909534,0.022696596752601397,0.084779219,0.15432001607275933,0.024185869515779446,0.20046177219872843,0.055134011
0.906,1,0.030270031670250195,0.044307993,0.022442079,0.084101375,0.15136595467245217,0.023895417,0.19950531649362047,0.054698606976082816
0.907,1,0.029959338,0.043715702,0.022190745702176422,0.083429375,0.14848178972628975,0.023608904679658087,0.1985489589532783,0.054266932041109495
0.908,1,0.029655563703070063,0.043138972111413945,0.021945296770632165,0.082771257,0.14570122024914037,0.02332939,0.1976070757413849,0.05384418
0.909,1,0.029355653073441915,0.042572106,0.021703299266677183,0.082119695,0.14299275003403897,0.023054119,0.1966662169682924,0.053425605
0.91,1,0.029061878092965295,0.042018848,0.021466497159984423,0.081480557,0.14037252040163975,0.022785004,0.1957387881742317,0.053015005
0.911,1,0.028772264075459023,0.041475983,0.021233384,0.080848629,0.13782595687021298,0.022520399,0.19481328254453092,0.052608992
0.912,1,0.028488060079323946,0.040944944968709464,0.021004830661340304,0.08022776,0.13535410720285215,0.022261177378352714,0.19390018501203726,0.052210071490068885
0.913,1,0.028208283705485556,0.040424754,0.020780176677942734,0.079614699,0.1329569541320766,0.022006699,0.19298988200934158,0.051816112
0.914,1,0.027933244839748274,0.039914768402704776,0.020559498,0.079011421,0.13062259309113522,0.021756896,0.19209098780959388,0.051428422
0.915,1,0.027662872479271204,0.039416015,0.020342904,0.078416498,0.12836350779609146,0.021512040127966724,0.19119573236104892,0.051046034457812466
0.916,1,0.027396614,0.03892599,0.020129744,0.077830166,0.1261567032169738,0.021271208,0.19031090912242624,0.050669149
0.917,1,0.027135235961887647,0.038447521754224806,0.019920834034710844,0.077252688,0.12402537473524379,0.021035501,0.18943054195890155,0.050297879
0.918,1,0.026874393402263434,0.037970282,0.019712383,0.076676254,0.1219022232957068,0.020800342,0.18855110572017944,0.049927277
0.919,1,0.026624622,0.037517174,0.01951328,0.076121992,0.11992409834615098,0.020576214212918085,0.18769401124141682,0.049570808
0.92,1,0.026372346558553295,0.037059035,0.019312122242971925,0.075562275,0.11791835309390218,0.020349713745650377,0.18682927728499624,0.049210846990781876
0.921,1,0.026130317572975834,0.036623009,0.019119590034008746,0.075023192,0.11604282758252236,0.020133366,0.18598583345911668,0.048864029
0.922,1,0.025886245226384667,0.036182973,0.018925394876697435,0.074479568,0.11414604417814468,0.01991511,0.18513563524714832,0.048514302
0.923,1,0.025651647316018107,0.035763186887621354,0.018739151476519774,0.073955128,0.11236615645831746,0.01970619,0.1843056954103003,0.048176787
0.924,1,0.025415432942296416,0.035340323,0.018551606,0.073427003,0.11057062169455557,0.019495786,0.1834698633851784,0.047836908
0.925,1,0.025187970248382766,0.034935985833767925,0.018371383633125585,0.072916693,0.10887998148226512,0.019293961941085867,0.18265327817075105,0.047508365
0.926,1,0.024959286823406673,0.034529420104722285,0.018190191698032925,0.072403499,0.10717864053965719,0.019091044301793068,0.18183164013582015,0.047177967073676295
0.927,1,0.024738678,0.034139789145044765,0.018015737762175247,0.071906831,0.10557137482590605,0.018896001,0.1810282578101412,0.046858080676849545
0.928,1,0.024517215530550612,0.033748703,0.017840620535100982,0.071408025,0.10395776661651415,0.018700222935017184,0.1802206393019448,0.046536816
0.929,1,0.024303193456302583,0.03337308,0.017671694608802246,0.07092453,0.10242847131892717,0.018511663379832066,0.17943030608948873,0.046225285
0.93,1,0.024088657374051487,0.032996706321193836,0.017502388098831992,0.070439598,0.10089667093178813,0.018322698974143486,0.17863653073878377,0.045912821225750994
0.931,1,0.023880967,0.032634432,0.017338763,0.069968829,0.099440368,0.018140342570869154,0.17785909113532755,0.045609359853655884
0.932,1,0.023673079,0.03227205,0.017175016957214406,0.069497277,0.097984935,0.017957883693712713,0.17707898101476632,0.045305381
0.933,1,0.023471478680315017,0.031922506,0.017016475734290756,0.069038806,0.096597032,0.017781465,0.17631427808736244,0.045009715
0.934,1,0.023269972,0.031573439,0.016858054639284296,0.068580164,0.095212966,0.017605220673555324,0.175547654,0.044713921
0.935,1,0.023074231,0.031236040452750823,0.016704393,0.068133579,0.093889224,0.017434488,0.17479552971728218,0.044425789
0.936,1,0.022878853385462115,0.030899652,0.016551072087694862,0.067687398,0.092571922,0.017264183697980134,0.1740422116906745,0.044137893
0.937,1,0.022688752540347062,0.030573848594934647,0.016402094673170404,0.067252308,0.091308422,0.017098898,0.17330250701716693,0.043857045
0.938,1,0.022499264643146593,0.030249539594036173,0.016253662222016452,0.066818157,0.090053643,0.016934274812519284,0.1725623143377808,0.043576774
0.939,1,0.022314594,0.029934811,0.016109184226320277,0.066394187,0.088846759,0.016774210615916142,0.17183486975653828,0.043302972
0.94,1,0.022130767674683405,0.029622018,0.015965438603808467,0.065971656,0.087650589,0.016615022524878655,0.17110762143021796,0.043030064
0.941,1,0.021951327,0.029317874298056816,0.015825284031627307,0.065558444,0.086496961,0.016459966,0.1703922770076149,0.042763078763655156
0.942,1,0.021772945590671312,0.029016064661360887,0.015686034195312493,0.06514714,0.085355787,0.016305980138002676,0.16967779198139535,0.042497285967612444
0.943,1,0.021598545205194164,0.028722042,0.015550035623519358,0.064744342,0.084252302,0.016155726944044366,0.1689743876387415,0.042236899
0.944,1,0.021425401,0.028430715,0.015415100204341087,0.06434389,0.083162782,0.016006724204288995,0.16827248504992337,0.041977983383188734
0.945,1,0.021255859,0.028146373848421054,0.015283098286410262,0.063951174,0.082106547,0.015861082,0.1675808607762888,0.041723986
0.946,1,0.021087755176557622,0.027865057,0.015152305008593877,0.063561214,0.08106559,0.015716853091002563,0.16689136018471867,0.041471719707830604
0.947,1,0.020922896990795584,0.027589982921823186,0.015024148012134237,0.063178264,0.08005392,0.015575637845185768,0.16621135623559288,0.041223911116848484
0.948,1,0.020759646534460684,0.027318229998810836,0.014897333153223821,0.06279845,0.079058658,0.015435985647847325,0.16553407783952054,0.040978077
0.949,1,0.020599306670758776,0.027052029,0.014772876528124802,0.062424961,0.078089054,0.015299023275299662,0.1648655349216945,0.040736265
0.95,1,0.020440730183206947,0.026789418495470313,0.014649884416010988,0.062054965131109655,0.077136831,0.015163759968472194,0.1642002997576802,0.040496656
0.951,1,0.020284750066795906,0.026531719413113893,0.014528990390907737,0.061690644004009663,0.076206968,0.015030884644321662,0.16354305920080955,0.040260656
0.952,1,0.020130676781598286,0.026277851663927026,0.014409672934986203,0.061330149907596276,0.075295315,0.014899832238424924,0.1628896893282281,0.040027072081403034
0.953,1,0.019978904805705223,0.026028301099631765,0.014292210139941206,0.060974717,0.074403025,0.014770886,0.16224359324356935,0.039796709
0.954,1,0.019829171752027752,0.025782799401855985,0.014176426393784523,0.060623421212365365,0.07352965,0.014643875662731546,0.16160191191431353,0.039568959
0.955,1,0.019681462914618333,0.025541062628295537,0.01406227,0.060276606,0.072672913,0.014518708701122639,0.16096680334116217,0.039344063
0.956,1,0.019535914495881677,0.025303569973922233,0.013949885260406266,0.059934219210028596,0.071835681,0.014395579,0.16033663515518207,0.039121965
0.957,1,0.01939213,0.025069329349886812,0.013838915,0.059595763700667936,0.07101261,0.014274048560791818,0.15971235819555638,0.038902371998418936
0.958,1,0.019250617657171655,0.024839508,0.013729802,0.059262007,0.070209536,0.014154647965516038,0.15909352924290004,0.038685751
0.959,1,0.019109334816765838,0.024610128348248925,0.013620876,0.058928740504600445,0.069408512,0.014035460964976747,0.158475344,0.038469443
0.96,1,0.018973006,0.024389990341367337,0.013515940785997719,0.058606267,0.068647599,0.013920799693691192,0.1578722671750597,0.038259995
0.961,1,0.018835604,0.024167930088204618,0.013410152761833818,0.058281337,0.067878695,0.013805181897868423,0.15726523007532645,0.038048978407978454
0.962,1,0.018702817914047657,0.023954428,0.013308076122371849,0.057966506,0.067146495,0.013693766595861632,0.15667252498470235,0.037844384
0.963,1,0.018569160291122093,0.023739385023568985,0.01320531,0.057649657394753674,0.066408002,0.013581580806353351,0.1560764660768917,0.037638499967404065
0.964,1,0.0184398,0.02353226,0.013105993013770686,0.057342246,0.06570307,0.013473293268343699,0.15549398194869457,0.03743862
0.965,1,0.018309759004431284,0.023323948049648515,0.013006139652015492,0.057033234,0.064993389,0.013364408852934166,0.15490873287794527,0.037237715
0.966,1,0.018183713272295877,0.023122953,0.012909486040890539,0.056733031,0.064314371,0.013259136251211745,0.15433632077577342,0.037042416
0.967,1,0.018057164,0.022921101128044342,0.012812439830103871,0.056431620608348734,0.063632009,0.013153429,0.15376171513282466,0.036846342
0.968,1,0.017934326,0.022726002008913056,0.012718358922383464,0.056138420605955065,0.062977635,0.013051063365996884,0.15319922777545364,0.036655496
0.969,1,0.017811151258028898,0.022530351693200282,0.012624019489406528,0.055844385489316715,0.062321194,0.012948414231182363,0.1526351011797054,0.036464112
0.97,1,0.017691416210149375,0.022340925150441074,0.012532424032946727,0.055557992,0.061690271,0.012848853095833439,0.1520823930089552,0.036277594
0.971,1,0.017571503336270434,0.022151231,0.012440695494094961,0.055271115,0.061058442921537316,0.012749149235354383,0.1515285831821215,0.036090765
0.972,1,0.017454773445931923,0.021967264410228664,0.012351501950815417,0.054991337180044134,0.06044985,0.012652294004974887,0.15098551042327601,0.035908457
0.973,1,0.017338014,0.021783293575238845,0.012262292674244843,0.05471141,0.059841409,0.012555427565693854,0.15044185725424286,0.03572605
0.974,1,0.017224194103387942,0.021604583768151445,0.012175421032626843,0.054438066,0.059254093212688645,0.012461184194849609,0.14990827796949358,0.035547838
0.975,1,0.017110483470066835,0.021426114251852504,0.012088643,0.054164888724512264,0.058667889,0.012367052255763906,0.14937462357096423,0.035369728
0.976,1,0.016999483357453833,0.021252467961428056,0.012004017,0.053897802,0.058100858,0.012275330794053558,0.1488503977063369,0.035195501
0.977,1,0.016888722408570592,0.021079288634749248,0.011919587271638117,0.053631181,0.057535811,0.012183835,0.1483265864638239,0.035021567
0.978,1,0.016780454289328964,0.020910521,0.011837132632574333,0.053370181600172345,0.056988132,0.012094549479883416,0.14781157589002203,0.034851219243123774
0.979,1,0.016672548,0.020742431,0.011754970603950293,0.053109931000819774,0.056443228,0.012005596188637021,0.14729745450372364,0.034681344933959524
0.98,1,0.016566928,0.020578366635406013,0.011674617276479782,0.052854856096171784,0.055914020841747694,0.011918664029202565,0.14679152305130722,0.034514773
0.981,1,0.016461783554538333,0.020415174,0.011594646236627494,0.052600797,0.055388307,0.011832163480670621,0.1462869405713762,0.034348846254411855
0.982,1,0.016358731,0.020255644207851392,0.011516326649137414,0.052351489,0.054876742667908665,0.011747505896604298,0.14578995406066966,0.034185952
0.983,1,0.016256262,0.020097166752205707,0.011438473136016276,0.052103450312411585,0.054369322248881774,0.011663372389855169,0.14529476191635862,0.034023865
0.984,1,0.016155698732465074,0.019942010815712143,0.011362122456641094,0.051859756336965296,0.053874618,0.011580913817994198,0.14480658818246428,0.033864552
0.985,1,0.016055820338653725,0.019788074402431098,0.011286316106866638,0.051617572,0.053384646841319786,0.011499065404999786,0.14432064020560761,0.0337062
0.986,1,0.015957672,0.019637138853294815,0.011211872111879361,0.051379346,0.052906063468814574,0.011418733437857782,0.14384114911888224,0.033550377
0.987,1,0.015860303787490967,0.019487577451303247,0.011138046,0.051142856137507006,0.052432747,0.011339091729073186,0.14336430156214794,0.033395662
0.988,1,0.015764499,0.019340715482130566,0.011065448455745572,0.050909956,0.051969585956852034,0.011260817,0.14289336504447653,0.033243239817196533
0.989,1,0.015669563,0.019195371,0.010993536973501276,0.050679008,0.051512173,0.011183306940196872,0.14242547659479704,0.033092063
0.99,1,0.015576032469645833,0.019052441841896427,0.010922729,0.050451297328561275,0.051063775644360244,0.011107022810553435,0.14196296863198535,0.032942956534487686
0.991,1,0.015483453160451369,0.018911162286437588,0.010852671175906145,0.050225742,0.05062156,0.011031572672451664,0.14150390041955485,0.032795225954197545
0.992,1,0.015392130882506402,0.018772032,0.010783598149671402,0.050003089,0.050187301,0.010957215341050383,0.14104969707013817,0.032649352
0.993,1,0.015301837188565492,0.018634673549626214,0.010715334,0.049782784,0.049759615202233376,0.010883756315186508,0.14059931267333856,0.032504977671679196
0.994,1,0.015212658814579305,0.018499213807120052,0.010647942027360949,0.049565062319914754,0.049338903,0.010811265,0.14015329207409158,0.032362256
0.995,1,0.015124581777114478,0.018365637779395018,0.010581414164075174,0.049349870026939704,0.048925116,0.010739730729615319,0.13971145752068848,0.032221151809341195
0.996,1,0.015037485698536466,0.018233725143444665,0.010515653193072108,0.049136956,0.048517392,0.010669045672168082,0.13927349988910087,0.032081505
0.997,1,0.014951559,0.018103799875292023,0.010450807324629096,0.048926743334606906,0.048116908,0.010599374,0.13884008365403103,0.031943587657859915
0.998,1,0.014866485886031578,0.017975316,0.010386627964259142,0.048718518,0.047721640569060905,0.010530439200013357,0.13841007128799987,0.031806942
0.999,1,0.014782646,0.017848915695801104,0.010323411552339347,0.048513158,0.047333896,0.010462569089410362,0.1379849442880478,0.031672130032775955
1,1,0.014698920230972363,0.017722710985104743,0.010260284927438794,0.048308063,0.04694688,0.010394798575671424,0.1375602637848804,0.031537488

==> plot_results_csv/DFRG_sinusoidal3_1D_32_p_3_q_35_T_15-0.csv <==
x,t_0.0,t_0.75,t_1.5,t_3.0,t_5.0,t_10.0,t_14.99
0,1.1,0.083282152,1.1294957922971545,1.2003075803048529,0.082828479,0.5986974182590995,1.9472666346947505
0.001,1.1314987643698613,0.082005431,1.142153554213805,1.209846967376639,0.08322416,0.5909990478730202,1.944772037539939
0.002,1.1629371743948167,0.080751569,1.1546017243246807,1.2191987394247614,0.083617597,0.5834004437386752,1.9421474738783824
0.003,1.1942882489191349,0.079520205,1.1668392812967907,1.228363257022305,0.084008826,0.5759009116925976,1.9393956543435626
0.004,1.2255250067870809,0.078310973,1.1788652037971432,1.2373408807423534,0.084397882,0.568499758,1.9365192895689594
0.005,1.2566204668429228,0.077123512,1.1906784704927482,1.2461319711579908,0.084784801,0.5611962872113754,1.9335210901880533
0.006,1.2875476479309287,0.075957456,1.2022780600506147,1.2547368888423016,0.085169619,0.553989806,1.9304037668343266
0.007,1.3182795688953641,0.074812444,1.2136629511377508,1.263155994,0.08555237,0.5468796211216175,1.9271700301412589
0.008,1.3487892485804966,0.07368811,1.2248321224211656,1.2713896483092801,0.08593309,0.5398650370648694,1.9238225907423305
0.009,1.3790497058305937,0.072584092,1.2357845525678688,1.2794382112381162,0.086311816,0.5329453601155862,1.9203641592710234
0.01,1.4090339594899222,0.071500026,1.2465192202448692,1.287302043727963,0.086688582,0.526119896,1.916797446360819
0.011,1.4387150284027492,0.070435549,1.2570351041191752,1.294981506351904,0.087063423,0.519387951,1.9131251626451968
0.012,1.468065931413342,0.069390297,1.267331182857797,1.3024769596830241,0.087436377,0.5127488302778548,1.9093500187576387
0.013,1.4970596873659672,0.068363906,1.277406435127742,1.3097887642944073,0.087807478,0.5062018401237598,1.9054747253316244
0.014,1.5256693151048926,0.067356012,1.2872598395960204,1.3169172807591376,0.088176761,0.49974628625979417,1.9015019930006356
0.015,1.5538678334743845,0.066366253,1.2968903749296405,1.3238628696502994,0.088544262,0.4933814745224907,1.8974345323981527
0.016,1.5816282613187107,0.065394265,1.306297019795612,1.330625891540977,0.088910018,0.4871067107483824,1.893275054157657
0.017,1.6089236174821377,0.064439684,1.3154787528609435,1.3372067070042546,0.089274062,0.4809213007740023,1.8890262689126296
0.018,1.635726920808934,0.063502147,1.3244345527926444,1.3436056766132167,0.089636432,0.4748245504358834,1.8846908872965515
0.019,1.6620111901433645,0.06258129,1.3331633982577225,1.3498231609409472,0.089997162,0.46881576557055815,1.8802716199429017
0.02,1.6877494443296979,0.061676749,1.341664267923188,1.3558595205605306,0.090356288,0.46289425201455986,1.8757711774851626
0.021,1.7129147022122009,0.060788162,1.3499361404560497,1.361715116045051,0.090713845,0.45705931560442137,1.8711922705568154
0.022,1.7374799826351408,0.059915164,1.3579779945233166,1.3673903079675926,0.091069869,0.4513102621766757,1.8665376097913402
0.023,1.7614183044427838,0.059057391,1.3657888087919967,1.3728854569012394,0.091424396,0.4456463975678554,1.8618099058222173
0.024,1.784702686479398,0.058214482,1.3733675619291006,1.378200923419076,0.091777462,0.44006702761449373,1.8570118692829287
0.025,1.807306148,0.057386071,1.3807132326016358,1.3833370680941863,0.0921291,0.4345714581531234,1.8521462108069549
0.026,1.8292017066166069,0.056571795,1.3878247994766122,1.388294251499655,0.092479349,0.42915899502027754,1.847215641027776
0.027,1.8503623824057356,0.055771291,1.3947012412210382,1.3930728342085659,0.092828241,0.42382894405248883,1.8422228705788741
0.028,1.8707611938009043,0.054984195604964314,1.401341536501924,1.3976731767940038,0.093175815,0.41858061108629047,1.8371706100937293
0.029,1.8903711596463793,0.054210145,1.4077446639862774,1.4020956398290527,0.093522104,0.41341330195821524,1.832061570205823
0.03,1.909165298786428,0.053448775,1.4139096023411082,1.4063405838867968,0.093867144,0.40832632250479617,1.8268984615486357
0.031,1.9271166300653169,0.052699722,1.4198353302334246,1.4104083695403202,0.094210972,0.40331897856256593,1.821683994755648
0.032,1.944502782,0.051961493401484246,1.4255077914200458,1.4143016486871443,0.094553636,0.3983822912125338,1.816443363035634
0.033,1.9610787393736853,0.051239406,1.4310171017801683,1.4180469520302659,0.094894882,0.393529336,1.8111082416058788
0.034,1.9767358329077656,0.050529020540282694,1.436293102403595,1.4216223574602893,0.095234982,0.3887516405372006,1.8057298644800581
0.035,1.991471063414938,0.049830183,1.4413381847738236,1.4250298674527955,0.095573957,0.38404831273489887,1.8003096600629045
0.036,2.0052814321969814,0.049142739,1.4461547403743524,1.428271484483367,0.095911826,0.3794184619430661,1.7948490567591524
0.037,2.0181639405556724,0.048466534,1.4507451606886794,1.431349211027585,0.096248612,0.3748611971518718,1.789349482973535
0.038,2.030115589792787,0.047801413,1.4551118372003018,1.4342650495610307,0.096584336,0.37037562735148527,1.7838123671107855
0.039,2.041133381210105,0.047147222,1.459257161392719,1.437021002559287,0.096919018,0.36596086153207597,1.7782391375756381
0.04,2.0512143161094043,0.046503805,1.4631835247494287,1.4396190724979345,0.09725268,0.3616160086838133,1.7726312227728254
0.041,2.060355396,0.045871009,1.4668933187539288,1.4420612618525552,0.097585343,0.35734017779686666,1.7669900511070815
0.042,2.0685536215610516,0.045248678,1.470388934889717,1.4443495730987306,0.097917027,0.3531324778614054,1.761317051
0.043,2.075805994716956,0.044636659,1.473672764640292,1.4464860087120424,0.098247754,0.34899201786759904,1.755613650805734
0.044,2.0821095165619514,0.044034795653078405,1.4767471994891521,1.4484725711680724,0.098577545,0.34491790680561685,1.7498812789795974
0.045,2.0874611883978154,0.043442934605164206,1.4796146309197946,1.4503112629424022,0.09890642,0.3409092536656283,1.7441213639094637
0.046,2.0918580115263237,0.042860920867172685,1.4822774504157181,1.4520040865106132,0.099234402,0.33696516743780275,1.738335334000066
0.047,2.0952969872492564,0.0422886,1.4847380494604205,1.4535530443482876,0.09956151,0.33308475711230967,1.7325246176561382
0.048,2.0977751168683896,0.041725816914370155,1.4869988195374004,1.4549601389310067,0.099887767,0.3292671316793184,1.7266906432824136
0.049,2.099289401685501,0.041172417496265365,1.4890621521301552,1.456227372734352,0.10021319186381555,0.3255114001289983,1.720834839283626
0.05,2.0998368430023686,0.040628247,1.4909304387221831,1.4573567482339054,0.1005378072396597,0.3218166714515188,1.7149586340645082
0.051,2.0994144421207697,0.040093151,1.4926060707969826,1.4583502679052487,0.10086163370479188,0.31818205463704946,1.709063456029795
0.052,2.0980192003424816,0.039566974,1.4940914398380516,1.4592099342239628,0.10118469230287847,0.31460665867575943,1.7031507335842186
0.053,2.0956481189692835,0.039049563,1.4953889373288884,1.459937749665631,0.10150700407758594,0.3110895925578184,1.697221895132514
0.054,2.0922981993029497,0.038540762,1.4965009547529902,1.4605357167058324,0.10182859007258058,0.30762996527339537,1.6912783690794124
0.055,2.087966442645261,0.038040416900033645,1.4974298835938562,1.4610058378201507,0.1021494713315289,0.304226886,1.6853215838296496
0.056,2.082649850297993,0.037548373,1.4981781153349836,1.4613501154841668,0.10246966889809726,0.3008794631657816,1.6793529677879577
0.057,2.076345423562924,0.037064476,1.4987480414598708,1.4615705521734625,0.10278920381595212,0.29758680632292966,1.6733739493590707
0.058,2.0690501637418315,0.036588571185777435,1.4991420534520161,1.4616691503636197,0.1031080971287599,0.29434802427427353,1.6673859569477223
0.059,2.0607610721364935,0.036120504,1.4993625427949178,1.4616479125302195,0.10342636988018696,0.29116222600998276,1.661390418958646
0.06,2.0514751500486867,0.035660119,1.4994119009720732,1.461508841148844,0.10374404311389973,0.2880285205202265,1.6553887637965747
0.061,2.0411893987801895,0.035207263,1.4992925194669808,1.4612539386950745,0.10406113787356464,0.28494601679517423,1.6493824198662426
0.062,2.029900819632779,0.03476178,1.4990067897631392,1.460885207644493,0.10437767520284809,0.2819138238249954,1.643372815572383
0.063,2.017842280871655,0.034321539,1.4985732885967946,1.460420090861488,0.10469355571409888,0.2789220146850404,1.6373764231505434
0.064,2.0050432647879757,0.033891817,1.4979662973977403,1.4598253747543584,0.10500903427791097,0.27599351000838346,1.6313480688721524
0.065,1.9912979392824008,0.033468954,1.4972046713696336,1.459125293339633,0.10532399628934633,0.2731120868575706,1.6253202555942527
0.066,1.9766299535357235,0.03305285,1.4962911883738097,1.4583217255778498,0.1056384615572541,0.2702771144908012,1.6192935853109318
0.067,1.9610629567287365,0.032643405190219806,1.495228626271605,1.4574165504295469,0.10595244989048352,0.26748796216627413,1.6132686600162787
0.068,1.9446205980422313,0.032240519,1.4940197629243543,1.4564116468552628,0.10626598109788378,0.2647439991421887,1.6072460817043808
0.069,1.9273265266570014,0.031844091079731816,1.4926673761933933,1.4553088938155359,0.10657907498830405,0.26204459467674396,1.601226452369326
0.07,1.909204391753839,0.031454022,1.4911742439400584,1.454110170270904,0.10689175137059354,0.25938911802813924,1.5952103740052035
0.071,1.8902778425135374,0.031070211816108844,1.4895431440256846,1.4528173551819064,0.10720403005360145,0.2567769384545735,1.5891984486061017
0.072,1.8705705281168874,0.030692560164955262,1.4877768543116079,1.4514323275090808,0.10751593084617694,0.25420742521424594,1.5831912781661077
0.073,1.8501060977446828,0.030320967121218168,1.4858781526591636,1.4499569662129652,0.10782747355716928,0.2516799475653557,1.577189465
0.074,1.8289082005777157,0.029955333,1.4838498169296874,1.4483931502540992,0.10813867799542759,0.24919387476610202,1.5711936101397972
0.075,1.8070004857967783,0.029595556716927162,1.4816946249845153,1.4467427585930195,0.10844956396980109,0.24674857607468398,1.5652043165416574
0.076,1.784406602582664,0.029241539286840073,1.4794153546849829,1.4450076701902652,0.10876015128913902,0.24434342074930065,1.559222185878978
0.077,1.7611502001161645,0.028893180325103154,1.4770147838924255,1.4431897640063749,0.10907045976229052,0.24197777804815138,1.5532478201458484
0.078,1.7372549275780724,0.02855038,1.474495690468179,1.4412909190018863,0.1093805091981048,0.23965101722943521,1.5472818213363562
0.079,1.7127444341491809,0.028213037667613485,1.471860852273579,1.4393130141373385,0.10969031940543109,0.23736250755135133,1.5413247914445896
0.08,1.6876423690102818,0.027881053902327577,1.4691130471699612,1.437257928373269,0.10999991019311854,0.23511161827209875,1.5353773324646371
0.081,1.661972381342168,0.027554328466325502,1.4662550530186613,1.4351275406702166,0.11030930137001636,0.23289771864987682,1.5294400463905864
0.082,1.635758120325632,0.027232761324840683,1.463289647681015,1.4329237299887196,0.11061851274497378,0.23072017794288457,1.5235135352165263
0.083,1.6090232351414657,0.026916252443106532,1.4602196090183577,1.4306483752893158,0.11092756412683995,0.2285783654093212,1.5175984009365442
0.084,1.5817913749704628,0.026604702,1.4570477148920258,1.428303355532545,0.1112364753244641,0.2264716503073859,1.5116952455447294
0.085,1.554086188993415,0.026298009,1.4537767431633537,1.4258905496789436,0.11154526614669538,0.22439940189527768,1.5058046710351691
0.086,1.525931326391115,0.025996075008742302,1.450409471693678,1.423411836689051,0.11185395640238303,0.22236098943119584,1.4999272794019518
0.087,1.4973504363443548,0.025698798818345008,1.446948678344334,1.4208690955234053,0.11216256590037622,0.22035578217333943,1.4940636726391658
0.088,1.4683671680339274,0.025406080713865478,1.4433971409766575,1.4182642051425445,0.11247111444952414,0.21838314937990763,1.488214452740899
0.089,1.4390051706406255,0.025117820660537124,1.4397576374519838,1.4155990445070077,0.11277962185867604,0.21644246030909958,1.482380222
0.09,1.4092880933452414,0.024833919,1.4360329456316492,1.412875492577333,0.11308810793668106,0.21453308421911454,1.476561581514277
0.091,1.3792395853285677,0.024554274568267614,1.432225843376989,1.410095428314058,0.11339659249238845,0.21265439036815154,1.4707591341740978
0.092,1.3488832957713968,0.024278788,1.4283391085493387,1.407260730677722,0.11370509533464732,0.21080574801440977,1.4649734816747912
0.093,1.3182428738545209,0.024007360263403804,1.424375519010034,1.4043732786288623,0.11401363627230693,0.20898652641608834,1.4592052260104447
0.094,1.287368536770355,0.023738620734050253,1.4203671782719274,1.4014542563111456,0.1143220582592581,0.20718881997022448,1.4534635177908974
0.095,1.2563797431010588,0.023476035126041687,1.416241604095686,1.398454294693819,0.11463081013247366,0.20543174304284953,1.447723466645365
0.096,1.2252502623288328,0.02321721,1.4120494754557853,1.395408098294812,0.11493964874326515,0.20370207786370265,1.4420022757042175
0.097,1.194009370713667,0.022962100439612186,1.4077928601095349,1.392316970603481,0.11524859687311759,0.20199944256606323,1.4363001173322778
0.098,1.1626863445155509,0.022710664162840444,1.4034738258142438,1.3891822151091835,0.11555767730351611,0.2003234552832107,1.4306171638943705
0.099,1.1313104599944739,0.022462857,1.3990944403272199,1.3860051353012761,0.11586691281594565,0.19867373414842432,1.4249535877553183
0.1,1.0999109934104259,0.022218635746305945,1.394656771405773,1.3827870346691156,0.11617632619189129,0.1970498972949836,1.419309561279946
0.101,1.068517221023397,0.021977956,1.3901628868072116,1.3795292167020596,0.11648594021283813,0.19545156285616788,1.4136852568330769
0.102,1.0371584190933762,0.021740776,1.3856148542888445,1.376232984889464,0.11679577766027109,0.19387834896525646,1.408080846779534
0.103,1.0058638638803539,0.021507049,1.381014741607981,1.3728996427206872,0.11710586131567531,0.1923298737555289,1.402496503484142
0.104,0.9746628316443187,0.021276734684361507,1.3763646165219297,1.369530493685085,0.1174162139605358,0.19080575536026445,1.396932399311724
0.105,0.943584599,0.021049788,1.3716665467879992,1.3661268412720151,0.11772685837633759,0.1893056119127425,1.3913887066271042
0.106,0.9126584411431704,0.020826164452145062,1.3669226001634982,1.3626899889708337,0.11803781734456575,0.1878290615462425,1.3858655977951058
0.107,0.8819136353980365,0.020605821813611862,1.3621348444057362,1.3592212402708985,0.11834911364670528,0.18637572239404368,1.3803632451805525
0.108,0.8513794576698488,0.020388716027894802,1.3573053472720216,1.3557218986615662,0.11866077006424128,0.18494521258942562,1.3748818211482687
0.109,0.8210851842185976,0.020174803,1.352436176519664,1.352193267632194,0.11897280937865871,0.18353715026566758,1.3694214980630777
0.11,0.791060091,0.019964040618207467,1.3475293999059712,1.3486366506721383,0.11928525437144269,0.18215115355604894,1.3639824482898029
0.111,0.7613334551868615,0.019756383795886383,1.3425870851882524,1.3450533512707565,0.11959812782407818,0.18078684059384914,1.358564844193268
0.112,0.7319345521263563,0.019551789,1.3376113001238168,1.3414446729174057,0.1199114525180503,0.17944382951234752,1.3531688581382972
0.113,0.702892658,0.019350214,1.3326041124699735,1.3378119191014424,0.12022525123484405,0.17812173844482349,1.347794662489714
0.114,0.6742370502160198,0.019151614,1.3275675899840305,1.334156393312224,0.1205395467559445,0.1768201855245564,1.342442429612342
0.115,0.6459970038861682,0.018955945075993116,1.3225038004232976,1.3304793990391075,0.12085436186283668,0.17553878888482569,1.3371123318710054
0.116,0.618201796,0.018763164542490527,1.317414811545083,1.3267822397714493,0.12116971933700559,0.1742771666589107,1.331804541630527
0.117,0.5908807017770452,0.018573228469225423,1.3123026911066953,1.3230662189986069,0.12148564195993632,0.17303493698009073,1.326519231255731
0.118,0.564062999,0.018386093257022392,1.3071695068654439,1.319332640209937,0.12180215251311384,0.1718117179816453,1.3212565731114407
0.119,0.5377779621352952,0.018201715,1.302017326578638,1.3155828068947968,0.12211927377802331,0.17060712779685372,1.3160167395624809
0.12,0.5120548688896589,0.018020051019100924,1.2968482180035856,1.311818022542543,0.12243702853614968,0.1694207845589954,1.3107999029736743
0.121,0.4869229950408346,0.017841056795031677,1.2916642488975958,1.3080395906425328,0.12275543956897803,0.1682523064013497,1.3056062357098446
0.122,0.46241161684881227,0.017664689035322874,1.286467487017978,1.3042488146841231,0.12307452965799337,0.16710131145719598,1.3004359101358158
0.123,0.4385500105735813,0.017490904140799117,1.2812600001220407,1.3004469981566706,0.12339432158468075,0.1659674178598137,1.2952890986164118
0.124,0.4153674524751315,0.017319658512284994,1.2760438559670926,1.296635444549533,0.12371483813052524,0.16485024374248217,1.2901659735164563
0.125,0.3928932188134526,0.017150470450657027,1.2708503466624037,1.2928324478524305,0.12403586661788507,0.16374429650451522,1.2850706214408945
0.126,0.3708214727052794,0.016984547002133248,1.2656051391465055,1.2889941928085584,0.12435800023401547,0.1626627674551527,1.2799917185791283
0.127,0.3495434049669902,0.016821069,1.260358322336434,1.2851504408459105,0.12468091557881211,0.16159677756574972,1.2749368154841372
0.128,0.3290678964549616,0.016660010670460683,1.255111133660515,1.2813019663780483,0.1250046392711824,0.16054610776879832,1.269905889
0.129,0.30940382802556965,0.016501348,1.2498648105470738,1.2774495438185323,0.12532919793003391,0.15951053899679066,1.2648989177670342
0.13,0.2905600805351907,0.016345057179896802,1.2446205904244367,1.2735939475809244,0.12565461817427404,0.1584898521822189,1.259915877731199
0.131,0.2725455348402012,0.016191112282758865,1.239379710720929,1.2697359520787854,0.12598092662281027,0.15748382825757512,1.2549567466346916
0.132,0.2553690717969773,0.016039489,1.2341434088648766,1.2658763317256772,0.12630814989455016,0.15649224815535154,1.250021501770651
0.133,0.23903957226189534,0.015890163,1.2289129222846051,1.262015861,0.12663631460840113,0.15551489280804018,1.2451101204322148
0.134,0.22356591709133153,0.015743109,1.2236894884084406,1.2581553141207955,0.1269654473832706,0.15455154314813324,1.2402225799125215
0.135,0.20895698714166225,0.015598302320630942,1.2184743446647084,1.254295465696145,0.1272955748380661,0.15360198010812284,1.2353588575047096
0.136,0.1952216632692637,0.015455718802161417,1.213268728481734,1.2504370900747694,0.12762672359169513,0.1526659846205011,1.2305189305019162
0.137,0.18236882633051232,0.015315333498699483,1.208073877287844,1.2465809616702304,0.12795892026306516,0.15174333761776015,1.2257027761972812
0.138,0.17040735718178432,0.015177121723336443,1.2028910285113634,1.2427278548960887,0.12829219147108364,0.15083382003239215,1.2209103718839414
0.139,0.15934613667945596,0.015041059,1.1977214195806185,1.2388785441659058,0.12862656383465806,0.1499372127968892,1.2161416948550352
0.14,0.1491940456799036,0.014907120009272237,1.1925662879239345,1.2350338038932431,0.12896206397269594,0.14905329684374352,1.2113967224037014
0.141,0.13995996503950373,0.014775280696753686,1.1874268709696376,1.2311944084916615,0.12929871850410468,0.14818185310544715,1.2066754318230786
0.142,0.1316527756146322,0.014645516164699226,1.182304406146053,1.2273611323747224,0.1296365540477918,0.14732266251449222,1.2019778004063035
0.143,0.12428135826166548,0.014517801726200171,1.1772001308815068,1.2235347499559865,0.12997559722266475,0.1464755060033709,1.197303805446515
0.144,0.11785459383697992,0.014392112694347824,1.1721152826043246,1.219716035649016,0.13031587464763109,0.14564016450457534,1.1926534242368518
0.145,0.11238136319695181,0.014268424382233483,1.1670510987428324,1.215905763867371,0.1306574129415982,0.1448164189505976,1.1880266340704517
0.146,0.10787054719795745,0.014146712102948452,1.162008816725356,1.2121047090246138,0.1310002387234736,0.1440040502739299,1.183423412240453
0.147,0.10433102669637309,0.014026951169584028,1.1569896739802201,1.2083136455343044,0.1313443786121647,0.14320283940706427,1.1788437360399935
0.148,0.10177168254857508,0.013909116895231522,1.1519949079357514,1.204533347810005,0.13168985922657914,0.142412567,1.1742875827622123
0.149,0.10020139561093966,0.013793184592982228,1.1470257560202755,1.2007645902652764,0.1320367071856242,0.14163301483270802,1.1697549297002463
0.15,0.099629047,0.013679129575927455,1.142083455662118,1.1970081473136798,0.13238494910820747,0.1408639629902016,1.165245754147235
0.151,0.10006351679166188,0.013566927157158504,1.1371692442896046,1.1932647933687766,0.13273461161323644,0.14010519268746585,1.1607600333963162
0.152,0.10151368662277209,0.013456552649766676,1.1322843593310612,1.189535302844128,0.13308572131961857,0.1393564848569929,1.1562977447406275
0.153,0.10398843708955008,0.013347981,1.127430038214813,1.1858204501532947,0.13343830484626124,0.13861762043127485,1.151858865473308
0.154,0.10749664904837217,0.013241188621479594,1.1226075183691866,1.182121009709839,0.13379238881207206,0.13788838034280387,1.147443372887495
0.155,0.11204720335561465,0.01313615,1.1178180372225073,1.178437755927321,0.1341479998359585,0.1371685455240721,1.1430512442763276
0.156,0.1176489808676538,0.013032839995796635,1.1130628322031009,1.1747714632193023,0.13450516453682795,0.13645789690757162,1.1386824569329435
0.157,0.12393558677997539,0.012931030791791143,1.1083530203950176,1.171127777000363,0.13486369910724638,0.13575480117436864,1.1343367745267208
0.158,0.1311340642780028,0.012831310266757932,1.1036570018826153,1.1674902586753388,0.1352241714578271,0.1350637935699444,1.1300131714577266
0.159,0.13934787981193295,0.012733239664540204,1.0989987635759813,1.1638717964691367,0.13558626476702146,0.13438138380956646,1.1257126350827689
0.16,0.14855762500066905,0.012636804075695077,1.094378902879779,1.1602727953429002,0.1359500106906374,0.1337074476454758,1.121435067
0.161,0.15874389146311413,0.012541988590779658,1.0897980171986725,1.1566936602577742,0.13631544088448297,0.13304186082991334,1.1171803672710534
0.162,0.1698872708181714,0.012448778300351073,1.0852567039373258,1.1531347961749028,0.1366825870043662,0.13238449911512024,1.1129484382623422
0.163,0.18196835468474376,0.012357158294966428,1.0807555605004011,1.1495966080554305,0.1370514807060951,0.1317352382533373,1.1087391808037594
0.164,0.19496773468173445,0.012267113665182844,1.0762951842925637,1.1460795008605018,0.13742215364547772,0.13109395399680568,1.104552496109328
0.165,0.20886600242804662,0.012178629501557434,1.0718761727184758,1.142583879551261,0.1377946374783221,0.13046052209776635,1.1003882853930718
0.166,0.22364374954258326,0.012091690894647315,1.0674991231828017,1.1391101490888529,0.13816896386043617,0.12983481830846028,1.0962464498690134
0.167,0.2392815676442476,0.012006282935009606,1.063164633090205,1.135658714434421,0.13854516444762813,0.12921671838112847,1.0921268907511763
0.168,0.25576004835194266,0.011922390713201414,1.0588732998453494,1.1322299805491107,0.13892327089570586,0.12860609806801193,1.0880295092535834
0.169,0.27305978328457153,0.011839999319779861,1.054625720852898,1.1288243523940658,0.13930331486047742,0.12800283312135163,1.0839542065902579
0.17,0.29116136406103743,0.011759093845302061,1.050422493517515,1.125442234930431,0.13968532799775088,0.12740679929338863,1.079900883975223
0.171,0.31004538230024337,0.011679659380325128,1.0462642152438641,1.1220840331193502,0.14006934196333423,0.1268178723363639,1.0758694426225024
0.172,0.3296924296210919,0.011601681015406186,1.0421514834366086,1.118750151921969,0.14045538841303554,0.12623592800251848,1.0718597837461186
0.173,0.3500830976424873,0.011525143841102337,1.0380848955004116,1.115440996,0.14084349900266274,0.12566084204409333,1.0678718085600947
0.174,0.37119797798333204,0.011450032947970704,1.0340650488399372,1.1121569712128792,0.14123370538802393,0.1250924902133294,1.0639054182784538
0.175,0.3930176622625293,0.011376333426568403,1.0300925408598496,1.1088984816234602,0.1416260392249272,0.12453074826246778,1.0599605141152195
0.176,0.4155227420989821,0.011304030367452547,1.0261679689648115,1.1056659324923177,0.14202053216918042,0.12397549194374943,1.0560369972844148
0.177,0.4386938091115937,0.011233108861180254,1.022291930559487,1.102459728780596,0.14241721587659176,0.12342659700941536,1.0521347690000633
0.178,0.46251145491926715,0.011163554,1.0184650230485397,1.0992802754494397,0.14281612200296917,0.12288393921170658,1.0482537304761872
0.179,0.48695627114090534,0.011095350869394815,1.0146878438366331,1.0961279774599928,0.14321728220412072,0.12234739430286402,1.0443937829268104
0.18,0.5120088493954118,0.011028484564995902,1.010960990328431,1.09300324,0.14362072813585441,0.12181683803512881,1.0405548275659557
0.181,0.5376497813016891,0.010962940175669008,1.007285059928596,1.0899064673508057,0.1440264914539782,0.1212921461607418,1.0367367656076463
0.182,0.5638596584786408,0.010898702791971259,1.0036606500417935,1.0868380651533542,0.14443460381430026,0.12077319443194412,1.0329394982659057
0.183,0.5906190725451699,0.010835757504459762,1.000088358072686,1.083798438,0.1448450968726285,0.12025985860097671,1.0291629267547568
0.184,0.6179086151201794,0.010774089403691636,0.996568781,1.0807879912784575,0.145258002,0.11975201442008057,1.0254069522882228
0.185,0.6457088778225724,0.010713683580223997,0.9931025175062106,1.077807129523301,0.14567335170653578,0.1192495376414967,1.0216714760803265
0.186,0.674000452,0.010654525,0.9896901637181701,1.0748562578378646,0.14609117679373088,0.1187523040174661,1.0179563993450915
0.187,0.7027639300851216,0.010596599,0.9863323174664794,1.0719357811832935,0.1465115092021643,0.11826018930022981,1.014261623296541
0.188,0.7318758179046279,0.010539719,0.983037667,1.0690498150530376,0.14693404423658898,0.11777201055072536,1.0105863938836452
0.189,0.7612649391826092,0.010484367481460208,0.9797818421008438,1.066186710659904,0.14735966988412222,0.11729083785100147,1.0069315944348765
0.19,0.7909895162003229,0.010430203546493311,0.9765821826030635,1.0633550738855455,0.14778787780388353,0.11681443901903922,1.0032966813350872
0.191,0.8210191026637755,0.010377219850223355,0.9734388541192465,1.0605550791546579,0.14821870721860486,0.11634274281856856,0.9996815341314962
0.192,0.851323252,0.010325408717002448,0.9703520224316114,1.0577869008919383,0.14865219735101834,0.11587567801331956,0.9960860323713226
0.193,0.8818715187519244,0.010274762471182695,0.9673218533223757,1.0550507135220824,0.14908838742385594,0.11541317336702217,0.9925100556017848
0.194,0.9126334557886336,0.010225273437116203,0.9643485125737572,1.0523466914697857,0.14952731665984959,0.11495515764340639,0.9889534833701012
0.195,0.9435786170951084,0.010176933939155076,0.9614321659679737,1.0496750091597455,0.14996902428173137,0.11450155960620226,0.985416195
0.196,0.9746765563773556,0.010129736301651426,0.9585729792872432,1.0470358410166571,0.15041354951223324,0.11405230801913972,0.9818980707091727
0.197,1.0058968273413815,0.010083672848957358,0.9557711183137837,1.044429361465217,0.15086093157408728,0.11360733164594883,0.9783989893743656
0.198,1.0372089836931926,0.010038735905424975,0.9530267488298125,1.041855744930121,0.15131120969002543,0.11316655925035951,0.9749188307662873
0.199,1.068582579138796,0.009994918,0.9503400366175478,1.0393151658360655,0.1517644230827797,0.11272991959610183,0.9714574744321575
0.2,1.0999871673841977,0.009952211,0.9477111474592079,1.0368077986077464,0.1522206109750821,0.11229734144690576,0.9680147999191941
0.201,1.131392302135405,0.009910607,0.945140247,1.0343338176698602,0.15267981258966465,0.11186875356650129,0.9645906867746168
0.202,1.1627675370984245,0.0098701,0.9426275014331719,1.0318933974471025,0.15314206714925935,0.11144408471861844,0.9611850145456434
0.203,1.1940824259792622,0.00983068,0.940173076,1.0294867123641698,0.15360741387659818,0.11102326366698718,0.9577976627794931
0.204,1.2253065224839246,0.009792341,0.9377771370094479,1.027113936845759,0.15407589199441318,0.11060621917533756,0.954428511
0.205,1.2564093803184198,0.009755075,0.9354398498539972,1.0247752453165644,0.15454754072543636,0.11019288000739953,0.9510774388245367
0.206,1.287360553188753,0.009718874,0.93316138,1.0224708122012833,0.15502239929239967,0.1097831749269031,0.9477443257301678
0.207,1.3181295948009317,0.00968373,0.9309418945670082,1.020200811924612,0.15550050691803521,0.10937703269757824,0.9444290512874969
0.208,1.3486860588609624,0.009649636,0.9287815579999055,1.017965418911246,0.15598190282507488,0.10897438208315502,0.9411314950437426
0.209,1.3789994990748515,0.009616584,0.9266805365266881,1.015764807585882,0.15646662623625082,0.1085751518473634,0.9378515365461237
0.21,1.4090394691486052,0.009584566,0.9246389959295733,1.013599152373216,0.15695471637429487,0.10817927075393333,0.9345890553418585
0.211,1.4387755227882308,0.009553576,0.9226571019907793,1.0114686276979434,0.15744621246193913,0.10778666756659488,0.9313439309781664
0.212,1.468177213699735,0.009523604,0.92073502,1.0093734079847614,0.15794115372191558,0.10739727104907804,0.9281160430022657
0.213,1.4972140955891238,0.009494643,0.9188729172170249,1.0073136676583654,0.1584395793769562,0.10701100996511274,0.9249052709613751
0.214,1.5258557221624045,0.009466687,0.9170709579465002,1.005289581143452,0.1589415286497931,0.10662781307842906,0.9217114944027134
0.215,1.5540716471255833,0.009439726,0.9153293084631678,1.003301322864717,0.15944704076315824,0.10624760915275697,0.9185345928734996
0.216,1.5818314241846672,0.009413754,0.9136481345492455,1.0013490672468568,0.15995615493978355,0.10587032695182647,0.9153744459209521
0.217,1.6091046070456625,0.009388762,0.9120276019869509,0.9994329887145673,0.1604689104024011,0.10549589523936755,0.9122309330922898
0.218,1.6358607494145758,0.009364743,0.9104678765585017,0.9975532616925445,0.16098534637374287,0.10512424277911019,0.909103934
0.219,1.6621375042026787,0.009341494,0.9089763691731286,0.9957132623617455,0.16150496337690884,0.10475453519065604,0.9059924044924463
0.22,1.688010945,0.009319534,0.9075325667443961,0.9939036988211747,0.16202916128547162,0.10438882970676687,0.9028981873692955
0.221,1.7132405399701554,0.009298517,0.9061501065094408,0.9921309885491878,0.16255712713622897,0.10402569620623107,0.8998200431172012
0.222,1.7378118667474762,0.009278442,0.9048288573556631,0.9903951573703833,0.16308891173577336,0.10366509288223631,0.8967578518389372
0.223,1.7617105038162515,0.009259306,0.9035686881704624,0.9886962311093588,0.16362456589069743,0.10330697792797029,0.8937114936372769
0.224,1.7849220294482808,0.00924111,0.902369468,0.9870342355907125,0.16416414040759364,0.1029513095366206,0.8906808486149933
0.225,1.807432021915365,0.009223851,0.9012310652553918,0.9854091966390419,0.16470768609305456,0.10259804590137495,0.8876657968748595
0.226,1.8292260594893037,0.009207528,0.9001533493003216,0.9838211400789458,0.16525525375367273,0.10224714521542101,0.8846662185196489
0.227,1.8502897204418962,0.009192139,0.8991361888634274,0.9822700917350213,0.16580689419604064,0.10189856567194645,0.8816819936521343
0.228,1.8706085830449435,0.009177685,0.8981794528321094,0.9807560774318669,0.16636265822675092,0.10155226546413894,0.8787130023750896
0.229,1.8901682255702452,0.009164161,0.8972830100937675,0.9792791229940807,0.16692259665239603,0.10120820278518616,0.8757591247912877
0.23,1.9089542262896004,0.009151569,0.8964467295358012,0.977839254,0.16748676027956855,0.10086633582827573,0.8728202410035015
0.231,1.9269521634748104,0.009139906,0.8956704800456102,0.9764364970130033,0.16805519991486098,0.10052662278659538,0.8698962311145046
0.232,1.944147615397674,0.00912917,0.8949541305105947,0.975070877,0.16862796636486585,0.10018902185333273,0.8669869752270701
0.233,1.9605261603299917,0.009119361,0.8942975498181542,0.97374242,0.16920511043617575,0.099853491,0.8640923534439713
0.234,1.9760733765435632,0.009110477,0.8937006068556885,0.9724511526465953,0.16978668293538315,0.099519989,0.8612122458679812
0.235,1.9907748423101885,0.009102517,0.8931631705105978,0.9711970997175736,0.17037273466908062,0.099188474,0.8583465326018732
0.236,2.0046161359016685,0.009095479,0.8926851096702813,0.9699802874261052,0.1709633164438607,0.098858903,0.8554950937484203
0.237,2.0175828355898013,0.009089362,0.8922662932221391,0.9688007415967885,0.17155847906631594,0.098531236,0.8526578094103959
0.238,2.0296605196463884,0.009084165,0.8919065900535709,0.9676584880542213,0.17215827334303882,0.098205429,0.8498345596905731
0.239,2.0408347663432287,0.009079886,0.8916058690519765,0.9665535526230016,0.17276275008062192,0.097881443,0.8470252246917251
0.24,2.051091153952123,0.009076523,0.8913639991047559,0.9654859611277276,0.1733719600856578,0.097559233,0.8442296845166256
0.241,2.060415260744871,0.009074076,0.8911808490993086,0.9644557393929969,0.17398595416473894,0.09723876,0.8414478192680472
0.242,2.068792664993272,0.009072543,0.8910562879230345,0.9634629132434075,0.17460478312445793,0.096919981,0.8386795090487633
0.243,2.076208944969127,0.009071923,0.8909901844633332,0.9625075085035573,0.17522849777140723,0.096602854,0.8359246339615469
0.244,2.082649678944235,0.009072214,0.8909824076076049,0.9615895509980447,0.17585714891217943,0.096287337,0.8331830741091717
0.245,2.0881004451903964,0.009073415,0.8910328262432494,0.9607090665514673,0.1764907873533671,0.095973389,0.8304547095944107
0.246,2.0925468219794103,0.009075525,0.8911413092576659,0.9598660809884227,0.17712946390156264,0.095660968,0.8277394205200369
0.247,2.0959743875830785,0.009078542,0.8913077255382547,0.9590606201335097,0.17777322936335876,0.095350032,0.8250370869888237
0.248,2.098368720273199,0.009082465,0.8915319439724154,0.9582927098113259,0.1784221345453479,0.095040539,0.8223475891035444
0.249,2.099715398321573,0.009087292,0.8918138334475479,0.957562376,0.17907623025412261,0.094732448,0.819670807
0.25,2.1,0.009092855,0.8921618313555437,0.956873796,0.17973471714492334,0.094425163,0.8170055504996896
0.251,2.099715398321573,0.009099596,0.8925529913615247,0.9562158265264467,0.18039977165735388,0.094120097,0.8143541212766466
0.252,2.098368720273199,0.009107236,0.8930017030080767,0.9555956461091913,0.1810701244184026,0.093816303,0.8117149827902084
0.253,2.095974387583078,0.009115777,0.8935075788423262,0.9550131523396824,0.1817458434920193,0.093513757,0.8090880237304383
0.254,2.0925468219794103,0.009125223,0.8940702314113994,0.9544682429217545,0.18242699694215386,0.093212432,0.8064731327873995
0.255,2.0881004451903955,0.009135579,0.894689273,0.9539608155592428,0.18311365283275613,0.092912305,0.8038701986511554
0.256,2.082649678944234,0.009146849,0.8953643169425232,0.9534907679559828,0.183805879,0.09261335,0.8012791100117692
0.257,2.076208944969127,0.009159035,0.8960949749988262,0.9530579978158096,0.18450374419116333,0.092315541,0.7986997555593043
0.258,2.068792664993272,0.009172141,0.8968808599784583,0.9526624028425579,0.18520731578686792,0.092018854,0.7961320239838237
0.259,2.0604152607448705,0.009186173,0.8977215844285461,0.9523038807400628,0.1859166620788397,0.091723264,0.7935758039753907
0.26,2.0510911539521226,0.009201132,0.8986167608962158,0.951982329,0.18663185113102854,0.091428745,0.7910309842240686
0.261,2.0408347663432287,0.009217024,0.8995660019285935,0.9516976459626841,0.1873529510073842,0.091135272,0.7884974534199207
0.262,2.0296605196463884,0.009233852,0.9005689200728059,0.9514497286954704,0.18808002977185667,0.09084282,0.7859751002530107
0.263,2.0175828355898013,0.009251619,0.9016251278759793,0.9512384751143541,0.18881315548839575,0.090551364,0.7834638134134011
0.264,2.004616135901668,0.00927033,0.9027342378852397,0.9510637829231702,0.18955239622095132,0.090260879,0.7809634815911555
0.265,1.9907748423101885,0.009289987,0.9038958626477138,0.9509255498257537,0.19029782003347326,0.089971339,0.7784739934763374
0.266,1.9760733765435632,0.009310596,0.9051096147105279,0.9508236735259403,0.19104949498991136,0.08968272,0.775995238
0.267,1.9605261603299915,0.00933216,0.9063751066208081,0.9507580517275644,0.19180748915421555,0.089394996,0.7735271031292361
0.268,1.944147615397674,0.009354683,0.9076919509256811,0.9507285821344614,0.19257187059033568,0.089108142,0.7710694782770796
0.269,1.9269521634748104,0.009378167,0.90905976,0.9507351624504667,0.19334270736222156,0.088822133,0.7686222518926035
0.27,1.9089542262896007,0.009402618,0.910478147,0.9507776903794148,0.1941200675338231,0.088536944,0.7661853126658708
0.271,1.8901682255702454,0.009428039,0.9119467236791191,0.9508560636251416,0.19490401916909023,0.088252549,0.7637585492869452
0.272,1.8706085830449442,0.009454434,0.9134651030336257,0.9509701798914816,0.19569463033197268,0.087968925,0.7613418504458896
0.273,1.8502897204418967,0.009481806,0.9150328975183566,0.9511199368822698,0.1964919690864203,0.087686044,0.7589351048327675
0.274,1.829226059489304,0.00951016,0.9166497196804384,0.951305232,0.1972961034963831,0.087403883,0.7565382011376423
0.275,1.8074320219153654,0.009539499,0.918315182,0.951525964,0.19810710162581086,0.087122416,0.7541510280505769
0.276,1.7849220294482813,0.009569826,0.9200288972251587,0.9517820292396773,0.1989250315386534,0.086841618,0.7517734742616345
0.277,1.7617105038162513,0.009601147,0.9217904777020505,0.952073326,0.19974996129886063,0.086561463,0.7494054284608789
0.278,1.7378118667474762,0.009633463,0.923599536,0.9523997523371689,0.20058195897038245,0.086281928,0.747046779
0.279,1.7132405399701556,0.009666781,0.925455685,0.9527612054551858,0.20142109261716867,0.086002985,0.7446974155841802
0.28,1.6880109452124898,0.009701102,0.9273585365163666,0.9531575832244972,0.20226743030316918,0.085724612,0.7423572258883638
0.281,1.6621375042026787,0.009736431,0.9293077037394402,0.9535887833489382,0.2031210400923338,0.085446781,0.7400260989409869
0.282,1.6358607494145765,0.009772648,0.9313080942170076,0.9540579861491737,0.20398130712750853,0.08516926,0.7377030413846093
0.283,1.609104607045663,0.009810119,0.933342486,0.9545548941447088,0.2048502137384814,0.084892653,0.7353900303436586
0.284,1.581831424184667,0.009848602,0.9354222499405427,0.9550865036688791,0.2057265575734467,0.084616514,0.7330856908294223
0.285,1.5540716471255833,0.009888107,0.9375467058906762,0.9556525476612712,0.20661043138716867,0.08434083,0.7307899243350044
0.286,1.5258557221624045,0.009928642,0.9397151730071119,0.9562527590614709,0.20750192793441094,0.084065585,0.7285026323535081
0.287,1.4972140955891233,0.009970216,0.9419269706203945,0.9568868708090642,0.2084011399699377,0.083790764,0.726223716
0.288,1.4681772136997344,0.010012838582441447,0.9441814180610683,0.9575546158436381,0.20930816024851281,0.083516352,0.7239530779016944
0.289,1.4387755227882306,0.010056517929506037,0.9464778346596766,0.9582557271047784,0.21022308152490024,0.083242334,0.721690618
0.29,1.4090394691486048,0.010101263,0.9488155397467642,0.9589899375320711,0.21114599655386385,0.082968695,0.7194362394188085
0.291,1.3789994990748513,0.010147083112489082,0.9511938526528754,0.9597569800651031,0.21207699809016772,0.08269542,0.7171898423984723
0.292,1.3486860588609626,0.010193986721542012,0.9536120927085536,0.960556588,0.2130161788885757,0.082422494,0.7149513288496782
0.293,1.3181295948009324,0.010241982857725524,0.9560695792443435,0.9613884932067281,0.21396363170385174,0.082149902,0.7127206002655297
0.294,1.287360553188754,0.010291080407606859,0.958565632,0.9622524296944942,0.21491944929075987,0.081877629,0.7104975581391305
0.295,1.2564093803184206,0.010341288257753248,0.9610995690784344,0.9631481300463438,0.215883724,0.081605659,0.7082821039635839
0.296,1.225306522483926,0.010392615294731926,0.9636707110378235,0.9640753272018634,0.21685654979852795,0.081333978,0.7060741392319932
0.297,1.1940824259792633,0.010445070405110134,0.9662783767995012,0.9650337541006397,0.2178380182289159,0.081062571,0.7038735654374622
0.298,1.1627675370984256,0.010498662475455101,0.9689218856940105,0.9660231436822582,0.2188282224499916,0.080791422,0.7016802840730936
0.299,1.1313923021354064,0.010553400392334066,0.9716005570518961,0.9670432288863055,0.21982725521651902,0.080520517,0.6994941966319914
0.3,1.0999871673841997,0.010609293042314264,0.9743137102037026,0.9680937426523678,0.22083520928326225,0.08024984,0.6973152046072592
0.301,1.0685825791387977,0.010666349311962931,0.9770606644799731,0.9691744179200312,0.22185217740498508,0.079979377,0.6951432094919999
0.302,1.0372089836931948,0.010724578087847303,0.9798407392112527,0.9702849876288823,0.22287825233645156,0.079709112,0.6929781127793175
0.303,1.0058968273413837,0.010783988256534614,0.9826532537280851,0.9714251847185069,0.2239135268324256,0.079439031,0.6908198159623151
0.304,0.9746765563773581,0.010844588704592097,0.9854975273610144,0.9725947421284913,0.22495809364767105,0.079169118,0.6886682205340959
0.305,0.9435786170951114,0.010906388318586995,0.9883728794405848,0.9737933927984223,0.22601204553695203,0.078899358,0.686523228
0.306,0.9126334557886363,0.010969395985086533,0.9912786292973401,0.9750208696678851,0.22707547525503236,0.078629736,0.6843847398164219
0.307,0.881871519,0.011033620590657956,0.9942140962618251,0.9762769056764669,0.22814847555667606,0.078360237,0.6822526575131739
0.308,0.8513232522789763,0.011099071021868495,0.9971785996645834,0.9775612337637531,0.22923113919664703,0.078090847,0.6801268825711231
0.309,0.8210191026637779,0.011165756165285388,1.0001714588361594,0.9788735868693308,0.23032355892970924,0.07782155,0.6780073164833729
0.31,0.7909895162003248,0.011233684907475866,1.0031919931070972,0.9802136979327856,0.23142582751062662,0.07755233,0.6758938607430267
0.311,0.7612649391826106,0.011302866135007169,1.0062395218079405,0.9815812998937038,0.23253803769416312,0.077283174,0.673786417
0.312,0.7318758179046287,0.011373309,1.009313364269234,0.9829761256916719,0.2336602822350827,0.077014065,0.6716848862769602
0.313,0.70276393,0.011444766814865665,1.0124199413471386,0.9844046429774468,0.23479165023697662,0.076744769,0.6695879041736424
0.314,0.6740004522712522,0.011517946127525838,1.015537193606906,0.9858474803242122,0.23593497190075013,0.07647587,0.6674984632650539
0.315,0.6457088778225724,0.011592397,1.0186789335574626,0.9873171281281998,0.2370885569552989,0.076206969,0.6654145552524602
0.316,0.6179086151201789,0.011668136753310143,1.0218441342825446,0.9888130677494298,0.2382525311292174,0.075938057,0.6633361030233275
0.317,0.5906190725451694,0.011745182020706126,1.0250317688658883,0.9903347805479235,0.23942702015110015,0.075669126,0.661263029
0.318,0.5638596584786403,0.011823549893952569,1.02824081,0.9918817478837006,0.24061214974954157,0.07540017,0.6591952574653104
0.319,0.5376497813016886,0.011903257350185395,1.0314702319423052,0.9934534511167821,0.24180804565313602,0.075131179,0.6571327099113581
0.32,0.5120088493954111,0.011984321,1.0347190066028515,0.9950493716071886,0.2430148335904782,0.074862147,0.6550753096907318
0.321,0.4869562711409049,0.012066759,1.0379861074566044,0.9966689907149408,0.24423263929016248,0.074593065,0.6530229796908976
0.322,0.4625114549192667,0.012150586988161488,1.041270508,0.9983117898000589,0.2454615884807833,0.074323926,0.6509756427993219
0.323,0.4386938091115934,0.012235822547699143,1.0445711800786748,0.9999772502225632,0.24670180689093518,0.074054722,0.6489332219034705
0.324,0.41552274209898193,0.012322482575902826,1.047887098014465,1.0016648533424752,0.2479534202492126,0.073785446,0.6468956398908099
0.325,0.3930176622625293,0.012410584049908467,1.0512172344784068,1.0033740805198148,0.24921655428421002,0.073516089,0.6448628196488061
0.326,0.3711979779833322,0.012500143946851986,1.0545605625542367,1.0051044131146025,0.2504913347245219,0.073246644,0.6428346840649255
0.327,0.3500830976424876,0.012591179243869316,1.0579160553256906,1.006855332486859,0.2517778872987428,0.072977102,0.6408111560266341
0.328,0.3296924296210924,0.012683706918096385,1.0612826858765048,1.0086263199966052,0.253076338,0.072707457,0.6387921584213981
0.329,0.3100453823002435,0.012777743946669121,1.0646594272904157,1.0104168570038612,0.25438681176328926,0.072437701,0.6367776141366841
0.33,0.2911613640610377,0.012873307,1.0680452526511597,1.0122264248686477,0.2557094351108038,0.072167825,0.6347674460599577
0.331,0.27305978328457203,0.012970413975395301,1.071439135042473,1.014054504950985,0.25704433350660516,0.071897822,0.6327615770786856
0.332,0.25576004835194327,0.013069081,1.0748400475480913,1.0159005786108943,0.25839163267928794,0.071627684,0.6307599300803337
0.333,0.23928156764424832,0.013169325147135279,1.0782469632517515,1.0177641272083955,0.2597514583574464,0.071357404,0.6287624279523684
0.334,0.22364374954258415,0.013271163604475267,1.081658855,1.019644632,0.2611239362696753,0.071086973,0.6267689935822559
0.335,0.2088660024280476,0.013374613278976486,1.085074696588142,1.0215415746562575,0.2625091921445688,0.070816384,0.6247795498574621
0.336,0.19496773468173545,0.013479691147774867,1.0884934603883447,1.0234544362266587,0.2639073517107216,0.070545629,0.6227940196654534
0.337,0.18196835468474476,0.013586414188006334,1.0919141197215338,1.0253826981747343,0.26531854069672806,0.070274701,0.6208123258936961
0.338,0.16988727081817231,0.013694799,1.095335647671446,1.027325841860505,0.26674288483118275,0.070003591,0.6188343914296561
0.339,0.15874389146311507,0.013804863691312253,1.0987570173218173,1.0292833486439914,0.26818051,0.069732292,0.616860139
0.34,0.14855762500066982,0.013916624108658557,1.1021772017563842,1.0312546998852135,0.2696315414598144,0.069460797,0.6148894919745937
0.341,0.13934787981193356,0.014030097605981664,1.1055951740588827,1.0332393769441923,0.2710961054111804,0.069189096,0.6129223727585034
0.342,0.13113406427800312,0.014145301160417501,1.109009907313049,1.0352368611809486,0.27257432742537246,0.068917183,0.6109587043999956
0.343,0.1239355867799754,0.014262251749101994,1.1124203746026198,1.0372466339555029,0.27406633323098517,0.06864505,0.6089984097865362
0.344,0.11764898086765387,0.014380466544591625,1.1158291994718896,1.0392795547327376,0.27557110036478055,0.068372415,0.6070389171434576
0.345,0.11204720335561476,0.014501288,1.119222958800293,1.0413041366615008,0.2770918426488975,0.06809998,0.6050863514786141
0.346,0.10749664904837232,0.014623877474791318,1.1226090967792721,1.043340013523941,0.2786267077611261,0.067827289,0.6031367593662363
0.347,0.10398843708955023,0.014748266,1.1259862978378252,1.045386298253901,0.28017585877805384,0.067554342,0.6011901092139808
0.348,0.10151368662277223,0.014874485087877911,1.129353246404951,1.047442103785226,0.2817394587762691,0.067281139,0.5992463694295047
0.349,0.100063517,0.015002565098264422,1.1327086269096474,1.0495065430517587,0.2833176708323596,0.067007677,0.597305508
0.35,0.099629047,0.015132537216685402,1.136051123780913,1.0515787289873437,0.2849106580229134,0.066733957,0.5953674945945189
0.351,0.10020139561093971,0.015264432422245101,1.1393794214477457,1.0536577745258247,0.28651858342451836,0.066459979,0.5934322963593233
0.352,0.10177168254857506,0.015398281694047777,1.1426922043391445,1.0557427926010459,0.28814161011376266,0.06618574,0.5914998821225352
0.353,0.10433102669637304,0.015534116011197672,1.1459881568841075,1.0578328961468506,0.289779901,0.06591124,0.5895702202918117
0.354,0.10787054719795733,0.015671966352799032,1.149265963511633,1.059927198097083,0.2914336196615206,0.065636479,0.5876432792748101
0.355,0.11238136319695163,0.015811863697956115,1.1525243086507189,1.062024811385587,0.29310292867321025,0.065361456,0.5857190274791869
0.356,0.11785459383697969,0.015953839025773162,1.1557618767303643,1.0641248489462067,0.2947879912788909,0.06508617,0.5837974333125993
0.357,0.12428135826166516,0.016097923315354434,1.1589773521795674,1.0662264237127856,0.29648897055515055,0.06481062,0.5818784651827047
0.358,0.1316527756146318,0.016244147545804163,1.162169419427326,1.068328648619168,0.2982060295785772,0.064534806,0.5799620914971596
0.359,0.13995996503950325,0.016392543,1.165336762902639,1.0704306365991978,0.29993933142575885,0.064258726,0.5780482806636213
0.36,0.1491940456799033,0.016543139745726024,1.168478067034504,1.0725315005867184,0.3016890391732834,0.063982381,0.5761370010897471
0.361,0.15934613667945557,0.016695969673406655,1.1715920162519202,1.0746303535155746,0.3034553158977387,0.063705768,0.5742282211831935
0.362,0.17040735718178385,0.016851063458372745,1.1746772949838853,1.0767263083196092,0.30523832467571294,0.063428889,0.5723219093516179
0.363,0.1823688263305118,0.017008452079728547,1.177732587659398,1.0788184779326668,0.3070382285837939,0.06315174,0.5704180340026771
0.364,0.19522166326926313,0.017168167,1.1807565787074565,1.080905975288591,0.3088551906985696,0.062874323,0.5685165635440282
0.365,0.2089569871416616,0.017330237748026285,1.1837479525570596,1.0829879133212268,0.31068937409662817,0.062596636,0.5666174663833285
0.366,0.22356591709133083,0.017494696753176726,1.1867053936372047,1.0850634049644163,0.3125409418545572,0.062318679,0.5647207109282348
0.367,0.23903957226189457,0.017661574511133867,1.1896275863768908,1.0871315631520044,0.31441005704894504,0.06204045,0.562826266
0.368,0.2553690717969765,0.017830902,1.192513215205116,1.0891915008178348,0.3162968827563793,0.061761949,0.5609340987654934
0.369,0.2725455348402004,0.018002710201885277,1.195360964550879,1.0912423308957517,0.3182015820534483,0.061483174886331884,0.5590441788731599
0.37,0.2905600805351899,0.018177030092888048,1.1981695188431774,1.0932831663195988,0.32012431801673974,0.061204127,0.5571564743170605
0.371,0.30940382802556876,0.018353893,1.2009375625110101,1.0953131200232196,0.32206525372284167,0.060924806,0.5552709535048523
0.372,0.3290678964549606,0.018533329,1.2036637799833754,1.0973313049404587,0.32402455224834203,0.060645208557995045,0.5533875848441923
0.373,0.3495434049669893,0.01871537,1.2063468556892714,1.0993368340051597,0.32600237666982884,0.060365336,0.5515063367427375
0.374,0.3708214727052783,0.018900046140178667,1.2089854740576969,1.1013288201511664,0.32799889,0.060085186,0.5496271776081452
0.375,0.39289321881345163,0.019086338,1.211565409149471,1.1033197832898882,0.33001412564864385,0.059804373983596414,0.5477441276222011
0.376,0.4153674524751309,0.019276978,1.2141151993646528,1.105272768843844,0.33204876766454483,0.059523873,0.5458719371335008
0.377,0.43855001057358084,0.019470284162130643,1.2166150658215857,1.1072099740581236,0.3341026496690897,0.059243075,0.5440013563026913
0.378,0.462411617,0.019666312094223082,1.2190637490641931,1.109130070465044,0.3361759560421343,0.058961987,0.5421324600377804
0.379,0.4869229950408344,0.019865117334271754,1.2214599896363976,1.1110317295969214,0.3382688711635347,0.058680617418744224,0.5402653232467749
0.38,0.5120548688896587,0.020066755,1.2238025280821228,1.1129136229860739,0.340381579,0.058398973,0.5384000208376829
0.381,0.5377779621352952,0.020271282,1.2260901049452912,1.1147744221648181,0.34251426517082717,0.058117063,0.5365366277185115
0.382,0.5640629985177543,0.020478752,1.2283214607698265,1.1166127986654708,0.3446671128164313,0.057834894,0.5346752187972686
0.383,0.5908807017770459,0.020689221213180963,1.2304953360996516,1.1184274240203487,0.34684030672981536,0.057552474,0.5328158689819611
0.384,0.6182017956531806,0.020902745,1.2326104714786894,1.1202169697617692,0.3490340312908354,0.057269811,0.5309586531805964
0.385,0.6459970038861685,0.021119379791270754,1.2346656074508635,1.1219801074220492,0.3512484708793474,0.056986913,0.5291036463011823
0.386,0.6742370502160203,0.021339179961826066,1.2366594845600962,1.1237155085335053,0.3534838098752075,0.056703788,0.5272509232517263
0.387,0.7028926583827464,0.021562201375998475,1.2385908433503114,1.1254218446284547,0.3557402326582717,0.056420444,0.5254005589402355
0.388,0.7319345521263567,0.0217885,1.240458424365432,1.1270977872392147,0.3580179236083959,0.056136887207251226,0.5235526282747176
0.389,0.7613334551868618,0.02201813,1.2422609681493808,1.1287420078981019,0.3603170671054363,0.055853126963169186,0.5217072061631798
0.39,0.791060091,0.022251147999794278,1.2439972152460816,1.1303531781374332,0.3626378475292489,0.055569171,0.5198643675136297
0.391,0.8210851842185978,0.022487609308011098,1.2456659061994566,1.1319299694895257,0.3649804492596897,0.055285026072754616,0.5180241872340748
0.392,0.851379458,0.022727569,1.2472657815534296,1.1334710534866965,0.3673450566766147,0.055000701,0.5161867402325224
0.393,0.8819136353980362,0.022971084,1.2487955818519234,1.134975101661262,0.36973185415987997,0.054716203,0.5143521014169802
0.394,0.9126584411431702,0.023218207420922697,1.2502540476388613,1.1364407855455398,0.3721410260893415,0.054431541,0.5125203456954553
0.395,0.9435845986452606,0.023468996,1.251639919458166,1.1378667766718467,0.37457275684485547,0.054146721,0.5106915479759553
0.396,0.9746628316443184,0.023723506239324114,1.2529519378537617,1.1392517465724998,0.3770272308062778,0.053861752672864964,0.5088657831664878
0.397,1.0058638638803532,0.023981792147335743,1.2541888433695703,1.1405943667798155,0.37950463235346443,0.053576643,0.507043126
0.398,1.0371584190933758,0.02424391,1.2553493765495152,1.141893308826111,0.38200514586627143,0.053291398871041375,0.5052236519096793
0.399,1.0685172210233966,0.024509914,1.2564322779375194,1.1431472442437034,0.384528956,0.053006029,0.5034074352783533
0.4,1.0999109934104256,0.024779861770105584,1.2574362880775067,1.1443548445649099,0.38707624630817095,0.052720542,0.5015945511890894
0.401,1.1313104599944732,0.025053807250465875,1.2583601475133994,1.1455147813220463,0.3896472019969753,0.052434944,0.49978507454989496
0.402,1.162686345,0.025331806353807343,1.2592025967891214,1.146625726047431,0.39224200717082436,0.052149244,0.4979790802687777
0.403,1.1940093707136663,0.025613914572087608,1.2599623764485952,1.1476863502733807,0.3948608462095739,0.051863450020725094,0.49617664325374466
0.404,1.225250262328832,0.025900187397264258,1.2606382270357441,1.1486953255322117,0.39750390349308007,0.051577569,0.49437783841280364
0.405,1.2563797431010582,0.02619068,1.2612288890944914,1.1496513233562415,0.4001713634011989,0.051291608769969244,0.49258274065396196
0.406,1.2873685367703545,0.026485448836137175,1.261733103,1.1505530152777868,0.4028634103137864,0.051005578,0.49079142488522703
0.407,1.3182428738545189,0.026783403204603227,1.262127321670284,1.1513950835204152,0.4055832902397205,0.050719207,0.48899600145332656
0.408,1.348883295771395,0.027087948,1.262471183443702,1.1521809871364352,0.4083232310258564,0.050433303,0.4872184031084372
0.409,1.3792395853285657,0.027396844,1.2627226687965105,1.152907436476304,0.4110887008480634,0.050147336791250545,0.4854441626814144
0.41,1.409288093,0.027710195930865242,1.262881231117974,1.1535728565843417,0.4138798199011301,0.049861328,0.4836736027870919
0.411,1.4390051706406242,0.028028105,1.262946323797354,1.1541756725048666,0.4166967083798448,0.049575296,0.4819070460403034
0.412,1.468367168033926,0.028350675,1.2629174002239136,1.1547143092821979,0.41953948647899586,0.049289258372405546,0.48014481505588236
0.413,1.4973504363443535,0.028678007,1.2627939137869166,1.155187191960655,0.4224082743933716,0.049003235453829834,0.4783872324486628
0.414,1.5259313263911138,0.029010205178812525,1.262575317875625,1.1555927455845565,0.4253031923177605,0.048717246,0.4766346208334782
0.415,1.5540861889934139,0.029347372,1.2622610658793014,1.155929395198222,0.4282243604469507,0.048431308805230125,0.47488730282516206
0.416,1.5817913749704624,0.029689609433565908,1.2618506111872096,1.1561955658459704,0.43117189897573105,0.048145443194203774,0.47314560103854847
0.417,1.6090232351414655,0.030037020929100426,1.2613434071886118,1.1563896825721207,0.4341459280988894,0.047859668,0.47140983808847076
0.418,1.6357581203256313,0.030389709,1.2607389072727708,1.1565101704209921,0.43714656801121443,0.047574003,0.4696803365897627
0.419,1.6619723813421676,0.030747776171432133,1.260036565,1.1565554544369034,0.44017393890749446,0.047288465928204265,0.46795741915725797
0.42,1.6876423690102815,0.031111325324208124,1.259235833246412,1.1565239596641743,0.4432281609825178,0.047003076893560314,0.46624140840579015
0.421,1.7127444341491804,0.031480459,1.2583361659144194,1.1564141111471231,0.44630935443107284,0.046717855,0.46453262695019304
0.422,1.7372549275780722,0.03185528,1.2573370162222357,1.1562243339300695,0.4494176394479481,0.046432818262299044,0.4628313974053004
0.423,1.7611502001161639,0.032235891,1.256237837559123,1.1559530530573323,0.4525531362279317,0.046147987,0.4611380423859456
0.424,1.784406602582663,0.032622395,1.2550380833143442,1.1555986935732303,0.4557159649658122,0.045863379,0.45945288450696253
0.425,1.8070004857967779,0.033014894523765305,1.253737206877163,1.1551596805220836,0.45890624585637796,0.045579014802955814,0.4577762463831848
0.426,1.8289082005777149,0.033413492,1.2523346616368416,1.1546344389482104,0.46212409909441726,0.045294912417849595,0.456108451
0.427,1.8501060977446822,0.03381829,1.2508299009826431,1.1540213938959296,0.46536964487471855,0.045011091,0.45444982
0.428,1.870570528116887,0.034229392099659806,1.2492223783038305,1.1533189704095614,0.4686430033920702,0.04472757,0.4528006766914203
0.429,1.8902778425135365,0.0346469,1.2475115469896658,1.1525255935334235,0.47194429484126044,0.044444368,0.4511613437368006
0.43,1.9092043917538393,0.035070917,1.2456968604294132,1.1516396883118363,0.475273639,0.044161504970767235,0.4495321436115547
0.431,1.9273265266570014,0.035501546,1.2437777720123344,1.1506596797891173,0.47863115731431083,0.043878999,0.447913399
0.432,1.9446205980422313,0.035938889,1.241753735127693,1.1495839930095875,0.4820169687277476,0.043596869336214775,0.4463054323085184
0.433,1.9610629567287359,0.036383049,1.2396242031647515,1.1484110530175644,0.48543119385217653,0.043315135249431556,0.44470856636039546
0.434,1.9766299535357235,0.036834129,1.2373886295127732,1.147139284857368,0.4888739528823861,0.043033816,0.44312312370098095
0.435,1.9912979392824006,0.037292231297025746,1.2350464675610202,1.1457671135733167,0.49234536601316453,0.04275293,0.4415494269451084
0.436,2.0050432647879752,0.037757459,1.2325971706987557,1.1442929642097304,0.49584555343930026,0.042472496625039546,0.43998779870761157
0.437,2.017842280871655,0.038229914,1.2300401923152429,1.1427152618109275,0.49937463535558185,0.042192535,0.4384385616033242
0.438,2.0299008196327786,0.038706767,1.2273543502723425,1.1409908971461065,0.5029467284201419,0.04191266,0.436882365
0.439,2.0411893987801895,0.03919622,1.2246014233377596,1.139222278023928,0.5065250478652998,0.041634012140539564,0.43537209972015545
0.44,2.0514751500486867,0.039692990553782136,1.2217387906454162,1.1373409984299168,0.5101339266875873,0.041355875,0.4338737613977983
0.441,2.060761072136493,0.040197278,1.2187670089463738,1.1353461781003684,0.5137731385910023,0.041078281234621795,0.4323882203271263
0.442,2.0690501637418315,0.040709281342642484,1.2156866349916944,1.1332369367715818,0.5174424572795433,0.040801264764225596,0.43091634659790823
0.443,2.076345423562924,0.0412292,1.2124982255324392,1.1310123941798529,0.5211416564572084,0.040524859,0.42945901029991185
0.444,2.082649850297993,0.041757231940038456,1.2092023373196699,1.1286716700614783,0.5248705098279958,0.040249095630790675,0.42801708152290524
0.445,2.087966443,0.042293577,1.2057995271044484,1.1262138841527558,0.5286287910959039,0.039974009,0.4265914303566568
0.446,2.0922981993029497,0.042838435028559496,1.2022903516378358,1.123638156189982,0.5324162739649305,0.039699632696808526,0.4251829268909346
0.447,2.095648118969283,0.043392003970301116,1.1986753676708939,1.120943605909454,0.5362327321390741,0.039425999,0.4237924412155069
0.448,2.098019200342482,0.043954483,1.1949551319546843,1.1181293530474685,0.5400779393223331,0.039153141,0.4224208434201417
0.449,2.0994144421207697,0.044526072,1.191130201240269,1.1151945173403226,0.5439516692187052,0.038881092867621654,0.42106900359460725
0.45,2.0998368430023686,0.045106969409334396,1.1872011322787086,1.1121382185243134,0.5478536955321891,0.038609887,0.4197377918286717
0.451,2.0992894016855015,0.045697374,1.1831684818210657,1.1089595763357376,0.5517837919667828,0.038339556327896214,0.41842807821210326
0.452,2.097775117,0.046297486,1.1790328066184015,1.1056577105108922,0.5557417322264845,0.038070135,0.417140733
0.453,2.095296987249257,0.046907503560877584,1.1747946634217772,1.1022317407860749,0.5597272900152922,0.037801655,0.41587662578614015
0.454,2.091858011526324,0.047527626,1.1704546089822552,1.0986807868975819,0.5637402390372047,0.03753415,0.4146366271562818
0.455,2.0874611883978154,0.048158052306505356,1.1660132000508963,1.095003969,0.5677803529962197,0.037267653,0.4134216070348632
0.456,2.0821095165619523,0.048798981728669956,1.1614709933787628,1.0912004055747566,0.5718474055963355,0.037002198183687496,0.41223243551165245
0.457,2.0758059947169567,0.049450613,1.1568285457169158,1.0872692176130188,0.5759411705415506,0.036737818,0.4110699826764177
0.458,2.068553621561052,0.050113146,1.152086413816417,1.083209524432793,0.5800614215358628,0.036474545,0.4099351186189272
0.459,2.060355395792461,0.050786779,1.1472451544283282,1.0790204457703771,0.5842079322832707,0.036212413,0.4088287134289491
0.46,2.0512143161094047,0.051471712,1.142305324303711,1.0747011013620673,0.5883804764877723,0.035951454939606525,0.40775163719625146
0.461,2.0411333812101056,0.052168143,1.1372674801936264,1.0702506109441605,0.5925788278533657,0.035691704,0.4067047600106025
0.462,2.0301155897927874,0.052876271,1.1321321788491367,1.0656680942529544,0.5968027600840492,0.035433194,0.4056889519617703
0.463,2.018163940555672,0.053596296568578776,1.126899977021303,1.0609526710247452,0.6010520468838212,0.035175957,0.40470508313952325
0.464,2.0052814321969814,0.054328418,1.121571431461187,1.056103461,0.6053264619566798,0.034920028,0.4037540236336293
0.465,1.9914710634149388,0.055072833,1.1161470989198508,1.0511195839025063,0.6096257790066231,0.034665438,0.4028366435338567
0.466,1.9767358329077656,0.055829743095318636,1.1106275361483553,1.0460001594810704,0.6139497717376494,0.034412220792591576,0.40195381292997356
0.467,1.961078739373685,0.056599346,1.1050132998977626,1.0407443074678198,0.618298214,0.03416041,0.401106402
0.468,1.9445027815109197,0.057381841,1.099304946919134,1.0353511475990513,0.622670879,0.033910038992300495,0.4002952805689484
0.469,1.927116630065318,0.058169807,1.0935189171181157,1.0296853527137124,0.6271115238611026,0.03366043,0.3994812167578919
0.47,1.9091652987864287,0.058983666,1.0876230999474024,1.0240895824498195,0.6315052820181368,0.033413479,0.3987706398484846
0.471,1.890371159646381,0.059810477,1.081638555448586,1.0183438809381027,0.6359259624588176,0.03316803,0.39809641838211035
0.472,1.8707611938009059,0.060650649,1.075566043771447,1.0124502401562214,0.640372267,0.032924135,0.3974605007686409
0.473,1.8503623824057371,0.061504587,1.069406325065767,1.006410652081835,0.644842896,0.032681847,0.3968648354179487
0.474,1.8292017066166084,0.062372699507971516,1.0631601594813285,1.000227108692604,0.6493365531271501,0.032441216,0.3963113707399057
0.475,1.8073061475892513,0.063255394,1.056828307167912,0.9939016019661873,0.6538519383468282,0.032202293348834427,0.39580205514438394
0.476,1.784702686479399,0.064153078,1.0504115282752997,0.9874361238802447,0.6583877536723589,0.031965131,0.3953388370412554
0.477,1.761418304442785,0.065066158,1.0439105829532729,0.9808326664124367,0.6629427006681833,0.031729781,0.39492366484039254
0.478,1.7374799826351413,0.065995042,1.0373262313516132,0.9740932215404219,0.667515481,0.031496293,0.39455848695166706
0.479,1.712914702212202,0.066940137,1.0306592336201021,0.9672197812418608,0.672104796,0.031264720045713755,0.39424525178495134
0.48,1.6877494443296992,0.067901851,1.0239103499085211,0.9602143374944131,0.6767093473218295,0.031035113,0.39398590775011727
0.481,1.6620111901433658,0.068880591,1.0170803403666515,0.9530788822757379,0.6813278366432403,0.030807523518807143,0.39378240325703706
0.482,1.635726920808935,0.069876764,1.0101699651442753,0.9458154075634955,0.6859589654571506,0.030582003,0.39363668671558266
0.483,1.6089236174821386,0.070890777,1.0031799843911737,0.9384259053353452,0.6906014353280019,0.030358602,0.39355070653562624
0.484,1.5816282613187116,0.071923039,0.9961111582571285,0.9309123675689471,0.6952539478202351,0.030137373921178344,0.3935264111270399
0.485,1.5538678334743856,0.072973956,0.9889642468919211,0.9232767862419606,0.6999152044982917,0.029918368557703974,0.39356574889969587
0.486,1.5256693151048937,0.074043935,0.9817400104453331,0.9155211533320458,0.7045839069266128,0.029701637855572317,0.3936706682634659
0.487,1.4970596873659683,0.075133385,0.9744392090671461,0.9076474608168618,0.7092587566696394,0.029487233260868443,0.39384311762822233
0.488,1.4680659314133426,0.076242712,0.9670626029071414,0.8996577006740687,0.7139384552918131,0.029275206,0.39408504540383726
0.489,1.4387150284027501,0.077372323,0.9596109521151006,0.8915538648813262,0.7186217043575749,0.029065608,0.3943984000001826
0.49,1.4090339594899233,0.078522627,0.9520850168408056,0.8833379454162942,0.7233072054313661,0.028858491,0.39478512982713077
0.491,1.3790497058305946,0.07969403,0.9444855572340376,0.8750119342566318,0.7279936600776278,0.028653905,0.3952471832945534
0.492,1.3487892485804978,0.08088694,0.9368133334445781,0.8665778233799992,0.7326797698608012,0.028451902511743142,0.3957865088123229
0.493,1.318279568895365,0.082101764,0.9290691056222085,0.8580376047640559,0.7373642363453273,0.028252534929392344,0.39640505479031124
0.494,1.2875476479309296,0.08333891,0.9212536339167106,0.8493932703864621,0.7420457610956479,0.028055853577064783,0.39710476963839064
0.495,1.256620466842924,0.084598784,0.9133676784778662,0.8406468122248768,0.7467230456762036,0.027861909900845534,0.397887602
0.496,1.2255250067870818,0.085881794,0.9054119994554561,0.831800222,0.751394792,0.027670755346819648,0.3987554995843105
0.497,1.1942882489191353,0.087188348,0.8973873569992628,0.8228554924603716,0.7560597005857861,0.027482441361072196,0.39971041150189524
0.498,1.1629371743948176,0.088518853,0.8892945112590671,0.8138146148127711,0.7607164740436952,0.027297019389688253,0.4007542859290593
0.499,1.131498764369862,0.089873716,0.8811342223846507,0.804679581,0.7653638135896047,0.027114541,0.4018890712756748
0.5,1.1000000000000008,0.091232734,0.8727064280580629,0.795153085,0.7700793853673196,0.026932452,0.4030755796504103
0.501,1.0685012356301395,0.092649384,0.8644875656021892,0.7859923458369042,0.7746551741993001,0.026757257487924225,0.40442737601519174
0.502,1.0370628256051837,0.094090214,0.8561874743004496,0.7767261421240903,0.7792220790291878,0.026584984555044176,0.40587459248030705
0.503,1.0057117510808662,0.095556107,0.847808025,0.767362614,0.7837765958865693,0.026415725,0.407420681
0.504,0.9744749932129197,0.097047949,0.8393510891127525,0.7579099029001538,0.7883152208010317,0.026249572463893235,0.40906909335729846
0.505,0.9433795331570772,0.098566623,0.8308185372034855,0.7483761489478431,0.7928344498021617,0.026086618085950274,0.410823282
0.506,0.9124523520690718,0.10011301393296813,0.8222122404017325,0.7387694931411783,0.7973307789195458,0.025926954673314268,0.4126866975729023
0.507,0.8817204311046364,0.1016880060140693,0.8135340696958397,0.7290980762595656,0.8018007041827713,0.025770675,0.4146627932112833
0.508,0.8512107514195036,0.1032924834742949,0.8047858960741516,0.7193700390824104,0.8062407216214248,0.025617870304618963,0.41675502041863643
0.509,0.8209502941694065,0.10492733059947905,0.7959695905250135,0.7095935223891188,0.8106473272650928,0.025468634128887595,0.41896683110640165
0.51,0.7909660405100781,0.10659343167545572,0.7870870240367707,0.6997766669590966,0.8150170171433626,0.025323058,0.42130167718601874
0.511,0.761284972,0.10829167098805895,0.7781400675977681,0.6899276135717491,0.8193462872858205,0.025181235745477214,0.42376301056892707
0.512,0.7319340685866582,0.11002293282312284,0.769130592,0.6800545030064831,0.8236316337220538,0.025043258318126142,0.42635428316656676
0.513,0.7029403126340328,0.11178810146648134,0.7600604688208646,0.6701654760427039,0.8278695524816491,0.024909218587229758,0.42907894689037734
0.514,0.6743306848951074,0.11358806120396853,0.7509315684596544,0.6602686734598171,0.83205654,0.024779209,0.43194045365179856
0.515,0.6461321665256153,0.11542369632141844,0.741745762,0.6503722360372289,0.8361890910892728,0.024653321775456902,0.43494225536227016
0.516,0.6183717386812891,0.11729589110466515,0.7325049207334421,0.640484305,0.8402637029964747,0.024531649474908365,0.438087804
0.517,0.5910763825178618,0.11920552983954265,0.7232109153451303,0.6306130197905713,0.844276871,0.024414284,0.4413805512761236
0.518,0.5642730791910661,0.12115349681188495,0.7138656169244751,0.6207665225253134,0.8482250921655932,0.024301319035306863,0.4448239493023847
0.519,0.5379888098566352,0.12314067630752618,0.7044708964598219,0.6109529535379774,0.8521048614866832,0.024192846,0.4484214499234553
0.52,0.5122505556703019,0.12516795261230032,0.6950286249395152,0.6011804536079687,0.8559126753382427,0.024088956745459217,0.4521765050507747
0.521,0.4870852977877991,0.1272362100120414,0.685540673,0.5914571635146938,0.85964503,0.023989744632103002,0.45609256659578307
0.522,0.4625200173648595,0.12934633279258345,0.6760089126853239,0.5817912240375578,0.8632984207511183,0.023895301726677132,0.4601730864699198
0.523,0.43858169555721616,0.13149920523976055,0.6664352139281292,0.5721907759559671,0.8668693443716073,0.023805720419345578,0.4644215165846247
0.524,0.4152973135206021,0.1336957116394067,0.656821448,0.5626639600493273,0.8703542966409135,0.023721093100272296,0.4688413088513376
0.525,0.392693852,0.13593673627735595,0.6471694860952679,0.553218917,0.873749774,0.023641512,0.4734359151814981
0.526,0.3707982933833928,0.13822316343944233,0.6374811989962913,0.5438637878785231,0.8770522712443231,0.023567069987556415,0.47820878748654594
0.527,0.34963761759426354,0.14055587741149989,0.627758458,0.5346067131731709,0.8802582856376004,0.023497858974241732,0.48316337767792095
0.528,0.32923880619909507,0.14293576247936268,0.6180031333749731,0.5254558337603927,0.8833643127980418,0.023433971509841185,0.4883031376670629
0.529,0.30962884035362026,0.14536370292886472,0.6082170968293216,0.5164192904195946,0.886366849,0.023375499984518718,0.4936315193654114
0.53,0.29083470121357197,0.14784058304584005,0.5984022191114687,0.5075052239301822,0.8892623895387639,0.023322536788438306,0.49915197468440614
0.531,0.2728833699346832,0.1503672871161227,0.5885603712097597,0.49872177507156157,0.8920474311782184,0.023275174311763902,0.504867956
0.532,0.2554972184890802,0.1529164863395614,0.5777654304606857,0.48995349873397265,0.8945932470861606,0.023225143206956053,0.5108763988145497
0.533,0.23892126062631458,0.15557179248508657,0.5684215959576338,0.48161626294273097,0.8971807638868136,0.023194667,0.5169558134275692
0.534,0.22326416709223418,0.15827690569528488,0.5589598619174243,0.47343112442927765,0.8996285150051009,0.023169179291702948,0.523255981
0.535,0.20852893658506136,0.1610338762433215,0.5494016103911057,0.465414867,0.9019328381061351,0.023148969803300154,0.529779545
0.536,0.1947185678030185,0.1638447544023613,0.5397682234297264,0.4575842744971695,0.904090071,0.023134327539427978,0.5365291466971254
0.537,0.18183605944432807,0.16671159044556955,0.5300810830843349,0.4499561307092314,0.9060965509168947,0.023125541683872503,0.54350743
0.538,0.16988441020721257,0.1696364346461111,0.5203615714059795,0.4425472194605151,0.9079486159568455,0.023122901420419836,0.5507170376332514
0.539,0.15886661878989433,0.17262133727715115,0.5106310704457083,0.435374325,0.9096426036399934,0.023126696,0.5581606119975433
0.54,0.14878568389059588,0.1756683486118547,0.5009109622545703,0.4284542298421814,0.9111748516314518,0.023137214,0.5658407959679002
0.541,0.13964460420753955,0.17877951892338684,0.49122262888361357,0.42180371910328096,0.9125416975963324,0.023154746020539494,0.5737602323007559
0.542,0.1314463784389478,0.18195689848491262,0.4815874523838864,0.41543957616503574,0.9137394791997485,0.02317958,0.5819215637525444
0.543,0.12419400528304313,0.18520253756959706,0.47202681480643743,0.4093785848428043,0.9147645341068128,0.023212005417211544,0.5903274330797001
0.544,0.1178904834380479,0.1885184864506053,0.462562098,0.403637529,0.9156131999826377,0.023252311565883515,0.5989804830386571
0.545,0.11253881160218451,0.19190679540110234,0.4532146846225674,0.3982331923078161,0.9162818144923356,0.023300788,0.6078833563858494
0.546,0.10814198847367548,0.1953695146942532,0.4440059561182431,0.3931823587257762,0.9167667153010193,0.023357722682829804,0.6170386958777112
0.547,0.10470301275074319,0.19890869460322305,0.4349572947403906,0.3885018120211834,0.9170642400738018,0.023423406,0.6264491442706762
0.548,0.10222488313161009,0.2025263854011769,0.4260900825400582,0.38420833600939636,0.9171707264757953,0.023498126784486463,0.6361173443211792
0.549,0.1007105983144986,0.2062246373612798,0.4174257015682944,0.38031871450577337,0.9170825121721127,0.023582174164046402,0.6460459387856536
0.55,0.10016315699763113,0.21000550075669674,0.4089855338761474,0.3768497313256727,0.9167959348278666,0.023675837341142206,0.6562375704205341
0.551,0.10058555787923015,0.21387102586059287,0.4007909615146658,0.3738181702844528,0.9163073321081693,0.023779405499559956,0.6666948819822542
0.552,0.10198079965751806,0.21782326294613322,0.39286336653489795,0.371240815,0.9156130416781338,0.023893168,0.6774205162272486
0.553,0.10435188103071733,0.22186426228648293,0.38522413098789227,0.36913444988008887,0.9147094012028728,0.024017413495505652,0.6884171159119511
0.554,0.10770180069705038,0.225996074,0.37789463692469716,0.3675158581476617,0.9135927483474989,0.024152431700605784,0.699687324
0.555,0.11203355735473955,0.23022074882427035,0.37089626639636086,0.36640182381554864,0.9122594207771242,0.024298512,0.711233783
0.556,0.11735014970200738,0.2345403365680382,0.364250401,0.3658091306991083,0.9107057561568619,0.024455942,0.7230591351686484
0.557,0.1236545764370763,0.2389568876592756,0.357978424,0.36575456261369915,0.9089280921518246,0.024625013,0.7351660241765247
0.558,0.13094983625816867,0.2434724523711476,0.352101717,0.36625490337467936,0.9069227664271249,0.024806013523530172,0.7475570924062793
0.559,0.13923892786350694,0.24808908097681917,0.34664166065257357,0.36732693679740736,0.9046861166478752,0.024999232148822693,0.7602349826143469
0.56,0.1485248499513136,0.2528088237494555,0.34161963856425814,0.3689874466972416,0.9022144804791883,0.025204958,0.7732023375571613
0.561,0.158810601,0.2576337309622216,0.3370570323170921,0.3712532168895405,0.899504196,0.025423481489384045,0.7864617999911567
0.562,0.17009918036722166,0.2625658528882825,0.33297522396212376,0.3741410311896623,0.8965515996339537,0.025655091,0.8000160126727671
0.563,0.182157719,0.2675227786409256,0.3305067439390611,0.37840538937558704,0.8919527738097547,0.025860204,0.8144031457847489
0.564,0.19495673521202342,0.2727426510145331,0.3273078501422611,0.3822411066895962,0.8892491994826314,0.026144772,0.8282012878978169
0.565,0.2087020607175979,0.27806869246082544,0.3248249906744194,0.3868600256532484,0.8861525745176054,0.026439126772805167,0.8423621227927354
0.566,0.22337004646427502,0.2835059043177587,0.32310303847231525,0.39226949843353454,0.8826835556439825,0.026744574529666408,0.8568738584178316
0.567,0.23893704327126228,0.28905928792328894,0.322186866,0.39847687719744573,0.8788627995910698,0.027062419597427625,0.8717247027214334
0.568,0.255379402,0.2947338446153723,0.3221213476124368,0.40548951411197276,0.8747109630881726,0.027393966700148122,0.8869028636518674
0.569,0.2726734733429968,0.3005345757319644,0.3229513548282207,0.413314761,0.8702487028645968,0.027740520561887243,0.9023965491574607
0.57,0.29079560824615913,0.30646648261102183,0.3247217610568591,0.4219599710608369,0.8654966756496493,0.028103385906704317,0.9181939671865409
0.571,0.30972215748646137,0.3125345665905002,0.327477439,0.4314324954291559,0.8604755381726351,0.028483867458658652,0.9342833256874346
0.572,0.3294294718831113,0.318743829,0.331263262,0.44173968661605406,0.8552059471628615,0.028883269941809616,0.9506528326084696
0.573,0.3498939022553159,0.3250992712025449,0.33612410318769287,0.4528888967885219,0.8497085593496333,0.029302898080216494,0.9672906958979725
0.574,0.37109179942228315,0.331605895,0.3421048348355411,0.46488747811355063,0.8440040314622574,0.029744056597938627,0.9841851235042709
0.575,0.3929995142032204,0.3382687002717466,0.3492503301801398,0.4777427827581309,0.8381130202300399,0.03020805,1.0013243233756919
0.576,0.415593397,0.3450926898226715,0.35760546215826816,0.4914621628892536,0.8320561823822864,0.030696183667565997,1.0186965034605626
0.577,0.43884979988383443,0.35208286450175386,0.36721510370670546,0.5060529706739095,0.8258541746483032,0.031209761667589875,1.0362898717072104
0.578,0.4627450724219262,0.35924422564694963,0.3781241277622308,0.5215225582790896,0.8195276537573964,0.031750089,1.054092636063962
0.579,0.487255566,0.366581775,0.3903774072616236,0.5378782778717844,0.8130972764388724,0.03231847,1.0720930044791455
0.58,0.5123576309897171,0.3741005126875059,0.40401981514166285,0.5551274816189851,0.8065836994220367,0.032916210217214234,1.0902791849010869
0.581,0.5380276186578309,0.38180544125877836,0.41909622433912785,0.5732775216876822,0.8000075794361956,0.033544614,1.1086393852781142
0.582,0.5642418796743671,0.3897015616479886,0.43565150779079775,0.59233575,0.7933895732106552,0.034204985,1.1271618135585544
0.583,0.5909767648585332,0.3977938751930925,0.45373053843345185,0.6123095194575299,0.7867503374747217,0.034898629796413554,1.1458346776907344
0.584,0.6182086250295364,0.4060873832320462,0.4733781892038694,0.6332061814926618,0.7801105289577009,0.035626852,1.164646185622982
0.585,0.6459138110065847,0.4145870871028057,0.49463933303882945,0.6550330885172537,0.7734908043888992,0.036390956,1.1835845453036238
0.586,0.674068674,0.42329798814332703,0.5175588428751113,0.6777975926982966,0.7669118204976224,0.037192248,1.2026379646809875
0.587,0.7026495636556449,0.43222508769156615,0.5421815916494941,0.7015070462027807,0.7603942340131765,0.038032031,1.2217946517033993
0.588,0.7316328319660722,0.44137338708547935,0.5685524522987573,0.7261688011976976,0.753958702,0.038911611147374126,1.2410428143191874
0.589,0.7609948293593742,0.45074788766302254,0.5967162977596796,0.7517902098500375,0.7476258801820028,0.039832292,1.2603706604766787
0.59,0.7907119066547583,0.46035359076215177,0.6267180009690407,0.7783786243267917,0.7414164262938867,0.040795379300779255,1.2797663981242002
0.591,0.820760415,0.470195498,0.6586024348636197,0.8059413967949507,0.735350997,0.041802177,1.2992182352100796
0.592,0.8511167042286031,0.48027860987699245,0.6924144723801957,0.8344858794215055,0.7294502482191267,0.04285399,1.318714379682643
0.593,0.8817571261454786,0.4906079285686162,0.728198986,0.8640194243734471,0.723734837,0.043952124,1.338243039490219
0.594,0.9126314632296444,0.5010425447717185,0.7707813708169038,0.897070791,0.715242055,0.044987756270783594,1.357764944948791
0.595,0.9436202568989392,0.5120006240130608,0.8066680386044125,0.9267847881251997,0.7119971387582792,0.046261102,1.3770325536239973
0.596,0.9747497376711645,0.5232115979883786,0.8455198704661412,0.9577612542542008,0.7087396198511724,0.047574978,1.3962498420394087
0.597,1.0059906292863297,0.534686476,0.8871152848886092,0.9899208534315549,0.7055883404392661,0.048934295,1.4153790802083674
0.598,1.0373136554844453,0.5464362663148818,0.9312327003583365,1.0231842498092978,0.7026621423127334,0.050343962,1.4343825381442163
0.599,1.0686895400055214,0.558471979,0.9776505353618427,1.0574721075394655,0.7000798672617479,0.05180889,1.4532224858602978
0.6,1.1000890065895692,0.5708046220991135,1.026147208385647,1.092705090774094,0.6979603570764831,0.053333989,1.4718611933699544
0.601,1.1314827789765978,0.5834452053965911,1.0765011379162694,1.1288038636652187,0.6964224535471122,0.05492417,1.490260930686527
0.602,1.162841580906619,0.5964047376889579,1.1284907424402295,1.1656890903648764,0.6955849984638088,0.056584343,1.5083839678233604
0.603,1.1941361361196414,0.6096942280196984,1.1818944404440468,1.203281435025102,0.6955668336167461,0.058319418,1.5261925747937948
0.604,1.225337168355677,0.6233246854322992,1.2364906504142408,1.2415015617979317,0.6964868007960977,0.060134306,1.5436490216111745
0.605,1.2564154013547348,0.6373071189702455,1.2920577908373314,1.2802701348354022,0.6984637417920367,0.062033917,1.5607155782888407
0.606,1.2873415588568258,0.6516525376770226,1.348374280199838,1.3195078182895483,0.7016164983947368,0.064023161,1.5773545148401356
0.607,1.3180863646019598,0.6663719505961164,1.4052185369882801,1.3591352763124065,0.7060639123943715,0.066106949,1.5935281012784026
0.608,1.3486205423301478,0.6814763667710124,1.4623689796891775,1.3990731730560126,0.7119248255811138,0.068290191,1.609198607616983
0.609,1.3789148157813995,0.6969767952451962,1.5196040267890498,1.4392421726724018,0.7193180797451372,0.070577797,1.624328304
0.61,1.408939908695726,0.7128842450621532,1.5767020967744165,1.4795629393136114,0.7283625166766154,0.072974678,1.6388794600484557
0.611,1.4386665448131368,0.7292097252653693,1.6334416081317975,1.5199561371316763,0.7391769781657216,0.075485744,1.6528143461680327
0.612,1.4680654478736423,0.7459642448983296,1.6896009793477118,1.560342430278632,0.7518803060026291,0.078115905,1.6660952322412932
0.613,1.4971073416172531,0.763158813,1.7449586289086796,1.6006424829065156,0.7665913419775114,0.080870072,1.6786843882815794
0.614,1.5257629497839795,0.780804439,1.799292975,1.6407769591673618,0.7834289278805419,0.083753155,1.6905440843022335
0.615,1.5540029961138322,0.7989121308105335,1.8523824370118538,1.680666523213208,0.8025119055018943,0.086770064,1.701636590316599
0.616,1.5817982043468208,0.8174928985973274,1.904005432527099,1.7202318391960885,0.8239591166317414,0.08992571,1.7119241763380177
0.617,1.6091192982229556,0.8365577510312938,1.9539403803334763,1.7593935712680397,0.847889403,0.093225002,1.7213691123798316
0.618,1.6359370014822472,0.8561176971559179,2.0019656989175045,1.7980723835810977,0.8744216065776143,0.096672853,1.729933668455383
0.619,1.6622220378647063,0.8761837460146856,2.047859806765704,1.8361889402872984,0.9036745689739869,0.10027417054149629,1.7375801145780152
0.62,1.6879451311103426,0.8967669066510825,2.091401122364594,1.873663905538678,0.9357671320395482,0.10403386643543158,1.7442707207610697
0.621,1.7130770049591668,0.9178781881085938,2.132368064200694,1.910417943487271,0.9708181375644713,0.10795685067725236,1.7499677570178893
0.622,1.7375883831511891,0.9395285994307053,2.170539050760524,1.946371718285115,1.008946427,0.1120480336019963,1.7546334933618166
0.623,1.7614499894264197,0.9617291496609026,2.205692500530603,1.981445894084245,1.0502708431530974,0.11631232554470108,1.7582301998061935
0.624,1.7846325475248692,0.9844908478426713,2.237606831997452,2.0155611350366973,1.0949102267971471,0.12075463684040431,1.7607201463643627
0.625,1.8071067811865476,1.009542576823764,2.267735922173661,2.0329693369861133,1.1597166942507149,0.1250880062485827,1.7576184604968328
0.626,1.8291785272947203,1.0327454190184624,2.2939296130177795,2.071365377269396,1.2036368555350414,0.13008594677874083,1.7599655310350766
0.627,1.8504565950330094,1.0567208971785433,2.313945162991683,2.1065800459691997,1.253605915541081,0.13526012810837748,1.7606025759919544
0.628,1.8709321035450377,1.0814667355405205,2.328136446424697,2.1386628547999886,1.309549343231479,0.14062272212525337,1.7595782111627267
0.629,1.890596171974429,1.1069806583409074,2.3368573376461463,2.1676633154762244,1.3713926075688823,0.1461859007171293,1.7569410523426545
0.63,1.9094399194648075,1.133260389816218,2.3404617109853576,2.1936309397123708,1.4390611775159365,0.15196183577176614,1.752739715326999
0.631,1.9274544651597973,1.1603036542029652,2.3393034407716553,2.216615239,1.512480522035288,0.15796269917692463,1.747022815911021
0.632,1.9446309282030214,1.188108175737663,2.333736401334366,2.2366657257222453,1.5915761100895833,0.16420066282036566,1.7398389698899817
0.633,1.9609604277381032,1.2166716786568248,2.324114467002815,2.253831910924898,1.6762734106414683,0.1706878985898499,1.7312367930591415
0.634,1.976434082908667,1.2459918871969644,2.3107915121063267,2.268163306545313,1.7664978926535888,0.17743657837313817,1.7212649012137615
0.635,1.9910430128583363,1.2760665255945947,2.294121410974228,2.2797094242979514,1.8621750250885916,0.18445887405799133,1.7099719101491029
0.636,2.0047783367307344,1.3068933180862299,2.274458037935843,2.2885197758972757,1.9632302769091226,0.19176695753217016,1.6974064356604264
0.637,2.017631173669486,1.3384699889083833,2.2521552673204983,2.2946438730577503,2.069589117077828,0.19937300068343541,1.6836170935429933
0.638,2.0295926428182143,1.3707942622975686,2.2275669734575185,2.2981312274938372,2.1811770145573544,0.207289175,1.6686524995920642
0.639,2.040653863320543,1.403863862490299,2.201047031,2.2990313509199987,2.2979194383103465,0.21552765356826858,1.6525612696028997
0.64,2.050805954320095,1.4376765137230887,2.1729493133059585,2.2973937550506984,2.4197418572994533,0.22410060707735807,1.6353920193707616
0.641,2.0600400349604957,1.472229940232451,2.1436276956760283,2.293267951600399,2.5465697404873184,0.2330202078145772,1.6171933646909105
0.642,2.0683472243853673,1.507521866254899,2.113436052115766,2.2867034522835623,2.6783285568365884,0.24229862766768678,1.598013921358607
0.643,2.075718641738334,1.5435500160269469,2.0827282569544963,2.2777497688146515,2.8149437753099105,0.25194803852444764,1.5779023051691121
0.644,2.082145406,1.5803121137851077,2.051858184521545,2.2664564129081297,2.9563408648699303,0.26198061227262054,1.5569071319176873
0.645,2.0876186368030485,1.6178058837658953,2.0211797091462373,2.2528728962784594,3.1024452944792933,0.27240852079996625,1.5350770173995927
0.646,2.0921294528020433,1.6560290502058237,1.9910467051578995,2.237048730640104,3.253182533100648,0.2832439359942458,1.5124605774100905
0.647,2.095668973303628,1.6949793373414055,1.9618130468858563,2.2190334277075254,3.408478049696637,0.29449902974321956,1.489106428
0.648,2.098228317451426,1.7346544694091546,1.9338326086594335,2.198876499195186,3.5682573132299087,0.30618597393464864,1.465063184197903
0.649,2.0997986043890613,1.7750521706455846,1.9074592648079567,2.1766274568175494,3.7324457926631096,0.3183169404562938,1.4403794625657407
0.65,2.1003709532601578,1.8161701652872095,1.883046889660751,2.1523358122890786,3.9009689569588852,0.3309041011959158,1.4151038786432137
0.651,2.0999364832083387,1.8580061775705419,1.8609493575471419,2.1260510773242354,4.0737522750798805,0.34395962804127533,1.3892850482255827
0.652,2.0984863133772285,1.900557931732096,1.8415205427964556,2.0978227636374833,4.250721215988744,0.3574956928801334,1.3629715871081087
0.653,2.0960115629104505,1.943823152008386,1.8251143197380175,2.0677003829432854,4.431801248648121,0.37152446760025076,1.3362121110860534
0.654,2.092503350951628,1.9877995626359242,1.8120845627011524,2.035733446956103,4.616917842020657,0.38605812408938806,1.309055235954677
0.655,2.0879527966443856,2.0324848878512247,1.802785146015186,2.0019714673904003,4.805996465068999,0.4011088342353063,1.2815495775092407
0.656,2.0823510191323464,2.0778768518908017,1.7975699440094444,1.9664639559606398,4.998962586755793,0.4166887699257662,1.2537437515450054
0.657,2.0760644132200246,2.1397931417141534,1.7642784070612145,1.9477462306036897,5.150900347518561,0.43164893323501086,1.2317516098919667
0.658,2.0688659357219974,2.1756658353746796,1.7875735427167374,1.9018120414508564,5.367084382051669,0.4494111678228423,1.2012460194538441
0.659,2.0606521201880676,2.214340983600136,1.8080860093289384,1.859322550348316,5.577237762300454,0.4675171110903636,1.1717586886138782
0.66,2.0514423749993314,2.2554621643932005,1.8258512567740883,1.820112176659534,5.781230686692498,0.48603157702520106,1.1432668002758368
0.661,2.0412561085368868,2.2986729557565484,1.840904734928456,1.7840153397479739,5.9789333536553855,0.5050193796149812,1.1157475373434849
0.662,2.030112729181829,2.3436169356928573,1.853281893668311,1.7508664589771024,6.170215961616697,0.5245453328473308,1.0891780827205908
0.663,2.018031645315257,2.3899376822048026,1.8630181828699257,1.7204999537103838,6.354948709004022,0.5446742507098766,1.0635356193109209
0.664,2.0050322653182664,2.437278773295061,1.8701490524095672,1.6927502433112835,6.533001794244937,0.5654709471902448,1.0387973300182414
0.665,1.9911339975719538,2.4852837869663094,1.8747099521635076,1.667451747143267,6.704245415767028,0.5870002362760622,1.0149403977463196
0.666,1.9763562504574173,2.533596301221224,1.8767363320080157,1.6444388845697993,6.8685497719978805,0.6093269319549554,0.9919420053989225
0.667,1.960718432355753,2.581859894062481,1.8762636418193621,1.6235460749543453,7.025785061365074,0.632515848,0.9697793358798162
0.668,1.9442399516480577,2.6297181434927572,1.8733273314738166,1.604607738,7.175821482296193,0.6566317990424753,0.9484295720927679
0.669,1.9269402167154288,2.6768146275147284,1.8679628508476493,1.5874582920513391,7.318529233218824,0.6817395984263553,0.9278698969415444
0.67,1.9088386359389629,2.722792924131072,1.86020565,1.5719321574907175,7.453778512560543,0.7079040603538175,0.9080774933299122
0.671,1.8899546176997566,2.7672966113444635,1.8500911782585283,1.5578637533419704,7.581439518748942,0.7351899988124879,0.8890295441616382
0.672,1.8703075703789072,2.8099692671575798,1.837654886048115,1.5450874989685623,7.7013824502115975,0.7636622277899939,0.8707032323404891
0.673,1.8499169023575115,2.850454469573098,1.8229322230621596,1.5334378137339597,7.813477505376099,0.793385561,0.8530757407702321
0.674,1.828802022016667,2.8883957965936924,1.8059586391769327,1.5227491170016267,7.917594882670024,0.8244248132520182,0.8361242523546333
0.675,1.8069823377374694,2.9234368262220425,1.786769584268703,1.5128558281350286,8.013604780520959,0.8568447977117896,0.81982595
0.676,1.7844772579010162,2.955221136460821,1.7654005082137416,1.503592366497631,8.101377397356487,0.8907103286409025,0.8041580166024787
0.677,1.7613061908884045,2.9833923053127083,1.7418868608883182,1.4947931514528983,8.180782932,0.9260862200269835,0.789097635
0.678,1.7374885450807311,3.0075939107803777,1.7162640921687027,1.4862926023642966,8.251691581691652,0.9630372858576595,0.7746219883141591
0.679,1.713043728859093,3.027469530866508,1.6885676519311659,1.4779251385952905,8.313973546046459,1.001628340120557,0.7607082592283548
0.68,1.6879911506045862,3.042662743573774,1.6588329900519758,1.4695251795093445,8.367499023096189,1.0419241968033022,0.7473336307198093
0.681,1.6623502186983088,3.052817126904852,1.6270955564074043,1.4609271444699252,8.412138211268427,1.0839896698935216,0.7344752856922898
0.682,1.636140341521357,3.0575762588624205,1.593390800873721,1.4519654528404966,8.447761308990762,1.1278895733788428,0.7221104070495632
0.683,1.6093809274548279,3.0565837174491532,1.557754173327195,1.4424745239845245,8.474238514690768,1.1736887212468914,0.7102161776953959
0.684,1.5820913848798182,3.049483080667728,1.520221123644097,1.4322887772654735,8.491440026796035,1.221451927485294,0.6987697805335548
0.685,1.5542911221774252,3.035917926520822,1.4808271017006969,1.4212426320468092,8.499236043734143,1.2712440060816779,0.6877483984678066
0.686,1.5259995477287456,3.015531833,1.4396075573732645,1.409170507691997,8.497496763932679,1.3231297710236691,0.6771292144019183
0.687,1.4972360699148761,2.987968378,1.3965979405380702,1.3959068235645011,8.486092385819223,1.3771740362988947,0.6668894112396566
0.688,1.4681241820953734,3.003916780648805,1.339380008170199,1.4092878939631337,8.464598031870034,1.4573502872730817,0.6521534250126013
0.689,1.4387350608173928,3.032239652958821,1.3150571304060743,1.3740945240789182,8.433136531635952,1.5019286402572871,0.6440752162126464
0.69,1.4090104837996797,3.018332903,1.290291886,1.3384197304521879,8.413025520577406,1.5530473705524221,0.6348215752874756
0.691,1.3789808973362272,2.966806077837514,1.2651077495514054,1.3023428349411534,8.402932597,1.6103047900347278,0.624461249
0.692,1.3486767477210295,2.8822687257485318,1.2395281965509606,1.2659431594040262,8.401525357969906,1.6732992105804443,0.6130629857551072
0.693,1.3181284812480794,2.7693303942022216,1.213576701895174,1.2293000256990172,8.407471402,1.7416289440658081,0.6006955314947198
0.694,1.287366544,2.6326006308697534,1.1872767406290952,1.1924927556843359,8.419438328013493,1.8148923023670613,0.5874276338027372
0.695,1.2564213829048956,2.4766889834222967,1.1606517877977738,1.1556006712181943,8.436093732768816,1.892687597360443,0.5733280398525649
0.696,1.2253234436226483,2.3062049995310185,1.1337253184462588,1.1187030941588019,8.456105214674148,1.9746131409221919,0.5584654968176075
0.697,1.1941031726586226,2.125758226867091,1.1065208076196003,1.0818793463643708,8.478140371725235,2.0602672449285486,0.5429087518712706
0.698,1.1627910163068114,1.9399582131016817,1.0790617303628465,1.0452087496931106,8.500866801917827,2.149248221255751,0.5267265521869591
0.699,1.131417420861208,1.753414506,1.0513715617210477,1.0087706260032325,8.522952103247666,2.241154382,0.5099876449380782
0.7,1.1000128326158056,1.5707366529510953,1.023473776739253,0.9726442971529476,8.543063873710503,2.3355840383776547,0.4927607772980334
0.701,1.0686076978645982,1.3965342019082572,0.99539185,0.936909085,8.559869711302078,2.432135502924835,0.4751146964402296
0.702,1.0372324629015788,1.2354167004486138,0.9671492579358736,0.9016443114039988,8.572037214018142,2.530407087,0.45711814953807195
0.703,1.0059175740207404,1.091993696243335,0.938769474,0.8669292982217564,8.578233979854435,2.6299971033728484,0.4388398837649657
0.704,0.9746934775160774,0.9708747369635897,0.9102759743131024,0.8328433673119499,8.577127606806712,2.7305038630261618,0.420348646
0.705,0.9435906196815819,0.8766693702805477,0.8816922333070684,0.7994658405327898,8.567385693,2.831525678133997,0.40171318429952807
0.706,0.9126394468112481,0.8139871438653774,0.8530417262313347,0.7668760397424869,8.547675836,2.9326608605725957,0.3830022449540069
0.707,0.8818704051990691,0.7874376053892482,0.8243479281309505,0.7351532867992518,8.516665634316864,3.033507722218196,0.3642845754311579
0.708,0.8513139411390384,0.8016303025233297,0.7956343140509655,0.7043769035612956,8.473022685690513,3.1336645749470393,0.34562892290438624
0.709,0.8210005009251493,0.8611747829387909,0.7669243590364286,0.6746262118868288,8.415414588158871,3.232729730635363,0.3271040345470969
0.71,0.7909605308513952,0.9706805943068006,0.7382415381323894,0.6459805336340619,8.342508939717682,3.3303015011594077,0.30877865753269523
0.711,0.7612244772117692,1.1347572842985287,0.7096093263838973,0.6185191906612062,8.252973338362695,3.425978198395413,0.2907215390345862
0.712,0.7318227863002649,1.3580144005851436,0.6810511988360014,0.5923215048264715,8.145475382089652,3.5193581342196163,0.2730014262261751
0.713,0.702785904,1.645061490837815,0.6525906305337513,0.5674667979880695,8.018682669,3.6100396205082603,0.25568706628086724
0.714,0.6741442778375951,2.0005081027277116,0.6242510965221963,0.5440343920042106,7.871262796772388,3.697620969137583,0.23884720637206758
0.715,0.6459283528744162,2.4289637839260037,0.5960560718463859,0.5221036087331054,7.701883363719659,3.781700491983824,0.22255059367318136
0.716,0.6181685758153325,2.935038082103859,0.5680290315513692,0.5017537700329646,7.509211967731861,3.8618765009232225,0.20686597535761378
0.717,0.5908953929543372,3.5233405449324477,0.5401934506821955,0.483064198,7.291916206804738,3.9377473078320184,0.191862099
0.718,0.5641392505854239,4.19848072,0.5125728042839146,0.46611421377841944,7.048663678934038,4.008911224586452,0.1776077105700552
0.719,0.5378624957973213,4.664851564253939,0.4863805446117064,0.4623697179905228,7.388924162696893,3.987986557353179,0.16306822167652824
0.72,0.5119890547875106,5.975015306248759,0.46290830252831255,0.4387678324117826,6.855380538708472,4.093955834977411,0.15138829200689896
0.721,0.4867594600298451,7.125894211569538,0.4399952344998289,0.41575525301752186,6.348487106139567,4.173551088064418,0.14079284240709936
0.722,0.4621881332525249,8.126083776439467,0.41765954978263914,0.3933546071813331,5.868259830464614,4.228431826010062,0.13127148487796403
0.723,0.438289496,8.984179497081746,0.3959194576331272,0.3715885222768086,5.414714677,4.260257558210211,0.1228138314203278
0.724,0.4150779705517206,9.708776869719568,0.3747931673076771,0.3504796256775409,4.987867611694318,4.270687794060728,0.11540949403502525
0.725,0.3925679780846367,10.30847139057613,0.3542988880626728,0.3300505447571223,4.587734599547856,4.261382042957478,0.10904808472289118
0.726,0.3707739405106982,10.791858555874619,0.33445482915449815,0.3103239068891453,4.2143316061931015,4.233999814296326,0.10371921548476017
0.727,0.3497102795581054,11.167533861838242,0.3152791998395374,0.29132233944720226,3.867674597104494,4.190200617,0.099412498
0.728,0.32939141695505825,11.444092804690182,0.29679020937417416,0.2730684698048856,3.5477795377564703,4.131643961883779,0.096117545
0.729,0.3098317744297568,11.630130880653642,0.2790060670147925,0.25558492533578775,3.2546623936234713,4.059989356924113,0.093823968
0.73,0.2910457737104012,11.734243585951814,0.26194498201777644,0.23889433341350105,2.9883391301799347,3.976896311990005,0.092521379
0.731,0.2730478365251914,11.765026416807894,0.24562516363950984,0.22301932141161795,2.7488257129002998,3.884024336,0.09219939
0.732,0.25585238460232745,11.731074869445075,0.23006482113637675,0.20798251670373089,2.536138107259005,3.783032939781923,0.092847614
0.733,0.23947383967000951,11.640984440086552,0.21528216376476098,0.19380654666343225,2.350292278730488,3.6755816312996785,0.094455661
0.734,0.2239266234564376,11.50335062495552,0.20129540078104655,0.1805140386643144,2.191304192789189,3.563329920426452,0.097013144
0.735,0.20922515768981187,11.326768920275178,0.18812274144161742,0.16812762007996984,2.0591898149095464,3.4479373165581086,0.10050967580944822
0.736,0.19538386409833228,11.119834822268716,0.17578239500285753,0.1566699182839909,1.9539651105659983,3.3310633290905125,0.10493486735725716
0.737,0.18241716441019884,10.89114382715933,0.1642925707211509,0.14616356064997008,1.875646045232984,3.2143674674195286,0.1102783309882509
0.738,0.17033948035361177,10.649291431170216,0.15367147785288132,0.13663117455149967,1.8242485843849412,3.099509240941022,0.11652967870326426
0.739,0.15916523365677102,10.402873130524567,0.14393732565443285,0.12809538736217216,1.7997886934963094,2.9881481590508585,0.12367852250313179
0.74,0.14890884604787674,10.160484421445585,0.13510832338218948,0.12057882645557996,1.8022823380415283,2.8819437311449025,0.13171447438868833
0.741,0.13958473925512885,9.9307208,0.1272026802925351,0.11410411920531542,1.8317454834950349,2.7825554666190184,0.1406271463607685
0.742,0.13120733500672754,9.722177762880372,0.12023860564185364,0.10869389298497101,1.8881940953312686,2.6916428748690713,0.15040615042020702
0.743,0.12379105503087283,9.543450805840537,0.11423430868652906,0.10437077516813911,1.9716441390246673,2.6108654652909262,0.16104109856783855
0.744,0.11735032105576479,9.403135425260144,0.10920799868294534,0.10115739312841208,2.0821115800496712,2.5418827472804484,0.17252160280449785
0.745,0.11189955480960348,9.309827117362387,0.10517788488748646,0.099076374,2.2196123838807185,2.486354230233502,0.18483727513101963
0.746,0.10745317802058896,9.272121378,0.10216217655653628,0.098150346,2.384162515992247,2.4459394235459526,0.19797772754823853
0.747,0.1040256124169213,9.298613704507558,0.10017908294647881,0.098401935,2.5757779418586964,2.4222978366136654,0.21193257205698932
0.748,0.10163127972680056,9.397899591996875,0.099246813,0.09985377,2.7944746269545053,2.4170889788325045,0.22669142065810663
0.749,0.1002846016784268,9.578574537061607,0.099383577,0.10252847766208535,3.0402685367541116,2.431972359598335,0.24224388535242522
0.75,0.10000000000000009,10.075056457072579,0.10156973891670817,0.10899769134023668,3.197386423427273,2.4705813022108813,0.25934091827505457
0.751,0.10028460167842675,10.540433133780903,0.10330599977810737,0.11158773652678777,3.5179106319152766,2.5220321895914073,0.2762617398260102
0.752,0.10163127972680046,10.930393220332775,0.10611320408969671,0.11530663342502122,3.8011408413844894,2.612830911443018,0.2943444962942958
0.753,0.10402561241692115,11.248294663912974,0.10997675052148827,0.12013854636018487,4.048579035345439,2.740465001135567,0.31358226881796325
0.754,0.10745317802058875,11.497495411706286,0.11488203774349409,0.12606763965752657,4.261727197308643,2.9024219920389047,0.33396813853506446
0.755,0.1118995548096032,11.681353410897485,0.12081446442572623,0.13307807764229423,4.442087311,3.0961894175228846,0.35549518658365153
0.756,0.11735032105576446,11.80322660867136,0.1277594292381968,0.1411540246397356,4.591161359283922,3.3192548109573576,0.3781564941017763
0.757,0.12379105503087245,11.866472952212696,0.13570233085091785,0.15027964497509866,4.7104513263170436,3.569105705712177,0.40194514222749084
0.758,0.13120733500672713,11.874450388706265,0.14462856793390136,0.16043910297363112,4.8014591953945125,3.843229635157193,0.426854212
0.759,0.13958473925512838,11.830516865336854,0.15452353915715944,0.17161656296058087,4.865686950026862,4.139114132662258,0.4528767848538967
0.76,0.14890884604787616,11.738030329289241,0.1653726431907042,0.1837961892611958,4.904636573724609,4.454246731597225,0.4800059416306921
0.761,0.15916523365677043,11.600348727748209,0.17716127870454762,0.19696214620072372,4.919810049998278,4.786114965331945,0.5082347635672848
0.762,0.17033948035361116,11.420830007898545,0.18987484436870178,0.21109859810441248,4.9127093623583935,5.132206367,0.5375563318017271
0.763,0.18241716441019817,11.202832116925022,0.2034987388531788,0.22618970929750998,4.884836494315479,5.490008470680053,0.5679637274720708
0.764,0.19538386409833153,10.949713002012427,0.21801836082799067,0.24221964410526398,4.837693429380059,5.857008809033143,0.5994500317163679
0.765,0.20922515768981106,10.664830610345543,0.23341910896314952,0.2591725668529224,4.772782151062655,6.230694915665397,0.6320083256726703
0.766,0.22392662345643688,10.35154288910915,0.24968638192866746,0.2770326418657332,4.691604642873791,6.608554323946663,0.6656316904790301
0.767,0.2394738396700087,10.013207785488026,0.2668055783945563,0.2957840334689439,4.595662888323993,6.988074567246793,0.7003132072734992
0.768,0.2558523846023265,9.653183246666956,0.28476209703082833,0.3154109059878026,4.486458870923781,7.366743178935639,0.7360459571941292
0.769,0.2730478365251904,9.274827219830721,0.30354133650749554,0.3358974237475571,4.365494574183681,7.742047692383057,0.7728230213789726
0.77,0.29104577371040014,8.881497652164102,0.323128695,0.3572277510734553,4.234271981614215,8.111475640958894,0.810637481
0.771,0.30983177442975585,8.476552490851885,0.3435095726620639,0.37938605229074507,4.094293077,8.472514558033005,0.8494824170935068
0.772,0.3293914169550572,8.063349683078846,0.364669367,0.40235649172467397,3.9470598430292845,8.822651976975239,0.8893509108993014
0.773,0.3497102795581043,7.645247176029766,0.3865934762183575,0.4261232337004901,3.7940742640348644,9.159375431155452,0.9302360435215168
0.774,0.37077394051069706,7.2256029168894305,0.4092672999471816,0.4506704425434413,3.636838323253175,9.480172453943489,0.9721308960982054
0.775,0.39256797808463545,6.807774852842621,0.43267623653647314,0.4759822825787754,3.476854004194736,9.782530579,1.0150285497674187
0.776,0.4150779705517193,6.395120931074115,0.4568056846562444,0.5020429181317401,3.3156232903700738,10.06393733882246,1.0589220856672086
0.777,0.43828949618374863,5.9909990987686985,0.4816410429765072,0.5288365135275835,3.154648165289712,10.321880267653098,1.1038045849356277
0.778,0.46218813325252345,5.5987673031111544,0.5071677101672739,0.5563472330915534,2.9954306124641734,10.553846898570974,1.1496691287107275
0.779,0.48675946002984355,5.221783491,0.5333710848985562,0.5845592411488976,2.8394726154039818,10.757324764945935,1.1965087981305598
0.78,0.511989055,4.863405610478798,0.5602365658403665,0.6134567020248638,2.688276157619661,10.929801400147836,1.244316674333177
0.781,0.5378624957973197,4.526991607873551,0.5877495516627168,0.6430237800447001,2.543343222621734,11.068764337546533,1.2930858384566308
0.782,0.5641392505854221,4.545996585067202,0.6150590986815457,0.672337531,2.3749189025853785,11.249912108789553,1.3437563734533648
0.783,0.5908953929543356,3.988182198962145,0.6437475440849119,0.7023986150874034,2.278096494684904,11.291671210850032,1.3920283254445291
0.784,0.6181685758153306,3.485818881891899,0.6728828916854622,0.7327880285701401,2.186191188,11.311539292687643,1.4420451275783708
0.785,0.6459283528744144,3.036780893181038,0.7024353800130057,0.7634867716678956,2.0989990646255214,11.310486922748618,1.493628897559915
0.786,0.6741442778375932,2.6389424921541305,0.7323752475973506,0.7944758447551021,2.016316207999119,11.289484669479194,1.5466017530941856
0.787,0.702785904,2.2901779381357503,0.7626727329683061,0.8257362482061921,1.9379387006632462,11.2495031,1.600785811886207
0.788,0.7318227863002632,1.9883614904504678,0.7932980746556806,0.8572489823955984,1.863662625384156,11.19151278673407,1.6560031916410045
0.789,0.7612244772117672,1.731367408422855,0.8242215111892827,0.8889950476977526,1.7932840649280997,11.116484294150826,1.712076010063602
0.79,0.7909605308513932,1.5170699513774832,0.8554132810989217,0.9209554444870875,1.7265991020613305,11.025388192022115,1.7688263848590244
0.791,0.8210005009251475,1.3433433786389244,0.8868436229144058,0.9531111731380357,1.6634038195501015,10.919195048794165,1.826076433732296
0.792,0.8513139411390365,1.2080619495317497,0.918482775,0.9854432340250291,1.603494300160664,10.798875432913203,1.8836482743884413
0.793,0.8818704051990673,1.1090999233805308,0.9503009763821446,1.0179326275225002,1.5466666266592715,10.665399912825468,1.9413640245324846
0.794,0.9126394468112464,1.0443315595098392,0.9822684650940171,1.0505603540048818,1.492716881812176,10.519739056977185,1.9990458018694512
0.795,0.9435906196815802,1.0116311172442465,1.0143554798309693,1.0833074138466057,1.4414411483856304,10.362863433814594,2.056515724104365
0.796,0.9746934775160756,1.0088728559083242,1.0465322591228108,1.1161548074221046,1.3926355091458869,10.19574361178392,2.113595908942251
0.797,1.0059175740207387,1.0339310348266435,1.0787690414993494,1.149083535105811,1.346096046859198,10.019350159331397,2.170108474088133
0.798,1.0372324629015772,1.0846799133237768,1.1110360654903946,1.1820745972721574,1.3016188442918168,9.834653644903263,2.2258755372470365
0.799,1.0686076978645966,1.158993750724295,1.1433035696257547,1.2151089942955755,1.2589999842099953,9.642624636945746,2.2807192161239853
0.8,1.100012832615804,1.2547468063527698,1.1755417924352387,1.248167726550498,1.218035549379986,9.444233703905077,2.334461628424004
0.801,1.1314174208612062,1.3698133395337726,1.207720972448655,1.2812317944113576,1.178521622568042,9.240451414,2.386924891852117
0.802,1.1627910163068096,1.502067609591875,1.2398113481958124,1.314282198252586,1.1402542865404148,9.032248336359215,2.4379311241133497
0.803,1.1941031726586209,1.649383875851649,1.271783158,1.3472999384486166,1.1030296240633581,8.820595038746488,2.4873024429127257
0.804,1.225323443622647,1.809636397637666,1.3036066410105862,1.3802660153738815,1.066643717903124,8.606462089835544,2.534860965955271
0.805,1.2564213829048938,1.9806994342744966,1.3352520351378194,1.413161429402812,1.0308926508259644,8.390820058,2.580428810946007
0.806,1.2873665442113684,2.160447245086713,1.366689579118029,1.4459671809098416,0.9955725055981328,8.174639511903907,2.6238280955899613
0.807,1.3181284812480778,2.346754089398887,1.397889511481023,1.4786642702694026,0.9604793649858813,7.958891019775687,2.664880937592158
0.808,1.348676747721028,2.5374942265355904,1.4288220707566108,1.5112336978559269,0.9254093117554623,7.744545150134175,2.703409455
0.809,1.3789808973362256,2.730541915821394,1.4594574954746007,1.5436564640438473,0.8901584286731281,7.532572471425601,2.739235764491373
0.81,1.409010483799678,2.9237714165808697,1.4897660241648016,1.5759135692075956,0.8545227985051318,7.323943552,2.772181984798442
0.811,1.438735060817391,3.115056988138589,1.519717895357022,1.607986013721605,0.818298504,7.119628960592204,2.8020702332838505
0.812,1.4681241820953717,3.302272889819123,1.549283347581071,1.6398547979603073,0.7812816279771626,6.920599265359842,2.8287226276526236
0.813,1.4972360699148741,3.6340524344623675,1.579916291800758,1.6712437916498264,0.7480399386252214,6.7357415601621415,2.8470962249779648
0.814,1.525999547728744,3.693228160518412,1.6080184502561508,1.7023606065077996,0.7121917260582306,6.532200937489083,2.870153624862854
0.815,1.5542911221774236,3.734204250847712,1.6359962533083245,1.7335031068497584,0.6777639988094143,6.330894368046845,2.8884482914166743
0.816,1.5820913848798162,3.7580465090846173,1.663814137126773,1.7646067146759787,0.64472506,6.131925698519062,2.902140393248711
0.817,1.6093809274548263,3.765820738863481,1.6914365378809906,1.7956068519867354,0.6130432127686718,5.935398775589369,2.911390098968251
0.818,1.6361403415213553,3.758592744,1.718827892,1.8264389407823027,0.5826867602279292,5.741417445941399,2.9163575771845753
0.819,1.662350218698307,3.737428327584476,1.7459526348747048,1.8570384030629565,0.5536240055077282,5.550085556258785,2.9172029965069703
0.82,1.6879911506045848,3.703393294,1.772775203453189,1.8873406608289718,0.5258232517336604,5.361506953225161,2.914086525544722
0.821,1.713043728859091,3.657553446,1.799260033645415,1.9172811360806215,0.49925280203131756,5.175785483524161,2.9071683329071134
0.822,1.737488545,3.600974588089399,1.8253715616208783,1.9467952508181834,0.47388095952629167,4.993024994,2.8966085872034304
0.823,1.7613061908884031,3.5347225234413537,1.8510742235490707,1.9758184270419303,0.4496760273441742,4.813329330854568,2.882567457042956
0.824,1.7844772579010149,3.4598630557757173,1.8763324555994865,2.0042860867521384,0.42660630861055715,4.636802341253244,2.8652051110349763
0.825,1.806982337737468,3.377461988726839,1.9011106939416194,2.032133651949082,0.40464010645103227,4.4635478717190775,2.844681717788775
0.826,1.8288020220166654,3.2885851259290693,1.9253733747449624,2.0592965446330362,0.3837457239911913,4.293669768935704,2.8211574459136393
0.827,1.849916902357511,3.1942982710167587,1.949084934,2.0857101868042762,0.36389146435662595,4.127271879586757,2.7947924640188506
0.828,1.8703075703789058,3.095667227624255,1.972209808413254,2.111310000463076,0.3450456306729281,3.964458050355869,2.7657469407136954
0.829,1.8899546176997557,2.9937577993859112,1.9947124336171906,2.136031407609712,0.3271765260656896,3.8053321279266754,2.734181044607458
0.83,1.9088386359389615,2.8896357899360767,2.0165572459603105,2.159809830244458,0.3102524536605019,3.649997958982809,2.7002549443094237
0.831,1.9269402167154277,2.7843670029091006,2.0377086816121093,2.1825806903675895,0.29424171658295706,3.4985593902079044,2.664128808428876
0.832,1.9442399516480569,2.6790172419393348,2.058131176742079,2.2042794099793803,0.27911261795864684,3.351120268285594,2.625962805575101
0.833,1.9607184323557518,2.5746523106611288,2.0777891675197147,2.224841411080108,0.26483346091316295,3.207784439899513,2.585917104357383
0.834,1.9763562504574166,2.4723380127088324,2.0966470901145096,2.244202115670045,0.2513725485720972,3.0686557517332944,2.5441518733850064
0.835,1.9911339975719533,2.3731401517167963,2.1146693806959562,2.262296945749467,0.23869818406104132,2.9338380504705714,2.500827281267256
0.836,2.0050322653182664,2.278124531,2.1318204754335492,2.279061323318649,0.22677867050558712,2.803435182794979,2.4561034966134163
0.837,2.018031645315256,2.188356955150904,2.148064810496781,2.294430670377866,0.21558231103132622,2.6775509953901486,2.4101406880327714
0.838,2.030112729181829,2.104903226845749,2.1633668220551465,2.3083404089273927,0.20507740876385067,2.5562893349397164,2.363099024134608
0.839,2.041256108536886,2.0288291500382556,2.1776909462781378,2.320725960967504,0.19523226682875208,2.4397540481273152,2.3151386735282093
0.84,2.0514423749993314,1.9612005283627725,2.1910016193352497,2.3315227484984753,0.18601518835162228,2.3280489816365786,2.2664198048228608
0.841,2.060652120188067,1.9030831654536509,2.2032632773959753,2.3406661935205815,0.177394476,2.2212779821511406,2.217102586627846
0.842,2.068865935721997,1.8555428649452406,2.214440356629808,2.348091718034097,0.169338434,2.119544896354634,2.1673471875524504
0.843,2.076064413220024,1.8196454304718925,2.224497293206242,2.353734744039297,0.16181536492396317,2.0229535709306936,2.1173137762059593
0.844,2.0823510191323455,1.7711316065280411,2.2285231464109847,2.3541872201757457,0.15373479918065494,1.9314135302308577,2.074979501250551
0.845,2.087952796644385,1.753844593722311,2.238252892362247,2.3580837622437745,0.14747007065217013,1.8435171126334668,2.0219893100987374
0.846,2.092503350951628,1.7357290155400307,2.2461388757162206,2.3596170974788766,0.1414609972758575,1.7606595145758213,1.970164754113586
0.847,2.096011563,1.716814153024055,2.252210853303727,2.3588546040657943,0.1357008799177576,1.6827063508589573,1.9195231917546123
0.848,2.0984863133772285,1.6971292872172425,2.256498581955587,2.3558636601892733,0.13018301944391109,1.6095232362839131,1.8700819814813323
0.849,2.0999364832083383,1.6767036991624489,2.2590318185026246,2.3507116440340567,0.1249007167203586,1.5409757856517263,1.821858481753262
0.85,2.1003709532601573,1.6555666699025304,2.259840319775659,2.3434659337848887,0.11984727261314078,1.4769296137634331,1.7748700510299174
0.851,2.099798604,1.633747480480344,2.2589538426055125,2.3341939076265126,0.11501598798829824,1.4172503354200716,1.7291340477708137
0.852,2.0982283174514254,1.6112754119387465,2.2564021438230077,2.3229629437436747,0.11040016371187163,1.3618035654226799,1.6846678304354672
0.853,2.095668973303627,1.5881797453205933,2.2522149802589655,2.309840420321116,0.10599310064990157,1.3104549185722938,1.6414887574833932
0.854,2.092129452802043,1.5644897616687425,2.2464221087442082,2.2948937155435827,0.1017880996684287,1.2630700096699519,1.5996141873741074
0.855,2.087618636803048,1.540234742,2.239053286109557,2.2781902075958183,0.097778462,1.2195144535166906,1.5590614785671262
0.856,2.082145406,1.5154439674353717,2.2301382691858334,2.259797274662566,0.093957487,1.1796538649135486,1.5198479895219648
0.857,2.075718641738334,1.490146718939565,2.2197068148038595,2.239782294928571,0.090318478,1.143353858661562,1.4819910786981392
0.858,2.0683472243853673,1.464372277581486,2.2077886797944557,2.2182126465785763,0.086854734,1.1104800495617688,1.4455081045551648
0.859,2.0600400349604957,1.4381499244039913,2.194413620988446,2.1951557077973267,0.083559556,1.0808980524152063,1.4104164255525578
0.86,2.050805954320096,1.411508940449938,2.1796113952166505,2.1706788567695665,0.080426246,1.0544734820229118,1.3767334001498341
0.861,2.0406538633205433,1.384478606762182,2.1634117593098905,2.1448494716800384,0.077448104,1.031071953185923,1.344476386806509
0.862,2.0295926428182147,1.357088204,2.145844470098989,2.117734930713487,0.074618431,1.0105590807052762,1.3136627439820987
0.863,2.017631173669487,1.3293670143569887,2.1269392844147665,2.089402612054658,0.071930527,0.9928004793820101,1.2843098301361184
0.864,2.004778336730735,1.3013443177252644,2.106725959088045,2.0599198938882926,0.069377695,0.9776617640171613,1.2564350037280843
0.865,1.9910430128583372,1.2730493955312643,2.085234250949647,2.029354154399137,0.066953234,0.9650085494117677,1.2300556232175124
0.866,1.976434082908668,1.2445115288178443,2.062493916830393,1.9977727717719345,0.064650445,0.9547064503668663,1.205189047063918
0.867,1.960960427738104,1.215759998627861,2.038534713561105,1.965243124191429,0.062462630283013056,0.9466210816834943,1.1818526337268167
0.868,1.9446309282030223,1.186824086004171,2.0133863979726048,1.931832589842364,0.060383089362767206,0.9406180581626895,1.1600637416657245
0.869,1.9274544651597985,1.1577330719896313,1.9870787268957144,1.8976085469094843,0.058405124,0.9365629946054891,1.1398397293401574
0.87,1.909439919464809,1.128516237627098,1.959641457161255,1.8626383735775343,0.056522034,0.9343215058129304,1.1211979552096312
0.871,1.8905961719744302,1.0992028639594276,1.9311043456000478,1.8269894480312572,0.05472712,0.9337592065860507,1.104155777733661
0.872,1.8709321035450386,1.0698222320294768,1.9014971490429158,1.790729148455397,0.053013685,0.9347417117258876,1.0887305553717632
0.873,1.8504565950330103,1.0404036228801024,1.8708496243206798,1.7539248530346983,0.051375028148950744,0.9371346360334786,1.0749396465834535
0.874,1.8291785272947216,1.0109763175541604,1.8391915282641613,1.7166439399539046,0.049804451,0.9408035943098606,1.0628004098282475
0.875,1.8071067811865489,0.9828943251303589,1.8101509211105808,1.6834562737060832,0.048272587560857234,0.9417282278205269,1.0518099223286415
0.876,1.7846325475248703,0.9547411632217032,1.7758658883012997,1.6440094581930678,0.046905085465552325,0.949430111,1.0424466748735381
0.877,1.761449989426421,0.9276036060316684,1.7411669016761508,1.6047989994716227,0.045618099,0.9576432926713444,1.034435380437004
0.878,1.7375883831511905,0.9014555274195457,1.7061006350559986,1.5658538964339148,0.044409825,0.9663273591887138,1.0277377495179463
0.879,1.7130770049591681,0.8762708012446264,1.6707137622617059,1.5272031479721095,0.043278458,0.975441899,1.022315492615273
0.88,1.6879451311103437,0.8520233013662015,1.6350529571141372,1.4888757529783752,0.042222194754279116,0.9849464992714928,1.018130320227893
0.881,1.6622220378647072,0.8286869016435625,1.5991648934341571,1.4509007103448779,0.041239231,0.994800748,1.015143942854713
0.882,1.6359370014822485,0.8062354759360009,1.5630962450426293,1.4133070189637844,0.040327762,1.0049642339038176,1.0133180709946419
0.883,1.609119298222957,0.7846428981028073,1.5268936857604172,1.3761236777272607,0.039485984,1.015396543608119,1.0126144151465868
0.884,1.5817982043468217,0.7638830420032734,1.4906038894083848,1.3393796855274744,0.038712093,1.026057265268278,1.0129946858094552
0.885,1.5540029961138333,0.7439297814966905,1.4542735298073968,1.3031040412565917,0.038004284,1.0369059866571186,1.0144205934821557
0.886,1.5257629497839809,0.7247569904423495,1.4179492807783163,1.267325743806779,0.037360754,1.0479022955474644,1.016853848663596
0.887,1.4971073416172547,0.7063385426995422,1.3816778161420078,1.2320737920702045,0.036779698,1.0590057797121397,1.0202561618526842
0.888,1.468065447873644,0.6886483121275595,1.3455058097193353,1.1973771849390331,0.036259313,1.0701760269239677,1.0245892435483277
0.889,1.4386665448131382,0.6716601725856925,1.3094799353311624,1.1632649213054322,0.035797793,1.0813726249557725,1.0298148042494344
0.89,1.4089399086957273,0.6553479979332328,1.2736468667983534,1.129766000061569,0.035393335,1.0925551615803777,1.0358945544549125
0.891,1.3789148157814013,0.6396856620294716,1.238053277941772,1.0969094200996097,0.035044135,1.1036832245706072,1.0427902046636697
0.892,1.3486205423301492,0.624647039,1.2027458425822823,1.0647241803117207,0.034748388,1.114716401699285,1.0504634653746137
0.893,1.3180863646019616,0.6102060019052093,1.1677712345407483,1.0332392795900693,0.034504291,1.125614280739234,1.0588760470866525
0.894,1.2873415588568276,0.596336425,1.1331761276380339,1.0024837168268221,0.034310039,1.136336449463279,1.067989660298694
0.895,1.2564154013547364,0.5830121830872359,1.0990071956950027,0.9724864909141453,0.034163828135573324,1.1468424956442433,1.077766015509646
0.896,1.225337168355679,0.5702071488163358,1.0653111125325199,0.9432766007442064,0.034063853956804904,1.1570920070549513,1.0881668232184167
0.897,1.1941361361196439,0.5578951964498815,1.0321345519714475,0.9148830452091714,0.034008312,1.1670445714682258,1.099153793923913
0.898,1.1628415809066208,0.5460501998471642,0.9995241878326512,0.8873348232012073,0.033995399544048004,1.1766597766568914,1.1106886381250438
0.899,1.1314827789766002,0.5346460328674757,0.9675266939369941,0.8606609336124805,0.034023311,1.185897210393771,1.1227330663207165
0.9,1.1000890065895714,0.5236565693701069,0.9361887441053403,0.8348903753351582,0.034090243,1.194716460451689,1.135248789009839
0.901,1.0686895400055234,0.5130556832143489,0.9055570121585536,0.8100521472614066,0.034194390367154666,1.2030771146034696,1.1481975166913192
0.902,1.037313655484447,0.5028172482594931,0.8756781719174982,0.7861752482833929,0.034333949980865974,1.2109387606219355,1.1615409598640647
0.903,1.0059906292863314,0.49291513836483114,0.8465988972030385,0.7632886772932834,0.034507117328725405,1.2182609862799116,1.175240829026984
0.904,0.9747497376711662,0.4833232273896537,0.8183658618360377,0.7414214331832449,0.034712088,1.225003379350221,1.1892588346789843
0.905,0.9436202568989414,0.4740153891932524,0.7910257396373601,0.7206025148454444,0.034947059,1.2311255276056878,1.203556687318974
0.906,0.9126314632296462,0.4649654976349184,0.7646252044278696,0.7008609211720482,0.035210224164053734,1.2365870188191357,1.2180960974458608
0.907,0.8817571261454804,0.4560090696248965,0.7400142501856545,0.6823482660677389,0.035475116,1.2414817137462435,1.2323438188313953
0.908,0.8511167042286046,0.4474393862806063,0.7146559414051714,0.6641020268194008,0.035809271,1.2464274453923956,1.2477023435380912
0.909,0.8207604146714338,0.43898166681828915,0.6903346849577876,0.6468883628027482,0.036163891,1.2507979784482088,1.2631551442441953
0.91,0.7907119066547601,0.43063634268086415,0.6670408599248747,0.6306901822009079,0.036538177,1.254604174189982,1.2786886130964146
0.911,0.7609948293593759,0.4224038453112501,0.6447648453878043,0.6154903931970064,0.036931329,1.2578568938940118,1.2942891422414562
0.912,0.7316328319660739,0.4142846061523663,0.6234970204279482,0.6012719039741706,0.037342547,1.2605669988365966,1.3099431238260264
0.913,0.7026495636556467,0.40627905664713143,0.6032277641266783,0.5880176227155276,0.037771031306831376,1.262745350294035,1.3256369499968328
0.914,0.6740686736088867,0.39838762823846463,0.5839474555653659,0.5757104576042039,0.038215982,1.2644028095426239,1.3413570129005814
0.915,0.6459138110065861,0.390610752,0.5656464738253831,0.5643333168233265,0.038676598906480814,1.2655502378586614,1.3570897046839798
0.916,0.6182086250295382,0.3829488604825115,0.5483151979881012,0.5538691085560221,0.039152083,1.266198496518446,1.3728214174937343
0.917,0.5909767648585348,0.37540238402106285,0.5319440071348925,0.5443007409854176,0.039641632841836937,1.2663584467982754,1.3885385434765518
0.918,0.5642418796743688,0.36797175442785834,0.5165232803471281,0.5356111222946396,0.040144450001081786,1.2660409499744474,1.4042274747791395
0.919,0.5380276186578324,0.36065740314581696,0.5020433967061804,0.5277831606668153,0.040659734,1.265256867,1.4198746035482046
0.92,0.5123576309897185,0.3534597616178575,0.4884947352934203,0.5207997642850709,0.041186685,1.264017060121011,1.4354663219304524
0.921,0.4872555658508194,0.34637926128689916,0.47586767519021994,0.5146438413325338,0.041724504,1.2623323896439984,1.4509890220725912
0.922,0.46274507242192764,0.33941633359586076,0.4641525954779511,0.5092982999923304,0.042272389528156325,1.2602137171685204,1.466429096121327
0.923,0.43884979988383577,0.33257140998766144,0.4533398752379855,0.5047460484475876,0.042829542763802304,1.2576719039708744,1.4817729362233676
0.924,0.41559339741733625,0.3258449219052202,0.4434198935516947,0.5009699948814326,0.043395164,1.2547178113273587,1.4970069345254184
0.925,0.39299951420322166,0.3192373007914559,0.4343830295004504,0.49795304747699165,0.043968452,1.251362300514271,1.5121174831741875
0.926,0.37109179942228443,0.3127489780892876,0.42621966216562446,0.49567811441739174,0.044548608540377226,1.2476162328079095,1.5270909743163812
0.927,0.3498939022553172,0.30638038524163425,0.41892017062858833,0.49412810388575973,0.045134833,1.2434904694845714,1.541913800098706
0.928,0.32942947188311233,0.300131954,0.41247493397071405,0.4932859240652225,0.045726325,1.2389958718205563,1.5565723526678699
0.929,0.30972215748646265,0.2940041148815487,0.40687433127337325,0.49313448313890684,0.046322286,1.2341433010921605,1.571053024170579
0.93,0.2907956082461602,0.2879973002549544,0.4021087416179374,0.4936566892899393,0.046921915,1.2289436185756821,1.5853422067535394
0.931,0.2726734733429978,0.282111941,0.3981685440857785,0.4948354507014469,0.047524413,1.2234076855474196,1.5994262925634588
0.932,0.25537940195776804,0.2763484693232577,0.3950441177582682,0.4966536755565565,0.048128978771257463,1.217546363283671,1.6132916737470444
0.933,0.2389370432712632,0.2707073159039933,0.39272584171677805,0.49909427203839474,0.048734814,1.2113705130607333,1.6269247424510023
0.934,0.22337004646427594,0.26518891243967685,0.39120409504267983,0.5021401483300885,0.049341117,1.2048909961549052,1.6403118908220393
0.935,0.20870206071759875,0.25979369037322736,0.39046925681734534,0.5057742126147646,0.04994709,1.1981186738424847,1.6534395110068627
0.936,0.19495673521202417,0.25452208114756386,0.3905117061221463,0.5099793730755499,0.050551932,1.1910644073997694,1.6662939951521794
0.937,0.18215771912834466,0.24937451620560527,0.39132182203845434,0.5147385378955711,0.051154843,1.1837390581030574,1.6788617354046955
0.938,0.1700991803672223,0.24428259724122156,0.39269535774745773,0.5197394530374084,0.051748852,1.1764621196065956,1.690986740271544
0.939,0.15881060121981158,0.23942743682771198,0.3949066856546445,0.5256211720063158,0.052358728,1.168552336941172,1.703212711795308
0.94,0.14852484995131413,0.2346922473508873,0.39778298883135854,0.5319487228303881,0.052965876,1.1604539323206406,1.7151420843770926
0.941,0.1392389278635074,0.23007445424369047,0.40130590735490945,0.5387068821482551,0.053570229,1.1521749256982308,1.7267758818791945
0.942,0.13094983625816908,0.22557148293906462,0.40545708130260794,0.5458804265985466,0.054171719,1.143723337027174,1.738115128163912
0.943,0.12365457643707665,0.22118075886995275,0.4102181507517632,0.553454133,0.05477028,1.1351071862606998,1.7491608470935407
0.944,0.1173501497020077,0.21689970746929793,0.41557075577968555,0.5614127774509208,0.055365844,1.1263344933520383,1.7599140625303775
0.945,0.11203355735473983,0.21272575417004322,0.42149653646368496,0.5697411371302628,0.055958346,1.1174132782544202,1.7703757983367205
0.946,0.10770180069705054,0.2086563244051316,0.42797713288107114,0.5784239884965473,0.056547717545451834,1.1083515609210757,1.7805470783748651
0.947,0.10435188103071748,0.20468884360750628,0.43499418510915444,0.5874461081884041,0.057133892,1.0991573613052348,1.7904289265071096
0.948,0.10198079965751818,0.20082073721011007,0.44252933322524446,0.5967922728444628,0.057716804,1.0898386993601272,1.8000223665957493
0.949,0.1005855578792302,0.1970494306458862,0.4505642173066514,0.6064472591033526,0.058296384418843814,1.0804035950389843,1.809328422503083
0.95,0.10016315699763113,0.19337234934777767,0.4590804774306851,0.6163958436037036,0.058872567665713756,1.070860068295036,1.8183481180914065
0.951,0.10071059831449855,0.18978691874872755,0.4680597536746556,0.6266228029841451,0.059445286581945124,1.061216139081512,1.827082477223017
0.952,0.10222488313161002,0.18629056428167884,0.4774836861158728,0.6371129138833066,0.060014474,1.051479827351643,1.8355325237602114
0.953,0.10470301275074305,0.18288071137957457,0.48733391483164645,0.6478509529398179,0.060580064,1.0416591530586587,1.8436992815652857
0.954,0.10814198847367529,0.1795547854753579,0.49759207989928694,0.6588216967923084,0.061141988495758276,1.0317621361557905,1.851583774500539
0.955,0.11253881160218426,0.17631021200197175,0.5082398213961039,0.6700099220794078,0.061700181,1.0217967965962673,1.8591870264282662
0.956,0.11789048343804756,0.17314441639235922,0.5192587793994073,0.6814004054397456,0.062254575,1.011771154,1.8665100612107648
0.957,0.12419400528304275,0.1700548240794634,0.5306305939865074,0.6929779235119514,0.062805104,1.0016932293201788,1.873553902710332
0.958,0.1314463784389474,0.16703886049622735,0.5423369052347138,0.7047272529346548,0.063351699,0.9915710415100742,1.8803195747892647
0.959,0.13964460420753913,0.16409395107559405,0.5543593532213366,0.7166331703464853,0.063894296,0.9814126108562362,1.8868081013098597
0.96,0.14878568389059538,0.16121752125050653,0.5666795780236858,0.7286804523860727,0.064432826,0.9712259573118945,1.8930205061344136
0.961,0.1588666187898938,0.15840699645390796,0.5792792197190714,0.7408538756920465,0.064967223,0.9610191008302805,1.898957813125224
0.962,0.16988441020721196,0.1556598021187412,0.5921399183848031,0.753138217,0.06549742,0.950800061,1.904621046144587
0.963,0.18183605944432746,0.1529733636779495,0.605243314,0.7655182526576709,0.06602335,0.9405768588681533,1.910011229
0.964,0.19471856780301777,0.15034510656447578,0.6185710469365452,0.77797876,0.066544946,0.9303575132941013,1.9151293857181597
0.965,0.20852893658506055,0.14777245621126311,0.6321047569771756,0.7905045143523957,0.067062141,0.9201500445956975,1.9199765399969633
0.966,0.22326416709223335,0.14525283805125458,0.645826084,0.8030802935697445,0.067574869,0.9099624727261718,1.9245537157535075
0.967,0.2389212606263137,0.1427836775173932,0.6597166689745044,0.8156908738852573,0.068083062,0.8998028176387545,1.9288619368500894
0.968,0.25549721848907925,0.14036240004262207,0.6737581510858229,0.8283210319375635,0.068586654,0.889679099,1.9329022271490062
0.969,0.2728833699346822,0.13796523559211366,0.6876296441785051,0.8407096319901431,0.069085995,0.8797527337061739,1.936688044057098
0.97,0.29083470121357097,0.13565596409113173,0.702109617,0.8535308159424309,0.069582299,0.8696008921058108,1.9402375481135787
0.971,0.30962884035361915,0.13338913956580853,0.7166644001429673,0.8663218254592202,0.070074519,0.8595067270554357,1.9435370594324368
0.972,0.3292388061990938,0.13116413470602428,0.73128474,0.8790773868022422,0.070562712,0.8494717504567503,1.9465903008721401
0.973,0.3496376175942623,0.12898032220165936,0.7459613860636519,0.891792226,0.071046934,0.8394974742114566,1.9494009952911584
0.974,0.3707982933833915,0.12683707474259406,0.7606850845834363,0.90446107,0.071527243,0.8295854102212565,1.9519728655479622
0.975,0.39269385241074867,0.12473376501870868,0.7754465837833068,0.9170786444060068,0.072003695,0.8197370703878513,1.954309634501019
0.976,0.41529731352060056,0.12266976571988361,0.7902366313936063,0.9296396756712625,0.072476347,0.8099539666129429,1.9564150250087988
0.977,0.4385816955572148,0.12064444953599912,0.8050459751446793,0.9421388900714032,0.072945256,0.8002376107982334,1.9582927599297715
0.978,0.462520017,0.1186571891569355,0.8198653627668682,0.9545710138681586,0.073410479,0.7905895148454238,1.9599465621224055
0.979,0.4870852977877975,0.1167073572725731,0.8346855419905169,0.9669307733232597,0.073872071,0.7810111906562165,1.9613801544451708
0.98,0.5122505556703003,0.11479432657279225,0.8494972605459691,0.9792128946984365,0.074330091,0.77150415,1.9625972597565366
0.981,0.5379888098566338,0.11291746974747323,0.8642912661635677,0.9914121042554199,0.074784595,0.7620699051754148,1.963601600914972
0.982,0.5642730791910647,0.11107615948649639,0.8790583065736562,1.0035231282559398,0.075235639,0.7527099676872241,1.9643969007789464
0.983,0.5910763825178602,0.10926976847974201,0.8937891295065784,1.0155406929617272,0.075683281,0.7434258495694421,1.964986882206929
0.984,0.6183717386812875,0.10749766941709042,0.9084744826926776,1.027459524634512,0.076127576,0.7342190627237709,1.9653752680573895
0.985,0.6461321665256139,0.105759235,0.9231051138622973,1.039274349536025,0.076568583,0.7250911190519124,1.9655657811887977
0.986,0.674330685,0.10405383788361698,0.9376717707457809,1.0509798939279964,0.077006357,0.7160435304555678,1.9655621444596212
0.987,0.7029403126340312,0.1023808507925557,0.9521652010734715,1.062570884072157,0.077440956,0.7070778088364391,1.9653680807283307
0.988,0.7319340685866567,0.1007396464051185,0.966576153,1.0740420462302371,0.077872436,0.6981954660962282,1.964987312853395
0.989,0.7612849715972491,0.099129597,0.9808953729828486,1.0853881066639666,0.078300854,0.6893980141366366,1.9644235636932839
0.99,0.7909660405100764,0.097550077,0.9951136100252223,1.0966037916350768,0.078726267,0.6806869648593662,1.963680556106467
0.991,0.8209502941694049,0.096000456,1.0092216114331765,1.1076838274052976,0.079148731,0.6720638301661187,1.9627620129514125
0.992,0.851210751,0.09448011,1.0232101249370553,1.1186229402363594,0.079568304,0.6635301219585958,1.961671657
0.993,0.8817204311046347,0.092988409,1.037069898267202,1.1294158563899928,0.079985042,0.6550873521384989,1.960413211370469
0.994,0.9124523520690702,0.091524727,1.0507916791539602,1.1400573021279283,0.080399001,0.6467370326075303,1.9589903986615196
0.995,0.9433795331570756,0.090088437,1.0643662153276734,1.1505420037118965,0.080810239,0.6384806752673916,1.9574069418182098
0.996,0.9744749932129178,0.088678911,1.0777842545186846,1.1608646874036272,0.081218813,0.6303197920197843,1.9556665636990098
0.997,1.0057117510808642,0.087295522,1.0910365444573376,1.1710200794648515,0.081624779,0.6222558947664102,1.9537729871623888
0.998,1.0370628256051817,0.085937643,1.104113832873976,1.1810029061572997,0.082028193,0.6142904954089712,1.951729935066816
0.999,1.0685012356301375,0.084604646,1.1170068674989428,1.1908078937427018,0.082429114,0.6064251058491689,1.9495411302707606
1,1.1,0.083282152,1.1294957922971545,1.2003075803048529,0.082828479,0.5986974182590995,1.9472666346947505

==> plot_results_csv/DFRG_sinusoidal3_1D_50_p_3_q_35_T_15-0.csv <==
x,t_0.0,t_0.75,t_1.5,t_3.0,t_5.0,t_10.0,t_15.0
0,1.1,0.082920486,1.4397817319411128,1.5747795234163646,0.08241378,0.5161912864811325,2.015868055665308
0.001,1.1314244231296613,0.08164438,1.4613855502381479,1.589076525448286,0.082833121,0.5123143975689849,2.0039586470397026
0.002,1.1628105833274407,0.080391575,1.4824085108454201,1.6027684259684492,0.083249883,0.508462565,1.9919292733455412
0.003,1.1941291531782114,0.07916167,1.5028435144818553,1.6158582967690485,0.083664095,0.5046350252825986,1.9797888060946365
0.004,1.225350805,0.077954264,1.522683461866382,1.6283492096422796,0.084075788,0.5008310135917093,1.967546117
0.005,1.256446212178229,0.076768954,1.541921253717926,1.6402442363803378,0.084484992,0.49704976599125505,1.9552100769698764
0.006,1.2873860464972238,0.075605337,1.5605497907554153,1.651546448775417,0.084891738,0.4932905183229102,1.9427895581196521
0.007,1.318140980808709,0.074463013,1.5785619736977772,1.6622589186197134,0.085296056,0.48955250642834974,1.9302934317599563
0.008,1.3486816876975578,0.073341579,1.5959507032639368,1.672384717705421,0.085697977,0.4858349661492476,1.9177305694026026
0.009,1.3789788397486464,0.072240633,1.6127088801728233,1.681926917824736,0.086097531,0.4821371333272785,1.9051098425594106
0.01,1.409003109546848,0.071159773,1.628829405143363,1.6908885907698523,0.086494747,0.4784582438041171,1.8924401227421963
0.011,1.4387251696770373,0.070098597,1.6443051788944825,1.6992728083329653,0.086889658,0.47479753342143755,1.879730281462776
0.012,1.4681156927240886,0.069056702,1.6591291021451096,1.7070826423062702,0.087282292,0.47115423802091466,1.8669891902329678
0.013,1.4971453512728767,0.068033688,1.6732940756141708,1.7143211644819616,0.08767268,0.4675275934442227,1.8542257205645873
0.014,1.525784817908276,0.067029152,1.6867930000205935,1.7209914466522351,0.088060854,0.4639168355330363,1.8414487439694522
0.015,1.5540047652151607,0.066042692,1.6996187760833044,1.7270965606092847,0.088446842,0.4603212001290299,1.8286671319593792
0.016,1.5817758657784056,0.065073906,1.711764304521231,1.732639578145307,0.088830675,0.456739923,1.815889756046185
0.017,1.6090687921828848,0.064122393,1.723222486,1.7376235710524957,0.089212384,0.4531722402092552,1.8031254877416871
0.018,1.6358542170134729,0.063187749,1.7339862213984396,1.7420516111230469,0.089591999,0.4496173873768358,1.7903831985577026
0.019,1.6621028128550441,0.062269573,1.7440484112755752,1.7459267701491545,0.089969551,0.4460746004182944,1.7776717600060468
0.02,1.6877852522924732,0.061366204,1.7532927212798035,1.7492184756213922,0.090345075,0.4425393932566748,1.7650435663842439
0.021,1.7129485975556946,0.06048104,1.762055690803134,1.7520521210018165,0.090718604,0.43902578981742985,1.7523765666661142
0.022,1.737483875690479,0.059611172,1.7701022489891138,1.7543527755885762,0.091090172,0.4355239299877956,1.739766655411333
0.023,1.7613729613574758,0.058756349,1.7774408745276378,1.7561310193339676,0.091459811,0.43203406995005617,1.7272174922150776
0.024,1.7845977292173383,0.057916322149307725,1.7840800461085973,1.757397432190285,0.091827554,0.428556466,1.714732736672527
0.025,1.8071400539307134,0.05709084,1.7900282424218852,1.758162594109822,0.092193435,0.4250913739793987,1.7023160483788558
0.026,1.8289818101582527,0.056279651986520025,1.7952939421573944,1.758437085044874,0.092557484,0.42163905,1.689971086929242
0.027,1.8501048725606062,0.055482508,1.7998856240050176,1.7582314849477352,0.092919735,0.4181997513637306,1.677701511918863
0.028,1.870491115798424,0.054699158,1.803811766654648,1.7575563737707005,0.093280221,0.414773733,1.665510982942896
0.029,1.8901224145323567,0.05392935,1.8070808487961778,1.756422331466064,0.093638974,0.41136125156132514,1.6534031595965177
0.03,1.9089806434230545,0.053172835490505437,1.8097013491195009,1.7548399379861213,0.093996026,0.4079625631708065,1.6413817014749061
0.031,1.9270476771311675,0.052429362879404605,1.811681746314509,1.7528197732831652,0.094351411,0.4045779240304558,1.6294502681732377
0.032,1.9443053903173457,0.051698682,1.8130305190710947,1.750372417309492,0.09470516,0.40120759032255743,1.6176125192866897
0.033,1.9607356576422397,0.050980542,1.813756146079152,1.7475084500173954,0.095057306,0.3978518182293957,1.6058721144104395
0.034,1.9763203537664995,0.050274693495567575,1.8138671060285725,1.7442384513591698,0.095407882,0.3945108639332545,1.5942327131396643
0.035,1.9910413533507751,0.049580885,1.8133718776092493,1.740573001,0.095756921,0.39118498361641807,1.5826979750695405
0.036,2.0048805310557176,0.048898866459125806,1.8122789395110759,1.7365226797535114,0.096104454,0.3878744334611708,1.5712715597952465
0.037,2.0178197615419764,0.048228387,1.810596770423944,1.7320980667106674,0.096450515,0.3845794696497966,1.559957126911958
0.038,2.0298409194702014,0.047569197,1.8083338490377474,1.727309742110873,0.096795136,0.3813003483645797,1.5487583360148538
0.039,2.040925879501044,0.046921046,1.805498654042378,1.722168285906423,0.09713835,0.37803732578780425,1.5376788466991098
0.04,2.0510565162951537,0.046282936752596884,1.8020840912005462,1.7167056681748725,0.097480211,0.37479242595396783,1.5267446562677005
0.041,2.0603472410720327,0.045656874117938374,1.7981706977020724,1.7108854086400673,0.097820688,0.37156216026313305,1.5158894602736255
0.042,2.068659994819767,0.045041121339133086,1.7937233000863726,1.7047526454706177,0.098159858,0.3683495981600769,1.5051629201347858
0.043,2.075994777538356,0.044435518,1.7887564678396268,1.6983182704976474,0.098497752,0.3651550300276304,1.4945655827848447
0.044,2.082351589,0.043839903,1.7832847704480161,1.6915931755522822,0.0988344,0.3619787462486242,1.4840979951574673
0.045,2.0877304298880985,0.043254116809825084,1.7773227773977198,1.6845882524656466,0.099169833,0.3588210372058893,1.4737607041863179
0.046,2.092131299519252,0.042677998126421215,1.7708850581749194,1.6773143930688663,0.09950408,0.35568219328225653,1.4635542568050612
0.047,2.095554198,0.042111386634864814,1.7639861822657934,1.6697824891930646,0.099837173,0.35256250486055657,1.453479199947361
0.048,2.097999125694123,0.041554122,1.7566407191565236,1.6620034326693676,0.10016914090081687,0.3494622623236204,1.443536080546882
0.049,2.0994660822378406,0.041006043,1.7488632383332892,1.6539881153288993,0.10050001466600163,0.3463817560542788,1.433725445537289
0.05,2.099955067752413,0.04046699,1.7406683092822712,1.6457474290027854,0.10082982453890353,0.3433212764353626,1.424047841852246
0.051,2.0994660822378406,0.039936802,1.7320705014896496,1.6372922655221502,0.10115860085310638,0.3402811138497028,1.4145038164254178
0.052,2.0979991256941224,0.039415318,1.7230843844416044,1.6286335167181185,0.10148637394219405,0.337261559,1.405093916190468
0.053,2.0955541981212598,0.038902379,1.7137245276243165,1.6197820744218154,0.10181317413975036,0.3342629013094752,1.3958186880810626
0.054,2.0921312995192514,0.038397823,1.7040055005239654,1.6107488304643656,0.1021390317793592,0.3312854321205693,1.3866786790308647
0.055,2.0877304298880976,0.03790149,1.6939418726267312,1.6015446766768933,0.10246397719460433,0.3283294414962429,1.3776744359735387
0.056,2.0823515892277995,0.037413219,1.6835482134187947,1.5921805048905249,0.10278804071906968,0.32539521981932695,1.3688065058427497
0.057,2.075994777538355,0.03693285,1.6728390923863365,1.5826672069363839,0.10311125268633906,0.32248305747265243,1.360075435572162
0.058,2.0686599948197673,0.036460223,1.6618290790155363,1.5730156746455959,0.10343364342999638,0.31959324483905016,1.3514817720954402
0.059,2.0603472410720327,0.035995175760672474,1.6505327427925744,1.5632367998492853,0.10375524328362537,0.31672607230135075,1.3430260623462482
0.06,2.0510565162951533,0.035537549278228595,1.638964653203631,1.5533414743785772,0.10407608258080996,0.3138818302423852,1.3347088532582507
0.061,2.040925879501044,0.035087186,1.6271590794669994,1.5433496985481747,0.10439618571420264,0.311061179,1.3265279992639258
0.062,2.029840919470202,0.034644399067248394,1.6150795812750038,1.5332278792940335,0.10471557249463652,0.308261944,1.3184767431292224
0.063,2.0178197615419764,0.034208615,1.6027804869529354,1.5230237586313182,0.10503428652195339,0.30548649337645584,1.310562780280586
0.064,2.0048805310557176,0.033779729,1.5902747859437985,1.512745012344795,0.10535235540737524,0.30273490133198644,1.302785215067778
0.065,1.991041353350776,0.033357634,1.5775754676905973,1.5023993162192306,0.1056698067621242,0.3000072425226257,1.2951431518405603
0.066,1.9763203537664995,0.032942227,1.564695521636334,1.4919943460393892,0.10598666819742229,0.2973035914428803,1.2876356949486925
0.067,1.9607356576422401,0.032533401287177036,1.5516479372240142,1.4815377775900396,0.10630296732449168,0.2946240225872577,1.2802619487419378
0.068,1.944305390317346,0.032131052,1.5384457038966397,1.4710372866559456,0.10661873175455434,0.29196861045026434,1.2730210175700558
0.069,1.9270476771311675,0.031735075,1.5251018110972152,1.4605005490218737,0.1069339890988324,0.2893374295264073,1.2659120057828086
0.07,1.9089806434230547,0.031345364,1.511629248268744,1.4499352404725903,0.10724876696854789,0.2867305543101935,1.2589340177299568
0.071,1.8901224145323565,0.030961813,1.4980410048542296,1.4393490367928612,0.10756309297492293,0.2841480592961299,1.2520861577612619
0.072,1.8704911157984239,0.030584319090830533,1.484350070296676,1.4287496137674527,0.10787699472917958,0.2815900189787234,1.2453675302264848
0.073,1.8501048725606057,0.030212775502347054,1.470569434039087,1.4181446471811308,0.10819049984253991,0.279056508,1.2387772394753873
0.074,1.8289818101582522,0.029847077435797387,1.4567120855244655,1.407541812818661,0.10850363592622601,0.2765476004119094,1.23231439
0.075,1.8071400539307125,0.029487119707612336,1.4427910141958153,1.3969487864648098,0.10881643059145991,0.2740633711515157,1.2259780857232743
0.076,1.7845977292173372,0.029132797,1.428819209496141,1.3863732439043432,0.10912891144946374,0.2716038945658069,1.2197674314217815
0.077,1.7613729613574756,0.028784004532059294,1.4148096608684453,1.3758228609220278,0.10944110611145953,0.26916924514928975,1.2136815313030125
0.078,1.7374838756904787,0.028440636717552918,1.4007753577557325,1.365305313302629,0.10975304218866941,0.2667594973964714,1.2077194897167294
0.079,1.7129485975556946,0.028102589,1.3867292896010057,1.354828276830913,0.11006474729231541,0.2643747258018586,1.2018804110126922
0.08,1.6877852522924734,0.027769457712536895,1.372740371146553,1.344435654266745,0.11037625482045293,0.26201638001113464,1.1961648926925679
0.081,1.6621028128550446,0.027442033151781866,1.3586640711833624,1.3340292927546107,0.11068756557416973,0.25968030687587085,1.1905657596541923
0.082,1.6358542170134733,0.027119618274685522,1.3446199856933185,1.323687908094458,0.11099872633559835,0.25736938469948845,1.1850859921005048
0.083,1.6090687921828852,0.026802143,1.3306162123239338,1.3134153807224538,0.11130976267741959,0.2550835070006774,1.1797242322173487
0.084,1.581775865778406,0.026489537699170264,1.3166608487227198,1.3032155910747654,0.11162070017231429,0.252822567,1.1744791221905682
0.085,1.5540047652151614,0.026181732,1.3027619925371892,1.2930924195875602,0.11193156439296338,0.2505864591105305,1.1693493042060075
0.086,1.525784817908277,0.025878656241393957,1.2889277414148526,1.2830497466970048,0.11224238091204759,0.2483750759565748,1.1643334204495095
0.087,1.497145351272877,0.025580240261471272,1.275166193003222,1.2730914528392665,0.11255317530224782,0.24618831135495106,1.1594301131069182
0.088,1.4681156927240886,0.025286414156759373,1.261485445,1.2632214184505122,0.1128639731362449,0.2440260588243494,1.1546380243640781
0.089,1.4387251696770373,0.024997108,1.2478935949021288,1.2534435239669095,0.11317479998671973,0.24188821188346019,1.1499557964068325
0.09,1.4090031095468478,0.024712251700669367,1.2343987405076888,1.2437616498246251,0.11348568142635307,0.23977466405097328,1.1453820714210252
0.091,1.3789788397486462,0.024431775413141944,1.2210089794140029,1.234179676459826,0.11379664302782576,0.2376853088455789,1.140915492
0.092,1.3486816876975578,0.024155609,1.2077324092685828,1.2247014843086794,0.11410771036381868,0.2356200397859672,1.1365546991071007
0.093,1.3181409808087086,0.023883682878749025,1.1945771277189405,1.2153309538073531,0.1144189090070127,0.23357875039082832,1.1322983361506713
0.094,1.2873860464972238,0.023615926695734236,1.1815512324125879,1.2060719653920131,0.11473026453008861,0.23156133417885236,1.1281450449090553
0.095,1.2564462121782287,0.023352270611407683,1.168662820997036,1.1969283994988267,0.11504180250572724,0.22956768466872934,1.1240934675680967
0.096,1.2253508052668494,0.023092645,1.1559199911197975,1.1879041365639615,0.11535354850660948,0.22759769537914962,1.1201422463136392
0.097,1.1941291531782112,0.022836978866520728,1.1433308404283844,1.1790030570235845,0.11566552810541615,0.22565125982880319,1.1162900233315267
0.098,1.1628105833274403,0.022585203,1.1309034665703084,1.170229041313863,0.11597776687482814,0.2237282715363803,1.1125354408076034
0.099,1.1314244231296615,0.022337248,1.118645967193081,1.1615859698709636,0.11629029038752622,0.22182862402057096,1.1088771409277123
0.1,1.1000000000000003,0.022092851,1.1066127149068867,1.1531023693743963,0.11660311981112194,0.2199526776831756,1.1053122643287905
0.101,1.068575576870339,0.021852519,1.0946758932085412,1.1447076635253508,0.11691628231862757,0.21809872170854402,1.1018429192670798
0.102,1.0371894166725604,0.021615800613288723,1.082934557142378,1.1364553055065407,0.11722980375027003,0.2162676874020103,1.0984652706933093
0.103,1.005870846821789,0.021382648136017906,1.0713918297358629,1.1283461950838263,0.11754370851318181,0.21445938,1.0951779719344457
0.104,0.9746491947331509,0.021153014161758722,1.0600508340164612,1.1203812320230642,0.11785802101449533,0.21267360335124236,1.0919796763174527
0.105,0.9435537878217717,0.020926851290207944,1.0489146930116386,1.1125613160901142,0.118172766,0.21091016338601096,1.0888690371692955
0.106,0.9126139535027769,0.020704112121062337,1.037986529748861,1.1048873470508356,0.1184879668608573,0.2091688646468832,1.0858447078169395
0.107,0.8818590191912917,0.020484749,1.0272694672555935,1.0973602246710865,0.11880364902017064,0.20744951202336048,1.082905342
0.108,0.8513183123024423,0.020268715288773713,1.0167666285593027,1.0899808487167257,0.11911983654641548,0.20575191040494417,1.0800495918074913
0.109,0.8210211602513542,0.020055962825024243,1.006481136687454,1.0827501189536133,0.11943655384672433,0.20407586468113595,1.0772761118043297
0.11,0.7909968904531527,0.019846444,0.9964161146675125,1.075668935147607,0.11975382532822956,0.20242117974143695,1.0745835549048293
0.111,0.7612748303229632,0.019640112800798786,0.986574686,1.0687381970645653,0.1200716753980636,0.2007876604753487,1.071970574435955
0.112,0.7318843072759115,0.01943692,0.9769599722932145,1.0619588044703476,0.12039012846335896,0.19917511177237265,1.0694358237246722
0.113,0.7028546487271233,0.01923682,0.9675750979937896,1.055331657130813,0.12070920893124801,0.1975833385220102,1.0669779560979462
0.114,0.6742151820917239,0.019039764018095883,0.9584231856561347,1.048857655,0.12102894120886326,0.19601214561376287,1.0645956248827415
0.115,0.6459952347848389,0.018845705,0.9495073583077156,1.0425376972792268,0.12134934970333708,0.19446133793713188,1.0622874834060236
0.116,0.6182241342215942,0.018654595995179754,0.9408307389759981,1.0363726842988936,0.12167045882180198,0.19293072038161888,1.0600521849947577
0.117,0.590931208,0.018466389132477737,0.9323964506884477,1.0303635156366782,0.12199229297139036,0.1914200978367252,1.0578883829759083
0.118,0.5641457829865273,0.018281037,0.9242076164725302,1.0245110910584398,0.12231487655923473,0.1899292751919523,1.055794730676441
0.119,0.5378971871449559,0.018098493,0.9162673593557111,1.0188163103300374,0.12263823399246745,0.18845805733680157,1.0537698814233205
0.12,0.5122147477075271,0.017918708,0.9085788023654562,1.0132800732173293,0.12296238967822103,0.18700624916077443,1.0518124885435123
0.121,0.4870514024443061,0.017741636081821173,0.9011441294198919,1.007901563150673,0.12328735447302747,0.1855734856996828,1.0499206554143488
0.122,0.46251612430952194,0.017567359349831918,0.8939366575837889,1.0026689531697954,0.12361317736865807,0.18415973823220302,1.0480957125044112
0.123,0.4386270386425242,0.017395716591914998,0.886986107,0.997594914,0.12393986829286815,0.1827647154225013,1.046334115322138
0.124,0.4154022707826629,0.017226675,0.8802918825781025,0.992678468,0.12426745133470443,0.18138820371824219,1.0446347098136484
0.125,0.39285994606928776,0.017060203,0.8738533913797175,0.9879186368717248,0.12459595058321371,0.1800299895670901,1.0429963419250632
0.126,0.3710181898417484,0.016896268,0.8676700390317693,0.9833144413040897,0.1249253901274426,0.17868985941670945,1.0414178576025006
0.127,0.3498951274393949,0.016734836,0.8617412315198582,0.9788649033274167,0.12525579405643797,0.17736759971476498,1.0398981027920824
0.128,0.32950888420157676,0.016575876753232074,0.8560663748295823,0.9745690445367655,0.12558718645924644,0.17606299690892097,1.038435923439927
0.129,0.3098775854676439,0.016419356,0.8506448749465415,0.9704258865271969,0.12591959142491477,0.17477583744684191,1.0370301654921543
0.13,0.29101935657694605,0.016265242976081864,0.8454761378563342,0.9664344508937709,0.12625303304248967,0.17350590777619243,1.0356796748948844
0.131,0.272952323,0.016113503903126443,0.84055957,0.9625937592315482,0.12658753540101794,0.17225299434463695,1.0343832975942373
0.132,0.2556946096826545,0.015964107,0.8358945759968178,0.9589028331355891,0.12692312258954627,0.1710168835998399,1.0331398795363322
0.133,0.23926434235776053,0.015817019151285888,0.831480563,0.9553606942009543,0.1272598186971214,0.16979736198946596,1.0319482666672894
0.134,0.22367964623350053,0.015672208577533136,0.8273169371358262,0.9519663640227034,0.12759764781279007,0.16859421596117943,1.0308073049332283
0.135,0.2089586466492247,0.015529642608646999,0.8234031037937753,0.9487188641958978,0.12793663402559904,0.16740723196264493,1.029715840280269
0.136,0.1951194689442825,0.015389288797193644,0.8197384691581527,0.9456172163155976,0.128276801,0.1662361964415269,1.0286727186545312
0.137,0.18218023845802378,0.015251114695739271,0.8163224392145576,0.9426604419768625,0.12861817409882462,0.16508089584548982,1.0276767860021347
0.138,0.17015908052979845,0.015115087856850075,0.8131544199485895,0.9398475627747539,0.12896077613733475,0.16394111662219824,1.0267268882691993
0.139,0.15907412049895614,0.014981175833092235,0.8102338173458472,0.9371776003043315,0.12930463162917208,0.1628166452193166,1.0258218714018448
0.14,0.14894348370484656,0.014849257233873227,0.8075768982057572,0.934655268,0.12964974065467139,0.16170694557080048,1.024958229820853
0.141,0.1396527589279674,0.014719565624727154,0.8051302090862459,0.9322606715219127,0.12999618377896674,0.1606126561946866,1.0241415822016378
0.142,0.13134000518023323,0.014591891921312742,0.8029281979750993,0.9300052102002858,0.13034394883554623,0.15953298040023134,1.0233662273611432
0.143,0.12400522246164418,0.014466213911617988,0.8009679279839977,0.9278869425920023,0.13069306043741039,0.1584677237731737,1.0226312416104444
0.144,0.11764841077220038,0.014342509383630894,0.799246462,0.9259039271033611,0.13104354319755995,0.15741669189925275,1.0219357012606172
0.145,0.11226957011190176,0.014220756125339448,0.7977608638086553,0.9240542221406605,0.13139542172899532,0.1563796903642074,1.0212786826227351
0.146,0.10786870048074838,0.014100932,0.7965081958477761,0.922335886,0.13174872064471732,0.15535652475377673,1.0206592620078747
0.147,0.10444580187874017,0.013983014569795508,0.7954855214536658,0.9207469774182777,0.13210346455772637,0.1543470006536996,1.0200765157271103
0.148,0.10200087430587718,0.013866981848518999,0.7946899037380056,0.9192855544711928,0.13245967808102316,0.1533509236497151,1.0195295200915167
0.149,0.10053391776215938,0.013752811548890125,0.7941184058124763,0.9179496756752441,0.13281738582760827,0.15236809932756212,1.0190173514121694
0.15,0.10004493224758675,0.013640481458896871,0.7937680907887587,0.9167373994367297,0.13317661241048223,0.15139833327297972,1.0185390860001429
0.151,0.10053391776215936,0.013529969366527252,0.7936360217785341,0.9156467841619493,0.13353738244264576,0.1504414310717069,1.0180938001665125
0.152,0.10200087430587716,0.013421253059769255,0.7937192618934831,0.9146758882572013,0.13389972053709942,0.1494971983094826,1.0176805702223535
0.153,0.10444580187874013,0.01331431,0.7940148742452864,0.9138227701287841,0.13426365130684376,0.14856544057204576,1.0172984724787402
0.154,0.10786870048074831,0.013209118955040098,0.7945199219456254,0.9130854881829971,0.1346291993648794,0.14764596344513548,1.0169465832467481
0.155,0.1122695701119017,0.013105656733044936,0.7952314681061805,0.9124621008261388,0.134996389,0.14673857251449068,1.0166239788374527
0.156,0.11764841077220023,0.013003901448613372,0.7961465758386328,0.9119506664645076,0.13536524579782702,0.14584307336585034,1.0163297355619276
0.157,0.124005222,0.012903831,0.7972623082546635,0.9115492435044028,0.13573579339874023,0.14495927158495348,1.0160629297312493
0.158,0.13134000518023292,0.012805422844393042,0.7985757284659531,0.9112558903521231,0.13610805673994714,0.144086973,1.0158226376564916
0.159,0.13965275892796702,0.012708655100580264,0.8000838995841828,0.9110686654139672,0.13648206043444838,0.14322598246934604,1.0156079356487306
0.16,0.14894348370484645,0.012613442330383674,0.8017908643122499,0.9109861533227155,0.13685779461563444,0.14237571211408692,1.0154159219503538
0.161,0.15907412049895583,0.012519950683992096,0.8036701576271492,0.9110032435674366,0.13723536968602912,0.14153707630932816,1.0152514562869055
0.162,0.17015908052979814,0.012428032716911489,0.805734278,0.9111198885991844,0.1376147544028971,0.14070913269187682,1.0151097533674256
0.163,0.18218023845802347,0.012337673404136525,0.807979051,0.9113338275060787,0.13799597479739542,0.13989172109545575,1.0149900971113666
0.164,0.19511946894428212,0.012248857720661891,0.8104003059715702,0.9116427993762396,0.13837905690068114,0.13908468135378793,1.0148917714381809
0.165,0.2089586466492244,0.012161570641482267,0.812993868,0.9120445432977875,0.13876402674391133,0.13828785330059615,1.014814060267322
0.166,0.22367964623350028,0.012075797,0.8157555655791562,0.9125367983588414,0.13915091035824306,0.1375010767696033,1.014756247518241
0.167,0.23926434235776026,0.011991522195986743,0.8186812247098016,0.9131173036475225,0.1395397337748334,0.13672419159453236,1.0147176171103924
0.168,0.2556946096826543,0.011908730779660207,0.8217666727754418,0.9137837982519498,0.13993052302483935,0.1359570376091061,1.0146974529632273
0.169,0.2729523228688328,0.011827408,0.8250077368138974,0.9145340212602439,0.14032330413941804,0.13519945464704744,1.014695038996199
0.17,0.2910193565769459,0.011747538434822973,0.8284002438629883,0.9153657117605244,0.14071810314972655,0.1344512825420793,1.0147096591287597
0.171,0.30987758546764377,0.011669107456301635,0.8319400209605349,0.9162766088409114,0.14111494608692185,0.1337123611279245,1.0147405972803625
0.172,0.3295088842015761,0.011592099907038056,0.8356228951443571,0.9172644515895251,0.14151385898216107,0.13298253023830603,1.0147871373704591
0.173,0.3498951274393942,0.011516501,0.8394446934522752,0.9183269790944851,0.14191486786660124,0.13226162970694666,1.014848563318503
0.174,0.37101818984174784,0.011442295,0.843401243,0.9194619304439119,0.1423179987713995,0.13154949936756935,1.0149241590439464
0.175,0.3928599460692872,0.011369467584740648,0.8474883705916811,0.9206670447259252,0.1427232777277128,0.13084597905389692,1.0150132084662422
0.176,0.4154022707826623,0.011298004,0.8517019034988085,0.9219400610286447,0.14313073076669824,0.1301509085996523,1.0151149955048422
0.177,0.4386270386425237,0.011227888,0.8560376686813131,0.923278718,0.14354038391951296,0.1294641278385584,1.015228804
0.178,0.46251612430952127,0.011159105225571488,0.8604914931770145,0.9246807560486836,0.14395226321731397,0.12878547660433803,1.0153539181087674
0.179,0.4870514024443055,0.011091640980963213,0.8650592040237332,0.9261439129422429,0.1443663946912583,0.12811479473071413,1.0154896215129978
0.18,0.5122147477075265,0.01102548,0.8697366282592892,0.9276659282089884,0.14478280437250307,0.1274519220514096,1.0156351982113432
0.181,0.5378971871449554,0.010960605865634706,0.874516981,0.9292432446973033,0.14520149844410446,0.12679665284379513,1.0157898374251009
0.182,0.5641457829865266,0.010897051543997446,0.879398138,0.9308769843493432,0.14562256338396742,0.126149233,1.0159544321895777
0.183,0.5909312078171145,0.010834760265841228,0.8843749001865201,0.9325622634554579,0.14604598163403573,0.12550915892541648,1.0161268941072288
0.184,0.6182241342215935,0.010773722,0.8894427399889997,0.9342969257522024,0.1464717816396591,0.12487630784328238,1.0163066725117342
0.185,0.6459952347848384,0.010713927730914062,0.8945971316066961,0.9360788149761304,0.14689999184618743,0.12425055658843553,1.0164932167367755
0.186,0.6742151820917233,0.010655366919614172,0.8998335487870452,0.9379057748637966,0.14733064069897023,0.12363178209281361,1.016685976116032
0.187,0.7028546487271229,0.010598030042737459,0.905147465,0.9397756491517553,0.14776375664335742,0.12301986128835457,1.0168843999831851
0.188,0.7318843072759109,0.010541907323019444,0.9105343548254484,0.9416862815765605,0.14819936812469858,0.1224146711069961,1.0170879376719146
0.189,0.7612748303229626,0.010486988983195663,0.9159896911783745,0.9436355158747665,0.14863750358834352,0.12181608848067599,1.0172960385159016
0.19,0.7909968904531522,0.010433265246001648,0.9215089480836989,0.9456211957829276,0.14907819147964196,0.12122399034133209,1.0175081518488265
0.191,0.8210211602513537,0.010380726,0.9270875992888576,0.9476411650375979,0.1495214602439436,0.12063825362090214,1.0177237270043689
0.192,0.851318312,0.010329362470445037,0.9327211185412874,0.949693267,0.14996733832659825,0.12005875525132398,1.0179422133162104
0.193,0.8818590191912916,0.010279163877553506,0.9384049795884243,0.9517753465326843,0.15041585417295558,0.1194853721645354,1.0181630601180314
0.194,0.9126139535027763,0.010230120778233856,0.9441346561777043,0.9538852462462082,0.1508670362283653,0.11891798129247413,1.0183857167435117
0.195,0.9435537878217712,0.010182223395221637,0.9499056220565645,0.9560208102524591,0.15132091293817726,0.11835645956707812,1.0186096325263327
0.196,0.9746491947331506,0.010135461951252369,0.9557133509724405,0.9581798822879908,0.15177751274774107,0.11780068392028502,1.0188342568001745
0.197,1.0058708468217885,0.010089826669061578,0.9615533166727688,0.9603603060893571,0.1522368641024065,0.11725053128403266,1.019059038898717
0.198,1.0371894166725597,0.010045307771384805,0.9674209929049857,0.962559925,0.1526989954475233,0.11670587859025887,1.019283428155642
0.199,1.0685755768703387,0.010001895480957578,0.9733118534165277,0.9647765839358122,0.15316393522844118,0.11616660277090142,1.019506873904629
0.2,1.0999999999999999,0.009959543,0.9792143273836338,0.9670032532414741,0.15363165288527408,0.11563225070873444,1.0197276834754996
0.201,1.131424423129661,0.00991835,0.9851424693344455,0.969251303,0.1541023317074648,0.1151036615939694,1.0199486544570124
0.202,1.1628105833274403,0.009878234,0.9910788724171669,0.9715093470496448,0.15457589791774468,0.11458006861212186,1.0201670198395574
0.203,1.1941291531782117,0.009839189,0.997019398,0.9737756132427565,0.15505238351776177,0.11406138276530539,1.0203823512368306
0.204,1.225350805266849,0.009801208,1.002959906674281,0.9760483285807161,0.15553182050916406,0.11354751505563365,1.0205942202625287
0.205,1.256446212178228,0.009764288,1.0088962601966454,0.9783257202776442,0.1560142408935995,0.11303837648522012,1.020802198530347
0.206,1.2873860464972233,0.009728421,1.0148243195468631,0.9806060155476644,0.15649967667271616,0.1125338780561786,1.0210058576539833
0.207,1.318140980808708,0.009693602,1.020739945898919,0.9828874416048977,0.15698815984816195,0.11203393077062251,1.0212047692471324
0.208,1.3486816876975576,0.009659825,1.0266390004267998,0.985168226,0.1574797224215849,0.1115384456306656,1.0213985049234917
0.209,1.3789788397486462,0.009627085,1.0325173443044908,0.9874465949374941,0.157974396,0.1110473336384214,1.0215866362967572
0.21,1.4090031095468474,0.009595376,1.0383708387059776,0.9897207766411007,0.1584722137689542,0.11056050579600352,1.0217687349806246
0.211,1.438725169677037,0.009564692,1.0441953448052468,0.9919889979884098,0.15897320654619665,0.1100778731055256,1.021944372588791
0.212,1.4681156927240886,0.009535027,1.0499867237762832,0.9942494861935433,0.15947740672800817,0.10959934656910121,1.0221131207349523
0.213,1.4971453512728767,0.009506376,1.0557408367930732,0.9965004684706227,0.1599848463160368,0.109124837,1.0222745510328048
0.214,1.5257848179082762,0.009478733,1.0614535450296028,0.9987401720337705,0.16049555731193058,0.10865425596686755,1.022428235096045
0.215,1.5540047652151612,0.009452092,1.0671207096598578,1.0009668240971092,0.16100957171733746,0.10818751390528547,1.0225737445383694
0.216,1.5817758657784056,0.009426448,1.0727381918578234,1.0031786518747603,0.16152692153390544,0.10772452200621135,1.0227106509734734
0.217,1.609068792182885,0.009401795,1.0783018527974861,1.0053738825808463,0.16204763876328251,0.10726519127175883,1.0228385260150543
0.218,1.6358542170134724,0.009378126,1.0838075536528313,1.0075507434294892,0.16257175540711669,0.1068094327040415,1.0229569412768078
0.219,1.662102812855044,0.009355438,1.0892511555978452,1.0097074616348114,0.16309930346705595,0.10635715730517298,1.023065468372431
0.22,1.6877852522924728,0.009333722,1.0946285198065133,1.0118422644109346,0.1636303149447483,0.10590827607726687,1.023163678915619
0.221,1.7129485975556942,0.009312973,1.0999329666002624,1.0139524159830735,0.1641647971594213,0.10546268256732934,1.023251063580232
0.222,1.7374838756904785,0.009293217,1.1051740737201168,1.0160429434701665,0.16470287329895889,0.1050205688864394,1.0233280993364533
0.223,1.7613729613574758,0.00927442,1.110336097146162,1.0181062691743352,0.16524450623168255,0.1045816045076033,1.0233936113742719
0.224,1.7845977292173374,0.009256579,1.1154159251148794,1.020141197036059,0.16578973285503937,0.10414572920563042,1.0234472572302011
0.225,1.8071400539307125,0.009239693,1.1204104458627495,1.0221465309958175,0.16633859006647622,0.1037128827553301,1.0234886944407555
0.226,1.8289818101582513,0.009223758,1.125316547626253,1.024121075,0.16689111476344007,0.1032830049315116,1.0235175805424475
0.227,1.8501048725606055,0.009208773,1.1301311186418723,1.0260636329713573,0.16744734384337803,0.10285603550898438,1.0235335730717916
0.228,1.8704911157984239,0.009194735,1.1348510471460862,1.0279730088680974,0.16800731420373688,0.1024319142625577,1.0235363295653008
0.229,1.8901224145323565,0.009181642,1.1394732213753773,1.0298480066247906,0.16857106274196373,0.10201058096704088,1.0235255075594891
0.23,1.9089806434230545,0.009169492,1.1439945295662262,1.0316874301819166,0.1691386263555055,0.10159197539724328,1.0235007645908696
0.231,1.927047677131167,0.009158282,1.1484118599551136,1.0334900834799547,0.16971004194180922,0.10117603732797424,1.0234617581959564
0.232,1.9443053903173453,0.00914801,1.1527221007785207,1.0352547704593849,0.17028534639832177,0.10076270653404307,1.0234081459112632
0.233,1.960735658,0.009138673,1.156922140272929,1.0369802950606861,0.17086457662249024,0.10035192279025916,1.0233395852733034
0.234,1.976320353766499,0.00913027,1.1610088666748182,1.0386654612243384,0.1714477695117615,0.099943626,1.023255734
0.235,1.991041353350775,0.009122797,1.1649791682206705,1.0403090728908215,0.1720349619635826,0.099537756,1.0231562490836374
0.236,2.0048805310557167,0.009116253,1.1688299331469663,1.041909934000615,0.17262619087540046,0.099134252,1.023040788604959
0.237,2.017819761541976,0.009110635,1.172558049690187,1.0434668484941978,0.17322149314466218,0.098733054,1.0229090099190685
0.238,2.0298409194702014,0.009105941,1.1761604060868134,1.0449786203120501,0.17382090566881453,0.098334102,1.0227605705624794
0.239,2.040925879501044,0.009102169,1.1796338905733266,1.0464440533946515,0.17442446534530467,0.097937336,1.0225951280717052
0.24,2.0510565162951537,0.009099315,1.1829753913862073,1.0478619516824814,0.17503220907157951,0.097542695,1.0224123399832596
0.241,2.0603472410720327,0.009097376,1.1861792669778652,1.0492302724286997,0.17564414626105995,0.097150108,1.0222117695407515
0.242,2.068659994819767,0.009096381,1.1892608677414298,1.050555557,0.176260424,0.096759736,1.0219937759469069
0.243,2.075994777538356,0.0090963,1.1922011909313242,1.0518299193385878,0.17688099459547785,0.096371328,1.0217574560856466
0.244,2.082351589,0.009097133,1.1949987090331495,1.0530528763145244,0.17750590068308023,0.095984847,1.0215025266151112
0.245,2.087730429888098,0.009098882,1.197651894532507,1.0542239450028312,0.1781351859202699,0.095600255,1.0212287041934414
0.246,2.0921312995192514,0.009101547,1.2001592199149966,1.0553426424272898,0.17876889370904045,0.095217517,1.0209357054787769
0.247,2.095554198,0.009105129,1.2025191576662204,1.0564084856116815,0.17940706745138577,0.094836594,1.020623247129259
0.248,2.097999125694123,0.009109628,1.2047301802717785,1.0574209915797883,0.18004975054929948,0.09445745,1.020291045803027
0.249,2.099466082237841,0.009115047,1.2067907602172716,1.0583796773553908,0.1806969864047753,0.094080047,1.0199388181582214
0.25,2.0999550677524135,0.009121384,1.2086993699883013,1.059284059962271,0.18134881841980702,0.093704349,1.019566280852983
0.251,2.099466082237841,0.009128642,1.2104544820704684,1.060133656,0.18200528999638826,0.093330318,1.0191731505454518
0.252,2.0979991256941233,0.009136821,1.2120545689493727,1.0609279837649896,0.18266644453651282,0.092957917,1.018759143893768
0.253,2.0955541981212606,0.009145921,1.2134981031106171,1.0616665590083916,0.18333232544217445,0.092587109,1.0183239775560724
0.254,2.092131299519252,0.009155943,1.214783557,1.0623488991781962,0.18400297611536673,0.092217858,1.0178673681905046
0.255,2.0877304298880985,0.009166889,1.2159094032225248,1.0629745212981863,0.18467843995808356,0.091850125,1.0173890324552062
0.256,2.082351589,0.009178759,1.2168741141443906,1.0635429423921425,0.1853587603723186,0.091483875,1.0168886870083162
0.257,2.075994777538356,0.009191553,1.2176761622909988,1.0640536794838464,0.18604398076006545,0.091119069,1.016366048507975
0.258,2.0686599948197673,0.009205273,1.2183140201479508,1.0645062495970796,0.18673414452331805,0.090755671,1.015820833612324
0.259,2.0603472410720327,0.009219919,1.2187861602008465,1.0649001697556235,0.18742929506406994,0.090393644,1.0152527589795026
0.26,2.0510565162951537,0.00923546,1.219070220685729,1.0652270492297315,0.18812936209227987,0.090032786,1.0146610355154273
0.261,2.040925879501044,0.00925199,1.2192249132485449,1.0655094356392631,0.1888346993504939,0.089673545,1.0140467833892994
0.262,2.0298409194702023,0.009269447,1.2192078436615288,1.0657312699810675,0.18954514296758382,0.089315562,1.0134087997158665
0.263,2.0178197615419764,0.009287834,1.2190195045720995,1.065892866404623,0.19026074483610325,0.088958816,1.0127468437590332
0.264,2.0048805310557176,0.009307155,1.2186603886276757,1.0659945390594077,0.19098155684860565,0.08860329,1.012060674782701
0.265,1.9910413533507763,0.009327416,1.218130988475676,1.0660366020949004,0.19170763089764462,0.088248964,1.0113500520507748
0.266,1.9763203537664997,0.009348618,1.2174317967635184,1.066019369660578,0.19243901887577355,0.087895818,1.010614734827156
0.267,1.9607356576422406,0.009370767,1.2165633061386225,1.0659431559059211,0.19317577267554617,0.087543835,1.0098544823757494
0.268,1.9443053903173466,0.009393867,1.215526009248406,1.0658082749804059,0.1939179441895158,0.087192994,1.0090690539604572
0.269,1.9270476771311684,0.00941792,1.2143203987402875,1.0656150410335115,0.19466558531023603,0.086843277,1.0082582088451826
0.27,1.9089806434230556,0.009442932,1.2129469672616864,1.065363768214716,0.19541874793026043,0.086494664,1.007421706293829
0.271,1.8901224145323576,0.009468906,1.2114062074600205,1.0650547706734979,0.19617748394214254,0.086147137,1.0065593055702993
0.272,1.8704911157984248,0.009495846,1.2096986119827087,1.0646883625593353,0.19694184523843578,0.085800677,1.005670765938497
0.273,1.8501048725606069,0.009523756,1.2078246734771698,1.0642648580217067,0.19771188371169376,0.085455263,1.0047558466623252
0.274,1.8289818101582527,0.00955264,1.2057848845908217,1.063784571,0.198487651,0.085110879,1.0038143070056866
0.275,1.8071400539307136,0.009582502,1.203579737971084,1.063247816273964,0.19926919975931803,0.084767503,1.002845906232485
0.276,1.7845977292173387,0.009613345,1.2012097262653745,1.0626549073628067,0.20005658111879135,0.084425117,1.0018504036066231
0.277,1.761372961357477,0.009645175,1.1986753421211118,1.062006158626096,0.2008498472254434,0.084083703,1.0008275583920043
0.278,1.737483875690479,0.009677994,1.195977078185715,1.061301884213311,0.20164904997182792,0.083743241,0.9997771298525318
0.279,1.7129485975556942,0.009711807,1.1931154271066025,1.0605423982739293,0.20245424125049824,0.083403711,0.9986988772521085
0.28,1.6877852522924734,0.00974658,1.1900693940643492,1.0597202879434102,0.2032653315701283,0.083064976,0.9975920632697882
0.281,1.6621028128550441,0.009782425,1.1869024133609725,1.0588586040637376,0.20408276228656896,0.082727371,0.9964577967142356
0.282,1.6358542170134747,0.009819273,1.1835724355190949,1.0579423117814926,0.2049063243338595,0.08239064,0.9952949470567652
0.283,1.6090687921828863,0.009857131,1.180082182324683,1.0569725447250384,0.20573608062649446,0.08205478,0.9941033104023024
0.284,1.5817758657784071,0.009896008,1.1764343755637041,1.055950436522741,0.20657209407896826,0.081719783,0.9928826828557734
0.285,1.5540047652151623,0.009935909,1.1726317370221249,1.0548771208029646,0.2074144276057753,0.081385645,0.9916328605221038
0.286,1.525784817908277,0.009976844,1.1686769884859123,1.0537537311940728,0.20826314412140995,0.08105236,0.9903536395062189
0.287,1.4971453512728778,0.010018819655046663,1.1645728517410345,1.0525814013244317,0.2091183065403668,0.080719921,0.9890448159130454
0.288,1.4681156927240897,0.010061843065013504,1.160322048573457,1.051361264822405,0.20997997777714023,0.080388324,0.9877061858475085
0.289,1.438725169677038,0.010105922055906658,1.1559273007691477,1.0500944553163576,0.21084822074622464,0.080057563,0.9863375454145339
0.29,1.4090031095468487,0.010151064154812445,1.1513913301140732,1.0487821064346536,0.21172309836211453,0.079727632,0.9849386907190476
0.291,1.378978839748647,0.010197276888817192,1.1467168583942011,1.0474253518056584,0.21260467353930426,0.079398525,0.9835094178659753
0.292,1.3486816876975591,0.010244567785007219,1.1419066073954978,1.0460253250577356,0.21349300919228828,0.079070237,0.9820495229602426
0.293,1.3181409808087097,0.010292944370468847,1.1369632989039304,1.0445831598192505,0.21438816823556112,0.078742763,0.9805588021067756
0.294,1.287386046497225,0.010342414172288403,1.1318896547054667,1.0430999897185675,0.21529021358361716,0.078416096,0.9790370514104998
0.295,1.2564462121782298,0.010392984717552204,1.1266883965860721,1.0415769483840507,0.2161992081509507,0.078090231,0.9774840669763407
0.296,1.2253508052668507,0.010444663533346577,1.1213622463317154,1.0400151694440654,0.2171152148520564,0.077765163,0.9758996449092248
0.297,1.194129153178212,0.010497458146757845,1.1159139257283623,1.0384157865269754,0.21803829660142854,0.077440885,0.9742835813140771
0.298,1.162810583327441,0.010551376084872329,1.1103461565619805,1.0367799332611463,0.21896851631356165,0.077117392,0.9726356722958241
0.299,1.1314244231296615,0.010606424874776353,1.1046616606185369,1.0351087432749417,0.21990593690295013,0.076794679,0.9709557139593911
0.3,1.0999999999999999,0.010662612043556239,1.0988631596839982,1.0334033501967268,0.2208506212840884,0.076472739,0.9692435024097037
0.301,1.0685755768703395,0.01071994,1.092953139,1.031664899918045,0.2218025926214015,0.076151568,0.9674986550852319
0.302,1.0371894166725604,0.010778463767342721,1.0869525338163577,1.0299008302475572,0.22276211554593806,0.075831237,0.9657216993775913
0.303,1.0058708468217892,0.010838149660998407,1.0808477863384964,1.028106598601514,0.22372908940680317,0.075511674,0.9639118615693356
0.304,0.9746491947331511,0.010899009283125831,1.0746437152395447,1.0262840891360734,0.224703591,0.075192881,0.9620689810731972
0.305,0.9435537878217722,0.010961054584006941,1.0683451394265504,1.024435186007394,0.225685699,0.074874864,0.9601928973019093
0.306,0.9126139535027772,0.011024297513923654,1.061956877806561,1.0225617733716323,0.2266754894326324,0.074557624,0.9582834496682049
0.307,0.8818590191912926,0.011088750023157923,1.055483749286625,1.020665735384948,0.22767303986407464,0.074241166,0.9563404775848175
0.308,0.8513183123024434,0.011154424061991674,1.048930573,1.0187489562034977,0.22867842764447688,0.073925493,0.9543638204644795
0.309,0.8210211602513552,0.011221331580706845,1.042302167175104,1.01681332,0.22969173005636548,0.073610609,0.952353318
0.31,0.7909968904531535,0.011289484529585376,1.035603351397615,1.0148607108809329,0.23071302438226682,0.073296516,0.9503088087638841
0.311,0.7612748303229642,0.011358894858909197,1.028838944348371,1.012893013052134,0.2317423879047071,0.072983219,0.9482301330090929
0.312,0.7318843072759126,0.011429574518960242,1.022013765,1.0109121106532015,0.2327798979062127,0.072670721,0.9461171298682833
0.313,0.7028546487271243,0.011501535460020456,1.0151326320628102,1.0089198878402938,0.23382563166931003,0.072359025,0.9439696387541886
0.314,0.6742151820917247,0.011574789632371766,1.0082003646405888,1.0069182287695677,0.23487966647652514,0.072048134,0.9417874990795412
0.315,0.645995235,0.011649348986296115,1.0012217815748046,1.0049090175971829,0.2359420796103847,0.071738053,0.9395705502570747
0.316,0.6182241342215951,0.011725225472075435,0.9942017017725049,1.0028941384792958,0.2370129483534147,0.071428784,0.9373186316995219
0.317,0.5909312078171157,0.011802431039991661,0.987144944,1.0008754755720646,0.23809234998814158,0.071120331,0.9350315828196155
0.318,0.5641457829865275,0.011880978,0.9800563275865517,0.998854913,0.2391803617970917,0.070812698,0.932709243
0.319,0.537897187,0.011960877223362578,0.9729406710169942,0.9968343350142035,0.24027706106279131,0.070505888,0.9303514517436752
0.32,0.5122147477075273,0.012042079863026453,0.9657921725409306,0.9948124306142091,0.2413822968792732,0.070199874,0.927957153
0.321,0.4870514024443062,0.012124775766706525,0.9586492132778701,0.9928015078292209,0.2424967845315544,0.069894755,0.9255286354570357
0.322,0.4625161243095219,0.012208855,0.9514942922419755,0.9907965535563352,0.24362017110779713,0.069590473,0.9230640871786215
0.323,0.4386270386425242,0.012294336477305611,0.9443337710275256,0.9887999768131369,0.24475255285808833,0.069287037,0.9205634129394358
0.324,0.4154022707826629,0.012381236825441103,0.9371740112288005,0.9868141866172112,0.24589402603251498,0.068984455,0.9180265173832224
0.325,0.39285994606928776,0.012469574196278222,0.9300213744400802,0.9848415919861432,0.24704468688116424,0.068682735,0.9154533051537248
0.326,0.37101818984174845,0.012559366,0.9228822222556434,0.9828846019375169,0.2482046316541228,0.068381884,0.9128436808946856
0.327,0.34989512743939505,0.012650631088490266,0.915762916,0.9809456254889183,0.2493739566014781,0.068081912,0.9101975492498497
0.328,0.32950888420157703,0.012743386151081674,0.908669818,0.9790270716579316,0.2505527579733168,0.067782825,0.9075148148629598
0.329,0.30987758546764416,0.012837649318807662,0.9016092892708361,0.9771313494621418,0.2517411320197259,0.067484633,0.9047953823777595
0.33,0.29101935657694644,0.012933438362276468,0.894587691,0.9752608679191342,0.2529391749907926,0.067187342,0.9020391564379924
0.331,0.27295232286883353,0.013030771052096327,0.8876113861975123,0.9734180360464938,0.25414698313660383,0.066890961,0.8992460416874019
0.332,0.25569460968265517,0.013129665158875484,0.8806867351186537,0.9716052628618048,0.2553646527072465,0.066595499,0.8964159427697315
0.333,0.2392643423577612,0.013230138,0.8738200998040375,0.9698249573826532,0.2565922799528078,0.066300962,0.893548764
0.334,0.22367964623350126,0.013332208705744643,0.8670178418479422,0.9680795286266228,0.2578299611233745,0.06600736,0.8906444110081253
0.335,0.20895864664922537,0.013435893687051127,0.8602863228446486,0.9663713856112995,0.2590777924690338,0.0657147,0.887702787
0.336,0.19511946894428311,0.013541211167749864,0.8536319043884357,0.9647029373542678,0.2603358702398726,0.065422991,0.8847237983031224
0.337,0.18218023845802434,0.013648178918449091,0.8470609480735835,0.9630765928731124,0.26160429068597785,0.065132239,0.8817073482062057
0.338,0.17015908052979878,0.013756814709757054,0.8405798154943714,0.9614947611854187,0.26288315005743673,0.064842455,0.8786533418046703
0.339,0.15907412049895622,0.013867136312281987,0.8341948682450793,0.9599598513087714,0.2641725446043361,0.064553644,0.8755616837422595
0.34,0.14894348370484667,0.013979075906950274,0.8279161625430802,0.9584773789430858,0.26547227091104847,0.064265833,0.8724308750129794
0.341,0.13965275892796727,0.014092898,0.821743769,0.9570425996204717,0.2667832682202377,0.063978988,0.869264706
0.342,0.13134000518023303,0.014208451542631005,0.815688902,0.9556630650770401,0.2681050626023242,0.063693148,0.8660604464163901
0.343,0.12400522246164407,0.014325762726159269,0.8097583652346526,0.9543412180674554,0.26943777583047196,0.063408322,0.8628181083887057
0.344,0.1176484107722006,0.014444857220836518,0.8039589587140189,0.9530795013463815,0.27078152967784486,0.063124517,0.8595377044950994
0.345,0.11226957011190196,0.014565761,0.7982974841839108,0.9518803576684821,0.2721364459176067,0.062841742,0.8562192472008235
0.346,0.10786870048074847,0.014688499345709115,0.792780743,0.9507462297884213,0.27350264632292126,0.062560004,0.8528627489711311
0.347,0.10444580187874022,0.014813098576940043,0.787415537,0.9496795604608632,0.27488025266695243,0.062279311,0.8494682222712757
0.348,0.1020008743058772,0.014939584,0.782208667,0.9486827924404718,0.2762693867228641,0.061999671,0.8460356795665104
0.349,0.10053391776215936,0.015067982,0.777166934,0.9477583684819109,0.27767017,0.061721092,0.8425651333220875
0.35,0.10004493224758675,0.015198319,0.7722971410794767,0.9469087313398443,0.27908272506298404,0.061443582,0.8390565960032608
0.351,0.10053391776215931,0.015330618639242913,0.7676060883054537,0.9461363237689366,0.28050717289352006,0.061167149070472646,0.8355100800752829
0.352,0.10200087430587707,0.015464908,0.7631005774595998,0.9454435885238508,0.28194363552859186,0.060891801109958926,0.8319255980034069
0.353,0.10444580187874007,0.015601213760070867,0.7587874099615779,0.9448329683592519,0.28339223474136327,0.060617546009805734,0.828303162
0.354,0.10786870048074826,0.015739560394716225,0.7546733872310517,0.9443069060298034,0.28485309230499817,0.060344391716560454,0.8246427852889733
0.355,0.11226957011190161,0.015879974146206212,0.7507653106876835,0.9438678442901688,0.28632632999266017,0.060072346176770375,0.8209444795769211
0.356,0.1176484107722002,0.016022480815058634,0.7470699817511377,0.9435182258950128,0.28781206957751354,0.059801417,0.8172082575819832
0.357,0.12400522246164394,0.016167106201791254,0.7435942018410766,0.9432604935989988,0.28931043283272173,0.059531613,0.8134341317694121
0.358,0.13134000518023295,0.016313876,0.7403447723771642,0.9430970901567914,0.2908215415314488,0.059262941543605195,0.8096221146044618
0.359,0.13965275892796714,0.016462816330968286,0.7373284947790633,0.9430304583230542,0.29234551744685844,0.05899541,0.8057722185523841
0.36,0.1489434837048465,0.016613952674448255,0.73455217,0.943063041,0.2938824823521146,0.058729028,0.8018844560784327
0.361,0.15907412049895597,0.016767297,0.7320320023630797,0.9432012203083542,0.29543248927061705,0.058463813,0.7979583813172846
0.362,0.1701590805297984,0.016922999632272617,0.7297422444914984,0.9434321293751113,0.29699609491529283,0.058199711,0.7939964549152386
0.363,0.18218023845802372,0.017080976753543677,0.7277163569681645,0.9437709624245408,0.2985730537339245,0.057936785235309984,0.7899966426680185
0.364,0.19511946894428236,0.017241265193557932,0.7259595702912065,0.9442192971698528,0.30016352256497897,0.057675039,0.7859591355082429
0.365,0.2089586466492245,0.017403902231697847,0.724477115,0.944778711,0.30176765824692325,0.057414475,0.7818841243685308
0.366,0.22367964623350026,0.017568925,0.7232742214689318,0.9454507826009689,0.3033856176182239,0.057155096,0.7777718001815007
0.367,0.2392643423577601,0.017736371219884507,0.7223561203198718,0.9462370887131943,0.3050175575173482,0.056896907,0.7736223538797719
0.368,0.2556946096826539,0.017906277728696175,0.7217280420097005,0.9471392073741455,0.30666363478276265,0.056639909141455405,0.7694359763959624
0.369,0.2729523228688322,0.018078681953163353,0.7213952170365467,0.9481587162970331,0.3083240062529343,0.056384107,0.7652128586626914
0.37,0.29101935657694505,0.018253621172668513,0.7213628758985384,0.9492971931950679,0.30999882876633006,0.056129502247792666,0.7609531916125778
0.371,0.3098775854676427,0.018431133,0.7216362490938041,0.9505562157814605,0.3116882591614168,0.055876099,0.756657166
0.372,0.3295088842015754,0.018611254,0.7222205671204717,0.951937362,0.3133924542766613,0.055623901,0.7523249732922969
0.373,0.3498951274393936,0.018794022,0.72312106,0.9534422088721632,0.31511157095053055,0.05537291,0.7479568038873676
0.374,0.37101818984174706,0.018979473588718127,0.7243429596605268,0.955072335,0.3168457660214912,0.055123129,0.7435528488960702
0.375,0.3928599460692864,0.019167647,0.7258914951701707,0.9568293172748262,0.31859519632801053,0.054874563,0.7391132992510242
0.376,0.4154022707826617,0.019358579,0.727771898,0.9587147340011698,0.3203600187085551,0.054627214,0.7346383458848478
0.377,0.43862703864252306,0.019552307,0.7299893971593325,0.9607301626951358,0.3221403900015919,0.054381084,0.7301281797301599
0.378,0.46251612430952105,0.019748868275972394,0.7325492246351071,0.9628771810699348,0.32393646704558776,0.054136178,0.7255829917195794
0.379,0.4870514024443056,0.019948300023030153,0.7354566104291816,0.9651573668387776,0.3257484066790095,0.053892498,0.721002973
0.38,0.5122147477075272,0.020150639558950523,0.7387167850396846,0.9675722977148753,0.32757636574032417,0.053650048,0.7163883138612156
0.381,0.5378971871449555,0.020355903184005264,0.7423484243759894,0.9701291184803628,0.3294204178667505,0.053408841363097675,0.711738544
0.382,0.5641457829865267,0.020564312943971867,0.7462878642526067,0.972799095,0.33128129832894626,0.053168784,0.7070576479209872
0.383,0.5909312078171145,0.020775742627641446,0.7505996253615862,0.975609871,0.33315866918197296,0.052929964963892316,0.7023426165049389
0.384,0.6182241342215936,0.020990246,0.7552839022818254,0.9785607426960126,0.3350527359858952,0.052692379,0.6975939281446136
0.385,0.6459952347848383,0.021207878489921034,0.7603408895922221,0.9816510077516754,0.33696370430077754,0.052456021,0.6928120612806096
0.386,0.674215182,0.021428693,0.7657707818716731,0.9848799633351035,0.33889177968668444,0.052220883,0.6879974943535231
0.387,0.7028546487271224,0.021652744,0.7715737736990771,0.9882469066678242,0.3408371677036807,0.051986961268613754,0.6831507058039522
0.388,0.7318843072759106,0.021880086235059527,0.7777500596533303,0.991751135,0.3428000739118306,0.051754249,0.6782721740724942
0.389,0.76127483,0.022110773,0.7842998343133308,0.9953919454672431,0.34478070387119875,0.05152274,0.6733623775997462
0.39,0.7909968904531512,0.022344859,0.791223292,0.9991686353769932,0.3467792631418498,0.051292428261460535,0.6684217948263059
0.391,0.8210211602513529,0.022582399065249913,0.7985206280661634,1.0030805019221376,0.34879595728384827,0.051063309,0.6634509041927708
0.392,0.851318312,0.022823446,0.8061920363167904,1.0071268423242028,0.35083099185725863,0.050835375,0.6584501841397379
0.393,0.8818590191912905,0.023068055078732854,0.8142377115887548,1.0113069538047144,0.3528845724221457,0.050608621051393195,0.6534201131078052
0.394,0.9126139535027751,0.023316279866354737,0.8226578484609537,1.0156201335851975,0.35495690453857365,0.050383041,0.6483611695375694
0.395,0.9435537878217702,0.023568174749174078,0.8314526415122849,1.020065678887179,0.3570481937666074,0.05015863,0.6432738318696288
0.396,0.9746491947331497,0.023823794,0.8406222853216456,1.0246428869321837,0.35915864566631134,0.04993538,0.638158579
0.397,1.0058708468217878,0.024083192,0.8501669744679334,1.0293510549417375,0.3612884657977499,0.049713287565385234,0.6330158880030207
0.398,1.0371894166725593,0.024346421778395473,0.860086904,1.0341894801373663,0.3634378597209879,0.049492345152946024,0.6278462386855485
0.399,1.0685755768703387,0.024613538851583315,0.8703822670868808,1.0391574597405961,0.36560703299608976,0.049272547333596366,0.6226501090327603
0.4,1.0999999999999996,0.024884323769212017,0.8811548083406012,1.0442975355671738,0.3677954885579312,0.049053993,0.6174225908113126
0.401,1.1314244231296613,0.025159619,0.8921114470418845,1.0494846398940818,0.37000545160079684,0.048836365,0.6121793433562449
0.402,1.162810583327441,0.025438937,0.9034547262074526,1.0548034654508347,0.37223575280397597,0.04861987,0.6069105178001315
0.403,1.194129153178212,0.025722358813460706,0.9151751019844094,1.0602492579789122,0.3744866639687073,0.048404489650455844,0.6016170426062238
0.404,1.2253508052668503,0.026009963605028896,0.9272630305198598,1.0658172632197913,0.37675845689622955,0.048190207,0.596299846
0.405,1.256446212,0.026301831201600446,0.9397089679609082,1.0715027269149515,0.37905140338778165,0.047977005,0.5909598571580303
0.406,1.2873860464972244,0.026598041353131773,0.9525033704546584,1.0773008948058702,0.3813657752446018,0.047764866082831335,0.585598004
0.407,1.3181409808087075,0.026898673809579308,0.965636694,1.083207012634026,0.3837018442679293,0.047553772532564466,0.5802152147176746
0.408,1.348681687697557,0.027203808,0.9790993951886834,1.089216326140898,0.38605988225900256,0.047343707,0.5748124182835634
0.409,1.378978839748645,0.027513525,0.99288193,1.0953240810679634,0.38844016101906037,0.047134652,0.5693905429911653
0.41,1.4090031095468467,0.027827902507983497,1.006974753898771,1.1015255231567012,0.3908429523493416,0.046926591120667834,0.5639505173037315
0.411,1.438725169677036,0.028147021683660175,1.021368323862599,1.1078158981485895,0.3932685280510847,0.046719506,0.5584932696845131
0.412,1.4681156927240875,0.028470961914035198,1.0360530957617562,1.1141904517851067,0.3957171599255285,0.046513379,0.5530197285967612
0.413,1.4971453512728756,0.028799803,1.0510195257433466,1.1206444298077314,0.39818911977391175,0.046308193,0.5475308225037273
0.414,1.5257848179082756,0.029133624538706014,1.066258069954475,1.1271730779579419,0.4006846793974732,0.046103931,0.5420274798686626
0.415,1.5540047652151596,0.029472506432914648,1.0817591845422447,1.1337716419772157,0.40320411059745137,0.045900575,0.5365106291548177
0.416,1.581775865778405,0.029816528381647348,1.0975133256537615,1.140435367607032,0.4057476851750852,0.045698108,0.5309811988254449
0.417,1.609068792182884,0.030165770134860534,1.113510949436129,1.1471595005888688,0.40831567493161314,0.045496513005585285,0.5254401173437944
0.418,1.6358542170134724,0.030520311,1.1297425120364522,1.153939286664205,0.4109083516682744,0.045295772,0.5198883131731181
0.419,1.6621028128550441,0.030880232,1.146198469601835,1.1607699715745181,0.4135259871863072,0.045095867,0.5143267147766668
0.42,1.6877852522924732,0.031245611720947294,1.1628692782793821,1.167646801061287,0.41616885328695047,0.044896782,0.508756251
0.421,1.7129485975556942,0.031616481,1.1797403416751702,1.1745649095892823,0.41883718043697815,0.044698482,0.5031763836026005
0.422,1.7374838756904785,0.031993353,1.1967092022817956,1.1814772893296435,0.42153198715714135,0.044500902,0.49759690329417566
0.423,1.7613729613574758,0.032375922,1.213855119509297,1.1884183526606533,0.4242528786385006,0.044304075,0.4920112390137241
0.424,1.784597729217337,0.032764307,1.2311558258065203,1.1953781439830546,0.4270002070159743,0.044107973609127715,0.48642100660951926
0.425,1.8071400539307128,0.033158627551510056,1.2485890536223094,1.2023467076975902,0.42977432442448116,0.04391257,0.4808278219298347
0.426,1.8289818101582513,0.033559004,1.266132535405509,1.2093140882050022,0.43257558299893933,0.043717837,0.4752333008229433
0.427,1.8501048725606055,0.033965554,1.283764003604964,1.2162703299060345,0.4354043348742679,0.043523747,0.469639059
0.428,1.8704911157984236,0.034378399,1.3014611906695186,1.2232054772014282,0.4382609321853847,0.043330274,0.46404671272063464
0.429,1.8901224145323565,0.034797657,1.3192018290480174,1.230109574491927,0.44114572706720867,0.04313739,0.45845787742176386
0.43,1.908980643423054,0.035223449,1.336963651189305,1.2369726661782736,0.4440590716546582,0.042945067215155036,0.45287416908877987
0.431,1.9270476771311666,0.035655892872166604,1.3547243895422267,1.2437847966612101,0.4470013180826517,0.042753279,0.44729720356995617
0.432,1.9443053903173448,0.036095109,1.372461776555626,1.2505360103414795,0.4499728184861077,0.042561998,0.44172859671356596
0.433,1.9607356576422394,0.036541216086161406,1.3901535446783482,1.2572163516198254,0.4529739249999448,0.042371197,0.4361699643678828
0.434,1.9763203537664986,0.036994334,1.407777426359237,1.2638158648969888,0.45600498975908127,0.042180849,0.43062292238117983
0.435,1.991041353350775,0.037454582716673825,1.4253111540471393,1.2703245945737138,0.45906636489843594,0.041990926,0.42508908660173056
0.436,2.004880531055717,0.037922080943679694,1.442732460190897,1.2767325850507425,0.4621584025529271,0.041801402,0.41957007287780834
0.437,2.0178197615419755,0.038396948,1.4600190772393562,1.2830298807288174,0.4652814548574732,0.041612248294173704,0.4140674970576863
0.438,2.0298409194702014,0.038879304,1.477148737641361,1.2892065260086818,0.4684358739469928,0.041423438371390287,0.4085829749896382
0.439,2.040925879501044,0.039369269,1.4940991738457563,1.2952525652910778,0.4716220119564045,0.041234945,0.403118123
0.44,2.0510565162951537,0.039866960481886114,1.5108481183013867,1.3011580429767489,0.47484022102062673,0.041046741,0.3976745555028564
0.441,2.0603472410720327,0.040372422,1.527327070522948,1.306897191,0.4780910428092204,0.040858747,0.39225180832387807
0.442,2.068659994819767,0.04088646,1.5435548195409028,1.3124667005878135,0.48137490005289213,0.04067104,0.3868644347893822
0.443,2.075994777538356,0.041408579180809396,1.5594863507001087,1.3178557109716804,0.4846920229877577,0.040483515,0.3815030965822001
0.444,2.0823515892277995,0.041938964,1.5750927492179607,1.323051047,0.48804282244760716,0.040296145,0.37617042864869316
0.445,2.087730429888098,0.042477795,1.5903451003118545,1.3280395316302718,0.4914277092662304,0.040108901158054176,0.3708690659352229
0.446,2.0921312995192514,0.043025257080615185,1.6052144891991849,1.332807990554554,0.4948470942774171,0.039921757,0.36560164338815043
0.447,2.095554198,0.043581532,1.6196720010973482,1.337343247641868,0.49830138831495757,0.039734684906930245,0.3603707959538377
0.448,2.097999125694123,0.044146802,1.633688721223738,1.3416321272169909,0.5017910022126415,0.039547657,0.3551791585786457
0.449,2.099466082237841,0.044721249501742825,1.6472357347957507,1.3456614536047034,0.5053163468042585,0.039360645,0.350029366
0.45,2.0999550677524135,0.045305058182803046,1.660284127030781,1.349418051129784,0.5088778329235987,0.039173622380453736,0.3449240537910701
0.451,2.099466082237841,0.04589841,1.6728049831462248,1.352888744117012,0.5124758714044522,0.038986561,0.3398658562714093
0.452,2.0979991256941233,0.046501488,1.684769388359476,1.3560603568911673,0.5161108730806084,0.038799433,0.3348574085963151
0.453,2.0955541981212606,0.047114475,1.696148427887932,1.3589197137770292,0.5197832487858578,0.038612211,0.3299013457121489
0.454,2.092131299519252,0.047737553,1.7069131869489855,1.361453639099376,0.5234934093539897,0.038424868,0.3250003025652721
0.455,2.0877304298880985,0.048370905454146115,1.717034750760034,1.3636489571829882,0.5272417656187945,0.038237375,0.3201569141020464
0.456,2.082351589,0.049014714,1.7264842045384714,1.3654924923526446,0.5310287284140618,0.038049706,0.31537381526883285
0.457,2.075994777538356,0.049669163,1.7352326335016932,1.366971068933124,0.5348547085735814,0.037861832,0.31065364101199305
0.458,2.0686599948197673,0.050334433,1.743251122867095,1.3680715112492066,0.5387201169311435,0.037673726,0.30599902627788844
0.459,2.0603472410720327,0.051010707658350196,1.7505107578520716,1.368780643625671,0.5426253643205379,0.03748536,0.3014126060128804
0.46,2.0510565162951537,0.051697067,1.7566835745875051,1.3689752216555264,0.5465733484550611,0.03729638,0.29688177134580956
0.461,2.040925879501044,0.052396877381475256,1.7625372766573704,1.3689313378491803,0.5505579720059445,0.037107642,0.29245274441827407
0.462,2.0298409194702027,0.053108128,1.7674866486578211,1.368433951972862,0.5545841953096181,0.036918508,0.2880985671619292
0.463,2.017819761541977,0.053831106,1.7715194136226782,1.3674752158427992,0.5586523240800945,0.03672897,0.28382327531818496
0.464,2.004880531055718,0.054566096660130785,1.7746232945857638,1.3660472812752216,0.562762664,0.036539022328158054,0.27963090462845147
0.465,1.9910413533507765,0.055313385,1.7767860145808998,1.3641423000863566,0.5669155208775049,0.036348657,0.2755254908341388
0.466,1.976320354,0.056073257,1.7779952966419057,1.3617524240924324,0.5711112003324631,0.036157866,0.27151106967665684
0.467,1.9607356576422406,0.056845999,1.778238863802605,1.3588698051096775,0.5753500081102739,0.035966643013724826,0.2675916768974158
0.468,1.9443053903173464,0.057631896123927655,1.7775044390968173,1.355486595,0.5796322499249489,0.035774981,0.26377134823782555
0.469,1.9270476771311686,0.058431234,1.7757797455583648,1.3515949454425877,0.5839582314905003,0.035582873,0.26005411943929635
0.47,1.9089806434230558,0.059244298,1.773052506221069,1.347187008,0.5883282585209411,0.035390310516721604,0.256444026
0.471,1.890122414532358,0.060071375,1.7693104441187506,1.342254935614914,0.5927426367302833,0.035197288,0.25294510439106055
0.472,1.870491115798425,0.060912749,1.7645412822852315,1.3367908789314287,0.5972016718325392,0.035003797,0.24956138962417418
0.473,1.8501048725606069,0.061768706597458416,1.758732743754333,1.330786990156482,0.6017056695417212,0.034809831,0.24629691768398881
0.474,1.8289818101582533,0.062639534,1.7518725515598765,1.3242354211063028,0.606254936,0.034615383,0.24315572431191462
0.475,1.8071400539307134,0.063525515,1.7439484287356823,1.3171283235971176,0.6108497756369131,0.034420445646208886,0.24014184524936147
0.476,1.7845977292173383,0.064426938,1.7349480983155736,1.3094578494451565,0.6154904954509475,0.034225011528577994,0.23725931623773952
0.477,1.7613729613574765,0.065344086,1.7248592833333705,1.3012161504666466,0.6201774007279572,0.034029073631237056,0.23451217301845875
0.478,1.737483875690479,0.066277247,1.7136697068228948,1.2923953784778175,0.624910797,0.033832625,0.23190445133292933
0.479,1.7129485975556944,0.067226705,1.7013670918179675,1.2829876852948958,0.6296909905269528,0.033635657814224076,0.22944018692256113
0.48,1.687785252292473,0.068192746,1.6879391613524102,1.272985222734111,0.6345182864769631,0.033438165552951524,0.22712341552876428
0.481,1.6621028128550448,0.06917545,1.6733179988145404,1.262332750284789,0.639395963,0.03324,0.22495873840300942
0.482,1.6358542170134736,0.070176956,1.6579513412868585,1.2512730515888084,0.6443122361741244,0.033041886073240996,0.22296103811944082
0.483,1.6090687921828857,0.071195884,1.6414246383735174,1.2395851838451228,0.6492776428948773,0.032843194,0.22112427594297968
0.484,1.5817758657784067,0.072232692,1.623769427705367,1.227280168759729,0.6542917889192684,0.032643971,0.21945398485256346
0.485,1.5540047652151623,0.073287836,1.6050172469132582,1.2143690280386252,0.6593542796952064,0.032444262,0.21795569782712962
0.486,1.5257848179082771,0.074361775,1.5851996336280405,1.2008627833878087,0.6644647206705994,0.032244113,0.21663494784561532
0.487,1.4971453512728783,0.075454965,1.5643481254805656,1.186772456513278,0.6696227172933565,0.032043570534856326,0.21549726788695836
0.488,1.4681156927240901,0.076567864,1.5424942601016818,1.172109069121029,0.6748278750113859,0.031842680234807796,0.21454819093009578
0.489,1.4387251696770387,0.077700929,1.5196695751222407,1.1568836429170608,0.6800797992725962,0.031641488,0.21379324995396515
0.49,1.4090031095468492,0.078854617,1.4959056081730913,1.1411071996073705,0.685378096,0.031440039961073855,0.21323797793750382
0.491,1.3789788397486478,0.080029385,1.4712338968850847,1.1247907608979557,0.6907223692161939,0.031238381867072118,0.21288790785964923
0.492,1.3486816876975594,0.081225692,1.4456859788890706,1.1079453484948143,0.6961122257943984,0.031036559721436322,0.21274857269933875
0.493,1.3181409808087101,0.082443993,1.4192933918159003,1.0905819841039437,0.7015472707074181,0.030834619,0.21282550543550988
0.494,1.2873860464972247,0.083684747,1.392087673296422,1.072711689431341,0.7070271094031614,0.030632607,0.21312423904709982
0.495,1.256446212,0.08494841,1.3641003609614883,1.0543454861830053,0.7125513473295373,0.030430568373142963,0.21365030651304626
0.496,1.225350805266851,0.086235441,1.3353629924419481,1.0354943960649332,0.71811959,0.030228549,0.21440924081228638
0.497,1.1941291531782126,0.087546295,1.3059071053686513,1.016169440783122,0.7237314426658199,0.030026596,0.21540657492375762
0.498,1.162810583327441,0.088881431,1.2757642373724487,0.9963816420435703,0.729386511,0.029824754,0.2166478418263974
0.499,1.1314244231296615,0.090241305,1.2449659260841905,0.9761420215522749,0.7350844002995347,0.02962307,0.2181385744991432
0.5,1.1000000000000003,0.091626376,1.213543709134727,0.9554616010152343,0.7408247160977005,0.029421589478544414,0.21988430592093236
0.501,1.068575576870339,0.093036748,1.1816753684976344,0.9343543665209194,0.7466140499132993,0.029220204,0.22189806456471944
0.502,1.0371894166725595,0.094476039,1.1492914246503252,0.913008763,0.7524181782357446,0.029020040140129284,0.22417176609850623
0.503,1.0058708468217878,0.09594186,1.116474443901605,0.8912784323851187,0.7582658617656745,0.028820209635242545,0.22672131240723192
0.504,0.9746491947331498,0.097434959,1.0832807453611228,0.8691967727896653,0.7641543770466005,0.02862085,0.22955250100471652
0.505,0.9435537878217706,0.098956088,1.049766648138529,0.8467971817699886,0.7700810006220349,0.028422098737263517,0.23267112940478032
0.506,0.9126139535027755,0.10050599545122915,1.0159884713434715,0.8241130570216977,0.7760430090354891,0.028224093643300963,0.2360829951212431
0.507,0.8818590191912912,0.10208543288589736,0.9820025340856019,0.8011777962404023,0.7820376788304756,0.028026972,0.23979389566792528
0.508,0.8513183123024421,0.10369515003245638,0.9478651554745683,0.7780247971217108,0.7880622865505057,0.027830872413254253,0.2438096285586467
0.509,0.8210211602513542,0.10533589707125415,0.9136326546200204,0.7546874573612329,0.7941141087390915,0.027635931576299837,0.24813599130722752
0.51,0.7909968904531528,0.10700842418263853,0.879361351,0.7311991746545774,0.8001904219397449,0.027442287,0.2527787814274878
0.511,0.7612748303229637,0.1087134815469575,0.8451075626189807,0.7075933466973537,0.8062885026959778,0.027250077706353317,0.2577437964332477
0.512,0.7318843072759124,0.11045181934455886,0.8109276096917878,0.6839033711851711,0.8124056275513019,0.027059439972490967,0.2630368338383272
0.513,0.7028546487271244,0.1122241877557906,0.7768778109596792,0.6601626458136386,0.8185390730492297,0.026870511905455745,0.2686636911565466
0.514,0.6742151820917252,0.11403133696100051,0.7430144855323038,0.636404568,0.8246861157332722,0.026683431154812514,0.2746301659017257
0.515,0.6459952347848406,0.11587401714053662,0.7093939525193118,0.6126625362749605,0.8308440321469422,0.026498335370126185,0.28094205558768476
0.516,0.6182241342215956,0.11775297847474675,0.6760725310303526,0.5889699474990332,0.837010099,0.026315362,0.2876051577282438
0.517,0.5909312078171164,0.1196689711439788,0.6431065401750753,0.5653601996461927,0.8431815923372106,0.026134649,0.2946252698372229
0.518,0.5641457829865282,0.12162274532858068,0.610552299,0.5418666904120482,0.849355789,0.025956334307457293,0.30200818942844226
0.519,0.5378971871449566,0.12361505120890032,0.5784661268041659,0.5185228174922087,0.8555299659681299,0.025780554882247314,0.3097597140157219
0.52,0.5122147477075275,0.12564109617761754,0.5472214704781498,0.495334704,0.8617649065591627,0.025606115,0.3179516453878688
0.521,0.48705140244430595,0.12771763413679837,0.5160581759655675,0.4724543496047701,0.8678773966404525,0.025437000262716235,0.32640864453849927
0.522,0.46251612430952127,0.1298343518139389,0.48557563531973064,0.44984134199696185,0.8739895602760277,0.025270728518643884,0.3352645302100821
0.523,0.43862703864252334,0.13199251462250747,0.45581266169038465,0.42753822177404255,0.8800931484110108,0.025107564564511853,0.34452062088367574
0.524,0.41540227078266184,0.13419338797597236,0.4268080682272748,0.4055875295644207,0.8861799119905248,0.024947772745690475,0.35417823504033885
0.525,0.39285994606928676,0.13643823728780194,0.39860066808014594,0.38403180599650455,0.8922416019596933,0.024791617407550065,0.36423869116112967
0.526,0.37101818984174745,0.13872832797146434,0.37122927439874304,0.36291359169870224,0.8982699692636382,0.024639362895460936,0.37470330772710664
0.527,0.3498951274393941,0.1410649254404281,0.3447327003328117,0.3422754272994225,0.9042567648474835,0.024491274,0.38557340321932837
0.528,0.3295088842015761,0.14344929510816135,0.3191497590320966,0.3221598534270735,0.9101937396563514,0.024347613730917872,0.39685029611885303
0.529,0.3098775854676435,0.1458827023881324,0.2945192636463429,0.3026094107100635,0.9160726446353646,0.024208647769204557,0.4085353049067392
0.53,0.29101935657694594,0.1483664126938096,0.27088002732529576,0.2836666397768009,0.9218852307296467,0.024074640015023827,0.4206297480640453
0.531,0.27295232286883314,0.15090169143866122,0.2482708632187003,0.2653740812556941,0.9276232488843201,0.023945855,0.4331349440718297
0.532,0.25569461,0.15348980403615553,0.22673058447630157,0.24777427577515138,0.9332784500445082,0.023822556510741395,0.4460522114111509
0.533,0.23926434235776123,0.15613201589976097,0.20629800424784478,0.23090976396358118,0.9388425851553336,0.023705009451380345,0.4593828685630675
0.534,0.22367964623350145,0.15882959244294564,0.1870119356830748,0.21482308644939171,0.944307405,0.023593478,0.4731282340086375
0.535,0.2089586466492257,0.16158379907917803,0.16891119193173704,0.19955678386099152,0.9496646610093881,0.023488226445070176,0.4872896262289198
0.536,0.1951194689442835,0.16439590122192638,0.15203458614357637,0.1851533968267888,0.9549061036428631,0.023389519,0.5018683637049726
0.537,0.18218023845802472,0.16726716428465888,0.13642093146833797,0.1716554659751919,0.9600234840074671,0.023297620557778065,0.5168657649178543
0.538,0.1701590805297991,0.17019885368084392,0.12210904105576695,0.15910553193460925,0.965008553,0.023212794897189595,0.5322831483486234
0.539,0.15907412049895647,0.1731922348239498,0.10913772805560838,0.14754613533344912,0.9698530617105539,0.023135306552466605,0.5481218324783383
0.54,0.14894348370484667,0.17623860699126906,0.09823116,0.13748122541579305,0.9745944171718315,0.023063321073033747,0.5645447187196548
0.541,0.1396527589279673,0.1793680406606911,0.087579174,0.12775179094497083,0.9790774803036205,0.023003071459340694,0.5810883853336536
0.542,0.1313400051802331,0.18256186006659023,0.078499627,0.11923567822814177,0.9833943927728663,0.022950743,0.5980800603047522
0.543,0.1240052224616441,0.18582226175427477,0.070987899,0.11195728655865203,0.9875294214201136,0.022906778250821658,0.6155061155953441
0.544,0.1176484107722003,0.1891514422690529,0.06503937,0.10594101522984775,0.9914668330859052,0.022871621,0.6333529231678228
0.545,0.1122695701119017,0.19255159815623304,0.060649421,0.10121126353507506,0.995190895,0.022845715361822453,0.6516068549845818
0.546,0.10786870048074827,0.19602492596112328,0.057813432,0.097792431,0.9986858728352968,0.022829503647529174,0.6702542830080142
0.547,0.1044458018787401,0.1995736222290321,0.056526784,0.095708916,1.0019360345999841,0.022823429545579536,0.689281579
0.548,0.10200087430587708,0.20319988350526766,0.056784858,0.094985119,1.0049256467453906,0.022827936400128084,0.7086751155244739
0.549,0.10053391776215927,0.20690590633513817,0.058583034,0.095645439,1.007638976,0.022843467555329375,0.7284212639422878
0.55,0.10004493224758666,0.21069388726395205,0.061916692,0.097714275,1.0100602895405355,0.022870466,0.7485063964163491
0.551,0.10053391776215925,0.21456602283701748,0.066781213,0.1012160261084863,1.0121738538713616,0.022909376144308446,0.768916885
0.552,0.10200087430587704,0.21852450959964273,0.073171977,0.1061750920656267,1.013963935945081,0.022960640266395334,0.7896391013827869
0.553,0.10444580187874003,0.22257154409713617,0.081084366,0.11261587200356786,1.0154148026022383,0.023024702,0.8106594177999507
0.554,0.10786870048074818,0.22670932287480586,0.090513759,0.1205627652156558,1.0165107206833761,0.023102004886536617,0.831964206
0.555,0.1122695701119016,0.23094004247796038,0.1014555369176922,0.13004017099523682,1.017235957029039,0.023192992,0.8535398383141343
0.556,0.11764841077220019,0.2352658994519078,0.11390508053052506,0.14107248863565697,1.0175747784797706,0.023298106968998304,0.8753726863359411
0.557,0.12400522246164394,0.23968909034195635,0.1278577702056797,0.1536841174302624,1.0175114518761137,0.023417792918985686,0.897449122
0.558,0.13134000518023295,0.24421181169341444,0.14330898645868734,0.16789945667239925,1.0170302440586128,0.023552493267016847,0.9197555177209519
0.559,0.13965275892796714,0.24883626005159026,0.16025410980507912,0.18374290565541362,1.0161154218678108,0.023702651,0.9422782450089426
0.56,0.14894348370484634,0.2535469662163089,0.1788701728316585,0.20197132908065732,1.014469285343426,0.023863372,0.9651402370995954
0.561,0.15907412049895667,0.25839737994928647,0.19833332254679895,0.22038448136112376,1.0127972096018378,0.024049988144510034,0.9878841951689528
0.562,0.1701590805297996,0.2633541868118826,0.21919255105111007,0.2406190277283411,1.010581649,0.02425262,1.010801124
0.563,0.18218023845802409,0.26842126849281045,0.24135787258296237,0.26259912154181225,1.0078153866892225,0.024472106,1.0338547654149783
0.564,0.19511946894428298,0.27360250668078456,0.2647393013807338,0.28624891616104764,1.0044912031401947,0.024709286321625726,1.0570088607967567
0.565,0.20895864664922523,0.278901783,0.289246852,0.31149256494555033,1.0006018806106856,0.024965000336221066,1.0802271518211162
0.566,0.22367964623350112,0.2843229793327245,0.3147905377275194,0.3382542212548258,0.9961402009116954,0.025240087,1.1034733800906107
0.567,0.2392643423577609,0.2898699771741176,0.34128037375327974,0.36645803844837954,0.9910989458542241,0.025535386973484994,1.1267112872077947
0.568,0.25569460968265467,0.29554665827741083,0.36862637399844916,0.39602817,0.9854708972492702,0.025851738487732936,1.149904615
0.569,0.2729523228688328,0.30135690433131784,0.3967385527014007,0.4268887689263435,0.9792488369078337,0.026189981,1.173017104395442
0.57,0.29101935657694555,0.3073045970245522,0.4255269241005075,0.4589639889297648,0.9724255466409144,0.026550955136409198,1.196012497671014
0.571,0.3098775854676431,0.31339361804582755,0.4549015024341426,0.492177983,0.9649938082595114,0.026935499,1.2188545362044891
0.572,0.32950888420157554,0.31962784908385744,0.48477230194067905,0.5264549052630128,0.9569464035746246,0.027344452917257147,1.2415069615984216
0.573,0.3498951274393935,0.3260111718273555,0.5150493368584901,0.5617189083118507,0.9482761143972536,0.027778655846719718,1.2639335154553657
0.574,0.37101818984174684,0.33254746796503537,0.5456426214259484,0.5978941457615047,0.9389757225383976,0.028238947396594254,1.2860979393778744
0.575,0.39285994606928604,0.3392406191856105,0.5764621698814276,0.6349047709714808,0.9290380098090566,0.028726167,1.3079639749685015
0.576,0.41540227078266123,0.3460945071777946,0.6074179964633004,0.6726749373012844,0.918455758,0.029241154,1.329495363829801
0.577,0.4386270386425227,0.3531130136303014,0.6384201154099399,0.7111287981104208,0.9072217489829175,0.029784748226586503,1.3506558475643267
0.578,0.4625161243095206,0.3603000202318442,0.6693785409597193,0.7501905067583954,0.895328765,0.030357789,1.3714091677746318
0.579,0.4870514024443053,0.36765940867113683,0.7002032873510116,0.7897842166047139,0.882769586,0.030961115,1.3917190660632708
0.58,0.5122147477075268,0.37519506063689273,0.7308043688221897,0.8298340810088815,0.8695369964900583,0.031595567,1.4115492840327966
0.581,0.537897187,0.38290863125663926,0.7606430354768285,0.8694155690395031,0.8551863871777773,0.032259672876216776,1.4306589411866106
0.582,0.5641457829865277,0.39083273476440894,0.7910806223725468,0.9099298984480003,0.841310695,0.032968313863216595,1.449529160023995
0.583,0.5909312078171158,0.3989446607003033,0.8207075287592336,0.9501505930103966,0.826602582,0.033709648943807485,1.467701369461456
0.584,0.6182241342215952,0.4072512342202926,0.8495502902902912,0.9899823180620168,0.8111339351194039,0.034485678,1.4851515080027937
0.585,0.645995235,0.41575928048034694,0.8776354426191222,1.0293297389381866,0.7949766390885271,0.035298400192003594,1.5018555141518084
0.586,0.6742151820917246,0.4244756246364363,0.9049895213991286,1.0680975209742298,0.7782025803221015,0.036149816,1.5177893264122986
0.587,0.7028546487271239,0.433407092,0.9316390622837135,1.1061903295054734,0.7608836447822249,0.037041924,1.5329288832880656
0.588,0.7318843072759118,0.44256050726060087,0.9576106009262788,1.143512829867241,0.7430917184309934,0.037976725,1.5472501232829083
0.589,0.76127483,0.45194269604061627,0.982930673,1.179969687394858,0.7248986872305041,0.038956219,1.5607289849006263
0.59,0.7909968904531519,0.46156048334054706,1.0076258140989607,1.2154655674236494,0.7063764371428541,0.039982404,1.5733414066450202
0.591,0.8210211602513533,0.4714206943163636,1.0317225599358824,1.2499051352889408,0.6875968541301399,0.041057281145045504,1.585063327019889
0.592,0.851318312,0.48153015412403566,1.0552474461443937,1.283193056326057,0.6686318241544584,0.042182849638168075,1.5958706845290325
0.593,0.8818590191912904,0.4918956879195338,1.0782270083778984,1.315233995870323,0.6495532331779067,0.043361109,1.6057394176762512
0.594,0.9126139535027746,0.5025241208588276,1.100687782289798,1.3459326192570635,0.6304329671625811,0.044594059653554695,1.614645464965344
0.595,0.9435537878217697,0.5134222780978878,1.1226563035334955,1.3751935918216047,0.6113429120705792,0.045883700578939285,1.6225647649001114
0.596,0.9746491947331488,0.524596985,1.1441591077623927,1.4029215788992708,0.5923549538639972,0.047232032,1.6294732559843532
0.597,1.005870846821787,0.5360550660991863,1.1652227306298923,1.4290212458253868,0.5735409785049321,0.048641053,1.6353468767218682
0.598,1.0371894166725586,0.5478033471733651,1.1858737077893968,1.4533972579352787,0.554972872,0.050112763444581244,1.6401615656164572
0.599,1.0685755768703382,0.5598486531711903,1.2061385748943088,1.475954280564271,0.5367225201777404,0.051649163,1.6438932611719197
0.6,1.1,0.5721978092486321,1.2260438675980305,1.4965969790476885,0.5188618091338073,0.053252252,1.6465179018920555
0.601,1.1314244231296613,0.5848596569472974,1.2469438499666528,1.5156593343981117,0.5012187565771227,0.054922945584386325,1.647984606122336
0.602,1.162810583327441,0.5978712721110871,1.266067594289999,1.5335758849175198,0.4858254052133789,0.056685664,1.6489060162953038
0.603,1.1941291531782126,0.6112097356188813,1.285830048455124,1.5495367735937233,0.4710005685266018,0.05852104,1.6486578442851632
0.604,1.2253508052668505,0.6248861824681223,1.3062061346528646,1.5636919914600336,0.45701239628235313,0.060433632,1.6472992998350187
0.605,1.256446212,0.638911748,1.3271707750740578,1.5761915295497628,0.44412903824619465,0.062427997,1.6448895926879752
0.606,1.2873860464972244,0.6532975661807184,1.3486988919095397,1.5871853788962218,0.43261864418368806,0.064508693,1.641487932587135
0.607,1.3181409808087092,0.6680547730389594,1.3707654073501478,1.5968235305327234,0.4227493638603957,0.066680277,1.637153529275605
0.608,1.3486816876975583,0.6831945032284193,1.393345243586718,1.6052559754925786,0.41478934704187875,0.068947308,1.6319455924964874
0.609,1.3789788397486462,0.6987278917465415,1.4164133228100866,1.6126327048090987,0.40900674349369937,0.071314342,1.6259233319928872
0.61,1.4090031095468476,0.7146660735907687,1.439944567211091,1.6191037095155958,0.4056697029814194,0.073785936,1.6191459575079088
0.611,1.4387251696770365,0.7310201837585442,1.4639138989805676,1.6248189806453814,0.4050463752706006,0.07636665,1.6116726787846563
0.612,1.4681156927240875,0.7478013572473106,1.488296240309353,1.6299285092317675,0.4074049101268047,0.079061039,1.6035627055662336
0.613,1.4971453512728756,0.7650207290545114,1.513066513388284,1.6345822863080655,0.41301345731559386,0.081873662,1.5948752475957462
0.614,1.5257848179082745,0.782689434,1.5381996404081963,1.6389303029075863,0.42214016660252934,0.084809076,1.5856695146162962
0.615,1.5540047652151594,0.8008186076139872,1.5636705435599283,1.643122550063643,0.4350531877531736,0.087871839,1.5760047163709905
0.616,1.5817758657784045,0.8194193843611481,1.5894541450343156,1.6473090188095467,0.45202067053308803,0.091066509,1.5659400626029316
0.617,1.6090687921828832,0.8385028994165152,1.615525367022194,1.6516397001786087,0.4733107647078346,0.094397642,1.5555347630552239
0.618,1.6358542170134718,0.8580802877775315,1.6418591317144018,1.6562645852041404,0.4991916200429751,0.097869796,1.5448480274709722
0.619,1.6621028128550432,0.8781626844416397,1.6684303613017746,1.6613336649194546,0.5299313863040714,0.10148752920332527,1.533939065593281
0.62,1.6877852522924732,0.8987612244062834,1.6952139779751498,1.6669969303578622,0.5657982132566854,0.10525539892777387,1.5228670871652539
0.621,1.7129485975556944,0.91992232,1.7204458539985823,1.6745683429934117,0.6091297499856478,0.10917405617104389,1.5124671314112919
0.622,1.737483875690479,0.9415847954712762,1.7473311416523056,1.680591506334234,0.6546892625719778,0.11329482185703812,1.5009104158934645
0.623,1.7613729613574767,0.9638153396336503,1.7729485540164183,1.6885074797755537,0.7077765597990926,0.11757824583714911,1.4897930992799377
0.624,1.7845977292173378,0.9866257400462217,1.7972987997589336,1.6981651365315196,0.7685041905282393,0.12203340354791106,1.4791347006599969
0.625,1.8071400539307136,1.0100277840138896,1.8203825875478652,1.7094133498162816,0.8369847036206646,0.12666937042585813,1.468954739122928
0.626,1.8289818101582525,1.0340332588415506,1.8422006260512256,1.7221009928439877,0.9133306479376144,0.1314952219075244,1.4592727337580147
0.627,1.8501048725606064,1.0586539518341047,1.8627536239370297,1.7360769388287882,0.9976545723403368,0.13652003342944405,1.4501082036545432
0.628,1.8704911157984245,1.0839016502964496,1.8820422898732891,1.7511900609848319,1.0900690256900771,0.14175288042815118,1.441480667901798
0.629,1.890122414532357,1.1097881415334834,1.900067332528018,1.767289232526267,1.1906865568480824,0.14720283834017997,1.4334096455890641
0.63,1.9089806434230545,1.1363252128501047,1.9168294605692302,1.7842233266672434,1.2996197146755997,0.15287898260206453,1.4259146558056275
0.631,1.927047677131167,1.1635246515512119,1.932329382664939,1.8018412166219104,1.4169810480338756,0.15879038865033904,1.419015217640772
0.632,1.9443053903173453,1.1913982449417029,1.946567807483157,1.8199917756044164,1.542883105784156,0.16494613192153754,1.4127308501837839
0.633,1.9607356576422392,1.219957780326477,1.9595454436918986,1.8385238768289118,1.677438436787689,0.17135528785219428,1.407081072523948
0.634,1.9763203537664982,1.2492150450104311,1.971262999959176,1.857286393509544,1.8207595899057192,0.1780269318788433,1.4020854037505486
0.635,1.9910413533507747,1.2791818262984653,1.9817211849530048,1.8761281988604641,1.9729591139994958,0.18497013943801888,1.3977633629528723
0.636,2.0048805310557167,1.3098699114954768,1.990920707341396,1.8948981660958197,2.134149557930264,0.19219398596625498,1.3941344692202031
0.637,2.0178197615419755,1.341291087906364,1.998862275792364,1.9134451684297602,2.3044434705592702,0.19970754690008585,1.391218241641826
0.638,2.029840919470201,1.3734571428360258,2.0055465989739223,1.9316180790764348,2.4839534007477617,0.20751989767604562,1.389034199307027
0.639,2.0409258795010436,1.4063798635893598,2.0109743855540843,1.9492657712499932,2.672791897356985,0.2156401137306684,1.3876018613050904
0.64,2.0510565162951533,1.4408297811863577,2.0156979300676654,1.9615787478962472,2.8726497012358254,0.2239540332189774,1.386117285399352
0.641,2.060347241072033,1.474774716215664,2.018900031251655,1.9800989361813848,3.0735708733576463,0.23282865395002497,1.3861080269116728
0.642,2.0686599948197673,1.509664268,2.021938998637911,1.995499906929373,3.2833980983327886,0.24202003368358485,1.3864747356352976
0.643,2.075994777538356,1.5454686452361515,2.0247527330071393,2.007908261151493,3.5006158785358923,0.25154922818184383,1.3871066357717399
0.644,2.082351589,1.5821580573344223,2.0272791351400428,2.017450599859028,3.723708716341597,0.26143729320698916,1.387892951522512
0.645,2.087730429888099,1.6197027132294382,2.029456105817327,2.0242535240632593,3.9511611141245475,0.2717052845212077,1.3887229070891276
0.646,2.092131299519252,1.6580728219747427,2.031221545819698,2.0284436347754675,4.1814575742593805,0.28237425788668635,1.3894857266730982
0.647,2.0955541981212606,1.6972385926238815,2.0325133559278594,2.030147533006937,4.413082599,0.2934652690656124,1.3900706344759384
0.648,2.0979991256941233,1.7371702342303983,2.033269436922516,2.0294918197689484,4.644520691083265,0.3049993738201725,1.3903668546991592
0.649,2.099466082237841,1.7778379558478383,2.0334276895843737,2.0266030960727828,4.874256352521597,0.3169976279125539,1.3902636115442744
0.65,2.0999550677524135,1.8192119665297461,2.032926014694136,2.0216079629297226,5.100774085810376,0.3294810871049435,1.3896501292127965
0.651,2.099466082237841,1.8612624753296663,2.0317023130325085,2.014633021,5.322558393324244,0.3424708071595284,1.3884156319062386
0.652,2.0979991256941233,1.9039596913011432,2.029694485380196,2.0058048723480466,5.538093777437841,0.3559878438384954,1.3864493438261132
0.653,2.095554198,1.9472738234977227,2.0268404325179037,1.995250116931995,5.745864741,0.37005325290403174,1.3836404891739336
0.654,2.092131299519252,1.9911750809729476,2.023078055226336,1.9830953561141749,5.944355784962786,0.38468809011832406,1.3798782921512116
0.655,2.0877304298880985,2.0356336727803646,2.0183452542861984,1.9694671909058714,6.132051413123417,0.39991341124355984,1.3750519769594616
0.656,2.082351589,2.080619807973517,2.0125799304781946,1.954492222318364,6.307436127382339,0.4157502720419258,1.369050767800195
0.657,2.075994777538356,2.126103696,2.0057199845830302,1.9382970513629347,6.468994430114195,0.43221972827560884,1.3617638888749255
0.658,2.0686599948197673,2.172055544731208,1.997703317,1.9210082790508665,6.615210823693625,0.4493428357067961,1.3530805643851653
0.659,2.060347241072033,2.2184455644028356,1.9884678296540388,1.9027525063934403,6.744569810495271,0.4671406500976747,1.3428900185324277
0.66,2.051056516295154,2.2688293324719875,1.9797773976474253,1.8839806415921843,6.838217569511009,0.4855602180416688,1.3308749205815384
0.661,2.0409258795010445,2.3132217861030253,1.9664660991086051,1.8646949012041252,6.947680704505446,0.5048908112489727,1.3181384311347517
0.662,2.0298409194702014,2.358616207189776,1.9524851376963288,1.846209522525684,7.028213290965705,0.5249682531680382,1.3035797668368658
0.663,2.0178197615419764,2.404723693322181,1.9378459784149413,1.8284085857842833,7.0824522364718705,0.5458311328307682,1.287339331
0.664,2.0048805310557167,2.451255342090183,1.9225600862687866,1.811176171207348,7.113034448604022,0.5675180392690659,1.2695575264453935
0.665,1.991041353350775,2.497922251083725,1.906638926262209,1.7943963590223013,7.122596834942248,0.5900675615148344,1.2503747567306058
0.666,1.9763203537664988,2.5444355178927474,1.8900939633995522,1.7779532294565663,7.113776303066627,0.6135182885999767,1.2299314249223154
0.667,1.9607356576422397,2.590506240107194,1.8729366626851627,1.761730862737568,7.089209760557247,0.6379088095563962,1.208367934209922
0.668,1.9443053903173457,2.6358455153170066,1.8551784891233825,1.7456133390927289,7.051534114994184,0.6632777134159955,1.1858246877828245
0.669,1.9270476771311675,2.680164441112127,1.8368309077185567,1.7294847387494725,7.003386273957525,0.6896635892106778,1.162442088830422
0.67,1.9089806434230552,2.7231741150824975,1.8179053834750298,1.713229141935223,6.947403145027353,0.7171050259723465,1.1383605405421133
0.671,1.8901224145323574,2.764585634818061,1.798413381397146,1.6967306288774042,6.886221636,0.7456406127329044,1.1137204461072987
0.672,1.8704911157984248,2.8041100979087585,1.778366366489249,1.6798732798034395,6.822478653806797,0.7753089385242545,1.0886622087153761
0.673,1.850104872560607,2.841458601944535,1.7577758037556845,1.6625411749407533,6.758811106676584,0.8061485923783004,1.0633262315557455
0.674,1.828981810158253,2.876342244515328,1.7366531582007951,1.644618394516767,6.697855901973185,0.8381981633269443,1.037852917817805
0.675,1.8071400539307143,2.908472123211085,1.7150098948289274,1.625989018758907,6.642249947,0.8714962404020903,1.012382670690955
0.676,1.7845977292173392,2.937559335621745,1.6928574786444235,1.6065371278945955,6.594630150167177,0.9060814126356409,0.9870558933645943
0.677,1.7613729613574773,2.963314979,1.6702073746516288,1.5861468021512564,6.5576334182247304,0.941992269,0.9620129890281213
0.678,1.7374838756904794,2.9854501519475445,1.6470710478548876,1.564702121756313,6.533896659029436,0.979267399,0.9373943608709361
0.679,1.712948597555695,3.0036759510425695,1.6234599632585436,1.5420871669371898,6.5260567801613725,1.0179453906057512,0.9133404120824372
0.68,1.687785252292474,2.9825464967861577,1.6002201230199338,1.5214017495454268,6.507383794998843,1.0583403574716042,0.8890002866240407
0.681,1.6621028128550452,3.0073677206168834,1.574613557273444,1.4939132462609548,6.551728869686579,1.0997156194940612,0.8667118076873863
0.682,1.6358542170134736,3.022609811051628,1.5484901853814945,1.4661692518549336,6.621909646194799,1.1427339834880839,0.8453315771162038
0.683,1.6090687921828855,3.028184958593199,1.5218822981865217,1.4381972535833987,6.714893725160359,1.1874011851894095,0.8247770755340211
0.684,1.581775865778406,3.024005353744403,1.4948221865309612,1.4100247387023856,6.827648707220118,1.2337229603337743,0.8049657835643668
0.685,1.5540047652151614,3.009983187008045,1.4673421412572496,1.381679194,6.957142193010937,1.2817050446569158,0.7858151818307684
0.686,1.525784817908276,2.9860306488869317,1.4394744532078225,1.353188108136066,7.100341783169668,1.3313531738945694,0.7672427509567543
0.687,1.4971453512728767,2.9520599298838706,1.4112514132251173,1.3245789669628303,7.2542150783331785,1.382673083782473,0.7491659715658531
0.688,1.4681156927240917,2.907983220501671,1.382705312151572,1.2958792582042602,7.415729679138302,1.435670510056356,0.7315023242815943
0.689,1.4387251696770398,2.853712711,1.3538684408296167,1.2671164691163854,7.581853186221935,1.4903511884519678,0.7141692897275022
0.69,1.4090031095468503,2.7891605926110596,1.3247730901016916,1.2383180869552441,7.7495532,1.546720854705039,0.697084349
0.691,1.3789788397486484,2.7142390551082642,1.2954515508102316,1.2095115989768717,7.9157973217721125,1.6047852445513056,0.6801649813039368
0.692,1.3486816876975596,2.628860289237551,1.265936113797673,1.1807244924373033,8.077553152,1.6645500937265048,0.6633286686815194
0.693,1.3181409808087103,2.5329364855017262,1.2362590699064535,1.1519842545925747,8.23178829,1.7260211379663737,0.6464928912833836
0.694,1.287386046497225,2.4263798344035963,1.206452709979007,1.1233183726987206,8.375470338107528,1.7892041130066478,0.62957513
0.695,1.256446212,2.309102526445967,1.1765493248577716,1.0947543340117767,8.505566896236143,1.8541047545830651,0.612492865
0.696,1.2253508052668505,2.181016752131645,1.1465812053851823,1.0663196257877783,8.619045565101258,1.920728798431361,0.5951635766699446
0.697,1.1941291531782123,2.0420347019634364,1.116580642403676,1.0380417352827604,8.712873945339734,1.9890819802872732,0.5775047464042149
0.698,1.1628105833274407,1.8920685664441463,1.0865799267556882,1.0099481497527587,8.784019637588425,2.0591700358865372,0.5594338544804072
0.699,1.1314244231296617,1.7310305360765827,1.056611349283655,0.9820663564538084,8.829450242484196,2.1309987009648905,0.5408683815220494
0.7,1.1000000000000003,1.5588328013635508,1.0267072008300133,0.9544238426419446,8.846133361,2.2045737112580697,0.5217258081526697
0.701,1.0685755768703393,1.4573123841111852,0.996752241,0.9266867751484305,8.867784007088938,2.2843448265109823,0.503305066
0.702,1.0371894166725595,1.2772442024001602,0.966540067,0.8977086169760892,8.782330378167893,2.356397469708725,0.4824574948877659
0.703,1.0058708468217878,1.0970980840933438,0.936433957,0.8688210842016177,8.725567456196433,2.4319989679887684,0.4617830924485778
0.704,0.9746491947331499,0.9252168787504002,0.9064612923509451,0.840057436,8.692958385737988,2.510913821268675,0.4413280977374734
0.705,0.9435537878217706,0.7699434359309929,0.8766494544490275,0.8114509312716989,8.679966311355992,2.592906529466005,0.42113875004642326
0.706,0.9126139535027759,0.6396206051947864,0.8470258239655731,0.7830348293289581,8.682054377613884,2.6777415924983226,0.40126128866739796
0.707,0.8818590191912913,0.5425912361014441,0.8176177818713994,0.7548423892095013,8.694685729075093,2.765183510283191,0.38174195289236834
0.708,0.8513183123024423,0.4871981782106298,0.7884527091373231,0.7269068700196817,8.713323510303054,2.854996782738168,0.3626269820133047
0.709,0.8210211602513544,0.4817842810820077,0.7595579867341613,0.6992615308658527,8.733430865861203,2.9469459097808186,0.34396261532217776
0.71,0.79099689,0.5346923942752415,0.7309609956327316,0.671939631,8.750470940312974,3.0407953913287042,0.3257950921109582
0.711,0.76127483,0.6542653673499947,0.7026891168038507,0.6449744290915811,8.759906878221798,3.136309727299387,0.3081706516716166
0.712,0.7318843072759125,0.8488460498659318,0.6747697312183358,0.6183991846838452,8.757201824151108,3.233253417610429,0.2911355332961235
0.713,0.7028546487271247,1.1267772913827163,0.6472302198470042,0.5922471567375143,8.737818922664347,3.3313909621793925,0.27473597627644974
0.714,0.6742151820917255,1.496401941460012,0.6200979636606728,0.5665516043589413,8.697221318,3.430486860923838,0.2590182199045657
0.715,0.6459952347848407,1.966062849657483,0.5934003436301589,0.5413457866544799,8.630872155696327,3.530305614,0.2440285034724421
0.716,0.618224134,2.5441028655347933,0.5671647407262795,0.5166629627304836,8.534234579341938,3.630611720609428,0.2298130662720495
0.717,0.5909312078171167,3.2388648386516055,0.5414185359198519,0.4925363916933061,8.402771733825212,3.731169681385697,0.21641814759535866
0.718,0.5641457829865284,4.058691618567586,0.51618911,0.4689993326493004,8.231946763709576,3.831743996007696,0.203889987
0.719,0.5378971871449567,5.011926054842395,0.4915038444826201,0.44608504470482047,8.017222814,3.9320991643929895,0.1922748229809643
0.72,0.5122147477075272,6.106910997,0.46739011979345013,0.42382678696621934,7.754063027935326,4.031999686459137,0.18161889562720204
0.721,0.48705140244430606,7.309120721101432,0.4438663830499568,0.4021259483815719,7.771159697418042,4.088564405695912,0.17144655832768962
0.722,0.4625161243095214,9.428740645,0.42079884687286945,0.380573112,7.124788468326295,4.217681232480016,0.16215112
0.723,0.4386270386425235,11.08936393266045,0.3983955212701083,0.35968806890919636,6.475354969,4.325414308500557,0.15334711982915286
0.724,0.415402271,12.328521315652765,0.3766725928112723,0.33948729386801385,5.829378337586275,4.411824380118651,0.1450677595534856
0.725,0.39285994606928687,13.183743525542248,0.35564624806596074,0.3199872604379493,5.193377714956889,4.476972194,0.1373462422577476
0.726,0.37101818984174756,13.69256129389536,0.3353326736037723,0.30120444247983813,4.573872240167177,4.520918495591979,0.13021577069008516
0.727,0.3498951274393942,13.892505352278585,0.3157480559943065,0.2831553138545166,3.9773810527265856,4.543724032169452,0.12370954759864469
0.728,0.32950888420157626,13.821106432258386,0.29690858180716206,0.2658563484228202,3.410423292144555,4.545449549788951,0.11786077573157253
0.729,0.3098775854676436,13.515895265401236,0.2788304376119382,0.2493240200455847,2.879518097930528,4.526155795,0.11270265783701501
0.73,0.29101935657694605,13.014402583273608,0.26152981,0.233574803,2.3911846095939504,4.485903513598515,0.10826839666311856
0.731,0.2729523228688333,12.35415911744197,0.24502288547564846,0.21862516989783978,1.9519419666442641,4.424753452510816,0.1045911949580295
0.732,0.2556946096826551,11.5726956,0.22932585067378075,0.20449159584900184,1.5683093085909139,4.342766357909621,0.10170425546989421
0.733,0.23926434235776134,10.707542760932565,0.21445489214222987,0.19119055429796805,1.2468057749433432,4.240002976156049,0.099640781
0.734,0.2236796462335016,9.796231333387732,0.20042619645059487,0.178738519,0.9939505052109947,4.116524053611217,0.098433974
0.735,0.2089586466492258,8.876292048404784,0.18725595016847496,0.1671519641326557,0.8162626389033129,3.9723903366362476,0.098117038
0.736,0.1951194689442836,7.985255637550184,0.17496033986546908,0.1564473632400487,0.7202613155297404,3.8076625715922567,0.098723175
0.737,0.18218023845802483,7.160652832390402,0.16355555211117634,0.14664119028858888,0.7124656745997208,3.6224015048403633,0.10028558746864702
0.738,0.17015908052979922,6.440014364491914,0.1530577734751958,0.13774991913911203,0.7993948556226982,3.416667882741687,0.10283747899330797
0.739,0.15907412049895658,5.8608709654211895,0.14348319052712658,0.1297900236524539,0.9875679981081158,3.1905224516573454,0.10641205197194722
0.74,0.1489434837048466,5.460753366744702,0.13484798983656776,0.1227779776894503,1.2835042415654174,2.944025957948458,0.11104250915271116
0.741,0.13965275892796736,5.8614420189041825,0.12719806801713762,0.11670733098753064,1.6052406880182313,2.7928892695240677,0.11677268847515367
0.742,0.13134000518023312,7.832117719494617,0.12036157422661513,0.11141793404443721,2.091606611521767,2.4808426264770755,0.12375048391465455
0.743,0.12400522246164412,9.508766818,0.1145136546133475,0.10712249754367667,2.5426969939497264,2.2048809717232523,0.13180341581965616
0.744,0.11764841077220028,10.904486836056499,0.10965329416584549,0.1038199356044703,2.958025798034704,1.9667343565110917,0.1409265915237398
0.745,0.1122695701119017,12.032375296830404,0.10577947787261967,0.10150916234603956,3.337106986509295,1.7681328320890857,0.15111511836048697
0.746,0.10786870048074827,12.905529722467918,0.10289119072218068,0.10018909188760576,3.6794545221060924,1.6108064497057262,0.162364104
0.747,0.1044458018787401,13.537047635370282,0.10098741770303928,0.099858638,3.984582367557692,1.4964852606095078,0.17466865476629745
0.748,0.10200087430587707,13.94002655793871,0.10006714380370592,0.1005167158476149,4.252004485596687,1.4268993160489216,0.18802387900252354
0.749,0.10053391776215928,14.127564012574437,0.1001293540126914,0.10216223850450053,4.481234838955672,1.4037786672724606,0.20242488370573886
0.75,0.10004493224758665,14.112757521678688,0.10117303331850629,0.10479412043826872,4.671787390367241,1.4288533655286177,0.21786677620952472
0.751,0.10053391776215925,13.908704607652695,0.10319716670966123,0.10841127576814091,4.823176102563989,1.5038534620658859,0.23434466384746258
0.752,0.10200087430587702,13.528502792897681,0.10620073917466688,0.11301261861333844,4.934914938,1.630509008132757,0.25185365395313386
0.753,0.10444580187874003,12.98524959981488,0.11018273570203392,0.1185970630930828,5.0065178602434015,1.8105500549777245,0.27038885386011996
0.754,0.10786870048074818,12.292042550805515,0.11514214128027288,0.12516352332659525,5.037498831,2.0457066538492796,0.2899453709020021
0.755,0.11226957011190158,11.46197916827082,0.12107794089789455,0.1327109134330973,5.027371814,2.3377088559959174,0.3105183124123621
0.756,0.11764841077220016,10.50815697461202,0.12798911954340947,0.1412381475318103,4.975650770966219,2.6882867126661294,0.33210278572478114
0.757,0.12400522246164392,9.443673492230339,0.1358746622053283,0.1507441397419556,4.881849665258523,3.099170275108407,0.3546938981728406
0.758,0.1313400051802329,8.281626243527008,0.14473355387216172,0.16122780418275467,4.745482459464165,3.5720895945712443,0.37828675709012194
0.759,0.13965275892796705,7.035112750903259,0.15456477953242032,0.17268805497342887,4.5660631163157435,4.108774722303134,0.40287646981020664
0.76,0.14894348370484642,5.717230536760317,0.1653673241746148,0.18512380623319963,4.343105598545851,4.710955709552569,0.428458144
0.761,0.1590741204989562,4.975516280528026,0.17711858281800572,0.1984986120543127,4.153109618009188,5.2652755,0.4552433755943579
0.762,0.17015908052979883,5.8867768570489805,0.18972182764389214,0.2127204336433146,4.060665474503003,6.007775774064479,0.4827821850158278
0.763,0.18218023845802442,6.792538574761893,0.2032739542936714,0.22790156060590716,3.978917674681782,6.711427572207656,0.5114590736793501
0.764,0.19511946894428306,7.676988313125038,0.21775559727646093,0.2440218268791127,3.906413234188074,7.374195764612468,0.5412420466111978
0.765,0.20895864664922528,8.524312951596697,0.2331473911013784,0.26106106639995347,3.841699168664432,7.994045221843596,0.5720991088376445
0.766,0.22367964623350098,9.31869937,0.24942997027754102,0.27899911310545167,3.783322493753404,8.568940814,0.6039982653849629
0.767,0.2392643423577607,10.044334446698658,0.26658396931406664,0.29781580093262977,3.729830225097544,9.096847413043498,0.6369075212794266
0.768,0.25569460968265445,10.685405062245513,0.2845900227200726,0.3174909638185098,3.6797693783393988,9.575729888141627,0.6707948815473085
0.769,0.27295232286883253,11.226098095733992,0.30342876500467636,0.33800443570011407,3.631686969121521,10.003553110324777,0.7056283512148819
0.77,0.29101935657694533,11.65060042662237,0.32308083067699545,0.35933605051446504,3.5841300130864604,10.378281950157627,0.7413759353084198
0.771,0.3098775854676428,11.943098934368924,0.3435268542461475,0.3814656421985848,3.5356455258767685,10.69788127820485,0.7780056388541957
0.772,0.32950888420157537,12.087780498431933,0.36474747022124987,0.40437304468949564,3.484780523134995,10.960315965031125,0.8154854668784824
0.773,0.3498951274393933,12.068831998269673,0.3867233131114201,0.42803809192422004,3.4300820205036926,11.163550881201134,0.8537834244075536
0.774,0.37101818984174656,11.870440313340419,0.4094350174257756,0.4524406178397798,3.3700970336254077,11.305550897279545,0.8928675164676817
0.775,0.39285994606928587,11.476792323102456,0.43286321767343405,0.4775604563731978,3.3033725781426955,11.384280883831043,0.9327057480851408
0.776,0.41540227078266106,10.87207490701406,0.45698854836351294,0.5033774414614959,3.228455669698104,11.39770571,0.9732661242862035
0.777,0.4386270386425225,10.040474944533502,0.4817916440051295,0.5298714070416964,3.1438933239341837,11.343790250611992,1.0145166500971428
0.778,0.4625161243095204,8.966179315119062,0.5072531391074016,0.5570221870508217,3.0482325564934865,11.220499371970803,1.0564253305442326
0.779,0.48705140244430506,7.633374898229021,0.5333536681794465,0.584809615,2.9400203830185623,11.025797946061402,1.0989601706537453
0.78,0.5122147477075262,5.777538488648685,0.5601328543668764,0.6132506099798106,2.829213886239296,10.913694632204685,1.1411077072389022
0.781,0.5378971871449558,4.530853120227844,0.5873623027967237,0.6421720053958423,2.6994631235386066,10.553122581588852,1.1852038500509234
0.782,0.5641457829865275,3.471985154152187,0.6151607239062549,0.6716507773541596,2.5772073281497963,10.222154600060295,1.2295794764127292
0.783,0.5909312078171157,2.5883428639551767,0.6434966183466985,0.7016544445922183,2.4620880941332652,9.919965250024715,1.2741752215823017
0.784,0.6182241342215948,1.8673345231702756,0.672338487,0.7321505258474741,2.353747015549413,9.645729094,1.3189317208176234
0.785,0.6459952347848398,1.296368405330947,0.7016548298252411,0.7631065398573835,2.251825686,9.398620694,1.3637896093766773
0.786,0.6742151820917244,0.8628527839706537,0.7314141481657983,0.7944900053594015,2.1559657009213438,9.177814613,1.4086895225174436
0.787,0.7028546487271237,0.5541959326228594,0.761584942,0.8262684410909846,2.0658086529979265,8.982485412926243,1.4535720954979074
0.788,0.7318843072759116,0.35780612482102636,0.7921357133056323,0.8584093657895883,1.9809961367487865,8.811807656441095,1.4983779635760486
0.789,0.7612748303229627,0.26109163409861774,0.8230349614073669,0.8908802981926683,1.901169746234323,8.664955905883138,1.5430477620098506
0.79,0.7909968904531519,0.2514607339890964,0.8542511873986189,0.9236487570376809,1.8259710755149363,8.541104723658076,1.5875221260572956
0.791,0.8210211602513531,0.3163216980259256,0.885752892,0.9566822610620814,1.7550417186510257,8.439428672,1.6317416909763658
0.792,0.8513183123024409,0.44308279974256803,0.9175085756545928,0.9899483290033261,1.6880232697029907,8.359102313829442,1.675647092025043
0.793,0.8818590191912902,0.6191523126724872,0.9494867392217733,1.0234144795988709,1.6245573227312318,8.299300211037277,1.7191789644613105
0.794,0.9126139535027745,0.8319385103491452,0.9816558832833878,1.0570482315861705,1.564285471796147,8.259196926200811,1.7622779435431488
0.795,0.9435537878217696,1.0688496663060059,1.0139845084906665,1.0908171037026826,1.5068493109581378,8.237967021725753,1.8048846645285426
0.796,0.9746491947331487,1.3172940540765319,1.0464411154948383,1.1246886146858617,1.451890434277603,8.234785060017801,1.8469397626754727
0.797,1.0058708468217867,1.5646799471941861,1.0789942049471322,1.1586302832731639,1.3990504358149416,8.248825603482658,1.8883838732419211
0.798,1.0371894166725584,1.7984156191924316,1.1116122774987778,1.192609628202045,1.3479709096305539,8.279263215,1.9291576314858707
0.799,1.0685755768703378,2.0059093436047313,1.1442638338010043,1.2265941682099613,1.2982934497848397,8.325272456,1.9692016726653039
0.8,1.0999999999999992,2.2342383777252803,1.1769231135807177,1.2605880772394118,1.2545360951840128,8.338751581476291,2.011162599029028
0.801,1.1314244231296606,2.346025408374268,1.2095331289369013,1.2944325488808603,1.2023058914674551,8.415704215776532,2.0482523652266544
0.802,1.1628105833274398,2.4471875467024526,1.2420750654575798,1.3282066138284272,1.1515858774206948,8.474857932106154,2.085239402
0.803,1.1941291531782112,2.5382527863720807,1.2745173695648948,1.3618704990161672,1.102379389632304,8.516418592788973,2.122075059902412
0.804,1.2253508052668494,2.6197491210454014,1.3068284876809864,1.3953844313781363,1.0546897646908562,8.54059206,2.158710686841056
0.805,1.2564462121782292,2.6922045443846634,1.338976866227995,1.4287086378483898,1.0085203391849242,8.547584196509522,2.1950976324872222
0.806,1.2873860464972238,2.7561470500521117,1.3709309516280606,1.4618033453609816,0.9638744497030803,8.537600864194896,2.231187246071164
0.807,1.3181409808087092,2.8121046317099982,1.4026591903033252,1.4946287808499688,0.9207554328338984,8.510847925528779,2.2669308768231424
0.808,1.3486816876975587,2.8606052830205675,1.4341300286759278,1.527145171249405,0.8791666251659501,8.467531242834985,2.302279873973412
0.809,1.378978839748647,2.902176997646069,1.465311913168009,1.5593127434933465,0.8391113632878089,8.407856678437346,2.337185586752229
0.81,1.409003109546849,2.937347769,1.4961732902017097,1.5910917245158478,0.8005929837880477,8.332030094659684,2.3715993643898527
0.811,1.4387251696770385,2.966645591490859,1.526682606199171,1.6224423412509648,0.7636148232552388,8.240257353825823,2.4054725561165395
0.812,1.4681156927240904,2.9905984580346434,1.556808307582532,1.653324820632752,0.7281802182779554,8.132744318,2.438756511162545
0.813,1.4971453512728754,3.0097343625423494,1.586518840773931,1.6836993895952623,0.6942925054447742,8.009696850284827,2.4714025787581257
0.814,1.525784817908275,3.024581298676229,1.6157826521955145,1.7135262750725564,0.6619550213442602,7.871320812225326,2.5033621081335435
0.815,1.554004765,3.035667260098529,1.644568188,1.7427657039986875,0.6311711025649902,7.717822066404931,2.534586448519052
0.816,1.581775865778405,3.0435202404714956,1.6728438954177878,1.7713779033077097,0.601944086,7.549406475147462,2.565026949
0.817,1.6090687921828843,3.048668233457378,1.7005782200627588,1.799323099933679,0.5742773073244736,7.366279900776749,2.594634959241373
0.818,1.6358542170134722,3.051639232718423,1.7277396086264725,1.8265615208106498,0.5481741040403725,7.168648205616611,2.623361828038698
0.819,1.662102812855044,3.0529612319168793,1.7542965075310701,1.8530533928726782,0.5236378124318068,6.956717251990878,2.6511589047671436
0.82,1.6877852522924728,3.053162224714994,1.7802173631986922,1.878758943053819,0.5006717690873493,6.730692902223373,2.6779775386569655
0.821,1.7129485975556944,3.040519106778395,1.8053343669744593,1.9035197701598259,0.47830561809986843,6.510283418488481,2.7012849946833883
0.822,1.7374838756904787,3.007505742642213,1.8300537645723896,1.9277585092739713,0.4576028142222725,6.265602201160587,2.7263409716103877
0.823,1.7613729613574767,2.971841974318566,1.8539828367655844,1.9510048054954032,0.4376760198292782,6.0170448112229895,2.7489675693858193
0.824,1.784597729217338,2.9337635298600384,1.8771058274584547,1.973259175993457,0.4185044698002752,5.7654938100378965,2.769070935
0.825,1.807140053930713,2.893506137319218,1.8994069805554115,1.994522137937469,0.4000673990146529,5.511831758967513,2.786557213736685
0.826,1.8289818101582525,2.8513055247486916,1.9208705399608659,2.0147942084967756,0.3823440423518011,5.256941219,2.801332553439468
0.827,1.8501048725606066,2.807397420201046,1.9414807495792297,2.0340759048407127,0.3653136346911092,5.001704752619713,2.813303100245385
0.828,1.8704911157984239,2.762017551728866,1.9612218533149122,2.052367744138615,0.34895541091196675,4.7470049200667095,2.8223750007181123
0.829,1.8901224145323567,2.7154016473847395,1.9800780950723254,2.069670244,0.3332486058937633,4.493724283077246,2.828454401421323
0.83,1.9089806434230545,2.6677854352212544,1.9980337187558808,2.085983920273664,0.31817245451588855,4.242745403013533,2.831447448918693
0.831,1.9270476771311669,2.6194046432909945,2.0150729682699886,2.1013092914494824,0.30370619165773205,3.994950841237775,2.831260289773898
0.832,1.944305390317345,2.570494999646549,2.0311800875190604,2.1156468742566106,0.28982905219868316,3.7512231591121807,2.827799070550612
0.833,1.960735657642239,2.521292232340503,2.0463393204075073,2.1289971858643857,0.2765202710181318,3.5124449179989594,2.820969937812513
0.834,1.9763203537664982,2.472032069425444,2.0605349108397397,2.1413607434421436,0.26375908299546724,3.279498679260316,2.8106790381232716
0.835,1.9910413533507745,2.422950238953958,2.073751103,2.152738064,0.2515247230100792,3.0532670042584598,2.796832518046567
0.836,2.0048805310557163,2.3742824689786324,2.085972139953207,2.163129665184951,0.23979642594135725,2.8346324543555976,2.779336524146073
0.837,2.017819761541975,2.3262644875520535,2.0971822664432644,2.172536063688673,0.22855342666869094,2.624477590913937,2.7580972029854647
0.838,2.0298409194702005,2.2791320227268073,2.107365726094751,2.1809577768397217,0.21777496007146968,2.4236849752956857,2.7330207011284164
0.839,2.0409258795010436,2.233120802555481,2.116506762812079,2.188395321807433,0.20744026102908336,2.2331371688630517,2.704013165138605
0.84,2.0510565162951533,2.1884665550906615,2.1245896204996595,2.1948492157611432,0.1975285644209213,2.0537167329782418,2.6709807415797044
0.841,2.060347241072033,2.142369605332101,2.131743711130998,2.2005354399218966,0.18807959899920165,1.8867504669121524,2.6350468514358956
0.842,2.0686599948197673,2.0962070446054817,2.137809967721671,2.2050234735175933,0.1791829332514273,1.7235565010828298,2.595736286018551
0.843,2.075994777538356,2.0504296133471525,2.1428669236962032,2.208689980288147,0.17071439512437916,1.572631903312976,2.5529354079059465
0.844,2.082351589,2.0050721838344563,2.1469226982916214,2.2115204173109597,0.16265975453912793,1.4336377992785674,2.506891807
0.845,2.087730429888099,1.9601696283447352,2.149985410744951,2.2135002416634406,0.15500478141674448,1.3062353146555794,2.457853074582631
0.846,2.092131299519252,1.9157568191553311,2.152063180293214,2.214614910422991,0.14773524567829954,1.190085575119988,2.406066799865756
0.847,2.0955541981212606,1.8718686285435877,2.153164126173439,2.214849881,0.140836917,1.084849706347769,2.351780573441294
0.848,2.0979991256941233,1.8285399287868458,2.1532963676226498,2.214190609,0.13429556603750858,0.990188834,2.2952419855561628
0.849,2.099466082237841,1.7858055921624483,2.1524680238778706,2.212622553918127,0.12809696197730408,0.9057640837973508,2.2366986264572803
0.85,2.0999550677524135,1.7437004909477378,2.1506872141761266,2.210131171080017,0.12222687498532138,0.8312365813711035,2.1763980863915644
0.851,2.099466082237841,1.7022594974200562,2.147962057754444,2.206701918036005,0.11667107498263121,0.7662674524121316,2.1145879556059337
0.852,2.0979991256941233,1.6615174838567464,2.144300673849846,2.2023202518634952,0.11141533189030436,0.7105178225964112,2.0515158243473053
0.853,2.095554198,1.621509322535151,2.1397111816993597,2.1969716296398945,0.10644541562941172,0.6636488175999179,1.987429282862599
0.854,2.092131299519252,1.5822698857326105,2.134201700540008,2.190641508442607,0.10174709612102396,0.6253215630986274,1.9225759213987306
0.855,2.0877304298880985,1.5438340457264697,2.1277803496088183,2.183315345349039,0.097306143,0.5951971847685159,1.8572033302026207
0.856,2.082351589,1.5062366747940694,2.1204552481428136,2.1749785974365947,0.093108327,0.5729368082855589,1.7915590995211859
0.857,2.075994777538356,1.469512645212752,2.112234515379019,2.165616722,0.089139417,0.5582015593257325,1.7258908196013436
0.858,2.0686599948197673,1.4336968292598609,2.103126270554461,2.1552151754647006,0.085385184,0.5506525635650119,1.6604460806900132
0.859,2.060347241072033,1.3988240992127374,2.0931386329061636,2.1437594155600608,0.081831397,0.5499509466793735,1.5954724730341123
0.86,2.0510565162951546,1.3649293273487246,2.082279721671152,2.131234899146167,0.078463826,0.5557578343447931,1.5312175868805593
0.861,2.0409258795010445,1.3316882551076634,2.070384562969763,2.1171132436849156,0.075267265,0.5658225822662205,1.4692100713378728
0.862,2.029840919470202,1.3000675916148747,2.057885615871846,2.102717946853767,0.07229039,0.5831716896592442,1.405847825061188
0.863,2.017819761541976,1.269229315607774,2.0444754522873754,2.086977712398774,0.069468918,0.6047141645123493,1.3443322627232743
0.864,2.0048805310557167,1.2391542219795577,2.030160617287312,2.0699148466621704,0.066798168,0.63010703,1.284723799232816
0.865,1.9910413533507754,1.2098231056234228,2.0149476559426165,2.0515516559861915,0.064273459,0.659007308,1.2270828494984967
0.866,1.9763203537664988,1.181216761432565,1.9988431133242495,2.031910446713071,0.061890108638772465,0.6910720233724389,1.1714698284289997
0.867,1.960735658,1.1533159843001821,1.981853534503174,2.011013525185046,0.059643436,0.7259581976061567,1.1179451509330103
0.868,1.9443053903173462,1.1261015691194691,1.9639854645503483,1.9888831977443477,0.05752876,0.7633228540700991,1.0665692319192113
0.869,1.927047677131168,1.099554310783624,1.9452454485367334,1.965541770733213,0.055541398,0.8028230157182954,1.017402486296286
0.87,1.9089806434230556,1.0736550041858424,1.9256400315332909,1.9410115504938754,0.05367667,0.8441157055047741,0.970505329
0.871,1.8901224145323579,1.0483844442193215,1.905175758610981,1.9153148433685698,0.051929893348610465,0.8868579463835642,0.9259381748577938
0.872,1.8704911157984248,1.0237234257772572,1.8838591748407656,1.888473955699531,0.050296387,0.9307067613086943,0.8837614388595944
0.873,1.8501048725606073,0.9996527437528465,1.861696825293605,1.860511193828994,0.04877147,0.9753191732341936,0.8440355358870046
0.874,1.8289818101582531,0.9761531930392855,1.838695255040459,1.831448864099192,0.04735046,1.0203522051140899,0.8068208808487078
0.875,1.8071400539307143,0.9532055685297717,1.8148610091522903,1.8013092728523612,0.046028676620615196,1.0654628799024128,0.7721778886533887
0.876,1.7845977292173394,0.9307906651175007,1.7902006327000584,1.7701147264307353,0.044801437,1.110308220553191,0.7401669742097303
0.877,1.7613729613574773,0.9088892776956693,1.764720670754724,1.7378875311765487,0.043664061,1.1545452500204525,0.7108485524264165
0.878,1.7374838756904798,0.8874822011574742,1.7384276683872488,1.7046499934320365,0.042611867,1.1978309912582272,0.6842830382121314
0.879,1.7129485975556953,0.8665502303961119,1.711328170668593,1.6704244195394333,0.041640173,1.2398224672205431,0.6605308464755588
0.88,1.687785252292474,0.8460741603047789,1.683428722669718,1.6352331158409736,0.040744297,1.2801767008614293,0.6396523921253823
0.881,1.6621028128550446,0.8261563353213478,1.6546804952188727,1.599447174226805,0.039923472978167035,1.3189258602609375,0.6213696065924981
0.882,1.635854217013473,0.8068083856639101,1.6254995133326953,1.5627575764550679,0.039189301646903776,1.3576772661961296,0.605351303
0.883,1.6090687921828848,0.7879672327213044,1.595541051079456,1.525376701943265,0.038522184246152176,1.3941920219795558,0.5920550799671831
0.884,1.5817758657784053,0.7696212632339774,1.5648549356176935,1.4873833144569009,0.037919865190175005,1.4284750949628706,0.5814082505816679
0.885,1.554004765215161,0.751758864,1.5334909941059467,1.448856177761481,0.037380089,1.460531452497729,0.5733381279640194
0.886,1.5257848179082758,0.7343684215869465,1.5014990537027517,1.409874056,0.0369006,1.4903660619357844,0.5677720252265656
0.887,1.4971453512728772,0.7174383229081363,1.4689289415666493,1.3705157118054938,0.036479142233517954,1.5179838906286915,0.5646372554816356
0.888,1.4681156927240893,0.7009569546463912,1.4358304848561756,1.3308599100759362,0.036113461,1.543389905928105,0.5638611318415574
0.889,1.4387251696770378,0.6849127035421584,1.4022535107298695,1.2909854141993427,0.035801299581103105,1.5665890751856792,0.565370967
0.89,1.4090031095468487,0.6692939563358845,1.3682478463462686,1.2509709879412185,0.035540403,1.5875863657530682,0.5690940753252716
0.891,1.3789788397486475,0.6540890997680162,1.3338633188639122,1.2108953950670687,0.035328516,1.6063867449819262,0.5749577686737212
0.892,1.3486816876975596,0.6392865205790003,1.2991497554413372,1.1708373993423975,0.035163383,1.6229951802239084,0.5828893605763369
0.893,1.3181409808087106,0.6248746055092835,1.2641569832370827,1.1308757645327112,0.035042748,1.6374166388306688,0.5928161641454477
0.894,1.2873860464972255,0.610841741,1.2289348294096858,1.0910892544035131,0.034964354730809506,1.6496560881538607,0.6046654924933819
0.895,1.256446212178231,0.5971763146895334,1.193533121117686,1.0515566327203103,0.034925949,1.6597184955451407,0.6183646587324683
0.896,1.2253508052668518,0.5838667124203936,1.1580016855196202,1.0123566632486063,0.034925274,1.6676088283561616,0.6338409759750352
0.897,1.1941291531782134,0.5709013212323396,1.122390349774027,0.9735681097539062,0.034960075,1.6733320539385774,0.6510217573334112
0.898,1.1628105833274418,0.5582685278658182,1.086748941039445,0.9352697360017155,0.035028097,1.676893139644044,0.6698343159199249
0.899,1.1314244231296624,0.5459567190612759,1.051127286474412,0.8975403057575391,0.035127082,1.678297052824215,0.690205965
0.9,1.1000000000000012,0.533903358,1.0161042276192065,0.8613544194677573,0.035245304037723094,1.6779573308351452,0.711780722
0.901,1.0685755768703395,0.5222409237409544,0.9804560975739272,0.8244457311436817,0.035409872,1.6754507959020146,0.7351175005118711
0.902,1.0371894166725601,0.510866272,0.9451087836531485,0.7884775303384228,0.035598987350010144,1.6712295406655668,0.7596632726647994
0.903,1.0058708468217885,0.4997730265181582,0.9101051961034572,0.7534759519144328,0.035811705,1.6653772976615855,0.7853449671726753
0.904,0.9746491947331501,0.48895481260439383,0.8754882451714399,0.7194671307341645,0.036047081,1.6579777994258553,0.8120895124016188
0.905,0.943553788,0.47840525448312343,0.8413008411036837,0.6864772016600703,0.036304170791473155,1.6491147784941609,0.8398238367177511
0.906,0.9126139535027761,0.46811797664990007,0.8075858941467748,0.6545322995546022,0.036582029353149526,1.6388719674022851,0.868474868
0.907,0.8818590191912917,0.458086604,0.7743863145473007,0.6236585592802135,0.036879712,1.6273330986860146,0.8979695360760603
0.908,0.8513183123024426,0.44830476,0.7417450125518474,0.5938821156993558,0.037196275,1.6145819048811314,0.9282347678504783
0.909,0.8210211602513546,0.4387660698340501,0.7097048984070021,0.565229104,0.037530774,1.6007021185234205,0.9591974921765656
0.91,0.7909968904531532,0.42946415810855154,0.6783088823593514,0.5377256580680444,0.037882263,1.5857774721486662,0.9907846374204423
0.911,0.7612748303229643,0.420392649,0.647599875,0.5113979137424954,0.038249798264722606,1.5698916982926527,1.022923131948229
0.912,0.7318843072759128,0.41154516745055303,0.6176207855419805,0.4862720055602876,0.038632435455673894,1.553128529491164,1.0555399041260456
0.913,0.702854649,0.40291533750916003,0.5884145252654341,0.46237406838387357,0.039029229845503575,1.5355716982799852,1.088561882320013
0.914,0.6742151820917255,0.39449678382024245,0.5600240040724292,0.43973023707570524,0.039439237,1.517304937194899,1.1219159948962505
0.915,0.6459952347848409,0.3862831308793542,0.5324921322095529,0.4183666464982357,0.039861512,1.4984119787716916,1.1555291702208796
0.916,0.6182241342215962,0.37826800318204845,0.5058618199233916,0.39830943151391696,0.040295111,1.4789765555461458,1.1893283366600196
0.917,0.5909312078171168,0.3704450252238788,0.4801759774605321,0.3795847269852015,0.040739089,1.459082400054046,1.2232404225797913
0.918,0.5641457829865286,0.3628078215003988,0.4554775150675613,0.3622186677745419,0.041192501,1.4388132448311772,1.2571923563463145
0.919,0.5378971871449569,0.355350017,0.43180934299106566,0.3462373887443907,0.041654403,1.4182528224133228,1.2911110663257102
0.92,0.5122147477075278,0.34805229463537973,0.4096917663281249,0.3319911728275286,0.042120616404514304,1.39809837,1.324524344894198
0.921,0.4870514024443062,0.34095272479206684,0.38784032091374315,0.3185068120434831,0.042601413,1.3767108000926587,1.358525825
0.922,0.4625161243095216,0.33401831678100186,0.3671772724721591,0.3064618437849173,0.04308864,1.3553416627664405,1.3922446055636022
0.923,0.4386270386425236,0.32724573153370456,0.3477031950000162,0.2958355152324531,0.043581966,1.3340149474138623,1.4256500537794548
0.924,0.4154022707826622,0.3206316299816944,0.32941866249395785,0.2866070735667123,0.044081059105000236,1.3127546434917217,1.4587115356981672
0.925,0.392859946,0.31417267305649127,0.31232424895062744,0.27875576596831664,0.044585587,1.2915847404568157,1.4913984176563115
0.926,0.3710181898417477,0.3078655216896142,0.2964205283666681,0.2722608396178877,0.045095219,1.2705292277659406,1.5236800659904557
0.927,0.34989512743939444,0.3017068368125832,0.2817080747387237,0.26710154169604766,0.045609623,1.2496120948758953,1.555525847037172
0.928,0.32950888420157654,0.29569327935691764,0.26818746206343724,0.2632571193834179,0.046128467,1.2288573312434754,1.5869051271330286
0.929,0.3098775854676438,0.28982151,0.2558592643374522,0.2607068198606203,0.046651419,1.2082889263254788,1.617787272614597
0.93,0.2910193565769462,0.28408819,0.2447240555574119,0.25942989030827657,0.047178149,1.1879308695787025,1.6481416498184465
0.931,0.2729523228688335,0.2784899808333092,0.23478240971995987,0.2594055779070086,0.047708324,1.167807150459944,1.6779376250811477
0.932,0.2556946096826552,0.2730235423783011,0.2260349008217393,0.26061312983743795,0.048241613,1.147941758,1.7071445647392705
0.933,0.23926434235776145,0.2676855360022564,0.2184821028593938,0.2630317932801867,0.048777683,1.128358682933668,1.735731835129386
0.934,0.22367964623350162,0.2624726226366944,0.21212458982956647,0.26664081541587625,0.049316204,1.109081913439745,1.7636688025880622
0.935,0.20895864664922578,0.257381463,0.20696293572890095,0.2714194434251287,0.049856843,1.0901354394010283,1.7909248334518721
0.936,0.19511946894428345,0.2524087186630975,0.20299771455404053,0.27734692448856557,0.05039927,1.071543250274315,1.8174692940573838
0.937,0.1821802384580245,0.24755104991810156,0.2002295003016285,0.2844025057868087,0.050943151399753896,1.0533293355164024,1.8432715507411677
0.938,0.170159081,0.2428051179096673,0.19865886696830845,0.2925654345004789,0.051488157,1.0355176845840894,1.868300969839792
0.939,0.15907412049895703,0.23816758356931322,0.19828638855072342,0.3018149578101998,0.052033954,1.0181322869341694,1.8925269176898323
0.94,0.1489434837048467,0.23363510782855937,0.19911263904551696,0.3121303228965922,0.052580211,1.0011971320234414,1.9159187606278552
0.941,0.13965275892796744,0.2292019213265688,0.20109901086650359,0.3234200715463522,0.053127079669264436,0.9846464617149919,1.9384908929154014
0.942,0.13134000518023323,0.2248803354548557,0.2041221112444932,0.33567312004975014,0.053675227,0.9684146180549921,1.9604170754272943
0.943,0.12400522246164418,0.22065369262474013,0.20830418139989296,0.3488784254206308,0.054223293,0.9526224366421518,1.9814706469229364
0.944,0.11764841077220035,0.216520039,0.21362006446029563,0.3630002320404099,0.054771155,0.9372626969078028,2.0016554554946864
0.945,0.11226957011190174,0.21247742167691333,0.22004460355329383,0.37800278429050327,0.055318691997320375,0.9223281782832757,2.020975349234902
0.946,0.10786870048074831,0.2085238863530082,0.22755264180648047,0.39385032655232655,0.055865781,0.9078116601999022,2.0394341762359423
0.947,0.10444580187874011,0.2046574796583127,0.23611902234744828,0.41050710320729583,0.056412301,0.8937059220890134,2.057035784590166
0.948,0.10200087430587709,0.20087624798972975,0.24571858830378984,0.42793735863682664,0.056958128,0.8800037433819401,2.0737840223899298
0.949,0.10053391776215928,0.19717823774416246,0.2563261828030982,0.44610533722233486,0.057503142,0.866697904,2.089682737727593
0.95,0.10004493224758666,0.19356149531851394,0.2679166489729659,0.46497528334523636,0.058047219,0.8537811819045661,2.1047357786955154
0.951,0.10053391776215924,0.19002406710968706,0.28046482994098576,0.4845114413869469,0.058590238771464895,0.8412463579969275,2.118946993386053
0.952,0.102000874,0.18656399951458502,0.2939455688347505,0.5046780557288821,0.059132078,0.8290862112184295,2.132320229891566
0.953,0.104445802,0.18317933893011085,0.308333709,0.5254393707524582,0.059672614208146534,0.8172935210004035,2.144859336304412
0.954,0.10786870048074816,0.17986813175316746,0.32360409290988584,0.5467596308390905,0.060211726127649176,0.8058610667741806,2.1565681607169496
0.955,0.11226957011190154,0.1766284243806581,0.339731564,0.5686030803701952,0.060749291,0.794781628,2.1674505512215374
0.956,0.1176484107722001,0.1734582632094856,0.35669096621911406,0.590933964,0.061285188,0.7840479840224689,2.1775103559105333
0.957,0.12400522246164386,0.1703556946365532,0.37445714165549493,0.6137165252914847,0.061819293,0.7736529143596425,2.1867514228762968
0.958,0.1313400051802328,0.1673187650587638,0.39300493378317713,0.6369150094445007,0.062351485784647186,0.763589198,2.195177600211184
0.959,0.13965275892796697,0.1643455208730205,0.4123091857297536,0.6604936605676526,0.062881643,0.7538496156167048,2.202792736007556
0.96,0.1489434837048463,0.16143400847622635,0.4323447406228171,0.6844167230423553,0.063409643,0.7444269453992559,2.2096006783577695
0.961,0.15907412049895606,0.15858305412009768,0.45303171064477427,0.7086014591218415,0.063935499,0.735269322,2.215657050445336
0.962,0.1701590805297987,0.1557969026010148,0.4743721110261515,0.733148059,0.064459641,0.7264354245304129,2.2209778729626812
0.963,0.18218023845802428,0.15306813314852558,0.4963326166060433,0.757908728,0.064981413,0.7178709363325738,2.2255427058486377
0.964,0.19511946894428295,0.15039563874031095,0.5188792498260019,0.7828539910952707,0.065500787,0.7095671100495038,2.2293682089250253
0.965,0.20895864664922512,0.14777831235405184,0.5419780331275799,0.8079543743695066,0.066017732,0.7015151981602014,2.2324710420136644
0.966,0.2236796462335009,0.14521504696742904,0.5655949889523297,0.8331804032897179,0.066532219,0.6937064531436641,2.234867864936373
0.967,0.2392643423577606,0.14270473555812382,0.5896961397418039,0.8585026034585632,0.067044217,0.6861321274788912,2.2365753375149735
0.968,0.25569460968265434,0.14024627110381682,0.6142475079375546,0.8838915004786996,0.067553698,0.678783474,2.2376101195712828
0.969,0.2729523228688324,0.13783854658218914,0.6392151159811342,0.90931762,0.06806063,0.6716517441206294,2.237988870927122
0.97,0.2910193565769452,0.13548045497092165,0.6645649863140954,0.9347514874834771,0.068564984,0.6647281913851372,2.2377282514043104
0.971,0.3098775854676427,0.13317088924769532,0.6902631413779907,0.9601636286734339,0.069066731,0.658004068,2.2368449208246686
0.972,0.3295088842015752,0.13090874239019104,0.716275604,0.9855245691253125,0.06956584,0.6514706261964218,2.235355539010015
0.973,0.3498951274393932,0.12869290737608985,0.7425683954647924,1.0108048344417715,0.070062282,0.6451191187011952,2.233276765782171
0.974,0.3710181898417465,0.12652227718307255,0.7691075393708037,1.0359749502254678,0.070556026,0.6389407979107198,2.230625260962954
0.975,0.39285994606928576,0.12439574478882025,0.7958590577739587,1.0610054420790598,0.071047043,0.6329269163039947,2.2274176843741866
0.976,0.4154022707826609,0.12231220317101375,0.822788973,1.0858668356052044,0.071535303,0.6270687263600173,2.2236706958376864
0.977,0.4386270386425223,0.12027054530733404,0.8498633078379096,1.110529656,0.072020777,0.6213574805577864,2.219400955175273
0.978,0.4625161243095202,0.11826966417546206,0.877048084,1.1349644300857844,0.072503433,0.6157844313763002,2.2146251222087674
0.979,0.48705140244430484,0.11630845275307876,0.9043093251890639,1.1591416822455347,0.072983243,0.6103408312945569,2.2093598567599884
0.98,0.5122147477075265,0.11438580401786506,0.9316130527012236,1.1830319384884693,0.073460177,0.6050179327915547,2.2036218186507566
0.981,0.5378971871449555,0.11250062309211706,0.9588787500635175,1.2065900327740253,0.073934288,0.599801492,2.197457058429397
0.982,0.5641457829865272,0.1106556350404104,0.9862285104565703,1.2299567355584473,0.074405771,0.5947319959260561,2.1908139363598056
0.983,0.5909312078171154,0.1088464174521853,1.0134982452238113,1.2529516845196098,0.074874373,0.5897589715676071,2.1837618448818996
0.984,0.6182241342215947,0.1070723098600474,1.0406622809471466,1.2755624007000776,0.075340108,0.5848785314827565,2.1763157479795843
0.985,0.6459952347848396,0.10533265179660242,1.0676949442084829,1.297776405142417,0.075802992,0.5800867887180294,2.168490609636765
0.986,0.6742151820917242,0.10362678279445599,1.094570561589726,1.3195812188891929,0.076263038,0.575379856,2.1603013938373437
0.987,0.7028546487271236,0.1019540423862139,1.1212634596727833,1.3409643629829713,0.076720261,0.570753847,2.151763065
0.988,0.7318843072759114,0.10031377010448174,1.1477479650395597,1.3619133584663172,0.077174675,0.5662048748098423,2.142890585804325
0.989,0.7612748303229625,0.098705305,1.1739984042719622,1.382415726381796,0.077626295,0.561729052,2.133698921538535
0.99,0.7909968904531517,0.097127988,1.1999891039518973,1.4024589877719738,0.078075136,0.5573224913246316,2.124203035751766
0.991,0.8210211602513529,0.095581157,1.2256943906612712,1.4220306636794153,0.078521211,0.5529813064576765,2.1144178924279213
0.992,0.8513183123024407,0.094064153,1.251088591,1.4411182751466862,0.078964536,0.5487016102365214,2.1043584555509063
0.993,0.881859019,0.092576314,1.2761460314959605,1.459709343216353,0.079405125,0.5444795157076924,2.094039689104627
0.994,0.9126139535027743,0.091116981,1.3008410387850884,1.4777913889309802,0.079842992,0.5403111359177138,2.0834765570729865
0.995,0.9435537878217692,0.089685492,1.3251479394312806,1.4953519333331338,0.080278151,0.5361925839131119,2.072684023439892
0.996,0.9746491947331485,0.088281188,1.349041060016443,1.5123784974653787,0.080710619,0.5321199727404111,2.061677052189247
0.997,1.0058708468217865,0.086903408,1.3724947271224823,1.5288586023702806,0.081140408,0.528089415,2.0504706073049563
0.998,1.0371894166725582,0.085551491,1.3954832673313047,1.5447797690904055,0.081567533,0.5240970250768149,2.039079652770926
0.999,1.0685755768703376,0.084224778,1.4179810072248162,1.5601295186683182,0.081992009,0.520138915,2.0275191525710596
1,1.0999999999999994,0.082922606,1.439962273384924,1.574895372146585,0.082413851,0.5162111972991276,2.0158040706892635

==> plot_results_csv/DFRG_sinusoidal3_1D_64_p_3_q_35_T_15-0.csv <==
x,t_0.0,t_0.75,t_1.5,t_3.0,t_5.0,t_10.0,t_14.99
0,1.1,0.083245177,1.5454616871290219,1.8325845915455488,0.08239886,0.5187368279679933,1.711613971414594
0.001,1.1314154791503879,0.081964274,1.5759015829620577,1.853446173807583,0.082817673,0.5130748947069927,1.6954387045861188
0.002,1.1627966965874896,0.080706927,1.6057275461883647,1.873284908039408,0.083233965,0.5075154405577116,1.6796870165228324
0.003,1.1941136757647193,0.079472708,1.6349104182145755,1.8920959636401824,0.083647764,0.5020565069881079,1.6643556785211857
0.004,1.2253364401354911,0.07826119,1.6634210404473235,1.909874510009064,0.084059097,0.49669613546613905,1.6494414618776283
0.005,1.2564350131532203,0.077071946,1.6912302542932431,1.9266157165452122,0.084467994,0.49143236745976376,1.6349411378886116
0.006,1.2873794182713203,0.075904547,1.7183089011589676,1.9423147526477853,0.084874482,0.48626324443693997,1.6208514778505863
0.007,1.3181396789432067,0.074758568,1.7446278224511298,1.9569667877159418,0.08527859,0.48118680786562534,1.607169253060003
0.008,1.3486858186222936,0.07363358,1.7701578595763638,1.9705669911488406,0.085680347,0.47620109921377834,1.593891234813313
0.009,1.378987860761996,0.072529157,1.7948698539413044,1.9831105323456408,0.08607978,0.47130416,1.5810141944069673
0.01,1.4090158288157273,0.071444871,1.8187346469525827,1.9945925807054998,0.086476918,0.46649403154031904,1.5685349031374154
0.011,1.4387397462369034,0.070380295,1.841723080016835,2.005008305627578,0.086871788,0.461768755,1.5564501323011095
0.012,1.4681296364789378,0.069335002,1.8638059945406924,2.014352876511032,0.087264421,0.4571263731602263,1.5447566531944994
0.013,1.497155522995245,0.068308564,1.884954232,2.022621462755022,0.087654843,0.45256492612508736,1.533451237114036
0.014,1.5257874292392404,0.067300554,1.9051386335937603,2.0298092337587055,0.088043083,0.44808245581716427,1.5225306553561708
0.015,1.5539953786643383,0.066310546,1.9243300409362387,2.0359113589212434,0.088429169,0.4436770037044151,1.5119916792173544
0.016,1.5817608198628024,0.065337833,1.9424302500394428,2.040886029453107,0.088813129,0.43934460121767993,1.501831721014251
0.017,1.6090590357236094,0.064383237,1.959684090920741,2.0449193248162443,0.089195009,0.43508917865415486,1.4920210374251175
0.018,1.6358455406464723,0.06344545,1.975858763736152,2.0478725289308106,0.089574827,0.43090412159593666,1.4825718216678168
0.019,1.6620974372702457,0.062524179,1.9909516406495211,2.0497641613476048,0.089952614,0.4267878387111069,1.4734757741839346
0.02,1.6877918282337843,0.061619127206926985,2.0049600938246956,2.0506127416174267,0.090328401,0.4227387386677474,1.4647245954150574
0.021,1.7129058161759416,0.060730001466526136,2.0178814954255233,2.0504367892910773,0.090702221,0.4187552301339401,1.4563099858027713
0.022,1.7374165037355733,0.059856507,2.0297132176158503,2.0492548239193558,0.091074103,0.4148357217777669,1.4482236457886626
0.023,1.7613009935515338,0.058998349003857586,2.040452632559525,2.0470853650530625,0.09144408,0.41097862226730963,1.4404572758143181
0.024,1.784536388262678,0.058155233181749755,2.050097112420394,2.0439469322429984,0.091812183,0.40718234027065026,1.4330025763213237
0.025,1.8070997905078592,0.057326865,2.058644029362304,2.0398580450399617,0.092178444,0.40344528445587047,1.4258512477512655
0.026,1.8289683029259332,0.05651295,2.066090755549103,2.0348372229947542,0.092542893,0.39976586349105225,1.4189949905457302
0.027,1.850119028155754,0.055713192753291306,2.0724346631446373,2.0289029856581755,0.092905562,0.3961424860442775,1.412425505146304
0.028,1.8705290688361762,0.0549273,2.0776731243127546,2.022073852581025,0.093266482,0.39257356078362793,1.4061344919945726
0.029,1.8901755276060543,0.054154976166672614,2.0818035112173017,2.014368343314103,0.093625685,0.38905749637718545,1.400113651532123
0.03,1.9090355071042429,0.053395927,2.084823196022126,2.0058049774082107,0.093983203,0.3855927014930321,1.3943546842005412
0.031,1.9270861099695968,0.052649858740016285,2.0867295508910746,1.9964022744141463,0.094339065,0.3821775847992495,1.3888492904414136
0.032,1.9443459372320944,0.051916461,2.0875246974351613,1.986195634564648,0.094693307,0.3788102522814253,1.3835838331077794
0.033,1.9607693644815676,0.051195942,2.0873146884397262,1.975222539241222,0.095045954,0.3754927980838216,1.378560639913551
0.034,1.976331813087253,0.050487611,2.086010680975629,1.9634899856074155,0.095397043,0.3722206580996948,1.3737617807658042
0.035,1.9910228722563525,0.049791261923361335,2.083632735837957,1.9510260833940325,0.095746606,0.3689928459180254,1.369179209
0.036,2.004832131196068,0.049106689,2.0802009138218023,1.937858942331877,0.096094672,0.36580837512779446,1.3648048795715213
0.037,2.0177491791136024,0.048433685,2.075735275722254,1.9240166721517524,0.096441273,0.3626662593179824,1.3606307450058697
0.038,2.0297636052161567,0.047772044,2.070255882,1.9095273825844625,0.09678644,0.3595655120775702,1.3566487594484669
0.039,2.0408649987109344,0.04712156,2.063782794453333,1.8944191833608115,0.097130205,0.35650514699553865,1.352850876639755
0.04,2.0510429488051374,0.046482028,2.0563360728741413,1.8787201842116037,0.097472599,0.3534841776608684,1.3492290503201756
0.041,2.060287044705967,0.045853239,2.0479357783919148,1.8624584948676417,0.097813652,0.3505016176625403,1.3457752342301714
0.042,2.0685868756206274,0.045234989301890065,2.0386019718017425,1.8456622250597303,0.098153397,0.34755648058953525,1.3424813821101835
0.043,2.0759320307563187,0.044627071,2.028354713898715,1.8283594845186726,0.098491863,0.3446477800308338,1.3393394477006542
0.044,2.0823120993202435,0.044029279,2.017214065477922,1.8105783829752724,0.098829083,0.3417745295754167,1.3363413847420251
0.045,2.0877166705196055,0.043441407,2.005200087334453,1.7923470301603341,0.099165087,0.33893574281226496,1.3334791469747382
0.046,2.0921353335616053,0.042863248,1.9923328402633977,1.7736935358046615,0.099499906,0.3361304333303592,1.3307446881392357
0.047,2.0955660461817986,0.042294391,1.9786232871000664,1.7546762943510734,0.099833577,0.33335618088334795,1.3281189247974743
0.048,2.0980516390059183,0.041735351,1.9641524782165063,1.7352435588196964,0.10016611361018246,0.3306171747342408,1.3256286889946116
0.049,2.0995360645539165,0.041185431,1.9489062249150297,1.7154854206626553,0.10049755924712618,0.3279089117949449,1.3232407385967773
0.05,2.100023857187844,0.040644482,1.932914244,1.6954273668102913,0.10082794397878794,0.3252308590768289,1.320949384011534
0.051,2.0995195512697524,0.040112358,1.9162062522289824,1.6750948841929476,0.10115729742701018,0.3225824835912615,1.3187489356464455
0.052,2.098027681161693,0.039588913,1.8988119664297423,1.654513459740968,0.1014856492136354,0.3199632523496117,1.3166337039090756
0.053,2.095552781225718,0.039074001,1.8807611033832434,1.6337085803846945,0.10181302896050604,0.317372632,1.314597999206987
0.054,2.092099385823877,0.038567475,1.8620833798821514,1.6127057330544696,0.1021394662894645,0.3148100906435392,1.3126361319477426
0.055,2.087672029318222,0.038069188,1.8428085127191312,1.5915304046806364,0.10246499082235332,0.3122750942018542,1.3107424125389069
0.056,2.0822752460708043,0.037578994,1.822966218686846,1.5702080821935378,0.10278963218101489,0.3097671100495615,1.3089111513880418
0.057,2.0759135704436753,0.037096746,1.8025862145779625,1.548764252523516,0.10311341998729169,0.3072856051980299,1.307136658902712
0.058,2.0685915367988863,0.036622299,1.781698217185145,1.5272244026009145,0.10343638386302623,0.3048300466586284,1.3054132454904799
0.059,2.060313679498487,0.036155505,1.7603319433010571,1.5056140193560756,0.10375855343006085,0.30239990144272544,1.3037352215589082
0.06,2.051084532904531,0.035696218828748114,1.7385171097183652,1.4839585897193421,0.10407995831023809,0.2999946365616899,1.3020968975155618
0.061,2.040908631379068,0.035244293,1.7162834332297328,1.4622836006210564,0.10440062812540038,0.2976137190268904,1.3004925837680026
0.062,2.029790509,0.034799581007282206,1.6936606306278255,1.440614538991562,0.10472059249739017,0.2952566158496958,1.2989165907237945
0.063,2.017766481986943,0.034361876,1.6707003889456136,1.4189999430437858,0.10503988194416372,0.2929225634802487,1.297358780196238
0.064,2.004850480808637,0.033931368,1.6473746213913034,1.397374083421955,0.10535851467354605,0.29061284551606403,1.2958359142817595
0.065,1.9910299533686917,0.033507667,1.6237607211350018,1.3758320446168641,0.10567652953603326,0.28832564918020603,1.2943255279153507
0.066,1.9763233083605318,0.033090665,1.599885945752146,1.3543906568430706,0.10599395424232533,0.28606070302120445,1.2928245657192805
0.067,1.9607489544775818,0.032680259,1.5757775528181717,1.33306675,0.10631081650312203,0.28381773558758866,1.2913299723158171
0.068,1.9443253004132648,0.032276342,1.5514627999085167,1.3118771552475987,0.10662714402912334,0.2815964754278883,1.2898386923272291
0.069,1.9270707548610069,0.031878809761791915,1.5269689445986174,1.2908387018550342,0.10694296453102911,0.27939665109063294,1.2883476703757857
0.07,1.9090037265142317,0.031487556,1.5023232444639112,1.2699682203519924,0.10725830571953927,0.27721799112435214,1.2868538510837548
0.071,1.8901426240663632,0.031102475759196613,1.4775529570798347,1.2492825409530302,0.10757319530535368,0.27506022407757547,1.285354179073405
0.072,1.8705058562108259,0.030723463566324785,1.4526853400218238,1.2287984938727037,0.10788766099917223,0.2729230784988324,1.283845598967005
0.073,1.850111831641044,0.030350414,1.4277476508653169,1.2085329093255697,0.10820173051169489,0.27080628293665265,1.2823250553868237
0.074,1.8289789590504417,0.029983221909262666,1.402767147185749,1.1885026175261846,0.10851543155362146,0.2687095659395656,1.2807894929551291
0.075,1.8071256471324433,0.029621781689804293,1.377771086558558,1.1687244486891042,0.10882879183565186,0.2666326560561008,1.2792358562941895
0.076,1.7845703045804733,0.029265988039549037,1.3527867265591809,1.1492152330288867,0.10914183906848601,0.264575282,1.2776610900262741
0.077,1.7613313400879558,0.028915735580862835,1.3278413247630538,1.129991800760087,0.10945460096282375,0.2625371718241566,1.2760621387736506
0.078,1.7374271623483157,0.028570919,1.3029621387456143,1.1110709820972626,0.10976710522936506,0.26051805457273625,1.2744359471585887
0.079,1.7129171298508814,0.028231445550309365,1.2781831084294677,1.0924688816695955,0.11007937590896262,0.2585178171065998,1.2727807083847846
0.08,1.6877989496106904,0.027897339455398875,1.2534734045787177,1.074155131593152,0.11039143860563583,0.25653654452403124,1.2711021654993975
0.081,1.6620952702501157,0.027568385,1.2289104199754992,1.0561869789816312,0.11070332429204503,0.2545736722573857,1.2693896273649632
0.082,1.6358340274434648,0.027244505521802027,1.204512547912577,1.0385719442020638,0.11101505889233183,0.25262904709614376,1.2676421556469375
0.083,1.6090431568650467,0.026925624310219613,1.1802981816827147,1.0213175476214813,0.11132666833063787,0.25070251582978625,1.2658588120107777
0.084,1.5817505941891696,0.026611665,1.1562857145786778,1.0044313096069153,0.11163817853110476,0.24879392524779398,1.264038658
0.085,1.5539842750901416,0.02630255,1.1324935398932299,0.9879207505253962,0.11194961541787413,0.24690312213964766,1.2621807556458806
0.086,1.5257721352422715,0.025998203458960114,1.1089400509191365,0.9717933907439564,0.11226100491508759,0.24502995329482818,1.2602841662480568
0.087,1.4971421103198663,0.025698548,1.0856436409491605,0.9560567506296258,0.11257237294688674,0.24317426550281612,1.2583479515939238
0.088,1.4681221359972354,0.025403508346546613,1.0626227032760673,0.9407183505494365,0.11288374543741327,0.2413359055530923,1.2563711733489389
0.089,1.438740147948687,0.025113006,1.0398956311926215,0.9257857108704196,0.11319514831080876,0.2395147202351376,1.2543528931785588
0.09,1.409024081848529,0.024826965858025817,1.0174808179915873,0.9112663519596061,0.11350660749121483,0.23771055633843263,1.2522921727482395
0.091,1.3790018733710694,0.024545310131605106,0.9953966569657285,0.8971677941840273,0.11381814890277309,0.23592326065245822,1.2501880737234374
0.092,1.3487014581906167,0.024267962501813494,0.9736615414078102,0.8834975579107147,0.11412979846962515,0.2341526799666952,1.2480396577696093
0.093,1.3181507719814798,0.023994846282202945,0.952293865,0.8702631635066991,0.11444158211591264,0.23239866107062418,1.2458459865522111
0.094,1.2873813024268785,0.023725827292168763,0.9313450137367995,0.8574922831936804,0.11475352542897543,0.23066099702307555,1.243602957761023
0.095,1.2564342583053143,0.023461049953816975,0.9107157913987146,0.8451145088204417,0.11506564838752145,0.22893984561987743,1.241323033786239
0.096,1.225332818038189,0.023200283572165366,0.8905079259195008,0.8331916643403032,0.11537798146563508,0.2272348618093087,1.2389960982267385
0.097,1.1941078470624917,0.022943471793305057,0.8707300124903633,0.8217239505179271,0.11569054918917196,0.22554593258886624,1.2366226053486178
0.098,1.162790210815211,0.022690558,0.8513906463025078,0.8107115681179764,0.11600337608398795,0.22387294495604693,1.2342030094179737
0.099,1.1314107747333348,0.022441486628322915,0.8324984225471389,0.8001547179051127,0.1163164866759387,0.2222157859083475,1.2317377647009022
0.1,1.100000404253852,0.022196201,0.814061936,0.790053601,0.11662990549087998,0.2205743424432648,1.229227325
0.101,1.0685899648137505,0.021954644,0.7960897830986822,0.7804084170992971,0.11694365705466747,0.2189485015582956,1.2266721459718635
0.102,1.037210322,0.021716759554062895,0.7785905577880051,0.7712193680356697,0.11725776589315692,0.2173381502509368,1.224072680492089
0.103,1.005892340799647,0.021482491959864274,0.7615728556746352,0.762486654,0.11757225653220403,0.2157431755186851,1.2214293832902727
0.104,0.9746668870996211,0.021251784491094907,0.7450452719497783,0.7542104764102873,0.11788715349766458,0.2141634643590374,1.2187427086325113
0.105,0.9435648261869308,0.021024581,0.7290164018046394,0.746391035,0.11820248131539425,0.2125989037694905,1.2160131107849013
0.106,0.9126170234985641,0.020800824514208473,0.7134948404304238,0.7390285318851503,0.11851826451124878,0.21104938074754126,1.213241044013539
0.107,0.8818543444715097,0.020580459298273672,0.6984891830183361,0.7321231666968298,0.11883452761108387,0.20951478229068643,1.2104269625845205
0.108,0.851307655,0.020363429,0.6840080247595823,0.7256751405775577,0.11915129514075529,0.20799499539642285,1.2075713207639427
0.109,0.8210078191492914,0.020149676641876578,0.6700599608453673,0.7196846542919962,0.11946859162611873,0.2064899070622473,1.2046745728179018
0.11,0.7909749206374042,0.019939133646282976,0.6566611539451754,0.7141543207640975,0.11978643768332697,0.20499941291903634,1.2017371929407443
0.111,0.7612481447614202,0.019731846359935447,0.6437638309610799,0.7090540793745967,0.12010486128278544,0.20352343274081827,1.198763480683533
0.112,0.731861937,0.019527680524264034,0.6314192534215289,0.7044068467640021,0.12042388516186976,0.20206183668010264,1.1957511211846938
0.113,0.7028428037507649,0.019326594420945607,0.6196280992004967,0.7002079433478621,0.12074353297441956,0.20061452017760734,1.192701303052922
0.114,0.674217251,0.019128546331657066,0.6083910461719572,0.69645269,0.12106382837427464,0.19918137867405009,1.1896152148969121
0.115,0.6460117843693177,0.018933495,0.5977087722098849,0.6931364057611434,0.12138479501527476,0.19776230761014876,1.1864940453253598
0.116,0.6182529105298442,0.018741397321877205,0.5875819551882535,0.6902544124216636,0.1217064565512597,0.19635720242662116,1.1833389829469596
0.117,0.5909671353860287,0.018552213,0.5780112729810373,0.6878020299388358,0.12202883663606916,0.19496595856418508,1.1801512163704073
0.118,0.5641809650339907,0.018365899748339583,0.5689974034622106,0.6857745787282092,0.12235195892354293,0.19358847146355845,1.176931934204398
0.119,0.5379209055698481,0.018182415954353832,0.5605410245057473,0.684167379,0.12267584706752077,0.1922246365654589,1.1736823250576258
0.12,0.512213463,0.018001719864459316,0.5526428139856214,0.6829757517857566,0.12300052472184243,0.19087434931060437,1.170403577538787
0.121,0.48708514368972505,0.01782377,0.5453034497758071,0.6821950168850293,0.12332601554034764,0.1895375051397126,1.1670968802565762
0.122,0.4625624534659821,0.017648523923651536,0.5385236097502787,0.6818204949187001,0.12365234317687619,0.18821399949350143,1.1637634218196882
0.123,0.43867189851460986,0.017475940636092056,0.5323039717830099,0.6818475063023184,0.12397953128526779,0.1869037278126887,1.1604043908368187
0.124,0.4154399849317272,0.017305978,0.5266452137479753,0.6822713714514335,0.12430760351936224,0.1856065855379922,1.1570209759166625
0.125,0.3928932188134526,0.017138549685783076,0.5215701420689934,0.6830964656968551,0.12463657825495505,0.18432247205199112,1.1536141160831532
0.126,0.3710117882487989,0.016973760133407127,0.5170060658565163,0.6842858940116626,0.12496648964258324,0.1830512685777501,1.1501865077372915
0.127,0.34986395852835334,0.016811468275239837,0.5130033356023451,0.6858562086771259,0.12529735414046064,0.18179288395200363,1.1467385689748157
0.128,0.3294656167947317,0.016651643090791417,0.509556961,0.6877998657439531,0.12562919512798432,0.18054721222562958,1.1432717260624459
0.129,0.3098326501905495,0.016494253559572073,0.506661951,0.6901093212628534,0.1259620359845512,0.1793141474495056,1.1397874052669046
0.13,0.29098094585842227,0.016339268661092005,0.504313315,0.6927770312845346,0.12629590008955832,0.1780935836745093,1.1362870328549115
0.131,0.27292639094096544,0.016186657,0.5025060637431948,0.6957954518597061,0.1266308108224026,0.17688541495151847,1.132772035093188
0.132,0.25568487258079464,0.016036388680390493,0.5012352054614088,0.6991570390390758,0.12696679156248103,0.17568953533141082,1.1292438382484558
0.133,0.23927227792052536,0.015888431557189466,0.5004957500102707,0.7028542488733527,0.12730386568919064,0.17450583886506402,1.1257038685874354
0.134,0.2237044941027731,0.015742754984768518,0.5002827068685041,0.7068795374132449,0.12764205658192834,0.1733342196033558,1.1221535523768482
0.135,0.20899740827015348,0.015599327942637862,0.5005910855148327,0.7112253607094614,0.12798138762009115,0.17217457159716376,1.118594315883415
0.136,0.19516690756528204,0.015458119410307699,0.5014158954279802,0.7158841748127107,0.1283218821830761,0.17102678889736575,1.1150275853738574
0.137,0.18222887913077412,0.015319098367288224,0.502752146,0.720848436,0.12866356365028006,0.16989076555483937,1.1114547871148954
0.138,0.17019921010924544,0.015182233793089646,0.5045948469696258,0.7261105996431413,0.12900645540110003,0.1687663956204623,1.1078773473732508
0.139,0.1590937876433115,0.015047494667222168,0.5069390075555713,0.7316631224717399,0.12935058081493309,0.16765357314511237,1.104296692415645
0.14,0.1489284988755878,0.014914849969195988,0.5097796373232302,0.7374984603102054,0.1296959632711761,0.16655219217966716,1.1007142485087984
0.141,0.13969513387933497,0.014784251005077687,0.513118139,0.7436094992941548,0.1300426189989995,0.16546213583017225,1.097132091323391
0.142,0.13138946217385775,0.014655744,0.5169167954190776,0.7499814785007044,0.13039058829933467,0.1643833166398744,1.0935498175954539
0.143,0.12405431355212498,0.014529242,0.5211938919702934,0.7566114106962186,0.13073988269626735,0.16331561478668666,1.089970336598651
0.144,0.1176912043358226,0.014404723,0.5259405087887634,0.7634904665468198,0.1310905259327648,0.16225892302837142,1.0863949829795332
0.145,0.11230165084663662,0.014282163437846827,0.5311477256132837,0.7706098167186298,0.13144254175179448,0.16121313412269103,1.0828250913846509
0.146,0.10788716940625306,0.014161540414183896,0.5368066221826504,0.7779606318777711,0.1317959538963239,0.16017814082740797,1.0792619964605563
0.147,0.1044492763363579,0.014042830793031903,0.5429082782356595,0.7855340826903651,0.13215078610932035,0.15915383590028456,1.0757070328537999
0.148,0.10198948795863713,0.013926011502017357,0.5494437735111068,0.7933213398225345,0.13250706213375124,0.15814011209908324,1.0721615352109322
0.149,0.10050932059477677,0.013811059468766783,0.5564041877477888,0.8013135739404016,0.13286480571258405,0.1571368621815665,1.0686268381785051
0.15,0.10001029056646282,0.013697951620906687,0.5637806006845011,0.8095019557100877,0.1332240405887861,0.15614397890549658,1.065104276403069
0.151,0.10049391419538128,0.013586664886063582,0.5715640920600399,0.8178776557977153,0.1335847905053248,0.15516135502863607,1.061595184531175
0.152,0.10196170780321814,0.013477176191863985,0.5797457416132012,0.8264318448694067,0.1339470792051676,0.1541888833087472,1.0581008972093748
0.153,0.10441518771165942,0.013369462465934408,0.5883166290827813,0.8351556935912838,0.1343109304312819,0.15322645650359246,1.0546227490842184
0.154,0.1078558702423911,0.013263500635901364,0.5972678342075757,0.8440403726294687,0.1346763679266351,0.15227396737093427,1.0511620748022579
0.155,0.1122852717170992,0.013159268,0.6065904367263808,0.8530770526500836,0.13504341543419457,0.15133130866853498,1.0477202090100433
0.156,0.11770490845746971,0.01305674,0.6162755163779926,0.8622569043192503,0.13541209669692775,0.15039837315415702,1.044298486354126
0.157,0.1240652962132302,0.012955894073101848,0.6263123644292324,0.8715691964702001,0.1357824288128876,0.14947503588962008,1.0408985723910429
0.158,0.13138974886551394,0.012856741042877729,0.6366826346976112,0.8810086735677958,0.13615445410094718,0.14856124282351754,1.0375196912023186
0.159,0.1396815381640718,0.012759229938386135,0.6473849468101538,0.8905632566613672,0.13652818268670816,0.14765684389227146,1.034164958636064
0.16,0.14892745151896516,0.012663344,0.6584079362989237,0.9002241328257921,0.13690363934763175,0.1467617353334296,1.030835424112046
0.161,0.1591142763402555,0.012569065287570647,0.669740239,0.9099824891359506,0.13728084886117917,0.1458758133845397,1.0275321370500325
0.162,0.17022880003800417,0.012476378,0.6813704895334045,0.9198295126667204,0.13765983600481166,0.14499897428314945,1.0242561468697913
0.163,0.18225781002227265,0.012385263682595687,0.693287324,0.9297563904929809,0.13804062555599045,0.14413111426680666,1.021008502991089
0.164,0.1951880937031223,0.012295706385404753,0.7054793786575686,0.9397543096896102,0.13842324229217665,0.14327213,1.0177902548336932
0.165,0.2090064384906147,0.012207688685401568,0.7179352880084428,0.9498144573314875,0.1388077109908316,0.1424219164394542,1.0146024518173717
0.166,0.22369963179481117,0.012121193527828672,0.7306436879279309,0.9599280204934917,0.13919405642941646,0.14158037110354002,1.0114461433618918
0.167,0.2392544610257732,0.012036203857928604,0.7435932139480973,0.970086186,0.1395823033853925,0.14074738980286422,1.0083223788870208
0.168,0.25565771359356215,0.011952702620943896,0.7567725016010064,0.9802801416773942,0.13997247663622084,0.13992286877497448,1.005232207812526
0.169,0.2728961769082394,0.011870672762117092,0.7701701864187223,0.9905010738490501,0.14036460095936273,0.1391067042574185,1.002176679558175
0.17,0.2909566383798665,0.011790097,0.7837749039333095,1.000740169840347,0.14075870113227942,0.1382987924877441,0.9991568435437349
0.171,0.3098258854185048,0.011710958959907349,0.7975752896768323,1.0109886167261646,0.1411548019324321,0.13749902970349895,0.9961737491889735
0.172,0.32948415759985616,0.011633224,0.8115596088741223,1.021231446,0.14155291362149666,0.1367072587758563,0.993230029
0.173,0.3498731762570894,0.011556933628703489,0.8257136143392452,1.0314785767485963,0.1419531007652672,0.13592353536216623,0.9903214908101549
0.174,0.37101284600729484,0.011482030510787472,0.8400269330807911,1.0417073521748914,0.14235536036688776,0.13514764103178245,0.9874529220216876
0.175,0.3928783456007385,0.011408502231303613,0.8544873268772688,1.0519100634548426,0.14275971895010678,0.13437948108093772,0.9846249892309218
0.176,0.41544485378768653,0.011336336395752867,0.869082558,1.0620790021290674,0.14316620303867283,0.13361896080586463,0.9818383588425194
0.177,0.43868754931840503,0.011265521,0.8838003867490548,1.072206459738183,0.14357483915633446,0.13286598550279602,0.9790936972611423
0.178,0.4625816109431601,0.011196042478454514,0.8986285763813807,1.0822847278228072,0.14398565382684012,0.13212046046796458,0.9763916708914522
0.179,0.4871022174122178,0.011127889607708812,0.9135548881826736,1.0923060979235573,0.14439867357393843,0.131382291,0.9737329461381113
0.18,0.5122245474758444,0.011061049602900032,0.9285670839314425,1.1022628615810512,0.14481392492137787,0.13065138238794405,0.9711181894057815
0.181,0.5379237798843058,0.010995510069529126,0.9436529254061959,1.1121473103359059,0.145231434,0.1299276399352204,0.968548067
0.182,0.5641750933878684,0.010931258613097048,0.9588001743854428,1.1219517357287394,0.14565122851227433,0.12921096893566478,0.9660232456228012
0.183,0.5909536667367981,0.010868282839104751,0.9739965926476921,1.1316684293001689,0.14607333380322846,0.12850127468550995,0.9635443913814754
0.184,0.618234679,0.010806570353053184,0.9892299419714526,1.141289682590812,0.14649777678951775,0.1277984624809886,0.9611121707798077
0.185,0.6459933079718232,0.010746108760443301,1.004487984135233,1.1508077871412863,0.1469245839948909,0.12710243761833348,0.9587272502224602
0.186,0.6742047333584509,0.010686885666776055,1.0197584809175422,1.160215034492209,0.14735378194309634,0.1264131053937772,0.9563902961140949
0.187,0.702844134,0.010628888677552401,1.035029194096889,1.169503716184198,0.14778539715788264,0.12573037110355262,0.9541019748593735
0.188,0.7318727033667719,0.010572099219987485,1.0502836570970027,1.1786615439913177,0.14821944424003497,0.1250541054093725,0.951863702
0.189,0.7612568094996778,0.010516536717404018,1.0655224809627937,1.187700257,0.14865598722949958,0.12438435096927952,0.9496724562433176
0.19,0.7909778883698606,0.010462165288759068,1.0807228912658293,1.196597092832171,0.14909502530842586,0.12372090964605184,0.9475317010776573
0.191,0.8210053717913635,0.010408976252763179,1.0958734642772185,1.2053463068848762,0.14953658751783597,0.1230636996891707,0.945441684
0.192,0.8513086915782282,0.010356961,1.110962776268071,1.213942155662078,0.14998070289875182,0.12241263934811729,0.9434026504602454
0.193,0.8818572795444977,0.010306110633560753,1.1259794035094957,1.222378895391011,0.15042740049219558,0.12176764687237283,0.9414148484021114
0.194,0.9126205675042146,0.010256416687775311,1.1409119222726025,1.2306507822989092,0.15087670933918934,0.12112864051141861,0.9394785241067711
0.195,0.9435679872714213,0.01020787,1.1557489088285007,1.2387520726130057,0.1513286584807552,0.12049553851473585,0.9375939242710332
0.196,0.9746689706601603,0.010160463117388698,1.1704789394482997,1.2466770225605353,0.15178327695791521,0.11986825913180582,0.9357612955917067
0.197,1.0058929494844744,0.010114186130208612,1.1850905904031086,1.2544198883687305,0.15224059381169147,0.11924672061210971,0.9339808847656006
0.198,1.0372093555584063,0.010069030766651405,1.1995724379640376,1.2619749262648268,0.15270063808310608,0.11863084120512879,0.9322529384895244
0.199,1.0685876206959977,0.010024988345427619,1.2139130584021949,1.2693363924760563,0.15316343881318104,0.11802053916034425,0.9305777034602862
0.2,1.0999971767112915,0.00998205,1.2281010279886904,1.2764985432296538,0.15362902504293852,0.11741573272723736,0.9289554263746957
0.201,1.1314074554183307,0.009940208,1.2421249229946336,1.2834556347528525,0.15409742581340052,0.11681634015528933,0.9273863539295617
0.202,1.1627878886311573,0.009899452,1.2559733196911345,1.2902019232728867,0.1545686701655892,0.11622227969398144,0.9258707328216933
0.203,1.1941079081638144,0.009859774,1.2696347943493016,1.2967316650169904,0.15504278714052663,0.11563346959279493,0.9244088097478996
0.204,1.225339615915697,0.009821167,1.2830963741859378,1.3030390751165515,0.1555197990607639,0.11504982383597914,0.923000698
0.205,1.2564434240315079,0.009783637,1.2963620292036053,1.3091317097314723,0.15599976556236958,0.11447134466000004,0.9216446996783668
0.206,1.287389344786761,0.009747161,1.3094063807417071,1.3149919326235955,0.1564826914274592,0.11389787881330903,0.9203428023433536
0.207,1.318148281964774,0.009711734,1.322220469497914,1.3206165574665292,0.15696860906998622,0.11332935907610346,0.9190948316908288
0.208,1.3486911393488636,0.009677352,1.3347953361698972,1.3260023979338784,0.1574575509039041,0.11276571822858046,0.9179006135667136
0.209,1.3789888207223469,0.009644007,1.347122021455327,1.3311462676992505,0.15794954934316632,0.11220688905093723,0.916759974
0.21,1.4090122298685412,0.009611695,1.3591915660518752,1.3360449804362518,0.1584446368017264,0.11165280432337098,0.9156727382874001
0.211,1.438732270570763,0.00958041,1.3709950106572117,1.3406953498184888,0.15894284569353773,0.11110339682607892,0.9146387328240455
0.212,1.4681198466123297,0.009550146,1.382523395969008,1.3450941895195674,0.15944420843255377,0.11055859933925821,0.9136577832727879
0.213,1.4971458617765583,0.009520898,1.393767762684935,1.349238313213095,0.1599487574327281,0.11001834464310611,0.9127297154795496
0.214,1.5257812198467662,0.00949266,1.4047191515026636,1.3531245345726781,0.16045652510801414,0.10948256551781983,0.9118543552902524
0.215,1.5539968246062696,0.009465426,1.4153686031198647,1.3567496672719226,0.16096754387236537,0.10895119474359652,0.9110315285508176
0.216,1.5817635798383858,0.009439191,1.425707158234208,1.360110524984435,0.16148184613973515,0.10842416510063337,0.9102610611071674
0.217,1.6090523893264317,0.009413949,1.4357258575433665,1.363203921383822,0.16199946432407708,0.10790140936912763,0.9095427788052235
0.218,1.6358341568537247,0.009389695,1.4454157417450093,1.3660266701436905,0.1625204308393446,0.10738286032927646,0.9088765074909075
0.219,1.6620889307423707,0.009366415,1.4547538396705026,1.3685664387270475,0.16304475534439808,0.10686840066677047,0.908263234
0.22,1.687804057389092,0.009344133,1.463780015733358,1.3708534243999737,0.16357254010245806,0.10635813971851205,0.9076983558635127
0.221,1.7129281565260084,0.009322823,1.4724495206354369,1.3728603914992947,0.16410376781056102,0.10585188482721852,0.9071848703506392
0.222,1.7374404751946668,0.009302481,1.480757251,1.3745870040207744,0.16463847522663697,0.10534958316487691,0.9067222010625853
0.223,1.7613202604366167,0.009283105,1.4886981022610686,1.3760329259601771,0.16517669910861607,0.10485118190347432,0.906309772
0.224,1.7845467592934052,0.009264691,1.4962669716365218,1.377197821313267,0.16571847621442823,0.10435662821499768,0.9059470058282881
0.225,1.8070992188065793,0.009247237,1.5034587551550012,1.3780813540758077,0.16626384330200364,0.10386586927143403,0.9056333272157202
0.226,1.8289568860176877,0.009230739,1.5102683491424564,1.3786831882435633,0.1668128371292723,0.10337885224477038,0.9053681594953235
0.227,1.8500990079682782,0.009215195,1.5166906499248383,1.3790029878122976,0.16736549445416427,0.10289552430699374,0.9051509263339351
0.228,1.8705048316998982,0.009200602,1.522720553828097,1.3790404167777748,0.16792185203460958,0.10241583263009114,0.9049810513983932
0.229,1.8901536042540958,0.009186957,1.528352957178183,1.3787951391357591,0.16848194662853833,0.10193972438604959,0.9048579583555357
0.23,1.9090245726724193,0.009174256,1.5335827563010476,1.3782668188820146,0.16904581499388063,0.10146714674685611,0.9047810708722005
0.231,1.9270969839964154,0.009162497,1.5384048475226397,1.3774551200123044,0.1696134938885664,0.10099804688449768,0.9047498126152247
0.232,1.9443500852676325,0.009151677,1.5428141271689109,1.3763597065223931,0.17018502007052577,0.10053237197096135,0.9047636072514469
0.233,1.9607631235276188,0.009141793,1.5468054915658107,1.3749802424080446,0.17076043029768878,0.10007006917823412,0.9048218784477042
0.234,1.976315345817922,0.009132842,1.5503738370392905,1.3733163916650233,0.17133976132798556,0.099611086,0.9049240498708351
0.235,1.9910228370123435,0.009124818,1.553508008059593,1.371364936882984,0.17192303510345255,0.099155352,0.9050698328544236
0.236,2.0048548971966875,0.009117737,1.5562397432885968,1.369146040277343,0.17251034670420642,0.098702917,0.9052561493686462
0.237,2.017781364373476,0.009111581,1.5585347947563997,1.3666433789234478,0.17310168865835013,0.09825365,0.9054843856931898
0.238,2.0297947298086783,0.00910635,1.5603928226400465,1.3638594469536998,0.1736971031888395,0.097807511,0.9057535953008417
0.239,2.0408874847682634,0.009102044,1.5618134871165805,1.3607967385004998,0.17429663251863042,0.097364462,0.9060628316643905
0.24,2.051052120518199,0.009098661,1.5627964483630457,1.357457747696248,0.17490031887067875,0.096924461,0.9064111482566243
0.241,2.060281128324455,0.009096202,1.5633413665564855,1.3538449686733454,0.17550820446794035,0.096487469,0.906797599
0.242,2.068566999452999,0.009094666,1.5634479018739431,1.3499608955641917,0.1761203315333711,0.096053448,0.9072212360182986
0.243,2.0759022251698016,0.009094052,1.5631157144924634,1.3458080225011892,0.17673674228992678,0.095622356,0.9076811141333158
0.244,2.0822792967408295,0.00909436,1.5623444645890896,1.3413888436167374,0.17735747896056334,0.095194154,0.9081762863681698
0.245,2.087690705432052,0.009095589,1.561133812340865,1.3367058530432374,0.1779825837682366,0.094768803,0.9087058061956494
0.246,2.092128942509439,0.009097739,1.5594834179248336,1.3317615449130897,0.17861209893590246,0.094346264,0.9092687270885424
0.247,2.0955864992389586,0.00910081,1.5573929415180385,1.3265584133586947,0.17924606668651671,0.093926495,0.9098641025196369
0.248,2.0980558668865794,0.0091048,1.5548620432975244,1.3210989525124537,0.17988452924303527,0.093509458,0.9104909859617212
0.249,2.0995295367182703,0.009109709,1.5518903834403348,1.315385656506767,0.180527529,0.093095113,0.9111484308875832
0.25,2.1,0.009115526,1.5484552780447045,1.309410616547763,0.18117506545532178,0.09268337,0.9118367543210111
0.251,2.0995295367182707,0.009122286,1.5446278609139787,1.3032102697127055,0.1818273049567869,0.092274348,0.9125507962895963
0.252,2.0980558668865794,0.009129963,1.5403582278458305,1.2967638434228932,0.18248420352720618,0.0918679,0.9132925088095739
0.253,2.095586499238958,0.009138559,1.5356510302969137,1.2900763317787665,0.18314581016253942,0.091463997,0.9140606217394757
0.254,2.0921289425094396,0.009148076,1.5305109197238815,1.2831527288807654,0.18381217385874632,0.09106261,0.9148538649378325
0.255,2.087690705432052,0.009158516,1.5249425475833882,1.2759980288293291,0.18448334361178664,0.09066371,0.915670968
0.256,2.082279296740829,0.009169881,1.5189505653320858,1.2686172257248987,0.18515936841762007,0.090267269,0.9165106615740376
0.257,2.0759022251698007,0.009182173,1.512539624426629,1.261015313667913,0.18584029727220636,0.089873259,0.9173716747289484
0.258,2.0685669994529996,0.009195394,1.505714376323671,1.2531972867588133,0.18652617917150524,0.08948165,0.9182527375864404
0.259,2.060281128324455,0.009209545,1.4984794724798658,1.2451681390980385,0.18721706311147646,0.089092414,0.9191525800050444
0.26,2.051052120518199,0.009224628,1.490839564351866,1.2369328647860292,0.18791299808807965,0.088705523,0.9200699318432924
0.261,2.040887484768264,0.009240646,1.4827993033963258,1.2284964579232258,0.18861403309727476,0.088320948,0.9210035229597157
0.262,2.029794729808679,0.009257599,1.4743633410698984,1.2198639126100668,0.18932021713502128,0.087938661,0.9219520832128449
0.263,2.0177813643734765,0.009275491,1.4655363288292371,1.2110402229469934,0.19003159919727902,0.087558632,0.9229143424612122
0.264,2.004854897196688,0.009294323,1.4563229181309962,1.2020303830344456,0.19074822828000776,0.087180833,0.9238890305633489
0.265,1.9910228370123437,0.009314096,1.4467277604318285,1.1928393869728626,0.19147015337916717,0.086805236,0.9248748773777862
0.266,1.9763153458179217,0.009334807,1.4367463591252128,1.183468792380884,0.19219739259883284,0.086431791,0.9258710082934536
0.267,1.9607631235276186,0.009356483,1.4264243482420094,1.1739401534636988,0.19293010148237563,0.086060555,0.9268740643784461
0.268,1.9443500852676325,0.009379106,1.415736866196205,1.1642467089218236,0.19366825130901213,0.085691439,0.9278842772331186
0.269,1.9270969839964152,0.009402682,1.4046929676720392,1.1543953462963066,0.1944118993789163,0.085324423,0.9289001213007639
0.27,1.9090245726724189,0.009427214,1.3933017073537508,1.1443929531281942,0.1951611029922618,0.084959487,0.929920071
0.271,1.8901536042540956,0.009452708,1.3815721399255805,1.1342464169585353,0.19591591944922265,0.084596611,0.9309426008481417
0.272,1.870504831699898,0.009479166,1.3695133200717666,1.1239626253283772,0.19667640604997252,0.084235774,0.9319661852144593
0.273,1.8500990079682775,0.009506594,1.3571343024765494,1.1135484657787675,0.19744262009468536,0.083876957,0.9329892985669191
0.274,1.8289568860176872,0.009534996,1.3444441418241682,1.1030108258507543,0.19821461888353492,0.083520139,0.9340104153488139
0.275,1.8070992188065786,0.009564377,1.3314518927988626,1.092356593085385,0.19899245971669513,0.0831653,0.9350280100034359
0.276,1.7845467592934041,0.00959474,1.318166610084872,1.0815926550237067,0.19977619989433973,0.08281242,0.9360405569740776
0.277,1.7613202604366165,0.009626091,1.3045973483664361,1.0707258992067685,0.20056589671664268,0.082461478,0.9370465307040319
0.278,1.7374404751946666,0.009658433,1.290753162327794,1.059763213175617,0.20136160748377765,0.082112455,0.9380444056365902
0.279,1.712928156526008,0.009691771,1.2766431066531858,1.0487114844713004,0.2021633894959186,0.081765331,0.9390326562150461
0.28,1.6878040573890916,0.00972611,1.262276236026851,1.037577600634866,0.20297130005323935,0.081420084,0.9400097568826912
0.281,1.6620889307423705,0.009761453,1.2476616051330287,1.0263684492073621,0.2037853964559137,0.081076696,0.9409741820828186
0.282,1.6358341568537262,0.009797804,1.2328092477308148,1.0150916692530134,0.2046057213650168,0.080735143,0.9419242194258642
0.283,1.6090523893264328,0.009835184,1.2177422894814056,1.0037585127818802,0.20543241361738868,0.080395439,0.9428578987077451
0.284,1.5817635798383871,0.009873584,1.2024587061808893,0.9923725069965705,0.20626546541713608,0.080057539,0.9437740522394776
0.285,1.553996824606271,0.00991301,1.1869705894620444,0.9809416418783413,0.2071049441529742,0.079721428,0.9446709994668308
0.286,1.5257812198467675,0.009953469,1.1712900309576486,0.9694739074084503,0.2079509172136184,0.079387091,0.9455470598355747
0.287,1.4971458617765594,0.009994969,1.155429122,0.9579772935681548,0.20880345198778394,0.079054514,0.946400553
0.288,1.4681198466123306,0.010037516842906245,1.1393999551233178,0.9464597903387133,0.20966261586418622,0.078723682,0.9472297977803109
0.289,1.438732270570764,0.010081119671508019,1.1232146210589393,0.934929388,0.21052847623154045,0.07839458,0.9480331142478425
0.29,1.4090122298685417,0.010125784676983813,1.106885211740124,0.9233940756374219,0.2114011004785621,0.078067195,0.9488088216398424
0.291,1.3789888207223473,0.010171519035140162,1.090423818799649,0.9118618441280871,0.21228055599396628,0.077741511,0.9495552394020799
0.292,1.348691139348864,0.010218329921783599,1.0738425338702933,0.9003406831546368,0.21316691016646844,0.077417513,0.9502706869803246
0.293,1.3181482819647745,0.010266224512720648,1.0571534485848348,0.8888385826983285,0.2140602303847838,0.077095188,0.9509534838203462
0.294,1.2873893447867615,0.010315209983757847,1.040368654576052,0.8773635327404197,0.21496058403762772,0.076774521,0.9516019493679131
0.295,1.2564434240315083,0.010365293510701722,1.023500243476723,0.8659235232621683,0.21586803851371547,0.076455497,0.952214403
0.296,1.225339615915698,0.010416482269358807,1.006560306919626,0.8545265442448318,0.21678266120176237,0.076138101,0.9527891643687637
0.297,1.1941079081638155,0.010468769605862606,0.9895600047314912,0.8431814893431241,0.21770446021571335,0.075822308,0.9533241561767127
0.298,1.1627878886311591,0.010522208,0.9725186913015256,0.8318952979630093,0.2186336888137734,0.075508142,0.9538185701896288
0.299,1.1314074554183327,0.010576772980802741,0.9554444709806219,0.8206772130562593,0.219570283,0.075195563,0.954270011
0.3,1.0999971767112937,0.010632474,0.9383506744844513,0.809535479,0.22051432213527883,0.074884558,0.9546767885620412
0.301,1.0685876206959997,0.010689322194422745,0.921250633,0.7984783411293649,0.22146588591315952,0.074575118,0.9550372108722222
0.302,1.037209355558408,0.010747327640069942,0.9041576758289931,0.7875140433424755,0.22242505380541563,0.07426723,0.9553495872321756
0.303,1.0058929494844762,0.010806500924585802,0.8870851351010468,0.7766508304954622,0.2233919053392649,0.073960884,0.9556122266172438
0.304,0.9746689706601617,0.010866853,0.8700463410605169,0.7658969472049523,0.22436652004192484,0.073656066,0.9558234380027687
0.305,0.9435679872714222,0.010928393,0.8530546244230744,0.7552606380875737,0.22534897744061316,0.073352767,0.9559815303640927
0.306,0.912620568,0.010991132408674336,0.8361233159043899,0.7447501477599537,0.22633935706254732,0.073050974,0.9560848126765579
0.307,0.8818572795444976,0.011055081645993827,0.819265746,0.7343737208387204,0.22733773843494512,0.072750677,0.9561315939155063
0.308,0.8513086915782279,0.011120251020846477,0.8024952460859782,0.7241396019405019,0.22834420108502412,0.072451863,0.9561201830562807
0.309,0.8210053717913628,0.011186650992965175,0.7858251462175927,0.714056036,0.22935882454000187,0.072154521,0.9560488890742221
0.31,0.7909778883698602,0.011254292022082828,0.7692687773306486,0.7041312666796182,0.23038168832709605,0.07185864,0.9559160209446735
0.311,0.7612568094996774,0.011323184567932326,0.7528394701408164,0.6943735395502086,0.23141287197352428,0.071564209,0.9557198876429767
0.312,0.7318727033667721,0.011393339090246575,0.7365505553637675,0.6847910989103246,0.23245245500650416,0.071271215,0.9554587981444742
0.313,0.7028441335915111,0.011464757641974401,0.7204191521499483,0.6753950199935104,0.23350047993388995,0.070979645,0.9551302875337417
0.314,0.6742047333584524,0.011537488693882056,0.7044483162454181,0.666184475,0.23455717631705386,0.070689498,0.9547352498201143
0.315,0.6459933079718251,0.011611513542620433,0.6886597336898467,0.6571749235680594,0.23562251098576822,0.070400756,0.9542699447977843
0.316,0.6182346786813632,0.011686847,0.6730662864575279,0.6483740104038207,0.2366965778969951,0.070113409,0.9537328694461809
0.317,0.5909536667368002,0.011763502597748565,0.6576808565227561,0.6397893800894435,0.23777947100769642,0.069827447,0.9531225207447322
0.318,0.5641750933878701,0.011841496,0.6425163258598252,0.631428677,0.23887128427483406,0.069542858,0.9524373956728662
0.319,0.5379237798843075,0.011920840741677203,0.6275855764430298,0.6232995464628861,0.23997211165537022,0.069259634,0.9516759912100121
0.32,0.5122245474758454,0.012001551951416209,0.6129014902466636,0.6154096323770114,0.2410820471062667,0.068977763,0.9508368043355978
0.321,0.48710221741221854,0.012083643908724743,0.598476949,0.60776658,0.24220118458448553,0.068697235,0.9499183320290515
0.322,0.4625816109431603,0.012167131105392602,0.5843248354123962,0.6003780327258346,0.2433296180469887,0.06841804,0.9489190712698019
0.323,0.4386875493184049,0.012252028033209591,0.5704580307230833,0.5932516363868384,0.24446744145073823,0.068140167,0.9478375190372773
0.324,0.4154448537876861,0.012338349183965501,0.5568894171513761,0.5863950351897739,0.24561474875269593,0.067863607,0.9466721723109056
0.325,0.39287834560073787,0.012426109049450138,0.5436318766715692,0.5798158737477942,0.24677163390982396,0.067588349,0.9454215280701157
0.326,0.371012846,0.012515322,0.5306982912579564,0.573521797,0.2479381908790841,0.067314382,0.9440840832943356
0.327,0.34987317625708875,0.012606002891764787,0.5181015428848323,0.5675204485817004,0.2491145136174385,0.067041696,0.9426583349629938
0.328,0.32948415759985583,0.012698165852174403,0.5058545135264907,0.5618194740838923,0.25030069608184913,0.066770281,0.94114278
0.329,0.30982588541850464,0.012791825177384256,0.4939726513340118,0.5564281482538386,0.2514968251261496,0.066500126,0.9395355611424361
0.33,0.2909566383798668,0.012887022443323673,0.48245405467529906,0.551342588,0.2527030959974692,0.066231221,0.9378381262946761
0.331,0.2728961769082401,0.012983747731432252,0.47132448372247127,0.5465807290446565,0.25391951598622964,0.065963557,0.9360463361576061
0.332,0.2556577135935628,0.013082020649400674,0.4605949585486084,0.5421485979415721,0.25514619591760634,0.065697122,0.9341591299108315
0.333,0.23925446102577397,0.013181860804919598,0.450276499,0.5380522218008705,0.2563832466167745,0.065431907,0.932175447
0.334,0.22369963179481187,0.013283287805679691,0.4403801258300957,0.5342976275935852,0.2576307789089094,0.065167901,0.9300942258065907
0.335,0.2090064384906152,0.013386321259371623,0.4309168584316053,0.5308908422907503,0.2588889036191864,0.064905092,0.9279144063083353
0.336,0.19518809370312257,0.013490980773686056,0.42189771710439855,0.5278378928633991,0.26015773157278066,0.064643471,0.925634927
0.337,0.18225781002227262,0.013597286,0.41333372192155504,0.5251448062825655,0.2614373735948676,0.064383028,0.9232547283175814
0.338,0.17022880003800386,0.013705256414945102,0.40523589295615453,0.5228176095192831,0.26272794051062226,0.06412375,0.920772748
0.339,0.15911427634025496,0.013814912,0.3976152502812767,0.5208623295445859,0.2640295431452201,0.063865629,0.9181879261985402
0.34,0.14892745151896447,0.013926271590982168,0.39048281397000123,0.5192849933295072,0.26534229232383644,0.063608653,0.9154992015399254
0.341,0.13968153816407108,0.014039355523769127,0.3838496040954079,0.5180916278450811,0.2666662988716464,0.063352811,0.9127055133880553
0.342,0.13138974886551325,0.014154183163322585,0.3777266407305764,0.51728826,0.2680016736138253,0.063098094,0.9098058009225347
0.343,0.12406529621322968,0.014270774,0.3721249439485863,0.5168809169523207,0.26934852737554843,0.06284449,0.9067990033229698
0.344,0.1177049084574698,0.014389124701477884,0.36707257727415565,0.5168885125743549,0.2707068991183345,0.062591991,0.9036811344778785
0.345,0.11228527171709934,0.014509336989688246,0.36252520113027803,0.5172739991661836,0.2720771465561435,0.062340576506776706,0.9004610339754289
0.346,0.10785587024239128,0.014631370213310959,0.3585350105789577,0.5180754904315232,0.2734592031318268,0.062090243,0.8971303588493841
0.347,0.10441518771165959,0.014755250635076171,0.3551093012345611,0.5192958963980213,0.2748531989085125,0.061840980471763576,0.8936887844748147
0.348,0.1019617078032183,0.014881004517714031,0.35225536871145474,0.5209381270933259,0.27625926394932904,0.061592776,0.8901359862267919
0.349,0.10049391419538141,0.015008658123954684,0.349980509,0.5230050925450844,0.2776775283174044,0.061345618,0.8864716394803864
0.35,0.10001029056646292,0.015138237716528277,0.34829201658657805,0.5254997027809445,0.27910812207586666,0.061099494048121615,0.8826954196106693
0.351,0.10050932059477682,0.015269769558164961,0.34719718821354056,0.528424868,0.28055117528784407,0.060854393,0.8788070019927117
0.352,0.10198948795863713,0.015403279911594875,0.34670331911925867,0.5317834977155603,0.2820068180164648,0.060610304,0.8748060620015838
0.353,0.10444927633635785,0.015538795039548173,0.34681770491809905,0.5355785024696111,0.28347518032485697,0.060367214,0.870692275
0.354,0.10788716940625297,0.015676341204754998,0.34754764122442783,0.5398127921183543,0.2849563922761489,0.060125111,0.866465316
0.355,0.11230165084663651,0.015815945,0.34890042365261176,0.5444892766894375,0.28645058393346845,0.059883984,0.862124862
0.356,0.11769120433582243,0.015957631697849823,0.3508833478170169,0.5496108662105079,0.28795788535994393,0.059643821,0.8576705858067915
0.357,0.12405431355212482,0.016101428551198116,0.3535037093320098,0.5551804707092138,0.28947842661870365,0.059404610531992204,0.8531021645758775
0.358,0.1313894621738576,0.016247361492720526,0.35676880381195686,0.5612010002132024,0.29101233777287555,0.05916634,0.848419273
0.359,0.1396951338793348,0.016395457,0.3606859268712244,0.5676753647501217,0.2925597488855879,0.058928998,0.8436215871208868
0.36,0.14892849887558762,0.016545728474049465,0.3652737864116559,0.5746142493874475,0.2941207577440736,0.058692572841138296,0.838707196
0.361,0.15909378764331095,0.016698273182857284,0.3704813018248177,0.5819781492921913,0.29569566858679686,0.058457044,0.8336842928586509
0.362,0.17019921010924474,0.016853060642653333,0.37636391590306423,0.58980463,0.29728447645018935,0.058222408,0.8285457810886313
0.363,0.1822288791307733,0.017010125943169998,0.38292189894092304,0.5980913422192534,0.29888733252090177,0.057988649350292916,0.8232923619501913
0.364,0.19516690756528118,0.017169504174139708,0.39015552123292196,0.6068359365185914,0.30050438798558465,0.057755756055882554,0.8179247363132935
0.365,0.20899740827015287,0.01733123,0.3980650530735886,0.6160360635598134,0.3021357940308887,0.057523714,0.8124436050478998
0.366,0.22370449410277266,0.01749534,0.4066507647574503,0.6256893739814295,0.30378170184346426,0.057292511,0.8068496690239721
0.367,0.23927227792052508,0.017661867,0.4159129265790351,0.635793518,0.30544226260996216,0.057062131430720815,0.8011436291114729
0.368,0.25568487258079453,0.017830848197196977,0.42585180883287066,0.646346148,0.3071176275170328,0.056832563,0.7953261861803641
0.369,0.2729263909409655,0.018002317426417933,0.4364676818134844,0.6573449119137377,0.30880794775132686,0.056603793,0.7893980411006076
0.37,0.29098094585842244,0.01817631,0.44776081581540417,0.6687874622420263,0.31051337449949495,0.056375807,0.7833598947421663
0.371,0.30983265019054973,0.018352861,0.45973148113315754,0.6806714491432573,0.31223405894818757,0.056148592,0.7772124479750013
0.372,0.32946561679473185,0.018532006286095238,0.4723799480612721,0.6929945232559405,0.3139701522840553,0.055922134036680234,0.7709564016690754
0.373,0.3498639585283532,0.01871378,0.4857064868942756,0.7057543352185854,0.31572180569374875,0.055696420023206135,0.7645924566943506
0.374,0.3710117882487984,0.018898217399882858,0.4997113679266958,0.7189485356697021,0.31748917036391855,0.055471436439919225,0.758121314
0.375,0.39289321881345163,0.019085295,0.514446919,0.7326097271779624,0.3192722917808387,0.055247172,0.7515376830990728
0.376,0.41543998493172585,0.019275232,0.529747578,0.7466242928442001,0.3210716506084216,0.055023602554868205,0.7448610361535721
0.377,0.43867189851460825,0.019467932274999617,0.5457324264226349,0.7610689863999855,0.3228871700466448,0.054800721701472765,0.7380789402904173
0.378,0.4625624534659804,0.019663444,0.5623903118653314,0.7759338309506214,0.324719023,0.054578514784269276,0.7311933307192489
0.379,0.48708514368972344,0.019861812844206118,0.5797100832999806,0.7912088496014107,0.3265673827192226,0.054356967,0.7242061426497073
0.38,0.5122134630897186,0.020063086655343922,0.5976805892371204,0.8068840654576561,0.3284324219356822,0.054136063262885746,0.7171193112914327
0.381,0.5379209055698472,0.020267312,0.6162906781872883,0.8229495016246605,0.3303143137269923,0.053915789,0.7099347718540654
0.382,0.5641809650339901,0.020474536,0.6355291986610215,0.8393951812077267,0.3322132310842056,0.053696129,0.7026544595472456
0.383,0.590967135,0.020684806042753225,0.6553849991688581,0.8562111273121579,0.33412934699837454,0.053477069,0.6952803095806138
0.384,0.6182529105298444,0.020898168,0.6758469282213351,0.8733873630432564,0.33606283446055174,0.053258593003346164,0.6878142571638101
0.385,0.6460117843693184,0.02111467,0.696903834,0.8909139115063252,0.3380138664617897,0.053040687,0.6802582375064748
0.386,0.6742172508083318,0.021334359,0.7185445660023608,0.9087807958066673,0.33998261599314106,0.052823336282980776,0.6726141858182486
0.387,0.7028428037507658,0.021557281,0.7407579717519847,0.926978039,0.34196925604565814,0.052606525,0.6648840373087713
0.388,0.7318619371005015,0.021783484107710104,0.7635329000883988,0.9454956643403813,0.3439739596103936,0.052390239847412055,0.6570697271876831
0.389,0.7612481447614203,0.022013014469485948,0.7868581995221414,0.9643236947843599,0.3459968996784002,0.052174465,0.649173191
0.39,0.7909749206374035,0.022245919384606717,0.8107227185637496,0.9834521534868224,0.34803824924073024,0.051959185,0.6411963629492365
0.391,0.8210078191492902,0.022482200961822237,0.8351426348552455,1.0028887473991486,0.3500981311309275,0.051744381,0.6331380432550904
0.392,0.8513076545427545,0.022722082391144396,0.8599793987805495,1.0225425675229525,0.35217692252256505,0.051530047,0.625013128
0.393,0.8818543444715083,0.022965477923358985,0.8853170294966278,1.0424637226310114,0.3542746498282254,0.051316160612380514,0.6168140855232235
0.394,0.9126170234985631,0.023212450818545755,0.9111299920183338,1.062633263055391,0.35639150616622295,0.051102707308366885,0.6085441307236209
0.395,0.9435648261869296,0.023463064,0.9373927513605206,1.0830322391281566,0.3585276846548726,0.050889672,0.6002064778402482
0.396,0.9746668870996205,0.023717381738154956,0.964079773,1.103641701181375,0.3606833784124889,0.050677038824827755,0.5918043412771125
0.397,1.0058923407996467,0.023975466,0.991165521,1.1244426995471117,0.36285878055738646,0.050464793200130816,0.5833409354382207
0.398,1.037210322,0.024237381230610172,1.0186244604585037,1.1454162845574325,0.3650540842078798,0.05025292,0.5748194747275799
0.399,1.0685899648137516,0.024503189841854456,1.0464310572311506,1.1665435065444039,0.3672694824822838,0.050041403,0.5662431735491975
0.4,1.1000004042538531,0.024772955,1.0745597758985463,1.1878054158400917,0.36950516849891296,0.049830228,0.5576152463070799
0.401,1.1314107747333362,0.025046741094775223,1.1029850814755449,1.2091830627765612,0.37176133537608186,0.04961938,0.5489389074052345
0.402,1.1627902108152124,0.02532461,1.1316814389769996,1.2306574976858793,0.3740381762321054,0.049408842,0.5402173712476686
0.403,1.194107847062493,0.025606626122137405,1.1606233134177637,1.252209770900111,0.3763358841852978,0.049198601068064646,0.5314538522383885
0.404,1.225332818,0.025892851951433447,1.1897851698126911,1.2738209327513228,0.378654652,0.048988640571272724,0.5226515647814018
0.405,1.2564342583053145,0.026183351004579157,1.2191414731766352,1.2954720335715808,0.3809946738564485,0.048778945630981424,0.5138137232807154
0.406,1.287381302426878,0.026478187,1.2486666885244497,1.3171441236929504,0.38335614181103594,0.048569501,0.5049435421403364
0.407,1.3181507719814773,0.026777406293729347,1.2783250961642423,1.3388124358122424,0.3857392476774295,0.048360285305652326,0.49604389943824057
0.408,1.348701458190614,0.027081221101115435,1.3080495910757406,1.3604322691172281,0.3881442626423783,0.048151304,0.4871246594585712
0.409,1.379001873371067,0.027389568428998003,1.337848561271763,1.3820055320461435,0.3905713210920907,0.047942525,0.4781836689612894
0.41,1.409024081848527,0.027702534124689926,1.3676845108436468,1.4035060255294567,0.39302063051292907,0.047733935,0.4692252760193574
0.411,1.438740147948685,0.028020204035504138,1.397519943882732,1.4249075504976365,0.3954923983912563,0.047525519033353975,0.4602538287057377
0.412,1.4681221359972336,0.028342664008753557,1.4273173644803572,1.4461839078811523,0.397986832,0.047317265,0.4512736750933929
0.413,1.497142110319865,0.02867,1.4570392767278624,1.4673088986104725,0.40050413946582814,0.047109158,0.44228916325528556
0.414,1.5257721352422702,0.029002298,1.486648184716586,1.4882563236160666,0.40304452763479826,0.046901186,0.4333046412643782
0.415,1.5539842750901411,0.029339642776242226,1.5161065925378676,1.5089999838284038,0.4056082042067082,0.046693334620764484,0.42432445719363326
0.416,1.5817505941891692,0.029682121,1.545377004283046,1.529513680177952,0.40819537666792055,0.046485590481613055,0.4153529591160133
0.417,1.6090431568650467,0.030029819467480838,1.5744219240434605,1.5497712135951816,0.41080625250479824,0.04627794,0.4063944951044809
0.418,1.635834027443465,0.030382822608912754,1.6032038559104502,1.5697463850105606,0.4134410392037039,0.04607037,0.3974534132319985
0.419,1.6620952702501155,0.030741216743970283,1.6316853039753536,1.5894129953545577,0.41609994425100005,0.045862866347704104,0.38853406157152853
0.42,1.6877989496106902,0.031105088,1.6598287723295106,1.6087448455576425,0.4187831751330496,0.045655416,0.37964078819603364
0.421,1.7129171298508807,0.031474521384213895,1.687596765,1.6277157365502832,0.42149093933621534,0.045448005225941134,0.37077794117847634
0.422,1.7374271623483148,0.031849469,1.7149193368040283,1.6462781959420245,0.42422345961331115,0.045240593194387335,0.36194652789156334
0.423,1.7613313400879549,0.032230461,1.7418322312736534,1.6644550176427608,0.4269809131137896,0.04503325,0.35316238400950717
0.424,1.7845703045804715,0.032617261,1.7682355927365667,1.6821788811840763,0.4297635407110862,0.0448259,0.3444219251690946
0.425,1.8071256471324417,0.033009988,1.7940913562970604,1.6994233837664965,0.43257155193764524,0.044618536,0.33573040116173125
0.426,1.828978959,0.033408759,1.819361457059426,1.7161621225905463,0.43540515632591065,0.044411148,0.3270930617788226
0.427,1.8501118316410428,0.033813692,1.8440078301279537,1.7323686948567494,0.438264563,0.044203728348627104,0.318515157
0.428,1.870505856210825,0.034224904196679944,1.8679924106069352,1.7480166977656322,0.44114998271733846,0.043996268,0.31000193605199117
0.429,1.8901426240663626,0.034642513702931796,1.8912771336006615,1.7630797285177189,0.44406162378538927,0.043788757887951175,0.3015586492908795
0.43,1.9090037265142317,0.035066638123714994,1.9138239342134238,1.7775313843135347,0.44699969614492374,0.043581189760394906,0.2931905463198446
0.431,1.9270707548610075,0.035497395,1.9355947475495134,1.7913452623536041,0.44996440932838594,0.043373555,0.28490287693029176
0.432,1.9443253004132655,0.035934903,1.9565515087132213,1.8044949598384517,0.45295597286822026,0.043165844229243834,0.27670089091362665
0.433,1.9607489544775827,0.036379278,1.9766561528088389,1.8169540739686036,0.4559745962968711,0.042958049,0.26858983806125486
0.434,1.9763233083605327,0.036830639,1.9958706149406567,1.828696201944584,0.4590204891467823,0.042750162,0.2605749681645816
0.435,1.9910299533686924,0.037289103411213706,2.0141568302129667,1.8396949409669174,0.4620938609503985,0.042542172,0.25266153101501265
0.436,2.004850480808637,0.037754789,2.0314767337300594,1.8499238882361289,0.46519492124016365,0.042334073,0.2448547764039533
0.437,2.017766481986943,0.038227813,2.0477922605962267,1.8593566409527436,0.4683238795485222,0.042125854,0.23715995412280924
0.438,2.029790509,0.038708201,2.062999908326777,1.8679222304275498,0.4714810156614003,0.041917484,0.22958095541616166
0.439,2.040908631379068,0.039196495,2.0772950709885327,1.8757513711703302,0.47466628432909863,0.041709048,0.22212965783501987
0.44,2.051084533,0.039692482,2.090451517918549,1.882691228249499,0.4778801053975705,0.041500464,0.21480640492011954
0.441,2.0603136794984866,0.040196323536256746,2.102450548006557,1.8887280643212703,0.48112266772584256,0.041291733,0.2076171871577214
0.442,2.0685915367988854,0.040708184,2.113273460142287,1.8938481420418565,0.4843941601729411,0.041082855,0.20056799503408593
0.443,2.0759135704436744,0.041228226,2.1229015532154696,1.8980377240674713,0.4876947715978926,0.040873830098302324,0.19366481903547375
0.444,2.082275246070804,0.041756614,2.131316126115836,1.9012830730543289,0.4910246908597239,0.040664658,0.18691364964814552
0.445,2.0876720293182216,0.042293511,2.138498477733116,1.9035704516586422,0.4943841068174612,0.040455339,0.1803204773583617
0.446,2.092099385823877,0.042839079,2.1444299069570407,1.9048861225366245,0.4977732083301312,0.040245874,0.17389129265238296
0.447,2.095552781225718,0.043393484,2.1490917126773406,1.9052163483444895,0.5011921842567603,0.040036262,0.16763208601646984
0.448,2.0980276811616942,0.043956887,2.1524651937837467,1.9045473917384512,0.5046412234563752,0.039826503,0.16154884793688298
0.449,2.0995195512697533,0.044529452,2.154531649165988,1.9028655153747214,0.508120515,0.039616598486757346,0.15564756889988285
0.45,2.1000238571878453,0.045111344,2.1552723777137968,1.9001569819095157,0.5116302471106675,0.039406547382494064,0.14993423939173012
0.451,2.099536064553917,0.045702723958577704,2.154668678316903,1.8964080539990453,0.5151706092833981,0.03919635,0.1444148498986853
0.452,2.0980516390059187,0.046303756692062895,2.152701849865038,1.891604994299526,0.5187417901652205,0.038986007,0.13909539090700912
0.453,2.095566046181799,0.046914605,2.149353191247932,1.8857340654671702,0.5223439786151611,0.038775518,0.13398185290296208
0.454,2.0921353335616053,0.047535432,2.144601193306831,1.8787752231739043,0.5259774056355043,0.038564880009761625,0.1290814416059445
0.455,2.087716670519605,0.048166743,2.138619894885044,1.870857875658844,0.529641863,0.038354165,0.1243996041216791
0.456,2.0823120993202435,0.048808385,2.1312158174823828,1.8618386737124477,0.5333379106124619,0.038143309,0.11994280977326298
0.457,2.0759320307563183,0.049460586,2.122407811423672,1.8517300144992301,0.5370656761920789,0.037932325384990875,0.11571746311391291
0.458,2.0685868756206274,0.050123578,2.112214727,1.840544295183706,0.5408252867436159,0.037721227,0.11172996869684565
0.459,2.0602870447059676,0.050797589978973164,2.100655414637411,1.8282939129303897,0.5446168694504436,0.037510026,0.10798673107527787
0.46,2.0510429488051374,0.051482852,2.087748725,1.8149912649037956,0.5484405514959331,0.037298736,0.10449415480242627
0.461,2.040864998710935,0.052179594,2.073513507124863,1.8006487482684381,0.5522964600634548,0.03708737,0.10125864443150757
0.462,2.0297636052161576,0.052888046254722515,2.057968612658297,1.785278760188832,0.556184722,0.036875941,0.098286605
0.463,2.0177491791136024,0.053608439,2.041132891484636,1.7688936978294914,0.5601054654980793,0.036664461,0.09558444
0.464,2.0048321311960686,0.054341002,2.0230251939287074,1.7515059583549304,0.5640588167319235,0.036452943,0.093158554
0.465,1.9910228722563525,0.055085964608993634,2.0036643703153354,1.7331279389296643,0.5680449032212834,0.036241401473688345,0.091015353
0.466,1.9763318130872534,0.055843558019218614,1.9830692709693465,1.713772036718207,0.5720638521495301,0.036029848,0.08916124
0.467,1.960769364481568,0.056614011800596886,1.9612587462155657,1.6934506488850727,0.576115791,0.035818295,0.087602621
0.468,1.9443459372320944,0.057397556,1.9382516463788197,1.6721761725947766,0.5802008460561663,0.035606757,0.0863459
0.469,1.9270861099695975,0.058194077,1.9140107536319255,1.6499006283869886,0.5843197838699618,0.035395186091799716,0.085405369
0.47,1.9090355071042435,0.059005025,1.8888236350038716,1.6268884755906934,0.5884706262662953,0.035183804094478285,0.084764439
0.471,1.8901755276060555,0.059829727,1.8625280166423843,1.6029766708037212,0.5926550860592744,0.034972472,0.084447588
0.472,1.8705290688361769,0.060668511,1.8351761653135952,1.5782046194904555,0.596873147,0.034761219,0.084460135
0.473,1.8501190281557547,0.061521706,1.8068203477836342,1.5526117271152826,0.601124792,0.034550075,0.084807395
0.474,1.8289683029259343,0.06238964,1.7775128308186328,1.5262373991425855,0.6054100054245749,0.034339069709871654,0.085494686
0.475,1.8070997905078605,0.063272643,1.7473058811847206,1.499121041036749,0.6097287704106265,0.034128232,0.086527324
0.476,1.784536388262679,0.064171043,1.716251765648028,1.471302058262158,0.6140810705965689,0.033917590390166744,0.087910625
0.477,1.7613009935515356,0.065085169,1.6844027509746857,1.4428198562831969,0.6184668895430513,0.033707176,0.089649907
0.478,1.7374165037355747,0.06601535,1.6518111039308232,1.4137138405642493,0.6228862108107227,0.033497017,0.091750486
0.479,1.7129058161759427,0.066961915,1.6185290912825723,1.3840234165697012,0.6273390179602323,0.033287142927807094,0.09421768
0.48,1.6877918282337852,0.067925191,1.584608979796063,1.353787989763936,0.6318252945522292,0.033077584,0.097056804
0.481,1.6620974372702468,0.06890551,1.5501030362374248,1.3230469656113382,0.6363450241473623,0.032868368722524945,0.10027317531301813
0.482,1.6358455406464738,0.069903198,1.5150635273727893,1.2918397495762928,0.64089819,0.032659527074297784,0.10387211102103477
0.483,1.6090590357236105,0.070918584,1.4795427199682862,1.2602057471231838,0.6454847765896341,0.032451088272802846,0.10785892766920167
0.484,1.5817608198628035,0.071951999,1.443592880790046,1.228184363716396,0.6501047665580709,0.032243082,0.11223894199204197
0.485,1.5539953786643392,0.073003569,1.407335823008722,1.1958550848383411,0.6547589196838498,0.032035499122930806,0.11702515985337315
0.486,1.5257874292392417,0.074074793,1.3706800110347395,1.1632068950482142,0.6594438397942817,0.031828564,0.12218511900863258
0.487,1.4971555229952462,0.075165044,1.333805741990538,1.1303294099561414,0.6641623014757444,0.03162215,0.12775672161914012
0.488,1.4681296364789382,0.0762748,1.2967647760483514,1.0972683776514511,0.6689139489046443,0.031416308399414096,0.13374064941761826
0.489,1.438739746236904,0.077404537,1.2596088733804138,1.064069546223472,0.6736984262573882,0.031211091890065063,0.14013758413678945
0.49,1.4090158288157282,0.078554733,1.2223897941589594,1.0307786637615317,0.6785153777103821,0.031006552,0.14694820750937607
0.491,1.3789878607619965,0.079725864,1.1851592985562212,0.997441478,0.6833644474400324,0.030802739314449983,0.1541732012681006
0.492,1.3486858186222943,0.080918409,1.147969146744433,0.9641037380930823,0.6882452796227456,0.030599706529966658,0.16181324714568548
0.493,1.3181396789432078,0.082132843,1.1108710988958295,0.9308111910652297,0.6931575184349283,0.030397504935554633,0.1698690268748532
0.494,1.2873794182713212,0.083369644,1.0739169151826438,0.8976095853607297,0.6981008080529865,0.030196186172105254,0.17834122218832613
0.495,1.2564350131532211,0.08462929,1.037158356,0.8645446690689107,0.7030747926533267,0.029995802,0.18723051481882677
0.496,1.225336440135492,0.085912257,1.0006471808514623,0.8316621902791009,0.7080791164123552,0.029796403701659938,0.1965375864990775
0.497,1.1941136757647202,0.087219022,0.9644351505779334,0.7990078970806285,0.7131134235064787,0.029598043,0.2062631189618008
0.498,1.1627966965874905,0.088550062,0.9285740251287582,0.7666275375628221,0.7181773581121033,0.029400772245761583,0.2164077939397191
0.499,1.131415479150389,0.089905855,0.8931155646761701,0.7345668598150099,0.7232705644056355,0.029204642250495936,0.2269722931655549
0.5,1.1000000000000008,0.091285751,0.8582733379194877,0.7029806903100195,0.7283983423949973,0.029009490783729282,0.2379998573238494
0.501,1.0685845208496116,0.092693752,0.8236161654740539,0.6716007868842846,0.73354357,0.028816014560485596,0.24935418348767985
0.502,1.0372033034125092,0.094127813,0.7895379527351288,0.6406984901674986,0.7387180945828871,0.028623804,0.2611351814870085
0.503,1.0058863242352793,0.095588638,0.7560613232027223,0.6103031582746652,0.7439206953366906,0.028432945853710877,0.2733338677623638
0.504,0.9746635598645074,0.097076929,0.7232089003768445,0.5804441493207888,0.74915015,0.028243528688831794,0.2859412587542747
0.505,0.9435649868467785,0.098593388,0.6910033077575046,0.5511508214208727,0.7544052378642411,0.028055639862059528,0.29894837090326976
0.506,0.9126205817286781,0.10013871949593911,0.6594671688447128,0.5224525326899211,0.7596847363180783,0.027869367032720038,0.31234622064987777
0.507,0.8818603210567919,0.10171362525522254,0.6286231071384787,0.49437864124293784,0.764987424,0.027684797860139304,0.3261258244346275
0.508,0.8513141813777054,0.10331880821900666,0.5984937461388123,0.46695850519492677,0.7703120793061032,0.02750202,0.34027819869804754
0.509,0.8210121392380039,0.10495497115066815,0.5691017093457233,0.4402214826608917,0.7756574805203811,0.027321121,0.35479435988066677
0.51,0.7909841711842727,0.10662281681358378,0.5404696202592214,0.4141969317558367,0.7810224060015628,0.027142188876209332,0.3696653244230138
0.511,0.7612602537630975,0.10832304797113038,0.5126201023793165,0.38891421059476566,0.7864056340896941,0.026965311,0.38488210876561735
0.512,0.7318703635210635,0.11005636738668459,0.4855757792060182,0.3644026772926822,0.7918059431248193,0.026790574925025935,0.40043572934900606
0.513,0.7028444770047562,0.11182347782362326,0.4593592742393363,0.3406916899645902,0.797222111,0.026618068538843107,0.4163172026137088
0.514,0.674212571,0.1136250820453231,0.4339932109792809,0.3178106067254939,0.8026529173962335,0.026447879424700838,0.43251754500025424
0.515,0.6460046213356635,0.11546188281516091,0.4095002129258614,0.2957887856903969,0.8080971393126128,0.026280095241925094,0.44902777294917107
0.516,0.6182391801371991,0.11733362026727713,0.3859397492176984,0.27472444367834625,0.8135622414607336,0.026114553532150562,0.4658565699057513
0.517,0.5909409642763913,0.11924477773060423,0.36315122331559396,0.2544061824110612,0.8190169247652616,0.025952225,0.4828992699466041
0.518,0.5641544593535278,0.12119317444891259,0.3412792497543645,0.23503161616042362,0.8244832773083872,0.025792523565341962,0.5002176707166813
0.519,0.5379025627297541,0.12317986239809793,0.3203247780498549,0.21661262822078217,0.8299578271099423,0.025635605477845984,0.5177905168755912
0.52,0.5122081717662157,0.12520589355405595,0.30028875771790986,0.1991611018864855,0.835437102,0.025481627,0.5355965530829414
0.521,0.487094184,0.12727231989268256,0.2811721382743746,0.18268892045188234,0.8409176305676597,0.025330744089415092,0.553614524
0.522,0.4625834962644263,0.12938019338987342,0.2629758692350937,0.16720796721132136,0.8463959402634836,0.025183113186377972,0.5718231742813952
0.523,0.438699006,0.1315305660215243,0.24570090011591217,0.1527301254591513,0.8518685592970587,0.025038890409391577,0.590201249
0.524,0.4154636117373225,0.13372448976353096,0.2293481804326748,0.13926727848972073,0.8573320156882153,0.024898231957404808,0.6087274915889073
0.525,0.3929002094921413,0.13596301659178917,0.2139186597012265,0.1268313095973784,0.8627828374567839,0.024761294029366554,0.6273806479325801
0.526,0.37103169707406763,0.1382471984821946,0.19941328743741213,0.11543410207647298,0.868217553,0.024628232824225712,0.6461394622823413
0.527,0.3498809718442472,0.1405780874106432,0.18583301315707665,0.1050875392213532,0.873632689,0.024499204540931168,0.6649826792977995
0.528,0.32947093116382503,0.1429567353530305,0.1731787863760647,0.095803504,0.879024775,0.024374365378431805,0.683889044
0.529,0.30982447239394684,0.1453841942852524,0.1614515566102214,0.087593881,0.8843903387017907,0.024253871535676527,0.7028372999642372
0.53,0.2909644928957579,0.14786151618320462,0.15065227337539144,0.080470552,0.8897259076548782,0.024137879,0.7218061929344328
0.531,0.27291389003040356,0.1503897530227829,0.1407818861874198,0.0744454,0.8950280101043614,0.024026545,0.7407744672087574
0.532,0.25565406276790553,0.15296958349430054,0.1318412258343261,0.069559427,0.9002999786603539,0.023919851438356215,0.7596970313277056
0.533,0.23923063551843152,0.1556056247068141,0.12377964982675076,0.065653437,0.9054976882382691,0.023818992305900087,0.7785762922363633
0.534,0.22366818691274595,0.15829583169548853,0.1166395171639583,0.062888188,0.9106529351875203,0.023723238,0.7973667123151262
0.535,0.2089771277436464,0.16104180734691517,0.11041174241361738,0.061250797,0.915756957,0.023632878,0.816042581
0.536,0.19516786880393067,0.1638451545476852,0.10508724014339661,0.060728384275188334,0.9208009901608994,0.023548202059284234,0.8345781890674261
0.537,0.18225082088639666,0.16670747618439008,0.10065692492096463,0.061308066125153673,0.9257762726654611,0.0234695,0.8529478252831926
0.538,0.17023639478384195,0.169630375,0.097111711,0.062976961,0.9306740415022268,0.023397061308106794,0.8711257797535226
0.539,0.15913500128906444,0.1726154543119694,0.094442514,0.065722187,0.9354855339114135,0.023331175792769814,0.889086342
0.54,0.14895705119486183,0.1756643165760265,0.092640247,0.069530862,0.9402019871332382,0.023272133089281465,0.9068038025423325
0.541,0.13971295529403197,0.17877856482238358,0.091695826,0.074390104,0.9448146384079178,0.023220222876402342,0.9242524504030415
0.542,0.13141312437937258,0.18195980193763212,0.091600164,0.080287032,0.9493147249756695,0.023175735,0.9414065756027731
0.543,0.12406796924368135,0.18520963080836322,0.092344177,0.087208762,0.9536934840767097,0.023138958637514206,0.9582404679126413
0.544,0.11768790067975621,0.18852965432116836,0.093918779,0.095142414,0.9579421529512557,0.023110183969026383,0.9747284171037609
0.545,0.11228332948039482,0.19192147536263876,0.096314885,0.10407510506280344,0.962051969,0.023089700506190202,0.9908447129472469
0.546,0.10786466643839501,0.19538669681936585,0.099523409,0.11399395322593658,0.9660141689817339,0.023077797927766264,1.006563645214214
0.547,0.10443395381820103,0.1989232331303099,0.10350558369091059,0.12491306685174895,0.969855725,0.023073617069742813,1.0217392027609151
0.548,0.10194836099408153,0.20254489766567765,0.10832284247461876,0.136650274,0.9734481769674334,0.023081120751195394,1.0367032486609697
0.549,0.10046393544608355,0.2062443773724855,0.1139018264967523,0.14929837954416844,0.9768695671934591,0.023097914697497543,1.0511569115897912
0.55,0.099976143,0.21002415371708863,0.1202336627876586,0.16281598725032942,0.9801018986862258,0.023124532039596662,1.0650939297761413
0.551,0.10048044873024717,0.21388670816584218,0.12730947837768505,0.17716170032706613,0.983127174,0.023161505908440124,1.0785080414487815
0.552,0.10197231883830629,0.21783452218510135,0.13512040029717906,0.19229412212233468,0.9859273957783953,0.023209369,1.0913929848364745
0.553,0.1044472187742819,0.2218700772412212,0.14365755557648785,0.20817185598409113,0.9884845665310035,0.023268656,1.1037424981679813
0.554,0.10790061417612282,0.22599585480055703,0.152912071,0.22475350526029172,0.9907806888567644,0.023339897984910412,1.1155503196720642
0.555,0.11232797068177774,0.23021433632946392,0.16287507433593978,0.2419976732988926,0.9927977653322817,0.023423629270205085,1.126810187577485
0.556,0.11772475392919546,0.2345280032942971,0.1735376918767776,0.2598629634478499,0.9945177985341572,0.023520382736981014,1.1375158401130059
0.557,0.12408642955632469,0.23893933716141164,0.1848910508988198,0.27830797905511967,0.9959227910389945,0.023630691516185583,1.1476610155073883
0.558,0.1314084632011142,0.2434508193971628,0.19692627843241375,0.2972913234686582,0.9969947454233964,0.023755088738766184,1.1572394519893938
0.559,0.13968632050151278,0.24806493146790573,0.20963450150790697,0.3167716000364216,0.9977156642639655,0.023894107535670193,1.1662448877877856
0.56,0.14891546709546913,0.2527841548399955,0.22300684715564661,0.3367074121063659,0.9980675501373052,0.024048281,1.1746710611313238
0.561,0.15909136862093198,0.2576109709797874,0.23703444240598023,0.35705736302644725,0.9980324056200178,0.024218142,1.1825117102487717
0.562,0.17020949071585012,0.2625478613536365,0.25170841428925517,0.37778005614462196,0.9975922332887068,0.024404224681796483,1.189760573
0.563,0.18223351801305618,0.26759456202129134,0.2670551596101157,0.3987160521510956,0.9966978901719128,0.024606125,1.196359900906138
0.564,0.19514951919136275,0.2727662968613226,0.28300183403680906,0.4201601077216768,0.9953873620942801,0.024828434352754118,1.2025962567277773
0.565,0.20897004663130814,0.2780554805032634,0.29960163754923397,0.4417693394647728,0.9935929540391152,0.025068483,1.2082373056397981
0.566,0.2236766916394681,0.28346598799838796,0.3168515194138869,0.46352619155835645,0.9912926935965202,0.025327221187766626,1.2133170130349276
0.567,0.23925104552241827,0.28900169439797035,0.3347484288972644,0.48541310818039995,0.9884646083565967,0.025605599511606073,1.217869344305891
0.568,0.2556746995867346,0.29466647475328506,0.3532893152658634,0.507412534,0.9850867259094482,0.025904568104871444,1.2219282648454155
0.569,0.27292924513899247,0.300464204,0.37247112778618013,0.5295069117217568,0.9811370738451765,0.026225077216465553,1.225527740046226
0.57,0.2909962734857678,0.3063987575362076,0.3922908157247116,0.5516786869970152,0.9765936797538839,0.026568077095291253,1.2287017353010499
0.571,0.3098573759336362,0.3124740100663639,0.4127453283479542,0.5739103035126234,0.9714345712256731,0.026934517990251372,1.2314842160026127
0.572,0.32949414378917347,0.31869383675734925,0.4338316149224046,0.596184205,0.9656377758506463,0.027325350150248753,1.2339091475436406
0.573,0.34988816835895536,0.3250621126604378,0.4555466247145595,0.6184828369767796,0.959181321,0.027741524,1.236010495
0.574,0.37102104094955723,0.3315827128269037,0.4778873069909153,0.6407886422812726,0.9520432349205541,0.028183989260966616,1.2378222247149968
0.575,0.3928743528675553,0.33825951230802115,0.5008506110179689,0.6630840655380055,0.9442015445456933,0.028653696709492762,1.239378301130777
0.576,0.41542969541952485,0.3450963861550645,0.5244334860622167,0.6853515509249506,0.9356342776844259,0.029151596418667512,1.2407126899569274
0.577,0.43866865991204185,0.3520972094193078,0.5486328813901554,0.7075735426200807,0.9263194619268542,0.029678638637393697,1.2418593565861733
0.578,0.462572838,0.3592658571520254,0.5734457462682819,0.7297324848013681,0.9162351248630809,0.030235773614574146,1.2428522664112418
0.579,0.48708287,0.36660646514241724,0.598870341,0.7519460466978041,0.9052347122303197,0.030823861,1.2438385575786661
0.58,0.5122010503893085,0.3741333659942192,0.6247572875032817,0.7741195720173334,0.8937773898742469,0.03144771,1.244657264826638
0.581,0.5379047297498838,0.3818405184902142,0.6512588564038576,0.7963153799436539,0.8814086608805027,0.032104606875129026,1.245529462009106
0.582,0.5641659725565343,0.3897339687883021,0.6783303179477571,0.81855885,0.8681497981809972,0.032796233966993334,1.246493379199265
0.583,0.5909568431349523,0.3978197630463825,0.7059269424348313,0.8408753634244288,0.8540220747076406,0.033524273,1.2475872464703088
0.584,0.6182494058108292,0.406103947,0.7340040001649311,0.8632902988827619,0.8390467633923426,0.034290407,1.2488492938954323
0.585,0.6460157249098568,0.41459256807411937,0.7625167614379069,0.8858290367556452,0.8232451371670139,0.035096318,1.2503177515478305
0.586,0.6742278647577269,0.4232916711595755,0.7914204965536105,0.9085169569950183,0.806638469,0.035943687256231004,1.252030849500698
0.587,0.7028578896801313,0.432207303,0.8206704758118917,0.9313794395528207,0.7892480317139053,0.036834198,1.2540268178272294
0.588,0.7318778640027619,0.44134550926316163,0.8502219695126016,0.9544418643809921,0.7710950983499456,0.037769531,1.256343886600619
0.589,0.7612598520513106,0.45071233659709126,0.8800302479555917,0.9777296114314725,0.7522009418035961,0.03875137,1.2590202858940622
0.59,0.7909759181514687,0.4603138309963113,0.9100505814407119,1.0012680606562006,0.7325868350067666,0.039781396,1.262094245780753
0.591,0.8209981266289283,0.4701560386187216,0.9402382402678138,1.025082592007117,0.7122740508913674,0.040861292,1.265603996333886
0.592,0.851298542,0.48024500562222194,0.9705484947367478,1.0491985854361605,0.6912838623893091,0.041992739256885944,1.2695877676266565
0.593,0.881849228,0.4905867781647121,1.0009366151473649,1.0736414208952714,0.6696375424325015,0.043177421,1.2740837897322583
0.594,0.9126186975731215,0.5011781154117877,1.031094941221546,1.0986968215553112,0.6463177759121619,0.044412093,1.2794257054263873
0.595,0.9435657416946874,0.5120599143253017,1.0616428309153447,1.1235403070271597,0.6245148649035517,0.045715796,1.284657764355452
0.596,0.9746671819618129,0.5232124531144426,1.091944836350494,1.1488841021227776,0.6018962186980323,0.047077068252545026,1.2905823381193795
0.597,1.0058921529375098,0.5346449085468586,1.1219817616570606,1.1746712609130827,0.5786557663220029,0.048498983422253235,1.2971544379935473
0.598,1.0372097891847902,0.5463664573901987,1.1517344109651118,1.200844837468994,0.5549874368018627,0.049984614,1.3043290752533323
0.599,1.0685892252666658,0.5583862764121115,1.1811835884047137,1.227347885861429,0.5310851591640109,0.051537035,1.312061261174111
0.6,1.0999995957461477,0.5707135423802454,1.210310098105934,1.2541234601613065,0.5071428624348465,0.053159317206902104,1.3203060070312598
0.601,1.131410035186248,0.5833574320622492,1.239094744198839,1.281114614439544,0.483354476,0.054854535,1.3290183241001554
0.602,1.1627896781499782,0.596327122,1.2675183308134952,1.3082644027670602,0.45991392780817725,0.056625762,1.3381532236561744
0.603,1.1941076592003497,0.60963179,1.295561662,1.3355158792147728,0.43701514796347046,0.058476071,1.3476657169746937
0.604,1.2253331129003746,0.6232806110679643,1.3232055421283293,1.3628120978536002,0.414852065,0.060408535,1.3575108153310895
0.605,1.2564351738130646,0.637282763,1.3504307750886413,1.3900961127544607,0.3936186083433091,0.062426228125400086,1.3676435300007395
0.606,1.2873829765014309,0.6516474230480144,1.3772181650909716,1.4173109779882722,0.3735087066206526,0.064532223,1.378018872259019
0.607,1.3181456555284856,0.6663837671338568,1.4035485162653876,1.4443997476259534,0.354716289,0.066729592,1.3885918533813055
0.608,1.348692345,0.6815009723071094,1.4294026327419558,1.471305475738422,0.33743528448218435,0.069021409,1.3993174846429755
0.609,1.3789921808507064,0.6970082153354203,1.454761318650743,1.4979712163965964,0.32185962211917074,0.071410748,1.4101507773194055
0.61,1.409025079362595,0.7129146068630319,1.4798919493270104,1.5239854101094812,0.3079349685787223,0.073897472,1.4207623150008857
0.611,1.438751855238579,0.729245798,1.504223227409089,1.550097873087197,0.29776149382465567,0.076504361,1.431593071684502
0.612,1.4681380628994989,0.7459979696429889,1.5282917177088389,1.5754593248200024,0.2899548670708628,0.079217907,1.4421230102950187
0.613,1.4971571962492345,0.7631836612582821,1.5520906485282069,1.6000528891027068,0.2850387376361302,0.082043812,1.4522820712567788
0.614,1.5257827491916685,0.7808154110473402,1.5756132481691403,1.6238616897301237,0.2835367548392444,0.084987779,1.4620001949941277
0.615,1.5539882156306817,0.7989057575278289,1.598852744933585,1.646868850497063,0.285972568,0.08805551,1.4712073219314092
0.616,1.581747089470155,0.8174672392174143,1.6218023671234874,1.669057495198337,0.2928698264341594,0.091252708,1.4798333924929672
0.617,1.609032865,0.8365123946337625,1.644455343040794,1.690410747628756,0.30475217946353306,0.094585075,1.4878083471031456
0.618,1.6358190349660084,0.8560537622945398,1.6668049009874515,1.7109117315831317,0.3221432764058997,0.098058313,1.4950621261862889
0.619,1.6620790944301507,0.8761038807174117,1.6888442692654064,1.7305435708562757,0.34556676658004554,0.10167812442811602,1.5015246701667406
0.62,1.6877865369102787,0.8966752884200447,1.7105666761766052,1.749289389242999,0.37554629930475747,0.10545021250141198,1.5071259194688456
0.621,1.7129148563102736,0.9177805239201048,1.7319653500229937,1.767132310538113,0.41260552389882155,0.1093802792306892,1.511795814516947
0.622,1.7374375465340166,0.9394321257352579,1.753033519106519,1.7840554585364286,0.4572680896810245,0.11347402703418549,1.5154642957353894
0.623,1.761328101485389,0.961642632,1.7737644117291276,1.8000419570327575,0.5100576459701529,0.11773715833013867,1.5180613035485164
0.624,1.7845600150682723,0.9844245823815075,1.7941512561927657,1.815074929821911,0.5714978420849932,0.12217537553678656,1.5195167783806731
0.625,1.8071067811865476,1.0078244144782995,1.813649925151857,1.8297323910953291,0.6477801001627954,0.1267713635487167,1.5193134896799467
0.626,1.8289882117512024,1.031765528286329,1.8335470848014512,1.8426246975147822,0.7237839007866951,0.1316036147953706,1.5188685554093584
0.627,1.850136041471648,1.0563301782785741,1.852692766071327,1.8549713488637245,0.8128637846600163,0.13662501076272737,1.5170411208564758
0.628,1.8705343832052694,1.0815291131982019,1.8710578755661027,1.8667759326675601,0.915079043,0.14184601762325588,1.5139082823403531
0.629,1.890167349809452,1.107373081788379,1.8886133198903963,1.8780420364516948,1.0304889672696302,0.1472771015494252,1.5095471361800459
0.63,1.9090190541415788,1.1338728327922718,1.9053300056488258,1.8887732477415329,1.1591528485632763,0.1529287287137042,1.504034778694608
0.631,1.927073609059035,1.1610391149530475,1.9211788394460092,1.8989731540624784,1.3011299782210501,0.15881136528856182,1.4974483062030939
0.632,1.9443151274192054,1.1888826770138727,1.9361307278865645,1.9086453429399377,1.4564796475216288,0.16493547744646703,1.4898648150245588
0.633,1.9607277220794745,1.2174142677179145,1.9501565775751104,1.9177934018993146,1.625261147743689,0.17131153135988883,1.4813614014780578
0.634,1.976295505897226,1.2466446358083394,1.963227295116265,1.926420918466014,1.8075337701659067,0.1779499932012961,1.472015161882644
0.635,1.991002591729845,1.2765845300283143,1.9753137871146456,1.934531480165441,2.003356806066959,0.18486132914315784,1.4619031925573736
0.636,2.004833092434717,1.307244699121006,1.9863869601748714,1.9421286745230009,2.2127895467255234,0.19205600535794304,1.451102589821301
0.637,2.0177711208692246,1.3386358918295813,1.9964177209015594,1.9492160890640968,2.4358912834202746,0.1995444880181205,1.4396904499934795
0.638,2.0298007898907526,1.3707688568972067,2.005376975899328,1.9557973113141345,2.6727213074298906,0.20733724329615924,1.4277438693929652
0.639,2.040906212356687,1.4036543430670494,2.0132356317727957,1.9618759287985195,2.9233389100330474,0.21544473736452832,1.4153399443388122
0.64,2.051071501124411,1.4373030990822757,2.0199645951265803,1.9674555290426559,3.187803382508422,0.22387743639569657,1.402555771150075
0.641,2.0603048661206653,1.471881139,2.0258772532621334,1.9720170786389537,3.464643101569246,0.23262431990190133,1.3901083610643632
0.642,2.0686105378261423,1.5069011247266335,2.030309034159954,1.9767072574900726,3.746571656588859,0.24178392543669436,1.376404835683046
0.643,2.075945686447875,1.542774131009382,2.0339332383168673,1.9804000329109834,4.0393077320182345,0.25129818995505876,1.3629750799718303
0.644,2.082308795664178,1.5794801636364848,2.036751954101612,1.9830922020098498,4.339242889973613,0.26118631442002016,1.3498148751000685
0.645,2.0876983491533636,1.6169992279758412,2.038767269882927,1.9847805618948362,4.642768692571231,0.27146749979460416,1.3369200022371124
0.646,2.092112830593747,1.6553113293953512,2.039981274029552,1.9854619096741057,4.9462767019273315,0.2821609470418363,1.324286242552315
0.647,2.095550723663642,1.6943964732629153,2.040396054910227,1.9851330424558227,5.246158480158152,0.29328585712474264,1.3119093772150288
0.648,2.098010512041363,1.7342346649464322,2.040013700893689,1.9837907573481506,5.538805589379932,0.30486143100634855,1.2997851873946067
0.649,2.099490679405223,1.774805909813802,2.0388363003486796,1.9814318514592535,5.820609591708911,0.3169068696496797,1.2879094542604004
0.65,2.0999897094335367,1.8160902132329244,2.036865941643937,1.9780531218972959,6.087962049261329,0.32944137401776186,1.2762779589817626
0.651,2.0995060858046184,1.8580675805716989,2.034104713,1.9736513657704404,6.337254524153424,0.34248414507362057,1.2648864827280455
0.652,2.0980382921967817,1.9007180171980265,2.0305547032302105,1.9682233801868525,6.564878579,0.35605438378028176,1.2537308066686028
0.653,2.095584812,1.9440215284798048,2.026218000258704,1.9617659622546944,6.767225774421608,0.37017129110077074,1.2428067119727852
0.654,2.092144129757609,1.9879581197849352,2.0210966926024225,1.9542759090821311,6.940687674030176,0.3848540679981134,1.2321099798099466
0.655,2.0877147282829007,2.0325077964813163,2.0151928686301037,1.9457500177773257,7.081655839443377,0.40012191543533543,1.2216363913494386
0.656,2.0822950915425302,2.077650563936849,2.0085086167104875,1.9361850854484433,7.186521832777455,0.41599403437546234,1.2113817277606143
0.657,2.075934703786769,2.123619395,2.0009215328156267,1.9259159239246155,7.237688230506298,0.43248979227898765,1.2007016830265052
0.658,2.0686102511344853,2.169153334706476,1.992446543463102,1.9145049330807398,7.290780670433698,0.4496934523415121,1.190770876422811
0.659,2.0603184618359265,2.2153457130281353,1.982974453,1.902517039166774,7.283166702138965,0.467566842,1.1803852411858642
0.66,2.051072548481034,2.262033669590782,1.9725310963262257,1.8899512402928542,7.221960361399311,0.48614224690982694,1.169517739861517
0.661,2.0408857236597435,2.3090543436386177,1.9611423074315428,1.8768065345691167,7.114275683991939,0.5054519497881508,1.1581413349956218
0.662,2.029771199961995,2.3562448744158457,1.948833920912476,1.8630819201056987,6.967226705694057,0.5255282353109412,1.1462289891340314
0.663,2.0177421899777266,2.403442401166669,1.935631771,1.8487763950127354,6.7879274622828705,0.5464033876644647,1.1337536648225974
0.664,2.0048119062968777,2.450484063135289,1.9215616927805288,1.8338889574003643,6.583491989535588,0.5681096910349882,1.1206883246071733
0.665,1.9909935615093852,2.4972069995659085,1.9066495200573161,1.8184186053787206,6.361034323229414,0.5906794296087783,1.1070059310336107
0.666,1.9763003682051892,2.5434483497027305,1.8909210874890576,1.8023643370579412,6.1276684991415555,0.6141448875721018,1.0926794466477623
0.667,1.9607455389742279,2.589045252789959,1.8744022295205875,1.7857251505481628,5.890508553049221,0.6385383491112256,1.0776818339954803
0.668,1.944342286406439,2.6338348480717935,1.8571187805967386,1.7685000439595207,5.656668520729615,0.6638920984124159,1.0619860556226175
0.669,1.9271038230917619,2.677654274792439,1.839096575162347,1.7506880154021518,5.433262437959943,0.6902384196619398,1.0455650740750257
0.67,1.9090433616201348,2.720340672196098,1.8203614476622465,1.7322880629861928,5.227404340517415,0.7176095970460639,1.0283918518985582
0.671,1.8901741145814963,2.761731179526972,1.8009392325412712,1.713299185,5.046208264179237,0.7460379147510549,1.0104393516390666
0.672,1.8705158424001436,2.802568639296622,1.7807474091424056,1.6937192474691096,5.012993507127709,0.7755393723816492,0.9924846484522081
0.673,1.8501268237429096,2.8393370996340455,1.7601641748821173,1.6734089081816512,4.811427328,0.8062312900229205,0.9727201444467748
0.674,1.8289871539927036,2.874381140472021,1.7388939777333658,1.6523143337595603,4.7253915984834585,0.8380893928520747,0.9527756638429787
0.675,1.8071216543992599,2.90719261,1.7169608574749509,1.6304793259484385,4.744439643181611,0.8711578861519835,0.9326894957829522
0.676,1.7845551462123115,2.9372633576544716,1.6943888538856728,1.6079476864938862,4.858124788373373,0.9054809752055174,0.912499929
0.677,1.7613124506815931,2.9640852310013672,1.671202006744333,1.5847632171415045,5.056000359918814,0.941102865,0.8922452538627288
0.678,1.737418389056838,2.9871500788536576,1.6474243558297315,1.5609697196368937,5.327619683678003,0.9780677617049457,0.871963758
0.679,1.7128977825877805,3.005949749712554,1.623079941,1.536610995725655,5.662536085511011,1.0164198697165827,0.8516937318231519
0.68,1.6877754525241542,3.019976092079266,1.598192801795948,1.511730847153389,6.050302891277906,1.056203394613329,0.8314734636139334
0.681,1.662076220115693,3.0287209544550047,1.5727869782343664,1.486373075665696,6.480473426838758,1.0974625416780566,0.8113412428012691
0.682,1.6358249066121306,3.0316761853409804,1.5468865100147262,1.460581483008177,6.942601018053635,1.1402415161936357,0.7913353585272902
0.683,1.609046333263201,3.0283336332384048,1.5205154369158278,1.4343998709264325,7.4262389907826085,1.1845845234429384,0.7714940999341278
0.684,1.5817653213186382,3.018185146648488,1.4936977987164721,1.4078720411660641,7.920940670885747,1.2305357687088354,0.7518557561639125
0.685,1.5540066920281757,3.000722574,1.4664576351954592,1.3810417954726715,8.416259384223117,1.2781394572741975,0.7324586163587754
0.686,1.5257952666415475,2.975437764011472,1.4388189861315905,1.3539529355918556,8.901748456654792,1.3274397944218963,0.7133409696608473
0.687,1.4971558664084879,2.9418225649667953,1.4108058913036656,1.3266492632692173,9.366961214040838,1.3784809854348024,0.6945411052122592
0.688,1.468127296633229,2.8760967001658124,1.3824472697426429,1.2990445368417831,9.685723565909761,1.431722171007395,0.6756193687544031
0.689,1.4387431905003234,2.842598229546643,1.3538406852452747,1.271555311953339,10.13017656745902,1.4859294623986354,0.6574945783135935
0.69,1.409022111630141,2.791658905684776,1.3249452008869278,1.243772270912288,10.371217011167998,1.5422391154457369,0.6392405186008476
0.691,1.3789946282086387,2.7244196611555256,1.2957897559775022,1.2157258065816534,10.432053966552958,1.6006320385226662,0.6208773811609195
0.692,1.3486913084217742,2.6420214285342096,1.266403289826896,1.1874463118244574,10.335896503130158,1.6610891400033916,0.6024253575385627
0.693,1.318142720455505,2.545605140396144,1.2368147417450093,1.1589641795037233,10.105953690415875,1.7235913282618807,0.5839046392785316
0.694,1.2873794324957886,2.436311729316645,1.2070530510417414,1.130309802482473,9.765434597926363,1.7881195116721011,0.5653354179255797
0.695,1.2564320127285822,2.315282128,1.1771471570269918,1.101513574,9.337548295177902,1.8546545986080205,0.5467378850244615
0.696,1.2253310293398432,2.183657268634615,1.1471259990106595,1.0726058857905172,8.845503852,1.9231774974436076,0.5281322321199308
0.697,1.1941070505155298,2.042578084182717,1.1170185163026443,1.0436171318458567,8.312510336969154,1.9936691165528286,0.5095386507567414
0.698,1.1627906444415983,1.8931855070906516,1.0868536482128452,1.0145777046527722,7.761776820541409,2.0661103643096532,0.49097733247964753
0.699,1.1314123793040067,1.7366204699337362,1.0566603340511616,0.9855179970742856,7.216512371919763,2.1404821490880463,0.4724684688334028
0.7,1.1000028232887127,1.5740239052872864,1.0264675131274932,0.9564684019734199,6.699926060620488,2.216765379261979,0.4540322513627615
0.701,1.068592544581673,1.4065367457266196,0.9963041247517389,0.9274593122131981,6.235226956159847,2.294940963205416,0.4356888716124775
0.702,1.037212111368846,1.2352999238270517,0.9661991082337982,0.8985211206566427,5.845624128054105,2.3749898092923267,0.4174585211273046
0.703,1.0058920918361882,1.0614543721638996,0.9361814028835708,0.8696842201667769,5.554326645819528,2.4568928258966793,0.3993613914519971
0.704,0.9746603840843041,0.9080939817928487,0.9062956945004002,0.8410290464066724,5.364534642976942,2.5403905279758074,0.38157475632479465
0.705,0.9435565759684932,0.7503299471763132,0.8765397808576996,0.8126574212859293,5.445121524991807,2.625008100823224,0.36411157604021194
0.706,0.9126106552132397,0.610097031,0.8469647578815281,0.784483614,5.737678015595748,2.7109445707176234,0.34708594181054275
0.707,0.8818517180352268,0.4968728670827416,0.8175981591096468,0.756533346,6.203606816539254,2.797939606733408,0.330507586
0.708,0.851308861,0.4201350879507668,0.7884675180798171,0.7288323364988908,6.804310629572821,2.885732877944981,0.3143862416394245
0.709,0.8210111792776537,0.3893613269920403,0.7596003683297997,0.7014063065434203,7.501192156446937,2.9740640534267473,0.29873164075971514
0.71,0.7909877701314595,0.4140292173790928,0.7310242433973565,0.6742809764656266,8.255654098912098,3.0626728022531093,0.2835535160583986
0.711,0.7612677294292378,0.5036163922844552,0.7027666768202483,0.6474820667000538,9.029099158718793,3.1512987934984706,0.2688616000663451
0.712,0.7318801533876711,0.667600485,0.6748552021362366,0.6210352976812453,9.782930038,3.2396816962372355,0.25466562531442405
0.713,0.7028541382234426,0.9154591283402319,0.6473173528830825,0.5949663898437446,10.478549437358765,3.3275611795438067,0.2409753243335055
0.714,0.6742187801532353,1.256669955835708,0.6201806625985474,0.5693010636220958,11.077360059693028,3.414676912,0.2278004296544594
0.715,0.646003175,1.7007106005396164,0.5934726648203921,0.5440650394508415,11.54076460637079,3.5007685641579855,0.2151506738081554
0.716,0.6182364201616157,2.257058695624488,0.5672208930863782,0.5192840377645261,11.830165779142552,3.585575803614399,0.2030357893254634
0.717,0.5909476106735693,2.9351918742628538,0.5414528809342668,0.49498377899769297,11.906966279758805,3.668838299936233,0.19146550873725332
0.718,0.5641658431462757,3.744587769627244,0.5161961619018192,0.47118998358488556,11.73256880997004,3.7502957221978916,0.18044956457439493
0.719,0.5379110692576294,4.194846008865474,0.49152346157815313,0.4479547034477792,12.223872900377023,3.8360305645634525,0.17010621878980567
0.72,0.5121959426109084,5.851596522726786,0.46732060074513143,0.425267688,10.868593088365696,3.9043406252110167,0.16011717374870965
0.721,0.48707184347399246,7.456533728469289,0.44371861883423896,0.403183571,9.553428652827554,3.9747035126332855,0.15077265209024598
0.722,0.4625595248053336,8.980019636132969,0.4207369539296014,0.38172140074566197,8.287601199744026,4.045175695210461,0.1420952194404705
0.723,0.43867973956338424,10.392416255757823,0.3983950441153447,0.3609002215849766,7.080332335096544,4.113813641322746,0.13410744142543918
0.724,0.4154532407065964,11.66408559738384,0.3767123274755947,0.3407390797248475,5.9408436648665335,4.178673819350342,0.12683188367120793
0.725,0.3929007811934222,12.765389671051011,0.355708242,0.3212570210236024,4.878356795035425,4.237812697673454,0.12029111180383259
0.726,0.371043114,13.666690486799332,0.3354022260561177,0.30247309133956884,3.9020933315846476,4.289286744672283,0.11450769144936918
0.727,0.34990099203172376,14.338350054668787,0.3158137174446424,0.2844063365310746,3.0212748804956275,4.331152428727029,0.10950418823387348
0.728,0.3294951683001037,14.750730384699374,0.2969621543441769,0.26707580245644724,2.245123047749794,4.361466218217896,0.10530316778340146
0.729,0.309846396,14.874193486931079,0.2788669748388471,0.2505005349740144,1.582859439328576,4.378284581525089,0.101927196
0.73,0.2909754273275829,14.679101371403899,0.26154761701277895,0.23469957994210394,1.043705661213403,4.379663987028809,0.099398838
0.731,0.27290301600358646,14.135816048157823,0.245023519,0.21969198321904324,0.6368833193857022,4.363660903109255,0.097740659
0.732,0.2556499147323689,13.214699527232842,0.22931411873493027,0.20549679066316015,0.3716140198269034,4.3283317981466345,0.096975226
0.733,0.2392368764723823,11.886113818668946,0.2144388544514014,0.1921330481327822,0.2571193685184344,4.271733140521146,0.097125104
0.734,0.22368465418207895,10.12042093250613,0.20041716418363734,0.17961980148623719,0.302620971,4.191921398612995,0.098212858
0.735,0.20897716298765662,8.715582461729134,0.1872980191326105,0.16800713470879325,0.4639656723630271,4.061840914111889,0.10025766676850509
0.736,0.19514510280331246,5.961221496041185,0.17497245421361254,0.1571988133624242,0.7562110173385628,3.964896608984952,0.103190582
0.737,0.18221863562652357,4.186508014684113,0.16355864350260896,0.14730082589827456,1.0654911822716977,3.8155555002243986,0.10708745144320778
0.738,0.17020527019132117,3.2786893766307657,0.15306315249056646,0.1383200321195669,1.386026239206335,3.622304868534544,0.11196023633401164
0.739,0.15911251523173645,3.1250129408539897,0.14349254666845151,0.1302632918295238,1.7120362601863794,3.393631994619708,0.11782089955030695
0.74,0.14894787948180063,3.6127260663266303,0.13485339152723078,0.1231374648313677,2.037741317255734,3.138024159184208,0.1246814035594859
0.741,0.139718872,4.629076112021535,0.12715225255787083,0.11694941092832112,2.357361482458302,2.8639686429323596,0.13255371082894077
0.742,0.13143300054700063,6.061310436911547,0.1203956952513382,0.11170598992360657,2.665116827837987,2.5799527265684823,0.1414497838260638
0.743,0.12409777483019888,7.796676399969517,0.11459028509859956,0.10741406162044663,2.955227425438693,2.294463690796893,0.15138158501824733
0.744,0.11772070325917086,9.722421360168285,0.10974258759062144,0.10408048582206375,3.221913347304324,2.0159888163219084,0.16236107687288356
0.745,0.11230929456794785,11.725792676480706,0.10585916821837049,0.1017121223316805,3.4593946654787833,1.7530153838478482,0.17440022185736476
0.746,0.10787105749056103,13.694037707879618,0.10294659247281322,0.10031583095251936,3.661891452005974,1.5140306740790272,0.18751098243908323
0.747,0.10441350076104162,15.514403813337868,0.10101142584491625,0.099898471,3.8236237789298007,1.3075219677197647,0.20170532108543116
0.748,0.10194413311342085,17.07413835182831,0.10006023382564619,0.10046690374075345,3.9388117182941658,1.1419765454743778,0.21699520026380092
0.749,0.10047046328172994,18.260488682323782,0.1000995819059696,0.10202798751459376,4.001675342142974,1.0258816880471837,0.23339258244158473
0.75,0.10000000000000009,24.11920293114281,0.10118988600254568,0.10464319164089286,3.9687384403308914,1.0846002145585238,0.2509776584333234
0.751,0.10047046328172984,20.37824035028567,0.10316042181275879,0.10814024552448138,4.043820807,0.9901845359188053,0.2695403842210679
0.752,0.10194413311342071,16.961717743902984,0.10614211873245323,0.1126517547992683,4.115687205913009,1.0418269921178969,0.28923748275562067
0.753,0.10441350076104139,13.884680256974939,0.11012679802769287,0.11816970226201141,4.183090893939219,1.2270177700162455,0.3100595422014812
0.754,0.10787105749056075,11.162173034481725,0.11510628096454141,0.1246860707094685,4.244785129500536,1.5332470564742953,0.33199715072314906
0.755,0.11230929456794753,8.809241221403537,0.1210723888090627,0.13219284293839725,4.299523170630711,1.948005038352492,0.35504089648512355
0.756,0.11772070325917049,6.8409299627205575,0.12801694282732048,0.1406820017455555,4.346058275363495,2.458781903,0.37918136765190413
0.757,0.12409777483019843,5.272284403412978,0.13593176428537862,0.15014552992770097,4.383143701732644,3.0530678358111065,0.4044091523879904
0.758,0.1314330005470002,4.118349688460989,0.14480867444930093,0.16057541028159147,4.409532707771911,3.7183530251124157,0.4307148388578817
0.759,0.13971887167554448,3.394170962844781,0.1546394945851511,0.17196362560398468,4.423978551515046,4.442127657275652,0.4580890152260776
0.76,0.14894787948180013,3.1147933715445406,0.165416046,0.18430215869163846,4.4252344909958055,5.211881919161263,0.48652226965707734
0.761,0.15911251523173595,3.29526206,0.1771301498368905,0.19758299234131055,4.412053784,6.015105997629693,0.5160051903153806
0.762,0.1702052701913206,3.9506221718127255,0.18977362748490723,0.21179810934975868,4.383189689305201,6.839290079541385,0.5465283653654867
0.763,0.18221863562652296,5.095918853341528,0.20333830016910703,0.22693949251374057,4.337395464201343,7.671924351756786,0.5780823829718951
0.764,0.1951451028033118,6.746197249107058,0.21781598915555384,0.2429991246300141,4.273424367,8.500499001136344,0.6106578312991053
0.765,0.2089771629876559,8.916502504089502,0.2331985157103113,0.25996898849533695,4.190029655645284,9.312504215,0.6442452985116167
0.766,0.22368465418207809,11.607213777449505,0.24949658515271797,0.27786280870891095,4.092115962991148,10.040383872493658,0.6788541301578833
0.767,0.23923687647238137,13.552087931298125,0.26659557102900344,0.29655451233771574,3.9848900901429936,10.72161226755111,0.7143418595473581
0.768,0.2556499147323679,14.848336260441798,0.28456507843645135,0.3161223850718732,3.8797016696928597,11.204719836543608,0.7507944338681789
0.769,0.2729030160035854,15.562932316245139,0.30338306234637125,0.3365437050297184,3.7764108334613744,11.509678937413618,0.7881721935941997
0.77,0.29097542732758186,15.762849650072749,0.3230274777300729,0.35779575032958655,3.6748777132691632,11.656461928103623,0.8264354791992733
0.771,0.30984639574590495,15.51506181328925,0.3434762795588663,0.379855799,3.574962440936855,11.66504117,0.8655446311572543
0.772,0.32949516830010256,14.88654235725925,0.364707423,0.40270112942873276,3.4765251482850776,11.555389010713522,0.9054599899419965
0.773,0.3499009920317226,13.944264833347358,0.38669886243696683,0.4263090194646812,3.3794259671344573,11.347477818518364,0.9461418960273533
0.774,0.37104311398231277,12.755202792918185,0.4094285534288937,0.4506567473159933,3.283525029305622,11.061279947913107,0.9875506898871784
0.775,0.392900781,11.386329787336344,0.4328744507511512,0.4757215911010045,3.188682466619198,10.71676775684022,1.029646711995326
0.776,0.41545324070659506,9.904619367966443,0.45701450937504917,0.5014808289380497,3.0947584108958144,10.333913603242184,1.0723903028256492
0.777,0.4386797395633831,8.377045086173103,0.48182668427189757,0.5279117389454646,3.0016129939560976,9.932689845061478,1.1157418028520028
0.778,0.46255952480533225,6.8705804933209205,0.5072889304130057,0.5549915992415839,2.9091063476206744,9.533068840240567,1.159661552548239
0.779,0.487071843,5.452199140774518,0.5333792027696838,0.582697688,2.8170986037101735,9.155022946721935,1.2041098923882125
0.78,0.5121959426109068,4.18887458,0.5600754563132413,0.6110072831732769,2.7254498940452203,8.818524522448058,1.2490471628457773
0.781,0.5379110692576279,3.1475803620574805,0.5873556460149882,0.6398976630455212,2.6340203504464443,8.543545925,1.2944337043947869
0.782,0.5641658431462743,2.26574155,0.6151910985625813,0.6693401987543542,2.543019056292011,8.300417555,1.340356525620209
0.783,0.5909476106735677,1.7088500720622217,0.6435242312016171,0.6992676255810549,2.4494406345195796,8.260864921,1.3862903082857465
0.784,0.6182364201616141,1.2634148545219333,0.6723615894655512,0.7296927811486674,2.3584300663900324,8.288895383142787,1.4326497182813176
0.785,0.6460031753937304,0.9201211355636787,0.7016721440042962,0.7605829291035862,2.2699759029984095,8.372984236528085,1.4793637009066722
0.786,0.6742187801532337,0.6696541530577522,0.7314248654677644,0.7919053330922052,2.1840666954397463,8.501606777664904,1.5263612014615602
0.787,0.7028541382234411,0.5026991448744479,0.7615887245058686,0.8236272567609192,2.1006909948090824,8.663238302779089,1.5735711652457323
0.788,0.7318801533876694,0.4099413488840602,0.7921326917685211,0.8557159637561216,2.0198373522014537,8.846354108096483,1.620922537558938
0.789,0.7612677294292362,0.3820660029568832,0.8230257379056346,0.888138718,1.9414943187118996,9.039429489842925,1.6683442637009276
0.79,0.7909877701314579,0.40975834496321095,0.8542368335671217,0.9208627823115696,1.8656504454354559,9.230939744244264,1.715765288971451
0.791,0.8210111792776519,0.48370361277333784,0.8857349494028947,0.9538554211646033,1.792294283467161,9.409360167526337,1.7631145586702588
0.792,0.8513088606511353,0.5945870442575582,0.9174890560628667,0.9870838979297026,1.721414383902053,9.563166056,1.810321018097101
0.793,0.8818517180352249,0.7330938772861658,0.9494681241969497,1.0205154762532611,1.6529992978351684,9.680832705636066,1.8573136125517271
0.794,0.9126106552132378,0.8899093497294552,0.9816411244550565,1.0541174197816736,1.5870375763615454,9.750835412915404,1.9040212873338878
0.795,0.9435565759684914,1.0557186994577206,1.0139770274870998,1.087856992161334,1.523517770576222,9.761649473978853,1.9503729877433333
0.796,0.9746603840843023,1.2212071643412563,1.0464448039429919,1.1217014570386363,1.462428431574235,9.701750185052248,1.9962976590798136
0.797,1.0058920918361862,1.3623404811609767,1.0790069818978048,1.1556033288143635,1.4040629127903281,9.698761914696313,2.040984601656816
0.798,1.0372121113688442,1.5568203783231842,1.1116400288969854,1.1895577547830107,1.3465850628336422,9.415368055164006,2.086260970554805
0.799,1.068592544581671,1.740122994782201,1.144303099483671,1.2235045189757772,1.2910070198289605,9.123306346988358,2.130488610851434
0.8,1.1000028232887107,1.9121000880827501,1.1769635192550743,1.2574088202472575,1.237299535484694,8.827243093786448,2.173608796
0.801,1.131412379304005,2.072603415769554,1.2095886138084075,1.291235857452045,1.185433361509253,8.531844599175345,2.2155628012186783
0.802,1.1627906444415965,2.2214847353873353,1.2421457087408838,1.3249508294447345,1.1353792496110482,8.241777166772122,2.2562918990783265
0.803,1.1941070505155278,2.3585958044808173,1.274602129649715,1.3585189350799198,1.0871079514984894,7.961707100193847,2.295737364
0.804,1.2253310293398418,2.4837883805947234,1.306925202132113,1.391905373212195,1.040590218879988,7.696300703057591,2.3338404696222566
0.805,1.2564320127285806,2.5969142212737757,1.3390822517852914,1.4250753426961549,0.9957968034639538,7.450224278980428,2.370542490095572
0.806,1.287379432495787,2.6978250840626976,1.3710406042064616,1.457994042386393,0.9526984569587977,7.228144131579428,2.4057846992291427
0.807,1.3181427204555034,2.7863727265062113,1.4027675849928365,1.4906266711375036,0.911265931,7.034726564,2.4395083709174847
0.808,1.3486913084217726,2.8624089061490405,1.4342305197416283,1.522938427804081,0.8714699775147612,6.874637881274197,2.471654779055116
0.809,1.3789946282086372,2.925785380535909,1.465396734,1.554894511240719,0.833281348,6.752544385604111,2.502165197536552
0.81,1.4090221116301394,2.9763539072115366,1.4962335535153133,1.5864601203020126,0.7966707942151627,6.673112381078472,2.5309809
0.811,1.4387431905003218,3.013966243720649,1.526708303734631,1.6176004538425548,0.7616090678905536,6.641008171314349,2.5580431611089045
0.812,1.4681272966332273,3.038474147607968,1.5567883103052156,1.6482807107169406,0.7280669207272856,6.660898059928817,2.5832932539888547
0.813,1.497155866408486,3.053534224975794,1.5864205621515453,1.678461220741595,0.6958465972009931,6.665739722714601,2.607431384423112
0.814,1.5257952666415457,3.065425856852923,1.6156476142831961,1.7081411605231431,0.6652338291991889,6.794649468629924,2.6287520691687227
0.815,1.5540066920281737,3.071994778367228,1.644375087,1.7372619277493615,0.6358368710842508,6.912802790634792,2.6487030554010658
0.816,1.5817653213186365,3.073455317315355,1.6725775291193505,1.7657949744448367,0.60761991,7.017280538,2.667267944167665
0.817,1.609046333263199,3.0700218014939473,1.7002294898829595,1.7937117526341555,0.5805471342079823,7.105163561977505,2.6844303365160465
0.818,1.635824906612129,3.0619085586996513,1.7273055182496615,1.8209837143419048,0.5545827302931573,7.173532710847524,2.7001738334937353
0.819,1.6620762201156911,3.0493299167291092,1.7537801632490087,1.8475823115926713,0.5296908859582087,7.2194688348714315,2.714482036148256
0.82,1.6877754525241526,3.032500203,1.7796279739105543,1.873478996411042,0.5058357886263891,7.240052783815321,2.7273385455271355
0.821,1.712897782587779,3.0116337464458764,1.8048234992638523,1.8986452208216043,0.4829816257209514,7.232365407445272,2.738726962677898
0.822,1.737418389056837,2.986944873726474,1.8293412883384554,1.9230524368489446,0.46109258466514796,7.193487555527376,2.7486308886480697
0.823,1.7613124506815923,2.9586479130174075,1.8531558901639171,1.9466720965176494,0.4401328528822316,7.120500077827721,2.7570339244851763
0.824,1.7845551462123108,2.9269571921153226,1.8762418537697898,1.9694756518523058,0.4200666177954549,7.0104838241123915,2.7639196712367413
0.825,1.807121654399259,2.8920870388168627,1.8985737281856268,1.9914345548775012,0.4008580668280705,6.860519644147473,2.7692717299502925
0.826,1.8289871539927027,2.854251780918675,1.9201260624409815,2.0125202576178216,0.3824713874033311,6.667688387699057,2.773073701673353
0.827,1.8501268237429087,2.8136657462174024,1.9408734055654073,2.0327042120978547,0.3648707669444893,6.4290709045332255,2.7753091874534492
0.828,1.870515842400143,2.7705432625096917,1.9607903065884575,2.0519578703421875,0.34802039287479797,6.141748044,2.7759617883381074
0.829,1.8901741145814945,2.7257273049909703,1.979839415502861,2.0702060251490777,0.33190075934269586,5.859935666459521,2.7741124690148746
0.83,1.9090433616201332,2.6778804490346393,1.9980867441470367,2.0876053191209594,0.3165735166672654,5.494081601385396,2.7714760737717468
0.831,1.9271038230917605,2.6295488134275113,2.015427867,2.1039578293502945,0.30192403298208026,5.121472593885787,2.766451057819912
0.832,1.944342286406438,2.5808355743256177,2.031848619465019,2.1192507837165095,0.28792965210109667,4.745020524318768,2.7589407073139696
0.833,1.9607455389742268,2.5318439078849893,2.0473348369026416,2.1334714100990273,0.27456771783827066,4.367637273042418,2.7488483084085216
0.834,1.9763003682051883,2.482676990261655,2.061872354701897,2.1466069363772737,0.2618155740075584,3.9922347204148103,2.7360771472581673
0.835,1.9909935615093841,2.4334379976116467,2.0754470082446925,2.1586445904306726,0.24965056442291594,3.621724746794022,2.7205305100175092
0.836,2.0048119062968768,2.384230106090995,2.0880446329129385,2.1695716001386507,0.23805003289829962,3.2590192325381278,2.7021116828411476
0.837,2.017742189977726,2.335156491855731,2.0996510640885417,2.179375193380632,0.2269913232476654,2.907030058005203,2.6807239518836834
0.838,2.029771199961994,2.286320331061885,2.1102521371534118,2.1880425980360405,0.21645177928496953,2.568669103553324,2.656270603299717
0.839,2.040885723659743,2.237824799865488,2.1198336874894568,2.195561041984303,0.20640874482416816,2.2468482495405673,2.6286549232438503
0.84,2.051072548481033,2.1897730744225696,2.1283815504785855,2.2019177531048415,0.1968395636792173,1.9444793763250054,2.597780197870683
0.841,2.0603184618359265,2.142268330889162,2.135881561502706,2.207099959277083,0.18772157966407313,1.6644743642647166,2.563549713334816
0.842,2.0686102511344844,2.095413745421294,2.142319555943727,2.211094888380451,0.17903213659269188,1.4097450937177758,2.525866755790851
0.843,2.0759347037867686,2.0493124941749983,2.147681369183557,2.213889768294372,0.1707485782790296,1.1832034450422586,2.484634611393389
0.844,2.082295092,2.004154914,2.151872060765245,2.2154518701040686,0.1628214604598726,0.9873999469492902,2.4389417725525853
0.845,2.0877147282829003,1.9590354906277696,2.1551561581326064,2.2159207657521103,0.15533321412546627,0.8103720405842757,2.3918570391905596
0.846,2.0921441297576084,1.9145873985595872,2.1573129759767418,2.215188149191373,0.1481925719369551,0.6596157621230055,2.3409993311051656
0.847,2.095584812,1.8708243397585833,2.158352022,2.213271668306736,0.1413885113099643,0.5336913224694965,2.286660434191202
0.848,2.0980382921967813,1.8277600158604426,2.1582828029120917,2.210188971,0.13491000966011937,0.43115893252776516,2.2291321343434665
0.849,2.099506085804618,1.7854081285008463,2.157114826911685,2.2059577051052845,0.12874604440304557,0.3505788032018279,2.168706217456759
0.85,2.0999897094335367,1.743782379315477,2.1548576012048106,2.2005955185582295,0.12288559295436824,0.29051114539570116,2.1056744694258764
0.851,2.0994906794052235,1.702896469940018,2.1515206332456587,2.1941200592267958,0.11731763272971271,0.24951617001340165,2.0403286761456174
0.852,2.098010512041363,1.6627641020101502,2.147113430488417,2.1865489749958615,0.11203114114470435,0.2261540879589456,1.972960624
0.853,2.0955507236636417,1.623398977161557,2.141645500387276,2.177899913750308,0.10701509561496846,0.21898511013634955,1.903862097416162
0.854,2.092112830593747,1.5848147970299202,2.1351263503964257,2.1681905233750145,0.10225847355613041,0.22656944744963006,1.8333248837565626
0.855,2.0876983491533636,1.547025263250923,2.1275654879700556,2.157438451754862,0.097750252,0.24746731080280368,1.7616407684267794
0.856,2.082308795664178,1.5100440774602468,2.118972420562355,2.1456613467747285,0.09347941,0.2802389110998867,1.689101537321611
0.857,2.0759456864478754,1.4738849412935755,2.109356655627514,2.1328768563194958,0.089434922,0.3234444592448958,1.615998976335855
0.858,2.068610537826143,1.4385615563865901,2.0987277006197216,2.1191026282740433,0.085605768,0.37564416614184737,1.5426248713643105
0.859,2.0603048661206658,1.404087624374974,2.0870950629931673,2.104356311,0.081980925,0.4353982426947579,1.469271008301775
0.86,2.051071501124412,1.3704260155763182,2.0744874068117403,2.0886537037840034,0.078543248,0.49934723308758006,1.3974295523933407
0.861,2.0409062123566875,1.3375841691012755,2.0609320463457053,2.0720271243114485,0.075321486,0.5725463823491843,1.3244239100292021
0.862,2.029800789890753,1.305534653528666,2.046437719322553,2.0544925948175563,0.072275007,0.6473500327200888,1.2529994571968333
0.863,2.017771120869224,1.274262605201187,2.0310237205164343,2.036062342434365,0.06939783,0.7231649145604622,1.1833365638584163
0.864,2.004833092434717,1.2437531604615368,2.014709344701499,2.016748594293916,0.066683972,0.7993977582304731,1.1156155999761324
0.865,1.9910025917298457,1.2139914556524116,1.997513886651896,1.9965635775282469,0.064127451,0.8754552940902901,1.050016935512162
0.866,1.9762955058972267,1.1849626271165101,1.9794566411417744,1.9755195192693968,0.061722285,0.9507442525000819,0.9867209404286869
0.867,1.960727722079475,1.1566518111965292,1.9605569029452843,1.9536286466494048,0.059462491,1.0246713638200171,0.9259079846878877
0.868,1.9443151274192065,1.1290441442351666,1.9408339668365757,1.9309031868003117,0.057342087,1.0966433584102642,0.867758438
0.869,1.9270736090590366,1.1021247625751205,1.9203071275897972,1.9073553668541545,0.055355092,1.1660669666309917,0.812452671
0.87,1.9090190541415804,1.0758788025590875,1.8989956799790988,1.8829974139429742,0.053495522500687544,1.232348918842369,0.7601710531433596
0.871,1.8901673498094536,1.0502914005297657,1.8769189187786297,1.8578415551988083,0.051757397,1.2948959454045639,0.7110939543950772
0.872,1.8705343832052714,1.0253476928298524,1.8540961387625399,1.831900017753697,0.050134732543173424,1.3531147766777456,0.6654017448003766
0.873,1.8501360414716497,1.0010328158020452,1.8305466347049786,1.8051850287396793,0.048621548,1.4064121430220822,0.6232747943214395
0.874,1.8289882117512035,0.9773319057890417,1.8062897013800958,1.7777088152887945,0.04721186,1.4541947747977426,0.5848934729204467
0.875,1.8071067811865489,0.954216791,1.7812531020433477,1.7492624108721817,0.045889132,1.495209948597656,0.5513345890212777
0.876,1.7845600150682739,0.9317150626827256,1.7557039321269607,1.7204677928365073,0.044683103,1.5338583495013958,0.5198418708411481
0.877,1.7613281014853905,0.9097863792355219,1.7294790095775303,1.6908838805836497,0.043564451,1.5671091256290801,0.49254591793459723
0.878,1.737437546534018,0.8884183654809512,1.7026043896618148,1.6605474314656048,0.042530181323877356,1.595226922292173,0.4693795298032256
0.879,1.7129148563102752,0.8675986467385075,1.6751061276465726,1.6294952028343677,0.041577301839710895,1.6184763848021388,0.45027550594863336
0.88,1.6877865369102802,0.847314848,1.6470102787985599,1.597763952041935,0.040702819,1.6371221584704405,0.43516664587242065
0.881,1.6620790944301522,0.8275545955679775,1.618342898384535,1.5653904364403008,0.039903739003389005,1.6514288886085429,0.4239857490761875
0.882,1.6358190349660096,0.8083055137788794,1.5891300416712557,1.5324114133814617,0.039177069,1.661661220527909,0.4166656150615345
0.883,1.6090328646139718,0.7895552282798849,1.5593977639254801,1.4988636402174131,0.038519815,1.6680837995400044,0.4131390433300617
0.884,1.5817470894701566,0.771291364,1.5291721204139652,1.4647838743001502,0.037928984858439124,1.6709612709562918,0.41333883338336924
0.885,1.5539882156306832,0.7535015474301826,1.498479166403469,1.4302088729816687,0.037401584,1.6705582800882355,0.41719778472305724
0.886,1.525782749191671,0.7361734027184633,1.4673449571607498,1.3951753936139648,0.03693462,1.667139472,0.4246486968507261
0.887,1.4971571962492367,0.7192945555748236,1.435795547952564,1.3597201935490328,0.036525098,1.660969492744948,0.435624369
0.888,1.4681380628995004,0.7028526313187577,1.4038569940456695,1.3238800301388691,0.036170027,1.6523129868926445,0.4500576014764069
0.889,1.438751855238581,0.6868352552697603,1.3715553507068252,1.287691660735469,0.035866412,1.6414346000018534,0.4678811929776193
0.89,1.4090250793625965,0.6712300527473251,1.3389166732027877,1.2511918426908277,0.03561126,1.6285989773840384,0.4890279432732133
0.891,1.3789921808507077,0.65601316,1.3059440643802194,1.214454276437372,0.035399276973374603,1.6149368644633693,0.5133984227084922
0.892,1.3486923454572417,0.641213421,1.272781238961065,1.1775256821701963,0.035239525,1.5984067643442352,0.5405595285211198
0.893,1.3181456555284872,0.6267879938668075,1.2393709288854282,1.1404559463892106,0.035120697420894305,1.5811556130071218,0.5706334613599253
0.894,1.2873829765014329,0.6127283679906662,1.2057561555775511,1.1033059516837749,0.035041248401553794,1.5632930905414921,0.603461695
0.895,1.2564351738130664,0.5990260334842895,1.1719799404616762,1.066136580643249,0.034999630261579116,1.5449288770368084,0.6388857032424636
0.896,1.2253331129003766,0.5856724802771586,1.1380853049620463,1.029008715856994,0.034994295782044854,1.5261726525825339,0.6767469598493936
0.897,1.1941076592003517,0.5726591982987542,1.104115270502904,0.9919832399143703,0.035023697744025584,1.5071340972681317,0.7168869386088955
0.898,1.162789678,0.5599776774785571,1.0701128585084916,0.9551210354047377,0.035086289,1.4879228911830638,0.759147113
0.899,1.1314100351862502,0.5476194077460482,1.0361210904030518,0.9184829849174565,0.035180522116830246,1.4686487144167937,0.8033689577120097
0.9,1.099999596,0.535575879,1.0021829876108272,0.8821299710418872,0.03530485,1.4494212470587837,0.849393946
0.901,1.0685892252666678,0.5238385812620178,0.9683415715560598,0.846122876,0.035457726,1.430350169198497,0.8970635508045947
0.902,1.0372097891847927,0.5123990043694583,0.9346398636629935,0.8105225834833258,0.035637602,1.4115451609253966,0.9462192470509354
0.903,1.005892152937512,0.5012486382825098,0.9011208853558691,0.775389975,0.035842931,1.3931159023289441,0.9967025081394392
0.904,0.9746671819618149,0.4903789729306536,0.8678276580589304,0.7407859334439355,0.036072165,1.3751720734986037,1.0483548078517053
0.905,0.9435657416946892,0.47978149824337035,0.8348032031964192,0.7067713414673304,0.036323759,1.3578233545238372,1.1010176199693316
0.906,0.9126186975731234,0.4694477041501409,0.8020905421925786,0.6734070816385991,0.036596164,1.341179425494108,1.1545324182739174
0.907,0.8818492280185207,0.45936792367725393,0.7698000703147168,0.6408609173681394,0.036888163,1.3251376704672024,1.2085941125395059
0.908,0.8512985418093828,0.4495521737222003,0.7377990668568323,0.6088455875345623,0.037201747,1.309496303623734,1.2634556357591302
0.909,0.8209981266289298,0.43997737941023174,0.7062764361071765,0.5777037226364613,0.037532594,1.2945482034910454,1.318582903
0.91,0.7909759181514702,0.4306379926944636,0.6752680557158611,0.5474698561311026,0.037879935,1.2802642957827646,1.3738497390549906
0.911,0.761259852,0.4215284655280113,0.6448098033329983,0.5181785214757512,0.038243001141002014,1.266615506,1.4291299706476572
0.912,0.7318778640027634,0.4126432498639904,0.6149375566087002,0.4898642521276736,0.038621026,1.2535727604939404,1.4842974232144355
0.913,0.7028578896801329,0.4039767976555162,0.5856871931930784,0.46256158154413496,0.039013239610256406,1.2411069843406528,1.5392259225135403
0.914,0.6742278647577286,0.39552356085570434,0.5570945907362452,0.43630504318240115,0.039418875,1.2291891034662856,1.5937892943031877
0.915,0.6460157249098583,0.3872779914176699,0.5291956268883125,0.4111291704997377,0.039837164,1.217790043584467,1.6478613643415925
0.916,0.6182494058108308,0.37923454129452855,0.5020261792993922,0.3870684969534103,0.040267339,1.2068807304088252,1.7013159583869701
0.917,0.590956843,0.37138766243939586,0.4756221256195965,0.3641575560006849,0.040708630551984024,1.1964320896529885,1.754026902197537
0.918,0.5641659725565361,0.36373180680538686,0.4500193434990372,0.3424308810988267,0.041160271,1.186415047030584,1.8058680215315073
0.919,0.5379047297498853,0.35626142634561725,0.42525371058782646,0.3219230057051018,0.041621493,1.1768005282552405,1.8567131421470964
0.92,0.5122010503893102,0.34897097301320257,0.4013611045360762,0.30266846327677566,0.042091528,1.1675594590405867,1.906436089802521
0.921,0.48708287014911855,0.34185489876125796,0.3783774029938984,0.2847017872711141,0.042569607,1.158662765,1.9549106902559954
0.922,0.4625728376516834,0.33490070996247634,0.35647016567530193,0.26820383286399807,0.043053936671079575,1.1499380986117753,2.0016325381076503
0.923,0.43866865991204335,0.3281272591294152,0.3352750507288642,0.252731676,0.043547839134174524,1.141693042367434,2.0477417575764187
0.924,0.4154296954195262,0.3215124870309859,0.3151078821618169,0.23864785441870945,0.044047841085697724,1.133615099931656,2.0922032335176235
0.925,0.3928743528675565,0.31505290089283944,0.29597989956814497,0.2259506872335032,0.044553577643863335,1.125684135101011,2.1349893768229915
0.926,0.3710210409495585,0.3087450079406267,0.27790234254183394,0.2146384951911463,0.045064683926885445,1.1178800116720669,2.1760725983842497
0.927,0.3498881683589564,0.3025853153999988,0.26088645067686894,0.2047095986300566,0.045580795052978226,1.110182593441392,2.215425309093126
0.928,0.32949414378917463,0.2965703304966065,0.24494346356723543,0.1961623178886519,0.046101546,1.102571744205555,2.2530199198413454
0.929,0.30985737593363727,0.2906965604561009,0.23008462080691847,0.18899497330535014,0.046626572,1.0950273277611244,2.288828841520637
0.93,0.2909962734857688,0.284960513,0.2163211619899036,0.18320588521856926,0.047155508671821826,1.0875292079046686,2.3228244850227266
0.931,0.27292924513899347,0.27935869386635354,0.20366432671017587,0.17879337396672706,0.04768799,1.0800572484327564,2.354979261239342
0.932,0.2556746995867355,0.2738876117684137,0.19212535456172064,0.17575575988824146,0.048223652,1.0725913131419555,2.385265581062209
0.933,0.23925104552241916,0.2685437734359643,0.18171548513852326,0.17409136332153038,0.048762130134010116,1.0651112658288349,2.413655855383055
0.934,0.22367669163946896,0.2633236860946564,0.17244595803456897,0.1737985046050117,0.049303058,1.057596970289963,2.4401224950936085
0.935,0.20897004663130894,0.2582238569701408,0.16432801284384305,0.17487550407710328,0.049846072597960034,1.0500282903219085,2.464637911085595
0.936,0.19514951919136347,0.2532407932880686,0.15737288916033076,0.17732068207622304,0.050390807631324704,1.0423850897212392,2.4871745142507415
0.937,0.18223351801305687,0.2483710022740907,0.15159182657801742,0.1811323589407888,0.050936899,1.0346472322845244,2.507704715480776
0.938,0.17020949071585076,0.24360915639797026,0.14702340849589635,0.18632875992556697,0.051483835,1.0267824993577417,2.526171617307764
0.939,0.15909136862093248,0.23896205622489958,0.14352841159835272,0.19275098510155295,0.052032616658283105,1.0189099024850419,2.542974427405995
0.94,0.14891546709546957,0.23441880959940084,0.14122787132386416,0.2005125504759329,0.052581912,1.0109146017580384,2.5577922350279985
0.941,0.1396863205015132,0.22997718099511116,0.14011336279204417,0.2095875398282184,0.053131559,1.0028008518923754,2.5706711385078123
0.942,0.13140846320111457,0.22563493488566763,0.1401764611225061,0.21995003693792145,0.053681395,0.9945729076036975,2.5816572361794727
0.943,0.12408643,0.2213898357447076,0.14140874143486346,0.2315741255845539,0.054231258,0.9862350236076496,2.5907966263770184
0.944,0.11772475392919571,0.21723964804586807,0.14380177884872958,0.24443388954762735,0.054780985,0.9777914546198758,2.5981354074344876
0.945,0.11232797068177797,0.2131821362627863,0.14734714848371802,0.25850341260665377,0.055330415,0.969246455,2.6037196776859175
0.946,0.107900614,0.20921506486909947,0.15203642545944213,0.2737567785411451,0.055879383455824744,0.9606042805317299,2.607595535465346
0.947,0.10444721877428205,0.2053361983384448,0.15786118489551543,0.29016807113061294,0.056427729533344344,0.9518691848626472,2.6098090791068116
0.948,0.10197231883830642,0.2015433011444594,0.16481300191155124,0.30771137415456923,0.056975290371448335,0.9430454230644171,2.6104064069443518
0.949,0.10048044873024727,0.1978341377607804,0.17288345162716307,0.3263607713925258,0.057521904,0.9341372498526843,2.609433617312004
0.95,0.099976143,0.19420647266104504,0.18206410916196433,0.34609034662399435,0.058067407,0.9251489199430936,2.606936808543806
0.951,0.10046393544608356,0.19065807031889048,0.19234654963556846,0.3668741836284868,0.058611637,0.9160846880512894,2.6029620789737953
0.952,0.10194836099408149,0.1871866952079539,0.20372234816758894,0.3886863661855149,0.059154433,0.9069488088929163,2.597555527
0.953,0.10443395381820096,0.1837901118018725,0.2161830798776391,0.41150097807459063,0.059695632,0.8977455371836193,2.5907632507644895
0.954,0.10786466643839483,0.18046647493088283,0.229706141,0.435268654,0.060235191165063505,0.8885030603129885,2.582711913
0.955,0.11228332948039456,0.1772170865053081,0.24423180607704267,0.4599209540691874,0.060773292,0.8792045607150032,2.573373798907482
0.956,0.1176879006797559,0.1740367450216968,0.25980026678682294,0.4854725334987204,0.061309474,0.8698749026927757,2.5628663793883897
0.957,0.12406796924368099,0.1709240103082969,0.2763879177098911,0.5118812432116201,0.061843680443021846,0.8605216713580183,2.5512475627405924
0.958,0.13141312437937214,0.16787744219335654,0.2939711529445639,0.5391049345562576,0.062375852,0.851152452,2.5385752573114493
0.959,0.13971295529403147,0.16489560050512359,0.3125263665891586,0.5671014588810043,0.062905929,0.8417748291977647,2.5249073714483203
0.96,0.1489570511948613,0.16197704507184615,0.33202995274199215,0.595828668,0.063433855,0.8323963885956929,2.5103018134985646
0.961,0.15913500128906383,0.15912033572177234,0.352458306,0.6252444118643096,0.063959569,0.8230247151279415,2.4948164918095426
0.962,0.1702363947838413,0.15632403228315003,0.3737878189656449,0.6553065432196106,0.064483014,0.8136673939062222,2.4785093147286132
0.963,0.1822508208863959,0.1535866945842273,0.3959948872330979,0.6859729129485053,0.065004131,0.8043320100422479,2.461438190603136
0.964,0.19516786880392994,0.1509068824532523,0.4190559044020585,0.7172013723993654,0.065522862,0.7950261486477311,2.4436610277804722
0.965,0.20897712774364557,0.14828315571847284,0.44294726457084316,0.7489497729205614,0.066039147,0.7857573948343838,2.4252357346079787
0.966,0.2236681869127451,0.14571407420813706,0.4676453618377695,0.7811759658604651,0.066552929,0.7765333337139186,2.406220219433017
0.967,0.23923063551843063,0.14319819775049297,0.49312659030115424,0.8138378025674471,0.067064148,0.76736155,2.3866723906029454
0.968,0.2556540627679045,0.14073408617378863,0.5193673440593147,0.846893134,0.067572746,0.7582496299984842,2.3666501564651243
0.969,0.2729138900304025,0.1383189610482548,0.5463736734273555,0.8802812040798114,0.068078565,0.7492235524662565,2.346311839259071
0.97,0.29096449289575677,0.13595663550373044,0.5739926237966805,0.9139802190742397,0.068582013,0.7402293288943449,2.3253960112029985
0.971,0.3098244723939458,0.13364205925682093,0.6022932031075239,0.9479237174414803,0.069082718,0.7313195683675081,2.304197943706208
0.972,0.32947093116382387,0.13137428837626872,0.6312379206763266,0.9820645909044163,0.069580674,0.7224968349101408,2.2827532083038165
0.973,0.34988097184424594,0.12915237893081638,0.6607892858195297,1.016355731185932,0.070075875,0.7137636925466387,2.2610973765309392
0.974,0.37103169707406647,0.12697538698920635,0.6909098078535735,1.0507500300089103,0.070568315,0.705122705,2.239266019922691
0.975,0.39290020949214005,0.12484236862018118,0.721561996,1.085200379096235,0.071057987,0.6965764371988107,2.217294710014187
0.976,0.41546361173732127,0.12275237989248329,0.7527083598599468,1.11965967,0.071544884,0.688127452,2.1952190183405422
0.977,0.43869900644846466,0.1207044768748552,0.7843114084651575,1.154080794955458,0.072029002,0.6797783145191851,2.173074516436873
0.978,0.46258349626442496,0.11869771563603934,0.816333651,1.1884166451731228,0.072510333,0.6715315879909364,2.150896775838293
0.979,0.48709418382405656,0.1167311522447783,0.8487375974618311,1.2226201125466685,0.072988871,0.6633898367029241,2.1287213680799186
0.98,0.5122081717662144,0.11480384276981453,0.8814857564861754,1.2566440887989783,0.073464609,0.6553556246795432,2.1065838646968658
0.981,0.5379025627297528,0.11291484327989051,0.9145406376164458,1.2904414656529355,0.073937542,0.6474315159451891,2.0845198372242475
0.982,0.5641544593535264,0.11106320984374873,0.9478647501690828,1.3239651348314236,0.074407663,0.639620075,2.062564857197181
0.983,0.5909409642763898,0.10924799853013172,0.9814206034605271,1.3571679880573266,0.074874966,0.6319238644411418,2.040754496
0.984,0.6182391801371976,0.10746826540778191,1.0151707068072198,1.3900029170535277,0.075339444,0.6243454497202392,2.0191243256201608
0.985,0.6460046213356618,0.10572281842153923,1.0490560040550285,1.4223790918940562,0.075801093,0.6168874574341185,1.9977308547223256
0.986,0.6742125707607592,0.10401287215860333,1.0830559335500225,1.4544099366662233,0.076260036,0.6095338986243434,1.9764432403025227
0.987,0.7028444770047544,0.10233587011423115,1.1171137002328086,1.485913599957191,0.076716172,0.6023004799790646,1.9554230354037963
0.988,0.7318703635210615,0.1006911820316897,1.1511863049996827,1.5168576114419139,0.077169521,0.5951861856172195,1.9346813925128945
0.989,0.7612602537630956,0.099078178,1.1852307487469396,1.547209500795346,0.077620101,0.5881899996577458,1.9142294641165707
0.99,0.7909841711842709,0.097496227,1.2192040323708742,1.5769367976924415,0.078067929,0.5813109062195801,1.8940784027015736
0.991,0.8210121392380022,0.095944699,1.2530631567677821,1.6060070318081545,0.078513023,0.5745478894216601,1.8742393607546544
0.992,0.8513141813777036,0.094422964,1.286765122833958,1.6343877328174392,0.078955403,0.5678999333829228,1.8547234907625636
0.993,0.8818603210567904,0.092930392,1.3202669314656976,1.66204643,0.079395086,0.5613660222223056,1.8355419452120523
0.994,0.9126205817286765,0.091466352,1.3535255835592956,1.6889506542165407,0.079832091,0.5549451400587455,1.816705876589871
0.995,0.9435649868467767,0.090030215,1.3864980800110482,1.7150679339562658,0.080266435,0.5486362710111801,1.798226437
0.996,0.9746635598645057,0.088621349,1.4191414217172489,1.740365799289379,0.080698137,0.5424383991985462,1.7801147800775003
0.997,1.0058863242352776,0.087239125,1.4514126095741942,1.764811779890835,0.081127215,0.5363505087397814,1.762382057160812
0.998,1.0372033034125074,0.085882913,1.4832686444781786,1.7883734054355873,0.081553687,0.5303715837538228,1.745039421119456
0.999,1.0685845208496096,0.084552081,1.5146665273254982,1.8110182055985908,0.081977572,0.5245006083596075,1.7280980244401833
1,1.1,0.083245177,1.5454616871290219,1.8325845915455488,0.08239886,0.5187368279679933,1.711613971414594

==> plot_results_csv/DFRG_swirl2_2D_30_30_p_1_1_q_5_5_T_3-0.csv <==
x,y,t_0.0,t_1.0,t_2.0,t_3.0
0,0,0.1,0.717142216,0.41324213010265637,0.49836189300802197
0.02,0,0.1,0.7040815481486329,0.2251681903842395,0.6618686683361761
0.04,0,0.1,0.9473283055736289,0.13104403424412556,0.7610036566404905
0.06,0,0.1,0.9618267784644094,0.14383919663412528,0.7103050124314155
0.08,0,0.1,0.88063034,0.1505870317556597,0.6977617476296423
0.1,0,0.1,0.8183699372281682,0.1550068048753734,0.6933253661918908
0.12,0,0.1,0.769899269,0.1577387476904395,0.7052692086361749
0.14,0,0.1,0.7213247196696073,0.15774189611360784,0.718328808
0.16,0,0.1,0.6823851496942559,0.15845280640818302,0.740202465
0.18,0,0.1,0.6480357784582254,0.15727768440086348,0.7640696692164226
0.2,0,0.1,0.6182989967548401,0.15625895095243605,0.7892420726308441
0.22,0,0.1,0.5996575757992113,0.15626270994175084,0.8246915318951697
0.24,0,0.1,0.5844421008414612,0.15493375981244115,0.854302948
0.26,0,0.1,0.5760787541307152,0.1543966170770982,0.8925235390052793
0.28,0,0.1,0.5756730270906212,0.15178436231605136,0.9210207991134474
0.3,0,0.1,0.578246613,0.14996124135515182,0.9588455840692192
0.32,0,0.1,0.5938979509832394,0.1446925168398349,0.9797742464373005
0.34,0,0.1,0.6120813348105307,0.13908845645338241,0.9939557616658884
0.36,0,0.1,0.6352048203792535,0.13399428654623138,1.0186838013697508
0.38,0,0.1,0.6531667060640962,0.13071113790453845,1.0170394150837074
0.4,0,0.1,0.669270936,0.12815207449649313,1.011916866985311
0.42,0,0.1,0.6896015145042362,0.12773360060871342,1.0234378079808673
0.44,0,0.1,0.7031152194589341,0.1274079222206895,1.0109193716434046
0.46,0,0.1,0.7231541088224591,0.12833924692402593,1.0203032400088434
0.48,0,0.1,0.7330141636865393,0.12657843114356182,0.9994655382504072
0.5,0,0.1,0.7586116975010998,0.13015005162190707,1.0266007123990044
0.52,0,0.1,0.763807421,0.13049386548542077,1.0258568490269915
0.54,0,0.1,0.7734920602758433,0.13130607620830106,1.0377404981049154
0.56,0,0.1,0.7749713689380562,0.13087726572565037,1.037196835850966
0.58,0,0.1,0.7804305336849906,0.13065138562610798,1.049376466315267
0.6,0,0.1,0.7800948727927488,0.12946430166950149,1.0480293287258333
0.62,0,0.1,0.7850368363811968,0.12826045483507806,1.0584741970493075
0.64,0,0.1,0.7905691831621271,0.1268658875504326,1.0678970675118686
0.66,0,0.1,0.7975849414470608,0.12433285266872764,1.0641476535186754
0.68,0,0.1,0.8131334756566722,0.12242236030324974,1.0708498771291266
0.7,0,0.1,0.8310113585088068,0.12043947699732067,1.0642841903791427
0.72,0,0.1,0.8611456518407536,0.11997317456478448,1.0661016796780594
0.74,0,0.1,0.8947707243105824,0.12005781180681822,1.0660709149591292
0.76,0,0.1,0.9256975204561328,0.12083759719066259,1.0535781680059801
0.78,0,0.1,0.9633963399832004,0.12276514126854415,1.049138125
0.8,0,0.1,1.0022489176101208,0.12520259069889153,1.0429666069230303
0.82,0,0.1,1.028322495683762,0.12811977245127149,1.025915229454402
0.84,0,0.1,1.0614617604627554,0.13189981584075203,1.0160856441151824
0.86,0,0.1,1.0810102268903254,0.1356930701250596,0.9973388882594331
0.88,0,0.1,1.1047721589371857,0.14073464827113907,0.9847451618896488
0.9,0,0.1,1.125864178568782,0.14586973185670024,0.972096059
0.92,0,0.1,1.1281839254811628,0.15251451003579844,0.9480592486443682
0.94,0,0.1,1.1359001587786905,0.15996349845746144,0.9302615445454092
0.96,0,0.1,1.1242215712247627,0.17152931455931433,0.8886348834602564
0.98,0,0.1,1.1011201524825105,0.19255929388315776,0.8223343402371204
1,0,0.1,0.717142216,0.41324213010265637,0.49836189300802197
0,0.02,0.1,0.7079997715972399,0.4085936566061263,0.4767901203252868
0.02,0.02,0.10393343186791498,0.6915917317820022,0.22141186879750124,0.6637883297432059
0.04,0.02,0.10785249856827382,0.9425373872996047,0.12484829813484823,0.798878505
0.06,0.02,0.1117428349335204,0.9762694451251168,0.133122637,0.7776447062335883
0.08,0.02,0.11557602540410611,0.9115572660250025,0.13792925461192346,0.7748654646531976
0.1,0.02,0.11938064292736142,0.8665276519125704,0.14159040927258215,0.7754201855414025
0.12,0.02,0.12305785742287324,0.8399921423585459,0.1455049610466485,0.7829090836083854
0.14,0.02,0.12667917479863078,0.8171208797582872,0.14781263980729034,0.7835857474275333
0.16,0.02,0.13018869793487975,0.8070811684589063,0.15132674036278204,0.7873962731581307
0.18,0.02,0.13356079278502295,0.8042145748342429,0.15359190773016462,0.7792565501599715
0.2,0.02,0.13686417349211333,0.8049967025580735,0.1559728334856274,0.7675331678357581
0.22,0.02,0.13992521923974138,0.8143544596936082,0.1598425519384617,0.755864942
0.24,0.02,0.14289430751495666,0.820824361,0.16282355204506496,0.7327378245253662
0.26,0.02,0.1456794808453464,0.8305309064984451,0.16732421348329096,0.7140219577250905
0.28,0.02,0.1482603959363488,0.8320844018997064,0.17166589542977914,0.6832203849367953
0.3,0.02,0.15073918190765745,0.8361755079149897,0.1773319497915436,0.6605667405910574
0.32,0.02,0.1528844224220641,0.8240401206767562,0.18402917504446037,0.6290893096351492
0.34,0.02,0.15491064654950462,0.8079801094391257,0.19105686925745072,0.5999472933259813
0.36,0.02,0.15669883790301298,0.793851298,0.19884447549106832,0.5835196871969426
0.38,0.02,0.15823593528347438,0.7769945272828501,0.20245049768726975,0.5638036326631495
0.4,0.02,0.15964748567741224,0.7603998736410429,0.20518945542638753,0.5453253515099831
0.42,0.02,0.1606669298702778,0.7535238898303319,0.2061970037050625,0.5441535525881189
0.44,0.02,0.1615519489148161,0.7425943210325929,0.20567347128736174,0.5350124504173848
0.46,0.02,0.16216811766269987,0.742608905,0.2048296203398503,0.5432102086777422
0.48,0.02,0.16251093553143348,0.7434424017458697,0.20351688778281415,0.5432373702057484
0.5,0.02,0.16271707796059207,0.7708983751381572,0.2015051975612134,0.567801054
0.52,0.02,0.1625109355314335,0.7795900989891602,0.1940207046321594,0.5749001071627451
0.54,0.02,0.16216811766269987,0.793656026,0.18700846115670705,0.5897667948202608
0.56,0.02,0.1615519489148161,0.8040129878398354,0.17890234214439593,0.6003306074708438
0.58,0.02,0.1606669298702778,0.8201885259188739,0.1716987203920824,0.6204595301158209
0.6,0.02,0.15964748567741227,0.8322659422272949,0.16419208647227618,0.6347002607794867
0.62,0.02,0.15823593528347435,0.850277044,0.1582750550952943,0.6598509123798989
0.64,0.02,0.15669883790301298,0.8687851817922039,0.15277943551627388,0.6862663439486226
0.66,0.02,0.15491064654950465,0.8818883690843047,0.14839387128402104,0.7059947490509103
0.68,0.02,0.1528844224220641,0.8990109670929651,0.14533665292570094,0.7349567459004078
0.7,0.02,0.15073918190765745,0.9082231403179792,0.14226106308557188,0.7562201559636342
0.72,0.02,0.1482603959363488,0.9203449468577366,0.14045201432017954,0.7859580969153658
0.74,0.02,0.1456794808453464,0.932042294,0.13884740438819626,0.815216711
0.76,0.02,0.1428943075149567,0.9380231981012317,0.1370333505649031,0.834061414
0.78,0.02,0.13992521923974138,0.9511709691759999,0.13619115867788917,0.8590081411118589
0.8,0.02,0.13686417349211333,0.9653470784888316,0.1355331275684033,0.882489727
0.82,0.02,0.13356079278502297,0.9770788552111331,0.13503334494966646,0.8907555781613601
0.84,0.02,0.13018869793487972,0.9961710488779009,0.13539068203889337,0.9053152633309953
0.86,0.02,0.12667917479863078,1.0109859503613912,0.13587064488633568,0.9059534001965663
0.88,0.02,0.12305785742287326,1.0335923156381872,0.13772544600611003,0.9093304038757891
0.9,0.02,0.11938064292736142,1.0574451582228246,0.13970281785753283,0.9098205983161263
0.92,0.02,0.11557602540410612,1.0711953531173948,0.14415471591995935,0.8913816449525886
0.94,0.02,0.11174283493352043,1.0912675774741403,0.14939768813904103,0.8778681226459188
0.96,0.02,0.10785249856827386,1.0935759430967844,0.16006954904379594,0.8399376705468489
0.98,0.02,0.10393343186791501,1.0819798490292003,0.18165512948708878,0.7804983596256262
1,0.02,0.1,0.7079997715972399,0.4085936566061263,0.4767901203252868
0,0.04,0.1,0.703939073,0.4092880595601511,0.45560660880722265
0.02,0.04,0.10785249856827384,0.68382005,0.220719033,0.6680297784647222
0.04,0.04,0.11567631926402934,0.943054994,0.11881955026968334,0.8433888897966204
0.06,0.04,0.12344278421474819,0.9977337932062045,0.12263372573266096,0.851304855
0.08,0.04,0.13109516607693886,0.9399753889319948,0.1255463424286464,0.8611056938432633
0.1,0.04,0.13869050639486535,0.8998792683804602,0.12788857290635658,0.8707318546703954
0.12,0.04,0.1460315059420492,0.8985473565728307,0.13095828009807967,0.8689759545947875
0.14,0.04,0.15326091538990488,0.9115716290813156,0.13623701602382196,0.8325877393204151
0.16,0.04,0.16026714463910424,0.9440935994562407,0.14425204778408723,0.7857377859745082
0.18,0.04,0.1669990192137792,0.962373614,0.162621017,0.69468702
0.2,0.04,0.17359371645119204,0.9588654645736112,0.18791962226104053,0.6008451206453361
0.22,0.04,0.17970462879385618,0.9342533307598074,0.2169712995445553,0.5243325109660266
0.24,0.04,0.18563196202679838,0.8669140842666057,0.2630345003925911,0.44743300919044393
0.26,0.04,0.191192137,0.8067854250129066,0.30619410388191226,0.39053525586613475
0.28,0.04,0.19634454154035896,0.7165393629557122,0.3671345511188463,0.34935208555810027
0.3,0.04,0.20129306078370265,0.6497645557815381,0.4143598990954236,0.31614130321856315
0.32,0.04,0.20557570724451718,0.5854601061161095,0.45366872870264907,0.3053872556407531
0.34,0.04,0.20962075558754664,0.5371927176787876,0.4776426577295478,0.29616521706025234
0.36,0.04,0.21319060769500597,0.5137757088947021,0.48087894594605063,0.28857435464379083
0.38,0.04,0.2162591888690758,0.4856760239306252,0.47712494966377395,0.27745938672288767
0.4,0.04,0.21907713457645098,0.460095736,0.46806974464896983,0.2641781799236751
0.42,0.04,0.22111229988087894,0.45443553282540106,0.4425809904123901,0.2511533111623206
0.44,0.04,0.22287910581867085,0.4380307172886874,0.42201793884908906,0.23950982573285015
0.46,0.04,0.22410919302319057,0.4432824428126676,0.391399573,0.23695782849753053
0.48,0.04,0.22479357676588813,0.45030205753989316,0.3701082867197172,0.25579661970085327
0.5,0.04,0.22520510877767463,0.48595245334307974,0.3329306827623804,0.2736953004230687
0.52,0.04,0.22479357676588815,0.5060175141607776,0.2960006697937603,0.2912509148067474
0.54,0.04,0.22410919302319063,0.53381234,0.2584503269998778,0.3117214651648092
0.56,0.04,0.22287910581867085,0.5659572020168826,0.2290042745268109,0.34025241997420774
0.58,0.04,0.22111229988087897,0.6097370566852345,0.2034343071049277,0.3746403708519781
0.6,0.04,0.21907713457645098,0.6533887632311772,0.1821442697024534,0.4115042305418635
0.62,0.04,0.21625918886907586,0.705987462,0.16694248355516297,0.4513244035947154
0.64,0.04,0.213190608,0.7580134300827641,0.1533454464600165,0.49087307186224466
0.66,0.04,0.20962075558754667,0.8011749295219456,0.14423902231024371,0.5251139744273007
0.68,0.04,0.2055757072445172,0.8452227281835264,0.13619657981796526,0.5586042084822382
0.7,0.04,0.20129306078370265,0.8815589973905398,0.13177827728666477,0.5861601567376683
0.72,0.04,0.196344542,0.9142275503139057,0.1290247256056185,0.6131708827336912
0.74,0.04,0.191192137,0.942387941,0.12772222570006234,0.6399948850207295
0.76,0.04,0.18563196202679844,0.9505896511923366,0.1284175208872079,0.6646877529503123
0.78,0.04,0.17970462879385612,0.9560837079261736,0.1297757474418854,0.6939215058353551
0.8,0.04,0.17359371645119204,0.9528195225586562,0.13220136586415998,0.7255790979340262
0.82,0.04,0.16699901921377924,0.9404123463708729,0.13410870101132347,0.7505044323905121
0.84,0.04,0.16026714463910424,0.9313672489455379,0.13690608903468116,0.7807028522256667
0.86,0.04,0.1532609153899049,0.9281872598203428,0.1378669281102231,0.7990107085016814
0.88,0.04,0.14603150594204925,0.9387616994448311,0.13896777176613356,0.8183224182502573
0.9,0.04,0.13869050639486538,0.9604445008810351,0.13849143545661094,0.8343129989276867
0.92,0.04,0.13109516607693886,0.9951409106622944,0.13920030474335648,0.826060143
0.94,0.04,0.12344278421474823,1.039977778,0.14049144970561617,0.8221162272946062
0.96,0.04,0.1156763192640294,1.0662592792139243,0.14937969160743192,0.7915873742941137
0.98,0.04,0.10785249856827388,1.070292688,0.171638426,0.7411786623213685
1,0.04,0.1,0.703939073,0.4092880595601511,0.45560660880722265
0,0.06,0.1,0.6959415435593075,0.40533290820643214,0.43491559585883044
0.02,0.06,0.1117428349335204,0.6666670227978093,0.21802745545850302,0.6640914297555357
0.04,0.06,0.12344278421474819,0.9195689698151959,0.11580203143701145,0.8604028167259026
0.06,0.06,0.13505696219139074,0.9613630719164099,0.12176485038136847,0.8721270192885028
0.08,0.06,0.1465005372872247,0.8964382777812514,0.13112469816278788,0.8604094850383918
0.1,0.06,0.15785881094265433,0.868320998,0.14237019685315302,0.8324900978611407
0.12,0.06,0.1688367366538306,0.8829518040280354,0.16599443054233948,0.7660437115902964
0.14,0.06,0.17964778756646563,0.8886056182363248,0.2053737093165488,0.6651321353114124
0.16,0.06,0.1901250888820182,0.8848302751236553,0.2574760299183121,0.5666490607646371
0.18,0.06,0.20019211293000205,0.815707391,0.3448231323732154,0.46970880333360177
0.2,0.06,0.21005399834420152,0.7237450641855991,0.4472494233458692,0.3903218921932915
0.22,0.06,0.21919241897671768,0.6316175284797823,0.5508105716747005,0.35578809302706293
0.24,0.06,0.22805631053241032,0.5313413815833516,0.6600823199535562,0.3356357880650111
0.26,0.06,0.23637114393445588,0.45987896762437463,0.7416056910118816,0.3377041797811336
0.28,0.06,0.244076186,0.4048339746773229,0.7944789597556414,0.3511782001328899
0.3,0.06,0.2514763335965234,0.36804589719820474,0.8281555218047235,0.36812612938831246
0.32,0.06,0.2578807168677483,0.3465117612537022,0.8308671457323487,0.37178732542398185
0.34,0.06,0.2639297896026634,0.3237534173429238,0.8336492121045167,0.36611595053074414
0.36,0.06,0.2692682412649589,0.31508308793093065,0.8202604106821321,0.3541459407214607
0.38,0.06,0.27385707905893153,0.30093837741117846,0.7954790546643125,0.3309792629714565
0.4,0.06,0.2780711099187426,0.28848226885889244,0.7598707562221849,0.3041596887426647
0.42,0.06,0.2811145501721267,0.28711508294762106,0.7089290279475562,0.2673371231399265
0.44,0.06,0.28375667870060284,0.2753171618838789,0.6585015167431167,0.22710272074371615
0.46,0.06,0.2855961837792629,0.275218753,0.6022686940628759,0.19027392740820143
0.48,0.06,0.286619629,0.28710579348841087,0.5328106118254529,0.2044571096448172
0.5,0.06,0.28723504530773813,0.306233067,0.43919241028159345,0.20738747474960353
0.52,0.06,0.286619629,0.34118402596360403,0.36678103395172756,0.23722065448288915
0.54,0.06,0.28559618377926294,0.3796090766665447,0.2916008081981931,0.27065236154340616
0.56,0.06,0.28375667870060284,0.44895345523441477,0.24591878082612378,0.3268303569791947
0.58,0.06,0.2811145501721267,0.5356427734714913,0.20833183096413904,0.39191574098947857
0.6,0.06,0.2780711099187427,0.6273960781098334,0.18827761684911912,0.4552284823142279
0.62,0.06,0.27385707905893153,0.7208859846464938,0.18144768451214713,0.5125645787772732
0.64,0.06,0.26926824126495896,0.8054937485115853,0.18142694442494545,0.5615683673329367
0.66,0.06,0.26392978960266344,0.8589317936570743,0.18784486793133653,0.5915193642936101
0.68,0.06,0.25788071686774827,0.9080970663228496,0.19164432011265442,0.6195278109775709
0.7,0.06,0.25147633359652344,0.9416944149289062,0.19054005312157607,0.6423794
0.72,0.06,0.24407618647969204,0.9711610322803279,0.18231514598076237,0.6655728043585475
0.74,0.06,0.2363711439344559,0.9981465760114746,0.17190085821961257,0.6883601482127495
0.76,0.06,0.22805631053241032,1.011461595889617,0.16105894630276207,0.7043064355777436
0.78,0.06,0.21919241897671765,1.0244532023456965,0.15125976763062796,0.7226355029533238
0.8,0.06,0.21005399834420152,1.0329059191062477,0.14267599422851765,0.7408180069413502
0.82,0.06,0.2001921129300021,1.0132973834764776,0.1393389238915273,0.7530168193806714
0.84,0.06,0.19012508888201823,0.9950733593969674,0.13741624786227516,0.770772151
0.86,0.06,0.17964778756646566,0.9632460911249063,0.13794330431672788,0.7796450673623306
0.88,0.06,0.1688367366538306,0.938130855,0.14002111813722767,0.7910460455634294
0.9,0.06,0.1578588109426544,0.9142092306194088,0.14222400585856584,0.799869847
0.92,0.06,0.1465005372872247,0.9287916958884771,0.1420788733331045,0.7869022063563569
0.94,0.06,0.1350569621913908,0.9581435680020055,0.14160296765531977,0.7782633374402709
0.96,0.06,0.12344278421474827,0.9996947306069283,0.14628420766513275,0.7480556200115347
0.98,0.06,0.11174283493352047,1.0286690871833561,0.16491298394160891,0.7022946742712671
1,0.06,0.1,0.6959415435593075,0.40533290820643214,0.43491559585883044
0,0.08,0.1,0.6937450629578514,0.40727386197972354,0.4155479067562436
0.02,0.08,0.11557602540410612,0.6526848251556803,0.2193983081084401,0.6594145858673623
0.04,0.08,0.13109516607693886,0.8943176396391482,0.11440201674363323,0.8758124062080747
0.06,0.08,0.1465005372872247,0.9152940894126973,0.1240419369418447,0.8865323040535689
0.08,0.08,0.16167961605445635,0.847205254,0.1409880068823794,0.8458313898104778
0.1,0.08,0.1767455486001609,0.8417882207644618,0.1635789138574346,0.7649360255788066
0.12,0.08,0.19130697697156432,0.8732148875305631,0.216635105,0.6290135979197299
0.14,0.08,0.20564705793273005,0.8550438369379139,0.3095868977280501,0.48413877729556926
0.16,0.08,0.21954444407342044,0.7948437522835047,0.42346026647002427,0.38152065562793314
0.18,0.08,0.23289762694645388,0.6595521873700086,0.5753859011327334,0.35695976548086616
0.2,0.08,0.2459787081856589,0.5344828536548181,0.7076430173627348,0.37608783687307035
0.22,0.08,0.2581001654599294,0.4578144306503716,0.777202231,0.4303976721043009
0.24,0.08,0.26985747967173024,0.398806412,0.7996023635316513,0.5052856073433178
0.26,0.08,0.2808865077585915,0.3653868404645599,0.8000883644400021,0.5605482760225504
0.28,0.08,0.29110669216071844,0.3436269358555591,0.7682132616599564,0.6003340593512715
0.3,0.08,0.3009224547204782,0.327543337,0.7513499761731777,0.6219274636427201
0.32,0.08,0.3094174082044514,0.3117698497578809,0.7402574995494214,0.61313883
0.34,0.08,0.31744106783381115,0.2969797885975148,0.7372962858858563,0.5952196730772165
0.36,0.08,0.32452213975394406,0.2870772376917822,0.7598568309961314,0.5552970437381708
0.38,0.08,0.3306089028276724,0.27485073130940685,0.7751043666871913,0.501604454
0.4,0.08,0.33619851147819857,0.2631765743300664,0.7847605487022133,0.4436902377806077
0.42,0.08,0.3402354159370419,0.257674575,0.7795121465380196,0.37281260410867906
0.44,0.08,0.343740009,0.24716764526301152,0.7433657268004616,0.2990769352074911
0.46,0.08,0.3461799803724479,0.24002383513099373,0.7222194842498237,0.21609651212093717
0.48,0.08,0.3475375073391491,0.24495402824592227,0.6283592814340218,0.2008066139088996
0.5,0.08,0.34835381224063455,0.2454774408665799,0.47520785978547786,0.18612733561063627
0.52,0.08,0.3475375073391491,0.30372573526153934,0.3852773323216621,0.2349220262343672
0.54,0.08,0.3461799803724479,0.3771898680339477,0.2865430149743383,0.29625774582588565
0.56,0.08,0.343740009,0.4963708335062667,0.2605016694468204,0.3752661599746332
0.58,0.08,0.3402354159370419,0.6219724639067734,0.25715550560616984,0.44974696151926713
0.6,0.08,0.33619851147819857,0.7078291177697473,0.3016653247241006,0.4968536409910601
0.62,0.08,0.33060890282767247,0.7457298814234029,0.37443473681299855,0.5177733285600983
0.64,0.08,0.32452213975394406,0.7647547914851123,0.4511832547252574,0.5303884965129952
0.66,0.08,0.31744106783381115,0.7485222773979234,0.5248496050049347,0.5279715289153618
0.68,0.08,0.30941740820445135,0.7545943941911312,0.5648840699914082,0.5334646482714854
0.7,0.08,0.3009224547204782,0.7498937842353516,0.5985181074862302,0.5319903761470349
0.72,0.08,0.2911066921607185,0.7859794553140358,0.5764098987955619,0.5447071641271063
0.74,0.08,0.2808865077585915,0.8324753568245384,0.5352064552766267,0.562992535
0.76,0.08,0.26985747967173024,0.8777663384404475,0.4786453754573739,0.5872422286288029
0.78,0.08,0.2581001654599294,0.94893094,0.39138393118328985,0.6328650070476822
0.8,0.08,0.2459787081856589,1.0267081578271273,0.2996786871746228,0.6900506989799309
0.82,0.08,0.232897627,1.0504935178433958,0.24314885102288272,0.7340541992754086
0.84,0.08,0.2195444440734205,1.0794709428693712,0.18248656264269122,0.7883416872596803
0.86,0.08,0.20564705793273008,1.0487043993355973,0.1556741429053883,0.8087250606311943
0.88,0.08,0.19130697697156435,1.0002918933382072,0.1401681215451367,0.81848733
0.9,0.08,0.17674554860016095,0.9216632043356199,0.14013158348753912,0.8081721572983198
0.92,0.08,0.16167961605445635,0.8938669471497025,0.14377967117737792,0.7749360565466411
0.94,0.08,0.14650053728722476,0.8847041723247417,0.14613791895794942,0.7462630295914503
0.96,0.08,0.1310951660769389,0.9331486076200586,0.14715123484499879,0.7110472488572166
0.98,0.08,0.11557602540410619,0.9862332662974687,0.16144538425036936,0.6677868132503383
1,0.08,0.1,0.6937450629578514,0.40727386197972354,0.4155479067562436
0,0.1,0.1,0.6926266381262597,0.4096001632462699,0.39689699710064646
0.02,0.1,0.11938064292736142,0.6369203358655486,0.2213524244039572,0.65200734
0.04,0.1,0.13869050639486535,0.8615009816686745,0.11431075416540865,0.8830204337364326
0.06,0.1,0.15785881094265433,0.8507836830215227,0.12958866703014074,0.8862874344407433
0.08,0.1,0.1767455486001609,0.7936083927975485,0.15581671289741067,0.8012065843708998
0.1,0.1,0.19549150281252628,0.8369809994193835,0.19069254948990372,0.643006119
0.12,0.1,0.21360972209227425,0.8689231582619217,0.28945883794966243,0.46273838224787006
0.14,0.1,0.23145252739384636,0.7965568914626276,0.4660974510391312,0.34112091989447446
0.16,0.1,0.24874450473906687,0.6579210753650218,0.6799307739480647,0.31984160430732345
0.18,0.1,0.26535935111302034,0.513737111,0.8583801747109784,0.44976215222287796
0.2,0.1,0.28163563200134023,0.41623992826238443,0.9194594988871247,0.6164442888926203
0.22,0.1,0.2967178900933164,0.3790974594327647,0.8624239681913655,0.7291382684165021
0.24,0.1,0.3113470591279042,0.35534433328493786,0.7508008663817763,0.7803971380171949
0.26,0.1,0.32507005004771544,0.34227865884091124,0.6676856852362902,0.7957406571670546
0.28,0.1,0.33778662821259153,0.33100931009603374,0.5977510968605169,0.780693812
0.3,0.1,0.35,0.32096379071661424,0.5574524665268844,0.7818245307169418
0.32,0.1,0.3605699403978904,0.3094024191683623,0.5467446986364802,0.7761894446673271
0.34,0.1,0.3705534681729744,0.29711914649341264,0.5449027831662552,0.7600914203821957
0.36,0.1,0.3793641707024453,0.28413354228409643,0.5811216793027261,0.7446575757406972
0.38,0.1,0.38693769338585604,0.2695791389488136,0.6383724884869406,0.6641308995254727
0.4,0.1,0.39389262614623655,0.25389505179695415,0.7071236828054834,0.5748311149382143
0.42,0.1,0.39891558943879063,0.24219990725427834,0.772185626,0.4766136648147702
0.44,0.1,0.40327621869641733,0.23056338464714354,0.7708219678635276,0.3715318619435487
0.46,0.1,0.40631217988418916,0.21968567947008869,0.7957447937179781,0.25177843723399795
0.48,0.1,0.40800129791804685,0.21563685796150342,0.7072849318477761,0.19884467275463963
0.5,0.1,0.40901699437494743,0.20010567572467605,0.5016640490020956,0.16806254767816042
0.52,0.1,0.40800129791804685,0.2832009974481766,0.4010719587041699,0.2363336352050947
0.54,0.1,0.40631217988418916,0.406875057,0.28695592419116056,0.32809130493688277
0.56,0.1,0.40327621869641733,0.5547902410150998,0.30229771418243156,0.4122533117320434
0.58,0.1,0.3989155894387907,0.6691018718101053,0.37268552339691974,0.468471054
0.6,0.1,0.39389262614623655,0.6685165747966395,0.528006773,0.4815830049742798
0.62,0.1,0.38693769338585604,0.6048468216626404,0.706504019,0.4780921902756938
0.64,0.1,0.3793641707024453,0.5342841245030205,0.8725632772782494,0.4750260862585897
0.66,0.1,0.37055346817297435,0.4824711400713416,0.9374465901540797,0.5030971408389159
0.68,0.1,0.36056994039789036,0.4628348736419954,0.9840406401190429,0.5176478841675854
0.7,0.1,0.35,0.45299500210589655,0.9851946128520438,0.5399911072214302
0.72,0.1,0.33778662821259153,0.4773967661892825,0.9981656582989749,0.5210953731241672
0.74,0.1,0.3250700500477155,0.5132058029777256,1.0080056542354896,0.48529849616507026
0.76,0.1,0.31134705912790417,0.5674298805284335,0.9800681713348214,0.44381003118300766
0.78,0.1,0.2967178900933163,0.658571792,0.9162453057953275,0.40604615465604316
0.8,0.1,0.28163563200134023,0.7792753176562136,0.7644660309800497,0.39819873507364967
0.82,0.1,0.2653593511130204,0.9028310671427944,0.550426342,0.4976622397947904
0.84,0.1,0.2487445047390669,1.047336274476423,0.3172219322385638,0.6246410830353957
0.86,0.1,0.2314525273938464,1.105478358209314,0.20821065024250168,0.7564476906214859
0.88,0.1,0.21360972209227425,1.1085553022528711,0.1430523261341398,0.8606851788509241
0.9,0.1,0.1954915028125263,1.0122640794664406,0.126449056,0.8882391764246335
0.92,0.1,0.1767455486001609,0.9099656487603747,0.13881018591628888,0.8086946781099156
0.94,0.1,0.15785881094265442,0.8271813928550149,0.15086011907619967,0.7324712173054415
0.96,0.1,0.13869050639486546,0.8595943741006229,0.15134588685838543,0.6788474269926846
0.98,0.1,0.1193806429273615,0.933150106,0.16042452340337687,0.6340188351337661
1,0.1,0.1,0.6926266381262597,0.4096001632462699,0.39689699710064646
0,0.12,0.1,0.6858022522932437,0.40776613948087725,0.38029765795156767
0.02,0.12,0.12305785742287324,0.6091577498336078,0.22351332625787262,0.6336904227886484
0.04,0.12,0.1460315059420492,0.8120163610491982,0.11664054128354293,0.8700346159972934
0.06,0.12,0.1688367366538306,0.7879981728894188,0.13821437874729908,0.8589255291588447
0.08,0.12,0.19130697697156432,0.7749971419101702,0.17788894014439247,0.730303407
0.1,0.12,0.21360972209227425,0.8532377028726575,0.24495772768969518,0.5371363778644088
0.12,0.12,0.2351656280792207,0.8419787007877038,0.4001677560950664,0.40917805957862113
0.14,0.12,0.25639386401596054,0.7192489506068134,0.6135124477706814,0.37839003466619026
0.16,0.12,0.27696675985228725,0.5761572147134466,0.7977072738257354,0.4417286228500159
0.18,0.12,0.2967340482869088,0.4700626960267451,0.8277147693495068,0.5937422042274324
0.2,0.12,0.3160985330206778,0.4054449617372292,0.7642832899231415,0.7102015249774195
0.22,0.12,0.3340424453048668,0.3823722313767153,0.6717258499757889,0.7445919979820452
0.24,0.12,0.35144730101986565,0.36810770687160604,0.5668803900818131,0.7329667451129019
0.26,0.12,0.36777404359648413,0.3604804038258763,0.5076959454962582,0.712337102
0.28,0.12,0.3829034202292157,0.35483491638696846,0.46515212569186065,0.6793413150803621
0.3,0.12,0.3974341138900037,0.34947947253587747,0.44581835085234733,0.6654988616996371
0.32,0.12,0.41000955731447053,0.3383464682014783,0.43268653269162005,0.6776822706546166
0.34,0.12,0.42188732426358394,0.3245615992904405,0.42750083125766686,0.6992357759774643
0.36,0.12,0.4323697382619903,0.30730166708479145,0.4493316747749975,0.7423311230333177
0.38,0.12,0.44138023429545475,0.286454063,0.4972933138180645,0.7248059929396258
0.4,0.12,0.44965477134644805,0.2653165406094254,0.5753812983887562,0.6588426440714993
0.42,0.12,0.4556307738905394,0.24437665370317901,0.6929552152054729,0.5601088774684794
0.44,0.12,0.46081877348751954,0.2271568569811252,0.7459438693360186,0.43376102460678995
0.46,0.12,0.4644307671902769,0.21392013092439205,0.8124739066914417,0.2910540251495727
0.48,0.12,0.4664403724929012,0.2030962376695565,0.7615284729601348,0.20281663407462058
0.5,0.12,0.4676487835954591,0.17453092759614378,0.5193688736842207,0.15742703722609735
0.52,0.12,0.46644037249290127,0.28434254602307085,0.41764587057987923,0.2457385904231274
0.54,0.12,0.464430767,0.46259156552256675,0.30889807209836245,0.35642132324475945
0.56,0.12,0.46081877348751954,0.5713678983400463,0.40293693011265386,0.4292102362935742
0.58,0.12,0.4556307738905395,0.598315515,0.5809811183973916,0.4688621838165434
0.6,0.12,0.4496547713464481,0.5143810599620112,0.7976926056881312,0.49603293190800357
0.62,0.12,0.44138023429545475,0.43641808518882486,0.9137188788757735,0.5434482155755658
0.64,0.12,0.4323697382619904,0.3839899295562358,0.9525108582156268,0.6083265154335555
0.66,0.12,0.4218873242635839,0.3650781156162085,0.9043879530904064,0.676412705
0.68,0.12,0.41000955731447053,0.367787797,0.8695717883656824,0.7216493571795121
0.7,0.12,0.3974341138900037,0.37005447558313886,0.836368577,0.7556748
0.72,0.12,0.38290342022921575,0.38947476000288583,0.8511009978187025,0.7481767883501282
0.74,0.12,0.3677740435964842,0.4124954589249552,0.8798287288840295,0.7270434393351759
0.76,0.12,0.35144730101986565,0.4460574653159033,0.9003976784557739,0.6856738689396725
0.78,0.12,0.33404244530486676,0.5101796916393282,0.9161963400374961,0.6147969622719673
0.8,0.12,0.3160985330206778,0.5945124899122696,0.908504228,0.5267654695816112
0.82,0.12,0.2967340482869089,0.7153797038053876,0.7729401647901677,0.5222719944797694
0.84,0.12,0.27696675985228736,0.8647692494578649,0.5935410472667215,0.5396209426599233
0.86,0.12,0.25639386401596054,0.9790846074285358,0.4182095395205647,0.6308436938840905
0.88,0.12,0.2351656280792207,1.065314568590438,0.25949267305177787,0.7525107345659157
0.9,0.12,0.21360972209227425,1.075341212143212,0.15837288459536408,0.8768960774778225
0.92,0.12,0.1913069769715643,0.9606641261330503,0.15078787633189336,0.8280610620341209
0.94,0.12,0.1688367366538307,0.8397308369970846,0.15077764088129636,0.7606784256081731
0.96,0.12,0.14603150594204933,0.8198587475484604,0.15470599123773637,0.6745154521503489
0.98,0.12,0.12305785742287337,0.8740206433827262,0.16223482030012953,0.6077981786886032
1,0.12,0.1,0.6858022522932437,0.40776613948087725,0.38029765795156767
0,0.14,0.1,0.6849387376860271,0.4113453583502757,0.36385547726254586
0.02,0.14,0.12667917479863078,0.5863633803489743,0.2292150283029164,0.6163189515943546
0.04,0.14,0.15326091538990488,0.7683694616105872,0.11899287486602897,0.8628268071755367
0.06,0.14,0.17964778756646563,0.730465651,0.14688349185931768,0.8379799113724837
0.08,0.14,0.20564705793273005,0.7579704572719383,0.19775002546907713,0.6736426379330797
0.1,0.14,0.23145252739384636,0.8790327120399116,0.288179644,0.44783692033583855
0.12,0.14,0.25639386401596054,0.8241195710357899,0.5006671656631615,0.36979168573462473
0.14,0.14,0.2809560688572934,0.6658427337917565,0.7441593187659967,0.41748579167173944
0.16,0.14,0.3047600101370634,0.5187866321315056,0.8944085788948098,0.5625714797310684
0.18,0.14,0.32763182054729983,0.4465425942986609,0.7876229463902936,0.7288397769131006
0.2,0.14,0.3500375655227696,0.4077472767758411,0.6299452025080179,0.7966212341926698
0.22,0.14,0.3707996321632841,0.39689322642938585,0.5327331972716628,0.7511903366736273
0.24,0.14,0.3909379815098618,0.3937548840241356,0.46510464943613467,0.6541755900642179
0.26,0.14,0.40982889626856595,0.393365126,0.4375465254491288,0.5889126072137547
0.28,0.14,0.427334395,0.3937856527731113,0.4166745907067894,0.5394192946899575
0.3,0.14,0.44414718462416636,0.39075062364576546,0.4014640454565773,0.520083078
0.32,0.14,0.45869764554248343,0.3809660338460583,0.38615945391138856,0.5272274161039294
0.34,0.14,0.4724408574481327,0.36653371076342167,0.37371518092485373,0.5525268871498488
0.36,0.14,0.48456957132844647,0.34181736549687153,0.3703651949632408,0.628904061
0.38,0.14,0.4949951973651786,0.3131463129905804,0.3946423895857389,0.693231316
0.4,0.14,0.504569279,0.28390846556098864,0.44780676299592126,0.6970327942194328
0.42,0.14,0.5114838341825322,0.25230718614131226,0.59016757,0.6203079407655036
0.44,0.14,0.5174866273113401,0.22618092043795834,0.6956003279642228,0.4879956264954796
0.46,0.14,0.5216658972929397,0.20965483015103475,0.7979382809215652,0.32829457959378183
0.48,0.14,0.5239911181563398,0.1932945455517658,0.7956854512557238,0.20620771136833005
0.5,0.14,0.5253893144606401,0.15529547541210575,0.5262216111749831,0.14964324191688966
0.52,0.14,0.5239911181563399,0.2916172273601652,0.4301374959362363,0.25656569913659777
0.54,0.14,0.5216658972929397,0.5099140613370424,0.3541786238576834,0.3746634193843685
0.56,0.14,0.5174866273113401,0.5449061872756336,0.541641177,0.44109317395028635
0.58,0.14,0.5114838341825322,0.4810155151085599,0.7954437221138306,0.49157876717431737
0.6,0.14,0.504569279,0.3724288708810784,0.937667894,0.5681647480518817
0.62,0.14,0.49499519736517866,0.3354859282191825,0.8684134064100386,0.681354759
0.64,0.14,0.48456957132844647,0.3269473790396684,0.7595123871376156,0.7893044990856802
0.66,0.14,0.4724408574481326,0.3455812059829684,0.6533857280438623,0.8209467940706365
0.68,0.14,0.4586976455424833,0.36224074897682024,0.6082590284780662,0.8359561937263635
0.7,0.14,0.44414718462416636,0.3774046128547684,0.5761672359645195,0.8171588727882652
0.72,0.14,0.42733439456254696,0.38647860498646547,0.6062588597608908,0.8263743584096225
0.74,0.14,0.409828896,0.39504707899399916,0.6539048293862669,0.8412061715938168
0.76,0.14,0.39093798150986186,0.4010171513118732,0.7294571368693068,0.8369199653119976
0.78,0.14,0.3707996321632841,0.41835997651924717,0.8514775331837114,0.8074538820362426
0.8,0.14,0.3500375655227696,0.4450325086223632,1.0132918894361422,0.7014825832719451
0.82,0.14,0.327631821,0.55528479,0.9689756040463303,0.5892581887094485
0.84,0.14,0.30476001013706344,0.6973087579488372,0.8736228694497477,0.48036996193810977
0.86,0.14,0.28095606885729335,0.8636564178792391,0.6341619117452295,0.5134733310775847
0.88,0.14,0.2563938640159606,1.0242625562351801,0.3812102324153135,0.6385696945434728
0.9,0.14,0.23145252739384642,1.140864954949341,0.18987480066311127,0.8651250425795246
0.92,0.14,0.20564705793273008,1.0154723485828512,0.16226924528938916,0.853093838
0.94,0.14,0.17964778756646574,0.8605827197813135,0.15063200433432428,0.7965071910313377
0.96,0.14,0.15326091538990505,0.7849397489316302,0.1593198865006334,0.672845716
0.98,0.14,0.1266791747986309,0.8196615139466339,0.16582360520513137,0.584369247
1,0.14,0.1,0.6849387376860271,0.4113453583502757,0.36385547726254586
0,0.16,0.1,0.6774581183248206,0.40944907488201127,0.34904419961496086
0.02,0.16,0.13018869793487975,0.5541878249699969,0.23506804131628897,0.5906328426886303
0.04,0.16,0.16026714463910424,0.7183621967563479,0.12192729262643068,0.8437362067163938
0.06,0.16,0.1901250888820182,0.6808463461458382,0.15532875898386433,0.8078774916190178
0.08,0.16,0.21954444407342044,0.7546266235965602,0.21740476238177595,0.6199166725107148
0.1,0.16,0.24874450473906687,0.8855310924179554,0.34346770344943656,0.4008741222740192
0.12,0.16,0.27696675985228725,0.7997971244614419,0.5869997287825357,0.3757243998735562
0.14,0.16,0.30476001013706333,0.6267669244320943,0.7998522390070943,0.49317467963658695
0.16,0.16,0.3316952507649509,0.49767794274423227,0.869669292,0.6660456261777361
0.18,0.16,0.35757574298069594,0.4502477417083677,0.6952684028755234,0.7557244925440584
0.2,0.16,0.3829288609903698,0.4257626743187307,0.5490642385003326,0.7129437946378495
0.22,0.16,0.4064220823154351,0.4212619412738643,0.4862710282829427,0.6199497789530237
0.24,0.16,0.42920953919592747,0.4259213792097479,0.44677401519206883,0.5167585265719183
0.26,0.16,0.4505854671872741,0.4306843783910276,0.4311116467638304,0.47326329506457493
0.28,0.16,0.47039373352929253,0.4382112186150264,0.4250436073547995,0.44876854364541874
0.3,0.16,0.48941816904664687,0.4403298824204901,0.420912105,0.4479323308643503
0.32,0.16,0.5058826763933617,0.43020475922659906,0.3953992338721842,0.43601235566317165
0.34,0.16,0.5214337448205598,0.414036636,0.370911787,0.4488030253475445
0.36,0.16,0.5351579354087247,0.38282775,0.3461920276389867,0.5008984721474046
0.38,0.16,0.5469550047551529,0.34529141641501676,0.3458275998498887,0.6246941531971711
0.4,0.16,0.5577885134807126,0.3056142974358161,0.36303751431275827,0.7032583194901423
0.42,0.16,0.5656126461550123,0.2638783333288758,0.5087942057699419,0.6566882781141257
0.44,0.16,0.5724050792005972,0.22799135628606304,0.6504468827472981,0.5311097458798579
0.46,0.16,0.5771341129887524,0.2073642424564897,0.7848030972489224,0.35665279934754024
0.48,0.16,0.5797652059969465,0.18722888503726878,0.8247579264357523,0.21104496725969416
0.5,0.16,0.581347329,0.14006535646097576,0.5356660805707305,0.1443296798927232
0.52,0.16,0.5797652059969465,0.3023288802412495,0.44840898332384727,0.2687417827084104
0.54,0.16,0.5771341129887524,0.5401560968144763,0.41972345106060804,0.3858398779423179
0.56,0.16,0.5724050792005972,0.4933611218674238,0.6885060443283714,0.45740827313621507
0.58,0.16,0.5656126461550124,0.3770994906329783,0.9369701357429521,0.5443172237121635
0.6,0.16,0.5577885134807126,0.29730388184404427,0.9029084489181003,0.6788832894591779
0.62,0.16,0.5469550047551529,0.31298842340599586,0.6961350703874332,0.8138319251052812
0.64,0.16,0.5351579354087248,0.34603426438832985,0.5293530522479345,0.8842591022801801
0.66,0.16,0.5214337448205597,0.376527891,0.4637239968093858,0.8159981501158808
0.68,0.16,0.5058826763933616,0.3968824204851472,0.44813308179380396,0.7537306180471066
0.7,0.16,0.48941816904664687,0.4104384104535489,0.43960764816770775,0.6985474899570264
0.72,0.16,0.4703937335292926,0.41438589197436015,0.46350030411114673,0.7067974208483925
0.74,0.16,0.45058546718727416,0.41624156264731027,0.49319101375226376,0.7379426404221212
0.76,0.16,0.4292095391959274,0.4209192504395426,0.5373986944891371,0.7728528039921054
0.78,0.16,0.406422082,0.42751570175484854,0.6385883114209776,0.8112738028316401
0.8,0.16,0.3829288609903698,0.4283991811163366,0.8037819271774039,0.824556757
0.82,0.16,0.35757574298069605,0.49682371277080395,0.8843687005479521,0.7170332101717027
0.84,0.16,0.33169525076495093,0.5924041135319544,0.9562640917978305,0.5722889455439659
0.86,0.16,0.3047600101370634,0.746674073,0.7986169700733218,0.5143896043670628
0.88,0.16,0.2769667598522873,0.9319560043635093,0.5420617113255748,0.5553134672851019
0.9,0.16,0.2487445047390669,1.1318407195191926,0.2618530610432799,0.7664018392017211
0.92,0.16,0.21954444407342044,1.0421524717476052,0.19568377403082382,0.8239839085076304
0.94,0.16,0.19012508888201834,0.900055849,0.15248719121599463,0.8288981034957836
0.96,0.16,0.16026714463910438,0.7749708540588383,0.16163831778795007,0.6846353996153713
0.98,0.16,0.13018869793487986,0.7695789229964187,0.16918349000915422,0.5669802877871521
1,0.16,0.1,0.6774581183248206,0.40944907488201127,0.34904419961496086
0,0.18,0.1,0.6742097031067319,0.41235202179365826,0.334574753
0.02,0.18,0.13356079278502295,0.5274104953693978,0.24593367508238256,0.5639285537014218
0.04,0.18,0.1669990192137792,0.6729116596953124,0.12479681476885564,0.8288240913867789
0.06,0.18,0.20019211293000205,0.6409244049393372,0.16266409528924206,0.7869703068507807
0.08,0.18,0.2328976269464539,0.7460046185857676,0.2304792718127907,0.5922221299354306
0.1,0.18,0.26535935111302034,0.9032070017696046,0.3715688858372007,0.3741713660612224
0.12,0.18,0.2967340482869088,0.7969290429376257,0.6360624187755631,0.3885446283808159
0.14,0.18,0.32763182054729983,0.625325034,0.8259528952097943,0.5387750180108957
0.16,0.18,0.35757574298069594,0.5082022809145349,0.8385684256386032,0.7283565158235168
0.18,0.18,0.38634710100019765,0.4708992101289986,0.6568466576247416,0.7562080495459998
0.2,0.18,0.41453217681275245,0.452647474,0.5284173835775984,0.6557329253284504
0.22,0.18,0.4406496044157571,0.45372339973832054,0.48954439898207014,0.5632854063665128
0.24,0.18,0.4659824332814979,0.47186006274797015,0.4842786232617424,0.5084732926123001
0.26,0.18,0.48974606467271087,0.4863548694471299,0.4911241905709258,0.49912341280144246
0.28,0.18,0.5117669257104752,0.5024022751453443,0.49601694442400207,0.49124953875424454
0.3,0.18,0.5329164015715149,0.5018574129272089,0.48616463145403777,0.47585953919411905
0.32,0.18,0.5512200038190354,0.4893391833002375,0.45366309737364974,0.44098738711150404
0.34,0.18,0.568508135,0.47634211322712117,0.42126937808181375,0.4256868761271844
0.36,0.18,0.5837653260340523,0.43089840570805826,0.36683168278381467,0.4279084947369101
0.38,0.18,0.5968801347833418,0.38830951256635476,0.34311183905899517,0.5285988382423111
0.4,0.18,0.6089237526385249,0.3312481492531511,0.3153743050271681,0.6716583457560963
0.42,0.18,0.6176218454138783,0.27932414101052183,0.4455734495180483,0.655015302
0.44,0.18,0.6251729971210752,0.2307985089327671,0.5992845341321913,0.5598525367727548
0.46,0.18,0.630430267,0.20443831756617467,0.7621258642995553,0.3728655251399722
0.48,0.18,0.6333552542961478,0.18171665324641567,0.8355988274590416,0.21289782033379953
0.5,0.18,0.6351141009169892,0.13055009416008892,0.534498581,0.14368776946750886
0.52,0.18,0.6333552542961478,0.31512758482532405,0.46544849280272965,0.2800863462935983
0.54,0.18,0.630430267,0.5227755543184224,0.5365377054089014,0.38755033412941053
0.56,0.18,0.6251729971210751,0.42034139188521785,0.8020432826629154,0.4939507562895914
0.58,0.18,0.6176218454138783,0.32073451038416434,0.8833737809095841,0.6409462271318229
0.6,0.18,0.6089237526385249,0.30779289048756336,0.6811781654495637,0.7869766732769767
0.62,0.18,0.5968801347833419,0.3573900707218569,0.5134093730423905,0.8070779389785705
0.64,0.18,0.5837653260340523,0.40013142797754947,0.42565444645452494,0.7231590484764032
0.66,0.18,0.5685081354965499,0.43339076750523386,0.4256327686150839,0.6095687153652282
0.68,0.18,0.5512200038190354,0.4514191542477938,0.43904591662447534,0.5576442586491529
0.7,0.18,0.5329164015715149,0.4673033354933186,0.4569038187683647,0.5266043178559859
0.72,0.18,0.5117669257104752,0.46474120504866345,0.4711238355591424,0.5489105565469841
0.74,0.18,0.489746065,0.4596189769043238,0.4856167560182205,0.5831520199461017
0.76,0.18,0.4659824332814979,0.45586012615039606,0.5031437867492531,0.6416346483232171
0.78,0.18,0.44064960441575707,0.4515008539789137,0.5510108741028446,0.7479713042691758
0.8,0.18,0.41453217681275245,0.4427016916671164,0.6470176384453832,0.8802681217380799
0.82,0.18,0.38634710100019787,0.48435232132800365,0.7908540607483692,0.805961816
0.84,0.18,0.357575743,0.5433592623658532,0.9616085705145039,0.6757620770766204
0.86,0.18,0.32763182054729983,0.6802296030222416,0.8950725912685966,0.5461659317128663
0.88,0.18,0.2967340482869088,0.8662738565940346,0.6734039557602678,0.5102561449591132
0.9,0.18,0.26535935111302034,1.1126499682242277,0.3359836966690789,0.670494541
0.92,0.18,0.2328976269464539,1.0606679471606113,0.23132714794904802,0.792777239
0.94,0.18,0.20019211293000216,0.9414923320504595,0.15675962057375817,0.8572938070122776
0.96,0.18,0.16699901921377938,0.7721457685535087,0.16546853598583278,0.6978907381881523
0.98,0.18,0.13356079278502309,0.7287966903368777,0.17428620670443268,0.5548908941373005
1,0.18,0.1,0.6742097031067319,0.41235202179365826,0.334574753
0,0.2,0.1,0.6678346611204053,0.4145451806811586,0.3200755341031336
0.02,0.2,0.13686417349211333,0.5014978472245781,0.25828288545148215,0.5350859012513582
0.04,0.2,0.17359371645119204,0.6225138272801547,0.12684446465687535,0.8109371101264135
0.06,0.2,0.21005399834420152,0.6055926088392474,0.16981559256380574,0.7692701145996427
0.08,0.2,0.2459787081856589,0.7360076893916916,0.2399940845239425,0.5731789820843627
0.1,0.2,0.28163563200134023,0.9195399460516834,0.3932154752653644,0.357793788
0.12,0.2,0.3160985330206778,0.8029342636856902,0.6637225783821729,0.4044833079303489
0.14,0.2,0.3500375655227696,0.6368764031525525,0.8329579094632245,0.5738236988202922
0.16,0.2,0.3829288609903698,0.5314213941006627,0.8070114794032273,0.7557548584724886
0.18,0.2,0.41453217681275245,0.49829482902070643,0.642786963,0.7363278515667862
0.2,0.2,0.44549150281252625,0.48354688821102415,0.5350927148989705,0.61267038
0.22,0.2,0.47417966249016474,0.4962930141550539,0.520975789,0.5559555133882443
0.24,0.2,0.5020059955668208,0.504139628,0.4989343073134646,0.4942211259268266
0.26,0.2,0.5281086754415123,0.4766232565596943,0.4333542137885298,0.40961790823553074
0.28,0.2,0.5522970444988764,0.5057909974772049,0.46850348639549155,0.4451684220606746
0.3,0.2,0.5755282581475768,0.568653472,0.5566020069717993,0.5428009803265582
0.32,0.2,0.59563348,0.5522408784426014,0.5183866128864892,0.4865834504971862
0.34,0.2,0.6146232778243215,0.5425780634554666,0.47758630372643157,0.4339256898494042
0.36,0.2,0.6313822299319046,0.48155895710188296,0.40133816055108873,0.4003710255359838
0.38,0.2,0.6457879261306384,0.4331195820569426,0.348431203,0.45487766088505277
0.4,0.2,0.6590169943749474,0.35729596403671593,0.28091421950764034,0.6380391357002335
0.42,0.2,0.6685712383159372,0.29524484007731294,0.3972609849844621,0.6442550212840568
0.44,0.2,0.6768656480571636,0.23373591458490586,0.5538474666797992,0.5819456911421528
0.46,0.2,0.6826403893988627,0.20180579583444064,0.7413114679824189,0.3851010202176738
0.48,0.2,0.6858532828246466,0.17631328582041303,0.8451087400215518,0.21309576575928277
0.5,0.2,0.6877852522924731,0.12281875039070002,0.5318041864918727,0.1450743844761112
0.52,0.2,0.6858532828246467,0.3276107699576977,0.4841441891562939,0.2906889772753559
0.54,0.2,0.6826403893988627,0.48997492859817854,0.6625447965146309,0.39150132319132164
0.56,0.2,0.6768656480571636,0.35455375100086395,0.8679037831578993,0.5434012132000748
0.58,0.2,0.6685712383159373,0.2965282592890277,0.7725455803449833,0.730807021
0.6,0.2,0.6590169943749474,0.343528109,0.4925934502837236,0.8386389907919826
0.62,0.2,0.6457879261306383,0.4038046290047317,0.412980164,0.718336328
0.64,0.2,0.6313822299319045,0.4493321493076907,0.3957074862741143,0.5427418462860456
0.66,0.2,0.6146232778243216,0.49252920839284964,0.4401895762212897,0.4832224381490213
0.68,0.2,0.59563348,0.5102843036117715,0.47063036056142077,0.4731668221902904
0.7,0.2,0.5755282581475768,0.5296442286028548,0.5064198779602327,0.49820901501230797
0.72,0.2,0.5522970444988765,0.521499274,0.5152054799654235,0.5198228064682349
0.74,0.2,0.5281086754415123,0.510389803,0.5214382536994823,0.5420021693231426
0.76,0.2,0.5020059955668208,0.4951624001019472,0.5130918800387789,0.5453086651127046
0.78,0.2,0.47417966249016463,0.4791102930506739,0.524512066,0.6146496572209259
0.8,0.2,0.44549150281252636,0.4673277232476655,0.5616428791767709,0.8003486440859299
0.82,0.2,0.4145321768127526,0.49392557604395815,0.6983973535873115,0.8343524908555728
0.84,0.2,0.3829288609903699,0.5302619086067908,0.8899283149157167,0.7815479217302472
0.86,0.2,0.35003756552276954,0.6395139145791082,0.9351833745760287,0.6071580829101709
0.88,0.2,0.3160985330206778,0.8115014143865291,0.7800861981120217,0.4998111868269459
0.9,0.2,0.2816356320013403,1.074599975182471,0.42133663210024724,0.5755228652187487
0.92,0.2,0.24597870818565887,1.0675513896544588,0.27358994467008646,0.7505542472806676
0.94,0.2,0.2100539983442017,0.9813028908034145,0.16407395787781448,0.8746346962594705
0.96,0.2,0.17359371645119226,0.7760721197084358,0.1690940778245193,0.7136417785739992
0.98,0.2,0.1368641734921135,0.6927380220991031,0.17944801,0.546332243
1,0.2,0.1,0.6678346611204053,0.4145451806811586,0.3200755341031336
0,0.22,0.1,0.64291273,0.41062362656878426,0.3065655412144558
0.02,0.22,0.13992521923974138,0.4770011056674518,0.27222086295275477,0.502010893
0.04,0.22,0.17970462879385615,0.5613903091420571,0.1352847154516726,0.7720921211150205
0.06,0.22,0.21919241897671768,0.5723824779507716,0.1722215486803837,0.7524842914784688
0.08,0.22,0.2581001654599295,0.7111785012883634,0.24005733771244842,0.5677891196208894
0.1,0.22,0.2967178900933164,0.9201435912849416,0.37761904204162533,0.360070497
0.12,0.22,0.3340424453048668,0.8233148206830325,0.6542240867113053,0.399125853
0.14,0.22,0.3707996321632841,0.6679879871945613,0.8204335034418418,0.5652446548245825
0.16,0.22,0.4064220823154351,0.5560921376737518,0.8202865780108074,0.7609812980834223
0.18,0.22,0.4406496044157571,0.5284342210729307,0.6580104980096912,0.7343748302918486
0.2,0.22,0.47417966249016474,0.521276236,0.563495827,0.6210965282998531
0.22,0.22,0.505249966,0.5142990897299127,0.5312054997203024,0.5548774759030348
0.24,0.22,0.535386881,0.5379624602023962,0.5448732316529957,0.5615668477629032
0.26,0.22,0.5636570172689312,0.4866030244012403,0.4530489907365819,0.44316104228863423
0.28,0.22,0.5898538866460149,0.5258177686112976,0.47228175985467324,0.4325184891938124
0.3,0.22,0.6150141224594685,0.5715126994615516,0.5494063373092595,0.5258704846544126
0.32,0.22,0.6367887967733422,0.5988428183975594,0.5622161113477251,0.5281650398257369
0.34,0.22,0.6573554279578806,0.5932778093633663,0.5157764067609951,0.45320009419050494
0.36,0.22,0.6755059728837483,0.5245863360963561,0.43247449071213145,0.4077464386975945
0.38,0.22,0.6911078574386427,0.46817300232429215,0.3579328790744695,0.43282945
0.4,0.22,0.7054354118080506,0.3790268514237334,0.2738263167557801,0.6124287149339932
0.42,0.22,0.7157829999370942,0.30691908123809875,0.38184149902873477,0.6325460907965388
0.44,0.22,0.7247661425390449,0.23606680207708852,0.5348429633083295,0.5855025106415773
0.46,0.22,0.7310203940868101,0.1990012098722955,0.7424535957585279,0.38306997737736637
0.48,0.22,0.7345000726545609,0.17246406879171866,0.8572765248558942,0.21088192593069885
0.5,0.22,0.7365924647323042,0.11708519141360568,0.5303165849577021,0.14949088092722093
0.52,0.22,0.7345000726545607,0.338036558,0.5107716809889771,0.2996170251601982
0.54,0.22,0.7310203940868101,0.45067025535390187,0.7777231799366577,0.39662609086277223
0.56,0.22,0.7247661425390448,0.31792185389370664,0.857483416,0.6058007365412871
0.58,0.22,0.7157829999370942,0.3074460976518561,0.6650143269430064,0.7820812930148348
0.6,0.22,0.7054354118080506,0.3866432072917746,0.40411377679645405,0.8102763544378684
0.62,0.22,0.6911078574386427,0.4492572432179993,0.3974641855553238,0.6275835786313646
0.64,0.22,0.6755059728837483,0.49836602094639515,0.41698638785517167,0.4675567390630715
0.66,0.22,0.6573554279578806,0.5564930906974858,0.4874664779795158,0.474000551
0.68,0.22,0.6367887967733421,0.570296622,0.5254761732086143,0.4983642249273089
0.7,0.22,0.6150141224594685,0.5996866668701962,0.5743297505217582,0.5505380309923822
0.72,0.22,0.5898538866460149,0.5836647261695455,0.5716437109178065,0.5602391380511068
0.74,0.22,0.5636570172689314,0.5596506559919502,0.5587993655039492,0.5588350490373557
0.76,0.22,0.5353868807645878,0.5417672970550802,0.5503043574722097,0.5628038202452401
0.78,0.22,0.5052499661539499,0.5133591671544723,0.542460718,0.5936204852331984
0.8,0.22,0.47417966249016485,0.48937011382614315,0.5531231374759848,0.7317207722383268
0.82,0.22,0.4406496044157574,0.5131253146704577,0.670005178,0.7987722679922918
0.84,0.22,0.4064220823154352,0.5386910818014919,0.845609108,0.8211661221148174
0.86,0.22,0.37079963216328415,0.6362503986423858,0.9143331773874834,0.6551526778994754
0.88,0.22,0.3340424453048668,0.7896196339915358,0.8217746220187578,0.5096177484216311
0.9,0.22,0.29671789009331645,1.047007416,0.4767265975448791,0.525053094
0.92,0.22,0.2581001654599295,1.0589316287188009,0.3089523601895259,0.7073313388770998
0.94,0.22,0.21919241897671785,1.001272827708076,0.17340489026377087,0.8691555707750634
0.96,0.22,0.1797046287938564,0.7811163929071194,0.173600616,0.7186674243979587
0.98,0.22,0.1399252192397416,0.6618436684986957,0.184161384,0.5377901837735677
1,0.22,0.1,0.64291273,0.41062362656878426,0.3065655412144558
0,0.24,0.1,0.6233450244205867,0.4107957707102778,0.29326863051264496
0.02,0.24,0.14289430751495666,0.45772464365830745,0.28961821472322286,0.4698262115102453
0.04,0.24,0.18563196202679838,0.5011440556444934,0.14419925315912244,0.737000917
0.06,0.24,0.22805631053241027,0.5418314772658449,0.1742232886688412,0.7411531708948986
0.08,0.24,0.26985747967173024,0.674340724,0.23645068641316955,0.5790646918417046
0.1,0.24,0.3113470591279042,0.932990982,0.3384189093920693,0.3639546216171444
0.12,0.24,0.35144730101986565,0.8581622455665004,0.6188546607541217,0.39183346594470503
0.14,0.24,0.3909379815098618,0.7219819655640642,0.8072239886533299,0.5289445775902368
0.16,0.24,0.42920953919592747,0.6010314189799991,0.8398333365005136,0.7387882642699659
0.18,0.24,0.4659824332814979,0.5726255852845119,0.7036154319492426,0.7459476288393276
0.2,0.24,0.5020059955668208,0.5737121305235948,0.6150548659799743,0.6629575334557459
0.22,0.24,0.5353868807645878,0.5421801754579807,0.5620106465056851,0.5879358809823267
0.24,0.24,0.5677649642786277,0.6142262096136353,0.6565021795279246,0.703372341
0.26,0.24,0.5981374444252129,0.6788013342681626,0.7687857260913934,0.8488043549397749
0.28,0.24,0.6262824763721195,0.6767982081658858,0.6924107080636103,0.6901105689460144
0.3,0.24,0.6533137842191868,0.5997675008424214,0.5720373799445415,0.5427016964414321
0.32,0.24,0.676707759,0.6461380021127888,0.6080411477606977,0.5701882682089302
0.34,0.24,0.6988038532336552,0.6396730981778045,0.5547590823833553,0.4740317162820337
0.36,0.24,0.7183041858664998,0.5706579182523459,0.46178332093511426,0.4135486943557597
0.38,0.24,0.7350663238498111,0.5023951405432218,0.36578940084879263,0.41253575555498767
0.4,0.24,0.7504593645083556,0.3984839060990956,0.2643354146574661,0.5905257964880385
0.42,0.24,0.7615764638179442,0.3168768376400045,0.3665322476643348,0.6169693855389875
0.44,0.24,0.7712276489224015,0.23560990658846337,0.5182795229714718,0.5821863226495462
0.46,0.24,0.777947006,0.19498169224790227,0.7369954892110107,0.3777435284817785
0.48,0.24,0.7816854547818225,0.16714473751979134,0.8645030611278288,0.20496908956635398
0.5,0.24,0.7839334501825654,0.11446041360378766,0.5216803635335979,0.15674228588630862
0.52,0.24,0.7816854547818227,0.3463441009174496,0.5357698597413731,0.30627673049363396
0.54,0.24,0.777947006,0.3999239608492775,0.8666808713860625,0.4091176419973838
0.56,0.24,0.7712276489224016,0.2916091492563303,0.8077689012285061,0.6753759368963239
0.58,0.24,0.7615764638179444,0.33191902474093204,0.5579219379319426,0.7969295558243302
0.6,0.24,0.7504593645083555,0.4261643740882547,0.34369916172200554,0.7506844892446017
0.62,0.24,0.7350663238498111,0.5006336151463691,0.4034006380960402,0.5356227659485171
0.64,0.24,0.7183041858664998,0.5533713254904654,0.4563866616802692,0.4422794167476282
0.66,0.24,0.6988038532336551,0.6269153527870308,0.5520046520923508,0.4992700671257433
0.68,0.24,0.676707759,0.6311190792308274,0.5924262958835745,0.5569135822498833
0.7,0.24,0.6533137842191868,0.6794102055028107,0.6599655593626741,0.6389733878230621
0.72,0.24,0.6262824763721196,0.5740842526090483,0.528841128,0.49701237280097016
0.74,0.24,0.5981374444252129,0.5347892586394789,0.488101442,0.4640844632791171
0.76,0.24,0.5677649642786277,0.5701415636640601,0.5652508834282332,0.5669176460439852
0.78,0.24,0.5353868807645878,0.5512600967458207,0.5736313047781899,0.6020632685666558
0.8,0.24,0.5020059955668209,0.519784668,0.5705214768607636,0.688909832
0.82,0.24,0.46598243328149813,0.5422244900267849,0.6721489902308403,0.7840455803758665
0.84,0.24,0.4292095391959276,0.5633248774080453,0.8205771196216116,0.8396469424264532
0.86,0.24,0.39093798150986186,0.6525813814472212,0.9081042852463592,0.6831330788638922
0.88,0.24,0.3514473010198657,0.789928003,0.8425826593575296,0.5210633100079518
0.9,0.24,0.3113470591279043,1.0293607970260594,0.5210342899023681,0.490003475
0.92,0.24,0.26985747967173024,1.058288884764026,0.3356423269576504,0.6807299683917496
0.94,0.24,0.2280563105324105,1.0188977442241494,0.18374960692243672,0.8634423684938718
0.96,0.24,0.18563196202679869,0.7837414375080309,0.17944130019796453,0.7230125435989528
0.98,0.24,0.14289430751495688,0.6354914560695113,0.1904027359555639,0.5314770275056707
1,0.24,0.1,0.6233450244205867,0.4107957707102778,0.29326863051264496
0,0.26,0.1,0.5911976543120899,0.40577982008362373,0.2815263379857245
0.02,0.26,0.1456794808453464,0.43684622137135454,0.30668589902857263,0.43566163211869235
0.04,0.26,0.191192137,0.44217569800326884,0.1616500526146927,0.6850546320059627
0.06,0.26,0.23637114393445588,0.5044649738150686,0.1741415019901441,0.7217540297722522
0.08,0.26,0.2808865077585915,0.6276822919216432,0.23056177694448055,0.5900428373012635
0.1,0.26,0.32507005004771544,0.9089086450518437,0.2954865130439768,0.3840411505185958
0.12,0.26,0.36777404359648413,0.8770506359901938,0.5649800288250254,0.3848283711478452
0.14,0.26,0.409828896,0.7853711333691628,0.766890078,0.4721069464057738
0.16,0.26,0.4505854671872741,0.6506367285977784,0.8397013331690225,0.691613101
0.18,0.26,0.48974606467271087,0.6160187010972877,0.7543972368214734,0.7416644515747441
0.2,0.26,0.5281086754415123,0.6101226762834842,0.6666045983998349,0.729078936
0.22,0.26,0.5636570172689312,0.5812674283523306,0.6065330372578284,0.6350479468446972
0.24,0.26,0.5981374444252129,0.6235427532998356,0.6474254707010765,0.6697624764921996
0.26,0.26,0.6304820422392197,0.6984160540252637,0.7686493409485579,0.8224681700589049
0.28,0.26,0.6604545612561568,0.7001302987934768,0.7343354035102911,0.7528317578929586
0.3,0.26,0.6892410408745588,0.6577522039861775,0.6378973098758466,0.6181590931206757
0.32,0.26,0.714154012,0.6774322470422467,0.6291990935922712,0.5788815892264096
0.34,0.26,0.7376848287938612,0.6699565045528817,0.5704339699930363,0.4795670715760271
0.36,0.26,0.7584513389110674,0.6039550966388094,0.4693319531027019,0.4083316872250369
0.38,0.26,0.7763018604673073,0.5236275125551492,0.3661832076518353,0.41740828345218556
0.4,0.26,0.7926943877430641,0.41024923919602596,0.26669505623788214,0.5843055210323228
0.42,0.26,0.8045333322181814,0.3202069475414801,0.36869155887453564,0.6106455691898138
0.44,0.26,0.8148111791087094,0.23344089978312602,0.5233386096369254,0.567867564
0.46,0.26,0.8219668308300591,0.19024792210725866,0.7522802047495012,0.362651843
0.48,0.26,0.825948022,0.16305653754120086,0.8768502369029377,0.19833419488764206
0.5,0.26,0.828341982,0.11212167108224767,0.5157939830853502,0.16493495253634322
0.52,0.26,0.8259480215037801,0.3522352037283361,0.566800076,0.31199182726069896
0.54,0.26,0.8219668308300592,0.358883863,0.940062244,0.4196077942929983
0.56,0.26,0.8148111791087093,0.2840246612750679,0.7509041953437234,0.7357606906114768
0.58,0.26,0.8045333322181814,0.3558534326243319,0.49560777548057167,0.7982345015292724
0.6,0.26,0.7926943877430641,0.4544793057159425,0.3262116439394978,0.6973910950631638
0.62,0.26,0.7763018604673075,0.5442719332906442,0.4158580400798172,0.49397172833316894
0.64,0.26,0.7584513389110675,0.6000665883876087,0.4906687541835565,0.4506607636500015
0.66,0.26,0.7376848287938612,0.6823833697715838,0.5985156096978854,0.5250197602708108
0.68,0.26,0.714154012,0.6765038920169318,0.6373708396046107,0.5992929236931979
0.7,0.26,0.6892410408745588,0.7377152982663204,0.7127655632426103,0.6856785688832671
0.72,0.26,0.6604545612561569,0.6041567590686749,0.549445057,0.5043392038124932
0.74,0.26,0.6304820422392199,0.5361601574088101,0.5047556006341021,0.49797258629973906
0.76,0.26,0.598137444,0.5996827866777108,0.6070070938905918,0.6272718343731263
0.78,0.26,0.5636570172689312,0.5670815680240641,0.5816582224286018,0.6004563702600736
0.8,0.26,0.5281086754415124,0.5343571734803545,0.5834872067794291,0.6999535515064165
0.82,0.26,0.48974606467271115,0.5703258689655624,0.6868725184341173,0.7801524790945886
0.84,0.26,0.4505854671872742,0.5848013635269339,0.8285606066769928,0.8470547878740546
0.86,0.26,0.4098288962685661,0.6776102070296274,0.8969688884333097,0.6872113148697535
0.88,0.26,0.36777404359648425,0.7998747667443071,0.8450413113812223,0.5169093689245332
0.9,0.26,0.3250700500477155,1.0276610119058092,0.5311658770690717,0.47163967661519157
0.92,0.26,0.2808865077585915,1.0529112713290805,0.34913483485461044,0.6570190156450149
0.94,0.26,0.23637114393445607,1.023060871335838,0.19105758753153526,0.8531900840989292
0.96,0.26,0.19119213704029725,0.7807137528014965,0.18586803371247235,0.7168251076546415
0.98,0.26,0.14567948084534663,0.6074919242241953,0.1965030697403639,0.520549736
1,0.26,0.1,0.5911976543120899,0.40577982008362373,0.2815263379857245
0,0.28,0.1,0.5622374013036122,0.4039704410006738,0.2711302316649957
0.02,0.28,0.1482603959363488,0.4210576867209855,0.32764956713705906,0.4026477934524063
0.04,0.28,0.196344542,0.38725883244666537,0.18560645208982296,0.6297974494845093
0.06,0.28,0.244076186,0.46339036749357565,0.176191606,0.7006448941901808
0.08,0.28,0.2911066921607184,0.5641218089467657,0.22173977960472743,0.6161079538492201
0.1,0.28,0.33778662821259153,0.8566632180228767,0.24417578682118113,0.4231817617285939
0.12,0.28,0.3829034202292157,0.8863653543769003,0.47756336224917284,0.3900989362361898
0.14,0.28,0.427334395,0.8735879907306989,0.6860369132803908,0.3959744532480425
0.16,0.28,0.47039373352929253,0.7372565815360752,0.8073907724882036,0.5883378619288144
0.18,0.28,0.5117669257104752,0.6833822236264366,0.816491519,0.698916423
0.2,0.28,0.5522970444988764,0.6644983158389248,0.7517338059277855,0.773555443
0.22,0.28,0.5898538866460149,0.645174791,0.6958444087137358,0.7187539590450704
0.24,0.28,0.6262824763721195,0.6513531821462941,0.667958656,0.6755917848352238
0.26,0.28,0.6604545612561568,0.6586372606673372,0.6655128686133361,0.6669310158936632
0.28,0.28,0.6921205436228212,0.6953554543108286,0.6869091212666096,0.6672499721573182
0.3,0.28,0.7225334747307992,0.7073951106940994,0.6833487247988184,0.6458570118423179
0.32,0.28,0.7488540416251841,0.7134833778356391,0.6463468319196921,0.568348183
0.34,0.28,0.773714363,0.6984680179607718,0.5660316065150355,0.4521682700962382
0.36,0.28,0.7956541916107259,0.6258828866841966,0.45846153535204054,0.39863303590116794
0.38,0.28,0.8145132771789505,0.533849659,0.35204307503036875,0.42233088079504716
0.4,0.28,0.8318319910103056,0.4079858118879167,0.2616686912871533,0.5996603984021636
0.42,0.28,0.8443398421781414,0.31504338542955357,0.37397847038667176,0.6028992268310363
0.44,0.28,0.855198393,0.2252628486052379,0.5388156724048403,0.5411949770202035
0.46,0.28,0.8627583427826797,0.18327877465852294,0.7650253748181466,0.34067885332165104
0.48,0.28,0.8669644728580711,0.1573818434007328,0.884062836,0.18808789457959205
0.5,0.28,0.8694936930364154,0.11440965967072732,0.5030553854408717,0.17590875482889687
0.52,0.28,0.8669644728580712,0.35310988761368267,0.5972190120700138,0.31432399975099323
0.54,0.28,0.8627583427826797,0.32042512065772194,0.9574497932330632,0.4408369061527162
0.56,0.28,0.8551983929131941,0.2883661811704573,0.6867944088605616,0.7798629427253836
0.58,0.28,0.8443398421781415,0.3792363975209643,0.4580584386954599,0.7726518701344568
0.6,0.28,0.8318319910103056,0.48084872717450994,0.31885167938380315,0.6536604361604104
0.62,0.28,0.8145132771789506,0.5855385575243628,0.429043095,0.4712139564004089
0.64,0.28,0.7956541916107259,0.651363431,0.5265919223462248,0.46408097544772225
0.66,0.28,0.7737143625687619,0.7229054456425481,0.6361352784056482,0.547635243
0.68,0.28,0.7488540416251841,0.7182984983775382,0.6796168473435266,0.6369169241328337
0.7,0.28,0.7225334747307992,0.7489670248096834,0.7336491889329474,0.7136996000261904
0.72,0.28,0.6921205436228214,0.7535001799304072,0.7852824784777455,0.7981739520530375
0.74,0.28,0.6604545612561569,0.7260959377577884,0.8064281218696437,0.876204622
0.76,0.28,0.6262824763721195,0.6648371841799474,0.694473261,0.7275293554165568
0.78,0.28,0.5898538866460149,0.5993505088953615,0.6214623751396221,0.648343409
0.8,0.28,0.5522970444988765,0.5677138835636217,0.6333578012606211,0.745153755
0.82,0.28,0.5117669257104754,0.6160142505028707,0.7418960354863323,0.803028872
0.84,0.28,0.4703937335292927,0.6306218099860099,0.85735204,0.822389041
0.86,0.28,0.4273343945625472,0.7284887339587842,0.9018691374706811,0.6534991568952722
0.88,0.28,0.3829034202292158,0.8370866657696848,0.8165117999562481,0.5068028216215804
0.9,0.28,0.3377866282125916,1.039521249536307,0.5181461242079319,0.47543757664369846
0.92,0.28,0.29110669216071844,1.056638669170023,0.34616169495860094,0.6566786714141565
0.94,0.28,0.24407618647969223,1.0186759769771352,0.19832361788613406,0.8429866577535409
0.96,0.28,0.1963445415403593,0.7702118421964945,0.19417086790656143,0.7064405858808784
0.98,0.28,0.148260396,0.5826871256610919,0.20494697892413702,0.5094920066796914
1,0.28,0.1,0.5622374013036122,0.4039704410006738,0.2711302316649957
0,0.3,0.1,0.525199143,0.39817589676575244,0.26173193755063184
0.02,0.3,0.15073918190765745,0.40150902960485313,0.3467753177048402,0.36895971455548326
0.04,0.3,0.20129306078370265,0.34029465417561877,0.21610425930816893,0.5652472320689498
0.06,0.3,0.2514763335965234,0.41601967175693155,0.18093095703002005,0.6680144075500949
0.08,0.3,0.3009224547204782,0.5020475119093118,0.2139360724575574,0.6278546102617104
0.1,0.3,0.35,0.7553280757417284,0.22258039811423025,0.47172518461096075
0.12,0.3,0.3974341138900037,0.8587719042572681,0.4008897269006764,0.4061028075295695
0.14,0.3,0.4441471846241664,0.9284603839382545,0.5794966750283083,0.35619997759828487
0.16,0.3,0.48941816904664687,0.815552135,0.7390409211002407,0.48857053127002914
0.18,0.3,0.5329164015715149,0.7516584791583308,0.8166534329590911,0.6102307415178656
0.2,0.3,0.5755282581475768,0.717595888,0.8123622345961359,0.7322908906501622
0.22,0.3,0.6150141224594685,0.7052746961553682,0.7632605044048056,0.7297293016129145
0.24,0.3,0.6533137842191868,0.7160443839907835,0.7402006613583869,0.7279640160170345
0.26,0.3,0.6892410408745588,0.7164944727580903,0.7165498756912441,0.6917675868684529
0.28,0.3,0.7225334747307992,0.7358948659801601,0.7109587010800282,0.6592988635286249
0.3,0.3,0.7545084971874737,0.7482058352606916,0.7091236386018797,0.6331042125339125
0.32,0.3,0.7821809604082115,0.7443525159963218,0.6459519137473562,0.5314014878779536
0.34,0.3,0.8083181754510098,0.7176076588966923,0.5424787634564987,0.4142719971110132
0.36,0.3,0.8313848941379296,0.6378167630879545,0.43020765853669896,0.3826808141103004
0.38,0.3,0.8512126339376671,0.5339613746937457,0.33336400749104167,0.4439968136823599
0.4,0.3,0.8694208842938134,0.3999830051692723,0.26599964534070175,0.6217086542202466
0.42,0.3,0.882571173,0.3049556749621226,0.39175774264943236,0.6007155886039292
0.44,0.3,0.8939874485267669,0.21662079769461062,0.5684765407761108,0.5090861771968164
0.46,0.3,0.901935698,0.17611193383632429,0.7944274800444882,0.31321097213426563
0.48,0.3,0.9063578665285288,0.15295131538215423,0.8963490660767196,0.17876306752192933
0.5,0.3,0.9090169943749474,0.11575501186625549,0.4938569277116791,0.18653468430168765
0.52,0.3,0.9063578665285288,0.35297074505407344,0.6316597203991399,0.31702883537377774
0.54,0.3,0.9019356981048791,0.28972494688918893,0.98782082,0.4543952445239192
0.56,0.3,0.8939874485267669,0.29754220214896104,0.640122067,0.8117528855996138
0.58,0.3,0.8825711729179632,0.3975452141798693,0.4385423290138165,0.7625922013519439
0.6,0.3,0.8694208842938134,0.5026225128384875,0.32355094937500806,0.6269388985628843
0.62,0.3,0.8512126339376671,0.617243438,0.43688878262919423,0.4694489931323209
0.64,0.3,0.8313848941379296,0.6917390199611193,0.5454985994880321,0.46705902908884295
0.66,0.3,0.8083181754510099,0.7532558865347136,0.6548735246863615,0.5556789139787489
0.68,0.3,0.7821809604082115,0.7488975233394395,0.7037247736847677,0.6495170280913605
0.7,0.3,0.7545084971874737,0.7534393372191022,0.7374225346272885,0.7143344342187199
0.72,0.3,0.7225334747307994,0.7456378306917111,0.7852532937127268,0.8119913920154607
0.74,0.3,0.6892410408745591,0.7471489058810751,0.8103031899681956,0.8567784245902048
0.76,0.3,0.653313784,0.6714217386356337,0.6868467545831988,0.6998612924518719
0.78,0.3,0.6150141224594684,0.6359501096864304,0.6639553975260409,0.6963838317646017
0.8,0.3,0.5755282581475769,0.6091052658550351,0.6780369905342226,0.7768342662341101
0.82,0.3,0.5329164015715152,0.6574336359907069,0.7928875678573788,0.813627194
0.84,0.3,0.48941816904664703,0.6747968884259802,0.8748560371804104,0.790376031
0.86,0.3,0.44414718462416647,0.7736831950378861,0.8980227142001456,0.6040554284088839
0.88,0.3,0.3974341138900038,0.8688193520566159,0.779478983,0.4916441516242511
0.9,0.3,0.3500000000000001,1.0472361749125296,0.4954525630760777,0.4798898312406432
0.92,0.3,0.3009224547204782,1.0529767338305318,0.338649432,0.6541236874459214
0.94,0.3,0.2514763335965236,1.0056232023145868,0.20291217143238052,0.8302238065627431
0.96,0.3,0.201293061,0.7546654235673276,0.2024890736912635,0.6893693956765828
0.98,0.3,0.15073918190765767,0.5533218308273467,0.2131096636497027,0.4932103905829147
1,0.3,0.1,0.525199143,0.39817589676575244,0.26173193755063184
0,0.32,0.1,0.4903330192310865,0.3953469852951995,0.254736573
0.02,0.32,0.1528844224220641,0.3851842948863704,0.3693271887027472,0.3378981482891137
0.04,0.32,0.2055757072445172,0.3063307709580577,0.26148243061588533,0.4946210569722883
0.06,0.32,0.2578807168677483,0.3645250763614748,0.1989261439485621,0.6197659100330624
0.08,0.32,0.3094174082044514,0.4287203460443082,0.20717061847354964,0.6347349916063835
0.1,0.32,0.3605699403978904,0.6008907832316532,0.216409957,0.5376003296765315
0.12,0.32,0.4100095573144706,0.7628360163326864,0.3253126106083369,0.45503112307024507
0.14,0.32,0.45869764554248343,0.9142410210755033,0.43823289762408363,0.36844877406472876
0.16,0.32,0.5058826763933617,0.8895573323865764,0.5904244006557124,0.4046753579818362
0.18,0.32,0.5512200038190354,0.8490729174192565,0.703798228,0.47044312431669866
0.2,0.32,0.59563348,0.8009169724632779,0.7742614241888872,0.5613021199483818
0.22,0.32,0.6367887967733422,0.7812105870053492,0.7717596519641031,0.6099557877253687
0.24,0.32,0.676707759,0.7789126358223513,0.7614046578040591,0.6304350467038765
0.26,0.32,0.714154012,0.7766048955887603,0.7437494535962932,0.6270633033013595
0.28,0.32,0.7488540416251841,0.7841196607010027,0.7081038713920146,0.5790833559345829
0.3,0.32,0.7821809604082115,0.7787914897625285,0.6633471538902591,0.5237202946636963
0.32,0.32,0.8110234087765733,0.756285574,0.5728342099423385,0.4372948497757069
0.34,0.32,0.8382656990400488,0.711407227,0.46524723058577183,0.3785006497708429
0.36,0.32,0.8623076730937509,0.6180123371479052,0.3744459449803233,0.4044376842208172
0.38,0.32,0.8829737250051208,0.5028345500315613,0.3099696700038345,0.48628503757091723
0.4,0.32,0.9019518158453245,0.36458894492594673,0.2831608396305805,0.6473320408353762
0.42,0.32,0.9156580955373634,0.2795804274097691,0.4261430573841939,0.5797890714462647
0.44,0.32,0.9275570485571711,0.2005484796656933,0.6160306608255817,0.4529247199872417
0.46,0.32,0.9358413482325161,0.16630543488965327,0.8205224741952641,0.2784478638692658
0.48,0.32,0.9404504848828356,0.14701845603886232,0.8999554101045899,0.16866684022379008
0.5,0.32,0.9432220400206421,0.12359562054381769,0.47962047367219407,0.19849424901557688
0.52,0.32,0.9404504848828357,0.3450895552902559,0.6643934292017337,0.3159910093654984
0.54,0.32,0.9358413482325161,0.2763101086052444,0.965395638,0.4710787412298809
0.56,0.32,0.9275570485571711,0.30446326909915233,0.6190202164226654,0.810208767
0.58,0.32,0.9156580955373635,0.4073023842296991,0.43270566231896235,0.7577209544131214
0.6,0.32,0.9019518158453246,0.5192227294085383,0.31895567257436996,0.634454937
0.62,0.32,0.8829737250051208,0.6390703207030243,0.42709576813619865,0.4702223404166037
0.64,0.32,0.862307673,0.7194996809720134,0.5381027475426625,0.4545910206192996
0.66,0.32,0.8382656990400488,0.784292105,0.6525929906586052,0.5237025819399812
0.68,0.32,0.8110234087765733,0.7878607533059836,0.7260830025570578,0.6381540704830488
0.7,0.32,0.7821809604082115,0.8032834034855825,0.7868760034559137,0.7282336304568038
0.72,0.32,0.7488540416251841,0.7597376641633844,0.7529092463228795,0.7297021032488631
0.74,0.32,0.7141540116026991,0.7230326804425816,0.7309438895900333,0.7302006520060917
0.76,0.32,0.6767077591012991,0.71703287,0.7411294016505625,0.7518169141288376
0.78,0.32,0.6367887967733421,0.7025730877591456,0.759618176,0.7820174490236154
0.8,0.32,0.5956334795321071,0.6847981702505738,0.7819390160642073,0.8028006216153323
0.82,0.32,0.5512200038190357,0.7269823698465423,0.8633135000897827,0.7797381528186678
0.84,0.32,0.5058826763933618,0.7537987899071885,0.8804556582937465,0.6907606041799931
0.86,0.32,0.4586976455424835,0.8436634731954056,0.862430316,0.5207553665095594
0.88,0.32,0.41000955731447064,0.9262962766184422,0.6934199,0.48341682231169736
0.9,0.32,0.3605699403978906,1.0579764975983732,0.4524643375202736,0.5112906364334338
0.92,0.32,0.3094174082044514,1.0512277702266826,0.31504828016777636,0.6798528942533046
0.94,0.32,0.25788071686774855,0.9742428970660315,0.2092660458932182,0.8097309611906917
0.96,0.32,0.20557570724451754,0.7247313768051551,0.21405701158259033,0.6639161603364764
0.98,0.32,0.15288442242206435,0.5240383049472954,0.22497815105440505,0.4737196194211009
1,0.32,0.1,0.4903330192310865,0.3953469852951995,0.254736573
0,0.34,0.1,0.4538157260361056,0.39201847810399537,0.24885268109925424
0.02,0.34,0.15491064654950462,0.3676883652537881,0.39173232031691674,0.3078098348804868
0.04,0.34,0.20962075558754667,0.27993032722603994,0.3143412763559219,0.4210679238042518
0.06,0.34,0.2639297896026634,0.3138419902276397,0.22520940799819278,0.5607902710836787
0.08,0.34,0.31744106783381115,0.35785358497105235,0.2033079084937553,0.6260988347116235
0.1,0.34,0.3705534681729744,0.4441821668261442,0.22001562592505539,0.5958030635166475
0.12,0.34,0.421887324,0.6267090096515591,0.27215068188514685,0.5154531690138425
0.14,0.34,0.4724408574481327,0.8144650887338126,0.3209633756938202,0.42717959961645363
0.16,0.34,0.5214337448205598,0.9012720928013491,0.4260759019443629,0.38370847718364054
0.18,0.34,0.5685081354965499,0.9297572078556668,0.5240987542404606,0.372100951
0.2,0.34,0.6146232778243215,0.9034045199183351,0.6256265454317272,0.4035814565780672
0.22,0.34,0.6573554279578806,0.8774006866536102,0.6680189098861679,0.4373752832136628
0.24,0.34,0.6988038532336552,0.8571223029272814,0.6854476004640903,0.46462590359028316
0.26,0.34,0.7376848287938613,0.8478506470815613,0.6771938741911476,0.4597144382413428
0.28,0.34,0.7737143625687619,0.8352490298856704,0.6315236742441337,0.43866149581663627
0.3,0.34,0.8083181754510098,0.8072302146772732,0.5830986779164397,0.41402313726015383
0.32,0.34,0.8382656990400488,0.7514940043112179,0.48727371488875737,0.3963872025944173
0.34,0.34,0.8665517557528967,0.6793930170429908,0.3866403870657518,0.3978812618736335
0.36,0.34,0.8915148787133625,0.5772466922767173,0.32913246032225896,0.44766574902017675
0.38,0.34,0.9129727337887635,0.45554387713364497,0.30539730467414405,0.5311033735505983
0.4,0.34,0.9326779549216323,0.3230347782701735,0.31850640457492374,0.6468644798611418
0.42,0.34,0.9469093797005896,0.2512227025470553,0.47167094885612504,0.5414369577985004
0.44,0.34,0.9592642315389113,0.1840942615843657,0.6683396781195646,0.389930628
0.46,0.34,0.9678659374959617,0.15629664094485857,0.8445376387576393,0.24484145945957805
0.48,0.34,0.9726516695114156,0.14123773482498422,0.9003470718520223,0.1606793618903448
0.5,0.34,0.9755294145560711,0.13205449857809312,0.4676172153037467,0.20953064937544078
0.52,0.34,0.9726516695114156,0.3361218818883388,0.695272519,0.3144268376528297
0.54,0.34,0.9678659374959617,0.2696071130100654,0.948498657,0.4790104413026461
0.56,0.34,0.9592642315389114,0.30656590661849054,0.6069344559932885,0.8038384496628661
0.58,0.34,0.9469093797005896,0.4129560094480717,0.4296639548912671,0.7590326383187738
0.6,0.34,0.9326779549216323,0.5263491127250008,0.31710880372911043,0.6562775247717364
0.62,0.34,0.9129727337887635,0.6524518825770104,0.41072262532574605,0.48155073711601004
0.64,0.34,0.8915148787133624,0.7389889019688788,0.5168009001526198,0.446800858
0.66,0.34,0.8665517557528966,0.8072072225538035,0.6272708529606184,0.48303121969961854
0.68,0.34,0.8382656990400488,0.8190005523511864,0.7214579514543785,0.5958517759045857
0.7,0.34,0.8083181754510098,0.8406372648340291,0.8014901266203562,0.6908021224022544
0.72,0.34,0.773714363,0.81601682,0.8225159419546519,0.7542407606497706
0.74,0.34,0.7376848287938613,0.7918095510577539,0.831496726,0.7926178630503948
0.76,0.34,0.6988038532336553,0.7835653501089381,0.8370654584857173,0.7975860614890095
0.78,0.34,0.6573554279578805,0.7715941188247281,0.8576079944341175,0.7940934811825292
0.8,0.34,0.6146232778243216,0.7659859020611519,0.8827596284069469,0.7692778504027024
0.82,0.34,0.5685081354965502,0.8035055387321033,0.9002407229126888,0.6837736558834255
0.84,0.34,0.5214337448205599,0.8378088346413144,0.8590416113577288,0.5705146296470391
0.86,0.34,0.4724408574481328,0.9123476050829135,0.7859430097748416,0.45220145936994716
0.88,0.34,0.42188732426358405,0.985629723,0.592511694,0.48491122113130203
0.9,0.34,0.3705534681729745,1.064989663497261,0.4060951221457876,0.5502200699596801
0.92,0.34,0.31744106783381115,1.0448451288099379,0.2897199474664763,0.7114521837947222
0.94,0.34,0.2639297896026636,0.9343437374780006,0.21677233017935904,0.7829759014889976
0.96,0.34,0.20962075558754703,0.689419493,0.22691901621710364,0.6344473286518375
0.98,0.34,0.1549106465495049,0.492557414,0.23789556972350576,0.4516958029597706
1,0.34,0.1,0.4538157260361056,0.39201847810399537,0.24885268109925424
0,0.36,0.1,0.41262364836640786,0.388905944,0.24288207590154243
0.02,0.36,0.15669883790301298,0.3441272528216102,0.4116213354787325,0.2800822785752699
0.04,0.36,0.21319060769500595,0.26452903815074746,0.37412145929365914,0.35504145107429264
0.06,0.36,0.2692682412649589,0.2738850993399494,0.27240008030638796,0.4846709610383238
0.08,0.36,0.32452213975394406,0.29901836781758256,0.22096727655831955,0.5713825541989581
0.1,0.36,0.3793641707024453,0.3431421160153687,0.2250596279992804,0.5912113613893593
0.12,0.36,0.4323697382619903,0.48254551300453785,0.25510576988663203,0.543357564
0.14,0.36,0.48456957132844647,0.6237809234991958,0.27940766547668316,0.49751691436980805
0.16,0.36,0.5351579354087247,0.7498923722172484,0.33381184473119085,0.4416321863969131
0.18,0.36,0.5837653260340523,0.8290867367397282,0.38655347480424573,0.404432587
0.2,0.36,0.6313822299319046,0.8720600215427367,0.44741142522413224,0.381840309
0.22,0.36,0.6755059728837483,0.8603242803794819,0.48858513569804596,0.38856522954777706
0.24,0.36,0.7183041858664998,0.8495087333252052,0.5072868874312836,0.39116850181440227
0.26,0.36,0.7584513389110675,0.8242393286954937,0.5040634013374817,0.3928177255591436
0.28,0.36,0.7956541916107259,0.7941756614917005,0.46488397913843277,0.38663298987848604
0.3,0.36,0.8313848941379296,0.7575349312674176,0.4184401707339232,0.382972523
0.32,0.36,0.8623076730937509,0.6926863237105587,0.3509046626209581,0.40141493429864566
0.34,0.36,0.8915148787133625,0.6083933129302406,0.2983963479593429,0.4449416908573218
0.36,0.36,0.917290938,0.4991073692265578,0.29256166819184454,0.5156806199725263
0.38,0.36,0.9394475780047842,0.3818557334494782,0.32032283899636016,0.587160645
0.4,0.36,0.9597945090475334,0.27110279429050244,0.37882248859881734,0.625499891
0.42,0.36,0.9744893869514669,0.21637550372251135,0.5441356337265348,0.48407046663153874
0.44,0.36,0.9872465804233233,0.16644839907268222,0.740523697,0.3189975072583476
0.46,0.36,0.9961284050310245,0.14634610540042656,0.8826179482921205,0.2087758181998575
0.48,0.36,1.0010699866885424,0.13675845518017413,0.9043265546856625,0.15506452258712172
0.5,0.36,1.0040414468709684,0.13985589086817485,0.4582973627748215,0.22083299461367512
0.52,0.36,1.0010699866885424,0.32625778707022296,0.7268797315769482,0.3134370297047514
0.54,0.36,0.9961284050310245,0.2674261436883934,0.9598370422688108,0.47053048547705867
0.56,0.36,0.9872465804233231,0.3070730308359346,0.6249772706258605,0.7800215840889899
0.58,0.36,0.974489387,0.4086886714029052,0.44552319088820125,0.7810236459522446
0.6,0.36,0.9597945090475334,0.5202019693291189,0.32619808340182016,0.7098307463004129
0.62,0.36,0.9394475780047842,0.6483959483537196,0.3848237374104263,0.5184071299382393
0.64,0.36,0.917290938,0.7427016095066162,0.4648582928431512,0.4436964681282821
0.66,0.36,0.8915148787133623,0.8183576394034271,0.566744209,0.43536356528612324
0.68,0.36,0.8623076730937508,0.8418524752218342,0.6643095651609026,0.49367526132079415
0.7,0.36,0.8313848941379296,0.8688674019766236,0.7459891570656647,0.5522804340632592
0.72,0.36,0.795654192,0.8507727421367943,0.7819026691969468,0.6299744835708712
0.74,0.36,0.7584513389110676,0.838623127,0.812794391,0.6761273524620592
0.76,0.36,0.7183041858664998,0.8408476153763638,0.8374693016494161,0.6870483402867396
0.78,0.36,0.675505973,0.835998757,0.8472310129918063,0.6720999422800082
0.8,0.36,0.6313822299319046,0.8354892039107866,0.8521844698874614,0.6411566024013797
0.82,0.36,0.5837653260340526,0.871534685,0.8231343138872589,0.5585268322475105
0.84,0.36,0.5351579354087249,0.9018219903013311,0.7570043972198657,0.49332715457647164
0.86,0.36,0.4845695713284466,0.9634888669123054,0.651360491,0.44814479202640356
0.88,0.36,0.43236973826199043,1.0153908462917156,0.4947756664416303,0.5134687085701912
0.9,0.36,0.37936417070244544,1.0490195228160455,0.36065662319477165,0.5963557339725637
0.92,0.36,0.32452213975394406,1.0073045853678708,0.27211649259769743,0.7259978902949487
0.94,0.36,0.2692682412649592,0.8716946278130301,0.22808973187188453,0.7376523250067359
0.96,0.36,0.2131906076950063,0.6364302797808881,0.2424554593019777,0.5902679852418992
0.98,0.36,0.15669883790301325,0.4548586259914419,0.25358304200241566,0.4223456669462514
1,0.36,0.1,0.41262364836640786,0.388905944,0.24288207590154243
0,0.38,0.1,0.3740548384567961,0.389934852,0.23819578127267643
0.02,0.38,0.15823593528347438,0.32137458597622093,0.433569135,0.2555945
0.04,0.38,0.21625918886907583,0.254093354,0.4415873969872872,0.29356910247782647
0.06,0.38,0.27385707905893153,0.24278037461191948,0.3384610258628544,0.4024107264267812
0.08,0.38,0.3306089028276724,0.24710463315224215,0.2601065436547246,0.4985586687082243
0.1,0.38,0.38693769338585604,0.26191630561029966,0.23471484106209078,0.5557586388809879
0.12,0.38,0.44138023429545475,0.344798074,0.24992373579420551,0.546616289
0.14,0.38,0.49499519736517866,0.4253959264876469,0.26421522971967537,0.5409404430348722
0.16,0.38,0.5469550047551529,0.53670048,0.2810855962932942,0.5116209892018923
0.18,0.38,0.5968801347833418,0.6276405818381082,0.2984780795626843,0.4841677333131097
0.2,0.38,0.6457879261306384,0.7056654488635671,0.3215705564669325,0.4548232759598324
0.22,0.38,0.6911078574386428,0.7336285608478557,0.3380497983776243,0.43529844573958176
0.24,0.38,0.735066324,0.7426775200363913,0.35096265212877253,0.4273682300878009
0.26,0.38,0.7763018604673073,0.7319774686158401,0.34826106979377724,0.42248368281924886
0.28,0.38,0.8145132771789506,0.6926095619930095,0.3376936979847798,0.4360562766021127
0.3,0.38,0.8512126339376671,0.6465136945933895,0.3243277178972924,0.4499093512790613
0.32,0.38,0.8829737250051208,0.5625268484943793,0.3137450848091611,0.49112534025834875
0.34,0.38,0.9129727337887635,0.47021241288104354,0.3093129274685652,0.5398270498738104
0.36,0.38,0.9394475780047842,0.38501226370622327,0.33295458761778085,0.5632266374971637
0.38,0.38,0.9622048816975506,0.2987708323041967,0.38860891056105573,0.5622460660635223
0.4,0.38,0.9831034151286897,0.22213493365896364,0.4760756675470984,0.5062824712010134
0.42,0.38,0.9981966690693769,0.183984091,0.6249462996198826,0.38583085029388076
0.44,0.38,1.0112997082303665,0.14925713730376386,0.7952874550849116,0.25719515264678494
0.46,0.38,1.020422317831961,0.1370030904985547,0.894360489,0.18565162751841835
0.48,0.38,1.025497865060944,0.13148613482905827,0.8974717210198908,0.15256770585958968
0.5,0.38,1.028549881103622,0.1464009169893982,0.4527363754169027,0.2313253175542887
0.52,0.38,1.025497865060944,0.31870488,0.7469316877024583,0.31002156470119263
0.54,0.38,1.020422317831961,0.26349220909853294,0.9655191473856691,0.4530139942063481
0.56,0.38,1.0112997082303665,0.30204730257111206,0.6523714941182946,0.7358337105940378
0.58,0.38,0.9981966690693771,0.3972945194379831,0.46715609866496627,0.7849733484455022
0.6,0.38,0.9831034151286899,0.4990845846998207,0.3384349693472607,0.7766585876299494
0.62,0.38,0.9622048816975505,0.6273800046463941,0.36893794223070064,0.5810159201460952
0.64,0.38,0.9394475780047842,0.7272392343300321,0.4138403052415617,0.48541933787141084
0.66,0.38,0.9129727337887635,0.8098751461108351,0.48108570049117805,0.44549299543245574
0.68,0.38,0.8829737250051207,0.8491505511449282,0.5723240752339588,0.45976154724840496
0.7,0.38,0.8512126339376671,0.89086235,0.6503885783323466,0.47850062003990734
0.72,0.38,0.8145132771789507,0.8923748504370088,0.7072474257438092,0.5126614594887706
0.74,0.38,0.7763018604673075,0.8935102843721217,0.7485594972292132,0.5344419534823338
0.76,0.38,0.735066324,0.9018110806668167,0.7638375525976524,0.5408215532101879
0.78,0.38,0.6911078574386426,0.905338073,0.7616672924536807,0.5234941507363825
0.8,0.38,0.6457879261306385,0.9116783274874486,0.7455983228142856,0.49661918166844354
0.82,0.38,0.5968801347833421,0.9426585068606084,0.6857342477585232,0.46612629466198874
0.84,0.38,0.546955005,0.9693126548995825,0.6086239091902496,0.46350640724753867
0.86,0.38,0.4949951973651787,1.0154546269121663,0.5013633113136412,0.4886009532948262
0.88,0.38,0.4413802342954548,1.035721385161839,0.3970900638220075,0.5695288099134386
0.9,0.38,0.38693769338585615,1.022826035325512,0.31594397927023576,0.6552037441032266
0.92,0.38,0.3306089028276724,0.9535850052344947,0.25964529558273286,0.7363495307455413
0.94,0.38,0.27385707905893175,0.7942652958816061,0.24503080386053766,0.6824590878512976
0.96,0.38,0.2162591888690762,0.5713231005538686,0.26309774279207343,0.537656601
0.98,0.38,0.15823593528347463,0.41755074223737637,0.27408949732873567,0.3920583446520628
1,0.38,0.1,0.3740548384567961,0.389934852,0.23819578127267643
0,0.4,0.1,0.3344666947927497,0.38990027566112073,0.23424561825873672
0.02,0.4,0.15964748567741224,0.2963142694129772,0.4534494188896895,0.2330227091489312
0.04,0.4,0.21907713457645098,0.24728857323513287,0.5120927997613055,0.2388179443941048
0.06,0.4,0.2780711099187426,0.2210215091041453,0.42144867934285435,0.31447417537414646
0.08,0.4,0.33619851147819857,0.20593189912210413,0.32209837319408197,0.39909295141341833
0.1,0.4,0.39389262614623655,0.2034620204055545,0.24370785401468156,0.4801229353812372
0.12,0.4,0.44965477134644805,0.2331982673846828,0.24274878419442725,0.5062893468383809
0.14,0.4,0.504569279,0.25909483259415134,0.252636363,0.5278331507318563
0.16,0.4,0.5577885134807126,0.30887892233223446,0.26276885472205397,0.5415431629568426
0.18,0.4,0.6089237526385249,0.3560164299533839,0.27309270252267104,0.5553296246507369
0.2,0.4,0.6590169943749474,0.41050222379010154,0.27826596685531174,0.565322663
0.22,0.4,0.7054354118080506,0.44370963020796134,0.2744791134904161,0.5719034757228469
0.24,0.4,0.7504593645083556,0.4672390602668414,0.27553448792316115,0.5759963628511079
0.26,0.4,0.7926943877430641,0.4659459553456069,0.27163261673565603,0.5868522701801372
0.28,0.4,0.8318319910103056,0.4454141340654203,0.2767372009855278,0.5945761159585179
0.3,0.4,0.8694208842938134,0.41857056648840457,0.2812667597205644,0.6022291891644801
0.32,0.4,0.9019518158453245,0.3738563508916527,0.3063489218813188,0.594707908
0.34,0.4,0.9326779549216323,0.3259671839362253,0.3400481297472493,0.578976887
0.36,0.4,0.9597945090475334,0.2771464555101326,0.39545647811690327,0.534284356
0.38,0.4,0.9831034151286897,0.2251197493173865,0.4774132501706171,0.46454360606582684
0.4,0.4,1.0045084971874736,0.17544141098795932,0.5825236109534855,0.3696941897201913
0.42,0.4,1.019967588620803,0.1529815319359067,0.7028937797485293,0.28844934708297343
0.44,0.4,1.0333882254987254,0.13391893239554373,0.8359539502138518,0.20823790222903482
0.46,0.4,1.042731953265834,0.12844353671364256,0.9009332583619118,0.1675087414115269
0.48,0.4,1.0479305240309835,0.12625383346348254,0.890563889,0.15075006465347768
0.5,0.4,1.0510565162951535,0.15201396703582237,0.4482465181404163,0.24146100762799733
0.52,0.4,1.0479305240309835,0.3114657959372708,0.7642823386921058,0.3060825021964668
0.54,0.4,1.042731953265834,0.2588080843667597,0.9769315826122462,0.4294048046526952
0.56,0.4,1.0333882254987254,0.29525806647437697,0.6922673688570706,0.6765416458421797
0.58,0.4,1.0199675886208033,0.3821597236574936,0.4983167023682229,0.7753320227996697
0.6,0.4,1.0045084971874738,0.4728306434605664,0.35777727841461904,0.8302975655626127
0.62,0.4,0.9831034151286899,0.5932603111889272,0.36309038542822814,0.6700389630568695
0.64,0.4,0.9597945090475335,0.6996020944105639,0.37664554114599297,0.5549146030595544
0.66,0.4,0.9326779549216322,0.7953543023123081,0.40754775401925764,0.4750290139093858
0.68,0.4,0.9019518158453244,0.8607933906746356,0.44962900567562414,0.4304914995935617
0.7,0.4,0.8694208842938134,0.9227547272744978,0.4892058924833724,0.40433458265057926
0.72,0.4,0.8318319910103057,0.9419342547037708,0.5272651553514905,0.40182850708275347
0.74,0.4,0.7926943877430643,0.9586550580675653,0.55566574,0.39822019201841813
0.76,0.4,0.7504593645083556,0.9739249058877474,0.5706612259737321,0.40847060851266004
0.78,0.4,0.7054354118080505,0.9870856821425416,0.5576520962201039,0.41292575648173463
0.8,0.4,0.6590169943749475,1.0022258898483147,0.5337318470856612,0.4262105784876373
0.82,0.4,0.6089237526385253,1.028613584414696,0.48120417352009714,0.46851839463206735
0.84,0.4,0.5577885134807127,1.048628433514882,0.42261024353742793,0.5245645993124088
0.86,0.4,0.504569279,1.0681482011753989,0.35715273292291416,0.5971802732056934
0.88,0.4,0.44965477134644816,1.0392341119860256,0.3115385890901821,0.6658508488369118
0.9,0.4,0.39389262614623666,0.9843814478802673,0.2735040204543343,0.725564998
0.92,0.4,0.33619851147819857,0.8792113275088381,0.2534388063848098,0.7303761403151019
0.94,0.4,0.2780711099187429,0.7040587438284678,0.2629999558637849,0.618463122
0.96,0.4,0.21907713457645134,0.495463572,0.2842134004616402,0.4765776597568617
0.98,0.4,0.15964748567741255,0.3782858862083781,0.2950143015067264,0.3595709828463416
1,0.4,0.1,0.3344666947927497,0.38990027566112073,0.23424561825873672
0,0.42,0.1,0.2939918498174947,0.4106852521597358,0.22387998726656366
0.02,0.42,0.1606669298702778,0.26469741039677425,0.47898258796917914,0.2142250862732552
0.04,0.42,0.22111229988087894,0.22959639086706332,0.5561444601276132,0.20767729926874823
0.06,0.42,0.2811145501721267,0.20576851935311047,0.5100068657574499,0.2537431003430185
0.08,0.42,0.3402354159370419,0.1882316248824354,0.444309208,0.30996025987132725
0.1,0.42,0.39891558943879063,0.17880767859974978,0.3639579273385372,0.37247752271756174
0.12,0.42,0.4556307738905395,0.19050350309432812,0.3346013266908524,0.4034475649710175
0.14,0.42,0.5114838341825322,0.19994407217622118,0.31649170381064895,0.4287096111685544
0.16,0.42,0.5656126461550123,0.2235156040051256,0.31471427372212335,0.44452411530764113
0.18,0.42,0.6176218454138783,0.2452220600678029,0.32133682644183653,0.45652994524252366
0.2,0.42,0.6685712383159372,0.27050932591129945,0.32988185389985303,0.46722300902800384
0.22,0.42,0.7157829999370942,0.2900261674070683,0.3333382950315229,0.4757361541028514
0.24,0.42,0.7615764638179442,0.30172443846181224,0.34310999284349963,0.4813763992292517
0.26,0.42,0.8045333322181814,0.30369866358886866,0.349821324,0.4861404804634175
0.28,0.42,0.8443398421781414,0.2915569676707028,0.3671727179582871,0.4849029689086023
0.3,0.42,0.882571173,0.27647348723420556,0.3829962146898624,0.48085522048736673
0.32,0.42,0.9156580955373637,0.24680146770684452,0.4191438469723836,0.4597562000109519
0.34,0.42,0.9469093797005896,0.21519045622134814,0.4626794868478077,0.4295172782604429
0.36,0.42,0.9744893869514669,0.18776247780063232,0.519611853,0.38472004786979774
0.38,0.42,0.9981966690693769,0.16045991242325824,0.5979202665858515,0.3282475397909392
0.4,0.42,1.019967588620803,0.13790484582573456,0.6907025409111487,0.2658635551630131
0.42,0.42,1.0356908937223148,0.12990269156667061,0.779156947,0.2213894993017136
0.44,0.42,1.049340905,0.12361610848325887,0.8764179107386978,0.17820060969700405
0.46,0.42,1.058844327564112,0.12207108506981419,0.9173092352761301,0.1562799638549191
0.48,0.42,1.0641317478879235,0.1223366294535316,0.8923708814949672,0.15129286412058127
0.5,0.42,1.0673111669583448,0.15612078022084427,0.44372838831744243,0.25447547297639933
0.52,0.42,1.0641317478879238,0.30582167999323084,0.77784054,0.3037453226677851
0.54,0.42,1.0588443275641122,0.25426265415918287,1.020332451849408,0.39138227694575944
0.56,0.42,1.049340905,0.2842078898768907,0.7778539797971955,0.5940250573452175
0.58,0.42,1.0356908937223148,0.3557184751981572,0.57941131,0.7203913194685356
0.6,0.42,1.019967588620803,0.4318894896012445,0.4241114124073734,0.8210670703532672
0.62,0.42,0.9981966690693769,0.5317149101928526,0.3852116991912752,0.7640351448753173
0.64,0.42,0.974489387,0.6233227504980621,0.3621876139042172,0.6989570174221135
0.66,0.42,0.9469093797005896,0.7084598237323554,0.3641748468091064,0.6381352311674803
0.68,0.42,0.9156580955373632,0.7736263074901047,0.38660884827016395,0.5761645310152153
0.7,0.42,0.882571173,0.8355200101825009,0.40843645174118826,0.5350332411837868
0.72,0.42,0.8443398421781415,0.8688177042785614,0.4296675137098888,0.5181360083893574
0.74,0.42,0.8045333322181815,0.8974341573054534,0.4442998739726208,0.5061979465407344
0.76,0.42,0.7615764638179443,0.9231061249205474,0.448840267,0.513723492
0.78,0.42,0.7157829999370939,0.938840882,0.43987618220554564,0.5214893679931691
0.8,0.42,0.6685712383159375,0.952585439,0.4244560644231207,0.5345742628928496
0.82,0.42,0.6176218454138787,0.9648686116136398,0.3935166901976257,0.5710296590506858
0.84,0.42,0.5656126461550125,0.9635674894235942,0.36237660128339066,0.6007159164861032
0.86,0.42,0.5114838341825322,0.954970198,0.3292512527404413,0.6421608392679516
0.88,0.42,0.4556307738905395,0.9065777163300446,0.3079062761128008,0.6616709560248732
0.9,0.42,0.3989155894387908,0.8412444547222436,0.29015630079554156,0.6709636695275562
0.92,0.42,0.3402354159370419,0.7325654898117214,0.29005107462109314,0.6309842952435136
0.94,0.42,0.28111455,0.5814186140405135,0.30396273340216656,0.5221926482453346
0.96,0.42,0.22111229988087933,0.4124308265270594,0.3249954662897664,0.40170665582748133
0.98,0.42,0.1606669298702781,0.3322098647336797,0.3349361363386514,0.3184215624713009
1,0.42,0.1,0.2939918498174947,0.4106852521597358,0.22387998726656366
0,0.44,0.1,0.2549759183331372,0.434185763,0.21445808803173125
0.02,0.44,0.1615519489148161,0.2337212819280331,0.5055897537539956,0.1972048166347074
0.04,0.44,0.22287910581867085,0.21167014075582746,0.5968495054106038,0.17973720025348397
0.06,0.44,0.28375667870060284,0.19200592007795853,0.5999428165552799,0.19640288662053818
0.08,0.44,0.34374000927531506,0.17424390820899965,0.579156618,0.22245120966329826
0.1,0.44,0.40327621869641733,0.15974243022731693,0.5145040756410814,0.2613829007411316
0.12,0.44,0.46081877348751954,0.15528691109351095,0.4567698254103168,0.2927591326616713
0.14,0.44,0.5174866273113401,0.15115923590648714,0.4089885912600257,0.321321691
0.16,0.44,0.5724050792005972,0.15142849980487744,0.38463593472155505,0.33745063281943166
0.18,0.44,0.6251729971210752,0.15231360307636463,0.3788552703287754,0.34719580509571607
0.2,0.44,0.6768656480571636,0.1546934280862029,0.382404135,0.3537482918690865
0.22,0.44,0.7247661425390448,0.15670232993286992,0.39077471921059437,0.3555317463976534
0.24,0.44,0.7712276489224016,0.15832586608540622,0.4069377584488431,0.35589944697263864
0.26,0.44,0.8148111791087094,0.15709659771243814,0.4224715404169025,0.35104363043956555
0.28,0.44,0.855198393,0.15416278514207565,0.4485994751659357,0.34161623185578405
0.3,0.44,0.8939874485267667,0.14927839921465563,0.4732956786729164,0.3281352637343439
0.32,0.44,0.9275570485571711,0.14301459607207212,0.514449307,0.30832265824257027
0.34,0.44,0.9592642315389113,0.1367319299261252,0.5606099232517285,0.2869328151790909
0.36,0.44,0.9872465804233233,0.13081249372250622,0.6127748236606985,0.26278750180485855
0.38,0.44,1.0112997082303665,0.12548283567124593,0.6781816199104225,0.23706486302735066
0.4,0.44,1.0333882254987254,0.12046043302614493,0.7520673544089551,0.20962014363719883
0.42,0.44,1.049340905,0.11765487183014406,0.8194165036032439,0.18595011252797053
0.44,0.44,1.0631900443264568,0.11545575567861222,0.8964478628852031,0.16235534850459624
0.46,0.44,1.0728321046356777,0.11523512613918838,0.9225214034252502,0.1500911717633611
0.48,0.44,1.0781966587075305,0.11740666158006813,0.8879970111692271,0.1520693301299084
0.5,0.44,1.0814224596606994,0.1595277542358928,0.4404606311965845,0.26461799213306425
0.52,0.44,1.0781966587075305,0.3005834882239801,0.7804012785891405,0.30050425935133923
0.54,0.44,1.072832104635678,0.24753950053386575,1.0356000139476729,0.3580603986242314
0.56,0.44,1.0631900443264568,0.2692421172471654,0.8561479809735394,0.5068749646385358
0.58,0.44,1.049340905,0.32567768999845254,0.6780361336684567,0.6115207848122852
0.6,0.44,1.0333882254987254,0.38587767029196696,0.5347931619644103,0.7023395401285458
0.62,0.44,1.0112997082303665,0.468856017,0.4667451080116932,0.7166532030200936
0.64,0.44,0.9872465804233231,0.5474682559466306,0.4087406740088211,0.727323269
0.66,0.44,0.9592642315389115,0.6236471470931327,0.37463497722917405,0.7298290881937641
0.68,0.44,0.9275570485571711,0.6904502481301292,0.35628877679379223,0.715672338
0.7,0.44,0.8939874485267667,0.7542942418638725,0.34614836852658604,0.7040223469068981
0.72,0.44,0.8551983929131941,0.796728497,0.3457346019553045,0.6843662102518374
0.74,0.44,0.8148111791087096,0.8337177507835354,0.3422979109885168,0.6726331937328662
0.76,0.44,0.7712276489224016,0.8623236505230275,0.34417536275413296,0.6689122673144128
0.78,0.44,0.7247661425390448,0.8772339488731149,0.33696550387512153,0.6714261363380479
0.8,0.44,0.6768656480571638,0.8860378385180152,0.3290514635825854,0.6747256650625179
0.82,0.44,0.6251729971210754,0.8770203319012917,0.32475718730576186,0.6799953602872554
0.84,0.44,0.5724050792005974,0.8538946197087541,0.31742580752285277,0.6756579666057825
0.86,0.44,0.5174866273113402,0.8176113233060076,0.3157332949610985,0.6700660918297856
0.88,0.44,0.4608187734875196,0.7546281483765392,0.3144647423552874,0.640337774
0.9,0.44,0.4032762186964175,0.6803876437019541,0.3158712093750923,0.5967785594562434
0.92,0.44,0.34374000927531506,0.5740909985100718,0.3332171645802003,0.5194359122026482
0.94,0.44,0.28375667870060306,0.4516639541753557,0.3488644142876902,0.42054108218915587
0.96,0.44,0.22287910581867124,0.3273567973418524,0.3694253509473939,0.3246659053172396
0.98,0.44,0.1615519489148164,0.28656685302559803,0.3781905009514974,0.2776186071386106
1,0.44,0.1,0.2549759183331372,0.434185763,0.21445808803173125
0,0.46,0.1,0.21634604479503355,0.4979303211422896,0.19550542155949907
0.02,0.46,0.16216811766269987,0.20064700715009554,0.557556848,0.17941160025742295
0.04,0.46,0.22410919302319057,0.18532526190604562,0.6331808303653703,0.16299594082047392
0.06,0.46,0.2855961837792629,0.17216111370939471,0.6665112527051639,0.165051627
0.08,0.46,0.3461799803724479,0.160065758,0.6905253385619081,0.17276632260298516
0.1,0.46,0.40631217988418916,0.14890418575711364,0.6891320813377826,0.18784441282694594
0.12,0.46,0.4644307671902769,0.14193364461597888,0.6478148104701411,0.20694085663104433
0.14,0.46,0.5216658972929397,0.13561585258499215,0.6155821093358266,0.2250122242977172
0.16,0.46,0.5771341129887524,0.1315660728433391,0.5795102368125942,0.23852007360710553
0.18,0.46,0.630430267,0.12847236100104037,0.560610033,0.24747436549349025
0.2,0.46,0.6826403893988627,0.1259654412716283,0.5478329180371315,0.2531583054606408
0.22,0.46,0.7310203940868101,0.12446830694291872,0.5461033817162548,0.25338820653749433
0.24,0.46,0.777947006,0.12280522843757234,0.5543212811999764,0.2517168067597463
0.26,0.46,0.8219668308300591,0.12138006371051549,0.5651989846234695,0.2478581488414096
0.28,0.46,0.8627583427826797,0.11951740617357107,0.5891086823078391,0.24096139249933393
0.3,0.46,0.901935698,0.11767437956142143,0.6107374523633747,0.23337245968094417
0.32,0.46,0.9358413482325161,0.11530771108974072,0.6486924754994152,0.22179697299657047
0.34,0.46,0.9678659374959617,0.11296704130989257,0.6900468229770162,0.20932053285431942
0.36,0.46,0.9961284050310245,0.11045635521884715,0.7328143370635408,0.1953879145397277
0.38,0.46,1.020422317831961,0.1082868563833985,0.7873675014093802,0.18053151040654108
0.4,0.46,1.042731953265834,0.1061859144129056,0.848428674,0.16496700390549815
0.42,0.46,1.058844327564112,0.10627086741896183,0.8926945280109848,0.1547978929146157
0.44,0.46,1.0728321046356777,0.1070131341868369,0.9439225574534351,0.14537620090788497
0.46,0.46,1.082570687253818,0.10971940178072283,0.9436139088908562,0.14504008114611228
0.48,0.46,1.087988943452471,0.1146984345631244,0.8891833679630461,0.15626875971132184
0.5,0.46,1.091247036,0.16234824907599948,0.4366725037916988,0.2776932370960275
0.52,0.46,1.087988943452471,0.2965657336696376,0.7819578974615433,0.30022840293416214
0.54,0.46,1.0825706872538183,0.24276188420197448,1.0673101963530065,0.32156144326953356
0.56,0.46,1.0728321046356777,0.254194696,0.9557426,0.4185841888087171
0.58,0.46,1.058844327564112,0.2873298162617621,0.8067250150548422,0.5029651749413525
0.6,0.46,1.042731953265834,0.3241608520628477,0.6813015186833749,0.5814958401527246
0.62,0.46,1.020422317831961,0.3783210855617798,0.6014351340148145,0.6149501515180206
0.64,0.46,0.9961284050310245,0.4314928829429973,0.5351435395112196,0.6381325376617998
0.66,0.46,0.9678659374959617,0.4837016394185058,0.4927896081069094,0.6519747410100709
0.68,0.46,0.9358413482325161,0.5307667074183395,0.46099158298394183,0.6499453935284353
0.7,0.46,0.901935698,0.5753003237723422,0.43867537461539724,0.6501707126132248
0.72,0.46,0.8627583427826797,0.6076218949770482,0.42260919382275924,0.6420903714963406
0.74,0.46,0.8219668308300592,0.6347026455151464,0.40840433944799875,0.6329680107454448
0.76,0.46,0.777947006,0.6534008265351783,0.4030865397376086,0.6259880107241823
0.78,0.46,0.7310203940868101,0.6599324543342963,0.3954397569256962,0.6119371265259365
0.8,0.46,0.6826403893988628,0.6609535107694081,0.38882088230376965,0.5969601032159855
0.82,0.46,0.6304302666919592,0.6453153526011266,0.39120686451937214,0.5787379994842397
0.84,0.46,0.5771341129887525,0.6220385300969358,0.38900577020916255,0.554866453
0.86,0.46,0.5216658972929398,0.5874699528118353,0.39526825567263235,0.5270991843720814
0.88,0.46,0.464430767,0.5380949616954094,0.3991567717310763,0.4861887397573569
0.9,0.46,0.4063121798841893,0.48086862649743334,0.4050017099628557,0.4382685334086214
0.92,0.46,0.3461799803724479,0.40523526170697355,0.42371498665167334,0.3753449362225628
0.94,0.46,0.28559618377926316,0.3284058157645586,0.43299233851045565,0.3112522959713957
0.96,0.46,0.22410919302319093,0.25532874818106377,0.4504731812535587,0.2514151941219307
0.98,0.46,0.16216811766270017,0.238059979,0.4567291696681808,0.23104891136694836
1,0.46,0.1,0.21634604479503355,0.4979303211422896,0.19550542155949907
0,0.48,0.1,0.18064443153306925,0.6156150473918441,0.17092396200419308
0.02,0.48,0.16251093553143348,0.1700248813122186,0.6542657650212088,0.16008323960966125
0.04,0.48,0.22479357676588813,0.16025317334190683,0.7030247143566247,0.1494200607035928
0.06,0.48,0.286619629,0.15185709259885988,0.740217241,0.1449280223364733
0.08,0.48,0.3475375073391491,0.14475099977436096,0.7805469773907568,0.14314932363270821
0.1,0.48,0.40800129791804685,0.13803442210740666,0.8144359368846075,0.1442019623361231
0.12,0.48,0.4664403724929012,0.13200824058891628,0.8140431497487277,0.14960360451429647
0.14,0.48,0.5239911181563398,0.1268574070833426,0.8193633854007671,0.15606387959973225
0.16,0.48,0.5797652059969465,0.12202559515561895,0.8065269725543676,0.16245485724378156
0.18,0.48,0.6333552542961478,0.11839765310968445,0.7997656604325354,0.1690170250867722
0.2,0.48,0.6858532828246466,0.11513178953765779,0.7913513236932702,0.1750972078649806
0.22,0.48,0.7345000726545607,0.11203931621947268,0.7825468397531858,0.1768281539885452
0.24,0.48,0.7816854547818226,0.10974342908902578,0.7817397631570259,0.17903304988902305
0.26,0.48,0.8259480215037802,0.10727238383239537,0.7805990300472136,0.17813613241223153
0.28,0.48,0.8669644728580712,0.10576726766878078,0.7899700626664493,0.17719362186780754
0.3,0.48,0.9063578665285288,0.10383456815024743,0.7965600319728876,0.1743746422748571
0.32,0.48,0.9404504848828356,0.10301245017955135,0.8153577929461694,0.17148839771759067
0.34,0.48,0.9726516695114156,0.1023148122096483,0.8360882396064159,0.16827937202716078
0.36,0.48,1.0010699866885424,0.10165078557978208,0.8544647442809385,0.16392926787036544
0.38,0.48,1.025497865060944,0.10208926329595211,0.8802150229974953,0.16063068602237007
0.4,0.48,1.0479305240309835,0.10281852402711826,0.9085902405376696,0.1571216326490055
0.42,0.48,1.0641317478879233,0.10449220033194304,0.9224596235099898,0.15484922525652894
0.44,0.48,1.0781966587075305,0.1068905078284959,0.9429538492453516,0.1532898292989892
0.46,0.48,1.087988943452471,0.10977222032294577,0.9267615714776348,0.15556677529167195
0.48,0.48,1.0934370779088562,0.11418441045149742,0.8687249790737402,0.16612602214847538
0.5,0.48,1.096713137220964,0.163884286,0.43639296147366324,0.2837323758893139
0.52,0.48,1.0934370779088562,0.2943299996321399,0.7672169384786507,0.30028288439987977
0.54,0.48,1.087988943452471,0.23620160659773545,1.027829081100837,0.3064427224213623
0.56,0.48,1.0781966587075305,0.24283323582517558,0.9571877695914908,0.3615226717680172
0.58,0.48,1.0641317478879238,0.26177924727031676,0.8719925248640438,0.3937292765150603
0.6,0.48,1.0479305240309835,0.2820329059322738,0.8012485473509008,0.4262511148161623
0.62,0.48,1.025497865060944,0.3056881331851728,0.7438158905004022,0.44035616582712467
0.64,0.48,1.0010699866885424,0.3283600300070454,0.6926035300569818,0.4528519241135387
0.66,0.48,0.9726516695114155,0.35238283775825263,0.65587129,0.4634069954747077
0.68,0.48,0.9404504848828354,0.3723226121201537,0.6242415389516245,0.4650542059800785
0.7,0.48,0.9063578665285288,0.3932134878500126,0.6009002834040034,0.467461886
0.72,0.48,0.8669644728580713,0.4051050835529641,0.5826251633858289,0.4594080885789242
0.74,0.48,0.8259480215037802,0.4138729494380407,0.5659087671000216,0.4499849159244106
0.76,0.48,0.7816854547818226,0.42032042299166955,0.5594722963919522,0.439016797
0.78,0.48,0.7345000726545606,0.41728759030368434,0.5505615884846671,0.4226739289476169
0.8,0.48,0.6858532828246469,0.41121506083213655,0.5429919328365911,0.40502079754281195
0.82,0.48,0.6333552542961481,0.39884456470571183,0.5463236454459277,0.38451897197281887
0.84,0.48,0.5797652059969465,0.3802185549760885,0.5440070534113235,0.36074807687786253
0.86,0.48,0.5239911181563398,0.3582787426602033,0.5513533976583178,0.33503257287080446
0.88,0.48,0.4664403724929014,0.32715284611616824,0.5539900597520125,0.30377411604653426
0.9,0.48,0.40800129791804696,0.2932421604518915,0.5570171222240399,0.27104054877314515
0.92,0.48,0.3475375073391491,0.25677785292002964,0.5700507603388997,0.23805594273957645
0.94,0.48,0.28661962940638525,0.22336853317580088,0.5715705613086098,0.20960624630261776
0.96,0.48,0.22479357676588846,0.19569803547633882,0.5836584964843969,0.18612643365093887
0.98,0.48,0.1625109355314338,0.19153539668588215,0.5862259483590806,0.1834714718784787
1,0.48,0.1,0.18064443153306925,0.6156150473918441,0.17092396200419308
0,0.5,0.1,0.11124241994388734,1.089154871821454,0.076503202
0.02,0.5,0.16271707796059207,0.11043117263886379,1.0782687336101529,0.078127701
0.04,0.5,0.22520510877767463,0.10972417557147462,1.0808131543350643,0.079034748
0.06,0.5,0.28723504530773813,0.10921630884690336,1.0723307651484482,0.080457915
0.08,0.5,0.34835381224063455,0.10879044885226635,1.0782481610578718,0.080941393
0.1,0.5,0.40901699437494743,0.10856330161581063,1.0844024254304792,0.081381243
0.12,0.5,0.4676487835954591,0.10841732252822578,1.0837317562334736,0.082826456
0.14,0.5,0.5253893144606401,0.10839480580758369,1.0953990677570595,0.083517912
0.16,0.5,0.581347329,0.10807039629093895,1.0987603855961825,0.085283615
0.18,0.5,0.6351141009169892,0.10782878434692855,1.1136069225625294,0.086829061
0.2,0.5,0.6877852522924731,0.1074876708676151,1.1275168206630786,0.089003948
0.22,0.5,0.7365924647323042,0.10681523776220755,1.1222917980969858,0.093331938
0.24,0.5,0.7839334501825654,0.1064396423649895,1.1270687966089183,0.097604135
0.26,0.5,0.828341982,0.10585491450212971,1.1155145960133894,0.10298285859641577
0.28,0.5,0.8694936930364154,0.10569306110154748,1.1112365162533044,0.10872562330903046
0.3,0.5,0.9090169943749474,0.10529299958340059,1.0943449655987787,0.11472371721016321
0.32,0.5,0.9432220400206421,0.10549426016577848,1.0830900170900868,0.12125546368681617
0.34,0.5,0.9755294145560711,0.10585645472236993,1.0697398593024434,0.128067793
0.36,0.5,1.0040414468709684,0.10605468169587852,1.0473902636389434,0.13422853014326802
0.38,0.5,1.028549881103622,0.10690565377378418,1.0317811696902845,0.14092288168977277
0.4,0.5,1.0510565162951535,0.1078608645393128,1.0162668881580763,0.14750362309738574
0.42,0.5,1.0673111669583448,0.10884320114814197,0.9939815143924084,0.15262436363974985
0.44,0.5,1.0814224596606994,0.11036470571890157,0.97933712,0.1580937234453298
0.46,0.5,1.091247036,0.11212445561541257,0.9411193632451907,0.16426388627708854
0.48,0.5,1.096713137220964,0.11580161992950846,0.8702627569694847,0.17672149744694032
0.5,0.5,1.1,0.1677905639915088,0.4342021426766903,0.3029015052316707
0.52,0.5,1.096713137220964,0.29621128126080454,0.7701948941048282,0.30381010940298453
0.54,0.5,1.0912470364413798,0.2351774262807173,1.0504445505947513,0.28012082450730497
0.56,0.5,1.0814224596606992,0.23240220804963843,1.024293108,0.2905767484158922
0.58,0.5,1.067311166958345,0.23481737700533367,0.9994272605322949,0.2737734937165033
0.6,0.5,1.0510565162951537,0.23745593686547595,0.9883641867593519,0.25880699871271545
0.62,0.5,1.028549881103622,0.2343465201941032,0.9879411322833109,0.2346632767430633
0.64,0.5,1.0040414468709684,0.22979251907658385,0.9891348611899238,0.21358724366933546
0.66,0.5,0.975529415,0.2261396803619241,1.0022845606810735,0.19571192194444326
0.68,0.5,0.9432220400206421,0.21831592488802204,1.0132316810355866,0.17849329087411725
0.7,0.5,0.9090169943749474,0.21257575846311905,1.0334932203344995,0.16320092455404142
0.72,0.5,0.8694936930364157,0.20314529580870577,1.0504110122497237,0.14976970913449814
0.74,0.5,0.8283419816536871,0.19373389638531913,1.0659634785125152,0.13733783707893404
0.76,0.5,0.7839334501825653,0.1857436402186378,1.0936042305012565,0.12586535259373952
0.78,0.5,0.7365924647323041,0.1753535981611466,1.1070719537761935,0.11546176996098265
0.8,0.5,0.6877852522924732,0.16492108323488125,1.1168643872915334,0.10566466173267233
0.82,0.5,0.6351141009169896,0.1547457212585937,1.1378554768491163,0.095325588
0.84,0.5,0.5813473286151601,0.14335538348948765,1.1355298282864363,0.086506422
0.86,0.5,0.5253893144606402,0.13284637441962804,1.1474143763711253,0.07708045
0.88,0.5,0.4676487835954591,0.12440464146227748,1.1313415890230907,0.072073733
0.9,0.5,0.40901699437494754,0.11739264470815476,1.1129420031709936,0.068372116
0.92,0.5,0.34835381224063455,0.11325061661585367,1.1154143642120913,0.065555248
0.94,0.5,0.2872350453077384,0.1112543266037391,1.0925250834194593,0.067373287
0.96,0.5,0.225205109,0.11061530840646536,1.0949150629782611,0.069043558
0.98,0.5,0.16271707796059237,0.10970354352014305,1.0655534300860552,0.074091702
1,0.5,0.1,0.11124241994388734,1.089154871821454,0.076503202
0,0.52,0.1,0.22186245410847039,0.5933345337665358,0.338072437
0.02,0.52,0.1625109355314335,0.2169260973849712,0.6032338540197354,0.3285492583789167
0.04,0.52,0.22479357676588815,0.21208343995952775,0.6208901393403806,0.3183827561980705
0.06,0.52,0.286619629,0.20581273999313843,0.6357026420015466,0.3069207028645933
0.08,0.52,0.3475375073391491,0.1997235058221884,0.6603100835654669,0.29473688052537655
0.1,0.52,0.40800129791804685,0.19341479426478275,0.6873200295286886,0.2820547824555868
0.12,0.52,0.46644037249290127,0.18665036488610787,0.7082117322337175,0.2697677814459043
0.14,0.52,0.5239911181563399,0.18030681002108057,0.7381616324891529,0.25712502337500276
0.16,0.52,0.5797652059969465,0.17387632503789985,0.7588484889056459,0.24562278642048638
0.18,0.52,0.6333552542961478,0.16810222794825322,0.7885670480314683,0.23419677431390068
0.2,0.52,0.6858532828246467,0.16258654237407388,0.8189238978448323,0.22298067636053084
0.22,0.52,0.7345000726545607,0.15708309841771337,0.8411795486637159,0.21242221552866725
0.24,0.52,0.7816854547818226,0.15211897003373007,0.8720836829464949,0.20203667909438622
0.26,0.52,0.8259480215037801,0.14692707560439233,0.8928288282510015,0.19250814252404153
0.28,0.52,0.8669644728580711,0.14239859353733791,0.9203174638630768,0.18392628669332928
0.3,0.52,0.9063578665285288,0.13753402486398417,0.9370373648509737,0.1760363688858962
0.32,0.52,0.9404504848828357,0.13352198588723607,0.9568499054297084,0.17021577024440473
0.34,0.52,0.9726516695114156,0.12967586121205818,0.9737053867616166,0.1653211580857157
0.36,0.52,1.0010699866885424,0.12576627104214752,0.9757728935346872,0.16215039986843305
0.38,0.52,1.025497865060944,0.12270891830542768,0.9805099354229967,0.1608794491529908
0.4,0.52,1.0479305240309835,0.11982913573394863,0.9819518169030771,0.16057786228139123
0.42,0.52,1.0641317478879238,0.11740800593799919,0.9647586238651796,0.16291043428280805
0.44,0.52,1.0781966587075305,0.11555203383225297,0.9535721445692054,0.16609502921300967
0.46,0.52,1.087988943452471,0.114386442,0.9152751828860917,0.17214961667207995
0.48,0.52,1.0934370779088562,0.11557049016493823,0.8465532904799601,0.18470498189616474
0.5,0.52,1.096713137220964,0.16667404778982514,0.42816861980307686,0.3156718333312603
0.52,0.52,1.0934370779088562,0.2957604307980142,0.7587267481675308,0.30016778666676946
0.54,0.52,1.087988943452471,0.22851236156674157,1.033459592251047,0.25535243503412713
0.56,0.52,1.0781966587075305,0.21944205593293847,1.0146453962189916,0.24578785694245064
0.58,0.52,1.0641317478879238,0.21532609501163352,0.992109617,0.22435466556240113
0.6,0.52,1.0479305240309835,0.21154751431496663,0.9809035096612919,0.20698005258722257
0.62,0.52,1.0254978650609443,0.20486764545177716,0.9646685592048099,0.19550248639477696
0.64,0.52,1.0010699866885424,0.19834485119635134,0.9452735784123227,0.1882448008206854
0.66,0.52,0.9726516695114156,0.19399807357494106,0.9317101453950589,0.18651245430757216
0.68,0.52,0.9404504848828354,0.18870239355877466,0.9041252870405809,0.18984866971689338
0.7,0.52,0.9063578665285288,0.18552142624535234,0.8841079609186754,0.19518088582073784
0.72,0.52,0.8669644728580713,0.18264368452119148,0.8469581226329224,0.20630239880230825
0.74,0.52,0.8259480215037803,0.18070642753121896,0.8078274606717907,0.21873957392429227
0.76,0.52,0.7816854547818228,0.18135394227459609,0.7765767330774844,0.23342084056685458
0.78,0.52,0.7345000726545607,0.18266205723797901,0.7338129278346994,0.2503187879702599
0.8,0.52,0.6858532828246469,0.18508778766634285,0.691184407,0.2682317212355007
0.82,0.52,0.6333552542961481,0.19089149719185886,0.6632927204316452,0.28689704375477365
0.84,0.52,0.5797652059969466,0.19705452416509486,0.6284895628595278,0.305421396
0.86,0.52,0.5239911181563398,0.204799351,0.6093083850872847,0.3222421516990288
0.88,0.52,0.4664403724929013,0.21071217564416836,0.5870232820043578,0.3339825176948428
0.9,0.52,0.40800129791804696,0.21629788796741165,0.5666201251497859,0.3441838679601693
0.92,0.52,0.3475375073391491,0.2205730831096313,0.5660043205584565,0.3489155232712772
0.94,0.52,0.2866196294063853,0.2230830654059201,0.556713043,0.35048125463939594
0.96,0.52,0.22479357676588854,0.22444869834405523,0.5666876022761594,0.34809229050292745
0.98,0.52,0.1625109355314338,0.22329619187270916,0.5676403456120654,0.34228863833575784
1,0.52,0.1,0.22186245410847039,0.5933345337665358,0.338072437
0,0.54,0.1,0.4233665350027296,0.29256118707498374,0.5645223419709922
0.02,0.54,0.1621681176626999,0.3916008903652981,0.33458723147912905,0.5259223002111667
0.04,0.54,0.22410919302319057,0.35844838113399774,0.3797167852202797,0.4889360247550984
0.06,0.54,0.285596184,0.3270210781232403,0.43242551173555205,0.4498801412725957
0.08,0.54,0.3461799803724479,0.2972728175477113,0.4866760973749419,0.41499818657463916
0.1,0.54,0.40631217988418916,0.2697536972327454,0.5422397571438913,0.3809930614608777
0.12,0.54,0.464430767,0.24664032554239831,0.5850896067213727,0.3519763282419598
0.14,0.54,0.5216658972929398,0.22677239795084186,0.6291192596007149,0.32651108869542844
0.16,0.54,0.5771341129887524,0.20963901823516173,0.6611340529145471,0.3051799220120396
0.18,0.54,0.630430267,0.19776140700986586,0.69237919,0.28903103924983486
0.2,0.54,0.6826403893988627,0.18808522059583008,0.7175416154770671,0.276408801
0.22,0.54,0.7310203940868102,0.18120088923754474,0.7303995262581503,0.26758899677982784
0.24,0.54,0.777947006,0.1771090555282993,0.7472633266036444,0.26104217791426404
0.26,0.54,0.8219668308300592,0.1726382349424465,0.7615077500086529,0.2532180784975821
0.28,0.54,0.8627583427826797,0.17064980438870248,0.782411868,0.24686327642927527
0.3,0.54,0.901935698,0.16655215676212598,0.8019620018194287,0.23770590175391926
0.32,0.54,0.9358413482325161,0.16335644374918343,0.8301202319638294,0.22846395660870675
0.34,0.54,0.9678659374959617,0.15904264119648592,0.860224313,0.21782859994468584
0.36,0.54,0.9961284050310246,0.1517392567610709,0.8820773696327157,0.20542623551668596
0.38,0.54,1.020422317831961,0.14463179267995757,0.9065561443221797,0.19418122006917538
0.4,0.54,1.042731953265834,0.13643516419416957,0.9288681830966127,0.18277952185451007
0.42,0.54,1.0588443275641122,0.12901987967952222,0.9235054323292561,0.1790058905398128
0.44,0.54,1.072832104635678,0.12223703603917724,0.9230948371085553,0.17666036800728713
0.46,0.54,1.0825706872538183,0.1175236227413271,0.8895845374824458,0.18161309510268359
0.48,0.54,1.087988943452471,0.11611091977803048,0.8254430892985073,0.19412560289634923
0.5,0.54,1.0912470364413798,0.16554375321730258,0.4217832726874472,0.33121345748153375
0.52,0.54,1.087988943452471,0.29581897264843104,0.748731188,0.2987211557348237
0.54,0.54,1.0825706872538183,0.22377688271096854,1.0231388336815914,0.23231351782777962
0.56,0.54,1.072832104635678,0.20831657452091665,1.0083848054314117,0.20229045021930034
0.58,0.54,1.0588443275641122,0.19633758474262084,0.9868868904969722,0.1749667002165416
0.6,0.54,1.042731953265834,0.18463158757416215,0.9776118780982799,0.153922868
0.62,0.54,1.0204223178319611,0.17175586570745122,0.9439050354421498,0.15874868216039523
0.64,0.54,0.9961284050310246,0.16295757816492557,0.8849443196968784,0.1754710115827886
0.66,0.54,0.9678659374959617,0.15900058177637516,0.8187673620957913,0.20192862197993255
0.68,0.54,0.935841348,0.16470887117855545,0.7091820988740378,0.25812878823410373
0.7,0.54,0.901935698,0.1715973615499043,0.6152836023364928,0.312713685
0.72,0.54,0.8627583427826797,0.19697128137725053,0.509073565,0.3991792781879776
0.74,0.54,0.8219668308300592,0.2298279851202868,0.4205622638220971,0.4725169875262391
0.76,0.54,0.7779470056165961,0.2627300985539442,0.3565193568600314,0.5333924509118165
0.78,0.54,0.7310203940868101,0.3108511272373502,0.30902852646556905,0.5699967743462904
0.8,0.54,0.6826403893988628,0.3596377567971609,0.27339198253838637,0.5919716596514115
0.82,0.54,0.6304302666919592,0.3942081995583581,0.2579108035003175,0.6051293781233247
0.84,0.54,0.5771341129887525,0.4292522594704051,0.24564958918855379,0.6022208499854949
0.86,0.54,0.5216658972929398,0.4492980088916979,0.24040240755342457,0.6069993845433374
0.88,0.54,0.46443076719027704,0.4671197513385001,0.23361045284589185,0.6084589578729785
0.9,0.54,0.4063121798841892,0.48104334964852735,0.2268247177722355,0.6127511236538682
0.92,0.54,0.3461799803724479,0.4789740153139488,0.2257460009435905,0.6271207394720806
0.94,0.54,0.2855961837792632,0.48058566471443764,0.22517731107177208,0.6288785640647043
0.96,0.54,0.224109193,0.4688801243796282,0.235780338,0.6293410161839058
0.98,0.54,0.16216811766270017,0.4529678764835768,0.265143603,0.587511339
1,0.54,0.1,0.4233665350027296,0.29256118707498374,0.5645223419709922
0,0.56,0.1,0.6182806030948319,0.24216018300677195,0.6335430411035557
0.02,0.56,0.1615519489148161,0.5416828432216028,0.32135852897483197,0.5721077909611512
0.04,0.56,0.22287910581867085,0.4635067064140948,0.41080451082926317,0.5090669710814492
0.06,0.56,0.28375667870060284,0.39099466829047547,0.500512541,0.4467428531137587
0.08,0.56,0.343740009,0.3228888786792924,0.5874669641502784,0.3898518316221344
0.1,0.56,0.40327621869641733,0.2596785997367951,0.6616851865686824,0.3402809980181424
0.12,0.56,0.46081877348751954,0.2228951698141836,0.6806880249747143,0.3184986024262393
0.14,0.56,0.5174866273113401,0.18919406513658388,0.7000902338849744,0.30058521834103014
0.16,0.56,0.5724050792005972,0.1694399051699987,0.7014123265806458,0.2912021009693114
0.18,0.56,0.6251729971210751,0.15605865287711798,0.7084386993151799,0.2847992804864915
0.2,0.56,0.6768656480571636,0.14665453825152336,0.7217923542545384,0.2770939884295414
0.22,0.56,0.7247661425390448,0.14165670142994202,0.7411036979416054,0.265340249
0.24,0.56,0.7712276489224016,0.1391266634997954,0.7656362853852526,0.25521449519458955
0.26,0.56,0.8148111791087094,0.1379836288456875,0.7835722387849351,0.24556984917050614
0.28,0.56,0.8551983929131939,0.13994677911030565,0.8040769616474122,0.23920164424112395
0.3,0.56,0.8939874485267669,0.14135771127171007,0.81768066,0.2329383229827126
0.32,0.56,0.9275570485571711,0.1450911557143586,0.8345443059499125,0.22976968789088567
0.34,0.56,0.9592642315389114,0.14845150001155344,0.8520114909846179,0.22647925079204873
0.36,0.56,0.9872465804233233,0.1483814048413764,0.862735961,0.22076508177407417
0.38,0.56,1.0112997082303665,0.14751956298877555,0.8783037969792129,0.21457092374584638
0.4,0.56,1.0333882254987254,0.14446937270387739,0.8938981726092134,0.20598661927039946
0.42,0.56,1.049340905,0.13665334112274358,0.887132273,0.19891403296585167
0.44,0.56,1.0631900443264568,0.12874928777337952,0.8857043810286394,0.19245953547094424
0.46,0.56,1.072832104635678,0.1210047663077177,0.8548491304676464,0.19357690501627878
0.48,0.56,1.0781966587075305,0.11653723288830281,0.7966890454880644,0.20358060970229797
0.5,0.56,1.0814224596606992,0.162151726,0.4147237315337605,0.3428578851091751
0.52,0.56,1.0781966587075305,0.29630595761020273,0.7311160189158452,0.297363892
0.54,0.56,1.072832104635678,0.21801346372159225,0.9917712985051333,0.2177162304994948
0.56,0.56,1.0631900443264568,0.19770194881787057,0.9668590208107037,0.18357356262039187
0.58,0.56,1.0493409047335203,0.18411266266305487,0.9289434635841811,0.17312295676746364
0.6,0.56,1.0333882254987254,0.1722983847314692,0.8979577589056443,0.17318586835183594
0.62,0.56,1.0112997082303665,0.17405662997563204,0.7969603370487532,0.23280551160259486
0.64,0.56,0.9872465804233233,0.187340294,0.6765928336588559,0.31155882663261886
0.66,0.56,0.9592642315389113,0.21239986689847162,0.5591468193577245,0.4020472789993724
0.68,0.56,0.9275570485571711,0.26278265183035715,0.4410303699868275,0.5026875002243278
0.7,0.56,0.8939874485267669,0.3143889269164086,0.34376872596302366,0.5887225379035167
0.72,0.56,0.8551983929131941,0.3963865711781897,0.286371422,0.6167250988906658
0.74,0.56,0.8148111791087095,0.478660862,0.2448930276673423,0.6198180417691589
0.76,0.56,0.7712276489224016,0.5518834631593496,0.22687790326367646,0.6019636888816076
0.78,0.56,0.7247661425390448,0.6208025863740413,0.22185904602614073,0.5666491399668504
0.8,0.56,0.6768656480571638,0.6818605059869726,0.22010968256362187,0.53266947
0.82,0.56,0.6251729971210755,0.7179935200103069,0.22351154843884496,0.516240301
0.84,0.56,0.5724050792005974,0.7530381913108166,0.22017381470638475,0.5063518835583448
0.86,0.56,0.5174866273113401,0.7718774999765221,0.21809413502046834,0.5123204664776309
0.88,0.56,0.4608187734875196,0.7812247885166154,0.21122634734430107,0.5285591954992546
0.9,0.56,0.40327621869641744,0.7836061238900793,0.2042535358222491,0.5534024036545759
0.92,0.56,0.343740009,0.7700524550424259,0.1958879568810954,0.6056774709396022
0.94,0.56,0.2837566787006031,0.759991578,0.1836892842504065,0.6568340736363077
0.96,0.56,0.22287910581867124,0.7394545262243652,0.17677410994855072,0.7128897144119324
0.98,0.56,0.16155194891481642,0.689011839,0.21207345913138398,0.6656756772766953
1,0.56,0.1,0.6182806030948319,0.24216018300677195,0.6335430411035557
0,0.58,0.1,0.718680616,0.2449842063066867,0.6552146014231904
0.02,0.58,0.1606669298702778,0.5965232984049808,0.35139486493119587,0.5767814622905971
0.04,0.58,0.22111229988087897,0.4610820809109421,0.4820954514602082,0.48676450225833756
0.06,0.58,0.2811145501721268,0.3572087665900779,0.5415087999950056,0.42643961361689786
0.08,0.58,0.3402354159370419,0.2720750733235938,0.572299642,0.3857566613666409
0.1,0.58,0.3989155894387907,0.21504031295614984,0.5547957671241129,0.3728130568115282
0.12,0.58,0.4556307738905395,0.21577141469278227,0.4947529106785671,0.3902425973580601
0.14,0.58,0.5114838341825322,0.21676148098621398,0.4510660207738519,0.40583579366727385
0.16,0.58,0.5656126461550124,0.2310609672228517,0.4083051846833429,0.42203597855826974
0.18,0.58,0.6176218454138783,0.23631827637254946,0.3937935605939298,0.4305423670591744
0.2,0.58,0.6685712383159373,0.23696562249111564,0.385563735,0.4375297879648193
0.22,0.58,0.7157829999370943,0.22539227406721263,0.40006846611154334,0.4334688957812275
0.24,0.58,0.7615764638179443,0.2059289574277222,0.4369859478912128,0.42081288409985534
0.26,0.58,0.8045333322181814,0.18695160908799718,0.48900410612811696,0.3967088169835576
0.28,0.58,0.8443398421781415,0.16388714721575132,0.577361395,0.35583319348333414
0.3,0.58,0.8825711729179632,0.14772132754779405,0.6585749309900686,0.31748847988800644
0.32,0.58,0.9156580955373635,0.1364462126907241,0.7639093522126116,0.2735118842957217
0.34,0.58,0.9469093797005896,0.131364595,0.8573858733598183,0.23832323459937432
0.36,0.58,0.974489387,0.13372247996790798,0.8946076585526244,0.2231048385190621
0.38,0.58,0.998196669,0.13891109961492082,0.9154790039815992,0.2155698240745717
0.4,0.58,1.0199675886208033,0.14555363537225993,0.9083449715508315,0.21637276033664415
0.42,0.58,1.0356908937223148,0.14098442174155623,0.8799875961678121,0.21393839259792466
0.44,0.58,1.049340905,0.13530657978550903,0.8582214216484051,0.21046615098970825
0.46,0.58,1.058844327564112,0.12518154942669998,0.8244433565818482,0.2084203566708384
0.48,0.58,1.0641317478879238,0.11796985886215014,0.770221186,0.21545683914048247
0.5,0.58,1.067311166958345,0.15777899543010562,0.40742179985789695,0.3569557108478678
0.52,0.58,1.0641317478879238,0.29785149635540153,0.7128984218746817,0.2999167560360574
0.54,0.58,1.0588443275641122,0.2150410058471704,0.9645921312954314,0.2092471638279003
0.56,0.58,1.0493409047335203,0.18991878652056604,0.9285061459475892,0.17322085451661218
0.58,0.58,1.035690893722315,0.17617110184380277,0.8748298452382042,0.18496511111019712
0.6,0.58,1.0199675886208033,0.16623055237940793,0.8207489845120325,0.21335152951795772
0.62,0.58,0.9981966690693769,0.1883474649806663,0.6419611005225758,0.3575799209885941
0.64,0.58,0.974489387,0.2305230878995187,0.4743066467206761,0.5077859285248683
0.66,0.58,0.9469093797005895,0.28876808607058113,0.3422055859892035,0.63238606
0.68,0.58,0.9156580955373634,0.3828415041295188,0.27384860019575724,0.651219449
0.7,0.58,0.8825711729179632,0.4721297138388011,0.226281122,0.6538186660496168
0.72,0.58,0.8443398421781416,0.5767707767485194,0.25374598199923165,0.5464282825848635
0.74,0.58,0.8045333322181816,0.6650750156272845,0.2834890444814221,0.4693605942167359
0.76,0.58,0.7615764638179444,0.7330880130622988,0.31148714689576007,0.42197650764064243
0.78,0.58,0.7157829999370942,0.7818585142328888,0.3397000664467493,0.3917898331933952
0.8,0.58,0.6685712383159375,0.821102675,0.3611896601028693,0.3720131492608878
0.82,0.58,0.6176218454138787,0.8466007127694375,0.35905938954658634,0.372953212
0.84,0.58,0.5656126461550125,0.8671513329986587,0.3526193520743501,0.36985346651369555
0.86,0.58,0.5114838341825322,0.884677002,0.32949571572186365,0.37962419330022823
0.88,0.58,0.4556307738905396,0.8941656657280008,0.30007095213127305,0.3936192863333426
0.9,0.58,0.3989155894387908,0.8986281141310966,0.26933671232945466,0.4151263190396743
0.92,0.58,0.3402354159370419,0.8926332951505725,0.23817884259257632,0.4764010430158473
0.94,0.58,0.28111455017212705,0.8814113145034658,0.21221471656540525,0.5604985294517217
0.96,0.58,0.22111229988087933,0.8782438175257601,0.17896107854353246,0.6694169096215845
0.98,0.58,0.1606669298702781,0.8194247601961923,0.20111306235372126,0.6792219212866505
1,0.58,0.1,0.718680616,0.2449842063066867,0.6552146014231904
0,0.6,0.1,0.8184850917301207,0.250170407,0.6851532406496132
0.02,0.6,0.15964748567741227,0.6513029336153457,0.3778755532939202,0.5888779819557366
0.04,0.6,0.219077135,0.4560047164000409,0.540575787,0.4725586888117686
0.06,0.6,0.2780711099187427,0.32958997736772755,0.5507163580983321,0.42190020126912897
0.08,0.6,0.33619851147819857,0.23793773616734976,0.5074939598764537,0.40756183318403977
0.1,0.6,0.39389262614623655,0.20513876398344608,0.3801230285080988,0.444241645
0.12,0.6,0.4496547713464481,0.2537092089683862,0.285301209,0.48537880067023376
0.14,0.6,0.5045692794801201,0.3025573144379745,0.20435191800445798,0.5259500666894391
0.16,0.6,0.5577885134807126,0.3514699002483578,0.1655097314923659,0.5460792057947236
0.18,0.6,0.6089237526385249,0.3810327067463463,0.14898522346010898,0.5582400675929687
0.2,0.6,0.6590169943749474,0.3954024317252155,0.14467591628627197,0.5641785873564487
0.22,0.6,0.7054354118080506,0.3766996573725767,0.1398969692800805,0.5841229978757891
0.24,0.6,0.7504593645083555,0.34709224095559765,0.14741945024321376,0.5984044642122738
0.26,0.6,0.7926943877430641,0.30869314457395675,0.17296931002082155,0.5977009107822777
0.28,0.6,0.8318319910103056,0.25983701960977174,0.23728354919855002,0.5651574681421521
0.3,0.6,0.8694208842938134,0.21519655807878058,0.32192106275642124,0.5112412352831407
0.32,0.6,0.9019518158453246,0.17440861415302644,0.4758096597442585,0.41757169673613426
0.34,0.6,0.9326779549216324,0.14290524184012898,0.6493587802927068,0.32566573277438154
0.36,0.6,0.9597945090475334,0.1311260625129305,0.789876604,0.26719422103221824
0.38,0.6,0.9831034151286899,0.12883249340969805,0.8985635307400934,0.22792549257697842
0.4,0.6,1.0045084971874738,0.13629139689430855,0.9477946766828902,0.21315228320747667
0.42,0.6,1.019967588620803,0.13767121317739411,0.9003443806304157,0.21714325282409735
0.44,0.6,1.0333882254987254,0.13769927716678718,0.8532154224157492,0.22104445516745524
0.46,0.6,1.042731953265834,0.1279076120590262,0.8007468325016145,0.2209544512096001
0.48,0.6,1.0479305240309835,0.11876197820451234,0.7414489349279294,0.2264638081564533
0.5,0.6,1.0510565162951537,0.15203437307460022,0.3997841156618196,0.3668673144314294
0.52,0.6,1.0479305240309835,0.3000584333403272,0.6898069626702578,0.3020782490679721
0.54,0.6,1.042731953265834,0.21064606080242348,0.9266709086566368,0.20366344351704077
0.56,0.6,1.0333882254987254,0.18193053167703183,0.8825834765957808,0.17201917094053498
0.58,0.6,1.0199675886208033,0.17316419328189345,0.8050592005083808,0.2213302974424839
0.6,0.6,1.0045084971874738,0.171079063,0.7136312194402319,0.2947927094989951
0.62,0.6,0.9831034151286899,0.22289389834844042,0.4854264761275191,0.5178592935958855
0.64,0.6,0.9597945090475334,0.30129228442817524,0.33037125388397726,0.6558755870369813
0.66,0.6,0.9326779549216322,0.3976294109341208,0.24868961641929746,0.6860455913007315
0.68,0.6,0.9019518158453246,0.5293131984065302,0.25872602519978827,0.5521576971941068
0.7,0.6,0.8694208842938134,0.6495430111144961,0.28209178374813826,0.43386609995665526
0.72,0.6,0.8318319910103057,0.7567652123552742,0.3605801626001849,0.34350387541450594
0.74,0.6,0.7926943877430643,0.8385795881986058,0.4205274636791883,0.2973654115937567
0.76,0.6,0.7504593645083556,0.8939689514290134,0.46201828403691847,0.29089432216596717
0.78,0.6,0.7054354118080506,0.9186642871857482,0.4948186058720475,0.29545628031144466
0.8,0.6,0.6590169943749475,0.9350510304528293,0.5205424701036435,0.2971822557233371
0.82,0.6,0.6089237526385254,0.9420458351495512,0.5179139216643927,0.3013851093439245
0.84,0.6,0.5577885134807128,0.9498505344405355,0.5025716694436313,0.29713101057470637
0.86,0.6,0.504569279,0.9620386525001942,0.4628942958233807,0.29891305343992625
0.88,0.6,0.4496547713464482,0.9775034126567018,0.4024810787494319,0.3066729155312883
0.9,0.6,0.39389262614623666,0.9906908803602776,0.3401912591818494,0.32138864682612217
0.92,0.6,0.33619851147819857,0.9958608006773498,0.2829054948078603,0.3770702951277054
0.94,0.6,0.27807110991874295,0.9867902410246103,0.2418852424419334,0.4858392932039204
0.96,0.6,0.21907713457645134,1.0008407404938215,0.1849563794467069,0.6330992450604195
0.98,0.6,0.15964748567741252,0.9425675374978952,0.19157315678414988,0.6997300259141999
1,0.6,0.1,0.8184850917301207,0.250170407,0.6851532406496132
0,0.62,0.1,0.8525387272371309,0.2771128023395364,0.6950616935372722
0.02,0.62,0.15823593528347435,0.6437876917928861,0.3931748251900187,0.5839560289867931
0.04,0.62,0.21625918886907589,0.39154102909790384,0.5140532138554181,0.4668018329772723
0.06,0.62,0.27385707905893153,0.31226346543869776,0.43597212591793155,0.45543119908325025
0.08,0.62,0.33060890282767247,0.31034582770235186,0.3300692759252498,0.4760990446160883
0.1,0.62,0.38693769338585604,0.41329552343485365,0.22246743583485246,0.4980409983462013
0.12,0.62,0.44138023429545475,0.5362315243726825,0.21319397355129496,0.45466016494342065
0.14,0.62,0.4949951973651787,0.6388766149931838,0.21103774100891662,0.41472169626312977
0.16,0.62,0.5469550047551529,0.6918721479072418,0.23748594274846355,0.3752516992168913
0.18,0.62,0.5968801347833419,0.7052812457861823,0.2591173923935253,0.3564702096675665
0.2,0.62,0.6457879261306383,0.7000563237532614,0.27729936701965185,0.3479668701851227
0.22,0.62,0.6911078574386427,0.6731806339567317,0.27307626973735866,0.34889608721174337
0.24,0.62,0.7350663238498111,0.625313433,0.26091718081545984,0.3664138152222841
0.26,0.62,0.7763018604673075,0.5625016367219347,0.24570521618270602,0.39463026268631884
0.28,0.62,0.8145132771789506,0.46766979645392104,0.2303656292027519,0.4496637060707298
0.3,0.62,0.8512126339376671,0.3800597474631873,0.23059576965364503,0.4931380237549217
0.32,0.62,0.8829737250051208,0.28197950583103415,0.2863901177604149,0.5167621918319166
0.34,0.62,0.9129727337887636,0.2000117277378473,0.39063794627681914,0.4892638727835723
0.36,0.62,0.9394475780047842,0.1585921368770708,0.5641544178536426,0.3969797211446654
0.38,0.62,0.9622048816975505,0.1320692321531741,0.7699732125102448,0.2944679928645401
0.4,0.62,0.9831034151286899,0.12600471194326762,0.96858435,0.2163410180109822
0.42,0.62,0.9981966690693769,0.13105606508204698,0.9363027468115204,0.21622555225171097
0.44,0.62,1.0112997082303665,0.1364938906454867,0.8820460977548588,0.2233056216693005
0.46,0.62,1.020422317831961,0.12955556002588778,0.7955351891339109,0.23183420964354706
0.48,0.62,1.025497865060944,0.12029601604986209,0.718677799,0.2397420642638608
0.5,0.62,1.028549881103622,0.14419865058727932,0.39156615858393573,0.3788252032163948
0.52,0.62,1.0254978650609443,0.3040263604252147,0.6646827846268003,0.3099197960014073
0.54,0.62,1.020422317831961,0.21002667487697743,0.8962684377404944,0.2055649383711137
0.56,0.62,1.0112997082303665,0.1782096333964565,0.849616785,0.17947090106980884
0.58,0.62,0.9981966690693769,0.17636545874878135,0.7504771525467961,0.2733080862433963
0.6,0.62,0.9831034151286899,0.18387870790306082,0.6233726996334266,0.4009115529202395
0.62,0.62,0.9622048816975506,0.2626299696527269,0.3956610323347973,0.625033454
0.64,0.62,0.9394475780047841,0.3677267680827895,0.288178632,0.6418589825142073
0.66,0.62,0.9129727337887635,0.4863335174872848,0.26311592862490285,0.5519380347744883
0.68,0.62,0.8829737250051208,0.6152406653002791,0.32845384122126253,0.42306640493981107
0.7,0.62,0.8512126339376671,0.728484457,0.39168915551961553,0.342427418
0.72,0.62,0.8145132771789507,0.7844108629374621,0.49318507515623056,0.3759539964454264
0.74,0.62,0.7763018604673076,0.8184907446591496,0.5815725568705549,0.4152293335276188
0.76,0.62,0.7350663238498111,0.8402953211489321,0.6431025454096488,0.4495669033543642
0.78,0.62,0.6911078574386427,0.8359496479765749,0.68877528,0.4783046129594434
0.8,0.62,0.6457879261306385,0.8289735026559037,0.7224077189917708,0.4951125659652098
0.82,0.62,0.5968801347833421,0.835461895,0.7181528008875353,0.47340486819283467
0.84,0.62,0.546955005,0.836199666,0.7063582514388966,0.4426162082457909
0.86,0.62,0.4949951973651787,0.8557949466936929,0.6661935708078688,0.3911700150853394
0.88,0.62,0.4413802342954548,0.875324616,0.5928070637632583,0.35495799409137485
0.9,0.62,0.38693769338585615,0.9000466435397707,0.49342579277160337,0.3326912505723104
0.92,0.62,0.33060890282767247,0.9465350906482091,0.37283755500995497,0.3415473481565463
0.94,0.62,0.2738570790589318,0.9580444948457258,0.2929140447360649,0.42554979429165457
0.96,0.62,0.2162591888690762,0.9900035181282136,0.21431861363241772,0.5705777735843987
0.98,0.62,0.1582359352834746,0.9701400654412842,0.19262629602992812,0.6952679503004239
1,0.62,0.1,0.8525387272371309,0.2771128023395364,0.6950616935372722
0,0.64,0.1,0.8852106558240228,0.3023903277212784,0.7027536649130703
0.02,0.64,0.156698838,0.6371013082559687,0.4003186749753308,0.5796563366945974
0.04,0.64,0.213190608,0.34866650044252845,0.46269073115281545,0.4788869227608455
0.06,0.64,0.2692682412649589,0.3409649311924895,0.3439203669789733,0.4842672374578624
0.08,0.64,0.3245221397539441,0.4540029366990794,0.23532229685887407,0.48442937597121166
0.1,0.64,0.3793641707024453,0.6783029816142481,0.17887407713302894,0.4248072926165549
0.12,0.64,0.4323697382619903,0.7621993026556364,0.2497837685261381,0.36312377125119877
0.14,0.64,0.48456957132844647,0.8245254128995855,0.31509162686673187,0.31012153458058433
0.16,0.64,0.5351579354087248,0.8196620832896723,0.39433936844692874,0.3053323820924088
0.18,0.64,0.5837653260340523,0.8101146498466839,0.4364838952146955,0.30784244472297545
0.2,0.64,0.6313822299319045,0.796455441,0.4625128306626396,0.3170543924693497
0.22,0.64,0.6755059728837481,0.7709259103948899,0.4484302166981234,0.3167386183326113
0.24,0.64,0.7183041858664997,0.7412648651893016,0.4090369133256544,0.3056082454876663
0.26,0.64,0.7584513389110675,0.6991174706452775,0.3584274946569491,0.29925946945399745
0.28,0.64,0.7956541916107259,0.6300542837180054,0.2875374383249357,0.31055828891632187
0.3,0.64,0.8313848941379296,0.5405997781649745,0.23769870816485023,0.3556883027468613
0.32,0.64,0.862307673,0.41014481100926836,0.21214706301808128,0.46156778117577885
0.34,0.64,0.8915148787133624,0.28037443016705743,0.22784467847072726,0.5709471760523559
0.36,0.64,0.917290938,0.2017915275289261,0.35884056735019293,0.5241788778175219
0.38,0.64,0.9394475780047842,0.1451760636977521,0.5884116671166011,0.3966497943610154
0.4,0.64,0.9597945090475335,0.11913614385404991,0.9300666991409352,0.237860168
0.42,0.64,0.974489387,0.12472202840052153,0.9553028968591726,0.21967751162435403
0.44,0.64,0.9872465804233231,0.13310538931389188,0.9254718065004417,0.21977763569985231
0.46,0.64,0.9961284050310245,0.1302292838153515,0.7987207599974581,0.24036176419445593
0.48,0.64,1.0010699866885424,0.12168727751616837,0.6982758535218376,0.2530145290986775
0.5,0.64,1.0040414468709684,0.1352463502432129,0.3829850681861898,0.3903997903268618
0.52,0.64,1.0010699866885424,0.30847555726393516,0.638053758,0.3192199579373969
0.54,0.64,0.9961284050310246,0.21019080995863698,0.8663835401389928,0.20911046490848667
0.56,0.64,0.9872465804233233,0.17577988605232783,0.8196876184526647,0.19022926517807998
0.58,0.64,0.9744893869514671,0.18108560361666876,0.7016848999794449,0.32776250998301526
0.6,0.64,0.9597945090475333,0.19905911343330462,0.5392105395890845,0.5106560864919846
0.62,0.64,0.9394475780047841,0.3006510119341183,0.3366399774073288,0.6776245300492164
0.64,0.64,0.9172909376605541,0.4241974296882552,0.2747843516673098,0.5832254528658373
0.66,0.64,0.8915148787133624,0.5568862766002097,0.2999817955214741,0.42599077629613513
0.68,0.64,0.8623076730937509,0.673833511,0.4030546037755845,0.3613029806289755
0.7,0.64,0.8313848941379296,0.7747475972083526,0.4983845116840556,0.3434754854592482
0.72,0.64,0.795654192,0.7942204102015302,0.6047355668868901,0.43815595906596294
0.74,0.64,0.7584513389110676,0.7967904848943289,0.6822688836310081,0.5210893302888442
0.76,0.64,0.7183041858664998,0.7952410688056677,0.7297908984149676,0.5796920997945809
0.78,0.64,0.6755059728837481,0.7765036941089306,0.7610942900396518,0.6269038779489553
0.8,0.64,0.6313822299319047,0.7552845644928372,0.7810558222512497,0.6555621670466791
0.82,0.64,0.5837653260340526,0.7578843811651831,0.799018415,0.6342234727100187
0.84,0.64,0.5351579354087249,0.7513940798079248,0.8006848201624528,0.5988612151670936
0.86,0.64,0.4845695713284465,0.7736767444144356,0.790935366,0.5202919070450592
0.88,0.64,0.4323697382619904,0.7966546136300098,0.7290463845081244,0.4299476172315748
0.9,0.64,0.37936417070244544,0.8232295316045825,0.6392310668804326,0.3618920157852219
0.92,0.64,0.32452213975394406,0.8996165063925257,0.4695405935018022,0.32945974471409567
0.94,0.64,0.2692682412649592,0.9377059250762623,0.34034732210185165,0.3800518299811142
0.96,0.64,0.2131906076950063,0.9854886909812847,0.24059966845824146,0.5262413050956152
0.98,0.64,0.15669883790301323,0.996408107,0.193041191,0.6930031482161788
1,0.64,0.1,0.8852106558240228,0.3023903277212784,0.7027536649130703
0,0.66,0.1,0.9196291531739392,0.33006559794697965,0.7139883242245928
0.02,0.66,0.15491064654950465,0.6326844636542064,0.4030880131500392,0.5808358548423035
0.04,0.66,0.20962075558754667,0.32289002387686666,0.40214613902018964,0.5065308769649499
0.06,0.66,0.26392978960266344,0.4087959372742757,0.27073737789700136,0.5075999534899662
0.08,0.66,0.3174410678338111,0.6316103610556132,0.19436631798853332,0.4566399242851087
0.1,0.66,0.37055346817297435,0.8970921343647269,0.21506944983627824,0.31928223633567854
0.12,0.66,0.4218873242635839,0.8899638404989507,0.354226907,0.29735492855944545
0.14,0.66,0.4724408574481326,0.8700503617922877,0.4817674745165115,0.2854167932916065
0.16,0.66,0.5214337448205597,0.8339333209228362,0.5807892898003632,0.33623599897954043
0.18,0.66,0.5685081354965498,0.8124965681468537,0.6308836986969036,0.38005571077588685
0.2,0.66,0.6146232778243216,0.8000634943549544,0.6501534002590772,0.42067964758117027
0.22,0.66,0.6573554279578806,0.7974336108508604,0.638669072,0.4161655217781558
0.24,0.66,0.6988038532336552,0.7950723133273315,0.5997337397751944,0.39674552102590793
0.26,0.66,0.7376848287938612,0.7648656650494895,0.5449273330742305,0.3681039657445119
0.28,0.66,0.7737143625687619,0.7122677716423462,0.4494570743334546,0.3345493950469912
0.3,0.66,0.8083181754510099,0.6389541920971273,0.3637135791471801,0.32115202599387493
0.32,0.66,0.8382656990400488,0.5200274453592438,0.27519449443243965,0.37399538757059725
0.34,0.66,0.8665517557528966,0.3812077127564018,0.21889720759137726,0.48184580069095384
0.36,0.66,0.8915148787133623,0.27279622,0.27655962522894595,0.5277429582916695
0.38,0.66,0.9129727337887635,0.18078847581974036,0.4402109328262118,0.4805923563049962
0.4,0.66,0.9326779549216322,0.12517403783389006,0.7789732704052011,0.3035179260469276
0.42,0.66,0.9469093797005896,0.12347154917188966,0.9014660821407163,0.24639224587794548
0.44,0.66,0.9592642315389113,0.1276824861787956,0.959310832,0.21419555382887498
0.46,0.66,0.9678659374959617,0.12801638053936204,0.814891601,0.24047501745884217
0.48,0.66,0.9726516695114155,0.1214095576894054,0.6838050007351424,0.26192771390565905
0.5,0.66,0.975529415,0.12456402520052388,0.3734031479959383,0.3966046810689335
0.52,0.66,0.9726516695114156,0.31532390114131564,0.6060280162567568,0.329876229
0.54,0.66,0.9678659374959617,0.2098831097546753,0.8327437551504451,0.21447015575764364
0.56,0.66,0.9592642315389113,0.1737158854064269,0.7899506243220508,0.2026667208758165
0.58,0.66,0.9469093797005896,0.18696991326025053,0.6593919417133725,0.3785932661478397
0.6,0.66,0.9326779549216322,0.21310234826062238,0.4833213996114795,0.5928412438426727
0.62,0.66,0.9129727337887635,0.3304327590603522,0.31365360478153304,0.6582257487208067
0.64,0.66,0.8915148787133624,0.46224701081681174,0.29568072436263293,0.5065259570227482
0.66,0.66,0.8665517557528966,0.5940531105836684,0.34947224757215023,0.3778152047213327
0.68,0.66,0.8382656990400488,0.6924558143807332,0.4738129954903604,0.3884999672468817
0.7,0.66,0.8083181754510099,0.7776254359219572,0.5818588557102873,0.42474623896096164
0.72,0.66,0.773714363,0.77740218,0.6821611134863306,0.5618953193521288
0.74,0.66,0.7376848287938613,0.7680904635581753,0.7468680570820314,0.6649954331613059
0.76,0.66,0.6988038532336553,0.7612558553189529,0.7803908651804092,0.7216857429131943
0.78,0.66,0.6573554279578806,0.7268872662639737,0.7770917586563906,0.7471715561042989
0.8,0.66,0.6146232778243217,0.6945035720943473,0.7753609586272274,0.7630375700911353
0.82,0.66,0.5685081354965502,0.6912859731286984,0.800241239,0.7535536189152634
0.84,0.66,0.5214337448205599,0.6791199206740115,0.8241641097367587,0.7251860911556396
0.86,0.66,0.4724408574481327,0.6991990611312043,0.8560538513925533,0.662230346
0.88,0.66,0.42188732426358394,0.725289708,0.8192884505002985,0.5216610843148044
0.9,0.66,0.37055346817297447,0.75280219,0.7634926880915625,0.4055656076022776
0.92,0.66,0.3174410678338111,0.8511467125206382,0.561097832,0.33877273
0.94,0.66,0.26392978960266367,0.9164286011872542,0.3859647565203736,0.35365790331681213
0.96,0.66,0.209620756,0.9809719438858635,0.26484499449606713,0.502038136
0.98,0.66,0.1549106465495049,1.017952789274767,0.19668702135168278,0.6955120078881831
1,0.66,0.1,0.9196291531739392,0.33006559794697965,0.7139883242245928
0,0.68,0.1,0.9287137320880947,0.3565548550257371,0.7105496209346309
0.02,0.68,0.1528844224220641,0.6140771090630086,0.3930041802286945,0.5762247813647596
0.04,0.68,0.20557570724451718,0.32952839778451065,0.3292015128761561,0.5405961139342828
0.06,0.68,0.25788071686774827,0.544329457,0.22812849957643097,0.4899776122964496
0.08,0.68,0.30941740820445135,0.8031586526252108,0.22847464586364702,0.38162537258317736
0.1,0.68,0.36056994039789036,0.8995936210055056,0.371280263,0.25663010639123635
0.12,0.68,0.41000955731447053,0.824832526,0.5301615030056093,0.3245501052129883
0.14,0.68,0.4586976455424834,0.7707681688862916,0.6673440880061243,0.3992083319827485
0.16,0.68,0.5058826763933616,0.7305196993401284,0.7165134200412564,0.5020144205265922
0.18,0.68,0.5512200038190354,0.7210231712217465,0.7286026296341477,0.5614878408797062
0.2,0.68,0.59563348,0.7209522172475435,0.7181660940126308,0.5931610031581093
0.22,0.68,0.6367887967733422,0.7238204071603385,0.7016379870844174,0.5874664868799025
0.24,0.68,0.676707759,0.7369755514480495,0.6729949703628668,0.5508187221100136
0.26,0.68,0.7141540116026989,0.7345578439067102,0.6278471367324749,0.4941443189802365
0.28,0.68,0.7488540416251841,0.7222096364242322,0.5460282315464368,0.4025701838103029
0.3,0.68,0.7821809604082115,0.6770189967509844,0.4569222754631096,0.33896901404164537
0.32,0.68,0.8110234087765733,0.5808212783931473,0.34142807794885727,0.33060107969170993
0.34,0.68,0.8382656990400486,0.4527487387695424,0.24074377736376576,0.39930968231250874
0.36,0.68,0.8623076730937509,0.3278828502865123,0.24151299617182273,0.5048932457198749
0.38,0.68,0.8829737250051207,0.21430554685781583,0.3470462015578194,0.5322153652089323
0.4,0.68,0.9019518158453244,0.13434685537967267,0.639553452,0.3738383467125476
0.42,0.68,0.9156580955373634,0.12480369686812959,0.8494253009804282,0.27760182239064846
0.44,0.68,0.9275570485571711,0.12340692916777618,0.9884264320996363,0.21204999164174623
0.46,0.68,0.9358413482325161,0.12622520073282312,0.8330683014776858,0.24204559770222828
0.48,0.68,0.9404504848828354,0.12162970166889023,0.6749632307531891,0.2720652130717993
0.5,0.68,0.9432220400206421,0.11315051343651034,0.3636483421647797,0.40610371295168235
0.52,0.68,0.9404504848828354,0.32162403642823045,0.574367729,0.34493413462895045
0.54,0.68,0.935841348,0.21593337297101767,0.8058612552518961,0.22409546311367984
0.56,0.68,0.927557049,0.17432141746369337,0.7699836450675119,0.2157042229877736
0.58,0.68,0.9156580955373634,0.19162347997686327,0.6417213604319822,0.40984555942369694
0.6,0.68,0.9019518158453246,0.22345250637004668,0.4573028953499118,0.6459497082703975
0.62,0.68,0.8829737250051208,0.34441158791761395,0.31138745615995356,0.6395177298395205
0.64,0.68,0.8623076730937509,0.4729807209023758,0.3114386996802784,0.47137089633296164
0.66,0.68,0.8382656990400486,0.6010396483392687,0.381949331,0.3646653158395218
0.68,0.68,0.8110234087765732,0.6845860638155583,0.5094796370529853,0.4157992514127139
0.7,0.68,0.7821809604082115,0.7595801459829165,0.6236056851848709,0.4872072302977498
0.72,0.68,0.7488540416251841,0.7446210754514324,0.6918493079657186,0.6109771928203603
0.74,0.68,0.7141540116026991,0.7160837331991412,0.7019396713323944,0.6620806622412371
0.76,0.68,0.676707759,0.6947910902393775,0.6948450578616363,0.6763939909347786
0.78,0.68,0.6367887967733421,0.6554976204603217,0.6705379910401446,0.674260204
0.8,0.68,0.5956334795321071,0.6240556907742425,0.6570022089164068,0.6839940401170896
0.82,0.68,0.5512200038190357,0.6285055222277516,0.7001389234089774,0.7362611040225961
0.84,0.68,0.5058826763933618,0.607516099,0.7272566363350645,0.745341065
0.86,0.68,0.4586976455424834,0.6313702574189113,0.8121799241780772,0.7504543267905176
0.88,0.68,0.4100095573144706,0.6478023833410175,0.8237715651146429,0.623634554
0.9,0.68,0.3605699403978905,0.6749334915305125,0.8475615351956234,0.45409304191920574
0.92,0.68,0.30941740820445135,0.7825919172394903,0.642745299,0.3668341229985983
0.94,0.68,0.25788071686774855,0.8722759707443185,0.4289201429633795,0.33673552992108063
0.96,0.68,0.2055757072445175,0.9590450116196743,0.28431998595035485,0.48708068485568745
0.98,0.68,0.15288442242206438,1.0176411693284766,0.19924910906152912,0.6941363924731005
1,0.68,0.1,0.9287137320880947,0.3565548550257371,0.7105496209346309
0,0.7,0.1,0.9481184195566277,0.38428642656691864,0.7138725626055192
0.02,0.7,0.15073918190765745,0.6046592547907385,0.38464592076386794,0.5782598750459349
0.04,0.7,0.20129306078370268,0.3424430679870055,0.2678310036907948,0.576143373
0.06,0.7,0.25147633359652344,0.6794908440187803,0.19806356148589777,0.47170832476447744
0.08,0.7,0.3009224547204782,0.9380885325331859,0.26783599354989485,0.32353407513170696
0.1,0.7,0.35,0.8752904536566309,0.523194564,0.22176416331161214
0.12,0.7,0.3974341138900037,0.770291865,0.6750556034257831,0.3685653630354441
0.14,0.7,0.4441471846241664,0.6974332928002973,0.8082782972713676,0.5205058582585042
0.16,0.7,0.48941816904664687,0.6589487079027324,0.8049117261977483,0.6411446378211202
0.18,0.7,0.5329164015715149,0.6553206156877553,0.7827281339404261,0.7080446909237363
0.2,0.7,0.5755282581475768,0.6605920889465534,0.7412841081109258,0.7182101323315014
0.22,0.7,0.6150141224594685,0.6802728869985589,0.7496542825232628,0.7243307629910096
0.24,0.7,0.6533137842191868,0.7159858459392605,0.7523233098079285,0.6995414863734404
0.26,0.7,0.6892410408745588,0.7173207346133017,0.7157377268060177,0.6499476297470197
0.28,0.7,0.7225334747307992,0.7172663210042798,0.6385967638880236,0.5322071403369334
0.3,0.7,0.7545084971874737,0.6867787581290055,0.5483085840989965,0.4240019058768932
0.32,0.7,0.7821809604082115,0.6174093405279905,0.4193023186390251,0.3378485557732045
0.34,0.7,0.8083181754510099,0.5080409355746628,0.28613084772899827,0.33740852870007615
0.36,0.7,0.8313848941379296,0.38016295795329147,0.24453845166707916,0.4458615003794574
0.38,0.7,0.8512126339376671,0.25055590059845817,0.2869957274757156,0.5452220225858012
0.4,0.7,0.8694208842938134,0.14792245177963348,0.5059536818181185,0.44412558954594705
0.42,0.7,0.882571173,0.12903971649940815,0.7712228302866779,0.31632152614720477
0.44,0.7,0.8939874485267669,0.11958472164162091,0.9956540889220773,0.21340826791586948
0.46,0.7,0.901935698,0.1231383523614514,0.8493200368074536,0.2399932183114999
0.48,0.7,0.9063578665285288,0.12047834882490971,0.667432305,0.27839391093831634
0.5,0.7,0.9090169943749474,0.10399224330523246,0.35282337265218955,0.4122912433023952
0.52,0.7,0.9063578665285289,0.3261812614103319,0.5402180854944956,0.35875533811823346
0.54,0.7,0.9019356981048791,0.2273947226304351,0.7709299586595034,0.2362492158736926
0.56,0.7,0.8939874485267669,0.17190203808205282,0.7471766187234192,0.22433203738508004
0.58,0.7,0.8825711729179632,0.19508965605702144,0.6241471562881076,0.4348976314311353
0.6,0.7,0.8694208842938134,0.22938096587445989,0.44565836199825243,0.6806071302931277
0.62,0.7,0.8512126339376671,0.35252113939293417,0.30845593497192425,0.6202310710751903
0.64,0.7,0.8313848941379297,0.4776515739280111,0.32830961837568573,0.44479456966391007
0.66,0.7,0.8083181754510099,0.6003203912390179,0.40538388049477514,0.35920464355479875
0.68,0.7,0.7821809604082115,0.6708654697888563,0.5366033587422163,0.44842251002994926
0.7,0.7,0.7545084971874737,0.7401913150634132,0.648375354,0.5358176421190666
0.72,0.7,0.7225334747307994,0.7117075563231468,0.6826026703876357,0.6384248955215378
0.74,0.7,0.6892410408745591,0.670204326,0.6623353298249874,0.6576052778331986
0.76,0.7,0.653313784,0.646594987,0.6508559547967443,0.6606666176284804
0.78,0.7,0.6150141224594684,0.5928841797611415,0.5971860594769114,0.6153370769236417
0.8,0.7,0.5755282581475769,0.5621822473192518,0.5780424489698424,0.6166794265116385
0.82,0.7,0.5329164015715152,0.5770069161216906,0.6273199111517177,0.7078984622321076
0.84,0.7,0.48941816904664703,0.5490508517019492,0.6564787605584816,0.7529824909115799
0.86,0.7,0.44414718462416647,0.5779932704820857,0.7722082012613705,0.8092094244462356
0.88,0.7,0.3974341138900039,0.5864075019445426,0.8287461629556798,0.7034027848959682
0.9,0.7,0.3500000000000001,0.6140778006577688,0.9152392583655857,0.49657639871432685
0.92,0.7,0.3009224547204782,0.7297550597244769,0.7097320300930428,0.3921182979440453
0.94,0.7,0.2514763335965236,0.8390242908980784,0.468361127,0.3292438903540312
0.96,0.7,0.201293061,0.947570549,0.30069906291809756,0.482929908
0.98,0.7,0.15073918190765767,1.0247048247202242,0.2034402057656991,0.6996859025349014
1,0.7,0.1,0.9481184195566277,0.38428642656691864,0.7138725626055192
0,0.72,0.1,0.9403020279361702,0.40555749266547403,0.7011151517984932
0.02,0.72,0.1482603959363488,0.589303606,0.3647631772063939,0.5773095621138544
0.04,0.72,0.19634454154035902,0.42624852568723587,0.22453188575234578,0.586713604
0.06,0.72,0.24407618647969204,0.8216269751161547,0.2125599445499186,0.41282479678180006
0.08,0.72,0.2911066921607185,0.89556972,0.37111851671256124,0.29921903831410773
0.1,0.72,0.33778662821259153,0.7572783559397165,0.6747028268070207,0.28906993941635867
0.12,0.72,0.38290342022921575,0.6664079583043284,0.7408280283892495,0.4925007773900917
0.14,0.72,0.42733439456254707,0.6168503440774752,0.7851126142482201,0.6564501440441061
0.16,0.72,0.4703937335292926,0.5782566894228943,0.6979346468966214,0.6922210789254745
0.18,0.72,0.5117669257104752,0.5850176972336422,0.6547762501559082,0.6876107366449967
0.2,0.72,0.5522970444988765,0.5842671796101055,0.6060973496666503,0.6172499703805777
0.22,0.72,0.5898538866460149,0.5957384146455357,0.606773261,0.6109386257918437
0.24,0.72,0.6262824763721196,0.635397499,0.6340832293887968,0.6206758711914131
0.26,0.72,0.6604545612561568,0.6536184634916612,0.6368037465243905,0.6060227792919186
0.28,0.72,0.6921205436228214,0.6774817927296051,0.6235417848349913,0.5551395503225921
0.3,0.72,0.7225334747307993,0.6599971399454221,0.5625315425340192,0.47141864791601895
0.32,0.72,0.7488540416251841,0.6060834042329502,0.4479135673344673,0.3662343349278489
0.34,0.72,0.773714363,0.5142941675275172,0.31782798957640246,0.3245407607934065
0.36,0.72,0.795654192,0.3930785242283136,0.2588834260797531,0.42271624842847144
0.38,0.72,0.8145132771789507,0.2683763763864218,0.27537394875353427,0.5372072440611587
0.4,0.72,0.8318319910103057,0.15971886682944306,0.43762224686517304,0.49074117934204786
0.42,0.72,0.8443398421781415,0.13403329479541015,0.7263486381519328,0.34494297205072166
0.44,0.72,0.8551983929131941,0.11809241972816546,0.9906225862189608,0.22029019358765975
0.46,0.72,0.8627583427826797,0.12114365263519614,0.8591119913683053,0.24177642460799403
0.48,0.72,0.8669644728580713,0.11973472353621009,0.6641558501120913,0.28597149640105385
0.5,0.72,0.8694936930364157,0.096190926,0.34213888875745535,0.42257108184936865
0.52,0.72,0.8669644728580713,0.32653555532443546,0.507052064,0.3772303877488655
0.54,0.72,0.8627583427826798,0.2539648293927361,0.7372149177056243,0.2566255463612259
0.56,0.72,0.8551983929131941,0.17413183972336346,0.7322563140154114,0.23297836363273572
0.58,0.72,0.8443398421781416,0.19470468384480064,0.6358106168868713,0.4279285833693294
0.6,0.72,0.8318319910103057,0.22985546914531185,0.4727445322649449,0.6760961308834528
0.62,0.72,0.8145132771789507,0.34008805781945023,0.3227439060925926,0.62860679
0.64,0.72,0.795654192,0.450160888,0.3264314120522923,0.4621827444846675
0.66,0.72,0.773714363,0.5683152841593607,0.3998690165734471,0.36914269635569064
0.68,0.72,0.7488540416251841,0.6315173006509411,0.5148915343264013,0.44366489076049653
0.7,0.72,0.7225334747307994,0.7071554919006251,0.6239593416828859,0.5287304181722686
0.72,0.72,0.6921205436228214,0.6791548257901315,0.6474371650539877,0.6109944872390699
0.74,0.72,0.660454561,0.664819852,0.669313868,0.6635281435186589
0.76,0.72,0.6262824763721198,0.7359223948457569,0.7963120622836918,0.8315175112109863
0.78,0.72,0.5898538866460149,0.6426509179667812,0.7041738982776586,0.7616743392320355
0.8,0.72,0.5522970444988765,0.5172223945217215,0.5182067768265624,0.5231395290372752
0.82,0.72,0.5117669257104754,0.5402064210980397,0.5683936573996656,0.6059754447505481
0.84,0.72,0.47039373352929276,0.5080758056034947,0.5833824883109688,0.686172676
0.86,0.72,0.4273343945625472,0.534632479,0.6827727885817527,0.7620146608680618
0.88,0.72,0.38290342022921586,0.5380124734657876,0.7818567090324559,0.7355545004514981
0.9,0.72,0.33778662821259164,0.5635398063728339,0.9324454290035786,0.526037568
0.92,0.72,0.29110669216071844,0.6774192175109688,0.7376495509604509,0.4117218928808912
0.94,0.72,0.24407618647969226,0.7963910064881198,0.4918334142141555,0.33176562805691573
0.96,0.72,0.1963445415403593,0.9240771683059559,0.30770522935076444,0.4845658193224226
0.98,0.72,0.14826039593634902,1.019448867969814,0.20319782873500844,0.7089862402889064
1,0.72,0.1,0.9403020279361702,0.40555749266547403,0.7011151517984932
0,0.74,0.1,0.9292583163385564,0.42324541861928977,0.687448812
0.02,0.74,0.14567948084534643,0.5781757548869924,0.3446625959611525,0.5778566861764083
0.04,0.74,0.191192137,0.5310794267012117,0.1933535228510244,0.5827886841850457
0.06,0.74,0.2363711439344559,0.9066239923020456,0.23470475857610593,0.3621545927627626
0.08,0.74,0.2808865077585915,0.8332277,0.4661387390450933,0.2967068519502397
0.1,0.74,0.3250700500477155,0.6785641741655434,0.7535321752203963,0.3675998184897955
0.12,0.74,0.36777404359648425,0.5892299627030573,0.7623806761077665,0.5884265248252829
0.14,0.74,0.4098288962685661,0.5515835,0.7247049863934805,0.7059389373356125
0.16,0.74,0.45058546718727416,0.513840079,0.6067865794680265,0.681179398
0.18,0.74,0.4897460646727111,0.5268080473122662,0.5640157577053353,0.6089834487658158
0.2,0.74,0.5281086754415123,0.5309934613305224,0.5343972935555549,0.5427245138328824
0.22,0.74,0.5636570172689314,0.6189247781501708,0.6764956508582703,0.723804961
0.24,0.74,0.5981374444252129,0.6734062434809753,0.7386331433959233,0.7809079365073327
0.26,0.74,0.6304820422392199,0.627558393,0.6316452060918936,0.6282237916535458
0.28,0.74,0.660454561,0.6382005794761811,0.6001764715153158,0.5590268153138377
0.3,0.74,0.6892410408745591,0.6257317557646203,0.5569356466237402,0.4927076321092622
0.32,0.74,0.7141540116026991,0.5845913640135572,0.4591106049392181,0.38568237349710804
0.34,0.74,0.7376848287938613,0.5078416702426365,0.33905479111623504,0.3259415910949114
0.36,0.74,0.7584513389110676,0.39528154420916783,0.27025218911396137,0.4092272849493246
0.38,0.74,0.7763018604673075,0.27885646942584347,0.27156106317391837,0.5308954499384336
0.4,0.74,0.7926943877430643,0.1697945420829961,0.39258887603608505,0.5243048741572973
0.42,0.74,0.8045333322181814,0.13853331855724582,0.6917320776957819,0.3677170084170478
0.44,0.74,0.8148111791087095,0.11732012426434046,0.9800734930870713,0.22849006279942205
0.46,0.74,0.8219668308300592,0.1192580155782305,0.8654223976459082,0.24416751912704346
0.48,0.74,0.8259480215037803,0.11883749697843383,0.6607741416145388,0.293394222
0.5,0.74,0.8283419816536871,0.08953924,0.3317403474130623,0.4330699022134531
0.52,0.74,0.8259480215037803,0.32485451051254377,0.47381287959367374,0.39641054930800973
0.54,0.74,0.8219668308300592,0.287781378,0.6991813562091624,0.2808902354818134
0.56,0.74,0.8148111791087096,0.1785601411561123,0.7164494777916287,0.24191056470225916
0.58,0.74,0.8045333322181817,0.19247695417918304,0.6514505495312569,0.4108449702831304
0.6,0.74,0.7926943877430643,0.22883061574461383,0.5125622413308903,0.6593710630119681
0.62,0.74,0.7763018604673076,0.3229527784723184,0.34114552920044516,0.6463240713147862
0.64,0.74,0.7584513389110676,0.41551939646688696,0.32003055170280315,0.4934359127672651
0.66,0.74,0.7376848287938613,0.5298415094876828,0.3856497709262178,0.37929469624393675
0.68,0.74,0.7141540116026992,0.5846272266878579,0.48175724442258216,0.4280645759612761
0.7,0.74,0.6892410408745591,0.671654551,0.5876030338324926,0.5025834715988449
0.72,0.74,0.660454561,0.6469836532300124,0.6109058721496636,0.5753583999856493
0.74,0.74,0.6304820422392199,0.5890446882112458,0.5614756670443698,0.5326461837932805
0.76,0.74,0.5981374444252131,0.5338097164644887,0.47119261397304135,0.42375219567107797
0.78,0.74,0.5636570172689314,0.49371459934829987,0.4694528691773091,0.46671400636028854
0.8,0.74,0.5281086754415124,0.5042275198039905,0.4997039483501369,0.49451138550171353
0.82,0.74,0.48974606467271126,0.5066645561394525,0.5268168471223991,0.5545126939938965
0.84,0.74,0.45058546718727427,0.47552445511084274,0.533086116,0.6426414260016974
0.86,0.74,0.40982889626856617,0.49112550292688445,0.623741093,0.7370695083588905
0.88,0.74,0.3677740435964843,0.49592160508461114,0.7490953169782202,0.7532326058001014
0.9,0.74,0.3250700500477156,0.5187973366656506,0.9454538840188056,0.5427634344952927
0.92,0.74,0.28088650775859153,0.632070578,0.7556215014047115,0.42311426122885526
0.94,0.74,0.2363711439344561,0.7593665852076655,0.504311744,0.3334515190462078
0.96,0.74,0.19119213704029728,0.9032105615607833,0.31089709737743376,0.4906097470858647
0.98,0.74,0.14567948084534663,1.0155204698640452,0.202170719,0.7207638366314848
1,0.74,0.1,0.9292583163385564,0.42324541861928977,0.687448812
0,0.76,0.1,0.9274647459299374,0.44273813777560095,0.6795828169665851
0.02,0.76,0.1428943075149567,0.5800423353470492,0.3276036577153587,0.5859919958989883
0.04,0.76,0.18563196202679844,0.6358155471999725,0.17281422278301334,0.5841846209017625
0.06,0.76,0.22805631053241032,0.939666012,0.2653477759775352,0.32745538344704583
0.08,0.76,0.26985747967173024,0.7763319011444119,0.5352555470785779,0.30587624149529913
0.1,0.76,0.31134705912790417,0.624578198,0.7924024674266704,0.4325311293516857
0.12,0.76,0.35144730101986565,0.5374098971844922,0.7612101228544736,0.6423312310646989
0.14,0.76,0.39093798150986186,0.5074560027931814,0.6694263346166734,0.7140907279562133
0.16,0.76,0.4292095391959274,0.47219800709742055,0.553258949,0.6576658971879719
0.18,0.76,0.4659824332814979,0.4921694376871192,0.5185145811871207,0.5562071426507083
0.2,0.76,0.5020059955668208,0.5235118944016257,0.544171376,0.5741466462689679
0.22,0.76,0.5353868807645878,0.5972102634253419,0.6658449014713563,0.731981525
0.24,0.76,0.5677649642786277,0.6695263468299437,0.7115029080853104,0.7295323249425909
0.26,0.76,0.5981374444252129,0.5938944187854021,0.5878160251873827,0.5733022013597613
0.28,0.76,0.6262824763721196,0.6158940676244616,0.5843055757326696,0.5506050857055547
0.3,0.76,0.653313784,0.5807591025046118,0.5274591779909351,0.4809942162175551
0.32,0.76,0.6767077591012991,0.5550857622407463,0.45087195984986406,0.3891982367632535
0.34,0.76,0.6988038532336552,0.4886059646972619,0.33800904,0.32111263760233383
0.36,0.76,0.7183041858664998,0.38368917027565386,0.2770288728069252,0.40919847197220927
0.38,0.76,0.735066324,0.27764108327347675,0.2689069703484368,0.5347325758184832
0.4,0.76,0.7504593645083556,0.17326326363189576,0.3791761254652918,0.5368332951489372
0.42,0.76,0.7615764638179443,0.14126487212579109,0.6657000273025407,0.3805542926415578
0.44,0.76,0.7712276489224017,0.11672077442397549,0.9662031434415217,0.23243763393875874
0.46,0.76,0.777947006,0.1171979645983178,0.8580010277334364,0.2470065478695476
0.48,0.76,0.7816854547818226,0.11698419802773613,0.6514596653667977,0.29902468400122556
0.5,0.76,0.7839334501825653,0.08686772,0.3219672280957306,0.4408260786704635
0.52,0.76,0.7816854547818227,0.31872996274737403,0.43965511099491433,0.41424689862234154
0.54,0.76,0.7779470056165961,0.32575520152098064,0.647893619,0.3101627919862092
0.56,0.76,0.7712276489224017,0.19051823270144533,0.6927543055764531,0.25322928431564307
0.58,0.76,0.7615764638179444,0.18772817860640803,0.6582990887446124,0.38655834800793554
0.6,0.76,0.7504593645083556,0.22607174407605246,0.5570838506254616,0.6206657623120763
0.62,0.76,0.7350663238498112,0.3033287681974077,0.3722856499779952,0.6571317279318183
0.64,0.76,0.7183041858664998,0.3810480205793334,0.31146601080299824,0.5515968186708248
0.66,0.76,0.6988038532336553,0.4853164864260218,0.3689076964435729,0.40152338303530755
0.68,0.76,0.676707759,0.5369337988840427,0.4441828317388059,0.4095109167954567
0.7,0.76,0.653313784,0.6149619206020353,0.5408637786099807,0.4731806567853678
0.72,0.76,0.6262824763721198,0.6012173101938585,0.5664549779256067,0.533794974
0.74,0.76,0.5981374444252131,0.5686282515482686,0.5421523573679551,0.5186889834932346
0.76,0.76,0.5677649642786278,0.5079823522272069,0.4553319752218721,0.42094506187589237
0.78,0.76,0.5353868807645878,0.500906012,0.4696684715967437,0.4541728851045032
0.8,0.76,0.5020059955668209,0.5041964209442036,0.5081478256811792,0.5086376775611328
0.82,0.76,0.46598243328149813,0.48487726124806235,0.5111926897875623,0.5487296795510962
0.84,0.76,0.4292095391959276,0.4558010555446713,0.516531688,0.6350234049605784
0.86,0.76,0.3909379815098619,0.4597045547924818,0.6019762017165711,0.742953584
0.88,0.76,0.3514473010198657,0.47029537943382804,0.7419015562614659,0.7462941351345931
0.9,0.76,0.3113470591279043,0.4926592069334209,0.943569044,0.5415898930165858
0.92,0.76,0.26985747967173024,0.6066464034376565,0.7541733476148824,0.4222760695291093
0.94,0.76,0.22805631053241052,0.7386922678131851,0.5021340592843004,0.3460884254113419
0.96,0.76,0.1856319620267987,0.8980442803788953,0.3048627934066228,0.5131221586399569
0.98,0.76,0.14289430751495688,1.0198912744561146,0.20211868270271313,0.7423112834100546
1,0.76,0.1,0.9274647459299374,0.44273813777560095,0.6795828169665851
0,0.78,0.1,0.9045221244282506,0.4514359706266132,0.6621374010488585
0.02,0.78,0.13992521923974138,0.5832818518467335,0.3073333251914789,0.5906908873392254
0.04,0.78,0.17970462879385612,0.739232142,0.16855138902880218,0.5608662601872533
0.06,0.78,0.21919241897671765,0.9151539391482068,0.3004673802412282,0.3014585903379719
0.08,0.78,0.2581001654599294,0.7096251095269799,0.58874998,0.3237263963227109
0.1,0.78,0.2967178900933163,0.5649051732600792,0.7985518912300429,0.4842716866933712
0.12,0.78,0.33404244530486676,0.4896604196229434,0.7343516465048283,0.670284492
0.14,0.78,0.3707996321632841,0.46152177223888546,0.610074742,0.6989452046713993
0.16,0.78,0.406422082,0.4396641762422946,0.5053262802750598,0.6174729240527225
0.18,0.78,0.440649604,0.4596967385428583,0.48179081784539973,0.5154907461868319
0.2,0.78,0.47417966249016463,0.4973520983302858,0.5141434707537118,0.5360346545440998
0.22,0.78,0.5052499661539499,0.4508462614033442,0.42771088478502217,0.42379867475027044
0.24,0.78,0.5353868807645878,0.4619542617304704,0.4009180567862775,0.35850490668355933
0.26,0.78,0.5636570172689312,0.5248280248774781,0.49537713477373213,0.46844877733272017
0.28,0.78,0.5898538866460148,0.5716173995508685,0.5368583338643493,0.5036880913396725
0.3,0.78,0.6150141224594684,0.5248592054801133,0.4765915613388675,0.43786925872273785
0.32,0.78,0.6367887967733421,0.5062459593369275,0.4152066364956052,0.37380743021747254
0.34,0.78,0.6573554279578805,0.4496994419296748,0.32436562555125886,0.3367434282979312
0.36,0.78,0.675505973,0.3541781898143597,0.2729304118696123,0.44019891689458945
0.38,0.78,0.6911078574386426,0.26509722315334633,0.2829626543374594,0.5477868213957291
0.4,0.78,0.7054354118080505,0.17323092627792008,0.39778192265709755,0.5330969439889548
0.42,0.78,0.715783,0.14179051681135144,0.6735647781871029,0.379783557
0.44,0.78,0.7247661425390448,0.11697551172259589,0.9556473513066894,0.23703842596908056
0.46,0.78,0.7310203940868101,0.11614344402985866,0.8477916884925415,0.2531902830286258
0.48,0.78,0.7345000726545607,0.11604133893737638,0.6416343302820013,0.30804326185785863
0.5,0.78,0.7365924647323041,0.084245145,0.3139908764940935,0.45198797318043205
0.52,0.78,0.7345000726545607,0.3100501312876354,0.40764936722606465,0.43575822206028075
0.54,0.78,0.7310203940868101,0.37356979476999763,0.5940941562887733,0.34780347127481664
0.56,0.78,0.7247661425390448,0.21609230628230033,0.6674990716937521,0.27271581793133315
0.58,0.78,0.7157829999370942,0.18270678769274545,0.668724122,0.35047356665180907
0.6,0.78,0.7054354118080506,0.21875380327762375,0.6091352754101222,0.5540048126673954
0.62,0.78,0.6911078574386427,0.2773212217328083,0.4360753006274105,0.6580552237291086
0.64,0.78,0.6755059728837481,0.3370584753817717,0.31495781142700663,0.6473293799473993
0.66,0.78,0.6573554279578806,0.42423608648977296,0.345933831,0.47324070998642465
0.68,0.78,0.6367887967733421,0.4733913562145529,0.3908447911384006,0.40622840080792866
0.7,0.78,0.6150141224594684,0.5355578555158418,0.46532332150668576,0.42412716200006567
0.72,0.78,0.5898538866460149,0.5366439237872008,0.4945466026810236,0.4635105422191292
0.74,0.78,0.5636570172689314,0.5384232941643408,0.5175778866176111,0.49776758143057215
0.76,0.78,0.5353868807645878,0.5330610844014099,0.5207759336380025,0.5067747764329716
0.78,0.78,0.5052499661539498,0.5015544206734219,0.5006365692151076,0.49926133076401946
0.8,0.78,0.47417966249016474,0.46443107276876916,0.46693608237035866,0.4719998968426661
0.82,0.78,0.44064960441575723,0.44896139349281516,0.4778382194835179,0.5394132324943006
0.84,0.78,0.4064220823154351,0.4262515352775947,0.4941834534830519,0.6593013129221442
0.86,0.78,0.3707996321632841,0.42980355969696815,0.5937198568932736,0.7464109397143306
0.88,0.78,0.3340424453048668,0.4426837629785838,0.7507067258197551,0.7280598455935364
0.9,0.78,0.2967178900933164,0.465932807,0.9379228792654613,0.5082360593184402
0.92,0.78,0.2581001654599294,0.5816489785971005,0.7363225902493394,0.41145398577233544
0.94,0.78,0.21919241897671782,0.720161575,0.4791069838392236,0.3574731719640263
0.96,0.78,0.17970462879385637,0.8883288929190545,0.2930096815952008,0.5392615237857374
0.98,0.78,0.13992521923974155,1.018848505075237,0.19895065206120155,0.7628102010831609
1,0.78,0.1,0.9045221244282506,0.4514359706266132,0.6621374010488585
0,0.8,0.1,0.8792671432741501,0.45677147888293135,0.6451081655501618
0.02,0.8,0.13686417349211333,0.5912616241786106,0.2877989480858427,0.5962210438938726
0.04,0.8,0.17359371645119204,0.8166486224111009,0.1703277020831515,0.5374996359676454
0.06,0.8,0.21005399834420152,0.878965812,0.3318712885284733,0.28317697757654076
0.08,0.8,0.2459787081856589,0.6538565374981404,0.6263034284438386,0.3367018945331576
0.1,0.8,0.28163563200134023,0.5139348668027737,0.7971063160687134,0.5138731211463176
0.12,0.8,0.3160985330206778,0.44793378805597833,0.7120697000428378,0.6845457856836891
0.14,0.8,0.3500375655227696,0.42247305071535224,0.5650925169545812,0.6860654256382898
0.16,0.8,0.3829288609903698,0.40909323756361377,0.4673800376530339,0.595290444
0.18,0.8,0.41453217681275245,0.4299711831519573,0.4514641530823439,0.4877305409238579
0.2,0.8,0.44549150281252636,0.46006464739477315,0.46616976949769673,0.4658079057992601
0.22,0.8,0.47417966249016485,0.48272690287420106,0.4791825367273673,0.4675024680766518
0.24,0.8,0.5020059955668209,0.5169864506625568,0.5045672406933439,0.48261420723558485
0.26,0.8,0.5281086754415124,0.5232015147792547,0.5052802202950895,0.4805407316033641
0.28,0.8,0.5522970444988765,0.5143100377186998,0.47470334611563964,0.43180338227270737
0.3,0.8,0.5755282581475769,0.48813367669414365,0.4288259107300954,0.3755052669666987
0.32,0.8,0.5956334795321071,0.4513802380835818,0.3656634115095671,0.34012268000208534
0.34,0.8,0.6146232778243216,0.40311237634967767,0.30464514688332933,0.35774968554510467
0.36,0.8,0.6313822299319046,0.31709284757854694,0.2545849316276528,0.5007937231333189
0.38,0.8,0.6457879261306385,0.24790682963588068,0.30041510596815146,0.5675059869011376
0.4,0.8,0.6590169943749475,0.17074906023543837,0.4306630370143061,0.5212543587066866
0.42,0.8,0.6685712383159375,0.1411725028484755,0.6931985184035232,0.3724144878813175
0.44,0.8,0.6768656480571638,0.11714618750876929,0.9497630170448175,0.2387181768841422
0.46,0.8,0.6826403893988628,0.11524307822300801,0.8332911861439152,0.2603947152946939
0.48,0.8,0.6858532828246469,0.11505792535105523,0.6296979856204998,0.31759110119928136
0.5,0.8,0.6877852522924732,0.082611958,0.3071735504891106,0.46302329507295265
0.52,0.8,0.6858532828246469,0.2994369339065374,0.37593298513954226,0.45783390742176155
0.54,0.8,0.6826403893988628,0.4275777266905042,0.5329673817167759,0.3903890798930507
0.56,0.8,0.6768656480571638,0.25016567022839303,0.6379646703468298,0.2961032823367678
0.58,0.8,0.6685712383159375,0.17473530281891114,0.6727259138938502,0.31217180521539156
0.6,0.8,0.6590169943749475,0.2026274828090518,0.6610096644680892,0.46747986235595274
0.62,0.8,0.6457879261306385,0.2512778965491074,0.5307581608953515,0.6364126855243653
0.64,0.8,0.6313822299319047,0.2959816212003045,0.3419601690479712,0.767507826
0.66,0.8,0.6146232778243217,0.3601645040376599,0.3151157185695753,0.6061891787083898
0.68,0.8,0.5956334795321071,0.4071438039680634,0.3286536990769961,0.4579061430742702
0.7,0.8,0.5755282581475769,0.45385561235620747,0.37420377552796574,0.37934907486631525
0.72,0.8,0.5522970444988765,0.4676606274472498,0.4080242081429117,0.38478786143423294
0.74,0.8,0.5281086754415124,0.4726686869687771,0.43405630911323184,0.4073754133031166
0.76,0.8,0.5020059955668209,0.46535006752458963,0.432595016,0.4021664179457426
0.78,0.8,0.47417966249016474,0.44609602315647945,0.42753384134621325,0.41984215860034846
0.8,0.8,0.4454915028125265,0.42528659326264306,0.4225308440946527,0.4467470217524279
0.82,0.8,0.4145321768127527,0.414557465,0.446791463,0.5513874188619041
0.84,0.8,0.38292886099036993,0.39842503678661967,0.483187386,0.7076583996830611
0.86,0.8,0.3500375655227696,0.40252943019461074,0.6005432040685896,0.7534430497566855
0.88,0.8,0.3160985330206778,0.4183487004260216,0.7746133496405436,0.6939422914025112
0.9,0.8,0.28163563200134034,0.4432745751624541,0.9193746634688456,0.4652102853199926
0.92,0.8,0.2459787081856589,0.5616454801849053,0.7080068206336348,0.3972417698472211
0.94,0.8,0.2100539983442017,0.7071999062555279,0.4485279525766573,0.374601377
0.96,0.8,0.17359371645119226,0.8819601837556367,0.2779095470548553,0.5700446126744692
0.98,0.8,0.1368641734921135,1.0186587868130488,0.19571775658115437,0.7841151810172715
1,0.8,0.1,0.8792671432741501,0.45677147888293135,0.6451081655501618
0,0.82,0.1,0.8607194084580174,0.46365783833796925,0.6346332254651144
0.02,0.82,0.13356079278502297,0.6168074225998653,0.275637767,0.6082213631036362
0.04,0.82,0.16699901921377924,0.8645570874090077,0.17307729858825238,0.5362120096472305
0.06,0.82,0.2001921129300021,0.8441104264018762,0.34469457493338024,0.2887779064337495
0.08,0.82,0.232897627,0.6308715089663536,0.623409152,0.3332668482139367
0.1,0.82,0.2653593511130204,0.48908190338803836,0.8108795625370586,0.49219135080548604
0.12,0.82,0.2967340482869089,0.42650087721299584,0.7252273359891812,0.6601726520604696
0.14,0.82,0.327631821,0.397862056,0.574899184,0.7072786924064618
0.16,0.82,0.35757574298069605,0.38551486788250655,0.4678212999242956,0.6356817167389055
0.18,0.82,0.38634710100019787,0.39842316086334273,0.4326424228389663,0.5088472990221187
0.2,0.82,0.4145321768127526,0.4190520485891448,0.4291009835966671,0.44803583162115146
0.22,0.82,0.4406496044157573,0.4373713854261582,0.44101782676558543,0.4467263674184048
0.24,0.82,0.46598243328149813,0.4594319926860151,0.45238552593727643,0.4444088354076573
0.26,0.82,0.4897460646727112,0.46063940603940534,0.44305478809177073,0.42890649814441506
0.28,0.82,0.5117669257104754,0.45541665913160556,0.4189895389195151,0.40016533493640527
0.3,0.82,0.5329164015715152,0.43491732930625887,0.3808320802511884,0.36555868191383667
0.32,0.82,0.5512200038190357,0.39913476055525693,0.33251510803093143,0.371089964
0.34,0.82,0.5685081354965502,0.3561428508724128,0.29361978953486795,0.42495898647601915
0.36,0.82,0.5837653260340526,0.28531044948897544,0.26675097432275224,0.5615563972967775
0.38,0.82,0.5968801347833421,0.2284740607888933,0.3462785333900667,0.5633293937539504
0.4,0.82,0.6089237526385253,0.16570968199669966,0.4827201589839252,0.4914963358518609
0.42,0.82,0.6176218454138787,0.13839019485153914,0.724449587,0.3510108192116981
0.44,0.82,0.6251729971210754,0.11667759737689144,0.9239805413301404,0.24095609444081978
0.46,0.82,0.6304302666919592,0.1143980715972589,0.8022209611069353,0.2694302150390631
0.48,0.82,0.6333552542961481,0.11398589629524225,0.6049650646331778,0.3286208248621812
0.5,0.82,0.6351141009169896,0.085279287,0.301434699,0.4720267324509515
0.52,0.82,0.6333552542961481,0.2854772898168521,0.3468112049210564,0.47843787065477245
0.54,0.82,0.6304302666919592,0.4558861797201336,0.4667375860086302,0.43634708572323583
0.56,0.82,0.6251729971210755,0.3049546320592693,0.5843427785301183,0.33678087562300435
0.58,0.82,0.6176218454138787,0.20011484011513772,0.6378458319043359,0.3116357128867636
0.6,0.82,0.6089237526385254,0.19080488890267194,0.6541646726901799,0.4047403944059626
0.62,0.82,0.5968801347833421,0.23137157838900912,0.600552986,0.5575387008543069
0.64,0.82,0.5837653260340526,0.26918407533354705,0.46530176855855576,0.7116554614299302
0.66,0.82,0.5685081354965502,0.3175256755910568,0.3842945362913617,0.6657324919811038
0.68,0.82,0.5512200038190357,0.3554618726673492,0.3542792435358979,0.5872085969023081
0.7,0.82,0.5329164015715152,0.39460343269821924,0.36137833543709447,0.49116615827670507
0.72,0.82,0.5117669257104754,0.40923777701400815,0.3820475706943611,0.47064756989185413
0.74,0.82,0.48974606467271126,0.41717491480748337,0.4001315639280312,0.46706315731566816
0.76,0.82,0.46598243328149813,0.41685969284349145,0.41041699383788527,0.4724913090012419
0.78,0.82,0.44064960441575723,0.40606773655430445,0.4180059465810704,0.5127848563382048
0.8,0.82,0.4145321768127527,0.3907446194517825,0.41245146446336134,0.5872818427269993
0.82,0.82,0.38634710100019803,0.3841223066131493,0.4649916310834528,0.6672417376362991
0.84,0.82,0.35757574298069617,0.37539506436447456,0.54729747,0.7643342004040327
0.86,0.82,0.327631821,0.3853302069201434,0.6882684312145437,0.7350451090675816
0.88,0.82,0.2967340482869089,0.4096754345395008,0.823005458,0.6207810957800809
0.9,0.82,0.26535935111302045,0.44191195824307294,0.8632161413002832,0.4067484319202771
0.92,0.82,0.23289762694645397,0.5684185914262824,0.6457822951792351,0.3857267600720256
0.94,0.82,0.20019211293000222,0.7221233544166178,0.39992439743873753,0.4188898300969424
0.96,0.82,0.1669990192137794,0.899204319,0.25439134514908335,0.6275745996470521
0.98,0.82,0.1335607927850231,1.0296707025646028,0.19475059172619866,0.8131826658247274
1,0.82,0.1,0.8607194084580174,0.46365783833796925,0.6346332254651144
0,0.84,0.1,0.8285788128718299,0.45916751609916495,0.6192325725920277
0.02,0.84,0.13018869793487972,0.6384431360643162,0.26139390749083785,0.6145311959766396
0.04,0.84,0.16026714463910424,0.8826368161234737,0.17955674013953773,0.5272581743645217
0.06,0.84,0.19012508888201823,0.8136581969633192,0.34916525097902384,0.28864345648779555
0.08,0.84,0.2195444440734205,0.5992060033487486,0.6153362913448172,0.32679100673251693
0.1,0.84,0.2487445047390669,0.46044971878085783,0.7997416864830152,0.4689025712405386
0.12,0.84,0.27696675985228736,0.39949924247441526,0.7407938330797094,0.6266856290703537
0.14,0.84,0.30476001013706344,0.37026424869492397,0.5878846812760768,0.6987212584615794
0.16,0.84,0.331695251,0.35747692357366745,0.47016827647634796,0.67721387
0.18,0.84,0.357575743,0.3644368452079185,0.41511283512817154,0.5454609951996159
0.2,0.84,0.3829288609903699,0.37384187398744967,0.3850890063951119,0.4418141495112942
0.22,0.84,0.4064220823154352,0.3824179096573455,0.37780657550332725,0.41173551063630687
0.24,0.84,0.4292095391959276,0.39374330662483775,0.37469139006660573,0.38467909284912427
0.26,0.84,0.4505854671872742,0.39721964364402584,0.3715408852231114,0.3854983124336028
0.28,0.84,0.47039373352929265,0.39068278863332095,0.3503806226092398,0.37367810049634437
0.3,0.84,0.4894181690466469,0.3753163506066516,0.3264000276753998,0.378310835
0.32,0.84,0.5058826763933618,0.34086023818018135,0.2947876140618762,0.4309253454077542
0.34,0.84,0.5214337448205598,0.3025307539151376,0.28132874557017556,0.524630799
0.36,0.84,0.5351579354087249,0.24953435621586248,0.2886513645623667,0.637459279
0.38,0.84,0.546955005,0.20535557117219577,0.41033162542231116,0.5541971250438551
0.4,0.84,0.5577885134807127,0.15989464659849395,0.5534742026651094,0.4537479429330184
0.42,0.84,0.5656126461550125,0.13486866736837383,0.7754337298357538,0.3228305604807612
0.44,0.84,0.5724050792005972,0.11675906350044496,0.8986382318793219,0.24590727785477373
0.46,0.84,0.5771341129887525,0.11419762458341409,0.7713798778236167,0.28157230843021636
0.48,0.84,0.5797652059969465,0.11374372384777386,0.5813939744081779,0.34272710154597585
0.5,0.84,0.5813473286151601,0.08740864,0.2976074697869034,0.4838878555094777
0.52,0.84,0.5797652059969466,0.2707998584409559,0.31965202557144734,0.5020778530131553
0.54,0.84,0.5771341129887525,0.4893925663997737,0.39837994708378827,0.4892103164866954
0.56,0.84,0.5724050792005974,0.36937107975786676,0.5272099907740968,0.3850148992700203
0.58,0.84,0.5656126461550126,0.2340822385550425,0.6010673911065513,0.3154389152813316
0.6,0.84,0.5577885134807128,0.18103287682007932,0.6441954483164806,0.3421761093785168
0.62,0.84,0.5469550047551531,0.20767817948227302,0.676425878,0.45920687907898744
0.64,0.84,0.5351579354087249,0.23967622071885136,0.6249812056920897,0.6155904863701732
0.66,0.84,0.5214337448205599,0.2732416548468901,0.4988797259388552,0.7022704653298055
0.68,0.84,0.5058826763933617,0.3013435428645722,0.41412456519310736,0.732224903
0.7,0.84,0.48941816904664703,0.3295398752632817,0.3631692534690936,0.6800430228473638
0.72,0.84,0.4703937335292928,0.3453610543492654,0.3638217916048167,0.6279520328681052
0.74,0.84,0.45058546718727427,0.35689344758669866,0.3733776001081344,0.5961480773757105
0.76,0.84,0.4292095391959276,0.35917414240816303,0.3754296543048144,0.598770044
0.78,0.84,0.4064220823154351,0.3563236698563968,0.4025270949355463,0.6337906755738386
0.8,0.84,0.38292886099036993,0.3512546030859979,0.4358909594678011,0.6896321171694701
0.82,0.84,0.3575757429806961,0.35222919152513615,0.5243894861037662,0.7130065395790502
0.84,0.84,0.331695251,0.35240403645976803,0.6517863218770613,0.7351906814924056
0.86,0.84,0.30476001013706344,0.36835788093159744,0.7595645535579245,0.6630485589565728
0.88,0.84,0.27696675985228736,0.399408982,0.825157785,0.5351921947605144
0.9,0.84,0.24874450473906692,0.4398370689156277,0.7750847371617093,0.3603855297761078
0.92,0.84,0.2195444440734205,0.5743208466928049,0.5718576450816484,0.39220926022279456
0.94,0.84,0.19012508888201837,0.7372166117930294,0.3489926019383871,0.47539146814244065
0.96,0.84,0.1602671446391044,0.908128531,0.2334966720248482,0.6770941203597544
0.98,0.84,0.13018869793487986,1.0336822687550884,0.19340995311228562,0.8329672668842276
1,0.84,0.1,0.8285788128718299,0.45916751609916495,0.6192325725920277
0,0.86,0.1,0.8082947308901426,0.4598369164016005,0.6099247280484686
0.02,0.86,0.12667917479863078,0.6690454142208735,0.2536576271416701,0.6261877577015464
0.04,0.86,0.1532609153899049,0.900810018,0.1794459160428337,0.5416933999874337
0.06,0.86,0.17964778756646566,0.7987241840942318,0.3404081701306123,0.3039566698425772
0.08,0.86,0.20564705793273008,0.5910974623506704,0.5821798019615362,0.31188780264807603
0.1,0.86,0.2314525273938464,0.4507422931618936,0.789613999,0.4182063413955011
0.12,0.86,0.25639386401596054,0.3876335392284934,0.7786994567850498,0.5687760977861342
0.14,0.86,0.28095606885729335,0.35202950333448013,0.654956131,0.6830543650358623
0.16,0.86,0.3047600101370634,0.3355972757383918,0.5190927077829107,0.729034343
0.18,0.86,0.32763182054729983,0.3368600999231909,0.43366072490584606,0.654573476
0.2,0.86,0.35003756552276954,0.3414588079711124,0.3853906706315662,0.5575354763264958
0.22,0.86,0.37079963216328415,0.34565316431267645,0.37246205472954586,0.5043170451388101
0.24,0.86,0.3909379815098619,0.34942050587268986,0.3572715985373932,0.4578495273544556
0.26,0.86,0.4098288962685661,0.3462477452892273,0.3432847642089569,0.44794024282118716
0.28,0.86,0.4273343945625472,0.33741265927687675,0.3276703711440949,0.45070285301048063
0.3,0.86,0.44414718462416647,0.3216893855429238,0.31149683032047853,0.4755705908828383
0.32,0.86,0.4586976455424835,0.29364679571237357,0.3047406969864158,0.5426047890489414
0.34,0.86,0.47244085744813274,0.26220835036485923,0.3186513453593653,0.5927031760232554
0.36,0.86,0.4845695713284466,0.22202539986893027,0.3679464125641871,0.6228111280110785
0.38,0.86,0.4949951973651787,0.1867260959224763,0.4960470316034057,0.5092749485951489
0.4,0.86,0.504569279,0.15295764144886803,0.6269783498573189,0.4037904985792121
0.42,0.86,0.5114838341825322,0.13124123809476862,0.8021838020943757,0.2974519249734534
0.44,0.86,0.5174866273113402,0.11682210903712528,0.8508424619819728,0.2550805082627211
0.46,0.86,0.5216658972929398,0.1137435729654224,0.7240372688214858,0.2965263056404599
0.48,0.86,0.5239911181563398,0.11441666127695932,0.5476484638363286,0.3586705895792748
0.5,0.86,0.5253893144606402,0.093472234,0.29282428820523154,0.4946345778474793
0.52,0.86,0.5239911181563399,0.255991367,0.29508692375070833,0.5237886466498449
0.54,0.86,0.5216658972929399,0.48437600459362584,0.33770565840372513,0.5370653887023175
0.56,0.86,0.5174866273113401,0.43141591953630964,0.455661724,0.444248549
0.58,0.86,0.5114838341825322,0.3084406774231473,0.5369567150226995,0.3597222802132818
0.6,0.86,0.504569279,0.21316805229742242,0.5913418509888784,0.33540967976098846
0.62,0.86,0.4949951973651787,0.2062110504505526,0.6539161127690268,0.3927647936053721
0.64,0.86,0.48456957132844647,0.21921695530027757,0.6946888247997365,0.4819742834590221
0.66,0.86,0.4724408574481327,0.24553371590215892,0.6267645969542461,0.5900915605663015
0.68,0.86,0.4586976455424834,0.2678704252307832,0.5674318111691834,0.6710395011507853
0.7,0.86,0.44414718462416647,0.28965383927748045,0.4935400461652826,0.7083553262282829
0.72,0.86,0.4273343945625472,0.3035968610042239,0.47646098026708217,0.710026819
0.74,0.86,0.40982889626856617,0.3148857141085908,0.4711179377578787,0.7121087254427881
0.76,0.86,0.3909379815098619,0.3225884411186782,0.4802827346801732,0.7080233138831383
0.78,0.86,0.3707996321632841,0.32595826196707667,0.5249012353783915,0.7295568420702797
0.8,0.86,0.3500375655227696,0.3252421049548512,0.5979624455341406,0.7692176810344675
0.82,0.86,0.327631821,0.3314488756846354,0.6878071773033743,0.7335985387404338
0.84,0.86,0.30476001013706344,0.33888394959279233,0.8031270384310689,0.6785638643397428
0.86,0.86,0.2809560688572934,0.3624645993233164,0.8348547997733989,0.5598112338182415
0.88,0.86,0.25639386401596054,0.4045705259677145,0.8007815062725122,0.4353343919680563
0.9,0.86,0.2314525273938464,0.46044169727972867,0.6621027786362672,0.32996707029805156
0.92,0.86,0.20564705793273008,0.6061140062467439,0.4783827530429664,0.41976115811791315
0.94,0.86,0.17964778756646577,0.7749895831162479,0.2919147405114688,0.5552345603714278
0.96,0.86,0.15326091538990505,0.9362425949941722,0.21086130578913137,0.7444857658889041
0.98,0.86,0.12667917479863092,1.0481572527471035,0.19517937955454429,0.8586193062610488
1,0.86,0.1,0.8082947308901426,0.4598369164016005,0.6099247280484686
0,0.88,0.1,0.7877778358096337,0.44904210466159933,0.5951204628982628
0.02,0.88,0.12305785742287326,0.6835461976557995,0.24402541596802876,0.6318986492814178
0.04,0.88,0.14603150594204922,0.9073134767337382,0.1766235357054217,0.5536437541846015
0.06,0.88,0.1688367366538306,0.7905254485283041,0.32138254519490306,0.3232681047150334
0.08,0.88,0.19130697697156435,0.5802774093343274,0.5359917648223599,0.3025984676861023
0.1,0.88,0.21360972209227425,0.4409995827608626,0.7233655475838564,0.36714982779645067
0.12,0.88,0.2351656280792207,0.37522878701600454,0.7723043231091713,0.491056518
0.14,0.88,0.2563938640159606,0.3351192848336358,0.7164348701412149,0.6026464614131767
0.16,0.88,0.2769667598522873,0.313326169,0.6265181093613689,0.6712983076653125
0.18,0.88,0.2967340482869088,0.3077065612599418,0.5163170624137339,0.6631398067727122
0.2,0.88,0.3160985330206778,0.3043185539824654,0.4309758601486877,0.6345751972593465
0.22,0.88,0.3340424453048668,0.3028386306932763,0.39698249581154643,0.6082864483974816
0.24,0.88,0.3514473010198657,0.3009578885131483,0.3653354989802389,0.5782610956926132
0.26,0.88,0.3677740435964842,0.2961429159730613,0.35646307100592306,0.5727952464670859
0.28,0.88,0.3829034202292158,0.2853105629136403,0.34518436795344265,0.5830559335510074
0.3,0.88,0.3974341138900038,0.27174639709690507,0.3473400432638255,0.6099810460312215
0.32,0.88,0.41000955731447064,0.24857510570951685,0.3662358967307301,0.6316642774810848
0.34,0.88,0.421887324,0.22385590047202555,0.409472464,0.6086305942189212
0.36,0.88,0.4323697382619904,0.19522206996800184,0.4927519433246347,0.5538090071175665
0.38,0.88,0.4413802342954548,0.16880080260663682,0.6055907118660544,0.44135475382750944
0.4,0.88,0.44965477134644816,0.1452432657416576,0.710783172,0.3464873533778157
0.42,0.88,0.4556307738905395,0.12787318561837724,0.8221271205002614,0.2749840461516488
0.44,0.88,0.46081877348751965,0.11792425441291163,0.7934238599204667,0.27164435211698323
0.46,0.88,0.46443076719027704,0.11425119226171071,0.669097314,0.3185713367323141
0.48,0.88,0.4664403724929014,0.11738864359635481,0.5118307054815182,0.3804410936601995
0.5,0.88,0.4676487835954591,0.10117076581005952,0.2897945355906639,0.5094101684806094
0.52,0.88,0.4664403724929013,0.2417864388006478,0.2744366912388018,0.5489413673641617
0.54,0.88,0.46443076719027704,0.4635116492996135,0.2819029171866131,0.5883769508635412
0.56,0.88,0.4608187734875196,0.48730289554010653,0.37897889891154324,0.5149198493035707
0.58,0.88,0.4556307738905396,0.4114626448758917,0.46199724313018276,0.4309494147275334
0.6,0.88,0.4496547713464482,0.29094738910181134,0.5242110574707176,0.3678016507901055
0.62,0.88,0.4413802342954548,0.23578775,0.5855933452380522,0.3626154181131531
0.64,0.88,0.43236973826199043,0.21370245285189932,0.6641214555454725,0.38181521950843583
0.66,0.88,0.42188732426358394,0.22405543912129464,0.6930356514955339,0.4492938211599806
0.68,0.88,0.4100095573144706,0.23925105098506308,0.7008335257609184,0.5198748707813903
0.7,0.88,0.3974341138900039,0.25479023622206126,0.6752836754601228,0.5921313041010869
0.72,0.88,0.38290342022921586,0.2678885770812917,0.6575695660163261,0.6342735147511726
0.74,0.88,0.3677740435964843,0.2797679238918893,0.6495533151233798,0.6608646660212414
0.76,0.88,0.3514473010198657,0.2873947666065827,0.6566660711068311,0.6725588005003561
0.78,0.88,0.3340424453048669,0.29590989310703797,0.6882472584021029,0.6598148810992198
0.8,0.88,0.3160985330206778,0.3031413846120207,0.7340776517626516,0.6347726512460788
0.82,0.88,0.29673404828690897,0.31770148859504477,0.7578109605212658,0.5771544293184764
0.84,0.88,0.27696675985228736,0.3345402316241884,0.7867234703326583,0.5012391009227556
0.86,0.88,0.25639386401596054,0.3696505076823736,0.7501672125775846,0.43855583154717814
0.88,0.88,0.2351656280792207,0.42793467564358467,0.6664193525242506,0.3965804823814855
0.9,0.88,0.21360972209227427,0.5080039374616774,0.5159934545350685,0.3876684354677632
0.92,0.88,0.19130697697156435,0.6530356566673001,0.3801792442966279,0.5020899019451533
0.94,0.88,0.16883673665383073,0.81676927,0.24624197921960356,0.6477913842303045
0.96,0.88,0.14603150594204936,0.956820819,0.19881159765368533,0.7937771897979486
0.98,0.88,0.12305785742287338,1.0566024416145985,0.1984727433369622,0.8715555957865502
1,0.88,0.1,0.7877778358096337,0.44904210466159933,0.5951204628982628
0,0.9,0.1,0.768489505,0.4375023912831372,0.5798729830557008
0.02,0.9,0.11938064292736142,0.69554592,0.23470005882896194,0.6370725016423047
0.04,0.9,0.13869050639486538,0.9134207157019907,0.17055006732708933,0.5686568184939786
0.06,0.9,0.1578588109426544,0.7888711451919544,0.29677537768779194,0.3508912553155942
0.08,0.9,0.17674554860016095,0.5752955501126747,0.48364321278092803,0.3002259466018098
0.1,0.9,0.1954915028125263,0.4344142632323231,0.6508455422448585,0.31342045995938783
0.12,0.9,0.21360972209227425,0.3663954636854456,0.7299428802277943,0.40078937500543543
0.14,0.9,0.23145252739384642,0.32102738933653907,0.7352062238416059,0.5095441325109147
0.16,0.9,0.2487445047390669,0.29195655904042034,0.7050068685921437,0.6035188613912408
0.18,0.9,0.26535935111302034,0.27684496172734063,0.6331564263824778,0.6634741840666721
0.2,0.9,0.2816356320013403,0.26547998907577275,0.564761384,0.706664186
0.22,0.9,0.29671789009331645,0.2606179750425368,0.518461882,0.7181757011655372
0.24,0.9,0.3113470591279043,0.2545726390849955,0.47468702339423663,0.7229514733321087
0.26,0.9,0.3250700500477155,0.24889347138733794,0.45474746680680067,0.7142561640135543
0.28,0.9,0.3377866282125916,0.23760105927956893,0.4555702722378983,0.6956033324036162
0.3,0.9,0.3500000000000001,0.22644611219177105,0.47177654032310506,0.6684757538339768
0.32,0.9,0.3605699403978906,0.20844633626472986,0.5272844162515872,0.5957333694952348
0.34,0.9,0.3705534681729745,0.18995761230934177,0.592453109,0.5113708629319681
0.36,0.9,0.37936417070244544,0.17065422764910687,0.6785148679146755,0.42128149209871874
0.38,0.9,0.38693769338585615,0.15210174749363245,0.7417420896231972,0.347238599
0.4,0.9,0.39389262614623666,0.1349741991430345,0.7984032113953894,0.2830271464371354
0.42,0.9,0.3989155894387908,0.12356279142203357,0.8181685098737347,0.25759425743212283
0.44,0.9,0.4032762186964175,0.11771292798714361,0.7260698489336985,0.29027208402271815
0.46,0.9,0.4063121798841893,0.11299671509271694,0.6058870618696135,0.34233995858517685
0.48,0.9,0.40800129791804696,0.1198765981882339,0.4727683243580669,0.4032602601775028
0.5,0.9,0.40901699437494754,0.10921784337658139,0.2875843435562725,0.5238501565172947
0.52,0.9,0.40800129791804696,0.22627566148593425,0.2560415455201742,0.5737211533030093
0.54,0.9,0.4063121798841892,0.4128322688322542,0.2328157273765477,0.6361443324280827
0.56,0.9,0.40327621869641744,0.5295537671541356,0.2970495120918461,0.5926738541253109
0.58,0.9,0.3989155894387908,0.5536037383640321,0.3708572303095402,0.5291686920100311
0.6,0.9,0.39389262614623666,0.4375075680651935,0.43894453072992634,0.44271194955187726
0.62,0.9,0.38693769338585615,0.3133899722597291,0.4805556686424764,0.3841495409676899
0.64,0.9,0.37936417070244544,0.22443006355200976,0.5254466880545726,0.3415564573068119
0.66,0.9,0.37055346817297447,0.19895288482774054,0.5963063808100317,0.3349063176695835
0.68,0.9,0.3605699403978905,0.19536799153331164,0.6669384735488171,0.34156204724658135
0.7,0.9,0.3500000000000001,0.1995846060408132,0.7333411564972184,0.35948501003076844
0.72,0.9,0.33778662821259164,0.21414931632271905,0.7754088219229233,0.38271666359675055
0.74,0.9,0.3250700500477156,0.2287530190104751,0.8051885564462182,0.404944575
0.76,0.9,0.3113470591279043,0.23647695849536415,0.8242414117739999,0.4033612211105448
0.78,0.9,0.2967178900933164,0.25154027222565184,0.8243240852799778,0.3995987186197956
0.8,0.9,0.28163563200134034,0.266131767,0.8178150032034209,0.3878430303949407
0.82,0.9,0.26535935111302045,0.2967564403514961,0.7748803674874183,0.37923571770050424
0.84,0.9,0.24874450473906692,0.33543515469985113,0.7172287106368386,0.37624562940514006
0.86,0.9,0.2314525273938464,0.39244192875013856,0.6251260895865101,0.3893794271135628
0.88,0.9,0.21360972209227427,0.473635128,0.50637698,0.4275610243679292
0.9,0.9,0.19549150281252636,0.5744033746214122,0.3691120623486758,0.48601014808463183
0.92,0.9,0.17674554860016095,0.7101749928172773,0.2869988409028464,0.5997026554783472
0.94,0.9,0.15785881094265447,0.8606177794460246,0.21077656639032624,0.7338795503124981
0.96,0.9,0.1386905063948655,0.9800445456066648,0.19117969162607185,0.8396140021795182
0.98,0.9,0.11938064292736153,1.0661256988380476,0.20224960853669993,0.8832458367600351
1,0.9,0.1,0.768489505,0.4375023912831372,0.5798729830557008
0,0.92,0.1,0.7593143064724505,0.434527935,0.565589432
0.02,0.92,0.11557602540410612,0.7102561923879714,0.23200590172382446,0.6469185277091285
0.04,0.92,0.13109516607693886,0.9337023952913863,0.15684912103796173,0.6084736826593441
0.06,0.92,0.1465005372872247,0.8189519108307817,0.25558878858418377,0.40289418466632976
0.08,0.92,0.16167961605445635,0.6105854843344491,0.4077178630824322,0.3268700926248077
0.1,0.92,0.1767455486001609,0.46162519394973806,0.5558649368506565,0.2949837406655066
0.12,0.92,0.1913069769715643,0.3833377107145447,0.6600532721237861,0.3237912772637257
0.14,0.92,0.20564705793273005,0.32920632571988606,0.716455318,0.3786847922558396
0.16,0.92,0.21954444407342044,0.2956368620050838,0.7384061933719219,0.4383730848888882
0.18,0.92,0.2328976269464539,0.27695187160214446,0.70457401,0.49698790483064925
0.2,0.92,0.24597870818565887,0.2608632528433469,0.6642903431497802,0.5431945590031655
0.22,0.92,0.2581001654599294,0.2504631950554617,0.6374176272379373,0.5596689497694474
0.24,0.92,0.26985747967173024,0.23970840148956843,0.6071653440175283,0.5676195241605428
0.26,0.92,0.2808865077585915,0.23023010283782464,0.5990123651565622,0.5593394753338308
0.28,0.92,0.29110669216071844,0.2185474979384942,0.597405203,0.5377980186596227
0.3,0.92,0.3009224547204782,0.2072881446166809,0.6124291915351163,0.5077331292387974
0.32,0.92,0.3094174082044514,0.19264697184182988,0.638634119,0.45595611144603965
0.34,0.92,0.3174410678338112,0.17781716037009376,0.6652527422053801,0.4039297530517114
0.36,0.92,0.32452213975394406,0.16331273259231288,0.704819144,0.3489029252652646
0.38,0.92,0.3306089028276724,0.14964567903557172,0.7218834677538359,0.3121876520054302
0.4,0.92,0.33619851147819857,0.13728477875791711,0.7341855345078664,0.2838727044690653
0.42,0.92,0.3402354159370419,0.13077861633069499,0.7102037232406461,0.2905843008781682
0.44,0.92,0.343740009,0.1262761450219382,0.6219983192904179,0.3325641816171153
0.46,0.92,0.3461799803724479,0.12267146527160791,0.5210167342879795,0.3846425916859567
0.48,0.92,0.3475375073391491,0.13516472080349307,0.4197857334806049,0.43993199129338845
0.5,0.92,0.34835381224063455,0.1326398204060597,0.2767956697033137,0.5472401375697264
0.52,0.92,0.3475375073391491,0.22592804876175607,0.2406166890150821,0.600805707
0.54,0.92,0.3461799803724479,0.362428714,0.20793309023322537,0.6675774515293735
0.56,0.92,0.34374000927531506,0.4933831729331284,0.2425954684660035,0.6547911144554075
0.58,0.92,0.3402354159370419,0.5808800151313006,0.2900255055354287,0.6274534901612806
0.6,0.92,0.33619851147819857,0.5602957074560775,0.342973729,0.5672613335827154
0.62,0.92,0.33060890282767247,0.48635272522359707,0.3794679666464589,0.5162776605587257
0.64,0.92,0.32452213975394406,0.4100803682387778,0.4113730641510681,0.47130194494045546
0.66,0.92,0.31744106783381115,0.3539696165948289,0.4531465638294714,0.4402401994746192
0.68,0.92,0.30941740820445135,0.3229288766008134,0.49206805739302983,0.4250285956402363
0.7,0.92,0.3009224547204782,0.30118266133683413,0.5361606965901706,0.4141123409720089
0.72,0.92,0.29110669216071844,0.30215910904432347,0.5645959275524373,0.41693968381036384
0.74,0.92,0.28088650775859153,0.30707034794599025,0.5864308861353204,0.42090529176113767
0.76,0.92,0.26985747967173024,0.31484869216588185,0.5990486313078502,0.42006496800954607
0.78,0.92,0.2581001654599294,0.333620067,0.5928728907847337,0.42299484360065426
0.8,0.92,0.2459787081856589,0.35488742032278214,0.5788069246718195,0.42378585881180586
0.82,0.92,0.23289762694645397,0.39021788002401947,0.5352027008668205,0.4332906107030751
0.84,0.92,0.2195444440734205,0.4350691938851238,0.4781980636206444,0.450691081
0.86,0.92,0.20564705793273008,0.49729794685455453,0.41223018732053757,0.48544729543998755
0.88,0.92,0.19130697697156432,0.5835241384392694,0.3372583739706346,0.5446733583377231
0.9,0.92,0.17674554860016095,0.6876767759922402,0.2635007172021816,0.6227709285443129
0.92,0.92,0.16167961605445635,0.8058668970507132,0.22685953168977951,0.7198814793527208
0.94,0.92,0.14650053728722479,0.9338427388215622,0.19421079194427482,0.8303590229876416
0.96,0.92,0.13109516607693894,1.027170946583754,0.19133489791731204,0.8967545693454426
0.98,0.92,0.11557602540410619,1.088424469081792,0.20791288368782446,0.900449491
1,0.92,0.1,0.7593143064724505,0.434527935,0.565589432
0,0.94,0.1,0.7411009789029598,0.42046114118620875,0.5451572620614966
0.02,0.94,0.11174283493352043,0.7103505097055487,0.22507072003532785,0.6483753104406438
0.04,0.94,0.12344278421474823,0.9370395362175712,0.14574494304247554,0.6322404003876744
0.06,0.94,0.13505696219139082,0.8427471603200412,0.21397638472063002,0.450970387
0.08,0.94,0.14650053728722476,0.6443381141824216,0.3262238050063296,0.374528778
0.1,0.94,0.15785881094265442,0.49793905117848813,0.4394635205023099,0.32887244040070884
0.12,0.94,0.16883673665383073,0.4105156942240572,0.5342933128793955,0.3206117535426566
0.14,0.94,0.17964778756646574,0.3428888806992288,0.6129306232486383,0.32114925316225984
0.16,0.94,0.19012508888201832,0.29699807920184873,0.6743019243577033,0.3311203701930534
0.18,0.94,0.20019211293000216,0.2687888453033495,0.7078610622592517,0.345375711
0.2,0.94,0.2100539983442017,0.2456963346723992,0.7305307945678216,0.3601700955444552
0.22,0.94,0.21919241897671785,0.23301020950921628,0.7348497571679908,0.3726544723399867
0.24,0.94,0.2280563105324105,0.21928625004646168,0.734272602,0.3752890930422747
0.26,0.94,0.2363711439344561,0.20951984939863882,0.7308727515855835,0.37344760172267116
0.28,0.94,0.24407618647969226,0.19758556048572076,0.7286941703100648,0.35680745736845937
0.3,0.94,0.2514763335965236,0.1881820663142378,0.7265732005543231,0.34128600887083704
0.32,0.94,0.25788071686774855,0.1763273686376028,0.7215767128530005,0.31852190097302263
0.34,0.94,0.2639297896026636,0.16491127806879716,0.7118125594240882,0.3011027212172252
0.36,0.94,0.2692682412649592,0.15612694899752247,0.7009772319956278,0.28800488392793816
0.38,0.94,0.27385707905893175,0.1474526272932076,0.6788422528084759,0.2875155492225624
0.4,0.94,0.2780711099187429,0.1404465891603529,0.6487224018371562,0.2966102894222516
0.42,0.94,0.28111455,0.13885087272997543,0.5911386122467109,0.3330215520219262
0.44,0.94,0.2837566787006031,0.13517170377976218,0.513515858,0.3805183482336988
0.46,0.94,0.28559618377926316,0.13350318130021108,0.43435652601167296,0.43212078108886887
0.48,0.94,0.28661962940638525,0.15212372533261723,0.3669577356815662,0.48069827684245225
0.5,0.94,0.2872350453077384,0.15767864174059276,0.26731154089901976,0.573574028
0.52,0.94,0.28661962940638536,0.22637686116473457,0.22735397055474227,0.6304993426946394
0.54,0.94,0.2855961837792632,0.3112599067679359,0.1867982492662277,0.6999033132619537
0.56,0.94,0.2837566787006031,0.4419008577836994,0.19197448329006028,0.7174789434199907
0.58,0.94,0.28111455017212705,0.579287986,0.210222705,0.7275522622306726
0.6,0.94,0.27807110991874295,0.6622464564176599,0.24252821906918032,0.70152632
0.62,0.94,0.2738570790589318,0.6729700344068872,0.2746606879870066,0.6678853607082356
0.64,0.94,0.2692682412649592,0.6445106654516775,0.3009818640678008,0.6300629295175675
0.66,0.94,0.26392978960266367,0.5762166073264144,0.3181668310474839,0.5863608281540542
0.68,0.94,0.25788071686774855,0.5214961929511118,0.33014112599663425,0.5571302769290888
0.7,0.94,0.2514763335965236,0.46953850997547036,0.34222352016066965,0.5253030459279471
0.72,0.94,0.24407618647969226,0.44895335480149595,0.3500120783964836,0.5129289532943606
0.74,0.94,0.2363711439344561,0.43766568946946427,0.3566627775592342,0.505050932
0.76,0.94,0.22805631053241052,0.4357512515582145,0.35526402373818594,0.4997809839348145
0.78,0.94,0.21919241897671785,0.45327005095480694,0.3477248813782276,0.5105793491819061
0.8,0.94,0.2100539983442017,0.4765091513671046,0.33454978718393624,0.5258732663405157
0.82,0.94,0.20019211293000222,0.5182902940191699,0.3137531093616081,0.5529811903255517
0.84,0.94,0.19012508888201837,0.5729723378295801,0.29182467134909384,0.5914653203713501
0.86,0.94,0.17964778756646577,0.6380227374361692,0.26820171462659803,0.6359131390721321
0.88,0.94,0.16883673665383073,0.7223061323917475,0.24443738556263925,0.6968878616317553
0.9,0.94,0.15785881094265447,0.817303957,0.21974045122968686,0.7668518378360175
0.92,0.94,0.14650053728722476,0.906031316,0.2048897909343339,0.831690021
0.94,0.94,0.13505696219139085,1.0029431391029053,0.19160781569744134,0.9073054878950858
0.96,0.94,0.1234427842147483,1.0628120128533047,0.19293326859747034,0.932767955
0.98,0.94,0.11174283493352048,1.0957129914099095,0.20829670981181478,0.8999103558113446
1,0.94,0.1,0.7411009789029598,0.42046114118620875,0.5451572620614966
0,0.96,0.1,0.7324350741217371,0.4165610458330911,0.5270893884864526
0.02,0.96,0.10785249856827386,0.7167798274253852,0.22480040570181242,0.6550376924372657
0.04,0.96,0.11567631926402938,0.9502842197575471,0.13432462174909912,0.6774756915927723
0.06,0.96,0.12344278421474827,0.8844640837275477,0.169504185,0.5156566252423793
0.08,0.96,0.1310951660769389,0.7073015248112041,0.23137409503546125,0.42906610139127416
0.1,0.96,0.13869050639486546,0.5680718208306184,0.30232291043588605,0.3701962194739576
0.12,0.96,0.14603150594204933,0.4804265321680342,0.37211183778820545,0.3496913435588066
0.14,0.96,0.15326091538990505,0.40891715216476593,0.4365789261566524,0.3371542377968736
0.16,0.96,0.1602671446391044,0.3578302185833483,0.48919972470649764,0.33411891846407915
0.18,0.96,0.16699901921377938,0.3196659392321687,0.5244277174391835,0.33223238172911107
0.2,0.96,0.17359371645119226,0.28692983568682273,0.5536837305337258,0.33123178010478327
0.22,0.96,0.1797046287938564,0.2664565776817227,0.5693126373856033,0.33150493842175904
0.24,0.96,0.18563196202679869,0.24666212376198338,0.5799650278047942,0.3295559242466924
0.26,0.96,0.19119213704029728,0.23255254422032234,0.5845654236325755,0.3280273357326336
0.28,0.96,0.1963445415403593,0.21889170680101383,0.5823490020600519,0.32498368160955976
0.3,0.96,0.201293061,0.20830730020796984,0.5782317368814429,0.3234237642402133
0.32,0.96,0.2055757072445175,0.19808782822954085,0.5665253936352518,0.32412734728651527
0.34,0.96,0.209620756,0.18870514318391882,0.5537419031758866,0.3272472809774093
0.36,0.96,0.2131906076950063,0.18323560858696505,0.5366366762729211,0.3376678553986801
0.38,0.96,0.2162591888690762,0.17789003879769366,0.5133234470034329,0.35645505358718416
0.4,0.96,0.21907713457645134,0.17339358788034484,0.48426418582217684,0.38068059973392654
0.42,0.96,0.22111229988087933,0.173568806,0.440616453,0.422567419
0.44,0.96,0.22287910581867124,0.17072276816549642,0.3922945100117424,0.46021029932232305
0.46,0.96,0.22410919302319093,0.17378958463858143,0.3426930556756359,0.5054297890643352
0.48,0.96,0.22479357676588851,0.1967493818003037,0.30413145425595167,0.5428477804307232
0.5,0.96,0.225205109,0.2122159356378005,0.2446883518134794,0.6177877843220612
0.52,0.96,0.22479357676588854,0.2598371682190659,0.21109141689334138,0.6693535614175444
0.54,0.96,0.224109193,0.31262470895645417,0.17669225490271126,0.7302422963244484
0.56,0.96,0.22287910581867124,0.4027108533907305,0.16799208621394388,0.7604525387031214
0.58,0.96,0.22111229988087933,0.5078969446113382,0.16740445046005858,0.7895868195874587
0.6,0.96,0.21907713457645134,0.6071761195047153,0.17824633493324418,0.7943006068440159
0.62,0.96,0.2162591888690762,0.684309856,0.1951405217582179,0.7935699187024514
0.64,0.96,0.2131906076950063,0.7447612144127818,0.2124423677777984,0.7884062941749899
0.66,0.96,0.209620756,0.7499831178690995,0.22643905140887693,0.7661590792502081
0.68,0.96,0.2055757072445175,0.7557033102890969,0.23649672718520695,0.7560905805822805
0.7,0.96,0.201293061,0.73622703,0.2440251023284778,0.735474161
0.72,0.96,0.1963445415403593,0.7303938601866878,0.24660176425263292,0.7323152184577855
0.74,0.96,0.19119213704029728,0.7269017184060499,0.2476603031411156,0.7318887612002838
0.76,0.96,0.1856319620267987,0.720701708,0.24679134574656786,0.727335481
0.78,0.96,0.17970462879385637,0.7359036401403733,0.24269836107282494,0.7399709039110336
0.8,0.96,0.17359371645119226,0.7561673131466392,0.23745505827483643,0.7557500818363571
0.82,0.96,0.1669990192137794,0.7833017066793444,0.22883282067295282,0.7739356937532834
0.84,0.96,0.1602671446391044,0.8250367940955703,0.21910060060305503,0.8049721974543002
0.86,0.96,0.15326091538990505,0.8694876309932741,0.20878693901864226,0.836191704
0.88,0.96,0.14603150594204936,0.9311755755855446,0.19877185636981798,0.8826136162092273
0.9,0.96,0.1386905063948655,0.999246684,0.18907957958082605,0.9361738402691148
0.92,0.96,0.13109516607693894,1.0448299157228256,0.1867032261166016,0.9641615775294974
0.94,0.96,0.1234427842147483,1.095703803445798,0.18595286249274517,0.9991126711005238
0.96,0.96,0.11567631926402945,1.1117773310645171,0.19318890179352594,0.9747640734430167
0.98,0.96,0.10785249856827389,1.109482611208186,0.20950130892494984,0.8991381652022945
1,0.96,0.1,0.7324350741217371,0.4165610458330911,0.5270893884864526
0,0.98,0.1,0.7140091869917589,0.4012571355363684,0.510469132
0.02,0.98,0.10393343186791501,0.7009237873228189,0.2194903820030818,0.6486694152206459
0.04,0.98,0.10785249856827388,0.9290818633817787,0.13569456524909235,0.6956245247427078
0.06,0.98,0.11174283493352047,0.884399343,0.16257884099908737,0.586042183
0.08,0.98,0.11557602540410619,0.7417284713732063,0.19210983061509634,0.523994703
0.1,0.98,0.1193806429273615,0.6291267344610458,0.2213441513291088,0.47530323053138723
0.12,0.98,0.12305785742287337,0.5515607559567095,0.2508739473642947,0.45058459104854864
0.14,0.98,0.12667917479863092,0.4852920543423761,0.2776768238193043,0.42920688120699374
0.16,0.98,0.13018869793487986,0.43683764157843197,0.30415512180498316,0.4187006472197468
0.18,0.98,0.1335607927850231,0.40061622392496105,0.3249017215227156,0.41095248515367555
0.2,0.98,0.1368641734921135,0.36836215086476753,0.3431009078531526,0.4045770679054487
0.22,0.98,0.13992521923974158,0.3484629894994444,0.3567104833035337,0.4073101978638983
0.24,0.98,0.14289430751495688,0.32774763757705416,0.365198925,0.4065754181132848
0.26,0.98,0.14567948084534663,0.3143959995795258,0.3716527782468084,0.41324844807369066
0.28,0.98,0.14826039593634902,0.300633182,0.37171162743539077,0.4177997125521046
0.3,0.98,0.1507391819076577,0.29185698767345175,0.3721783474650189,0.4286314437833961
0.32,0.98,0.15288442242206435,0.28291230291595826,0.3660454661817444,0.43944467141523996
0.34,0.98,0.1549106465495049,0.2748253311055227,0.3586805698303066,0.452389957
0.36,0.98,0.15669883790301325,0.272659766,0.34974203216434585,0.47470407860942443
0.38,0.98,0.15823593528347463,0.2680655722209635,0.33483070145544924,0.49679606244784613
0.4,0.98,0.15964748567741255,0.2637412020529165,0.3175302117672417,0.5200286095573381
0.42,0.98,0.1606669298702781,0.2661612056444071,0.29725815937316313,0.5532541842211397
0.44,0.98,0.16155194891481642,0.26557820967558854,0.2757128025314521,0.5765763497268978
0.46,0.98,0.16216811766270017,0.27478243818824355,0.25526658878965147,0.6098834121723833
0.48,0.98,0.1625109355314338,0.29686717589724654,0.2385642634280257,0.6330760484664295
0.5,0.98,0.16271707796059237,0.3216755812642276,0.21399537019685688,0.6870679140766442
0.52,0.98,0.1625109355314338,0.35024155798554374,0.19158434697920532,0.7262667481611581
0.54,0.98,0.16216811766270015,0.3812031385826378,0.16909433966646256,0.7724304584119696
0.56,0.98,0.16155194891481642,0.42844460935238027,0.15589014606207957,0.80277642
0.58,0.98,0.1606669298702781,0.4876100390592532,0.14648518803085772,0.8361769343600662
0.6,0.98,0.15964748567741255,0.5532919198171395,0.14227547339872976,0.8560181976500181
0.62,0.98,0.15823593528347463,0.6289685273537567,0.14393172378648017,0.8754081413804624
0.64,0.98,0.15669883790301323,0.7046658917068875,0.14793927468260296,0.8913351869025856
0.66,0.98,0.1549106465495049,0.7605239039297453,0.1536474435353665,0.8934394532471749
0.68,0.98,0.15288442242206438,0.8146127970835058,0.16004411635228533,0.9008583116160773
0.7,0.98,0.1507391819076577,0.8513254070006103,0.16517700181509207,0.899388669
0.72,0.98,0.14826039593634902,0.8830150615375763,0.16942282928356728,0.9046393042730275
0.74,0.98,0.14567948084534663,0.9108375110024823,0.1729084293824138,0.9100029646669586
0.76,0.98,0.14289430751495688,0.9269454195350073,0.17403854090744095,0.9104735340758773
0.78,0.98,0.13992521923974158,0.9489186695050366,0.17524955787093194,0.9189044000302009
0.8,0.98,0.1368641734921135,0.9704513715535037,0.175927949,0.9283392327455418
0.82,0.98,0.1335607927850231,0.9868428976727734,0.17496688963415558,0.9344859543069246
0.84,0.98,0.13018869793487986,1.0102668617371013,0.17473781123081994,0.9472599198242759
0.86,0.98,0.12667917479863092,1.0259811716220013,0.17373365491164566,0.9530301267971277
0.88,0.98,0.12305785742287338,1.0472700547062586,0.1737633321112654,0.9633053933484182
0.9,0.98,0.11938064292736153,1.0677806204750468,0.1736842944831431,0.9738591429066019
0.92,0.98,0.11557602540410622,1.0761115786148998,0.17509319175370064,0.9639016459507296
0.94,0.98,0.11174283493352048,1.0898733586375486,0.17722041489755205,0.9588973889735901
0.96,0.98,0.10785249856827389,1.0893463567268402,0.18333425596365813,0.9189408193524622
0.98,0.98,0.10393343186791504,1.080553722901434,0.19813175250906545,0.8466407353179436
1,0.98,0.1,0.7140091869917589,0.4012571355363684,0.510469132
0,1,0.1,0.717142216,0.41324213010265637,0.49836189300802197
0.02,1,0.1,0.7040815481486329,0.2251681903842395,0.6618686683361761
0.04,1,0.1,0.9473283055736289,0.13104403424412556,0.7610036566404905
0.06,1,0.1,0.9618267784644094,0.14383919663412528,0.7103050124314155
0.08,1,0.1,0.88063034,0.1505870317556597,0.6977617476296423
0.1,1,0.1,0.8183699372281682,0.1550068048753734,0.6933253661918908
0.12,1,0.1,0.769899269,0.1577387476904395,0.7052692086361749
0.14,1,0.1,0.7213247196696073,0.15774189611360784,0.718328808
0.16,1,0.1,0.6823851496942559,0.15845280640818302,0.740202465
0.18,1,0.1,0.6480357784582254,0.15727768440086348,0.7640696692164226
0.2,1,0.1,0.6182989967548401,0.15625895095243605,0.7892420726308441
0.22,1,0.1,0.5996575757992113,0.15626270994175084,0.8246915318951697
0.24,1,0.1,0.5844421008414612,0.15493375981244115,0.854302948
0.26,1,0.1,0.5760787541307152,0.1543966170770982,0.8925235390052793
0.28,1,0.1,0.5756730270906212,0.15178436231605136,0.9210207991134474
0.3,1,0.1,0.578246613,0.14996124135515182,0.9588455840692192
0.32,1,0.1,0.5938979509832394,0.1446925168398349,0.9797742464373005
0.34,1,0.1,0.6120813348105307,0.13908845645338241,0.9939557616658884
0.36,1,0.1,0.6352048203792535,0.13399428654623138,1.0186838013697508
0.38,1,0.1,0.6531667060640962,0.13071113790453845,1.0170394150837074
0.4,1,0.1,0.669270936,0.12815207449649313,1.011916866985311
0.42,1,0.1,0.6896015145042362,0.12773360060871342,1.0234378079808673
0.44,1,0.1,0.7031152194589341,0.1274079222206895,1.0109193716434046
0.46,1,0.1,0.7231541088224591,0.12833924692402593,1.0203032400088434
0.48,1,0.1,0.7330141636865393,0.12657843114356182,0.9994655382504072
0.5,1,0.1,0.7586116975010998,0.13015005162190707,1.0266007123990044
0.52,1,0.1,0.763807421,0.13049386548542077,1.0258568490269915
0.54,1,0.1,0.7734920602758433,0.13130607620830106,1.0377404981049154
0.56,1,0.1,0.7749713689380562,0.13087726572565037,1.037196835850966
0.58,1,0.1,0.7804305336849906,0.13065138562610798,1.049376466315267
0.6,1,0.1,0.7800948727927488,0.12946430166950149,1.0480293287258333
0.62,1,0.1,0.7850368363811968,0.12826045483507806,1.0584741970493075
0.64,1,0.1,0.7905691831621271,0.1268658875504326,1.0678970675118686
0.66,1,0.1,0.7975849414470608,0.12433285266872764,1.0641476535186754
0.68,1,0.1,0.8131334756566722,0.12242236030324974,1.0708498771291266
0.7,1,0.1,0.8310113585088068,0.12043947699732067,1.0642841903791427
0.72,1,0.1,0.8611456518407536,0.11997317456478448,1.0661016796780594
0.74,1,0.1,0.8947707243105824,0.12005781180681822,1.0660709149591292
0.76,1,0.1,0.9256975204561328,0.12083759719066259,1.0535781680059801
0.78,1,0.1,0.9633963399832004,0.12276514126854415,1.049138125
0.8,1,0.1,1.0022489176101208,0.12520259069889153,1.0429666069230303
0.82,1,0.1,1.028322495683762,0.12811977245127149,1.025915229454402
0.84,1,0.1,1.0614617604627554,0.13189981584075203,1.0160856441151824
0.86,1,0.1,1.0810102268903254,0.1356930701250596,0.9973388882594331
0.88,1,0.1,1.1047721589371857,0.14073464827113907,0.9847451618896488
0.9,1,0.1,1.125864178568782,0.14586973185670024,0.972096059
0.92,1,0.1,1.1281839254811628,0.15251451003579844,0.9480592486443682
0.94,1,0.1,1.1359001587786905,0.15996349845746144,0.9302615445454092
0.96,1,0.1,1.1242215712247627,0.17152931455931433,0.8886348834602564
0.98,1,0.1,1.1011201524825105,0.19255929388315776,0.8223343402371204
1,1,0.1,0.717142216,0.41324213010265637,0.49836189300802197

==> plot_results_csv/DFRG_swirl2_2D_32_32_p_1_1_q_5_5_T_3-0.csv <==
x,y,t_0.0,t_1.0,t_2.0,t_3.0
0,0,0.1,0.7369117663284852,0.4322248860492146,0.49206573603216996
0.02,0,0.1,0.6813924948024555,0.22002696522216475,0.6643189344662646
0.04,0,0.1,0.942527523,0.12953812349676133,0.7757515487736626
0.06,0,0.1,0.9789958714381757,0.14218503158701146,0.7194932033745538
0.08,0,0.1,0.8769312533652152,0.14907774922887815,0.7104386496818107
0.1,0,0.1,0.816169394,0.1534955390696821,0.7058316949724234
0.12,0,0.1,0.7659705366380847,0.1573788828551878,0.7114394501625719
0.14,0,0.1,0.7193581924148736,0.157926704,0.7205974474887866
0.16,0,0.1,0.6771953561958062,0.15829648358108928,0.7321538033550516
0.18,0,0.1,0.6442002625428641,0.15961555136776112,0.7519206711746165
0.2,0,0.1,0.615290776,0.15978236004194266,0.77165223
0.22,0,0.1,0.5909610056682761,0.1599717696223819,0.792826683
0.24,0,0.1,0.5752197357115937,0.16105263945288967,0.8227321651433925
0.26,0,0.1,0.564138123,0.16066056765288786,0.8484080442799908
0.28,0,0.1,0.5573515996699888,0.16105805844627125,0.8815536488233061
0.3,0,0.1,0.5606054552145026,0.1587948401564372,0.9088016716817127
0.32,0,0.1,0.5688873387812308,0.15544197738342733,0.9336452817774495
0.34,0,0.1,0.5825374842011166,0.15221740194154473,0.9674450628785309
0.36,0,0.1,0.6020958211025534,0.14689048070679797,0.9832695005645835
0.38,0,0.1,0.6190117985062649,0.1428090560961442,0.9924648791684433
0.4,0,0.1,0.6381565513584717,0.14032046424596378,1.0116020357964655
0.42,0,0.1,0.652426911,0.13871610801908074,1.0104153263284148
0.44,0,0.1,0.6656835304898634,0.13730450335447053,1.0045839143099318
0.46,0,0.1,0.6843541814719785,0.13748926165574715,1.0157398764201762
0.48,0,0.1,0.6970059097883845,0.13440380476125163,0.9990823059648588
0.5,0,0.1,0.7224146741064826,0.1370208721688007,1.022551485097643
0.52,0,0.1,0.7300267369377167,0.13643104708225057,1.0230653809235029
0.54,0,0.1,0.740447945,0.13628358602672386,1.0338296899727228
0.56,0,0.1,0.7444119997786015,0.13506332751435574,1.0346070796042082
0.58,0,0.1,0.7507474196395774,0.13395892331331333,1.0458677463530452
0.6,0,0.1,0.7560680640049938,0.1325220762045545,1.0568236744878654
0.62,0,0.1,0.7587988189584629,0.12985439310871072,1.0555587506670623
0.64,0,0.1,0.7668403611728711,0.12734298760404883,1.0637169539375995
0.66,0,0.1,0.7766134792053764,0.1243669776393291,1.0703985740238786
0.68,0,0.1,0.7939703560992112,0.12133139159746009,1.0644407378042748
0.7,0,0.1,0.8194124922639833,0.11914340523201578,1.0669817851240642
0.72,0,0.1,0.8509958812994287,0.11753889307526616,1.0678446706594173
0.74,0,0.1,0.884348035,0.11741035210629866,1.0571960994034657
0.76,0,0.1,0.923858356,0.11818168134566345,1.0541337238418147
0.78,0,0.1,0.9583614394998379,0.11956079309674657,1.041341529070155
0.8,0,0.1,0.9973359883757777,0.12239412823066614,1.034713734946529
0.82,0,0.1,1.0349887733873218,0.12582145,1.0266557375515029
0.84,0,0.1,1.060874862666974,0.1295232769869184,1.0103191835158016
0.86,0,0.1,1.0890267707028198,0.13449411083077806,0.9994725339194821
0.88,0,0.1,1.1135282857419782,0.13992854457846612,0.9876388777015289
0.9,0,0.1,1.1226932761756645,0.1457804975630308,0.9682855454987107
0.92,0,0.1,1.133214866903166,0.15321552827765306,0.9524815690240211
0.94,0,0.1,1.1391633049091876,0.16080323876866517,0.9373349091306324
0.96,0,0.1,1.1240069506413861,0.17387063071705258,0.8919908035257793
0.98,0,0.1,1.1039293399725734,0.19402958537509135,0.8277444769300808
1,0,0.1,0.7369117663284852,0.4322248860492146,0.49206573603216996
0,0.02,0.1,0.728511143,0.42711503738369433,0.47175959868126605
0.02,0.02,0.10393517457341842,0.669339802,0.21692668013740146,0.6657846064618026
0.04,0.02,0.10785376882331862,0.9416347667868472,0.12383489939812059,0.8172742888693538
0.06,0.02,0.11175104551440979,1.001349549657013,0.1316681253697943,0.7965346072584907
0.08,0.02,0.11558232026658663,0.9173945516190112,0.13639895642661903,0.7944200080070115
0.1,0.02,0.11936909202890425,0.8744007453400711,0.1401164079470722,0.7930492187612879
0.12,0.02,0.12307870068004745,0.8437466115923561,0.14443880512776874,0.7975521482383183
0.14,0.02,0.12667733722233598,0.8227060741717087,0.1471456149681976,0.7965569969613475
0.16,0.02,0.13020480867262935,0.8092066032776639,0.14978395851711163,0.7935106776029197
0.18,0.02,0.13358419110373365,0.8081924681424018,0.15341983768980738,0.7925624144429487
0.2,0.02,0.1368293180920864,0.812123334,0.15573542393855322,0.7812958453792207
0.22,0.02,0.13997856148458285,0.8193023333424011,0.1579851751968656,0.7664933867547247
0.24,0.02,0.14289784992400045,0.8324688514114675,0.1613745250021585,0.7524382376235944
0.26,0.02,0.1456804385500175,0.8421772529666741,0.16386629750516662,0.7274928124449748
0.28,0.02,0.14832632736263396,0.8541470353366925,0.1676491904978873,0.7072224915215148
0.3,0.02,0.1506920152541974,0.8556199263864468,0.17149049991548743,0.6749206127453481
0.32,0.02,0.15291846660278252,0.8511169661374909,0.1762298088087832,0.6421934151976261
0.34,0.02,0.15494399048207638,0.845560374,0.18262628891698673,0.6174344947945335
0.36,0.02,0.15669245929323658,0.8276787317995015,0.1883562428187024,0.5895636724360935
0.38,0.02,0.1582876888626955,0.811192367,0.19241283551132016,0.5653811008576625
0.4,0.02,0.15961500806191242,0.7998687856555282,0.1959258381561186,0.554345815
0.42,0.02,0.16068795457356008,0.7868922639304238,0.19615112354064307,0.5405590477046803
0.44,0.02,0.16159787511430398,0.774490348,0.19591810669801232,0.5293178326795447
0.46,0.02,0.16217598150098717,0.7724476661310922,0.19556988464307856,0.535737739
0.48,0.02,0.16253764708083382,0.7689410420828614,0.19518286508407645,0.5348281056204296
0.5,0.02,0.1627309698109188,0.7939115184693192,0.19403057754401773,0.5584178213940341
0.52,0.02,0.16253764708083385,0.8021943229536537,0.18821499652869994,0.5660026768818729
0.54,0.02,0.16217598150098717,0.8151195844298411,0.18274266049186105,0.5804785810575654
0.56,0.02,0.16159787511430396,0.8247121310056222,0.1759310356930494,0.5910281796151543
0.58,0.02,0.16068795457356008,0.8395247526842409,0.16987888191510797,0.6105809758834343
0.6,0.02,0.15961500806191242,0.8547563902964788,0.16395757804263802,0.6319602839416467
0.62,0.02,0.1582876888626955,0.8664933934491269,0.15820387766739497,0.6497641371967586
0.64,0.02,0.15669245929323658,0.8824942906597549,0.1537606641957873,0.6765751340556427
0.66,0.02,0.15494399048207638,0.8990240512191303,0.15003928955351095,0.7050659885638787
0.68,0.02,0.15291846660278252,0.9066944020428962,0.14686888,0.7282047229475479
0.7,0.02,0.1506920152541974,0.9173133109340155,0.14457709790979115,0.7587228643907771
0.72,0.02,0.14832632736263401,0.925861883,0.14252143567918532,0.7893748976011657
0.74,0.02,0.1456804385500175,0.9290921856173404,0.14020023597478237,0.8105755840100713
0.76,0.02,0.14289784992400048,0.938094136,0.13857321426878552,0.8377813457824891
0.78,0.02,0.13997856148458288,0.943785909,0.1365905620776696,0.8553791546169178
0.8,0.02,0.13682931809208637,0.9580924886019129,0.13559347440169536,0.8760611114333066
0.82,0.02,0.13358419110373368,0.9747487228880194,0.13489072062787533,0.8939858963825085
0.84,0.02,0.13020480867262935,0.9891968621165177,0.13425001119643626,0.9001676962733209
0.86,0.02,0.12667733722233598,1.0119411396126912,0.1349758739804917,0.9080315815400842
0.88,0.02,0.12307870068004743,1.0361625116979214,0.13624533624809507,0.9122773572820456
0.9,0.02,0.11936909202890424,1.054443371477478,0.13865774164410208,0.9030304784691567
0.92,0.02,0.11558232026658663,1.0771823609991638,0.14307287907104269,0.8943711004493428
0.94,0.02,0.11175104551440981,1.0992822690676352,0.14803255595597897,0.8832144175618925
0.96,0.02,0.10785376882331867,1.099049804352235,0.16067442959205852,0.8425709016579224
0.98,0.02,0.10393517457341842,1.0902258507908869,0.18186799315273303,0.7856514745698799
1,0.02,0.1,0.728511143,0.42711503738369433,0.47175959868126605
0,0.04,0.1,0.7253181186290619,0.42678158479481343,0.45188169740663914
0.02,0.04,0.10785376882331864,0.6608606233753183,0.21659405307095497,0.6687429993775946
0.04,0.04,0.11567444685854181,0.9430370828587938,0.11857291981018112,0.8625504541208167
0.06,0.04,0.12345257959478512,1.026464366366004,0.12214608548814362,0.8737580825488926
0.08,0.04,0.1310989865434039,0.9465552034517821,0.12620000368078862,0.875627646
0.1,0.04,0.13865657501960674,0.9074588179588505,0.13009335177428719,0.8755880096503103
0.12,0.04,0.146060162,0.8904830963399415,0.13487739750698363,0.8757876147290513
0.14,0.04,0.15324227310808639,0.9017889676678725,0.14250273998982493,0.8400286647489859
0.16,0.04,0.16028235348688258,0.9210226225706536,0.15523320630961904,0.7837321562473512
0.18,0.04,0.16702687978026687,0.9467671794088481,0.17261145791229884,0.7203358169626219
0.2,0.04,0.173503461,0.9410723692852963,0.2022585586192633,0.6312603911377198
0.22,0.04,0.17978867873096516,0.9119624292702591,0.2392510748384208,0.5445446628694491
0.24,0.04,0.1856149555845117,0.8719121779213628,0.27673692308609427,0.4782993688306348
0.26,0.04,0.19116840877735175,0.7970791785563598,0.3277633889225369,0.4159894117755608
0.28,0.04,0.19644903830948546,0.7370356851446813,0.37087666984966494,0.3687991603490607
0.3,0.04,0.2011704465880319,0.6593987841819546,0.4197373608640945,0.33886545846914395
0.32,0.04,0.205613968,0.5957306419995322,0.4577936348032975,0.3180076956741968
0.34,0.04,0.20965648192374778,0.5560041712183543,0.4777208205109966,0.30496668242065955
0.36,0.04,0.21314605261024117,0.523188186,0.4840840262911732,0.29612566928577755
0.38,0.04,0.2163297904660612,0.4941435859874202,0.48260387893768686,0.2850340897814549
0.4,0.04,0.2189788363853497,0.48320458022529555,0.4644101184639537,0.27445088873188117
0.42,0.04,0.22112020869426527,0.4646799356844129,0.4428252935305235,0.2593699809593569
0.44,0.04,0.22293621594915658,0.4472918587050783,0.418842982,0.2443163394871523
0.46,0.04,0.2240899929497916,0.4516197836139714,0.38599432823904833,0.23979513780216033
0.48,0.04,0.22481180028069223,0.4536564263483975,0.36397805352041135,0.2531884641163674
0.5,0.04,0.2251976312017996,0.4889281463360362,0.3286498070875654,0.2726849371750793
0.52,0.04,0.22481180028069223,0.508346705,0.29219959402630674,0.2890252866615727
0.54,0.04,0.22408999294979157,0.5360714223681101,0.2556473083679614,0.30916002365894846
0.56,0.04,0.22293621594915658,0.5669963268015177,0.2254514318116851,0.335871153
0.58,0.04,0.22112020869426527,0.6122063814730365,0.20040538338654798,0.37102895334812075
0.6,0.04,0.2189788363853497,0.6616544339262147,0.17940119462206003,0.4095617592181796
0.62,0.04,0.2163297904660612,0.7101562820795744,0.16430724762954274,0.4491143185809294
0.64,0.04,0.21314605261024117,0.7619323592676611,0.15284784977548718,0.48828532253529033
0.66,0.04,0.2096564819237478,0.8111610572605177,0.14338053813418672,0.5256575714002756
0.68,0.04,0.205613968,0.8504757131506957,0.1378934050158469,0.5566993774026947
0.7,0.04,0.20117044658803196,0.8903841499626394,0.1337019531242323,0.587293431
0.72,0.04,0.1964490383094855,0.9271643124075888,0.13123244852077537,0.616513152
0.74,0.04,0.1911684087773518,0.9425737555114521,0.13098122287968528,0.643044842
0.76,0.04,0.1856149555845117,0.9576813611934005,0.13181283025274373,0.6721022776048653
0.78,0.04,0.17978867873096516,0.9573784280461151,0.13304745411858285,0.6987808210847677
0.8,0.04,0.17350346085521898,0.9519205668401503,0.1357124366160105,0.7285429853012899
0.82,0.04,0.16702687978026692,0.942399156,0.1385803762890194,0.7585311075822694
0.84,0.04,0.1602823534868826,0.9306719595540643,0.13971448081953805,0.7805802366414096
0.86,0.04,0.15324227310808639,0.9294859633017665,0.14075674248739223,0.8032981867260048
0.88,0.04,0.146060162,0.9368804305209422,0.14054080489727258,0.822600663
0.9,0.04,0.13865657501960674,0.9599911465021167,0.13878223658328337,0.8259336494685255
0.92,0.04,0.1310989865434039,0.9986778113237269,0.13825708739068904,0.8283814453939967
0.94,0.04,0.12345257959478521,1.0485062528417943,0.13796241591693548,0.826610134
0.96,0.04,0.11567444685854186,1.0730348518380588,0.14895494834590148,0.7938335161228742
0.98,0.04,0.10785376882331867,1.0812412951181007,0.17075956248432667,0.7461184539527701
1,0.04,0.1,0.7253181186290619,0.42678158479481343,0.45188169740663914
0,0.06,0.1,0.7184485682520798,0.4220241457089548,0.43168663552445374
0.02,0.06,0.11175104551440979,0.6446849142717218,0.21424515560800025,0.6652335918190726
0.04,0.06,0.12345257959478512,0.923814624,0.11545688330269663,0.8831689859215965
0.06,0.06,0.1350904561171162,0.9985172546866001,0.12033887142177395,0.8997893832461914
0.08,0.06,0.14653124054766054,0.9002805763166966,0.13086689362805762,0.8785787596042937
0.1,0.06,0.15783913210404985,0.8677583578745289,0.14393555283555512,0.8419400366400064
0.12,0.06,0.16891660256614546,0.8703049854557435,0.1626061000343137,0.7873054472910734
0.14,0.06,0.1796626929896553,0.8854744680878018,0.2012915444060338,0.675920283
0.16,0.06,0.1901962733403665,0.8743181450824756,0.25692700761947945,0.5575986614705122
0.18,0.06,0.20028763676468525,0.8319624796692621,0.3298565218541225,0.45494382735277045
0.2,0.06,0.20997809248112537,0.7288459141821458,0.43445341340512256,0.3706981366383413
0.22,0.06,0.2193822248139467,0.6125560024391463,0.551368284,0.3096118081578205
0.24,0.06,0.22809967576339385,0.5136804026814142,0.6589536066969299,0.2895859379579953
0.26,0.06,0.23640891973266476,0.4253842983622241,0.7580697979067368,0.288270534
0.28,0.06,0.24430995672175948,0.36292986515343845,0.8315864762645864,0.3012520124404071
0.3,0.06,0.25137427002425705,0.33328454127442225,0.8595617508727812,0.3227124182807407
0.32,0.06,0.2580228012761033,0.3079289536560277,0.8757197116788751,0.33190298109709004
0.34,0.06,0.26407133174204134,0.2985342586196008,0.8714272850189915,0.33742606946900094
0.36,0.06,0.26929253252923313,0.28331768465994067,0.8596210382458203,0.32189673547730924
0.38,0.06,0.274056137,0.2711765957222338,0.8345149744296878,0.30485716102300076
0.4,0.06,0.27801971933074743,0.27025345586782457,0.7907144060033935,0.2835232223459127
0.42,0.06,0.2812237050898714,0.2626203682207417,0.7324289799076042,0.25223424709224446
0.44,0.06,0.28394087,0.2533209737923744,0.6721645511801779,0.2151528343746511
0.46,0.06,0.2856671857600753,0.25331633300021794,0.6052270441212769,0.17958665941100949
0.48,0.06,0.2867471756335822,0.2619341987627803,0.5374497323511985,0.18732800221800655
0.5,0.06,0.2873244674812029,0.28364098956820183,0.45101391286915754,0.193896012
0.52,0.06,0.2867471756335822,0.3154065046426161,0.3750828133667126,0.22000019339339458
0.54,0.06,0.2856671857600753,0.3523221384517138,0.299596277,0.25050965246208645
0.56,0.06,0.28394086985328604,0.4151350246309954,0.2459506732884251,0.30397107078082497
0.58,0.06,0.2812237050898714,0.5011662664293481,0.20515910250258723,0.3725737578453528
0.6,0.06,0.27801971933074743,0.6022396542116917,0.17528116973735552,0.4491154985167703
0.62,0.06,0.27405613702171705,0.6960330620614591,0.16493014469209688,0.5147701803601683
0.64,0.06,0.26929253252923313,0.7858875557994759,0.16017764843723795,0.5737589566682954
0.66,0.06,0.26407133174204134,0.863292429,0.161975683,0.6216906121969851
0.68,0.06,0.2580228012761033,0.9073818714381459,0.1617536271401952,0.6519705757357869
0.7,0.06,0.2513742700242571,0.948235484,0.1594699020585534,0.6796700661724584
0.72,0.06,0.24430995672175954,0.9805116364224964,0.15263946457771108,0.7042318562137594
0.74,0.06,0.2364089197326648,0.9990411837251554,0.1441982138887692,0.7176038935493572
0.76,0.06,0.22809967576339388,1.0201955529317661,0.13682851328227824,0.7317866500773407
0.78,0.06,0.2193822248139467,1.0290599661897688,0.13110572496030412,0.7400035804347781
0.8,0.06,0.20997809248112537,1.030154559335974,0.12924714561671363,0.7506261474087081
0.82,0.06,0.20028763676468528,1.0212114251933133,0.12966671815013037,0.7621790396398516
0.84,0.06,0.19019627334036654,0.9909240262907383,0.1324392602184676,0.7691957933738562
0.86,0.06,0.17966269298965531,0.9580119795093474,0.13717436800659832,0.7797750088121224
0.88,0.06,0.16891660256614546,0.9231723304236383,0.14198305672953151,0.7889341394440997
0.9,0.06,0.15783913210404985,0.9077502549529691,0.1428961586362508,0.7852181424387842
0.92,0.06,0.14653124054766054,0.9183717852488773,0.14249066231287905,0.7821040052356454
0.94,0.06,0.13509045611711631,0.9567215313115799,0.13882897892397908,0.776224346
0.96,0.06,0.1234525795947852,1.0064587143542414,0.14449656851173143,0.7468119231738757
0.98,0.06,0.11175104551440981,1.044190291899861,0.16231833928991923,0.7055742386366617
1,0.06,0.1,0.7184485682520798,0.4220241457089548,0.43168663552445374
0,0.08,0.1,0.7177330407875905,0.42261616438211325,0.41319751520451276
0.02,0.08,0.11558232026658663,0.6301933532025653,0.21586506179297385,0.6594905009621468
0.04,0.08,0.1310989865434039,0.8968195732436264,0.11451564089243418,0.8963845770278107
0.06,0.08,0.14653124054766054,0.9489177080309785,0.12325338378675268,0.9074579128291608
0.08,0.08,0.16170214316046294,0.8402411487532145,0.14208549960106992,0.8537689923808058
0.1,0.08,0.17669682491498592,0.8332239684345228,0.1692116933499484,0.7612633180476616
0.12,0.08,0.1913859597900368,0.8692769702573364,0.21130893972447976,0.6362432298486639
0.14,0.08,0.2056356724975142,0.8551793845587959,0.3097501051733781,0.48669148322461886
0.16,0.08,0.2196035890013973,0.7773801818435117,0.43972404770606816,0.38456583420544643
0.18,0.08,0.23298510953175589,0.6686819853646535,0.5760499330032692,0.34979370792578907
0.2,0.08,0.24583501163770735,0.5480979146601209,0.7000954481217838,0.3859998855389042
0.22,0.08,0.2583052383643158,0.453472134,0.7835174441664268,0.45213030264782417
0.24,0.08,0.26986490022044357,0.4014160546114538,0.8118459977528338,0.5160328397804258
0.26,0.08,0.2808832645475675,0.36429244154995044,0.8025591088706863,0.5774999473659521
0.28,0.08,0.2913603313456877,0.33999033629556963,0.7885934087229294,0.6163696292431784
0.3,0.08,0.3007278716388506,0.32369848533217266,0.7597293907263986,0.6292148538139594
0.32,0.08,0.3095440695798456,0.30756556944409563,0.7436207023139159,0.6294288071152783
0.34,0.08,0.31756464432333364,0.2970027111010366,0.7462639582665003,0.6082451927979011
0.36,0.08,0.3244881493631543,0.2839706835399972,0.7608005943811267,0.5640551671169453
0.38,0.08,0.3308048648191715,0.27168979132052684,0.7806509355181886,0.5069136719478806
0.4,0.08,0.3360607213186254,0.2640686469399154,0.8107256750910801,0.43527786231528787
0.42,0.08,0.3403093247443401,0.2552845510013695,0.7955623611274729,0.36898144597627075
0.44,0.08,0.34391238555358405,0.2466725144609663,0.7541556197799417,0.30036469508511565
0.46,0.08,0.34620154419124805,0.2403993737750046,0.7209494977636357,0.21860232141191963
0.48,0.08,0.347633651,0.24033143230527015,0.6340298301291702,0.19120231897785184
0.5,0.08,0.34839916094959533,0.2427520041714188,0.48721276608608244,0.17928825437321827
0.52,0.08,0.34763365064279905,0.29681347873630287,0.3884237723252408,0.22540146013891182
0.54,0.08,0.34620154419124805,0.36941955019624084,0.28776209504457306,0.2871324792146861
0.56,0.08,0.343912386,0.4922573159716482,0.2475906470995392,0.3768746553819916
0.58,0.08,0.3403093247443401,0.6267017871390566,0.24542033491958914,0.4617092707005629
0.6,0.08,0.3360607213186254,0.7391937654917338,0.2769365657124535,0.5242012962547183
0.62,0.08,0.3308048648191715,0.7657286463416203,0.36198610458776304,0.5355765378044974
0.64,0.08,0.32448814936315423,0.7736452978629931,0.4453506812624205,0.5378103671881365
0.66,0.08,0.31756464432333364,0.7658267152432384,0.5249814269543694,0.5346967977105559
0.68,0.08,0.3095440695798456,0.7522641492129923,0.5786015470917177,0.5266598289917348
0.7,0.08,0.3007278716388507,0.7633105410968759,0.5976508024738113,0.5306764463401512
0.72,0.08,0.29136033134568773,0.7873356003594826,0.5935918904923649,0.5368482265877866
0.74,0.08,0.2808832645475676,0.8215773553433267,0.5573298344434455,0.5510536732653284
0.76,0.08,0.26986490022044357,0.8770648156447924,0.4912518511723702,0.5831785682775326
0.78,0.08,0.25830523836431574,0.92582169,0.42058789470399266,0.6183392912604326
0.8,0.08,0.2458350116377073,0.9885780600620255,0.3267278068014475,0.6779598660709543
0.82,0.08,0.23298510953175594,1.0424516269122557,0.24289141636058342,0.740334264
0.84,0.08,0.21960358900139734,1.0561498304356542,0.19075537687621394,0.7844765544421612
0.86,0.08,0.20563567249751424,1.0445241517380692,0.15490588264255822,0.8183690275711006
0.88,0.08,0.1913859597900368,1.000416130991341,0.138151531,0.8313823897208232
0.9,0.08,0.17669682491498592,0.9340342028365916,0.1401680260860328,0.8062885015036059
0.92,0.08,0.161702143,0.8860749340548674,0.14482580678585288,0.7753649760408323
0.94,0.08,0.14653124054766067,0.8729664266819743,0.14541390811167743,0.7426790793113904
0.96,0.08,0.131098987,0.9344731658856777,0.14582817517527774,0.7084625925489023
0.98,0.08,0.11558232026658669,0.9998515686627236,0.158105169,0.6694291873615221
1,0.08,0.1,0.7177330407875905,0.42261616438211325,0.41319751520451276
0,0.1,0.1,0.7179611040469908,0.42348382256549155,0.395539241
0.02,0.1,0.11936909202890425,0.6137408130834286,0.21838656608090953,0.6503326937153976
0.04,0.1,0.13865657501960674,0.8621778585711284,0.11480980955958729,0.9007831980599242
0.06,0.1,0.15783913210404985,0.8807582295114312,0.12925627875376292,0.8999403585977982
0.08,0.1,0.17669682491498592,0.7844281087666769,0.15689667444573058,0.805074855
0.1,0.1,0.19533547216896816,0.8214247948015603,0.20145475316317363,0.6513541503443502
0.12,0.1,0.21359431939789703,0.8878063826440704,0.27680320531407365,0.4673817903613534
0.14,0.1,0.23130695731668077,0.8034449446790211,0.45975261496564157,0.3578261923447108
0.16,0.1,0.2486693177089195,0.6546371855911719,0.6765999331854275,0.3447239427320844
0.18,0.1,0.26530277782300576,0.5182664747754371,0.8552848407966017,0.4216431299742978
0.2,0.1,0.2812754270943909,0.4319345947338376,0.8938669384672507,0.5633134156555195
0.22,0.1,0.29677613334074565,0.3803278172363715,0.8423576677915449,0.6810802086579402
0.24,0.1,0.311144992,0.3592876930752737,0.7610979091828296,0.7381439817399521
0.26,0.1,0.3248410081150215,0.34502841325093553,0.6651376376217301,0.75401167
0.28,0.1,0.337864182,0.33459459967412036,0.6046278238489314,0.7615907170828953
0.3,0.1,0.34950819595691945,0.3227867940914499,0.5748458225829591,0.7553714157599934
0.32,0.1,0.36046688159183965,0.3112745880878887,0.5545019144125505,0.7502294871997943
0.34,0.1,0.3704365939115414,0.29989483380318505,0.56484188,0.7540141112570247
0.36,0.1,0.37904262972550307,0.28573294682743355,0.5873306078933723,0.7264569791107967
0.38,0.1,0.38689441565306837,0.2709095025322466,0.6286679379686355,0.672032669
0.4,0.1,0.39342753565618693,0.2568297101213326,0.7129270102695808,0.5843788706569122
0.42,0.1,0.3987086227689608,0.24302263239328858,0.770556969,0.4726609463135212
0.44,0.1,0.4031872893093752,0.23132263804145817,0.7768497952670345,0.3712195980532505
0.46,0.1,0.4060327528580069,0.22199217433938062,0.7855406552977585,0.25503845785291723
0.48,0.1,0.4078128858023129,0.2144116115768963,0.7129084438238564,0.1893782355430779
0.5,0.1,0.4087644282765879,0.20062293301593825,0.5163748188994024,0.16073601852674016
0.52,0.1,0.4078128858023129,0.27988413040185683,0.40268870060273515,0.22840379588622337
0.54,0.1,0.4060327528580069,0.40204659256764996,0.2890880704241391,0.32328720189417565
0.56,0.1,0.4031872893093752,0.5575123155722681,0.28959041612508657,0.4250881368651207
0.58,0.1,0.3987086227689608,0.6606203431120411,0.37620883493153645,0.48389401800021403
0.6,0.1,0.39342753565618693,0.6844614221503021,0.5258336576307009,0.498827543
0.62,0.1,0.38689441565306837,0.6082931241146793,0.7002625242360048,0.49210872585653637
0.64,0.1,0.37904262972550307,0.551038658,0.8241971239153033,0.49503539106481426
0.66,0.1,0.3704365939115413,0.5028743718723379,0.911398651,0.5069426078757228
0.68,0.1,0.3604668815918396,0.48014864855772815,0.9309380899349401,0.5303534921780575
0.7,0.1,0.34950819595691957,0.4831026165773412,0.9456956294902559,0.5366915180377445
0.72,0.1,0.33786418229793913,0.49714032480950937,0.9539043299459764,0.533838216
0.74,0.1,0.3248410081150215,0.5366711451439202,0.9324263638840851,0.5107171975212919
0.76,0.1,0.311144992,0.6030759272324663,0.8988214116586867,0.4755944144694448
0.78,0.1,0.2967761333407456,0.6815871506197455,0.8200504550068582,0.4601437045030853
0.8,0.1,0.28127542709439085,0.8014110754880504,0.6726801180549544,0.479115531
0.82,0.1,0.2653027778230058,0.9293782978873426,0.48809434430664106,0.5401874505377389
0.84,0.1,0.2486693177089196,1.0225730361142387,0.3388855605465205,0.6460689464653888
0.86,0.1,0.23130695731668086,1.0882473447030305,0.2207546506940002,0.7708757603905663
0.88,0.1,0.21359431939789705,1.1008663030324437,0.14953014992982405,0.8763331364729754
0.9,0.1,0.19533547216896816,1.0097908298067475,0.13774537269515463,0.8624225158407014
0.92,0.1,0.17669682491498595,0.9040696860639066,0.14190130985260013,0.8080945710951885
0.94,0.1,0.15783913210405004,0.8115180612301331,0.1522080970106228,0.7292728092871418
0.96,0.1,0.13865657501960685,0.8616929995668661,0.14999415728369475,0.6780130722250454
0.98,0.1,0.11936909202890432,0.9450961853979778,0.156584725,0.634619991
1,0.1,0.1,0.7179611040469908,0.42348382256549155,0.395539241
0,0.12,0.1,0.7132820433315622,0.4197063253943507,0.3794589114715167
0.02,0.12,0.12307870068004743,0.5874241388741448,0.22061585203376052,0.6322626401502254
0.04,0.12,0.146060162,0.8138009162958524,0.11685632536654995,0.8872606736375612
0.06,0.12,0.16891660256614546,0.8051273576416953,0.13809074890032738,0.8703554970458627
0.08,0.12,0.1913859597900368,0.7604070509474398,0.17624654180547433,0.7303222352834764
0.1,0.12,0.21359431939789703,0.8368401278874873,0.2534284725270187,0.5424168776083762
0.12,0.12,0.2353501388927049,0.881565809,0.3834464967215508,0.37826289318344275
0.14,0.12,0.25645513793817615,0.7200420281603476,0.6293473245079547,0.3696171681908771
0.16,0.12,0.27714277357920813,0.5583650323224266,0.8171393008993447,0.46186823648077335
0.18,0.12,0.29696190845004505,0.45460613899992786,0.8687506910810072,0.5997129930612403
0.2,0.12,0.3159936726159428,0.40594370395191604,0.7580981141876247,0.7167409064620767
0.22,0.12,0.3344631062504734,0.3775838617854362,0.6256794434039884,0.7723866617086239
0.24,0.12,0.35158391825895197,0.3647365720224284,0.5415554411206346,0.7725210488204541
0.26,0.12,0.3679030240107881,0.35580424384081166,0.4736780996077684,0.7463691254953342
0.28,0.12,0.3834204235059817,0.34970262622015497,0.43978110824555705,0.722269045
0.3,0.12,0.39729452279514677,0.3437344009724882,0.4195217147938776,0.7029696957097753
0.32,0.12,0.4103520386166236,0.333938702,0.40609982449942084,0.7064378850893034
0.34,0.12,0.42223117090373435,0.3220740767010136,0.4152960115148947,0.7345695970079048
0.36,0.12,0.4324854525342724,0.3035970215733639,0.4336151408066769,0.7725223718303353
0.38,0.12,0.4418410287768589,0.2838062986570032,0.4743046408491523,0.7714107301903432
0.4,0.12,0.4496253854639871,0.26331194389794865,0.5650789486414137,0.7215414226344048
0.42,0.12,0.45591791732655884,0.24297062450293833,0.6952962215517088,0.5694078733425072
0.44,0.12,0.4612543473655986,0.22503340803366134,0.7664154480035227,0.4369418804099061
0.46,0.12,0.46464477999077564,0.2136462036451556,0.8170440836470144,0.29351463455206417
0.48,0.12,0.46676584768620616,0.19995817569542568,0.7773621352829952,0.1919726289803967
0.5,0.12,0.4678996315473894,0.17163708886123052,0.540110017,0.14709499863518755
0.52,0.12,0.4667658476862062,0.2780383731746423,0.41697921646692293,0.23789358585747322
0.54,0.12,0.4646447799907757,0.45300952330336075,0.3027187643232288,0.3611954674029923
0.56,0.12,0.46125434736559856,0.6022964831816014,0.36864948138864806,0.455445258
0.58,0.12,0.4559179173265589,0.6143932381509815,0.5734730952828156,0.4780920564482218
0.6,0.12,0.4496253854639871,0.5135178345204222,0.8534817260218981,0.4671035022825198
0.62,0.12,0.4418410287768589,0.4098545743842819,0.9981880488581373,0.5087368992865773
0.64,0.12,0.4324854525342724,0.35438150527299617,1.0382298789479325,0.5750507978814672
0.66,0.12,0.42223117090373435,0.33444792766121056,0.9948948234871747,0.6595938669875454
0.68,0.12,0.4103520386166236,0.33294219646822176,0.9415700435679177,0.7176764953862003
0.7,0.12,0.3972945227951469,0.34615389547425857,0.9118875108948088,0.7484014216742934
0.72,0.12,0.38342042350598177,0.3604622652942821,0.9134784396404506,0.7552139796567414
0.74,0.12,0.3679030240107882,0.38044637444200213,0.9369679185965374,0.7291994208101952
0.76,0.12,0.351583918,0.42078910448799606,0.9626414319169987,0.6796661943259333
0.78,0.12,0.3344631062504734,0.47387724567994094,0.9685574895446396,0.616025577
0.8,0.12,0.3159936726159427,0.5785106506365896,0.9170937095990445,0.5423207094858074
0.82,0.12,0.29696190845004516,0.7091073187101735,0.8016997444368148,0.49659439201923633
0.84,0.12,0.27714277357920825,0.844547014,0.6208276552333569,0.5247052456180763
0.86,0.12,0.2564551379381762,0.9830275693452794,0.41086426141729404,0.6264668264066657
0.88,0.12,0.23535013889270492,1.0917033226860267,0.23755268207411037,0.7742723416340304
0.9,0.12,0.213594319,1.0585700510841232,0.17340270966844862,0.845138997
0.92,0.12,0.19138595979003684,0.9630874953411515,0.1464366268242443,0.8437847061613093
0.94,0.12,0.16891660256614566,0.8115005275057645,0.1526967935198845,0.7551345586773327
0.96,0.12,0.14606016238974812,0.8114694821996258,0.15395919421744367,0.6688544902418563
0.98,0.12,0.12307870068004753,0.879759328,0.15785907384498993,0.6038854655187076
1,0.12,0.1,0.7132820433315622,0.4197063253943507,0.3794589114715167
0,0.14,0.1,0.7144998578953781,0.4203164287019554,0.3646129278341961
0.02,0.14,0.12667733722233598,0.5635108526131584,0.2276014685039699,0.6116724546524355
0.04,0.14,0.15324227310808639,0.7690489053763074,0.11937818259328949,0.8759398219927638
0.06,0.14,0.1796626929896553,0.7385170041420772,0.1474195944494716,0.8446567463450874
0.08,0.14,0.2056356724975142,0.7510217122895934,0.19380774964123196,0.6710505553602498
0.1,0.14,0.23130695731668077,0.8558329229170901,0.30113328365778647,0.470930367
0.12,0.14,0.25645513793817615,0.8702462407539274,0.48441821459264667,0.3372343035883163
0.14,0.14,0.2808510163898551,0.6673388211452341,0.7481944890662535,0.41793407708758934
0.16,0.14,0.3047644524181563,0.5163713375095019,0.8576774514561413,0.5817204011037835
0.18,0.14,0.3276739633015562,0.4394091043345604,0.7983291873465918,0.7363853703124533
0.2,0.14,0.3496733296276062,0.4113021268197095,0.641143592,0.7741588300974842
0.22,0.14,0.3710226818378848,0.39669984096025684,0.5233765623164708,0.7231098876576028
0.24,0.14,0.3908131233277418,0.39317000141775815,0.4702453329523508,0.6541607168681819
0.26,0.14,0.4096768493816558,0.3944717183699439,0.4354999250121904,0.5765077310562591
0.28,0.14,0.42761386,0.394355353,0.4167072093686304,0.5377367751243719
0.3,0.14,0.4436513324086875,0.39078612730785234,0.40113321402799784,0.5248575829651156
0.32,0.14,0.4587448923835209,0.3822824571901873,0.3850430102614539,0.5260566167312413
0.34,0.14,0.47247632476896584,0.36586349499170545,0.3746803775021513,0.5629080498203101
0.36,0.14,0.4843295453130136,0.34149644125789025,0.37313493819662213,0.6243404856518808
0.38,0.14,0.49514392632140936,0.31396237295127677,0.38940398261098264,0.696328583
0.4,0.14,0.5041420892284314,0.2804581828568063,0.44126170939472303,0.7636385336843007
0.42,0.14,0.5114158086984902,0.25306695780038524,0.5814179414263208,0.6334904269032292
0.44,0.14,0.5175843424339247,0.22480272290929862,0.7121920242695283,0.49041332757598044
0.46,0.14,0.5215034415082349,0.20993986069792844,0.8001037888331615,0.3279416099797007
0.48,0.14,0.5239552449683544,0.1922516668843628,0.809415742,0.19546228578630168
0.5,0.14,0.5252658185063257,0.15391959983327447,0.5471973528188292,0.1384636001914576
0.52,0.14,0.5239552449683545,0.2891017330440603,0.4255414325988419,0.2525937507464725
0.54,0.14,0.521503442,0.5016149095385293,0.34742816853483716,0.38644023324356636
0.56,0.14,0.5175843424339247,0.5661028510306495,0.523575012,0.45866979350314974
0.58,0.14,0.5114158086984902,0.47708265472069133,0.8063637343371846,0.490351381
0.6,0.14,0.5041420892284314,0.36434979333473766,0.978025329,0.5599648989395437
0.62,0.14,0.49514392632140936,0.3303045463277603,0.8676218636591847,0.690471381
0.64,0.14,0.4843295453130136,0.33130630154664836,0.7509669337071387,0.7915123579012517
0.66,0.14,0.47247632476896584,0.3476720111221105,0.6506535003080699,0.8433215323105732
0.68,0.14,0.458744892,0.36329781355823226,0.5997125248525286,0.8330905092555321
0.7,0.14,0.4436513324086877,0.37661452051414346,0.5925802995671445,0.8258182793384002
0.72,0.14,0.4276138599996271,0.3874830331378903,0.603127925,0.8260093568687922
0.74,0.14,0.409676849,0.39505822171083815,0.6455311997187028,0.8249806584461872
0.76,0.14,0.3908131233277419,0.4053033514293742,0.7288783068965411,0.8171029721791119
0.78,0.14,0.3710226818378848,0.42297169393326844,0.8162144321215459,0.7787424913520239
0.8,0.14,0.34967332962760617,0.4724869248550141,0.921362604,0.6857188903643847
0.82,0.14,0.3276739633015563,0.5574621647263568,0.9708556294493091,0.5691741962034209
0.84,0.14,0.3047644524181565,0.6923114174361957,0.8541283909411101,0.5046343578516255
0.86,0.14,0.2808510163898551,0.8672385435170963,0.6249243538035524,0.5257185733500587
0.88,0.14,0.2564551379381762,1.045148419215946,0.3615378117534008,0.6470337796618064
0.9,0.14,0.23130695731668077,1.0798824842413142,0.23054210002258302,0.7927585138737295
0.92,0.14,0.20563567249751422,1.0209456014885352,0.158834042,0.8647253836245035
0.94,0.14,0.1796626929896555,0.8386478216562965,0.1521212923592928,0.795828158
0.96,0.14,0.15324227310808652,0.7806680052193216,0.15836822278661533,0.6709212353300252
0.98,0.14,0.1266773372223361,0.8209725675801062,0.16176587598080272,0.5793195373553511
1,0.14,0.1,0.7144998578953781,0.4203164287019554,0.3646129278341961
0,0.16,0.1,0.7174701543034927,0.42021188595253167,0.35086504461676626
0.02,0.16,0.13020480867262935,0.5360418525797641,0.2363083501900626,0.5868776372847585
0.04,0.16,0.16028235348688258,0.724825288,0.12184729543355768,0.8627034669120834
0.06,0.16,0.1901962733403665,0.6786930313416321,0.1568760691133321,0.8161737124123264
0.08,0.16,0.2196035890013973,0.749570694,0.2111985089842717,0.6194193225490252
0.1,0.16,0.2486693177089195,0.8750542565870821,0.3476028194733138,0.4206431009130087
0.12,0.16,0.27714277357920813,0.8476199427552494,0.581918347,0.3325981129701635
0.14,0.16,0.3047644524181563,0.6327667290512794,0.8169761028788108,0.4867537671906267
0.16,0.16,0.331839897,0.5023968808261414,0.8328719369011186,0.6930004995190056
0.18,0.16,0.35777866973563616,0.44629099905576064,0.6984142498464024,0.8059762349528037
0.2,0.16,0.3826869521949917,0.42860478639399247,0.557709617,0.7280847942032386
0.22,0.16,0.4068592709471096,0.422943826,0.47432304272377895,0.5993562057450188
0.24,0.16,0.4292665484713262,0.42613303219594084,0.4485738700509463,0.5253731911853455
0.26,0.16,0.4506245735081847,0.4354977352904953,0.4405843413236271,0.47805214485852043
0.28,0.16,0.4709333460576849,0.44077444412292804,0.43647161070229107,0.45584161192321476
0.3,0.16,0.4890914096481795,0.4419447863805298,0.4246153795556241,0.43981253407765436
0.32,0.16,0.5061807498409103,0.4364889924435976,0.40723123015941165,0.4335188978984106
0.34,0.16,0.521727852,0.4163426805281515,0.37922389713812615,0.4455452062099484
0.36,0.16,0.5351483915605617,0.3856673676213923,0.3544895994020653,0.5005756111690963
0.38,0.16,0.5473927286377278,0.3509199629413541,0.34702105,0.5891289204038826
0.4,0.16,0.5575806940537137,0.30193659642153325,0.36397097527101496,0.7370583280965154
0.42,0.16,0.5658161975861862,0.26517506937485413,0.4880781588088667,0.6726465983227876
0.44,0.16,0.57280038,0.22561970196355927,0.6575593459978198,0.5366779467020636
0.46,0.16,0.5772376905350014,0.20640650658262896,0.7808170544003734,0.3555614508616101
0.48,0.16,0.5800136892712544,0.18538298455804939,0.8336766120604864,0.1984898353574894
0.5,0.16,0.5814975563692302,0.13903577883098298,0.5518567601939711,0.13235826366862685
0.52,0.16,0.5800136892712544,0.3018622759441676,0.4355981508614793,0.2677919646041217
0.54,0.16,0.5772376905350014,0.5239436854686023,0.41647963629746687,0.40138925148969135
0.56,0.16,0.57280038,0.4993861305302468,0.6955974353371788,0.4654170675963255
0.58,0.16,0.5658161975861862,0.37047896775514805,0.918643432,0.5462986070972901
0.6,0.16,0.5575806940537137,0.2996312494702732,0.8552293761761671,0.7216427813837579
0.62,0.16,0.5473927286377278,0.3250013234073355,0.6405344315873427,0.8361834211086588
0.64,0.16,0.5351483915605618,0.35605423305878375,0.5198433305103557,0.8445743982234761
0.66,0.16,0.5217278520328131,0.3842628550018441,0.4607844334933995,0.7761101427586835
0.68,0.16,0.5061807498409103,0.40255678750221735,0.45429669595781447,0.6963210221610201
0.7,0.16,0.4890914096481796,0.41276523464846004,0.4631214787059427,0.6703977231205914
0.72,0.16,0.47093334605768494,0.4189716861434289,0.48033954413807517,0.667108794
0.74,0.16,0.4506245735081847,0.420841773,0.5019407550193205,0.7176791565321178
0.76,0.16,0.4292665484713262,0.42103087595876915,0.541938386,0.8103523837544209
0.78,0.16,0.4068592709471095,0.42684225305282103,0.6019954480563693,0.8784101821291965
0.8,0.16,0.3826869521949917,0.44465004,0.7429155811315246,0.8729102169355707
0.82,0.16,0.35777866973563627,0.4820644314138393,0.9233902322515193,0.747466587
0.84,0.16,0.33183989678954007,0.5776366942635786,0.983054271,0.5786498134770289
0.86,0.16,0.30476445241815636,0.7474822483341557,0.8345839691097612,0.48497718
0.88,0.16,0.2771427735792082,0.9600605006732645,0.5224155052944723,0.5183222341376854
0.9,0.16,0.24866931770891942,1.0702342508491607,0.3085750965908364,0.7039040296757167
0.92,0.16,0.21960358900139731,1.0677121438934127,0.18028638484807488,0.8567870583902409
0.94,0.16,0.19019627334036676,0.8856330784843395,0.15047244696440903,0.8453663259471537
0.96,0.16,0.16028235348688277,0.7642166151050792,0.16216034985883634,0.6817063944774846
0.98,0.16,0.13020480867262946,0.7651867932707086,0.16665423447531544,0.5589277521895066
1,0.16,0.1,0.7174701543034927,0.42021188595253167,0.35086504461676626
0,0.18,0.1,0.7058681523760436,0.4138402585561208,0.3371668292551677
0.02,0.18,0.13358419110373365,0.5064137909842948,0.24674631,0.5556801952318019
0.04,0.18,0.16702687978026687,0.6701720725769862,0.12573891772523235,0.8354635312350462
0.06,0.18,0.20028763676468522,0.6358354747730314,0.16375040172445093,0.7895146172907297
0.08,0.18,0.23298510953175589,0.7492176638059502,0.22358654689543675,0.5828960662873037
0.1,0.18,0.26530277782300576,0.8797011266889267,0.38551580931667856,0.39853901375319517
0.12,0.18,0.29696190845004505,0.8354678516081688,0.6424677340129391,0.3424889811093931
0.14,0.18,0.3276739633015562,0.6206742441511536,0.8294915694147527,0.5444666631558174
0.16,0.18,0.35777866973563616,0.5100879023551034,0.7814678487005339,0.7333857360407601
0.18,0.18,0.3866195313699442,0.4610619457873761,0.6460969080085455,0.7879334728232528
0.2,0.18,0.4143146089070122,0.4524242431613228,0.5348213616378421,0.6598544714947109
0.22,0.18,0.44119138144976044,0.45583244818746477,0.48288613103238043,0.5455862859231075
0.24,0.18,0.46610563595287235,0.46388876240012866,0.4710016432011145,0.49732906437577146
0.26,0.18,0.48985324522298734,0.4805303285038477,0.4738792398285521,0.4734140751621433
0.28,0.18,0.5124342092601055,0.4893459672814561,0.4733946883635941,0.462892366
0.3,0.18,0.5326238381468966,0.4963124915801485,0.46920954732071674,0.4478440498446708
0.32,0.18,0.5516251724407129,0.4933512011624551,0.45128062522830154,0.42458947087399856
0.34,0.18,0.5689117196518291,0.46999453653698875,0.4142260949642286,0.4020129456053445
0.36,0.18,0.5838337795496475,0.43313533582339625,0.3689887076969982,0.4337697186893243
0.38,0.18,0.5974480408017212,0.39082099095759976,0.3368253812628913,0.5030286046051916
0.4,0.18,0.6087758588719198,0.32679717476287884,0.3326100145062371,0.6785009761736716
0.42,0.18,0.6179327691992696,0.2788402575624435,0.4297893638886072,0.6863874162080821
0.44,0.18,0.6256983574239896,0.2286591243342143,0.61172804,0.5702707206491037
0.46,0.18,0.6306321246575464,0.20433560173374554,0.7690046788927961,0.37205654054703946
0.48,0.18,0.6337187084221548,0.18105178030088892,0.8534893936984318,0.20155168891714476
0.5,0.18,0.635368594,0.12717705475073507,0.5579968183855336,0.1292145311036902
0.52,0.18,0.6337187084221549,0.31666469826912386,0.4518043685363232,0.28346312972926385
0.54,0.18,0.6306321246575464,0.5238995357831592,0.5061814136049763,0.4095218773288925
0.56,0.18,0.6256983574239896,0.4208136972808011,0.8487973679848662,0.48414434379058385
0.58,0.18,0.6179327691992695,0.31330259183725256,0.9049530858407079,0.632075496
0.6,0.18,0.6087758588719198,0.3044677700294344,0.6460989108510834,0.8763491277552891
0.62,0.18,0.5974480408017212,0.3586487681129195,0.47890243365479424,0.8525078674378017
0.64,0.18,0.5838337795496475,0.39813874347845934,0.41660803110853495,0.7334916070697426
0.66,0.18,0.5689117196518291,0.4290310538361341,0.41268372928632346,0.5958504166172757
0.68,0.18,0.5516251724407129,0.4504868594603273,0.4278050252437259,0.5372815954669106
0.7,0.18,0.5326238381468968,0.460670054,0.44607870675801997,0.5239118548420679
0.72,0.18,0.5124342092601055,0.46315692244484724,0.45974231229540524,0.5339537268522986
0.74,0.18,0.48985324522298745,0.46049293918784817,0.47345544731837585,0.558621602
0.76,0.18,0.4661056359528724,0.4535647877761497,0.49935939516976074,0.6260800923704761
0.78,0.18,0.44119138144976044,0.4514096041019327,0.5386305815363203,0.7057288743495881
0.8,0.18,0.4143146089070121,0.45705268014271333,0.6333575655652705,0.8119213372533076
0.82,0.18,0.3866195313699443,0.47521387414221977,0.7844295932085641,0.8339136142265232
0.84,0.18,0.3577786697356363,0.5415089600997334,0.9062980212102442,0.7032798126268802
0.86,0.18,0.32767396330155624,0.6761500532791855,0.9011634535354818,0.5430759306045891
0.88,0.18,0.2969619084500451,0.8742441721911969,0.6742729704722136,0.4713908207493777
0.9,0.18,0.26530277782300576,1.0196943522686026,0.41217190364200706,0.6171107566898615
0.92,0.18,0.23298510953175589,1.0766934248671831,0.22053767381108524,0.8028730974424133
0.94,0.18,0.2002876367646855,0.9344064810028078,0.15263575709575064,0.874886281
0.96,0.18,0.1670268797802671,0.7670837430507208,0.16457283771623382,0.6970213763442648
0.98,0.18,0.1335841911037338,0.7184152775507519,0.17097594484572715,0.5449457702316438
1,0.18,0.1,0.7058681523760436,0.4138402585561208,0.3371668292551677
0,0.2,0.1,0.696802147,0.4109957856431379,0.3236314168911217
0.02,0.2,0.1368293180920864,0.483585725,0.26147693359925284,0.5246384423443997
0.04,0.2,0.173503461,0.6176608829004657,0.13042672025950475,0.8109974055145275
0.06,0.2,0.20997809248112537,0.6027701768772571,0.16863452524207287,0.7725018538169022
0.08,0.2,0.24583501163770735,0.7384108132579272,0.23074291179335013,0.5678050091640179
0.1,0.2,0.2812754270943909,0.8908809312174722,0.39630371685904664,0.39004350528023213
0.12,0.2,0.3159936726159428,0.8421530587683432,0.6662333386166046,0.3539716147241807
0.14,0.2,0.3496733296276062,0.6383879555949028,0.8291029345575025,0.5689424001511831
0.16,0.2,0.38268695219499177,0.536302912,0.7702994313666899,0.749897011
0.18,0.2,0.4143146089070122,0.48839869334237873,0.6373862825865965,0.7708467208798316
0.2,0.2,0.44468576827324985,0.48300847118884355,0.5462968168870447,0.6415984921555146
0.22,0.2,0.47415955259659714,0.4911514118849279,0.5105714780547833,0.5440557747624848
0.24,0.2,0.5014811873886376,0.4984156926448793,0.5037589775170461,0.5126603424635134
0.26,0.2,0.5275234479580283,0.5221576030810715,0.519168321,0.5177060843732517
0.28,0.2,0.5522863343047693,0.5315041837345619,0.5232872911446015,0.5163429862507372
0.3,0.2,0.5744268188600201,0.5464287691735292,0.5248965976259876,0.5052628175146276
0.32,0.2,0.5952641879280882,0.5548062887294976,0.514315513,0.47994358645831015
0.34,0.2,0.6142210758276836,0.520853132,0.46003852251144023,0.4160063366347301
0.36,0.2,0.6305850039886577,0.4862587024992465,0.4053233962072715,0.41151265055054875
0.38,0.2,0.645514765,0.434077143,0.3407961807250225,0.4395489860279005
0.4,0.2,0.6579371522181825,0.35702139152626244,0.3249630389032917,0.5988157365974678
0.42,0.2,0.6679788638718894,0.29322415673909197,0.3890190078419262,0.6772562
0.44,0.2,0.6764948146660289,0.23105540325285287,0.5676497535849958,0.5896698252055957
0.46,0.2,0.6819053151683551,0.2016560325926297,0.7522215446414429,0.3799861126497757
0.48,0.2,0.6852901451001976,0.17592326182178442,0.8627922042327261,0.20029776687347173
0.5,0.2,0.6870994534772195,0.11911075200784002,0.5543455033452648,0.13104128796546222
0.52,0.2,0.6852901451001977,0.33148814695934575,0.46755106942109514,0.29720838544494127
0.54,0.2,0.6819053151683552,0.48900746403059814,0.6263033416296387,0.4127031807583564
0.56,0.2,0.6764948146660288,0.34791819404292584,0.9255507134799656,0.527226824
0.58,0.2,0.6679788638718893,0.30437950895408156,0.7718368310728877,0.7260127574754653
0.6,0.2,0.6579371522181826,0.3426474389414917,0.4848880747381742,0.8967442338961519
0.62,0.2,0.6455147653365689,0.40663811324286325,0.4123606547694796,0.7180841559946295
0.64,0.2,0.6305850039886577,0.4497176220439859,0.4088747982023565,0.5692205239472105
0.66,0.2,0.6142210758276835,0.48773939560724383,0.4382546917582635,0.48253386528869047
0.68,0.2,0.5952641879280882,0.5148525475013832,0.4741304084167633,0.4829282648715839
0.7,0.2,0.5744268188600203,0.520741195,0.4937625544939389,0.4950865837367255
0.72,0.2,0.5522863343047694,0.5164965807547223,0.5031167790199912,0.5102183018216425
0.74,0.2,0.5275234479580284,0.5080832321149524,0.505200799,0.5252712209268097
0.76,0.2,0.5014811873886378,0.491196532,0.5062022682822453,0.557706578
0.78,0.2,0.47415955259659726,0.48255576140130796,0.5240893394335053,0.6167422772901501
0.8,0.2,0.4446857682732498,0.478698673,0.585846795,0.7461279207813813
0.82,0.2,0.4143146089070124,0.48706624719081454,0.7008770032143993,0.8625638475692881
0.84,0.2,0.38268695219499194,0.5359502588904153,0.8493422421954344,0.7880670010226949
0.86,0.2,0.3496733296276063,0.6453950113138056,0.9253148077361477,0.6023752569760137
0.88,0.2,0.31599367261594286,0.8204514500607051,0.7859632718175181,0.45311994955662094
0.9,0.2,0.28127542709439085,0.9884033580880631,0.49357270865563607,0.5586777110363842
0.92,0.2,0.24583501163770738,1.0814881132133431,0.25871470273352964,0.7565624711180361
0.94,0.2,0.20997809248112567,0.9794293315497736,0.15707524871507836,0.8971632172575938
0.96,0.2,0.17350346085521923,0.7721020645344288,0.16864587154689875,0.7100786452849147
0.98,0.2,0.13682931809208654,0.6800222392682438,0.17669582029624495,0.5350222297060946
1,0.2,0.1,0.696802147,0.4109957856431379,0.3236314168911217
0,0.22,0.1,0.6819978192070625,0.4070203412188182,0.30983239456960515
0.02,0.22,0.13997856148458285,0.4637356288740672,0.27790462253369574,0.492439052
0.04,0.22,0.17978867873096518,0.5592583983373762,0.1364924074011812,0.7811961929988409
0.06,0.22,0.2193822248139467,0.5786204236029351,0.17091121908869553,0.7612703509064722
0.08,0.22,0.2583052383643158,0.719395998,0.23280363542652888,0.5645662355538795
0.1,0.22,0.29677613334074565,0.9032707120771805,0.3915846010924742,0.38725617544586377
0.12,0.22,0.3344631062504734,0.8664198064891435,0.6632377229758307,0.35672482614006285
0.14,0.22,0.3710226818378848,0.6677479553776717,0.8267271017724991,0.5723259023483281
0.16,0.22,0.4068592709471096,0.5720480903159524,0.7743972649030887,0.7500148880334901
0.18,0.22,0.4411913814497604,0.519415807,0.6558877770306996,0.7677995087309499
0.2,0.22,0.47415955259659714,0.5168525767005915,0.5741792764119713,0.6509616717101815
0.22,0.22,0.5061536149305254,0.5294118866776931,0.5480884679107433,0.5698629853164016
0.24,0.22,0.5358114992731521,0.5341218456413884,0.5414084034615685,0.553817323
0.26,0.22,0.564080611,0.5663597017504597,0.5653911816996308,0.5689707379080405
0.28,0.22,0.5909609507140209,0.5742097361757452,0.573560465,0.5761638531156625
0.3,0.22,0.6149946491082562,0.5966616096042037,0.5830688886687612,0.5687286405162205
0.32,0.22,0.6376138037280019,0.6128766126943537,0.5760327137201153,0.5393534611401695
0.34,0.22,0.658191679,0.572407335,0.5096370304603609,0.4553393417619659
0.36,0.22,0.6759548724665659,0.5379074481448122,0.44199252297452707,0.40693517868453166
0.38,0.22,0.6921612648984113,0.4747873475334856,0.34821930902838616,0.39786793206247023
0.4,0.22,0.7056458794245375,0.38679165888348727,0.320987386,0.5404049265887262
0.42,0.22,0.7165462492265086,0.3068282216826397,0.36083882195650824,0.6620741387611951
0.44,0.22,0.725790392,0.23279724050923814,0.5328227458560038,0.5998399749831385
0.46,0.22,0.7316635394251951,0.1988052751179938,0.739030097,0.3824758931620725
0.48,0.22,0.735337803,0.17086378661882834,0.871005676,0.19730806856042754
0.5,0.22,0.7373018240445616,0.11259737430035048,0.5488272178959512,0.135388499
0.52,0.22,0.735337803,0.3454371947858083,0.48573384059123986,0.3093176874875072
0.54,0.22,0.7316635394251952,0.44570697645807855,0.7411600000970929,0.41872219393835136
0.56,0.22,0.7257903916668311,0.2912000834367137,0.9394037468974388,0.5851448093086369
0.58,0.22,0.7165462492265088,0.3155538460891538,0.6370691682791586,0.7934075253822123
0.6,0.22,0.7056458794245375,0.37923484206221614,0.3951536728634324,0.8280846495516851
0.62,0.22,0.6921612648984113,0.45537609010214836,0.39292057819340664,0.5773946435912255
0.64,0.22,0.6759548724665659,0.507390264,0.4307731127784691,0.4747123056740558
0.66,0.22,0.6581916788479097,0.5491277151271892,0.4826487139504075,0.45042000451466224
0.68,0.22,0.637613804,0.5804423021075333,0.5355820400404453,0.503832989
0.7,0.22,0.6149946491082563,0.5765959489239403,0.5503355836778929,0.5290780222521063
0.72,0.22,0.590960951,0.5621557809823067,0.5502259227674209,0.5422383433710323
0.74,0.22,0.5640806112009841,0.5505507365079558,0.5447305773894903,0.5413935546628491
0.76,0.22,0.5358114992731521,0.5298476425801795,0.5343868813769893,0.5455064292002271
0.78,0.22,0.5061536149305252,0.5178709779040797,0.5383239701632312,0.5776810031319755
0.8,0.22,0.4741595525965971,0.5063354679319179,0.5765206441351143,0.6845653463767203
0.82,0.22,0.4411913814497606,0.5076030127697875,0.6611585293488311,0.8259986509132653
0.84,0.22,0.40685927094710966,0.5468098033883984,0.7995995838918494,0.8359796423525175
0.86,0.22,0.37102268183788484,0.6381722699735461,0.9150593231892054,0.6607883729647602
0.88,0.22,0.3344631062504734,0.7888774291385218,0.857569099,0.4638698665838653
0.9,0.22,0.2967761333407456,0.962097115,0.5630946999524885,0.5181457035811908
0.92,0.22,0.25830523836431574,1.0781340449733454,0.2982555554369588,0.7108646183096248
0.94,0.22,0.21938222481394706,1.0169830268830977,0.16430812231743336,0.9059295246957434
0.96,0.22,0.17978867873096543,0.7796958903793846,0.17318053178193346,0.7207178277303894
0.98,0.22,0.13997856148458304,0.6470421946606644,0.18248898861642876,0.5277757811246676
1,0.22,0.1,0.6819978192070625,0.4070203412188182,0.30983239456960515
0,0.24,0.1,0.6502221974693165,0.39826323417744663,0.29683437511769867
0.02,0.24,0.14289784992400045,0.4449314225389288,0.29476256387544164,0.4581762390569488
0.04,0.24,0.1856149555845117,0.4988040196396959,0.15088549300613313,0.7334241927370334
0.06,0.24,0.22809967576339385,0.5502359917831554,0.16721727328167063,0.7488712399164803
0.08,0.24,0.26986490022044357,0.6812763152394687,0.23013209490014888,0.5694349331569347
0.1,0.24,0.31114499179595695,0.8885905289960399,0.36356995206699755,0.3993771221158736
0.12,0.24,0.35158391825895197,0.8950872485114278,0.627044505,0.349065831
0.14,0.24,0.3908131233277418,0.7122644860399175,0.8059569221494264,0.542121888
0.16,0.24,0.4292665484713262,0.6128266700428876,0.8065704376657246,0.7232618245932781
0.18,0.24,0.46610563595287235,0.5555147306388921,0.6859699663120439,0.7722566127591304
0.2,0.24,0.5014811873886376,0.5523536579788144,0.6139152651657627,0.6854697603035956
0.22,0.24,0.5358114992731521,0.5670983218217251,0.5884124342466294,0.6166121118167265
0.24,0.24,0.5676350423009318,0.5679966189565907,0.5756133163051957,0.5864633945016016
0.26,0.24,0.5979684028805153,0.6035646175164477,0.6035113170070923,0.6023600290504889
0.28,0.24,0.6268115810119026,0.6116184020633977,0.6112937528098277,0.6106029641223198
0.3,0.24,0.6526002524535248,0.638853426,0.6242111984473646,0.6057444922650008
0.32,0.24,0.6768710882278385,0.6540125567656792,0.612420104,0.5666011772235457
0.34,0.24,0.6989515875221678,0.6166138026728822,0.5445691483662519,0.4814048365024625
0.36,0.24,0.7180118734786278,0.5752731320783554,0.4610932889103153,0.4098454232800862
0.38,0.24,0.735401679,0.5032950572645641,0.35497331482621686,0.3924263357399759
0.4,0.24,0.7498709577797649,0.40617299397705314,0.3173136867854695,0.5279925220977248
0.42,0.24,0.761567287,0.31494064819419454,0.35724104327448414,0.6486995025687824
0.44,0.24,0.7714864494551057,0.2329088847474521,0.5242652906374029,0.5915292043330252
0.46,0.24,0.7777884623781306,0.19533348925277985,0.7462788483665975,0.37201813215278806
0.48,0.24,0.7817310259105693,0.16692699843136893,0.8828098021320697,0.19252723861935037
0.5,0.24,0.7838384621392187,0.10705900167724523,0.5448271232861259,0.142658631
0.52,0.24,0.7817310259105692,0.35675301633874545,0.5118458531275839,0.31864704645885644
0.54,0.24,0.7777884623781306,0.4061647803550771,0.8347340827863748,0.42583534710447474
0.56,0.24,0.7714864494551057,0.2669115942752696,0.8867422185918993,0.6541838688010804
0.58,0.24,0.761567287,0.3364729579435725,0.5500214536228925,0.8185568173883437
0.6,0.24,0.749870958,0.4101137605422627,0.373879942,0.7432602600165976
0.62,0.24,0.735401679,0.5031278566376909,0.3989778288592163,0.5038800274737748
0.64,0.24,0.7180118734786278,0.5613949091753047,0.46415222237798603,0.4559170479367021
0.66,0.24,0.6989515875221677,0.5999381826616759,0.5280999900099834,0.47234427102107335
0.68,0.24,0.6768710882278385,0.639888066,0.5941279709787315,0.5533984318643339
0.7,0.24,0.6526002524535248,0.6266212551676685,0.6027941516397413,0.5805044013897364
0.72,0.24,0.6268115810119028,0.6059482867172903,0.5963741086715119,0.588212677
0.74,0.24,0.5979684028805154,0.596107949,0.5918752343774232,0.5906645430273476
0.76,0.24,0.5676350423009319,0.5613140663337827,0.563126373,0.5692104532040316
0.78,0.24,0.535811499,0.5527107333110828,0.5678428135215785,0.5920734050633406
0.8,0.24,0.5014811873886376,0.5346556490274887,0.5898882237386411,0.6714788131373471
0.82,0.24,0.46610563595287247,0.5287221342158834,0.6586245221218663,0.8109798892620174
0.84,0.24,0.42926654847132634,0.5694433120399203,0.7851884955412016,0.8309806473633827
0.86,0.24,0.390813123,0.6487355395070624,0.9037776805795281,0.6867747137805644
0.88,0.24,0.3515839182589521,0.786339604,0.8786229945573857,0.46766827908271397
0.9,0.24,0.31114499179595695,0.9475524902261341,0.5956861122141801,0.5008525836763414
0.92,0.24,0.2698649002204436,1.0704989297246519,0.3225402689524765,0.6766748459985812
0.94,0.24,0.2280996757633942,1.033049144118561,0.17184643553515613,0.8985455276712347
0.96,0.24,0.18561495558451194,0.7827046561374288,0.17834118665428522,0.719948572
0.98,0.24,0.14289784992400065,0.617351956,0.18805203179486743,0.5181201632786765
1,0.24,0.1,0.6502221974693165,0.39826323417744663,0.29683437511769867
0,0.26,0.1,0.622042188,0.3923279438438314,0.28468465071270105
0.02,0.26,0.1456804385500175,0.4311340434481796,0.31459847255403567,0.424990825
0.04,0.26,0.19116840877735175,0.4397093606506233,0.1687994507056002,0.6852796289281764
0.06,0.26,0.23640891973266476,0.519802525,0.16391360523986312,0.7386382437930727
0.08,0.26,0.28088326454756757,0.630251264,0.2256873581767534,0.5870776498409322
0.1,0.26,0.3248410081150215,0.8636163589680523,0.3176836080449371,0.4254657128809363
0.12,0.26,0.36790302401078806,0.9233291701903208,0.5622264834397859,0.3501737618339172
0.14,0.26,0.4096768493816558,0.7836349840772507,0.7615627514661434,0.4834998286301545
0.16,0.26,0.4506245735081847,0.6712085401461648,0.8568600269171945,0.6713973336090739
0.18,0.26,0.48985324522298734,0.6092412257942175,0.7444956738730932,0.7612410039423775
0.2,0.26,0.5275234479580283,0.6000830006537518,0.6802343264511117,0.745267754
0.22,0.26,0.564080611,0.6097144813735536,0.6440952015102843,0.6851110072224575
0.24,0.26,0.5979684028805153,0.6103945050363508,0.6305645163499274,0.655258061
0.26,0.26,0.6302693507468081,0.6453074933364955,0.6536952390361617,0.6592440452496651
0.28,0.26,0.6609834547998621,0.652658983,0.6539139771360496,0.6495933680183049
0.3,0.26,0.6884449201917797,0.6801574952122256,0.6667734841559888,0.6440846910395692
0.32,0.26,0.7142900948126598,0.6927506348931732,0.6460738139536827,0.5870102741608032
0.34,0.26,0.7378028557774932,0.6570194970665464,0.5712430319436517,0.49232822192011405
0.36,0.26,0.7580994958870177,0.6085831697969675,0.47177460971096186,0.40546148741350024
0.38,0.26,0.7766172985819916,0.5267218362715231,0.35130524588193596,0.3868870678911131
0.4,0.26,0.7920251342408339,0.42059345897132916,0.31252864462679325,0.5210388440718153
0.42,0.26,0.8044801514906025,0.31811848538290405,0.3532125588263554,0.6379818865868931
0.44,0.26,0.8150427246551121,0.2288171800318165,0.5252601583364356,0.5715535987567266
0.46,0.26,0.821753521,0.19006545066680447,0.7505475949539864,0.35672364333193435
0.48,0.26,0.8259518202408779,0.16164762419217954,0.889957335,0.18459803380052298
0.5,0.26,0.828195956,0.10442003265745206,0.5335501936613468,0.15383415741302206
0.52,0.26,0.8259518202408779,0.36487163466927225,0.5381006450728743,0.32421468490420546
0.54,0.26,0.8217535205244079,0.36194943101451443,0.8956146638128452,0.4389088078196606
0.56,0.26,0.8150427246551122,0.25949122379932604,0.8008941058436279,0.726630956
0.58,0.26,0.8044801514906024,0.3604940534802345,0.4805996969395988,0.8131159285728431
0.6,0.26,0.7920251342408339,0.4460271807771733,0.37250150888193345,0.6532016557121525
0.62,0.26,0.7766172985819916,0.5526873451179696,0.40864299160711137,0.4524851148703919
0.64,0.26,0.7580994958870177,0.6161710389650005,0.5054318938711706,0.45947938050725295
0.66,0.26,0.737802856,0.6505858196933214,0.5810438777951008,0.5183358181268447
0.68,0.26,0.7142900948126598,0.6927419171104255,0.6539735173054287,0.6126207063558303
0.7,0.26,0.6884449201917798,0.671491386,0.6570912620748713,0.6405985771930076
0.72,0.26,0.6609834547998623,0.6418446310438042,0.6414669122699178,0.6413633685037307
0.74,0.26,0.6302693507468082,0.6344262929432748,0.634003213,0.6347393413778105
0.76,0.26,0.5979684028805153,0.5953947961711028,0.6016155281206912,0.6120783833753061
0.78,0.26,0.5640806112009839,0.5904721354007882,0.6081759136679624,0.6307036980014551
0.8,0.26,0.5275234479580282,0.5691858827475587,0.6251638940826985,0.6982006456151997
0.82,0.26,0.4898532452229875,0.5619411935420451,0.6861543286237402,0.8106865340936869
0.84,0.26,0.4506245735081848,0.6063961091336715,0.8057905004749907,0.830222195
0.86,0.26,0.40967684938165605,0.6805315185978371,0.901179707,0.6856747436453688
0.88,0.26,0.36790302401078817,0.8058339556981089,0.8731853534744051,0.47253194456817643
0.9,0.26,0.3248410081150215,0.9553662337594333,0.6020044177078815,0.49185099964244006
0.92,0.26,0.2808832645475676,1.0695259320044694,0.33604173553456884,0.6602538683962675
0.94,0.26,0.23640891973266517,1.0431486405114336,0.18013194129516907,0.8898485791276914
0.96,0.26,0.19116840877735206,0.7810984090704367,0.1851511162608004,0.7159787965351336
0.98,0.26,0.1456804385500177,0.5917016524407092,0.19522076438861277,0.5095242763556753
1,0.26,0.1,0.622042188,0.3923279438438314,0.28468465071270105
0,0.28,0.1,0.5835479628967664,0.3829433184778562,0.2734947410692892
0.02,0.28,0.14832632736263396,0.4146012832020353,0.3329251228554774,0.3909638336310707
0.04,0.28,0.19644903830948546,0.3864612940028979,0.19353373686776285,0.6257801436592905
0.06,0.28,0.24430995672175948,0.477737608,0.16148725941477923,0.7186172457726157
0.08,0.28,0.2913603313456877,0.5731355919458726,0.2206184997850873,0.5984182107895091
0.1,0.28,0.337864182,0.8002493339822827,0.2837297601970751,0.4593934983640314
0.12,0.28,0.3834204235059817,0.9274223562565485,0.4883120424302104,0.35914780954927117
0.14,0.28,0.42761386,0.8480105857280902,0.6910010346494425,0.4285057288354986
0.16,0.28,0.47093334605768494,0.7284306123424179,0.860790038,0.5908860130754161
0.18,0.28,0.5124342092601055,0.6661726248161886,0.7868202602920916,0.7170706415059231
0.2,0.28,0.5522863343047693,0.6504556611231832,0.7391194181108671,0.7617203759556814
0.22,0.28,0.5909609507140209,0.6498995480571338,0.6971262803416907,0.7350247340188822
0.24,0.28,0.6268115810119026,0.6565109633622337,0.6831526264365628,0.7049820104766893
0.26,0.28,0.6609834547998621,0.6853352253831946,0.6970742826709914,0.7032324212682409
0.28,0.28,0.6934765720778994,0.6986948051481596,0.7020548450469654,0.6964812991757685
0.3,0.28,0.7225286523230208,0.7166725003025087,0.6954585802126023,0.6593699013577727
0.32,0.28,0.749870823,0.7239395190687389,0.6600914517040556,0.5783428932648518
0.34,0.28,0.774745484,0.6899818567237531,0.5782222670884449,0.47533169656280555
0.36,0.28,0.7962177396917356,0.6306064418503122,0.46475875037616166,0.3962944073378468
0.38,0.28,0.8158081250619221,0.5394724007077311,0.3423568036978992,0.4011202149571408
0.4,0.28,0.8321084088077444,0.42495002830994266,0.30625774321685983,0.5386003280691455
0.42,0.28,0.845284842,0.3160275634617809,0.3630966460479877,0.6316579713148012
0.44,0.28,0.8564592172668504,0.22357062414995296,0.5428825060753127,0.5430514071329156
0.46,0.28,0.8635587138640273,0.18440686352657504,0.770947886,0.3344444547764118
0.48,0.28,0.8680001862514352,0.15743332808198257,0.9016851268046167,0.17687295478761697
0.5,0.28,0.8703743064756894,0.10136838593579628,0.5255096592354721,0.1654129920238492
0.52,0.28,0.868000186,0.3711191557835226,0.5696664023065356,0.32883846919283766
0.54,0.28,0.8635587138640273,0.3272411748032575,0.9505540309734641,0.4486157884911599
0.56,0.28,0.8564592172668504,0.2643608725387441,0.7192630011641188,0.7901792393822373
0.58,0.28,0.8452848418724251,0.38049576818335995,0.442386981,0.8045210998080705
0.6,0.28,0.8321084088077444,0.47659410086793824,0.3752195120782017,0.6036414976387535
0.62,0.28,0.8158081250619221,0.5931931048740636,0.41786992604428724,0.43638352132717484
0.64,0.28,0.7962177396917356,0.6603566554113052,0.5340554711403351,0.466808638
0.66,0.28,0.7747454836138857,0.6942634716759335,0.6209718492592908,0.5517127332424335
0.68,0.28,0.7498708234824659,0.7353249532463617,0.6947127223849789,0.6455148564578537
0.7,0.28,0.722528652,0.711745589,0.6978624275917467,0.6791907316123231
0.72,0.28,0.6934765720778996,0.6745900656878943,0.6748227571658478,0.6714590006836152
0.74,0.28,0.6609834547998621,0.6681241735411161,0.668514977,0.6649884131435289
0.76,0.28,0.6268115810119026,0.6254723641356714,0.6322681453660356,0.6415581864022672
0.78,0.28,0.5909609507140209,0.6268414277860352,0.6474034925209828,0.6746575747232352
0.8,0.28,0.552286334,0.60193848,0.6609491960271558,0.7320120311456393
0.82,0.28,0.5124342092601056,0.5925801823732333,0.7131847999509143,0.8200478027975346
0.84,0.28,0.47093334605768505,0.6451576965879904,0.8362160322472365,0.816677216
0.86,0.28,0.4276138599996271,0.7129524128870826,0.897847671,0.6689482043837713
0.88,0.28,0.3834204235059818,0.8278157080585985,0.8551013395293272,0.461134604
0.9,0.28,0.3378641822979391,0.9628049009956008,0.5919027929396956,0.48653734006123894
0.92,0.28,0.29136033134568773,1.0664131148512404,0.3382902313595416,0.6478419954801088
0.94,0.28,0.24430995672175987,1.041277735304249,0.1859273744119325,0.8780542978896613
0.96,0.28,0.19644903830948574,0.7738369253619641,0.19189921130371265,0.7048418178540838
0.98,0.28,0.14832632736263412,0.5635234140223377,0.2022385584453229,0.4961574344668691
1,0.28,0.1,0.5835479628967664,0.3829433184778562,0.2734947410692892
0,0.3,0.1,0.5465131611660673,0.3760918911137472,0.2644263990555197
0.02,0.3,0.1506920152541974,0.4017185592469094,0.35370121149124123,0.35900025589593915
0.04,0.3,0.20117044658803193,0.3422878082863153,0.22987835131699003,0.5598075300483797
0.06,0.3,0.25137427002425705,0.4249768258092295,0.16811608217344032,0.6866451449803652
0.08,0.3,0.3007278716388506,0.503637427,0.21359690403236448,0.6147825763694407
0.1,0.3,0.34950819595691945,0.6913232857628637,0.25287726212379896,0.5127203141455355
0.12,0.3,0.39729452279514677,0.8775604171344468,0.39459442813664747,0.4005661748467525
0.14,0.3,0.4436513324086875,0.91000017,0.5664919953828459,0.38069859647798543
0.16,0.3,0.4890914096481795,0.8229920345772029,0.7726158497512321,0.4651856992711902
0.18,0.3,0.5326238381468966,0.7505189142127067,0.7996994533806732,0.6001480141709552
0.2,0.3,0.5744268188600201,0.7224518686283159,0.7947711119730195,0.6917542776083137
0.22,0.3,0.6149946491082562,0.713575227,0.7649697362938929,0.7298426531277827
0.24,0.3,0.6526002524535248,0.7130719309454241,0.7463017818075165,0.7233050685322282
0.26,0.3,0.6884449201917797,0.7312446028238163,0.7404263799945981,0.7050033441509874
0.28,0.3,0.7225286523230208,0.7388987950863529,0.7287464766213136,0.6777195517591071
0.3,0.3,0.7530029005294046,0.7511331837385298,0.700027643,0.608786686
0.32,0.3,0.7816835355608421,0.7498685155921557,0.641811104,0.5150673565325619
0.34,0.3,0.8077758690701307,0.7063066491710432,0.5444253683014881,0.42594680409042374
0.36,0.3,0.830299243,0.6344126967113484,0.4270582209984768,0.3838936569836685
0.38,0.3,0.8508486238243219,0.5298712978688505,0.3142147677482007,0.4369566542019138
0.4,0.3,0.8679468449676455,0.41147157957243485,0.3039255665927876,0.5642484447680001
0.42,0.3,0.8817682955591333,0.3005285975102888,0.38314220778105934,0.6186863890803919
0.44,0.3,0.8934896830277019,0.21119257230008198,0.5791767518916513,0.4953244916192444
0.46,0.3,0.9009367167553152,0.1758862234658362,0.7917314241623834,0.3046432403892637
0.48,0.3,0.9055956097087173,0.15179491166564593,0.9075229471125763,0.16690916343779041
0.5,0.3,0.908085949,0.10292371731080273,0.5098669698660505,0.18103185109653985
0.52,0.3,0.9055956097087173,0.37027622176041697,0.6034015951047784,0.3278293631754653
0.54,0.3,0.9009367167553153,0.3003018600325906,0.9539186563795481,0.4640194929259751
0.56,0.3,0.8934896830277019,0.28072923180176096,0.6545110452844838,0.8237932077067431
0.58,0.3,0.8817682955591333,0.3965014402946111,0.4276405922141177,0.7844801940334704
0.6,0.3,0.8679468449676454,0.5050434643496026,0.3714749156087163,0.5936174615240911
0.62,0.3,0.8508486238243219,0.6241229693088977,0.4227914386056818,0.43232724715142357
0.64,0.3,0.8302992428095142,0.6966902081634769,0.5478940105409333,0.4646023280924361
0.66,0.3,0.8077758690701308,0.7365009328332035,0.6496440985466501,0.5578295358491855
0.68,0.3,0.781683536,0.7671365049989647,0.7242752819310645,0.6605584527302789
0.7,0.3,0.7530029005294048,0.7485118939642914,0.7369235820105378,0.7152861659698904
0.72,0.3,0.722528652,0.719090109,0.7224626517772561,0.7215182978139567
0.74,0.3,0.6884449201917797,0.7082211499960716,0.7183723070062487,0.7273382009078571
0.76,0.3,0.6526002524535248,0.6703383215445518,0.6920550187169182,0.7165079803011183
0.78,0.3,0.6149946491082562,0.6665308014112084,0.7046913303242766,0.7463434888667909
0.8,0.3,0.574426819,0.6505969774458058,0.7310179615846729,0.7996886774057389
0.82,0.3,0.5326238381468968,0.6489302021291864,0.7812868259467654,0.8185197404877065
0.84,0.3,0.48909140964817976,0.7058528174664053,0.8966353492186556,0.7756437344912259
0.86,0.3,0.44365133240868765,0.7743090064293817,0.8846560481711356,0.6077864274882265
0.88,0.3,0.3972945227951469,0.8726840770579943,0.7952011790565111,0.45289021985764505
0.9,0.3,0.3495081959569194,0.9976325149221288,0.5392210758002467,0.4968329043106199
0.92,0.3,0.3007278716388506,1.0666103379592982,0.32497599307045905,0.6599991645949257
0.94,0.3,0.25137427002425744,1.0236944422081449,0.1925078856714938,0.8607903718589891
0.96,0.3,0.2011704465880322,0.7548525101654089,0.20124906335108414,0.6858528027071309
0.98,0.3,0.1506920152541976,0.5370097873004283,0.21202335075879541,0.48051385327001017
1,0.3,0.1,0.5465131611660673,0.3760918911137472,0.2644263990555197
0,0.32,0.1,0.5069827481534206,0.3689556463465542,0.25653851755633417
0.02,0.32,0.15291846660278252,0.3877234811286249,0.3740736660136508,0.3279185434802399
0.04,0.32,0.20561396843488197,0.30595721049394364,0.2739736580991302,0.4885999437068754
0.06,0.32,0.2580228012761032,0.3674959060863276,0.18283622382736053,0.6419429536165748
0.08,0.32,0.30954406957984565,0.4337681119632212,0.20621392224029653,0.6235878472073692
0.1,0.32,0.36046688159183965,0.5630696848756833,0.23598291103354047,0.5646692754270882
0.12,0.32,0.41035203861662356,0.7782266716195155,0.3163948759588482,0.45920964373804646
0.14,0.32,0.45874489238352095,0.9206159001238549,0.43191829812649296,0.37607996669318505
0.16,0.32,0.5061807498409103,0.9272000217553734,0.60166772,0.36240789143166147
0.18,0.32,0.5516251724407129,0.8527580674124771,0.7227154364038678,0.45607827124589073
0.2,0.32,0.5952641879280881,0.808079133,0.7859460928788174,0.5406053489727498
0.22,0.32,0.6376138037280019,0.7864378010174511,0.7957398041218484,0.6169927442906888
0.24,0.32,0.6768710882278384,0.7814050892189043,0.7878739481725807,0.6408480859999071
0.26,0.32,0.7142900948126598,0.7883187682460926,0.7651738063659609,0.6297646854620325
0.28,0.32,0.749870823,0.786073635,0.73941131,0.6063060187427258
0.3,0.32,0.781683536,0.7818239529260711,0.6730648332717235,0.5302701730024979
0.32,0.32,0.8116238569200731,0.7647835634417998,0.584036981,0.4396963910365323
0.34,0.32,0.8388621955908883,0.7083055708797481,0.4860302901184021,0.38708144411069745
0.36,0.32,0.8623748216925079,0.6207558285338246,0.3794966409963798,0.3980294036363907
0.38,0.32,0.8838267550490129,0.5039437406606576,0.2913535025259638,0.49306510791810204
0.4,0.32,0.9016759496411537,0.38658811022612416,0.3129485456669455,0.5835267189700806
0.42,0.32,0.916104454,0.2787877708926809,0.4159024728642874,0.5920618259554407
0.44,0.32,0.9283406583934748,0.19715158027981025,0.623270244,0.44007044552463426
0.46,0.32,0.9361147743687096,0.16669563341295546,0.8146480832031789,0.27260840638692874
0.48,0.32,0.940978291,0.14615219113654151,0.9111808602572729,0.15811158544379095
0.5,0.32,0.9435780087935395,0.10623730849579914,0.4943126634982123,0.19645195176861688
0.52,0.32,0.9409782912347141,0.366203932,0.638398234,0.32536378624456447
0.54,0.32,0.9361147743687095,0.28242485493810837,0.9480095765094956,0.4769304184678949
0.56,0.32,0.9283406583934748,0.29101553932212315,0.614233279,0.8385377865006565
0.58,0.32,0.9161044541671619,0.4081457248171777,0.416760509,0.7762894330156527
0.6,0.32,0.9016759496411538,0.5256200941469904,0.3675817043247767,0.592482683
0.62,0.32,0.8838267550490129,0.647852499,0.4153576306167887,0.4360340916456612
0.64,0.32,0.862374822,0.7257927204530016,0.545835571,0.45389715784649776
0.66,0.32,0.8388621955908884,0.7700687902531282,0.6588829051174802,0.5434400652239577
0.68,0.32,0.8116238569200731,0.798598779,0.7419710592507203,0.6458616157592327
0.7,0.32,0.7816835355608422,0.7825511426679614,0.7679044638131298,0.7245883781530109
0.72,0.32,0.7498708234824663,0.7575222790405902,0.7700109877297308,0.7698029186507872
0.74,0.32,0.7142900948126599,0.7456384112668745,0.7716946060990231,0.7847107240821681
0.76,0.32,0.6768710882278385,0.7169369850337214,0.7612592492940342,0.7954359620868928
0.78,0.32,0.6376138037280019,0.7102770522370925,0.7727403816240259,0.8134814162935843
0.8,0.32,0.595264188,0.7067887071230194,0.8103753658961267,0.8350698489030908
0.82,0.32,0.551625172,0.71748842,0.8582732062825693,0.7847196065982261
0.84,0.32,0.5061807498409105,0.7724994001020311,0.9380172459880658,0.6975155208587323
0.86,0.32,0.4587448923835211,0.8420530955947662,0.8502556280119753,0.5326076694258155
0.88,0.32,0.41035203861662367,0.9209457402161486,0.7171317879214383,0.4500434802770722
0.9,0.32,0.36046688159183954,1.0386419758890457,0.47023872375320674,0.519545587
0.92,0.32,0.30954406957984565,1.0626385970093992,0.3079534760435201,0.6783701804931415
0.94,0.32,0.2580228012761037,0.9964001246374805,0.19940488717008456,0.8380572841058125
0.96,0.32,0.2056139684348823,0.7294609466161013,0.21174319340492803,0.6618642787503195
0.98,0.32,0.15291846660278274,0.5087740650986716,0.22288596075855063,0.46206803621726433
1,0.32,0.1,0.5069827481534206,0.3689556463465542,0.25653851755633417
0,0.34,0.1,0.4619496418067015,0.36174884107449734,0.24922577126969006
0.02,0.34,0.15494399048207638,0.3678031099820055,0.3913697786069047,0.29832754485933055
0.04,0.34,0.20965648192374778,0.2827780362645539,0.3254815745168588,0.4179641957893694
0.06,0.34,0.26407133174204134,0.3136362095663625,0.21492876129581398,0.5744214977268542
0.08,0.34,0.31756464432333364,0.36755199506651115,0.20640265401018792,0.6026298054831544
0.1,0.34,0.3704365939115414,0.4519695966024061,0.23073293755700788,0.582329404
0.12,0.34,0.42223117090373435,0.6331478101927372,0.2766744455623734,0.5118506720840991
0.14,0.34,0.47247632476896584,0.8061733011439046,0.3405858973637671,0.43030236792344856
0.16,0.34,0.521727852,0.9239302424073321,0.4351331341513232,0.36000515319256016
0.18,0.34,0.56891172,0.8976454946627066,0.5580029006472557,0.38408446656360634
0.2,0.34,0.6142210758276836,0.872851802,0.6398062539572319,0.4155820180814759
0.22,0.34,0.658191679,0.8460698375133037,0.6922522375575361,0.460065467
0.24,0.34,0.6989515875221678,0.8282283144572973,0.6926280747389695,0.4853778637833704
0.26,0.34,0.7378028557774932,0.8222364220651015,0.6719700728959653,0.47784263409891325
0.28,0.34,0.774745484,0.811084614,0.6345696869372089,0.450919002
0.3,0.34,0.8077758690701307,0.7959938760562904,0.5613778510667524,0.39001993645644356
0.32,0.34,0.8388621955908884,0.7640256086566701,0.4769014213378792,0.34419750780729186
0.34,0.34,0.8671431174836279,0.6877463403418396,0.39345668907331444,0.3616943087280616
0.36,0.34,0.89155572,0.5816126695605811,0.317538455,0.44174243570119653
0.38,0.34,0.9138287545683585,0.45669462876135514,0.27550722258781857,0.5677013387410171
0.4,0.34,0.932361151,0.34470830827817234,0.3366866979148881,0.6108002786169888
0.42,0.34,0.9473419250546262,0.2492434010071279,0.4709818369305986,0.5551828901063667
0.44,0.34,0.9600464860842146,0.18174416900912652,0.6859443192080847,0.37563537389378515
0.46,0.34,0.968118167,0.15719972628959283,0.8524318330165022,0.23551384118144605
0.48,0.34,0.9731678409367097,0.14154106888346954,0.9183511056234045,0.15096537147843914
0.5,0.34,0.9758670661028578,0.10962790372013688,0.48106565137611823,0.21199088142277572
0.52,0.34,0.9731678409367099,0.3592698532546177,0.6769956218083054,0.3227057439372836
0.54,0.34,0.9681181665687622,0.27200238145870903,0.9568510571491288,0.47851435099194595
0.56,0.34,0.9600464860842146,0.30089655677416705,0.6031884436578874,0.8324245233455861
0.58,0.34,0.9473419250546263,0.4127095410976521,0.42441257841366997,0.7838319669344775
0.6,0.34,0.932361151,0.5329216487961219,0.3614375629453908,0.6240576886987301
0.62,0.34,0.9138287545683585,0.657670151,0.39836063393970433,0.4645335938824746
0.64,0.34,0.8915557202605211,0.742573719,0.5185928560962526,0.4369945528665956
0.66,0.34,0.867143117,0.7963722752057738,0.6362850475586364,0.4919887071306914
0.68,0.34,0.8388621955908883,0.8279610084355145,0.7341588102391071,0.5910380928461001
0.7,0.34,0.8077758690701309,0.8201165423803498,0.7813446914271353,0.6779290005010752
0.72,0.34,0.7747454836138861,0.8024064541022471,0.7996989365188313,0.7400860996927348
0.74,0.34,0.7378028557774932,0.792284809,0.8093462724552005,0.7710637207852347
0.76,0.34,0.6989515875221679,0.7708004339701887,0.8117691425855481,0.7884017554050848
0.78,0.34,0.6581916788479099,0.768972467,0.8330896344461268,0.8038214732499384
0.8,0.34,0.6142210758276834,0.7716678116883295,0.8605859543917573,0.7651708263440431
0.82,0.34,0.5689117196518292,0.7877065239776484,0.8789292075505911,0.6921753331184712
0.84,0.34,0.5217278520328134,0.8387941951389991,0.8909527157948636,0.584561103
0.86,0.34,0.472476325,0.8981016643654878,0.7692287195915168,0.4765733400609059
0.88,0.34,0.42223117090373447,0.961188145,0.620293626,0.4630919718196778
0.9,0.34,0.37043659391154127,1.0605890253088261,0.4059855681383151,0.556625507
0.92,0.34,0.3175646443233337,1.0411175787633413,0.2904441033368676,0.6932670018959826
0.94,0.34,0.2640713317420418,0.949577472,0.20770289190491847,0.8000391967304499
0.96,0.34,0.20965648192374814,0.6917695765261542,0.2237050669962722,0.627465063
0.98,0.34,0.1549439904820766,0.4744045620912024,0.23503559561744447,0.43653998121921395
1,0.34,0.1,0.4619496418067015,0.36174884107449734,0.24922577126969006
0,0.36,0.1,0.41961926817066514,0.35854997488340773,0.24353274487913557
0.02,0.36,0.15669245929323658,0.34792461491497506,0.40951213382900736,0.2721620130773155
0.04,0.36,0.21314605261024117,0.26797663861300985,0.38701891420241946,0.34953312885197474
0.06,0.36,0.26929253252923313,0.26977512622878325,0.26921443858346766,0.4921488933052474
0.08,0.36,0.3244881493631543,0.3040963975959323,0.22074258701240945,0.5622974824644593
0.1,0.36,0.37904262972550307,0.3519935997377956,0.22692114213287248,0.5771423807460726
0.12,0.36,0.4324854525342724,0.4737678718994438,0.2556182606321665,0.5481658371612188
0.14,0.36,0.4843295453130136,0.617109003,0.28375654337177136,0.5057147900320413
0.16,0.36,0.5351483915605618,0.7708194392909535,0.31920343660757444,0.4423166999609864
0.18,0.36,0.5838337795496475,0.8379456916637729,0.38764894665984806,0.4034249302833387
0.2,0.36,0.6305850039886578,0.866808051,0.4446174278492244,0.3848939997627052
0.22,0.36,0.6759548724665659,0.8663905540362353,0.4949127283614807,0.3849030247966457
0.24,0.36,0.7180118734786278,0.8504383080066735,0.5122690262430656,0.38639863049658485
0.26,0.36,0.7580994958870176,0.8301077765013156,0.5037956022783936,0.38785061342709004
0.28,0.36,0.7962177396917356,0.8022828972132661,0.482104203,0.3838849200033283
0.3,0.36,0.830299243,0.7538596924468441,0.4259531269444797,0.3904208812301936
0.32,0.36,0.8623748216925079,0.6901662206533876,0.3631973281132035,0.41204667589588706
0.34,0.36,0.89155572,0.604190691,0.319226692,0.4561528684374272
0.36,0.36,0.9167451991649055,0.49593360292119915,0.29860084814215926,0.5256687085305107
0.38,0.36,0.9397270226501485,0.37837562748956377,0.31207860959314265,0.5992535766763728
0.4,0.36,0.9588491704143245,0.2885887448950523,0.40103557754679037,0.5733337768535832
0.42,0.36,0.9743066743447195,0.2148410117554603,0.5434686536074886,0.4771889008472964
0.44,0.36,0.9874155294294867,0.1645232709261159,0.7479671797040879,0.3050519836299252
0.46,0.36,0.9957440729750724,0.14689962689747885,0.8753734900279326,0.2035079836411115
0.48,0.36,1.0009544418623189,0.13607243112197687,0.9140847669302604,0.1474551391327314
0.5,0.36,1.0037395637930795,0.11649311256254874,0.46808708075455396,0.22630369164656472
0.52,0.36,1.000954441862319,0.3489650094167328,0.7087844688861682,0.3175816321223178
0.54,0.36,0.9957440729750725,0.2696431135692141,0.9497878640833047,0.47299914526074704
0.56,0.36,0.9874155294294868,0.29797140380557363,0.6150881921421135,0.8034835553681456
0.58,0.36,0.9743066743447195,0.4078655235114258,0.43583023047841196,0.7932373932102469
0.6,0.36,0.9588491704143245,0.5280563625434772,0.36096958111739125,0.6600278655034089
0.62,0.36,0.9397270226501485,0.6522221410721913,0.36996031721832795,0.5124930790959248
0.64,0.36,0.9167451991649056,0.7441402807700017,0.46912343657577815,0.4457719367782451
0.66,0.36,0.89155572,0.8080170140167207,0.5749084593257924,0.44560767434304355
0.68,0.36,0.862374822,0.8497694517024615,0.6688040444855039,0.49635364672956883
0.7,0.36,0.8302992428095143,0.8527070618769212,0.7410137203494147,0.5771244165419921
0.72,0.36,0.7962177396917358,0.8467907331997462,0.7934595268444536,0.6479037999340496
0.74,0.36,0.758099496,0.8468270324110024,0.8202954304918247,0.6765866270345435
0.76,0.36,0.7180118734786278,0.8365108484745223,0.8380064027373442,0.6900265190817291
0.78,0.36,0.6759548724665658,0.8420136598980723,0.8526352595055364,0.6763950000385109
0.8,0.36,0.6305850039886576,0.8511532470404359,0.8542304672177967,0.6243551432417566
0.82,0.36,0.5838337795496478,0.8697525683606735,0.8292869410363142,0.559163212
0.84,0.36,0.535148392,0.9131607216524928,0.7741599059386162,0.47548079589295655
0.86,0.36,0.4843295453130137,0.9601467960748093,0.6446332603739389,0.453688125
0.88,0.36,0.4324854525342724,1.009317780234096,0.5013673773873818,0.5090110869619011
0.9,0.36,0.37904262972550307,1.073074747737636,0.34253282717956407,0.61568989
0.92,0.36,0.32448814936315434,1.0074397370722796,0.2725594603891785,0.7133939179769722
0.94,0.36,0.26929253252923363,0.8860538758904549,0.22086016276722353,0.7503143546451732
0.96,0.36,0.21314605261024153,0.6401146704377625,0.24023477068780197,0.5834769246309016
0.98,0.36,0.1566924592932368,0.439939482,0.25128389390807665,0.40908947538158497
1,0.36,0.1,0.41961926817066514,0.35854997488340773,0.24353274487913557
0,0.38,0.1,0.3764767829791326,0.3570650819994356,0.23831210605807307
0.02,0.38,0.1582876888626955,0.32525601080491245,0.4264726110691312,0.24790706724859582
0.04,0.38,0.21632979046606118,0.25856603084047103,0.4515991334024329,0.28625068123905484
0.06,0.38,0.27405613702171705,0.23620282517971794,0.33953213726029047,0.4010568464542622
0.08,0.38,0.3308048648191715,0.24690691810752902,0.252474954,0.49757290609976185
0.1,0.38,0.38689441565306837,0.27043748252823463,0.22438357382988106,0.5456141216313731
0.12,0.38,0.4418410287768589,0.3329931934731487,0.2429435406670605,0.5519634084273479
0.14,0.38,0.49514392632140936,0.41087402920708377,0.26155773130126925,0.5572642571433564
0.16,0.38,0.5473927286377278,0.5158110445269175,0.27162823781967227,0.5515917626288755
0.18,0.38,0.5974480408017212,0.6255826428273588,0.28392099576952845,0.5121743799292345
0.2,0.38,0.645514765,0.706011557,0.2972602198220121,0.47646904143450247
0.22,0.38,0.6921612648984113,0.7585043100059218,0.31614952678161246,0.4439915193481744
0.24,0.38,0.735401679,0.7662097010327115,0.3207492335879333,0.428767341
0.26,0.38,0.7766172985819916,0.7499080853518418,0.3219928167603661,0.427254456
0.28,0.38,0.8158081250619221,0.7211474857588952,0.31166878134237025,0.43240843392016043
0.3,0.38,0.850848624,0.6572509135663294,0.3012366640225419,0.4590890227421137
0.32,0.38,0.8838267550490128,0.579863,0.29475297626572977,0.49344489559339305
0.34,0.38,0.9138287545683585,0.4925001153710837,0.3000623378332962,0.5289893916404967
0.36,0.38,0.9397270226501485,0.3907995624874352,0.3291749943093599,0.5630909178736301
0.38,0.38,0.9633555156367817,0.29568283327116557,0.37879082019878524,0.5764810095695639
0.4,0.38,0.9830157281793297,0.2332078889452017,0.47978339234673845,0.502557269
0.42,0.38,0.9989081800313212,0.18259405343759824,0.6204046751999194,0.3854742646644404
0.44,0.38,1.0123858960459842,0.14796160000727007,0.8031931968240243,0.24190655064653316
0.46,0.38,1.0209487906692982,0.1371072983083396,0.8922724370509267,0.1772534746124627
0.48,0.38,1.0263057704924672,0.13084457838176566,0.907258631,0.14638981762245332
0.5,0.38,1.0291692610266343,0.12201997088516503,0.4589312815282647,0.23920679980720558
0.52,0.38,1.0263057704924674,0.3403756529874921,0.7352936784105042,0.31229282218097343
0.54,0.38,1.0209487906692982,0.26557868488317504,0.9531166115844815,0.4579742273082463
0.56,0.38,1.0123858960459842,0.2945929175164895,0.6378705205158709,0.7600075818411943
0.58,0.38,0.9989081800313213,0.3973259627413215,0.4566129312031221,0.798727187
0.6,0.38,0.9830157281793298,0.5131391616846412,0.3687864175470364,0.7039370804379536
0.62,0.38,0.9633555156367817,0.6345283963170774,0.3510356789992139,0.5764721281407283
0.64,0.38,0.9397270226501486,0.7323201990678119,0.41527041272548515,0.48502234611044115
0.66,0.38,0.9138287545683587,0.8062434707387427,0.5008332762252691,0.44231759632476364
0.68,0.38,0.8838267550490128,0.8623794452054896,0.5875850653513623,0.4427983795850267
0.7,0.38,0.8508486238243222,0.88735261,0.6665401141903472,0.4644572354259603
0.72,0.38,0.8158081250619222,0.9000264216080605,0.7308541397811679,0.4898282793017383
0.74,0.38,0.7766172985819917,0.9083126027620847,0.762893858,0.5089924592863297
0.76,0.38,0.735401679,0.9089226218763437,0.7829998949169623,0.5096694294505453
0.78,0.38,0.6921612648984113,0.9185984768269471,0.7841085898983833,0.5016313861644293
0.8,0.38,0.6455147653365689,0.9304880708825953,0.7498068934211215,0.46509870770235956
0.82,0.38,0.5974480408017214,0.9476494275010285,0.69164105,0.43764506515544555
0.84,0.38,0.547392729,0.9811736075162129,0.606935551,0.42076536540964304
0.86,0.38,0.49514392632140947,1.0184318494359272,0.49574713925616287,0.4854620347117845
0.88,0.38,0.44184102877685894,1.048739147589701,0.3889112519289187,0.5802850818582073
0.9,0.38,0.38689441565306837,1.0619342886862506,0.29467715783480725,0.6825411177204462
0.92,0.38,0.33080486481917154,0.958525519,0.25869680005348067,0.7256065418745331
0.94,0.38,0.2740561370217175,0.8110688839487171,0.2368708432908311,0.691631559
0.96,0.38,0.2163297904660615,0.5786772015431272,0.2591276114756388,0.5319788534527999
0.98,0.38,0.15828768886269576,0.40362719886831466,0.269657751,0.3791318175336493
1,0.38,0.1,0.3764767829791326,0.3570650819994356,0.23831210605807307
0,0.4,0.1,0.332367079,0.3650397042476819,0.23026448967173432
0.02,0.4,0.15961500806191242,0.2954858679535673,0.4424250941962258,0.22685548722560794
0.04,0.4,0.2189788363853497,0.24680891810241268,0.5023285623819732,0.24061845740633497
0.06,0.4,0.27801971933074743,0.21792518491755836,0.42747864652607703,0.3186357153807279
0.08,0.4,0.3360607213186254,0.21154659163357065,0.33411472593601377,0.4039751310018257
0.1,0.4,0.39342753565618693,0.21852350851528202,0.26989375983800895,0.46522125293713995
0.12,0.4,0.4496253854639871,0.24994403625343992,0.2627285294683748,0.488158917
0.14,0.4,0.5041420892284314,0.2873000501210906,0.2720202164565838,0.5053755975795386
0.16,0.4,0.5575806940537137,0.3359382722770132,0.28508974363741024,0.5238242528139267
0.18,0.4,0.6087758588719198,0.4056854986039844,0.2889374254756814,0.5258961395863322
0.2,0.4,0.6579371522181825,0.45865490283955274,0.2935826454970006,0.5286003636981796
0.22,0.4,0.7056458794245376,0.5041177240094122,0.2966954557896011,0.5263609053611751
0.24,0.4,0.7498709577797649,0.521025075,0.2986336830853264,0.5191966442515362
0.26,0.4,0.7920251342408339,0.5156174724221044,0.3007917589875972,0.5248055218590525
0.28,0.4,0.8321084088077444,0.49715620185030185,0.30213129520618914,0.5295197606764379
0.3,0.4,0.8679468449676455,0.44485638079368783,0.30802234733854245,0.5533435751692979
0.32,0.4,0.9016759496411539,0.38147188555448663,0.31960617104044114,0.580597504
0.34,0.4,0.932361151,0.3231163170661817,0.34613908710760005,0.5843526541824298
0.36,0.4,0.9588491704143245,0.26318826694170827,0.4001179537502848,0.5618559790815826
0.38,0.4,0.9830157281793297,0.2125437466100224,0.4751079327288753,0.5001884805971456
0.4,0.4,1.003123640366135,0.17872158224288473,0.5845367618489281,0.39361842097749056
0.42,0.4,1.0193779929363977,0.15101318287039595,0.7158952546598567,0.28295393692054693
0.44,0.4,1.0331626216384036,0.13281102132109715,0.8627954739891026,0.18789491183990006
0.46,0.4,1.0419205093152453,0.12880839084701282,0.9139063016686455,0.1570034321532225
0.48,0.4,1.0473994775429614,0.1268704510733509,0.9048222834161429,0.14830139772506507
0.5,0.4,1.0503281750880245,0.1259565795963912,0.45252066941762487,0.25286512910359116
0.52,0.4,1.0473994775429616,0.3324008178624076,0.7600170225190391,0.3082919107053327
0.54,0.4,1.0419205093152453,0.2622604763242132,0.9855045114083125,0.4272456424008727
0.56,0.4,1.0331626216384036,0.28977729058898305,0.6930526895749557,0.6952021784396543
0.58,0.4,1.019377992936398,0.37781138097537487,0.5017120268615619,0.8013417922601898
0.6,0.4,1.003123640366135,0.47939356462434146,0.39191321741898366,0.7750007392697535
0.62,0.4,0.9830157281793297,0.5930182267944073,0.3457839827975593,0.6772605428467817
0.64,0.4,0.9588491704143245,0.6971881235605137,0.3592562392941323,0.5577186709499271
0.66,0.4,0.9323611505492311,0.7796565683206745,0.3946444957183007,0.4781783591801628
0.68,0.4,0.9016759496411539,0.840228451,0.44591330910799715,0.4452083183927701
0.7,0.4,0.8679468449676457,0.8716726340811471,0.5110330550694561,0.4398034705177053
0.72,0.4,0.8321084088077446,0.8959337572858862,0.5675190139290412,0.4432210593377957
0.74,0.4,0.7920251342408341,0.9183408999419204,0.5943942274561166,0.4476193999533433
0.76,0.4,0.7498709577797651,0.929259551,0.60876854,0.4491653360998158
0.78,0.4,0.7056458794245374,0.9471378919976727,0.6039476215204034,0.44732116
0.8,0.4,0.6579371522181825,0.9587469546174874,0.5712529006188225,0.4490024286679166
0.82,0.4,0.608775859,0.9733100533632091,0.5264692320063105,0.4653979350396178
0.84,0.4,0.557580694,0.9996605797950096,0.4609652749825115,0.5011874903942195
0.86,0.4,0.5041420892284316,1.0145466731227577,0.39168382623418657,0.5758973706815833
0.88,0.4,0.4496253854639872,1.009092173598449,0.33065583438300145,0.6413375732534877
0.9,0.4,0.39342753565618693,0.9759970584474686,0.281218633,0.69904283
0.92,0.4,0.33606072131862547,0.8599038320972153,0.26506612920521877,0.6854760154760732
0.94,0.4,0.2780197193307479,0.7089203495072098,0.26247649320882466,0.6110665578589568
0.96,0.4,0.21897883638535004,0.5017720084925898,0.285568442,0.4663033215996975
0.98,0.4,0.15961500806191264,0.36212775620915927,0.29538267148699116,0.34284457232079296
1,0.4,0.1,0.332367079,0.3650397042476819,0.23026448967173432
0,0.42,0.1,0.29091843187513355,0.38250795015900796,0.22184244173275353
0.02,0.42,0.16068795457356008,0.2651824435810488,0.4622339588258685,0.20876081177847308
0.04,0.42,0.22112020869426527,0.23332668482920418,0.5466292011782695,0.20350766865031134
0.06,0.42,0.2812237050898714,0.20540383691541397,0.5199235751362831,0.24607446740917002
0.08,0.42,0.3403093247443401,0.18798681770371733,0.44825541745414604,0.3070521027033878
0.1,0.42,0.39870862276896085,0.1809159823087912,0.36791694808103653,0.3669864290510162
0.12,0.42,0.45591791732655884,0.18885457026357835,0.3250698229095579,0.401988216
0.14,0.42,0.5114158086984902,0.1992492738609653,0.3101629132215895,0.4235800294426821
0.16,0.42,0.5658161975861862,0.21321118455882906,0.31175744696260094,0.4406427902380028
0.18,0.42,0.6179327691992696,0.23788332655646358,0.31648934318144906,0.45939537
0.2,0.42,0.6679788638718894,0.2589803018753225,0.32557574240023524,0.47507129401833204
0.22,0.42,0.7165462492265087,0.28064462971918425,0.3337974282994403,0.4884041134043281
0.24,0.42,0.7615672872752969,0.2913196527069748,0.33816680971499874,0.49794418093451537
0.26,0.42,0.8044801514906025,0.29268887824356626,0.3495323011160695,0.5020729892796411
0.28,0.42,0.845284842,0.2861151965378896,0.35952949662159706,0.5046833651089924
0.3,0.42,0.8817682955591333,0.2658912068581076,0.38401930083551006,0.4937463246299728
0.32,0.42,0.9161044541671619,0.24213045677618958,0.4152679645000692,0.4744848713182068
0.34,0.42,0.9473419250546264,0.21715319525290205,0.4552663147318541,0.44177723975784683
0.36,0.42,0.9743066743447195,0.1885195984762078,0.5169137317043273,0.3907970325999396
0.38,0.42,0.9989081800313213,0.1612626493419741,0.590477231,0.3299900079181543
0.4,0.42,1.019377992936398,0.14322500441151925,0.6773822660937785,0.26982137588278576
0.42,0.42,1.0359248901435958,0.1298831898175384,0.7755099923973723,0.21326058023319439
0.44,0.42,1.0499576135747815,0.12299756189856613,0.8811965910070844,0.1670215547507989
0.46,0.42,1.058873125067131,0.12203972178543468,0.9139840748473658,0.15239857558585035
0.48,0.42,1.0644507033603068,0.1219058796695627,0.8982236163242938,0.15171955737579956
0.5,0.42,1.0674321113874583,0.12943447,0.4478188518294991,0.26434137295330545
0.52,0.42,1.064450703360307,0.32623413241522703,0.7731087485701044,0.30304908685440013
0.54,0.42,1.058873125067131,0.256272114,1.0110696651434221,0.3904573859851621
0.56,0.42,1.0499576135747815,0.27920022797735305,0.7668371500119671,0.6053965320858585
0.58,0.42,1.0359248901435958,0.35432299860637045,0.5691849480581586,0.7358209390328823
0.6,0.42,1.0193779929363977,0.43832238619272407,0.44517822233099846,0.7805969220946943
0.62,0.42,0.9989081800313213,0.5314087518707828,0.37781553591340644,0.769250877
0.64,0.42,0.9743066743447195,0.6262027874231986,0.36544781141082217,0.6890057587661138
0.66,0.42,0.9473419250546264,0.7119517340651472,0.36717976406403097,0.6142026672212306
0.68,0.42,0.9161044541671619,0.7843279510198162,0.3827670631801595,0.5641081214305883
0.7,0.42,0.8817682955591334,0.8360152577774996,0.40371096456704236,0.5253309456559254
0.72,0.42,0.8452848418724253,0.8766946523658079,0.4244408953500231,0.4992269691820374
0.74,0.42,0.8044801514906026,0.9058857603340399,0.43795149193252214,0.4998062905045684
0.76,0.42,0.7615672872752971,0.926343168,0.4411511258037894,0.4997749826864085
0.78,0.42,0.7165462492265087,0.9469101426685143,0.43749006427828174,0.5151399887562955
0.8,0.42,0.6679788638718892,0.9596128401463724,0.41512216643740796,0.5395316213135348
0.82,0.42,0.6179327691992699,0.969624758,0.3881822371440838,0.5736367333780786
0.84,0.42,0.5658161975861864,0.9791343232576801,0.3552510688746926,0.6242573899308508
0.86,0.42,0.5114158086984903,0.9619508787674902,0.32487383361497596,0.6599036005303752
0.88,0.42,0.45591791732655906,0.9201518996649525,0.3019669501220314,0.6735434751929501
0.9,0.42,0.39870862276896085,0.8522847757678598,0.28724652274381424,0.674115988
0.92,0.42,0.34030932474434017,0.7346889288411294,0.2872819306082963,0.6158510572869145
0.94,0.42,0.2812237050898718,0.5915925863684924,0.29811567359715235,0.5190134138955718
0.96,0.42,0.22112020869426563,0.4179155151459258,0.32111849286574523,0.3944328263857332
0.98,0.42,0.16068795457356033,0.32038161116918806,0.32961933611775224,0.3054550563319492
1,0.42,0.1,0.29091843187513355,0.38250795015900796,0.22184244173275353
0,0.44,0.1,0.24989047118702062,0.40554286742580437,0.21170497019056175
0.02,0.44,0.16159787511430398,0.23198516027951982,0.48097705238821475,0.19263550377459288
0.04,0.44,0.22293621594915658,0.21370730328702855,0.5728766598763365,0.176201079
0.06,0.44,0.28394087,0.19399651596076067,0.6031974083639414,0.18791122952701503
0.08,0.44,0.34391238555358405,0.17566261771817898,0.5884568309971875,0.2149536584306373
0.1,0.44,0.4031872893093752,0.16058796434416392,0.5318360943057787,0.25218564053109965
0.12,0.44,0.4612543473655986,0.1536230320621101,0.4570800111810191,0.2876462846595785
0.14,0.44,0.5175843424339246,0.14981007190036613,0.4021942586267446,0.31434460381993395
0.16,0.44,0.57280038,0.14825849688208037,0.3655693333967955,0.3316481351981841
0.18,0.44,0.6256983574239895,0.14883317360744325,0.35534958130982675,0.33840858165969967
0.2,0.44,0.6764948146660288,0.14937668112895225,0.3596480465482831,0.3417205111542964
0.22,0.44,0.725790392,0.15047893468395207,0.37198767286567347,0.34391956823172276
0.24,0.44,0.7714864494551057,0.15012096199833744,0.38703193019303594,0.34161779631879896
0.26,0.44,0.8150427246551121,0.1491172850489745,0.40990759060897086,0.336936748
0.28,0.44,0.8564592172668504,0.14594662355056096,0.4313856836955054,0.32687592030882995
0.3,0.44,0.8934896830277019,0.14141251672858152,0.4654301570318974,0.3108972689495184
0.32,0.44,0.9283406583934748,0.13630022271910924,0.5044794820073676,0.2921163652284872
0.34,0.44,0.9600464860842146,0.13094689544058893,0.5487776658574807,0.27029589690092676
0.36,0.44,0.9874155294294868,0.12622292163629137,0.6070415521888558,0.24693052540184957
0.38,0.44,1.0123858960459842,0.12196212715273105,0.6714742248107562,0.2228425778059493
0.4,0.44,1.0331626216384038,0.11878854816294535,0.7391580487703142,0.19943933826390026
0.42,0.44,1.0499576135747817,0.11669199388454124,0.8142499328092272,0.17773280752633497
0.44,0.44,1.064200735649031,0.11540689616588247,0.8967025262362693,0.15711671255128648
0.46,0.44,1.0732499212303352,0.11553090310033047,0.9172326611732708,0.15071602458164496
0.48,0.44,1.0789111265478888,0.11682608352733666,0.8937741711016771,0.15488195000726704
0.5,0.44,1.0819372361047477,0.13235524238157498,0.4440047250812045,0.2743455582368566
0.52,0.44,1.0789111265478888,0.32050194586635444,0.7801319576943782,0.2985629707056726
0.54,0.44,1.073249921230335,0.24929429312683957,1.035957353060812,0.35134486311052415
0.56,0.44,1.0642007356490313,0.265929801,0.8520615602898222,0.5094530404990912
0.58,0.44,1.0499576135747815,0.3265618854463483,0.6644429244937292,0.6263934280409118
0.6,0.44,1.0331626216384038,0.39444289834709084,0.5346006825003997,0.7018385740308347
0.62,0.44,1.0123858960459842,0.4698714038866839,0.44653874375205355,0.7511822586656506
0.64,0.44,0.9874155294294868,0.5498226980971287,0.3943396532450164,0.7633098233547425
0.66,0.44,0.9600464860842145,0.6265291802474027,0.3548711942566182,0.7674602988397343
0.68,0.44,0.9283406583934749,0.6972950639835536,0.3367010791175247,0.7630736923998808
0.7,0.44,0.8934896830277022,0.7561381559120978,0.3275648340464585,0.7472028633055726
0.72,0.44,0.8564592172668505,0.8074398022743785,0.3226155979194925,0.7312053617497513
0.74,0.44,0.8150427246551122,0.8459744295430144,0.32596803554930226,0.7222435235145773
0.76,0.44,0.7714864494551058,0.8743144591238824,0.3224509078602294,0.7213857641687051
0.78,0.44,0.725790392,0.8975145164012605,0.32295460694395006,0.7258499230691694
0.8,0.44,0.6764948146660287,0.9017036719908808,0.3152641878913994,0.732280637
0.82,0.44,0.6256983574239898,0.8942883788265065,0.30831186160989077,0.7287946377670261
0.84,0.44,0.5728003796923922,0.8751442481837629,0.3059034524999993,0.7207331977363438
0.86,0.44,0.5175843424339248,0.8244048632103791,0.3037175484551319,0.6836989336036267
0.88,0.44,0.4612543473655987,0.7606473764977139,0.30355893038756143,0.6386314108618576
0.9,0.44,0.40318728930937525,0.6815284141956048,0.31075391382092427,0.5854943903066524
0.92,0.44,0.3439123855535841,0.576624392,0.32274884645180085,0.5058115196133062
0.94,0.44,0.2839408698532865,0.45694399614810627,0.3389939223603928,0.4130413690375809
0.96,0.44,0.222936216,0.32934910049449845,0.3606868630381861,0.31677760748743644
0.98,0.44,0.1615978751143042,0.27619268175342127,0.3677777605584656,0.26535762762698795
1,0.44,0.1,0.24989047118702062,0.40554286742580437,0.21170497019056175
0,0.46,0.1,0.21169801616606904,0.4807592104852594,0.19090112440872697
0.02,0.46,0.16217598150098717,0.19808566876597572,0.5379543542468623,0.17520968856070446
0.04,0.46,0.22408999294979157,0.18507713177927723,0.6082319776358427,0.16087451994441915
0.06,0.46,0.2856671857600753,0.1725165129057408,0.653781637,0.16115157667197755
0.08,0.46,0.34620154419124805,0.1607025571204263,0.6813995444976317,0.1701708602285858
0.1,0.46,0.4060327528580069,0.14987214511610836,0.6856014801645501,0.18545440415052697
0.12,0.46,0.46464477999077564,0.14193190771834863,0.6509539247980383,0.20526727583613452
0.14,0.46,0.5215034415082349,0.13606423463871894,0.6207141462259709,0.22274406671046126
0.16,0.46,0.5772376905350014,0.13159940716743046,0.588751189,0.2375616323568509
0.18,0.46,0.6306321246575464,0.1288068817296267,0.5624095967967055,0.24515516638426837
0.2,0.46,0.6819053151683551,0.12654801664392834,0.5512586011958097,0.249292915
0.22,0.46,0.7316635394251951,0.12467460022314406,0.5473897239243116,0.25060274011158457
0.24,0.46,0.7777884623781306,0.12294773814156176,0.5514457226135548,0.24812529217016488
0.26,0.46,0.8217535205244078,0.12117753694613899,0.5661060075694939,0.2437728197056773
0.28,0.46,0.8635587138640273,0.11921200517463079,0.5812734404652502,0.2377148318447518
0.3,0.46,0.9009367167553152,0.1170176215974982,0.6108652589610819,0.22841380295774677
0.32,0.46,0.9361147743687096,0.11478472422505487,0.6446991885231984,0.2179055562324459
0.34,0.46,0.968118167,0.11243812317654611,0.6799406721454689,0.20584857159218273
0.36,0.46,0.9957440729750724,0.11041782697155553,0.7279008932850544,0.19260568508447262
0.38,0.46,1.0209487906692982,0.1085616582740552,0.7802565984093413,0.1790687157300952
0.4,0.46,1.0419205093152453,0.10736804248815335,0.8306065433487669,0.16698253550577752
0.42,0.46,1.058873125067131,0.10720184896561857,0.8852129620301821,0.15689703507947586
0.44,0.46,1.0732499212303352,0.10781593547131235,0.9419176775879552,0.14840752931956336
0.46,0.46,1.082384034935688,0.11018457042791233,0.9382637118600862,0.15051338873150724
0.48,0.46,1.088098371614418,0.11390887112818701,0.8956066049732253,0.16102028962035347
0.5,0.46,1.0911528817168863,0.13406748882251854,0.44075769688121696,0.2866178115649506
0.52,0.46,1.0880983716144181,0.3157277694622958,0.78321457,0.2980027660004988
0.54,0.46,1.082384034935688,0.24411235134147194,1.0727965690178864,0.3108113554370854
0.56,0.46,1.0732499212303352,0.251937438,0.9609374715652352,0.41101714103785325
0.58,0.46,1.058873125067131,0.28891220248600935,0.8017927541780956,0.5020857920202209
0.6,0.46,1.0419205093152453,0.33141701588074596,0.6818165829520558,0.5714241898434469
0.62,0.46,1.0209487906692982,0.3806644793347601,0.5948398179788954,0.6235894516057374
0.64,0.46,0.9957440729750724,0.4344686313712489,0.5355079134894606,0.6458271579516025
0.66,0.46,0.968118167,0.48660579603311227,0.4873773707030047,0.6593320305121826
0.68,0.46,0.9361147743687096,0.5345365291656379,0.45958122051069905,0.6647588067178253
0.7,0.46,0.9009367167553155,0.5757965513037191,0.43627768,0.6612986936132922
0.72,0.46,0.8635587138640275,0.6122701433289433,0.41766119444875294,0.6554532358427301
0.74,0.46,0.821753521,0.638233977,0.41041508582059427,0.6490147822354644
0.76,0.46,0.7777884623781306,0.6559160717738404,0.40050676430965876,0.6375509820122165
0.78,0.46,0.7316635394251951,0.6677025641229878,0.397508278,0.6266915708021759
0.8,0.46,0.681905315,0.6628234469060357,0.392342362,0.6056688052698458
0.82,0.46,0.6306321246575464,0.6497802823132394,0.3884701742656399,0.5803615875965137
0.84,0.46,0.5772376905350016,0.6267624662694509,0.3917783250622985,0.551084108
0.86,0.46,0.5215034415082351,0.5871917471228759,0.39270919975047003,0.5123820798497735
0.88,0.46,0.4646447799907757,0.5403357370574722,0.395287796,0.47090188485126083
0.9,0.46,0.4060327528580069,0.4820468586926157,0.4073170542770608,0.42313928549645957
0.92,0.46,0.34620154419124805,0.410077183,0.4181117747955062,0.3656647226033221
0.94,0.46,0.2856671857600758,0.3319749160821417,0.4288004550796235,0.3040594713229512
0.96,0.46,0.22408999294979193,0.2559547079341917,0.44646241790348246,0.24491110646408115
0.98,0.46,0.16217598150098742,0.23016883485822756,0.450815021,0.2205256870498981
1,0.46,0.1,0.21169801616606904,0.4807592104852594,0.19090112440872697
0,0.48,0.1,0.17628697437976226,0.5989647883505542,0.1662684831083555
0.02,0.48,0.16253764708083385,0.16667533437173532,0.6334817372661402,0.1565321098462913
0.04,0.48,0.22481180028069223,0.15803827248670196,0.6765070814711395,0.14750452497824842
0.06,0.48,0.2867471756335822,0.15033036781962833,0.7166044617642765,0.14255701061556442
0.08,0.48,0.34763365064279905,0.14389384256913426,0.7595458078375656,0.1410252506349996
0.1,0.48,0.40781288580231284,0.13773143610101538,0.7970817206487437,0.1419857914561687
0.12,0.48,0.46676584768620616,0.1315429728957821,0.8089821367777934,0.14649430822885628
0.14,0.48,0.5239552449683544,0.1265064443831706,0.8184040784914168,0.15291303760032932
0.16,0.48,0.5800136892712544,0.1219429470701852,0.8189913777692452,0.16047178489350813
0.18,0.48,0.6337187084221548,0.11778433744539318,0.8058259010007653,0.16626708426614958
0.2,0.48,0.6852901451001976,0.1146379697186592,0.7989938932355821,0.17180244368166953
0.22,0.48,0.735337803,0.11186402675168398,0.792256015,0.1761158175572811
0.24,0.48,0.7817310259105692,0.109139623,0.7864808212851588,0.17651397559354906
0.26,0.48,0.8259518202408779,0.107200823,0.7890172743819188,0.1769912902812737
0.28,0.48,0.8680001862514352,0.10499368854787411,0.7907965107668085,0.175247135
0.3,0.48,0.9055956097087173,0.10376392015101517,0.8040054145793027,0.17323937921465463
0.32,0.48,0.940978291,0.10272296342289979,0.8201321924534467,0.17075653235314728
0.34,0.48,0.9731678409367097,0.10150107079882897,0.8354895413480523,0.16690597744202307
0.36,0.48,1.0009544418623189,0.10130993724738885,0.8591724150450474,0.16383884651113503
0.38,0.48,1.0263057704924672,0.10146534623214316,0.884466869,0.16078529099255645
0.4,0.48,1.0473994775429614,0.10210086922328088,0.9042061461011235,0.15775784792600422
0.42,0.48,1.0644507033603068,0.10385406961539059,0.9267092746284012,0.15624038656988531
0.44,0.48,1.0789111265478888,0.10612004763113767,0.9507805208043516,0.15482392809717743
0.46,0.48,1.088098371614418,0.10901601330624647,0.9302770989313608,0.15875472890088058
0.48,0.48,1.0938459474771298,0.11281095106630129,0.879564196,0.16899659127517164
0.5,0.48,1.096918225070206,0.13545155984912305,0.4398228219865231,0.2910930828545431
0.52,0.48,1.093845947,0.31333069931104357,0.7700957866181809,0.29813945742764403
0.54,0.48,1.0880983716144181,0.23689845024110867,1.0423320171024089,0.29272391425495503
0.56,0.48,1.078911126547889,0.24008856119880442,0.9729598875429828,0.34966443412518305
0.58,0.48,1.0644507033603068,0.2609239003870979,0.8814825542201552,0.3841563201212786
0.6,0.48,1.0473994775429614,0.28106276637506994,0.8067193649538016,0.41243890059230975
0.62,0.48,1.0263057704924674,0.30450730672216875,0.7472552285229156,0.4370289945650745
0.64,0.48,1.000954441862319,0.32760261894849646,0.6971035849526713,0.45027517392722316
0.66,0.48,0.9731678409367096,0.3499456497711548,0.6535142912036791,0.46005569124498935
0.68,0.48,0.940978291,0.37229160869228567,0.6242284877283935,0.4660461005126257
0.7,0.48,0.9055956097087177,0.3892571633461083,0.5979117623977122,0.46345067506303844
0.72,0.48,0.8680001862514353,0.40347425643254436,0.5753074625763417,0.4576443743669516
0.74,0.48,0.8259518202408781,0.41376545737001225,0.5644588379791399,0.44738247435120687
0.76,0.48,0.7817310259105693,0.41679573100160466,0.5516625794251904,0.4315420447457432
0.78,0.48,0.7353378032605089,0.4185825441185748,0.5467675200326363,0.4148313633855457
0.8,0.48,0.6852901451001976,0.4088488567814592,0.5408987556322071,0.3918918398955914
0.82,0.48,0.633718708,0.3955003097535597,0.5363860290867954,0.36835345565395994
0.84,0.48,0.5800136892712547,0.3796870950694474,0.5399799701716891,0.34437949483413066
0.86,0.48,0.5239552449683545,0.3548620692660258,0.540463921,0.31823299755139217
0.88,0.48,0.46676584768620627,0.32675758587707243,0.5423434155814681,0.2909239881061371
0.9,0.48,0.4078128858023128,0.2951160163421027,0.5534447196056143,0.26195194998740623
0.92,0.48,0.34763365064279905,0.25763975340383616,0.5588690793567718,0.23106194400205995
0.94,0.48,0.28674717563358276,0.22156599302937272,0.5620519928215606,0.20221069755222557
0.96,0.48,0.22481180028069261,0.1926116463722224,0.5738872240048578,0.17950299213282475
0.98,0.48,0.16253764708083407,0.18588500673550395,0.574792473,0.1755958800877285
1,0.48,0.1,0.17628697437976226,0.5989647883505542,0.1662684831083555
0,0.5,0.1,0.11409382706437568,1.095380150142794,0.074966219
0.02,0.5,0.1627309698109188,0.11274187689925658,1.0861528853048141,0.076772968
0.04,0.5,0.2251976312017996,0.11160315589907228,1.0884066618591621,0.078073152
0.06,0.5,0.2873244674812029,0.11057020741700326,1.080942335,0.079755898
0.08,0.5,0.34839916094959533,0.10980789882393187,1.0863206405969286,0.080711903
0.1,0.5,0.4087644282765879,0.10920679884423799,1.0924067852121118,0.081607144
0.12,0.5,0.4678996315473894,0.10877495783472478,1.090256231347675,0.083261292
0.14,0.5,0.5252658185063257,0.10850358955899984,1.1003536225736008,0.084443676
0.16,0.5,0.5814975563692302,0.10833761061288989,1.1119823209547461,0.085855972
0.18,0.5,0.635368594,0.10777172449052647,1.1125155171428098,0.088755177
0.2,0.5,0.6870994534772195,0.10735170777379172,1.122075196515778,0.091756838
0.22,0.5,0.7373018240445616,0.10687248927126669,1.1297229713895671,0.095533997
0.24,0.5,0.7838384621392187,0.10618448452981237,1.122203482530673,0.10073211306949942
0.26,0.5,0.828195956,0.10582843045988766,1.1222506948254443,0.10620409768570716
0.28,0.5,0.8703743064756894,0.10529108294692867,1.1098338537158798,0.11213938676345987
0.3,0.5,0.908085949,0.10524204207076462,1.102446090693618,0.11859707142643514
0.32,0.5,0.9435780087935395,0.10534016842604912,1.0925174019687829,0.12534244113241017
0.34,0.5,0.9758670661028578,0.10529589028471177,1.0727729607621206,0.13162949691295112
0.36,0.5,1.0037395637930795,0.10585557398185974,1.0585833962677285,0.13834614925982433
0.38,0.5,1.0291692610266343,0.10657815260299221,1.0432135153742619,0.1449963293295677
0.4,0.5,1.0503281750880245,0.10715363326277183,1.0219122901769626,0.15036296086901524
0.42,0.5,1.0674321113874583,0.10837826456831853,1.0057212320393347,0.15613303778523752
0.44,0.5,1.0819372361047477,0.1096901151441319,0.9931301903825468,0.16095655630528238
0.46,0.5,1.0911528817168863,0.11141930970207876,0.9502319649243312,0.16763084833258307
0.48,0.5,1.096918225070206,0.11434204671372711,0.8836454991754741,0.1793017904687355
0.5,0.5,1.1,0.13799281419086623,0.4380897563591706,0.3083376409855942
0.52,0.5,1.096918225070206,0.31432223683382043,0.7723403744653247,0.3020557923521414
0.54,0.5,1.0911528817168863,0.23560796744029974,1.0623374492234312,0.2682560265419899
0.56,0.5,1.081937236104748,0.23048386223504094,1.033635402,0.2841295721125179
0.58,0.5,1.0674321113874585,0.23550770381345942,1.0046807426048578,0.2684079345514508
0.6,0.5,1.0503281750880245,0.23596184388840008,0.9881251049481995,0.250364447
0.62,0.5,1.0291692610266343,0.23680456304225006,0.9845999437210379,0.23212703973426912
0.64,0.5,1.0037395637930795,0.23265461859119296,0.9822325010818154,0.21113196058076783
0.66,0.5,0.9758670661028578,0.22736405288693445,0.9822489931362981,0.19170990584192069
0.68,0.5,0.9435780087935396,0.22276548483837172,0.9933687725198032,0.17528701936742416
0.7,0.5,0.9080859487266221,0.21497397332468204,1.0016930456256936,0.159818346
0.72,0.5,0.8703743064756896,0.20686302027878004,1.0116159227368888,0.14590817456068989
0.74,0.5,0.8281959562829282,0.19988965857273347,1.0336923199085004,0.13419049626330365
0.76,0.5,0.7838384621392189,0.19080102529783827,1.0485909123615886,0.12363792057069284
0.78,0.5,0.7373018240445616,0.18309391448663467,1.0740910551503051,0.11365122940728874
0.8,0.5,0.6870994534772195,0.17302413036982203,1.0897548006254743,0.10503812791156839
0.82,0.5,0.6353685939331373,0.16263229588470313,1.1020413815057162,0.096595212
0.84,0.5,0.5814975563692304,0.15288948028150207,1.1259796997423812,0.087557235
0.86,0.5,0.5252658185063258,0.14191839439279844,1.1272080266797722,0.080088965
0.88,0.5,0.4678996315473895,0.13239014902438356,1.1224415175087707,0.07410851
0.9,0.5,0.40876442827658777,0.12452409440894181,1.131067904,0.06822951
0.92,0.5,0.3483991609495954,0.11929377385830688,1.1175019621681324,0.066404265
0.94,0.5,0.2873244674812034,0.11575453511730911,1.099811144705735,0.066618737
0.96,0.5,0.22519763120179992,0.11460757420637052,1.1031191206013142,0.068149103
0.98,0.5,0.16273096981091906,0.11308505177941802,1.0756428152777442,0.072545947
1,0.5,0.1,0.11409382706437568,1.095380150142794,0.074966219
0,0.52,0.1,0.21572663914184886,0.5744113973451512,0.33110469434688333
0.02,0.52,0.16253764708083385,0.2119076299433092,0.5836371158751099,0.3226515110305295
0.04,0.52,0.22481180028069223,0.20800963969156894,0.5999046258530092,0.31337420917373204
0.06,0.52,0.2867471756335822,0.20271744517619625,0.6130384756601905,0.30275992659516127
0.08,0.52,0.34763365064279905,0.19734679670694577,0.6355859314916739,0.2912137633961308
0.1,0.52,0.4078128858023129,0.19177432073267967,0.6603354997266413,0.2792975987996165
0.12,0.52,0.4667658476862062,0.18554171324339963,0.6809769741915275,0.2671768414942495
0.14,0.52,0.5239552449683545,0.17969873270002595,0.7103200947794426,0.2548489677743374
0.16,0.52,0.5800136892712544,0.17382632472387086,0.740516565,0.24265381136512232
0.18,0.52,0.6337187084221549,0.1679189076652879,0.7650225052872865,0.23094905075896233
0.2,0.52,0.6852901451001977,0.16260865136806918,0.7976211031365242,0.21947331249288912
0.22,0.52,0.735337803,0.1575007074355134,0.8309595931541909,0.2082973068646423
0.24,0.52,0.7817310259105692,0.15223990414399377,0.8558636966030606,0.19820554587220873
0.26,0.52,0.8259518202408779,0.14751770932378788,0.887497494,0.1887593259494815
0.28,0.52,0.8680001862514352,0.14249966207961662,0.9096453824845309,0.18019115832790977
0.3,0.52,0.9055956097087173,0.13817250844669057,0.9355381942688424,0.17340340707786647
0.32,0.52,0.9409782912347141,0.13399863255480374,0.9586216259235003,0.16767232457336254
0.34,0.52,0.9731678409367099,0.12967052976565685,0.9691720688244627,0.1634257662784206
0.36,0.52,1.000954441862319,0.12614010793408842,0.9812274589441966,0.16128713474087464
0.38,0.52,1.0263057704924674,0.12284091379815287,0.9891544876785419,0.1603474798489089
0.4,0.52,1.0473994775429616,0.11963854240291552,0.9826033051162099,0.16116667295770515
0.42,0.52,1.064450703360307,0.11727274254276049,0.9766809844094202,0.1638760728218868
0.44,0.52,1.0789111265478888,0.1150711044074052,0.9695473126680317,0.16719940037854283
0.46,0.52,1.0880983716144181,0.11385953720406664,0.9279753434998759,0.17438622378266538
0.48,0.52,1.093845947,0.11419700496079464,0.8637564015389418,0.18656780971826348
0.5,0.52,1.096918225070206,0.1367311939637845,0.43324192206543705,0.319707279
0.52,0.52,1.093845947,0.31459934974891435,0.7618438511472987,0.2992956034868198
0.54,0.52,1.0880983716144184,0.22915216140327313,1.0485161267473297,0.2442658180803339
0.56,0.52,1.078911126547889,0.21783689066342432,1.0279510431157315,0.23780696343144497
0.58,0.52,1.0644507033603068,0.21572687994556822,1.0015835682816254,0.2161349652185298
0.6,0.52,1.0473994775429614,0.20987873013701708,0.9812693977207194,0.19855505426398234
0.62,0.52,1.0263057704924674,0.20529454725378965,0.9689575470431364,0.1859463772505045
0.64,0.52,1.000954441862319,0.19866833313631177,0.9484440767344469,0.17872044226075612
0.66,0.52,0.9731678409367097,0.19238454597595103,0.9260782685077289,0.1750886567501628
0.68,0.52,0.940978291,0.18834175984942925,0.9083384118938205,0.17687559612524334
0.7,0.52,0.9055956097087177,0.18375302020356926,0.8790236412991281,0.1825359152676344
0.72,0.52,0.8680001862514354,0.17997271803410386,0.8469243429124466,0.1906232544190624
0.74,0.52,0.8259518202408782,0.17899453429046147,0.818836164,0.20259250269749332
0.76,0.52,0.7817310259105693,0.1779612035585546,0.7795264758694775,0.2165808558308741
0.78,0.52,0.735337803,0.17893279471156262,0.7475097571516864,0.2319426947895515
0.8,0.52,0.6852901451001976,0.18117091484196013,0.7051551659958428,0.2501133717289305
0.82,0.52,0.6337187084221549,0.18474151976448563,0.6642762497446856,0.2691047951737719
0.84,0.52,0.5800136892712546,0.19044296629143342,0.6344951624892164,0.2883538560728137
0.86,0.52,0.5239552449683547,0.19686950216565546,0.6034344746144228,0.30586047443638004
0.88,0.52,0.4667658476862064,0.20272764980245717,0.576765698,0.3201642721523408
0.9,0.52,0.4078128858023129,0.20874050241291758,0.5655129816939182,0.3309959416109056
0.92,0.52,0.34763365064279916,0.2124299429573335,0.5513481843901484,0.3370979438276809
0.94,0.52,0.2867471756335828,0.21530824734763837,0.5402094571478256,0.340463791
0.96,0.52,0.22481180028069261,0.21682099241950475,0.5487524921130644,0.3388448976981884
0.98,0.52,0.16253764708083407,0.21653343645001993,0.5491170606427211,0.3348470561675473
1,0.52,0.1,0.21572663914184886,0.5744113973451512,0.33110469434688333
0,0.54,0.1,0.42418902878220377,0.28385098935637537,0.5645979503432639
0.02,0.54,0.16217598150098714,0.39248758747758844,0.3204328693700014,0.5258793276372622
0.04,0.54,0.2240899929497916,0.3593250757581894,0.36096884073990276,0.4881311932086318
0.06,0.54,0.2856671857600753,0.32717079464768967,0.40964043945627915,0.4480653330245519
0.08,0.54,0.34620154419124805,0.29655045965376203,0.4623923351623828,0.41200785995276973
0.1,0.54,0.4060327528580069,0.268548605,0.514962011,0.37841535049614666
0.12,0.54,0.4646447799907757,0.24430366386337907,0.5607581075005362,0.34788460606505534
0.14,0.54,0.521503442,0.22506580871018475,0.6013488836156566,0.3245178066327444
0.16,0.54,0.5772376905350014,0.2089297371664416,0.6378388500786714,0.3042930115123081
0.18,0.54,0.6306321246575464,0.19610375619901385,0.6630790063798239,0.2882260986314285
0.2,0.54,0.6819053151683552,0.18733753078690926,0.6868247856946342,0.2767178590780449
0.22,0.54,0.7316635394251952,0.18057268046648864,0.7070456221830543,0.2675975837379122
0.24,0.54,0.7777884623781305,0.17500118816376467,0.7246162197890642,0.2581870686539164
0.26,0.54,0.8217535205244079,0.17186504163510263,0.7446948798811623,0.2511650969370163
0.28,0.54,0.8635587138640273,0.16766460679331038,0.7647915767479814,0.24177451188778293
0.3,0.54,0.9009367167553152,0.16512379770606403,0.7906795872766877,0.2333928701912805
0.32,0.54,0.9361147743687095,0.16193310241261907,0.819497149,0.2237422874563554
0.34,0.54,0.9681181665687622,0.15630002873646223,0.8455407060361563,0.21184956925663978
0.36,0.54,0.9957440729750725,0.15063370521239922,0.8756005693408762,0.2006963938716408
0.38,0.54,1.0209487906692982,0.14390947840623208,0.9047149228272525,0.18950564153749222
0.4,0.54,1.0419205093152453,0.13603973377721468,0.9182037558437363,0.1817563825800937
0.42,0.54,1.0588731250671313,0.12885264250102282,0.9303780560106713,0.17734027575256925
0.44,0.54,1.0732499212303352,0.12185032123879465,0.938270744,0.1758402544937798
0.46,0.54,1.082384034935688,0.11719646348668236,0.9039126928494896,0.18271434524851815
0.48,0.54,1.0880983716144184,0.11476341273458665,0.8456628391714008,0.19516145338047602
0.5,0.54,1.0911528817168863,0.13485935312966427,0.4282262041446244,0.3333751702021027
0.52,0.54,1.0880983716144184,0.3151132942484166,0.7521232852257305,0.2985621145392528
0.54,0.54,1.0823840349356881,0.22446922646695444,1.039100783594664,0.22260790324618174
0.56,0.54,1.0732499212303352,0.20703123363817055,1.0217392915463097,0.1955089856686393
0.58,0.54,1.0588731250671313,0.197302466,0.9918297952277344,0.16966186532792643
0.6,0.54,1.0419205093152453,0.18439889997996467,0.9651325674516312,0.15589037920159457
0.62,0.54,1.0209487906692984,0.17390771467337002,0.9428761704427712,0.15420257639766077
0.64,0.54,0.9957440729750725,0.16692879533580907,0.8850160475560196,0.17501065315166098
0.66,0.54,0.968118167,0.16529111741999367,0.8079684568079026,0.2083764872282855
0.68,0.54,0.9361147743687095,0.17022914046086074,0.7267980060623743,0.25122590748009577
0.7,0.54,0.9009367167553155,0.18614068879241774,0.6216895512008819,0.31650033999459687
0.72,0.54,0.8635587138640274,0.20936365006435737,0.5208917922660755,0.38842898123536956
0.74,0.54,0.821753521,0.23728574020139365,0.4449083180319656,0.45314002019351696
0.76,0.54,0.7777884623781306,0.2770049451629976,0.3746572919736324,0.5121964068449562
0.78,0.54,0.7316635394251951,0.31318077156230767,0.32199465964986507,0.5608546656518005
0.8,0.54,0.681905315,0.35848444547969677,0.28873135989758614,0.5838965168106908
0.82,0.54,0.6306321246575465,0.39939997509636954,0.26495216868830773,0.5952669542595296
0.84,0.54,0.5772376905350016,0.4290073820411294,0.2520983285271117,0.6052220319098278
0.86,0.54,0.5215034415082351,0.45282211083318297,0.2442138618314423,0.6018557464656917
0.88,0.54,0.46464477999077575,0.4714701574069571,0.2365392243030141,0.6020697837098374
0.9,0.54,0.40603275285800694,0.4765615117508972,0.2335979793464042,0.6108642170514502
0.92,0.54,0.34620154419124816,0.47995591404369053,0.22801076312261956,0.6177206841191732
0.94,0.54,0.2856671857600759,0.4804768340982781,0.22393883261023323,0.6236505276147062
0.96,0.54,0.22408999294979196,0.46809471014190335,0.23189988693818528,0.6252985757080878
0.98,0.54,0.1621759815009874,0.45347343198188933,0.25598246341362174,0.5892548794153785
1,0.54,0.1,0.42418902878220377,0.28385098935637537,0.5645979503432639
0,0.56,0.1,0.6328525218065708,0.22071747200123404,0.6459243197143059
0.02,0.56,0.16159787511430396,0.5569869625876502,0.29037153825952683,0.5825688070701924
0.04,0.56,0.22293621594915658,0.48054651950547156,0.36860523545972956,0.5186384733128179
0.06,0.56,0.28394086985328604,0.40667833435477496,0.46323896387891195,0.45050324527046864
0.08,0.56,0.343912386,0.33822594891952573,0.5603365834624362,0.38800759500003773
0.1,0.56,0.4031872893093752,0.275403878,0.6500044721056917,0.3319541542463048
0.12,0.56,0.46125434736559856,0.22965492486743222,0.7014692064936432,0.2967188927219384
0.14,0.56,0.5175843424339247,0.1941693332554812,0.7395647842606876,0.2727356691251497
0.16,0.56,0.57280038,0.16789053733175394,0.7614109799881016,0.2586212872748325
0.18,0.56,0.6256983574239896,0.1533933526290506,0.7760162228093967,0.24815298917971784
0.2,0.56,0.6764948146660288,0.14399216789214336,0.7929839943278436,0.24061727301080643
0.22,0.56,0.7257903916668311,0.13850055830334962,0.8147870063564404,0.23181860572291366
0.24,0.56,0.7714864494551057,0.13655251801379642,0.826043087,0.22520307322305566
0.26,0.56,0.8150427246551122,0.1371879227797167,0.8367599141896127,0.22190098268000982
0.28,0.56,0.8564592172668504,0.13833895996444226,0.8388527502112053,0.21970807421801622
0.3,0.56,0.8934896830277019,0.14230983499576078,0.840887667,0.22106957234653246
0.32,0.56,0.9283406583934749,0.14651807912284648,0.843531971,0.2225164736332279
0.34,0.56,0.9600464860842146,0.14875424188067765,0.8446241057778385,0.22121265743067203
0.36,0.56,0.9874155294294868,0.15034594030672768,0.8535674401445003,0.21841915445987337
0.38,0.56,1.0123858960459842,0.15002843578091898,0.8654103037940788,0.21294822943337338
0.4,0.56,1.0331626216384038,0.1446443173413421,0.8714921053289293,0.2043052805900289
0.42,0.56,1.0499576135747812,0.13788244052813944,0.8808795542266052,0.19646764660926364
0.44,0.56,1.0642007356490313,0.1290502174606096,0.890490919,0.18943894231388753
0.46,0.56,1.0732499212303352,0.12098377039391732,0.8648379826209228,0.19300893894281054
0.48,0.56,1.078911126547889,0.11525777359912961,0.8171329053726306,0.203484497
0.5,0.56,1.081937236104748,0.13159392547157042,0.4224672022005083,0.34406955005543405
0.52,0.56,1.078911126547889,0.3163143869753193,0.7357675235376571,0.29748614846193233
0.54,0.56,1.0732499212303352,0.21873795821260786,1.0096486943658998,0.20815700096622644
0.56,0.56,1.064200735649031,0.1961575137148293,0.9782177427649581,0.1742174706633958
0.58,0.56,1.0499576135747812,0.183737333,0.9322648365840662,0.16394142853216576
0.6,0.56,1.0331626216384036,0.17294219257503027,0.8757334648423823,0.17846225918660583
0.62,0.56,1.0123858960459842,0.17009145998950584,0.8058723170765831,0.21659045771644775
0.64,0.56,0.9874155294294868,0.18457222735247236,0.6775261720548771,0.3030043843780542
0.66,0.56,0.9600464860842145,0.21185356605647523,0.5422416902524521,0.40883561849711336
0.68,0.56,0.9283406583934748,0.2539840775799461,0.42393976729239236,0.5204870834545443
0.7,0.56,0.8934896830277023,0.318817231,0.324109513,0.6214554981748857
0.72,0.56,0.8564592172668505,0.3942886181741325,0.24773306195876785,0.6908534338584028
0.74,0.56,0.8150427246551123,0.47207685703760816,0.21213028541366297,0.7035806229045959
0.76,0.56,0.7714864494551058,0.5543476475099672,0.19368955543643362,0.680971235
0.78,0.56,0.725790392,0.6260978627044015,0.1896518806000748,0.645509577
0.8,0.56,0.6764948146660288,0.6840489698891477,0.19709264989686098,0.5975715803938324
0.82,0.56,0.6256983574239898,0.7326003189963307,0.19946571204932276,0.5667959172701702
0.84,0.56,0.5728003796923922,0.7656920579089193,0.20414722947313854,0.5489842098793953
0.86,0.56,0.5175843424339248,0.7885040044503496,0.19910590781977672,0.5524197234802457
0.88,0.56,0.46125434736559867,0.801597915,0.19487671577583174,0.5609491523163881
0.9,0.56,0.40318728930937525,0.7978244214423956,0.19222489429074374,0.5859976388276495
0.92,0.56,0.3439123855535841,0.7857787776438947,0.1847631281036957,0.6249408774632957
0.94,0.56,0.28394086985328654,0.7717821306551192,0.17352257391605927,0.6713777485282235
0.96,0.56,0.22293621594915694,0.7468886866906677,0.16619584256621792,0.7233520568202093
0.98,0.56,0.16159787511430423,0.7015776682508247,0.19419730593248274,0.6822121333800006
1,0.56,0.1,0.6328525218065708,0.22071747200123404,0.6459243197143059
0,0.58,0.1,0.7317150481167465,0.22379545395577055,0.6636256413190893
0.02,0.58,0.16068795457356008,0.6072850141047222,0.3288253271979589,0.5818164938298263
0.04,0.58,0.22112020869426527,0.4722859418543665,0.45611086107510596,0.4885616582349703
0.06,0.58,0.2812237050898714,0.3569621965176775,0.5452776255759068,0.4132980328119537
0.08,0.58,0.3403093247443401,0.2703163814919793,0.5832046625788316,0.36891667894080904
0.1,0.58,0.3987086227689608,0.21398720117303224,0.5712477815392659,0.3550352882115553
0.12,0.58,0.4559179173265589,0.2044818283577759,0.5069025844862816,0.37774072247262225
0.14,0.58,0.5114158086984902,0.20698240701026177,0.45736404279922305,0.40422808366118435
0.16,0.58,0.5658161975861862,0.21806491438806944,0.416608442,0.42960467270436437
0.18,0.58,0.6179327691992695,0.2264888714117615,0.3882882402590084,0.4483376681246387
0.2,0.58,0.6679788638718894,0.22568832871263414,0.38685355033890634,0.45577471090996413
0.22,0.58,0.7165462492265087,0.2164618021659769,0.39607734517000903,0.45854863385286815
0.24,0.58,0.761567287,0.2013009599288475,0.42793155270782374,0.4456078844402993
0.26,0.58,0.8044801514906025,0.18203215934340444,0.48900814614428384,0.41686752820928696
0.28,0.58,0.8452848418724253,0.16508153414379548,0.5562530951283042,0.3809776276975177
0.3,0.58,0.8817682955591333,0.14912429481591902,0.6606908930511586,0.3275164219369481
0.32,0.58,0.9161044541671619,0.13769713425208746,0.7675780877764302,0.27673574459767747
0.34,0.58,0.9473419250546264,0.1337705166350392,0.8424099414584652,0.24294600977591413
0.36,0.58,0.9743066743447195,0.13529767104907472,0.8986516486093663,0.22065262992996904
0.38,0.58,0.9989081800313213,0.14022811745800368,0.9217179902077595,0.2107265823270255
0.4,0.58,1.019377992936398,0.14226299828099362,0.8995034131544545,0.20983791325863316
0.42,0.58,1.0359248901435958,0.14173227876747463,0.8745588562611128,0.20973404521206254
0.44,0.58,1.0499576135747815,0.13588511779307424,0.8549500523847567,0.2059472441008552
0.46,0.58,1.058873125067131,0.1253530083000196,0.829115796,0.20640335606417176
0.48,0.58,1.0644507033603068,0.11674941618707496,0.7884029063075683,0.21421113967937122
0.5,0.58,1.0674321113874585,0.126722099,0.416625004,0.35653642209495096
0.52,0.58,1.064450703360307,0.31853087653720213,0.7175090937147228,0.3005063131212701
0.54,0.58,1.0588731250671313,0.21573301739913348,0.9810609301799564,0.2011889690247895
0.56,0.58,1.0499576135747812,0.18814181896519985,0.9314373405708012,0.16532391325309048
0.58,0.58,1.0359248901435958,0.17581587335407864,0.8726877563829174,0.17948632062390446
0.6,0.58,1.0193779929363977,0.17276136336195685,0.7766775455834442,0.2440345797925685
0.62,0.58,0.9989081800313213,0.1848422964168158,0.6456339602671847,0.3515979707311617
0.64,0.58,0.9743066743447195,0.23181813384946365,0.47355929904072175,0.5141675289457571
0.66,0.58,0.9473419250546263,0.29924215380670927,0.3407561373096812,0.6274302614791676
0.68,0.58,0.9161044541671619,0.38184817269523497,0.26881766833422666,0.6634279649435155
0.7,0.58,0.8817682955591334,0.4863722833145684,0.25320792810575266,0.603365119
0.72,0.58,0.8452848418724254,0.5899092220320475,0.263639331,0.5221697608296347
0.74,0.58,0.8044801514906026,0.6731145874016853,0.2876781267639862,0.4614216335261677
0.76,0.58,0.7615672872752971,0.7440491875957532,0.3174905267499846,0.40757838036865296
0.78,0.58,0.7165462492265087,0.7994389582594731,0.340313064,0.378482203
0.8,0.58,0.6679788638718892,0.8308822765948236,0.3550183130692557,0.36788921723024787
0.82,0.58,0.6179327691992698,0.8577389731793716,0.359838328,0.3598872228129065
0.84,0.58,0.5658161975861864,0.8778971522542561,0.3512328763877942,0.3659207573168783
0.86,0.58,0.5114158086984905,0.8927203877573766,0.3280104859385729,0.3745318101249312
0.88,0.58,0.455917917,0.9042242423134043,0.29880547939891505,0.39075682284150554
0.9,0.58,0.3987086227689608,0.9117252669276216,0.26125011337630993,0.42447328085037805
0.92,0.58,0.3403093247443402,0.902780249,0.23442258108508995,0.47406163871700696
0.94,0.58,0.2812237050898719,0.8862688458471233,0.2115853646732187,0.5478325225405126
0.96,0.58,0.22112020869426563,0.8780058610474096,0.18072160547068916,0.6579853157330942
0.98,0.58,0.16068795457356033,0.8295978852024111,0.19149263034785743,0.6859549136159171
1,0.58,0.1,0.7317150481167465,0.22379545395577055,0.6636256413190893
0,0.6,0.1,0.809402067,0.22877763828087377,0.6879023821647594
0.02,0.6,0.15961500806191242,0.6385137595406308,0.3562197355629616,0.5850819327876676
0.04,0.6,0.21897883638534968,0.44301645331244593,0.505444957,0.4663741830216271
0.06,0.6,0.27801971933074743,0.31424602128177875,0.5332665010865165,0.406995471
0.08,0.6,0.3360607213186254,0.2539839841126807,0.4766790186878341,0.40751133581089866
0.1,0.6,0.39342753565618693,0.2515876789021619,0.3777875969210983,0.4449121598245838
0.12,0.6,0.4496253854639871,0.3177594403650314,0.2944518664581241,0.4773990572743325
0.14,0.6,0.5041420892284314,0.37744537324483113,0.24586333814132846,0.496180786
0.16,0.6,0.5575806940537137,0.4311032375722205,0.21824009718495194,0.502271417
0.18,0.6,0.6087758588719198,0.4594273991667748,0.2134302671905166,0.48698374580153897
0.2,0.6,0.6579371522181826,0.4573070541610324,0.21140710843517155,0.48979646064588056
0.22,0.6,0.7056458794245375,0.4386196218694274,0.2120930043653568,0.4977584062343508
0.24,0.6,0.749870958,0.3921888216685048,0.2109355808285383,0.5180606412585891
0.26,0.6,0.792025134,0.3251371949842643,0.21384988998311544,0.5556900724731197
0.28,0.6,0.8321084088077444,0.2661931681638261,0.23572377689214102,0.5693691742084781
0.3,0.6,0.8679468449676455,0.2051982184447757,0.3089385273459249,0.5491662145730264
0.32,0.6,0.9016759496411537,0.15859808257727045,0.42905989149156276,0.47651248428256354
0.34,0.6,0.932361151,0.1361154505273916,0.6023669210476992,0.36823396591973734
0.36,0.6,0.9588491704143245,0.12440534219606966,0.8007605032330941,0.2711471964456786
0.38,0.6,0.9830157281793298,0.12416958478499869,0.9678908859939552,0.20948359053294666
0.4,0.6,1.003123640366135,0.13192125851511105,0.9673220769937272,0.20344135489920423
0.42,0.6,1.0193779929363977,0.13910148778343748,0.9158859100640909,0.2106509106435696
0.44,0.6,1.0331626216384038,0.14059426105228184,0.8404943029772167,0.21998620640708672
0.46,0.6,1.0419205093152453,0.1292469240211655,0.7989609778596352,0.22021359884357375
0.48,0.6,1.0473994775429614,0.11848091154692217,0.7576462820286719,0.22594653223966232
0.5,0.6,1.0503281750880245,0.12083479586967623,0.4107842959312901,0.36846713985790647
0.52,0.6,1.0473994775429614,0.3213527240139732,0.6965699632869168,0.30519438659838927
0.54,0.6,1.0419205093152453,0.21350615531873235,0.9494486133171441,0.19829581892791504
0.56,0.6,1.0331626216384036,0.1810614621270405,0.8829120623420135,0.16371962102035312
0.58,0.6,1.0193779929363977,0.17196316230601572,0.8110634527200014,0.2105264635158279
0.6,0.6,1.003123640366135,0.1807795114476121,0.6698963253426645,0.3416329442263863
0.62,0.6,0.9830157281793297,0.21296819925383098,0.4790902319765899,0.5362579342805596
0.64,0.6,0.9588491704143246,0.2961875806520394,0.32467316,0.6812853117159441
0.66,0.6,0.9323611505492311,0.40374705024391855,0.24800057633445127,0.655236715
0.68,0.6,0.90167595,0.5233806362469537,0.2458012762690407,0.5270208514141491
0.7,0.6,0.8679468449676457,0.6422300271187322,0.2953034162092061,0.4015337395967015
0.72,0.6,0.8321084088077445,0.7368035974752045,0.35637270660240333,0.3335561058380818
0.74,0.6,0.7920251342408341,0.7942569897181346,0.410843233,0.3254362879187614
0.76,0.6,0.749870958,0.8256190667726105,0.4720053658325645,0.34141460274371577
0.78,0.6,0.7056458794245374,0.8521146839842767,0.5161965809124396,0.3557269720694765
0.8,0.6,0.6579371522181825,0.8657529193156404,0.5414737273186616,0.35790136473771866
0.82,0.6,0.608775859,0.8748444028694666,0.550950048,0.354519109
0.84,0.6,0.557580694,0.8911017052282589,0.533962784,0.33989662422329703
0.86,0.6,0.5041420892284316,0.9014516886607505,0.49567088147072935,0.3301826681903056
0.88,0.6,0.4496253854639873,0.9140752781913086,0.4428568531479007,0.329594614
0.9,0.6,0.393427536,0.9398469458361998,0.36360519277311787,0.34257510517858714
0.92,0.6,0.3360607213186255,0.9493585722969538,0.2951159367040862,0.38758709304963856
0.94,0.6,0.2780197193307479,0.9425557149029722,0.2462085394635937,0.4660887068539538
0.96,0.6,0.21897883638535004,0.9518334290172624,0.19500045162798488,0.6043308275351935
0.98,0.6,0.15961500806191264,0.9198027114699167,0.18483746594774386,0.6948271086037142
1,0.6,0.1,0.809402067,0.22877763828087377,0.6879023821647594
0,0.62,0.1,0.8755068032432267,0.24254494917619418,0.7139050281407942
0.02,0.62,0.1582876888626955,0.6567978287037116,0.3821578239274085,0.5890141132382811
0.04,0.62,0.2163297904660612,0.403557477,0.5249918314075258,0.4552042279901949
0.06,0.62,0.27405613702171705,0.28966857337493435,0.46693901344310323,0.4280050480031047
0.08,0.62,0.3308048648191715,0.2938415891281403,0.33589319475350154,0.4721981244719318
0.1,0.62,0.3868944156530683,0.38385216375515696,0.21418060010402024,0.5262649423727056
0.12,0.62,0.4418410287768589,0.5280447312345136,0.1815593879528951,0.498680186
0.14,0.62,0.49514392632140936,0.6365495093420466,0.18176428638065323,0.4503897198944029
0.16,0.62,0.5473927286377278,0.7089861263812169,0.20451924917498915,0.39192245645372054
0.18,0.62,0.5974480408017212,0.7325866511702335,0.22750875836610995,0.35338410349912913
0.2,0.62,0.6455147653365689,0.7238436793105183,0.2428736454314265,0.33682044637764513
0.22,0.62,0.6921612648984113,0.6973516791807834,0.24512123761979168,0.33412885603961745
0.24,0.62,0.735401679,0.651402301,0.23677337827823375,0.3491679259244948
0.26,0.62,0.7766172985819916,0.5780886780119295,0.22687296578703878,0.3854969478744347
0.28,0.62,0.8158081250619221,0.49639524411641056,0.21709961640966258,0.43060007401396594
0.3,0.62,0.8508486238243219,0.3835422848921122,0.22565300208218092,0.49435696213813135
0.32,0.62,0.8838267550490126,0.2770916382403516,0.2638570810975149,0.5374500902758015
0.34,0.62,0.9138287545683585,0.20641235193747792,0.36858355422552314,0.500777206
0.36,0.62,0.9397270226501484,0.1554374728070406,0.5575910498617509,0.3997824586352936
0.38,0.62,0.9633555156367817,0.1272082197306668,0.7962236838466192,0.28046518944798493
0.4,0.62,0.9830157281793297,0.12566953158298894,0.9225831085916962,0.22788803177277375
0.42,0.62,0.9989081800313213,0.13126563211277575,0.9516502747408326,0.20941360335262865
0.44,0.62,1.0123858960459842,0.13860103558025386,0.8716270389558232,0.21976945107993745
0.46,0.62,1.0209487906692982,0.13010767312105845,0.7909480281658161,0.2278477891666727
0.48,0.62,1.0263057704924674,0.11934161481926393,0.7277686420880183,0.23645133452903527
0.5,0.62,1.0291692610266343,0.11389796939813882,0.4037899148036411,0.37570905542124056
0.52,0.62,1.0263057704924674,0.32615708857498804,0.6688088613209369,0.3113540922852812
0.54,0.62,1.0209487906692984,0.21068116122207786,0.9101267382485647,0.19939621137412344
0.56,0.62,1.0123858960459842,0.17469420457832316,0.8358645434015014,0.1702121578241335
0.58,0.62,0.9989081800313213,0.1742485803547148,0.7460520771473167,0.2666301872655944
0.6,0.62,0.9830157281793297,0.20072607699560543,0.5658701465407071,0.45808032996383186
0.62,0.62,0.9633555156367817,0.25537892665335477,0.3728731850437087,0.6613000059061404
0.64,0.62,0.9397270226501486,0.3704031369782494,0.28377926062436976,0.6442319981585434
0.66,0.62,0.9138287545683587,0.5009711419386735,0.27574652122990323,0.5133559559724241
0.68,0.62,0.8838267550490128,0.625001233,0.32533925941756486,0.4010137197976754
0.7,0.62,0.8508486238243222,0.7237746657505819,0.4173650790174873,0.361912133
0.72,0.62,0.8158081250619224,0.7938248389786855,0.5146862062470008,0.3723490912597176
0.74,0.62,0.7766172985819917,0.8350931479728336,0.5933257423760325,0.4042056247647763
0.76,0.62,0.7354016785274882,0.8498397980211446,0.6653672139722214,0.4375472654793481
0.78,0.62,0.6921612648984113,0.8616344489515592,0.7131686816899911,0.46114237768688404
0.8,0.62,0.6455147653365688,0.8495939855163781,0.7363738721632769,0.4691733556678922
0.82,0.62,0.5974480408017214,0.8448503116553454,0.7445990043953394,0.456941339
0.84,0.62,0.547392729,0.8528821265152733,0.7260959604399101,0.423859441
0.86,0.62,0.49514392632140947,0.8652450614139077,0.6752263359924672,0.37247544888032147
0.88,0.62,0.4418410287768589,0.882399411,0.6044397752052093,0.33345180592969476
0.9,0.62,0.38689441565306837,0.919765906,0.49680620850866974,0.30954619425196356
0.92,0.62,0.3308048648191716,0.9544633701410414,0.3743769815028096,0.33744178929009183
0.94,0.62,0.2740561370217175,0.9688834194737651,0.2859427047503821,0.40490321483810865
0.96,0.62,0.21632979046606152,0.992645826,0.2155901213344651,0.5583041643545613
0.98,0.62,0.15828768886269576,0.9855794340274101,0.1837527259643797,0.7025294345514791
1,0.62,0.1,0.8755068032432267,0.24254494917619418,0.7139050281407942
0,0.64,0.1,0.9086942650411622,0.2670958959297358,0.7256840260521359
0.02,0.64,0.15669245929323658,0.6442782070810466,0.39542236975375833,0.5820101003188922
0.04,0.64,0.21314605261024117,0.36015132876897854,0.4771943554599834,0.46293759393408707
0.06,0.64,0.2692925325292332,0.32098095608309346,0.3569166025637557,0.4701711553348923
0.08,0.64,0.32448814936315423,0.45876511418390187,0.2408133370606348,0.4868261905510827
0.1,0.64,0.37904262972550307,0.6590326412939802,0.19037083793433665,0.4425203843052817
0.12,0.64,0.43248545253427234,0.7737507332167164,0.2472510832156003,0.36402363985707575
0.14,0.64,0.4843295453130136,0.8183211493994829,0.31863749416674914,0.3158391039336226
0.16,0.64,0.5351483915605618,0.8249902085699066,0.39467138895926535,0.2960092831412843
0.18,0.64,0.5838337795496475,0.8130948525343057,0.4464739848277363,0.3051580144842769
0.2,0.64,0.6305850039886578,0.797572462,0.46320214932420006,0.3131414646057751
0.22,0.64,0.6759548724665658,0.7805535795101849,0.458200941,0.3158824094675293
0.24,0.64,0.7180118734786278,0.7473287090408083,0.4259155034957444,0.312231486
0.26,0.64,0.7580994958870177,0.698622433,0.36869859184058623,0.31243002908272716
0.28,0.64,0.7962177396917356,0.6315257505180959,0.3146941178297276,0.32817216734905513
0.3,0.64,0.8302992428095142,0.526245794,0.2537721583365621,0.3868564345811287
0.32,0.64,0.862374822,0.40404563496070073,0.21599637635182453,0.47606169207904764
0.34,0.64,0.8915557202605211,0.2970989561578741,0.24724978803568134,0.529858905
0.36,0.64,0.9167451991649056,0.20425577802768607,0.3743563399961817,0.5035050106010122
0.38,0.64,0.9397270226501485,0.14146757712532376,0.598955528,0.38097982631634214
0.4,0.64,0.9588491704143245,0.12585203192530375,0.8328447497408731,0.27448849870763437
0.42,0.64,0.9743066743447195,0.12504053634025833,0.9662647241018595,0.21557517955236538
0.44,0.64,0.9874155294294868,0.13514294203223517,0.9209656675404108,0.216063626
0.46,0.64,0.9957440729750725,0.1302655382218591,0.796655642,0.23432099626275726
0.48,0.64,1.0009544418623189,0.12066618916290153,0.7039137370424176,0.2484592244979046
0.5,0.64,1.0037395637930795,0.10545755257826371,0.39678006527104825,0.38482695032441305
0.52,0.64,1.000954441862319,0.3317000593334872,0.6399769394205226,0.32214373891727666
0.54,0.64,0.9957440729750725,0.21125455367969756,0.879739467,0.2047918447258838
0.56,0.64,0.9874155294294868,0.17155198757547763,0.8014023647698909,0.18018698963142626
0.58,0.64,0.9743066743447195,0.17898116355997573,0.6988343528513644,0.32115974198299346
0.6,0.64,0.9588491704143246,0.21888341166680483,0.49943979720415005,0.5455116133000963
0.62,0.64,0.9397270226501484,0.2912363773612434,0.3143326360147861,0.7213223154312879
0.64,0.64,0.9167451991649056,0.42305979538076555,0.27973208607699385,0.5799389733519882
0.66,0.64,0.8915557202605211,0.559277213,0.3181460070745633,0.4236757752047293
0.68,0.64,0.862374822,0.6784592169442318,0.3997242515817644,0.35500983674927167
0.7,0.64,0.8302992428095143,0.7517186123690778,0.510272643,0.3869585076618228
0.72,0.64,0.7962177396917358,0.7911548663748524,0.6149686073921775,0.4576604064923956
0.74,0.64,0.7580994958870179,0.8052223014459844,0.686505124,0.5260193313911665
0.76,0.64,0.7180118734786279,0.7919992558410471,0.7374218926675438,0.5951023285771557
0.78,0.64,0.6759548724665658,0.7861191975258943,0.7703242640079073,0.6357300474645955
0.8,0.64,0.6305850039886576,0.7678291330943914,0.7850109565471175,0.6465793860822961
0.82,0.64,0.5838337795496478,0.7547831398672955,0.7996099528330821,0.6375038269610537
0.84,0.64,0.5351483915605622,0.7623502389567904,0.8123900487284941,0.5957823626559419
0.86,0.64,0.48432954531301375,0.7735671258509944,0.7926319126959942,0.5190547553028371
0.88,0.64,0.4324854525342724,0.7942938179658269,0.7369143155158739,0.42930793708887344
0.9,0.64,0.37904262972550307,0.845863749,0.6456004615297075,0.3372439240753908
0.92,0.64,0.3244881493631543,0.8961190160631541,0.48126049465486986,0.3317508814554844
0.94,0.64,0.2692925325292337,0.9443306493817349,0.33103305840057506,0.36071548581931034
0.96,0.64,0.2131460526102415,0.9841748685422143,0.24034852239012994,0.5189838049594122
0.98,0.64,0.15669245929323683,1.0056522090588826,0.18526687766652225,0.700167004
1,0.64,0.1,0.9086942650411622,0.2670958959297358,0.7256840260521359
0,0.66,0.1,0.9342710698127307,0.2935549604850903,0.732793878
0.02,0.66,0.15494399048207638,0.6273257557533799,0.40173596496455344,0.5742793428584103
0.04,0.66,0.2096564819237478,0.3369432549946577,0.41486962468661537,0.48297534865221314
0.06,0.66,0.26407133174204134,0.3977762164881998,0.26700365028568196,0.49947217882515493
0.08,0.66,0.31756464432333364,0.6504311713145724,0.20376451811055535,0.4490015762768617
0.1,0.66,0.3704365939115413,0.8552958918315345,0.2422738707647325,0.33403059783841654
0.12,0.66,0.42223117090373435,0.8601454666573882,0.38592213352069243,0.2907643180779509
0.14,0.66,0.4724763247689658,0.8376444643761257,0.5065087702771831,0.3019371668693915
0.16,0.66,0.521727852,0.8077094838690327,0.605206803,0.34832771985774796
0.18,0.66,0.5689117196518291,0.7840929725479932,0.6437073996520524,0.4097838687919228
0.2,0.66,0.6142210758276835,0.7770725566510401,0.6484599707087467,0.4347630444894268
0.22,0.66,0.6581916788479097,0.7726379633135062,0.6316028127948817,0.4414527497817323
0.24,0.66,0.6989515875221677,0.7649636993324899,0.5891843710481973,0.4036651945603026
0.26,0.66,0.737802856,0.756412652,0.5219947297812321,0.33910892674802817
0.28,0.66,0.7747454836138858,0.7207600894342719,0.4508980640748647,0.29450312120695554
0.3,0.66,0.8077758690701308,0.6405877702556595,0.34991501742987874,0.2891261126352148
0.32,0.66,0.8388621955908884,0.5259866485824893,0.2537538343303634,0.3456241588236557
0.34,0.66,0.867143117,0.39643203606681787,0.21493183628194976,0.46245545775941227
0.36,0.66,0.89155572,0.2683167747647615,0.2600380556577639,0.5492846677440165
0.38,0.66,0.9138287545683587,0.16805901295429831,0.4060863205646203,0.498937284
0.4,0.66,0.9323611505492311,0.13253392507550493,0.6973869857147522,0.34169338763532053
0.42,0.66,0.9473419250546264,0.1208412676689925,0.9409890775413982,0.23242565053226202
0.44,0.66,0.9600464860842145,0.12985690485311527,0.9800350694321986,0.20845390053949395
0.46,0.66,0.968118167,0.12925568435436607,0.812662518,0.2380624847711293
0.48,0.66,0.9731678409367097,0.12166685931858838,0.6843145351106034,0.25998292246308985
0.5,0.66,0.9758670661028578,0.095791062,0.3896482453699421,0.392616135
0.52,0.66,0.9731678409367097,0.33882370962007613,0.6083435913535913,0.3352692048359004
0.54,0.66,0.9681181665687622,0.21181892314527778,0.8515554559329518,0.21160945183050764
0.56,0.66,0.9600464860842145,0.1705723301090014,0.771448285,0.19305534590634865
0.58,0.66,0.9473419250546263,0.1849426530643598,0.6600634799749294,0.3734157910298528
0.6,0.66,0.9323611505492311,0.2357841010276907,0.45196391162178357,0.6114590416545704
0.62,0.66,0.9138287545683587,0.3223050713308266,0.2879921722232044,0.7227356920071382
0.64,0.66,0.8915557202605211,0.46152772076277326,0.29494811659977305,0.5135701581016433
0.66,0.66,0.8671431174836278,0.5954217557387355,0.36503836274812396,0.3743754183330833
0.68,0.66,0.8388621955908884,0.7029609677541193,0.46929726255822085,0.3649228767017698
0.7,0.66,0.807775869,0.7528565397974913,0.5912142664801551,0.4539399241961237
0.72,0.66,0.7747454836138861,0.7704287032480044,0.6914728047623204,0.5642001161936175
0.74,0.66,0.7378028557774932,0.7686561293419052,0.7387524908176478,0.6398085711140226
0.76,0.66,0.6989515875221678,0.7413224013456075,0.7472901925798385,0.6923024334598656
0.78,0.66,0.6581916788479099,0.7245792456709262,0.7519390324171537,0.7234502121118468
0.8,0.66,0.6142210758276834,0.6988560213375558,0.7540166711192129,0.7415892595984799
0.82,0.66,0.5689117196518293,0.6782291289123803,0.7638958974234318,0.7442565459194259
0.84,0.66,0.5217278520328134,0.6820639595850693,0.8029827457377189,0.7300582528181788
0.86,0.66,0.472476325,0.6898095867147308,0.8316646985902094,0.6527021561630054
0.88,0.66,0.4222311709037344,0.7081909539952399,0.8139780080627935,0.5451845260121607
0.9,0.66,0.37043659391154127,0.7730235960407952,0.758787036,0.39038194058504655
0.92,0.66,0.3175646443233337,0.83325167,0.5835072412481378,0.3401401190950859
0.94,0.66,0.2640713317420418,0.9129741484614406,0.37613277360955005,0.3250740667717962
0.96,0.66,0.2096564819237481,0.9719410596127321,0.2634805371746203,0.48959300038129927
0.98,0.66,0.1549439904820766,1.0182633990710648,0.18735967170629866,0.6982636809855086
1,0.66,0.1,0.9342710698127307,0.2935549604850903,0.732793878
0,0.68,0.1,0.9607148420441185,0.32313829764741675,0.741230385
0.02,0.68,0.15291846660278252,0.6133621875713647,0.40188786720441083,0.5720075932092585
0.04,0.68,0.205613968,0.3383833184437904,0.3519260999167237,0.5145175605110652
0.06,0.68,0.2580228012761033,0.5232315413230205,0.20995207409509112,0.5065342218835098
0.08,0.68,0.3095440695798456,0.8090491731409787,0.22418301457169132,0.39030838590825545
0.1,0.68,0.36046688159183965,0.9135027397522787,0.3545613918478885,0.26602883877706185
0.12,0.68,0.4103520386166236,0.8351135024909289,0.5441518653275523,0.30173537681966417
0.14,0.68,0.458744892,0.7802710187606607,0.675228579,0.3855922889768748
0.16,0.68,0.5061807498409103,0.7424870032963177,0.7483294998827095,0.49287158813936355
0.18,0.68,0.5516251724407129,0.7232156444842239,0.7549817792617034,0.5691511969705256
0.2,0.68,0.5952641879280882,0.7247820344414468,0.7434468008135173,0.6010513818510538
0.22,0.68,0.6376138037280019,0.737810627,0.7290870737486896,0.600295497
0.24,0.68,0.6768710882278386,0.7392707222617623,0.7003827077879214,0.572562983
0.26,0.68,0.7142900948126599,0.7444216152130606,0.6449162853704554,0.5057144770209581
0.28,0.68,0.7498708234824659,0.7239565713869911,0.5722813977836797,0.43262285288289326
0.3,0.68,0.781683536,0.6744562270765213,0.45983222116229905,0.3460304252274372
0.32,0.68,0.8116238569200731,0.5887666665311089,0.3400776942819374,0.313927904
0.34,0.68,0.8388621955908884,0.4674527595284157,0.2626180498711491,0.38289900189262055
0.36,0.68,0.862374822,0.3301894485366784,0.24265896933939474,0.5011506739405756
0.38,0.68,0.8838267550490128,0.20599863497636045,0.31274685236744576,0.5547828015767254
0.4,0.68,0.9016759496411539,0.1509118394487951,0.5672093613836288,0.411524004
0.42,0.68,0.9161044541671619,0.12278415209046428,0.859137097,0.26799306786862875
0.44,0.68,0.9283406583934748,0.12452705764523962,1.0104417622708373,0.2043069756365854
0.46,0.68,0.9361147743687095,0.12626664679304725,0.8322781764290237,0.23691017391365107
0.48,0.68,0.940978291,0.1209337100005053,0.6721211967361884,0.26715786075801373
0.5,0.68,0.9435780087935396,0.089198636,0.37966817179677226,0.3971171914110503
0.52,0.68,0.9409782912347141,0.3435198009117739,0.5727645449178942,0.3491711852642845
0.54,0.68,0.9361147743687095,0.21973927011210265,0.8161774271561029,0.2223129863853587
0.56,0.68,0.9283406583934748,0.16538049767337182,0.7447679413553485,0.2022836319768607
0.58,0.68,0.9161044541671619,0.1892484683016315,0.6372639812374026,0.40792056710889213
0.6,0.68,0.9016759496411539,0.24734179273497403,0.4278902168795527,0.6360216448644613
0.62,0.68,0.8838267550490128,0.3377631220114162,0.2793147558310758,0.7031821588446197
0.64,0.68,0.862374822,0.47698555755276284,0.313483892,0.47316388632398043
0.66,0.68,0.8388621955908884,0.6020236151550926,0.40185786335419427,0.37442869459646694
0.68,0.68,0.8116238569200731,0.6997351077060585,0.5135036961043757,0.3997433595338302
0.7,0.68,0.7816835355608422,0.7329783094836211,0.6261345980566114,0.5176898533188862
0.72,0.68,0.7498708234824661,0.7370674666415974,0.6984264545313398,0.6278486394182308
0.74,0.68,0.714290095,0.7322419430243462,0.7282896894935826,0.6919687710042812
0.76,0.68,0.6768710882278385,0.6980180621163077,0.7182930568226507,0.7211343362452435
0.78,0.68,0.6376138037280019,0.680012718,0.715621417,0.7353671172510827
0.8,0.68,0.595264188,0.645308823,0.6977827467667723,0.739322681
0.82,0.68,0.5516251724407131,0.6193533295450735,0.7004721666566721,0.7612626172649047
0.84,0.68,0.5061807498409105,0.6218513314998012,0.740939764,0.794482317
0.86,0.68,0.4587448923835211,0.6248810570643529,0.8096481564121192,0.7387657188562695
0.88,0.68,0.4103520386166237,0.6371885915611866,0.842847052,0.6462916695583959
0.9,0.68,0.3604668815918396,0.7119912772435917,0.8259479242626531,0.455398776
0.92,0.68,0.30954406957984565,0.7786183538167442,0.6638607582585114,0.35942524153003497
0.94,0.68,0.25802280127610366,0.8815376364799806,0.41832196104196984,0.30715659552506847
0.96,0.68,0.2056139684348823,0.9622856480321181,0.2824639429999177,0.4795759290429644
0.98,0.68,0.15291846660278274,1.0283618148178806,0.1914560054921789,0.7033826489338587
1,0.68,0.1,0.9607148420441185,0.32313829764741675,0.741230385
0,0.7,0.1,0.9652951133796499,0.35219341897805784,0.7349115299717357
0.02,0.7,0.1506920152541974,0.5902669563438673,0.39072441745583203,0.5655870722566475
0.04,0.7,0.20117044658803196,0.3766135836865843,0.2894354785304583,0.5419290997342933
0.06,0.7,0.2513742700242571,0.6995330193223552,0.18613674645663472,0.4674136553384692
0.08,0.7,0.3007278716388507,0.871652346,0.3032080321261057,0.3316493045796553
0.1,0.7,0.34950819595691957,0.8371148074281222,0.5142920808532394,0.26859478313553464
0.12,0.7,0.3972945227951469,0.7368820811690477,0.6827507297717559,0.3999630919391707
0.14,0.7,0.4436513324086876,0.6870194955435163,0.7567412187609366,0.5302591833018762
0.16,0.7,0.4890914096481796,0.6560603546316806,0.7536217379562047,0.6498643469891268
0.18,0.7,0.5326238381468968,0.6400534305328206,0.7154724935107618,0.6794445587476488
0.2,0.7,0.5744268188600203,0.6508910749976915,0.698769205,0.6799505965956232
0.22,0.7,0.6149946491082563,0.6714776270521156,0.6940344045109482,0.6674787847372476
0.24,0.7,0.6526002524535248,0.684525756,0.6854415745487036,0.6409344056661896
0.26,0.7,0.6884449201917798,0.7073155207363104,0.6701348617433682,0.5885585902489444
0.28,0.7,0.722528652,0.7037876094800866,0.6221761366888335,0.5174441713877542
0.3,0.7,0.7530029005294048,0.6770653204578256,0.5255691957000939,0.40556032109796747
0.32,0.7,0.7816835355608422,0.6153751158823515,0.404327024,0.31556385567448575
0.34,0.7,0.8077758690701309,0.504663468,0.3034573406237353,0.33822584312566784
0.36,0.7,0.8302992428095143,0.3705695230630015,0.24384176980432837,0.4609485667795693
0.38,0.7,0.8508486238243221,0.23694320510072026,0.2607385994815756,0.5854716441483165
0.4,0.7,0.8679468449676457,0.16668938548761408,0.4811853958181017,0.4646169252586374
0.42,0.7,0.8817682955591335,0.1262718635181455,0.791857261,0.3022792039072198
0.44,0.7,0.8934896830277022,0.12056046290282582,1.0327253392705416,0.2038239422756549
0.46,0.7,0.9009367167553155,0.12396940854674529,0.8499692123705733,0.23817481820746117
0.48,0.7,0.9055956097087177,0.120631172,0.6646654624735868,0.2756383625499619
0.5,0.7,0.9080859487266221,0.082734209,0.3696153361465444,0.404665323
0.52,0.7,0.9055956097087177,0.34575106468828387,0.5385285589005608,0.3663335023204021
0.54,0.7,0.9009367167553156,0.2355386252092334,0.7860066458295755,0.2375098720727892
0.56,0.7,0.8934896830277023,0.1622547294890345,0.7273255751992399,0.21196246248742945
0.58,0.7,0.8817682955591335,0.19242155412582024,0.6328185313130051,0.4242305769105936
0.6,0.7,0.8679468449676457,0.2502369852590941,0.42901119076987015,0.6508728336224135
0.62,0.7,0.8508486238243222,0.3407885286467143,0.285348574,0.6914793283532893
0.64,0.7,0.8302992428095143,0.47147152772046474,0.32480160046242823,0.46445264922401586
0.66,0.7,0.807775869,0.5856698960215723,0.4137737799442069,0.3770210038767111
0.68,0.7,0.7816835355608422,0.6772715592304233,0.526892918,0.42209069136088634
0.7,0.7,0.7530029005294049,0.7028716383274397,0.6238363258893184,0.5404411413660399
0.72,0.7,0.7225286523230211,0.701383955,0.6768838968911682,0.6360592059117797
0.74,0.7,0.6884449201917798,0.699103571,0.696569583,0.6819889483962294
0.76,0.7,0.6526002524535248,0.6604523697959417,0.6679500287878746,0.6715587990868725
0.78,0.7,0.6149946491082562,0.644198842,0.6581585508895551,0.6720453196708007
0.8,0.7,0.5744268188600202,0.6037144669074742,0.6309206715554201,0.6618068194677152
0.82,0.7,0.5326238381468968,0.5677500459266638,0.6181318481232669,0.675415882
0.84,0.7,0.4890914096481799,0.5747691376647173,0.6646665307787799,0.7614538395743724
0.86,0.7,0.44365133240868776,0.5672685122765909,0.7312203680329383,0.7594976730309551
0.88,0.7,0.397294523,0.5718601160386079,0.8223842354805536,0.721278219
0.9,0.7,0.34950819595691957,0.6471422156561775,0.8405538477166763,0.5299630743414093
0.92,0.7,0.30072787163885073,0.7182660682274404,0.7229671448507534,0.3815311899537255
0.94,0.7,0.25137427002425755,0.837056285,0.45445387401129256,0.2965443879666379
0.96,0.7,0.20117044658803224,0.9400806542187604,0.29702443243706667,0.47263686578216413
0.98,0.7,0.1506920152541976,1.0261310120111042,0.19282985094535224,0.7092986387558128
1,0.7,0.1,0.9652951133796499,0.35219341897805784,0.7349115299717357
0,0.72,0.1,0.9642305648614165,0.3793905268304482,0.7250673221030692
0.02,0.72,0.14832632736263401,0.5688014772533396,0.3756203319656739,0.5608405594060151
0.04,0.72,0.1964490383094855,0.43898567770289826,0.23854583513024796,0.5589350563592873
0.06,0.72,0.24430995672175954,0.8738232582495472,0.18210801679479832,0.412168548
0.08,0.72,0.2913603313456877,0.8668710253694066,0.4005481051630263,0.29676025375245363
0.1,0.72,0.33786418229793913,0.7517569093556183,0.6476410907620788,0.3128036192107323
0.12,0.72,0.38342042350598177,0.6480608160626588,0.7683089737332356,0.5204089628238044
0.14,0.72,0.4276138599996271,0.6046655895401706,0.7586083926603534,0.6451305827880004
0.16,0.72,0.47093334605768494,0.582507707,0.6934973660801208,0.7336645013234134
0.18,0.72,0.5124342092601055,0.5711059937109656,0.6371394280551642,0.6825318522457446
0.2,0.72,0.5522863343047694,0.592861271,0.6294057500416707,0.6611794068596059
0.22,0.72,0.590960951,0.623343133,0.6401076845321743,0.6526841797189271
0.24,0.72,0.6268115810119027,0.641118667,0.6502521801425323,0.6499359336936275
0.26,0.72,0.6609834547998623,0.6681517000276185,0.6602576445828505,0.6337215044009149
0.28,0.72,0.6934765720778996,0.6725513189523432,0.6352586682127271,0.5786252196222349
0.3,0.72,0.7225286523230209,0.6602853791817448,0.5600494316117675,0.46706950926117363
0.32,0.72,0.7498708234824663,0.6166224964178442,0.4518436053044851,0.350893492
0.34,0.72,0.7747454836138861,0.5200239860199213,0.34216203336048756,0.3224393646099352
0.36,0.72,0.7962177396917358,0.3959207811142434,0.2594004335251276,0.4260668529155733
0.38,0.72,0.8158081250619224,0.2629743664484794,0.2405705159133056,0.5862148416813484
0.4,0.72,0.8321084088077445,0.18204054662779992,0.4210144834230539,0.5055525039933043
0.42,0.72,0.8452848418724254,0.13147944671057524,0.7286984519535445,0.33654033850992976
0.44,0.72,0.8564592172668505,0.11770429958910575,1.0379208957150796,0.20739513891208286
0.46,0.72,0.8635587138640276,0.12158512588303273,0.8645159268696069,0.23958848447110248
0.48,0.72,0.8680001862514354,0.11991751457824022,0.6604181108748856,0.28316001650003747
0.5,0.72,0.8703743064756896,0.077891406,0.3585191985775873,0.41255678270326684
0.52,0.72,0.8680001862514354,0.3452991223114396,0.504154204,0.3843099507839543
0.54,0.72,0.8635587138640274,0.2590723956761152,0.753023098,0.2563294444849443
0.56,0.72,0.8564592172668505,0.15658555826394976,0.7127642409034407,0.21911729071233105
0.58,0.72,0.8452848418724254,0.19388310753534568,0.6405880441821117,0.4261423018834711
0.6,0.72,0.8321084088077445,0.24829553622477174,0.43987448051812605,0.6596740014777267
0.62,0.72,0.8158081250619224,0.3344066868953032,0.29342885772515953,0.6966502035405586
0.64,0.72,0.7962177396917359,0.45379662676636107,0.3294994920445854,0.4674843707589131
0.66,0.72,0.7747454836138861,0.5553774147800085,0.41250613381670376,0.3814306663819668
0.68,0.72,0.7498708234824661,0.6460506350917793,0.5184770725243446,0.4289255817382442
0.7,0.72,0.7225286523230212,0.666884495,0.6011759152575031,0.5373777784052818
0.72,0.72,0.6934765720778997,0.6612236308003667,0.6398994140650381,0.6128017857775584
0.74,0.72,0.6609834547998624,0.6661918739202408,0.6573871249740246,0.6423296069444913
0.76,0.72,0.6268115810119028,0.6189276545467662,0.6190342833359779,0.6159865107174728
0.78,0.72,0.590960951,0.6058364738448443,0.6061454141639244,0.6033837764587608
0.8,0.72,0.5522863343047693,0.564487646,0.5753582181603817,0.5903391826048937
0.82,0.72,0.5124342092601057,0.5255914387464735,0.5539817288822475,0.5938353680510572
0.84,0.72,0.4709333460576851,0.5313839414867845,0.5973101085633039,0.691201478
0.86,0.72,0.4276138599996272,0.5181803092563496,0.6592928907517094,0.7527740056417662
0.88,0.72,0.3834204235059819,0.5190980320233138,0.7903808845250858,0.7722752091313544
0.9,0.72,0.3378641822979392,0.5882184730203647,0.8398253784360223,0.586198356
0.92,0.72,0.2913603313456878,0.6644417086881407,0.7651549779668955,0.4012992038537468
0.94,0.72,0.24430995672175992,0.7940217680130259,0.4834150647544109,0.29118848229028793
0.96,0.72,0.19644903830948576,0.9176453775795904,0.3078526977695343,0.47082356635268924
0.98,0.72,0.14832632736263415,1.0229551653982458,0.19337973094736402,0.7187877778881712
1,0.72,0.1,0.9642305648614165,0.3793905268304482,0.7250673221030692
0,0.74,0.1,0.9677893101756976,0.40688880831526464,0.7175998786386044
0.02,0.74,0.1456804385500175,0.5599221734130813,0.35908389865425194,0.5647881058559561
0.04,0.74,0.1911684087773518,0.5201281338842426,0.2068336686839819,0.5721507631171091
0.06,0.74,0.2364089197326648,0.9811611710155446,0.20329143244414946,0.3571112768765471
0.08,0.74,0.2808832645475676,0.8263864097836013,0.4821576528428997,0.29267644651521846
0.1,0.74,0.32484100811502153,0.6884110525047812,0.7208618467686043,0.3723827767324437
0.12,0.74,0.3679030240107882,0.5838125669192826,0.7946151230972314,0.6045436374166623
0.14,0.74,0.409676849,0.5484420016876462,0.7176822994146356,0.693593577
0.16,0.74,0.4506245735081847,0.5360552492152686,0.6307723794755673,0.7234697615152244
0.18,0.74,0.48985324522298745,0.5242548060072809,0.5754206770409166,0.6338487738674528
0.2,0.74,0.5275234479580285,0.5526429470914949,0.5779961949347485,0.6090679755844745
0.22,0.74,0.5640806112009841,0.5889604132852346,0.6014122379196518,0.612658885
0.24,0.74,0.5979684028805154,0.6013425368374508,0.6064934677428386,0.607545639
0.26,0.74,0.6302693507468082,0.6385625406840174,0.6343315606786106,0.6183753732267727
0.28,0.74,0.6609834547998621,0.6352418844799119,0.6106941677890978,0.5748278399867577
0.3,0.74,0.6884449201917797,0.6313989291890342,0.5561094186354343,0.4846906022720781
0.32,0.74,0.7142900948126599,0.5980409770812878,0.46051914624665674,0.36599505621698597
0.34,0.74,0.7378028557774932,0.5075363206228108,0.35730576505543954,0.33045038719496683
0.36,0.74,0.758099496,0.3965803654154006,0.269702014,0.4096074120673353
0.38,0.74,0.7766172985819917,0.271018162,0.2332803077977104,0.587396139
0.4,0.74,0.792025134,0.19108069555507223,0.3950049016237292,0.5233224126653929
0.42,0.74,0.8044801514906026,0.13553459151071268,0.6869022146589909,0.35802740212762674
0.44,0.74,0.8150427246551122,0.11627643329588457,1.0256975813071822,0.21119405261703134
0.46,0.74,0.821753521,0.11909528158574552,0.8644964975150624,0.24117350597775356
0.48,0.74,0.8259518202408781,0.11800673119682106,0.6532116051277375,0.28842903100524836
0.5,0.74,0.8281959562829282,0.077053309,0.34669014696750805,0.41887412207660113
0.52,0.74,0.8259518202408781,0.33872190611628183,0.46907121004955776,0.4012616865523718
0.54,0.74,0.8217535205244081,0.2908245307064721,0.7056003120811299,0.28171475111095085
0.56,0.74,0.8150427246551123,0.15841303668665752,0.6979908199814833,0.2269000601998914
0.58,0.74,0.8044801514906026,0.19225788707678235,0.6490984097418097,0.4107880966083819
0.6,0.74,0.792025134,0.24036283258148566,0.47854065115825967,0.640056875
0.62,0.74,0.7766172985819917,0.3199181786764036,0.3087084888507756,0.7147118054247983
0.64,0.74,0.7580994958870179,0.42531769425543187,0.3259771871947192,0.49646271125308283
0.66,0.74,0.7378028557774933,0.5153644258124135,0.3905516388580535,0.3813019223420839
0.68,0.74,0.714290095,0.6053488265312232,0.49359904075984967,0.41904844368585603
0.7,0.74,0.6884449201917798,0.6262234836489377,0.5644064292322875,0.5077407392990959
0.72,0.74,0.6609834547998623,0.6229402572539089,0.5991043321449163,0.5733124476355744
0.74,0.74,0.6302693507468083,0.6305309685737823,0.6220914259842971,0.6104352367790404
0.76,0.74,0.5979684028805156,0.5901700136579172,0.5896580047634526,0.589667941
0.78,0.74,0.564080611,0.5765905853306477,0.575831025,0.5774765869565993
0.8,0.74,0.5275234479580284,0.5351746156599467,0.5439747811236858,0.5565619168137422
0.82,0.74,0.48985324522298757,0.5007427891946858,0.525361643,0.5659228444781966
0.84,0.74,0.45062457350818497,0.4980052558734518,0.5582992863370655,0.650171531
0.86,0.74,0.40967684938165616,0.48690627042863555,0.6266205696834606,0.7449139981752255
0.88,0.74,0.36790302401078834,0.48965284346166843,0.7675855102769484,0.7834373943410009
0.9,0.74,0.3248410081150215,0.5500866091092929,0.8431206360885257,0.6005932625297405
0.92,0.74,0.2808832645475676,0.6324615093160842,0.7772146373407265,0.41007572343521564
0.94,0.74,0.2364089197326652,0.7658184812110173,0.4941226272970665,0.2996391498842057
0.96,0.74,0.19116840877735206,0.9082340588982933,0.30785325243022355,0.4875218642400323
0.98,0.74,0.1456804385500177,1.0262286411283208,0.19426445157520555,0.740158674
1,0.74,0.1,0.9677893101756976,0.40688880831526464,0.7175998786386044
0,0.76,0.1,0.952349087,0.42755888213303783,0.6989167628993975
0.02,0.76,0.14289784992400048,0.5501404764190047,0.3374612367181954,0.566515943
0.04,0.76,0.1856149555845117,0.6250726335080725,0.1870055355709445,0.5637263735433049
0.06,0.76,0.22809967576339388,1.0165170900804528,0.23671563969621462,0.30373929687335466
0.08,0.76,0.2698649002204436,0.7584763607643944,0.5604719059215271,0.3016352293009616
0.1,0.76,0.311144992,0.6215305233728691,0.7566968403920993,0.44226585937637086
0.12,0.76,0.351583918,0.5210978941538774,0.7861297543504927,0.6699791307740517
0.14,0.76,0.39081312332774193,0.4958563310453889,0.6493264066036493,0.7031814561881151
0.16,0.76,0.4292665484713262,0.4910260527517904,0.562217017,0.6570827746945371
0.18,0.76,0.4661056359528724,0.48368911858190644,0.5150841568449485,0.5610012001889249
0.2,0.76,0.5014811873886377,0.5132941504616253,0.5250720054871725,0.5412716656588692
0.22,0.76,0.5358114992731521,0.5480539230638588,0.5481652687048513,0.5475072166691349
0.24,0.76,0.5676350423009319,0.5615750832153211,0.5613559829020766,0.5605005822486783
0.26,0.76,0.5979684028805153,0.5990009516306594,0.5896512748356001,0.5755166982018851
0.28,0.76,0.6268115810119026,0.5931672510759274,0.5699544549483684,0.542140757
0.3,0.76,0.6526002524535247,0.5916881784562364,0.5272207570266596,0.4695435097064006
0.32,0.76,0.6768710882278385,0.5630830655792595,0.4472603113799083,0.3711537099020924
0.34,0.76,0.6989515875221679,0.47862435220973987,0.3522655242668503,0.3348602764438575
0.36,0.76,0.7180118734786278,0.3822193924086621,0.2747495093780762,0.4167368363865514
0.38,0.76,0.7354016785274881,0.27031366339190877,0.2401560596506853,0.590257143
0.4,0.76,0.7498709577797651,0.19354252376028092,0.39152221507339474,0.5360716335958359
0.42,0.76,0.7615672872752971,0.13852563238260213,0.6704260611233436,0.3705813002545201
0.44,0.76,0.7714864494551058,0.11579761998133645,1.014373883945874,0.2165996846078631
0.46,0.76,0.7777884623781307,0.11749075105068271,0.8623704613064432,0.24563399254435547
0.48,0.76,0.7817310259105693,0.11679026368327362,0.6471650775720768,0.2961061833387402
0.5,0.76,0.7838384621392189,0.075731038,0.3361218173587854,0.4280035167741738
0.52,0.76,0.7817310259105693,0.330241266,0.4358277299011511,0.42099514375890096
0.54,0.76,0.7777884623781306,0.33113611855354985,0.659060366,0.31296102369781786
0.56,0.76,0.7714864494551058,0.16903127854027272,0.6865610059923121,0.2395050919440056
0.58,0.76,0.7615672872752971,0.18976775468738769,0.6618235655265187,0.38442077209657655
0.6,0.76,0.749870958,0.22811218341101783,0.544158359,0.6058576294744551
0.62,0.76,0.735401679,0.2993639372040109,0.34571226577191744,0.7260121987366601
0.64,0.76,0.7180118734786279,0.3851624740519234,0.3220549546444117,0.5599893422279472
0.66,0.76,0.6989515875221678,0.462831191,0.35530574135020604,0.3895786154020537
0.68,0.76,0.6768710882278385,0.5479694519384587,0.4492345264415776,0.40567367487570055
0.7,0.76,0.6526002524535248,0.5737517610793083,0.5074579954580498,0.45367282899932504
0.72,0.76,0.6268115810119028,0.5801778633526565,0.5462733633524386,0.5152989637451595
0.74,0.76,0.5979684028805154,0.5851355512577324,0.565627805,0.5474290081198008
0.76,0.76,0.567635042,0.5548248405138536,0.5467980866039224,0.5406390646456035
0.78,0.76,0.5358114992731521,0.5402907714531683,0.5374892191219671,0.5381610484517884
0.8,0.76,0.5014811873886376,0.5020576000847493,0.5064567447671662,0.5150640229308093
0.82,0.76,0.46610563595287247,0.4721253478791175,0.49107183593772136,0.5325426522993134
0.84,0.76,0.4292665484713264,0.46403009363731385,0.5208218973450846,0.6197288795589174
0.86,0.76,0.39081312332774204,0.4544375369703096,0.5951755722135972,0.7378897155704864
0.88,0.76,0.35158391825895213,0.45732417311508805,0.7531709000782821,0.7851872464488877
0.9,0.76,0.311144992,0.5133639891131029,0.8395717876707143,0.5986331650015092
0.92,0.76,0.2698649002204436,0.5986966473580244,0.779059615,0.4070756261243813
0.94,0.76,0.22809967576339424,0.737020806,0.48695966374589805,0.30514232504310124
0.96,0.76,0.18561495558451194,0.8930354003756944,0.30248999042913166,0.5048583113742169
0.98,0.76,0.14289784992400065,1.0238304037172683,0.192534089,0.7614754286613833
1,0.76,0.1,0.952349087,0.42755888213303783,0.6989167628993975
0,0.78,0.1,0.9468186582387311,0.4504321367811909,0.6860637476974978
0.02,0.78,0.13997856148458288,0.5514709806006847,0.31871558387521887,0.5750579495523054
0.04,0.78,0.17978867873096516,0.7178599846686207,0.17310721678876534,0.5643878068087493
0.06,0.78,0.2193822248139467,1.014462163730218,0.273301498,0.2658991468791586
0.08,0.78,0.25830523836431574,0.7090911512181687,0.612852148,0.3135654707981768
0.1,0.78,0.2967761333407456,0.5733783054549684,0.7787938772662716,0.4878462013091487
0.12,0.78,0.3344631062504734,0.477909803,0.7713492369573751,0.7016802480272658
0.14,0.78,0.3710226818378848,0.4585150267122906,0.6078331769885031,0.7029227725167766
0.16,0.78,0.40685927094710955,0.4564803524368358,0.5186249431387361,0.6115644889077665
0.18,0.78,0.44119138144976044,0.4538145743148181,0.48032875606790226,0.5274085253515979
0.2,0.78,0.47415955259659714,0.48124442309406834,0.490730992,0.5039165138959323
0.22,0.78,0.5061536149305254,0.5160751351184095,0.5147577876848602,0.5187269535306658
0.24,0.78,0.535811499,0.5290584175185364,0.5282028683432045,0.530393719
0.26,0.78,0.5640806112009839,0.5617726060283881,0.5537835302805445,0.5445201058225271
0.28,0.78,0.5909609507140209,0.5522772524082221,0.5279308328428496,0.503037905
0.3,0.78,0.6149946491082561,0.5507075046772865,0.4932533003936893,0.4435754102057453
0.32,0.78,0.6376138037280019,0.5262567048973443,0.4272855625513129,0.3639018412800876
0.34,0.78,0.6581916788479099,0.4440041992336778,0.33712639477466366,0.3396777727972606
0.36,0.78,0.6759548724665659,0.36211847672684894,0.2743859981455541,0.4298778000225315
0.38,0.78,0.6921612648984113,0.2630848729911943,0.24435010744275237,0.6035760383114404
0.4,0.78,0.7056458794245374,0.19289659595598854,0.3963922217263873,0.5400719914269476
0.42,0.78,0.7165462492265087,0.1396146934207556,0.6617040010497025,0.3741148256039482
0.44,0.78,0.725790392,0.11513929079608956,1.001347677,0.2182892043441695
0.46,0.78,0.7316635394251951,0.11562926503895882,0.8511073016463968,0.2495230440225435
0.48,0.78,0.7353378032605089,0.11481628742696445,0.6353370840992107,0.3025942402832589
0.5,0.78,0.7373018240445616,0.076717592,0.32570408115555594,0.43510331527506957
0.52,0.78,0.7353378032605089,0.3188419897091117,0.4021591043939424,0.43897403000415725
0.54,0.78,0.7316635394251951,0.3694982548861979,0.60224687,0.34679862637538655
0.56,0.78,0.725790392,0.19061703136542135,0.6678243444464554,0.2560800760635677
0.58,0.78,0.7165462492265087,0.18706091061002955,0.6616516179188798,0.358454699
0.6,0.78,0.7056458794245374,0.21814449550976012,0.6105458169948795,0.5501470775540015
0.62,0.78,0.6921612648984113,0.2784457082678771,0.3985060724075695,0.7179069987366347
0.64,0.78,0.6759548724665659,0.34809128261400896,0.32921329354932755,0.6267546696339208
0.66,0.78,0.6581916788479097,0.4162922181845977,0.33092686210088096,0.4297536516870238
0.68,0.78,0.6376138037280018,0.4893564126003186,0.4067544317171814,0.40485536795258936
0.7,0.78,0.6149946491082562,0.5198046587409964,0.4565335826831176,0.41646438360898885
0.72,0.78,0.590960951,0.5357437286128308,0.49717129292355405,0.4638382979145408
0.74,0.78,0.564080611,0.53464362,0.5117667235171587,0.4932938258587539
0.76,0.78,0.5358114992731521,0.513203256,0.5016722050477513,0.4935471020232702
0.78,0.78,0.5061536149305252,0.49747333016703155,0.49240054770762626,0.4878416275527468
0.8,0.78,0.47415955259659703,0.4714758507004455,0.4776871810717328,0.4914204511410974
0.82,0.78,0.4411913814497605,0.44691225246502525,0.47158414139840255,0.5316968309330645
0.84,0.78,0.4068592709471097,0.4347304407530796,0.5008454,0.6283623660721527
0.86,0.78,0.3710226818378849,0.42977633142009153,0.5920974516760036,0.750879001
0.88,0.78,0.33446310625047343,0.4359786794993805,0.7600758318425805,0.7671994618784536
0.9,0.78,0.2967761333407456,0.48996363522624853,0.8516366839248659,0.5746671627070523
0.92,0.78,0.25830523836431574,0.5802251147203097,0.7665978158464823,0.39732296031421566
0.94,0.78,0.21938222481394704,0.7218366408091966,0.469595214,0.3201583042958819
0.96,0.78,0.17978867873096538,0.8913017635466578,0.2908763334930865,0.5365850767808441
0.98,0.78,0.13997856148458301,1.0290523154726368,0.19206710394906662,0.7905873978381855
1,0.78,0.1,0.9468186582387311,0.4504321367811909,0.6860637476974978
0,0.8,0.1,0.9187449943288557,0.4618303726633699,0.6627217288942079
0.02,0.8,0.13682931809208637,0.5602435442493869,0.2975419963961563,0.58311785
0.04,0.8,0.173503461,0.7914253104749879,0.17455168086176914,0.5459873105173119
0.06,0.8,0.20997809248112537,0.9488642613441216,0.30601539277822515,0.25117859522191177
0.08,0.8,0.2458350116377073,0.6617833689683127,0.6383928257349879,0.32267461125470354
0.1,0.8,0.28127542709439085,0.5282021816763304,0.7823612950221749,0.498610809
0.12,0.8,0.3159936726159427,0.44341910129332324,0.7468154523172689,0.7062546707989703
0.14,0.8,0.34967332962760617,0.42494262945076017,0.579511779,0.6971930679715914
0.16,0.8,0.38268695219499166,0.42153345377992735,0.48455881246514054,0.5936360990213305
0.18,0.8,0.41431460890701216,0.4246317405483553,0.44787258404618774,0.5012457564789143
0.2,0.8,0.44468576827324974,0.44665007817494384,0.4536866800358794,0.46554861923051954
0.22,0.8,0.4741595525965971,0.4736371760721336,0.4713124089259362,0.47038580927448337
0.24,0.8,0.5014811873886376,0.4868396490007256,0.4791107592773557,0.47279268627111326
0.26,0.8,0.5275234479580282,0.5086966564664365,0.48982762122328916,0.47284293208938477
0.28,0.8,0.552286334,0.5058439965306579,0.4728301564314183,0.4428822571266281
0.3,0.8,0.574426819,0.49391126185938633,0.43455226093938826,0.3911572019840815
0.32,0.8,0.595264188,0.4669189687125417,0.3824171400575656,0.35716742231337134
0.34,0.8,0.6142210758276834,0.3940504099332816,0.3047751729014768,0.35917007075440954
0.36,0.8,0.6305850039886576,0.32584549890772135,0.27143003778751584,0.4848536001706071
0.38,0.8,0.6455147653365689,0.24624405863236046,0.2741172364734482,0.6132571304200135
0.4,0.8,0.6579371522181825,0.18331019280537653,0.4374673944697379,0.5276046056517849
0.42,0.8,0.6679788638718892,0.1386725195417448,0.6874277273334275,0.3624018640399939
0.44,0.8,0.6764948146660287,0.11525493485844872,0.986147422,0.22173675147393648
0.46,0.8,0.681905315,0.11478991944527264,0.833119209,0.2576041243859466
0.48,0.8,0.6852901451001976,0.11373578870038643,0.6205575263010303,0.31295891919503666
0.5,0.8,0.6870994534772195,0.077936703,0.31789532305167617,0.4452393990899959
0.52,0.8,0.6852901451001976,0.3043225299819804,0.371668496,0.46002106668944565
0.54,0.8,0.6819053151683551,0.41427771245122247,0.5404474464065158,0.3910228741028274
0.56,0.8,0.6764948146660288,0.23635446357934692,0.6406367508316992,0.2866424025865688
0.58,0.8,0.6679788638718892,0.18843351075995324,0.6507833644737965,0.33120676836961727
0.6,0.8,0.6579371522181825,0.20562479819556723,0.682521144,0.4674394290805881
0.62,0.8,0.6455147653365688,0.2544214194541541,0.5004812419186246,0.6576099257616954
0.64,0.8,0.6305850039886576,0.3057952525477178,0.37680151753735697,0.701429169
0.66,0.8,0.6142210758276835,0.3616988832610058,0.32334472181706425,0.5549888576010188
0.68,0.8,0.595264188,0.41940779160183767,0.36118220968153264,0.46078534901799517
0.7,0.8,0.5744268188600202,0.4529176254286747,0.39635801261746656,0.41809619
0.72,0.8,0.5522863343047693,0.4745176172389761,0.433441712,0.4220988651028609
0.74,0.8,0.5275234479580283,0.47830592628892166,0.44975111165070764,0.4388962852245081
0.76,0.8,0.5014811873886376,0.4672347400427054,0.4519428522714598,0.45167327756539505
0.78,0.8,0.47415955259659703,0.45583983610531303,0.45010215410102816,0.461492306
0.8,0.8,0.4446857682732497,0.43373662764817045,0.44484020676602143,0.4943931224254387
0.82,0.8,0.4143146089070122,0.41378599983670356,0.4513975057720676,0.5674872853287791
0.84,0.8,0.3826869521949918,0.40558048712476424,0.4994460350593325,0.6845923120023363
0.86,0.8,0.3496733296276062,0.40472108721257183,0.6149962111242614,0.7675500072955086
0.88,0.8,0.3159936726159427,0.4150426352803846,0.8076949643281028,0.7101288995276143
0.9,0.8,0.2812754270943908,0.4723417181160253,0.8530792286524997,0.522195365
0.92,0.8,0.2458350116377073,0.5669695393085779,0.7251762711457846,0.37787089835863724
0.94,0.8,0.20997809248112564,0.7155740704000157,0.4270625725662683,0.3456929364845231
0.96,0.8,0.17350346085521923,0.8900716744231183,0.27203507682007466,0.5783164318357741
0.98,0.8,0.1368293180920865,1.0307445463605456,0.18956090350213656,0.8189163106806263
1,0.8,0.1,0.9187449943288557,0.4618303726633699,0.6627217288942079
0,0.82,0.1,0.8878924451541627,0.46900501077767215,0.6404229281911547
0.02,0.82,0.13358419110373368,0.5755356921052739,0.2782057154464088,0.592335451
0.04,0.82,0.16702687978026692,0.8381972504924149,0.17822651463476796,0.5317024715179703
0.06,0.82,0.20028763676468528,0.8986233447462136,0.3255453231621418,0.2433774375664397
0.08,0.82,0.23298510953175594,0.6222953313567072,0.6499785839837104,0.32256111327776926
0.1,0.82,0.2653027778230058,0.49108089522456194,0.7843977930779452,0.4939904662714914
0.12,0.82,0.29696190845004516,0.4120187529100954,0.7452516081728323,0.6934392908817721
0.14,0.82,0.3276739633015563,0.3944353119564854,0.5662397650340101,0.70277056
0.16,0.82,0.35777866973563627,0.3899004207336047,0.4632638201745853,0.5981109833095305
0.18,0.82,0.3866195313699443,0.3940369691007178,0.41982712536860856,0.49912522594763664
0.2,0.82,0.4143146089070124,0.41204642149622595,0.41843391772291444,0.44380213361616616
0.22,0.82,0.4411913814497606,0.43255870839864885,0.42534257305276385,0.42088303247170716
0.24,0.82,0.46610563595287247,0.44414888302000355,0.42833675549670613,0.41578940862574537
0.26,0.82,0.4898532452229875,0.4560163016109569,0.4282055994390998,0.40283815225209074
0.28,0.82,0.5124342092601056,0.454711712,0.41571621836067546,0.38523610883694126
0.3,0.82,0.5326238381468967,0.4347024484847943,0.3767043078770148,0.35568487976757934
0.32,0.82,0.551625172,0.4034942389867196,0.3341486185266641,0.3665647567452204
0.34,0.82,0.5689117196518293,0.34560250386027996,0.2782496558042721,0.40679322717617517
0.36,0.82,0.5838337795496477,0.2878674767070099,0.2729347352697228,0.557170418
0.38,0.82,0.5974480408017214,0.22748346464783203,0.3179832936910411,0.6138613329296901
0.4,0.82,0.608775859,0.17154512642589842,0.495794442,0.49916316505962005
0.42,0.82,0.6179327691992699,0.1370254339962615,0.721981994,0.3454248119365818
0.44,0.82,0.6256983574239898,0.11529107065746881,0.966082119,0.22579990003815809
0.46,0.82,0.6306321246575465,0.11411518629425133,0.8098641548587489,0.2672312801434445
0.48,0.82,0.633718708,0.11280532043017713,0.6023242543260895,0.324569208
0.5,0.82,0.6353685939331373,0.080024922,0.31126252471044635,0.4556362362157086
0.52,0.82,0.6337187084221549,0.2885151648567945,0.342444584,0.4813722061169658
0.54,0.82,0.6306321246575465,0.4555865768778212,0.47355398800539417,0.4392402376641692
0.56,0.82,0.6256983574239898,0.2953414351203175,0.6026935365743792,0.32555450918841744
0.58,0.82,0.6179327691992698,0.19790183550397838,0.6289814202273281,0.3143403835133361
0.6,0.82,0.608775859,0.1921529804105951,0.7201841268029794,0.38449235143144206
0.62,0.82,0.5974480408017213,0.23214550650994598,0.6148546657935238,0.5633227606221536
0.64,0.82,0.5838337795496478,0.26942306889294004,0.4711102026093099,0.717595924
0.66,0.82,0.5689117196518292,0.3108397117235846,0.35496976540616526,0.7198461211346591
0.68,0.82,0.5516251724407131,0.35447365469122327,0.3409940841279055,0.5883459833895595
0.7,0.82,0.5326238381468968,0.38566538828319036,0.3493056915008372,0.49843990637719454
0.72,0.82,0.5124342092601057,0.4090597892545247,0.373559063,0.45216781352801527
0.74,0.82,0.48985324522298757,0.4160230528029921,0.38661638706250584,0.4400550278894868
0.76,0.82,0.46610563595287247,0.41348543350721767,0.3990483758070568,0.45635165021994173
0.78,0.82,0.4411913814497605,0.4079936380227268,0.40628730259229956,0.4721971355945974
0.8,0.82,0.4143146089070122,0.394474913,0.4239907922612465,0.5472015111493422
0.82,0.82,0.3866195313699444,0.38155429581355527,0.4548152689411084,0.657123298
0.84,0.82,0.35777866973563643,0.3778634787144871,0.5279768774188736,0.7397108011166532
0.86,0.82,0.3276739633015564,0.38288284160535324,0.6690459597369688,0.7455604843663127
0.88,0.82,0.2969619084500452,0.3989513854946933,0.8581061735602015,0.6236110504481706
0.9,0.82,0.2653027778230058,0.46056505702156386,0.8312391184851963,0.4661293522996712
0.92,0.82,0.2329851095317559,0.5610356544299285,0.662341502,0.3667526114969675
0.94,0.82,0.2002876367646855,0.7187025685861161,0.3810771831958142,0.3885509315305365
0.96,0.82,0.1670268797802671,0.8939996475473533,0.25210345577621085,0.6275326939704667
0.98,0.82,0.13358419110373382,1.033536387401158,0.1877368295036454,0.8449135695165333
1,0.82,0.1,0.8878924451541627,0.46900501077767215,0.6404229281911547
0,0.84,0.1,0.866429316,0.4793312397604351,0.6241552428203945
0.02,0.84,0.13020480867262935,0.6029722415768866,0.26445545510960466,0.6073546199393477
0.04,0.84,0.1602823534868826,0.873871941,0.1799189277382418,0.5359352368884048
0.06,0.84,0.19019627334036654,0.8559822550616123,0.33338167516687267,0.25140231318764444
0.08,0.84,0.21960358900139734,0.6038486955222987,0.6365532182109904,0.31524199543674236
0.1,0.84,0.24866931770891956,0.4717443802310501,0.7936194664573211,0.4609902875702606
0.12,0.84,0.27714277357920825,0.3945303124356898,0.767797743,0.6511821548057087
0.14,0.84,0.3047644524181565,0.3728756258235161,0.588880398,0.7215613431333994
0.16,0.84,0.3318398967895401,0.3633272226809143,0.4686905533000273,0.6562346909785008
0.18,0.84,0.3577786697356363,0.36518068862151143,0.410583037,0.5417680441217985
0.2,0.84,0.38268695219499194,0.3769953599101097,0.3933215655223935,0.46091993806558806
0.22,0.84,0.40685927094710966,0.3905888604572172,0.39026401182592174,0.41643591458350127
0.24,0.84,0.42926654847132634,0.3974904657189616,0.38796786084643375,0.4001930263650501
0.26,0.84,0.4506245735081848,0.4025986850029375,0.3809354623144811,0.385167381
0.28,0.84,0.47093334605768505,0.3968384226297153,0.3637124558647802,0.3712239916829107
0.3,0.84,0.4890914096481797,0.3771603420442814,0.3340616651717887,0.3832281232597753
0.32,0.84,0.5061807498409105,0.34839363078954083,0.30567789073636764,0.4230083390144222
0.34,0.84,0.5217278520328134,0.3031004969314941,0.2769073797552591,0.5014293583508715
0.36,0.84,0.535148392,0.25552144498325263,0.3002654498530365,0.607877719
0.38,0.84,0.547392729,0.20846212296631134,0.3834530219832791,0.5870657317349997
0.4,0.84,0.557580694,0.1612695810185806,0.5654892329160303,0.4524347433332885
0.42,0.84,0.5658161975861864,0.13443678615667085,0.752529692,0.32427969732836015
0.44,0.84,0.5728003796923922,0.11487032445717257,0.9286360119753959,0.23179340025036296
0.46,0.84,0.5772376905350016,0.11335721953214586,0.7742714293446787,0.27809488066728494
0.48,0.84,0.5800136892712546,0.1118352676994893,0.575095048,0.33679941307102823
0.5,0.84,0.5814975563692304,0.084659792,0.3046452283058422,0.4648819449577174
0.52,0.84,0.5800136892712546,0.2716473847978784,0.314949336,0.5008175347845372
0.54,0.84,0.5772376905350016,0.47288653306534195,0.4063764568622533,0.4860762814683586
0.56,0.84,0.5728003796923922,0.3672500439612555,0.5432951391468107,0.37640804004940215
0.58,0.84,0.5658161975861864,0.2338168538355574,0.5868338237632764,0.32531286188453895
0.6,0.84,0.557580694,0.18741110564351532,0.6753207324700712,0.3392141929166867
0.62,0.84,0.547392729,0.21479323808185255,0.6741725356432666,0.4638280870681246
0.64,0.84,0.5351483915605622,0.24406434036965174,0.5949389107913534,0.6204206228642133
0.66,0.84,0.5217278520328134,0.27419913396710965,0.47023595603130514,0.7532715157531754
0.68,0.84,0.5061807498409105,0.3070798885858073,0.40516582757318054,0.6980738324262055
0.7,0.84,0.4890914096481799,0.3318999419201538,0.3754628013600464,0.6475298642395808
0.72,0.84,0.47093334605768516,0.3523367,0.3703154730444326,0.5893776382471522
0.74,0.84,0.45062457350818497,0.3627846871256395,0.3813145108249032,0.5665323790187309
0.76,0.84,0.42926654847132645,0.36507773812646077,0.3952398850260367,0.5816305237066937
0.78,0.84,0.4068592709471097,0.36442783069496165,0.40966229338388765,0.6172773201247993
0.8,0.84,0.3826869521949918,0.35717955885390124,0.44150604393233184,0.7103969543261617
0.82,0.84,0.35777866973563643,0.3512912653801139,0.4971859137437444,0.8032893179948267
0.84,0.84,0.3318398967895403,0.354554704,0.6109269211323742,0.7942343007883325
0.86,0.84,0.30476445241815653,0.36921320146977027,0.7732629051023931,0.6891018987413413
0.88,0.84,0.27714277357920825,0.3949726812095181,0.9092621522895722,0.5154661924439301
0.9,0.84,0.2486693177089196,0.4637736696911186,0.7912401699216531,0.39837748452085225
0.92,0.84,0.21960358900139737,0.574249467,0.5765783894114558,0.3640522879063268
0.94,0.84,0.1901962733403668,0.7414512291915807,0.328459176,0.4536063739499476
0.96,0.84,0.1602823534868828,0.9150011568003461,0.2287966186378339,0.6962905900862074
0.98,0.84,0.13020480867262949,1.0450494527209684,0.18800831837161733,0.8757091310539069
1,0.84,0.1,0.866429316,0.4793312397604351,0.6241552428203945
0,0.86,0.1,0.834620888,0.4753715224304302,0.6050989398770297
0.02,0.86,0.12667733722233598,0.6283235956360118,0.2518275482953771,0.6176645520719188
0.04,0.86,0.15324227310808639,0.8808468112235134,0.18141590443322803,0.5394336566845279
0.06,0.86,0.17966269298965531,0.8347306190330572,0.32329675539563124,0.26293875953085666
0.08,0.86,0.20563567249751424,0.5856731878536341,0.5998900432825184,0.3007627366056288
0.1,0.86,0.23130695731668086,0.4547878157284916,0.7741951300631676,0.4159469092502981
0.12,0.86,0.2564551379381762,0.3760923167138285,0.8101067389091416,0.5730263441346681
0.14,0.86,0.2808510163898551,0.3509979603668625,0.6419922208904634,0.6889909929135224
0.16,0.86,0.3047644524181564,0.3370283924351135,0.5072666275936558,0.7065500087186355
0.18,0.86,0.3276739633015563,0.33398343673544506,0.4288723770654054,0.6538445308164433
0.2,0.86,0.3496733296276063,0.33941295696496354,0.38962804861670913,0.5572280272309029
0.22,0.86,0.3710226818378849,0.3457731440155559,0.36512439771160565,0.4821879264042182
0.24,0.86,0.390813123,0.34727713593028997,0.3541007306956202,0.4598449346931514
0.26,0.86,0.40967684938165605,0.34602813172238456,0.34041551939293246,0.4428707563522146
0.28,0.86,0.4276138599996271,0.3382153349083011,0.3282345106256778,0.45389301117882985
0.3,0.86,0.44365133240868765,0.3189518307396092,0.31235312240750474,0.48596433261113614
0.32,0.86,0.45874489238352106,0.29405072195200344,0.3049819424084925,0.5358007916358657
0.34,0.86,0.472476325,0.2600623257958411,0.3110048803048694,0.6164025740014911
0.36,0.86,0.4843295453130137,0.2229363165924501,0.37254633734196074,0.622286411
0.38,0.86,0.4951439263214095,0.18721248172702248,0.4877451594481088,0.5246471425363097
0.4,0.86,0.5041420892284316,0.15097300148823753,0.6574076304901686,0.391240048
0.42,0.86,0.5114158086984903,0.1312042917784612,0.7903441312280124,0.29936197880474436
0.44,0.86,0.5175843424339248,0.1153799968505031,0.8795698980403577,0.24467783579010413
0.46,0.86,0.5215034415082351,0.11354900492438653,0.7297285124595267,0.295376665
0.48,0.86,0.5239552449683547,0.11261960267890125,0.5446989612119519,0.354205148
0.5,0.86,0.5252658185063258,0.090493884,0.3002585251184321,0.4776806697552615
0.52,0.86,0.5239552449683547,0.25461162422073197,0.29169854920684846,0.5231361318850153
0.54,0.86,0.5215034415082351,0.4754028172945695,0.3413795152855297,0.5381904421374607
0.56,0.86,0.5175843424339248,0.4451445506047509,0.4692155449585921,0.4428891220121929
0.58,0.86,0.5114158086984905,0.3052666396571293,0.5332986128045015,0.36457580196563316
0.6,0.86,0.5041420892284316,0.20814274562839155,0.5982225467068546,0.32817889998685745
0.62,0.86,0.49514392632140947,0.20537141273488493,0.6622321253982655,0.38317050143532183
0.64,0.86,0.48432954531301375,0.2220102676069503,0.6846569681925005,0.48011961226129357
0.66,0.86,0.472476325,0.24514060097311213,0.642124136,0.6151622402539958
0.68,0.86,0.4587448923835211,0.2676366895746718,0.5595139276374794,0.6828670096941858
0.7,0.86,0.44365133240868776,0.28658271176725186,0.5086271971019806,0.7162977285154046
0.72,0.86,0.4276138599996272,0.3034127831588878,0.47695585212499647,0.7156107516966999
0.74,0.86,0.40967684938165616,0.31329284477310526,0.46690049443890314,0.70914804
0.76,0.86,0.39081312332774204,0.31985740857801104,0.48337059033185853,0.7136671840419846
0.78,0.86,0.37102268183788484,0.3237970108217797,0.5058031635672264,0.7212803039580449
0.8,0.86,0.3496733296276062,0.3258871908806283,0.5794945368325886,0.7266662770958201
0.82,0.86,0.32767396330155635,0.3292578149798004,0.6789595057419823,0.7113586736948992
0.84,0.86,0.30476445241815653,0.34040236600467816,0.7681886067352475,0.6493997902974658
0.86,0.86,0.2808510163898552,0.36382194535288304,0.8321044931236999,0.5443699441243102
0.88,0.86,0.2564551379381762,0.3978919888325777,0.8199577788858043,0.41879911308945067
0.9,0.86,0.23130695731668083,0.4777370401722011,0.6647455215616165,0.37316385302367483
0.92,0.86,0.20563567249751424,0.6010341080140209,0.47218233802824044,0.40880616593849106
0.94,0.86,0.17966269298965556,0.7780337534794628,0.27855866260786594,0.5582951352128944
0.96,0.86,0.15324227310808655,0.9343044442606281,0.21014014549594978,0.7608237304574577
0.98,0.86,0.1266773372223361,1.0510722325489843,0.1896535730772316,0.8899303772547825
1,0.86,0.1,0.834620888,0.4753715224304302,0.6050989398770297
0,0.88,0.1,0.810209831,0.4688354937188671,0.5877757345055493
0.02,0.88,0.12307870068004742,0.6481063891866962,0.2406362850559158,0.6272905020015195
0.04,0.88,0.146060162,0.8891715867331756,0.17929034470601465,0.5501367525590568
0.06,0.88,0.16891660256614546,0.8182646825345189,0.30877127339058974,0.28382178459154966
0.08,0.88,0.1913859597900368,0.5737931945318677,0.5488009484361691,0.28894894546761996
0.1,0.88,0.21359431939789705,0.4437196871659917,0.7299623243245509,0.36711383117520757
0.12,0.88,0.23535013889270492,0.3629945780395853,0.821060743,0.4880176604703087
0.14,0.88,0.2564551379381762,0.3328060908786348,0.7134527536545419,0.6085062311883834
0.16,0.88,0.2771427735792082,0.3131469412800118,0.5849702217087975,0.6781924834494519
0.18,0.88,0.29696190845004516,0.3038254347069502,0.4848682212553585,0.6965683862030758
0.2,0.88,0.3159936726159428,0.3007886072702485,0.41222864453982094,0.6703247779574762
0.22,0.88,0.3344631062504734,0.29957264996211297,0.36275045721793464,0.6360035974130838
0.24,0.88,0.3515839182589521,0.2978201001296487,0.34792925796327995,0.6133412910282676
0.26,0.88,0.36790302401078817,0.29229793506052987,0.33054474747924417,0.6041079956950525
0.28,0.88,0.38342042350598177,0.2840054640726598,0.3286441040788177,0.6109833605259664
0.3,0.88,0.3972945227951469,0.26695520020464997,0.3302818000873285,0.6442109927787806
0.32,0.88,0.41035203861662367,0.24673795802890772,0.3475277443481247,0.664888908
0.34,0.88,0.42223117090373447,0.2220372592834317,0.39103533578402716,0.6753614814206648
0.36,0.88,0.4324854525342724,0.19450713648056014,0.49149472087258256,0.5650741149358969
0.38,0.88,0.44184102877685894,0.16792873757626037,0.6132950724634716,0.4386108860379584
0.4,0.88,0.4496253854639872,0.14283189827323378,0.7480124653122806,0.3293625589195794
0.42,0.88,0.455917917,0.1275872123073463,0.8181819395338561,0.276322063
0.44,0.88,0.4612543473655987,0.11609203965243657,0.8203229938007105,0.26138603070626126
0.46,0.88,0.4646447799907757,0.11377146778262387,0.6772881763897175,0.31566641728029793
0.48,0.88,0.46676584768620627,0.1141965662861863,0.5105195850687985,0.3737999911130225
0.5,0.88,0.4678996315473895,0.097886565,0.2963922976388482,0.49139398580443594
0.52,0.88,0.4667658476862064,0.23785696786504298,0.27064880950434056,0.5456878971710916
0.54,0.88,0.46464477999077575,0.45620413289497114,0.2811363120657883,0.5886920334694375
0.56,0.88,0.46125434736559867,0.517413225,0.38511703745531906,0.5172156144928969
0.58,0.88,0.455917917,0.4082573567011779,0.46771519876605266,0.428314047
0.6,0.88,0.4496253854639873,0.26399905075150343,0.513977777,0.35530040656692374
0.62,0.88,0.4418410287768589,0.2131869055154787,0.5844664976186462,0.3440439581928614
0.64,0.88,0.4324854525342724,0.20309747463456868,0.6699502546340108,0.3620991400715409
0.66,0.88,0.4222311709037344,0.21586563874405262,0.7502674554983187,0.4135676824376644
0.68,0.88,0.4103520386166237,0.2329622806635983,0.7470046107731849,0.5010493118642438
0.7,0.88,0.397294523,0.2495618010403605,0.731429896,0.5799620674615554
0.72,0.88,0.3834204235059819,0.2642333904067485,0.7003154335746644,0.6447139870713244
0.74,0.88,0.36790302401078834,0.27275296975257596,0.6937775816885606,0.6719474984302194
0.76,0.88,0.35158391825895213,0.2818771303236485,0.7023649277732945,0.680120087
0.78,0.88,0.3344631062504734,0.28803784219416767,0.7270283904548852,0.6736900754137269
0.8,0.88,0.3159936726159427,0.29892916554931215,0.765378563,0.6353327814297465
0.82,0.88,0.2969619084500451,0.31333935251133477,0.7995374827965184,0.5825049974157535
0.84,0.88,0.2771427735792083,0.3340465541154336,0.8026078498839014,0.5119442920893422
0.86,0.88,0.25645513793817626,0.36789915065115447,0.7627115644704545,0.4309121907235571
0.88,0.88,0.23535013889270495,0.4143994529957909,0.6748146147542637,0.36629398995313295
0.9,0.88,0.21359431939789703,0.5091376541089445,0.5299938164512661,0.3930410507373997
0.92,0.88,0.19138595979003686,0.6447254733388925,0.3743166351506538,0.49002162176115915
0.94,0.88,0.16891660256614563,0.8213408936098703,0.23447007992053454,0.6688826115017503
0.96,0.88,0.14606016238974817,0.9557636495459146,0.19551364317439734,0.818395553
0.98,0.88,0.12307870068004755,1.057745075904491,0.19312519355626592,0.898357767
1,0.88,0.1,0.810209831,0.4688354937188671,0.5877757345055493
0,0.9,0.1,0.7982706230221416,0.46793305176440575,0.574807244
0.02,0.9,0.11936909202890424,0.671860503,0.23552200988225833,0.6411249842455186
0.04,0.9,0.1386565750196067,0.9066697628428809,0.17074856773390096,0.5840045019833254
0.06,0.9,0.15783913210404985,0.8221596261128705,0.2833849534219408,0.32464938856952774
0.08,0.9,0.17669682491498595,0.5856992676275786,0.47844132581206555,0.28394355330466176
0.1,0.9,0.19533547216896816,0.4524570963391419,0.6554303749656349,0.3084255678724189
0.12,0.9,0.213594319,0.3669321156995299,0.7936019552008419,0.38758574837950455
0.14,0.9,0.23130695731668077,0.3272491930574203,0.7964046647201434,0.5042332262816587
0.16,0.9,0.24866931770891945,0.3000072557847031,0.7363894906026475,0.5984208665280519
0.18,0.9,0.26530277782300576,0.2867846199182357,0.6543401931804813,0.6561809054119269
0.2,0.9,0.28127542709439085,0.2799159888977756,0.5618626355305714,0.6708337284347278
0.22,0.9,0.2967761333407456,0.27344251566715844,0.49179874691143355,0.6676594805753442
0.24,0.9,0.31114499179595695,0.2661249447023559,0.4643681145517471,0.6635628592236567
0.26,0.9,0.3248410081150215,0.25773806928317083,0.44193183343949627,0.6534394484781484
0.28,0.9,0.3378641822979391,0.247562272,0.44050647639662194,0.653420089
0.3,0.9,0.3495081959569194,0.23300516726057358,0.45353596038840205,0.6385033598637622
0.32,0.9,0.3604668815918396,0.21635215678445233,0.48188210600129777,0.6038497533306605
0.34,0.9,0.37043659391154127,0.19700327649144697,0.5418221897331279,0.5502157190763726
0.36,0.9,0.37904262972550307,0.1762684125617751,0.621510414,0.4490226249352822
0.38,0.9,0.38689441565306837,0.15639362780087895,0.6950932633113166,0.36242665374299954
0.4,0.9,0.39342753565618693,0.13847584359322246,0.7698029823050072,0.29453534745692767
0.42,0.9,0.3987086227689608,0.12670762812401068,0.7827619381989558,0.2747689636348579
0.44,0.9,0.40318728930937525,0.11925161598398146,0.7350773703340141,0.2885792336546275
0.46,0.9,0.4060327528580069,0.11650896976547477,0.6063495539686052,0.3432354855447657
0.48,0.9,0.4078128858023128,0.12021195809795399,0.4660594396464773,0.3988546678985182
0.5,0.9,0.40876442827658777,0.11161299986198608,0.2889597146534181,0.5079198414587306
0.52,0.9,0.4078128858023129,0.22650451807630517,0.25287462554019835,0.5675727435451203
0.54,0.9,0.4060327528580069,0.40767160909479205,0.2390200835452662,0.626653666
0.56,0.9,0.40318728930937525,0.5309313545934207,0.3067810856554286,0.5897643797871696
0.58,0.9,0.3987086227689608,0.5133024773614938,0.3827035756752951,0.5216788611106163
0.6,0.9,0.39342753565618693,0.40598594118015796,0.43469809606287607,0.44833028803355396
0.62,0.9,0.38689441565306837,0.3112470707809285,0.4814905505594572,0.40253588234504395
0.64,0.9,0.37904262972550307,0.25872456775048175,0.5380969016622636,0.37972052223667674
0.66,0.9,0.3704365939115412,0.23590425168483808,0.6094065395117446,0.3723062752825328
0.68,0.9,0.3604668815918396,0.23857408277102182,0.6636058450057578,0.4015224542631308
0.7,0.9,0.34950819595691957,0.2463078137726869,0.7049533702409497,0.4305172412552487
0.72,0.9,0.3378641822979392,0.2568441081849999,0.7327923107914973,0.4637183050454213
0.74,0.9,0.3248410081150215,0.26726883043072197,0.7410731562917465,0.48523699061927006
0.76,0.9,0.311144992,0.27942806668301184,0.7567346703918807,0.4901947772827173
0.78,0.9,0.2967761333407456,0.29148694865265673,0.7647757571911743,0.485153499
0.8,0.9,0.2812754270943908,0.30665099120862005,0.7719444467974605,0.44891243273619974
0.82,0.9,0.2653027778230058,0.3227263467583249,0.7644942056818773,0.40014597542646757
0.84,0.9,0.2486693177089196,0.3485732496620083,0.7151039865752572,0.3659837503557677
0.86,0.9,0.23130695731668083,0.39711356640530093,0.6260051416563097,0.3552424279815378
0.88,0.9,0.21359431939789703,0.46597586917815587,0.5059594287665913,0.378935274
0.9,0.9,0.19533547216896816,0.5793340503929794,0.38571802952327505,0.4737034177444279
0.92,0.9,0.17669682491498595,0.721428042,0.27737383739581367,0.6124799484879151
0.94,0.9,0.157839132,0.8834739621982103,0.19687129146279259,0.7888888977249898
0.96,0.9,0.13865657501960685,0.9925849834739457,0.18608911532217504,0.8807966206219262
0.98,0.9,0.1193690920289043,1.074901065584273,0.200037394,0.9102370338103422
1,0.9,0.1,0.7982706230221416,0.46793305176440575,0.574807244
0,0.92,0.1,0.7810748815578866,0.4570945959947311,0.5568041034377735
0.02,0.92,0.11558232026658663,0.6805414421150535,0.22786193574980407,0.6481908101606275
0.04,0.92,0.1310989865434039,0.9178558843829501,0.15948002479730775,0.6127737446091868
0.06,0.92,0.14653124054766054,0.8401404435759944,0.2495425392813358,0.37998429466273587
0.08,0.92,0.161702143,0.6031861602816573,0.407250574,0.31355677096692874
0.1,0.92,0.17669682491498595,0.4659161958064011,0.54980096,0.291151175
0.12,0.92,0.19138595979003684,0.3748765587118651,0.6700137294170248,0.3124950608901623
0.14,0.92,0.2056356724975142,0.32935193728993145,0.7192277746280248,0.37920865031617457
0.16,0.92,0.2196035890013973,0.29449359006088405,0.7324308403796532,0.44657582569324017
0.18,0.92,0.23298510953175589,0.27338009351438286,0.7189965991495588,0.5007705304402961
0.2,0.92,0.24583501163770738,0.25887445748838284,0.6802380725260506,0.5406259129593425
0.22,0.92,0.2583052383643158,0.24697425739777265,0.640709953,0.568157456
0.24,0.92,0.2698649002204436,0.2383226534903583,0.6182228146383728,0.5718969386895939
0.26,0.92,0.2808832645475676,0.22803932191701226,0.600759109,0.5662212355456819
0.28,0.92,0.29136033134568773,0.2183918111534376,0.599568521,0.5489326755298835
0.3,0.92,0.3007278716388506,0.20546135929844686,0.6146763222214718,0.5102772386897902
0.32,0.92,0.30954406957984565,0.1916858522043116,0.6387955846349632,0.46005845179755483
0.34,0.92,0.3175646443233337,0.17780392045330717,0.680493454,0.3984926656840419
0.36,0.92,0.32448814936315434,0.16273474927561235,0.7131806588508418,0.3439894179469266
0.38,0.92,0.3308048648191716,0.14870575534665717,0.7322146673023409,0.30599744345286134
0.4,0.92,0.3360607213186255,0.1370627521799932,0.7467831737213609,0.2813148929046206
0.42,0.92,0.34030932474434017,0.12963218223755751,0.7146330084454036,0.2919750754360906
0.44,0.92,0.3439123855535841,0.12565074247719912,0.6379636067304459,0.3270271526176092
0.46,0.92,0.34620154419124805,0.12318352668260169,0.5277456459509094,0.38061990839913823
0.48,0.92,0.347633651,0.13144733822137378,0.4188318640608505,0.4319146217631953
0.5,0.92,0.3483991609495954,0.130511082,0.28133037195234367,0.5303797086161718
0.52,0.92,0.34763365064279905,0.22033274267710573,0.2385387211715895,0.5934260477831552
0.54,0.92,0.34620154419124816,0.35446353450502494,0.2064333806974112,0.6629284628103257
0.56,0.92,0.3439123855535841,0.5063444937891155,0.23810751669036756,0.6606513019363276
0.58,0.92,0.3403093247443402,0.5879450750830149,0.29345476419488115,0.6265660102881729
0.6,0.92,0.3360607213186255,0.574376219,0.3470474502123761,0.5724359257025348
0.62,0.92,0.3308048648191716,0.4792497848015951,0.3832108181524994,0.5133200884811338
0.64,0.92,0.32448814936315434,0.4011038261928796,0.41207101984650796,0.4715023958214314
0.66,0.92,0.3175646443233337,0.3398882324360827,0.4448875824433257,0.4372055307448049
0.68,0.92,0.30954406957984565,0.30972314219977654,0.49168612733462724,0.41595386322650135
0.7,0.92,0.3007278716388507,0.2971185345058361,0.53256932,0.40703783338311206
0.72,0.92,0.2913603313456878,0.29440371910217816,0.5701275474825755,0.40593985417524653
0.74,0.92,0.2808832645475676,0.2977539911589353,0.593302554,0.40321011
0.76,0.92,0.2698649002204436,0.3097438390803985,0.6031560860981641,0.406391245
0.78,0.92,0.25830523836431574,0.3214130323982647,0.6040393790363779,0.4023923562262433
0.8,0.92,0.24583501163770727,0.3483635253446738,0.5783845915579293,0.4088264958545848
0.82,0.92,0.2329851095317559,0.38273150388765287,0.5405600888439306,0.42134730777831353
0.84,0.92,0.21960358900139737,0.42809573320727046,0.48826298765870785,0.4437839164458207
0.86,0.92,0.20563567249751424,0.49735029403491593,0.41666742760151243,0.4916443883035314
0.88,0.92,0.19138595979003684,0.5811804492881872,0.33916584076942785,0.5555000263131423
0.9,0.92,0.17669682491498595,0.6861815115852115,0.27606703153044937,0.641825667
0.92,0.92,0.161702143,0.8083327053360222,0.22331633158664793,0.7469465721063023
0.94,0.92,0.14653124054766067,0.9384282369549343,0.18721201350715372,0.8640567944157675
0.96,0.92,0.131098987,1.0225562861205622,0.1889017075764238,0.9111199277537612
0.98,0.92,0.11558232026658669,1.0867664974856837,0.20605382385658197,0.9100034866715776
1,0.92,0.1,0.7810748815578866,0.4570945959947311,0.5568041034377735
0,0.94,0.1,0.7631522981878893,0.44376040884972034,0.5376071787003175
0.02,0.94,0.11175104551440981,0.6846595956904167,0.2207807554085783,0.6527124690242513
0.04,0.94,0.12345257959478521,0.9273442243550525,0.14660694606346072,0.6426869578059661
0.06,0.94,0.13509045611711631,0.865021559,0.2101024379694045,0.44011162341901333
0.08,0.94,0.14653124054766067,0.6360789214359287,0.32894214853197273,0.3677644191034752
0.1,0.94,0.15783913210405004,0.4963066320170789,0.4406294278548723,0.31977819145006214
0.12,0.94,0.16891660256614563,0.3957381380499769,0.5426654382726908,0.2978550468484977
0.14,0.94,0.17966269298965548,0.33531899176400903,0.6204573441272102,0.2966144690021937
0.16,0.94,0.19019627334036676,0.2882749956423095,0.6841703326833583,0.30087916700389583
0.18,0.94,0.2002876367646855,0.2596723127357289,0.7281058578759173,0.31440357262618623
0.2,0.94,0.20997809248112564,0.2403232435330569,0.7489757929105764,0.3285790396845758
0.22,0.94,0.21938222481394706,0.22443234848559848,0.7595858525327369,0.3407439314945577
0.24,0.94,0.2280996757633942,0.21450222240800726,0.7584431598158597,0.3483717627133296
0.26,0.94,0.23640891973266517,0.20276786757266202,0.7558489581576179,0.3422911559682748
0.28,0.94,0.24430995672175987,0.1936181334117477,0.7525189848121303,0.3344905204358626
0.3,0.94,0.25137427002425744,0.18221948664027637,0.7498085861688163,0.3131601303275009
0.32,0.94,0.2580228012761037,0.1708790203393221,0.7432552884570589,0.29522729175876183
0.34,0.94,0.2640713317420418,0.16157900437432346,0.7343233466160712,0.2808604617029042
0.36,0.94,0.26929253252923363,0.151123234,0.7136165097443409,0.2773984257193829
0.38,0.94,0.27405613702171744,0.14199491635851333,0.6891137602623105,0.28028296593225516
0.4,0.94,0.2780197193307479,0.13668612,0.658545772,0.293790929
0.42,0.94,0.28122370508987177,0.13417504130752195,0.601294894,0.3282597127013145
0.44,0.94,0.28394086985328654,0.13209435454636995,0.5254707485033849,0.3724381698095087
0.46,0.94,0.28566718576007577,0.13079563665381944,0.4403954719669576,0.4229828308527233
0.48,0.94,0.28674717563358276,0.1447089294385458,0.3669373162532836,0.46888479798215554
0.5,0.94,0.2873244674812034,0.1523931998742898,0.27181334223538484,0.5551171269539159
0.52,0.94,0.2867471756335828,0.2166151253297393,0.22642869075929994,0.6195279270850294
0.54,0.94,0.28566718576007594,0.2995828424716062,0.18475291196309576,0.6919312997406809
0.56,0.94,0.28394086985328654,0.4348026840806599,0.18387824445718148,0.722002984
0.58,0.94,0.2812237050898719,0.5840215840347628,0.2052294107642035,0.7311141166547315
0.6,0.94,0.2780197193307479,0.7082976929354924,0.2409828731062306,0.7169478521640809
0.62,0.94,0.27405613702171744,0.7093936281928603,0.27689481551402767,0.6722759902551848
0.64,0.94,0.26929253252923363,0.6723113575354707,0.3038178295770227,0.6348709230202727
0.66,0.94,0.2640713317420418,0.5997637160810895,0.32082125197493444,0.5983176426357543
0.68,0.94,0.25802280127610366,0.526017673,0.32953552356359045,0.5627142552887581
0.7,0.94,0.2513742700242575,0.4721348919841225,0.335242157,0.5396508655314456
0.72,0.94,0.24430995672175992,0.43380943951698747,0.34118005634882387,0.5207095890070778
0.74,0.94,0.2364089197326652,0.4194451938789772,0.34190981872282356,0.509093419
0.76,0.94,0.22809967576339424,0.4205439673970355,0.3397885439418898,0.509520463
0.78,0.94,0.21938222481394704,0.42874748248665445,0.3307815751393729,0.5133504224021117
0.8,0.94,0.20997809248112564,0.46146390279354826,0.31525047368290626,0.5372175581002624
0.82,0.94,0.2002876367646855,0.5040504471502031,0.2968337551637645,0.5684530922170486
0.84,0.94,0.1901962733403668,0.557206996,0.2757413304794525,0.6051340189008566
0.86,0.94,0.17966269298965556,0.6315099357456345,0.25418667554261043,0.6582279605577765
0.88,0.94,0.16891660256614563,0.7147764950528263,0.23262287222610167,0.7174483123321042
0.9,0.94,0.157839132,0.8027884113770589,0.21415072023935725,0.7785375137690361
0.92,0.94,0.14653124054766067,0.9005951747257809,0.19945976363467957,0.8481410718135048
0.94,0.94,0.13509045611711643,0.999973527,0.18795044915083245,0.9241206983763522
0.96,0.94,0.12345257959478527,1.0565789099554435,0.19338066397773937,0.9372216072575891
0.98,0.94,0.11175104551440987,1.0967917868735635,0.20937200518107055,0.9066998301695386
1,0.94,0.1,0.7631522981878893,0.44376040884972034,0.5376071787003175
0,0.96,0.1,0.75491619,0.4390431182239436,0.5198781222958642
0.02,0.96,0.10785376882331865,0.6926239878636883,0.22040877839306894,0.6603225935127591
0.04,0.96,0.11567444685854186,0.9427525424664406,0.1339389814567487,0.6921978282846102
0.06,0.96,0.1234525795947852,0.9092488452290184,0.16710607593516383,0.5192811528561774
0.08,0.96,0.131098987,0.7039592075690162,0.23334269078209685,0.43749333475331276
0.1,0.96,0.13865657501960685,0.5717303704769542,0.30422116895528095,0.3807368105253399
0.12,0.96,0.14606016238974812,0.4730813605093035,0.37428927834340897,0.3499484462247837
0.14,0.96,0.15324227310808652,0.4079479297379973,0.4354122030896312,0.33740655416739307
0.16,0.96,0.16028235348688274,0.3538204694370285,0.4867718680356263,0.32878749906662597
0.18,0.96,0.1670268797802671,0.3168145680815433,0.5240491748942272,0.3280443594078616
0.2,0.96,0.17350346085521923,0.2877835614280863,0.54933617,0.32707416122660904
0.22,0.96,0.17978867873096543,0.2634024003774181,0.5683306928001629,0.3267006351544269
0.24,0.96,0.18561495558451194,0.24727143545336105,0.5771500010328291,0.32773040072594706
0.26,0.96,0.19116840877735206,0.2315667282638529,0.5816090318563994,0.32585639124922394
0.28,0.96,0.19644903830948574,0.21962316568327916,0.5823280797353328,0.3257099633118593
0.3,0.96,0.2011704465880322,0.20816573853127446,0.5767430007874601,0.3249284883483461
0.32,0.96,0.20561396843488233,0.19756293117361937,0.5683383979721688,0.326500327
0.34,0.96,0.2096564819237481,0.19025552119173753,0.5557917056046495,0.33348738731111693
0.36,0.96,0.2131460526102415,0.1830407972079724,0.5386632301134442,0.34478635738592944
0.38,0.96,0.2163297904660615,0.1772421633511135,0.5182078749577316,0.36001058820970666
0.4,0.96,0.21897883638535004,0.17596993448461382,0.49067451523142547,0.3865035370523131
0.42,0.96,0.22112020869426563,0.17438108779443687,0.4497522668023852,0.41934166779500354
0.44,0.96,0.22293621594915697,0.17220393762022693,0.40069158,0.4539920602011243
0.46,0.96,0.22408999294979193,0.1750948115757206,0.3474774605688059,0.49649354203610774
0.48,0.96,0.22481180028069261,0.19329473813658632,0.30411570535258525,0.5327618758319335
0.5,0.96,0.22519763120179992,0.21086819318440742,0.2469747163458461,0.6028164483167668
0.52,0.96,0.22481180028069261,0.2551569042884536,0.21073382614986175,0.6585711959263165
0.54,0.96,0.22408999294979196,0.3079076331968758,0.17627297060239774,0.7208257318521544
0.56,0.96,0.22293621594915697,0.39591977736746375,0.16417247177662797,0.7585832001217262
0.58,0.96,0.22112020869426563,0.5056303141809864,0.16537289393763044,0.7876831863110035
0.6,0.96,0.21897883638535004,0.6199089844743115,0.17626016822435775,0.8039792587017744
0.62,0.96,0.21632979046606152,0.690978089,0.19563475579656195,0.7926557841725765
0.64,0.96,0.2131460526102415,0.7412764374751102,0.213688471,0.7845388041136556
0.66,0.96,0.2096564819237481,0.7682714902944703,0.22980098806899044,0.773284414
0.68,0.96,0.2056139684348823,0.7536865307711679,0.23940338130356403,0.7536595938822415
0.7,0.96,0.20117044658803224,0.74684749,0.245801341,0.7460264064240456
0.72,0.96,0.19644903830948576,0.7361135188505852,0.24966826414574722,0.7406794253927914
0.74,0.96,0.19116840877735206,0.7229987432430125,0.24970017683754533,0.7336252677920085
0.76,0.96,0.18561495558451196,0.7261794777009225,0.24789173033071008,0.7395355500967906
0.78,0.96,0.17978867873096538,0.7272866515972396,0.24407894693104548,0.741591194
0.8,0.96,0.17350346085521923,0.7517405460367479,0.23703789993399238,0.7613029940064284
0.82,0.96,0.1670268797802671,0.7825289843837775,0.22885936364730006,0.7852446795263076
0.84,0.96,0.1602823534868828,0.8151258116321474,0.21929588605817413,0.8082474649301575
0.86,0.96,0.15324227310808655,0.8671958003089166,0.20941931970702246,0.846589592
0.88,0.96,0.14606016238974817,0.9251683937093653,0.19986843131394422,0.889072943
0.9,0.96,0.13865657501960685,0.9782005644684616,0.1929796795516791,0.9247856030700021
0.92,0.96,0.131098987,1.036315933073874,0.18922687608504538,0.9636570059325582
0.94,0.96,0.12345257959478527,1.0889079355168196,0.18795108491150603,1.0002947602410728
0.96,0.96,0.1156744468585419,1.1050324084181982,0.19633671283560927,0.9694636242328507
0.98,0.96,0.1078537688233187,1.1113631040467904,0.21179196899601696,0.9012255893700928
1,0.96,0.1,0.75491619,0.4390431182239436,0.5198781222958642
0,0.98,0.1,0.7343162876054768,0.4218235351847377,0.5033147506375326
0.02,0.98,0.10393517457341842,0.6796698048748805,0.21483280413389277,0.653435944
0.04,0.98,0.10785376882331867,0.9271135543058798,0.1331661706848546,0.7129739027620555
0.06,0.98,0.11175104551440981,0.9099982541147655,0.15691323176396935,0.5948193334154179
0.08,0.98,0.1155823202665867,0.7417685,0.18531672242051156,0.534305558
0.1,0.98,0.11936909202890432,0.6313705119439643,0.2131477710773655,0.4861222604113772
0.12,0.98,0.12307870068004753,0.5443033427936089,0.24200468772581013,0.4548277452962366
0.14,0.98,0.12667733722233607,0.4819172986214925,0.2684241094212306,0.434757101
0.16,0.98,0.13020480867262946,0.4298931553848115,0.2933248776436476,0.4190202892075256
0.18,0.98,0.1335841911037338,0.3937443050623304,0.3167454392927538,0.41336223468011474
0.2,0.98,0.13682931809208654,0.3639829608464852,0.3340308775358641,0.40805985042401494
0.22,0.98,0.13997856148458304,0.33818473853478764,0.3485319153576903,0.40465406481193106
0.24,0.98,0.14289784992400065,0.32171380808782096,0.35931283437451106,0.4093577138062371
0.26,0.98,0.1456804385500177,0.30518066175394637,0.36474746055762963,0.41205493441385577
0.28,0.98,0.14832632736263412,0.29396500444597196,0.36942971293198457,0.4209273911276701
0.3,0.98,0.1506920152541976,0.28340206982267024,0.3673271096399747,0.42939903850533934
0.32,0.98,0.15291846660278272,0.2741256399288197,0.36378748191742305,0.4394201217020059
0.34,0.98,0.1549439904820766,0.2700655201950397,0.35939196261970574,0.45645927087293037
0.36,0.98,0.15669245929323683,0.26510360967805124,0.3501488406872605,0.472578089
0.38,0.98,0.15828768886269576,0.26109725568553965,0.3382003424022372,0.49079152312062235
0.4,0.98,0.15961500806191264,0.2623858653438521,0.32347377952115514,0.5179938431637009
0.42,0.98,0.16068795457356033,0.2605878452669991,0.3023156358325667,0.541540801
0.44,0.98,0.1615978751143042,0.25908691433247955,0.27973610911565505,0.5634626891323932
0.46,0.98,0.16217598150098742,0.2672914912614117,0.25774445614612707,0.5948816833418104
0.48,0.98,0.16253764708083407,0.28626939030813836,0.23925401635142918,0.6189370489800479
0.5,0.98,0.16273096981091906,0.3124508665686051,0.21597995948074927,0.6702796832218435
0.52,0.98,0.16253764708083407,0.3390717504177818,0.1924326844058651,0.7121582175106206
0.54,0.98,0.1621759815009874,0.3692231843488997,0.16969248245065283,0.7593104118467306
0.56,0.98,0.16159787511430423,0.41304933310971764,0.15418709030954886,0.7948399489709672
0.58,0.98,0.16068795457356033,0.4726173073589177,0.1441588522630662,0.8307411200812146
0.6,0.98,0.15961500806191264,0.5434559575668422,0.13841104134968488,0.8620622179447982
0.62,0.98,0.15828768886269576,0.6184922904038951,0.13951571517854244,0.8765643476637057
0.64,0.98,0.15669245929323683,0.6964079046608908,0.14391901089278383,0.8921986008737993
0.66,0.98,0.1549439904820766,0.770773329,0.15065982837180109,0.9033526951332882
0.68,0.98,0.15291846660278274,0.8195536379517383,0.1572829262117375,0.9034336528916347
0.7,0.98,0.1506920152541976,0.866348785,0.16395854902722637,0.9089707499357138
0.72,0.98,0.14832632736263415,0.9038885716145061,0.16980815266576854,0.9136923320101774
0.74,0.98,0.1456804385500177,0.9233611928568055,0.17246040818383865,0.913994059
0.76,0.98,0.14289784992400065,0.9468532687885455,0.17517493263155595,0.9208457597075288
0.78,0.98,0.13997856148458301,0.9618751735153621,0.17604686782958137,0.9235512114589247
0.8,0.98,0.1368293180920865,0.9822879662350422,0.17670908143195982,0.9338749446173433
0.82,0.98,0.13358419110373382,1.0030443949401915,0.17699276688679688,0.9451104088172464
0.84,0.98,0.13020480867262949,1.0183389016320685,0.17618257801376477,0.9518337547520598
0.86,0.98,0.1266773372223361,1.0389287240409701,0.1760991758945719,0.9633988174141506
0.88,0.98,0.12307870068004755,1.0585003895071465,0.17607798114597115,0.9740139044770096
0.9,0.98,0.1193690920289043,1.0689834598251777,0.17617232479915615,0.9734776221065851
0.92,0.98,0.11558232026658669,1.082819276820072,0.17772398232289083,0.9727730549919681
0.94,0.98,0.11175104551440987,1.0948031952223674,0.17939487640382143,0.9696550224275897
0.96,0.98,0.1078537688233187,1.0920561758331766,0.1864918700759275,0.9236095815960979
0.98,0.98,0.10393517457341844,1.0866757428731249,0.2001993208259844,0.8531745653268193
1,0.98,0.1,0.7343162876054768,0.4218235351847377,0.5033147506375326
0,1,0.1,0.7369117663284852,0.4322248860492146,0.49206573603216996
0.02,1,0.1,0.6813924948024555,0.22002696522216475,0.6643189344662646
0.04,1,0.1,0.942527523,0.12953812349676133,0.7757515487736626
0.06,1,0.1,0.9789958714381757,0.14218503158701146,0.7194932033745538
0.08,1,0.1,0.8769312533652152,0.14907774922887815,0.7104386496818107
0.1,1,0.1,0.816169394,0.1534955390696821,0.7058316949724234
0.12,1,0.1,0.7659705366380847,0.1573788828551878,0.7114394501625719
0.14,1,0.1,0.7193581924148736,0.157926704,0.7205974474887866
0.16,1,0.1,0.6771953561958062,0.15829648358108928,0.7321538033550516
0.18,1,0.1,0.6442002625428641,0.15961555136776112,0.7519206711746165
0.2,1,0.1,0.615290776,0.15978236004194266,0.77165223
0.22,1,0.1,0.5909610056682761,0.1599717696223819,0.792826683
0.24,1,0.1,0.5752197357115937,0.16105263945288967,0.8227321651433925
0.26,1,0.1,0.564138123,0.16066056765288786,0.8484080442799908
0.28,1,0.1,0.5573515996699888,0.16105805844627125,0.8815536488233061
0.3,1,0.1,0.5606054552145026,0.1587948401564372,0.9088016716817127
0.32,1,0.1,0.5688873387812308,0.15544197738342733,0.9336452817774495
0.34,1,0.1,0.5825374842011166,0.15221740194154473,0.9674450628785309
0.36,1,0.1,0.6020958211025534,0.14689048070679797,0.9832695005645835
0.38,1,0.1,0.6190117985062649,0.1428090560961442,0.9924648791684433
0.4,1,0.1,0.6381565513584717,0.14032046424596378,1.0116020357964655
0.42,1,0.1,0.652426911,0.13871610801908074,1.0104153263284148
0.44,1,0.1,0.6656835304898634,0.13730450335447053,1.0045839143099318
0.46,1,0.1,0.6843541814719785,0.13748926165574715,1.0157398764201762
0.48,1,0.1,0.6970059097883845,0.13440380476125163,0.9990823059648588
0.5,1,0.1,0.7224146741064826,0.1370208721688007,1.022551485097643
0.52,1,0.1,0.7300267369377167,0.13643104708225057,1.0230653809235029
0.54,1,0.1,0.740447945,0.13628358602672386,1.0338296899727228
0.56,1,0.1,0.7444119997786015,0.13506332751435574,1.0346070796042082
0.58,1,0.1,0.7507474196395774,0.13395892331331333,1.0458677463530452
0.6,1,0.1,0.7560680640049938,0.1325220762045545,1.0568236744878654
0.62,1,0.1,0.7587988189584629,0.12985439310871072,1.0555587506670623
0.64,1,0.1,0.7668403611728711,0.12734298760404883,1.0637169539375995
0.66,1,0.1,0.7766134792053764,0.1243669776393291,1.0703985740238786
0.68,1,0.1,0.7939703560992112,0.12133139159746009,1.0644407378042748
0.7,1,0.1,0.8194124922639833,0.11914340523201578,1.0669817851240642
0.72,1,0.1,0.8509958812994287,0.11753889307526616,1.0678446706594173
0.74,1,0.1,0.884348035,0.11741035210629866,1.0571960994034657
0.76,1,0.1,0.923858356,0.11818168134566345,1.0541337238418147
0.78,1,0.1,0.9583614394998379,0.11956079309674657,1.041341529070155
0.8,1,0.1,0.9973359883757777,0.12239412823066614,1.034713734946529
0.82,1,0.1,1.0349887733873218,0.12582145,1.0266557375515029
0.84,1,0.1,1.060874862666974,0.1295232769869184,1.0103191835158016
0.86,1,0.1,1.0890267707028198,0.13449411083077806,0.9994725339194821
0.88,1,0.1,1.1135282857419782,0.13992854457846612,0.9876388777015289
0.9,1,0.1,1.1226932761756645,0.1457804975630308,0.9682855454987107
0.92,1,0.1,1.133214866903166,0.15321552827765306,0.9524815690240211
0.94,1,0.1,1.1391633049091876,0.16080323876866517,0.9373349091306324
0.96,1,0.1,1.1240069506413861,0.17387063071705258,0.8919908035257793
0.98,1,0.1,1.1039293399725734,0.19402958537509135,0.8277444769300808
1,1,0.1,0.7369117663284852,0.4322248860492146,0.49206573603216996

==> plot_results_csv/DG+limiter_bump_1D_100_p_1_q_11_T_50-0.csv <==
x,t_0.0,t_1.0,t_5.0,t_10.0,t_50.0
0,0.010000000013749065,0.009999996,0.009993282,0.010041666395892792,0.010529497001008106
0.001,0.010000000016111543,0.009999996,0.009993951,0.010038994722564712,0.010524911242500812
0.002,0.01,0.009999997,0.009994619,0.010036323,0.010520325483993516
0.003,0.010000000020836494,0.009999997,0.009995287,0.010033651375908548,0.010515739725486221
0.004,0.010000000023198972,0.009999997,0.009995956,0.010030979702580467,0.010511153966978928
0.005,0.010000000025561447,0.009999998,0.009996624,0.010028308029252385,0.010506568208471633
0.006,0.010000000027923926,0.009999998,0.009997293,0.010025636355924305,0.010501982449964338
0.007,0.01,0.009999999,0.009997961,0.010022964682596223,0.010497396691457044
0.008,0.010000000032648879,0.009999999,0.00999863,0.010020293009268141,0.010492811
0.009,0.010000000035011355,0.009999999,0.009999298,0.010017621335940061,0.010488225174442456
0.01,0.010000000037373832,0.010000000470714449,0.010000747,0.010015568518606832,0.010471021496627228
0.011,0.01,0.010000000563795958,0.010001208390740547,0.010011775482261776,0.010475287068647247
0.012,0.010000000050217587,0.010000000656877466,0.01000167,0.010007982,0.010479552640667267
0.013,0.010000000056639466,0.010000000749958975,0.010002132066647816,0.010004189409571665,0.010483818212687285
0.014,0.010000000063061343,0.010000000843040483,0.010002593904601452,0.010000396,0.010488083784707305
0.015,0.01,0.010000000936121993,0.010003055742555087,0.009996603,0.010492349356727323
0.016,0.010000000075905097,0.010000001029203502,0.010003517580508723,0.00999281,0.010496614928747343
0.017,0.010000000082326975,0.010000001,0.010003979418462358,0.009989017,0.010500880500767362
0.018,0.010000000088748854,0.010000001,0.010004441256415994,0.009985224,0.010505146
0.019,0.010000000095170731,0.010000001308448029,0.010004903,0.009981431,0.010509411644807402
0.02,0.010000000101592608,0.010000001799969604,0.010006726489954933,0.009975689,0.010509396267723532
0.021,0.010000000119049082,0.010000001646937554,0.010006532457328993,0.009972278,0.010518941680807439
0.022,0.010000000136505555,0.010000001,0.010006338,0.009968867,0.010528487093891346
0.023,0.010000000153962027,0.010000001340873449,0.010006144392077112,0.009965456,0.010538032506975253
0.024,0.010000000171418501,0.010000001187841397,0.010005950359451173,0.009962045,0.010547578
0.025,0.010000000188874975,0.010000001034809346,0.010005756326825231,0.009958634,0.010557123333143067
0.026,0.010000000206331449,0.010000000881777295,0.010005562294199292,0.009955223,0.010566668746226974
0.027,0.010000000223787922,0.010000000728745243,0.010005368261573352,0.009951812,0.010576214159310881
0.028,0.010000000241244394,0.010000000575713191,0.010005174228947412,0.009948401,0.01058576
0.029,0.010000000258700868,0.01,0.010004980196321471,0.00994499,0.010595304985478695
0.03,0.010000000276157342,0.010000000269649088,0.010004786163695531,0.009941579,0.010604850398562602
0.031,0.010000000323608956,0.010000001,0.010005314625581255,0.009935201,0.010621268857170992
0.032,0.01,0.010000000048013425,0.010004191463383782,0.009933849,0.010629896120483578
0.033,0.010000000418512185,0.009999999,0.010003068301186305,0.009932496,0.010638523
0.034,0.010000000465963797,0.009999999,0.010001945138988833,0.009931143,0.010647150647108743
0.035,0.010000000513415413,0.009999998,0.010000821976791358,0.00992979,0.010655777910421327
0.036,0.010000000560867025,0.009999998,0.009999699,0.009928438,0.010664405173733911
0.037,0.010000001,0.009999997,0.009998576,0.009927085,0.010673032437046493
0.038,0.010000000655770254,0.009999996,0.009997452,0.009925732,0.010681659700359076
0.039,0.010000000703221868,0.009999996,0.009996329,0.009924379,0.010690287
0.04,0.010000000750673482,0.009999994,0.009996384,0.00991433,0.010720876539133338
0.041,0.010000000879660341,0.009999993,0.009994343,0.009917089,0.010720619
0.042,0.010000001008647202,0.009999992,0.009992302,0.009919847,0.010720360872967984
0.043,0.010000001137634062,0.009999991,0.009990261,0.009922606,0.010720103039885305
0.044,0.010000001266620921,0.009999991,0.00998822,0.009925364,0.010719845
0.045,0.010000001395607782,0.00999999,0.009986179,0.009928123,0.010719587373719952
0.046,0.010000001524594643,0.009999989,0.009984138,0.009930882,0.010719329540637274
0.047,0.010000001653581503,0.009999988,0.009982097,0.00993364,0.010719071707554598
0.048,0.010000001782568362,0.009999987,0.009980056,0.009936399,0.010718814
0.049,0.010000001911555223,0.009999986,0.009978015,0.009939157,0.010718556041389243
0.05,0.010000002040542083,0.009999973,0.009974925,0.009929988,0.010754545093243051
0.051,0.010000002391164718,0.009999976,0.009972728,0.009939027,0.010736756661768614
0.052,0.010000002741787355,0.009999978,0.009970531,0.009948066,0.010718968230294178
0.053,0.010000003,0.009999981,0.009968335,0.009957105,0.01070118
0.054,0.010000003443032625,0.009999983,0.009966138,0.009966145,0.010683391367345304
0.055,0.010000003793655263,0.009999986,0.009963941,0.009975184,0.010665602935870867
0.056,0.010000004144277898,0.009999988,0.009961744,0.009984223,0.010647815
0.057,0.010000004494900535,0.009999991,0.009959547,0.009993262,0.010630026072921994
0.058,0.010000005,0.009999993,0.009957351,0.010002301684612575,0.010612237641447557
0.059,0.010000005196145806,0.009999996,0.009955154,0.010011340928011087,0.010594449
0.06,0.010000005546768442,0.009999998,0.009952957,0.01002038,0.010576660778498682
0.061,0.010000006,0.009999988,0.009946967,0.010024641396813465,0.010581686
0.062,0.010000007452950696,0.010000003102307047,0.009946693,0.010041198612982397,0.010538319678625126
0.063,0.010000008406041826,0.010000018116674997,0.009946419,0.010057756,0.010494953
0.064,0.010000009359132953,0.010000033,0.009946145,0.010074313045320263,0.010451586092206715
0.065,0.01000001,0.010000048,0.00994587,0.010090870261489197,0.010408219
0.066,0.010000011265315207,0.010000063,0.009945596,0.010107427,0.010364852505788304
0.067,0.010000012218406334,0.010000078174146802,0.009945322,0.010123984693827063,0.010321485712579098
0.068,0.010000013171497462,0.010000093188514752,0.009945048,0.010140541909995996,0.010278118919369895
0.069,0.010000014124588591,0.010000108202882704,0.009944774,0.010157099126164928,0.010234752
0.07,0.010000015077679718,0.010000142174409166,0.009932632,0.010167185478257656,0.010247376670439188
0.071,0.010000017668449919,0.010000165502814717,0.009937662,0.010189789,0.010172386706287888
0.072,0.01000002,0.010000188831220266,0.009942691,0.010212392958504344,0.010097396742136583
0.073,0.010000022849990318,0.010000212159625817,0.009947721,0.010234996698627688,0.010022406777985281
0.074,0.010000025440760518,0.010000235488031368,0.00995275,0.010257600438751032,0.009947417
0.075,0.010000028,0.010000258816436918,0.00995778,0.010280204178874376,0.009872427
0.076,0.010000030622300917,0.010000282144842467,0.009962809,0.010302807918997719,0.009797437
0.077,0.010000033213071118,0.010000305473248016,0.009967839,0.010325411659121063,0.009722447
0.078,0.010000035803841319,0.010000328801653567,0.009972869,0.010348015399244407,0.009647457
0.079,0.010000038394611518,0.010000352130059119,0.009977898,0.010370619139367751,0.009572467
0.08,0.010000040985381719,0.010000608170884578,0.009967188,0.010401739150366669,0.00955412
0.081,0.010000048,0.010000564,0.009980814,0.010424235552559995,0.009444918
0.082,0.010000055070267463,0.010000520815899618,0.009994441,0.010446731954753322,0.009335715
0.083,0.010000062112710335,0.010000477138407139,0.010008067064350316,0.010469228,0.009226513
0.084,0.010000069155153207,0.010000433,0.010021693571136268,0.010491724759139977,0.00911731
0.085,0.010000076197596077,0.01000039,0.010035320077922221,0.010514221161333303,0.009008108
0.086,0.010000083240038947,0.010000346,0.010048946584708172,0.010536718,0.008898906
0.087,0.010000090282481819,0.010000302428437219,0.010062573091494123,0.010559213965719957,0.008789703
0.088,0.010000097,0.010000259,0.010076199598280076,0.010581710367913284,0.008680501
0.089,0.010000104367367563,0.010000215,0.010089826105066028,0.010604207,0.008571299
0.09,0.010000111409810435,0.010000171395959781,0.010103452611851981,0.010626703172299938,0.008462096
0.091,0.010000130553149857,0.010000405560792106,0.010114902,0.010670489425745774,0.008369109
0.092,0.01000015,0.010000117377452825,0.010137178895527902,0.010680817291058013,0.008227945
0.093,0.010000168839828702,0.009999829,0.010159455598452351,0.010691145156370251,0.008086781
0.094,0.010000187983168124,0.009999541,0.010181732301376801,0.010701473021682489,0.007945616
0.095,0.010000207126507545,0.009999253,0.010204009,0.010711800886994728,0.007804452
0.096,0.010000226269846967,0.009998965,0.010226285707225702,0.010722128752306968,0.007663288
0.097,0.010000245,0.009998676,0.010248562410150153,0.010732456617619205,0.007522124
0.098,0.010000264556525813,0.009998388,0.010270839113074602,0.010742784482931443,0.007380959
0.099,0.010000283699865236,0.0099981,0.010293115815999052,0.010753112348243683,0.007239795
0.1,0.010000302843204656,0.009997775,0.010325230270746428,0.010828569382512363,0.007127558
0.101,0.010000354880158928,0.009997241,0.010348731476776812,0.010809416290102684,0.006962688
0.102,0.010000406917113203,0.009996707,0.010372232682807195,0.010790263197693002,0.006797818
0.103,0.010000458954067476,0.009996173,0.010395733888837579,0.010771110105283322,0.006632947
0.104,0.010000511,0.009995639,0.010419235094867963,0.010751957012873643,0.006468077
0.105,0.010000563027976023,0.009995105,0.010442736300898347,0.010732803920463961,0.006303206
0.106,0.010000615064930295,0.009994571,0.010466238,0.010713651,0.006138336
0.107,0.010000667101884568,0.009994037,0.010489738712959114,0.010694497735644598,0.005973466
0.108,0.010000719138838841,0.009993503,0.010513239918989496,0.010675345,0.005808595
0.109,0.010000771175793115,0.009992969,0.010536741,0.010656191550825237,0.005643725
0.11,0.010000823212747388,0.009992435,0.010560242331050265,0.010637038458415557,0.005478855
0.111,0.010000964663578141,0.009989395,0.010615866,0.010664468716672764,0.005303338
0.112,0.010001106114408895,0.009989707,0.010622490015508208,0.010596737808577382,0.005129798
0.113,0.010001248,0.009990018,0.010629114444463954,0.010529006900481998,0.004956257
0.114,0.010001389016070403,0.00999033,0.010635739,0.010461275992386615,0.004782717
0.115,0.010001530466901156,0.009990642,0.010642363302375446,0.010393545,0.004609176
0.116,0.010001671917731911,0.009990953,0.010648987731331192,0.010325814176195847,0.004435636
0.117,0.010001813368562665,0.009991265,0.010655612160286938,0.010258083268100463,0.004262095
0.118,0.010001954819393416,0.009991576,0.010662236589242684,0.010190352360005081,0.004088555
0.119,0.010002096270224171,0.009991888,0.010668861,0.010122621451909695,0.003915015
0.12,0.010002237721054925,0.009992199,0.010675485447154178,0.010054890543814313,0.003741474
0.121,0.010002622,0.009986936,0.010737039048796061,0.010034651542384724,0.003536951
0.122,0.010003007,0.009991168,0.010699092,0.009903995,0.003376772
0.123,0.010003391224595306,0.0099954,0.010661144705800662,0.009773339,0.003216593
0.124,0.010003775725775432,0.009999632,0.010623198,0.009642683,0.003056414
0.125,0.01000416,0.010003864634605453,0.010585250362805259,0.009512027,0.002896235
0.126,0.010004544728135686,0.010008096866827555,0.010547303191307561,0.009381371,0.002736056
0.127,0.010004929229315812,0.010012329099049654,0.010509356,0.009250714,0.002575877
0.128,0.010005314,0.010016561331271757,0.010471409,0.009120058,0.002415698
0.129,0.010005698231676068,0.010020793563493858,0.010433462,0.008989402,0.002255519
0.13,0.010006082732856194,0.010015908239809678,0.010536190045470474,0.008954077,0.001998595
0.131,0.010007127900333536,0.010026757426958117,0.010424713123958979,0.00875969,0.001880323
0.132,0.010008173067810879,0.010037606614106557,0.010313236202447486,0.008565302,0.001762051
0.133,0.010009218,0.010048455801254994,0.010201759,0.008370915,0.001643779
0.134,0.010010263402765562,0.010059304988403434,0.010090282359424496,0.008176528,0.001525507
0.135,0.010011308570242905,0.010070154175551873,0.009978805,0.007982141,0.001407235
0.136,0.010012353737720246,0.010081003362700312,0.009867329,0.007787754,0.001288963
0.137,0.010013398905197589,0.010091852549848752,0.009755852,0.007593366,0.001170691
0.138,0.010014444,0.010102701736997191,0.009644375,0.007398979,0.001052419
0.139,0.010015489240152272,0.010113550924145629,0.009532898,0.007204592,0.000934147
0.14,0.010016534407629615,0.010147048929380915,0.009561771,0.00704627,0.000659423
0.141,0.010019375355868193,0.010156329,0.009362741,0.006809954,0.000616867
0.142,0.010022216304106773,0.010165609864461104,0.009163712,0.006573639,0.00057431
0.143,0.010025057252345353,0.01017489,0.008964683,0.006337323,0.000531754
0.144,0.010027898200583934,0.010184170799541294,0.008765653,0.006101008,0.000489198
0.145,0.010030739148822514,0.010193451,0.008566624,0.005864692,0.000446641
0.146,0.010033580097061092,0.010202731734621485,0.008367595,0.005628377,0.000404085
0.147,0.010036421045299672,0.010212012202161579,0.008168565,0.005392061,0.000361529
0.148,0.010039261993538252,0.010221292669701674,0.007969536,0.005155745,0.000318973
0.149,0.010042103,0.010230573137241772,0.007770507,0.00491943,0.000276416
0.15,0.010044943890015411,0.010239853604781865,0.007571477,0.004683114,0.00023386
0.151,0.010052665564036506,0.010321445194370456,0.007370733,0.00438132,8.450268607245777e-5
0.152,0.010060387238057604,0.010293201701917854,0.007105662,0.004154006,0.00015474
0.153,0.010068108912078698,0.010264958209465252,0.006840591,0.003926693,0.000224978
0.154,0.010075830586099795,0.010236714717012648,0.006575521,0.003699379,0.000295216
0.155,0.010083552,0.010208471224560048,0.00631045,0.003472065,0.000365453
0.156,0.010091273934141987,0.010180227732107444,0.006045379,0.003244752,0.000435691
0.157,0.010098995608163082,0.010151984239654842,0.005780309,0.003017438,0.000505928
0.158,0.010106717282184178,0.010123741,0.005515238,0.002790125,0.000576166
0.159,0.010114438956205275,0.010095497254749638,0.005250167,0.002562811,0.000646404
0.16,0.010122161,0.010280659071530434,0.00487648,0.002103063,1.0007453889935838e-16
0.161,0.010143144230119914,0.010151212841737228,0.004619821,0.001965916,0.000347687
0.162,0.010164127830013458,0.010021766611944021,0.004363163,0.001828769,0.000695374
0.163,0.010185111429907003,0.00989232,0.004106504,0.001691621,0.001043061
0.164,0.010206095029800546,0.009762874,0.003849846,0.001554474,0.001390749
0.165,0.010227078629694093,0.009633428,0.003593187,0.001417327,0.001738436
0.166,0.010248062229587636,0.009503982,0.003336529,0.00128018,0.002086123
0.167,0.010269045829481181,0.009374535,0.00307987,0.001143033,0.00243381
0.168,0.010290029429374726,0.009245089,0.002823212,0.001005885,0.002781497
0.169,0.010311013,0.009115643,0.002566553,0.000868738,0.003129184
0.17,0.010331996629161814,0.009125408,0.001937442,0.000310303,0.000932974
0.171,0.010388991034491297,0.008869927,0.001821618,0.000368562,0.00243758
0.172,0.010445985439820778,0.008614445,0.001705793,0.000426822,0.003942186
0.173,0.010502979845150261,0.008358964,0.001589968,0.000485081,0.005446792
0.174,0.010559974250479744,0.008103483,0.001474143,0.000543341,0.006951398
0.175,0.010616968655809227,0.007848002,0.001358318,0.0006016,0.008456004
0.176,0.010673963,0.00759252,0.001242494,0.00065986,0.00996061
0.177,0.010730957466468193,0.007337039,0.001126669,0.00071812,0.011465217
0.178,0.010787951871797676,0.007081558,0.001010844,0.000776379,0.012969822660776956
0.179,0.010844946277127157,0.006826077,0.000895019,0.000834639,0.014474428752021052
0.18,0.010901941,0.006570596,0.000779194,0.000892898,0.015979035
0.181,0.011056536306717817,0.005890786,0.000292191,0.000437263,0.016466278855223872
0.182,0.011211131930978996,0.005698578,0.00049405,0.000874526,0.019522092
0.183,0.011365727555240176,0.005506371,0.00069591,0.001311788,0.022577904373153542
0.184,0.011520323179501354,0.005314164,0.000897769,0.001749051,0.025633717
0.185,0.011674918803762532,0.005121956,0.001099628,0.002186314,0.028689529891083212
0.186,0.011829514428023713,0.004929749,0.001301488,0.002623577,0.031745342650048046
0.187,0.011984110052284891,0.004737542,0.001503347,0.003060839,0.034801155
0.188,0.012138706,0.004545334,0.001705206,0.003498102,0.037856968
0.189,0.012293301300807248,0.004353127,0.001907066,0.003935365,0.040912780926942546
0.19,0.012447896925068428,0.00416092,0.002108925,0.004372628,0.043968594
0.191,0.012865699474065786,0.002634077,0.001019604,0.00221755,0.046048994
0.192,0.013283502023063144,0.003151201,0.002039207,0.004363537,0.050631706
0.193,0.013701304572060504,0.003668325,0.003058811,0.006509523,0.055214418277980896
0.194,0.014119107121057862,0.00418545,0.004078415,0.00865551,0.05979713
0.195,0.01453691,0.004702574,0.005098019,0.010801497,0.064379842
0.196,0.014954712,0.005219698,0.006117622,0.012947483190534436,0.068962554
0.197,0.015372515,0.005736822,0.007137226,0.01509347,0.073545266
0.198,0.015790317,0.006253947,0.00815683,0.017239456458426106,0.078127979
0.199,0.01620812,0.006771071,0.009176433,0.019385443092371942,0.082710691
0.2,0.016625922415042012,0.00278337,0.004058218,0.016556807499824945,0.084987525
0.201,0.017743965,0.005240327,0.008099162,0.02161335,0.091018645
0.202,0.018862007504527746,0.007697284,0.012140106208103761,0.026669893095857954,0.097049766
0.203,0.019980050049270615,0.010154241,0.01618105,0.031726436,0.10308088666551937
0.204,0.021098092594013452,0.012611198375554819,0.020221994166817702,0.036782979,0.10911200725949402
0.205,0.022216135,0.015068155365480385,0.024262938146174733,0.041839521,0.11514312785346885
0.206,0.023334178,0.017525112,0.028303882,0.046896064,0.12117424844744366
0.207,0.024452220228242057,0.019982069,0.032344826,0.051952607,0.12720536904141846
0.208,0.025570262772984922,0.022439026335257087,0.036385770084245816,0.05700915,0.1332364896353933
0.209,0.026688305,0.024895983,0.040426714,0.062065693,0.13926761022936812
0.21,0.027806348,0.02735294,0.044467658,0.067122235,0.14529873082334294
0.211,0.030720874520802677,0.026254267969201463,0.046287195,0.070509727,0.15064044031426704
0.212,0.033635401,0.032224127671353325,0.053939271,0.078420372,0.15796471845992138
0.213,0.036549927837466786,0.038193987373505184,0.061591347584805826,0.086331017,0.16528899660557567
0.214,0.039464454,0.044163847,0.069243424,0.094241662,0.172613275
0.215,0.042378981154130885,0.050133707,0.0768955,0.10215230630826139,0.1799375528968843
0.216,0.045293508,0.056103566479960766,0.084547576,0.1100629510108495,0.1872618310425386
0.217,0.048208034,0.062073426182112625,0.092199652,0.11797359571343763,0.1945861091881929
0.218,0.051122561,0.068043286,0.099851728,0.12588424041602575,0.20191038733384722
0.219,0.054037087787459095,0.074013146,0.10750380425780391,0.13379488511861387,0.2092346654795015
0.22,0.056951614445791145,0.079983005,0.11515588036997026,0.14170552982120202,0.21655894362515585
0.221,0.064057542,0.082410042,0.12112984607824905,0.14841748387072656,0.22341026068122782
0.222,0.07116347,0.093096572,0.13206886691140096,0.15882056948814183,0.2317949158002738
0.223,0.078269398,0.10378310086830925,0.1430078877445529,0.1692236551055571,0.2401795709193198
0.224,0.085375326,0.11446963007824751,0.15394690857770482,0.17962674072297233,0.24856422603836578
0.225,0.092481254,0.12515615928818577,0.16488592941085672,0.1900298263403876,0.25694888115741177
0.226,0.099587181,0.13584268849812403,0.17582495024400865,0.20043291195780283,0.2653335362764577
0.227,0.10669310929506494,0.1465292177080623,0.18676397107716058,0.2108359975752181,0.27371819139550374
0.228,0.11379903713067549,0.15721574691800058,0.1977029919103125,0.22123908319263336,0.2821028465145497
0.229,0.12090496496628603,0.16790227612793882,0.20864201274346442,0.23164216881004862,0.2904875016335957
0.23,0.1280108928018965,0.17185583373421434,0.21631353122883953,0.2396750047445909,0.29789089461035984
0.231,0.14283500423733642,0.18719200018490936,0.22975608553331273,0.25191574767704755,0.3070339461207422
0.232,0.15765911567277635,0.20252816663560436,0.24319863983778595,0.2641564906095042,0.31617699763112456
0.233,0.17248322710821629,0.21786433308629938,0.25664119414225917,0.2763972335419609,0.3253200491415069
0.234,0.18730733854365617,0.23320049953699437,0.27008374844673233,0.28863797647441747,0.3344631006518893
0.235,0.2021314499790957,0.24853666598768898,0.28352630275120516,0.30087871940687383,0.3436061521622714
0.236,0.2169555614145356,0.263872832,0.2969688570556784,0.31311946233933047,0.3527492036726538
0.237,0.23177967284997553,0.279208999,0.31041141136015155,0.3253602052717871,0.36189225518303614
0.238,0.24660378428541546,0.294545165,0.32385396566462477,0.33760094820424374,0.3710353066934185
0.239,0.26142789572085534,0.309881332,0.33729652,0.34984169113670044,0.38017835820380086
0.24,0.2762520071562953,0.325217498,0.35073907427357115,0.3620824340691571,0.3893214097141832
0.241,0.2991268064406655,0.34101569966506073,0.36450075376492413,0.37453808925657056,0.39850670570356245
0.242,0.322001606,0.35918334325655327,0.37923239493063843,0.3877154003644363,0.40805480677983913
0.243,0.34487640500940653,0.3773509868480458,0.39396403609635267,0.40089271147230204,0.41760290785611576
0.244,0.36775120429377706,0.3955186304395383,0.40869567726206696,0.4140700225801678,0.42715100893239255
0.245,0.3906260035781476,0.41368627403103075,0.42342731842778125,0.4272473336880335,0.43669911000866923
0.246,0.4135008028625181,0.43185391762252323,0.4381589595934955,0.44042464479589927,0.44624721108494586
0.247,0.43637560214688864,0.4500215612140158,0.4528906007592098,0.453601956,0.45579531216122254
0.248,0.45925040143125917,0.4681892048055083,0.467622242,0.46677926701163075,0.4653434132374993
0.249,0.4821252007156297,0.48635684839700083,0.4823538830906383,0.47995657811949655,0.4748915143137759
0.25,0.5050000000000002,0.5045244919884933,0.4970855242563526,0.49313388922736223,0.48443961539005265
0.251,0.5278747992843705,0.5256618464927573,0.51316358,0.5072342600086797,0.4942889726589086
0.252,0.5507495985687411,0.543545243,0.5277232273832859,0.5203185161136159,0.5038625099596575
0.253,0.5736243978531116,0.5614286392636927,0.5422828749700128,0.5334027722185521,0.5134360472604065
0.254,0.5964991971374821,0.5793120356491606,0.5568425225567397,0.5464870283234885,0.5230095845611553
0.255,0.6193739964218526,0.5971954320346282,0.5714021701434666,0.5595712844284247,0.5325831218619043
0.256,0.6422487957062232,0.615078828,0.5859618177301934,0.5726555405333611,0.5421566591626531
0.257,0.6651235949905936,0.6329622248055637,0.6005214653169203,0.5857397966382973,0.551730196
0.258,0.6879983942749642,0.6508456211910315,0.6150811129036472,0.5988240527432336,0.561303734
0.259,0.7108731935593346,0.6687290175764993,0.62964076,0.6119083088481699,0.5708772710648998
0.26,0.7337479928437051,0.6942451613462385,0.6478810117256251,0.6275592065379451,0.5813351470284905
0.261,0.748572104,0.70872855,0.6608483873592956,0.6395506421316411,0.5905574903399432
0.262,0.7633962157145848,0.7232119377884174,0.6738157629929663,0.6515420777253373,0.599779834
0.263,0.7782203271500248,0.7376953260095069,0.686783139,0.6635335133190334,0.6090021769628486
0.264,0.7930444385854647,0.7521787142305963,0.6997505142603075,0.6755249489127294,0.6182245202743013
0.265,0.8078685500209045,0.7666621024516858,0.7127178898939782,0.6875163845064256,0.627446864
0.266,0.8226926614563445,0.7811454906727753,0.7256852655276489,0.6995078201001217,0.6366692068972067
0.267,0.8375167728917843,0.7956288788938648,0.7386526411613195,0.7114992556938178,0.6458915502086594
0.268,0.8523408843272242,0.8101122671149543,0.7516200167949901,0.7234906912875139,0.6551138935201121
0.269,0.8671649957626641,0.8245956553360437,0.7645873924286607,0.735482127,0.6643362368315647
0.27,0.8819891071981039,0.848006685,0.7826139627413904,0.751157858,0.6749731337270465
0.271,0.8890950350337143,0.8573528682815588,0.7929101661257398,0.7612464073772078,0.6835004770357626
0.272,0.8962009628693249,0.8666990518565655,0.8032063695100894,0.7713349563661027,0.6920278203444787
0.273,0.9033068907049355,0.876045235,0.8135025728944387,0.7814235053549978,0.7005551636531948
0.274,0.910412819,0.8853914190065788,0.8237987762787883,0.7915120543438927,0.7090825069619109
0.275,0.9175187463761565,0.8947376025815854,0.8340949796631378,0.8016006033327876,0.7176098502706271
0.276,0.924624674,0.9040837861565921,0.8443911830474873,0.8116891523216826,0.7261371935793433
0.277,0.9317306020473775,0.9134299697315988,0.8546873864318367,0.8217777013105776,0.7346645368880593
0.278,0.9388365298829882,0.9227761533066056,0.8649835898161862,0.8318662502994725,0.7431918801967754
0.279,0.9459424577185985,0.9321223368816123,0.8752797932005357,0.8419547992883675,0.7517192235054916
0.28,0.953048386,0.9486013823022182,0.8909859478526638,0.856257565,0.7620726894131034
0.281,0.955962912,0.9530210098320094,0.8980894647160865,0.8639452615599055,0.769620871
0.282,0.958877439,0.9574406373618003,0.905192982,0.8716329583646765,0.7771690518242882
0.283,0.9617919655292049,0.9618602648915914,0.9122964984429316,0.8793206551694479,0.7847172330298808
0.284,0.964706492,0.9662798924213825,0.9194000153063545,0.8870083519742193,0.7922654142354735
0.285,0.967621019,0.9706995199511737,0.9265035321697772,0.8946960487789908,0.7998135954410661
0.286,0.9705355455042011,0.9751191474809647,0.933607049,0.9023837455837622,0.8073617766466588
0.287,0.973450072,0.9795387750107558,0.9407105658966228,0.9100714423885335,0.8149099578522514
0.288,0.9763645988208651,0.983958403,0.9478140827600455,0.9177591391933051,0.8224581390578442
0.289,0.9792791254791972,0.9883780300703381,0.9549175996234682,0.9254468359980764,0.8300063202634367
0.29,0.9821936521375292,0.9927976576001292,0.9620211164868911,0.9331345328028479,0.8375545014690294
0.291,0.9833116946822722,0.9977787566621111,0.970807405,0.942418571,0.8460108694406506
0.292,0.984429737,0.9988920899705651,0.9748136538400701,0.9475754084209222,0.8523759939385767
0.293,0.98554778,1.000005423279019,0.9788199029616025,0.9527322458882393,0.8587411184365026
0.294,0.9866658223165008,1.001118756587473,0.9828261520831347,0.9578890833555566,0.8651062429344286
0.295,0.9877838648612437,1.002232089895927,0.9868324012046669,0.9630459208228738,0.8714713674323545
0.296,0.9889019074059866,1.0033454232043808,0.9908386503261992,0.9682027582901909,0.8778364919302806
0.297,0.9900199499507294,1.0044587565128347,0.9948448994477312,0.9733595957575081,0.8842016164282065
0.298,0.9911379924954723,1.005572089821289,0.9988511485692636,0.9785164332248254,0.8905667409261326
0.299,0.9922560350402153,1.0066854231297429,1.0028573976907957,0.9836732706921425,0.8969318654240586
0.3,0.9933740775849581,1.0077987564381967,1.006863646812328,0.9888301081594597,0.9032969899219845
0.301,0.9937918801339555,1.0085549093285386,1.0118516914441593,0.9951928058160718,0.9105651525934155
0.302,0.9942096826829527,1.008256026275654,1.0133612695961154,0.9980352659340714,0.9156357051566546
0.303,0.9946274852319501,1.0079571432227694,1.0148708477480712,1.000877726052071,0.9207062577198935
0.304,0.9950452877809476,1.0076582601698845,1.016380425900027,1.0037201861700706,0.9257768102831323
0.305,0.9954630903299448,1.007359377,1.0178900040519832,1.0065626462880701,0.9308473628463714
0.306,0.9958808928789422,1.007060494064115,1.019399582203939,1.0094051064060698,0.9359179154096102
0.307,0.9962986954279396,1.0067616110112305,1.0209091603558949,1.0122475665240693,0.9409884679728492
0.308,0.9967164979769371,1.0064627279583458,1.022418738507851,1.015090026642069,0.9460590205360881
0.309,0.9971343005259343,1.006163844905461,1.0239283166598068,1.0179324867600685,0.951129573
0.31,0.9975521030749317,1.0058649618525763,1.0254378948117626,1.020774946878068,0.956200126
0.311,0.9977066986991929,1.0050922431530782,1.027273700611973,1.024360969196999,0.9621086866245284
0.312,0.997861294,1.0046464666153763,1.0271576931840998,1.0253633454843796,0.96586798
0.313,0.9980158899477152,1.0042006900776745,1.0270416857562266,1.0263657217717603,0.9696272733365014
0.314,0.9981704855719764,1.0037549135399726,1.0269256783283531,1.0273680980591409,0.9733865666924879
0.315,0.9983250811962375,1.0033091370022706,1.0268096709004797,1.0283704743465214,0.9771458600484744
0.316,0.9984796768204988,1.0028633604645687,1.0266936634726065,1.029372850633902,0.9809051534044608
0.317,0.9986342724447599,1.0024175839268668,1.0265776560447328,1.0303752269212825,0.9846644467604473
0.318,0.9987888680690211,1.001971807389165,1.0264616486168596,1.0313776032086632,0.9884237401164339
0.319,0.9989434636932821,1.001526030851463,1.0263456411889864,1.0323799794960438,0.9921830334724202
0.32,0.9990980593175434,1.0005922728643986,1.026850496325539,1.0349285745711403,0.9979076432590707
0.321,0.9991550537228728,1.000427722923967,1.0259826597776098,1.0346942149195346,1.0004267442252457
0.322,0.9992120481282023,1.0002631729835356,1.0251148232296807,1.034459855267929,1.0029458451914208
0.323,0.9992690425335318,1.0000986230431042,1.0242469866817516,1.0342254956163233,1.005464946157596
0.324,0.9993260369388614,0.9999340731026727,1.0233791501338225,1.0339911359647176,1.0079840471237709
0.325,0.9993830313441908,0.9997695231622413,1.0225113135858934,1.033756776313112,1.010503148089946
0.326,0.9994400257495204,0.999604973,1.0216434770379643,1.0335224166615062,1.0130222490561211
0.327,0.9994970201548499,0.9994404232813784,1.0207756404900352,1.0332880570099006,1.0155413500222963
0.328,0.9995540145601793,0.999275873,1.0199078039421061,1.0330536973582949,1.0180604509884712
0.329,0.9996110089655088,0.9991113234005156,1.0190399673941768,1.0328193377066892,1.0205795519546466
0.33,0.9996680033708383,0.9987684805085405,1.0179204780184532,1.0332009375456148,1.0247753958984793
0.331,0.9996889869707318,0.9988057226132756,1.0169680502589877,1.0323285716257442,1.0261978920695074
0.332,0.9997099705706253,0.9988429647180108,1.0160156224995223,1.0314562057058734,1.0276203882405355
0.333,0.9997309541705189,0.998880207,1.0150631947400568,1.0305838397860028,1.0290428844115633
0.334,0.9997519377704125,0.998917449,1.0141107669805913,1.029711473866132,1.0304653805825914
0.335,0.9997729213703059,0.9989546910322162,1.0131583392211259,1.0288391079462613,1.0318878767536193
0.336,0.9997939049701995,0.9989919331369514,1.0122059114616604,1.0279667420263905,1.0333103729246473
0.337,0.999814889,0.9990291752416866,1.011253483702195,1.0270943761065197,1.0347328690956754
0.338,0.9998358721699866,0.9990664173464218,1.0103010559427295,1.026222010186649,1.0361553652667035
0.339,0.999856856,0.9991036594511569,1.009348628183264,1.0253496442667784,1.0375778614377313
0.34,0.9998778393697736,0.9991894166342907,1.0077839955881334,1.0244113430574915,1.0403222809135364
0.341,0.9998855610437947,0.9992547585959906,1.0071133193026305,1.023388800664839,1.0408432214361314
0.342,0.9998932827178157,0.9993201005576904,1.0064426430171276,1.0223662582721866,1.0413641619587266
0.343,0.9999010043918368,0.9993854425193902,1.0057719667316247,1.0213437158795342,1.0418851024813216
0.344,0.999908726,0.999450784,1.0051012904461218,1.0203211734868818,1.0424060430039166
0.345,0.9999164477398791,0.9995161264427899,1.004430614160619,1.0192986310942294,1.0429269835265118
0.346,0.9999241694139003,0.9995814684044896,1.0037599378751159,1.018276088701577,1.0434479240491068
0.347,0.9999318910879214,0.9996468103661895,1.0030892615896132,1.0172535463089245,1.043968864571702
0.348,0.9999396127619424,0.9997121523278893,1.002418585,1.016231003916272,1.044489805094297
0.349,0.9999473344359635,0.9997774942895891,1.0017479090186072,1.0152084615236197,1.0450107456168922
0.35,0.9999550561099846,0.9998428362512889,1.0010772327331043,1.0141859191309675,1.0455316861394872
0.351,0.9999578970582231,0.9999395877621955,1.0001981393158978,1.0128855418598282,1.0463151331811125
0.352,0.9999607380064617,0.9999612340963768,0.9998981481011662,1.0120312640822309,1.046157062527952
0.353,0.9999635789547003,0.99998288,0.9995981568864347,1.0111769863046336,1.0459989918747914
0.354,0.99996642,1.0000045267647395,0.9992981656717033,1.0103227085270363,1.0458409212216309
0.355,0.9999692608511775,1.0000261730989206,0.9989981744569717,1.0094684307494393,1.0456828505684705
0.356,0.9999721017994161,1.000047819433102,0.9986981832422401,1.0086141529718418,1.04552478
0.357,0.9999749427476547,1.0000694657672833,0.9983981920275087,1.0077598751942447,1.0453667092621495
0.358,0.9999777836958934,1.0000911121014646,0.9980982008127772,1.0069055974166472,1.045208638608989
0.359,0.999980625,1.0001127584356457,0.9977982095980457,1.00605132,1.0450505679558284
0.36,0.9999834655923705,1.000134404769827,0.9974982183833141,1.0051970418614526,1.0448924973026679
0.361,0.9999845107598478,1.000148109364782,0.9971304458025203,1.0041009914956898,1.0448551567665574
0.362,0.9999855559273252,1.000141097702875,0.9971125415341031,1.0035575232750018,1.0442442942786236
0.363,0.9999866010948024,1.0001340860409682,0.9970946372656859,1.003014055054314,1.0436334317906901
0.364,0.9999876462622799,1.0001270743790611,0.9970767329972686,1.002470586833626,1.0430225693027566
0.365,0.9999886914297571,1.000120062717154,0.9970588287288514,1.0019271186129384,1.0424117068148229
0.366,0.9999897365972346,1.0001130510552472,0.9970409244604342,1.0013836503922504,1.0418008443268891
0.367,0.9999907817647118,1.0001060393933403,0.9970230201920169,1.0008401821715627,1.0411899818389556
0.368,0.9999918269321892,1.0000990277314332,0.9970051159235997,1.000296713950875,1.040579119351022
0.369,0.9999928720996665,1.0000920160695261,0.9969872116551826,0.999753246,1.0399682568630884
0.37,0.9999939172671438,1.0000850044076193,0.9969693073867653,0.9992097775094991,1.0393573943751548
0.371,0.9999943017683239,1.0000659370829816,0.9969797198167856,0.9985109970810302,1.038751866933983
0.372,0.9999946862695042,1.0000581497382353,0.9970948927406548,0.9982798124713346,1.0378971770050185
0.373,0.9999950707706842,1.000050362393489,0.9972100656645237,0.998048628,1.0370424870760537
0.374,0.9999954552718644,1.0000425750487427,0.997325239,0.9978174432519433,1.036187797147089
0.375,0.9999958397730444,1.0000347877039963,0.9974404115122621,0.9975862586422477,1.0353331072181242
0.376,0.9999962242742246,1.000027,0.9975555844361312,0.9973550740325521,1.0344784172891597
0.377,0.9999966087754046,1.0000192130145036,0.9976707573600003,0.9971238894228565,1.033623727360195
0.378,0.9999969932765849,1.0000114256697574,0.9977859302838695,0.996892705,1.0327690374312302
0.379,0.999997378,1.000003638325011,0.9979011032077385,0.9966615202034653,1.0319143475022656
0.38,0.9999977622789451,0.9999958509802647,0.9980162761316077,0.9964303355937697,1.0310596575733009
0.381,0.9999979037297758,0.9999858324041058,0.9981938663436409,0.996136785,1.0301270229596036
0.382,0.9999980451806066,0.9999850034357933,0.9983191986795992,0.9961348308732876,1.0292042523150895
0.383,0.9999981866314372,0.9999841744674807,0.9984445310155573,0.9961328768562889,1.0282814816705754
0.384,0.999998328,0.9999833454991681,0.9985698633515155,0.9961309228392905,1.0273587110260614
0.385,0.9999984695330988,0.9999825165308556,0.9986951956874738,0.9961289688222921,1.0264359403815473
0.386,0.9999986109839295,0.999981688,0.998820528,0.9961270148052935,1.0255131697370332
0.387,0.9999987524347602,0.9999808585942305,0.9989458603593901,0.996125061,1.0245903990925191
0.388,0.999998894,0.99998003,0.9990711926953485,0.9961231067712967,1.023667628448005
0.389,0.9999990353364218,0.9999792006576054,0.9991965250313066,0.996121153,1.022744857803491
0.39,0.9999991767872525,0.9999783760414033,0.9994233396686217,0.9960078060848513,1.0216295279077983
0.391,0.9999992288242068,0.999980022,0.9994980870837865,0.996124892,1.0207713919457138
0.392,0.9999992808611611,0.9999816672647925,0.9995728344989512,0.9962419778974108,1.019913255983629
0.393,0.9999993328981154,0.9999833128764872,0.999647582,0.9963590638036904,1.0190551200215445
0.394,0.9999993849350696,0.9999849584881819,0.9997223293292807,0.9964761497099701,1.0181969840594598
0.395,0.9999994369720239,0.9999866040998766,0.9997970767444455,0.9965932356162499,1.0173388480973753
0.396,0.9999994890089781,0.9999882497115712,0.9998718241596103,0.9967103215225295,1.0164807121352908
0.397,0.9999995410459324,0.9999898953232659,0.9999465715747751,0.9968274074288093,1.015622576173206
0.398,0.9999995930828868,0.9999915409349606,1.0000213189899396,0.996944493,1.0147644402111216
0.399,0.999999645,0.9999931865466551,1.0000960664051044,0.9970615792413687,1.013906304249037
0.4,0.9999996971567953,0.9999971244803121,1.0002487887230873,0.9971976225525883,1.0127499414157606
0.401,0.9999997163001347,0.9999977690366313,1.0002677373248825,0.9973391189751276,1.0120426814966965
0.402,0.9999997354434742,0.9999984135929506,1.0002866859266775,0.997480615,1.0113354215776327
0.403,0.9999997545868136,0.9999990581492698,1.0003056345284724,0.9976221118202064,1.0106281616585688
0.404,0.9999997737301529,0.9999997027055891,1.0003245831302676,0.9977636082427458,1.0099209017395048
0.405,0.9999997928734924,1.0000003472619083,1.0003435317320628,0.9979051046652851,1.0092136418204407
0.406,0.9999998120168319,1.0000009918182275,1.0003624803338578,0.9980466010878245,1.0085063819013769
0.407,0.9999998311601712,1.000001636374547,1.0003814289356527,0.9981880975103639,1.007799121982313
0.408,0.9999998503035107,1.0000022809308662,1.000400377537448,0.9983295939329033,1.007091862063249
0.409,0.999999869,1.0000029254871854,1.0004193261392431,0.9984710903554427,1.0063846021441851
0.41,0.9999998885901895,1.0000035700435046,1.000438274741038,0.998612587,1.005677342225121
0.411,0.9999998956326324,1.0000039123869302,1.0004557665100546,0.9988025368665533,1.0048282296799131
0.412,0.9999999026750752,1.000003686836194,1.000442142407071,0.9989106074973622,1.004313894085669
0.413,0.9999999097175182,1.0000034612854574,1.0004285183040875,0.9990186781281711,1.0037995584914252
0.414,0.999999917,1.000003235734721,1.000414894201104,0.9991267487589799,1.0032852228971811
0.415,0.9999999238024039,1.0000030101839845,1.0004012700981204,0.9992348193897889,1.002770887302937
0.416,0.9999999308448467,1.000002784633248,1.0003876459951369,0.9993428900205976,1.002256551708693
0.417,0.9999999378872897,1.0000025590825117,1.0003740218921533,0.9994509606514066,1.0017422161144491
0.418,0.9999999449297325,1.0000023335317751,1.000360398,0.9995590312822155,1.001227880520205
0.419,0.9999999519721754,1.0000021079810386,1.0003467736861864,0.9996671019130243,1.000713544925961
0.42,0.9999999590146182,1.0000018824303023,1.0003331495832029,0.9997751725438332,1.000199209331717
0.421,0.9999999616053885,1.0000012699075977,1.0003082163352541,0.9999180649384951,0.9995661858274458
0.422,0.9999999641961587,1.0000010787796338,1.0002876718058202,0.9999731390940914,0.9992493343823843
0.423,0.9999999667869288,1.0000008876516697,1.0002671272763866,1.0000282132496876,0.9989324829373227
0.424,0.9999999693776991,1.0000006965237058,1.0002465827469527,1.0000832874052838,0.9986156314922611
0.425,0.9999999719684693,1.0000005053957417,1.000226038217519,1.000138362,0.9982987800471994
0.426,0.9999999745592395,1.000000314267778,1.0002054936880853,1.0001934357164763,0.9979819286021379
0.427,0.9999999771500097,1.000000123139814,1.0001849491586514,1.0002485098720726,0.9976650771570762
0.428,0.9999999797407799,0.999999932,1.0001644046292177,1.0003035840276688,0.9973482257120148
0.429,0.9999999823315501,0.9999997408838859,1.0001438600997838,1.000358658183265,0.9970313742669531
0.43,0.9999999849223203,0.99999955,1.0001233155703502,1.0004137323388613,0.9967145228218914
0.431,0.9999999858754115,0.9999993585872072,1.000092886,1.0004843673574968,0.9963121637458185
0.432,0.9999999868285026,0.9999993762045601,1.0000798936075628,1.0004940143516605,0.9961693350187248
0.433,0.9999999877815937,0.999999394,1.0000669016634758,1.000503661345824,0.9960265062916311
0.434,0.9999999887346849,0.9999994114392661,1.0000539097193886,1.0005133083399875,0.9958836775645377
0.435,0.9999999896877759,0.999999429,1.0000409177753014,1.000522955334151,0.995740849
0.436,0.9999999906408671,0.999999447,1.0000279258312141,1.0005326023283145,0.9955980201103503
0.437,0.9999999915939581,0.9999994642913248,1.000014933887127,1.000542249322478,0.9954551913832567
0.438,0.9999999925470493,0.9999994819086779,1.000001942,1.0005518963166418,0.9953123626561631
0.439,0.9999999935001405,0.9999994995260307,0.9999889499989527,1.0005615433108053,0.9951695339290694
0.44,0.9999999944532315,0.9999995171433838,0.9999759580548655,1.0005711903049688,0.9950267052019758
0.441,0.9999999948038542,0.9999996268256245,0.9999588890880086,1.000580867979277,0.9948345511287779
0.442,0.9999999951544768,0.9999996717965263,0.9999557657599658,1.0005646575169813,0.9948247780480142
0.443,0.9999999955050994,0.9999997167674282,0.9999526424319233,1.0005484470546857,0.9948150049672504
0.444,0.9999999958557221,0.999999762,0.9999495191038805,1.0005322365923899,0.9948052318864866
0.445,0.9999999962063446,0.9999998067092319,0.9999463957758379,1.0005160261300943,0.9947954588057228
0.446,0.9999999965569673,0.9999998516801338,0.9999432724477951,1.0004998156677987,0.9947856857249591
0.447,0.9999999969075899,0.9999998966510357,0.9999401491197524,1.000483605205503,0.9947759126441953
0.448,0.9999999972582125,0.9999999416219376,0.9999370257917097,1.0004673947432074,0.9947661395634316
0.449,0.9999999976088352,0.9999999865928395,0.9999339024636671,1.0004511842809118,0.9947563664826679
0.45,0.9999999979594578,1.0000000870492172,0.9999257215560519,1.000433834880253,0.9946461321500377
0.451,0.9999999980884446,1.000000088803018,0.9999282667665114,1.0004108704118448,0.9947210074138184
0.452,0.9999999982174316,1.000000090556819,0.9999308119769709,1.0003879059434366,0.9947958826775991
0.453,0.9999999983464184,1.0000000923106198,0.9999333571874304,1.0003649414750284,0.994870758
0.454,0.9999999984754053,1.0000000940644207,0.9999359023978898,1.0003419770066202,0.9949456332051607
0.455,0.9999999986043921,1.0000000958182216,0.9999384476083493,1.000319012538212,0.9950205084689414
0.456,0.999999999,1.0000000975720225,0.9999409928188089,1.0002960480698035,0.9950953837327221
0.457,0.9999999988623659,1.0000000993258233,0.9999435380292683,1.0002730836013956,0.9951702589965028
0.458,0.9999999989913527,1.0000001010796242,0.9999460832397279,1.0002501191329871,0.9952451342602837
0.459,0.9999999991203397,1.000000102833425,0.9999486284501873,1.000227154664579,0.9953200095240644
0.46,0.9999999992493265,1.0000000959787494,0.9999525625027929,1.000189995961607,0.995368601
0.461,0.9999999992967781,1.0000000865671288,0.9999559779917653,1.000172300748393,0.9954807964177245
0.462,0.9999999993442297,1.000000077155508,0.9999593934807378,1.0001546055351789,0.995592991
0.463,0.9999999993916813,1.0000000677438874,0.9999628089697102,1.0001369103219648,0.9957051865657054
0.464,0.9999999994391329,1.0000000583322666,0.9999662244586827,1.0001192151087508,0.9958173816396958
0.465,0.9999999994865845,1.000000048920646,0.9999696399476552,1.0001015198955368,0.9959295767136863
0.466,0.9999999995340361,1.0000000395090254,0.9999730554366277,1.0000838246823227,0.9960417717876768
0.467,0.9999999995814877,1.0000000300974046,0.999976471,1.0000661294691087,0.9961539668616672
0.468,0.9999999996289394,1.000000020685784,0.9999798864145726,1.0000484342558946,0.9962661619356578
0.469,0.9999999996763911,1.0000000112741634,0.9999833019035451,1.0000307390426806,0.9963783570096482
0.47,0.9999999997238426,1.0000000018625426,0.9999867173925175,1.0000130438294665,0.9964905520836387
0.471,0.9999999997412989,0.9999999880561946,0.9999918216257633,0.9999892145151126,0.9966316585844662
0.472,0.9999999997587555,0.9999999870028556,0.999993649,0.9999808142098818,0.9967412851478962
0.473,0.9999999997762119,0.9999999859495167,0.9999954760893528,0.9999724139046511,0.996850912
0.474,0.9999999997936685,0.9999999848961777,0.9999973033211477,0.9999640135994203,0.996960538
0.475,1,0.9999999838428388,0.9999991305529424,0.9999556132941896,0.9970701648381859
0.476,0.9999999998285815,0.9999999827894999,1.0000009577847373,0.9999472129889588,0.9971797914016157
0.477,1,0.9999999817361609,1.000002785016532,0.9999388126837281,0.9972894179650456
0.478,0.9999999998634944,0.9999999806828219,1.0000046122483268,0.9999304123784972,0.9973990445284755
0.479,1,0.99999998,1.0000064394801216,0.9999220120732666,0.9975086710919054
0.48,0.9999999998984074,0.999999979,1.0000082667119163,0.9999136117680357,0.9976182976553353
0.481,0.9999999999048294,0.999999982,1.0000106179421828,0.9999025105974135,0.9977648707686394
0.482,0.9999999999112511,0.9999999835389071,1.0000107252574595,0.9999020353028693,0.9978435368540917
0.483,0.9999999999176731,0.9999999854445782,1.000010832572736,0.99990156,0.9979222029395438
0.484,0.9999999999240949,0.9999999873502492,1.0000109398880128,0.9999010847137808,0.9980008690249961
0.485,0.9999999999305167,0.9999999892559203,1.0000110472032893,0.9999006094192365,0.9980795351104483
0.486,0.9999999999369387,0.9999999911615913,1.000011154518566,0.9999001341246923,0.9981582011959006
0.487,0.9999999999433604,0.9999999930672625,1.0000112618338424,0.999899659,0.9982368672813529
0.488,0.9999999999497824,0.9999999949729335,1.0000113691491193,0.9998991835356038,0.998315533
0.489,0.9999999999562043,0.9999999968786045,1.0000114764643957,0.9998987082410594,0.9983941994522573
0.49,0.9999999999626261,0.9999999987842756,1.0000115837796724,0.9998982329465153,0.9984728655377095
0.491,0.9999999999649886,1.000000002,1.0000114845889074,0.9998972446974259,0.9985868984511236
0.492,0.9999999999673511,1.0000000020809983,1.0000107506142026,0.9999014282654313,0.9986196688861921
0.493,0.9999999999697136,1.0000000023548066,1.0000100166394978,0.9999056118334366,0.9986524393212607
0.494,0.9999999999720761,1.0000000026286149,1.0000092826647928,0.9999097954014421,0.9986852097563292
0.495,0.9999999999744384,1.0000000029024232,1.0000085486900883,0.9999139789694474,0.9987179801913978
0.496,1,1.0000000031762317,1.0000078147153832,0.9999181625374528,0.9987507506264663
0.497,0.9999999999791634,1.0000000034500398,1.0000070807406785,0.9999223461054583,0.9987835210615349
0.498,0.9999999999815259,1.0000000037238483,1.0000063467659737,0.9999265296734637,0.9988162914966034
0.499,0.9999999999838884,1.0000000039976567,1.0000056127912689,0.999930713,0.998849062
0.5,0.9999999999862509,1.000000004271465,1.000004878816564,0.9999348968094744,0.9988818323667406
0.501,0.9999999999838884,1.0000000037101027,1.0000037470549195,0.9999392792978117,0.998939742
0.502,0.9999999999815259,1.0000000033091476,1.000002961354643,0.999945435,0.9989254143233788
0.503,0.9999999999791634,1.0000000029081926,1.0000021756543664,0.9999515906630321,0.9989110864557718
0.504,1,1.0000000025072373,1.00000139,0.9999577463456424,0.9988967585881645
0.505,0.9999999999744384,1.0000000021062823,1.0000006042538137,0.9999639020282527,0.9988824307205575
0.506,0.9999999999720761,1.000000001705327,0.9999998185535374,0.999970058,0.9988681028529502
0.507,0.9999999999697136,1.000000001304372,0.9999990328532609,0.9999762133934733,0.9988537749853432
0.508,0.9999999999673511,1.0000000009034167,0.9999982471529846,0.9999823690760835,0.998839447
0.509,0.9999999999649886,1.0000000005024614,0.9999974614527081,0.9999885247586937,0.9988251192501288
0.51,0.9999999999626261,1.0000000001015064,0.9999966757524317,0.99999468,0.9988107913825217
0.511,0.9999999999562041,0.9999999994362032,0.9999954284016831,1.0000012733029904,0.9988041896318273
0.512,0.9999999999497824,0.9999999993431217,0.9999949958101717,1.0000079745848167,0.9987543314422755
0.513,0.9999999999433604,0.9999999992500404,0.9999945632186601,1.000014675866643,0.9987044732527236
0.514,0.9999999999369387,0.9999999991569588,0.9999941306271486,1.0000213771484696,0.9986546150631718
0.515,0.9999999999305167,0.9999999990638774,0.9999936980356371,1.000028078430296,0.9986047568736199
0.516,0.9999999999240949,0.999999999,0.9999932654441256,1.0000347797121223,0.9985548986840681
0.517,1,0.9999999988777145,0.9999928328526141,1.0000414809939486,0.9985050404945163
0.518,0.9999999999112512,0.9999999987846331,0.9999924002611027,1.000048182275775,0.9984551823049646
0.519,0.9999999999048292,0.9999999986915515,0.9999919676695911,1.0000548835576015,0.9984053241154126
0.52,0.9999999998984074,0.9999999982000304,0.9999901416325679,1.000063699015486,0.9983534965917579
0.521,1,0.9999999983530625,0.999990354,1.000069915091958,0.9982905944119143
0.522,0.9999999998634944,0.9999999985060944,0.9999905673196058,1.0000761311684299,0.9982276922320705
0.523,1,0.9999999986591266,0.9999907801631248,1.0000823472449019,0.9981647900522269
0.524,0.9999999998285816,0.9999999988121585,0.9999909930066437,1.0000885633213739,0.9981018878723833
0.525,0.9999999998111251,0.9999999989651905,0.9999912058501628,1.0000947793978456,0.9980389856925396
0.526,0.9999999997936686,0.9999999991182226,0.9999914186936817,1.0001009954743176,0.997976084
0.527,0.9999999997762121,0.9999999992712545,0.9999916315372006,1.0001072115507896,0.9979131813328523
0.528,0.9999999997587556,0.9999999994242866,0.9999918443807196,1.0001134276272614,0.9978502791530087
0.529,0.9999999997412992,0.9999999995773187,0.9999920572242385,1.0001196437037334,0.997787377
0.53,0.9999999997238427,0.9999999987477283,0.9999900248466292,1.0001332722468752,0.9976659130205858
0.531,1,0.9999999993498574,0.9999913368623526,1.000136831,0.9976207982606731
0.532,0.9999999996289395,0.9999999999519864,0.9999926488780758,1.0001403897936851,0.9975756835007603
0.533,0.9999999995814878,1.0000000005541156,0.9999939608937992,1.000143949,0.9975305687408476
0.534,0.9999999995340363,1.0000000011562447,0.9999952729095225,1.000147507340495,0.9974854539809349
0.535,0.9999999994865846,1.000000001758374,0.9999965849252459,1.000151066,0.9974403392210222
0.536,0.9999999994391329,1.000000002360503,0.9999978969409692,1.0001546248873048,0.9973952244611094
0.537,0.9999999993916814,1.0000000029626321,0.9999992089566925,1.0001581836607099,0.9973501097011966
0.538,0.9999999993442297,1.0000000035647612,1.0000005209724159,1.0001617424341147,0.997304995
0.539,0.9999999992967782,1.0000000041668904,1.000001832988139,1.0001653012075198,0.9972598801813712
0.54,0.9999999992493265,1.0000000057796947,1.0000006695436492,1.0001855349217266,0.9970944369194357
0.541,0.9999999991203397,1.0000000067037669,1.000003486706142,1.0001820157914407,0.9971029776480723
0.542,0.9999999989913527,1.000000007627839,1.0000063038686346,1.0001784966611544,0.997111518
0.543,0.999999999,1.0000000085519112,1.0000091210311275,1.0001749775308686,0.9971200591053457
0.544,0.999999999,1.000000009475983,1.0000119381936203,1.0001714584005825,0.9971285998339824
0.545,0.9999999986043921,1.0000000104000555,1.000014755356113,1.0001679392702965,0.997137141
0.546,0.9999999984754053,1.0000000113241274,1.0000175725186056,1.0001644201400106,0.9971456812912557
0.547,0.9999999983464185,1.0000000122481996,1.0000203896810984,1.0001609010097245,0.9971542220198923
0.548,0.9999999982174317,1.0000000131722717,1.0000232068435913,1.0001573818794385,0.9971627627485291
0.549,0.9999999980884449,1.0000000140963439,1.0000260240060839,1.0001538627491526,0.9971713034771658
0.55,0.9999999979594579,1.0000000269938198,1.000028669404164,1.0001779499926526,0.9970003453947159
0.551,0.9999999976088353,1.0000000244530196,1.0000324778904077,1.0001610491269701,0.9970992687980518
0.552,0.9999999972582126,1.0000000219122192,1.0000362863766512,1.0001441482612876,0.9971981922013875
0.553,0.9999999969075901,1.0000000193714187,1.000040094862895,1.0001272473956049,0.9972971156047234
0.554,0.9999999965569675,1.0000000168306182,1.0000439033491384,1.0001103465299224,0.9973960390080592
0.555,0.9999999962063447,1.0000000142898178,1.000047711835382,1.0000934456642399,0.997494962
0.556,0.9999999958557222,1.0000000117490175,1.0000515203216258,1.0000765447985573,0.9975938858147309
0.557,0.9999999955050995,1.000000009208217,1.0000553288078693,1.0000596439328748,0.9976928092180666
0.558,0.9999999951544769,1.0000000066674168,1.000059137294113,1.0000427430671923,0.9977917326214024
0.559,0.9999999948038542,1.0000000041266164,1.0000629457803567,1.0000258422015098,0.9978906560247384
0.56,0.9999999944532315,1.0000000269264264,1.0000734069673485,1.0000428477645984,0.9977630159116071
0.561,0.9999999935001403,1.0000000119120587,1.0000755203420848,1.000006955068351,0.9979847228431759
0.562,0.9999999925470493,0.9999999968976907,1.0000776337168213,0.9999710623721039,0.9982064297747446
0.563,0.9999999915939581,0.999999982,1.0000797470915577,0.9999351696758567,0.9984281367063133
0.564,0.999999991,0.9999999668689552,1.000081860466294,0.9998992769796095,0.9986498436378821
0.565,0.9999999896877758,0.9999999518545872,1.0000839738410305,0.9998633842833622,0.9988715505694508
0.566,0.9999999887346847,0.9999999368402195,1.0000860872157669,0.9998274915871149,0.9990932575010195
0.567,0.9999999877815937,0.9999999218258517,1.0000882005905032,0.9997915988908677,0.9993149644325883
0.568,0.9999999868285026,0.9999999068114839,1.0000903139652397,0.9997557061946205,0.999536671
0.569,0.9999999858754114,0.999999892,1.000092427339976,0.9997198134983732,0.9997583782957258
0.57,0.9999999849223202,0.9999998767827482,1.0000945407147124,0.999683921,0.9999800852272945
0.571,0.9999999823315501,0.9999998344971841,1.000107385002625,0.9996548106223117,1.000096005212636
0.572,0.9999999797407798,0.9999998111687787,1.0001022097072025,0.9995999271195921,1.0004623696955803
0.573,0.9999999771500097,0.9999997878403732,1.000097034,0.9995450436168722,1.0008287341785247
0.574,0.9999999745592394,0.9999997645119676,1.0000918591163575,0.9994901601141527,1.0011950986614693
0.575,0.9999999719684692,0.9999997411835622,1.000086683820935,0.9994352766114329,1.0015614631444136
0.576,0.9999999693776991,0.9999997178551567,1.0000815085255124,0.9993803931087133,1.001927827627358
0.577,0.9999999667869288,0.9999996945267512,1.000076333,0.9993255096059935,1.0022941921103024
0.578,0.9999999641961587,0.9999996711983458,1.0000711579346673,0.999270626,1.002660556593247
0.579,0.9999999616053885,0.9999996478699402,1.0000659826392446,0.9992157426005542,1.0030269210761913
0.58,0.9999999590146182,0.9999996245415347,1.0000608073438222,0.9991608590978345,1.0033932855591357
0.581,0.9999999519721754,0.9999994355066073,1.0000703325669715,0.9990913705024173,1.0036695189568643
0.582,0.9999999449297325,0.9999994791840998,1.0000506482478886,0.9990294956852476,1.0041849197912043
0.583,0.9999999378872897,0.9999995228615923,1.0000309639288054,0.9989676208680778,1.0047003206255445
0.584,0.9999999308448467,0.9999995665390848,1.0000112796097222,0.9989057460509081,1.0052157214598845
0.585,0.9999999238024039,0.9999996102165774,0.9999915952906391,0.9988438712337383,1.0057311222942245
0.586,0.999999917,0.9999996538940699,0.9999719109715561,0.9987819964165685,1.0062465231285647
0.587,0.9999999097175182,0.9999996975715623,0.999952227,0.9987201215993988,1.0067619239629049
0.588,0.9999999026750752,0.9999997412490549,0.9999325423333898,0.9986582467822291,1.0072773247972449
0.589,0.9999998956326324,0.9999997849265473,0.9999128580143067,0.9985963719650593,1.007792725631585
0.59,0.9999998885901895,0.9999998286040398,0.9998931736952236,0.9985344971478896,1.008308126465925
0.591,0.999999869,0.9999995944392073,0.9998837138635054,0.9984219890959299,1.008771179829401
0.592,0.9999998503035106,0.9999998826225465,0.9998455263001813,0.9983827888583108,1.0094153407496118
0.593,0.9999998311601713,1.0000001708058854,0.9998073387368573,0.9983435886206918,1.0100595016698226
0.594,0.9999998120168319,1.0000004589892248,0.9997691511735334,0.9983043883830727,1.0107036625900334
0.595,0.9999997928734925,1.0000007471725638,0.9997309636102094,0.9982651881454536,1.011347823510244
0.596,0.999999774,1.0000010353559032,0.9996927760468854,0.9982259879078346,1.0119919844304548
0.597,0.9999997545868136,1.0000013235392422,0.9996545884835615,0.9981867876702155,1.0126361453506654
0.598,0.9999997354434742,1.0000016117225814,0.9996164009202373,0.9981475874325964,1.0132803062708762
0.599,0.9999997163001348,1.0000018999059206,0.9995782133569133,0.9981083871949774,1.0139244671910868
0.6,0.9999996971567954,1.0000021880892598,0.9995400257935894,0.9980691869573582,1.0145686281112976
0.601,0.9999996451198412,1.0000027591925855,0.9994909779880258,0.9979334358981788,1.0152234321144213
0.602,0.9999995930828868,1.0000032931279306,0.9994423029446872,0.9979657214233415,1.0159449780304528
0.603,0.9999995410459326,1.0000038270632756,0.9993936279013486,0.9979980069485044,1.0166665239464843
0.604,0.9999994890089783,1.0000043609986207,0.9993449528580101,0.998030292,1.0173880698625157
0.605,0.999999437,1.0000048949339657,0.9992962778146715,0.9980625779988297,1.018109615778547
0.606,0.9999993849350697,1.0000054288693105,0.9992476027713327,0.9980948635239925,1.0188311616945782
0.607,0.9999993328981154,1.0000059628046556,0.9991989277279942,0.9981271490491552,1.0195527076106097
0.608,0.9999992808611612,1.0000064967400006,0.9991502526846556,0.9981594345743179,1.0202742535266411
0.609,0.9999992288242068,1.0000070306753457,0.999101578,0.9981917200994807,1.0209957994426724
0.61,0.9999991767872526,1.0000075646106907,0.9990529025979784,0.9982240056246433,1.0217173453587038
0.611,0.9999990353364219,1.0000106047801642,0.9989508342208915,0.9981173143175615,1.0225385307678205
0.612,0.999998894,1.0000102932076067,0.9989218876486552,0.9982822685818031,1.0232504154255089
0.613,0.9999987524347604,1.0000099816350494,0.9988929410764191,0.9984472228460446,1.0239623000831972
0.614,0.9999986109839296,1.000009670062492,0.9988639945041828,0.9986121771102863,1.0246741847408856
0.615,0.9999984695330988,1.0000093584899346,0.9988350479319466,0.9987771313745277,1.0253860693985737
0.616,0.9999983280822681,1.000009046917377,0.9988061013597103,0.9989420856387692,1.026097954056262
0.617,0.9999981866314374,1.0000087353448197,0.998777155,0.9991070399030109,1.0268098387139504
0.618,0.9999980451806066,1.0000084237722624,0.9987482082152379,0.9992719941672523,1.0275217233716387
0.619,0.9999979037297759,1.0000081121997049,0.9987192616430016,0.999436948,1.028233608029327
0.62,0.9999977622789451,1.0000078006271476,0.9986903150707653,0.9996019026957355,1.0289454926870154
0.621,0.999997378,1.0000130642942824,0.9985499841455433,0.9996113846759551,1.029869758675215
0.622,0.9999969932765849,1.0000088320620604,0.9985982590839768,0.999964308,1.0304478035246296
0.623,0.9999966087754046,1.0000045998298381,0.9986465340224105,1.0003172309221626,1.0310258483740442
0.624,0.9999962242742246,1.0000003675976161,0.9986948089608442,1.0006701540452665,1.031603893223459
0.625,0.9999958397730444,0.9999961353653941,0.9987430838992778,1.0010230771683701,1.0321819380728736
0.626,0.9999954552718644,0.999991903,0.9987913588377114,1.001376000291474,1.0327599829222882
0.627,0.9999950707706842,0.9999876709009499,0.998839634,1.0017289234145776,1.0333380277717028
0.628,0.9999946862695042,0.9999834386687279,0.9988879087145787,1.0020818465376815,1.0339160726211174
0.629,0.9999943017683239,0.9999792064365057,0.9989361836530123,1.0024347696607854,1.034494117470532
0.63,0.9999939172671438,0.9999749742042837,0.9989844585914459,1.002787692783889,1.0350721623199466
0.631,0.9999928720996665,0.9999732425730417,0.9988719937842048,1.003023089838429,1.0359932691080571
0.632,0.9999918269321891,0.9999623933858932,0.9990725785290163,1.0035831751574928,1.036278916426423
0.633,0.9999907817647118,0.9999515441987449,0.9992731632738279,1.004143260476557,1.036564563744789
0.634,0.9999897365972346,0.9999406950115964,0.9994737480186393,1.0047033457956211,1.0368502110631548
0.635,0.9999886914297571,0.9999298458244481,0.9996743327634509,1.005263431114685,1.0371358583815207
0.636,0.9999876462622799,0.9999189966372997,0.9998749175082623,1.0058235164337492,1.0374215056998866
0.637,0.9999866010948024,0.9999081474501512,1.0000755022530738,1.0063836017528134,1.0377071530182524
0.638,0.9999855559273252,0.9998972982630028,1.0002760869978853,1.0069436870718775,1.0379928003366183
0.639,0.9999845107598477,0.9998864490758544,1.000476671742697,1.0075037723909415,1.0382784476549842
0.64,0.9999834655923704,0.9998529510706192,1.0003083758587648,1.0079143374380386,1.0395240265747097
0.641,0.9999806246441318,0.9998436706030791,1.000720596096128,1.0086264607415667,1.0393320307431946
0.642,0.9999777836958932,0.99983439,1.0011328163334916,1.0093385840450948,1.0391400349116793
0.643,0.9999749427476547,0.9998251096679989,1.0015450365708551,1.010050707348623,1.0389480390801644
0.644,0.9999721017994161,0.9998158292004589,1.0019572568082187,1.0107628306521512,1.0387560432486491
0.645,0.9999692608511774,0.9998065487329186,1.002369477045582,1.011474953955679,1.038564047417134
0.646,0.99996642,0.9997972682653786,1.0027816972829455,1.0121870772592074,1.038372051585619
0.647,0.9999635789547003,0.9997879877978384,1.003193917520309,1.0128992005627353,1.0381800557541037
0.648,0.9999607380064617,0.9997787073302984,1.0036061377576724,1.0136113238662636,1.0379880599225886
0.649,0.9999578970582231,0.9997694268627582,1.0040183579950357,1.0143234471697917,1.0377960640910735
0.65,0.9999550561099846,0.9996503113131765,1.0041893169683405,1.0152715428138244,1.0388984769269989
0.651,0.9999473344359635,0.9996785548056292,1.0047978673374511,1.0159691874573091,1.0380296603801646
0.652,0.9999396127619423,0.9997067982980818,1.0054064177065618,1.0166668321007937,1.037160844
0.653,0.9999318910879214,0.9997350417905344,1.0060149680756725,1.0173644767442784,1.0362920272864957
0.654,0.9999241694139003,0.999763285,1.0066235184447831,1.018062121387763,1.0354232107396613
0.655,0.9999164477398791,0.9997915287754398,1.0072320688138938,1.0187597660312477,1.0345543941928268
0.656,0.999908726,0.9998197722678923,1.0078406191830045,1.0194574106747325,1.0336855776459926
0.657,0.9999010043918368,0.9998480157603449,1.0084491695521152,1.020155055318217,1.032816761099158
0.658,0.9998932827178159,0.9998762592527977,1.0090577199212258,1.0208526999617018,1.0319479445523236
0.659,0.9998855610437947,0.9999045027452502,1.0096662702903365,1.0215503446051866,1.0310791280054894
0.66,0.9998778393697736,0.9997193409284697,1.0104646456490651,1.0230981564139459,1.0318175163246919
0.661,0.999856856,0.999848787,1.0111066983061465,1.0234805726551532,1.0300759715915726
0.662,0.9998358721699865,0.9999782333880564,1.0117487509632277,1.0238629888963606,1.0283344268584533
0.663,0.9998148885700929,1.0001076796178496,1.012390803620309,1.024245405137568,1.026592882125334
0.664,0.9997939049701995,1.000237125847643,1.0130328562773905,1.0246278213787754,1.0248513373922148
0.665,0.9997729213703059,1.0003665720774362,1.0136749089344717,1.0250102376199828,1.0231097926590955
0.666,0.9997519377704123,1.0004960183072296,1.014316961591553,1.0253926538611904,1.0213682479259762
0.667,0.9997309541705188,1.000625464537023,1.0149590142486344,1.0257750701023975,1.019626703192857
0.668,0.9997099705706254,1.0007549107668163,1.0156010669057158,1.0261574863436052,1.0178851584597377
0.669,0.9996889869707317,1.0008843569966095,1.016243119562797,1.0265399025848125,1.0161436137266184
0.67,0.9996680033708382,1.0008745922543627,1.0178796899976896,1.0285771106965913,1.0162652010465214
0.671,0.9996110089655087,1.0011300734722872,1.0181847369467292,1.0282145326594407,1.013478536566095
0.672,0.9995540145601792,1.0013855546902115,1.018489783895769,1.0278519546222902,1.0106918720856684
0.673,0.9994970201548498,1.001641035908136,1.0187948308448085,1.0274893765851396,1.007905207605242
0.674,0.9994400257495202,1.0018965171260605,1.0190998777938483,1.027126798547989,1.0051185431248153
0.675,0.9993830313441907,1.0021519983439848,1.0194049247428878,1.0267642205108385,1.0023318786443889
0.676,0.9993260369388614,1.0024074795619091,1.0197099716919276,1.026401642473688,0.9995452141639624
0.677,0.9992690425335318,1.0026629607798336,1.020015018640967,1.0260390644365371,0.9967585496835358
0.678,0.9992120481282024,1.0029184419977581,1.0203200655900069,1.0256764863993866,0.9939718852031093
0.679,0.9991550537228728,1.0031739232156824,1.0206251125390464,1.025313908362236,0.9911852207226828
0.68,0.9990980593175434,1.0039170068822063,1.0230626493325212,1.027496080624272,0.9904260093041488
0.681,0.9989434636932821,1.0041092142133297,1.022441081636389,1.025872790519532,0.9864665460421734
0.682,0.998788868,1.0043014215444528,1.0218195139402564,1.024249500414792,0.9825070827801979
0.683,0.9986342724447599,1.0044936288755761,1.021197946244124,1.022626210310052,0.9785476195182224
0.684,0.9984796768204987,1.0046858362066993,1.0205763785479918,1.0210029202053121,0.9745881562562471
0.685,0.9983250811962374,1.0048780435378228,1.0199548108518592,1.0193796301005722,0.9706286929942716
0.686,0.9981704855719764,1.005070250868946,1.019333243155727,1.0177563399958323,0.9666692297322962
0.687,0.9980158899477152,1.0052624582000693,1.0187116754595946,1.0161330498910923,0.9627097664703208
0.688,0.9978612943234539,1.0054546655311927,1.0180901077634623,1.0145097597863526,0.9587503032083458
0.689,0.9977066986991928,1.0056468728623158,1.01746854,1.0128864696816127,0.9547908399463703
0.69,0.9975521030749316,1.0058390801934392,1.0168469723711975,1.0112631795768725,0.9508313766843949
0.691,0.9971343005259343,1.0073659230419592,1.017974021731536,1.0112153410230584,0.9477060953083237
0.692,0.996716498,1.006848798810676,1.0156853208910175,1.0078114912050877,0.9425104560402773
0.693,0.9962986954279395,1.0063316745793927,1.0133966200504987,1.0044076413871172,0.9373148167722309
0.694,0.9958808928789422,1.0058145503481093,1.011107919,1.0010037915691465,0.9321191775041844
0.695,0.9954630903299448,1.005297426116826,1.0088192183694615,0.997599942,0.9269235382361379
0.696,0.9950452877809475,1.0047803018855426,1.0065305175289427,0.9941960919332054,0.9217278989680915
0.697,0.9946274852319501,1.0042631776542592,1.0042418166884242,0.9907922421152346,0.9165322597000449
0.698,0.9942096826829527,1.003746053422976,1.0019531158479056,0.9873883922972642,0.9113366204319986
0.699,0.9937918801339554,1.0032289291916927,0.999664415,0.9839845424792935,0.9061409811639521
0.7,0.9933740775849581,1.0027118049604093,0.9973757141668683,0.980580693,0.9009453418959057
0.701,0.9922560350402152,1.0047596725942218,0.9972072332345363,0.9788759944423483,0.896501082
0.702,0.9911379924954724,1.002302715604296,0.9925155319174541,0.9732771814538028,0.8900854846404507
0.703,0.9900199499507295,0.9998457586143705,0.9878238306003719,0.9676783684652572,0.8836698868174991
0.704,0.9889019074059866,0.997388802,0.983132129,0.9620795554767118,0.8772542889945478
0.705,0.9877838648612437,0.9949318446345193,0.9784404279662078,0.9564807424881663,0.8708386911715964
0.706,0.9866658223165008,0.9924748876445937,0.9737487266491257,0.9508819294996208,0.864423093
0.707,0.9855477797717579,0.9900179306546681,0.9690570253320436,0.9452831165110752,0.8580074955256937
0.708,0.9844297372270151,0.9875609736647425,0.9643653240149614,0.9396843035225297,0.8515918977027422
0.709,0.9833116946822722,0.9851040166748168,0.9596736226978794,0.9340854905339843,0.8451762998797909
0.71,0.9821936521375294,0.9826470596848913,0.9549819213807972,0.9284866775454388,0.8387607020568395
0.711,0.9792791254791973,0.983745732,0.9524494042709173,0.924477904,0.8329523120487055
0.712,0.9763645988208653,0.9777758723286462,0.9448383706788477,0.9164900181787051,0.8254211410336101
0.713,0.9734500721625332,0.9718060126264944,0.9372273370867783,0.9085021326285021,0.8178899700185147
0.714,0.9705355455042013,0.9658361529243427,0.9296163034947088,0.9005142470782992,0.8103587990034193
0.715,0.9676210188458692,0.9598662932221907,0.9220052699026393,0.8925263615280964,0.802827628
0.716,0.9647064921875372,0.9538964335200389,0.9143942363105699,0.8845384759778934,0.7952964569732286
0.717,0.9617919655292051,0.9479265738178871,0.9067832027185003,0.8765505904276905,0.7877652859581332
0.718,0.9588774388708732,0.9419567141157354,0.8991721691264308,0.8685627048774877,0.7802341149430378
0.719,0.955962912,0.9359868544135836,0.8915611355343614,0.8605748193272846,0.7727029439279425
0.72,0.953048386,0.9300169947114317,0.8839501019422918,0.8525869337770818,0.765171773
0.721,0.9459424577185985,0.9275899575515675,0.8781084473435528,0.8458229803648202,0.7580498282858344
0.722,0.9388365298829879,0.9169034283416291,0.8674932277433404,0.8355630041309352,0.7495957309357957
0.723,0.9317306020473775,0.9062168991316908,0.856878008,0.8253030278970505,0.741141634
0.724,0.9246246742117669,0.8955303699217526,0.8462627885429157,0.8150430516631655,0.7326875362357183
0.725,0.9175187463761563,0.8848438407118142,0.8356475689427034,0.8047830754292806,0.7242334388856795
0.726,0.9104128185405458,0.8741573115018759,0.8250323493424911,0.7945230991953958,0.7157793415356408
0.727,0.9033068907049353,0.8634707822919376,0.8144171297422789,0.7842631229615109,0.707325244
0.728,0.8962009628693248,0.8527842530819993,0.8038019101420665,0.774003147,0.6988711468355634
0.729,0.8890950350337142,0.842097724,0.7931866905418542,0.7637431704937411,0.6904170494855246
0.73,0.8819891071981038,0.8314111946621229,0.7825714709416418,0.7534831942598562,0.6819629521354859
0.731,0.8671649957626638,0.8228079998150901,0.7729238045985629,0.7438535667913607,0.673680006
0.732,0.852340884,0.8074718333643951,0.7597827751307241,0.731788118,0.664574738
0.733,0.8375167728917841,0.7921356669137002,0.7466417456628853,0.7197226695278872,0.655469469
0.734,0.8226926614563441,0.7767995,0.7335007161950465,0.7076572208961505,0.6463642008919769
0.735,0.8078685500209043,0.761463334,0.7203596867272077,0.6955917722644137,0.6372589324844409
0.736,0.7930444385854645,0.746127168,0.7072186572593688,0.683526324,0.6281536640769049
0.737,0.7782203271500245,0.730791001,0.6940776277915301,0.6714608750009402,0.6190483956693689
0.738,0.7633962157145846,0.7154548346602249,0.6809365983236914,0.6593954263692035,0.6099431272618329
0.739,0.7485721042791447,0.7001186682095298,0.6677955688558526,0.6473299777374668,0.6008378588542967
0.74,0.7337479928437048,0.6847825017588347,0.6546545393880138,0.635264529,0.5917325904467609
0.741,0.7108731935593344,0.6689843003349383,0.6414069572114733,0.6230907193294782,0.5825388590456867
0.742,0.6879983942749639,0.650816657,0.6267720869159116,0.6100043532411624,0.5731153102118284
0.743,0.6651235949905934,0.6326490131519535,0.6121372166203498,0.5969179871528468,0.5636917613779702
0.744,0.6422487957062228,0.6144813695604612,0.5975023463247882,0.5838316210645311,0.554268213
0.745,0.6193739964218523,0.5963137259689688,0.5828674760292263,0.5707452549762155,0.5448446637102538
0.746,0.5964991971374818,0.5781460823774764,0.5682326057336646,0.5576588888878997,0.5354211148763954
0.747,0.5736243978531114,0.5599784387859841,0.5535977354381029,0.5445725227995841,0.5259975660425372
0.748,0.5507495985687408,0.5418107951944917,0.5389628651425411,0.5314861567112685,0.516574017
0.749,0.5278747992843703,0.5236431516029993,0.5243279948469793,0.5183997906229528,0.5071504683748208
0.75,0.5049999999999998,0.505475508,0.5096931245514176,0.5053134245346371,0.49772691954096254
0.751,0.4821252007156295,0.4843381535072431,0.4938316121301435,0.49135403844361547,0.4879550960922815
0.752,0.45925040143125895,0.46645475712177537,0.4791213903543921,0.4782466331435097,0.4785821484757789
0.753,0.4363756021468884,0.44857136073630777,0.46441116857864084,0.46513922784340395,0.4692092008592763
0.754,0.4135008028625179,0.43068796435084006,0.4497009468028894,0.45203182254329816,0.4598362532427737
0.755,0.39062600357814736,0.41280456796537235,0.43499072502713815,0.4389244172431924,0.4504633056262711
0.756,0.36775120429377683,0.3949211715799047,0.42028050325138677,0.42581701194308663,0.44109035800976854
0.757,0.3448764050094063,0.37703777519443704,0.40557028147563545,0.41270960664298084,0.43171741039326594
0.758,0.32200160572503583,0.3591543788089694,0.39086005969988413,0.39960220134287505,0.4223444627767634
0.759,0.29912680644066525,0.34127098242350173,0.3761498379241328,0.3864947960427693,0.4129715151602608
0.76,0.2762520071562947,0.323387586,0.3614396161483815,0.3733873907426635,0.40359856754375817
0.761,0.26142789572085506,0.3012714504326734,0.3445778737690603,0.3587445031542942,0.39363893658745674
0.762,0.24660378428541516,0.286788062,0.3313141754983172,0.34667679763153003,0.384691859
0.763,0.23177967284997528,0.2723046739904945,0.3180504772275742,0.3346090921087658,0.3757447819598032
0.764,0.21695556141453537,0.2578212857694051,0.30478677895683115,0.3225413865860017,0.3667977046459765
0.765,0.2021314499790955,0.24333789754831564,0.2915230806860881,0.31047368106323747,0.3578506273321498
0.766,0.18730733854365558,0.22885450932722623,0.2782593824153451,0.2984059755404733,0.34890355001832296
0.767,0.1724832271082157,0.21437112110613676,0.26499568414460206,0.2863382700177091,0.33995647270449625
0.768,0.1576591156727758,0.19988773288504735,0.25173198587385903,0.2742705644949449,0.33100939539066954
0.769,0.14283500423733592,0.18540434466395792,0.238468288,0.26220285897218076,0.3220623180768428
0.77,0.12801089280189615,0.16199331529344954,0.2197404771160379,0.2461539113353022,0.3115538311308343
0.771,0.12090496496628562,0.15264713171844282,0.2092360988481205,0.2360763613147881,0.30338366415863394
0.772,0.11379903713067512,0.1433009481434361,0.19873172058020305,0.22599881129427396,0.2952134971864336
0.773,0.10669310929506458,0.1339547645684294,0.18822734231228566,0.21592126127375985,0.2870433302142332
0.774,0.099587181,0.12460858099342267,0.17772296404436827,0.20584371125324571,0.2788731632420329
0.775,0.092481254,0.11526239741841596,0.16721858577645085,0.1957661612327316,0.27070299626983246
0.776,0.085375326,0.10591621384340924,0.15671420750853343,0.18568861121221747,0.2625328292976321
0.777,0.078269398,0.09657003,0.14620982924061604,0.17561106119170333,0.25436266232543175
0.778,0.07116347,0.087223847,0.13570545097269862,0.16553351117118922,0.2461924953532314
0.779,0.064057542,0.077877663,0.12520107270478123,0.15545596115067511,0.23802232838103105
0.78,0.056951614,0.061398618,0.10824236513449108,0.1405065463195839,0.22784896248183895
0.781,0.054037087787458964,0.05697899,0.10135965177670844,0.1331139518216576,0.22075461390133316
0.782,0.051122561,0.052559362638200796,0.094476938,0.12572135732373133,0.21366026532082738
0.783,0.048208034,0.048139735108409666,0.087594225,0.11832876282580504,0.2065659167403216
0.784,0.045293508,0.043720108,0.080711512,0.11093616832787877,0.19947156815981582
0.785,0.042378981,0.039300480048827385,0.073828798,0.10354357382995248,0.19237721957931003
0.786,0.039464454495798815,0.034880852519036255,0.066946085,0.096150979,0.18528287099880425
0.787,0.036549927837466786,0.030461225,0.060063372,0.088758385,0.17818852241829847
0.788,0.033635401,0.026041597,0.053180658,0.08136579,0.17109417383779268
0.789,0.030720875,0.021621969929662845,0.046297944914447366,0.073973196,0.1639998252572869
0.79,0.027806347862470715,0.013334577,0.032849682,0.061399165,0.15459685990945324
0.791,0.026688305317727833,0.012221243337890104,0.029908706071362593,0.057049648,0.14880341663049035
0.792,0.025570262772984954,0.01110791,0.02696773,0.05270013,0.1430099733515274
0.793,0.024452220228242068,0.009994577,0.024026753935275025,0.048350613,0.1372165300725645
0.794,0.023334177683499185,0.008881243,0.021085777867231238,0.044001096,0.1314230867936016
0.795,0.022216135138756303,0.00776791,0.018144801799187454,0.039651578732398114,0.12562964351463868
0.796,0.021098093,0.006654577,0.015203825731143667,0.035302062,0.11983620023567579
0.797,0.01998005,0.005541243,0.012262849663099883,0.030952544314216297,0.11404275695671287
0.798,0.018862008,0.00442791,0.009321874,0.026603027105125396,0.10824931367774997
0.799,0.017743964959784777,0.003314577,0.006380898,0.022253509896034487,0.10245587039878705
0.8,0.016625922415041905,0.001146208,0.00099027,0.012901271078695466,0.094197204
0.801,0.016208119866044545,0.001445091,0.000891243,0.011624220264250739,0.089843272
0.802,0.015790317317047185,0.001743974,0.000792216,0.010347169,0.08548934
0.803,0.015372514768049825,0.002042857,0.000693189,0.009070119,0.081135408
0.804,0.014954712219052466,0.00234174,0.000594162,0.007793068,0.076781476
0.805,0.014536909670055108,0.002640623,0.000495135,0.006516017,0.072427545
0.806,0.014119107121057748,0.002939506,0.000396108,0.005238966,0.068073613
0.807,0.013701305,0.003238389,0.000297081,0.003961915,0.063719681
0.808,0.013283502,0.003537272,0.000198054,0.002684865,0.059365749084380484
0.809,0.012865699,0.003836155,9.902704154581243e-5,0.001407814,0.055011817
0.81,0.012447896925068314,0.00446198,9.999915296705274e-17,8.43247063787833e-6,0.048178377
0.811,0.012293301300807146,0.004907757,7.643253921549373e-6,7.589223574100496e-6,0.045314261
0.812,0.012138705676545979,0.005353533,1.528650784299875e-5,6.745976510322662e-6,0.042450146
0.813,0.01198411,0.00579931,2.2929761764447274e-5,5.902729446544922e-6,0.039586030191812636
0.814,0.011829514428023664,0.006245086,3.0573015685896646e-5,5.0594823827670885e-6,0.036721914544322665
0.815,0.011674918803762497,0.006690863,3.8216269607346026e-5,4.216235318989255e-6,0.033857798896832686
0.816,0.011520323,0.00713664,4.58595235287954e-5,3.3729882552114207e-6,0.030993683249342714
0.817,0.011365727555240162,0.007582416,5.350277745024477e-5,2.5297411914335874e-6,0.028129567601852742
0.818,0.011211131930978994,0.008028193,6.114603137169414e-5,1.6864941276557537e-6,0.025265452
0.819,0.011056536306717829,0.008473969,6.878928529314351e-5,8.4324706387792e-7,0.022401336306872792
0.82,0.010901940682456661,0.008919746,7.643253921459289e-5,1.0008630522817745e-16,0.019537220659382817
0.821,0.010844946277127161,0.009572277,6.648573633808996e-5,9.031672218062151e-6,0.015757670072178254
0.822,0.010787952,0.009736827,0.000132971,1.8063344436025308e-5,0.014355014543759998
0.823,0.010730957466468178,0.009901377,0.000199457,2.709501665398846e-5,0.012952359015341744
0.824,0.010673963061138686,0.010065926897327448,0.000265943,3.6126688871951614e-5,0.011549703486923487
0.825,0.010616968655809196,0.010230477,0.000332429,4.5158361089914775e-5,0.010147048
0.826,0.010559974250479704,0.010395026778190432,0.000398914,5.419003330787793e-5,0.008744392
0.827,0.010502979845150213,0.010559576718621923,0.0004654,6.322170552584109e-5,0.007341737
0.828,0.010445985439820723,0.010724126659053416,0.000531886,7.225337774380424e-5,0.005939081
0.829,0.010388991,0.010888676599484908,0.000598372,8.12850499617674e-5,0.004536426
0.83,0.010331996629161738,0.011053227,0.000664857,9.031672217973055e-5,0.00313377
0.831,0.010311013029268203,0.011194277,0.000633298,6.025058829615664e-5,0.001294929
0.832,0.010290029,0.011157035281989747,0.000900154,0.000120501,0.001151048
0.833,0.010269045829481141,0.011119793177254571,0.00116701,0.000180752,0.001007167
0.834,0.010248062229587608,0.011082551072519398,0.001433867,0.000241002,0.000863286
0.835,0.010227078629694079,0.011045308967784224,0.001700723,0.000301253,0.000719405
0.836,0.010206095029800546,0.011008067,0.001967579,0.000361504,0.000575524
0.837,0.010185111429907015,0.010970824758313874,0.002234435,0.000421754,0.000431643
0.838,0.010164127830013484,0.010933582653578699,0.002501291,0.000482005,0.000287762
0.839,0.010143144,0.010896340548843525,0.002768148,0.000542255,0.000143881
0.84,0.010122161,0.010859098,0.003035004,0.000602506,1.1467181839190174e-16
0.841,0.010114438956205318,0.010745241,0.003403513,0.000599176,1.0e-15
0.842,0.010106717,0.010679899442309718,0.003745972,0.000814754,1.0e-15
0.843,0.010098996,0.010614557480609835,0.004088431,0.001030331,1.0e-15
0.844,0.010091274,0.010549215518909954,0.004430891,0.001245909,1.0e-15
0.845,0.010083552,0.010483873557210071,0.00477335,0.001461486,1.0e-15
0.846,0.010075830586099822,0.010418531595510188,0.00511581,0.001677064,1.0e-15
0.847,0.010068109,0.010353189633810305,0.005458269,0.001892641,1.0e-15
0.848,0.010060387238057623,0.010287847672110426,0.005800729,0.002108218,1.0e-15
0.849,0.010052665564036523,0.010222505710410543,0.006143188,0.002323796,1.0e-15
0.85,0.010044943890015423,0.010157164,0.006485647,0.002539373,1.0000000000000003e-15
0.851,0.010042102941776833,0.010060412237803778,0.006950106,0.002799498,5.79912744256825e-6
0.852,0.010039261993538239,0.010038765903622524,0.007219515,0.003083488,1.15982548850365e-5
0.853,0.010036421045299648,0.010017119569441268,0.007488924,0.003367477,1.7397382327504748e-5
0.854,0.010033580097061057,0.009995473,0.007758333,0.003651467,2.3196509769972995e-5
0.855,0.010030739148822465,0.009973827,0.008027743,0.003935457,2.899563721244125e-5
0.856,0.010027898200583873,0.009952181,0.008297152,0.004219446,3.479476465490949e-5
0.857,0.010025057252345282,0.009930534,0.008566561,0.004503436,4.059389209737774e-5
0.858,0.010022216304106692,0.009908888,0.00883597,0.004787426,4.639301953984599e-5
0.859,0.010019375355868098,0.009887242,0.009105379,0.005071416,5.219214698231424e-5
0.86,0.010016534407629507,0.009865595,0.009374788,0.005355405,5.7991274424782494e-5
0.861,0.010015489240152175,0.009851891,0.009737487,0.005712229,3.446670718120502e-5
0.862,0.010014444072674844,0.009858902,0.009874609,0.005970952,6.893341436231005e-5
0.863,0.010013398905197512,0.009865914,0.010011731307043251,0.006229674,0.0001034
0.864,0.010012353737720182,0.009872926,0.010148853591340698,0.006488397,0.000137867
0.865,0.010011309,0.009879937,0.010285975875638145,0.00674712,0.000172334
0.866,0.010010263402765517,0.009886949,0.010423098159935591,0.007005842,0.0002068
0.867,0.010009218235288187,0.009893961,0.010560220444233038,0.007264565,0.000241267
0.868,0.010008173067810856,0.009900972,0.010697342728530485,0.007523287,0.000275734
0.869,0.010007127900333524,0.009907984,0.010834465012827933,0.00778201,0.0003102
0.87,0.010006082732856192,0.009914996,0.010971587,0.008040732,0.000344667
0.871,0.010005698231676064,0.009934063,0.011149304,0.008372534,0.000334904
0.872,0.010005313730495936,0.00994185,0.011168608206653184,0.008553175,0.000453689
0.873,0.010004929229315807,0.009949638,0.011187911916628816,0.008733816,0.000572473
0.874,0.010004544728135677,0.009957425,0.011207215626604448,0.008914457,0.000691257
0.875,0.01000416,0.009965212,0.011226519336580082,0.009095098,0.000810041
0.876,0.010003775725775422,0.009973,0.011245823046555716,0.009275739,0.000928826
0.877,0.010003391224595292,0.009980787,0.011265126756531348,0.00945638,0.00104761
0.878,0.010003006723415165,0.009988574,0.01128443,0.009637021,0.001166394
0.879,0.010002622222235035,0.009996362,0.011303734176482614,0.009817662,0.001285178
0.88,0.010002237721054907,0.010004149019735939,0.011323037886458246,0.009998303,0.001403962
0.881,0.010002096,0.010014168,0.011337655466037554,0.010233000857792883,0.001517657
0.882,0.010001954819393434,0.010014996564207616,0.011291672470564902,0.010322468971883993,0.001692021
0.883,0.010001813368562696,0.010015825532520131,0.011245689475092246,0.010411937085975105,0.001866386
0.884,0.010001671917731957,0.010016654500832646,0.011199706479619594,0.010501405200066215,0.00204075
0.885,0.01000153,0.010017483,0.011153723,0.010590873314157326,0.002215115
0.886,0.010001389016070483,0.010018312437457676,0.011107740488674286,0.010680341428248436,0.002389479
0.887,0.010001247565239745,0.010019141,0.011061757493201632,0.010769809542339547,0.002563844
0.888,0.010001106,0.010019970374082705,0.011015774,0.010859277656430657,0.002738208
0.889,0.010000964663578272,0.010020799,0.010969791502256326,0.010948745770521769,0.002912573
0.89,0.010000823212747534,0.010021628310707735,0.010923808506783672,0.011038214,0.003086937
0.891,0.010000771175793255,0.010019978346902398,0.010851332541507646,0.011155119354392314,0.003274432
0.892,0.010000719138838977,0.010018332735207636,0.010793717968031913,0.011169206612384191,0.003468461
0.893,0.010000667101884698,0.010016687123512873,0.010736103394556178,0.011183294,0.00366249
0.894,0.010000615,0.010015041511818111,0.010678488821080443,0.011197381128367948,0.003856519
0.895,0.010000563,0.010013395900123349,0.010620874247604708,0.011211468386359825,0.004050548
0.896,0.010000511,0.010011750288428585,0.010563259674128973,0.011225555644351702,0.004244577
0.897,0.010000458954067582,0.010010104676733822,0.010505645,0.011239642902343581,0.004438607
0.898,0.010000406917113304,0.010008459,0.010448030527177505,0.011253730160335458,0.004632636
0.899,0.010000354880159023,0.010006813453344298,0.010390416,0.011267817418327336,0.004826665
0.9,0.010000302843204745,0.010002875519686956,0.010286820343751217,0.011331018483585073,0.005054268
0.901,0.010000283699865319,0.010002230963367708,0.010249605426266534,0.011299675575040122,0.005239431
0.902,0.010000264556525897,0.010001586,0.010212390508781852,0.011268333,0.005424594
0.903,0.010000245,0.010000941850729212,0.010175175591297169,0.01123699,0.005609757
0.904,0.010000226269847045,0.010000297294409965,0.010137960673812486,0.011205646849405268,0.005794919
0.905,0.010000207126507621,0.009999653,0.010100745756327804,0.011174303940860317,0.005980082
0.906,0.010000187983168197,0.009999008,0.010063530838843121,0.011142961032315365,0.006165245
0.907,0.010000168839828771,0.009998364,0.010026315921358438,0.011111618123770414,0.006350408
0.908,0.010000149696489345,0.009997719,0.009989101,0.011080275215225463,0.00653557
0.909,0.010000130553149923,0.009997075,0.009951886,0.011048932306680512,0.006720733
0.91,0.010000111409810497,0.009995862,0.009874861,0.011021409345238464,0.00696452
0.911,0.010000104367367625,0.009996088,0.009864579,0.010975020232636287,0.007121271
0.912,0.010000097,0.009996313,0.009854297,0.010928631120034109,0.007278022
0.913,0.010000090282481878,0.009996539,0.009844015,0.010882242007431932,0.007434773
0.914,0.010000083240039004,0.009996764,0.009833733,0.010835852894829755,0.007591524
0.915,0.010000076,0.00999699,0.009823451,0.010789463782227577,0.007748275
0.916,0.010000069155153257,0.009997215,0.009813169,0.010743075,0.007905025
0.917,0.010000062112710383,0.009997441,0.009802887,0.010696685557023224,0.008061776
0.918,0.010000055070267511,0.009997666,0.009792605,0.010650296444421047,0.008218527
0.919,0.010000048027824638,0.009997892,0.009782323,0.010603907331818868,0.008375278
0.92,0.010000040985381764,0.009998539,0.009754535,0.010534669,0.008601251
0.921,0.010000038394611555,0.00999873,0.009761558,0.010495002317229028,0.008718995
0.922,0.010000035803841345,0.009998921,0.009768581,0.010455335858509975,0.00883674
0.923,0.010000033213071136,0.009999112,0.009775605,0.010415669,0.008954484
0.924,0.010000030622300926,0.009999303,0.009782628,0.010376002941071867,0.009072228
0.925,0.010000028031530717,0.009999495,0.009789651,0.010336336482352812,0.009189973
0.926,0.010000025440760507,0.009999686,0.009796675,0.010296670023633759,0.009307717
0.927,0.010000022849990298,0.009999877,0.009803698,0.010257003564914706,0.009425462
0.928,0.010000020259220088,0.010000067988149694,0.009810721,0.010217337106195653,0.009543206
0.929,0.010000017668449879,0.010000259116113715,0.009817745,0.010177670647476598,0.009660951
0.93,0.010000015,0.010000659030145619,0.009826607,0.010107790604281512,0.00984636
0.931,0.010000014124588551,0.010000641,0.009837817,0.010084846985549538,0.009922532
0.932,0.010000013171497435,0.010000623795439659,0.009849027,0.010061903366817563,0.009998705
0.933,0.010000012218406318,0.010000606,0.009860236,0.010038959748085587,0.010074876611893857
0.934,0.010000011,0.010000588560733699,0.009871446,0.010016016,0.010151048716334463
0.935,0.010000010312224084,0.010000570943380718,0.009882656,0.009993073,0.010227220820775072
0.936,0.010000009359132967,0.010000553326027738,0.009893865,0.009970129,0.010303393
0.937,0.010000008,0.010000536,0.009905075,0.009947185,0.010379565029656285
0.938,0.010000007452950732,0.010000518091321778,0.009916285,0.009924242,0.010455737134096883
0.939,0.010000006499859614,0.010000500473968797,0.009927494,0.009901298,0.010531909
0.94,0.010000005546768498,0.010000482856615818,0.009938704,0.009878354,0.010608081
0.941,0.010000005196145866,0.010000373174374947,0.009955669,0.009848058,0.010703632387254315
0.942,0.010000004845523236,0.010000328203472934,0.009962814,0.009841804,0.010742031
0.943,0.010000004494900605,0.010000283232570923,0.009969959,0.009835549,0.010780428738931987
0.944,0.010000004144277975,0.010000238,0.009977104,0.009829295,0.010818826914770822
0.945,0.010000003793655343,0.010000193290766898,0.009984249,0.00982304,0.010857225090609659
0.946,0.010000003443032712,0.010000148319864885,0.009991394,0.009816786,0.010895623266448495
0.947,0.010000003092410082,0.010000103348962874,0.009998539,0.009810531,0.010934021
0.948,0.010000003,0.010000058378060863,0.010005684,0.009804277,0.010972419618126167
0.949,0.010000002,0.010000013,0.010012829322651252,0.009798022,0.011010817793965002
0.95,0.010000002040542189,0.009999968,0.010019974347396593,0.009791768,0.011049215969803839
0.951,0.010000001911555322,0.009999911,0.010029569869713068,0.009784166,0.011099226
0.952,0.010000001782568458,0.009999909,0.010031042114673077,0.009788851,0.011107942160631162
0.953,0.010000001653581591,0.009999908,0.010032514359633087,0.009793537,0.011116658303814426
0.954,0.010000001524594727,0.009999906,0.010033986604593096,0.009798223,0.011125374
0.955,0.010000001,0.009999904,0.010035458849553106,0.009802909,0.011134090590180955
0.956,0.010000001266620994,0.009999902,0.010036931094513115,0.009807594,0.011142806733364218
0.957,0.010000001,0.009999901,0.010038403339473126,0.00981228,0.011151522876547484
0.958,0.010000001008647263,0.009999899,0.010039875584433137,0.009816966,0.011160239019730747
0.959,0.010000000879660399,0.009999897,0.010041347829393147,0.009821652,0.011168955162914012
0.96,0.010000000750673532,0.009999895,0.010042820074353156,0.009826337,0.011177671306097274
0.961,0.010000000703221924,0.009999913,0.010043826052364023,0.009833463,0.011190536201335878
0.962,0.010000000655770313,0.009999923,0.010042024100777473,0.009842104,0.011179797052178846
0.963,0.010000000608318705,0.009999932,0.010040222149190925,0.009850744,0.011169057903021817
0.964,0.010000000560867094,0.009999942,0.010038420197604377,0.009859385,0.011158318753864785
0.965,0.010000000513415486,0.009999951,0.010036618246017828,0.009868025,0.011147579604707754
0.966,0.010000000465963877,0.00999996,0.010034816,0.009876665,0.011136840455550724
0.967,0.010000000418512267,0.00999997,0.010033014,0.009885306,0.011126101306393694
0.968,0.010000000371060658,0.009999979,0.010031212391258182,0.009893946,0.011115362157236665
0.969,0.01,0.009999989,0.010029410439671631,0.009902586,0.011104623008079632
0.97,0.01,0.009999998,0.010027608488085083,0.009911227,0.011093883858922602
0.971,0.010000000258700958,0.010000011943804425,0.010024273,0.009923514,0.011081192006057611
0.972,0.010000000241244478,0.010000012997143468,0.010022128707207412,0.009930891,0.011061378332495778
0.973,0.010000000223787997,0.010000014050482509,0.010019984347683537,0.009938268,0.011041564658933942
0.974,0.010000000206331516,0.010000015103821551,0.010017839988159659,0.009945645,0.011021750985372109
0.975,0.010000000188875036,0.010000016157160594,0.010015695628635782,0.009953022,0.011001937311810275
0.976,0.010000000171418555,0.010000017210499635,0.010013551269111905,0.009960399,0.010982124
0.977,0.010000000153962074,0.010000018263838676,0.010011406909588027,0.009967776,0.010962309964686605
0.978,0.010000000136505593,0.010000019317177719,0.010009262550064152,0.009975153,0.010942496291124771
0.979,0.010000000119049113,0.010000020370516761,0.010007118190540273,0.00998253,0.010922682617562936
0.98,0.010000000101592632,0.010000021423855802,0.010004973831016397,0.009989907,0.010902868944001103
0.981,0.010000000095170757,0.010000018366764002,0.010001703179834027,0.010000337324135345,0.010877066782287245
0.982,0.010000000088748883,0.010000016461092954,0.010000729471065404,0.010004037375753715,0.010857098771887747
0.983,0.01,0.010000014555421906,0.009999756,0.010007737427372085,0.010837130761488248
0.984,0.010000000075905135,0.010000012649750856,0.009998782,0.010011437478990456,0.010817162751088748
0.985,0.010000000069483261,0.010000010744079808,0.009997808,0.010015137530608825,0.010797194740689249
0.986,0.010000000063061388,0.010000009,0.009996835,0.010018837582227196,0.010777227
0.987,0.010000000056639514,0.010000006932737712,0.009995861,0.010022537633845564,0.010757259
0.988,0.01,0.010000005027066664,0.009994887,0.010026237685463936,0.010737290709490753
0.989,0.010000000043795764,0.010000003121395616,0.009993914,0.010029937737082306,0.010717322699091253
0.99,0.01,0.010000001215724568,0.00999294,0.010033637788700676,0.010697354688691754
0.991,0.010000000035011414,0.009999998,0.009991684,0.010039095483980905,0.010669776699421018
0.992,0.010000000032648938,0.009999998,0.00999188,0.010039034,0.010655969059101694
0.993,0.01,0.009999998,0.009992075,0.010038971883707953,0.010642161418782367
0.994,0.010000000027923983,0.009999997,0.009992271,0.010038910083571478,0.010628354
0.995,0.010000000025561506,0.009999997,0.009992467,0.010038848,0.010614546138143716
0.996,0.01,0.009999997,0.009992662,0.010038786483298524,0.010600738497824391
0.997,0.010000000020836553,0.009999997,0.009992858,0.010038724683162047,0.010586930857505065
0.998,0.010000000018474075,0.009999996,0.009993053,0.010038662883025571,0.010573123217185738
0.999,0.010000000016111598,0.009999996,0.009993249,0.010038601082889093,0.010559315576866412
1,0.010000000013749122,0.009999996,0.009993445,0.010038539282752617,0.010545507936547087

==> plot_results_csv/DG+limiter_bump_1D_100_p_2_q_5_T_50-0.csv <==
x,t_0.0,t_1.0,t_5.0,t_10.0,t_50.0
0,0.010000000013749065,0.010000000020540422,0.009999956,0.009999432,0.009953664
0.001,0.010000000015070037,0.010000000022827867,0.009999965,0.009999475,0.009958612
0.002,0.010000000016622452,0.010000000024929269,0.009999975,0.009999521,0.009963588
0.003,0.010000000018406313,0.010000000026844634,0.009999983,0.009999572,0.009968592
0.004,0.01,0.010000000028573966,0.009999991,0.009999627,0.009973623
0.005,0.010000000022668374,0.01,0.009999998,0.009999687,0.009978683
0.006,0.010000000025146573,0.010000000031474516,0.010000004081797766,0.009999751,0.00998377
0.007,0.01,0.010000000032645737,0.010000009589834801,0.009999819,0.009988884
0.008,0.010000000030797311,0.010000000033630923,0.010000014361229517,0.009999892,0.009994027
0.009,0.010000000033969848,0.010000000034430068,0.010000018395981905,0.009999969,0.009999197
0.01,0.010000000037373832,0.01,0.010000024987933408,0.010000061591690227,0.010004411754866098
0.011,0.01,0.010000000037036967,0.010000023,0.010000117093126627,0.010008935561553326
0.012,0.010000000045184507,0.010000000040613329,0.010000020909291163,0.010000162808529474,0.010012909505689966
0.013,0.010000000050033545,0.010000000045117892,0.010000018528176544,0.010000198737898765,0.010016333587276013
0.014,0.01,0.01,0.010000015919199592,0.010000224881234504,0.010019208
0.015,0.010000000061619031,0.010000000056911634,0.010000013082360313,0.010000241,0.010021532162796333
0.016,0.010000000068355474,0.010000000064200808,0.01000001,0.010000247809805322,0.010023306656730607
0.017,0.010000000075721056,0.010000000072418188,0.010000006725094757,0.010000244595040399,0.010024531
0.018,0.010000000083715772,0.010000000081563772,0.010000003204668484,0.010000231594241925,0.010025206056947383
0.019,0.010000000092339622,0.010000000091637557,0.009999999,0.010000208807409892,0.010025330963229882
0.02,0.010000000101592608,0.010000000106346437,0.009999994,0.010000189,0.010025809
0.021,0.010000000111353331,0.010000000115279913,0.009999992,0.010000142,0.010024175952471102
0.022,0.010000000122824221,0.010000000125985054,0.009999991,0.010000097802825302,0.010022401432951787
0.023,0.01,0.010000000138461865,0.00999999,0.010000057621652918,0.010020485393774687
0.024,0.010000000150896504,0.010000000152710338,0.00999999,0.010000021195712647,0.010018427834939789
0.025,0.010000000167497894,0.01,0.00999999,0.009999989,0.010016229
0.026,0.010000000185809451,0.010000000186522287,0.009999991,0.00999996,0.010013888
0.027,0.010000000205831175,0.010000000206085758,0.009999992,0.009999934,0.010011406040488342
0.028,0.010000000227563066,0.010000000227420897,0.009999993,0.009999913,0.010008782403022278
0.029,0.01,0.01,0.009999995,0.009999895,0.010006017245898415
0.03,0.010000000276157342,0.01,0.009999997,0.009999881,0.010003110569116763
0.031,0.010000000302689742,0.01,0.009999999,0.009999874,0.010000496081606736
0.032,0.010000000333870857,0.010000000334775003,0.010000001080926194,0.009999881,0.009997962
0.033,0.010000000369700682,0.010000000368534056,0.010000002582452474,0.00999989,0.009995698
0.034,0.010000000410179226,0.010000000407458555,0.010000003793756922,0.009999901,0.009993704
0.035,0.010000000455306482,0.010000000451548504,0.010000005,0.009999913,0.00999198
0.036,0.010000000505082454,0.010000001,0.010000005345700324,0.009999927,0.009990527
0.037,0.010000001,0.010000000555224745,0.010000005686339278,0.009999943,0.009989343
0.038,0.010000001,0.010000000614811039,0.010000005736756402,0.009999961,0.00998843
0.039,0.010000000682302654,0.010000001,0.010000005496951693,0.00999998,0.009987787
0.04,0.010000000750673482,0.010000000770685493,0.010000005392999771,0.010000003417198049,0.00998695
0.041,0.010000001,0.010000000834634244,0.010000004249438662,0.010000019169151352,0.009987269
0.042,0.010000000907555076,0.010000001,0.010000003231094191,0.010000032411993301,0.009987721
0.043,0.010000001004950645,0.010000001,0.010000002337966352,0.010000043145723891,0.009988305
0.044,0.010000001114982733,0.010000001,0.010000001570055154,0.010000051,0.009989021
0.045,0.010000001237651334,0.010000001229661602,0.010000000927360591,0.010000057085851012,0.009989869
0.046,0.010000001372956455,0.010000001363226535,0.010000000409882663,0.01000006,0.009990849
0.047,0.010000001520898088,0.010000001510714698,0.010000000017621372,0.010000061,0.009991961
0.048,0.010000001681476238,0.010000002,0.01,0.010000059177706529,0.009993205
0.049,0.010000001854690901,0.010000001847460735,0.01,0.010000054856768987,0.009994581
0.05,0.010000002040542083,0.010000002093825646,0.009999999,0.010000051649583718,0.009995888
0.051,0.010000002236591473,0.010000002,0.01,0.010000040380635096,0.00999748
0.052,0.010000002,0.010000002479666082,0.010000000442952902,0.010000029991344741,0.009998944
0.053,0.010000002731739078,0.010000002729361883,0.010000001083220302,0.010000020481712652,0.010000282024354892
0.054,0.010000003030837298,0.010000003016908078,0.010000001764100291,0.010000011851738835,0.010001493210263187
0.055,0.010000003364285128,0.010000003342304659,0.010000002485592869,0.010000004101423286,0.010002577713291496
0.056,0.010000003732082572,0.010000003705551633,0.010000003247698041,0.009999997,0.010003535533439828
0.057,0.010000004134229624,0.010000004106648997,0.010000004,0.009999991,0.010004366670708174
0.058,0.010000004570726287,0.010000005,0.010000005,0.009999986,0.010005071125096535
0.059,0.010000005041572559,0.010000005,0.010000005777689084,0.009999982,0.010005648896604914
0.06,0.010000005546768442,0.010000005537043423,0.010000007,0.009999979,0.0100061
0.061,0.010000006079685929,0.010000006165192869,0.010000007620689873,0.009999977,0.010006400148152942
0.062,0.010000006705975338,0.010000006740791061,0.010000008,0.009999979,0.010006372
0.063,0.010000007425636665,0.010000007419308028,0.010000008967892094,0.009999981,0.010006245
0.064,0.010000008238669913,0.010000008200743774,0.010000009762632742,0.009999984,0.010006020407436363
0.065,0.010000009145075081,0.010000009085098294,0.010000010638133081,0.009999988,0.010005696973804287
0.066,0.010000010144852169,0.010000010072371588,0.010000012,0.009999992,0.010005275113475603
0.067,0.010000011238001176,0.010000011162563662,0.010000012631412834,0.009999996,0.010004754826450309
0.068,0.010000012424522104,0.010000012,0.010000013749192247,0.010000000720358077,0.010004136
0.069,0.010000014,0.010000013651704134,0.010000014947731352,0.010000005978261332,0.010003418972309901
0.07,0.010000015077679718,0.010000015473167749,0.010000016531096808,0.010000013599126542,0.010002783444146042
0.071,0.010000016526299626,0.010000016758269979,0.010000017859128229,0.010000017,0.010001835287057146
0.072,0.010000018,0.010000018323109962,0.010000019494207058,0.010000020506685841,0.010000949886357961
0.073,0.010000020184972971,0.010000020167687697,0.010000021436333299,0.010000023752551513,0.010000127242048483
0.074,0.010000022395026406,0.010000022292003186,0.010000023685506952,0.010000027,0.009999367
0.075,0.010000024858891017,0.010000024696056426,0.010000026241728011,0.010000029828454906,0.00999867
0.076,0.010000027576566806,0.010000027,0.010000029104996483,0.010000032658492627,0.009998036
0.077,0.010000030548053769,0.010000030343376166,0.010000032275312366,0.010000035,0.009997464
0.078,0.010000034,0.010000033586642667,0.010000036,0.010000037902740119,0.009996955
0.079,0.010000037252461225,0.010000037109646918,0.010000039537086365,0.010000040316949888,0.009996509
0.08,0.010000040985381719,0.010000042060829713,0.010000045,0.010000043979073017,0.009996052
0.081,0.010000044923138775,0.010000045554090937,0.010000048626108947,0.010000045758346595,0.009995861
0.082,0.010000049550826014,0.010000049807742922,0.010000053007184977,0.010000049088418384,0.009995766
0.083,0.010000054868443433,0.010000054821785669,0.010000058145936708,0.010000053969288384,0.009995765
0.084,0.010000060875991033,0.010000061,0.010000064042364143,0.010000060400956592,0.009995859
0.085,0.010000067573468814,0.010000067,0.010000070696467276,0.010000068383423013,0.009996048
0.086,0.010000074960876777,0.010000074426258483,0.010000078108246113,0.010000077916687642,0.009996332
0.087,0.010000083038214917,0.010000082481864278,0.010000086277700652,0.010000089000750483,0.00999671
0.088,0.010000091805483243,0.010000091297860836,0.010000095204830892,0.010000101635611536,0.009997184
0.089,0.010000101262681749,0.010000100874248154,0.010000104889636836,0.010000115821270797,0.009997753
0.09,0.010000111409810435,0.010000111211026235,0.010000115332118479,0.010000131557728269,0.009998416
0.091,0.010000122113743034,0.010000124,0.010000128319180396,0.010000148762437957,0.009999087
0.092,0.010000134693099372,0.010000135390491039,0.01000014,0.010000169843681222,0.009999945
0.093,0.010000149147879452,0.010000149019519605,0.010000153923004126,0.010000191517681726,0.010000803445267603
0.094,0.010000165478083266,0.010000164715618784,0.010000170418059869,0.010000213784439466,0.010001663
0.095,0.010000183683710818,0.010000182478788571,0.010000189375211533,0.010000236643954446,0.010002522491338386
0.096,0.010000203764762109,0.010000202,0.010000210794459119,0.010000260096226666,0.010003383046457032
0.097,0.010000226,0.010000224206339982,0.010000234675802622,0.010000284141256123,0.010004244289631184
0.098,0.010000249553135906,0.010000248170721607,0.010000261019242049,0.010000309,0.010005106220860843
0.099,0.010000275260458413,0.010000274,0.010000289824777393,0.010000334009586755,0.010005968840146004
0.1,0.010000302843204656,0.010000310785057554,0.010000327873884966,0.010000372560356047,0.010006611182915352
0.101,0.010000331939503844,0.010000336597810114,0.010000359,0.01000039,0.010007551700710902
0.102,0.010000366133726386,0.010000368029439205,0.010000395437053125,0.010000408812612174,0.010008355627363076
0.103,0.010000405,0.010000405079944829,0.010000438077922696,0.010000429606646625,0.010009022962871874
0.104,0.010000449815941524,0.010000447749326988,0.010000486624982593,0.010000452179285342,0.010009554
0.105,0.010000499,0.010000496037585674,0.010000541078232814,0.010000476530528312,0.010009947860459329
0.106,0.010000554,0.010000549944720893,0.010000601437673364,0.010000502660375542,0.010010205422537988
0.107,0.010000614,0.010000609470732644,0.010000667703304239,0.010000530568827038,0.010010326393473273
0.108,0.010000678355452024,0.010000674615620927,0.010000739875125444,0.01000056,0.010010310773265179
0.109,0.010000748,0.010000745379385743,0.010000817953136974,0.010000591721542803,0.010010158561913708
0.11,0.010000823212747388,0.010000822,0.010000901937338831,0.010000624965807075,0.010009869759418859
0.111,0.010000902304642248,0.010000914997254196,0.010001003,0.010000683090342037,0.010009359592808225
0.112,0.010000995,0.010001000434655606,0.010001095082097608,0.010000707236999869,0.010008631723083878
0.113,0.010001102061055901,0.010001101141800042,0.010001201350355385,0.010000756414939527,0.010007658
0.114,0.010001222725574691,0.010001217118687507,0.010001322,0.010000830624161013,0.010006437419856639
0.115,0.010001357,0.010001348365317998,0.010001455749464934,0.010000929864664327,0.010004970986353744
0.116,0.010001505627236198,0.010001494881691518,0.010001603880316704,0.010001054136449467,0.010003258364924671
0.117,0.010001667864378914,0.010001656667808063,0.010001765965366474,0.010001203439516437,0.010001299555569412
0.118,0.010001843959062943,0.010001833723667638,0.010001942004614243,0.010001377773865238,0.009999095
0.119,0.010002034,0.010002026,0.010002131998060007,0.010001577139495864,0.009996643
0.12,0.010002237721054925,0.010002233644615869,0.010002336,0.010001801536408318,0.009993946
0.121,0.010002452714771935,0.010002487052892181,0.010002592,0.010002086075624654,0.009991286
0.122,0.010002705,0.010002719229812065,0.010002807152257936,0.010002392370868626,0.009987726
0.123,0.010002995707181364,0.010002992941862717,0.010003069505733366,0.010002765699856479,0.009984159
0.124,0.010003323705873786,0.010003308,0.010003378839724531,0.010003206062588213,0.009980586
0.125,0.010003689372891344,0.010003664971356305,0.010003735154231431,0.010003713459063828,0.009977007
0.126,0.010004093,0.010004063288799245,0.010004138449254065,0.010004287889283325,0.00997342
0.127,0.010004533711901872,0.010004503141372948,0.010004588724792436,0.010004929353246705,0.009969828
0.128,0.010005012383894844,0.010004984529077417,0.010005085980846543,0.010005637850953967,0.009966229
0.129,0.010005529,0.010005507451912648,0.010005630217416385,0.010006413382405112,0.009962623
0.13,0.010006082732856194,0.010006241927957198,0.010006401997151963,0.010007198829548621,0.009961109
0.131,0.010006667143831673,0.010006760784977729,0.010006951926602971,0.010008175,0.009956385
0.132,0.010007354,0.010007392,0.010007638574742263,0.010009209917455254,0.009952679
0.133,0.010008143136783876,0.010008137,0.010008461941569841,0.010010304,0.009949991
0.134,0.010009035,0.010008994145622258,0.010009422027085699,0.010011458434068256,0.009948321
0.135,0.010010028691071066,0.010009964,0.010010519,0.010012671728139645,0.009947669
0.136,0.010011125053715281,0.010011047044037727,0.010011752354182264,0.010013944379387626,0.009948035
0.137,0.010012323806693244,0.010012242690641198,0.010013123,0.010015276,0.009949419
0.138,0.010013624950004954,0.010013551135508492,0.010014629556031962,0.010016667753413368,0.009951821
0.139,0.010015028,0.010014972378639611,0.010016273234989236,0.010018118476191128,0.009955241
0.14,0.010016534407629615,0.010016970597926722,0.010018376132487074,0.010020076155527361,0.009960735
0.141,0.010018122982605326,0.010018379135451703,0.010020160991766742,0.010021354,0.009966229
0.142,0.010019989862750565,0.010020094182881915,0.010022235803398468,0.010022750580137709,0.009974003
0.143,0.010022135048065331,0.010022115740217358,0.010024600567382257,0.010024266263946167,0.00998406
0.144,0.010024558538549621,0.010024443807458034,0.010027255283718107,0.010025900928756815,0.009996398
0.145,0.010027260334203437,0.010027078384603939,0.010030199952406017,0.010027654574569653,0.010011018182805208
0.146,0.010030240435026778,0.010030019471655077,0.010033434573445988,0.010029527,0.01002792
0.147,0.010033498841019648,0.010033267068611445,0.010036959146838016,0.010031518809201894,0.010047103385802886
0.148,0.010037035552182043,0.010036821175473047,0.010040773672582111,0.010033629398021299,0.010068569
0.149,0.010040850568513964,0.010040682,0.010044878150678262,0.010035858967842893,0.010092315498464071
0.15,0.010044943890015411,0.010044848918911943,0.010049272581126473,0.010038207518666676,0.010118344145918478
0.151,0.010049261945877769,0.010049935513810256,0.010054589613019402,0.010041683636837126,0.010145528
0.152,0.010054336361330957,0.010054596542099526,0.010059261162314273,0.010043624,0.010178795520465769
0.153,0.010060167136374976,0.010060093116926707,0.010064694764806877,0.010046597,0.010213376102532987
0.154,0.010066754271009826,0.010066425238291796,0.010070890420497218,0.010050599825041237,0.010249270042604768
0.155,0.010074097765235506,0.010073592906194799,0.010077848129385293,0.010055634,0.010286477
0.156,0.010082197619052016,0.010081596120635711,0.010085568,0.010061700229216493,0.010324997996762016
0.157,0.010091053832459358,0.010090434881614535,0.010094049706754645,0.010068797314915875,0.010364832010847482
0.158,0.010100666405457532,0.010100109,0.010103293575235922,0.010076926,0.010405979
0.159,0.010111035338046536,0.010110619043185914,0.010113299496914935,0.010086085253538154,0.01044844
0.16,0.010122161,0.010125337717326667,0.010128938,0.010100718435555257,0.010480879
0.161,0.010133897298408915,0.010135798033579349,0.010137747338318199,0.010109859134368413,0.010532027770531931
0.162,0.010147688840305018,0.010148513643729111,0.010149263982796673,0.010122498191664893,0.010578871064908077
0.163,0.010163535255914676,0.010163484547775955,0.010163488299476588,0.010138635607444699,0.010621409163749271
0.164,0.010181436545237888,0.010180710745719877,0.010180420288357946,0.010158271381707827,0.010659642067055513
0.165,0.010201392708274654,0.010200192237560881,0.010200059949440746,0.010181405514454282,0.010693569774826807
0.166,0.010223403745024976,0.010221929023298966,0.010222407282724989,0.010208038005684062,0.010723192
0.167,0.010247469655488853,0.010245921102934128,0.010247462288210675,0.010238168855397165,0.010748509603764543
0.168,0.010273590439666285,0.010272168476466375,0.010275224965897806,0.010271798063593594,0.010769521724930987
0.169,0.010301766097557273,0.010300671143895702,0.010305695315786376,0.010308925630273347,0.010786229
0.17,0.010331996629161814,0.010340775763818963,0.010347950555932937,0.010351994910720497,0.010797049221085908
0.171,0.010363892624599545,0.010368973555816986,0.010379611865870417,0.010396342368072029,0.010802380121431107
0.172,0.010401366044457667,0.010403296780635493,0.010418659880070805,0.010446634407456029,0.010797533303659358
0.173,0.010444416888736175,0.010443745438274483,0.010465095,0.010502871028872502,0.010782508767770664
0.174,0.010493045157435075,0.010490319528733957,0.010518916021260281,0.010565052232321443,0.010757306513765023
0.175,0.010547250850554362,0.010543019052013913,0.010580124148249373,0.010633178017802855,0.010721926541642439
0.176,0.010607034,0.010601844008114352,0.010648718979501369,0.010707248385316736,0.010676368851402905
0.177,0.010672394510054105,0.010666794397035275,0.010724700515016262,0.010787263334863089,0.010620633443046427
0.178,0.010743332476434563,0.01073787,0.010808068754794065,0.010873222866441911,0.010554720316573004
0.179,0.010819847867235407,0.010815071,0.010898823698834766,0.010965126980053206,0.010478629471982632
0.18,0.010901941,0.010898398160720942,0.010996965,0.011062975675696966,0.010392360909275315
0.181,0.010988587,0.010999984025796808,0.011112004983667748,0.011172085805239259,0.010312072796101654
0.182,0.011090332974439534,0.011093313980009026,0.011225917,0.011279613548734135,0.010185006918653074
0.183,0.011207178924782131,0.011203396492183739,0.011354907584165484,0.011395660659058327,0.010060800528404265
0.184,0.011339124744692161,0.011330231562320946,0.011498975259145996,0.011520227136211841,0.009939454
0.185,0.011486170434169623,0.011473819190420648,0.011658120517280934,0.011653312980194673,0.009820966
0.186,0.011648315993214517,0.011634159376482846,0.011832343358570304,0.011794918191006825,0.009705338
0.187,0.011825561421826846,0.011811252120507537,0.012021643783014102,0.011945042768648296,0.00959257
0.188,0.012017906720006608,0.012005097422494726,0.012226021790612327,0.012103686713119085,0.009482661
0.189,0.012225351887753802,0.012215695,0.012445477381364983,0.012270850024419194,0.009375611
0.19,0.012447896925068428,0.012443046,0.012680010555272066,0.012446532702548623,0.009271421
0.191,0.012683009074791286,0.012718302689472969,0.012959636318448316,0.012662050939542317,0.009238755
0.192,0.012958719091019592,0.012975059184429372,0.013211111342220125,0.012831867,0.009122043
0.193,0.013275027,0.013275581071124263,0.013500400274399171,0.013034314805073676,0.00907235
0.194,0.013631932722992535,0.013619868349557647,0.013827503114985457,0.013269395104662603,0.009089675
0.195,0.014029436338737171,0.014007921019729518,0.01419242,0.013537108,0.009174018
0.196,0.014467538,0.014439739081639879,0.014595150521379743,0.013837452437486948,0.009325379
0.197,0.014946237169742776,0.014915322535288735,0.015035695087187743,0.014170429470722369,0.009543758
0.198,0.015465534385003747,0.015434671380676081,0.015514053561402983,0.014536038748506622,0.009829155
0.199,0.016025429,0.015997785617801918,0.016030225944025464,0.014934280270839706,0.01018157
0.2,0.016625922415042012,0.016774171641144923,0.016815197,0.015614388391872751,0.010863540672314915
0.201,0.017261903,0.01733796,0.017278560599408462,0.015940704718276803,0.011231339237161015
0.202,0.018005007866467537,0.018015805795916693,0.017870636,0.016403015318962728,0.011804712307734982
0.203,0.018855238024316587,0.018807709651200127,0.018591422915395697,0.017001320193930518,0.012583659884036816
0.204,0.019812593,0.019713671358415247,0.019440921465178417,0.017735619343180166,0.013568181966066488
0.205,0.020877073,0.020733690917562088,0.020419132,0.018605913,0.014758279
0.206,0.022048678,0.021867768328640635,0.021526053348322124,0.019612200464525102,0.016153949647309478
0.207,0.023327408203288023,0.023115903591650888,0.022761687,0.020754482436620376,0.017755195246522776
0.208,0.024713263134924706,0.024478096706592845,0.024126032,0.022032758682997526,0.019562015351463943
0.209,0.026206243021318916,0.025954348,0.025619088131983315,0.023447029203656548,0.021574409962132973
0.21,0.027806347862470653,0.027544656,0.027240856248922543,0.024997293998597438,0.023792379
0.211,0.02951132,0.029451789350599916,0.029226581816458586,0.026916346,0.026412505853931713
0.212,0.031485083,0.031242034649365195,0.031114896143282507,0.028774612,0.029138814813419112
0.213,0.033727635,0.033334001741460464,0.033363028,0.030998614,0.032261292
0.214,0.036238976693922224,0.035727691,0.035970977,0.033588352,0.035779937
0.215,0.039019108,0.038423101,0.038938744,0.036543826,0.03969475
0.216,0.04206803,0.041420233777726245,0.042266327,0.039865036179577845,0.044005731
0.217,0.045385741,0.044719088043141494,0.045953729,0.043551982,0.048712881
0.218,0.048972243,0.048319664,0.050000948,0.047604663331473396,0.053816198
0.219,0.052827534,0.052221962,0.054407984,0.052023081,0.059315684
0.22,0.056951614,0.056425981599367216,0.059174837,0.056807234,0.065211337
0.221,0.061400146,0.061267325,0.064606549,0.062230789,0.071663431
0.222,0.066439211,0.066193834,0.070303389,0.067956935,0.0785256
0.223,0.072068807,0.071771647,0.076674078,0.074324985,0.085937313
0.224,0.078288937,0.078000764,0.083718616,0.081334939,0.09389857
0.225,0.085099598,0.084881185,0.091437003,0.088986795,0.1024093723401145
0.226,0.092500792,0.09241291,0.099829239,0.097280555,0.11146971885545497
0.227,0.10049251875670229,0.10059593878173925,0.10889532432965049,0.1062162179948566,0.12107960986817647
0.228,0.10907477767287538,0.10943027145335268,0.11863525857959666,0.11579378424102317,0.13123904537827902
0.229,0.1182475690212735,0.11891590802446267,0.1290490419042687,0.126013254,0.14194802538576262
0.23,0.1280108928018965,0.12898412981750565,0.13992152196439747,0.1366879932403853,0.15301856811439896
0.231,0.1386841389294473,0.14003561301666653,0.15199298897137106,0.14845512615023918,0.165012382
0.232,0.1502797995698624,0.15195890791006883,0.16483252613294685,0.16093641315755886,0.1775467420674164
0.233,0.16279787472314167,0.16475401449771251,0.17844013344912482,0.17413185426234418,0.19062164759777625
0.234,0.17623836438928525,0.17842093277959764,0.19281581091990502,0.18804144946459522,0.20423709883070354
0.235,0.19060126856829265,0.1929596627557237,0.20795955854528692,0.2026651987643116,0.2183930957661978
0.236,0.20588658726016462,0.2083702044260916,0.22387137632527143,0.21800310216149404,0.23308963840425984
0.237,0.2220943204649009,0.2246525577907009,0.24055126425985812,0.23405515965614226,0.24832672674488931
0.238,0.23922446818250143,0.2418067228495516,0.25799922234904704,0.2508213712482562,0.26410436078808625
0.239,0.2572770304129662,0.2598326996026437,0.27621525059283814,0.2683017369378359,0.2804225405338506
0.24,0.2762520071562952,0.27873048804997724,0.2951993489912314,0.28649625672488127,0.2972812659821823
0.241,0.29665693951219135,0.29810215176623367,0.3145552921558435,0.30506966111298295,0.31443629288018593
0.242,0.31761073118552646,0.31914676100626027,0.33527852137755804,0.32485597072098576,0.3324269476474898
0.243,0.33911338217630027,0.3406146969261147,0.35634408091767716,0.3450027396004185,0.35071171822419367
0.244,0.36116489248451283,0.3625059595257969,0.3777519707762011,0.3655099677512812,0.3692906046102976
0.245,0.383765262,0.3848205488053069,0.3995021909531295,0.3863776551735738,0.3881636068058016
0.246,0.40691449105325384,0.4075584647646447,0.4215947414484626,0.4076058018672964,0.40733072481070554
0.247,0.4306125793137824,0.4307197074038105,0.44402962226220033,0.4291944078324489,0.4267919586250096
0.248,0.4548595268917497,0.454304277,0.4668068333943427,0.45114347306903146,0.44654730824871375
0.249,0.47965533378715564,0.4783121727216254,0.4899263748448898,0.47345299757704395,0.46659677368181784
0.25,0.5050000000000002,0.5027433954002746,0.5133882466138415,0.49612298135648636,0.486940355
0.251,0.5303446662128446,0.5267188243943679,0.5364476097264109,0.518500758,0.5071445844688993
0.252,0.5551404731082505,0.5514524925581636,0.5601806404361033,0.5415883916147488,0.5279062552299089
0.253,0.5793874206862177,0.5756724229599216,0.5834941912824788,0.5643768642471306,0.5485379390073291
0.254,0.6030855089467464,0.5993786155996417,0.6063882622655379,0.5868661756471555,0.5690396358011599
0.255,0.6262347378898362,0.6225710704773242,0.6288628533852803,0.6090563258148233,0.5894113456114017
0.256,0.6488351075154873,0.6452497875929688,0.6509179646417059,0.630947315,0.6096530684380541
0.257,0.6708866178236998,0.6674147669465756,0.6725535960348149,0.6525391424530878,0.6297648042811173
0.258,0.6923892688144737,0.6890660085381448,0.6937697475646072,0.6738318089236848,0.6497465531405913
0.259,0.7133430604878088,0.7102035123676762,0.7145664192310829,0.6948253141619245,0.6695983150164759
0.26,0.7337479928437051,0.7308877265723781,0.7347378687449231,0.7151270749870632,0.6888365393615897
0.261,0.75272297,0.7504131933065985,0.7543837927214424,0.7353787140014866,0.7084801706028291
0.262,0.7707755318174989,0.7690007113909474,0.7731469998659235,0.7548328189001667,0.7275868133260165
0.263,0.7879056795350993,0.7866502808254248,0.7910274901783667,0.7734893896831038,0.7461564675311518
0.264,0.8041134127398356,0.8033619016100306,0.8080252636587721,0.7913484263502975,0.7641891332182352
0.265,0.8193987314317075,0.8191355737447649,0.8241403203071394,0.8084099289017479,0.7816848103872666
0.266,0.8337616356107153,0.8339712972296276,0.8393726601234688,0.8246738973374552,0.7986434990382459
0.267,0.8472021252768588,0.8478690720646188,0.853722283,0.8401403316574193,0.8150651991711731
0.268,0.8597202004301381,0.8608288982497386,0.8671891892600134,0.8548092318616402,0.8309499107860486
0.269,0.8713158610705531,0.8728507757849866,0.8797733785802289,0.8686805979501178,0.8462976338828718
0.27,0.8819891071981039,0.8846624499875474,0.8921128926278004,0.8821844411773186,0.861085125
0.271,0.8917524309787269,0.8943023888631123,0.9023858027002299,0.893989137,0.8751732892928292
0.272,0.9009252223271249,0.9033438015617864,0.9119559678999912,0.9050225016065427,0.8885494764784032
0.273,0.9095074812432978,0.9117866880835692,0.9208233882270842,0.9152845347970991,0.9012136868225581
0.274,0.917499208,0.9196310484284612,0.9289880636815088,0.9247752366382852,0.9131659203252938
0.275,0.924900402,0.9268768825964621,0.9364499942632654,0.9334946071301007,0.9244061769866101
0.276,0.9317110633984669,0.9335241905875717,0.9432091799723533,0.9414426462725456,0.934934457
0.277,0.937931193,0.9395729724017905,0.9492656208087733,0.9486193540656201,0.9447507597849848
0.278,0.943560789,0.9450232280391184,0.954619317,0.9550247305093242,0.9538550859220436
0.279,0.9485998536636111,0.9498749574995551,0.9592702678636083,0.960658776,0.9622474352176829
0.28,0.953048386,0.9544723353983594,0.9638145475649981,0.9661997188675765,0.970329948
0.281,0.9571724663882446,0.958198238,0.9669030659135631,0.9699881419796905,0.9770059444633722
0.282,0.9610277574054574,0.9617023472710038,0.9697460353836865,0.9734150637530592,0.9831063369343308
0.283,0.964614259,0.9649846626383137,0.9723434559753683,0.9764804841876823,0.988631125
0.284,0.9679319699894137,0.9680451842929488,0.9746953276886084,0.9791844032835598,0.9935803090571448
0.285,0.9709808915561573,0.9708839122349092,0.9768016505234068,0.9815268210406918,0.9979538887090001
0.286,0.9737610233060777,0.9735008464641945,0.9786624244797636,0.983507737,1.001751864087821
0.287,0.9762723652391752,0.9758959869808053,0.9802776495576786,0.9851271525387191,1.004974235193607
0.288,0.9785149173554497,0.978069334,0.9816473257571521,0.9863850662796144,1.007621002026359
0.289,0.9804886796549009,0.9800208868760021,0.9827714530781839,0.9872814786817641,1.0096921645860764
0.29,0.9821936521375293,0.9817506462545882,0.9836500315207739,0.9878163897451684,1.011187722872759
0.291,0.9837937569786809,0.9834405544813251,0.984572167,0.9883659020334541,1.0124315037101472
0.292,0.9852867368650752,0.984933478,0.9853748103125106,0.9885958796666118,1.0129029050709155
0.293,0.9866725917967119,0.9863281035023391,0.9861617029887781,0.9888087624558775,1.0131257927234572
0.294,0.9879513217735914,0.9876244307950611,0.9869328450946757,0.9890045504012512,1.0131001666677724
0.295,0.9891229267957128,0.9888224599425932,0.9876882366302029,0.9891832435027333,1.0128260269038611
0.296,0.9901874068630768,0.9899221909449354,0.9884278775953595,0.9893448417603234,1.0123033734317233
0.297,0.9911447619756835,0.9909236238020873,0.989151768,0.9894893451740219,1.0115322062513592
0.298,0.9919949921335326,0.9918267585140494,0.989859908,0.9896167537438284,1.0105125253627687
0.299,0.9927380973366241,0.9926315950808218,0.9905522970686076,0.9897270674697431,1.0092443307659515
0.3,0.9933740775849582,0.993338134,0.9912289357522829,0.9898202863517661,1.007727622460908
0.301,0.9939745705332298,0.9940085534192327,0.9919205426750736,0.9900077592851473,1.0062760035225766
0.302,0.9945344656149966,0.9945643976884502,0.9926504489905025,0.9903138090369992,1.004553203423284
0.303,0.9950537628302571,0.9950789657791846,0.9933513061676278,0.9906601410900783,1.002873143055247
0.304,0.9955324621790128,0.9955522576914361,0.9940231142064493,0.9910467554443844,1.0012358224184654
0.305,0.9959705636612629,0.9959842734252045,0.9946658731069667,0.9914736520999179,0.9996412415129399
0.306,0.9963680672770076,0.9963750129804898,0.9952795828691805,0.9919408310566784,0.9980894003386698
0.307,0.9967249730262467,0.9967244763572922,0.9958642434930904,0.9924482923146662,0.9965802988956554
0.308,0.9970412809089806,0.9970326635556115,0.9964198549786965,0.9929960358738814,0.9951139371838968
0.309,0.9973169909252089,0.997299575,0.9969464173259989,0.9935840617343236,0.9936903152033938
0.31,0.9975521030749318,0.9975252094168013,0.9974439305349974,0.99421237,0.9923094329541464
0.311,0.9977746481122463,0.9977470041277534,0.9978940919379653,0.9948259010940708,0.9911035074422309
0.312,0.9979820932799934,0.997939724,0.9982639550049164,0.9954930528286207,0.9900461790136184
0.313,0.9981744385781731,0.9981206254298635,0.9985929810203594,0.9961272829798955,0.9891313928831998
0.314,0.9983516840067854,0.9982897084446435,0.9988811699842951,0.9967285915478954,0.9883591490509754
0.315,0.9985138295658303,0.9984469730352405,0.9991285218967225,0.9972969785326203,0.9877294475169451
0.316,0.9986608752553077,0.9985924192016544,0.9993350367576423,0.9978324439340703,0.9872422882811087
0.317,0.9987928210752177,0.9987260469438852,0.9995007145670545,0.9983349877522454,0.9868976713434665
0.318,0.9989096670255605,0.998847856,0.9996255553249589,0.9988046099871457,0.9866955967040184
0.319,0.9990114131063357,0.9989578471557976,0.9997095590313556,0.9992413106387711,0.9866360643627643
0.32,0.9990980593175434,0.9990630506560085,0.9998015409758012,0.9996973841414195,0.9865428399886237
0.321,0.9991801521327645,0.9991520073712703,0.9997841916287283,0.9999927055403676,0.9868924456855559
0.322,0.9992566675235655,0.9992347621604183,0.9997641561401747,1.0002464407248137,0.9873114219662968
0.323,0.9993276054899459,0.9993113150234525,0.9997414345101401,1.0004585896947582,0.9877997688308472
0.324,0.9993929660319061,0.9993816659603734,0.9997160267386246,1.0006291524502007,0.9883574862792064
0.325,0.9994527491494457,0.9994458149711803,0.9996879328256284,1.0007581289911411,0.9889845743113745
0.326,0.9995069548425649,0.9995037620558737,0.9996571527711513,1.0008455193175798,0.9896810329273518
0.327,0.9995555831112638,0.9995555072144533,0.9996236865751933,1.0008913234295165,0.9904468621271381
0.328,0.9995986339555424,0.9996010504469194,0.9995875342377545,1.0008955413269516,0.9912820619107332
0.329,0.9996361073754005,0.9996403917532717,0.9995486957588349,1.0008581730098844,0.9921866322781375
0.33,0.9996680033708383,0.9996778665106142,0.9994927449008758,1.000834672483768,0.9930386062512395
0.331,0.9996982339024426,0.9997045938235984,0.9994807997035436,1.0006953360909432,0.9940948255891074
0.332,0.9997264095603339,0.9997296461935511,0.9994758318852681,1.000558994069125,0.9951115453338748
0.333,0.9997525303445112,0.9997530236204724,0.9994778414460493,1.0004256464183139,0.9960887654855416
0.334,0.9997765962549751,0.9997747261043621,0.9994868283858872,1.0002952931385098,0.9970264860441079
0.335,0.9997986072917253,0.9997947536452204,0.9995027927047816,1.0001679342297123,0.9979247070095735
0.336,0.999818563,0.9998131062430471,0.9995257344027326,1.0000435696919217,0.9987834283819386
0.337,0.9998364647440852,0.9998297838978423,0.9995556534797405,0.9999222,0.99960265
0.338,0.9998523111596951,0.9998447866096061,0.9995925499358049,0.9998038237293613,1.000382372347367
0.339,0.9998661027015912,0.9998581143783384,0.9996364237709261,0.9996884423045914,1.0011225949404308
0.34,0.9998778393697736,0.9998699057595416,0.9996783055678365,0.9995585946881149,1.0018470640073334
0.341,0.9998889646619533,0.9998818119878021,0.9997369075564051,0.9994861042494516,1.0024394787241466
0.342,0.9998993335945426,0.9998929826184844,0.9997910703756037,0.9994280522487574,1.0029602243380833
0.343,0.9999089461675408,0.999903418,0.9998407940254322,0.9993844386860324,1.0034093008491438
0.344,0.999917802,0.9999131170871132,0.9998860785058907,0.9993552635612766,1.003786708257328
0.345,0.9999259022347645,0.9999220809250599,0.9999269238169791,0.9993405268744898,1.0040924465626357
0.346,0.9999332457289901,0.999930309,0.9999633299586974,0.9993402286256723,1.0043265157650674
0.347,0.999939833,0.9999378018082178,0.9999952969310455,0.9993543688148239,1.0044889158646226
0.348,0.9999456636386691,0.999944559,1.000022824734024,0.9993829474419446,1.004579646861302
0.349,0.9999507380541224,0.99995058,1.000045913367632,0.9994259645070345,1.0045987087551047
0.35,0.9999550561099847,0.9999558661511164,1.000064563,0.9994834200100935,1.0045461015460313
0.351,0.9999591494314859,0.9999606547289185,1.0000773480471128,0.9995423529431716,1.0044578094662828
0.352,0.9999629644478178,0.9999642723790967,1.0000774029334751,0.9996202209178557,1.0042506870579273
0.353,0.9999665011589803,0.9999675955722688,1.000075327748655,0.9996948292938664,1.0040174106315136
0.354,0.9999697595649731,0.9999706243084349,1.0000711224926522,0.9997661780712032,1.0037579801870418
0.355,0.9999727396657965,0.9999733585875945,1.0000647871654667,0.999834267,1.0034723957245117
0.356,0.9999754414614502,0.999975798,1.0000563217670986,0.9998990968298551,1.0031606572439238
0.357,0.9999778649519346,0.9999779437748955,1.000045726297548,0.9999606668111705,1.0028227647452774
0.358,0.9999800101372494,0.9999797946830369,1.0000330007568148,1.000018977193812,1.0024587182285734
0.359,0.9999818770173947,0.999981351,1.000018145144899,1.0000740279777798,1.0020685176938111
0.36,0.9999834655923706,0.999982613,1.0000011594618006,1.0001258191630735,1.0016521631409907
0.361,0.9999849715163496,0.9999839780902845,0.9999865427332675,1.0001674468622743,1.001261966197681
0.362,0.9999863750499951,0.9999853430130338,0.9999742428959938,1.0001921505485043,1.0008497549819009
0.363,0.9999876761933068,0.999986641,0.9999639451767208,1.0002104514452577,1.0004621171867967
0.364,0.9999888749462849,0.9999878715867265,0.9999556495754491,1.0002223495525344,1.0000990528123685
0.365,0.999989971,0.9999890352376697,0.9999493560921784,1.0002278448703346,0.999760562
0.366,0.9999909652812394,0.9999901317980111,0.9999450647269086,1.000226937398658,0.9994466443255393
0.367,0.9999918568632161,0.9999911612677503,0.9999427754796397,1.000219627137505,0.9991573002131386
0.368,0.9999926460548592,0.999992124,0.999942488,1.0002059140868755,0.9988925295214137
0.369,0.9999933328561683,0.9999930189354237,0.9999442033391053,1.0001857982467695,0.9986523322503649
0.37,0.9999939172671439,0.9999938471333574,0.9999479204458396,1.0001592796171868,0.9984367083999918
0.371,0.9999944712757871,0.9999946048644048,0.9999527353808424,1.000132999042701,0.9982579770899288
0.372,0.9999949876161053,0.9999951686287356,0.9999607499203151,1.000100030020694,0.9981357473818252
0.373,0.9999954662880981,0.9999956785347318,0.9999684342623123,1.0000691375318604,0.9980430459268266
0.374,0.9999959072917659,0.9999961345823929,0.9999757884068345,1.0000403215762006,0.9979798727249329
0.375,0.9999963106271087,0.9999965367717191,0.9999828123538812,1.0000135821537142,0.9979462277761442
0.376,0.9999966762941261,0.9999968851027105,0.9999895061034526,0.9999889192644014,0.9979421110804604
0.377,0.9999970042928186,0.99999718,0.9999958696555487,0.9999663329082623,0.9979675226378816
0.378,0.9999972946231861,0.9999974201896887,1.0000019030101694,0.9999458230852969,0.9980224624484078
0.379,0.9999975472852282,0.9999976069456755,1.000007606167315,0.9999273897955052,0.9981069305120389
0.38,0.9999977622789452,0.9999977398433276,1.0000129791269852,0.9999110330388871,0.9982209268287752
0.381,0.9999979660887117,0.9999978817934169,1.0000169380918713,0.9998990380208447,0.9983410459477751
0.382,0.999998156,0.9999980334653091,1.0000182838215077,0.9998954216610119,0.9985068044821674
0.383,0.9999983321356211,0.9999981817603855,1.0000190103573943,0.9998940970613759,0.9986748452164632
0.384,0.9999984943727638,0.9999983266786462,1.0000191176995303,0.9998950642219371,0.9988451681506625
0.385,0.9999986427523652,0.999998468,1.0000186058479166,0.9998983231426951,0.9990177732847652
0.386,0.9999987772744251,0.9999986063847199,1.0000174748025525,0.9999038738236503,0.9991926606187711
0.387,0.999998898,0.9999987411725334,1.0000157245634387,0.9999117162648025,0.9993698301526805
0.388,0.9999990047459215,0.9999988725835309,1.0000133551305748,0.9999218504661518,0.9995492818864937
0.389,0.9999990976953577,0.9999990006177129,1.0000103665039606,0.9999342764276978,0.999731016
0.39,0.9999991767872525,0.9999991445380102,1.0000070207078116,0.9999464948499147,0.9999075453576991
0.391,0.9999992517648618,0.9999992443550941,1.0000034437145036,0.9999628034794867,1.000080864197353
0.392,0.9999993216445479,0.9999993345961827,1.000000290923264,0.9999777027779397,1.0002382944203614
0.393,0.9999993864263106,0.9999994152612761,0.9999975623340926,0.9999911927452734,1.000379836026724
0.394,0.999999446,0.9999994863503743,0.9999952579469897,1.000003273381488,1.000505489016441
0.395,0.9999995006960659,0.9999995478634771,0.9999933777619553,1.0000139446865834,1.0006152533895125
0.396,0.9999995501840585,0.9999995998005847,0.9999919217789891,1.0000232066605597,1.000709129145938
0.397,0.9999995945741277,0.999999642,0.9999908899980916,1.000031059303417,1.0007871162857183
0.398,0.9999996338662737,0.9999996749468143,0.9999902824192624,1.000037502615155,1.0008492148088526
0.399,0.9999996680604961,0.999999698,0.9999900990425015,1.000042536595774,1.0008954247153414
0.4,0.9999996971567953,0.9999997101597442,0.9999894726942343,1.0000494747060913,1.000947660368545
0.401,0.9999997247395415,0.9999997244864058,0.999990936,1.0000480913909322,1.0009429959881164
0.402,0.9999997504468641,0.9999997392813098,0.9999923689451075,1.0000460814170773,1.0009289918575803
0.403,0.9999997742787629,0.9999997545444554,0.9999937701204267,1.0000434447845261,1.0009056479769356
0.404,0.999999796,0.9999997702758434,0.9999951399956676,1.0000401814932787,1.0008729643461831
0.405,0.9999998163162892,0.9999997864754736,0.9999964785708301,1.0000362915433352,1.0008309409653224
0.406,0.9999998345219167,0.9999998031433458,0.9999977858459144,1.0000317749346954,1.0007795778343538
0.407,0.9999998508521204,0.9999998202794601,0.9999990618209205,1.0000266316673594,1.000718874953277
0.408,0.9999998653069007,0.9999998378838166,1.0000003064958483,1.0000208617413273,1.0006488323220921
0.409,0.9999998778862569,0.9999998559564152,1.0000015198706977,1.0000144651565992,1.0005694499407993
0.41,0.9999998885901896,0.9999998744972559,1.000002701945469,1.0000074419131746,1.0004807278093983
0.411,0.9999998987373182,0.9999998932855553,1.0000035709975053,1.0000012417181976,1.0003960851850575
0.412,0.9999999081945169,0.9999999078342016,1.0000038679964827,0.9999956743220579,1.0003010246822028
0.413,0.9999999169617853,0.9999999207037222,1.0000040302752147,0.999990879,1.0002106328013458
0.414,0.9999999250391234,0.9999999318941172,1.000004057833702,0.9999868555318637,1.0001249095424865
0.415,0.9999999324265313,0.999999941,1.0000039506719443,0.9999836041378095,1.0000438549056243
0.416,0.9999999391240091,0.999999949,1.0000037087899416,0.9999811247444506,0.9999674688907599
0.417,0.9999999451315567,0.9999999553905463,1.0000033321876938,0.9999794173517869,0.9998957514978931
0.418,0.9999999504491741,0.9999999598644378,1.0000028208652014,0.9999784819598184,0.999828703
0.419,0.9999999550768612,0.9999999626592034,1.000002174822464,0.9999783185685454,0.9997663225781523
0.42,0.9999999590146184,0.9999999637748432,1.0000013940594814,0.9999789271779674,0.9997086110512783
0.421,0.9999999627475386,0.9999999643459199,1.000000673389824,0.9999800245308768,0.9996603555705373
0.422,0.9999999662266481,0.9999999653992767,1.0000000106720783,0.9999826142598469,0.9996255064577046
0.423,0.9999999694519462,0.9999999666787414,0.9999994427622863,0.9999852199910265,0.999598102
0.424,0.9999999724234332,0.999999968,0.9999989696604483,0.9999878417244153,0.9995781420276535
0.425,0.9999999751411089,0.9999999699159947,0.9999985913665641,0.9999904794600134,0.9995656267104349
0.426,0.9999999776049735,0.9999999718737834,0.9999983078806337,0.9999931331978209,0.9995605559917543
0.427,0.99999998,0.9999999740576804,0.9999981192026572,0.9999958029378379,0.9995629298716118
0.428,0.9999999817712694,0.9999999764676855,0.9999980253326348,0.9999984886800641,0.9995727483500074
0.429,0.9999999834737004,0.9999999791037987,0.9999980262705661,1.0000011904244999,0.999590011
0.43,0.9999999849223205,0.9999999819660199,0.9999981220164513,1.000003908171145,0.9996147191024127
0.431,0.9999999862955851,0.9999999850192705,0.9999982923468861,1.0000061166800303,0.9996412522118024
0.432,0.9999999875754779,0.999999987,0.9999986279558372,1.0000075353191105,0.9996796859046079
0.433,0.9999999887619987,0.9999999894258245,0.999998948,1.0000086240871393,0.9997186166194476
0.434,0.9999999898551477,0.9999999911826978,0.9999992518085268,1.0000093829841168,0.9997580443563219
0.435,0.9999999908549249,0.9999999926419685,0.9999995400522652,1.000009812010043,0.9997979691152302
0.436,0.999999992,0.9999999938036366,0.9999998125075996,1.0000099111649177,0.999838391
0.437,0.9999999925743632,0.9999999946677023,1.0000000691745299,1.000009680448741,0.9998793096991503
0.438,0.9999999932940247,0.9999999952341654,1.0000003100530561,1.000009119861513,0.999920726
0.439,0.9999999939203141,0.9999999955030262,1.0000005351431782,1.000008229403234,0.9999626383712079
0.44,0.9999999944532316,0.9999999954742843,1.000000744444896,1.0000070090739035,1.0000050482402882
0.441,0.9999999949584273,0.9999999953201588,1.0000008824904245,1.0000057596788625,1.0000427958240892
0.442,0.9999999954292736,0.9999999953104737,1.0000008858264002,1.000004171265316,1.0000776804535532
0.443,0.9999999958657704,0.9999999953619523,1.000000866751769,1.000002700710727,1.0001085308549342
0.444,0.9999999962679174,0.9999999954745948,1.0000008252665316,1.0000013480150962,1.0001353470282328
0.445,0.9999999966357148,0.9999999956484009,1.0000007613706872,1.0000001131784235,1.0001581289734485
0.446,0.9999999969691625,0.9999999958833709,1.0000006750642363,0.9999989962007086,1.0001768766905812
0.447,0.9999999972682608,0.9999999961795044,1.0000005663471785,0.9999979970819518,1.0001915901796312
0.448,0.9999999975330094,0.999999997,1.0000004352195144,0.999997116,1.0002022694405985
0.449,0.9999999977634085,0.9999999969552633,1.0000002816812437,0.9999963524213122,1.000208914473483
0.45,0.9999999979594578,0.9999999975226525,1.0000000897899364,0.9999953248720224,1.0002176870685204
0.451,0.999999998,0.9999999979530627,0.9999999523036823,0.9999952880503548,1.0002112614822045
0.452,0.9999999983185237,0.9999999983300378,0.9999998360999938,0.9999953404788708,1.0002030331388638
0.453,0.999999998,0.9999999986535776,0.9999997411788705,0.9999954821575704,1.000193002038498
0.454,0.9999999986270436,0.9999999989236825,0.9999996675403122,0.9999957130864534,1.0001811681811072
0.455,0.9999999987623487,0.9999999991403522,0.9999996151843195,0.9999960332655198,1.0001675315666911
0.456,0.9999999988850172,0.9999999993035869,0.9999995841108918,0.9999964426947697,1.000152092
0.457,0.9999999989950493,0.9999999994133864,0.9999995743200297,0.9999969413742033,1.0001348500667844
0.458,0.9999999990924449,0.9999999994697508,0.9999995858117329,0.9999975293038204,1.0001158051812933
0.459,0.999999999,0.999999999,0.9999996185860014,0.9999982064836209,1.0000949575387776
0.46,0.9999999992493265,0.9999999993909491,0.9999996448302411,0.999998946,1.0000752013727783
0.461,0.9999999993176973,0.9999999993543328,0.9999997359100764,0.9999996592644658,1.000051247076338
0.462,0.9999999993814196,0.9999999993315442,0.9999998191413392,1.0000002857545696,1.000028931544145
0.463,0.9999999994404931,0.999999999,0.9999998945240292,1.000000824991933,1.000008254776199
0.464,0.9999999994949177,0.9999999993274492,0.9999999620581467,1.0000012769765565,0.999989217
0.465,0.9999999995446937,0.9999999993461428,1.0000000217436913,1.0000016417084396,0.9999718175330478
0.466,0.9999999995898208,0.9999999993786638,1.0000000735806633,1.0000019191875826,0.9999560570578425
0.467,0.9999999996302994,0.9999999994250124,1.0000001175690627,1.0000021094139855,0.9999419353468846
0.468,0.9999999996661293,0.9999999994851885,1.0000001537088896,1.0000022123876482,0.9999294524001734
0.469,0.9999999996973102,1,1.0000001820001438,1.0000022281085705,0.9999186082177094
0.47,0.9999999997238427,1,1.0000002024428252,1.000002156576753,0.9999094027994924
0.471,0.9999999997489947,0.9999999997377202,1.0000002081367891,1.0000020245916101,0.9999023808225437
0.472,0.9999999997724369,0.9999999997959581,1.0000001857318621,1.0000017223229567,0.9998994808721364
0.473,0.9999999997941688,0.9999999998446975,1.000000161917586,1.0000014230351895,0.9998981407206915
0.474,0.9999999998141906,1,1.0000001366939608,1.000001126728309,0.9998983603682091
0.475,0.9999999998325021,0.9999999999136797,1.000000110060986,1.000000833402315,0.99990014
0.476,0.9999999998491034,0.9999999999339229,1.000000082018662,1.0000005430572072,0.9999034790601311
0.477,0.9999999998639948,0.9999999999446674,1.000000052566989,1.000000255692986,0.9999083781045357
0.478,0.9999999998771758,0.9999999999459133,1.0000000217059664,0.9999999713096512,0.9999148369479025
0.479,0.9999999998886466,0.9999999999376605,0.9999999894355949,0.99999969,0.9999228555902318
0.48,0.9999999998984075,0.9999999999199091,0.9999999557558739,0.9999994114856412,0.9999324340315235
0.481,0.9999999999076602,0.9999999999019584,0.9999999300212246,0.9999991941478882,0.9999418269495475
0.482,0.9999999999162842,0.9999999998969121,0.9999999191099599,0.9999990832257509,0.9999532532796895
0.483,1,0.9999999998946285,0.9999999119574228,0.9999990066322786,0.9999642471589653
0.484,0.9999999999316446,0.9999999998951075,0.9999999085636132,0.9999989643674708,0.9999748085873748
0.485,0.9999999999383808,0.9999999998983488,0.9999999089285316,0.9999989564313283,0.9999849375649181
0.486,0.9999999999444882,0.9999999999043527,0.9999999130521776,0.9999989828238504,0.9999946340915952
0.487,0.9999999999499664,0.9999999999131193,0.9999999209345516,0.9999990435450374,1.000003898167406
0.488,0.9999999999548155,0.9999999999246485,0.9999999325756532,0.9999991385948894,1.0000127297923507
0.489,0.9999999999590354,0.9999999999389402,0.9999999479754828,0.9999992679734063,1.000021128966429
0.49,0.9999999999626262,0.9999999999559945,0.9999999671340399,0.999999432,1.0000290956896412
0.491,0.9999999999660302,0.9999999999718637,0.9999999852614572,0.9999995911444588,1.0000357764500887
0.492,0.9999999999692026,0.9999999999801531,1.0000000013283907,0.9999997679002945,1.0000407291355509
0.493,0.9999999999721438,0.9999999999866678,1.0000000149070079,0.9999999262431908,1.0000446841000192
0.494,0.9999999999748534,1,1.0000000259973088,1.0000000661731474,1.0000476413434933
0.495,0.9999999999773317,0.9999999999943734,1.0000000345992932,1.000000187690165,1.0000496008659736
0.496,0.9999999999795784,0.9999999999955642,1.0000000407129614,1.000000290794243,1.0000505626674598
0.497,0.9999999999815936,0.9999999999949806,1.0000000443383132,1.0000003754853817,1.0000505267479523
0.498,0.9999999999833775,0.9999999999926223,1.0000000454753488,1.0000004417635813,1.0000494931074506
0.499,0.9999999999849299,0.9999999999884894,1.000000044124068,1.000000489628841,1.0000474617459552
0.5,1,1,1.0000000402844709,1.0000005190811616,1.0000444326634657
0.501,0.9999999999849297,0.9999999999771458,1.0000000345078706,1.0000005254072986,1.000041139808376
0.502,0.9999999999833774,0.9999999999750446,1.0000000253166232,1.000000478807925,1.000036216516446
0.503,0.9999999999815936,0.9999999999731294,1.0000000168620178,1.0000004278819001,1.0000312626964327
0.504,0.9999999999795782,0.9999999999714001,1.0000000091440546,1.0000003726292235,1.0000262783483356
0.505,0.9999999999773316,0.9999999999698568,1.0000000021627335,1.0000003130498953,1.000021263472155
0.506,0.9999999999748532,0.9999999999684994,0.9999999959180546,1.0000002491439157,1.0000162180678909
0.507,0.9999999999721437,0.9999999999673282,0.9999999904100177,1.0000001809112846,1.000011142135543
0.508,0.9999999999692026,0.9999999999663431,0.9999999856386234,1.000000108352002,1.0000060356751121
0.509,0.9999999999660302,1,0.9999999816038709,1.000000031466068,1.0000008986865976
0.51,0.9999999999626262,0.9999999999649308,0.9999999783057607,0.9999999502534824,0.9999957311699994
0.511,0.9999999999590353,0.9999999999629366,0.9999999769373087,0.9999998829065723,0.9999912120760643
0.512,0.9999999999548153,0.9999999999593604,0.9999999790905605,0.9999998371911701,0.9999872417268935
0.513,0.9999999999499664,0.9999999999548559,0.9999999814716748,0.9999998012618012,0.9999838174234481
0.514,0.9999999999444884,1,0.9999999840806514,0.9999997751184656,0.9999809391657285
0.515,1,0.9999999999430621,0.9999999869174901,0.9999997587611634,0.999978607
0.516,0.9999999999316446,0.9999999999357729,0.9999999899821914,0.9999997521898946,0.9999768207874649
0.517,0.9999999999242788,0.9999999999275555,0.9999999932747552,0.9999997554046589,0.9999755806669215
0.518,0.9999999999162842,0.9999999999184098,0.9999999967951811,0.9999997684054569,0.9999748865921034
0.519,0.9999999999076603,1,1.0000000005434697,0.9999997911922881,0.999974739
0.52,0.9999999998984074,0.9999999998936269,1.0000000058836285,0.9999998105688304,0.9999742350591989
0.521,0.9999999998886464,0.9999999998846936,1.000000007556766,0.9999998582604659,0.9999758421096764
0.522,0.9999999998771757,0.9999999998739885,1.000000008790934,0.9999999021968697,0.9999775938603547
0.523,0.9999999998639948,0.9999999998615119,1.0000000095861317,0.9999999423780416,0.9999794903112338
0.524,0.9999999998491035,0.9999999998472635,1.0000000099423596,0.9999999788039814,0.9999815314623135
0.525,0.9999999998325021,0.9999999998312435,1.0000000098596171,1.0000000114746894,0.999983717
0.526,0.9999999998141904,0.9999999998134518,1.0000000093379047,1.0000000403901654,0.9999860478650751
0.527,0.9999999997941689,0.9999999997938884,1.0000000083772222,1.0000000655504098,0.9999885231167571
0.528,0.9999999997724369,0.9999999997725533,1.0000000069775699,1.0000000869554222,0.9999911430686398
0.529,0.9999999997489949,0.9999999997494465,1.0000000051389473,1.0000001046052027,0.9999939077207232
0.53,0.9999999997238427,0.9999999997172205,1.0000000027926526,1.0000001310043574,0.9999966207064808
0.531,0.9999999996973102,0.9999999996937925,1.0000000007106844,1.0000001256494788,0.9999994366404594
0.532,0.9999999996661291,0.9999999996651993,0.9999999989189378,1.000000118546625,1.0000019821643362
0.533,0.9999999996302994,0.9999999996314402,0.999999997,1.0000001096957956,1.0000042572781114
0.534,0.9999999995898208,0.9999999995925158,0.9999999962061097,1.0000000990969908,1.0000062619817847
0.535,0.9999999995446935,0.9999999995484259,0.9999999952850278,1.0000000867502106,1.0000079962753563
0.536,0.9999999994949175,0.9999999994991704,0.9999999946541677,1.000000072655455,1.000009460158826
0.537,0.9999999994404928,0.9999999994447495,0.9999999943135292,1.0000000568127239,1.000010653632194
0.538,0.9999999993814195,0.9999999993851632,0.9999999942631124,1.0000000392220174,1.0000115766954605
0.539,0.9999999993176973,0.9999999993204113,0.999999995,1.0000000198833356,1.0000122293486249
0.54,0.9999999992493265,0.9999999992292881,0.9999999946068686,0.999999997,1.0000130787840602
0.541,0.999999999,0.9999999991653392,0.9999999957504293,0.9999999808305663,1.0000127625414656
0.542,0.999999999,0.9999999990874671,0.9999999967687736,0.9999999675877258,1.0000123131377923
0.543,0.9999999989950494,0.9999999989956717,0.9999999976619011,0.9999999568539959,1.0000117305730405
0.544,0.9999999988850172,0.9999999988899534,0.999999998,0.9999999486293777,1.0000110148472094
0.545,0.9999999987623487,0.9999999987703114,0.9999999990725065,0.9999999429138703,1.0000101659603002
0.546,0.9999999986270435,0.9999999986367463,0.9999999995899843,0.99999994,1.000009183912312
0.547,0.9999999984791019,0.9999999984892581,0.9999999999822455,0.9999999390101888,1.0000080687032453
0.548,0.9999999983185238,0.9999999983278467,1.0000000002492904,0.9999999408220148,1.0000068203330998
0.549,0.9999999981453092,0.9999999981525121,1.0000000003911185,0.999999945,1.0000054388018755
0.55,0.9999999979594579,0.9999999979061468,1.0000000007156111,0.9999999483501365,1.0000041251278726
0.551,0.9999999977634084,0.999999998,1.0000000001565696,0.9999999596190842,1.000002527215022
0.552,0.9999999975330094,0.999999998,0.9999999995569155,0.9999999700083738,1.0000010567800068
0.553,0.9999999972682608,0.9999999972706113,0.9999999989166486,0.9999999795180055,0.9999997138228272
0.554,0.9999999969691626,0.9999999969830654,0.999999998,0.9999999881479789,0.9999984983434835
0.555,0.9999999966357148,0.9999999966576689,0.9999999975142768,0.9999999958982942,0.9999974103419755
0.556,0.9999999962679172,0.999999996,0.9999999967521719,1.0000000027689515,0.9999964498183032
0.557,0.9999999958657703,0.9999999958933248,0.9999999959494543,1.000000008759951,0.9999956167724665
0.558,0.9999999954292735,0.9999999954543773,0.9999999951061239,1.0000000138712921,0.9999949112044657
0.559,0.9999999949584275,0.9999999949775793,0.999999994,1.0000000181029753,0.9999943331143006
0.56,0.9999999944532315,0.9999999943074607,0.9999999929316414,1.0000000244610716,0.9999936509345643
0.561,0.999999994,0.9999999938347813,0.9999999923791796,1.0000000229546182,0.9999935835014051
0.562,0.9999999932940247,0.9999999932591834,0.9999999917459581,1.000000020979234,0.9999936144262176
0.563,0.9999999925743633,0.9999999925806665,0.9999999910319767,1.0000000185349183,0.9999937437090012
0.564,0.9999999917613303,0.9999999917992309,0.9999999902372358,1.000000015621672,0.9999939713497563
0.565,0.999999991,0.9999999909148763,0.9999999893617352,1.000000012239494,0.9999942973484827
0.566,0.9999999898551479,0.99999999,0.9999999884054748,1.0000000083883853,0.9999947217051804
0.567,0.9999999887619988,0.9999999888374107,0.9999999873684546,1.0000000040683454,0.9999952444198494
0.568,0.9999999875754779,0.9999999876442999,0.999999986,0.9999999992793749,0.9999958654924901
0.569,0.9999999862955851,0.9999999863482701,0.9999999850521355,0.9999999940214729,0.9999965849231018
0.57,0.9999999849223203,0.9999999849493216,0.9999999837728364,0.999999988,0.9999974027116851
0.571,0.9999999834737001,0.9999999832417037,0.9999999821407376,0.9999999828775255,0.9999981724441194
0.572,0.9999999817712694,0.9999999816768639,0.9999999805056587,0.999999979,0.9999990583261814
0.573,0.99999998,0.9999999798322862,0.9999999785635324,0.9999999762471857,0.9999998811903938
0.574,0.9999999776049735,0.9999999777079706,0.9999999763143586,0.9999999731399292,1.000000641036757
0.575,0.9999999751411089,0.9999999753039174,0.9999999737581373,0.9999999701712821,1.0000013378652708
0.576,0.9999999724234331,0.9999999726201262,0.9999999708948686,0.9999999673412439,1.0000019716759352
0.577,0.9999999694519461,0.9999999696565975,0.9999999677245527,0.999999965,1.0000025424687502
0.578,0.9999999662266481,0.9999999664133309,0.9999999642471893,0.999999962,1.0000030502437158
0.579,0.9999999627475388,0.9999999628903266,0.9999999604627785,0.9999999596827843,1.000003495000832
0.58,0.9999999590146184,0.9999999590875845,0.9999999563713202,0.9999999574071827,1.000003876740099
0.581,0.9999999550768611,0.9999999544458823,0.9999999513737554,0.9999999542413851,1.000004139816438
0.582,0.9999999504491739,0.9999999501922308,0.9999999469926797,0.9999999509113122,1.0000042341876463
0.583,0.9999999451315565,0.999999945,0.9999999418539278,0.9999999460304415,1.0000042338548083
0.584,0.9999999391240091,0.9999999394037548,0.9999999359575005,0.9999999395987725,1.0000041388179248
0.585,0.9999999324265312,0.9999999328689305,0.9999999293033974,0.9999999316163054,1.0000039490769954
0.586,0.9999999250391232,0.9999999255737155,0.9999999218916186,0.9999999220830402,1.0000036646320203
0.587,0.999999917,0.9999999175181098,0.999999914,0.999999911,1.0000032854829994
0.588,0.9999999081945167,0.9999999087021132,0.9999999047950339,0.9999998983641158,1.0000028116299329
0.589,0.9999998987373182,0.9999998991257258,0.9999998951102278,0.9999998841784565,1.0000022430728204
0.59,0.9999998885901896,0.9999998887889477,0.9999998846677461,0.9999998684419992,1.0000015798116624
0.591,0.9999998778862568,0.9999998761714407,0.9999998716806839,0.9999998512372893,1.0000009091939401
0.592,0.9999998653069005,0.9999998646094829,0.9999998601098201,0.99999983,1.0000000521125565
0.593,0.9999998508521206,0.999999851,0.9999998460768603,0.999999808,0.999999194
0.594,0.9999998345219168,0.999999835,0.9999998295818046,0.9999997862152898,0.9999983357886045
0.595,0.9999998163162892,0.999999818,0.9999998106246529,0.9999997633557752,0.9999974765460361
0.596,0.9999997962352378,0.9999997976909445,0.9999997892054052,0.9999997399035033,0.9999966165830728
0.597,0.9999997742787629,0.9999997757936333,0.9999997653240617,0.9999997158584744,0.9999957558997143
0.598,0.9999997504468642,0.9999997518292516,0.9999997389806221,0.9999996912206881,0.9999948944959612
0.599,0.9999997247395416,0.9999997257977992,0.9999997101750866,0.9999996659901443,0.9999940323718131
0.6,0.9999996971567955,0.9999996976992761,0.9999996789074553,0.9999996401668435,0.9999931695272701
0.601,0.9999996680604961,0.9999996634021622,0.9999996412974896,0.9999996102025496,0.9999924502894292
0.602,0.9999996338662736,0.999999632,0.9999996045628107,0.9999995911871195,0.9999916463749944
0.603,0.9999995945741279,0.9999995949200275,0.9999995619219413,0.9999995703930848,0.9999909789994328
0.604,0.9999995501840586,0.9999995522506453,0.9999995133748812,0.9999995478204462,0.9999904481627443
0.605,0.9999995006960659,0.9999995039623865,0.9999994589216311,0.9999995234692028,0.9999900538649289
0.606,0.9999994461101499,0.9999994500552511,0.9999993985621904,0.9999994973393553,0.9999897961059866
0.607,0.9999993864263107,0.9999993905292395,0.9999993322965596,0.9999994694309036,0.9999896748859173
0.608,0.999999322,0.9999993253843513,0.9999992601247383,0.9999994397438476,0.9999896902047213
0.609,0.999999252,0.9999992546205865,0.9999991820467267,0.9999994082781871,0.9999898420623983
0.61,0.9999991767872527,0.9999991782379453,0.9999990980625248,0.9999993750339226,0.9999901304589484
0.611,0.9999990976953577,0.9999990850027178,0.9999989972318252,0.9999993169093873,0.9999906402655194
0.612,0.9999990047459216,0.9999989995653166,0.9999989049177653,0.9999992927627295,0.9999913678584487
0.613,0.9999988979389443,0.9999988988581723,0.9999987986495074,0.9999992435847898,0.9999923416983496
0.614,0.9999987772744252,0.9999987828812849,0.9999986784270514,0.9999991693755683,0.9999935617852223
0.615,0.9999986427523652,0.9999986516346545,0.9999985442503976,0.9999990701350651,0.9999950281190667
0.616,0.9999984943727638,0.9999985051182809,0.9999983961195457,0.999998946,0.9999967406998829
0.617,0.999998332,0.9999983433321644,0.9999982340344958,0.9999987965602131,0.9999986995276708
0.618,0.9999981560409372,0.9999981662763049,0.9999980579952481,0.9999986222258646,1.0000009046024305
0.619,0.9999979660887117,0.9999979739507021,0.9999978680018025,0.9999984228602341,1.0000033559241621
0.62,0.9999977622789452,0.9999977663553564,0.9999976640541588,0.9999981984633219,1.0000060534928654
0.621,0.999997547,0.9999975129470796,0.9999974082205643,0.9999979139241058,1.0000087138463973
0.622,0.9999972946231861,0.9999972807701599,0.999997193,0.9999976076288623,1.000012274191568
0.623,0.9999970042928187,0.9999970070581092,0.9999969304941297,0.9999972342998749,1.000015841025117
0.624,0.9999966762941261,0.9999966918109279,0.9999966211601389,0.9999967939371437,1.0000194143470438
0.625,0.9999963106271087,0.9999963350286157,0.9999962648456322,0.9999962865406683,1.0000229941573482
0.626,0.9999959072917659,0.9999959367111728,0.9999958615506097,0.999995712,1.0000265804560307
0.627,0.9999954662880981,0.9999954968585991,0.9999954112750716,0.999995071,1.0000301732430912
0.628,0.9999949876161052,0.9999950154708948,0.9999949140190179,0.999994362,1.0000337725185295
0.629,0.9999944712757871,0.9999944925480597,0.9999943697824483,0.999993587,1.0000373782823462
0.63,0.9999939172671439,0.9999939280900937,0.9999937785653631,0.9999927440521332,1.0000409905345404
0.631,0.9999933328561683,0.9999932392149944,0.9999930480732621,0.9999918253048199,1.000043616121631
0.632,0.9999926460548592,0.9999926075597102,0.9999923614251232,0.9999907900822785,1.0000473219282768
0.633,0.9999918568632163,0.9999918631061624,0.9999915380582958,0.9999896955025607,1.0000500096481721
0.634,0.9999909652812394,0.9999910058543504,0.9999905779727801,0.9999885415656662,1.0000516792813166
0.635,0.999989971,0.9999900358042749,0.9999894811685763,0.999987328,1.0000523308277103
0.636,0.9999888749462847,0.9999889529559354,0.9999882476456842,0.9999860556203471,1.0000519642873533
0.637,0.9999876761933069,0.9999877573093321,0.9999868774041036,0.9999847236119227,1.0000505796602457
0.638,0.9999863750499951,0.999986449,0.9999853704438351,0.9999833322463219,1.0000481769463874
0.639,0.9999849715163496,0.999985028,0.9999837267648779,0.9999818815235442,1.0000447561457784
0.64,0.9999834655923704,0.9999830294020468,0.9999816238673799,0.9999799238442078,1.0000392617752263
0.641,0.9999818770173947,0.9999816208645218,0.9999798390081004,0.999978646,1.0000337675646132
0.642,0.9999800101372495,0.9999799058170917,0.9999777641964692,0.9999772494195979,1.0000259918483412
0.643,0.9999778649519346,0.9999778842597563,0.9999753994324858,0.9999757337357895,1.0000159346264104
0.644,0.9999754414614505,0.9999755561925157,0.999972745,0.999974099,1.0000035958988212
0.645,0.9999727396657966,0.9999729216153697,0.9999698000474624,0.9999723454251663,0.9999889756655731
0.646,0.9999697595649731,0.9999699805283184,0.9999665654264225,0.9999704727983513,0.9999720739266662
0.647,0.9999665011589803,0.999966733,0.9999630408530304,0.9999684811905343,0.9999528906821008
0.648,0.9999629644478181,0.9999631788245003,0.9999592263272865,0.999966371,0.9999314259318768
0.649,0.9999591494314861,0.9999593182077333,0.9999551218491903,0.9999641410318933,0.99990768
0.65,0.9999550561099846,0.9999538899679138,0.9999493198829459,0.9999592259141512,0.9998864206109537
0.651,0.9999507380541223,0.9999500644861623,0.9999454103868487,0.999958316,0.9998544687075829
0.652,0.9999456636386691,0.9999454034578732,0.9999407388375536,0.9999563755559052,0.9998212036999281
0.653,0.9999398328636251,0.999939907,0.9999353052350609,0.9999534034931705,0.9997866255879889
0.654,0.9999332457289901,0.9999335747616809,0.9999291095793705,0.9999494001746946,0.9997507343717659
0.655,0.9999259022347645,0.999926407,0.9999221518704823,0.9999443656004774,0.9997135300512586
0.656,0.9999178023809479,0.9999184038793371,0.9999144321083963,0.9999383,0.9996750126264672
0.657,0.9999089461675406,0.9999095651183583,0.9999059502931125,0.9999312026848194,0.9996351820973917
0.658,0.9998993335945425,0.9998998908108419,0.9998967064246309,0.9999230743433786,0.999594038
0.659,0.9998889646619535,0.9998893809567873,0.9998867005029516,0.9999139147461968,0.9995515817263882
0.66,0.9998778393697736,0.9998746622826462,0.9998710616338248,0.999899282,0.9995191430488353
0.661,0.999866103,0.9998642019663938,0.9998622526615476,0.9998901408653658,0.9994680014524183
0.662,0.9998523111596951,0.9998514863562445,0.9998507360170691,0.9998775018080693,0.999421164
0.663,0.9998364647440853,0.9998365154521982,0.9998365117003889,0.9998613643922893,0.9993786292502986
0.664,0.999818563,0.9998192892542545,0.9998195797115077,0.9998417286180263,0.9993403986445958
0.665,0.9997986072917253,0.9997998077624136,0.9997999400504246,0.9998185944852798,0.9993064717024642
0.666,0.999776596,0.9997780709766757,0.9997775927171403,0.9997919619940498,0.999276848
0.667,0.9997525303445111,0.9997540788970407,0.9997525377116543,0.9997618311443367,0.9992515288089152
0.668,0.9997264095603338,0.9997278315235084,0.9997247750339673,0.9997282019361403,0.9992305128574976
0.669,0.9996982339024427,0.9996993288560792,0.9996943046840786,0.9996910743694605,0.9992138005696516
0.67,0.9996680033708382,0.9996592242361556,0.9996520494439318,0.999648005,0.9992029801418847
0.671,0.9996361073754005,0.9996310264441575,0.9996203881339943,0.9996036576316616,0.9991976349057475
0.672,0.9995986339555423,0.9995967032193389,0.9995813401197942,0.9995533655922778,0.9992024657161646
0.673,0.9995555831112638,0.9995562545616999,0.9995349054013308,0.9994971289708612,0.9992174725731353
0.674,0.999506955,0.9995096804712404,0.9994810839786048,0.9994349477674124,0.9992426554766596
0.675,0.9994527491494456,0.9994569809479603,0.9994198758516156,0.9993668219819308,0.9992780144267376
0.676,0.9993929660319059,0.9993981559918597,0.9993512810203635,0.9992927516144168,0.9993235494233693
0.677,0.9993276054899457,0.9993332056029387,0.9992752994848488,0.9992127366648702,0.99937926
0.678,0.9992566675235655,0.99926213,0.9991919312450711,0.9991267771332915,0.9994451475562942
0.679,0.9991801521327646,0.999184929,0.9991011763010303,0.9990348730196799,0.9995212106925873
0.68,0.9990980593175434,0.9990765933704259,0.9989868299417145,0.9989269225711586,0.9995578380699243
0.681,0.9990114131063356,0.9990000159741759,0.9988879950161974,0.998827914,0.9996877163751804
0.682,0.9989096670255606,0.9989066860199638,0.998774083,0.9987203864509984,0.9998147455432772
0.683,0.9987928210752178,0.998796604,0.998645092,0.9986043393406742,0.9999389255742146
0.684,0.9986608752553078,0.9986697684376518,0.9985010247407194,0.9984797728635209,1.0000602564679926
0.685,0.9985138295658303,0.998526181,0.9983418794825846,0.9983466870195378,1.000178738224611
0.686,0.9983516840067854,0.9983658406234898,0.9981676566412951,0.9982050818087255,1.000294371
0.687,0.998174439,0.9981887478794651,0.9979783562168514,0.998054957,1.0004071543263695
0.688,0.9979820932799933,0.9979949025774779,0.9977739782092532,0.997896313,1.0005170886715096
0.689,0.9977746481122463,0.9977843047175282,0.9975545226185005,0.9977291499753127,1.0006241738794905
0.69,0.9975521030749317,0.9975569542996161,0.9973199894445933,0.997553467,1.0007284099503118
0.691,0.9973169909252088,0.9972816973104996,0.9970403636814166,0.9973379490601887,1.0007611278618436
0.692,0.9970412809089805,0.9970249408155436,0.9967888886576449,0.9971681332496972,1.0008779436874702
0.693,0.9967249730262466,0.996724419,0.9964996,0.9969656851946569,1.000927754652689
0.694,0.9963680672770074,0.9963801316504161,0.9961724968848795,0.9967306048950677,1.0009105607575002
0.695,0.9959705636612629,0.9959920789802442,0.9958075801358861,0.9964628923509297,1.0008263620019038
0.696,0.9955324621790127,0.9955602609183338,0.9954048494784851,0.9961625475622428,1.0006751583858997
0.697,0.9950537628302571,0.9950846774646849,0.994964305,0.995829571,1.0004569499094882
0.698,0.9945344656149963,0.9945653286192977,0.9944859464384617,0.9954639612512224,1.000171736572669
0.699,0.9939745705332299,0.9940022143821718,0.993969774,0.9950657197288888,0.9998195183754421
0.7,0.9933740775849581,0.9933953347533073,0.993415788,0.9946348459620064,0.9994002953178078
0.701,0.9927380973366242,0.9926620402074084,0.9927214394004553,0.9940592952814506,0.9987701172250735
0.702,0.9919949921335326,0.9919841942040566,0.9921293640397245,0.9935969846807644,0.9981970154923018
0.703,0.9911447619756836,0.9911922903487731,0.9914085770844675,0.9929986798057964,0.9974182752475773
0.704,0.9901874068630769,0.9902863286415577,0.9905590785346845,0.9922643806565461,0.9964338964909013
0.705,0.9891229267957128,0.9892663090824108,0.9895808683903753,0.991394087,0.9952438792222728
0.706,0.987951322,0.9881322316713319,0.9884739466515399,0.9903877995351998,0.9938482234416922
0.707,0.986672592,0.9868840964083215,0.9872383133181784,0.9892455175631037,0.9922469291491594
0.708,0.9852867368650754,0.9855219032933795,0.9858739683902908,0.9879672413167258,0.9904399963446745
0.709,0.9837937569786811,0.9840456523265055,0.984380912,0.9865529707960656,0.9884274250282374
0.71,0.9821936521375294,0.9824553435076999,0.9827591437509371,0.9850027060011235,0.9862092151998483
0.711,0.9804886796549009,0.9805482106493713,0.980773418,0.9830836543220419,0.9835887839351016
0.712,0.9785149173554497,0.9787579653506063,0.9788851038565756,0.981225388,0.9808618910416343
0.713,0.9762723652391753,0.9766659982585111,0.9766369721253331,0.9790013856717652,0.9777387127110586
0.714,0.9737610233060778,0.9742723093730856,0.9740290229896728,0.9764116475713835,0.9742192489433741
0.715,0.9709808915561573,0.9715768986943304,0.9710612564495945,0.9734561736208395,0.9703034997385811
0.716,0.9679319699894136,0.968579766,0.9677336725050982,0.970134964,0.9659914650966795
0.717,0.9646142586058472,0.9652809119568297,0.9640462711561842,0.9664480181692643,0.9612831450176693
0.718,0.9610277574054575,0.9616803358980844,0.9599990524028525,0.9623953366682336,0.9561785395015507
0.719,0.9571724663882447,0.957778038,0.9555920162451026,0.9579769193170404,0.9506776485483236
0.72,0.953048386,0.9535740184006037,0.9508251626829349,0.9531927661156848,0.9447804721579879
0.721,0.948599854,0.9487326753584847,0.945393451,0.9477692113704373,0.9383271587341377
0.722,0.943560789,0.9438061660838504,0.9396966107990412,0.9420430645846701,0.9314628944972079
0.723,0.9379311925857401,0.9382283529097194,0.9333259219227232,0.9356750145555026,0.9240494188888749
0.724,0.9317110633984672,0.9319992358360921,0.9262813839716797,0.9286650612829349,0.9160867319091389
0.725,0.9249004017789689,0.9251188148629679,0.9185629969459103,0.9210132047669671,0.9075748335579997
0.726,0.9174992077272459,0.9175870899903473,0.9101707608454151,0.9127194450075993,0.8985137238354577
0.727,0.9095074812432979,0.9094040612182301,0.901104676,0.9037837820048314,0.8889034027415126
0.728,0.9009252223271249,0.9005697285466165,0.891364741,0.8942062157586634,0.8787438702761645
0.729,0.8917524309787268,0.8910840919755063,0.8809509580955744,0.8839867462690953,0.8680351264394135
0.73,0.8819891071981038,0.8809471515048996,0.8698633256961759,0.8731253735361272,0.8567771712312594
0.731,0.8713158610705529,0.8699643869833016,0.8580070110284707,0.861544874,0.8449725951467072
0.732,0.8597202004301379,0.8580410920898994,0.8451674738668948,0.8490635868421245,0.8324404786281682
0.733,0.8472021252768587,0.8452459855022558,0.8315598665507169,0.8358681457373395,0.8193688396384423
0.734,0.8337616356107151,0.831579067,0.8171841890799368,0.8219585505350888,0.8057576781775295
0.735,0.8193987314317074,0.8170403372442447,0.8020404414545548,0.8073348012353726,0.7916069942454301
0.736,0.8041134127398353,0.8016297955738771,0.7861286236745704,0.7919968978381908,0.7769167878421437
0.737,0.7879056795350989,0.7853474422092682,0.7694487357399841,0.7759448403435434,0.7616870589676705
0.738,0.7707755318174986,0.768193277,0.7520007776507958,0.7591786287514307,0.7459178076220108
0.739,0.7527229695870339,0.7501673003973264,0.7337847494070053,0.7416982630618523,0.7296090338051642
0.74,0.7337479928437048,0.7312695119499936,0.7148006510086129,0.7235037432748084,0.7127607375171306
0.741,0.7133430604878085,0.711897848,0.6954447078440019,0.7049303388867082,0.6956147046712385
0.742,0.6923892688144735,0.6908532389937122,0.6747214786222885,0.6851440292787071,0.6776396131586031
0.743,0.6708866178236996,0.6693853030738582,0.6536559190821704,0.66499726,0.6593692162525604
0.744,0.6488351075154872,0.6474940404741764,0.6322480292236473,0.6444900322484146,0.6408035139531101
0.745,0.626234738,0.6251794511946664,0.6104978090467195,0.6236223448261232,0.6219425062602523
0.746,0.6030855089467461,0.6024415352353285,0.5884052585513869,0.6023941981324017,0.602786193
0.747,0.5793874206862175,0.5792802925961626,0.5659703777376496,0.5808055921672501,0.5833345746943143
0.748,0.5551404731082503,0.5556957232771689,0.5431931666055075,0.5588565269306685,0.5635876508212341
0.749,0.5303446662128444,0.5316878272783471,0.5200736251549607,0.5365470024226566,0.5435454215547463
0.75,0.5049999999999998,0.5072566045996972,0.49661175338600905,0.5138770186432148,0.5232078868948511
0.751,0.4796553337871563,0.4832811756056035,0.47355239027343965,0.4914992422496913,0.503002675
0.752,0.45485952689175113,0.4585475074418073,0.4498193595637472,0.46841160838495277,0.4822424399931407
0.753,0.4306125793137844,0.4343275770400489,0.4265058087173713,0.44562313575257123,0.4616037041407233
0.754,0.40691449105325617,0.41062138440032825,0.4036117377343121,0.42313382435254654,0.44108646757333814
0.755,0.38376526211016637,0.3874289295226454,0.3811371466145694,0.4009436741848787,0.4206907302909851
0.756,0.3611648924845151,0.3647502124070004,0.35908203535814326,0.3790526852495677,0.40041649229366405
0.757,0.3391133821763023,0.3425852330533931,0.3374464039650338,0.35746085754661366,0.38026375358137526
0.758,0.31761073118552796,0.32093399146182366,0.31623025243524083,0.3361681910760165,0.3602325141541185
0.759,0.29665693951219213,0.29979648763229205,0.2954335807687645,0.3151746858377762,0.3403227740118939
0.76,0.2762520071562948,0.2791727215647982,0.27505638896560475,0.29448034183189276,0.32053453315470143
0.761,0.2572770304129654,0.25958680669336914,0.2556162072784034,0.27462128599821284,0.3013050230241789
0.762,0.23922446818250018,0.24099928860902042,0.23685300013392172,0.2551671810995321,0.28209457906761876
0.763,0.2220943204648994,0.22334971917454324,0.21897250982147812,0.23651061031659484,0.2634149763787188
0.764,0.20588658726016296,0.20663809838993763,0.20197473634107266,0.21865157364940088,0.24526621495747922
0.765,0.1906012685682909,0.19086442625520353,0.1858596796927053,0.20159007109795019,0.22764829480389984
0.766,0.17623836438928317,0.17602870277034097,0.17062733987637604,0.18532610266224286,0.21056121591798077
0.767,0.16279787472313983,0.16213092793534992,0.15627771689208497,0.1698596683422789,0.19400497829972196
0.768,0.1502797995698609,0.14917110175023046,0.14281081073983196,0.15519076813805824,0.17797958194912344
0.769,0.1386841389294463,0.1371492242149825,0.1302266214196171,0.14131940204958093,0.16248502686618516
0.77,0.12801089280189615,0.12533755001242164,0.11788710737204566,0.1278155588223797,0.1476229348177639
0.771,0.1182475690212734,0.11569761113685703,0.10761419729961746,0.11601086293308353,0.13333051358912773
0.772,0.1090747776728756,0.10665619843818344,0.098044032,0.10497749839315794,0.11978283624800905
0.773,0.10049251875670273,0.098213312,0.089176612,0.094715465,0.10697990279440785
0.774,0.092500792,0.090368952,0.081011936,0.085224763,0.094921713
0.775,0.085099598,0.083123117,0.073550006,0.076505393,0.083608268
0.776,0.078288937,0.076475809,0.06679082,0.068557354,0.073039566
0.777,0.072068807,0.070427028,0.060734379,0.061380646,0.063215608
0.778,0.066439211,0.064976772,0.055380683,0.054975269490385434,0.054136394
0.779,0.061400146,0.060125043,0.050729732,0.049341224,0.045801924
0.78,0.056951614,0.055527665,0.046185452434861475,0.043800281,0.037621548
0.781,0.052827533611755156,0.051801762,0.043096934,0.040011858,0.031193954
0.782,0.048972243,0.048297653,0.040253965,0.036584936246657436,0.025384104959281832
0.783,0.045385741,0.045015337,0.037656544024495614,0.033519515812036174,0.020192001241487446
0.784,0.042068030010586045,0.041954816,0.035304672,0.030815596716160423,0.015617642879956945
0.785,0.039019108,0.039116087765064145,0.033198349,0.028473178959030173,0.011661029874690325
0.786,0.036238977,0.036499154,0.031337576,0.026492262540645423,0.008322162
0.787,0.033727635,0.034104013,0.029722350442188697,0.024872847461006188,0.00560104
0.788,0.031485083,0.031930666,0.028352674242715703,0.023614933720112457,0.003497663
0.789,0.029511320345098915,0.029979113,0.027228547,0.022718521317964233,0.002012031
0.79,0.027806347862470715,0.028150667246940257,0.026246226751004346,0.021881170443324487,0.000668348
0.791,0.026206243,0.026559445518648164,0.025427833,0.021634097966276765,0.000499121
0.792,0.024713263134924873,0.025066522,0.024625189687357208,0.02140412,0.000475154
0.793,0.023327408,0.023671896497633915,0.023838297,0.021191237543856194,0.000596445
0.794,0.022048678226409078,0.022375569204911766,0.023067154905191505,0.020995449598483342,0.000862996
0.795,0.020877073,0.021177540057379592,0.022311763369664186,0.020816756,0.001274807
0.796,0.019812593,0.020077809055037404,0.021572122404507225,0.020655158239412517,0.001831876
0.797,0.018855238024316694,0.019076376197885193,0.020848232,0.020510654825714538,0.002534205
0.798,0.018005008,0.018173241485922965,0.020140092,0.020383246255908188,0.003381793
0.799,0.017261903,0.017368404919150718,0.019447702931258498,0.020272933,0.004374641
0.8,0.016625922415041905,0.016588567,0.018838412778524747,0.020258008165213604,0.005296793
0.801,0.016025429,0.015991447,0.018079457324791832,0.019992240714588633,0.006548289
0.802,0.015465534,0.015435602311522231,0.017349551,0.019686190962736373,0.007773498
0.803,0.014946237169742697,0.014921034220788025,0.016648693832237473,0.019339859,0.008972419
0.804,0.014467537820987178,0.014447742308536807,0.015976885793416034,0.018953244555349965,0.010145054073379244
0.805,0.014029436338737098,0.014015726574768581,0.015334126892898418,0.018526348,0.011291402050885265
0.806,0.013631932722992457,0.013624987019483344,0.014720417,0.018059168943054385,0.012411463155865823
0.807,0.013275027,0.013275523642681102,0.014135756506774668,0.017551707685065653,0.013505237388320922
0.808,0.012958719091019503,0.012967336444361849,0.013580145021168534,0.017003964125849633,0.014572724748250561
0.809,0.012683009074791187,0.012700425424525586,0.013053582673866224,0.016415938265406313,0.015613925235654738
0.81,0.012447896925068314,0.012457534,0.012516608,0.015874172,0.016580776
0.811,0.012225351887753732,0.012252995872219834,0.012105908061899557,0.015174098905656621,0.017517503973148878
0.812,0.012017906720006577,0.012060276009073587,0.011736045,0.014506947,0.018356076588840437
0.813,0.011825561421826867,0.011879374570110455,0.011407018979506035,0.013872717019829131,0.019096493990683448
0.814,0.011648316,0.011710291555330397,0.011118830015570885,0.013271408,0.019738756178678075
0.815,0.01148617,0.011553026964733438,0.010871478103143489,0.012703021467101247,0.020282863152824234
0.816,0.011339124744692222,0.011407581,0.010664963,0.012167556065649683,0.020728815
0.817,0.011207178924782192,0.011273953056088803,0.010499285432811964,0.011665012,0.021076611459571133
0.818,0.011090332974439588,0.011152143738041133,0.010374444674907835,0.011195390012571318,0.021326252792171877
0.819,0.010988586893664408,0.011042152844176558,0.010290441,0.010758689360944516,0.021477738910924152
0.82,0.010901940682456654,0.01094398,0.010247274313622844,0.01035491,0.02153107
0.821,0.010819847867235404,0.010847992628703859,0.010215808,0.010007294459344635,0.021501204098962855
0.822,0.010743332476434542,0.010765238,0.010235843859693042,0.009753559,0.021274983176355698
0.823,0.010672394510054074,0.010688684976521808,0.010258565489727926,0.00954141,0.020976484
0.824,0.010607033968093996,0.010618334039601227,0.010283973261243569,0.009370848,0.020605706459942225
0.825,0.010547250850554307,0.010554185028794275,0.010312067174239974,0.009241871,0.020162651
0.826,0.010493045,0.010496237944100954,0.010342847228717141,0.009154481,0.019647316581929874
0.827,0.010444416888736105,0.010444492785521266,0.010376313,0.009108677,0.019059704207324116
0.828,0.010401366044457593,0.010398949553055205,0.010412466,0.009104459,0.018399814
0.829,0.010363892624599469,0.010359608246702776,0.010451304241033209,0.009141827,0.017667644586913445
0.83,0.010331996629161736,0.010326468866463977,0.010492828861433422,0.009220782,0.016863197341108527
0.831,0.010301766097557225,0.010295406,0.010519200296323888,0.009304664,0.016077856691432912
0.832,0.01027359,0.010270353806422878,0.010524168114599023,0.009441006,0.015182091994957013
0.833,0.01024747,0.010246976379501612,0.010522158553817447,0.009574354,0.014307523909181089
0.834,0.010223403745025002,0.010225274,0.010513172,0.009704707,0.013454152434105148
0.835,0.010201392708274696,0.010205246354753504,0.010497207,0.009832066,0.012621977569729189
0.836,0.010181436545237937,0.010186893756926663,0.010474265597132446,0.00995643,0.011810999316053209
0.837,0.010163535255914732,0.010170216102131303,0.010444347,0.010077800474581108,0.011021217673077214
0.838,0.010147688840305077,0.010155213390367415,0.010407450064058882,0.010196176,0.010252632640801198
0.839,0.010133897298408972,0.010141885621635004,0.010363576,0.010311557695129718,0.009505244
0.84,0.010122161,0.010130233,0.010312725014758469,0.010423944748893533,0.008779052
0.841,0.010111035338046562,0.010118188,0.010263092443456233,0.010513895750270546,0.008130147
0.842,0.010100666405457544,0.010107017381488604,0.01020893,0.010571947750964789,0.007550858
0.843,0.010091053832459358,0.010096582348384935,0.010159205974427855,0.010615561313689612,0.007042296
0.844,0.010082197619052007,0.010086882912859767,0.010113921493968822,0.010644736438445017,0.006604462
0.845,0.010074098,0.010077919074913096,0.010073076182879896,0.010659473125231002,0.006237355
0.846,0.010066754271009807,0.010069690834544924,0.010036670041161077,0.010659771374047567,0.005940976
0.847,0.010060167,0.010062198191755252,0.010004703068812366,0.010645631184894713,0.005715324
0.848,0.010054336361330947,0.010055441146544077,0.009977175,0.010617052557772438,0.0055604
0.849,0.010049261945877769,0.010049419698911403,0.009954087,0.010574035492680746,0.005476203
0.85,0.010044943890015423,0.010044133848857226,0.009935437,0.010516579989619631,0.005462734
0.851,0.010040850568514016,0.010039345271055062,0.009922652,0.010457647056539388,0.005493761
0.852,0.010037035552182126,0.010035727620877252,0.009922597,0.010379779081852539,0.005652893
0.853,0.010033498841019749,0.010032404427705543,0.009924672,0.010305170705839592,0.005845265
0.854,0.010030240435026885,0.010029375691539931,0.009928878,0.010233821928500555,0.006070878
0.855,0.010027260334203536,0.010026641412380419,0.009935213,0.010165732749835416,0.006329732
0.856,0.010024559,0.010024201590227006,0.009943678,0.010100903169844187,0.006621827
0.857,0.010022135,0.010022056225079696,0.009954274,0.010039333188526862,0.006947162
0.858,0.010019989862750576,0.010020205316938483,0.009966999,0.009981023,0.007305738
0.859,0.010018122982605284,0.010018648865803373,0.009981855,0.009925972,0.007697554
0.86,0.010016534407629507,0.010017387,0.009998841,0.009874181,0.008122611
0.861,0.010015028483650323,0.010016021909690226,0.010013457266594996,0.009832553,0.008524912
0.862,0.010013624950004884,0.010014656986940939,0.010025757103869755,0.009807849,0.008960874
0.863,0.010012324,0.010013359154793584,0.010036055,0.009789549,0.00937252
0.864,0.010011125053715242,0.010012128,0.010044350424415633,0.00977765,0.009759851
0.865,0.010010028691071038,0.010010964762304666,0.010050643907686755,0.009772155,0.010122867163381722
0.866,0.010009034718760579,0.010009868201963104,0.010054935272956662,0.009773063,0.010461568315093761
0.867,0.010008143136783864,0.010008838732223474,0.010057225,0.009780373,0.010775954436800812
0.868,0.010007353945140896,0.010007876353085777,0.010057511649492843,0.009794086,0.011066025528502874
0.869,0.010006667143831671,0.010006981,0.010055796660759116,0.009814202,0.011331781590199947
0.87,0.010006082732856192,0.010006152866616174,0.010052079554024177,0.00984072,0.011573222621892029
0.871,0.010005528724212938,0.010005395135568404,0.010047264619020247,0.009867001,0.011773605142475005
0.872,0.010005012383894823,0.010004831,0.010039250079546163,0.00989997,0.011912747888743469
0.873,0.010004533711901844,0.010004321465241488,0.010031565737547397,0.009930862,0.012019554860924054
0.874,0.010004092708234009,0.010003865417580308,0.010024211593023951,0.009959678,0.012094026059016758
0.875,0.010003689372891311,0.010003463228253979,0.010017187645975827,0.009986418,0.012136161483021577
0.876,0.010003323705873752,0.010003114897262503,0.010010493896403024,0.010011080735310198,0.012145961132938516
0.877,0.010002995707181331,0.010002820424605877,0.01000413,0.010033667091450574,0.012123425008767574
0.878,0.010002705376814053,0.010002579810284106,0.009998097,0.010054176914417018,0.012068553110508752
0.879,0.010002453,0.010002393054297187,0.009992394,0.010072610204209525,0.011981345438162046
0.88,0.010002237721054907,0.010002260156645118,0.009987021,0.010088966960828097,0.011861801991727462
0.881,0.010002033911288274,0.010002118206555423,0.009983062,0.010100961978870287,0.011735226206300634
0.882,0.010001843959062954,0.010001966534663209,0.009981716,0.010104578338702206,0.01155874
0.883,0.010001668,0.010001818239586803,0.00998099,0.010105902938336811,0.011380134262831146
0.884,0.010001506,0.010001673321326201,0.009980882,0.010104936,0.011199410272518502
0.885,0.010001357247634846,0.010001531779881409,0.009981394,0.010101676857014071,0.011016567603153922
0.886,0.010001222725574762,0.010001393615252421,0.009982525,0.010096126,0.010831606254737405
0.887,0.010001102,0.010001258827439238,0.009984275,0.010088283734902073,0.010644526227268953
0.888,0.010000995254078528,0.010001127416441866,0.009986645,0.010078149533550101,0.010455327520748568
0.889,0.010000902304642376,0.010000999382260296,0.009989633,0.010065723572000815,0.010264010135176246
0.89,0.010000823212747534,0.010000874724894535,0.009993241,0.010051005850254213,0.010070574070551988
0.891,0.010000748,0.010000756,0.009996556,0.010037196520205696,0.009897071
0.892,0.010000678355452068,0.010000665403791013,0.009999709,0.010022297221749608,0.009734419
0.893,0.010000613573689381,0.010000584738697945,0.010002437665764936,0.010008807254413062,0.009588761
0.894,0.010000553889850055,0.010000513649600076,0.010004742052868613,0.009996727,0.009460096
0.895,0.010000499303934096,0.010000452136497405,0.010006622237903653,0.009986055,0.009348424
0.896,0.010000449815941498,0.010000400199389935,0.010008078220870052,0.009976793,0.009253745
0.897,0.010000405425872265,0.010000358,0.010009110001767813,0.009968941,0.00917606
0.898,0.010000366133726395,0.010000325053160588,0.010009717580596936,0.009962497,0.009115367
0.899,0.010000331939503889,0.010000301844038715,0.010009900957357421,0.009957463,0.009071667
0.9,0.010000302843204745,0.01000029,0.010010527,0.009950525,0.009021376
0.901,0.010000275260458467,0.010000276,0.010009064,0.009951909,0.009031453
0.902,0.010000249553135934,0.010000260718664847,0.010007631054748618,0.009953919,0.009050616
0.903,0.010000225721237146,0.010000245455518893,0.010006229879428246,0.009956555,0.009078863
0.904,0.010000203764762105,0.010000229724130795,0.01000486,0.009959819,0.009116194
0.905,0.010000183683710806,0.010000214,0.010003521429022421,0.009963708,0.009162611
0.906,0.010000165478083254,0.010000196856628155,0.010002214153936975,0.009968225,0.009218112
0.907,0.010000149147879448,0.010000179720513617,0.010000938178929834,0.009973368,0.009282698
0.908,0.010000134693099384,0.010000162116156931,0.009999694,0.009979138,0.009356368
0.909,0.010000122113743069,0.010000144043558097,0.00999848,0.009985535,0.009439123
0.91,0.010000111409810497,0.010000122942189611,0.009996861,0.009992419,0.009516844
0.911,0.010000101262681756,0.010000106714417234,0.009996429,0.009998758,0.009617979
0.912,0.010000091805483207,0.010000092165770715,0.009996132,0.010004325677645327,0.00971404
0.913,0.010000083038214851,0.010000079296250054,0.00999597,0.010009121073091412,0.009805027
0.914,0.010000074960876688,0.010000068,0.009995942,0.010013144,0.009890941
0.915,0.010000067573468718,0.010000058594586306,0.009996049,0.010016395861896399,0.00997178
0.916,0.010000060875990941,0.010000051,0.009996291,0.010018875255255293,0.010047546421323538
0.917,0.010000054868443357,0.010000045,0.009996668,0.010020582647918462,0.010118238627203164
0.918,0.010000049550825967,0.010000040135534622,0.009997179,0.010021518,0.010183857
0.919,0.010000045,0.010000037,0.009997825,0.010021681431157609,0.010244401738026349
0.92,0.010000040985381764,0.010000036481300602,0.009998569,0.010022549195585559,0.01030627
0.921,0.010000037,0.010000035654052476,0.009999327,0.010019975468821862,0.010346001
0.922,0.010000034,0.010000035,0.009999989,0.010017386,0.010378503825725935
0.923,0.010000030548053828,0.010000033321231842,0.010000557237568174,0.010014780008666886,0.010403779210751569
0.924,0.010000027576566862,0.010000031815659336,0.01000103,0.010012158275275603,0.010421826975561176
0.925,0.010000024858891066,0.010000030083978706,0.010001408633291166,0.010009520539675123,0.010432647
0.926,0.010000022395026441,0.010000028126189948,0.010001692,0.010006866801865452,0.010436239644532296
0.927,0.01000002,0.010000025942293064,0.010001880797197996,0.010004197061846583,0.010432604548693814
0.928,0.010000018,0.010000023532288056,0.010001974667220356,0.010001511319618522,0.010421741832639305
0.929,0.010000016526299605,0.010000020896174919,0.010001973729288675,0.00999881,0.010403651496368764
0.93,0.010000015,0.010000018,0.010002059,0.009995632,0.010389207552867112
0.931,0.010000013704414936,0.010000014980702732,0.010001707652967097,0.009993883,0.010351470796981477
0.932,0.010000012424522118,0.010000012628624478,0.010001372,0.009992465,0.010313334256423215
0.933,0.010000011238001214,0.010000010574148732,0.010001052223467885,0.009991376,0.010274797931192327
0.934,0.010000010144852224,0.010000009,0.010000748191324616,0.009990617,0.010235862
0.935,0.010000009,0.010000007358004779,0.010000459947585567,0.009990188,0.010196525926712665
0.936,0.010000008,0.010000006,0.010000187492250744,0.009990089,0.010156790247463894
0.937,0.010000007425636745,0.010000005332270872,0.009999931,0.00999032,0.010116654783542497
0.938,0.010000006705975416,0.010000004765807688,0.00999969,0.00999088,0.010076119534948478
0.939,0.010000006,0.010000004496947015,0.009999465,0.009991771,0.010035184501681824
0.94,0.010000005546768498,0.010000004525688853,0.009999256,0.009992991,0.00999385
0.941,0.010000005041572613,0.010000004679813953,0.009999118,0.00999424,0.009957045
0.942,0.010000005,0.010000004689499235,0.009999114,0.009995829,0.009922994
0.943,0.010000004,0.010000004638020732,0.009999133,0.009997299,0.009892858
0.944,0.010000004,0.010000005,0.009999175,0.009998652,0.009866638
0.945,0.010000003364285193,0.010000004351572387,0.009999239,0.009999887,0.009844334
0.946,0.010000003030837368,0.010000004116602543,0.009999325,0.010001003798998185,0.009825946
0.947,0.010000002731739155,0.010000004,0.009999434,0.010002003,0.009811474
0.948,0.010000002466990555,0.010000003463171519,0.009999565,0.010002884177555123,0.009800917
0.949,0.010000002236591567,0.010000003044710333,0.009999718,0.010003647578396006,0.009794276
0.95,0.010000002040542189,0.010000002565085368,0.009999894,0.010004293120278498,0.00979155
0.951,0.010000002,0.010000002046910757,0.010000047696172876,0.010004711949352301,0.009791629
0.952,0.010000001681476274,0.010000001669935744,0.010000163899861636,0.010004659520834486,0.009799449
0.953,0.010000002,0.010000001346395835,0.010000258820984919,0.010004517842133057,0.009809074
0.954,0.010000001372956452,0.010000001,0.010000332459542727,0.010004286913248015,0.009820503
0.955,0.010000001237651324,0.010000000859621331,0.010000384815535055,0.010003966734179356,0.009833737
0.956,0.010000001,0.010000000696386738,0.010000415888961911,0.010003557304927082,0.009848776
0.957,0.010000001004950639,0.010000001,0.010000425679823286,0.010003058625491194,0.009865619
0.958,0.010000000907555082,0.010000000530222868,0.010000414188119186,0.010002470695871691,0.009884267
0.959,0.010000000822796045,0.010000000527293593,0.010000381,0.010001793516068573,0.00990472
0.96,0.010000000750673532,0.010000000577799421,0.010000327357014557,0.010001027,0.009926977
0.961,0.010000000682302636,0.010000000645640453,0.010000264089771563,0.010000340735218256,0.009947723
0.962,0.010000000618580472,0.010000000668429439,0.010000181,0.009999714,0.009969857
0.963,0.010000000559507036,0.010000000677390939,0.010000105475816907,0.009999175,0.009990401
0.964,0.010000000505082332,0.010000000672524953,0.010000037941698832,0.009998723,0.010009354427631165
0.965,0.010000000455306357,0.010000000653831475,0.009999978,0.009998358,0.010026717538088226
0.966,0.010000000410179111,0.010000000621310508,0.009999926,0.009998081,0.010042490330528526
0.967,0.010000000369700598,0.010000000574962057,0.009999882,0.009997891,0.010056672804952066
0.968,0.010000000333870815,0.010000000514786117,0.009999846,0.009997788,0.010069264961358848
0.969,0.010000000302689762,0.010000000440782687,0.009999818,0.009997772,0.010080267
0.97,0.01,0.010000000352951769,0.009999798,0.009997843,0.010089678320122131
0.971,0.010000000251005194,0.010000000262254229,0.009999792,0.009997975,0.010096905770490659
0.972,0.01,0.01,0.009999814,0.009998278,0.010100048164417766
0.973,0.010000000205831213,0.01,0.009999838,0.009998577,0.010101608939700236
0.974,0.010000000185809479,0.010000000116036929,0.009999863,0.009998873,0.010101588096338068
0.975,0.010000000167497913,0.010000000086295088,0.00999989,0.009999167,0.010099985634331263
0.976,0.010000000150896516,0.010000000066051876,0.009999918,0.009999457,0.010096802
0.977,0.01,0.010000000055307292,0.009999947,0.009999744,0.010092035854383742
0.978,0.010000000122824235,0.010000000054061337,0.009999978,0.010000028690046734,0.010085688536443024
0.979,0.010000000111353349,0.01,0.010000010564257786,0.010000310092496498,0.01007776
0.98,0.010000000101592632,0.010000000080065314,0.010000044243979331,0.010000588514059655,0.010068249
0.981,0.010000000092339681,0.010000000098015644,0.010000069978628609,0.010000805851813337,0.010058891
0.982,0.01,0.010000000103061863,0.010000081,0.010000917,0.010047427202853232
0.983,0.010000000075721166,0.010000000105345507,0.010000088042430185,0.010000993,0.010036386515224056
0.984,0.010000000068355601,0.010000000104866577,0.010000091436239181,0.010001035632229196,0.010025768768595069
0.985,0.010000000061619163,0.010000000101625071,0.010000091,0.010001043568370916,0.010015573962966269
0.986,0.010000000055511852,0.010000000095620992,0.010000086947673577,0.010001017175847516,0.010005802098337666
0.987,0.01,0.010000000086854338,0.010000079065298982,0.010000956454658998,0.009996453
0.988,0.010000000045184615,0.010000000075325111,0.010000067424196526,0.010000861404805366,0.009987527
0.989,0.01,0.010000000061033309,0.010000052024366206,0.010000732026286614,0.009979024
0.99,0.01,0.010000000043978932,0.010000032865808021,0.010000568319102742,0.009970944
0.991,0.010000000033969867,0.010000000028109569,0.010000015,0.010000408855229492,0.009964166
0.992,0.010000000030797297,0.010000000019820439,0.009999999,0.010000232099391798,0.009959135
0.993,0.010000000027856185,0.010000000013305881,0.009999985,0.010000073756493824,0.009955116
0.994,0.010000000025146524,0.010000000008565893,0.009999974,0.009999934,0.009952107
0.995,0.01,0.010000000005600475,0.009999965,0.009999812,0.009950109
0.996,0.010000000020421571,0.010000000004409626,0.009999959,0.009999709,0.009949123
0.997,0.010000000018406277,0.010000000004993348,0.009999956,0.009999625,0.009949147
0.998,0.010000000016622438,0.010000000007351639,0.009999955,0.009999558,0.009950182
0.999,0.010000000015070051,0.01,0.009999956,0.00999951,0.009952228
1,0.010000000013749122,0.01,0.00999996,0.009999481,0.009955285

==> plot_results_csv/DG+limiter_bump_1D_128_p_1_q_11_T_50-0.csv <==
x,t_0.0,t_1.0,t_5.0,t_10.0,t_49.99
0,0.010000000013749065,0.010000000003402383,0.009999791,0.009993998,0.009775702
0.001,0.010000000015833116,0.010000000005684965,0.009999774,0.00999462,0.00978623
0.002,0.010000000017917168,0.010000000007967549,0.009999756,0.009995242,0.009796758
0.003,0.01,0.010000000010250133,0.009999739,0.009995864,0.009807286
0.004,0.01,0.010000000012532715,0.009999721,0.009996486,0.009817814
0.005,0.010000000024169321,0.010000000014815297,0.009999704,0.009997108,0.009828343
0.006,0.010000000026253373,0.01,0.009999686,0.00999773,0.009838871
0.007,0.010000000028337426,0.010000000019380464,0.009999669,0.009998352,0.009849399
0.008,0.010000000030884216,0.01,0.009999647,0.009999144,0.009855891
0.009,0.010000000035436203,0.010000000020297582,0.009999646,0.009999771,0.009870144
0.01,0.01,0.010000000021473682,0.009999645,0.010000397796419013,0.009884397
0.011,0.010000000044540177,0.010000000022649783,0.009999644,0.010001024903137933,0.00989865
0.012,0.010000000049092165,0.010000000023825884,0.009999643,0.010001652009856853,0.009912903
0.013,0.010000000053644152,0.010000000025001985,0.009999642,0.010002279116575773,0.009927156
0.014,0.010000000058196139,0.010000000026178086,0.009999641,0.010002906223294692,0.009941409
0.015,0.010000000062748126,0.010000000027354185,0.00999964,0.010003533330013612,0.009955662
0.016,0.010000000069321538,0.010000000023749006,0.009999622,0.010004529939600585,0.009966788
0.017,0.010000000079263993,0.010000000028340133,0.009999628,0.010004914885493085,0.009984594
0.018,0.010000000089206446,0.010000000032931257,0.009999634,0.010005299831385588,0.010002399641883562
0.019,0.01,0.010000000037522383,0.009999639,0.010005685,0.010020205617959473
0.02,0.010000000109091356,0.010000000042113509,0.009999645,0.010006069723170592,0.010038011594035383
0.021,0.010000000119033809,0.010000000046704635,0.009999651,0.010006454669063093,0.010055817570111291
0.022,0.010000000128976264,0.010000000051295761,0.009999656,0.010006839614955593,0.010073623546187202
0.023,0.010000000138918719,0.010000000055886886,0.009999662,0.010007224560848096,0.01009143
0.024,0.01,0.010000000052705597,0.009999614,0.010008113350973501,0.010107364968669633
0.025,0.010000000177200286,0.010000000063244772,0.009999654,0.010008029135392242,0.010128344550881054
0.026,0.010000000198916602,0.010000000073783948,0.009999694,0.010007944919810984,0.010149324
0.027,0.01,0.010000000084323123,0.009999735,0.010007860704229727,0.010170304
0.028,0.010000000242349236,0.010000000094862299,0.009999775,0.010007776488648468,0.010191283297515308
0.029,0.010000000264065553,0.010000000105401474,0.009999815,0.010007692,0.010212262879726727
0.03,0.010000000285781869,0.01,0.009999855,0.010007608057485951,0.010233242461938146
0.031,0.010000000307498185,0.010000000126479825,0.009999896,0.010007523841904693,0.010254222044149563
0.032,0.010000000348501861,0.010000000117198026,0.009999872,0.010007992399604817,0.010275055655245405
0.033,0.010000000395934657,0.010000000142457473,0.009999992,0.010007189275451488,0.010298211529301554
0.034,0.010000000443367454,0.010000000167716922,0.010000111786068955,0.010006386,0.010321367403357701
0.035,0.01,0.01,0.010000232,0.010005583027144833,0.010344523277413848
0.036,0.010000000538233045,0.010000000218235817,0.010000351365933103,0.010004779902991506,0.010367679151469996
0.037,0.010000000585665842,0.010000000243495266,0.010000471155865179,0.010003976778838177,0.010390835025526143
0.038,0.010000000633098638,0.010000000268754715,0.010000590945797253,0.010003174,0.010413991
0.039,0.010000000680531433,0.010000000294014164,0.010000710735729326,0.010002370530531522,0.010437147
0.04,0.010000000780623564,0.010000000282021335,0.010000832266502887,0.010001952807945432,0.010462094820777612
0.041,0.010000000884226316,0.010000000346405767,0.010001041171706119,0.010000225,0.010485417215143157
0.042,0.010000000987829067,0.010000000410790199,0.01000125,0.009998497,0.01050874
0.043,0.010000001091431818,0.01,0.010001458982112583,0.00999677,0.010532062003874243
0.044,0.010000001,0.010000001,0.010001667887315813,0.009995042,0.010555384398239786
0.045,0.010000001298637321,0.010000000603943491,0.010001876792519047,0.009993314,0.010578706792605329
0.046,0.010000001402240073,0.010000000668327923,0.010002085697722278,0.009991587,0.010602029186970872
0.047,0.010000001521178631,0.010000000622813136,0.010002448,0.009990641,0.010631812110278058
0.048,0.010000001747467846,0.010000000763636857,0.010002644077934403,0.009988039,0.010651992
0.049,0.010000001973757059,0.010000001,0.010002840388650139,0.009985437,0.010672171078335964
0.05,0.010000002200046272,0.010000001045284302,0.010003036699365872,0.009982835,0.010692350562364915
0.051,0.010000002426335485,0.010000001186108023,0.010003233010081606,0.009980233,0.010712530046393868
0.052,0.010000002652624698,0.010000001326931745,0.010003429,0.009977631,0.01073271
0.053,0.010000002878913911,0.010000001467755468,0.010003625631513073,0.009975029,0.010752889014451771
0.054,0.010000003105203124,0.010000002,0.010003821942228807,0.009972428,0.010773068498480724
0.055,0.010000003415233548,0.010000001674927752,0.010004559515314362,0.009969341,0.010804637
0.056,0.010000003909494628,0.010000001903895075,0.010004465184315227,0.009966479,0.010816969
0.057,0.010000004403755708,0.010000002132862396,0.010004371,0.009963618,0.010829301436868539
0.058,0.010000004898016788,0.010000002361829716,0.010004276522316956,0.009960757,0.010841633845115627
0.059,0.010000005392277867,0.010000002590797037,0.010004182,0.009957895,0.010853966253362716
0.06,0.010000005886538947,0.010000002819764358,0.010004087860318684,0.009955034,0.010866298661609805
0.061,0.010000006380800027,0.010000003048731679,0.010003994,0.009952173,0.010878631069856894
0.062,0.010000006875061107,0.010000003,0.010003899198320412,0.009949311,0.010890963478103984
0.063,0.010000007661974368,0.010000003410080009,0.010004647750901006,0.009944175,0.010918597693590814
0.064,0.010000008741539806,0.010000003694015176,0.010003838381936128,0.009942499,0.010917149722744973
0.065,0.010000009821105247,0.010000003977950343,0.010003029012971246,0.009940824,0.010915701751899128
0.066,0.010000010900670686,0.010000004261885511,0.010002219644006367,0.009939149,0.010914253781053287
0.067,0.010000011980236125,0.010000005,0.010001410275041488,0.009937474,0.010912805810207444
0.068,0.010000013059801565,0.010000004829755847,0.010000600906076608,0.009935799,0.010911357839361601
0.069,0.010000014139367004,0.010000005113691016,0.009999792,0.009934124,0.010909909868515758
0.07,0.010000015218932443,0.010000005397626183,0.009998982,0.009932448,0.010908461897669915
0.071,0.010000017177413147,0.010000004727619746,0.009998828,0.009926897,0.010924030919763222
0.072,0.01000002,0.010000005358498246,0.009996972,0.009928705,0.010902109
0.073,0.010000021893388434,0.010000005989376745,0.009995117,0.009930512,0.010880186
0.074,0.010000024251376076,0.010000006620255244,0.009993262,0.00993232,0.010858263886814708
0.075,0.010000027,0.010000007251133742,0.009991406,0.009934127,0.010836341542498538
0.076,0.010000028967351363,0.010000007882012243,0.009989551,0.009935935,0.010814419198182369
0.077,0.010000031325339005,0.010000008512890741,0.009987695,0.009937743,0.010792496853866199
0.078,0.010000033683326649,0.010000009,0.00998584,0.00993955,0.010770574509550027
0.079,0.010000038484603546,0.010000006,0.009983652,0.009937115,0.010764235189881333
0.08,0.010000043634921763,0.010000009045892766,0.009981024,0.009945107,0.010715162166781212
0.081,0.010000048785239982,0.010000012052933101,0.009978396,0.0099531,0.010666089143681095
0.082,0.010000053935558199,0.010000015059973435,0.009975768,0.009961092,0.010617016120580974
0.083,0.010000059085876416,0.010000018,0.00997314,0.009969084,0.010567943097480853
0.084,0.010000064236194633,0.010000021074054104,0.009970512,0.009977077,0.010518870074380736
0.085,0.010000069,0.010000024,0.009967884,0.009985069,0.010469797051280615
0.086,0.010000074918019165,0.010000012512881545,0.009962627,0.009982324,0.010464087108811084
0.087,0.010000086167346935,0.010000023523106426,0.009960757,0.009998556,0.010382258813752612
0.088,0.010000097416674706,0.010000034533331311,0.009958887,0.010014788130179642,0.010300431
0.089,0.010000108666002476,0.010000045543556194,0.009957017,0.010031020440913337,0.010218602
0.09,0.010000119915330247,0.010000056553781077,0.009955147,0.010047252751647032,0.010136773928577198
0.091,0.010000131164658019,0.010000068,0.009953277,0.010063485,0.010054945633518726
0.092,0.010000142413985788,0.010000078574230842,0.009951407,0.010079717373114423,0.009973117
0.093,0.010000153663313558,0.010000089584455725,0.009949537,0.01009595,0.009891289
0.094,0.010000168243005361,0.010000086066316142,0.00994098,0.010105475941661507,0.009848046
0.095,0.010000192813789253,0.010000111332299545,0.009943011,0.010129742977278812,0.009730181
0.096,0.010000217384573145,0.010000136598282946,0.009945041,0.01015401,0.009612316
0.097,0.010000241955357037,0.010000161864266348,0.009947072,0.010178277048513425,0.009494451
0.098,0.010000267,0.010000187130249753,0.009949103,0.010202544084130735,0.009376586
0.099,0.010000291,0.010000212396233154,0.009951133,0.010226811,0.009258721
0.1,0.010000315667708714,0.010000237662216556,0.009953164,0.010251078155365348,0.009140856
0.101,0.010000340238492606,0.010000262928199959,0.009955194,0.010275345190982655,0.009022992
0.102,0.010000377539086718,0.010000306353065714,0.009947922,0.010301506442036973,0.008933698
0.103,0.010000431206579681,0.010000335680375443,0.009957958,0.010329498462153669,0.008780167
0.104,0.010000484874072646,0.010000365007685173,0.009967994,0.010357490482270363,0.008626637
0.105,0.010000538541565612,0.010000394334994903,0.00997803,0.010385482502387057,0.008473107
0.106,0.010000592209058575,0.010000423662304633,0.009988067,0.010413474522503751,0.008319576
0.107,0.010000645876551539,0.010000452989614363,0.009998103,0.010441466542620445,0.008166046
0.108,0.010000699544044506,0.010000482316924093,0.010008139,0.010469458562737139,0.008012515
0.109,0.010000753,0.010000511644233823,0.010018174880607793,0.010497450582853835,0.007858985
0.11,0.010000846599612062,0.010000611,0.010021014555867399,0.010538556,0.007720101
0.111,0.010000963820035631,0.010000595,0.010041813500749909,0.010560417178197888,0.007536184
0.112,0.010001081040459204,0.010000579,0.010062612445632417,0.010582278398809876,0.007352267
0.113,0.010001198260882773,0.010000562476868589,0.010083411390514926,0.010604139619421865,0.00716835
0.114,0.010001315481306344,0.010000546,0.010104210335397434,0.010626000840033853,0.006984433
0.115,0.010001432701729915,0.01000053,0.010125009280279942,0.010647862060645842,0.006800516
0.116,0.010001549922153484,0.010000513,0.010145808,0.010669723281257829,0.006616599
0.117,0.010001667142577055,0.010000497144797312,0.010166607,0.010691584501869817,0.006432683
0.118,0.010001897147560902,0.010000471646383041,0.010188911907535281,0.010736192,0.006248076
0.119,0.010002153179750964,0.010000366417574784,0.010217903853194793,0.010736324953077542,0.006044969
0.12,0.010002409211941028,0.010000261188766527,0.010246895798854306,0.010736457787241204,0.005841863
0.121,0.010002665244131091,0.010000156,0.010275888,0.010736590621404866,0.005638757
0.122,0.010002921276321155,0.010000050731150014,0.010304879690173333,0.010736723455568527,0.00543565
0.123,0.010003177308511217,0.009999946,0.010333871635832844,0.010736856289732189,0.005232544
0.124,0.010003433,0.00999984,0.010362863581492358,0.010736989,0.005029438
0.125,0.010003689372891344,0.009999091,0.010410347188101172,0.010803726231622348,0.00481385
0.126,0.010004248595010685,0.009999134,0.010435231280595711,0.010762659787710262,0.004609269
0.127,0.010004807817130026,0.009999177,0.010460115,0.010721593343798177,0.004404687
0.128,0.010005367039249369,0.00999922,0.010484999465584788,0.010680526899886092,0.004200105
0.129,0.010005926,0.009999262,0.010509883558079327,0.010639460455974005,0.003995523
0.13,0.010006485,0.009999305,0.010534767650573868,0.010598394012061921,0.003790941
0.131,0.010007044705607392,0.009999348,0.010559651743068405,0.010557327568149835,0.00358636
0.132,0.010007603927726734,0.00999939,0.010584535835562946,0.010516261,0.003381778
0.133,0.010008287314994199,0.009996906,0.010661079330115977,0.010552109787853418,0.00313331
0.134,0.010009509,0.009998165,0.010657643489164044,0.010450900626988583,0.002951528
0.135,0.01001073,0.009999423,0.010654207648212108,0.010349691466123752,0.002769746
0.136,0.010011951623722211,0.010000680699514632,0.010650771807260172,0.010248482305258919,0.002587964
0.137,0.010013173,0.010001938782093094,0.010647335966308236,0.010147273144394085,0.002406182
0.138,0.010014394496207552,0.010003196864671554,0.010643900125356303,0.010046063983529252,0.0022244
0.139,0.010015615932450223,0.010004454947250014,0.010640464284404365,0.009944855,0.002042618
0.14,0.010016837368692893,0.010005713029828476,0.010637028,0.009843646,0.001860835
0.141,0.010018601183900988,0.010002474067439012,0.010711864994155574,0.009810762,0.001608029
0.142,0.010021268964051457,0.010007081,0.010647322551168022,0.009637724,0.00147928
0.143,0.010023936744201923,0.010011688763730589,0.01058278,0.009464686,0.00135053
0.144,0.010026604524352391,0.010016296111876377,0.010518237665192918,0.009291648,0.001221781
0.145,0.010029272,0.010020903460022164,0.010453695222205368,0.00911861,0.001093031
0.146,0.010031940084653327,0.010025510808167954,0.010389152779217816,0.008945572,0.000964282
0.147,0.010034607864803794,0.010030118,0.010324610336230264,0.008772534,0.000835532
0.148,0.010037275644954262,0.010034725504459528,0.010260067893242714,0.008599496,0.000706783
0.149,0.010041720248312703,0.010036834219283981,0.010275771,0.008465357,0.000488852
0.15,0.010047546825277342,0.010046223232239554,0.010119851826923088,0.008224067,0.000448049
0.151,0.010053373402241982,0.010055612245195125,0.009963933,0.007982776,0.000407245
0.152,0.010059199979206623,0.010065001258150696,0.009808013,0.007741486,0.000366442
0.153,0.010065026556171263,0.010074390271106268,0.009652094,0.007500196,0.000325638
0.154,0.010070853133135903,0.010083779,0.009496175,0.007258905,0.000284835
0.155,0.010076679710100544,0.010093168,0.009340255,0.007017615,0.000244031
0.156,0.010082506287065186,0.010102557309972983,0.009184336,0.006776325,0.000203228
0.157,0.010093506,0.010120062783303931,0.009074654,0.006529444,6.807660141907351e-5
0.158,0.010106230895520239,0.010129467,0.00881765,0.006246194,0.000152928
0.159,0.010118955446499607,0.010138870995976428,0.008560646,0.005962945,0.000237779
0.16,0.010131679997478975,0.010148275102312674,0.008303641,0.005679695,0.00032263
0.161,0.010144404548458344,0.010157679208648924,0.008046637,0.005396445,0.000407481
0.162,0.010157129,0.010167083,0.007789632,0.005113195,0.000492332
0.163,0.010169854,0.010176487,0.007532628,0.004829945,0.000577182
0.164,0.010182578201396448,0.010185891527657668,0.007275624,0.004546695,0.000662033
0.165,0.010209421,0.010217954949251328,0.007000981,0.004212063,0.000389139
0.166,0.010237205158696347,0.01020969,0.006673877,0.00394056,0.00080422
0.167,0.010264989247916315,0.010201424374341591,0.006346773,0.003669058,0.001219302
0.168,0.010292773337136284,0.010193159086886724,0.006019668,0.003397555,0.001634383
0.169,0.010320557426356252,0.010184893799431854,0.005692564,0.003126052,0.002049465
0.17,0.010348342,0.010176628511976985,0.005365459,0.00285455,0.002464546
0.171,0.010376125604796189,0.010168363224522118,0.005038355,0.002583047,0.002879628
0.172,0.010408017142166747,0.010218070118780667,0.004611561,0.002139199,0.00127336
0.173,0.010468660816591459,0.010166822950911767,0.004300376,0.001960568,0.003006119
0.174,0.010529304491016167,0.010115575783042868,0.003989192,0.001781936,0.004738878
0.175,0.010589948165440878,0.010064328615173968,0.003678008,0.001603305,0.006471637
0.176,0.010650591839865586,0.010013081,0.003366824,0.001424674,0.008204396
0.177,0.010711235514290296,0.009961834,0.003055639,0.001246043,0.009937154
0.178,0.010771879188715007,0.009910587,0.002744455,0.001067411,0.011669913
0.179,0.010832522863139715,0.00985934,0.002433271,0.00088878,0.013402672272328936
0.18,0.010915545466402202,0.009786303,0.001853434,0.000443454,0.013484414000771062
0.181,0.011047801713107801,0.009702048,0.001700234,0.0004606,0.016900871
0.182,0.011180058,0.009617794,0.001547034,0.000477745,0.020317327
0.183,0.011312314,0.00953354,0.001393833,0.00049489,0.023733783567393738
0.184,0.011444570453224601,0.009449286,0.001240633,0.000512036,0.027150240089601298
0.185,0.011576827,0.009365032,0.001087432,0.000529181,0.030566696611808858
0.186,0.011709083,0.009280778,0.000934232,0.000546326,0.033983153
0.187,0.011841339193341401,0.009196523,0.000781031,0.000563472,0.03739961
0.188,0.012051425076826229,0.008809669,0.000226108,0.000177103,0.039508507460304355
0.189,0.012339340597090286,0.008841903,0.000413869,0.00053131,0.044589765
0.19,0.012627256117354345,0.008874137,0.000601629,0.000885517,0.049671022
0.191,0.012915171637618402,0.008906371,0.000789389,0.001239724,0.05475228
0.192,0.013203087,0.008938604,0.000977149,0.001593931,0.059833537
0.193,0.013491002678146518,0.008970838,0.001164909,0.001948138,0.064914795
0.194,0.013778918198410576,0.009003072,0.00135267,0.002302345,0.069996052
0.195,0.014066833718674635,0.009035305,0.00154043,0.002656552,0.07507731
0.196,0.014586033804051933,0.008262531,0.000681718,0.001202394,0.079251088
0.197,0.015210363237207973,0.00885393,0.001673309,0.002951332,0.085929297
0.198,0.015834692670364012,0.00944533,0.002664899,0.004700269,0.092607507
0.199,0.016459022103520054,0.010036729471882699,0.00365649,0.006449206,0.099285716
0.2,0.017083351536676096,0.010628129,0.00464808,0.008198144,0.10596392575974602
0.201,0.017707680969832135,0.011219528560141382,0.005639671,0.009947081,0.11264213525176474
0.202,0.018332010402988177,0.011810928104270724,0.006631261,0.011696018329747284,0.11932034474378347
0.203,0.01895634,0.012402327648400066,0.007622852,0.013444956,0.12599855423580217
0.204,0.020208987266118947,0.011654448520366597,0.006822652,0.014012574,0.13217420744827077
0.205,0.021551394409924957,0.013663484582959056,0.010549392059289977,0.018646476583163162,0.14031216825974713
0.206,0.022893801553730962,0.015672520645551517,0.014276131651522925,0.023280379090770326,0.14845012907122349
0.207,0.024236208697536968,0.017681556708143975,0.018002871243755873,0.027914282,0.15658808988269987
0.208,0.025578615841342973,0.019690592770736433,0.021729611,0.032548184,0.16472605069417623
0.209,0.026921023,0.021699628833328894,0.025456350428221766,0.037182087,0.17286401150565261
0.21,0.028263430128954985,0.023708664895921355,0.029183090020454716,0.041815989,0.18100197231712895
0.211,0.029699096,0.021581506099279505,0.028906145888306468,0.042938387,0.18775742380813767
0.212,0.032533645104458886,0.026234826,0.035850185026194616,0.050476352,0.19714529234394917
0.213,0.035368194,0.030888147,0.042794224,0.058014317,0.2065331608797607
0.214,0.038202743,0.035541467,0.049738263,0.065552281,0.21592102941557223
0.215,0.041037292,0.040194788,0.056682302,0.073090246,0.22530889795138376
0.216,0.043871841,0.044848108013672096,0.063626342,0.080628211,0.23469676648719526
0.217,0.046706389942980195,0.049501428,0.070570381,0.088166176,0.24408463502300679
0.218,0.049540939,0.054154749,0.07751442,0.095704141,0.2534725035588183
0.219,0.053107534,0.054052092,0.081231052,0.10061394932649484,0.26204395
0.22,0.058870266715081124,0.062612139,0.091366477,0.11085824610454607,0.2724039576361046
0.221,0.064633,0.071172186,0.1015019011715883,0.12110254288259732,0.28276396499863116
0.222,0.070395732,0.079732233,0.11163732561847983,0.13134683966064856,0.2931239723611577
0.223,0.076158465,0.08829228,0.12177275006537136,0.1415911364386998,0.30348397972368424
0.224,0.081921198,0.096852327,0.1319081745122629,0.15183543321675108,0.3138439870862108
0.225,0.087683931,0.10541237412888375,0.14204359895915442,0.1620797299948023,0.3242039944487374
0.226,0.093446664,0.1139724211143771,0.15217902340604594,0.17232402677285355,0.3345640018112639
0.227,0.10144076000139164,0.11851188305376467,0.16017619000464894,0.18097040469013853,0.34460621786351436
0.228,0.11230375171239391,0.1316954439651025,0.17319328885065405,0.19349997256289841,0.35560518048228623
0.229,0.1231667434233962,0.14487900487644034,0.1862103876966592,0.20602954043565833,0.3666041431010581
0.23,0.13402973513439848,0.15806256578777816,0.1992274865426643,0.21855910830841824,0.37760310571982997
0.231,0.14489272684540078,0.17124612669911599,0.21224458538866947,0.23108867618117812,0.38860206833860184
0.232,0.15575571855640305,0.18442968761045384,0.22526168423467458,0.243618244,0.3996010309573737
0.233,0.16661871026740532,0.19761324852179168,0.23827878308067968,0.25614781192669794,0.41059999357614557
0.234,0.1774817019784076,0.2107968094331295,0.25129588192668484,0.2686773797994578,0.42159895619491744
0.235,0.19270370112378157,0.22197609553479336,0.26341564188836764,0.2806141085714915,0.4326637641917125
0.236,0.21054110472977916,0.23937492312655223,0.27864249867970314,0.29477506427466693,0.44393221307136527
0.237,0.22837850833577675,0.25677375071831104,0.29386935547103865,0.3089360199778424,0.4552006619510181
0.238,0.24621591194177436,0.2741725783100699,0.30909621226237416,0.3230969756810179,0.4664691108306709
0.239,0.26405331554777195,0.2915714059018288,0.3243230690537096,0.3372579313841934,0.4777375597103237
0.24,0.2818907191537695,0.30897023349358765,0.3395499258450451,0.3514188870873689,0.48900600858997656
0.241,0.2997281227597671,0.3263690610853465,0.3547767826363806,0.3655798427905444,0.5002744574696293
0.242,0.31756552636576474,0.3437678886771054,0.37000363942771614,0.3797407984937199,0.5115429063492822
0.243,0.3400553954295328,0.3615568842053495,0.3854454418780436,0.3941087641013975,0.5231119497776644
0.244,0.36361891036817096,0.3814298968027804,0.40185061640132574,0.4090635734040561,0.53426778
0.245,0.38718242530680913,0.4013029094002113,0.41825579092460796,0.4240183827067147,0.5454236106431916
0.246,0.4107459402454473,0.4211759219976422,0.4346609654478902,0.43897319200937335,0.5565794410759553
0.247,0.4343094551840855,0.4410489345950731,0.4510661399711724,0.4539280013120319,0.5677352715087187
0.248,0.45787297012272365,0.460921947,0.46747131449445456,0.46888281061469056,0.5788911019414823
0.249,0.48143648506136183,0.4807949597899349,0.4838764890177368,0.4838376199173492,0.5900469323742459
0.25,0.505,0.5027597655643213,0.5012667472030748,0.4995791109791327,0.6020558601753278
0.251,0.5285635149386382,0.5224395539389839,0.5175778406004955,0.514396504,0.6127300194005324
0.252,0.5521270298772764,0.5421193423136464,0.5338889339979161,0.5292138968041933,0.623404179
0.253,0.5756905448159145,0.561799131,0.5502000273953368,0.5440312897167235,0.6340783378509417
0.254,0.5992540597545527,0.5814789190629717,0.5665111207927573,0.5588486826292538,0.6447524970761463
0.255,0.6228175746931909,0.6011587074376341,0.582822214,0.5736660755417841,0.655426656
0.256,0.6463810896318289,0.6208384958122968,0.5991333075875986,0.5884834684543143,0.6661008155265556
0.257,0.6699446045704671,0.6405182841869592,0.6154444009850193,0.6033008613668446,0.6767749747517603
0.258,0.6924344736342352,0.664810028,0.6340785342802547,0.6198244294923374,0.6885461601265929
0.259,0.7102718772402328,0.6816159373807623,0.6489967822245257,0.6335957052826636,0.6984076798248593
0.26,0.7281092808462304,0.6984218469718116,0.6639150301687966,0.647366981,0.7082691995231257
0.261,0.745946684,0.715227757,0.6788332781130677,0.6611382568633162,0.7181307192213922
0.262,0.7637840880582256,0.7320336661539104,0.6937515260573386,0.6749095326536424,0.7279922389196587
0.263,0.7816214916642231,0.7488395757449597,0.7086697740016096,0.6886808084439686,0.737853759
0.264,0.7994588952702207,0.7656454853360091,0.7235880219458806,0.702452084,0.7477152783161914
0.265,0.8172962988762184,0.7824513949270584,0.7385062698901516,0.7162233600246212,0.7575767980144579
0.266,0.8325182980215926,0.8040329924446014,0.7562375810893672,0.7320758602215985,0.7685876532296978
0.267,0.8433812897325949,0.8162373511108224,0.7686892819721225,0.7440350292152338,0.7773654368402958
0.268,0.8542442814435972,0.8284417097770433,0.781140983,0.755994198,0.7861432204508937
0.269,0.8651072731545995,0.8406460684432644,0.7935926837376333,0.7679533672025045,0.7949210040614917
0.27,0.8759702648656018,0.8528504271094852,0.8060443846203886,0.7799125361961398,0.8036987876720896
0.271,0.8868332565766042,0.8650547857757063,0.818496086,0.7918717051897751,0.8124765712826875
0.272,0.8976962482876063,0.8772591444419272,0.8309477863858994,0.8038308741834104,0.8212543548932855
0.273,0.9085592399986087,0.8894635031081483,0.8433994872686547,0.8157900431770457,0.8300321385038834
0.274,0.9165533361075504,0.9048623180348943,0.858339801,0.829691118,0.8398458104278994
0.275,0.9223160689704452,0.9121894676454348,0.8676840603817304,0.8393141981826762,0.8473449831732971
0.276,0.9280788018333399,0.9195166172559754,0.8770283196660178,0.8489372781384454,0.8548441559186948
0.277,0.9338415346962348,0.9268437668665163,0.8863725789503052,0.8585603580942147,0.8623433286640925
0.278,0.9396042675591295,0.934170916,0.8957168382345926,0.8681834380499839,0.8698425014094902
0.279,0.9453670004220243,0.9414980660875976,0.9050610975188801,0.877806518,0.8773416741548878
0.28,0.951129733,0.9488252156981383,0.9144053568031674,0.8874295979615223,0.8848408469002855
0.281,0.9568924661478139,0.9561523653086791,0.9237496160874549,0.8970526779172915,0.8923400196456832
0.282,0.9604590610893154,0.964678942,0.9347226503760275,0.9081015814756822,0.900638512
0.283,0.9632936100570197,0.9681058568581107,0.940847732,0.9151641643776876,0.9067497928285451
0.284,0.9661281590247239,0.9715327722150005,0.9469728143798968,0.922226747,0.9128610735485221
0.285,0.9689627079924282,0.9749596875718902,0.9530978963818313,0.9292893301816985,0.9189723542684991
0.286,0.9717972569601325,0.9783866029287798,0.9592229783837658,0.9363519130837039,0.9250836349884762
0.287,0.9746318059278367,0.9818135182856695,0.9653480603857004,0.9434144959857094,0.9311949157084533
0.288,0.9774663548955411,0.9852404336425593,0.971473142,0.9504770788877148,0.9373061964284303
0.289,0.9803009038632453,0.988667349,0.9775982243895696,0.9575396617897203,0.9434174771484073
0.29,0.9817365698710451,0.9919730187579162,0.9843544334043455,0.9653377292650291,0.9500209414953344
0.291,0.9830789770148509,0.9930357118564314,0.9876357278296486,0.9699192118606994,0.9547223183073106
0.292,0.984421384,0.9940984049549466,0.9909170222549517,0.9745006944563697,0.9594236951192867
0.293,0.985763791,0.9951610980534618,0.9941983166802548,0.9790821770520401,0.9641250719312628
0.294,0.987106198,0.996223791,0.997479611,0.9836636596477104,0.968826449
0.295,0.988448606,0.9972864842504923,1.000760905530861,0.9882451422433807,0.9735278255552151
0.296,0.9897910127338809,0.9983491773490074,1.0040421999561644,0.992826625,0.9782292023671912
0.297,0.9910436601638557,0.9999215942341265,1.0093115462964135,0.9996340002113435,0.9844502244392688
0.298,0.9916679895970117,0.9999873208242294,1.0104539655561453,1.0020693739609507,0.9878011011247378
0.299,0.9922923190301678,1.000053047414332,1.0115963848158769,1.0045047477105582,0.9911519778102069
0.3,0.9929166484633238,1.0001187740044348,1.0127388040756087,1.0069401214601656,0.994502854
0.301,0.9935409778964799,1.0001845005945378,1.0138812233353403,1.009375495209773,0.9978537311811451
0.302,0.9941653073296359,1.0002502271846407,1.015023642595072,1.0118108689593805,1.0012046078666141
0.303,0.994789637,1.0003159537747432,1.0161660618548036,1.014246242708988,1.0045554845520832
0.304,0.995413966,1.0003816803648462,1.0173084811145352,1.0166816164585954,1.0079063612375523
0.305,0.9959331662813252,1.0003530054253773,1.0192397312011303,1.0203784408520533,1.0123587565320158
0.306,0.9962210818015894,1.000232569312947,1.0190645459259342,1.0211707445228537,1.0144875668299531
0.307,0.9965089973218534,1.000112133200517,1.0188893606507379,1.021963048193654,1.0166163771278907
0.308,0.9967969128421175,0.9999916970880867,1.0187141753755418,1.022755351864454,1.0187451874258282
0.309,0.9970848283623815,0.9998712609756566,1.0185389901003454,1.0235476555352543,1.0208739977237655
0.31,0.9973727438826456,0.9997508248632263,1.0183638048251493,1.0243399592060545,1.023002808021703
0.311,0.9976606594029096,0.9996303887507962,1.018188619549953,1.0251322628768547,1.0251316183196404
0.312,0.9979485749231738,0.9995099526383661,1.0180134342747569,1.025924566547655,1.027260428617578
0.313,0.9981586608066586,0.9992886710790546,1.0179040432070299,1.0272202999945594,1.0300918946209083
0.314,0.9982909170533641,0.9992586418017602,1.0171507910418054,1.0269352691956977,1.0311788523841965
0.315,0.9984231733000698,0.9992286125244656,1.016397538876581,1.026650238396836,1.0322658101474849
0.316,0.9985554295467753,0.999198583,1.0156442867113564,1.0263652075979741,1.033352767910773
0.317,0.998687686,0.9991685539698767,1.0148910345461322,1.0260801767991126,1.0344397256740612
0.318,0.9988199420401865,0.9991385246925821,1.0141377823809077,1.0257951460002508,1.0355266834373495
0.319,0.9989521982868922,0.9991084954152876,1.0133845302156834,1.025510115201389,1.0366136412006375
0.32,0.9990844545335977,0.9990784661379931,1.012631278050459,1.0252250844025272,1.0377005989639259
0.321,0.9991674771368602,0.9990522843116421,1.0116728869500293,1.0249749764447047,1.0391528643483703
0.322,0.999228121,0.9990989296407438,1.0108703392892096,1.024141774045463,1.0394099494145643
0.323,0.9992887644857097,0.9991455749698455,1.0100677916283893,1.0233085716462216,1.0396670344807586
0.324,0.9993494081601344,0.99919222,1.0092652439675696,1.0224753692469797,1.0399241195469529
0.325,0.9994100518345591,0.9992388656280488,1.0084626963067493,1.0216421668477382,1.0401812046131471
0.326,0.9994706955089838,0.9992855109571503,1.0076601486459296,1.0208089644484963,1.0404382896793414
0.327,0.9995313391834085,0.999332156,1.0068576009851096,1.0199757620492549,1.0406953747455356
0.328,0.9995919828578332,0.9993788016153538,1.0060550533242896,1.019142559650013,1.04095246
0.329,0.999623874,0.9994570730752912,1.0050709645319307,1.0181535017221954,1.0413250490028483
0.33,0.9996516584844237,0.999506592,1.0044980462162298,1.0171913289910832,1.040975478059424
0.331,0.9996794425736437,0.9995561114371287,1.003925127900529,1.0162291562599712,1.0406259071159998
0.332,0.9997072266628637,0.9996056306180474,1.003352209584828,1.0152669835288592,1.0402763361725755
0.333,0.9997350107520837,0.9996551497989663,1.002779291269127,1.0143048107977473,1.0399267652291513
0.334,0.9997627948413037,0.9997046689798851,1.002206372953426,1.0133426380666353,1.039577194285727
0.335,0.9997905789305237,0.9997541881608039,1.001633454637725,1.0123804653355233,1.0392276233423028
0.336,0.9998174217986036,0.9998392751059823,1.000714422060347,1.0111274603513902,1.0392314496010748
0.337,0.999830146,0.9998601607463085,1.0004381668806865,1.010309007012885,1.0384907460630264
0.338,0.9998428709005623,0.9998810463866344,1.000161911701026,1.0094905536743797,1.0377500425249782
0.339,0.9998555954515417,0.9999019320269606,0.9998856565213655,1.0086721003358743,1.037009339
0.34,0.99986832,0.9999228176672867,0.9996094013417051,1.007853646997369,1.0362686354488817
0.341,0.9998810445535005,0.9999437033076128,0.9993331461620447,1.0070351936588637,1.0355279319108335
0.342,0.9998937691044798,0.9999645889479389,0.9990568909823841,1.0062167403203581,1.0347872283727853
0.343,0.9999064936554592,0.9999854745882651,0.9987806358027237,1.0053982869818527,1.0340465248347372
0.344,0.9999174937129348,1.0000159448973158,0.998329171,1.0042667949839452,1.033404062900472
0.345,0.9999233202898995,1.0000167756918925,0.9982852478781932,1.0037189154877568,1.0324644577272737
0.346,0.9999291468668641,1.0000176064864692,0.9982413244117052,1.0031710359915684,1.0315248525540754
0.347,0.9999349734438288,1.000018437281046,0.9981974009452175,1.0026231564953803,1.0305852473808772
0.348,0.9999408000207932,1.0000192680756226,0.9981534774787295,1.002075276999192,1.0296456422076792
0.349,0.9999466265977579,1.0000200988701993,0.9981095540122418,1.0015273975030037,1.028706037034481
0.35,0.9999524531747226,1.000020929664776,0.9980656305457539,1.0009795180068153,1.0277664318612827
0.351,0.9999582797516872,1.0000217604593526,0.9980217070792661,1.000431638510627,1.0268268266880844
0.352,0.9999627243550456,1.0000193398814934,0.997942969,0.9996700593755686,1.0258371847817571
0.353,0.9999653921351962,1.0000161221142356,0.9980203694331041,0.9994030199172588,1.024856521143495
0.354,0.9999680599153467,1.0000129043469779,0.9980977698798692,0.9991359804589488,1.023875857505233
0.355,0.9999707276954972,1.0000096865797201,0.9981751703266343,0.9988689410006388,1.0228951938669708
0.356,0.9999733954756476,1.0000064688124624,0.9982525707733994,0.9986019015423291,1.0219145302287087
0.357,0.9999760632557981,1.0000032510452046,0.9983299712201643,0.9983348620840191,1.0209338665904464
0.358,0.9999787310359486,1.0000000332779468,0.9984073716669294,0.9980678226257091,1.0199532029521843
0.359,0.999981399,0.9999968155106891,0.9984847721136945,0.9978007831673992,1.0189725393139222
0.36,0.9999831626313072,0.9999915257884526,0.9985909242152073,0.9974422425136502,1.0178819203307115
0.361,0.9999843840675499,0.999990834,0.9986931760431237,0.9973937483711546,1.0169775883747372
0.362,0.9999856055037926,0.9999901414232153,0.9987954278710401,0.9973452542286589,1.0160732564187631
0.363,0.9999868269400352,0.9999894492405966,0.9988976796989566,0.9972967600861633,1.0151689244627888
0.364,0.9999880483762777,0.999988757,0.9989999315268729,0.9972482659436677,1.0142645925068146
0.365,0.9999892698125206,0.9999880648753592,0.9991021833547894,0.997199772,1.0133602605508405
0.366,0.9999904912487633,0.9999873726927405,0.9992044351827059,0.9971512776586764,1.0124559285948662
0.367,0.9999917126850059,0.9999866805101219,0.9993066870106222,0.9971027835161809,1.0115515966388922
0.368,0.9999923960722733,0.9999866671714023,0.9994399609882879,0.997049899,1.0105406014877492
0.369,0.9999929552943927,0.9999876082718635,0.9995126355210959,0.9971297036152761,1.0097883891334698
0.37,0.999993515,0.9999885493723248,0.99958531,0.9972095086344672,1.0090361767791902
0.371,0.9999940737386313,0.99998949,0.999657985,0.9972893136536584,1.0082839644249109
0.372,0.9999946329607508,0.9999904315732472,0.999730659,0.9973691186728494,1.0075317520706313
0.373,0.999995192,0.9999913726737084,0.999803334,0.9974489236920405,1.006779539716352
0.374,0.9999957514049893,0.9999923137741696,0.999876008,0.9975287287112317,1.0060273273620723
0.375,0.9999963106271087,0.9999941537635092,1.000000664814212,0.997594705,1.0050188710117292
0.376,0.9999965666592988,0.9999948449634624,1.0000304067506973,0.997719135,1.0044560670358678
0.377,0.9999968226914888,0.9999955361634156,1.0000601486871825,0.9978435654919269,1.0038932630600061
0.378,0.9999970787236789,0.9999962273633687,1.000089890623668,0.9979679956230069,1.0033304590841445
0.379,0.999997335,0.999996919,1.0001196325601533,0.9980924257540867,1.0027676551082831
0.38,0.9999975907880589,0.9999976097632752,1.0001493744966385,0.9982168558851667,1.0022048511324215
0.381,0.9999978468202491,0.9999983009632283,1.000179116433124,0.9983412860162467,1.001642047
0.382,0.9999981028524392,0.9999989921631814,1.0002088583696094,0.9984657161473266,1.0010792431806985
0.383,0.999998333,1.0000001271936032,1.0002614995494592,0.9986289250560256,1.0003075574619649
0.384,0.9999984500778465,1.0000002116539441,1.000259898646739,0.9987402426675442,0.9999392470420748
0.385,0.9999985672982701,1.000000296114285,1.0002582977440186,0.9988515602790627,0.9995709366221848
0.386,0.9999986845186937,1.000000380574626,1.0002566968412983,0.9989628778905812,0.9992026262022946
0.387,0.9999988017391173,1.000000465034967,1.000255095938578,0.9990741955020999,0.9988343157824044
0.388,0.9999989189595409,1.000000549495308,1.0002534950358577,0.9991855131136185,0.9984660053625144
0.389,0.9999990361799644,1.000000633955649,1.0002518941331375,0.999296831,0.9980976949426242
0.39,0.9999991534003879,1.000000718,1.0002502932304171,0.9994081483366556,0.9977293845227341
0.391,0.9999992467884625,1.0000007244768747,1.000249791824436,0.999562838,0.9972179547199623
0.392,0.9999993004559555,1.0000006264640033,1.0002354212533267,0.9996338984190802,0.9970252392056469
0.393,0.9999993541234484,1.0000005284511322,1.0002210506822173,0.9997049585338857,0.9968325236913317
0.394,0.9999994077909413,1.000000430438261,1.000206680111108,0.999776019,0.9966398081770164
0.395,0.9999994614584343,1.0000003324253894,1.0001923095399987,0.9998470787634964,0.9964470926627012
0.396,0.9999995151259273,1.0000002344125183,1.0001779389688892,0.9999181388783018,0.9962543771483857
0.397,0.9999995687934203,1.0000001363996471,1.0001635683977799,0.9999891989931072,0.9960616616340704
0.398,0.9999996224609133,1.0000000383867758,1.0001491978266706,1.0000602591079126,0.9958689461197552
0.399,0.9999996597615073,0.999999862,1.0001285743667083,1.0001570962618394,0.9955973287768065
0.4,0.9999996843322911,0.9999998355157871,1.0001153093011321,1.0001855677251972,0.9955461840134536
0.401,0.9999997089030751,0.999999809,1.0001020442355557,1.0002140391885552,0.9954950392501005
0.402,0.999999733,0.9999997831704992,1.0000887791699795,1.0002425106519133,0.9954438944867475
0.403,0.9999997580446429,0.9999997569978551,1.000075514104403,1.0002709821152713,0.9953927497233945
0.404,0.9999997826154268,0.9999997308252113,1.0000622490388267,1.0002994535786294,0.9953416049600416
0.405,0.9999998071862106,0.9999997046525673,1.0000489839732503,1.0003279250419874,0.9952904601966885
0.406,0.9999998317569945,0.9999996784799232,1.000035718907674,1.0003563965053455,0.9952393154333355
0.407,0.9999998463366864,0.9999996734999531,1.000018201210739,1.0003914,0.9951595469098591
0.408,0.9999998575860141,0.9999996994257977,1.0000116226010152,1.0003892508766765,0.9952091834088558
0.409,0.999999869,0.9999997253516422,1.0000050439912913,1.0003871018801633,0.9952588199078525
0.41,0.9999998800846697,0.9999997512774867,0.9999984653815676,1.0003849528836501,0.9953084564068493
0.411,0.9999998913339974,0.9999997772033313,0.9999918867718438,1.000382803887137,0.9953580929058461
0.412,0.9999999025833253,0.9999998031291759,0.999985308,1.0003806548906238,0.9954077294048428
0.413,0.9999999138326531,0.9999998290550205,0.9999787295523961,1.0003785058941104,0.9954573659038395
0.414,0.9999999250819809,0.9999998549808651,0.9999721509426724,1.000376356897597,0.9955070024028363
0.415,0.9999999306134871,0.9999999005956577,0.9999652858356788,1.0003699469004739,0.9955591486217439
0.416,0.9999999357638053,0.9999999167125982,0.9999646740348388,1.0003531823874559,0.9956690071013155
0.417,0.9999999409141236,0.999999933,0.9999640622339987,1.0003364178744376,0.995778866
0.418,0.9999999460644418,0.9999999489464796,0.9999634504331588,1.0003196533614196,0.9958887240604585
0.419,0.999999951,0.9999999650634201,0.9999628386323187,1.0003028888484016,0.995998583
0.42,0.9999999563650782,0.9999999811803608,0.9999622268314787,1.0002861243353833,0.9961084410196015
0.421,0.9999999615153965,0.9999999972973015,0.9999616150306387,1.0002693598223653,0.9962182994991732
0.422,0.9999999663166733,1.0000000234882696,0.9999598028308284,1.0002484004891945,0.9963182361407961
0.423,0.999999969,1.0000000228162733,0.999961966,1.000230067744767,0.9964530873399424
0.424,0.9999999710326486,1.000000022144277,0.9999641295576254,1.0002117350003394,0.9965879385390886
0.425,0.9999999733906362,1.0000000214722808,0.999966293,1.0001934022559122,0.9967227897382349
0.426,0.9999999757486238,1.0000000208002846,0.9999684562844224,1.0001750695114848,0.996857641
0.427,0.9999999781066115,1.0000000201282884,0.99997062,1.0001567367670574,0.9969924921365274
0.428,0.9999999804645991,1.0000000194562921,0.9999727830112195,1.000138404,0.9971273433356737
0.429,0.9999999828225867,1.000000018784296,0.9999749463746179,1.0001200712782026,0.9972621945348199
0.43,0.9999999847810676,1.0000000139347207,0.9999781898523393,1.0000940399685994,0.9974123556709824
0.431,0.999999986,1.0000000111676914,0.999980396,1.000081320856932,0.9975453170017469
0.432,0.9999999869401984,1.0000000084006624,0.9999826012111629,1.0000686017452645,0.9976782783325113
0.433,0.9999999880197639,1.0000000056336331,0.9999848068905748,1.000055882633597,0.9978112396632758
0.434,0.9999999890993292,1.000000002866604,0.9999870125699866,1.0000431635219296,0.9979442009940402
0.435,0.9999999901788947,1.0000000000995748,0.9999892182493983,1.0000304444102621,0.9980771623248048
0.436,0.9999999912584601,0.9999999973325457,0.9999914239288102,1.0000177252985947,0.9982101236555693
0.437,0.9999999923380256,0.9999999945655165,0.99999363,1.0000050061869272,0.9983430849863337
0.438,0.9999999931249388,0.9999999903960605,0.999996884,0.9999870652357665,0.9984990309548571
0.439,0.9999999936191999,0.9999999905765419,0.9999979611531502,0.9999816357008012,0.9986126158407367
0.44,0.999999994,0.9999999907570233,0.9999990382413624,0.9999762061658359,0.9987262007266162
0.441,0.999999995,0.9999999909375046,1.0000001153295746,0.9999707766308705,0.9988397856124958
0.442,0.9999999951019831,0.999999991,1.0000011924177867,0.9999653470959053,0.9989533704983753
0.443,0.9999999955962442,0.9999999912984673,1.000002269505999,0.9999599175609399,0.9990669553842548
0.444,0.9999999960905053,0.9999999914789487,1.000003346594211,0.9999544880259746,0.9991805402701344
0.445,0.9999999965847663,0.999999992,1.0000044236824233,0.9999490584910093,0.999294125
0.446,0.9999999968947967,0.9999999929133259,1.0000057823462833,0.9999420589078636,0.9994273055963738
0.447,0.999999997,0.9999999937540416,1.000005831411601,0.9999421592259172,0.9995128500806011
0.448,0.9999999973473752,0.9999999945947573,1.0000058804769187,0.9999422595439709,0.9995983945648282
0.449,0.9999999975736644,0.999999995,1.0000059295422365,0.9999423598620245,0.9996839390490553
0.45,0.9999999977999536,0.9999999962761886,1.0000059786075544,0.9999424601800782,0.9997694835332825
0.451,0.9999999980262428,0.9999999971169042,1.000006027672872,0.9999425604981316,0.9998550280175097
0.452,0.999999998,0.999999998,1.0000060767381898,0.9999426608161852,0.999940573
0.453,0.9999999984788213,0.9999999987983356,1.0000061258035076,0.9999427611342389,1.000026116985964
0.454,0.9999999985977599,0.9999999998504916,1.0000059891457826,0.9999435116312587,1.000123012815597
0.455,0.9999999987013627,1,1.0000055998065367,0.9999462501185108,1.0001789614415248
0.456,0.9999999988049655,1.0000000001564886,1.0000052104672907,0.9999489886057626,1.000234910067453
0.457,0.9999999989085682,1.000000000309487,1.0000048211280448,0.9999517270930147,1.000290858693381
0.458,0.9999999990121708,1.0000000004624856,1.0000044317887986,0.9999544655802667,1.0003468073193091
0.459,0.9999999991157738,1.000000000615484,1.0000040424495527,0.9999572040675185,1.0004027559452373
0.46,0.9999999992193764,1.0000000007684824,1.0000036531103067,0.9999599425547705,1.0004587045711653
0.461,0.9999999993194686,1.0000000008930983,1.0000030331815144,0.9999634855036139,1.000544008
0.462,0.9999999993669014,1.0000000007731509,1.0000026851473338,0.9999664548058114,1.0005735872336907
0.463,0.9999999994143343,1.0000000006532037,1.0000023371131532,0.9999694241080088,1.0006031663849313
0.464,0.9999999994617671,1.0000000005332566,1.0000019890789726,0.999972393,1.000632745536172
0.465,0.9999999995091999,1.000000000413309,1.000001641044792,0.9999753627124034,1.000662324687413
0.466,0.9999999995566327,1.0000000002933618,1.0000012930106112,0.9999783320146007,1.0006919038386537
0.467,0.9999999996040655,1.0000000001734146,1.0000009449764307,0.9999813013167981,1.0007214829898945
0.468,0.9999999996514982,1.0000000000534672,1.000000597,0.9999842706189955,1.0007510621411353
0.469,1,1,1.0000000261125723,0.9999886652713416,1.000798647729229
0.47,0.9999999997142183,1,0.9999998904219484,0.9999906003240253,1.0008074231337343
0.471,0.9999999997359346,0.9999999997628339,0.9999997547313244,0.9999925353767091,1.0008161985382398
0.472,0.9999999997576507,0.9999999997429521,0.9999996190407003,0.9999944704293928,1.000824973942745
0.473,0.9999999997793672,1,0.9999994833500765,0.9999964054820766,1.0008337493472503
0.474,0.9999999998010833,0.9999999997031881,0.9999993476594524,0.9999983405347603,1.0008425247517558
0.475,0.9999999998227997,1,0.9999992119688285,1.0000002755874442,1.0008513001562611
0.476,0.9999999998445159,1,0.9999990762782044,1.0000022106401278,1.0008600755607664
0.477,0.9999999998610812,0.9999999996704282,0.9999988753867737,1.0000050752229748,1.0008785976246568
0.478,0.9999999998710237,0.9999999997044143,0.9999989002989218,1.0000057540497274,1.0008723254660412
0.479,0.9999999998809661,0.9999999997384006,0.9999989252110699,1.000006433,1.0008660533074258
0.48,0.9999999998909086,0.9999999997723868,0.99999895,1.0000071117032325,1.0008597811488105
0.481,0.9999999999008511,0.9999999998063731,0.9999989750353662,1.0000077905299851,1.0008535089901949
0.482,0.9999999999107936,0.9999999998403593,0.9999989999475143,1.000008469356738,1.0008472368315795
0.483,0.9999999999207361,0.9999999998743455,0.9999990248596624,1.0000091481834905,1.000840964672964
0.484,0.9999999999306785,0.9999999999083318,0.9999990497718106,1.0000098270102433,1.0008346925143485
0.485,1,0.9999999999655982,0.9999991014195729,1.0000107897356514,1.0008336992136093
0.486,0.9999999999418039,0.9999999999756505,0.9999991748501413,1.000010573069412,1.0008167618008579
0.487,0.9999999999463558,1,0.9999992482807096,1.0000103564031726,1.0007998243881064
0.488,0.9999999999509079,0.9999999999957554,0.999999322,1.000010139736933,1.0007828869753552
0.489,0.9999999999554599,1.0000000000058078,0.9999993951418462,1.0000099230706936,1.0007659495626038
0.49,0.9999999999600119,1.0000000000158602,0.9999994685724146,1.0000097064044542,1.0007490121498526
0.491,0.9999999999645639,1.0000000000259126,0.999999542,1.0000094897382146,1.0007320747371011
0.492,0.9999999999691159,1.000000000035965,0.9999996154335513,1.0000092730719752,1.0007151373243497
0.493,0.9999999999716627,1.0000000000369933,0.9999997167071053,1.0000089975989233,1.0007019137639028
0.494,0.9999999999737467,1.0000000000320086,0.9999997693045732,1.0000083653849057,1.0006765031876599
0.495,0.9999999999758307,1.000000000027024,0.9999998219020414,1.0000077331708879,1.0006510926114172
0.496,0.9999999999779148,1.0000000000220393,0.9999998744995093,1.0000071009568705,1.0006256820351744
0.497,0.9999999999799988,1.0000000000170548,0.9999999270969775,1.0000064687428527,1.0006002714589313
0.498,0.9999999999820828,1.0000000000120701,0.9999999796944454,1.0000058365288351,1.0005748608826885
0.499,0.9999999999841669,1.0000000000070857,1.0000000322919136,1.0000052043148175,1.0005494503064458
0.5,0.9999999999862509,0.9999999999966119,1.000000116121331,1.000004544007849,1.0005358657102632
0.501,0.9999999999841669,0.9999999999943294,1.000000137885467,1.0000038302659062,1.0005019587877568
0.502,0.9999999999820828,0.9999999999920468,1.0000001596496033,1.0000031165239631,1.0004680518652505
0.503,0.9999999999799987,0.9999999999897644,1.0000001814137394,1.000002403,1.0004341449427439
0.504,0.9999999999779148,0.9999999999874818,1.0000002031778754,1.0000016890400771,1.0004002380202375
0.505,0.9999999999758306,0.9999999999851992,1.0000002249420117,1.0000009752981343,1.000366331097731
0.506,0.9999999999737466,0.9999999999829167,1.0000002467061475,1.0000002615561912,1.0003324241752247
0.507,0.9999999999716624,1,1.0000002684702838,0.9999995478142483,1.0002985172527183
0.508,0.9999999999691158,0.9999999999808933,1.0000002981094598,0.9999986840744809,1.0002770180968303
0.509,0.9999999999645638,0.9999999999797171,1.0000003053232418,0.9999980462093645,1.0002330824423684
0.51,0.9999999999600118,0.9999999999785409,1.0000003125370243,0.9999974083442482,1.0001891467879065
0.511,0.9999999999554599,1,1.0000003197508063,0.9999967704791319,1.0001452111334446
0.512,0.9999999999509078,0.9999999999761888,1.0000003269645887,0.9999961326140157,1.0001012754789826
0.513,0.9999999999463558,0.9999999999750127,1.000000334178371,0.9999954947488993,1.000057339824521
0.514,0.9999999999418039,0.9999999999738366,1.0000003413921532,0.999994857,1.000013404170059
0.515,1,0.9999999999726604,1.0000003486059355,0.9999942190186668,0.9999694685155971
0.516,0.9999999999306786,0.9999999999762653,1.000000374798592,0.9999933011780932,0.9999371216184043
0.517,0.9999999999207361,1,1.0000003718438197,0.9999928484663515,0.9998814085990304
0.518,0.9999999999107936,0.9999999999670829,1.0000003688890478,0.999992396,0.9998256955796565
0.519,0.9999999999008511,0.9999999999624916,1.0000003659342753,0.9999919430428685,0.9997699825602826
0.52,0.9999999998909086,0.9999999999579003,1.0000003629795033,0.9999914903311271,0.9997142695409086
0.521,0.9999999998809663,1,1.0000003600247311,0.9999910376193855,0.9996585565215347
0.522,0.9999999998710237,0.9999999999487179,1.000000357069959,0.999990585,0.9996028435021608
0.523,0.9999999998610813,0.9999999999441266,1.0000003541151867,0.9999901321959025,0.9995471304827869
0.524,1,0.9999999999473075,1.0000004038509323,0.9999891413185725,0.9994992948337726
0.525,0.9999999998227997,0.9999999999367684,1.0000003654981904,0.9999891010192552,0.9994315088577966
0.526,0.9999999998010835,0.9999999999262291,1.000000327145448,0.9999890607199378,0.9993637228818206
0.527,0.9999999997793672,1,1.0000002887927062,0.9999890204206205,0.9992959369058446
0.528,0.9999999997576507,0.9999999999051508,1.000000250439964,0.9999889801213032,0.9992281509298686
0.529,0.9999999997359345,0.9999999998946116,1.000000212087222,0.9999889398219859,0.9991603649538927
0.53,0.9999999997142182,0.9999999998840724,1.000000174,0.9999888995226687,0.9990925789779168
0.531,0.9999999996925019,0.9999999998735332,1.0000001353817378,0.9999888592233512,0.9990247930019408
0.532,0.9999999996514981,0.9999999998828148,1.0000001616419207,0.9999880160181207,0.9989581663137003
0.533,0.9999999996040654,0.9999999998575555,1.0000000451064335,0.9999888150529261,0.9988812483782543
0.534,0.9999999995566324,1,0.9999999285709462,0.9999896140877316,0.9988043304428084
0.535,0.9999999995091997,0.9999999998070367,0.999999812,0.999990413,0.9987274125073625
0.536,0.999999999,0.9999999997817773,0.9999996954999718,0.9999912121573424,0.9986504945719166
0.537,0.9999999994143342,0.9999999997565179,0.9999995789644847,0.9999920111921479,0.9985735766364706
0.538,0.9999999993669013,0.9999999997312585,0.9999994624289973,0.9999928102269533,0.9984966587010248
0.539,0.9999999993194685,0.9999999997059992,0.9999993458935101,0.9999936092617587,0.9984197407655789
0.54,0.9999999992193763,0.9999999997179919,0.9999992364638138,0.999993631,0.9983357552946437
0.541,0.9999999991157735,0.9999999996536075,0.9999990267884369,0.9999957946974175,0.9982574805845396
0.542,0.9999999990121708,0.9999999995892233,0.999998817,0.999997959,0.9981792058744354
0.543,0.9999999989085682,0.9999999995248388,0.9999986074376832,1.0000001228558966,0.9981009311643313
0.544,0.9999999988049655,0.9999999994604545,0.9999983977623064,1.0000022869351362,0.9980226564542272
0.545,0.9999999987013626,0.9999999993960701,0.9999981880869295,1.0000044510143757,0.997944382
0.546,0.9999999985977599,0.9999999993316856,0.9999979784115527,1.000006615093615,0.9978661070340189
0.547,0.9999999984788213,0.9999999993772005,0.9999976467288314,1.0000069345316962,0.9977616866365451
0.548,0.999999998,0.9999999992363768,0.9999974317154408,1.0000107501278033,0.9976957534356806
0.549,0.9999999980262428,0.9999999990955533,0.9999972167020503,1.0000145657239106,0.9976298202348162
0.55,0.9999999977999537,0.9999999989547296,0.9999970016886598,1.0000183813200176,0.9975638870339518
0.551,0.9999999975736645,0.9999999988139061,0.9999967866752693,1.0000221969161247,0.9974979538330874
0.552,0.9999999973473752,0.9999999986730823,0.9999965716618788,1.0000260125122318,0.9974320206322229
0.553,0.999999997,0.9999999985322588,0.9999963566484883,1.0000298281083388,0.9973660874313585
0.554,0.9999999968947968,0.9999999983914352,0.9999961416350978,1.0000336437044461,0.997300154
0.555,0.9999999965847665,0.9999999983250867,0.9999954145345176,1.000037217,0.9971869577308095
0.556,0.9999999960905054,0.9999999980961193,0.9999954596471998,1.000042177376594,0.9971532444022969
0.557,0.9999999955962444,0.999999998,0.9999955047598822,1.0000471375336781,0.9971195310737843
0.558,0.9999999951019831,0.9999999976381846,0.9999955498725646,1.0000520976907623,0.9970858177452717
0.559,0.9999999946077223,0.9999999974092173,0.9999955949852468,1.0000570578478463,0.9970521044167591
0.56,0.9999999941134611,0.999999997,0.9999956400979293,1.0000620180049304,0.9970183910882465
0.561,0.999999994,0.9999999969512828,0.9999956852106117,1.0000669781620146,0.996984678
0.562,0.9999999931249389,0.9999999967223154,0.99999573,1.0000719383190986,0.9969509644312212
0.563,0.9999999923380256,0.9999999965899344,0.999994906,1.000079552584033,0.9968531949578707
0.564,0.9999999912584603,0.9999999963059993,0.9999956523187419,1.000083729338915,0.9968768928125824
0.565,0.9999999901788947,0.9999999960220642,0.9999963988675149,1.0000879060937973,0.9969005906672941
0.566,0.9999999890993294,0.9999999957381291,0.9999971454162878,1.0000920828486795,0.9969242885220057
0.567,0.9999999880197639,0.9999999954541939,0.9999978919650608,1.0000962596035616,0.9969479863767172
0.568,0.9999999869401985,0.999999995,0.9999986385138337,1.0001004363584438,0.9969716842314289
0.569,0.999999986,0.9999999948863237,0.9999993850626068,1.000104613113326,0.9969953820861406
0.57,0.9999999847810676,0.9999999946023888,1.0000001316113798,1.0001087898682082,0.9970190799408523
0.571,0.9999999828225867,0.9999999952723952,1.000000081759631,1.000118921844057,0.9969715312483195
0.572,0.9999999804645991,0.9999999946415167,1.0000019487789307,1.0001185681914124,0.9970809338213774
0.573,0.9999999781066115,0.9999999940106381,1.0000038157982305,1.0001182145387677,0.9971903363944352
0.574,0.9999999757486238,0.9999999933797596,1.0000056828175303,1.0001178608861232,0.9972997389674932
0.575,0.9999999733906362,0.9999999927488811,1.00000755,1.0001175072334787,0.9974091415405513
0.576,0.9999999710326486,0.9999999921180026,1.0000094168561298,1.000117153580834,0.9975185441136091
0.577,0.999999969,0.999999991,1.0000112838754294,1.0001167999281895,0.9976279466866669
0.578,0.9999999663166733,0.9999999908562455,1.0000131508947292,1.000116446275545,0.9977373492597249
0.579,0.9999999615153965,0.9999999939611621,1.0000151199948413,1.0001239472769274,0.9977821469249514
0.58,0.9999999563650782,0.9999999909541216,1.0000180080509464,1.0001137808720268,0.9980049975473294
0.581,0.999999951,0.9999999879470813,1.0000208961070518,1.000103614467126,0.9982278481697076
0.582,0.9999999460644418,0.9999999849400409,1.0000237841631572,1.0000934480622252,0.9984506987920854
0.583,0.9999999409141236,0.9999999819330005,1.0000266722192623,1.0000832816573246,0.9986735494144634
0.584,0.9999999357638053,0.9999999789259602,1.0000295602753677,1.0000731152524238,0.9988964000368414
0.585,0.9999999306134871,0.9999999759189198,1.0000324483314729,1.000062948847523,0.9991192506592194
0.586,0.9999999250819809,0.9999999874871326,1.000037443887105,1.0000741537134057,0.9991640340998705
0.587,0.9999999138326531,0.9999999764769077,1.0000399856116833,1.0000488193571853,0.9995225039614584
0.588,0.9999999025833253,0.9999999654666829,1.0000425273362616,1.0000234850009648,0.9998809738230461
0.589,0.9999998913339975,0.999999954,1.0000450690608402,0.9999981506447444,1.0002394436846338
0.59,0.9999998800846697,0.999999943,1.0000476107854186,0.999972816,1.0005979135462217
0.591,0.999999869,0.9999999324360082,1.000050152509997,0.9999474819323037,1.0009563834078095
0.592,0.9999998575860142,0.9999999214257834,1.0000526942345753,0.9999221475760831,1.0013148532693974
0.593,0.9999998463366864,0.9999999104155585,1.0000552359591537,0.9998968132198628,1.0016733231309851
0.594,0.9999998317569946,0.9999999139336979,1.000064563030681,0.99988895,1.0018785996923265
0.595,0.9999998071862107,0.9999998886677144,1.0000634715304324,0.9998459835853679,1.0023831783990071
0.596,0.9999997826154268,0.999999863,1.0000623800301836,0.9998030170230258,1.0028877571056878
0.597,0.9999997580446429,0.9999998381357476,1.0000612885299347,0.9997600504606837,1.0033923358123686
0.598,0.9999997334738591,0.999999813,1.0000601970296858,0.9997170838983417,1.0038969145190493
0.599,0.9999997089030751,0.9999997876037806,1.000059105529437,0.9996741173359996,1.0044014932257301
0.6,0.9999996843322912,0.9999997623377972,1.0000580140291881,0.9996311507736576,1.004906071932411
0.601,0.9999996597615073,0.9999997370718137,1.0000569225289393,0.9995881842113156,1.0054106506390916
0.602,0.9999996224609133,0.9999996936469477,1.0000667355747548,0.9995485385413642,1.0058110858718592
0.603,0.9999995687934203,0.999999664,1.0000569936367707,0.9994926732417083,1.006453895296022
0.604,0.9999995151259273,0.9999996349923284,1.0000472516987866,0.9994368079420524,1.007096704720185
0.605,0.9999994614584343,0.9999996056650189,1.0000375097608027,0.9993809426423965,1.007739514144348
0.606,0.9999994077909413,0.9999995763377092,1.0000277678228187,0.9993250773427407,1.0083823235685108
0.607,0.9999993541234484,0.9999995470103995,1.0000180258848348,0.9992692120430847,1.0090251329926738
0.608,0.9999993004559555,0.9999995176830899,1.0000082839468507,0.9992133467434288,1.0096679424168369
0.609,0.9999992467884625,0.9999994883557802,0.9999985420088667,0.9991574814437729,1.0103107518409997
0.61,0.9999991534003879,0.9999993885240922,0.9999993648082017,0.9990818573389799,1.0109162615090168
0.611,0.9999990361799644,0.9999994048571101,0.9999762436351518,0.9990297346814938,1.0116645208362014
0.612,0.9999989189595407,0.999999421,0.9999531224621017,0.9989776120240077,1.0124127801633862
0.613,0.9999988017391173,0.999999438,0.9999300012890517,0.9989254893665216,1.013161039490571
0.614,0.9999986845186937,0.9999994538561641,0.9999068801160016,0.9988733667090355,1.0139092988177558
0.615,0.9999985672982701,0.99999947,0.9998837589429515,0.9988212440515494,1.0146575581449406
0.616,0.9999984500778465,0.9999994865221999,0.9998606377699015,0.9987691213940633,1.0154058174721254
0.617,0.9999983328574229,0.9999995028552179,0.9998375165968515,0.9987169987365772,1.016154077
0.618,0.9999981028524391,0.9999995283536321,0.9998164471710711,0.9986202518281216,1.016937250712421
0.619,0.9999978468202491,0.9999996335824405,0.9997800795661673,0.9986036688219806,1.0177277884642306
0.62,0.9999975907880589,0.9999997388112487,0.9997437119612635,0.9985870858158394,1.0185183262160402
0.621,0.9999973347558688,0.9999998440400569,0.9997073443563596,0.9985705028096983,1.0193088639678498
0.622,0.9999970787236789,0.9999999492688652,0.9996709767514558,0.9985539198035571,1.0200994017196594
0.623,0.9999968226914888,1.0000000544976735,0.999634609,0.998537337,1.0208899394714688
0.624,0.9999965666592987,1.0000001597264816,0.999598242,0.9985207537912748,1.0216804772232784
0.625,0.9999963106271087,1.0000009085259478,0.9995488759913146,0.9983638899043908,1.0226204841281912
0.626,0.9999957514049893,1.000000865838959,0.999510992,0.9984289669924926,1.023356272729046
0.627,0.999995192,1.0000008231519701,0.9994731074860812,0.9984940440805943,1.0240920613299007
0.628,0.9999946329607508,1.0000007804649813,0.9994352232334645,0.9985591211686962,1.0248278499307555
0.629,0.9999940737386313,1.0000007377779925,0.9993973389808477,0.9986241982567978,1.0255636385316103
0.63,0.999993515,1.0000006950910036,0.9993594547282312,0.9986892753448997,1.0262994271324648
0.631,0.9999929552943927,1.0000006524040148,0.9993215704756143,0.9987543524330015,1.0270352157333196
0.632,0.9999923960722732,1.0000006097170262,0.9992836862229977,0.9988194295211033,1.0277710043341743
0.633,0.9999917126850058,1.000003093548236,0.9991861891617123,0.9987026806253247,1.0288137917735183
0.634,0.9999904912487632,1.0000018354656575,0.9991765988155037,0.9989021842497274,1.0293634386894428
0.635,0.9999892698125203,1.000000577383079,0.9991670084692952,0.9991016878741301,1.0299130856053675
0.636,0.9999880483762777,0.9999993193005003,0.9991574181230864,0.9993011914985328,1.030462732521292
0.637,0.9999868269400352,0.9999980612179218,0.9991478277768777,0.9995006951229355,1.0310123794372168
0.638,0.9999856055037925,0.9999968031353432,0.9991382374306692,0.9997001987473382,1.0315620263531413
0.639,0.9999843840675497,0.9999955450527647,0.9991286470844606,0.9998997023717409,1.032111673269066
0.64,0.999983163,0.999994287,0.9991190567382519,1.0000992059961435,1.0326613201849906
0.641,0.9999813988160989,0.9999975259325751,0.9989997613033692,1.0001187522654504,1.0336512633188983
0.642,0.9999787310359485,0.9999929185844292,0.9990677770640535,1.000495665787958,1.0338522095837057
0.643,0.9999760632557981,0.9999883112362832,0.9991357928247377,1.0008725793104654,1.0340531558485133
0.644,0.9999733954756476,0.9999837038881372,0.999203809,1.001249492832973,1.0342541021133207
0.645,0.9999707276954971,0.9999790965399914,0.9992718243461062,1.0016264063554805,1.0344550483781283
0.646,0.9999680599153467,0.9999744891918454,0.9993398401067904,1.0020033198779879,1.034655994642936
0.647,0.9999653921351962,0.9999698818436994,0.9994078558674747,1.0023802334004954,1.0348569409077433
0.648,0.9999627243550457,0.9999652744955535,0.999475872,1.002757146923003,1.0350578871725509
0.649,0.9999582797516873,0.9999631657807287,0.9994090449558389,1.0030169254945305,1.0357825167593886
0.65,0.9999524531747226,0.9999537767677733,0.9996134634145343,1.0035794154354873,1.0354483675633164
0.651,0.9999466265977581,0.9999443877548178,0.9998178818732296,1.0041419053764444,1.0351142183672444
0.652,0.9999408000207934,0.9999349987418622,1.000022300331925,1.0047043953174015,1.0347800691711724
0.653,0.9999349734438288,0.9999256097289067,1.0002267187906204,1.0052668852583586,1.0344459199751004
0.654,0.9999291468668641,0.9999162207159511,1.0004311372493158,1.0058293751993155,1.0341117707790284
0.655,0.9999233202898995,0.9999068317029955,1.000635555708011,1.0063918651402726,1.0337776215829562
0.656,0.9999174937129348,0.9998974426900401,1.0008399741667064,1.0069543550812297,1.0334434723868842
0.657,0.9999064936554592,0.9998799372167092,1.0009416145776544,1.0075217084372112,1.0336442722954018
0.658,0.9998937691044798,0.999870533,1.0013237589792205,1.0082126720153552,1.0325762368706064
0.659,0.9998810445535005,0.9998611290040368,1.001705903380787,1.0089036355934995,1.0315082014458108
0.66,0.99986832,0.9998517248977006,1.002088047782353,1.0095945991716437,1.0304401660210152
0.661,0.9998555954515417,0.9998423207913644,1.0024701921839192,1.0102855627497878,1.0293721305962196
0.662,0.9998428709005623,0.9998329166850283,1.0028523365854856,1.0109765263279322,1.028304095171424
0.663,0.999830146,0.9998235125786921,1.0032344809870517,1.0116674899060762,1.0272360597466286
0.664,0.9998174217986036,0.9998141084723559,1.0036166253886178,1.0123584534842205,1.026168024321833
0.665,0.9997905789305237,0.999782045,1.0040011560089264,1.0132049641734828,1.025559743086668
0.666,0.9997627948413037,0.99979031,1.0045400393858017,1.0138726775893183,1.0235616371859104
0.667,0.9997350107520837,0.999798576,1.005078922762677,1.0145403910051538,1.0215635312851528
0.668,0.9997072266628637,0.9998068409131269,1.0056178061395522,1.015208104420989,1.0195654253843953
0.669,0.9996794425736437,0.9998151062005819,1.0061566895164276,1.0158758178368248,1.0175673194836374
0.67,0.9996516584844237,0.9998233714880369,1.0066955728933027,1.016543531,1.0155692135828798
0.671,0.9996238743952038,0.9998316367754919,1.007234456270178,1.0172112446684956,1.0135711076821219
0.672,0.9995919828578331,0.9997819298812334,1.0079112975487543,1.0184419883912499,1.012974659071353
0.673,0.9995313391834084,0.9998331770491022,1.0084681383870084,1.0188209159599864,1.009870387114549
0.674,0.9994706955089838,0.9998844242169711,1.0090249792252624,1.0191998435287226,1.006766115157745
0.675,0.999410052,0.999935671,1.0095818200635165,1.0195787710974589,1.0036618432009408
0.676,0.9993494081601344,0.9999869185527088,1.0101386609017706,1.0199576986661953,1.0005575712441364
0.677,0.9992887644857098,1.0000381657205777,1.0106955017400248,1.0203366262349316,0.9974532992873322
0.678,0.999228121,1.0000894128884465,1.0112523425782787,1.020715553803668,0.994349027
0.679,0.9991674771368604,1.0001406600563154,1.0118091834165328,1.0210944813724043,0.9912447553737238
0.68,0.9990844545335978,1.0002136974316196,1.0129310287246582,1.0224215208999687,0.9894380969432552
0.681,0.9989521982868923,1.0002979516006696,1.0131999635949176,1.0221328954965412,0.9850900583228077
0.682,0.9988199420401866,1.0003822057697196,1.0134688984651765,1.0218442700931138,0.9807420197023602
0.683,0.998687686,1.0004664599387694,1.0137378333354359,1.0215556446896863,0.9763939810819128
0.684,0.9985554295467753,1.0005507141078192,1.0140067682056948,1.021267019286259,0.9720459424614654
0.685,0.9984231733000699,1.0006349682768692,1.0142757030759542,1.0209783938828316,0.9676979038410178
0.686,0.9982909170533641,1.0007192224459192,1.0145446379462133,1.020689768479404,0.9633498652205704
0.687,0.9981586608066586,1.000803476614969,1.0148135728164724,1.0204011430759767,0.9590018266001229
0.688,0.9979485749231738,1.0011903306265542,1.0161007757650353,1.0213416074677182,0.9557406438831013
0.689,0.9976606594029097,1.0011580969031848,1.0155895298420314,1.019921075666363,0.9500671758301151
0.69,0.9973727438826456,1.0011258631798152,1.0150782839190278,1.0185005438650079,0.9443937077771289
0.691,0.9970848283623817,1.0010936294564456,1.0145670379960239,1.0170800120636527,0.9387202397241429
0.692,0.9967969128421175,1.001061395733076,1.014055792,1.0156594802622976,0.9330467716711568
0.693,0.9965089973218535,1.0010291620097067,1.0135445461500163,1.0142389484609424,0.9273733036181706
0.694,0.9962210818015895,1.0009969282863371,1.0130333002270124,1.0128184166595873,0.9216998355651844
0.695,0.9959331662813254,1.0009646945629678,1.0125220543040088,1.0113978848582321,0.9160263675121983
0.696,0.9954139661959482,1.0017374691605205,1.0133416197490948,1.0112830258676282,0.9111476399251679
0.697,0.9947896367627921,1.0011460696163912,1.0114053174787436,1.0082373475270088,0.9041374832393267
0.698,0.994165307,1.0005546700722616,1.0094690152083925,1.0051916691863898,0.8971273265534854
0.699,0.9935409778964799,0.9999632705281322,1.0075327129380411,1.0021459908457704,0.8901171698676441
0.7,0.9929166484633238,0.9993718709840027,1.005596411,0.9991003125051514,0.8831070131818028
0.701,0.9922923190301678,0.9987804714398731,1.0036601083973389,0.9960546341645322,0.8760968564959617
0.702,0.9916679895970119,0.9981890718957436,1.0017238061269877,0.993008956,0.8690866998101203
0.703,0.9910436601638558,0.9975976723516141,0.9997875038566364,0.9899632774832937,0.8620765431242791
0.704,0.9897910127338811,0.9983455514796473,0.9991850404042738,0.9880344930415077,0.8555270277215753
0.705,0.9884486055900751,0.9963365154170549,0.9951251121262511,0.9829218951552536,0.8472489238655461
0.706,0.987106198,0.9943274793544626,0.9910651838482285,0.9778092972689996,0.8389708200095167
0.707,0.985763791,0.9923184432918704,0.9870052555702057,0.9726966993827455,0.8306927161534874
0.708,0.9844213841586571,0.990309407,0.982945327,0.9675841014964912,0.822414612
0.709,0.983078977,0.9883003711666857,0.9788853990141604,0.9624715036102371,0.8141365084414287
0.71,0.9817365698710451,0.9862913351040934,0.9748254707361376,0.9573589057239831,0.8058584045853994
0.711,0.9803009038632454,0.9884184939007357,0.9744224131982762,0.9552832360501157,0.7988296846150086
0.712,0.9774663548955412,0.9837651735178571,0.9676415604719034,0.9478043921567847,0.7894355930592303
0.713,0.9746318059278369,0.9791118531349787,0.9608607077455307,0.9403255482634538,0.7800415015034519
0.714,0.9717972569601327,0.9744585327521003,0.9540798550191578,0.9328467043701227,0.7706474099476737
0.715,0.9689627079924283,0.9698052123692218,0.9472990022927852,0.9253678604767919,0.7612533183918953
0.716,0.9661281590247242,0.9651518919863433,0.9405181495664124,0.917889017,0.751859227
0.717,0.9632936100570199,0.9604985716034647,0.9337372968400396,0.910410173,0.7424651352803386
0.718,0.9604590610893156,0.9558452512205864,0.9269564441136668,0.9029313287967992,0.7330710437245602
0.719,0.9568924661478139,0.955947908,0.9234070767118302,0.8979492976301506,0.7244267195046954
0.72,0.951129733,0.9473878607985986,0.9135865532851958,0.8880303751054486,0.7141477554617925
0.721,0.9453670004220243,0.9388278138131052,0.9037660298585615,0.8781114525807467,0.7038687914188897
0.722,0.9396042675591295,0.9302677668276118,0.893945506,0.8681925300560447,0.6935898273759868
0.723,0.9338415346962348,0.9217077198421185,0.8841249830052927,0.8582736075313426,0.6833108633330841
0.724,0.9280788018333399,0.9131476728566252,0.8743044595786584,0.8483546850066407,0.6730318992901813
0.725,0.9223160689704452,0.9045876258711318,0.864483936,0.8384357624819387,0.6627529352472784
0.726,0.9165533361075504,0.8960275788856384,0.8546634127253897,0.8285168399572367,0.6524739712043756
0.727,0.9085592399986087,0.8914881169462511,0.8470970662108915,0.8202661311221933,0.6424837610853288
0.728,0.8976962482876063,0.8783045560349132,0.8343441111050495,0.808114008,0.6316187322740325
0.729,0.8868332565766042,0.8651209951235753,0.8215911559992074,0.7959618851192765,0.6207537034627364
0.73,0.8759702648656018,0.8519374342122374,0.8088382008933652,0.7838097621178182,0.6098886746514403
0.731,0.8651072731545995,0.8387538733008997,0.7960852457875232,0.7716576391163598,0.599023646
0.732,0.8542442814435972,0.8255703123895617,0.7833322906816811,0.7595055161149014,0.5881586170288478
0.733,0.8433812897325949,0.8123867514782239,0.7705793355758389,0.7473533931134431,0.5772935882175516
0.734,0.8325182980215926,0.7992031905668859,0.7578263804699968,0.7352012701119846,0.5664285594062554
0.735,0.8172962988762184,0.7880239044652216,0.7460673998568613,0.7237831245072466,0.5554839685469894
0.736,0.7994588952702207,0.7706250768734627,0.7309786913015918,0.7098967878218493,0.5443812424948675
0.737,0.7816214916642232,0.7532262492817039,0.7158899827463223,0.6960104511364521,0.5332785164427456
0.738,0.7637840880582256,0.735827422,0.7008012741910528,0.6821241144510549,0.5221757903906237
0.739,0.7459466844522281,0.718428594,0.6857125656357833,0.6682377777656577,0.5110730643385016
0.74,0.7281092808462305,0.7010297665064271,0.6706238570805139,0.6543514410802604,0.49997033828637966
0.741,0.7102718772402329,0.6836309389146683,0.6555351485252443,0.6404651043948633,0.4888676122342577
0.742,0.6924344736342353,0.6662321113229094,0.6404464399699749,0.6265787677094661,0.47776488618213575
0.743,0.6699446045704672,0.6484431157946647,0.6251905587673919,0.6126028872609869,0.4663486631673524
0.744,0.6463810896318292,0.6285701031972338,0.6087972562846043,0.5977337048681135,0.45538291420965105
0.745,0.6228175746931909,0.6086970905998029,0.5924039538018169,0.5828645224752401,0.44441716525194974
0.746,0.5992540597545528,0.5888240780023719,0.5760106513190294,0.5679953400823667,0.43345141629424844
0.747,0.5756905448159146,0.568951065,0.5596173488362418,0.5531261576894935,0.42248566733654713
0.748,0.5521270298772764,0.549078053,0.5432240463534543,0.5382569752966201,0.4115199183788458
0.749,0.5285635149386382,0.52920504,0.5268307438706668,0.5233877929037467,0.4005541694211445
0.75,0.505,0.5072402344356923,0.509572344,0.5079751416082062,0.38868702453392917
0.751,0.48143648506136183,0.4875604460610299,0.49316981996430964,0.4930401353755869,0.37823308168292424
0.752,0.45787297012272365,0.46788065768636733,0.47676729546009233,0.4781051291429676,0.36777913883191937
0.753,0.43430945518408554,0.4482008693117049,0.460364771,0.46317012291034826,0.35732519598091445
0.754,0.4107459402454473,0.4285210809370424,0.4439622464516577,0.448235117,0.3468712531299095
0.755,0.38718242530680913,0.4088412925623799,0.4275597219474404,0.43330011044510963,0.33641731027890465
0.756,0.36361891036817096,0.38916150418771744,0.4111571974432231,0.4183651042124903,0.3259633674278998
0.757,0.34005539542953284,0.3694817158130549,0.39475467293900574,0.403430098,0.3155094245768948
0.758,0.3175655263657648,0.34518997221030123,0.3761062697802972,0.3868892749125055,0.30388931439889044
0.759,0.2997281227597672,0.32838406261925196,0.3610136780652278,0.3728526822172344,0.29429576247474454
0.76,0.2818907191537696,0.3115781530282027,0.3459210863501584,0.35881608952196326,0.2847022105505986
0.761,0.264053316,0.2947722434371534,0.330828495,0.3447794968266921,0.2751086586264527
0.762,0.24621591194177442,0.2779663338461042,0.3157359029200196,0.330742904,0.26551510670230677
0.763,0.22837850833577683,0.2611604242550549,0.30064331120495014,0.31670631143614986,0.2559215547781608
0.764,0.21054110472977922,0.24435451466400568,0.28555071948988076,0.3026697187408787,0.24632800285401493
0.765,0.1927037011237816,0.2275486050729564,0.2704581277748113,0.2886331260456076,0.236734451
0.766,0.17748170197840737,0.20596700755541336,0.25255822526007154,0.2724415486207103,0.22590067764491414
0.767,0.16661871026740507,0.1937626488891925,0.23988142271763563,0.2601878042551011,0.21746598938643194
0.768,0.15575571855640277,0.18155829022297165,0.2272046201751997,0.24793405988949183,0.20903130112794976
0.769,0.1448927268454005,0.16935393155675083,0.2145278176327638,0.23568031552388258,0.20059661286946756
0.77,0.1340297351343982,0.157149573,0.20185101509032785,0.22342657115827336,0.1921619246109854
0.771,0.12316674342339591,0.14494521422430914,0.1891742125478919,0.2111728267926641,0.1837272363525032
0.772,0.11230375171239362,0.13274085555808832,0.17649741,0.19891908242705486,0.17529254809402103
0.773,0.10144076000139134,0.12053649689186746,0.16382060746302005,0.18666533806144564,0.16685785983553886
0.774,0.093446664,0.1051376819651217,0.14852017113990174,0.17223581745605973,0.15728101305045844
0.775,0.087683931,0.097810532,0.13899156503996674,0.1624595481120501,0.15023478947931232
0.776,0.081921198,0.090483383,0.1294629589400317,0.15268327876804044,0.14318856590816623
0.777,0.076158465,0.083156233,0.11993435284009671,0.14290700942403084,0.13614234233702013
0.778,0.070395732,0.075829084,0.11040574674016171,0.13313074008002118,0.12909611876587404
0.779,0.064633,0.068501934,0.10087714064022668,0.12335447073601155,0.12204989519472795
0.78,0.058870266715081006,0.061174784,0.091348535,0.1135782013920019,0.11500367162358185
0.781,0.053107534,0.053847635,0.081819928,0.10380193204799226,0.10795744805243576
0.782,0.049540939,0.045321058498795454,0.07032837,0.092257136,0.10000153409767884
0.783,0.04670639,0.041894143,0.064266591,0.085392406,0.09449294
0.784,0.043871841,0.038467228,0.058204811611404714,0.078527676,0.088984346
0.785,0.041037292,0.035040312428126344,0.052143032,0.071662946,0.083475752
0.786,0.038202743,0.031613397,0.046081253,0.064798216,0.077967157
0.787,0.035368194,0.028186482,0.040019474171036504,0.057933486,0.072458563
0.788,0.032533645104458817,0.024759566357457234,0.033957695,0.051068755,0.066949969
0.789,0.029699096136754553,0.021332651000567533,0.027895915877457697,0.044204025,0.061441375
0.79,0.028263430128954957,0.018026981242100535,0.020692890327126262,0.036228146,0.055339901
0.791,0.026921022985148958,0.016964288143585336,0.018076687153338912,0.032431225,0.05143468
0.792,0.025578616,0.015901595045070136,0.015460483979551557,0.028634305018901043,0.047529458
0.793,0.024236208697536957,0.014838902,0.012844280805764207,0.024837385,0.043624236
0.794,0.022893801553730955,0.013776209,0.010228077631976855,0.021040464327698495,0.039719014
0.795,0.021551394409924957,0.012713515749524543,0.007611874,0.017243543982097223,0.035813792
0.796,0.020208987266118954,0.011650822651009345,0.004995671,0.013446623636495948,0.03190857
0.797,0.01895634,0.010078405765890131,0.000842127,0.006288034,0.026165878250575602
0.798,0.018332010402988194,0.010012679175787301,0.000732582,0.005470079,0.023852497638946712
0.799,0.017707681,0.009946953,0.000623037,0.004652123,0.021539117027317818
0.8,0.017083351536676124,0.009881226,0.000513492,0.003834167,0.019225736
0.801,0.016459022103520085,0.009815499,0.000403947,0.003016212,0.016912356
0.802,0.015834692670364053,0.009749773,0.000294402,0.002198256,0.014598975192431137
0.803,0.015210363237208015,0.009684046,0.000184857,0.0013803,0.012285594580802243
0.804,0.014586034,0.00961832,7.531217865985976e-5,0.000562345,0.009972214
0.805,0.014066833718674702,0.009646995,3.477052144616305e-6,1.0e-15,0.006224203
0.806,0.013778918198410638,0.009767431,1.4603619007066749e-5,1.0e-15,0.005428835
0.807,0.013491002678146572,0.009887867,2.573018586951719e-5,1.0e-15,0.004633467
0.808,0.013203087157882508,0.010008302911929542,3.685675273196763e-5,1.0e-15,0.003838099
0.809,0.012915171637618442,0.010128739,4.798331959441807e-5,1.0e-15,0.003042731
0.81,0.012627256117354378,0.010249175136789797,5.910988645686852e-5,1.0e-15,0.002247363
0.811,0.012339340597090314,0.010369611249219927,7.023645331931897e-5,1.0e-15,0.001451995
0.812,0.012051425076826248,0.010490047361650054,8.136302018176941e-5,1.0e-15,0.000656627
0.813,0.011841339193341441,0.010711328920961428,4.4673096602069786e-5,6.376479204210919e-6,3.579281416096935e-5
0.814,0.011709082946635847,0.010741358198255925,0.000134019,1.9129437612434184e-5,3.089807034409836e-5
0.815,0.011576826699930251,0.010771387475550422,0.000223365,3.188239602065745e-5,2.600332652722737e-5
0.816,0.011444570453224657,0.010801417,0.000312712,4.463535442888072e-5,2.110858271035638e-5
0.817,0.011312314206519063,0.010831446030139417,0.000402058,5.738831283710398e-5,1.621383889348539e-5
0.818,0.011180057959813468,0.010861475307433914,0.000491404,7.014127124532724e-5,1.13190950766144e-5
0.819,0.011047801713107873,0.010891504584728411,0.00058075,8.289422965355051e-5,6.4243512597434105e-6
0.82,0.010915545466402278,0.010921533862022907,0.000670096,9.564718806177377e-5,1.5296074428724205e-6
0.821,0.010832522863139779,0.010947715688373856,0.000652389,5.545336146905654e-5,1.3019472906907223e-6
0.822,0.010771879188715054,0.010901070359272218,0.000993908,0.000136113,3.195688804277361e-6
0.823,0.010711235514290329,0.010854425030170579,0.001335426,0.000216772,5.0894303178639995e-6
0.824,0.010650591839865605,0.01080778,0.001676945,0.000297432,6.983171831450638e-6
0.825,0.010589948,0.010761134371967303,0.002018464,0.000378091,8.876913345037277e-6
0.826,0.010529304491016155,0.010714489042865663,0.002359982,0.000458751,1.0770654858623916e-5
0.827,0.010468661,0.010667843713764025,0.002701501,0.00053941,1.2664396372210554e-5
0.828,0.010408017142166704,0.010621198384662387,0.003043019,0.000620069,1.4558137885797193e-5
0.829,0.010376125604796145,0.010542926924724843,0.003486779,0.00067589,1.2346317024476356e-5
0.83,0.010348341515576181,0.010493407743806037,0.0039185,0.000937251,2.645639362376429e-5
0.831,0.010320557426356219,0.010443888562887232,0.004350221,0.001198613,4.0566470223052225e-5
0.832,0.010292773337136255,0.010394369381968424,0.004781942,0.001459975,5.467654682234016e-5
0.833,0.010264989,0.010344850201049619,0.005213663,0.001721337,6.878662342162808e-5
0.834,0.010237205158696328,0.010295331020130812,0.005645384,0.001982698,8.289670002091602e-5
0.835,0.010209421069476364,0.010245811839212006,0.006077105,0.00224406,9.700677662020395e-5
0.836,0.010182578201396437,0.010160724894033545,0.006688841,0.002480421,4.7001683812432635e-6
0.837,0.010169853650417065,0.010139839,0.007032757,0.002819627,7.990286247957704e-5
0.838,0.010157129099437695,0.010118953613381117,0.007376673,0.003158833,0.000155106
0.839,0.010144404548458323,0.010098067973054903,0.007720589,0.003498038,0.000230308
0.84,0.010131679997478955,0.010077182332728689,0.008064505,0.003837244,0.000305511
0.841,0.010118955446499583,0.010056296692402475,0.008408421,0.00417645,0.000380714
0.842,0.010106231,0.010035411052076261,0.008752337,0.004515655,0.000455916
0.843,0.010093506344540839,0.010014525411750047,0.009096253,0.004854861,0.000531119
0.844,0.010082506287065156,0.009984055,0.009619662,0.005264889,0.000539173
0.845,0.010076679710100534,0.009983224,0.009800429,0.005583189,0.000704734
0.846,0.010070853,0.009982394,0.009981197,0.005901489,0.000870295
0.847,0.010065026556171287,0.009981563,0.010161964234267538,0.006219789,0.001035856
0.848,0.010059199979206665,0.009980732,0.010342731802308873,0.006538088,0.001201417
0.849,0.010053373402242043,0.009979901,0.010523499370350211,0.006856388,0.001366978
0.85,0.010047547,0.00997907,0.010704266938391549,0.007174688,0.001532539
0.851,0.010041720248312798,0.00997824,0.010885034506432885,0.007492988,0.0016981
0.852,0.010037275644954359,0.00998066,0.011161385198336947,0.007903754,0.001844984
0.853,0.010034607864803868,0.009983878,0.011192158355165446,0.008140406,0.002061572
0.854,0.010031940084653381,0.009987096,0.011222931511993944,0.008377059,0.00227816
0.855,0.010029272304502892,0.009990313,0.011253704668822442,0.008613711,0.002494748
0.856,0.010026604524352403,0.009993531,0.011284477825650941,0.008850364,0.002711336
0.857,0.010023936744201914,0.009996749,0.011315250982479439,0.009087016,0.002927924
0.858,0.010021268964051425,0.009999967,0.011346024139307936,0.009323668,0.003144512
0.859,0.010018601183900936,0.010003184489326583,0.011376797296136436,0.009560321,0.003361101
0.86,0.010016837368692834,0.010008474211562826,0.011420343115170605,0.00986567,0.003586994
0.861,0.010015615932450159,0.010009166394181555,0.011363417,0.009999529,0.003818923
0.862,0.010014394496207486,0.010009858576800281,0.011306491764245415,0.010133387688315391,0.004050852
0.863,0.010013173059964813,0.010010550759419009,0.011249566,0.010267246377584426,0.004282781
0.864,0.010011952,0.010011242942037736,0.011192640413320225,0.010401105,0.00451471
0.865,0.010010730187479467,0.010011935124656462,0.011135714737857632,0.010534963756122494,0.004746639
0.866,0.010009508751236794,0.010012627,0.011078789062395037,0.010668822445391529,0.004978568
0.867,0.010008287,0.010013319489893917,0.011021863,0.010802681134660562,0.005210497
0.868,0.010007603927726658,0.010013333,0.010939298394411755,0.010965762480688392,0.005462889
0.869,0.010007044705607324,0.010012392,0.010862438940924608,0.01100714,0.005682466
0.87,0.010006485483487988,0.010011451,0.010785579487437462,0.011048517907584985,0.005902043
0.871,0.010005926261368652,0.010010509527230007,0.010708720033950314,0.011089895621033283,0.00612162
0.872,0.010005367039249317,0.010009568426768816,0.010631860580463167,0.011131273334481578,0.006341197
0.873,0.010004807817129983,0.010008627326307626,0.010555001126976021,0.011172651047929874,0.006560774
0.874,0.010004248595010645,0.010007686225846435,0.010478141673488876,0.011214028761378171,0.006780351
0.875,0.010003689372891311,0.010005846236506823,0.010356089684686421,0.011316169020431213,0.007049913
0.876,0.010003433340701244,0.010005155036553574,0.010302934688165438,0.011293915223492244,0.007237894
0.877,0.010003177308511179,0.010004463836600325,0.010249779691644454,0.011271661426553274,0.007425875
0.878,0.010002921276321113,0.010003772636647078,0.010196624695123469,0.011249407629614305,0.007613857
0.879,0.010002665244131046,0.010003081436693827,0.010143469698602484,0.011227153832675335,0.007801838
0.88,0.010002409211940982,0.01000239,0.010090315,0.011204900035736366,0.007989819
0.881,0.010002153179750915,0.010001699036787331,0.010037159705560517,0.011182646238797396,0.0081778
0.882,0.010001897,0.010001007836834082,0.009984005,0.011160392441858426,0.008365781
0.883,0.010001667142577003,0.009999873,0.009894683,0.011151118507659645,0.008604805
0.884,0.01000155,0.009999788,0.009877022,0.011099010506961887,0.008750326
0.885,0.010001433,0.009999704,0.009859361,0.011046902506264129,0.008895846
0.886,0.010001315481306318,0.009999619,0.0098417,0.010994795,0.009041367
0.887,0.010001198260882757,0.009999535,0.00982404,0.010942686504868612,0.009186887
0.888,0.010001081040459195,0.009999451,0.009806379,0.010890578504170854,0.009332408
0.889,0.010000963820035635,0.009999366,0.009788718,0.010838470503473096,0.009477928
0.89,0.010000846599612073,0.009999282,0.009771057,0.010786363,0.009623448
0.891,0.010000753211537485,0.009999276,0.009741345,0.010722185646009328,0.00981094
0.892,0.010000699544044521,0.009999374,0.009748681,0.010668330302730287,0.009910607
0.893,0.010000645876551558,0.009999472,0.009756016,0.010614475,0.010010273
0.894,0.010000592209058596,0.00999957,0.009763352,0.010560619616172209,0.010109939220638669
0.895,0.010000538541565632,0.009999668,0.009770687,0.010506764272893168,0.010209605537841521
0.896,0.010000484874072667,0.009999766,0.009778022,0.010452909,0.010309272
0.897,0.010000431206579704,0.009999864,0.009785358,0.010399054,0.010408938172247221
0.898,0.010000378,0.009999962,0.009792693,0.010345198243056051,0.010508604489450072
0.899,0.010000340238492639,0.010000138,0.009803886,0.010274407045255915,0.010636613523188685
0.9,0.010000315667708759,0.010000164484227565,0.009819092,0.010235677760336648,0.010693008
0.901,0.010000291,0.010000191,0.009834298,0.010196948,0.010749402931015319
0.902,0.010000266526141003,0.010000216829515893,0.009849503,0.010158219190498112,0.010805797634928636
0.903,0.010000241955357123,0.010000243,0.009864709,0.010119489905578843,0.010862192338841952
0.904,0.010000217384573245,0.010000269174804222,0.009879914,0.010080760620659577,0.010918587042755269
0.905,0.010000192813789366,0.010000295347448387,0.00989512,0.010042031335740309,0.010974981746668586
0.906,0.010000168243005488,0.010000321520092552,0.009910326,0.010003302050821042,0.011031376450581902
0.907,0.010000154,0.010000326500062877,0.009931934,0.009954109,0.011102382491612908
0.908,0.010000142413985896,0.010000300574218366,0.009942932,0.009935678,0.011122251142380492
0.909,0.010000131,0.010000274648373853,0.009953931,0.009917247,0.011142119793148074
0.91,0.010000119915330327,0.010000249,0.00996493,0.009898816,0.011161988443915657
0.911,0.010000108666002544,0.010000222796684829,0.009975928,0.009880385,0.011181857
0.912,0.010000097,0.010000196870840316,0.009986927,0.009861954,0.011201725745450824
0.913,0.010000086167346977,0.010000170944995805,0.009997925,0.009843523,0.011221594396218407
0.914,0.010000074918019191,0.010000145,0.010008923880866816,0.009825092,0.011241463
0.915,0.010000069386512878,0.010000099404358804,0.010021944660900456,0.009804853,0.011265062
0.916,0.010000064,0.010000083,0.010025294024654791,0.009803335,0.011257446009575829
0.917,0.010000059085876445,0.010000067170477838,0.010028643388409125,0.009801816,0.011249830009306197
0.918,0.010000053935558228,0.010000051053537354,0.010031993,0.009800298,0.011242214009036564
0.919,0.010000048785240013,0.010000034936596871,0.010035342115917794,0.009798779,0.011234598008766934
0.92,0.010000043634921796,0.010000018819656389,0.010038691479672129,0.009797261,0.011226982008497302
0.921,0.010000038484603579,0.010000002702715905,0.010042040843426464,0.009795742,0.011219366
0.922,0.010000033683326685,0.009999977,0.010048785,0.009788041,0.011226684360075567
0.923,0.010000031325339047,0.009999977,0.010047001348143412,0.009796075,0.011201229988869963
0.924,0.010000028967351405,0.009999978,0.010045218001842052,0.009804109,0.011175776
0.925,0.010000026609363766,0.009999979,0.010043434655540693,0.009812143,0.011150321246458757
0.926,0.010000024251376126,0.009999979,0.010041651309239334,0.009820177,0.011124866875253152
0.927,0.010000021893388486,0.00999998,0.010039867962937975,0.009828211,0.011099413
0.928,0.010000019535400848,0.009999981,0.010038084616636616,0.009836245,0.011073958132841946
0.929,0.010000017177413207,0.009999981,0.010036301270335257,0.009844279,0.011048503761636342
0.93,0.010000015218932507,0.009999986,0.010033650728537336,0.009853825,0.011026744
0.931,0.010000014,0.009999989,0.010030675206298825,0.009864146,0.010992357
0.932,0.010000013059801634,0.009999992,0.010027699684060313,0.009874468,0.010957969363724323
0.933,0.010000011980236197,0.009999994,0.010024724161821801,0.009884789,0.010923582158678485
0.934,0.010000011,0.009999997,0.010021749,0.009895111,0.010889194953632646
0.935,0.010000009821105325,0.01,0.010018773117344778,0.009905432,0.010854807748586808
0.936,0.010000008741539888,0.010000003,0.010015797595106266,0.009915754,0.010820420543540972
0.937,0.010000007661974453,0.010000005434499646,0.010012822072867755,0.009926075,0.010786033338495133
0.938,0.010000006875061198,0.010000009603955348,0.010008276,0.009940123,0.010749148639058827
0.939,0.010000006380800125,0.010000009423474017,0.010006497784792739,0.009947973,0.010713088073327997
0.94,0.010000005886539052,0.010000009242992686,0.010004720049356338,0.009955823,0.010677027507597168
0.941,0.010000005392277979,0.010000009062511354,0.010002942313919938,0.009963672,0.010640966941866338
0.942,0.010000004898016907,0.010000008882030023,0.010001164578483539,0.009971522,0.010604906376135509
0.943,0.010000004403755834,0.010000008701548692,0.009999387,0.009979372,0.010568845810404681
0.944,0.010000004,0.010000009,0.009997609,0.009987222,0.010532785244673852
0.945,0.010000003415233688,0.010000008340586031,0.009995831,0.009995072,0.010496724678943022
0.946,0.010000003105203256,0.010000007086690138,0.009993494,0.010005466149247634,0.010456084529929037
0.947,0.010000002878914024,0.010000006,0.009993242,0.010009155501110477,0.010423519317538078
0.948,0.010000002652624794,0.010000005405258904,0.00999299,0.010012845,0.010390954105147116
0.949,0.010000002426335561,0.010000004564543287,0.009992738,0.010016534204836166,0.010358388892756153
0.95,0.010000002200046331,0.010000004,0.009992486,0.010020223556699008,0.010325823680365193
0.951,0.010000002,0.010000002883112053,0.009992234,0.010023912908561852,0.010293258467974232
0.952,0.010000002,0.010000002042396434,0.009991982,0.010027602260424696,0.010260693255583271
0.953,0.010000002,0.010000001201680818,0.00999173,0.010031292,0.010228128
0.954,0.010000001,0.010000000149524511,0.00999173,0.010035514454465995,0.010191613794275325
0.955,0.010000001298637312,0.01,0.00999224,0.010035667115905877,0.010165592827074441
0.956,0.010000001195034556,0.01,0.00999275,0.01003582,0.010139571859873558
0.957,0.010000001091431798,0.01,0.00999326,0.010035972438785644,0.010113550892672673
0.958,0.010000000987829038,0.01,0.00999377,0.010036125100225526,0.010087529925471787
0.959,0.010000000884226281,0.009999999,0.00999428,0.010036278,0.010061508958270904
0.96,0.010000000780623521,0.009999999,0.00999479,0.010036430423105291,0.010035488
0.961,0.010000000680531385,0.009999999,0.00999562,0.010037770370489198,0.009999674
0.962,0.010000000633098579,0.009999999,0.009996122,0.010036049,0.009981419
0.963,0.010000000585665773,0.009999999,0.009996623,0.010034328059609403,0.009963164
0.964,0.010000000538232967,0.009999999,0.009997125,0.010032606904169504,0.00994491
0.965,0.01,0.01,0.009997626,0.010030885748729606,0.009926655
0.966,0.010000000443367355,0.01,0.009998128,0.010029165,0.0099084
0.967,0.010000000395934548,0.01,0.009998629,0.010027443,0.009890145
0.968,0.010000000348501742,0.01,0.009999131,0.010025722282409914,0.009871891
0.969,0.010000000307498065,0.010000000197418049,0.009999968,0.010023504821129067,0.00984604
0.97,0.010000000285781775,0.010000000217300213,0.010000158,0.010021508048682773,0.00983544
0.971,0.010000000264065487,0.01,0.010000348154623279,0.010019511276236482,0.00982484
0.972,0.010000000242349198,0.010000000257064543,0.010000538446628238,0.010017514503790188,0.00981424
0.973,0.010000000220632908,0.010000000276946709,0.010000729,0.010015517731343897,0.00980364
0.974,0.01,0.010000000296828874,0.010000919,0.010013520958897605,0.00979304
0.975,0.01,0.010000000316711038,0.010001109322643118,0.010011524186451314,0.00978244
0.976,0.01,0.010000000336593205,0.010001299614648079,0.010009527,0.00977184
0.977,0.010000000138918797,0.010000000329589469,0.010001576627676664,0.010006650647071754,0.009756104
0.978,0.01,0.010000000295603268,0.010001531014173266,0.010005328216491662,0.00975228
0.979,0.010000000119033863,0.010000000261617067,0.010001485400669871,0.010004005785911574,0.009748455
0.98,0.010000000109091394,0.010000000227630867,0.010001439787166475,0.010002683355331481,0.009744631
0.981,0.010000000099148925,0.010000000193644668,0.010001394173663079,0.010001361,0.009740807
0.982,0.010000000089206457,0.010000000159658465,0.010001348560159683,0.010000038494171302,0.009736982
0.983,0.01,0.010000000125672266,0.010001302946656286,0.009998716,0.009733158
0.984,0.010000000069321521,0.010000000091686067,0.010001257,0.009997394,0.009729334
0.985,0.010000000062748099,0.01,0.010001161823121205,0.009995523,0.009722381
0.986,0.010000000058196108,0.010000000024367014,0.010001056774919623,0.009995116,0.009724208
0.987,0.010000000053644115,0.010000000014314345,0.010000951726718043,0.009994709,0.009726035
0.988,0.010000000049092121,0.010000000004261678,0.010000847,0.009994303,0.009727862
0.989,0.01,0.01,0.010000742,0.009993896,0.009729689
0.99,0.010000000039988136,0.01,0.010000636582113299,0.009993489,0.009731516
0.991,0.010000000035436144,0.01,0.010000531533911717,0.009993082,0.009733343
0.992,0.010000000030884151,0.01,0.010000426485710135,0.009992675,0.00973517
0.993,0.010000000028337374,0.01,0.010000281,0.009992158,0.00973521
0.994,0.010000000026253338,0.01,0.010000217195185422,0.009992449,0.009741707
0.995,0.010000000024169302,0.01,0.010000153249768525,0.00999274,0.009748204
0.996,0.010000000022085266,0.01,0.010000089304351627,0.009993032,0.009754701
0.997,0.01,0.01,0.010000025,0.009993323,0.009761198
0.998,0.010000000017917194,0.01,0.009999961,0.009993615,0.009767695
0.999,0.010000000015833158,0.01,0.009999897,0.009993906,0.009774192
1,0.010000000013749065,0.010000000003402383,0.009999791,0.009993998,0.009775702

==> plot_results_csv/DG+limiter_bump_1D_256_p_1_q_11_T_50-0.csv <==
x,t_0.0,t_1.0,t_5.0,t_10.0,t_20.0,t_25.0,t_30.0,t_40.0,t_49.99
0,0.010000000013749065,0.010000000015812572,0.01,0.010000000067149208,0.010000000014292736,0.010000000013398992,0.010000000012529283,0.010000000010870999,0.009999678
0.001,0.010000000015431172,0.010000000016601946,0.01,0.010000000057625802,0.010000000014602009,0.010000000013684143,0.010000000012794236,0.010000000011052813,0.009999568
0.002,0.010000000017113281,0.01,0.010000000011158973,0.010000000048102392,0.01,0.010000000013829226,0.010000000012927215,0.010000000011111529,0.009999458
0.003,0.010000000018795389,0.010000000018180693,0.010000000011651116,0.010000000038578984,0.010000000015595067,0.010000000014607054,0.010000000013655978,0.010000000011725527,0.009999348
0.004,0.010000000020552862,0.010000000018186149,0.010000000011615698,0.010000000023801773,0.010000000016295828,0.010000000015260566,0.010000000014267397,0.010000000012230082,0.009999207
0.005,0.010000000023038857,0.010000000020298586,0.010000000012999017,0.01,0.010000000017673889,0.010000000016552792,0.01,0.010000000013296421,0.009999136
0.006,0.010000000025524852,0.010000000022411023,0.010000000014382334,0.01,0.010000000018936226,0.010000000017735503,0.010000000016591334,0.01,0.009999065
0.007,0.010000000028010846,0.010000000024523462,0.010000000015765655,0.010000000019291088,0.010000000020897355,0.010000000019578507,0.010000000018325248,0.010000000015817682,0.009998994
0.008,0.010000000030719604,0.010000000025835941,0.010000000016591196,0.010000000014801528,0.010000000022759374,0.010000000021327456,0.010000000019970067,0.010000000017285994,0.009998884
0.009,0.010000000034393667,0.01,0.010000000019007827,0.010000000021825231,0.010000000025358361,0.010000000023774352,0.010000000022275177,0.010000000019371003,0.009998879
0.01,0.01,0.010000000033085158,0.010000000021424458,0.010000000028848932,0.010000000027877468,0.010000000026145268,0.010000000024508208,0.010000000021388733,0.009998874
0.011,0.010000000041741793,0.010000000036709767,0.010000000023841087,0.010000000035872635,0.01,0.010000000029268851,0.010000000027454173,0.010000000024072624,0.009998869
0.012,0.010000000045909686,0.010000000039448235,0.01,0.01,0.010000000034446514,0.010000000032339596,0.010000000030349905,0.010000000026710271,0.009998823
0.013,0.010000000051339598,0.01,0.01,0.010000000054813303,0.01,0.010000000036236138,0.010000000034028698,0.010000000030077633,0.009998908
0.014,0.010000000056769511,0.010000000050486044,0.010000000033122687,0.010000000065916757,0.010000000042675566,0.010000000040111172,0.010000000037686925,0.010000000033427481,0.009998993
0.015,0.010000000062199423,0.01,0.010000000036869214,0.01,0.010000000047745344,0.01,0.010000000042217572,0.010000000037583688,0.009999079
0.016,0.010000000068602452,0.010000000060492521,0.010000000039896387,0.01,0.01,0.01,0.010000000046769033,0.010000000041761698,0.009999129
0.017,0.010000000076627342,0.010000000068597657,0.010000000045464506,0.010000000099499052,0.01,0.01,0.010000000052303322,0.010000000046834894,0.009999324
0.018,0.010000000084652232,0.010000000076702792,0.010000000051032625,0.010000000106397983,0.01,0.010000000061505308,0.010000000057916599,0.010000000051983026,0.00999952
0.019,0.010000000092677121,0.010000000084807927,0.010000000056600745,0.010000000113296914,0.010000000072789887,0.010000000068612076,0.01,0.010000000058127106,0.009999715
0.02,0.01,0.010000000091726644,0.010000000061354741,0.01,0.010000000080470108,0.010000000075887607,0.010000000071535953,0.010000000064416932,0.009999888
0.021,0.010000000114359746,0.010000000103568402,0.010000000069521061,0.010000000118411336,0.010000000089559362,0.010000000084501012,0.010000000079699907,0.010000000071816615,0.010000203138030562
0.022,0.010000000126219766,0.010000000115410163,0.01,0.010000000110311482,0.010000000098951143,0.01,0.010000000088137498,0.010000000079455765,0.010000518043726401
0.023,0.010000000138079784,0.01,0.010000000085853698,0.010000000102211628,0.010000000109955606,0.010000000103832453,0.010000000098032901,0.010000000088335046,0.010000833
0.024,0.010000000153128026,0.01,0.010000000093147747,0.010000000098434483,0.010000000121434358,0.01,0.010000000108357176,0.010000000097578152,0.010001145
0.025,0.010000000170655995,0.010000000155211134,0.010000000105134065,0.01,0.010000000134759978,0.010000000127344973,0.010000000120349774,0.010000000108213667,0.010001572823295689
0.026,0.010000000188183967,0.010000000172586057,0.010000000117120383,0.010000000031898399,0.010000000148793202,0.010000000140647634,0.010000000132981662,0.01,0.010002000914796307
0.027,0.010000000205711939,0.010000000189960981,0.010000000129106703,0.01,0.01,0.010000000155952416,0.010000000147519342,0.010000000132120714,0.010002429006296925
0.028,0.010000000228737113,0.010000000206240213,0.010000000140299415,0.01,0.010000000182105733,0.010000000172224962,0.01,0.010000000145619489,0.010002873732797957
0.029,0.010000000254641775,0.010000000231849417,0.010000000158014312,0.01,0.010000000201682254,0.010000000190780909,0.010000000180606844,0.010000000160915103,0.010003384851231412
0.03,0.010000000280546437,0.01,0.010000000175729211,0.01,0.010000000222697505,0.010000000210700157,0.010000000199530389,0.010000000177282706,0.010003895969664871
0.031,0.010000000306451097,0.010000000283067825,0.01,0.01,0.010000000246450593,0.010000000233213738,0.010000000220912908,0.01,0.010004407
0.032,0.010000000341640721,0.010000000308210955,0.010000000210785424,0.01,0.010000000272193808,0.010000000257613169,0.010000000244081462,0.010000000215665017,0.010004947826079653
0.033,0.01,0.01,0.010000000237141753,0.01,0.010000000301032094,0.010000000284945508,0.01,0.010000000238008802,0.010005481006781185
0.034,0.010000000418209937,0.010000000383881104,0.01,0.01,0.010000000332583647,0.010000000314849003,0.010000000298388207,0.010000000262472959,0.010006014
0.035,0.010000000456494545,0.010000000421716178,0.010000000289854406,0.009999999,0.010000000367612852,0.010000000348047756,0.01,0.010000000289723254,0.010006547368184252
0.036,0.010000001,0.010000000460571904,0.010000000316941862,0.009999999,0.010000000406298127,0.010000000384710743,0.010000000364588695,0.01,0.010007105554389464
0.037,0.010000000566797704,0.010000000516506444,0.010000000356224042,0.009999999,0.010000000448862732,0.010000000425048746,0.010000000402770277,0.01,0.010007564
0.038,0.010000001,0.010000000572440985,0.010000000395506222,0.009999999,0.010000000496306456,0.010000000470008435,0.01,0.010000000390929562,0.010008022750997311
0.039,0.010000000679959672,0.010000000628375527,0.01,0.009999999,0.010000000548040506,0.010000000519030588,0.010000000491616125,0.010000000432180649,0.010008481349301235
0.04,0.010000000761890927,0.010000000688333673,0.010000000477075017,0.009999999,0.010000000606233553,0.010000000574167563,0.010000000543673693,0.010000000479064249,0.010008930614903924
0.041,0.010000001,0.010000000771021395,0.010000000535331097,0.009999999,0.010000000669122596,0.010000000633748028,0.010000000599895979,0.010000001,0.010009181983852564
0.042,0.010000000929133473,0.010000000853709114,0.010000000593587178,0.009999999,0.010000000740503934,0.010000000701362224,0.010000000663649068,0.010000001,0.010009433352801205
0.043,0.010000001014003588,0.010000001,0.010000000631630764,0.009999999,0.010000000811562788,0.010000000768675733,0.010000000727102387,0.010000001,0.01000997
0.044,0.010000001,0.010000001028735337,0.010000000717146216,0.01,0.010000001,0.010000000856679472,0.010000000810021427,0.010000000725334381,0.010009852362361928
0.045,0.010000001261172047,0.010000001150951423,0.010000000802661668,0.01,0.010000000991850406,0.010000000939375753,0.010000000887912554,0.010000000798525348,0.010009734441624767
0.046,0.010000001384756279,0.010000001273167507,0.010000001,0.010000000314153355,0.010000001104864036,0.010000001046322916,0.010000001,0.010000001,0.010009616520887606
0.047,0.010000001515723186,0.010000001356708225,0.010000000948694838,0.010000000446295813,0.010000001212187052,0.010000001147898297,0.010000001084406726,0.010000001,0.010009841532752917
0.048,0.010000001698368838,0.010000001537332614,0.010000001072843647,0.010000001117651723,0.010000001349585586,0.010000001277865541,0.010000001207071105,0.010000001104061313,0.010009178367001522
0.049,0.010000001881014492,0.010000001717956999,0.010000001196992455,0.010000001789007635,0.010000001481456789,0.010000001402612136,0.010000001324724391,0.010000001217399307,0.010008515201250127
0.05,0.010000002063660142,0.010000001898581386,0.010000001321141263,0.010000002460363547,0.010000002,0.010000001560563536,0.010000001474111942,0.010000001360409756,0.010007852
0.051,0.010000002265399852,0.010000002030139937,0.010000001414395183,0.010000003025320338,0.010000001810506122,0.010000001713757593,0.010000001618908325,0.010000001499663536,0.010007540555292556
0.052,0.010000002535332626,0.010000002297081433,0.010000002,0.010000004040125555,0.010000002,0.010000002,0.010000001800967714,0.010000002,0.010006168
0.053,0.010000002805265402,0.010000003,0.010000001772779616,0.010000005054930775,0.010000002212578523,0.010000002093880113,0.010000001979301445,0.010000001841087954,0.010004795310778043
0.054,0.010000003075198176,0.010000002830964427,0.010000001951971834,0.010000006069735994,0.010000002459432866,0.010000002,0.010000002201265538,0.010000002046323557,0.010003422688520787
0.055,0.010000003385444078,0.010000003037349624,0.010000002092191877,0.010000007185251339,0.010000002703846619,0.010000003,0.010000002420989071,0.010000002250238813,0.010002350222887785
0.056,0.010000003784378857,0.010000003,0.010000002352118936,0.010000008320943584,0.010000003003923272,0.010000002842190842,0.010000002691598182,0.010000002493223272,0.010000151285525772
0.057,0.010000004183313635,0.010000004,0.010000002612045991,0.010000009456635829,0.010000003304064677,0.010000003126062232,0.010000002962286763,0.010000002736621631,0.009997952
0.058,0.010000004582248414,0.010000004220881356,0.010000003,0.010000010592328074,0.010000004,0.010000003471300586,0.010000003,0.010000003,0.009995753
0.059,0.010000005058635813,0.010000004543570175,0.010000003081973697,0.010000012101203215,0.010000004037368997,0.010000003820098064,0.010000003625282604,0.010000003311653925,0.009993744
0.06,0.010000005648223195,0.010000005126618087,0.010000003465506203,0.010000012794786682,0.010000004480786228,0.010000004240121955,0.010000004026707938,0.010000004,0.009990693
0.061,0.010000006237810576,0.010000005709665999,0.010000003849038708,0.010000013488370147,0.010000004933259097,0.010000004668755549,0.010000004,0.010000003990388195,0.009987641
0.062,0.010000006827397958,0.010000006292713913,0.010000004232571214,0.010000014181953613,0.010000005472299001,0.010000005,0.010000005,0.010000004387262573,0.00998459
0.063,0.010000007557868479,0.010000006795738918,0.010000004554218844,0.010000015441042379,0.010000006027798769,0.010000005706580115,0.010000005427455258,0.010000004794170007,0.009981576
0.064,0.010000008429222138,0.010000007657428506,0.010000005133508617,0.010000014760459586,0.010000006683118292,0.010000006328419355,0.010000006019800809,0.010000005,0.009977785
0.065,0.010000009,0.010000008519118095,0.010000006,0.010000014079876792,0.010000007365082643,0.010000006975657961,0.010000007,0.010000005754336263,0.009973995
0.066,0.010000010171929459,0.010000009380807685,0.010000006292088163,0.010000013,0.010000008161817656,0.010000007732132334,0.010000007353866362,0.010000006321791809,0.009970204
0.067,0.010000011290534606,0.010000010162838182,0.010000006804100826,0.010000013184033084,0.010000008999021301,0.010000008527138612,0.010000008107472036,0.010000007,0.009966296
0.068,0.010000012578311825,0.010000011436333611,0.010000007695131236,0.010000010011514317,0.010000009967751054,0.010000009447074446,0.010000008976174209,0.010000007610219797,0.009962062
0.069,0.010000013866089043,0.010000012709829042,0.010000008586161646,0.010000006838995547,0.010000010995507628,0.010000010423067023,0.010000009896391441,0.010000008,0.009957828
0.07,0.010000015153866261,0.010000013983324469,0.010000009477192057,0.010000003666476779,0.010000012173417555,0.010000011541244094,0.010000010946771096,0.010000009,0.009953594
0.071,0.010000017,0.010000015196148545,0.01000001,0.010000000402720744,0.010000013435039022,0.010000012738630883,0.010000012,0.010000010139720338,0.009949145
0.072,0.010000019,0.010000017078253036,0.010000011691738146,0.009999994,0.010000015,0.010000014097016424,0.010000013339374985,0.010000011223673786,0.009944982
0.073,0.010000020671177091,0.010000018960357529,0.010000013066037445,0.009999988,0.010000016415888187,0.010000015564977077,0.010000015,0.010000012414657268,0.009940819
0.074,0.010000022574388421,0.010000021,0.010000014,0.009999981,0.010000018157427432,0.010000017214287666,0.010000016245640033,0.010000013793099689,0.009936656
0.075,0.010000025188187739,0.010000022719224835,0.010000015822830055,0.009999974,0.010000020057940408,0.010000019012808194,0.010000017919074285,0.010000015329728641,0.009932308
0.076,0.010000028000951698,0.010000025500794828,0.010000018,0.009999964,0.010000022175352797,0.010000021014512389,0.010000019780773178,0.010000017090185671,0.009928962
0.077,0.010000030813715654,0.010000028282364824,0.010000019994114945,0.009999955,0.010000024507352292,0.010000023217029173,0.010000021829244695,0.010000019076109243,0.009925616
0.078,0.010000033626479611,0.010000031063934817,0.010000022,0.009999946,0.010000027081456322,0.010000025645927028,0.010000024090618719,0.010000021320949362,0.009922271
0.079,0.010000038,0.010000033962234336,0.010000024291496882,0.009999935,0.010000029942237296,0.010000028342765017,0.010000026605365787,0.010000023875154257,0.009918972
0.08,0.010000042,0.010000038,0.010000027358625908,0.009999926,0.010000033071071461,0.010000031290295591,0.010000029360165023,0.010000027,0.009917406
0.081,0.010000045929437278,0.010000042184021823,0.010000030425754937,0.009999917,0.010000036579649995,0.010000034593097437,0.010000032457257661,0.010000029968938961,0.00991584
0.082,0.010000050086432817,0.010000046294915564,0.010000033492883966,0.009999908,0.010000040382179875,0.010000038171525692,0.010000035823206485,0.010000033528337334,0.009914273
0.083,0.010000056167991047,0.010000050762506842,0.010000036862799096,0.009999898,0.010000044684222371,0.010000042,0.010000039649108058,0.010000037605261625,0.009913245
0.084,0.010000062311631943,0.010000056838013832,0.010000041204256894,0.009999896,0.010000049,0.010000046243336102,0.010000043448946151,0.010000042,0.009914581
0.085,0.010000068,0.010000062913520822,0.010000045545714693,0.009999894,0.010000054578897348,0.010000051530736524,0.010000048509792452,0.010000047018164671,0.009915916
0.086,0.010000074782418185,0.010000067,0.010000048802052018,0.009999878,0.010000059836084957,0.010000056,0.010000053,0.010000052066721095,0.009914475
0.087,0.010000083862130298,0.010000075863903708,0.010000054751857208,0.009999893,0.010000066658299792,0.010000062913884717,0.010000059442585233,0.010000058406835273,0.009919894
0.088,0.010000092941842408,0.010000084842921078,0.010000060701662396,0.009999909,0.010000073114684833,0.010000068998834948,0.010000065306075256,0.010000064510546386,0.009925313
0.089,0.010000102021554519,0.010000093821938446,0.010000066651467588,0.009999924,0.010000081405369985,0.010000076844934556,0.010000072933414093,0.010000071918023469,0.009930731
0.09,0.010000111779271521,0.010000100093527807,0.010000071,0.009999921,0.010000089334460458,0.010000084340562623,0.01000008,0.010000079137331318,0.009933284
0.091,0.010000125198214953,0.010000113363655666,0.010000079356618768,0.009999967,0.010000099411946125,0.010000093911282294,0.010000089557102508,0.010000087639665091,0.009943879
0.092,0.010000138617158384,0.010000126633783527,0.010000087433347137,0.010000012,0.010000109,0.010000103153232938,0.010000098584006824,0.010000096001667125,0.009954474
0.093,0.010000152036101814,0.010000139903911388,0.010000095510075505,0.010000058353377184,0.010000121404009013,0.010000114832275996,0.010000109981771312,0.010000105615861638,0.009965069
0.094,0.010000167058286937,0.010000149767269364,0.010000101697923149,0.010000086281799181,0.010000133368790952,0.010000126232444947,0.010000121125261871,0.010000115129646882,0.009973095
0.095,0.010000186890197127,0.010000169379247026,0.010000113,0.010000173179569062,0.010000148272292475,0.01000014,0.010000134972841579,0.010000125895223859,0.00998968
0.096,0.010000207,0.010000189,0.010000124,0.010000260077338945,0.010000162975879535,0.010000154541333019,0.010000148658908265,0.010000136589638654,0.010006264265538155
0.097,0.010000227,0.010000208603202353,0.010000135585919041,0.010000346975108827,0.010000181,0.010000172,0.010000165399947495,0.010000148625150777,0.010022848842617532
0.098,0.01000025,0.010000224058989208,0.010000143915551369,0.010000425610538662,0.010000199183180245,0.010000189236019093,0.010000182,0.010000160616000574,0.010037544348261963
0.099,0.010000278953560964,0.010000253043609367,0.010000160831656921,0.010000553283907776,0.010000221250831678,0.010000210387376451,0.010000202252472135,0.010000174203112985,0.010060430832603308
0.1,0.010000308263218557,0.010000282028229526,0.010000177747762472,0.010000680957276891,0.010000243,0.010000231694332552,0.010000223,0.010000187795080454,0.010083317316944652
0.101,0.010000338,0.010000311012849683,0.010000194663868023,0.010000809,0.01000027,0.010000257399750656,0.010000246672146346,0.010000203491659875,0.010106203801285999
0.102,0.010000373010681955,0.010000335153633947,0.010000207,0.010000946214248243,0.010000297650155292,0.010000283550917147,0.010000271192755383,0.010000219,0.010128171553459846
0.103,0.010000416327535464,0.010000377990111442,0.010000234412959354,0.010001092536296316,0.010000330335430194,0.010000315,0.010000300013789893,0.010000238096043853,0.010156935981745163
0.104,0.010000459644388972,0.010000420826588939,0.010000261705515092,0.010001238858344391,0.010000363914695538,0.010000346744177354,0.010000329551062961,0.010000257283318562,0.0101857
0.105,0.010000503,0.010000463663066434,0.010000288998070829,0.010001385180392466,0.010000403677990431,0.010000384,0.010000363947201368,0.010000280691760954,0.010214464838315798
0.106,0.010000557275650412,0.010000501260035363,0.010000310588909959,0.010001561961766027,0.010000444930179087,0.010000423583346341,0.010000399501647918,0.010000305058771737,0.010243380546185137
0.107,0.010000621293782833,0.010000564568223208,0.010000356,0.010001671877280481,0.010000493278515528,0.010000469170753238,0.010000440613606413,0.010000335374219387,0.010276640727247108
0.108,0.010000685311915253,0.010000627876411051,0.010000402,0.010001781792794937,0.010000543919809313,0.010000516846941851,0.010000484,0.010000367614731439,0.010309901
0.109,0.010000749330047673,0.010000691184598894,0.010000448,0.010001891708309393,0.010000602666872041,0.010000571866446154,0.010000532848031277,0.010000407985231262,0.010343161
0.11,0.010000832469726873,0.010000749585694508,0.010000488580551447,0.010002042080778302,0.010000664779694777,0.010000629926432088,0.010000584862855457,0.010000451823461083,0.010377456213050435
0.111,0.010000927082334141,0.010000843149145115,0.010000565,0.010002022776681958,0.010000736,0.010000696318969812,0.010000644,0.010000506353129636,0.010412693
0.112,0.010001021694941409,0.010000936712595722,0.010000641,0.010002003472585614,0.010000812224134615,0.010000767030250029,0.010000708050440354,0.010000566621538608,0.010447929541672367
0.113,0.010001116307548675,0.01000103,0.010000717465308272,0.010001984168489271,0.010000899,0.010000847222471429,0.010000780664427028,0.010000640368193588,0.010483166205983331
0.114,0.010001243,0.010001120779240215,0.010000792117560667,0.010001987845368607,0.010000991974751659,0.010000933,0.010000859,0.010000723,0.010519776531693387
0.115,0.010001383247131752,0.010001259057208615,0.010000913314262418,0.010001718817383851,0.010001096943895983,0.010001030524821496,0.010000948360469396,0.010000821806943493,0.010553231
0.116,0.010001523075371626,0.010001397335177013,0.010001035,0.010001449789399095,0.010001211009459804,0.010001135985803343,0.010001046,0.010000933459800975,0.010586684773776556
0.117,0.010001663,0.010001535613145414,0.010001155707665922,0.010001181,0.010001338297323265,0.010001253830070262,0.010001156701078082,0.010001063822822068,0.010620138894818141
0.118,0.010001857026530085,0.010001675563818134,0.010001283101712943,0.010000878,0.010001477889814845,0.010001383272551012,0.010001279490245962,0.010001211682345057,0.010654371346223017
0.119,0.010002063678989915,0.010001879925709991,0.010001463,0.010000245580499958,0.010001632,0.010001526884825255,0.010001417426254615,0.010001380042267357,0.010681049489959016
0.12,0.010002270331449742,0.010002084,0.010001641980165815,0.009999613,0.010001803186112379,0.010001686431049362,0.010001572536849444,0.010001571003855791,0.010707727633695017
0.121,0.010002477,0.010002288649493709,0.010001821419392253,0.009998981,0.010001990582216387,0.010001862,0.010001745178888249,0.010001783249322497,0.010734405777431018
0.122,0.010002773137130449,0.010002504639970277,0.010002017,0.009998227,0.010002200017638265,0.010002059584731117,0.010001941499791486,0.010002023,0.010759973279152757
0.123,0.010003078549050748,0.010002807,0.010002261940063964,0.009997192,0.010002427725486039,0.010002275301127147,0.010002158,0.010002283712469189,0.010773787715110908
0.124,0.010003383960971045,0.010003108694267826,0.010002506452748187,0.009996158,0.010002684719920487,0.010002520460375556,0.010002405635378677,0.010002576059492424,0.010787602
0.125,0.010003689372891344,0.010003297101629255,0.010002714,0.009995198,0.010002939980184656,0.010002763732594858,0.010002652,0.010002871610474627,0.010816619695431982
0.126,0.010004140741101874,0.010003743466343513,0.010003019960109182,0.009993894,0.010003277641431111,0.010003091,0.010002986922312516,0.010003232653800983,0.010810680790113745
0.127,0.010004592109312406,0.010004189831057771,0.010003325760767335,0.00999259,0.010003592,0.010003394465425504,0.010003298085592197,0.010003582165741182,0.010804741884795507
0.128,0.010005043477522936,0.010004636,0.010003631561425488,0.009991286,0.010004004059743969,0.010003797446123699,0.010003709489035069,0.010003988594927229,0.010798802979477268
0.129,0.010005515068341369,0.010004935,0.01000391,0.00998968,0.010004391829563513,0.010004176135305638,0.010004098,0.010004387995595767,0.010810243035286316
0.13,0.010006182,0.010005594319513611,0.010004267124326362,0.009988529,0.010004895194001016,0.010004671,0.010004598792580876,0.010004831800176316,0.010777308620508777
0.131,0.010006849220397672,0.010006253996806073,0.010004623878916066,0.009987378,0.010005374118312474,0.010005142689529917,0.010005078634294296,0.010005272588734149,0.010744374205731239
0.132,0.010007516296425824,0.010006913674098537,0.010004980633505769,0.009986227,0.010005989280922088,0.010005749,0.010005680698289329,0.010005742981660428,0.010711439790953698
0.133,0.010008243145954459,0.010007384,0.010005297380035529,0.009984278,0.010006581125595253,0.010006333013883909,0.010006265146001156,0.010006213,0.010696368315891863
0.134,0.010009229013985182,0.010008359,0.010005710921206477,0.009984087,0.010007332681791655,0.010007071,0.010006980742135555,0.010006698396865923,0.010629439299351808
0.135,0.010010214882015905,0.010009334157591438,0.010006124462377423,0.009983897,0.010008063838556099,0.010007791,0.010007682874066207,0.010007183964055368,0.010562510282811754
0.136,0.010011200750046629,0.010010309089627656,0.010006538003548372,0.009983706,0.010008981005872995,0.010008684045744051,0.010008524012656835,0.010007675514089081,0.010495581
0.137,0.010012319125196572,0.010011048272137028,0.010006849389836574,0.009982242,0.010009883100251313,0.010009564711770495,0.010009357,0.010008165521474575,0.010445081340842762
0.138,0.010013776129651191,0.010012489141548585,0.010007394352636093,0.00998423,0.010011,0.010010638966739024,0.010010336,0.010008662300624034,0.010338116
0.139,0.010015233134105808,0.010013930010960143,0.010007939315435614,0.009986217,0.010012110821232226,0.010011708570914933,0.010011313071648001,0.010009154411470933,0.010231151258167339
0.14,0.010016690138560427,0.010015370880371702,0.010008484278235133,0.009988204,0.010013468275874411,0.010012993,0.010012446909750897,0.010009670649555298,0.010124186216829624
0.141,0.010018408247215168,0.010016527863439366,0.010008800539436818,0.009988679,0.010014831441221183,0.010014283160862752,0.010013584751960609,0.010010179967129563,0.010030336674875864
0.142,0.010020561529536778,0.010018657407194589,0.010009708459294728,0.009994347,0.010016476215766418,0.010015811,0.010014895,0.010010754109498395,0.009879042
0.143,0.010022714811858392,0.010020786950949809,0.010010616379152636,0.010000014679237416,0.010018143950264971,0.010017359289094533,0.010016218146317327,0.010011324,0.009727748
0.144,0.010024868094180003,0.010022916494705032,0.010011524299010545,0.010005682500002914,0.010020131251575038,0.010019172410162784,0.010017738544635647,0.010012029553760933,0.009576454
0.145,0.010027503718216167,0.010024721918291693,0.010012034263060927,0.010010060783080898,0.010022164954024023,0.010021024,0.010019285,0.010012745335526946,0.009433433
0.146,0.010030685996195492,0.010027869327500258,0.010013806993007012,0.010020850006611539,0.010024560271799243,0.010023173948462175,0.010021068322594102,0.010013701722640371,0.009236075
0.147,0.010033868274174814,0.010031016736708824,0.010015579722953099,0.010031639230142183,0.010027033458895846,0.010025387769006524,0.0100229,0.010014703515623842,0.009038716
0.148,0.010037050552154137,0.010034164145917391,0.010017352452899185,0.010042428453672824,0.010029916,0.010027945016407691,0.010025026233672858,0.010016088721820643,0.008841358
0.149,0.010041088211320959,0.010036973726222044,0.010018599040968391,0.010052739960094795,0.010032918228373435,0.010030602120347914,0.010027237841904159,0.010017585797661368,0.008646584
0.15,0.010045791166966949,0.010041625312994837,0.010022111129392884,0.010069413489609448,0.010036384854597617,0.010033661335262185,0.010029828111032158,0.010019645619606374,0.00840475
0.151,0.010050494122612937,0.010046276899767627,0.010025623217817376,0.010086087019124099,0.010040028677803351,0.010036873954817099,0.010032564088704786,0.010021927468923988,0.008162917
0.152,0.010055197078258924,0.010050928486540416,0.010029135306241867,0.010102761,0.010044202,0.010040565995671182,0.010035790030043006,0.010024982350512279,0.007921084
0.153,0.010061374786885643,0.010055289491017187,0.010032183,0.010120223505432083,0.010048630275221238,0.010044490998122125,0.010039257930650592,0.010028425,0.007676287
0.154,0.010068324985168936,0.010062163341395432,0.010038705916083149,0.010141995681563133,0.010053666,0.010048995,0.010043356,0.010032871334088221,0.007395544
0.155,0.010075275183452229,0.010069037191773676,0.010045228380917396,0.010163768,0.010059065241842129,0.010053849195046705,0.010047842141607706,0.010037936703117912,0.007114801
0.156,0.010082225,0.010075911042151922,0.010051750845751644,0.010185540033825227,0.010065165840186904,0.010059406006871564,0.010053125771993174,0.010044239721353564,0.006834059
0.157,0.010091666203205394,0.010082663331265613,0.010058232,0.010209283092820086,0.010071778944716184,0.010065483381898874,0.010059007099807457,0.010051463116859042,0.006546181
0.158,0.010101937232404127,0.010092819786382254,0.010069288468218945,0.010232816198613732,0.010079205625324005,0.010072410419517749,0.010065873793592028,0.010060141177894312,0.006236548
0.159,0.010112208261602862,0.010102976241498892,0.010080344598551465,0.010256349,0.010087351716007584,0.010080098219232118,0.010073627305297856,0.010070106925475011,0.005926915
0.16,0.010122479290801595,0.010113132696615531,0.010091400728883983,0.010279882410201025,0.010096441666483266,0.010088802189247223,0.010082562807927188,0.010081702804731378,0.005617282
0.161,0.010136890638005148,0.010123563165328515,0.010103281777932505,0.010305472,0.010106535,0.010098595672633125,0.010092765,0.010095004,0.005299103
0.162,0.010152068710765152,0.010138569556628455,0.010120256612783271,0.010323999388074129,0.010117718398047593,0.010109582736430308,0.010104339,0.010110044378454506,0.004975302
0.163,0.010167246783525154,0.010153575947928397,0.010137231447634037,0.010342526802365715,0.010130289083069854,0.010122094407240533,0.010117654553543647,0.010127227861205517,0.004651501
0.164,0.010182424856285158,0.010168582339228337,0.010154206282484804,0.010361054216657303,0.010144107,0.010135975,0.010132505233452917,0.010146169718872075,0.004327699
0.165,0.010204400118781293,0.010184663450230398,0.010173150835693293,0.010379279778646304,0.010159820540335093,0.010151935987309197,0.010149666459962002,0.010167665459378406,0.003998108
0.166,0.010226828527259837,0.010206841003740023,0.010196647739030014,0.010382265953327358,0.010176938038769625,0.010169421961773792,0.010168477,0.010190833759156123,0.003679547
0.167,0.010249256935738381,0.010229018557249649,0.010220144642366735,0.010385252128008414,0.010196612671122061,0.010189673065128357,0.010190242886982198,0.010216875621870878,0.003360986
0.168,0.010272020074263265,0.010243164203306912,0.010240898213759718,0.010410990136118068,0.010216178,0.010209867,0.010212046521337672,0.010243214559038526,0.003015813
0.169,0.010305159844224657,0.010275956377854245,0.010269990431793522,0.010384862732333616,0.010242446795176982,0.010237036,0.010240811005455399,0.010274936946006608,0.002726296
0.17,0.0103383,0.010308748552401579,0.010299082649827327,0.010358735328549163,0.010267006441479399,0.010262527489154419,0.010268047515779992,0.010305851005201315,0.002436778
0.171,0.010371439384147443,0.010341541,0.010328174867861131,0.010332608,0.010299408883630786,0.010295878370715335,0.010302676,0.010341306261374389,0.002147261
0.172,0.010406557,0.010363914394627322,0.010357192881596396,0.010333310752070626,0.010330125856680207,0.010327664,0.010335995124942985,0.010376353,0.001818227
0.173,0.010455518409287774,0.010412426356340192,0.010388955644261294,0.010263851330495542,0.010369879906428313,0.010368102,0.010376908735137356,0.010414711683358526,0.001585392
0.174,0.010504479943886988,0.010460938318053063,0.010420718406926191,0.010194391908920457,0.010408070348339097,0.010407183,0.010416800926674318,0.010453030918183089,0.001352557
0.175,0.010553441478486202,0.010509450279765933,0.010452481169591089,0.010124932487345372,0.010456511389127558,0.010455578594196768,0.010464241094931765,0.010493112,0.001119722
0.176,0.010607513949259068,0.010544751110340546,0.010486430313351957,0.010080014,0.010503626,0.010502913521047489,0.010510988640769946,0.010533424708475589,0.000838626
0.177,0.010679839763509273,0.010616518519278379,0.010516422754156483,0.009956919,0.010562193468078284,0.010560076186242405,0.010565007320336033,0.010573762196189995,0.000693161
0.178,0.010752166,0.010688285928216214,0.010546415,0.009833824,0.010619799808047668,0.010616549743528646,0.010618664103693613,0.010614439180649181,0.000547697
0.179,0.010824491392009685,0.010760053337154048,0.010576407635765537,0.00971073,0.010690030599933127,0.010683229390408881,0.010679158,0.010653422,0.000402233
0.18,0.010907595084574138,0.010815606299844039,0.010608393925231094,0.009601462,0.010759802,0.010749648003533417,0.010739585422685114,0.010692649923646397,0.000205138
0.181,0.011014410109429934,0.010921668776446418,0.010633005208257298,0.009425348,0.010843349888044456,0.010826581840939358,0.010806395178460725,0.010728762687626622,0.000179831
0.182,0.011121225134285732,0.011027731253048798,0.010657616491283502,0.009249235,0.010927084502742358,0.010903727234519857,0.010873382246817194,0.010764827076118977,0.000154525
0.183,0.01122804,0.011133793729651177,0.010682227774309707,0.009073121,0.011025778,0.010991753,0.010946485057192718,0.010797002378953225,0.000129218
0.184,0.011355526176750291,0.011220841011523278,0.010704031660191248,0.00889187,0.01112547,0.011080520591735595,0.011019977814806261,0.010828717756316011,5.290940316101695e-5
0.185,0.011513223645305694,0.011377258423205135,0.010725685405449386,0.008683573,0.011241435329218698,0.011180784019520884,0.011099790053475517,0.010856820533134791,0.000183148
0.186,0.011670921113861095,0.011533675834886993,0.010747339150707524,0.008475275,0.011359428298491387,0.011282438842747905,0.011180268237503335,0.010884120860188534,0.000313386
0.187,0.011828619,0.011690093,0.010768992895965664,0.008266978,0.011495302209103815,0.011396719061010942,0.011268085554406662,0.010909571012944558,0.000443625
0.188,0.012023818452903547,0.011825594112684745,0.010777547685092335,0.008030125,0.011634559,0.011513305983483602,0.011357109029237662,0.010934274819246002,0.000321125
0.189,0.012256520725322234,0.01205572,0.010813530913389092,0.007841578,0.011793827614946004,0.011644487330062608,0.011455699432355236,0.010960811154802406,0.000963376
0.19,0.012489222997740924,0.012285846514391574,0.010849514141685848,0.007653031,0.011958358000363857,0.011779423886093113,0.011556648086626547,0.010987560701583824,0.001605626
0.191,0.012721925270159614,0.012515972715244987,0.010885497369982603,0.007464484,0.012145842,0.011932132152445544,0.011671008692019615,0.011022138135105298,0.002247877
0.192,0.013020193,0.012725321181507116,0.010894989550726594,0.007227948,0.012341326149229753,0.012091011305091385,0.011790026,0.0110595,0.002731316
0.193,0.013363322042504105,0.013063508814824529,0.010990027981322162,0.007153282,0.012563842,0.012272428,0.011928304,0.011113300599361838,0.00489997
0.194,0.013706450810613531,0.013401696448141941,0.011085066411917727,0.007078616,0.012798472299829496,0.012464042,0.012075442114145282,0.011174998501280469,0.007068624
0.195,0.014049579578722956,0.013739884081459354,0.011180104842513293,0.00700395,0.013065686065560056,0.012684896539204342,0.012250002335219879,0.011264524765302021,0.009237278
0.196,0.014504275835760583,0.014061602810611177,0.011239966765114396,0.006879117,0.013351254842941467,0.012922481140669717,0.012440542500491161,0.011370759922969677,0.011455417019894911
0.197,0.015009684587765571,0.014559533671482971,0.011481592474215506,0.007064021,0.013676731384968402,0.013198205250605647,0.012669162310341977,0.011518963532346127,0.015269234126938997
0.198,0.015515093,0.015057464532354766,0.011723218183316612,0.007248926,0.014029956173719584,0.013500868648686649,0.012925068132381621,0.011697757,0.019083051233983083
0.199,0.016020502091775548,0.015555395,0.011964843892417722,0.00743383,0.014432391073935052,0.013852882897768124,0.013232199036399099,0.011935146330047398,0.022896868
0.2,0.016711724,0.016049862,0.012182008724484779,0.007600688,0.014876450780006505,0.014247178392384091,0.013583635102385808,0.012223624,0.026928099174191242
0.201,0.017454974522386153,0.016787136,0.012716391588556222,0.008247685,0.015381046470841892,0.014704248978835401,0.014001676066687074,0.012589278924427686,0.0324054
0.202,0.018198224636693246,0.017524409457821643,0.013250774452627668,0.008894682,0.015947271,0.015225800964022441,0.014488496732986016,0.013034805298633195,0.037882701
0.203,0.018941474751000338,0.018261682993089424,0.013785157316699112,0.00954168,0.016587196505623465,0.015825396,0.015058992757430372,0.013577218847625926,0.043360003
0.204,0.019988529439442966,0.019026767672430323,0.014346539952493065,0.010255327318915123,0.017316814544481234,0.016520472717590017,0.015732088,0.014238268717127056,0.049215978
0.205,0.021078985,0.020127176,0.015391082201718993,0.011622583,0.018134659881779557,0.017310017673474922,0.016506758,0.015015936,0.056349196785023876
0.206,0.02216944,0.021227583425196858,0.016435624,0.012989838179059918,0.019080475673491186,0.018236914678981492,0.017429127487416797,0.015962602734242822,0.063482415
0.207,0.023259895,0.022327991301580124,0.017480166700170843,0.014357093609132315,0.020129586415470833,0.019274833765360645,0.018470611678286983,0.017044264685505475,0.070615634
0.208,0.024838507423216444,0.023523917587571705,0.018669045530201364,0.015943881,0.021357423779672466,0.020504911,0.019718018358370257,0.018358288982622727,0.078282267
0.209,0.026432866368937862,0.025177218,0.020517104669711204,0.018335588,0.022573021,0.021722575946322563,0.020953287556968223,0.019661513805182638,0.08703678
0.21,0.028027225,0.026830518407210957,0.022365163809221045,0.020727295746170188,0.024292706655685378,0.023479537,0.022761311023523717,0.021596981388371614,0.095791293
0.211,0.029666901,0.027880661964638558,0.023398807,0.022212136389864794,0.025874216180551468,0.02509012,0.024415672689251926,0.023366789433213395,0.10366186710176237
0.212,0.031986328,0.030366106,0.026411888,0.025959477,0.028058328,0.027341235,0.026744972,0.025869640095605294,0.11396957422873633
0.213,0.034305755,0.032851551,0.029424968754707993,0.029706818570906644,0.030102102698795437,0.029445111095828834,0.028921209,0.028210421693096233,0.12427728135571024
0.214,0.036625181,0.035336995,0.032438049,0.03345416,0.032852948,0.032294474094510944,0.031876261205352335,0.031383417,0.1345849884826842
0.215,0.039105584,0.037071899,0.034538701,0.036266128,0.035469429,0.035004426,0.034687904,0.034407335,0.14421945202302155
0.216,0.042455255,0.040774653148273866,0.039122698961616485,0.04169918,0.038899882,0.038564765,0.038380076,0.038357244,0.1559746671171884
0.217,0.045804926200144994,0.044477407,0.043706697,0.047132232499810654,0.042212012,0.042003885,0.041948973,0.042181476,0.16772988221135526
0.218,0.049154597,0.048180160722570683,0.048290695,0.052565285,0.046443154,0.046393884,0.046493675,0.047016158,0.17948509730552212
0.219,0.052863559655333216,0.051024895,0.051955239,0.057123239,0.050583638,0.050692446,0.050946659088831704,0.051759446,0.19077412939830368
0.22,0.057650395730815464,0.056431748,0.058519916640308416,0.064535855,0.055741432,0.056033255,0.05645983,0.057584445066864665,0.20383142569691556
0.221,0.062437232,0.061838600804711555,0.065084594,0.071948471,0.060848809,0.061324579,0.061924535,0.063363049,0.21688872199552742
0.222,0.067224068,0.067245453,0.071649272,0.079361088,0.067059851,0.067735587,0.068518517,0.070277808,0.22994601829413927
0.223,0.072681833,0.071781357,0.077399532,0.086049381,0.073273405,0.074150973,0.075118448,0.077200979,0.2427285763530728
0.224,0.079420463,0.079441043,0.086304039,0.095660691,0.08065985,0.081744951,0.082897409,0.085294807,0.25690283605539793
0.225,0.086159092,0.087100729,0.095208546,0.10527200148886862,0.088113505,0.089407854,0.090746455,0.093459963,0.2710770957577231
0.226,0.092897722,0.094760415,0.10411305306200706,0.1148833118916608,0.096787349,0.098285676,0.099801527,0.10280790927742603,0.2852513554600482
0.227,0.10075186096758708,0.10168010126658246,0.11241943661471683,0.12399675116029904,0.1056027901151373,0.10730537042303266,0.10899813776340936,0.11229571710679957,0.2993141843985606
0.228,0.11004022631560752,0.11211949580087337,0.1239106696369347,0.13591421592820738,0.11565976844994279,0.11755054138425688,0.11940249769375522,0.12295454885141198,0.31438311065621605
0.229,0.11932859166362794,0.12255889033516426,0.13540190265915258,0.1478316806961157,0.1259391220186703,0.12801558645625805,0.13002383492484904,0.13382415825476157,0.3294520369138715
0.23,0.12861695701164838,0.13299828486945517,0.14689313568137047,0.15974914546402402,0.13745252957837478,0.13968886013268733,0.14182797705343797,0.14582862347497547,0.344520963
0.231,0.13957836287033706,0.14298928930027383,0.1580857932015325,0.17143955331830554,0.14927102849236468,0.15166073961677567,0.15392434573246996,0.1581133014945107,0.3596017578625052
0.232,0.1520159809443212,0.15659083182448058,0.1722396856716446,0.1856291067152413,0.16228583980591654,0.1647951370959143,0.16715180739557012,0.17147288764031274,0.37531091874805933
0.233,0.1644535990183053,0.1701923743486873,0.18639357814175667,0.19981866011217703,0.17568494671298207,0.1783024752482631,0.1807417234255821,0.1851763112928653,0.3910200796336135
0.234,0.17689121709228944,0.18379391687289406,0.20054747061186876,0.21400821350911275,0.19021261437417863,0.19289902128739161,0.1953855310724971,0.19987268376064157,0.40672924051916765
0.235,0.19157064390382783,0.1973587447233751,0.21473145413779604,0.22824156809665444,0.20519410489550594,0.20793277917787223,0.21045175259101842,0.21496612909214338,0.4225235984982957
0.236,0.20759515595789946,0.2142234488111691,0.23140888133642729,0.24451011724783983,0.2212084226275144,0.223957259,0.22647183185071681,0.23095142095181215,0.43859389451844905
0.237,0.2236196680119711,0.23108815289896306,0.24808630853505853,0.26077866639902525,0.23772991165959956,0.24046729095561678,0.24295866142003278,0.24737205639276205,0.4546641905386024
0.238,0.2396441800660427,0.24795285698675706,0.2647637357336898,0.2770472155502107,0.2551642902438471,0.25784829274587384,0.26028042072600854,0.2645681464864245,0.4707344865587558
0.239,0.2582747237260079,0.26520757307327214,0.2817572330877104,0.29357980803299577,0.2731366275867588,0.2757415853457253,0.2780925279208078,0.2822185915123353,0.48690646554803513
0.24,0.2779250188839315,0.28504419268127745,0.3005853297188388,0.3115741025040153,0.29188306805580705,0.29437003920972854,0.29660677263868906,0.30051746637500837,0.5030437046356279
0.241,0.297575314,0.3048808122892828,0.31941342634996717,0.3295683969750348,0.31116993142414473,0.3135108649296008,0.3156097109095997,0.31926671680475643,0.5191809437232207
0.242,0.3172256091997786,0.32471743189728813,0.33824152298109555,0.34756269144605434,0.3310798886555967,0.3332412051925615,0.33517397892611545,0.3385319619305818,0.5353181828108134
0.243,0.3393432378383646,0.3452384101429731,0.3575542604493976,0.36594245600296704,0.351499769,0.35345331923202494,0.35519647745512134,0.3582177138453513,0.5515139294438934
0.244,0.36203025112633425,0.36732327840124107,0.37794036239970064,0.3851662500444686,0.37238698662855796,0.3741063123861377,0.3756378113747467,0.3782871246794661,0.5674199942066094
0.245,0.38471726441430387,0.38940814665950907,0.3983264643500038,0.4043900440859701,0.3937176050593759,0.3951771878472786,0.396475818,0.3987194540801008,0.5833260589693254
0.246,0.40740427770227355,0.41149301491777707,0.41871256630030684,0.4236138381274717,0.4153628742282377,0.4165443651194244,0.41759490870542154,0.4194086999697376,0.5992321237320414
0.247,0.4316799502320799,0.4342837206937824,0.43957465809236573,0.443209269,0.4373478913364556,0.4382313321211389,0.4390172549500716,0.44037497967850037,0.6150957109904288
0.248,0.45611996682138656,0.4575213743212152,0.460754313,0.46305805925813337,0.45950556376483603,0.4600808667919393,0.4605938079980055,0.4614821983573297,0.6304806349810419
0.249,0.4805599834106933,0.48075902794864805,0.48193396784020026,0.4829068493184677,0.4818632851955522,0.48211888966374117,0.482349255,0.4827530623370432,0.6458655589716551
0.25,0.505,0.5045301832240382,0.5034410308786392,0.5030002608626106,0.50432221,0.5042518385709606,0.5041944632539678,0.5041055622086559,0.6618466744980025
0.251,0.5294400165893067,0.5276141048874424,0.5245547531165546,0.5228101433494561,0.526702853,0.5263133765468081,0.5259737103647415,0.5254003149806146,0.6764408275081778
0.252,0.5538800331786133,0.5506980265508467,0.545668475,0.5426200258363016,0.5492104140298184,0.5484935804288787,0.5478648676184017,0.5467964082258987,0.6910349805183531
0.253,0.5783200497679202,0.573781948,0.5667821975923856,0.5624299083231471,0.5712922839144934,0.5702764306323345,0.5693817994776417,0.5678543403997294,0.7056291335285284
0.254,0.6025957222977265,0.5980512230225848,0.5886759892201324,0.5828399452273507,0.5935455946072378,0.5922200969634078,0.5910507898810339,0.5890505262789802,0.720865316
0.255,0.625282736,0.6196879438070712,0.6088632584617477,0.601944806,0.6150649756672515,0.6134762705620005,0.612070449,0.6096573382087538,0.7344308497723092
0.256,0.6479697488736658,0.6413246645915573,0.6290505277033629,0.6210496665049492,0.6367707148724815,0.6349078801939256,0.6332564635270055,0.6304160618101312,0.7479963831214425
0.257,0.6706567621616354,0.6629613853760437,0.6492377969449783,0.6401545271437484,0.6574827744370093,0.6554058888914296,0.6535585841664912,0.6503695616383868,0.7615619164705757
0.258,0.6927743908002214,0.6860202187544752,0.6704238251661703,0.6600463098239944,0.678368247,0.6760679150382504,0.6740168148731068,0.6704664266428675,0.7757486546706647
0.259,0.7124246859581449,0.7051544596782486,0.6889188186741041,0.677836081,0.6980551783399025,0.6956000099321409,0.693402358,0.6895820208933675,0.7880893855323836
0.26,0.7320749811160685,0.7242887006020221,0.707413812,0.6956258524623575,0.7178781734785905,0.7152616705475987,0.7129118847606908,0.7088124091555718,0.8004301163941023
0.261,0.7517252762739921,0.7434229415257956,0.7259088056899718,0.713415624,0.7363559143853882,0.7336499226228441,0.731208598,0.7269278700038635,0.8127708472558212
0.262,0.7703558199339574,0.7638396272421076,0.7453917111475453,0.7320105699578132,0.7549128037646042,0.7521145013374914,0.749579082,0.7451126693419959,0.8256550675731764
0.263,0.7863803319880289,0.779815725,0.7616045273111718,0.7479829842568477,0.7720359930121252,0.7692154400370714,0.7666458478434902,0.7620919867361449,0.8366240867852528
0.264,0.8024048440421006,0.7957918222880025,0.7778173434747986,0.7639553985558821,0.7891676325066654,0.7863258104474624,0.7837227091618661,0.77908218,0.8475931059973292
0.265,0.8184293560961722,0.8117679198109499,0.7940301596384252,0.7799278128549165,0.8048325984072343,0.8020334286244809,0.7994525014482984,0.794818355,0.8585621252094056
0.266,0.8331087829077108,0.8286444279415779,0.8110363370712553,0.7965801829726319,0.8204277724692616,0.8176755405105558,0.8151203618830942,0.8104982890799449,0.8699535613645365
0.267,0.8455464009816951,0.8412621589709248,0.8246062931112227,0.8103793913303299,0.8345734707560779,0.8319225765335639,0.8294417244321102,0.8249149837851029,0.8794580229871121
0.268,0.8579840190556792,0.85387989,0.8381762491511902,0.8241786,0.8485697914340549,0.8460268002301832,0.8436260121005693,0.8392042103458952,0.8889624846096876
0.269,0.8704216371296634,0.866497621,0.8517462051911575,0.837977808,0.8611767509177138,0.8587843132456437,0.8565030473291897,0.8522562191856493,0.8984669462322634
0.27,0.8813830429883519,0.8795591559336623,0.8658045374584203,0.8522319571110489,0.873559105,0.8713246786493664,0.8691697611533606,0.8651098850870491,0.9082453445335286
0.271,0.8906714083363724,0.8890202133672884,0.8766178636840531,0.8636694220481569,0.8846465620461997,0.8826000331372051,0.8806007083136695,0.8767824676864605,0.9162481207758755
0.272,0.8999597736843927,0.8984812708009147,0.88743119,0.875106887,0.8954433624490085,0.8935915315258289,0.8917544579967966,0.8881902985464868,0.9242508970182224
0.273,0.9092481390324132,0.9079423282345408,0.8982445161353187,0.8865443519223729,0.905064871,0.9034249951073328,0.9017690091449411,0.8984974532345468,0.9322536732605693
0.274,0.917102278,0.9174547622859618,0.909212476,0.8981651408376986,0.9143425044887397,0.9129192250526343,0.9114495392345142,0.9084814592494423,0.9403713153111353
0.275,0.9238409077007772,0.924232384,0.9173839675830573,0.907220967,0.9225803874353309,0.921379453,0.9201051045392873,0.9174632743068215,0.9468894545002057
0.276,0.9305795373510846,0.9310100052466062,0.9255554592641876,0.9162767928134612,0.9304363414545225,0.9294589782293298,0.9283825889893234,0.9260743606663433,0.953407594
0.277,0.9373181670013919,0.9377876267269283,0.9337269509453178,0.9253326188013424,0.9373953909468402,0.9366377058083215,0.9357597675613732,0.9337936156057062,0.9599257328783463
0.278,0.9427759321182202,0.9443610056069496,0.9417618859679768,0.9343061831661748,0.9439506018424756,0.9434095468478252,0.9427292148400348,0.9411073301753285,0.9664051840615523
0.279,0.9475627681937024,0.949044464,0.9475870308033556,0.9411120133444602,0.9497514581262172,0.9494158313881653,0.9489267534331436,0.9476455466516462,0.9715053661058376
0.28,0.9523496042691847,0.9537279226620805,0.9534121756387346,0.9479178435227457,0.9551424147691393,0.9550045348370906,0.95470189,0.953757228,0.976605548
0.281,0.9571364403446668,0.9584113811896462,0.9592373204741136,0.9547236737010312,0.9599150239247684,0.9599588900443919,0.9598314182731942,0.9592103841885892,0.9817057301944083
0.282,0.9608454026933876,0.9627765570662876,0.9647244939456749,0.9612307869807747,0.9642861343202351,0.9644996033462809,0.964538416,0.9642299869889962,0.9866331535431961
0.283,0.9641950737998549,0.9659387994397226,0.9686136265202254,0.9660380255959901,0.9681636445552433,0.968528341,0.9687192381697847,0.9687041098627586,0.9904245709970381
0.284,0.9675447449063223,0.9691010418131576,0.972502759,0.9708452642112054,0.9716602921874411,0.9721602800071214,0.9724906370073146,0.9727509783990547,0.994215988
0.285,0.9708944160127895,0.9722632841865927,0.9763918916693265,0.9756525028264207,0.9747736773951502,0.9753903284825473,0.9758448216224295,0.9763578195680763,0.998007406
0.286,0.9733748185100942,0.9750961844038799,0.9798487763075644,0.98002109,0.977536297,0.9782509598882065,0.9788139358485377,0.9795556632982398,1.0015221653499857
0.287,0.9756942453390355,0.9772125363203985,0.9822568714048836,0.9831600526624333,0.9800099134566418,0.9808053800146247,0.9814619216870984,0.9824086390853886,1.0041474460614301
0.288,0.9780136721679769,0.9793288882369172,0.9846649665022029,0.9862990153172878,0.9821692977509704,0.9830255481796693,0.9837579771827395,0.9848809269367141,1.0067727267728745
0.289,0.980333099,0.9814452401534359,0.9870730615995224,0.9894379779721422,0.9841174948993352,0.9850198836689641,0.9858148422355932,0.9870914767625557,1.0093980074843187
0.29,0.9819727746853406,0.9832740432085133,0.9890517666847507,0.9920841247484344,0.9857914369635463,0.9867200365752238,0.9875590065463951,0.9889574248421067,1.0116795816406179
0.291,0.9835671336310621,0.9846949024190805,0.99041637,0.9939204938073238,0.9873162465411996,0.9882595833643263,0.9891315059533042,0.990631904,1.0133044941664644
0.292,0.9851614925767835,0.9861157616296476,0.9917809740683272,0.9957568628662133,0.9886074955894457,0.9895471447073598,0.9904339044520514,0.9920031799406235,1.0149294066923111
0.293,0.9867401045348853,0.9877634632122361,0.9934559830368849,0.9980662430141856,0.9898633507741699,0.9907962822268054,0.9916952602523669,0.993329345,1.017004992094014
0.294,0.9878305598767758,0.9887257850466984,0.9941521312937207,0.99896086,0.9907927961035682,0.9916930077133872,0.9925760579271884,0.9942185782877091,1.0178077281229996
0.295,0.9889210152186665,0.9896881068811605,0.9948482795505564,0.9998554775788245,0.9917630191635067,0.9926331642818857,0.9935037643551105,0.9951628155919485,1.0186104641519846
0.296,0.9900114705605569,0.9906504287156227,0.9955444278073924,1.0007500948611439,0.992493069,0.9933157616891471,0.9941529959218631,0.9957828190884275,1.0194132001809701
0.297,0.9910585252489996,0.991737124,0.9963666552635876,1.0018762436161972,0.9932466906464781,0.9940227685121257,0.9948282630007168,0.9964335106535428,1.020496127567209
0.298,0.9918017753633068,0.9923934880291301,0.9966826607900551,1.0021529754950227,0.9938259099009802,0.9945457780536251,0.9953056355199474,0.9968517895057858,1.0206569351847392
0.299,0.992545025,0.9930498515785361,0.9969986663165225,1.0024297073738482,0.9944174800882735,0.995080865,0.9957954228968184,0.9972844505804375,1.0208177428022696
0.3,0.993288276,0.9937062151279422,0.997314672,1.0027064392526734,0.99488341,0.9954872299603275,0.9961489101102117,0.997557261,1.02097855
0.301,0.9939794979082246,0.994428636,0.9976637206752766,1.0030634936557523,0.9953547071609775,0.9958982137470392,0.9965066313382851,0.9978344637453602,1.0212887231355385
0.302,0.9944849066602295,0.9948768744644659,0.9977968108579551,1.0029879927044556,0.9957355297144028,0.9962206397317384,0.9967735010956218,0.9980072461060894,1.0209805774018417
0.303,0.9949903154122344,0.9953251132530719,0.9979299010406335,1.002912491753159,0.9961175563496406,0.9965435499912846,0.9970402481232681,0.9981791275644707,1.0206724316681448
0.304,0.9954957241642394,0.9957733520416779,0.998062991,1.0028369908018624,0.9964338254780988,0.9968060536935968,0.9972483715689504,0.9982873107434543,1.0203642859344477
0.305,0.99595042,0.996253763,0.9981945389645919,1.002764153911328,0.9967488840324978,0.9970669924579154,0.9974544868378724,0.9983925422809757,1.0201143077731993
0.306,0.9962935491893865,0.9965587222572383,0.9982616577605233,1.0025342373568908,0.9970151958036086,0.9972865151205231,0.997623802,0.9984626188172518,1.0194951638853649
0.307,0.996636678,0.9968636816292056,0.9983287765564548,1.0023043208024536,0.9972788770167439,0.9975035845015018,0.9977906337780189,0.9985297035801266,1.0188760199975304
0.308,0.9969798067256054,0.9971686410011729,0.9983958953523863,1.0020744042480163,0.9975053806433651,0.9976915509532642,0.9979346478838589,0.9985804734616499,1.0182568761096957
0.309,0.9972780747298404,0.9974862560807456,0.9984565988616948,1.0018208633627124,0.9977283468818265,0.9978767047829791,0.9980763453616184,0.9986292437307136,1.0176408437697682
0.31,0.9975107770022591,0.9976926884467945,0.9985138797485007,1.0015673395315836,0.997922036,0.9980404463293673,0.9982035852427209,0.9986731335773931,1.0168478408218988
0.311,0.9977434792746778,0.9978991208128434,0.9985711606353067,1.0013138157004549,0.9981115255370528,0.9982011614389427,0.9983288102444374,0.998716328,1.0160548378740295
0.312,0.9979761815470964,0.9981055531788923,0.9986284415221126,1.001060291869326,0.9982772833305156,0.9983451455494297,0.9984441427217795,0.9987607037249806,1.015261835
0.313,0.9981713814175834,0.9983141041056564,0.9986841783912536,1.0007861632030222,0.9984383018019816,0.998485845,0.9985576148778071,0.9988055230009083,1.0144470318889465
0.314,0.9983290788861389,0.9984534357071895,0.9987486823933783,1.000581573686099,0.9985796917119389,0.998612682,0.9986633921554586,0.9988539274243475,1.013592822046146
0.315,0.9984867763546943,0.9985927673087227,0.9988131863955031,1.000376984169176,0.9987159009863478,0.9987358802089328,0.9987672056029304,0.9989034825186447,1.0127386122033455
0.316,0.9986444738232497,0.9987320989102557,0.9988776903976279,1.000172394652253,0.9988357310400546,0.9988471002884134,0.9988642071614192,0.9989567508933475,1.0118844023605453
0.317,0.9987719598408585,0.9988685398437461,0.9989447335565443,0.9999615457491693,0.9989500561560197,0.9989542609094243,0.9989588919433099,0.999011348,1.0110061728586002
0.318,0.9988787748657143,0.9989626071335533,0.9990135526660879,0.9998336146793456,0.9990507434670673,0.9990508743405258,0.9990470562232445,0.9990685636528418,1.0101773616339678
0.319,0.9989855898905701,0.9990566744233607,0.9990823717756314,0.9997056836095221,0.9991457500486978,0.999143013,0.9991323809272439,0.9991267867846986,1.0093485504093351
0.32,0.9990924049154258,0.9991507417131679,0.9991511908851751,0.9995777525396984,0.9992295286251622,0.999225878,0.9992113360554803,0.9991860610047923,1.0085197391847025
0.321,0.9991755086079902,0.9992400243437245,0.999222684,0.9994572901299785,0.9993076213837844,0.9993039349712887,0.9992868686172367,0.9992456320229899,1.0076795035208037
0.322,0.9992478344222404,0.9993036599330797,0.999286698,0.9994038825403738,0.9993766348785874,0.999373971,0.9993562834883092,0.9993047085478042,1.0069370195062146
0.323,0.9993201602364907,0.9993672955224349,0.999350712,0.9993504749507691,0.9994401309455319,0.9994390063950482,0.9994217413156115,0.9993631321452006,1.0061945354916253
0.324,0.9993924860507408,0.9994309311117899,0.9994147253386779,0.9992970673611645,0.9994964495474423,0.9994972807110478,0.9994815260910903,0.999419819,1.0054520514770362
0.325,0.9994465585215138,0.9994894462009293,0.9994786428014888,0.9992584330475706,0.9995475745095264,0.9995505402918969,0.9995369550363339,0.9994748231445125,1.004718148037315
0.326,0.99949552,0.9995325619636495,0.9995303495396731,0.9992613852030042,0.9995931692777675,0.9995982780127705,0.9995873438267018,0.9995272724071977,1.0040992285836676
0.327,0.9995444815907122,0.9995756777263696,0.9995820562778575,0.9992643373584378,0.9996340149370644,0.9996411679471922,0.999633169,0.9995770739275494,1.0034803091300202
0.328,0.9995934431253115,0.9996187934890897,0.9996337630160419,0.9992672895138714,0.9996707153820006,0.9996797057903031,0.9996747172917245,0.9996239354746739,1.0028613896763727
0.329,0.9996285606158526,0.9996571504704141,0.9996820495576629,0.9992849880084314,0.9997031879235494,0.9997137236225846,0.999711704,0.9996673580475655,1.0022722188594495
0.33,0.9996617,0.9996863639185607,0.9997184481875201,0.9993210630222391,0.9997326407642302,0.9997444408904248,0.9997452342218913,0.9997078280100666,1.0017936104183243
0.331,0.9996948401557755,0.9997155773667074,0.9997548468173771,0.9993571380360468,0.9997584177885923,0.9997710880052864,0.9997744045310134,0.9997443132008705,1.0013150019771988
0.332,0.9997279799257368,0.9997447908148539,0.9997912454472343,0.9993932130498545,0.9997820575321241,0.9997953331678139,0.9998009169023321,0.999778109,1.0008363935360733
0.333,0.9997507430642617,0.9997698873114363,0.9998221564753698,0.9994387737926531,0.9998025634512269,0.9998160321607115,0.9998234367848872,0.9998076493301281,1.000405208561761
0.334,0.9997731714727403,0.9997896616572393,0.9998444172476242,0.9994869730342342,0.9998225820490377,0.9998361683104147,0.9998453483250525,0.9998366845182594,1.0000671397854597
0.335,0.9997955998812187,0.9998094360030424,0.9998666780198785,0.9995351722758151,0.9998380016670916,0.9998510888310874,0.9998610954006764,0.9998579614551797,0.9997290710091581
0.336,0.9998175751437148,0.9998322144782463,0.9998938036470405,0.9995884497792452,0.999854059,0.9998667067641959,0.999877691,0.9998804891740076,0.9993211546021387
0.337,0.9998327532164748,0.9998455883786196,0.9999054992113778,0.9996337663071835,0.9998666452910394,0.999878465,0.9998896241830222,0.9998964954472043,0.9991116447464267
0.338,0.9998479312892348,0.9998589622789928,0.9999171947757151,0.9996790828351216,0.9998796315023818,0.9998906341897852,0.9999020536695866,0.9999133099788999,0.9989021348907148
0.339,0.9998631093619949,0.9998723361793661,0.9999288903400525,0.9997243993630598,0.9998899887220958,0.9998999965433673,0.9999110800661739,0.9999249051995696,0.9986926250350028
0.34,0.9998775207091983,0.9998873340086885,0.999942574,0.9997764694039162,0.999900585,0.9999095826794054,0.9999203622430864,0.9999369545374022,0.998436915
0.341,0.999887792,0.9998963785026718,0.9999478019382331,0.9998107680723829,0.9999091702935818,0.9999171474670447,0.9999272434859598,0.9999450292369465,0.9983360232761673
0.342,0.999898063,0.9999054229966553,0.9999530297080972,0.9998450667408494,0.9999178852874523,0.9999248188500897,0.9999342301970552,0.9999533020675797,0.9982351314981377
0.343,0.9999083337967947,0.9999144674906388,0.9999582574779613,0.9998793654093161,0.999925041,0.9999310336510658,0.9999395743460958,0.9999587047529861,0.9981342397201081
0.344,0.9999177746182645,0.9999243351083573,0.9999639087709846,0.9999187903683632,0.9999322517907763,0.9999372848728802,0.9999449395570427,0.9999641421818026,0.9980075632504203
0.345,0.9999247248165477,0.9999304544164052,0.9999660189013639,0.9999397906479817,0.9999382340984958,0.9999424719424149,0.9999492069824065,0.9999676281380263,0.9979912564685403
0.346,0.999931675,0.9999365737244531,0.9999681290317431,0.9999607909276003,0.9999442178250998,0.9999476538854928,0.9999534544886286,0.9999710626302161,0.9979749496866601
0.347,0.9999386252131142,0.999942693,0.9999702391621225,0.9999817912072189,0.9999492204646035,0.9999520374722234,0.9999569746064934,0.9999732637484757,0.9979586429047801
0.348,0.9999448029217409,0.9999491841311381,0.9999722393637837,1.000005337409655,0.9999541866084705,0.9999563901568717,0.9999604587014527,0.9999753841991388,0.9979318177328287
0.349,0.999949506,0.9999533257669324,0.999973336,1.0000146867958275,0.9999583615343354,0.999960123,0.9999634528242364,0.9999767972204818,0.9979752245724325
0.35,0.9999542088330329,0.9999574674027268,0.9999744323971302,1.0000240361820003,0.9999624727130592,0.999963806,0.999966406,0.9999781366201871,0.9980186314120363
0.351,0.9999589117886789,0.999961609,0.9999755289138035,1.000033385568173,0.9999659436428094,0.9999669915769531,0.9999690124755232,0.9999791260612549,0.9980620382516401
0.352,0.9999629494478457,0.9999658771148545,0.9999765126484763,1.0000431972747124,0.9999693319689956,0.9999701137865113,0.9999715759346441,0.9999800668281515,0.9981045312479597
0.353,0.999966132,0.9999686801549967,0.99997755,1.0000444351525564,0.9999722036504448,0.9999728243118295,0.9999738736984739,0.9999808784050082,0.998184446
0.354,0.9999693140038044,0.999971483,0.9999785877208698,1.0000456730304004,0.9999749809685803,0.9999754603045381,0.9999761249144776,0.9999816699649833,0.9982643602764001
0.355,0.9999724962817838,0.9999742862352812,0.9999796252570665,1.0000469109082442,0.9999773447178103,0.9999777519024984,0.9999781552875409,0.9999824504176337,0.9983442747906204
0.356,0.999975132,0.9999770898521911,0.999980674,1.0000475605482788,0.9999796084651695,0.9999799597958778,0.9999801327128273,0.9999832338336768,0.9984277361189522
0.357,0.9999772851881417,0.9999789865033692,0.9999818479190707,1.000044485251408,0.9999815450579749,0.9999818796431736,0.9999819156755101,0.9999840535277831,0.9985243270317989
0.358,0.9999794384704632,0.9999808831545474,0.9999830219216554,1.0000414099545374,0.9999833811386581,0.9999837096789819,0.9999836373832298,0.9999848886920679,0.9986209179446457
0.359,0.9999815917527849,0.9999827798057255,0.9999841959242401,1.0000383346576667,0.9999849620590874,0.9999853014791251,0.999985184,0.9999857640857523,0.9987175088574923
0.36,0.9999833098614397,0.9999846192267714,0.9999854365374141,1.0000345441590894,0.9999864459711189,0.9999868009357329,0.9999866607183476,0.9999866559830008,0.9988181162387842
0.361,0.9999847668658942,0.9999859024079237,0.999986602,1.000030202842495,0.9999877338312866,0.9999881070601868,0.9999879806987492,0.9999875698608742,0.9989158770139224
0.362,0.9999862238703487,0.9999871855890761,0.9999877681686038,1.0000258615259003,0.9999889310099817,0.9999893219968323,0.999989224,0.9999884915052444,0.9990136377890604
0.363,0.9999876808748035,0.9999884687702284,0.9999889339841987,1.0000215202093057,0.9999899797196243,0.9999903837482951,0.9999903305370164,0.9999894096886215,0.9991113985641986
0.364,0.9999887992499534,0.9999896743014997,0.9999901303557586,1.0000168527617102,0.9999909457426557,0.9999913587960717,0.9999913565648771,0.9999903203830685,0.9992110776063008
0.365,0.9999897851179841,0.9999905424812168,0.9999910998155558,1.0000131407919337,0.9999918007753681,0.9999922156499689,0.9999922670150201,0.9999912043438458,0.9992991139519773
0.366,0.9999907709860149,0.999991411,0.999992069,1.0000094288221575,0.9999925817803925,0.9999929928694125,0.9999930969090887,0.9999920628091397,0.9993871502976537
0.367,0.9999917568540457,0.9999922788406511,0.9999930387351501,1.0000057168523813,0.9999932806893782,0.999993681,0.9999938331035972,0.999992878,0.9994751866433301
0.368,0.9999924837035742,0.9999930681945925,0.9999939671314015,1.0000021644252206,0.9999939141224163,0.9999942989153247,0.9999944922158077,0.9999936508064442,0.9995618717111995
0.369,0.9999931507796023,0.9999936556517401,0.999994646,0.9999998798251514,0.9999944873183044,0.9999948516211344,0.9999950785424544,0.9999943722967775,0.9996336632976006
0.37,0.9999938178556305,0.9999942431088877,0.9999953243534925,0.9999975952250821,0.9999950029755873,0.9999953427375892,0.9999955942774722,0.9999950371379183,0.9997054548840018
0.371,0.9999944849316587,0.9999948305660356,0.9999960029645377,0.9999953106250129,0.9999954746948742,0.9999957876139695,0.9999960559276034,0.9999956503217556,0.9997772464704029
0.372,0.999994957,0.9999953468959628,0.9999965899235956,0.9999934974564764,0.999995896,0.9999961800427046,0.999996456,0.9999961979985474,0.999844407
0.373,0.9999954078906876,0.9999957444128782,0.9999969917795271,0.9999926463829796,0.9999962852972005,0.9999965401948484,0.9999968167303229,0.9999966990485897,0.9998971992091155
0.374,0.9999958592588982,0.9999961419297936,0.9999973936354587,0.9999917953094826,0.9999966303110754,0.9999968562103835,0.9999971253954099,0.9999971313036036,0.9999499912268319
0.375,0.9999963106271087,0.9999966078016974,0.9999978954365047,0.9999904490932038,0.9999969687336742,0.9999971650881735,0.9999974248773277,0.9999975540643622,1.000014485341968
0.376,0.999996616,0.9999968767794476,0.9999980981512764,0.9999906184729298,0.9999972352800665,0.9999974069166009,0.9999976476017649,0.9999978523110048,1.0000484651867938
0.377,0.9999969214509492,0.9999971457571978,0.9999983008660479,0.9999907878526557,0.999997513,0.9999976588157794,0.9999978807489638,0.9999981703095459,1.0000824450316197
0.378,0.9999972268628696,0.9999974147349479,0.9999985035808195,0.9999909572323817,0.9999977338547212,0.9999978593601975,0.9999980586461386,0.9999983880666395,1.0001164248764456
0.379,0.9999975230160905,0.9999977218104471,0.9999987432804999,0.9999910008613578,0.9999979621812598,0.9999980665613226,0.9999982427180467,0.9999986179456817,1.000158625304697
0.38,0.9999977296685503,0.9999979038056734,0.9999988351486927,0.9999916729280582,0.999998144,0.9999982338068296,0.9999983873599352,0.9999987718173604,1.000176023919319
0.381,0.9999979363210101,0.9999980858008997,0.9999989270168854,0.9999923449947588,0.9999983316614525,0.9999984053191254,0.9999985355073711,0.9999989320802625,1.0001934225339406
0.382,0.9999981429734699,0.9999982677961259,0.9999990188850783,0.9999930170614593,0.999998482,0.9999985451913025,0.9999986553384254,0.999999038,1.0002108211485625
0.383,0.9999983370963886,0.9999984700498877,0.9999991171050864,0.9999937540249593,0.9999986351667719,0.9999986876113299,0.9999987770519972,0.9999991468253445,1.0002330863418398
0.384,0.9999984769246284,0.999998593,0.9999991639189298,0.9999945049652963,0.9999987588622485,0.9999988045833663,0.9999988779484255,0.9999992193826298,1.0002373173184482
0.385,0.9999986167528683,0.9999987163334163,0.9999992107327732,0.9999952559056333,0.9999988839139556,0.9999989228300238,0.9999989797336714,0.9999992923420955,1.0002415482950568
0.386,0.9999987565811082,0.9999988394751806,0.9999992575466167,0.9999960068459703,0.9999989855137479,0.9999990203988911,0.9999990656228468,0.9999993430385441,1.0002457792716652
0.387,0.9999988836924513,0.9999989725909921,0.9999993029233272,0.9999968641623886,0.999999087,0.9999991182833339,0.9999991517485172,0.9999993931801054,1.0002522068700126
0.388,0.9999989783050585,0.999999056,0.9999993390662731,0.9999974443945696,0.9999991706971534,0.9999991993102731,0.9999992251975445,0.9999994308296957,1.0002471243109627
0.389,0.9999990729176658,0.999999139,0.999999375,0.9999980246267502,0.9999992535212793,0.9999992799361442,0.9999992984004901,0.999999468,1.000242041751913
0.39,0.9999991675302731,0.9999992225576881,0.9999994113521651,0.9999986048589312,0.9999993218206245,0.9999993468662468,0.9999993611149365,0.999999498,1.0002369591928628
0.391,0.9999992506699523,0.9999993101031992,0.9999994475273675,0.9999992543161618,0.9999993891199844,0.9999994128810085,0.9999994231882637,0.9999995285595624,1.000232310810663
0.392,0.9999993146880847,0.999999366,0.9999994831095267,0.9999995811731756,0.9999994451007863,0.9999994678676123,0.9999994763925883,0.999999556,1.0002216337901515
0.393,0.9999993787062171,0.9999994228618847,0.9999995186916857,0.9999999080301896,0.9999994997898102,0.999999522,0.9999995286241784,0.9999995832216529,1.000210957
0.394,0.9999994427243496,0.9999994792412276,0.9999995542738448,1.0000002348872035,0.9999995457060769,0.9999995665623436,0.9999995733203699,0.9999996093872102,1.0002002797491285
0.395,0.9999994970387575,0.9999995367691424,0.9999995917733613,1.0000005783425445,0.9999995901831639,0.9999996100793878,0.9999996167810614,0.9999996354493782,1.0001891560735596
0.396,0.99999954,0.9999995749174366,0.9999996248580594,1.0000006829023187,0.9999996278877787,0.9999996467247936,0.9999996538994569,0.999999661,1.000176077156495
0.397,0.9999995836724644,0.9999996130657308,0.9999996579427578,1.0000007874620926,0.9999996641050117,0.9999996818529477,0.9999996896018286,0.999999686,1.0001629982394302
0.398,0.999999627,0.9999996512140251,0.999999691,1.0000008920218666,0.9999996951076019,0.999999712,0.9999997200678639,0.9999997109427836,1.0001499193223657
0.399,0.9999996624271239,0.9999996889828838,0.999999726,1.0000009800008351,0.9999997246393199,0.9999997399966393,0.9999997490276726,0.9999997353368142,1.0001362128353541
0.4,0.9999996917367815,0.999999715,0.9999997520275472,1.000000944481797,0.9999997501622317,0.999999764,0.9999997737714281,0.9999997585613967,1.0001231832060167
0.401,0.999999721,0.9999997406074741,0.9999997783930046,1.0000009089627588,0.9999997742707327,0.9999997871311814,0.9999997970062244,0.9999997813045212,1.0001101535766792
0.402,0.9999997503560966,0.9999997664197693,0.9999998047584617,1.0000008734437205,0.9999997953010975,0.9999998069386937,0.9999998169398148,0.9999998025121808,1.0000971239473417
0.403,0.9999997734459825,0.9999997911927689,0.9999998310028917,1.0000008148456134,0.9999998149967766,0.9999998254343969,0.9999998354354969,0.9999998229467624,1.0000837351292664
0.404,0.9999997932778926,0.9999998086581802,0.9999998488175418,1.0000007235528519,0.9999998323327073,0.9999998416484269,0.9999998514184808,0.9999998416371322,1.0000724009815019
0.405,0.9999998131098028,0.9999998261235914,0.9999998666321919,1.0000006322600905,0.9999998484263344,0.9999998566733058,0.9999998660873892,0.9999998592896806,1.0000610668337373
0.406,0.9999998329417129,0.9999998435890025,0.9999998844468421,1.000000540967329,0.9999998627160085,0.9999998699969284,0.9999998788942431,0.9999998751764776,1.0000497326859727
0.407,0.9999998479638981,0.9999998598217477,0.9999999007758814,1.0000004375317444,0.9999998758619373,0.9999998822525495,0.9999998905400727,0.9999998898364708,1.0000385067317954
0.408,0.9999998613828416,0.9999998716394534,0.999999911,1.0000003500248762,0.9999998876352293,0.999999893,0.9999999008376876,0.9999999028693644,1.0000297610617777
0.409,0.999999875,0.9999998834571593,0.9999999214354006,1.0000002625180078,0.9999998983655296,0.9999999032724749,0.99999991,0.9999999145876821,1.000021015
0.41,0.9999998882207284,0.9999998952748651,0.9999999317651603,1.0000001750111396,0.9999999080586636,0.9999999123590858,0.9999999184729039,0.9999999249238858,1.0000122697217424
0.411,0.9999998979784455,0.9999999059002621,0.9999999402796624,1.0000000903725421,0.9999999168091047,0.9999999205893846,0.9999999259616763,0.9999999339614607,1.0000040950501419
0.412,0.9999999070581576,0.9999999138965405,0.9999999456447363,1.000000034891071,0.9999999247833407,0.9999999281145655,0.9999999327753282,0.9999999419096859,0.9999982053158798
0.413,0.9999999161378696,0.9999999218928188,0.9999999510098102,0.9999999794095995,0.999999932,0.9999999348715997,0.9999999388709034,0.9999999486633719,0.9999923155816175
0.414,0.9999999252175817,0.9999999298890972,0.999999956,0.9999999239281283,0.9999999384683401,0.9999999411041308,0.9999999444923576,0.9999999546187652,0.9999864258473553
0.415,0.9999999315447271,0.9999999368362003,0.9999999603966598,0.9999998809977819,0.9999999442727883,0.9999999466471468,0.9999999495026591,0.99999996,0.9999814316958956
0.416,0.999999938,0.9999999422467531,0.999999963,0.999999861,0.9999999496596454,0.9999999518031535,0.9999999541785768,0.9999999639286701,0.9999782057308032
0.417,0.999999944,0.9999999476573062,0.9999999660633162,0.999999841,0.9999999543834405,0.9999999563412056,0.9999999583265629,0.9999999674796192,0.9999749797657107
0.418,0.9999999499135672,0.9999999539435156,0.9999999692013062,0.9999998095654934,0.9999999590167865,0.9999999607974346,0.9999999624059197,0.9999999708852725,0.999970591
0.419,0.9999999540705626,0.9999999576044746,0.9999999710604454,0.9999998143107269,0.9999999626531433,0.999999964,0.9999999656832903,0.9999999732663238,0.9999695494598033
0.42,0.9999999582275583,0.9999999612654334,0.9999999729195845,0.9999998190559602,0.9999999664294853,0.9999999679457139,0.9999999690791371,0.9999999757484228,0.9999685079347926
0.421,0.9999999623845538,0.9999999649263924,0.9999999747787237,0.9999998238011939,0.9999999694182774,0.9999999708265084,0.9999999718224786,0.9999999775737156,0.999967466
0.422,0.9999999663735203,0.9999999690688636,0.9999999767325872,0.9999998267445294,0.9999999724970091,0.9999999737955564,0.9999999746460657,0.9999999794453932,0.9999658026179225
0.423,0.9999999691862843,0.9999999715459913,0.9999999782710608,0.9999998425953898,0.9999999749546489,0.9999999761582239,0.9999999769335417,0.9999999809146449,0.999966335
0.424,0.9999999719990484,0.9999999740231191,0.9999999798095343,0.9999998584462504,0.9999999774657096,0.9999999785732656,0.9999999792714177,0.9999999824028141,0.9999668664244854
0.425,0.9999999748118125,0.9999999765002467,0.999999981,0.9999998742971109,0.999999979,0.9999999805088602,0.9999999811681657,0.9999999836488169,0.999967398
0.426,0.9999999774256118,0.9999999792280867,0.9999999829988523,0.9999998924332917,0.9999999815364493,0.9999999824707471,0.9999999830919442,0.9999999849021819,0.9999677051699264
0.427,0.999999979,0.9999999809041962,0.999999984,0.999999909,0.999999983,0.9999999840561276,0.999999985,0.999999986,0.9999691916340111
0.428,0.9999999812320343,0.9999999825803054,0.9999999856424195,0.9999999246968145,0.9999999848727044,0.9999999856494485,0.9999999862270138,0.999999987,0.9999706780980959
0.429,0.9999999831352455,0.9999999842564149,0.9999999869642032,0.9999999408285758,0.9999999862422413,0.9999999869487851,0.9999999875073542,0.9999999881024624,0.9999721645621806
0.43,0.9999999848461337,0.9999999860513528,0.9999999884051823,0.9999999594961388,0.9999999876075156,0.9999999882436332,0.9999999887837818,0.9999999890981214,0.9999736611566394
0.431,0.999999986,0.9999999871854655,0.9999999894376193,0.9999999703320599,0.9999999887348365,0.9999999893098609,0.9999999898277148,0.9999999900000479,0.9999755612274325
0.432,0.9999999874216882,0.9999999883195783,0.9999999904700563,0.999999981,0.9999999898493104,0.9999999903635597,0.9999999908588815,0.999999991,0.9999774612982254
0.433,0.9999999887094655,0.999999989,0.9999999915024933,0.9999999920039022,0.9999999907771338,0.9999999912398608,0.9999999917076816,0.9999999917082794,0.9999793613690184
0.434,0.9999999898280706,0.9999999906338254,0.9999999926076342,1.0000000040154293,0.9999999916866686,0.9999999920987341,0.9999999925383513,0.9999999925098773,0.9999813661985169
0.435,0.9999999906994242,0.9999999914012044,0.999999993,1.0000000085794238,0.9999999924501224,0.9999999928200377,0.9999999932280919,0.9999999932208905,0.9999832649246136
0.436,0.9999999915707778,0.9999999921685834,0.9999999940207418,1.0000000131434181,0.9999999931921549,0.9999999935211975,0.999999994,0.9999999939191324,0.9999851636507104
0.437,0.9999999924421314,0.9999999929359622,0.9999999947272956,1.0000000177074126,0.9999999938201914,0.9999999941156283,0.9999999944584137,0.999999995,0.9999870623768073
0.438,0.999999993,0.9999999937112176,0.9999999954479505,1.000000022173181,0.9999999944253503,0.9999999946886818,0.9999999949982378,0.9999999951207617,0.9999890619287548
0.439,0.9999999937621893,0.9999999942304525,0.9999999958762898,1.0000000221589405,0.9999999949418678,0.9999999951788825,0.9999999954566663,0.9999999956303507,0.9999906859762593
0.44,0.9999999943517768,0.9999999947496873,0.9999999963046292,1.0000000221447003,0.9999999954352448,0.9999999956474718,0.9999999958939907,0.999999996,0.9999923100237638
0.441,0.9999999949413642,0.9999999952689221,0.9999999967329685,1.000000022,0.9999999958599787,0.999999996,0.9999999962699708,0.9999999965325412,0.9999939340712684
0.442,0.9999999954177515,0.9999999957777455,0.9999999971412634,1.000000021513201,0.999999996,0.9999999964348569,0.9999999966259494,0.9999999969228117,0.999995603
0.443,0.9999999958166863,0.9999999961290775,0.9999999973839039,1.0000000193620544,0.9999999966113747,0.9999999967681228,0.9999999969356751,0.9999999972529177,0.9999968116095204
0.444,0.9999999962156211,0.9999999964804096,0.9999999976265446,1.0000000172109078,0.9999999969391409,0.9999999970811178,0.9999999972267688,0.9999999975580407,0.9999980203798757
0.445,0.9999999966145559,0.9999999968317418,0.9999999978691851,1.0000000150597612,0.9999999972263184,0.999999997,0.9999999974828516,0.9999999978157614,0.9999992291502311
0.446,0.9999999969248018,0.9999999971653786,0.9999999980866325,1.0000000124679977,0.9999999974934546,0.9999999976110635,0.9999999977217122,0.9999999980499821,1.0000004140209868
0.447,0.9999999971947346,0.9999999974031021,0.9999999982298036,1.0000000101274509,0.999999998,0.9999999978369428,0.9999999979339308,0.9999999982487848,1.0000011751629323
0.448,0.9999999974646674,0.9999999976408256,0.9999999983729747,1.0000000077869038,0.9999999979473583,0.9999999980451775,0.9999999981302756,0.9999999984268473,1.000001936304878
0.449,0.9999999977346002,0.9999999978785492,0.9999999985161458,1.0000000054463567,0.9999999981416074,0.9999999982308756,0.9999999983062615,0.9999999985797545,1.0000026974468235
0.45,0.9999999979363399,0.9999999980970933,0.9999999986430357,1.000000003079142,0.9999999983190897,0.9999999984004575,0.9999999984676415,0.9999999987153402,1.0000033806686703
0.451,0.9999999981189855,0.9999999982579442,0.9999999987408563,1.0000000015521309,0.9999999984788812,0.9999999985530189,0.9999999986134527,0.9999999988338757,1.0000037383223574
0.452,0.9999999983016312,0.999999998,0.999999999,1.0000000000251197,0.999999999,0.9999999986910322,0.9999999987458659,0.9999999989385873,1.0000040959760446
0.453,0.9999999984842768,0.9999999985796459,0.9999999989364976,0.9999999984981085,0.9999999987550173,0.9999999988163273,0.9999999988664249,0.999999999,1.0000044536297317
0.454,0.9999999986152437,0.9999999987226426,0.999999999,0.9999999972555856,0.9999999988729527,0.9999999989286208,0.999999999,0.9999999991150927,1.0000047072573728
0.455,0.9999999987388279,0.9999999988314765,0.9999999991018412,0.9999999967156522,0.9999999989811057,0.9999999990315264,0.9999999990741715,0.9999999991909333,1.0000047498335531
0.456,0.9999999988624121,0.9999999989403106,0.9999999991773505,0.9999999961757188,0.9999999990772352,0.9999999991229078,0.9999999991625279,0.9999999992585843,1.0000047924097335
0.457,0.9999999989859963,0.9999999990491445,0.9999999992528598,0.9999999956357853,0.9999999991662144,0.9999999992074552,0.9999999992442603,0.9999999993217441,1.0000048349859136
0.458,0.9999999990708666,0.9999999991425964,0.9999999993227529,0.9999999954506026,0.9999999992445603,0.9999999992818551,0.9999999993161038,0.9999999993784988,1.0000047768528515
0.459,0.9999999991544877,0.9999999992162315,0.9999999993814257,0.9999999956028673,0.9999999993213857,0.9999999993547949,0.999999999,0.9999999994343532,1.0000046091203676
0.46,0.9999999992381091,0.9999999992898666,0.9999999994400985,0.9999999957551321,0.9999999993816073,0.9999999994119737,0.9999999994414339,0.9999999994808346,1.0000044413878837
0.461,0.9999999993200404,0.9999999993746748,0.9999999995080227,0.9999999958596749,0.9999999994443084,0.9999999994714968,0.9999999994986406,1,1.0000043092635582
0.462,0.9999999993766213,0.9999999994244945,0.9999999995504159,0.9999999962934415,0.9999999994938513,0.9999999995185656,0.9999999995435862,0.9999999995691193,1.000004031
0.463,0.9999999994332023,0.9999999994743143,1,0.9999999967272081,1,0.9999999995671721,0.9999999995900246,0.9999999996105413,1.0000037535691422
0.464,0.9999999994897832,1,0.9999999996352023,0.9999999971609745,0.9999999995857829,0.9999999996059397,0.9999999996268433,0.9999999996453194,1.000003475721934
0.465,0.9999999995435054,0.9999999995799957,0.9999999996836745,0.9999999976725218,0.9999999996275429,0.9999999996456528,0.9999999996645642,1,1.000003189710025
0.466,0.9999999995817901,0.9999999996137098,0.9999999997116182,0.9999999980786021,0.9999999996610873,0.9999999996775959,0.9999999996947748,0.9999999997105782,1.0000028842260718
0.467,0.9999999996200746,0.9999999996474238,1,0.9999999984846821,0.9999999996951733,0.9999999997100539,0.9999999997254672,0.9999999997407695,1.0000025787421185
0.468,0.9999999996583594,0.9999999996811377,0.9999999997675058,0.9999999988907623,1,0.9999999997363802,0.9999999997503105,0.9999999997657295,1.0000022732581653
0.469,1,0.9999999997179077,0.9999999997983572,0.9999999993768186,1,1,0.9999999997753426,0.9999999997909385,1.0000019414238335
0.47,0.9999999997194536,0.9999999997407425,0.9999999998156135,0.9999999996154578,0.9999999997733637,1,1,0.9999999998116003,1.0000016671062513
0.471,0.9999999997453582,0.9999999997635776,0.9999999998328697,0.9999999998540972,1,0.9999999998063103,0.9999999998162912,0.9999999998322855,1.000001392788669
0.472,0.9999999997712629,0.9999999997864124,0.9999999998501261,1.0000000000927365,0.9999999998148444,0.9999999998242051,0.9999999998332103,0.9999999998491359,1.0000011184710866
0.473,0.9999999997942879,0.9999999998106173,0.9999999998682805,1.0000000003664515,1,0.9999999998419465,1,0.9999999998658369,1.0000008172030672
0.474,0.9999999998118159,0.9999999998261171,0.9999999998789242,1,0.9999999998488887,0.9999999998567058,0.9999999998639861,0.9999999998794133,1.0000006088852562
0.475,1,0.9999999998416169,0.9999999998895679,1.0000000005036884,1,0.9999999998712177,0.9999999998777572,0.9999999998927245,1.0000004005674454
0.476,0.9999999998468719,0.9999999998571169,0.9999999999002118,1.0000000005723069,0.9999999998768514,0.9999999998833953,0.9999999998893532,0.9999999999035774,1.0000001922496344
0.477,0.9999999998619201,0.9999999998730806,0.9999999999109607,1.000000000638357,1,0.9999999998952701,0.9999999999006681,0.9999999999141043,0.9999999657013908
0.478,0.9999999998737802,0.9999999998836373,0.9999999999179936,1.0000000006021208,0.9999999998998359,0.9999999999053211,0.9999999999102722,0.9999999999227571,0.9999998376865222
0.479,0.9999999998856403,0.9999999998941936,0.9999999999250266,1.000000000565885,0.9999999999100297,0.9999999999150406,0.9999999999195657,0.9999999999310666,0.99999971
0.48,0.9999999998975003,0.9999999999047502,0.9999999999320596,1.0000000005296492,0.9999999999187361,0.9999999999233355,0.9999999999275113,0.9999999999379852,0.9999995816567855
0.481,1,0.9999999999153237,0.9999999999390519,1.000000000478511,1,0.9999999999312886,1,1,0.9999994468319046
0.482,0.9999999999153479,0.9999999999225258,0.9999999999440781,1.0000000004096656,0.9999999999342719,0.9999999999381279,0.9999999999416909,0.9999999999501455,0.9999993981399729
0.483,0.9999999999233726,0.9999999999297278,1,1.0000000003408203,0.9999999999411017,0.9999999999446265,0.9999999999479225,0.9999999999554137,0.9999993494480413
0.484,0.9999999999313977,0.9999999999369298,0.9999999999541301,1.0000000002719749,0.9999999999470166,0.9999999999502532,0.9999999999533135,0.9999999999599428,0.9999993007561097
0.485,0.9999999999378006,0.9999999999439566,1,1.000000000194448,0.9999999999525826,0.9999999999555483,0.9999999999583831,0.9999999999641977,0.9999992551493048
0.486,0.9999999999432305,0.9999999999488216,0.9999999999627447,1.000000000139882,0.9999999999574265,0.9999999999601566,0.9999999999627859,0.9999999999679078,0.9999992749463139
0.487,0.9999999999486604,0.9999999999536868,0.9999999999663833,1.0000000000853162,0.9999999999619326,0.9999999999644436,1,0.9999999999713686,0.9999992947433232
0.488,0.9999999999540904,0.9999999999585518,1,1.0000000000307503,1,0.9999999999681843,0.9999999999704362,0.9999999999744149,0.9999993145403324
0.489,0.9999999999582583,0.9999999999631688,0.9999999999735444,0.9999999999783312,1,0.9999999999716145,0.9999999999736946,0.9999999999772284,0.9999993437944287
0.49,0.9999999999619322,1,0.9999999999759871,0.9999999999538909,0.9999999999726106,0.9999999999746068,0.9999999999765292,0.9999999999797136,0.9999994158548088
0.491,0.9999999999656064,0.9999999999694412,0.9999999999784298,0.9999999999294508,0.9999999999754355,0.9999999999772975,0.9999999999790721,0.9999999999819722,0.9999994879151888
0.492,0.9999999999692805,0.9999999999725775,0.9999999999808726,0.9999999999050105,0.9999999999778855,0.9999999999796321,0.9999999999812726,0.9999999999839584,0.9999995599755688
0.493,0.9999999999719892,0.9999999999754259,0.9999999999831016,0.9999999998886887,1,0.9999999999816693,0.9999999999831889,1,0.9999996438456227
0.494,0.9999999999744751,1,0.9999999999844578,0.9999999998888227,0.9999999999818512,1,0.9999999999848252,1,0.9999997494402713
0.495,0.9999999999769611,0.9999999999788864,0.9999999999858138,0.9999999998889567,0.9999999999833683,1,0.9999999999861808,0.9999999999885221,0.9999998550349198
0.496,0.9999999999794471,0.9999999999806167,0.9999999999871698,0.9999999998890906,0.9999999999846256,0.9999999999860503,0.9999999999873037,0.9999999999896017,0.9999999606295685
0.497,0.9999999999812046,0.9999999999820064,0.9999999999882438,0.9999999998964604,0.9999999999855664,0.9999999999869427,0.9999999999881437,0.9999999999904294,1.0000000764585202
0.498,0.9999999999828866,0.9999999999824674,0.9999999999886322,0.9999999999074283,0.9999999999862849,0.9999999999876228,0.9999999999887856,0.9999999999910775,1.0000001955804452
0.499,0.9999999999845688,0.9999999999829283,0.9999999999890208,0.9999999999183962,0.9999999999866725,0.9999999999879887,0.9999999999891347,0.9999999999914577,1.0000003147023702
0.5,0.9999999999862509,1,0.9999999999899732,0.9999999999331458,0.9999999999870354,0.9999999999883312,0.9999999999894618,0.9999999999918197,1.0000004463026884
0.501,0.9999999999845688,0.9999999999834273,0.9999999999894801,0.9999999999426681,0.9999999999867049,0.9999999999880227,0.9999999999891716,0.9999999999916107,1.0000005575806727
0.502,0.9999999999828868,0.9999999999826374,1,0.9999999999521905,0.9999999999865227,0.9999999999878552,0.9999999999890135,0.9999999999915263,1.0000006688586571
0.503,0.9999999999812047,0.9999999999818479,0.9999999999884939,0.9999999999617127,0.9999999999856661,0.9999999999870499,0.9999999999882547,0.9999999999908782,1.0000007801366415
0.504,0.9999999999794472,0.9999999999818419,0.9999999999885278,0.9999999999764887,0.9999999999849407,0.9999999999863689,0.9999999999876128,0.9999999999903398,1.0000009170522215
0.505,0.9999999999769612,0.9999999999797291,0.9999999999871441,0.9999999999779908,0.9999999999835399,0.9999999999850462,0.9999999999863696,1,1.0000009970248442
0.506,0.9999999999744752,0.9999999999776166,0.9999999999857601,0.9999999999794931,0.9999999999822543,0.9999999999838329,0.9999999999852294,0.9999999999882263,1.000001076997467
0.507,0.9999999999719892,0.9999999999755039,1,0.9999999999809953,0.9999999999802733,1,0.9999999999834681,0.9999999999866351,1.0000011569700897
0.508,0.9999999999692804,0.9999999999741912,0.9999999999835496,0.9999999999854833,0.9999999999783911,0.9999999999801764,0.9999999999817955,0.9999999999851265,1.0000012725053884
0.509,0.9999999999656064,0.9999999999705667,0.9999999999811325,0.9999999999784582,0.9999999999757749,1,0.9999999999794649,0.9999999999830038,1.0000012951148975
0.51,0.9999999999619322,1,0.9999999999787155,0.9999999999714332,0.9999999999732384,0.9999999999752949,0.9999999999772057,0.9999999999809476,1.0000013177244067
0.511,0.9999999999582582,0.9999999999633173,0.9999999999762985,0.9999999999644081,0.9999999999699117,1,0.9999999999742368,0.9999999999782294,1.0000013403339159
0.512,0.9999999999540904,0.9999999999605786,0.9999999999745094,0.9999999999565693,1,0.9999999999690432,0.9999999999713175,1,1.0000014036917717
0.513,0.9999999999486604,0.9999999999550597,0.9999999999707625,0.9999999999454652,0.9999999999625029,0.9999999999651235,0.9999999999676188,0.9999999999721592,1.0000013409011381
0.514,0.9999999999432305,0.9999999999495408,0.9999999999670159,0.9999999999343612,0.9999999999583884,0.9999999999612246,0.9999999999639406,0.9999999999687786,1.0000012781105043
0.515,0.9999999999378006,0.9999999999440218,0.9999999999632692,0.9999999999232569,0.9999999999533105,0.9999999999564135,0.9999999999593937,0.9999999999645973,1.0000012153198705
0.516,0.9999999999313975,1,0.9999999999602416,0.9999999999076763,0.9999999999482093,1,0.9999999999548261,0.9999999999603943,1.0000011917080334
0.517,0.9999999999233726,0.9999999999314292,0.9999999999546736,0.9999999999007771,0.9999999999420224,0.9999999999457206,0.9999999999492794,0.9999999999553006,1.0000010160400823
0.518,0.9999999999153477,0.9999999999233243,0.9999999999491055,1,1,0.9999999999397773,1,0.9999999999501323,1.000000840372131
0.519,0.9999999999073229,0.9999999999152196,0.9999999999435375,0.9999999998869789,0.9999999999282412,0.9999999999326661,0.9999999999369156,1,1.000000665
0.52,0.9999999998975002,0.9999999999083011,0.9999999999387834,0.9999999998737643,1,1,0.9999999999300171,0.9999999999376685,1.0000005182828218
0.521,0.9999999998856404,0.9999999998964597,0.9999999999306175,1,0.9999999999114666,0.9999999999167737,0.9999999999218483,0.9999999999302593,1.0000002078237942
0.522,0.9999999998737803,0.9999999998846183,0.9999999999224514,0.9999999998899642,0.9999999999020744,1,0.9999999999134064,0.9999999999226117,0.9999998973647664
0.523,0.9999999998619202,0.9999999998727769,0.9999999999142855,0.9999999998980641,0.9999999998910715,0.9999999998974469,0.9999999999035105,1,0.9999995869057388
0.524,1,0.9999999998621928,0.9999999999069916,0.9999999999018414,0.9999999998795948,0.9999999998865703,0.9999999998931866,0.9999999999044835,0.9999992875084054
0.525,0.9999999998293441,1,0.9999999998950053,0.9999999999351097,0.9999999998662727,0.9999999998739447,0.9999999998811974,0.9999999998938499,0.999998834
0.526,0.9999999998118161,0.9999999998274433,0.9999999998830191,0.9999999999683782,0.9999999998522435,0.9999999998606488,0.9999999998685698,0.9999999998826871,0.9999983795087607
0.527,0.9999999997942881,0.9999999998100685,0.9999999998710329,1.0000000000016467,0.9999999998361031,1,0.9999999998540385,0.9999999998699525,0.9999979255089384
0.528,1,0.9999999997937895,0.9999999998598401,1.0000000000376676,0.9999999998189422,0.9999999998290874,0.9999999998385866,1,0.9999974593842753
0.529,0.9999999997453581,0.9999999997681803,0.9999999998421253,1.0000000000987619,0.9999999997993717,0.9999999998105393,1,0.9999999998411744,0.9999968760330304
0.53,0.9999999997194535,1,0.9999999998244106,1.0000000001598561,0.9999999997783624,0.9999999997906276,1,0.9999999998248164,0.9999962926817856
0.531,0.9999999996935489,0.9999999997169619,0.9999999998066958,1.0000000002209506,0.9999999997546152,0.9999999997681212,0.9999999997806771,1,0.9999957093305407
0.532,0.9999999996583593,0.9999999996918182,0.9999999997893547,1.000000000294798,0.9999999997288778,0.9999999997437286,0.9999999997575171,0.9999999997864534,0.9999950932069593
0.533,0.9999999996200747,0.9999999996539829,0.9999999997629986,1.0000000003675642,0.9999999997000452,0.9999999997164027,0.9999999997315858,0.9999999997641188,0.9999944284836348
0.534,0.9999999995817901,0.9999999996161477,0.9999999997366423,1.0000000004403304,1,0.9999999996865052,1,0.9999999997396634,0.9999937637603105
0.535,0.9999999995435055,0.9999999995783124,0.9999999997102862,1.0000000005130967,0.9999999996334744,0.9999999996533115,0.9999999996717637,0.9999999997124214,0.9999930990369861
0.536,0.9999999994897832,0.9999999995394561,0.9999999996831987,1.0000000006029564,0.9999999995947932,0.9999999996166531,0.9999999996370401,0.9999999996822151,0.9999923956555088
0.537,0.9999999994332023,0.9999999994835214,0.9999999996439165,1.0000000006392689,0.9999999995522324,0.9999999995763189,0.9999999995988645,0.9999999996487812,0.999991741
0.538,0.9999999993766213,0.9999999994275866,0.9999999996046343,1.0000000006755814,1,0.9999999995313622,0.9999999995563509,0.9999999996112361,0.999991087
0.539,0.9999999993200402,0.9999999993716516,0.9999999995653519,1.0000000007118939,0.9999999994530607,0.9999999994823421,0.9999999995100276,0.9999999995699903,0.9999904329274389
0.54,0.999999999,0.9999999993116933,0.9999999995230651,1.0000000007484933,0.9999999993948692,0.9999999994272066,0.9999999994579734,0.9999999995231115,0.9999897649232071
0.541,0.9999999991544878,0.9999999992290056,0.9999999994648088,1.0000000006606773,0.9999999993319807,0.9999999993676273,0.9999999994017537,0.9999999994720609,0.9999892636329717
0.542,0.9999999990708666,0.9999999991463179,0.9999999994065526,1.000000000572861,0.9999999992605986,0.9999999993000134,0.9999999993380023,0.9999999994134081,0.9999887623427361
0.543,0.9999999989859965,0.9999999990935073,0.9999999993685088,1.000000000671919,0.999999999,0.999999999,0.9999999992745504,0.9999999993550606,0.999987974
0.544,0.9999999988624122,0.9999999989712913,0.9999999992829933,1.0000000003433214,0.9999999990965831,0.9999999991446955,0.9999999991916311,0.9999999992768516,0.9999878188674293
0.545,0.9999999987388279,0.9999999988490751,0.9999999991974777,1.0000000000147233,0.9999999990092483,0.9999999990619985,0.9999999991137394,0.9999999992036622,0.9999876638740575
0.546,0.9999999986152438,0.9999999987268592,0.9999999991119621,0.9999999996861257,0.9999999988962337,0.9999999989550505,0.999999999,0.999999999,0.9999875088806858
0.547,0.9999999984842768,0.9999999986433183,0.9999999990514443,0.9999999995539822,0.9999999987889099,0.9999999988534742,0.9999999989172428,0.9999999990159542,0.9999869666705627
0.548,0.9999999983016312,0.9999999984626944,0.9999999989272955,0.9999999988826258,0.9999999986515102,0.9999999987235058,0.9999999987945768,0.999999999,0.9999873925142497
0.549,0.9999999981189855,0.9999999982820702,0.9999999988031467,0.9999999982112695,0.999999999,0.9999999985987579,0.9999999986769218,0.9999999987847897,0.9999878183579367
0.55,0.9999999979363399,0.999999998,0.9999999986789979,0.9999999975399132,0.9999999983525968,0.9999999984408051,0.9999999985275321,0.9999999986417784,0.9999882442016239
0.551,0.9999999977346001,0.9999999979698879,0.999999999,0.999999997,0.9999999981905846,0.9999999982876095,0.9999999983827332,0.9999999985025234,0.9999882295800947
0.552,0.9999999974646674,0.9999999977029466,0.9999999984065517,0.9999999959601505,0.9999999979875163,0.9999999980956211,0.9999999982006713,0.9999999983304596,0.9999894891481742
0.553,0.9999999971947345,0.9999999974360052,0.9999999982273595,0.999999995,0.9999999977885079,0.999999998,0.999999998,0.9999999981610962,0.9999907487162538
0.554,0.9999999969248018,0.9999999971690637,0.9999999980481674,0.9999999939305396,0.9999999975416521,0.9999999976740775,0.9999999978003684,0.9999999979558587,0.9999920082843332
0.555,0.9999999966145559,0.9999999969626785,0.9999999979079474,0.9999999928150236,0.999999997,0.9999999974429994,0.9999999975806422,0.9999999977519413,0.9999928443977448
0.556,0.9999999962156212,0.9999999965681677,0.9999999976480205,0.9999999916793314,0.9999999969971591,0.9999999971591682,0.9999999973100309,0.9999999975089546,0.9999951705148938
0.557,0.9999999958166864,0.9999999961736571,0.9999999973880935,0.9999999905436391,0.9999999966970164,0.9999999968752955,0.9999999970393401,0.9999999972655539,0.9999974966320427
0.558,0.9999999954177516,0.9999999957791463,0.9999999971281666,0.9999999894079468,0.9999999963322453,0.9999999965300567,0.9999999967095887,0.999999997,0.9999998227491917
0.559,0.9999999949413643,0.9999999954564571,0.9999999969181659,0.9999999878990714,0.9999999959637107,0.9999999961812582,0.9999999963763411,0.9999999966905192,1.000001825487255
0.56,0.9999999943517768,0.9999999948734092,0.9999999965346335,0.9999999872054883,0.9999999955202934,0.9999999957612336,0.9999999959749146,0.9999999963539661,1.0000053762031165
0.561,0.9999999937621895,0.9999999942903612,0.999999996,0.9999999865119051,0.9999999950678203,0.9999999953325991,0.9999999955651613,0.9999999960117828,1.0000089269189778
0.562,0.9999999931726021,0.9999999937073134,0.9999999957675686,0.999999986,0.9999999945287807,0.9999999948215283,0.9999999950771438,0.9999999956149073,1.0000124776348391
0.563,0.9999999924421316,0.9999999932042881,0.9999999954459208,0.9999999845592333,0.9999999939732813,0.9999999942947737,0.9999999945741649,0.9999999952079985,1.0000158813366078
0.564,0.9999999915707779,0.9999999923425986,0.9999999948666312,0.9999999852398166,0.9999999933179624,0.9999999936729345,0.9999999939818194,0.999999995,1.000020670677028
0.565,0.9999999906994241,0.999999991,0.9999999942873417,0.9999999859203998,0.9999999926359986,0.9999999930256955,0.9999999933655798,0.9999999942478295,1.0000254600174483
0.566,0.9999999898280705,0.9999999906192195,0.9999999937080519,0.9999999866009831,0.9999999918392645,0.9999999922692213,0.999999993,0.9999999936803727,1.0000302493578686
0.567,0.9999999887094654,0.9999999898371891,0.9999999931960393,0.9999999868162441,0.9999999910020616,0.9999999914742151,0.9999999918941481,0.9999999930852498,1.000035109654445
0.568,0.9999999874216882,0.9999999885636937,0.999999992,0.9999999899887633,0.9999999900333323,0.9999999905542792,0.9999999910254459,0.9999999923919425,1.0000409289168004
0.569,0.9999999861339108,0.9999999872901983,0.9999999914139788,0.9999999931612823,0.9999999890055762,0.9999999895782863,0.9999999901052287,0.9999999916541018,1.0000467481791557
0.57,0.9999999848461336,0.999999986,0.9999999905229484,0.9999999963338013,0.9999999878276667,0.9999999884601091,0.9999999890548492,0.9999999907932923,1.0000525674415108
0.571,0.9999999831352455,0.9999999848038787,0.9999999896827014,0.9999999995975574,0.9999999865660458,0.9999999872627223,0.9999999879321129,0.99999999,1.0000586491967498
0.572,0.9999999812320342,0.9999999829217743,0.9999999883084022,1.0000000060395706,0.9999999851337643,0.9999999859043367,0.9999999866622458,0.9999999887784863,1.0000649877832775
0.573,0.9999999793288229,0.9999999810396698,0.999999987,1.0000000124815838,0.9999999835851971,0.9999999844363756,0.9999999852923069,0.9999999875875027,1.0000713263698047
0.574,0.9999999774256116,0.9999999791575654,0.9999999855598036,1.0000000189235971,0.9999999818436578,0.9999999827870649,0.9999999837559813,0.9999999862090604,1.0000776649563323
0.575,0.9999999748118122,0.9999999772808027,0.999999984,1.0000000263731148,0.9999999799431443,0.9999999809885445,0.9999999820825474,0.9999999846724313,1.0000843299419426
0.576,0.9999999719990482,0.9999999744992331,0.9999999820916674,1.0000000355869227,0.9999999778257316,0.9999999789868405,0.9999999802208492,0.9999999829119749,1.0000903088512212
0.577,0.9999999691862843,0.9999999717176633,0.9999999800060249,1.0000000448007307,0.9999999754937321,0.9999999767843237,0.9999999781723786,0.999999981,1.0000962877604997
0.578,0.9999999663735203,0.9999999689360936,0.9999999779203822,1.0000000540145386,0.9999999729196283,0.9999999743554264,0.9999999759110058,0.9999999786812129,1.0001022666697783
0.579,0.9999999623845538,0.9999999660377942,0.9999999757086425,1.0000000649042593,0.9999999700588476,0.9999999716585889,0.9999999733962595,0.9999999761270095,1.0001083825869759
0.58,0.9999999582275583,0.9999999619269005,0.9999999726415136,1.000000073878136,0.9999999669300137,0.999999969,0.9999999706414613,0.9999999732842118,1.000112717453467
0.581,0.9999999540705626,0.9999999578160069,0.9999999695743849,1.0000000828520124,0.9999999634214352,0.9999999654082576,0.9999999675443696,0.9999999700332276,1.000117052319958
0.582,0.9999999499135672,0.9999999537051133,0.999999967,1.000000091825889,0.9999999596189054,0.9999999618298302,0.9999999641784219,0.9999999664738303,1.0001213871864492
0.583,0.999999944,0.999999949,0.9999999631373409,1.0000001016466749,0.999999955,0.9999999577825003,0.9999999603525214,0.9999999623969071,1.0001252858077339
0.584,0.999999938,0.9999999431620148,0.9999999587958831,1.0000001037092687,0.9999999510367085,0.9999999537580212,0.9999999565526845,0.9999999583095669,1.0001262990646265
0.585,0.9999999315447271,0.9999999370865078,0.9999999544544254,1.000000105771863,0.9999999454221887,0.9999999484706215,0.9999999514918385,0.999999953,1.0001273123215193
0.586,0.9999999252175817,0.999999933,0.999999951,1.000000122,0.9999999401650017,0.9999999435249799,0.9999999467743012,0.9999999479354506,1.0001321392079001
0.587,0.9999999161378696,0.9999999241361246,0.9999999452482826,1.0000001067681459,0.9999999333427878,0.9999999370874744,0.9999999405590464,0.9999999415953365,1.0001278417201278
0.588,0.9999999070581576,0.9999999151571071,0.9999999392984775,1.0000000913000016,0.9999999268864039,0.9999999310025248,0.9999999346955569,0.9999999354916255,1.0001235442323555
0.589,0.9999998979784455,0.9999999061780896,0.9999999333486721,1.0000000758318572,0.9999999185957196,0.9999999231564265,0.9999999270682187,0.9999999280841485,1.000119246744583
0.59,0.9999998882207285,0.9999998999065002,0.999999929,1.0000000794067112,0.999999911,0.9999999156607996,0.9999999197845014,0.9999999208648406,1.0001193119018172
0.591,0.9999998748017851,0.9999998866363722,0.9999999206435211,1.0000000334867774,0.9999999005891447,0.9999999060900803,0.9999999104445312,0.9999999123625074,1.0001075724351831
0.592,0.9999998613828416,0.9999998733662443,0.9999999125667929,0.9999999875668434,0.9999998908501788,0.9999998968481298,0.9999999014176274,0.9999999040005055,1.000095832968549
0.593,0.9999998479638982,0.9999998600961163,0.9999999044900647,0.9999999416469094,0.9999998785970822,0.999999885,0.9999998900198634,0.9999998943863118,1.0000840935019146
0.594,0.999999833,0.9999998502327581,0.9999998983022174,0.9999999137184872,0.9999998666323003,0.9999998737689183,0.9999998788763734,0.9999998848725273,1.0000767040486072
0.595,0.9999998131098029,0.9999998306207802,0.999999887,0.9999998268207168,0.9999998517287989,0.9999998595193365,0.9999998650287938,0.9999998741069512,1.000055519481735
0.596,0.9999997932778926,0.9999998110088025,0.9999998757102205,0.9999997399229463,0.9999998370252122,0.9999998454600312,0.9999998513427268,0.9999998634125372,1.0000343349148633
0.597,0.9999997734459826,0.9999997913968247,0.9999998644142222,0.999999653,0.9999998188921584,0.9999998280874792,0.9999998346016876,0.9999998513770261,1.000013150347991
0.598,0.9999997503560967,0.9999997759410376,0.9999998560845899,0.9999995743897455,0.9999998008179116,0.9999998107653455,0.9999998178893458,0.9999998393861773,0.9999956300085489
0.599,0.9999997210464391,0.9999997469564175,0.9999998391684845,0.9999994467163756,0.999999779,0.99999979,0.9999997977491624,0.9999998257990659,0.9999634997877913
0.6,0.9999996917367815,0.9999997179717972,0.999999822,0.9999993190430059,0.9999997565289012,0.9999997683070319,0.9999997774569405,0.9999998122070992,0.9999313695670335
0.601,0.9999996624271239,0.9999996889871772,0.9999998053362736,0.999999191,0.9999997296706016,0.9999997426016135,0.9999997533294875,0.9999997965105202,0.9998992393462759
0.602,0.999999627,0.999999665,0.999999793,0.9999990537860333,0.9999997023509355,0.9999997164504465,0.9999997288088784,0.9999997806856042,0.9998694299469069
0.603,0.9999995836724646,0.9999996220099157,0.9999997655871824,0.9999989074639847,0.9999996696656599,0.9999996852751336,0.9999997,0.9999997619061372,0.9998258248670562
0.604,0.99999954,0.9999995791734384,0.9999997382946266,0.999998761,0.9999996360863934,0.9999996532571847,0.99999967,0.9999997427188629,0.9997822197872054
0.605,0.9999994970387576,0.9999995363369611,0.9999997110020712,0.9999986148198875,0.9999995963230973,0.9999996155257557,0.9999996360544324,0.9999997193104209,0.9997386147073546
0.606,0.9999994427243496,0.9999994987399923,0.9999996894112321,0.9999984380385131,0.9999995550709078,0.9999995764180141,0.9999996004999857,0.9999996949434102,0.999695526
0.607,0.9999993787062171,0.9999994354318047,0.9999996435822129,0.9999983281229984,0.9999995067225708,0.999999531,0.9999995593880269,0.9999996646279627,0.999641424
0.608,0.9999993146880848,0.999999372,0.9999995977531937,0.9999982182074837,0.9999994560812764,0.9999994831544182,0.9999995164964554,0.9999996323874505,0.9995873224239118
0.609,0.9999992506699523,0.9999993088154294,0.9999995519241744,0.999998108,0.999999397,0.9999994281349138,0.9999994671536018,0.9999995920169504,0.9995332208655008
0.61,0.9999991675302731,0.9999992504143339,0.9999995114195909,0.9999979579194996,0.999999335,0.9999993700749278,0.9999994151387774,0.9999995481787199,0.9994777848803484
0.611,0.9999990729176659,0.9999991568508835,0.9999994351246719,0.9999979772235961,0.999999264,0.9999993036823901,0.9999993555280338,0.999999494,0.9994162302568088
0.612,0.9999989783050587,0.999999063,0.999999359,0.9999979965276924,0.9999991877769479,0.9999992329711098,0.9999992919511921,0.9999994333806419,0.9993546756332692
0.613,0.9999988836924514,0.9999989697239826,0.9999992825348342,0.9999980158317888,0.9999991012264533,0.9999991527788881,0.9999992193372049,0.9999993596339871,0.9992931210097296
0.614,0.9999987565811082,0.9999988792207887,0.9999992078825819,0.9999980121549097,0.9999990080263303,0.9999990665389605,0.9999991408875484,0.9999992770413757,0.9992289839297981
0.615,0.9999986167528683,0.9999987409428204,0.9999990866858801,0.9999982811828947,0.9999989030571861,0.9999989694765374,0.9999990516411605,0.9999991781952373,0.9991655970674838
0.616,0.9999984769246283,0.9999986026648517,0.9999989654891783,0.9999985502108797,0.999998789,0.9999988640155547,0.9999989538993868,0.9999990665423794,0.9991022102051696
0.617,0.9999983370963885,0.9999984643868833,0.9999988442924767,0.9999988192388647,0.9999986617037586,0.9999987461712874,0.9999988433005504,0.9999989361793575,0.9990388233428553
0.618,0.9999981429734699,0.9999983244362104,0.9999987168984293,0.9999991222705691,0.9999985221112668,0.9999986167288065,0.999998721,0.9999987883198334,0.9989730580410965
0.619,0.9999979363210101,0.9999981200743187,0.9999985374592029,0.9999997544197796,0.9999983677200784,0.9999984731165322,0.9999985825753732,0.9999986199599098,0.9989164199129827
0.62,0.9999977296685503,0.9999979157124268,0.9999983580199765,1.0000003865689902,0.9999981968149698,0.9999983135703079,0.9999984274647777,0.9999984289983201,0.998859782
0.621,0.9999975230160905,0.999997711,0.9999981785807502,1.0000010187182007,0.9999980094188662,0.9999981378691137,0.9999982548227386,0.9999982167528525,0.9988031436567553
0.622,0.9999972268628696,0.9999974953600581,0.9999979825727627,1.000001773,0.9999977999834446,0.9999979404166255,0.9999980585018348,0.9999979769170949,0.9987467519827105
0.623,0.9999969214509492,0.9999971933329093,0.9999977380600784,1.0000028077572067,0.999997572,0.999997725,0.9999978423690187,0.9999977162897037,0.9987085584768043
0.624,0.999996616,0.9999968913057605,0.9999974935473942,1.0000038423724733,0.9999973152811626,0.9999974795409801,0.9999975943662469,0.9999974239426792,0.9986703649708983
0.625,0.9999963106271087,0.9999967028983988,0.999997286,1.0000048023861616,0.9999970600208987,0.9999972362687602,0.9999973476519094,0.9999971283916952,0.9986053303883208
0.626,0.9999958592588982,0.9999962565336848,0.9999969800400327,1.0000061060942413,0.9999967223596526,0.9999969090711534,0.9999970130793128,0.9999967673483678,0.9986002146454181
0.627,0.9999954078906876,0.9999958101689708,0.9999966742393744,1.0000074098023213,0.9999964080021142,0.9999966055359297,0.9999967019160332,0.9999964178364268,0.9985950989025156
0.628,0.999994957,0.9999953638042568,0.9999963684387161,1.000008713510401,0.9999959959413395,0.9999962025552322,0.9999962905125905,0.9999960114072397,0.998589983
0.629,0.9999944849316587,0.999995065,0.9999960896304049,1.0000103197217065,0.9999956081715191,0.9999958238660512,0.9999959017912012,0.9999956120065698,0.9985511375892366
0.63,0.9999938178556305,0.9999944056805156,0.9999957328758149,1.0000114708039565,0.9999951048070808,0.9999953286874331,0.9999954012090448,0.9999951682019886,0.99859606
0.631,0.9999931507796023,0.9999937460032233,0.999995376,1.0000126218862064,0.9999946258827688,0.9999948573118275,0.9999949213673313,0.999994727,0.9986409819531913
0.632,0.9999924837035741,0.999993086,0.9999950193666352,1.0000137729684564,0.9999940107201588,0.9999942512140108,0.9999943193033358,0.9999942570205035,0.9986859041351687
0.633,0.9999917568540455,0.9999926157065105,0.9999947026201051,1.000015722317513,0.9999934188754849,0.9999936669874735,0.9999937348556237,0.9999937870130355,0.9986933190348107
0.634,0.9999907709860149,0.9999916407744742,0.999994289,1.000015912877164,0.9999926673192878,0.9999929289769246,0.999993019,0.999993302,0.9988064405001776
0.635,0.999989785,0.999990666,0.9999938755377629,1.0000161034368151,0.9999919361625228,0.9999922091709025,0.9999923171275581,0.9999928160381089,0.9989195619655444
0.636,0.9999887992499534,0.9999896909104016,0.9999934619965917,1.0000162939964663,0.9999910189952057,0.9999913159556115,0.9999914759889674,0.9999923244880766,0.9990326834309115
0.637,0.9999876808748035,0.9999889517278922,0.9999931506103031,1.000017757663928,0.9999901169008273,0.9999904352895844,0.9999906433361765,0.9999918344806926,0.9991087838863724
0.638,0.9999862238703487,0.9999875108584806,0.9999926056475033,1.0000157702771713,0.9999889997207515,0.9999893610346158,0.9999896637506288,0.999991338,0.9993077739725955
0.639,0.9999847668658942,0.99998607,0.9999920606847037,1.0000137828904148,0.9999878891798469,0.9999882914304395,0.9999886869299768,0.9999908455907002,0.9995067640588184
0.64,0.9999833098614395,0.9999846291196575,0.9999915157219039,1.0000117955036578,0.9999865317252055,0.9999870070637009,0.9999875530918745,0.9999903293526176,0.9997057541450414
0.641,0.9999815917527848,0.9999834721365896,0.9999911994607016,1.000011320962575,0.9999851685598593,0.9999857168404926,0.9999864152496653,0.99998982,0.9998731392834244
0.642,0.9999794384704632,0.9999813425928342,0.9999902915408438,1.0000056531418098,0.9999835237853145,0.9999841886035481,0.999985105,0.9999892458926775,1.0001729081445592
0.643,0.9999772851881416,0.999979213,0.9999893836209859,0.9999999853210444,0.9999818560508164,0.9999826407122611,0.9999837818553099,0.9999886758143106,1.000472677005694
0.644,0.999975132,0.9999770835053237,0.999988476,0.9999943175002792,0.9999798687495067,0.9999808275911928,0.9999822614569925,0.9999879704484181,1.000772445866829
0.645,0.9999724962817838,0.9999752780817369,0.9999879657370777,0.9999899392172016,0.9999778350470583,0.9999789764098519,0.999980715,0.9999872546666537,1.0010508362197914
0.646,0.9999693140038044,0.9999721306725282,0.9999861930071317,0.9999791499936708,0.9999754397292836,0.9999768260528935,0.9999789316790361,0.999986298,1.001460744655811
0.647,0.9999661317258252,0.9999689832633194,0.9999844202771856,0.9999683607701398,0.9999729665421875,0.9999746122323493,0.9999771003945412,0.9999852964865599,1.0018706530918302
0.648,0.9999629494478458,0.9999658358541107,0.9999826475472394,0.999957572,0.9999700842057695,0.9999720549849485,0.9999749737679584,0.9999839112803639,1.0022805615278498
0.649,0.999958912,0.9999630262738057,0.9999814009591701,0.9999472600401867,0.9999670817727115,0.9999693978810085,0.9999727621597281,0.9999824142045238,1.0026829453879573
0.65,0.9999542088330331,0.999958375,0.9999778888707453,0.9999305865106717,0.9999636151464883,0.9999663386660947,0.9999701718906009,0.9999803543825795,1.0032036086840714
0.651,0.9999495058773871,0.9999537231002602,0.9999743767823206,0.9999139129811566,0.9999599713232834,0.999963126,0.9999674359129288,0.9999780725332629,1.0037242719801855
0.652,0.999944803,0.9999490715134874,0.9999708646938958,0.9998972394516414,0.9999557981567676,0.9999594340056862,0.99996421,0.9999750176516751,1.0042449352762999
0.653,0.9999386252131144,0.9999447105090106,0.9999678165488884,0.9998797764948475,0.9999513697258664,0.9999555090032352,0.9999607420709836,0.9999715748699206,1.004773098
0.654,0.999931675,0.9999378366586325,0.9999612940840542,0.999858004,0.9999463337592162,0.9999510051025104,0.9999566437637615,0.9999671286680986,1.0053929696965944
0.655,0.9999247248165477,0.9999309628082542,0.9999547716192199,0.9998362321425842,0.9999409347592456,0.999946151,0.9999521578600269,0.9999620632990687,1.0060128417221588
0.656,0.9999177746182645,0.999924089,0.9999482491543856,0.9998144599664527,0.9999348341609013,0.9999405939944845,0.9999468742296416,0.9999557602808331,1.0066327137477233
0.657,0.9999083337967947,0.9999173366687621,0.9999417676622508,0.9997907169074574,0.9999282210563725,0.9999345166194569,0.999940993,0.9999485368853275,1.0072724484414217
0.658,0.999898063,0.9999071802136454,0.9999307115319183,0.9997671838016633,0.9999207943757651,0.9999275895818376,0.9999341262080426,0.9999398588242921,1.0079644376940864
0.659,0.9998877917383971,0.999897024,0.9999196554015857,0.9997436506958692,0.9999126482850815,0.9999199017821231,0.9999263726963363,0.9999298930767115,1.0086564269467508
0.66,0.9998775207091983,0.9998868673034123,0.9999085992712532,0.9997201175900752,0.9999035583346059,0.9999111978121082,0.9999174371937067,0.9999182971974553,1.0093484161994155
0.661,0.9998631093619949,0.9998764368346992,0.9998967182222044,0.9996945280264928,0.9998934650719333,0.9999014043287224,0.9999072351589677,0.9999049958599688,1.0100648299070165
0.662,0.9998479312892348,0.9998614304433995,0.9998797433873536,0.999676001,0.9998822816030414,0.9998904172649258,0.9998956614931731,0.9998899556237321,1.0107832529334795
0.663,0.9998327532164748,0.9998464240520998,0.9998627685525029,0.9996574731979089,0.9998697109180193,0.9998779055941162,0.9998823454480887,0.9998727721409804,1.0115016759599422
0.664,0.9998175751437148,0.9998314176608002,0.9998457937176521,0.999638946,0.9998558934380706,0.9998640250397187,0.9998674947681792,0.9998538302833127,1.0122200989864052
0.665,0.9997955998812187,0.9998153365497982,0.9998268491644438,0.9996207202216275,0.9998401794607545,0.9998480640140489,0.9998503335416691,0.999832335,1.0129535028461623
0.666,0.9997731714727403,0.9997931589962885,0.999803352,0.9996177340469465,0.9998230619623204,0.999830578,0.999831523,0.9998091662430258,1.013631714453578
0.667,0.9997507430642616,0.9997709814427789,0.9997798553577703,0.9996147478722653,0.9998033873299681,0.9998103269362314,0.9998097571146476,0.9997831243803099,1.0143099260609938
0.668,0.9997279799257367,0.9997568357967213,0.9997591017863773,0.9995890098641551,0.9997838216812189,0.9997901328556228,0.9997879534802919,0.999756785,1.0151020224774077
0.669,0.9996948401557753,0.9997240436221742,0.9997300095683432,0.9996151372679398,0.9997575532059129,0.9997629638536022,0.9997591889961741,0.9997250630561714,1.0156510690542333
0.67,0.9996617003858139,0.9996912514476269,0.9997009173503093,0.9996412646717245,0.9997329935596098,0.9997374725122077,0.9997319524858495,0.9996941489969753,1.016200115631059
0.671,0.9996285606158525,0.9996584592730797,0.9996718251322755,0.9996673920755094,0.9997005911174579,0.999704122,0.9996973237047129,0.9996586937408005,1.0167491622078846
0.672,0.9995934431253114,0.9996360856054017,0.9996428071185398,0.9996666892482035,0.999669874,0.9996723362448823,0.9996640048766864,0.999623647,1.0174655072309233
0.673,0.9995444815907122,0.9995875736436888,0.999611044,0.9997361486697792,0.9996301200946597,0.9996318977657712,0.9996230912664918,0.9995852883188134,1.0177741237685796
0.674,0.9994955200561131,0.9995390616819757,0.9995792815932101,0.999805608,0.9995919296527483,0.9995928173029234,0.9995831990749546,0.9995469690839877,1.018082740306236
0.675,0.9994465585215139,0.9994905497202629,0.9995475188305453,0.9998750675129309,0.9995434886119601,0.9995444214071667,0.9995357589066971,0.9995068877414482,1.0183913568438925
0.676,0.9993924860507409,0.999455249,0.9995135696867843,0.9999199862508777,0.9994963736300148,0.9994970864803167,0.9994890113608589,0.9994665752936923,1.0189078774011815
0.677,0.9993201602364907,0.9993834814807503,0.9994835772459798,1.000043080909995,0.9994378065330096,0.999439924,0.9994349926812927,0.9994262378059766,1.0188440876060536
0.678,0.9992478344222406,0.9993117140718124,0.9994535848051755,1.0001661755691122,0.9993802001930402,0.9993834502578358,0.9993813358979347,0.9993855608215161,1.0187802978109255
0.679,0.9991755086079903,0.9992399466628747,0.9994235923643713,1.0002892702282293,0.9993099694011558,0.999316771,0.999320842,0.9993465778025787,1.0187165080157976
0.68,0.999092405,0.9991843937001849,0.9993916060749057,1.0003985378012958,0.9992401982443622,0.9992503519978322,0.9992604145789437,0.9993073500785163,1.0188808656393644
0.681,0.9989855898905702,0.9990783312235825,0.9993669947918798,1.0005746516183656,0.99915665,0.9991734181604266,0.9991936048231684,0.9992712373145355,1.0182953484844477
0.682,0.9988787748657142,0.998972269,0.999342384,1.000750765435435,0.9990729154983486,0.9990962727668459,0.9991266177548119,0.9992351729260427,1.017709831329531
0.683,0.9987719598408584,0.9988662062703775,0.9993177722258282,1.000926879252505,0.9989742218520679,0.9990082468317006,0.9990535149444364,0.9992029976232091,1.0171243141746142
0.684,0.9986444738232496,0.9987791589885051,0.9992959683399469,1.0011081295621032,0.9988745295104173,0.9989194794096297,0.9989800221868229,0.9991712822458472,1.0167601118409884
0.685,0.9984867763546943,0.998622742,0.9992743145946891,1.0013164270862016,0.9987585646718733,0.9988192159818443,0.9989002099481539,0.9991431794690294,1.0154913715955391
0.686,0.9983290788861389,0.998466324,0.999252661,1.0015247246103003,0.9986405717026006,0.9987175611586168,0.9988197317641263,0.9991158791419767,1.0142226313500897
0.687,0.9981713814175834,0.9983099067534589,0.9992310071041732,1.001733022134399,0.9985046977919885,0.9986032809403536,0.998731914,0.9990904289892222,1.0129538911046405
0.688,0.9979761815470964,0.9981744058873427,0.9992224523150468,1.001969874795929,0.9983654413778141,0.9984866940178807,0.9986428909723921,0.9990657251829219,1.0118675966094233
0.689,0.9977434792746778,0.9979442796864892,0.9991864690867502,1.0021584218588249,0.9982061723861468,0.998355513,0.9985443005692752,0.9990391888473672,1.0097488253360778
0.69,0.997510777,0.9977141534856357,0.9991504858584537,1.0023469689217206,0.9980416420007289,0.9982205761152717,0.9984433519150042,0.9990124393005877,1.0076300540627325
0.691,0.9972780747298403,0.997484027,0.9991145026301571,1.0025355159846165,0.997854158,0.9980678678489197,0.998328991,0.9989778618670684,1.005511282789387
0.692,0.9969798067256053,0.9972746788185195,0.9991050104494134,1.0027720524828552,0.9976586738518631,0.9979089886962742,0.9982099736440795,0.9989405000877349,1.003501704313142
0.693,0.9966366779574959,0.996936491,0.9990099720188179,1.0028467182522989,0.9974361577177973,0.9977275721452816,0.9980716963248328,0.9988866994028164,1.000369068082364
0.694,0.9962935491893865,0.9965983035518846,0.9989149335882224,1.0029213840217428,0.9972015277012636,0.997535958,0.9979245578874893,0.9988250015009001,0.9972364318515861
0.695,0.99595042,0.9962601159185671,0.9988198951576269,1.0029960497911867,0.9969343139355336,0.9973151034621633,0.9977499976664164,0.9987354752368817,0.9941037956208081
0.696,0.9954957241642395,0.995938397,0.9987600332350257,1.0031208828313154,0.9966487451581525,0.9970775188606985,0.9975594575011465,0.9986292400792168,0.9909736789784205
0.697,0.9949903154122346,0.9954404663285434,0.9985184075259247,1.0029359786289167,0.9963232686161261,0.9968017947507631,0.9973308376912969,0.9984810364698433,0.9866756062381212
0.698,0.9944849066602295,0.9949425354676715,0.9982767818168238,1.0027510744265182,0.9959700438273753,0.9964991313526825,0.9970749318692588,0.9983022429167758,0.982377533
0.699,0.9939794979082245,0.994444605,0.9980351561077229,1.0025661702241195,0.9955676089271603,0.9961471171036014,0.9967678009652431,0.9980648536721481,0.9780794607575226
0.7,0.993288276,0.9939501376127406,0.9978179912756557,1.0023993124684172,0.9951235492210895,0.9957528216089859,0.9964163648992582,0.9977763755153453,0.9736485223078245
0.701,0.9925450254776138,0.9932128640774731,0.9972836084115848,1.0017523151398295,0.994618954,0.9952957510225355,0.9959983239349588,0.997410721,0.9680554407727133
0.702,0.9918017753633068,0.9924755905422054,0.9967492255475138,1.001105317811242,0.9940527290030021,0.9947741990373495,0.9955115032686621,0.9969651947035718,0.9624623592376024
0.703,0.9910585252489996,0.9917383170069378,0.9962148426834427,1.0004583204826543,0.9934128034954746,0.9941746040693992,0.9949410072442204,0.9964227811545827,0.9568692777024913
0.704,0.990011471,0.9909732323275968,0.9956534600476492,0.9997446726813741,0.9926831854566169,0.9934795272837846,0.9942679115362069,0.9957617312850859,0.9509877716564111
0.705,0.9889210152186665,0.9898728244512136,0.9946089177984236,0.9983774172513021,0.9918653401193191,0.9926899823279021,0.9934932419481894,0.9949840637242799,0.9440016440628336
0.706,0.9878305598767758,0.9887724165748306,0.9935643755491983,0.9970101618212301,0.9909195243276085,0.9917630853223982,0.992570873,0.9940373972679808,0.9370155164692561
0.707,0.9867401045348853,0.9876720086984473,0.9925198332999727,0.9956429063911582,0.9898704135856304,0.9907251662360219,0.9915293883233752,0.992955735,0.9300293888756785
0.708,0.9851614925767835,0.9864760824124559,0.9913309544699426,0.9940561190925408,0.988642576,0.9894950885784095,0.9902819816432962,0.9916417110196134,0.9225911608646806
0.709,0.9835671336310622,0.9848227820026365,0.9894828953304333,0.9916644116733317,0.987426979,0.988277424,0.9890467124447024,0.9903384861970607,0.9141541229772061
0.71,0.9819727746853408,0.9831694815928171,0.987634836,0.9892727042541226,0.9857072933454236,0.9865204627245313,0.9872386889781525,0.9884030186138797,0.9057170850897318
0.711,0.9803330989969181,0.9821193380353898,0.9866011926001556,0.9877878636104285,0.9841257838205605,0.98490988,0.9855843273124296,0.9866332105690457,0.8981325549437984
0.712,0.9780136721679769,0.9796338935694892,0.9835881119227972,0.9840405225199089,0.9819416719785071,0.9826587650119232,0.983255028,0.9841303599066623,0.8882339702725859
0.713,0.9756942453390356,0.9771484491035884,0.9805750312454388,0.9802931814293893,0.979897897,0.9805548889055795,0.9810787913731039,0.9817895783091795,0.8783353856013734
0.714,0.9733748185100943,0.9746630046376876,0.9775619505680804,0.9765458403388696,0.9771470524519776,0.9777055259069038,0.9781237387963493,0.9786165833915724,0.8684368009301608
0.715,0.9708944160127896,0.9729281006389032,0.9754612992796093,0.973733872,0.9745305709694584,0.9749955735650717,0.9753120956860999,0.975592665,0.8592156367472504
0.716,0.9675447449063223,0.9692253468517549,0.9708773010385326,0.9683008196505325,0.9711001177849037,0.9714352347365136,0.9716199243775585,0.9716427556899697,0.8478969550890469
0.717,0.964195074,0.9655225930646065,0.9662933027974558,0.9628677675004911,0.9677879877929193,0.9679961148988171,0.9680510274473025,0.9678185243999804,0.8365782734308433
0.718,0.9608454026933879,0.9618198392774583,0.961709305,0.9574347153504496,0.9635568458561196,0.963606116,0.9635063249612299,0.9629838418556198,0.825259592
0.719,0.9571364403446668,0.9589751045348963,0.9580447610279927,0.9528767608312937,0.9594163615582494,0.9593075544419696,0.959053341,0.9582405543451219,0.8144291787019966
0.72,0.9523496042691847,0.953568252,0.9514800833598438,0.9454641447109997,0.954258568,0.9539667446306644,0.9535401699864905,0.9524155549354751,0.8017861171277965
0.721,0.9475627681937024,0.9481613991953177,0.9449154056916949,0.9380515285907058,0.9491511905567147,0.9486754206328749,0.948075465,0.9466369514532564,0.7891430555535963
0.722,0.9427759321182202,0.9427545465255284,0.938350728,0.9306389124704117,0.9429401486716276,0.9422644126132746,0.9414814832757227,0.9397221918703909,0.7764999939793962
0.723,0.9373181670013919,0.938218643,0.9326004676515064,0.9239506193170246,0.9367265949743475,0.9358490268244615,0.9348815517984016,0.9327990209185735,0.7641584898412813
0.724,0.9305795373510846,0.9305589567822878,0.9236959607470543,0.9143393089142331,0.9293401502990777,0.9282550491551886,0.9271025909417322,0.9247051930864105,0.7503402359776462
0.725,0.9238409077007772,0.9228992709043538,0.914791454,0.9047279985114416,0.9218864953370398,0.9205921460296955,0.9192535451350945,0.916540037,0.7365219821140111
0.726,0.917102278,0.9152395850264194,0.9058869469381499,0.8951166881086501,0.9132126508601504,0.9117143241670158,0.9101984734179633,0.9071920907249654,0.722703728
0.727,0.9092481390324132,0.9083198987334478,0.8975805633854408,0.8860032488400127,0.9043972098860759,0.9026946295784795,0.9010018622383998,0.8977042828955977,0.7090195992795477
0.728,0.8999597736843927,0.8978805041991572,0.8860893303632231,0.8740857840721046,0.8943402315512747,0.8924494586172594,0.8905975023080577,0.8870454511509887,0.6942249527486318
0.729,0.8906714083363724,0.8874411096648666,0.8745980973410056,0.8621683193041964,0.8840608779825515,0.8819844135452619,0.8799761650769671,0.8761758417476418,0.6794303062177159
0.73,0.8813830429883519,0.877001715,0.863106864,0.8502508545362882,0.8725474704228491,0.8703111398688339,0.8681720229483787,0.8641713765274278,0.66463566
0.731,0.8704216371296634,0.8670107106997577,0.8519142067986263,0.8385604466820071,0.8607289715088605,0.8583392603847463,0.8560756542693463,0.8518866985078913,0.6498426265061598
0.732,0.8579840190556792,0.853409168,0.8377603143285142,0.8243708932850706,0.8477141601953075,0.845204863,0.8428481926062432,0.8385271123620851,0.6343132259057876
0.733,0.8455464009816951,0.8398076256513443,0.8236064218584018,0.81018134,0.8343150532882402,0.8316975247532548,0.8292582765762274,0.8248236887095273,0.6187838253054156
0.734,0.8331087829077108,0.8262060831271375,0.8094525293882896,0.7959917864911975,0.8197873856270392,0.8171009787141211,0.8146144689293061,0.8101273162417426,0.6032544247050436
0.735,0.8184293560961722,0.812641255,0.795268546,0.7817584319036543,0.8048058951057059,0.8020672208236337,0.7995482474107765,0.7950338709102303,0.5876420496881157
0.736,0.8024048440421006,0.7957765511888619,0.7785911186637297,0.7654898827524671,0.7887915773736895,0.7860427411935491,0.7835281681510674,0.7790485790505486,0.5716530578595225
0.737,0.7863803319880289,0.7789118471010679,0.7619136914650972,0.7492213336012797,0.7722700883415954,0.7695327090458703,0.767041339,0.7626279436095844,0.5556640660309292
0.738,0.7703558199339574,0.7620471430132737,0.7452362642664649,0.7329527844500924,0.7548357097573369,0.7521517072556018,0.7497195792757492,0.745431854,0.539675074
0.739,0.7517252762739921,0.7447924269267583,0.7282427669124427,0.7164201919673051,0.7368633724144131,0.7342584146557372,0.7319074720809349,0.7277814084899783,0.5235755993555996
0.74,0.7320749811160685,0.7249558073187523,0.7094146702813124,0.6984258974962831,0.7181169319453513,0.7156299607917199,0.7133932273630377,0.7094825336272877,0.5074244173091471
0.741,0.712424686,0.7051191877107464,0.6905865736501823,0.6804316030252613,0.6988300685769999,0.6964891350718335,0.694390289,0.6907332831975217,0.4912732352626947
0.742,0.6927743908002215,0.6852825681027406,0.671758477,0.6624373085542394,0.6789201113455349,0.6767587948088593,0.6748260210755798,0.6714680380716791,0.4751220532162422
0.743,0.6706567621616355,0.6647615898570548,0.6524457395507478,0.6440575439973241,0.6585002306446706,0.6565466807693826,0.6548035225465592,0.6517822861568936,0.4588944227209246
0.744,0.6479697488736658,0.6426767215987865,0.6320596376004428,0.6248337499558203,0.6376130133725508,0.6358936876152577,0.6343621886269208,0.6317128753227643,0.4428881534217146
0.745,0.6252827355856961,0.6205918533405181,0.6116735356501379,0.6056099559143164,0.6162823949417233,0.6148228121541055,0.6135241815822696,0.6112805459221169,0.4268818841225046
0.746,0.6025957222977265,0.5985069850822498,0.591287434,0.5863861618728126,0.5946371257728532,0.5934556348819499,0.5924050912962259,0.5905913000324694,0.41087561482329465
0.747,0.5783200497679202,0.5757162793062441,0.5704253419077724,0.5667907308024831,0.5726521086646287,0.5717686678802278,0.5709827450515685,0.5696250203236983,0.394887854
0.748,0.5538800331786133,0.5524786256788112,0.5492456870338537,0.546941941,0.5504944362362428,0.5499191332094212,0.5494061920036288,0.5485178016448624,0.3793303269110704
0.749,0.5294400165893067,0.5292409720513781,0.5280660321599351,0.527093151,0.5281367148055227,0.5278811103376151,0.5276507453454078,0.5272469376651446,0.3637727999318698
0.75,0.505,0.5054698167759877,0.5065589691214941,0.5069997391376657,0.50567779,0.5057481614303915,0.5058055367476599,0.5058944377935277,0.34764733112392704
0.751,0.4805599834106933,0.482385895,0.485445247,0.48718985665081926,0.483297147,0.4836866234545434,0.48402629,0.4845996850215701,0.3328265202916471
0.752,0.45611996682138656,0.45930197344917834,0.46433152464566185,0.4673799741639728,0.4607895859712516,0.4615064195724714,0.46213513238322657,0.4632035917762859,0.3180057094593671
0.753,0.4316799502320799,0.43621805178577366,0.4432178024077457,0.4475700916771263,0.4387077160865795,0.43972356936901824,0.44061820052399014,0.44214565960245966,0.30318489862708714
0.754,0.40740427770227355,0.4119487769774388,0.42132401077999765,0.4271600547729211,0.4164544053938373,0.41777990303794643,0.41894921012060027,0.4209494737232122,0.2877309633786395
0.755,0.38471726441430387,0.3903120561929523,0.40113674153838264,0.40805519413412195,0.3949350243338291,0.39652372943935954,0.397929551,0.40034266179344735,0.2739075818901526
0.756,0.36203025112633425,0.36867533540846575,0.38094947229676757,0.3889503334953228,0.3732292851286042,0.3750921198074394,0.37674353647464154,0.3795839381920776,0.26008420040166563
0.757,0.3393432378383646,0.3470386146239792,0.3607622030551525,0.3698454728565236,0.35251722556408505,0.35459411110994477,0.35644141583516586,0.3596304383638351,0.24626081891317872
0.758,0.31722560919977866,0.3239797812455472,0.33957617483396024,0.34995369017627725,0.3316317533087987,0.33393208496313276,0.3359831851285596,0.3395335733593666,0.23180769254504602
0.759,0.29757531404185505,0.30484554032177413,0.32108118132602725,0.33216391885709673,0.31194482166121207,0.3143999900692552,0.31659764226782117,0.32041797910888414,0.219205641
0.76,0.27792501888393145,0.2857112993980011,0.30258618781809427,0.31437414753791626,0.2921218265225354,0.2947383294538099,0.2970881152410027,0.3011875908466972,0.20660358966926798
0.761,0.25827472372600785,0.26657705847422797,0.2840911943101613,0.2965843762187358,0.2736440856157526,0.2763500773785813,0.27879140218351056,0.2830721299984272,0.19400153823137894
0.762,0.23964418006604268,0.2461603727579162,0.2646082888525882,0.2779894300424622,0.25508719623655135,0.2578854986639509,0.2604209176767868,0.2648873306603164,0.1808331315191727
0.763,0.22361966801197108,0.2301842752349698,0.24839547268896361,0.2620170157434301,0.23796400698904724,0.2407845599643899,0.24335415215826128,0.24790801326619222,0.16963231879308452
0.764,0.20759515595789949,0.2142081777120234,0.23218265652533904,0.246044601,0.22083236749452395,0.22367418955401805,0.22627729083990775,0.2309178200542212,0.15843150606699635
0.765,0.1915706439038279,0.19823208018907704,0.21596984036171443,0.23007218714536593,0.20516740159397193,0.20796657137701924,0.21054749855349783,0.2151816445859886,0.14723069334090816
0.766,0.17689121709228914,0.18135557205845004,0.1989636629288865,0.21341981702765306,0.18957222753196123,0.19232445949096413,0.19487963811872444,0.19950171092247035,0.13557486732253904
0.767,0.16445359901830497,0.16873784102910375,0.18539370688892137,0.19962060866995798,0.175426529,0.1780774234679742,0.18055827556972923,0.18508501621733772,0.12590673643612696
0.768,0.15201598094432084,0.15612010999975745,0.1718237508489563,0.1858214003122629,0.161430209,0.1639731997713728,0.16637398790129065,0.1707957896565701,0.11623860554971488
0.769,0.13957836287033668,0.14350237897041118,0.15825379480899116,0.17202219195456786,0.14882324908355157,0.15121568675592728,0.1534969526726883,0.15774378081683832,0.10657047466330283
0.77,0.12861695701164808,0.1304408440663684,0.14419546254173038,0.1577680428892478,0.13644089506582938,0.13867532135221877,0.1408302388485346,0.1448901149154603,0.096592367
0.771,0.11932859166362766,0.12097978663274275,0.1333821363160994,0.14633057795214238,0.12535343795508658,0.12739996686439164,0.12939929168823933,0.13321753231606728,0.088538267
0.772,0.11004022631560723,0.11151872919911711,0.12256881009046841,0.13489311301503698,0.11455663755228608,0.11640846847577871,0.11824554200512505,0.12180970145605817,0.080484167
0.773,0.1007518609675868,0.10205767176549146,0.1117554838648374,0.12345564807793152,0.10493512867617036,0.1065750048942834,0.10823099085699038,0.1115025467680115,0.072430066
0.774,0.092897722,0.092545238,0.10078752409823105,0.11183485916260855,0.095657496,0.097080775,0.098550461,0.10151854075312812,0.064229656
0.775,0.086159092,0.085767616,0.092616032,0.10277903317472942,0.087419613,0.088620547,0.089894895,0.092536726,0.057822009
0.776,0.079420463,0.078989995,0.084444541,0.093723207,0.079563659,0.080541022,0.081617411,0.083925639,0.051414362580453725
0.777,0.072681833,0.072212373,0.076273049,0.084667381,0.072604609,0.073362294,0.074240232,0.076206384,0.045006716
0.778,0.067224068,0.065638994,0.068238114,0.075693817,0.066049398,0.066590453,0.067270785,0.06889267,0.038620537
0.779,0.062437231806297594,0.060955536,0.062412969,0.068887987,0.060248542,0.060584169,0.061073247,0.062354453,0.033846601
0.78,0.057650396,0.056272077,0.056587824361428785,0.062082156,0.054857585,0.054995465164543636,0.055298110408967746,0.056242772,0.029072666
0.781,0.052863559655333126,0.051588618810387774,0.05076268,0.055276326,0.050084976,0.05004111,0.050168581728759196,0.050789616,0.024298730463674457
0.782,0.049154597306612154,0.047223443,0.045275506,0.048769213,0.045713866,0.045500396655347476,0.045461584,0.045770013,0.019705388
0.783,0.045804926,0.044061201,0.041386373,0.043961974,0.041836355,0.041471659474695416,0.041280762,0.041295890139827686,0.016513283521056125
0.784,0.042455255,0.040898958186875736,0.037497241,0.039154736,0.038339707813852264,0.03783972,0.037509363,0.037249022,0.013321179019558435
0.785,0.039105584,0.037736716,0.033608108,0.034347497,0.035226323,0.034609672,0.034155178379506795,0.03364218,0.010129074518060745
0.786,0.036625181,0.034903816,0.030151224,0.02997891,0.032463703,0.03174904,0.031186064,0.030444336704328702,0.007258025
0.787,0.034305755,0.032787464,0.027743128595281025,0.026839947337891024,0.029990087,0.02919462,0.028538078314826514,0.027591360917173156,0.005564648
0.788,0.031986328,0.030671111763115252,0.025335033,0.023700985,0.027830702250303818,0.026974451821928487,0.026242023,0.025119073,0.003871271
0.789,0.029666901,0.02855476,0.022926938400641875,0.020562022028182393,0.025882505,0.024980116332628245,0.024185158,0.022908523239991947,0.002177894
0.79,0.028027225314659253,0.026725957,0.020948233315412984,0.017915875,0.024208563037717755,0.023279963426363147,0.022440993455511773,0.021042575160434417,0.000934861
0.791,0.026432866,0.025305098,0.019583629623624376,0.016079506,0.022683753460059842,0.021740416637255715,0.020868494048596822,0.019368096201483564,0.000619961
0.792,0.024838507,0.023884238370384024,0.018219025931835765,0.014243137134109978,0.021392504411809475,0.020452855294217108,0.019566095549844613,0.017996820061904964,0.00030506
0.793,0.023259895,0.022236536787795132,0.016544017,0.011933757,0.020136649227081388,0.019203718,0.018304739749523784,0.016670655,1.0e-15
0.794,0.02216944,0.021274214953332992,0.015847869,0.011039139703816453,0.019207204,0.018306992288180578,0.017423942074697517,0.015781421714807797,1.0e-15
0.795,0.021078985,0.020311893118870848,0.015151720449605811,0.010144522421495852,0.018236980837739034,0.017366836,0.016496235646770465,0.014837184410563035,1.0e-15
0.796,0.019988529,0.019349571284408708,0.014455572192769838,0.009249905,0.017506931192421707,0.016684238,0.015847004,0.014217181,1.0e-15
0.797,0.018941474751000338,0.018262875520307486,0.013633344736574661,0.008123756,0.016753309,0.015977231,0.015171737001156378,0.013566489348958804,4.921484629714344e-7
0.798,0.018198224636693208,0.017606511970901642,0.013317339,0.007847025,0.016174090100259754,0.015454221947929012,0.014694364,0.01314821,4.4293361659416015e-6
0.799,0.017454974522386077,0.016950148421495802,0.013001333683638918,0.007570293,0.01558252,0.014919135496039626,0.014204577105048667,0.012715549422056542,8.366523868911767e-6
0.8,0.016711724408078943,0.016293785,0.012685328157171048,0.007293561,0.015116589836350156,0.014512770041222013,0.013851089891652919,0.012442738912649359,1.2303711571881935e-5
0.801,0.016020502091775427,0.015571364324172422,0.012336279324883901,0.006936506,0.014645292840258567,0.014101786254507538,0.013493368663576363,0.012165536257128077,5.4714264831695085e-6
0.802,0.015515093339770488,0.015123125535566589,0.012203189142204952,0.007012007,0.014264470286832847,0.013779360269806935,0.013226498906238355,0.011992753896396343,3.0483661834339265e-5
0.803,0.015009684587765547,0.014674886746960755,0.012070098959526003,0.007087508,0.013882443651594523,0.013456450010258993,0.012959751878590645,0.011820872438012645,5.5495897185509015e-5
0.804,0.014504275835760607,0.014226647958354922,0.011937008776847054,0.007163009,0.013566175,0.013193946307946496,0.012751628432907431,0.011712689259027131,8.050813253667877e-5
0.805,0.01404958,0.013746237114761873,0.011805461035566834,0.007235846,0.013251115968736826,0.012933008,0.012545513163984418,0.011607457721503685,5.0995129524342446e-5
0.806,0.013706450810613545,0.013441277742794529,0.011738342239634877,0.007465763,0.012984804197625578,0.012713484881020084,0.012376198282333164,0.011537381185226365,0.000173593
0.807,0.013363322042504079,0.013136318370827182,0.011671223443702916,0.007695679,0.012721122984490154,0.012496415500041106,0.012209366223836601,0.011470296422350229,0.000296191
0.808,0.013020193274394614,0.012831358998859836,0.011604104647770959,0.007925596,0.012494619,0.012308449048278523,0.012065352117995493,0.011419526540825911,0.000418789
0.809,0.012721925,0.012513743919286911,0.011543401138461782,0.008179137,0.012271653119407935,0.012123295218563626,0.011923654640235133,0.011370756271761099,0.000524254
0.81,0.012489222997740877,0.012307311553237957,0.011486120251655182,0.00843266,0.012077963560294395,0.011959553672175442,0.011796414759131981,0.011326866425080701,0.000768716
0.811,0.012256520725322214,0.012100879187189004,0.011428839364848582,0.008686184,0.011888474464181203,0.011798838562599744,0.011671189757414416,0.011283671772028835,0.001013177
0.812,0.012023818,0.011894447,0.011371558478041983,0.008939708,0.011722716670718064,0.011654854452112569,0.011555857280071809,0.011239296277491805,0.001257639
0.813,0.011828618582416527,0.011685895894375688,0.011315821608900113,0.009213837,0.011561698199251815,0.011514154668831109,0.011442385,0.011194477001563487,0.001503116
0.814,0.011670921113861102,0.011546564292842475,0.011251318,0.009418426,0.011420308289294771,0.011387317708852781,0.011336607846391632,0.011146072578123448,0.001827535
0.815,0.011513223645305675,0.011407232691309263,0.011186814,0.009623016,0.011284099014886303,0.011264119792608525,0.011232794398919235,0.011096517483825383,0.002151954
0.816,0.011355526176750248,0.011267901,0.011122309602524656,0.009827605,0.011164268961179466,0.011152899713127981,0.011135793,0.011043249109122204,0.002476373
0.817,0.011228040159141493,0.01113146,0.011055266443607615,0.010038454251121195,0.011049944,0.011045739,0.011041108058538888,0.010988651679949887,0.002809966
0.818,0.011121225,0.011037393,0.010986447334063752,0.010166385320945015,0.010949257,0.010949125661015371,0.010952944,0.010931436,0.003175817
0.819,0.011014410109429967,0.010943325576670899,0.010917628224519887,0.010294316390768835,0.010854249952536104,0.010856987193649009,0.010867619074604519,0.010873213217769014,0.003541668
0.82,0.010907595084574206,0.010849258286863547,0.010848809114976023,0.010422247460592657,0.010770471376071344,0.010774121682740978,0.010788663946368623,0.010813938997674886,0.003907519
0.821,0.010824491,0.010759975656306668,0.010777316085517727,0.010542709870312608,0.010692379,0.010696065,0.010713131384612827,0.010754367979477071,0.004283251
0.822,0.010752165577759555,0.010696340066951412,0.010713302,0.010596117459918005,0.010623365122645837,0.010626029240629845,0.010643716513541259,0.010695291454663086,0.004656984
0.823,0.01067984,0.010632704477596153,0.010649288469487515,0.010649525049523406,0.010559869055700994,0.010560993606493763,0.010578258686240023,0.010636868,0.005030718
0.824,0.010607513949259142,0.010569068888240895,0.010585274661472409,0.010702932639128804,0.010503550453790263,0.010502719290494754,0.010518473910762459,0.010580181305808232,0.005404451
0.825,0.010553441478486249,0.010510553799101093,0.010521357198661442,0.010741566952723462,0.010452425491705808,0.01044946,0.010463044965519887,0.010525177,0.005783078
0.826,0.010504479943887007,0.010467438036380611,0.010469650460477242,0.010738614797290982,0.010406830723464398,0.010401721988772082,0.010412656175152732,0.010472727595271838,0.006137397
0.827,0.010455518409287762,0.010424322273660127,0.010417943722293044,0.010735662641858502,0.010365985064167717,0.010358832054350647,0.010366831,0.010422926,0.006491716
0.828,0.010406556874688519,0.010381206510939645,0.010366236984108846,0.010732710486426022,0.010329285,0.010320294211239641,0.010325282710130189,0.010376064527796608,0.006846035
0.829,0.010371439384147392,0.010342849529614838,0.010317950442488084,0.010715011991867399,0.010296812077682632,0.010286276378957895,0.010288296,0.010332641954905308,0.007196557
0.83,0.0103383,0.010313636081468158,0.010281551812631469,0.010678936978060691,0.010267359237001703,0.010255559111117677,0.010254765779963143,0.010292171992404385,0.007511012
0.831,0.010305159844224605,0.010284423,0.010245153182774854,0.010642861964253986,0.010241582212639594,0.010228911996256116,0.010225595470841006,0.010255687,0.007825466
0.832,0.01027202,0.010255209,0.010208755,0.010606786950447282,0.010217942469107604,0.010204666833728518,0.010199083099522752,0.010221891338350815,0.008139921
0.833,0.010249256935738338,0.010230113,0.010177843524783143,0.010561226207649408,0.010197436550004713,0.010183967840830453,0.010176563216967704,0.010192351,0.008440338
0.834,0.010226828527259806,0.010210338342789126,0.010155582752529143,0.010513026966069181,0.010177417952193141,0.010163831691126644,0.010154651676802576,0.010163315,0.008701493
0.835,0.010204400118781272,0.010190563996986063,0.010133321980275143,0.010464827724488954,0.010161998334139234,0.010148911,0.010138904601178462,0.010142038547290485,0.008962648
0.836,0.010182425,0.010167785521781957,0.010106196,0.01041155,0.010145941,0.010133293237344338,0.010122309234972253,0.010119510828462507,0.009259995
0.837,0.010167246783525154,0.010154411621408966,0.010094500788776299,0.010366233693121807,0.010133354710191441,0.010121535326138343,0.010110375818831993,0.010103504555265735,0.009461112
0.838,0.010152069,0.010141037721035974,0.010082805224439106,0.010320917165184013,0.010120368498848956,0.010109365811755039,0.010097946332267188,0.010086690023569916,0.00966223
0.839,0.010136890638005165,0.010127663820662984,0.01007111,0.010275601,0.010110011279134728,0.010100003458173176,0.010088919935679673,0.010075094802899974,0.009863348
0.84,0.010122479290801617,0.010112665991340817,0.010057425831785746,0.010223530596390494,0.010099415409482298,0.010090417322135326,0.010079637758766925,0.010063045465067193,0.010093688426775898
0.841,0.010112208261602869,0.010103621497357607,0.010052198061921485,0.010189231927923512,0.010090829707648217,0.010082852534495918,0.010072757,0.010054970765522663,0.010233995
0.842,0.010101937232404122,0.010094577003374397,0.010046970292057224,0.010154933259456527,0.010082114713777485,0.010075181,0.010065769804797764,0.010046697934889146,0.010374301
0.843,0.010091666203205374,0.010085532509391187,0.010041742522192964,0.010120634590989544,0.010074959,0.010068966,0.010060425655757156,0.010041295249482288,0.010514606674700493
0.844,0.010082225,0.010075665,0.010036091229169304,0.01008121,0.010067748210454124,0.010062715128660525,0.010055060444810393,0.010035857820665425,0.010675452742622916
0.845,0.010075275,0.010069546,0.010033981098790107,0.010060209352322845,0.010061765902734736,0.010057528059125891,0.010050793019446173,0.010032371864440915,0.010759075423397949
0.846,0.010068324985169002,0.010063426275577408,0.010031870968410912,0.010039209,0.010055782176130833,0.010052346116047868,0.010046545513223442,0.010028937372250149,0.010842698
0.847,0.010061374786885752,0.010057306967529697,0.010029760838031717,0.010018208793084292,0.010050779536627114,0.010047962529316664,0.010043025,0.010026736253990472,0.010926320784948013
0.848,0.010055197078259059,0.010050815868892818,0.010027760636370406,0.009994663,0.010045813392759971,0.010043609844667954,0.010039541300398266,0.010024615803327294,0.011021896
0.849,0.010050494122613062,0.010046674233098655,0.010026664,0.009985313,0.010041638,0.010039877276306265,0.010036547177614492,0.010023202781984087,0.011056594304317706
0.85,0.010045791166967067,0.010042532597304494,0.010025567603024154,0.009975964,0.010037527288171047,0.010036193518350667,0.010033594,0.010021863382278473,0.011091292382893964
0.851,0.010041088,0.010038390961510331,0.010024471086351029,0.009966614,0.010034056358420397,0.010033008424585127,0.010030987526327743,0.010020873941210925,0.011125990461470222
0.852,0.010037051,0.010034122885177082,0.010023487351678179,0.009956803,0.010030668032233762,0.010029886215026408,0.010028424,0.010019933174314804,0.011165459839713315
0.853,0.010033868274174905,0.010031319845034942,0.01002245,0.009955565,0.010027796,0.010027176,0.010026126303376537,0.010019122,0.011161268543832866
0.854,0.010030686,0.010028516804892801,0.010021412,0.009954327,0.010025019032649008,0.01002454,0.010023875087372508,0.01001833,0.011157077247952417
0.855,0.010027503718216237,0.010025714,0.010020374743088561,0.009953089,0.010022655,0.010022248099039122,0.010021844714309214,0.01001755,0.011152885952071968
0.856,0.010024868094180048,0.010022910147840553,0.010019326,0.009952439,0.010020391536059738,0.010020040205659851,0.010019867289022162,0.010016766168790903,0.011148449358779648
0.857,0.010022714811858405,0.010021013496662245,0.010018152081084471,0.009955515,0.010018454943254304,0.01001812,0.010018084326339076,0.010015946474684668,0.011116368358545339
0.858,0.010020561529536762,0.010019116845483936,0.010016978078499935,0.00995859,0.010016619,0.010016290322555816,0.010016362618619308,0.010015111,0.011084287358311032
0.859,0.010018408,0.01001722,0.010015804075915399,0.009961665,0.010015037942141508,0.010014698522412093,0.010014816,0.010014235916715042,0.011052206358076721
0.86,0.010016690138560373,0.010015380773259357,0.010014563462741616,0.009965456,0.010013554030109652,0.010013199065804022,0.010013339283501527,0.010013344,0.011017261543073104
0.861,0.010015233134105767,0.010014098,0.010013397647146823,0.009969797,0.010012266169942002,0.010011892941349758,0.010012019303099912,0.01001243,0.010968094
0.862,0.010013776129651158,0.010012814,0.010012232,0.009974138,0.010011068991247258,0.010010678004704367,0.010010775892245258,0.010011508497221433,0.010918926011167177
0.863,0.010012319125196551,0.010011531229802131,0.010011066015957235,0.00997848,0.01001002,0.010009616253241664,0.010009669464832872,0.01001059,0.010869758245214212
0.864,0.010011200750046599,0.010010325698530722,0.01000987,0.009983147,0.010009054258573777,0.010008641205464935,0.010008643436971821,0.010009679619396285,0.0108173
0.865,0.010010215,0.010009457518813481,0.010008900184599951,0.009986859,0.010008199,0.010007784351568006,0.010007732986828449,0.010008795658618463,0.010760723313894757
0.866,0.010009229,0.010008589339096239,0.010007930724802641,0.009990571,0.010007418,0.010007007132125104,0.010006903,0.010007937193324474,0.010704146656621297
0.867,0.010008243145954382,0.010007721159378997,0.010006961265005332,0.009994283,0.010006719,0.010006318641249057,0.010006167,0.010007121808256228,0.010647569999347834
0.868,0.010007516,0.010006931805437439,0.010006032868753947,0.009997836,0.010006085878813424,0.010005701086213008,0.010005507786038838,0.010006349196019686,0.010588950597928339
0.869,0.010006849220397646,0.010006344348289863,0.010005354257708423,0.010000120175141083,0.010005512682925637,0.010005148,0.010004921459391474,0.010005627705686197,0.010532872
0.87,0.010006182144369526,0.010005756891142284,0.010004676,0.010002404775210907,0.010004997025643385,0.010004657263947237,0.010004406,0.010004962864545015,0.010476792811520861
0.871,0.010005515068341402,0.010005169433994708,0.010003997035617376,0.010004689375280734,0.010004525306356898,0.010004212387566372,0.010003944074241312,0.010004349680707821,0.010420713918317124
0.872,0.010005043477522957,0.010004653104067483,0.010003410076559102,0.010006502543817984,0.010004104061641067,0.010003819958830845,0.010003544472567903,0.010003802003916165,0.010364833011716281
0.873,0.010004592109312408,0.010004255587152113,0.010003008,0.010007353617315862,0.010003714704030739,0.010003459806686927,0.010003183271522246,0.010003300953874078,0.010315038080353035
0.874,0.010004140741101859,0.010003858070236744,0.010002606364695637,0.010008204690813743,0.01000337,0.010003143791151883,0.010002874606435697,0.010002868698860488,0.010265243
0.875,0.010003689372891311,0.010003392198332836,0.010002104563649325,0.010009550907093325,0.010003031,0.010002834913361916,0.010002575124518116,0.010002445938102154,0.010208296945586556
0.876,0.010003383960971017,0.010003123220582881,0.010001901848877778,0.010009381527368487,0.010002764721164976,0.010002593084935032,0.010002352400081887,0.010002147691460312,0.010168381791917609
0.877,0.010003078549050724,0.010002854242832926,0.010001699134106232,0.010009212147643647,0.010002487,0.010002341185756759,0.010002119,0.01000183,0.010128466638248661
0.878,0.010002773137130428,0.010002585265082973,0.010001496419334687,0.010009042767918808,0.010002266146511013,0.010002140641339209,0.010001941355710642,0.010001612,0.010088551484579714
0.879,0.010002477,0.010002278189583866,0.010001256719654298,0.010008999,0.010002037819972585,0.010001933440214508,0.010001757283804097,0.010001382,0.010042128029378336
0.88,0.010002270331449716,0.010002096194357702,0.010001164851461717,0.010008327,0.010001855573817348,0.010001766194708864,0.010001612641917346,0.010001228185108008,0.010013663413344946
0.881,0.010002063678989877,0.010001914199131538,0.010001072983269133,0.010007655005544472,0.010001668,0.010001594682414456,0.010001464494483081,0.010001067922207226,0.009985199
0.882,0.010001857026530038,0.010001732203905376,0.010000981,0.010006982938844621,0.010001518035737653,0.010001454810238529,0.010001344663430055,0.010000961837985524,0.009956734
0.883,0.010001662903611451,0.010001529950143587,0.010000883,0.010006246,0.010001364834463886,0.010001312,0.010001222949859395,0.010000853177126737,0.009923345
0.884,0.010001523075371613,0.010001406808379269,0.010000836081225244,0.010005495035008654,0.010001241,0.010001195418177029,0.010001122053432256,0.010000780619842036,0.009906215
0.885,0.010001383247131774,0.010001283666614952,0.010000789267381998,0.010004744094671976,0.010001116087282751,0.010001077171520583,0.01000102,0.010000707660376985,0.009889085
0.886,0.010001243418891935,0.010001160524850635,0.010000742453538752,0.010003993154335299,0.010001014487491024,0.010000979602654116,0.010000934,0.010000656963928775,0.009871955
0.887,0.010001116307548755,0.010001027409039166,0.010000697,0.010003135837916797,0.010000912635925424,0.010000881718211965,0.010000848253343653,0.010000606822367917,0.009851769
0.888,0.010001022,0.010000944086807106,0.010000661,0.010002556,0.010000829304086236,0.010000801,0.010000775,0.010000569172778086,0.009844613
0.889,0.010000927082334184,0.010000860764575046,0.010000624790936743,0.010001975373554906,0.010000746479960125,0.010000720065402632,0.010000701601371509,0.010000532266982004,0.009837457
0.89,0.010000832,0.010000777442342984,0.010000588647991034,0.010001395141373961,0.010000678180614637,0.010000653135300687,0.010000638886925123,0.010000501576479255,0.0098303
0.891,0.010000749330047694,0.010000689896831463,0.010000552472788514,0.010000745684143268,0.010000610881253936,0.010000587120539405,0.010000576813597575,0.010000471442912277,0.009821762
0.892,0.010000685311915287,0.010000633517488821,0.010000516890629585,0.010000418827129008,0.010000554900451847,0.010000532133935728,0.010000523609273074,0.010000443969492293,0.009822448
0.893,0.010000621293782881,0.010000577138146177,0.010000481308470657,0.010000092,0.010000500211427909,0.010000478402258199,0.010000471,0.010000417,0.009823134
0.894,0.010000557275650475,0.010000520758803533,0.010000445726311726,0.009999765,0.010000454,0.010000433439204474,0.010000426681492794,0.010000390615265363,0.00982382
0.895,0.010000502961242549,0.010000463230888504,0.010000408,0.009999422,0.010000409818074332,0.010000389922160166,0.010000383220801625,0.010000365,0.009824326
0.896,0.010000459644389026,0.010000425082594378,0.010000375142097263,0.009999317,0.010000372113458963,0.010000353,0.010000346102406764,0.010000339,0.0098304
0.897,0.010000416327535505,0.010000386934300252,0.010000342057399268,0.009999213,0.010000335896225376,0.010000318148600633,0.010000310400035734,0.010000313682986962,0.009836473
0.898,0.010000373010681986,0.010000348786006124,0.010000309,0.009999108,0.010000304893634637,0.010000288327116035,0.010000279934000631,0.010000289059691244,0.009842547
0.899,0.010000337572876182,0.010000311017147311,0.010000274338067433,0.00999902,0.010000275,0.01000026,0.010000250974191213,0.010000264665660157,0.009849076
0.9,0.010000308263218604,0.010000285204852246,0.010000247972610302,0.009999056,0.010000249839003892,0.010000235726623629,0.010000226230434832,0.010000241441077232,0.009858136
0.901,0.010000278953561027,0.010000259392557182,0.010000222,0.009999091,0.010000225730502578,0.010000212870368305,0.010000203,0.010000218697952402,0.009867196
0.902,0.01000025,0.010000233580262117,0.010000195241696038,0.009999127,0.010000204700137943,0.010000193062856459,0.010000183062046449,0.010000197490292323,0.009876255
0.903,0.010000226554017602,0.010000208807262205,0.010000168997266039,0.009999185,0.010000185004458956,0.010000175,0.010000164566363438,0.010000177055710328,0.009885892
0.904,0.010000206722107424,0.010000191,0.010000151182616173,0.009999276,0.010000167668529111,0.010000158353123744,0.010000149,0.010000158,0.009895865
0.905,0.010000186890197243,0.010000173876440114,0.010000133367966308,0.009999368,0.010000151574902996,0.010000143,0.010000134,0.010000140712791514,0.009905838
0.906,0.010000167058287063,0.010000156411029068,0.010000115553316442,0.009999459,0.010000137285229844,0.010000130004621521,0.010000121107616784,0.010000124825994088,0.009915811
0.907,0.010000152036101917,0.010000140178284498,0.010000099224277057,0.009999562,0.010000124139301745,0.010000117748999912,0.010000109461787365,0.010000110166000676,0.009926112
0.908,0.010000139,0.010000128,0.010000089,0.00999965,0.010000112366010065,0.010000106760979862,0.010000099164172679,0.010000097133107209,0.009935418
0.909,0.010000125198214981,0.010000116542873486,0.010000078564758022,0.009999737,0.010000101635709918,0.010000096729073552,0.010000089867046046,0.010000085414789403,0.009944725
0.91,0.010000111779271514,0.010000105,0.010000068234998506,0.009999825,0.010000091942575971,0.010000087642462331,0.010000081528955913,0.010000075078585743,0.009954031
0.911,0.010000102021554514,0.010000094099770977,0.01000006,0.00999991,0.010000083192134357,0.010000079412163042,0.010000074040182938,0.010000066041010617,0.009963228
0.912,0.010000092941842412,0.010000086103492518,0.010000054355422824,0.009999965,0.010000075217898018,0.010000071886981803,0.010000067226530445,0.010000058092785527,0.009970844
0.913,0.010000083862130311,0.010000078,0.010000049,0.010000020590699335,0.010000068088519935,0.010000065129947092,0.010000061130954516,0.010000051339099683,0.009978461
0.914,0.010000074782418211,0.01000007,0.010000043625275176,0.010000076,0.010000061532897092,0.010000058897415662,0.010000055509499872,0.010000045383706985,0.009986077
0.915,0.010000068455272872,0.010000063163832338,0.010000039603499229,0.010000119002518938,0.010000055728448472,0.010000053354399517,0.010000050499197534,0.010000040457297712,0.009993127
0.916,0.010000062311631985,0.010000057753279393,0.010000036770171007,0.010000139,0.010000050341591156,0.010000048198392704,0.010000046,0.010000036073803427,0.00999856
0.917,0.010000056167991095,0.010000052,0.010000033936842788,0.010000159,0.010000045617796107,0.010000044,0.010000041675292521,0.010000032522854859,0.010003991997599694
0.918,0.010000050086432873,0.010000046056516894,0.010000030798852736,0.01000019,0.010000040984450025,0.010000039204111705,0.010000038,0.010000029,0.010010751
0.919,0.010000046,0.010000042395557919,0.010000028939713582,0.010000185689577664,0.010000037348092735,0.010000035698124861,0.010000034318564452,0.010000026736151437,0.010013947665739105
0.92,0.010000041772441785,0.010000038734598945,0.010000027080574429,0.010000180944344812,0.010000033571750047,0.010000032055831444,0.010000030922717455,0.010000024254052615,0.010017145
0.921,0.010000038,0.010000035,0.010000025221435276,0.010000176199111956,0.010000030582957647,0.010000029175036774,0.010000028179376043,0.010000022,0.010020341862184756
0.922,0.010000033626479641,0.010000030931168384,0.010000023,0.010000173255777104,0.010000027504225493,0.010000026205988426,0.010000025355788849,0.010000020557083288,0.010024437586744544
0.923,0.010000030813715647,0.010000028454040522,0.010000021729098106,0.010000157404916919,0.010000025046585778,0.010000023843320775,0.010000023068312922,0.010000019,0.010025669660820375
0.924,0.010000028,0.010000025976912658,0.010000020190624365,0.010000141554056735,0.010000022535524651,0.010000021428278978,0.010000021,0.010000017599664058,0.010026901734896208
0.925,0.010000025188187656,0.010000023499784794,0.010000018652150621,0.010000126,0.010000020513731311,0.010000019,0.010000019,0.010000016353661724,0.010028133808972039
0.926,0.010000022574388315,0.010000020771944602,0.010000017,0.010000107567016142,0.010000018464785175,0.010000017530796771,0.010000016909910675,0.010000015100297072,0.010029847
0.927,0.010000021,0.010000019095835245,0.010000015679522203,0.010000091435254859,0.010000016800946272,0.010000015945416316,0.010000015346947526,0.010000013999177649,0.010029573704662615
0.928,0.010000018767965746,0.010000017,0.010000014357738465,0.010000075303493578,0.010000015,0.010000014352095212,0.010000013774840484,0.010000012894924503,0.010029300837582928
0.929,0.010000016864754461,0.010000015743616534,0.010000013035954727,0.010000059171732297,0.010000013758992798,0.010000013052758583,0.010000012494500232,0.010000011900018755,0.010029027970503243
0.93,0.010000015153866313,0.010000013948678558,0.010000011594975619,0.010000040504169425,0.010000012393718172,0.010000011757910144,0.010000011218072957,0.010000010904360512,0.010028915
0.931,0.010000013866089062,0.010000012814565903,0.010000011,0.010000029668248159,0.010000011266397713,0.010000010691682715,0.010000010174140012,0.010000010002434149,0.010027667
0.932,0.010000012578311809,0.010000012,0.010000009530101082,0.010000019,0.01000001,0.01000001,0.010000009142972855,0.010000009102983626,0.010026418
0.933,0.010000011290534558,0.010000010546340596,0.010000008497663812,0.010000007996405623,0.010000009224101783,0.010000009,0.010000008294172557,0.010000008294203106,0.01002517
0.934,0.010000010171929405,0.010000009366205867,0.010000007,0.009999996,0.010000008,0.010000008,0.010000007463502672,0.010000007492605014,0.010023891228456032
0.935,0.010000009300575785,0.010000008598826904,0.010000006685968281,0.009999991,0.010000007551114631,0.010000007181507179,0.010000006773762827,0.010000006781591521,0.010022170877831763
0.936,0.010000008429222166,0.010000007831447943,0.010000005979414141,0.009999987,0.010000006809082928,0.010000006480347991,0.010000006104820217,0.010000006,0.010020450527207491
0.937,0.010000007557868545,0.010000007064068981,0.010000005272860001,0.009999982,0.010000006,0.010000005885917897,0.010000005543442669,0.010000005473451446,0.010018730176583222
0.938,0.010000006827398041,0.010000006288813588,0.010000004552204737,0.009999978,0.010000005575889344,0.010000005312864917,0.010000005003619652,0.010000004881717935,0.010016910469794884
0.939,0.010000006237810654,0.010000005769578806,0.010000004123865274,0.009999978,0.010000005059372508,0.010000005,0.010000004545192117,0.010000004372128241,0.010015130518215398
0.94,0.010000005648223266,0.010000005250344023,0.010000003695525811,0.009999978,0.010000004565995943,0.010000004354075748,0.010000004107868658,0.010000003884885937,0.010013350566635916
0.941,0.010000005,0.010000005,0.010000003267186346,0.009999978,0.010000004141262162,0.010000003949797949,0.010000003731889117,0.010000003,0.010011571
0.942,0.010000005,0.010000004,0.010000002858891337,0.009999978,0.010000003739106792,0.010000003566691144,0.010000003375910792,0.010000003079664577,0.010009711401800271
0.943,0.010000004183313732,0.010000003870953473,0.010000002616250529,0.009999981,0.010000003389865944,0.010000003233425574,0.010000003066185644,0.010000002749557497,0.010008161172819963
0.944,0.010000003784378972,0.010000003519621164,0.010000002,0.009999983,0.010000003062099545,0.010000002920430842,0.010000002775092071,0.010000002,0.010006610943839655
0.945,0.010000003385444213,0.010000003168288857,0.010000002130968912,0.009999985,0.010000003,0.010000002645929101,0.010000003,0.010000002186711208,0.010005060714859347
0.946,0.010000003075198284,0.010000002834651727,0.010000001913521525,0.009999988,0.010000003,0.010000002,0.010000002280148267,0.010000001952489075,0.010003497638465773
0.947,0.010000002805265458,0.010000002596928176,0.010000001770350458,0.00999999,0.010000002271614801,0.010000002,0.010000002067929146,0.010000001753684682,0.010002338
0.948,0.010000003,0.010000002359204625,0.010000002,0.009999992,0.010000002053879572,0.010000001956372831,0.010000001871583444,0.010000002,0.010001179351534967
0.949,0.010000002265399804,0.010000002121481076,0.010000001484008321,0.009999995,0.010000001859629758,0.010000001770674588,0.010000001695596441,0.010000001422711801,0.010000020208069563
0.95,0.010000002063660095,0.010000001902937195,0.010000001,0.009999997,0.010000001682146986,0.010000001601092573,0.010000001534215187,0.010000001,0.009998922
0.951,0.010000002,0.010000001742086422,0.010000001259297885,0.009999998,0.010000001522355263,0.010000001448531325,0.010000001388402686,0.010000001168587602,0.009998203
0.952,0.010000001698368826,0.010000001581235648,0.010000001,0.01,0.010000001377676808,0.010000001,0.010000001255987809,0.010000001063874421,0.009997484
0.953,0.010000002,0.010000001420384876,0.010000001063656673,0.010000001502191491,0.010000001246218169,0.010000001185222537,0.010000001135426739,0.010000000970274037,0.009996765
0.954,0.010000001384756298,0.010000001,0.010000000973822521,0.010000002744714274,0.010000001128281937,0.010000001072928075,0.010000001027084624,0.010000000887365178,0.009996161
0.955,0.010000001261172082,0.010000001168554649,0.010000000898313627,0.010000003284648389,0.010000001020128041,0.010000000970021253,0.010000001,0.010000000811522495,0.009995847
0.956,0.010000001137587868,0.010000001059720858,0.010000000822804729,0.010000003824582503,0.010000000923997918,0.010000000878637517,0.010000000839316965,0.010000000743869319,0.009995533
0.957,0.010000001014003654,0.010000000950887067,0.010000000747295833,0.010000004364516618,0.010000001,0.010000000794087869,0.010000000757582039,0.010000000680707612,0.00999522
0.958,0.010000001,0.010000000857435078,0.010000001,0.010000004549700141,0.010000000756671207,0.010000001,0.010000000685735798,0.010000000623950952,0.009995041
0.959,0.010000000845512207,0.010000000783799857,0.010000001,0.010000004397436143,0.010000000679844872,0.010000000646743059,0.010000000615306724,0.010000000568094917,0.009995045
0.96,0.010000000761890906,0.010000000710164637,0.010000001,0.010000004245172145,0.010000000619623412,0.010000000589562248,0.010000000560400622,0.010000000521614212,0.009995048
0.961,0.010000000679959627,0.010000000625356097,0.010000000492132451,0.010000004140630268,0.010000000556922337,0.010000000530036718,0.010000000503191121,0.01,0.009994965
0.962,0.010000000623378682,0.010000000575536351,0.010000000449739492,0.010000003706864241,0.010000000507379363,0.01,0.010000000458244247,0.010000000433331428,0.009995178
0.963,0.010000000566797737,0.010000000525716604,0.010000000407346535,0.010000003273098216,0.010000000456209572,0.010000000434358428,0.010000000411803892,0.010000000391910456,0.00999539
0.964,0.010000000510216794,0.010000000475896859,0.010000000364953576,0.010000003,0.010000000415447526,0.010000000395590477,0.010000000374984991,0.01,0.009995602
0.965,0.010000000456494643,0.010000000420035004,0.010000000316481645,0.010000002327785737,0.010000000373687108,0.010000000355877078,0.010000000337263525,0.010000000321556752,0.009995795
0.966,0.010000000418209974,0.01,0.010000000288537855,0.010000001921705672,0.01,0.010000000323934837,0.01,0.010000000291881302,0.009996109
0.967,0.010000000379925305,0.010000000352607138,0.010000000260594069,0.010000001515625606,0.01,0.010000000291477249,0.010000000276362952,0.010000000261693003,0.009996423
0.968,0.010000000341640638,0.010000000318893204,0.01,0.010000001,0.01,0.010000000265152152,0.010000000251521741,0.010000000236739005,0.009996737
0.969,0.010000000306450988,0.010000000282123216,0.010000000201798708,0.010000000623489411,0.010000000250609948,0.010000000238619317,0.010000000226491534,0.010000000211535982,0.009997069
0.97,0.01,0.010000000259288211,0.010000000184542182,0.010000000384849534,0.010000000227865933,0.010000000216919373,0.010000000206015788,0.010000000190882444,0.009997396
0.971,0.010000000254641792,0.010000000236453206,0.010000000167285656,0.010000000146209657,0.010000000205131362,0.010000000195226903,0.01,0.010000000170205112,0.009997722
0.972,0.010000000228737196,0.010000000213618201,0.010000000150029132,0.01,0.01,0.010000000177335955,0.010000000168636716,0.010000000153364543,0.009998049
0.973,0.01,0.010000000189413393,0.010000000131874277,0.01,0.010000000167805225,0.010000000159598205,0.010000000151866062,0.01,0.009998406
0.974,0.01,0.010000000173913549,0.010000000121230491,0.01,0.01,0.010000000144843995,0.010000000137872896,0.010000000123108721,0.009998683
0.975,0.010000000170656099,0.010000000158413704,0.010000000110586707,0.009999999,0.010000000137148815,0.010000000130336887,0.010000000124108493,0.010000000109808987,0.009998961
0.976,0.010000000153128118,0.010000000142913858,0.01,0.009999999,0.010000000124392837,0.010000000118166041,0.010000000112522733,0.010000000098969581,0.009999238
0.977,0.01,0.010000000126950048,0.01,0.009999999,0.01,0.010000000106298205,0.010000000101218546,0.010000000088456279,0.00999954
0.978,0.010000000126219781,0.01,0.010000000082160707,0.009999999,0.010000000101422164,0.010000000096256428,0.010000000091627667,0.010000000079817991,0.009999733
0.979,0.010000000114359715,0.01,0.010000000075127653,0.009999999,0.01,0.010000000086546465,0.010000000082347953,0.01,0.009999927
0.98,0.010000000102499648,0.01,0.010000000068094596,0.009999999,0.010000000082542386,0.010000000078262548,0.010000000074417925,0.01,0.010000120082331592
0.981,0.010000000092677031,0.010000000084707026,0.010000000061101987,0.01,0.01,0.010000000070320725,0.010000000066812259,0.010000000058047551,0.010000324296256063
0.982,0.010000000084652162,0.010000000077505091,0.010000000056075885,0.01,0.010000000067032305,0.01,0.010000000060270913,0.010000000052490719,0.010000422545449675
0.983,0.010000000076627292,0.010000000070303156,0.010000000051049784,0.01,0.01,0.01,0.010000000054055751,0.01,0.010000521
0.984,0.01,0.01,0.010000000046023683,0.01,0.010000000054312983,0.010000000051392559,0.010000000048680655,0.010000000042723115,0.010000619043836902
0.985,0.010000000062199402,0.010000000056074551,0.010000000041047823,0.01,0.010000000048758007,0.010000000046111117,0.01,0.010000000038482084,0.010000715
0.986,0.01,0.010000000051209629,0.010000000037409256,0.01,0.010000000043923214,0.01,0.010000000039235896,0.010000000034785067,0.010000724557710373
0.987,0.01,0.010000000046344706,0.010000000033770688,0.01,0.01,0.010000000037244565,0.010000000035156494,0.010000000031336442,0.010000734601971099
0.988,0.01,0.010000000041479785,0.010000000030132123,0.01,0.010000000035499312,0.01,0.010000000031604363,0.010000000028301127,0.010000745
0.989,0.010000000041741765,0.010000000036862973,0.010000000026609805,0.010000000021965133,0.010000000031899006,0.010000000030100712,0.010000000028351955,0.01,0.010000742334035178
0.99,0.01,0.010000000033726789,0.010000000024166868,0.010000000046405739,0.010000000028758147,0.010000000027121333,0.010000000025520909,0.010000000023022017,0.010000682805876286
0.991,0.010000000034393617,0.010000000030590603,0.010000000021723928,0.010000000070846348,0.010000000025933785,0.010000000024443088,0.010000000022979405,0.010000000020771636,0.010000623277717391
0.992,0.010000000030719543,0.010000000027454417,0.01,0.010000000095286954,0.010000000023483266,0.01,0.010000000020778168,0.010000000018791614,0.010000563749558497
0.993,0.010000000028010811,0.010000000024605884,0.01,0.010000000111608965,0.010000000021343805,0.010000000020092551,0.010000000018859107,0.010000000017038897,0.010000488196698725
0.994,0.010000000025524848,0.01,0.010000000015694812,0.010000000111474892,0.010000000019513207,0.01,0.010000000017218697,0.010000000015516994,0.010000384045367792
0.995,0.010000000023038885,0.010000000021144878,0.010000000014338213,0.010000000111340819,0.010000000017993036,0.010000000016917221,0.010000000015857394,0.01,0.010000279894036861
0.996,0.010000000020552926,0.010000000019414375,0.010000000012981616,0.010000000111206747,0.010000000016732246,0.010000000015721924,0.01,0.010000000013145034,0.010000176
0.997,0.010000000018795453,0.010000000018024282,0.01,0.010000000103836401,0.010000000015786907,0.010000000014824737,0.01,0.010000000012307421,0.010000058074943804
0.998,0.010000000017113342,0.010000000017563059,0.010000000011517459,0.010000000092867833,0.01,0.010000000014136456,0.010000000013229506,0.010000000011646823,0.009999937
0.999,0.010000000015431233,0.010000000017101836,0.010000000011128208,0.010000000081899267,0.010000000014666041,0.010000000013756557,0.010000000012868902,0.010000000011249986,0.009999816
1,0.010000000013749065,0.010000000015812572,0.01,0.010000000067149208,0.010000000014292736,0.010000000013398992,0.010000000012529283,0.010000000010870999,0.009999678

==> plot_results_csv/DG+limiter_bump_2D_32_32_p_1_1_q_5_5_T_3-0.csv <==
x,y,t_0.0,t_1.0,t_2.0,t_3.0
0,0,0.0001,0.009847281,0.000112075,0.012114805125206827
0.02,0,0.0001,0.010024262661881993,0.000102642,0.010562173
0.04,0,0.0001,0.010236458,9.253051158126601e-5,0.008701651
0.06,0,0.0001,0.009797961,7.67938631599483e-5,0.006235573
0.08,0,0.000100001,0.008442172,5.571492562094636e-5,0.003789416
0.1,0,0.000100009,0.006004493,2.9228476523125174e-5,0.001509188
0.12,0,0.000100031,0.004315139,2.918735956975146e-5,0.002986882
0.14,0,0.000100422,0.004660579,5.9138321950029504e-5,0.007775515
0.16,0,0.000103028,0.005064046,7.363060386463973e-5,0.010168446
0.18,0,0.000114698,0.032072293312553776,0.000459066,0.060534135
0.2,0,0.000278112,0.085084317,0.001128155,0.13510017769233668
0.22,0,0.000698002,0.188233254,0.002201269,0.24459403298087168
0.24,0,0.003599334,0.37792997454727034,0.003851328,0.4000386996165577
0.26,0,0.006500666,0.5797840678453066,0.00558171,0.5617195118327725
0.28,0,0.009401998,0.7714193874107922,0.007253935,0.7188092495282443
0.3,0,0.009821888,0.9163683850497806,0.008630198,0.8526819506721837
0.32,0,0.009985302,1.0160879379849155,0.009706257,0.9627956802356749
0.34,0,0.009996972,1.040304187146996,0.010167938,1.0197574274562236
0.36,0,0.009999578,1.0338996715969568,0.010304905,1.0458169182471175
0.38,0,0.009999969,1.0132381854023391,0.010225098,1.049185344009438
0.4,0,0.009999991,1.0002971444954398,0.010042875542167568,1.033082137047643
0.42,0,0.009999999,0.9943453850414996,0.009887774,1.0155730410250652
0.44,0,0.01,0.9957241988216994,0.009788122,0.9992729729891352
0.46,0,0.01,0.9986627458697649,0.009791392,0.9941460433316648
0.48,0,0.010000000011696835,1.0006428874883153,0.009809043,0.9918115544129843
0.5,0,0.010000000013611574,1.0006495310037575,0.009835287,0.9931940905089758
0.52,0,0.010000000011696833,0.999686192,0.009846395,0.9977453848132765
0.54,0,0.01,0.998669192,0.009854841,1.0026063097123865
0.56,0,0.01,0.9988939661852424,0.009883006,1.0094828319917535
0.58,0,0.009999999,1.001073409674985,0.009942861,1.0181820535139994
0.6,0,0.009999991,1.0059912772117772,0.010038034861593874,1.0287769358629624
0.62,0,0.009999969,1.0144380444832304,0.010112844276027383,1.031803562749027
0.64,0,0.009999578,1.0224275657006987,0.010128755371400996,1.0257929883209689
0.66,0,0.009996972,1.0311817594221044,0.010078572,1.009767676
0.68,0,0.009985302,0.9877873573860357,0.009499144,0.9425658708244451
0.7,0,0.009821888,0.9169159633323554,0.008685814,0.8545421486483704
0.72,0,0.009401998,0.800302825,0.007513782,0.7357208896679237
0.74,0,0.006500666,0.6068840668675015,0.005828582,0.5771221084568132
0.76,0,0.003599334,0.402111468,0.004072119,0.4133226099653848
0.78,0,0.000698002,0.21311405709202563,0.002421233,0.2588370460742404
0.8,0,0.000278112,0.079005054,0.0011277,0.1331256802245091
0.82,0,0.000114698,0.00426328,0.00019438,0.035413312
0.84,0,0.000103028,0.00067315,3.108005267834336e-5,0.005668638
0.86,0,0.000100422,0.000943032,2.1792626162678326e-6,7.092380064966183e-5
0.88,0,0.000100031,0.002795032,5.293024673035601e-6,0.000237334
0.9,0,0.000100009,0.006813258,2.6465123364778013e-5,0.001185166
0.92,0,0.000100001,0.010052906007933142,5.9246922157419234e-5,0.003446137
0.94,0,0.0001,0.011541332818416775,9.570440767996749e-5,0.007152045
0.96,0,0.0001,0.010911513973057063,0.00010859,0.009661597
0.98,0,0.0001,0.010215998434894683,0.000114728,0.011487180400241489
1,0,0.0001,0.009847281,0.000112075,0.012114805125206827
0,0.02,0.0001,0.009847589,0.000114012,0.012107430237359489
0.02,0.02,0.0001,0.010024590846756911,0.000104457,0.01055528
0.04,0.02,0.0001,0.010236808484440134,9.422014680734712e-5,0.008695303
0.06,0.02,0.0001,0.009798337,7.826532081966383e-5,0.006230158
0.08,0.02,0.000100001,0.008442561,5.686290027587429e-5,0.003785443
0.1,0.02,0.000100009,0.006004883,2.9954625293108553e-5,0.001507336
0.12,0.02,0.000100031,0.004315344,2.952031247388345e-5,0.002988491
0.14,0.02,0.000100422,0.004660461,5.928696199821208e-5,0.00778082
0.16,0.02,0.000103028,0.005064039,7.266618141088516e-5,0.010190135007079605
0.18,0.02,0.000114698,0.032070316,0.000457605,0.060564447
0.2,0.02,0.000278112,0.085079944,0.001133059,0.1351165275736303
0.22,0.02,0.000698002,0.18822990710571175,0.002226633,0.24455699165516512
0.24,0.02,0.003599334,0.3779352483982863,0.003913002,0.3998987164828776
0.26,0.02,0.006500666,0.5797986091054618,0.005681116,0.5614701903841537
0.28,0.02,0.009401998,0.7714427870113132,0.007388238,0.718450986
0.3,0.02,0.009821888,0.9163983254399332,0.008791789,0.852231283
0.32,0.02,0.009985302,1.016122076206928,0.009888345,0.9622702561406465
0.34,0.02,0.009996972,1.0403389042128586,0.010357792756601833,1.0191956271014004
0.36,0.02,0.009999578,1.0339336922555242,0.010496193056447502,1.0452403546335909
0.38,0.02,0.009999969,1.0132710555042392,0.010413772045677672,1.0486094480249804
0.4,0.02,0.009999992,1.000329501107772,0.010227741202667114,1.0325185402746837
0.42,0.02,0.009999999,0.9943775822095784,0.010069689,1.0150219090990071
0.44,0.02,0.010000000139448606,0.995756558,0.009968501,0.9987326212841208
0.46,0.02,0.01,0.9986952362999374,0.009972149,0.9936084725126633
0.48,0.02,0.010000000203170881,1.0006754503721926,0.009990354,0.9912749394296039
0.5,0.02,0.010000000205085622,1.0006820704417456,0.010017116786936276,0.9926561332814008
0.52,0.02,0.010000000203170881,0.9997186884651921,0.010028221340070947,0.997204631
0.54,0.02,0.010000000183027899,0.9987016452379561,0.010036594073482816,1.0020626570667734
0.56,0.02,0.010000000139448607,0.9989264161284077,0.010065039118473031,1.0089350150586995
0.58,0.02,0.009999999,1.0011059176028487,0.010125801161896836,1.0176286937473766
0.6,0.02,0.009999992,1.0060239352989069,0.010222602415400829,1.0282165549082762
0.62,0.02,0.009999969,1.0144710608395762,0.010298922492521376,1.031240294074349
0.64,0.02,0.009999578,1.022461003667428,0.010315395012091097,1.0252322789369597
0.66,0.02,0.009996972,1.0312157658421408,0.010264699294962341,1.0092157124209615
0.68,0.02,0.009985302,0.9878200624452461,0.009674555,0.9420550355476365
0.7,0.02,0.009821888,0.9169462921802835,0.008845921,0.854085646
0.72,0.02,0.009401998,0.8003288460821881,0.007651485,0.7353386459200854
0.74,0.02,0.006500666,0.6069028477227736,0.005932947,0.5768354084865881
0.76,0.02,0.003599334,0.4021226912757714,0.004141482,0.41313356644479515
0.78,0.02,0.000698002,0.21311905990920393,0.002457773,0.25873481247686286
0.8,0.02,0.000278112,0.07900627,0.001139881,0.13308702677215095
0.82,0.02,0.000114698,0.004263168,0.000193562,0.035414358177242485
0.84,0.02,0.000103028,0.00067315,3.070236862981428e-5,0.005671638
0.86,0.02,0.000100422,0.000943036,2.241091815668875e-6,7.117015401287117e-5
0.88,0.02,0.000100031,0.00279517,5.474192342380039e-6,0.000237284
0.9,0.02,0.000100009,0.006813649,2.7289555334377397e-5,0.001185881
0.92,0.02,0.000100001,0.010053354088656083,6.078997904880354e-5,0.003447313
0.94,0.02,0.0001,0.011541685013715596,9.768865614406087e-5,0.007151341
0.96,0.02,0.0001,0.010911832901317503,0.000110629,0.009657791
0.98,0.02,0.0001,0.010216301858634376,0.000116754,0.011480898745312437
1,0.02,0.0001,0.009847589,0.000114012,0.012107430237359489
0,0.04,0.0001,0.009847294,0.000116238,0.012096757623169497
0.02,0.04,0.0001,0.010024291447157224,0.000106519,0.010545454643529923
0.04,0.04,0.0001,0.010236509120774335,9.611379436271705e-5,0.008686473
0.06,0.04,0.0001,0.009798063,7.988571524323687e-5,0.006222895
0.08,0.04,0.000100001,0.008442334,5.809300455293749e-5,0.003780292
0.1,0.04,0.000100009,0.006004722,3.0686033988719354e-5,0.001504942
0.12,0.04,0.000100031,0.004315176,2.9805935378613154e-5,0.002989866
0.14,0.04,0.000100422,0.004660289,5.89538478172954e-5,0.007787729
0.16,0.04,0.000103028,0.005063721,7.329543640010812e-5,0.010216587045558037
0.18,0.04,0.000114698,0.032068945,0.000453186,0.060588031
0.2,0.04,0.000278112,0.08507523,0.001136447,0.13510823592685123
0.22,0.04,0.000698002,0.1882204655985182,0.002253806,0.24446633774381643
0.24,0.04,0.003599335,0.3779210766500719,0.003980357,0.39966109180775666
0.26,0.04,0.006500668,0.5797794227353447,0.005790776,0.5610776011046961
0.28,0.04,0.009402,0.7714188057664405,0.007538337,0.7179054555572005
0.3,0.04,0.00982189,0.9163707304622982,0.008974587,0.8515559665573841
0.32,0.04,0.009985304,1.0160919802718569,0.010096420560723572,0.961489535
0.34,0.04,0.009996974,1.040308098,0.010576297452300355,1.0183628788706316
0.36,0.04,0.00999958,1.0339029147198917,0.010717360958633366,1.0443858585261858
0.38,0.04,0.009999971,1.0132406895400077,0.010632439840601698,1.0477549628012264
0.4,0.04,0.009999994,1.000299459667601,0.010441815839426648,1.0316809758114822
0.42,0.04,0.010000001280421708,0.9943477177382491,0.010280027983774354,1.0142017476602931
0.44,0.04,0.010000002153746771,0.995726699,0.010176694197884322,0.9979277584949842
0.46,0.04,0.010000002197326077,0.9986653096927812,0.010180741275776832,0.992807758
0.48,0.04,0.010000002217469061,1.0006454721175218,0.010199636340792715,0.9904757784722042
0.5,0.04,0.010000002,1.0006520832105517,0.010227164885639961,0.9918552178426021
0.52,0.04,0.010000002217469061,0.9996887241148088,0.010238352621633175,0.9963996923424944
0.54,0.04,0.010000002197326075,0.9986717065103223,0.010246711751229277,1.0012535164975604
0.56,0.04,0.010000002153746773,0.9988964649050665,0.010275486023781638,1.0081198344216815
0.58,0.04,0.010000001280421708,1.0010758927879686,0.010337236358041787,1.0168055382573442
0.6,0.04,0.009999994,1.0059937547421471,0.010435782133747367,1.027383357146606
0.62,0.04,0.009999971,1.0144406646816808,0.010513129886184226,1.0304031469850286
0.64,0.04,0.00999958,1.0224304461498277,0.010529099,1.0243990852098572
0.66,0.04,0.009996974,1.0311850914874519,0.010476146,1.008395388269199
0.68,0.04,0.009985304,0.987790696,0.00987146,0.9412945283118029
0.7,0.04,0.00982189,0.9169189293123886,0.009022992,0.8534041526799685
0.72,0.04,0.009402,0.800304528,0.007800618,0.7347651024434868
0.74,0.04,0.006500668,0.6068839007534954,0.006043924,0.5764020341348695
0.76,0.04,0.003599335,0.4021096044601448,0.004212967,0.4128437784122936
0.78,0.04,0.000698002,0.21311204464608025,0.002493598,0.2585739681543503
0.8,0.04,0.000278112,0.079004427,0.001149906,0.1330219111309484
0.82,0.04,0.000114698,0.004264081,0.00018808,0.03541695
0.84,0.04,0.000103028,0.000673524,3.112500623972309e-5,0.005675877
0.86,0.04,0.000100422,0.00094325,2.8626818471582288e-6,7.27560047176379e-5
0.88,0.04,0.000100031,0.002795456,5.832474476798289e-6,0.000238038
0.9,0.04,0.000100009,0.00681365,2.8581347249154456e-5,0.001188423
0.92,0.04,0.000100001,0.010053059331319105,6.268166775348696e-5,0.003449305
0.94,0.04,0.0001,0.011541302,0.000100024,0.007149212
0.96,0.04,0.0001,0.010911501201415217,0.000113009,0.009651598
0.98,0.04,0.0001,0.010216005867854488,0.000119096,0.011471611192145894
1,0.04,0.0001,0.009847294,0.000116238,0.012096757623169497
0,0.06,0.0001,0.009845504,0.00011094,0.012110016
0.02,0.06,0.0001,0.010022419572624567,0.000101743,0.010556829955562612
0.04,0.06,0.0001,0.010234548,9.18812127038763e-5,0.008695842
0.06,0.06,0.0001,0.00979609,7.641186805386822e-5,0.006229844
0.08,0.06,0.000100001,0.008440458,5.562146117553168e-5,0.003784787
0.1,0.06,0.000100009,0.006003065,2.9544024871954445e-5,0.001507203
0.12,0.06,0.000100031,0.004314183,2.8750663615144113e-5,0.002994968
0.14,0.06,0.000100422,0.004660122,5.696035774221383e-5,0.007798592
0.16,0.06,0.000103028,0.005064446,7.322092675681888e-5,0.010234982187811149
0.18,0.06,0.000114698,0.032070597,0.000427529,0.060678784
0.2,0.06,0.000278112,0.085075476,0.001068796,0.13529724150354341
0.22,0.06,0.000698002,0.1882080062552285,0.002130162,0.24479037024227712
0.24,0.06,0.003599336,0.3778674373793479,0.003785159,0.400170057
0.26,0.06,0.00650067,0.5796811297936546,0.005521981,0.5617777069444503
0.28,0.06,0.009402004,0.7712778300834918,0.007201107,0.7187884578500195
0.3,0.06,0.009821894,0.916197993,0.008582046,0.8525933821147411
0.32,0.06,0.009985308,1.0158979340846663,0.009660475,0.9626534877219091
0.34,0.06,0.009996979,1.040109659210593,0.010120453296070102,1.0195921551068865
0.36,0.06,0.009999584,1.0337065846970415,0.010254006964998211,1.0456451645669755
0.38,0.06,0.009999975,1.0130492392461394,0.010169984773420633,1.049018444976333
0.4,0.06,0.009999998,1.0001106930545318,0.009985419,1.0329263494076104
0.42,0.06,0.010000005638350504,0.9941600445081004,0.009829285,1.0154273278555803
0.44,0.06,0.010000006511675949,0.9955385436269673,0.009730208,0.999134804
0.46,0.06,0.010000006555255271,0.9984765232048052,0.009734814,0.9940088637211479
0.48,0.06,0.010000006575398266,1.0004562916005937,0.009753606,0.9916741178212152
0.5,0.06,0.010000006577313007,1.0004629489851578,0.009780389,0.9930550443503955
0.52,0.06,0.010000006575398266,0.9994997905462609,0.009790932,0.9976047738791833
0.54,0.06,0.010000006555255271,0.998482977,0.009798708,1.002464236184907
0.56,0.06,0.010000007,0.9987076958134603,0.009826283,1.0093384802000291
0.58,0.06,0.010000005638350504,1.0008867165618596,0.009885868,1.018034093
0.6,0.06,0.009999998,1.0058036487034718,0.009981108,1.0286238645196684
0.62,0.06,0.009999975,1.0142488512161467,0.010056007581532432,1.0316467296569167
0.64,0.06,0.009999584,1.0222369189505096,0.010071653284750234,1.0256353589185059
0.66,0.06,0.009996979,1.0309895271264544,0.010020581285357108,1.0096129994626812
0.68,0.06,0.009985308,0.9876034273228125,0.009438069,0.9424347216333069
0.7,0.06,0.009821894,0.9167455357060462,0.008620969,0.8544429075892798
0.72,0.06,0.009402004,0.8001544548005064,0.007443827,0.7356672923541051
0.74,0.06,0.00650067,0.6067736495216238,0.005758334,0.577115811
0.76,0.06,0.003599336,0.40204182002204425,0.004003082,0.4133611412599504
0.78,0.06,0.000698002,0.2130828576601642,0.002360246,0.2589001774211799
0.8,0.06,0.000278112,0.078999215,0.001082057,0.13318745116277914
0.82,0.06,0.000114698,0.004265167,0.000176524,0.035458636005811284
0.84,0.06,0.000103028,0.000673475,3.256474316467076e-5,0.005679062
0.86,0.06,0.000100422,0.000943378,3.55392381721097e-6,7.233174009440064e-5
0.88,0.06,0.000100031,0.002796375,6.14413521122005e-6,0.000238524
0.9,0.06,0.000100009,0.00681373,2.8811593471121556e-5,0.001192423
0.92,0.06,0.000100001,0.010051692222827396,6.1568438953943e-5,0.003461723
0.94,0.06,0.0001,0.011538852,9.648444470112798e-5,0.007167561
0.96,0.06,0.0001,0.010909281200499799,0.000108303,0.009668484
0.98,0.06,0.0001,0.010214069,0.000113731,0.011486717733503973
1,0.06,0.0001,0.009845504,0.00011094,0.012110016
0,0.08,0.000100001,0.009845402,9.535904453321209e-5,0.012162028
0.02,0.08,0.000100001,0.010022233,8.76389591188196e-5,0.010602516234931615
0.04,0.08,0.000100001,0.010234258831404256,7.931770602701727e-5,0.008734575
0.06,0.08,0.000100001,0.009795661,6.607253096148923e-5,0.00625955
0.08,0.08,0.000100002,0.008439865,4.824664629758744e-5,0.003804558
0.1,0.08,0.00010001,0.006002237,2.6001179165250914e-5,0.001516421
0.12,0.08,0.000100032,0.004314081,2.609997684601341e-5,0.003005857
0.14,0.08,0.000100423,0.004661841,5.128069525704997e-5,0.007824992
0.16,0.08,0.000103029,0.005066683,6.730888766567625e-5,0.010254224907361756
0.18,0.08,0.000114699,0.032084166180134176,0.000364882,0.060874524
0.2,0.08,0.000278115,0.085104112,0.000906124,0.13579245226600062
0.22,0.08,0.000698008,0.18824391744285196,0.001808428,0.2457769485828485
0.24,0.08,0.003599368,0.37789065493637086,0.003236771,0.4018758106252297
0.26,0.08,0.006500727,0.5796899318998266,0.004739351,0.5642308156351428
0.28,0.08,0.009402087,0.771271052,0.006197143,0.7219644797052306
0.3,0.08,0.00982198,0.9161790122748859,0.007396863,0.8563812067556791
0.32,0.08,0.009985396,1.015871121797506,0.008332633,0.9669413130569786
0.34,0.08,0.009997066,1.0400819558425978,0.008728157,1.0241346235069622
0.36,0.08,0.009999672,1.0336804599000882,0.008838963,1.050301389630469
0.38,0.08,0.010000063,1.0130255162224018,0.008760573,1.0536858065594075
0.4,0.08,0.010000085234307851,1.0000879151235122,0.008597775,1.0375191872928848
0.42,0.08,0.010000092970829388,0.9941374685154973,0.008461214,1.019940387397856
0.44,0.08,0.010000093844162459,0.9955155332532561,0.008375905,1.0035746962960885
0.46,0.08,0.010000093887742163,0.9984532564792685,0.008381145,0.9984264693577581
0.48,0.08,0.010000093907885333,1.0004329071286602,0.008398451,0.9960819276820703
0.5,0.08,0.010000094,1.0004396482027356,0.008421984,0.9974695240736543
0.52,0.08,0.010000093907885333,0.9994765567827879,0.008430772,1.0020394640570482
0.54,0.08,0.010000093887742163,0.9984597962128937,0.008437112,1.0069204243850045
0.56,0.08,0.010000094,0.9986845178953786,0.008461432,1.0138251748865184
0.58,0.08,0.010000092970829388,1.0008634948434239,0.008514624,1.0225596887670423
0.6,0.08,0.010000085234307853,1.0057803035868287,0.008599785,1.0331971517257221
0.62,0.08,0.010000063,1.0142250586301518,0.008668786,1.0362347599525372
0.64,0.08,0.009999672,1.0222124945081785,0.008686647,1.030198178355276
0.66,0.08,0.009997066,1.0309640649407175,0.008646563,1.0141064481603812
0.68,0.08,0.009985396,0.9875795276774557,0.008142035,0.9466281712354451
0.7,0.08,0.00982198,0.9167248847681371,0.00743245,0.858241976
0.72,0.08,0.009402087,0.8001404434392605,0.006407512,0.7389321794396173
0.74,0.08,0.006500727,0.6067707985060722,0.004945297,0.5796602745882846
0.76,0.08,0.003599368,0.402050506,0.00342449,0.41515954452380155
0.78,0.08,0.000698008,0.21309870593441033,0.002009466,0.25999321630894245
0.8,0.08,0.000278115,0.079015765,0.000919065,0.1337093354739573
0.82,0.08,0.000114699,0.004273959,0.000152263,0.035541199
0.84,0.08,0.000103029,0.000675493,2.9979697436099174e-5,0.005700429
0.86,0.08,0.000100423,0.000945141,4.187165650195364e-6,7.713335956097737e-5
0.88,0.08,0.000100032,0.002801336,6.550736222520806e-6,0.000241807
0.9,0.08,0.00010001,0.00681755,2.795808934505578e-5,0.001206533
0.92,0.08,0.000100002,0.010052790957616936,5.571309977642633e-5,0.003492588
0.94,0.08,0.000100001,0.011537979314601968,8.429894655537733e-5,0.007215379
0.96,0.08,0.000100001,0.010908618284192165,9.360954407770043e-5,0.009720753
0.98,0.08,0.000100001,0.010213729698355305,9.775569724467512e-5,0.011540746867710647
1,0.08,0.000100001,0.009845402,9.535904453321209e-5,0.012162028
0,0.1,0.000100009,0.009852247,6.784426706640225e-5,0.012258563944564524
0.02,0.1,0.000100009,0.010029057847211215,6.269024568433194e-5,0.010687589234613331
0.04,0.1,0.000100009,0.010241076291929323,5.707374605122609e-5,0.008806922
0.06,0.1,0.000100009,0.00980204,4.784774186724156e-5,0.006315145
0.08,0.1,0.00010001,0.008445209,3.535573444278542e-5,0.003841617
0.1,0.1,0.000100017,0.006005824,1.9848077733546085e-5,0.001533463
0.12,0.1,0.00010004,0.00431742,2.0243579854358494e-5,0.003021808
0.14,0.1,0.000100431,0.004667503,4.059426234455434e-5,0.007859065
0.16,0.1,0.000103037,0.005078473,5.2335209318062394e-5,0.010255283780581147
0.18,0.1,0.000114708,0.032133953,0.000260092,0.061189888
0.2,0.1,0.000278136,0.085201979,0.000625219,0.13665016080071887
0.22,0.1,0.000698062,0.18842560021446123,0.001242656,0.24753160705472843
0.24,0.1,0.003599646,0.37819631644229496,0.002265718,0.40495934808555817
0.26,0.1,0.00650123,0.5801209696980775,0.003347428,0.568697581
0.28,0.1,0.009402814,0.771813864,0.004404251,0.7277722591342238
0.3,0.1,0.00982274,0.916805335,0.005274294,0.8633244564472977
0.32,0.1,0.009986168,1.0165550249054924,0.005950189,0.9748123322711798
0.34,0.1,0.009997839,1.0407810527850037,0.006228767,1.0324772953109251
0.36,0.1,0.010000445311387716,1.0343773736235211,0.006299107,1.0588539074300527
0.38,0.1,0.010000836302021879,1.0137117346923235,0.006232298,1.062257604226089
0.4,0.1,0.010000858878524869,1.0007666678322868,0.006110006,1.045951848
0.42,0.1,0.010000867,0.9948124464064256,0.006009525,1.0282244985425906
0.44,0.1,0.010000867489045565,0.9961907984342386,0.005949154,1.011722932891789
0.46,0.1,0.010000867532628643,0.9991301379169303,0.005955034,1.0065336046752815
0.48,0.1,0.010000868,1.0011109615245182,0.005969168,1.0041711487802918
0.5,0.1,0.010000867554688275,1.0011178356121326,0.005986499,1.0055713279226284
0.52,0.1,0.010000867552773369,1.0001541866541972,0.005992254,1.0101786563912867
0.54,0.1,0.010000867532628641,0.9991368081993446,0.005996177,1.0150993361295968
0.56,0.1,0.010000867489045568,0.9993617082054592,0.006014794,1.022060554740127
0.58,0.1,0.010000866615644931,1.0015421724619817,0.00605663,1.0308673151788048
0.6,0.1,0.010000859,1.0064622746537555,0.006123936,1.0415935822347036
0.62,0.1,0.010000836,1.0149121833327241,0.006183092,1.0446594127179585
0.64,0.1,0.010000445311387716,1.0229040538912806,0.006206021,1.0385771232023575
0.66,0.1,0.009997839,1.0316597795491675,0.006187574,1.0223578062315613
0.68,0.1,0.009986168,0.9882471113914821,0.005827143,0.9543237929419892
0.7,0.1,0.00982274,0.9173479875590387,0.005314892,0.8652066236507767
0.72,0.1,0.009402814,0.8006933313203819,0.004567834,0.7449055945954385
0.74,0.1,0.00650123,0.6072055060890907,0.003507119,0.5843033389097873
0.76,0.1,0.003599646,0.40235861787390564,0.002406377,0.4184269963743336
0.78,0.1,0.000698062,0.21327986329402165,0.001394413,0.26196834450364426
0.8,0.1,0.000278136,0.079089608,0.000631417,0.13464685459334141
0.82,0.1,0.000114708,0.004291127,0.000117304,0.035661067
0.84,0.1,0.000103037,0.000677817,2.3586571919164053e-5,0.005729482
0.86,0.1,0.000100431,0.000951207,6.054617719795169e-6,8.125533174954914e-5
0.88,0.1,0.00010004,0.002813785,8.678815833917743e-6,0.000248157
0.9,0.1,0.000100017,0.006827996,2.4566946532424e-5,0.001230735
0.92,0.1,0.00010001,0.010060966927311649,4.3239425991802865e-5,0.003543533
0.94,0.1,0.000100009,0.011545039,6.145792152949744e-5,0.007296158
0.96,0.1,0.000100009,0.010915535764138723,6.703160422418696e-5,0.009813197
0.98,0.1,0.000100009,0.010220569866919329,6.941370365573248e-5,0.011639273248882226
1,0.1,0.000100009,0.009852247,6.784426706640225e-5,0.012258563944564524
0,0.12,0.000100031,0.009900806,4.932708554719922e-5,0.012361249899254714
0.02,0.12,0.000100031,0.010078567,4.583616654472774e-5,0.010778128628680949
0.04,0.12,0.000100031,0.010291478601824363,4.1800844109156474e-5,0.008885255
0.06,0.12,0.000100031,0.009850758,3.538968358125293e-5,0.006378076
0.08,0.12,0.000100032,0.008488861,2.7741721104210927e-5,0.003885231
0.1,0.12,0.00010004,0.006040255,1.928941963546876e-5,0.001553958
0.12,0.12,0.000100063,0.00434229,2.9799311474114632e-5,0.003032193
0.14,0.12,0.000100454,0.004687786,5.9231651905524445e-5,0.007869293
0.16,0.12,0.00010306,0.005088243,8.830669644967448e-5,0.010174746265135816
0.18,0.12,0.000114734,0.032219597512214364,0.000259546,0.061319167869939725
0.2,0.12,0.000278199,0.085464101,0.000534697,0.13726671764607354
0.22,0.12,0.00069822,0.18912994371426745,0.000967774,0.24909911035844282
0.24,0.12,0.003600459,0.37989295382138527,0.001676344,0.4080331565923425
0.26,0.12,0.006502698,0.5828773531022761,0.002427289,0.5733438604309383
0.28,0.12,0.009404936,0.7755672816181765,0.003166645,0.7339464214263705
0.3,0.12,0.009824957,0.9212985985641002,0.003780706,0.8707886316636723
0.32,0.12,0.009988422,1.0215485694002417,0.004261507,0.9833261383552252
0.34,0.12,0.010000096,1.0458875767968487,0.0044651,1.041517966579657
0.36,0.12,0.010002702670528905,1.0394447944543757,0.00452179,1.0681236799697655
0.38,0.12,0.010003093749419767,1.0186719803267805,0.004480999,1.0715408786571055
0.4,0.12,0.010003116331018856,1.005663251712144,0.004396926,1.0550734471244048
0.42,0.12,0.010003124069885386,0.9996808669797744,0.004326309,1.0371757944281619
0.44,0.12,0.010003125,1.0010674426969217,0.004281921,1.020520519466727
0.46,0.12,0.010003124987076083,1.0040213386602033,0.004284213,1.015286213964829
0.48,0.12,0.010003125,1.0060117545179073,0.004292742,1.0129049598854958
0.5,0.12,0.010003125009140697,1.0060183430473255,0.004304189,1.014320425925892
0.52,0.12,0.010003125007225359,1.005049952237861,0.004309196,1.0189694667222153
0.54,0.12,0.010003124987076083,1.0040276069372158,0.004313183,1.0239342143730485
0.56,0.12,0.010003124943483172,1.0042536141770904,0.004329141,1.0309584946685115
0.58,0.12,0.010003124069885386,1.0064446900066992,0.004362463,1.0398469871696583
0.6,0.12,0.010003116331018856,1.0113887615679336,0.004414117,1.0506747495706312
0.62,0.12,0.010003093749419767,1.0198804266317605,0.004463048,1.0537765778996429
0.64,0.12,0.010002702670528905,1.027912380714262,0.004487817,1.047648196336445
0.66,0.12,0.010000096,1.0367132458593373,0.004482221,1.0312915809254504
0.68,0.12,0.009988422,0.9930883041990861,0.00423181,0.9626350681265803
0.7,0.12,0.009824957,0.9218402329249449,0.003874617,0.8726960051984158
0.72,0.12,0.009404936,0.8046085751953315,0.003351014,0.7512747064769495
0.74,0.12,0.006502698,0.6101442484741294,0.002597077,0.5891755836836575
0.76,0.12,0.003600459,0.40425726396511985,0.001814511,0.4217534624735302
0.78,0.12,0.00069822,0.2142193673644398,0.001093095,0.2638657346707353
0.8,0.12,0.000278199,0.079379892,0.000541935,0.13544082470861182
0.82,0.12,0.000114734,0.004292332,0.000146356,0.035713138
0.84,0.12,0.00010306,0.000677791,4.438140302700631e-5,0.005705615
0.86,0.12,0.000100454,0.000958172,1.252624687094019e-5,7.917584340759211e-5
0.88,0.12,0.000100063,0.002844598,9.767830988943506e-6,0.000251287
0.9,0.12,0.00010004,0.006882201,2.036361562087287e-5,0.001254426
0.92,0.12,0.000100032,0.010121007341045561,3.259795737299843e-5,0.003612634
0.94,0.12,0.000100031,0.011598603,4.4571699065530266e-5,0.007405727
0.96,0.12,0.000100031,0.010965474380513728,4.8306655258832824e-5,0.009926845
0.98,0.12,0.000100031,0.010268500316114483,5.002925579468007e-5,0.011751158677049255
1,0.12,0.000100031,0.009900806,4.932708554719922e-5,0.012361249899254714
0,0.14,0.000100422,0.009978299,5.394248859460516e-5,0.012416636416652327
0.02,0.14,0.000100422,0.010157848,4.9545087170164994e-5,0.010826900796208428
0.04,0.14,0.000100422,0.010372359456332195,4.474236342933495e-5,0.008929211
0.06,0.14,0.000100422,0.009929176,3.888848827231558e-5,0.006417125
0.08,0.14,0.000100423,0.008559602,3.298155809724049e-5,0.003914629
0.1,0.14,0.000100431,0.00609705,2.805643479650585e-5,0.00156757
0.12,0.14,0.000100454,0.004381373,6.115705055104466e-5,0.00302341
0.14,0.14,0.000100846,0.004713342,0.000126672,0.007838638
0.16,0.14,0.000103463,0.005119879,0.000220979,0.009987338
0.18,0.14,0.000115183,0.03230966,0.000464566,0.061089762
0.2,0.14,0.000279286,0.085753416,0.000799845,0.13721621139971235
0.22,0.14,0.000700949,0.19009037070695142,0.001273476,0.24958619370647075
0.24,0.14,0.003614531,0.38247656288356735,0.001970046,0.4094642301735447
0.26,0.14,0.006528112,0.5871943366242885,0.002702435,0.5757667931672575
0.28,0.14,0.009441694,0.7815213888619285,0.003423706,0.737335986
0.3,0.14,0.009863356,0.9284702965044027,0.004033923,0.874988161
0.32,0.14,0.01002746,1.0295402713611082,0.004524918,0.9881792732516257
0.34,0.14,0.010039180062631263,1.054059705634057,0.004757664,1.046691169607263
0.36,0.14,0.010041796691535342,1.047548295674622,0.004847567,1.073429690716028
0.38,0.14,0.010042189298897742,1.0265967146821604,0.004839125,1.0768454568087396
0.4,0.14,0.010042212,1.0134838718336663,0.0047685,1.0602723342723117
0.42,0.14,0.010042219737866228,1.0074562825164273,0.004701455,1.0422660187348536
0.44,0.14,0.010042220614878333,1.0088575369920518,0.004650654,1.0255150838382938
0.46,0.14,0.010042220658641621,1.0118354211860132,0.004645688,1.020254581939704
0.48,0.14,0.010042220678869649,1.0138414541833525,0.004648524,1.0178633613904409
0.5,0.14,0.010042220680792472,1.0138472826692448,0.004657758,1.0192895843609988
0.52,0.14,0.010042220678869649,1.0128711199305658,0.004666177,1.0239639195531096
0.54,0.14,0.010042220658641621,1.011840690317629,0.004674568,1.0289551018095737
0.56,0.14,0.010042220614878335,1.0120683923694638,0.004691976,1.0360176749301329
0.58,0.14,0.010042219737866226,1.014276371014091,0.004722686,1.044957007151344
0.6,0.14,0.010042212,1.0192587857023403,0.00477794,1.0558490785912813
0.62,0.14,0.010042189298897743,1.0278185290254858,0.00482295,1.0589780038622758
0.64,0.14,0.010041796691535342,1.035916956854824,0.004829425,1.0528274866152658
0.66,0.14,0.010039180062631263,1.0447944713491777,0.004817338,1.036393773750102
0.68,0.14,0.010027460361222809,1.000828422516044,0.004580289,0.9673572012413552
0.7,0.14,0.009863356,0.9290157648257663,0.00421829,0.8769125537622366
0.72,0.14,0.009441694,0.8108435401748286,0.003689697,0.7547956001492676
0.74,0.14,0.006528112,0.6147831568930112,0.002957775,0.5917700563924526
0.76,0.14,0.003614531,0.4071968961910811,0.002179559,0.42339200480707845
0.78,0.14,0.000700949,0.21560801117932005,0.001417161,0.26464276112528307
0.8,0.14,0.000279286,0.079740335,0.000810428,0.13559113645728701
0.82,0.14,0.000115183,0.004248029,0.000335551,0.035434951
0.84,0.14,0.000103463,0.000682317,0.000136362,0.005664271
0.86,0.14,0.000100846,0.000989361,3.9821902698967615e-5,0.000103261
0.88,0.14,0.000100454,0.002917224,9.520321295080153e-6,0.000261214
0.9,0.14,0.000100431,0.006976488,1.9772255374690988e-5,0.001294782
0.92,0.14,0.000100423,0.010217802,3.264062285522782e-5,0.003686301
0.94,0.14,0.000100422,0.011684307,4.640595156081846e-5,0.007500304
0.96,0.14,0.000100422,0.011044554988791958,5.1498784424868486e-5,0.010012014175341503
0.98,0.14,0.000100422,0.010344198021867361,5.4391029113577856e-5,0.011822901812617848
1,0.14,0.000100422,0.009978299,5.394248859460516e-5,0.012416636416652327
0,0.16,0.000103028,0.010129063436882906,6.197461595731026e-5,0.012422680061947293
0.02,0.16,0.000103028,0.010312280249491934,5.3046915721063627e-5,0.010831800984981816
0.04,0.16,0.000103028,0.010530220704320694,5.0188546300213056e-5,0.008936758
0.06,0.16,0.000103028,0.010082223987549287,5.691348842299706e-5,0.006430707
0.08,0.16,0.000103029,0.008696976,4.811733664257666e-5,0.003928912
0.1,0.16,0.000103037,0.006205277,4.135208468253329e-5,0.001574769
0.12,0.16,0.00010306,0.004453168,0.00012091,0.002997204
0.14,0.16,0.000103463,0.004755873,0.000273739,0.007724153
0.16,0.16,0.000106147,0.005140547,0.000504347,0.009687971
0.18,0.16,0.000118171,0.032372768,0.00068737,0.060495685259807065
0.2,0.16,0.000286533,0.086218563,0.001042503,0.1364620664488384
0.22,0.16,0.000719136,0.1919665395463836,0.001560052,0.24893577787089777
0.24,0.16,0.003708316,0.3875028328041086,0.002215299,0.4091823726001865
0.26,0.16,0.006697495,0.5955897510994533,0.003031005,0.5758772380271521
0.28,0.16,0.009686675,0.7931179853677863,0.003705614,0.737827788
0.3,0.16,0.010119278,0.9424509214607877,0.00437984,0.8757896136598324
0.32,0.16,0.01028764,1.0451262984554488,0.004899063,0.9892219297630062
0.34,0.16,0.010299663945155193,1.0699985811934465,0.005135529,1.0478386298199733
0.36,0.16,0.010302348,1.0633512891652201,0.005256237,1.0746093576101983
0.38,0.16,0.010302751261258992,1.0420474510122244,0.005260673,1.0780072231468683
0.4,0.16,0.010302775,1.0287296251971583,0.005184194,1.0613852052865542
0.42,0.16,0.010302782490019136,1.0226131976927393,0.005117738,1.0433329693550621
0.44,0.16,0.010302783389786838,1.0240437177738928,0.005066339,1.0265456143024247
0.46,0.16,0.010302783434685643,1.0270690086413607,0.005053638,1.0212782099602826
0.48,0.16,0.010302783,1.029105856996704,0.005053277,1.0188861691286046
0.5,0.16,0.010302783457411233,1.029110103689413,0.005063781,1.0203186300611171
0.52,0.16,0.010302783,1.0281185541586948,0.005072077,1.0250015002808386
0.54,0.16,0.010302783,1.027072135267349,0.005080942,1.0300010900548706
0.56,0.16,0.010302783389786841,1.0273029737819641,0.005095292,1.037076767442819
0.58,0.16,0.010302782490019138,1.0295438387623306,0.005121936,1.0460357369592626
0.6,0.16,0.010302775,1.034601134695878,0.00518384,1.0569547283468506
0.62,0.16,0.010302751261258992,1.0432953714661495,0.00529361,1.0601030480438844
0.64,0.16,0.010302348,1.0515263779639334,0.005223156,1.0539567254149964
0.66,0.16,0.010299664,1.0605582401867417,0.005158687,1.0375096994949875
0.68,0.16,0.01028764,1.0159273367737545,0.005261457,0.9683442567800377
0.7,0.16,0.010119278308136862,0.9430102662012416,0.004730957,0.8777211516743997
0.72,0.16,0.009686675,0.8229922139769857,0.003890689,0.7553472161635665
0.74,0.16,0.006697495,0.6237961382228543,0.003613453,0.5919824459565152
0.76,0.16,0.003708316,0.4128720143066979,0.002710424,0.4232547614179872
0.78,0.16,0.000719136,0.21825360413104095,0.001590867,0.2642257938463865
0.8,0.16,0.000286533,0.080345863,0.001094984,0.13504160957916964
0.82,0.16,0.000118171,0.004209955,0.000654121,0.034795527
0.84,0.16,0.000106147,0.000679771,0.000326566,0.005548088
0.86,0.16,0.000103463,0.001033459,0.000112318,0.0001223
0.88,0.16,0.00010306,0.003035459,1.3780766670586554e-5,0.000268729
0.9,0.16,0.000103037,0.007145687,2.154289951965168e-5,0.001328953
0.92,0.16,0.000103029,0.010402446895684786,3.365303903632762e-5,0.003755585
0.94,0.16,0.000103028,0.011853345944923663,4.978082861078259e-5,0.007583683
0.96,0.16,0.000103028,0.011200343803465802,5.521246835140416e-5,0.010069241754689488
0.98,0.16,0.000103028,0.010492521,6.0230329375826605e-5,0.011853065023242288
1,0.16,0.000103028,0.010129063436882906,6.197461595731026e-5,0.012422680061947293
0,0.18,0.000114698,0.009861341,0.000357275,0.011768626
0.02,0.18,0.000114698,0.010041611,0.000323281,0.010254951847282562
0.04,0.18,0.000114698,0.010253483764344738,0.000276567,0.008455876
0.06,0.18,0.000114698,0.009815926,0.000224772,0.006084031
0.08,0.18,0.000114699,0.008468579,0.000178718,0.003717612
0.1,0.18,0.000114708,0.00604625,0.000113869,0.001491117
0.12,0.18,0.000114734,0.004334966,0.000273671,0.002851091
0.14,0.18,0.000115183,0.004618826,0.000661938,0.007402598
0.16,0.18,0.000118171,0.005159901,0.00128553,0.009301806
0.18,0.18,0.000131557,0.031513853,0.003276476,0.057263238191902266
0.2,0.18,0.00031899,0.083376903,0.00585025,0.12912150705611108
0.22,0.18,0.000800596,0.18582104142680206,0.009277726,0.23571872649311276
0.24,0.18,0.004128373,0.376404661,0.013829360264575461,0.38766621941669965
0.26,0.18,0.007456151,0.5792478746608097,0.018757484988536535,0.5457280601952258
0.28,0.18,0.010783928627904359,0.7718069071822767,0.023443071,0.6993032821377968
0.3,0.18,0.011265534657854182,0.9173657347704971,0.027552505794970168,0.8301440240883828
0.32,0.18,0.011452967612312168,1.0174289882648124,0.030867374,0.9377311463200803
0.34,0.18,0.011466353390547308,1.0416431324117428,0.03249975,0.9933420283388821
0.36,0.18,0.011469342000326085,1.0351387961012217,0.033210197158060645,1.0187515690599425
0.38,0.18,0.01146979,1.0143576849026479,0.033242525310057565,1.021992967193453
0.4,0.18,0.011469816313497985,1.0013786404157845,0.032815353620821205,1.0062380235901367
0.42,0.18,0.011469825187070445,0.9954226568193882,0.032374641,0.9891223802933556
0.44,0.18,0.011469826188758898,0.9968239793166765,0.032037581,0.9732017515780194
0.46,0.18,0.011469826238743592,0.9997735680572305,0.031991390684698036,0.9682036388571305
0.48,0.18,0.011469826,1.0017583345331922,0.031999446821547525,0.9659326072062311
0.5,0.18,0.011469826264043415,1.001760762761855,0.032063746,0.9672895553408782
0.52,0.18,0.011469826,1.0007942573737747,0.032120684289827554,0.9717312584584317
0.54,0.18,0.011469826238743592,0.9997746065896443,0.032176716,0.97647366
0.56,0.18,0.011469826,0.999998865,0.032269894,0.9831840835014876
0.58,0.18,0.011469825187070445,1.0021801046498626,0.032433890317792355,0.9916786025252788
0.6,0.18,0.011469816313497989,1.0071038142459938,0.032642544,1.0020299752112265
0.62,0.18,0.01146979,1.0155763625094034,0.032734739,1.0050056598699335
0.64,0.18,0.011469342000326087,1.023604628860746,0.032685866068270376,0.9991629163997306
0.66,0.18,0.011466353,1.032425660577716,0.032207661,0.9835473326850341
0.68,0.18,0.011452967612312168,0.9889659501488872,0.030383753234004086,0.9179305839965657
0.7,0.18,0.011265534657854183,0.9179383754492209,0.028113593,0.8319634945778999
0.72,0.18,0.010783929,0.8009915732231377,0.024445628708120178,0.7158826628600247
0.74,0.18,0.007456151,0.6068249611518721,0.019563396308753686,0.5609493471224043
0.76,0.18,0.004128373,0.40120439526205065,0.014700993303193844,0.4009346845785981
0.78,0.18,0.000800596,0.21157838114045707,0.009930492,0.2501496955068351
0.8,0.18,0.00031899,0.077559552,0.005541563,0.12771166035603015
0.82,0.18,0.000131557,0.004110554,0.002226221,0.032887393
0.84,0.18,0.000118171,0.000744295,0.000695834,0.005463554
0.86,0.18,0.000115183,0.001059735,0.000117307,0.000185245
0.88,0.18,0.000114734,0.003069967,1.957034001755169e-5,0.000262129
0.9,0.18,0.000114708,0.007069323,8.493508176929995e-5,0.00130664
0.92,0.18,0.000114699,0.010183782523086961,0.000200291,0.003629415
0.94,0.18,0.000114698,0.011526984630624435,0.000311259,0.007257233
0.96,0.18,0.000114698,0.010883362938159122,0.000348456,0.009589358
0.98,0.18,0.000114698,0.010199075,0.000364676,0.011254150403455895
1,0.18,0.000114698,0.009861341,0.000357275,0.011768626
0,0.2,0.000278112,0.009317336,0.000943189,0.010804182789073198
0.02,0.2,0.000278112,0.009489708,0.000848577,0.009404774
0.04,0.2,0.000278112,0.009689093,0.0007406,0.007745355
0.06,0.2,0.000278112,0.009271791,0.000586632,0.005567233
0.08,0.2,0.000278115,0.007996704,0.00041703,0.003399044
0.1,0.2,0.000278136,0.005707837,0.00024604,0.001364315
0.12,0.2,0.000278199,0.004092141,0.000473612,0.002637985
0.14,0.2,0.000279286,0.004357068,0.001203726,0.006819486
0.16,0.2,0.000286533,0.00480172,0.002151795,0.00863018
0.18,0.2,0.00031899,0.029573981533945963,0.007039988,0.05277292
0.2,0.2,0.000773464,0.078296513,0.013711042605824274,0.11881085734383084
0.22,0.2,0.001941228,0.17483768965284685,0.022976760269944815,0.21669531063925948
0.24,0.2,0.010010186987936133,0.3549914528305309,0.035855339,0.3562196311455492
0.26,0.2,0.018079146,0.5467600905057066,0.049266366,0.501362929
0.28,0.2,0.026148104738286826,0.7288493004042138,0.062222252431659665,0.6424103251411625
0.3,0.2,0.027315868857304894,0.8665073597891857,0.073165237,0.7626074388867733
0.32,0.2,0.027770342982058667,0.961139549,0.082018048,0.8614657762688165
0.34,0.2,0.0278028,0.984031996,0.086334198,0.9125991925511072
0.36,0.2,0.027810046435928472,0.9778688595242245,0.088103089,0.935990623
0.38,0.2,0.027811133734279042,0.9582034303337285,0.088078679,0.9390140640720664
0.4,0.2,0.027811196516842912,0.9459265652280835,0.086865848,0.924563843
0.42,0.2,0.027811218032851595,0.9402957258969513,0.085702318,0.9088531937791382
0.44,0.2,0.027811220461674665,0.9416260193943101,0.084812744,0.8942289678078987
0.46,0.2,0.027811220582874004,0.9444171711535871,0.084713874,0.8896308625683802
0.48,0.2,0.027811220638894095,0.9462945666465801,0.084756526,0.8875381230558959
0.5,0.2,0.027811220644219217,0.9462956619497762,0.084932918,0.8887801650916882
0.52,0.2,0.027811220638894088,0.9453813344764328,0.085075532,0.8928621156404077
0.54,0.2,0.027811221,0.9444170379921656,0.085208142,0.8972213170363532
0.56,0.2,0.02781122,0.9446285699136321,0.085460395,0.9033866235739398
0.58,0.2,0.027811218032851602,0.9466893604719444,0.08589385,0.9111858946125324
0.6,0.2,0.027811196516842916,0.9513418961614634,0.086524476,0.9206856079982865
0.62,0.2,0.027811133734279042,0.9593542168659802,0.086761441,0.9233939602106807
0.64,0.2,0.027810046435928472,0.9669521317652428,0.086475121,0.9179926893841592
0.66,0.2,0.0278028,0.9753096526304197,0.085622925,0.9036047788354835
0.68,0.2,0.027770343,0.9342344453711113,0.080506674,0.8432788925620616
0.7,0.2,0.027315869,0.8670848356460721,0.073747083,0.7642599677585447
0.72,0.2,0.026148104738286826,0.7564899135035708,0.064617134,0.6575803205438528
0.74,0.2,0.018079145863111476,0.5728394072382011,0.051247243,0.5152425738783452
0.76,0.2,0.010010186987936133,0.378343245,0.037421648693335655,0.36824461242457956
0.78,0.2,0.001941228,0.1990856450733588,0.024232803,0.22974672673922625
0.8,0.2,0.000773464,0.072605496,0.013097829857490287,0.11730601003803674
0.82,0.2,0.00031899,0.00397054,0.004288507,0.030159347
0.84,0.2,0.000286533,0.000729945,0.001096478,0.005042491
0.86,0.2,0.000279286,0.001048692,0.000168086,0.000202551
0.88,0.2,0.000278199,0.003037234,5.522559525698077e-5,0.00024712
0.9,0.2,0.000278136,0.006806323,0.00025355,0.001223965
0.92,0.2,0.000278115,0.009685214,0.000533779,0.003386612
0.94,0.2,0.000278112,0.010876379515228535,0.000828762,0.00673228
0.96,0.2,0.000278112,0.010258687332934464,0.000928148,0.00885141
0.98,0.2,0.000278112,0.009617467,0.000972386,0.010356087421476772
1,0.2,0.000278112,0.009317336,0.000943189,0.010804182789073198
0,0.22,0.000698002,0.008259468,0.002106125,0.009349335
0.02,0.22,0.000698002,0.00841467,0.001899874,0.008121885
0.04,0.22,0.000698002,0.008589607,0.001674513,0.006670009
0.06,0.22,0.000698002,0.008209763,0.001345682,0.004778398
0.08,0.22,0.000698008,0.00706865,0.000940218,0.002907084
0.1,0.22,0.000698062,0.005028555,0.000479862,0.001163139
0.12,0.22,0.00069822,0.003614427,0.000727482,0.002331775
0.14,0.22,0.000700949,0.003889447,0.001825713,0.00598527
0.16,0.22,0.000719136,0.004149532,0.003206112,0.00782798
0.18,0.22,0.000800596,0.026172566418416112,0.012591321,0.046501477
0.2,0.22,0.001941228,0.069696339,0.026492245229094616,0.10393256123309415
0.22,0.22,0.004872065,0.15527310154086663,0.046843560133017256,0.1886018137609899
0.24,0.22,0.025123414344013852,0.3146610585975735,0.076661714,0.3091379237392749
0.26,0.22,0.045374764,0.48439197975512216,0.10779489303464068,0.4345399638783435
0.28,0.22,0.065626114,0.6456922105058581,0.13787830819598723,0.5564618799246949
0.3,0.22,0.06855695,0.7677273635176856,0.1629453059293833,0.6604276953738251
0.32,0.22,0.069697582,0.851670347,0.18292485810920625,0.7459841043266701
0.34,0.22,0.069779042,0.8720121952791189,0.19218035289411078,0.7903089066006546
0.36,0.22,0.06979723,0.8665668114824705,0.1955951061522011,0.8106450456559094
0.38,0.22,0.069799958,0.8491270007498628,0.19498957451127483,0.8133588965703272
0.4,0.22,0.069800116,0.8382295484222095,0.19199392526179235,0.8009121084383871
0.42,0.22,0.06980017,0.833229876,0.18926854218250985,0.7873526700511619
0.44,0.22,0.069800176,0.8344098659957717,0.1873255951248045,0.7747080199076276
0.46,0.22,0.069800176,0.8368881632461123,0.1872176461882655,0.770716665
0.48,0.22,0.069800177,0.8385552642580864,0.18740910894428617,0.7688921840689313
0.5,0.22,0.069800177,0.8385564323016232,0.1878462989182312,0.7699558337998705
0.52,0.22,0.069800177,0.8377448747712405,0.18812163029005882,0.7734899940436072
0.54,0.22,0.069800176,0.8368891304075957,0.1883625459335931,0.7772663944072603
0.56,0.22,0.069800176,0.8370768745652456,0.18891133173455968,0.7826010076078663
0.58,0.22,0.06980017,0.8389049871060897,0.18993416507300007,0.7893374004584905
0.6,0.22,0.069800116,0.8430315947530965,0.19149664173005354,0.7975320659834272
0.62,0.22,0.069799958,0.8501390052196427,0.1924032661483392,0.7998181252877143
0.64,0.22,0.06979723,0.8568802089321912,0.19207277374912385,0.795071894
0.66,0.22,0.069779042,0.8642976033281043,0.1903913618383314,0.7825347514013744
0.68,0.22,0.069697582,0.8278620412058911,0.17928465810336597,0.7302608133880335
0.7,0.22,0.06855695,0.768292282,0.16402526553881272,0.661825076
0.72,0.22,0.065626114,0.6701623310132344,0.14252151184549663,0.5694778765574883
0.74,0.22,0.045374764,0.5073202771094157,0.11208152422508907,0.4463528871879695
0.76,0.22,0.025123414344013852,0.3348874285775233,0.080291576,0.3192142325641396
0.78,0.22,0.004872065,0.17609446636580883,0.049934474897046874,0.19943375376104086
0.8,0.22,0.001941228,0.064246705,0.025496795444575362,0.10214691089486391
0.82,0.22,0.000800596,0.003764308,0.006837606,0.026748032397393127
0.84,0.22,0.000719136,0.000607345,0.00192865,0.004315591
0.86,0.22,0.000700949,0.000922595,0.000264459,0.000142162
0.88,0.22,0.00069822,0.002820025,0.0001317,0.0002201
0.9,0.22,0.000698062,0.006177952,0.000580402,0.00105063
0.92,0.22,0.000698008,0.008661203,0.001191539,0.002963322
0.94,0.22,0.000698002,0.009624249,0.001862394,0.005884651
0.96,0.22,0.000698002,0.009064658,0.002078743,0.007701473
0.98,0.22,0.000698002,0.008501929,0.002170865,0.008984324
1,0.22,0.000698002,0.008259468,0.002106125,0.009349335
0,0.24,0.003599334,0.006147681,0.004250328,0.007154203
0.02,0.24,0.003599334,0.006261518,0.003876712,0.006199142
0.04,0.24,0.003599335,0.006386793,0.003473731,0.005070191
0.06,0.24,0.003599336,0.006090066,0.002854563,0.003611741
0.08,0.24,0.003599368,0.005223201,0.00204528,0.002185201
0.1,0.24,0.003599646,0.003682787,0.001052,0.000873753
0.12,0.24,0.003600459,0.002676768,0.001221988,0.001891712
0.14,0.24,0.003614531,0.003006937,0.002653227,0.004991875
0.16,0.24,0.003708316,0.003572825,0.003534567,0.006889324
0.18,0.24,0.004128373,0.020795274,0.019814237805752446,0.037160759
0.2,0.24,0.010010186987936133,0.053805797478036044,0.046223185757733064,0.081564103
0.22,0.24,0.025123414344013852,0.11761694417291706,0.087007142,0.14633996872592564
0.24,0.24,0.12955204682323943,0.2353964075089151,0.1491347788751441,0.23821988323565785
0.26,0.24,0.23398067930246513,0.36082178807048415,0.21423984147165587,0.33380808162585673
0.28,0.24,0.3384093117816908,0.4801658064766179,0.2772585577808982,0.42677957883360995
0.3,0.24,0.35352253913776843,0.5706497082255735,0.3293854810076788,0.5061256556412231
0.32,0.24,0.35940435265044396,0.6330364939255009,0.37042240845473917,0.5714866264965516
0.34,0.24,0.35982441032668777,0.6483545151078918,0.3885298789672704,0.6054707173496341
0.36,0.24,0.35991819557075955,0.6445151974441481,0.3943870638223519,0.621174443
0.38,0.24,0.35993226740847784,0.6317150866765493,0.3919772408577684,0.6234352474458514
0.4,0.24,0.3599330799417166,0.623636727,0.3853102168804724,0.614056214
0.42,0.24,0.3599333584023455,0.619902293,0.3795096925675708,0.6037876456226086
0.44,0.24,0.3599333898362238,0.6207363855288259,0.37564781208619785,0.5941691193948607
0.46,0.24,0.3599333914047882,0.6225659430135249,0.3756571606908433,0.5911042304920792
0.48,0.24,0.3599333921298013,0.6238022314411684,0.3762373619297569,0.5896888816009674
0.5,0.24,0.3599333921987191,0.6238114261820915,0.37720581794211866,0.5904792047338614
0.52,0.24,0.35993339212980124,0.6232142315362048,0.37767728042010024,0.5931744945267621
0.54,0.24,0.3599333914047881,0.6225840031434592,0.37805725772745336,0.5960584766013656
0.56,0.24,0.3599333898362239,0.6227282982481837,0.37914315653074254,0.600120725
0.58,0.24,0.3599333584023455,0.6240891739791632,0.3813525839164593,0.6052282511703715
0.6,0.24,0.3599330799417166,0.6271538069050168,0.38481993065321707,0.6114219825455298
0.62,0.24,0.35993226740847784,0.6323783563252707,0.38729858668256095,0.6130433445919974
0.64,0.24,0.35991819557075955,0.6372858861661419,0.38742998514371424,0.6092699421637902
0.66,0.24,0.35982441032668777,0.6426323072228669,0.38492735040162107,0.599525936
0.68,0.24,0.35940435265044396,0.615410334,0.36251972343623134,0.5594948764885952
0.7,0.24,0.3535225391377685,0.5710473782785181,0.3313741791383945,0.5071588982786224
0.72,0.24,0.33840931178169087,0.49813669893660484,0.2868443918139785,0.4366290405803955
0.74,0.24,0.23398067930246513,0.377522686,0.22328530615159212,0.34267189301553214
0.76,0.24,0.12955204682323945,0.24988434741211338,0.1570874290409344,0.2456610629277944
0.78,0.24,0.025123414,0.13234749871705687,0.094743281,0.1541963236523347
0.8,0.24,0.010010187,0.049292110916536125,0.045573471,0.079752022
0.82,0.24,0.004128373,0.003556508,0.009547305,0.021803556308680496
0.84,0.24,0.003708316,0.000782223,0.001790479,0.004069171
0.86,0.24,0.003614531,0.000788066,0.000192088,0.00029527
0.88,0.24,0.003600459,0.002170853,0.000226105,0.000171906
0.9,0.24,0.003599646,0.004634452,0.001104492,0.000842904
0.92,0.24,0.003599368,0.006461395,0.002404884,0.002282259
0.94,0.24,0.003599336,0.007154658,0.003770049,0.004506987
0.96,0.24,0.003599335,0.006732726,0.004200927,0.005902532
0.98,0.24,0.003599334,0.006316269,0.004381871,0.006883518
1,0.24,0.003599334,0.006147681,0.004250328,0.007154203
0,0.26,0.006500666,0.003869871,0.006531118,0.004853351
0.02,0.26,0.006500666,0.003937294,0.005981899,0.0041872
0.04,0.26,0.006500668,0.004008261,0.005394026,0.003399957
0.06,0.26,0.00650067,0.003803477,0.004471071,0.002397084
0.08,0.26,0.006500727,0.003236015,0.00323329,0.001436599
0.1,0.26,0.00650123,0.002238766,0.001682196,0.000578103
0.12,0.26,0.006502698,0.001672116,0.001745571,0.001422633
0.14,0.26,0.006528112,0.002041045,0.003637954,0.003737623
0.16,0.26,0.006697495,0.00238073,0.004859515,0.005751426
0.18,0.26,0.007456151,0.014242491959711334,0.027620608322121466,0.027305028719209305
0.2,0.26,0.018079146,0.036457766545892265,0.066724994,0.058031859
0.22,0.26,0.045374764033100354,0.076951986,0.12944924440780656,0.10197129843591986
0.24,0.26,0.23398067930246513,0.14987995315745642,0.22606915810948364,0.16388610194774697
0.26,0.26,0.42258659457183023,0.2275573452334961,0.3274305934449702,0.22827894531311438
0.28,0.26,0.6111925098411952,0.3016124387320203,0.4255516254459897,0.2909256825637311
0.3,0.26,0.6384881280111839,0.3580035376786054,0.5065045787209032,0.34446826904865235
0.32,0.26,0.6491111228227129,0.3971058450720586,0.5699784939934321,0.38865737817658935
0.34,0.26,0.6498697783811839,0.4070294086225162,0.5975097627051349,0.41180013941424004
0.36,0.26,0.6500391615415008,0.4049721571779813,0.6059577509500262,0.42264920315318305
0.38,0.26,0.6500645763321513,0.3972333848182844,0.6016114159540789,0.42443941964256415
0.4,0.26,0.6500660438279093,0.39221351936113674,0.5910227030701515,0.41828362803147123
0.42,0.26,0.6500665467486175,0.38984400043832407,0.5819417999097795,0.4114719571769705
0.44,0.26,0.650066604,0.3902921335442692,0.5760377032810273,0.4050315615608775
0.46,0.26,0.6500666063534954,0.3914159699260741,0.5761761981153806,0.4029396457124699
0.48,0.26,0.6500666076629235,0.39218466713229055,0.577173972,0.40195411241266954
0.5,0.26,0.6500666077873942,0.39220397901497234,0.5787087871775329,0.4024576766518273
0.52,0.26,0.6500666076629233,0.39184081816808264,0.5793860624080696,0.40427120086163565
0.54,0.26,0.6500666063534954,0.3914567671984847,0.5799110108971253,0.406217025
0.56,0.26,0.6500666035205512,0.39155499953575107,0.5815680261797778,0.40894188994991615
0.58,0.26,0.6500665467486175,0.392409503,0.5850421845710305,0.412337629
0.6,0.26,0.6500660438279094,0.39432293866971213,0.5905450141006017,0.4164287346522343
0.62,0.26,0.6500645763321513,0.3974932894691856,0.5947091982931236,0.417347208
0.64,0.26,0.6500391615415008,0.4003867545729287,0.5953357730470694,0.41458777
0.66,0.26,0.6498697783811839,0.4034435817916799,0.5919917417184126,0.4077669675508866
0.68,0.26,0.6491111228227129,0.38613603899050675,0.5575804298038594,0.3805750299158013
0.7,0.26,0.6384881280111839,0.35818284089230334,0.509494167,0.3451253996259688
0.72,0.26,0.6111925098411952,0.312552723,0.4404511421241146,0.2974834259261738
0.74,0.26,0.42258659457183023,0.23759651342416555,0.3416591249420159,0.23409831071663176
0.76,0.26,0.23398067930246516,0.15836629745842487,0.23877581806489784,0.16865694236283835
0.78,0.26,0.045374764,0.085322058,0.1422380245894786,0.10683997528680494
0.8,0.26,0.018079146,0.033323824929953304,0.066678613,0.056296512412136845
0.82,0.26,0.007456151,0.003312183,0.012220634393535221,0.016803960163099454
0.84,0.26,0.006697495,0.000611592,0.002510218,0.003245917
0.86,0.26,0.006528112,0.00044692,0.000279988,0.000214091
0.88,0.26,0.006502698,0.001336011,0.000358952,0.000113343
0.9,0.26,0.00650123,0.002925347,0.00173162,0.000546896
0.92,0.26,0.006500727,0.004072961,0.003702691,0.001529769
0.94,0.26,0.00650067,0.004490716,0.005794393,0.003059739
0.96,0.26,0.006500668,0.00422309,0.006454911,0.004010322
0.98,0.26,0.006500666,0.003964727,0.006731893,0.004676226
1,0.26,0.006500666,0.003869871,0.006531118,0.004853351
0,0.28,0.009401998,0.00181078,0.008700736,0.002712809
0.02,0.28,0.009401998,0.001834804,0.007984872,0.002327776
0.04,0.28,0.009402,0.001857877,0.007221607,0.001871451
0.06,0.28,0.009402004,0.001747016,0.006014182,0.001300918
0.08,0.28,0.009402087,0.001466506,0.004375026,0.00077425
0.1,0.28,0.009402814,0.000980531,0.002304296,0.000327471
0.12,0.28,0.009404936,0.000794608,0.00225505,0.000979341
0.14,0.28,0.009441694,0.001159844,0.004478719,0.002668204
0.16,0.28,0.009686675,0.001707617,0.005458685,0.004519139
0.18,0.28,0.010783928627904359,0.008308518,0.034386007,0.017481825853875706
0.2,0.28,0.026148104738286826,0.019672655122418482,0.085927333,0.035275367786241116
0.22,0.28,0.065626114,0.038950493,0.16956258678164823,0.060006406326252926
0.24,0.28,0.3384093117816908,0.071920796,0.2990464724162358,0.094309105
0.26,0.28,0.6111925098411952,0.1069424636861396,0.43492060971804664,0.12992454404145692
0.28,0.28,0.8839757079006997,0.14034704218775496,0.5663700723688482,0.16452933044424128
0.3,0.28,0.9234537168845993,0.16602676684138246,0.6746628142847431,0.1941692234309418
0.32,0.28,0.9388178929949819,0.18409947400695562,0.7594195140333228,0.21872474414378104
0.34,0.28,0.9399151464356799,0.18909624532598227,0.7958995973851839,0.23177984214933106
0.36,0.28,0.940160128,0.18860223987927993,0.8068184785101088,0.23808048305732857
0.38,0.28,0.9401968852558247,0.1854115694524447,0.8006472714688362,0.23938446864409646
0.4,0.28,0.9401990077141021,0.18315879284505804,0.7863396631578845,0.2361910523024835
0.42,0.28,0.9401997350948894,0.18202915100183137,0.7741459136961752,0.23257001242883632
0.44,0.28,0.9401998172048783,0.18213614209800413,0.7663029375921159,0.2290735747262627
0.46,0.28,0.9401998213022028,0.18262250087238877,0.7665635790911484,0.2278922239561064
0.48,0.28,0.9401998231960456,0.1829667839755905,0.7679572450810377,0.2273144017021228
0.5,0.28,0.9401998233760693,0.18299176337813305,0.7700284355673922,0.22755912188867145
0.52,0.28,0.9401998231960454,0.18284031853392263,0.7708988619287653,0.22855081922354145
0.54,0.28,0.9401998213022026,0.18267938615291618,0.771559388,0.22962078986113377
0.56,0.28,0.9401998172048784,0.18273441838792526,0.7737567777391665,0.23110237778920908
0.58,0.28,0.9401997350948895,0.18312671795135904,0.7784288652762861,0.23291551012738293
0.6,0.28,0.9401990077141023,0.18399353146342182,0.7858619153846134,0.2350698859092349
0.62,0.28,0.9401968852558247,0.18531026905494438,0.7916313019205905,0.23536571663067385
0.64,0.28,0.940160128,0.18639508140730165,0.7927289125216217,0.23358193881481537
0.66,0.28,0.9399151464356799,0.1874066703213602,0.788581622,0.22951321387838142
0.68,0.28,0.9388178929949818,0.17909556820943234,0.7428254277838846,0.21426630800358823
0.7,0.28,0.9234537168845993,0.16600901737589482,0.6787058582760784,0.19451090228507556
0.72,0.28,0.8839757079006997,0.14508324628982458,0.5864313290103434,0.16812364516305284
0.74,0.28,0.6111925098411952,0.11121406892737112,0.4542113471716308,0.13305379927755323
0.76,0.28,0.33840931178169087,0.075457846,0.31647523416886414,0.096831105
0.78,0.28,0.065626114,0.042228918774334545,0.18732888439473333,0.0624214
0.8,0.28,0.026148104738286795,0.017994913038728685,0.086546475,0.033982678
0.82,0.28,0.010783928627904376,0.002637771,0.014493614572619763,0.011398540447786125
0.84,0.28,0.009686675,0.000682337,0.002322621,0.002704968
0.86,0.28,0.009441694,0.000302155,0.00023117,0.000326331
0.88,0.28,0.009404936,0.000642169,0.000454669,6.623916768353012e-5
0.9,0.28,0.009402814,0.001345034,0.002269629,0.00033003
0.92,0.28,0.009402087,0.001883576,0.004912373,0.000854735
0.94,0.28,0.009402004,0.002084943,0.007691448,0.00170083
0.96,0.28,0.009402,0.00196445,0.008579965,0.002239932
0.98,0.28,0.009401998,0.001849728,0.008959269,0.00261564
1,0.28,0.009401998,0.00181078,0.008700736,0.002712809
0,0.3,0.009821888,0.000522913,0.010351629892500208,0.001110755
0.02,0.3,0.009821888,0.000523698,0.009504513,0.000949304
0.04,0.3,0.00982189,0.000522022,0.008601864,0.000755726
0.06,0.3,0.009821894,0.000484832,0.007174835,0.000520278
0.08,0.3,0.00982198,0.00040443,0.005234125,0.000319242
0.1,0.3,0.00982274,0.000268864,0.002775855,0.000168432
0.12,0.3,0.009824957,0.000277553,0.002659292,0.000604137
0.14,0.3,0.009863356,0.000533165,0.005233689,0.001583961
0.16,0.3,0.010119278,0.000845659,0.00650113,0.003087772
0.18,0.3,0.011265534657854182,0.003538291,0.040373311,0.009119013
0.2,0.3,0.027315868857304894,0.007486229,0.10103721501629256,0.016989027
0.22,0.3,0.06855695,0.013409670463156808,0.20035978477979213,0.027483289369918902
0.24,0.3,0.3535225391377685,0.0221266,0.3546056795578401,0.041364765
0.26,0.3,0.6384881280111839,0.031293522,0.516464889,0.05569398
0.28,0.3,0.9234537168845993,0.039970633,0.6729968142977858,0.069539965
0.3,0.3,0.9646947982916475,0.046867622053258166,0.8018561423637682,0.081458025
0.32,0.3,0.9807451324910982,0.051944805,0.9026269448836598,0.091432843
0.34,0.3,0.9818913888408155,0.053664007867173416,0.9458670841302195,0.096930513
0.36,0.3,0.9821473106763317,0.053863998,0.9586818817587113,0.099747131
0.38,0.3,0.98218571,0.053264648129998406,0.9511756436425669,0.10056971406645414
0.4,0.3,0.9821879272527829,0.052684069,0.9340864842427101,0.099505452
0.42,0.3,0.9821886871181111,0.052343479,0.9195561502533729,0.098201828
0.44,0.3,0.9821887728951001,0.052300110863984756,0.9102485916581973,0.096861217
0.46,0.3,0.9821887771754095,0.052408566,0.9105932521757663,0.096369972
0.48,0.3,0.9821887791538305,0.052493212,0.9122785564778748,0.096112519
0.5,0.3,0.9821887793418941,0.052509764281691906,0.9147511265029108,0.096178027
0.52,0.3,0.9821887791538306,0.052481026,0.9157692371454679,0.096558858
0.54,0.3,0.9821887771754094,0.052450611,0.9165344843208213,0.09697569
0.56,0.3,0.9821887728951004,0.052472656645856056,0.9191393350407193,0.097539265
0.58,0.3,0.9821886871181114,0.052577261985128694,0.9247105055064446,0.098199617
0.6,0.3,0.982187927,0.052795087,0.9335891236963755,0.098958997
0.62,0.3,0.98218571,0.053053121,0.9405526502375006,0.098871606
0.64,0.3,0.9821473106763317,0.053153604,0.9419914906333519,0.097902485
0.66,0.3,0.9818913888408156,0.053103332113818215,0.9372198660127317,0.095979498
0.68,0.3,0.9807451324910982,0.050613947,0.8829193624577942,0.089672194
0.7,0.3,0.9646947982916476,0.046846673,0.8067474822571358,0.081616182
0.72,0.3,0.9234537168845994,0.04121067,0.6970189190115026,0.071019276
0.74,0.3,0.6384881280111839,0.032306683701979165,0.5395990756296045,0.056946466866291526
0.76,0.3,0.3535225391377685,0.022951757022450475,0.37558613904144866,0.042385025715557266
0.78,0.3,0.06855695,0.013981013343745744,0.22181272953339365,0.028309664858908064
0.8,0.3,0.027315868857304866,0.006825053,0.10192175490369573,0.016312910569076366
0.82,0.3,0.011265534657854199,0.001728189,0.016518403693251325,0.006493379
0.84,0.3,0.010119278308136838,0.000431712,0.002826467,0.001992404
0.86,0.3,0.009863356,0.000104964,0.000282751,0.000326035
0.88,0.3,0.009824957,0.000174507,0.000540607,4.091536946739912e-5
0.9,0.3,0.00982274,0.000376085,0.002678615,0.000121884
0.92,0.3,0.00982198,0.000524699,0.005778895,0.000346096
0.94,0.3,0.009821894,0.00058645,0.009090171,0.000695177
0.96,0.3,0.00982189,0.000560888,0.010171829153529353,0.000915216
0.98,0.3,0.009821888,0.000533989,0.010645559521809142,0.001069744
1,0.3,0.009821888,0.000522913,0.010351629892500208,0.001110755
0,0.32,0.009985302,5.210038927859294e-6,0.011498886043611132,9.925988937304601e-5
0.02,0.32,0.009985302,5.059007350115462e-6,0.010554493357402056,8.710321101866205e-5
0.04,0.32,0.009985304,4.944185575375598e-6,0.00954773,7.037512709058882e-5
0.06,0.32,0.009985308,7.030353031454515e-6,0.007962656,5.5139972247319235e-5
0.08,0.32,0.009985396,8.70545434223094e-6,0.005811762,5.699345100580644e-5
0.1,0.32,0.009986168,1.4296650744948548e-5,0.00308835,7.80377666191675e-5
0.12,0.32,0.009988422,4.7291086572201615e-5,0.002948163,0.000305754
0.14,0.32,0.010027460361222809,0.000144687,0.005784999,0.000747713
0.16,0.32,0.01028764,0.000340874,0.007110565,0.001479194
0.18,0.32,0.011452967612312168,0.000592034,0.044828451415755054,0.002600401
0.2,0.32,0.027770343,0.000777474,0.11208854744865462,0.003620983
0.22,0.32,0.069697582,0.000866331,0.22223416624900974,0.004666883
0.24,0.32,0.35940435265044396,0.000701164,0.3933381999775535,0.005677442
0.26,0.32,0.6491111228227129,0.000568161,0.5728859096656973,0.006727745
0.28,0.32,0.9388178929949819,0.000460049,0.7464965582531907,0.007648899
0.3,0.32,0.9807451324910982,0.000409661,0.8893726916148987,0.008582298
0.32,0.32,0.9970625078608447,0.000424321,1.0010712851578076,0.009452524
0.34,0.32,0.9982278353173243,0.000554227,1.0489495632641934,0.009962654
0.36,0.32,0.9984880151119341,0.000547179,1.0630912414446085,0.010441396101471875
0.38,0.32,0.9985270533197415,0.000491674,1.0547082326293171,0.010705919713130856
0.4,0.32,0.9985293074561278,0.000493547,1.0357359572687657,0.010727101264416688
0.42,0.32,0.9985300799638924,0.000493292,1.0196164373960335,0.010714717894857133
0.44,0.32,0.998530167,0.000481345,1.0093043419676588,0.010656128
0.46,0.32,0.9985301715195399,0.00047669,1.0096987724800135,0.010618403010157294
0.48,0.32,0.9985301735308774,0.000475828,1.0115771336691937,0.010574418338074362
0.5,0.32,0.998530174,0.000482182,1.0143215533587084,0.010554002128769852
0.52,0.32,0.9985301735308773,0.000479586,1.0154432962468587,0.010571320927106173
0.54,0.32,0.9985301715195399,0.000478722,1.0162833391219548,0.010593106217649407
0.56,0.32,0.9985301671680162,0.000479699,1.0191679831384222,0.010619963067726468
0.58,0.32,0.9985300799638926,0.000484793,1.0253513117901647,0.010627382430975895
0.6,0.32,0.9985293074561279,0.000489899,1.0352118062672453,0.010596147906872482
0.62,0.32,0.9985270533197416,0.000481255,1.0429767814849427,0.010499077849597721
0.64,0.32,0.9984880151119341,0.000487461,1.0446313685798572,0.010261447522681356
0.66,0.32,0.9982278353173244,0.000474452,1.0394170426639004,0.009918694
0.68,0.32,0.9970625078608446,0.000532724,0.979272913,0.009404101
0.7,0.32,0.9807451324910981,0.000522976,0.8948641418202663,0.008685351
0.72,0.32,0.9388178929949819,0.000556231,0.7732255262685891,0.007859674
0.74,0.32,0.6491111228227129,0.000518808,0.5985975650544437,0.006861442
0.76,0.32,0.35940435265044396,0.000596245,0.4166343969375906,0.005724203
0.78,0.32,0.069697582,0.000666558,0.24599814304649364,0.004557421
0.8,0.32,0.027770342982058632,0.000568894,0.11294834337885652,0.003469506
0.82,0.32,0.011452967612312187,0.000428049,0.018291136,0.00224166
0.84,0.32,0.010287640155832575,0.000243126,0.002997909,0.00113429
0.86,0.32,0.010027460361222776,8.081029922627483e-5,0.000263057,0.000379441
0.88,0.32,0.009988422,1.4700914220612213e-5,0.000585157,3.442887833535934e-5
0.9,0.32,0.009986168,7.722801707019332e-6,0.002880705,2.825619041294818e-5
0.92,0.32,0.009985396,5.5730688264591455e-6,0.006311044,3.8227206938342776e-5
0.94,0.32,0.009985308,9.472033892133258e-6,0.010015581914823029,6.500421552341987e-5
0.96,0.32,0.009985304,7.2398380559755645e-6,0.011253227682741064,8.129561620535108e-5
0.98,0.32,0.009985302,5.709128444555121e-6,0.011810366562403096,9.668749985087992e-5
1,0.32,0.009985302,5.210038927859294e-6,0.011498886043611132,9.925988937304601e-5
0,0.34,0.009996972,7.462133672273701e-6,0.011796939925275716,1.5672614111617697e-5
0.02,0.34,0.009996972,8.170514170787749e-6,0.010817069428988838,1.7219693314855243e-5
0.04,0.34,0.009996974,9.190897031650964e-6,0.00977092,1.3251133374639909e-5
0.06,0.34,0.009996979,1.06400243245066e-5,0.008134533,1.5735345358158945e-5
0.08,0.34,0.009997066,1.2544931350248256e-5,0.005925808,2.6215980295327002e-5
0.1,0.34,0.009997839,1.637318507095789e-5,0.003136553,5.4465074991909304e-5
0.12,0.34,0.010000096,2.199960659140822e-5,0.003030969,0.000148069
0.14,0.34,0.010039180062631263,3.582926843338149e-5,0.006001396,0.000292018
0.16,0.34,0.010299663945155193,7.045664578985191e-5,0.007461613,0.000477137
0.18,0.34,0.011466353390547308,9.801654557299561e-5,0.046504748,0.000520172
0.2,0.34,0.0278028,0.00018106,0.11581454301584405,0.000737467
0.22,0.34,0.069779042,0.00023565,0.2287378194896038,0.001034531
0.24,0.34,0.35982441032668777,0.000465063,0.40364490687190646,0.000995657
0.26,0.34,0.6498697783811839,0.000686866,0.5871631234165204,0.00125898
0.28,0.34,0.9399151464356799,0.000825471,0.764610422,0.001219292
0.3,0.34,0.9818913888408155,0.000831384,0.9106676681146203,0.001440645
0.32,0.34,0.9982278353173243,0.000794546,1.024873612461484,0.001574053
0.34,0.34,0.9993945247627165,0.000753017,1.073855972053508,0.001585927
0.36,0.34,0.9996550086452405,0.000757925,1.0883493499317511,0.001654909
0.38,0.34,0.999694092,0.000744512,1.0798098165236307,0.001695444
0.4,0.34,0.9996963492503026,0.00072419,1.0604218800250418,0.001718933
0.42,0.34,0.9996971226609439,0.000720462,1.0439417846935757,0.00170323
0.44,0.34,0.9996972099669881,0.00072424,1.0333907571048309,0.001686852
0.46,0.34,0.999697214,0.000722119,1.0337868912921964,0.0016779
0.48,0.34,0.9996972163372863,0.000720322,1.0357021396140977,0.001672036
0.5,0.34,0.9996972165287021,0.000719695,1.038506629446966,0.001674359
0.52,0.34,0.9996972163372861,0.000720033,1.0396562891572458,0.001672014
0.54,0.34,0.999697214,0.000720269,1.040518313524431,0.001680119
0.56,0.34,0.9996972099669881,0.000722077,1.0434707522951736,0.001677672
0.58,0.34,0.9996971226609439,0.000728471,1.0497949373915596,0.001681935
0.6,0.34,0.9996963492503027,0.000735521,1.0598777699051078,0.00167893
0.62,0.34,0.999694092,0.000753124,1.0678114616610104,0.001682334
0.64,0.34,0.9996550086452405,0.000782525,1.0694928328748938,0.001666597
0.66,0.34,0.9993945247627166,0.00084424,1.064146421213837,0.00158795
0.68,0.34,0.9982278353173242,0.000913047,1.002631209,0.001623183
0.7,0.34,0.9818913888408156,0.000965816,0.9163057540359578,0.001482462
0.72,0.34,0.9399151464356799,0.000976689,0.7919199620780968,0.001253007
0.74,0.34,0.6498697783811839,0.000776758,0.6133209825914487,0.001287482
0.76,0.34,0.35982441032668777,0.000533857,0.42721439770244335,0.001005515
0.78,0.34,0.069779042,0.000269007,0.2526145336369012,0.001024673
0.8,0.34,0.027802799867056024,0.000126162,0.1163437266024952,0.000630126
0.82,0.34,0.011466353390547326,8.479662689064374e-5,0.018952915975126938,0.000566804
0.84,0.34,0.010299663945155168,0.000101491,0.003009908,0.000472317
0.86,0.34,0.010039180062631232,5.733192679311572e-5,0.000246756,0.000281382
0.88,0.34,0.010000096,1.4533178531800513e-5,0.000573584,5.7327117232985135e-5
0.9,0.34,0.009997839,8.505169738379826e-6,0.002860804,1.6816498641966185e-5
0.92,0.34,0.009997066,7.674917867766242e-6,0.006349248,9.229422418497107e-6
0.94,0.34,0.009996979,8.331952387276184e-6,0.010180639,1.4090835347477292e-5
0.96,0.34,0.009996974,8.86306496868906e-6,0.011494792561095273,1.400089266228252e-5
0.98,0.34,0.009996972,8.438579165759128e-6,0.012101548227290596,1.579987779403384e-5
1,0.34,0.009996972,7.462133672273701e-6,0.011796939925275716,1.5672614111617697e-5
0,0.36,0.009999578,3.3183607168923724e-5,0.01174484,7.6035188999867495e-6
0.02,0.36,0.009999578,3.3828440315953575e-5,0.010758206432266042,8.171153439170693e-6
0.04,0.36,0.00999958,3.4965947170531556e-5,0.009703152,8.907521257910622e-6
0.06,0.36,0.009999584,3.5585639478740894e-5,0.008062246,1.0852076797340042e-5
0.08,0.36,0.009999672,3.407124386037655e-5,0.005859042,1.9030485551146062e-5
0.1,0.36,0.010000445311387718,2.909922606787319e-5,0.003085008,3.382003859824991e-5
0.12,0.36,0.010002702670528905,2.266282901627753e-5,0.003023999,5.403833999902023e-5
0.14,0.36,0.010041796691535342,2.1080194539864217e-5,0.006059006,7.040940509014534e-5
0.16,0.36,0.010302348,2.2196849959816253e-5,0.007436519,7.363535283200411e-5
0.18,0.36,0.011469342000326085,0.000119053,0.047003261,7.330560701996995e-5
0.2,0.36,0.027810046435928472,0.000315375,0.11639697881373923,0.000122599
0.22,0.36,0.06979723,0.000737626,0.22863992519136378,0.000209327
0.24,0.36,0.35991819557075955,0.001486344,0.4021625015336735,0.000284759
0.26,0.36,0.6500391615415008,0.002248638,0.5841901530045087,0.000397904
0.28,0.36,0.940160128,0.00286463,0.7601929079712753,0.00046607
0.3,0.36,0.9821473106763317,0.003222206,0.9051029561086105,0.000536058
0.32,0.36,0.9984880151119342,0.003402836,1.0184447243641104,0.000571814
0.34,0.36,0.9996550086452405,0.003387396,1.067103625244568,0.000574081
0.36,0.36,0.9999155604207248,0.003345702,1.0815416285623243,0.000564009
0.38,0.36,0.9999546544417313,0.003301664,1.0731162439320232,0.000551723
0.4,0.36,0.9999569118008724,0.003272771,1.0538916029666463,0.000545139
0.42,0.36,0.9999576854130967,0.003257149,1.0375393016374184,0.000535397
0.44,0.36,0.9999577727418967,0.003256952,1.0270579943895861,0.00052792
0.46,0.36,0.999957777,0.003259974,1.0274406882631748,0.000523516
0.48,0.36,0.9999577791138552,0.003261435,1.0293336367329184,0.00052142
0.5,0.36,0.9999577793053209,0.003259726,1.0321146734691853,0.00052295
0.52,0.36,0.999957779,0.003258866,1.0332603950948458,0.000525088
0.54,0.36,0.999957777,0.003257867,1.0341214288231242,0.000529347
0.56,0.36,0.9999577727418968,0.003261534,1.0370560248008998,0.000533209
0.58,0.36,0.9999576854130969,0.003272753,1.043333601959323,0.000542151
0.6,0.36,0.9999569118008724,0.003292062,1.053337773647563,0.000554703
0.62,0.36,0.9999546544417313,0.003334013,1.0611939284092289,0.000567872
0.64,0.36,0.9999155604207248,0.003387062,1.0628353480024546,0.000584885
0.66,0.36,0.9996550086452405,0.003473492,1.0574910675014408,0.000598478
0.68,0.36,0.9984880151119341,0.003451327,0.9964008443368083,0.000594079
0.7,0.36,0.9821473106763318,0.003355904,0.9106933937311388,0.000552681
0.72,0.36,0.940160128,0.003136488,0.7872314517853881,0.000502272
0.74,0.36,0.6500391615415008,0.002467868,0.6099696435686971,0.000418252
0.76,0.36,0.3599181955707595,0.001699981,0.4252570243639283,0.000296286
0.78,0.36,0.06979723,0.000922015,0.2518838059957866,0.000248629
0.8,0.36,0.027810046435928437,0.000357019,0.11641272344372908,0.000143601
0.82,0.36,0.011469342000326104,4.000294035119196e-5,0.019408690819156228,9.72133384697883e-5
0.84,0.36,0.010302348467019808,2.23743884819966e-5,0.003109313,0.000123148
0.86,0.36,0.010041796691535307,2.571359518027737e-5,0.000222738,0.000116704
0.88,0.36,0.010002703,2.58470755355664e-5,0.000552317,6.016384624670494e-5
0.9,0.36,0.010000445311387815,2.8686502548917644e-5,0.002756198,2.2882541799468316e-5
0.92,0.36,0.009999672,3.271806070770287e-5,0.006217216,7.28675970933121e-6
0.94,0.36,0.009999584,3.526955517515764e-5,0.010057548159313886,5.821316813170034e-6
0.96,0.36,0.00999958,3.501189080257808e-5,0.011401875,6.361220401410434e-6
0.98,0.36,0.009999578,3.426274838026445e-5,0.012035419285593273,6.987746017197086e-6
1,0.36,0.009999578,3.3183607168923724e-5,0.01174484,7.6035188999867495e-6
0,0.38,0.009999969,7.921107531053168e-5,0.011524948524762504,1.921553923011251e-5
0.02,0.38,0.009999969,8.061702725433445e-5,0.010547959703822744,2.0805995390844112e-5
0.04,0.38,0.009999971,8.254167994117642e-5,0.009501787,2.1558920647072642e-5
0.06,0.38,0.009999975,8.051850782356781e-5,0.007881543,1.97398450038118e-5
0.08,0.38,0.010000063,7.160055562784253e-5,0.005715314,1.8376677039044086e-5
0.1,0.38,0.010000836,5.32863485035769e-5,0.002994807,1.552575949691528e-5
0.12,0.38,0.010003093749419767,3.8083154610023204e-5,0.002972833,1.1922694566445237e-5
0.14,0.38,0.010042189298897743,3.844541570001078e-5,0.006010488,1.7372213819057765e-5
0.16,0.38,0.010302751261258992,4.256003872749353e-5,0.007368418,2.5957990724642497e-5
0.18,0.38,0.011469790420887619,0.000256189,0.046650179,0.000108255
0.2,0.38,0.027811133734279042,0.000688451,0.11513263551092663,0.000234601
0.22,0.38,0.069799958,0.001584288,0.22519988752031417,0.000432104
0.24,0.38,0.3599322674084778,0.003195892,0.3949682434992573,0.000715032
0.26,0.38,0.6500645763321513,0.004891408,0.573037343,0.001005113
0.28,0.38,0.9401968852558247,0.006419392,0.7452202852380905,0.001251729
0.3,0.38,0.98218571,0.007486904,0.8870239877086311,0.00141135
0.32,0.38,0.9985270533197416,0.008159757,0.997968958,0.001504648
0.34,0.38,0.999694092,0.008271344,1.0456446953469225,0.00150746
0.36,0.38,0.9999546544417311,0.008189972,1.0598295371764372,0.00147612
0.38,0.38,0.9999937499912094,0.008037444,1.0516292445378015,0.001433913
0.4,0.38,0.999996007,0.00795507,1.0328261942006924,0.001409479
0.42,0.38,0.9999967810810776,0.007915791,1.0168221089617675,0.001387988
0.44,0.38,0.9999968684132919,0.007921189,1.0065527409195711,0.001367112
0.46,0.38,0.9999968727712074,0.007938001,1.0069178101377707,0.001362634
0.48,0.38,0.9999968747854994,0.00794912,1.0087637,0.00136154
0.5,0.38,0.9999968749769728,0.00794824,1.0114840956874325,0.001363958
0.52,0.38,0.9999968747854994,0.007942454,1.0126102854398973,0.001372186
0.54,0.38,0.9999968727712074,0.007936264,1.0134585708533803,0.001381619
0.56,0.38,0.9999968684132918,0.007939964,1.0163355437079369,0.001396773
0.58,0.38,0.9999967810810777,0.007959195,1.0224815151009783,0.00141943
0.6,0.38,0.9999960074386072,0.007998655,1.0322715435289769,0.001448102
0.62,0.38,0.9999937499912094,0.008077697,1.0399426433189751,0.001488086
0.64,0.38,0.9999546544417311,0.008169262,1.041519800870061,0.001519986
0.66,0.38,0.9996940924793701,0.008294365,1.0362464229977604,0.001548679
0.68,0.38,0.9985270533197415,0.008064042,0.976406024,0.001532158
0.7,0.38,0.98218571,0.00762151,0.8924763728370247,0.00143396
0.72,0.38,0.9401968852558247,0.006817427,0.7716115266563359,0.001255506
0.74,0.38,0.6500645763321513,0.00524506,0.5981143578632567,0.001039508
0.76,0.38,0.35993226740847784,0.003538943,0.417330568,0.00076042
0.78,0.38,0.069799958,0.001895452,0.2475861007701391,0.000452332
0.8,0.38,0.027811134,0.000706756,0.11480705023358441,0.000250418
0.82,0.38,0.011469790420887638,4.29324428906269e-5,0.019469565440459705,8.424748154262521e-5
0.84,0.38,0.010302751261258968,8.82360565445813e-6,0.0030806,2.628095939118387e-5
0.86,0.38,0.010042189298897709,1.2170721947336747e-5,0.000208276,1.4847790122724172e-5
0.88,0.38,0.010003094,3.2825970836389645e-5,0.000530541,2.2835818877035293e-5
0.9,0.38,0.010000836302021976,6.056237528313108e-5,0.002652278,2.2030158564132003e-5
0.92,0.38,0.010000062659551442,8.063103080650616e-5,0.00603443,1.7744717457139707e-5
0.94,0.38,0.009999975,8.927136891756118e-5,0.009814389,1.5200089914728381e-5
0.96,0.38,0.009999971,8.561835864161792e-5,0.011158182953529331,1.6686936396984803e-5
0.98,0.38,0.009999969,8.159714533990416e-5,0.011800603112041714,1.8034593717815485e-5
1,0.38,0.009999969,7.921107531053168e-5,0.011524948524762504,1.921553923011251e-5
0,0.4,0.009999991,0.000103713,0.011380654,6.05448090946628e-5
0.02,0.4,0.009999992,0.000105527,0.010414056522986784,5.610481125675773e-5
0.04,0.4,0.009999994,0.000107763,0.009378915,5.037778171085677e-5
0.06,0.4,0.009999998,0.000103472,0.00777734,3.970246952008262e-5
0.08,0.4,0.010000085234307851,8.966155415989979e-5,0.005637656,2.6664423138902346e-5
0.1,0.4,0.010000858878524869,6.43847559525979e-5,0.002951661,1.237115121678384e-5
0.12,0.4,0.010003116331018856,4.613538782361074e-5,0.002936365,1.6359920437995506e-5
0.14,0.4,0.010042212,4.850791774422795e-5,0.005950934,3.8121296509860186e-5
0.16,0.4,0.010302775,5.1967775051222934e-5,0.007291938,4.8748037581003035e-5
0.18,0.4,0.011469816313497985,0.000325949,0.046178353,0.00029537
0.2,0.4,0.027811196516842912,0.000872997,0.11384847577723123,0.000688382
0.22,0.4,0.069800116,0.001972154,0.22251238654126654,0.001283377
0.24,0.4,0.3599330799417165,0.004006634,0.39006058777090735,0.002118155
0.26,0.4,0.6500660438279093,0.006162549,0.5657945208513415,0.002977674
0.28,0.4,0.9401990077141021,0.00818162,0.7357226510637636,0.003761032
0.3,0.4,0.9821879272527829,0.009682319,0.8756808707195761,0.004365122
0.32,0.4,0.9985293074561278,0.010696611,0.9851903185503399,0.004813453
0.34,0.4,0.9996963492503026,0.010926596007091127,1.0322599831861856,0.004982106
0.36,0.4,0.9999569118008724,0.010850165798043751,1.0462731882954441,0.005016373
0.38,0.4,0.999996007,0.010636408725278568,1.0381892216898587,0.004966058
0.4,0.4,0.999998265,0.010507650192043142,1.0196321431810158,0.004879222
0.42,0.4,0.9999990385353179,0.010448937059630091,1.0038351054304155,0.004800949
0.44,0.4,0.9999991258677292,0.010462155184960926,0.9936961740938491,0.004735795
0.46,0.4,0.9999991302256549,0.010490441077753546,0.9940546366133804,0.004716198
0.48,0.4,0.9999991322399512,0.010509509985149374,0.9958753636190348,0.004708146
0.5,0.4,0.999999132,0.010509444,0.9985604089589267,0.004714607
0.52,0.4,0.9999991322399512,0.010499993907575056,0.9996731956509033,0.004737844
0.54,0.4,0.9999991302256548,0.010489945527255653,1.0005118571264557,0.004762902
0.56,0.4,0.9999991258677293,0.010492558100234825,1.0033527565303904,0.004803089
0.58,0.4,0.9999990385353181,0.010515258174036434,1.009419560797676,0.004858365
0.6,0.4,0.999998265,0.010565738680073204,1.0190822700092284,0.004927879
0.62,0.4,0.999996007,0.010657282230436042,1.026648442898205,0.004988846
0.64,0.4,0.9999569118008724,0.010749456869500226,1.0281961013190264,0.005023108
0.66,0.4,0.9996963492503025,0.010858528135477502,1.0229771840308588,0.005018754
0.68,0.4,0.9985293074561278,0.010438819350790253,0.9639016098946407,0.004766489
0.7,0.4,0.9821879272527831,0.009732884,0.8810535406242965,0.004406703
0.72,0.4,0.9401990077141023,0.008543228,0.7617579030067253,0.003859225
0.74,0.4,0.6500660438279093,0.006497194,0.5905490272943512,0.003056041
0.76,0.4,0.3599330799417166,0.004319534,0.4121589283016965,0.002219488
0.78,0.4,0.069800116,0.002287568,0.24466200103361171,0.001394177
0.8,0.4,0.027811196516842877,0.000838946,0.11361712509807195,0.000707803
0.82,0.4,0.011469816313498006,4.3650752260106106e-5,0.019389728,0.000180034
0.84,0.4,0.010302774519323356,7.3790809178606925e-6,0.003093827,3.164488736767907e-5
0.86,0.4,0.010042211968753498,1.1502897695836592e-5,0.000207725,5.3933641270460344e-6
0.88,0.4,0.010003116331018849,3.279278385658486e-5,0.000522248,8.671974527372105e-6
0.9,0.4,0.010000858878524966,7.39017439017538e-5,0.002609114,1.810719179418527e-5
0.92,0.4,0.010000085234307962,0.000106187,0.005942991,2.9442251886524202e-5
0.94,0.4,0.009999998,0.000120353,0.009679963,4.264692741157053e-5
0.96,0.4,0.009999994,0.000114083,0.011012886262000754,5.1174225570899634e-5
0.98,0.4,0.009999992,0.000107278,0.011651641033027413,5.757157258221527e-5
1,0.4,0.009999991,0.000103713,0.011380654,6.05448090946628e-5
0,0.42,0.009999999,0.000109886,0.011313078341148777,0.000102351
0.02,0.42,0.009999999,0.000111818,0.010352300016021259,9.092230983786699e-5
0.04,0.42,0.010000001280421706,0.00011409,0.009323784,7.710463254692551e-5
0.06,0.42,0.010000005638350504,0.000108937,0.00773284,5.704528309501841e-5
0.08,0.42,0.010000092970829386,9.354581422768912e-5,0.00560667,3.5362333750258175e-5
0.1,0.42,0.010000867,6.631604574822234e-5,0.002936895,1.4010197459191924e-5
0.12,0.42,0.010003124069885384,4.758519120700668e-5,0.002917578,2.4339197070730006e-5
0.14,0.42,0.010042219737866225,5.1145487058442954e-5,0.00590623,6.268636269815561e-5
0.16,0.42,0.010302782490019135,5.5453912056932764e-5,0.007248802,7.746631784435397e-5
0.18,0.42,0.011469825187070445,0.000349298,0.045834548,0.000488233
0.2,0.42,0.027811218032851595,0.000926908,0.11306097303983277,0.001136219
0.22,0.42,0.06980017,0.002061058,0.22107691090752135,0.002113706
0.24,0.42,0.3599333584023455,0.004174023,0.38764872257674443,0.003479767
0.26,0.42,0.6500665467486175,0.006423971,0.5623628999858163,0.00489143
0.28,0.42,0.9401997350948894,0.008569052,0.731307935,0.006222785
0.3,0.42,0.9821886871181111,0.010203208441786415,0.870455878,0.007310968
0.32,0.42,0.9985300799638924,0.011335827880013624,0.9793305785110856,0.008169658
0.34,0.42,0.9996971226609439,0.011618035178996924,1.0261254652180547,0.008564646
0.36,0.42,0.9999576854130967,0.011550325767328184,1.0400548622776256,0.008710779
0.38,0.42,0.9999967810810776,0.011317560256305554,1.0320150852538874,0.008684709
0.4,0.42,0.9999990385353179,0.011170697,1.0135643492834947,0.008539151
0.42,0.42,0.9999998121801333,0.011103601,0.997858409,0.008395652
0.44,0.42,0.9999998995126124,0.011119953066438976,0.9877786120451522,0.008273045
0.46,0.42,0.9999999038705413,0.011153511890111673,0.988135668,0.008237137
0.48,0.42,0.9999999058848392,0.011176132685299088,0.9899464079900097,0.008221498
0.5,0.42,0.9999999060763132,0.01117635,0.9926161680925367,0.008232127
0.52,0.42,0.9999999058848392,0.011165394394303925,0.9937223606209793,0.008269683
0.54,0.42,0.9999999038705412,0.011153835,0.994555992,0.008309976
0.56,0.42,0.9999998995126125,0.011155988214699306,0.9973802717811564,0.008372235
0.58,0.42,0.9999998121801335,0.011179750395597541,1.0034117836271348,0.008456056
0.6,0.42,0.9999990385353181,0.011234087444681524,1.0130183014911724,0.008561777
0.62,0.42,0.9999967810810776,0.011326146821456046,1.0205400893035845,0.008624974
0.64,0.42,0.9999576854130967,0.011411098270950184,1.0220780104935683,0.008626518
0.66,0.42,0.9996971226609439,0.011501170419882977,1.0168876813748797,0.008559177
0.68,0.42,0.9985300799638924,0.011000430618726803,0.9581580341518692,0.008054064
0.7,0.42,0.9821886871181114,0.010191423689709283,0.8757970234789313,0.007368904
0.72,0.42,0.9401997350948894,0.008870322,0.7572044836117693,0.00641413
0.74,0.42,0.6500665467486175,0.006711097,0.5870283093881534,0.005051737
0.76,0.42,0.3599333584023455,0.004430446,0.4097210960059599,0.003634077
0.78,0.42,0.06980017,0.002335565,0.2432526097317403,0.002275436
0.8,0.42,0.027811218032851564,0.000856108,0.11301339930953697,0.001154033
0.82,0.42,0.011469825187070463,4.517274334378829e-5,0.019333774477466648,0.000280778
0.84,0.42,0.010302782,7.483965877389626e-6,0.003056658,5.029296079398253e-5
0.86,0.42,0.010042219737866193,1.0637566510325795e-5,0.000200582,3.7339375144742066e-6
0.88,0.42,0.010003124069885377,3.121486067104481e-5,0.00051744,3.678201856123973e-6
0.9,0.42,0.010000866615645027,7.611292168190311e-5,0.002580984,1.612086269463691e-5
0.92,0.42,0.010000092970829497,0.000112418,0.005897645,3.7989582121261024e-5
0.94,0.42,0.010000005638350573,0.00012898,0.009620166,6.766419480055227e-5
0.96,0.42,0.010000001280421639,0.000121791,0.010947573700945708,8.520117235970241e-5
0.98,0.42,0.009999999,0.000113936,0.011583514577459847,9.778220806891776e-5
1,0.42,0.009999999,0.000109886,0.011313078341148777,0.000102351
0,0.44,0.01,0.000100765,0.011327585569375532,0.000134279
0.02,0.44,0.010000000139448606,0.000102557,0.010366811995173426,0.000117097
0.04,0.44,0.010000002153746771,0.000104679,0.009339037,9.660554489892248e-5
0.06,0.44,0.010000006511675949,0.000100013,0.007749007,6.939877453810766e-5
0.08,0.44,0.010000093844162459,8.591537095235054e-5,0.005621936,4.2273041965983524e-5
0.1,0.44,0.010000867489045566,6.077739654779705e-5,0.002948915,1.694501778712963e-5
0.12,0.44,0.010003124943483172,4.376693554517213e-5,0.002918275,3.15212709211105e-5
0.14,0.44,0.010042220614878333,4.8000643936858596e-5,0.005891158,8.098948269039176e-5
0.16,0.44,0.010302783389786838,5.2398314937879705e-5,0.007233936,0.00010144
0.18,0.44,0.011469826,0.000331103,0.045725405,0.00063732
0.2,0.44,0.027811220461674665,0.000874226,0.11292905026026231,0.001469949
0.22,0.44,0.069800176,0.001917334,0.22106396743936285,0.002713643
0.24,0.44,0.3599333898362238,0.003843323,0.3879402571132087,0.004467972
0.26,0.44,0.650066604,0.005897062,0.5629827148805356,0.006287619
0.28,0.44,0.9401998172048783,0.007859102,0.7322481264594912,0.008042218
0.3,0.44,0.9821887728951001,0.009354355,0.8716512876972398,0.009525821
0.32,0.44,0.998530167,0.010390661,0.980717507,0.010737539727855815
0.34,0.44,0.9996972099669882,0.010649517484228304,1.0275830826289156,0.011351821921900844
0.36,0.44,0.9999577727418967,0.010588284398392891,1.041523703635685,0.011623047840906514
0.38,0.44,0.9999968684132919,0.010375439092085213,1.0334578590806982,0.011644640366925677
0.4,0.44,0.9999991258677292,0.010239619547807322,1.0149709734369778,0.011460626928939387
0.42,0.44,0.9999998995126124,0.010176822,0.9992369483238124,0.011265341396428992
0.44,0.44,0.9999999868450987,0.010191433073177823,0.9891420336252243,0.011088139275870627
0.46,0.44,0.9999999912030283,0.010222818,0.9895021704112248,0.011035080146089515
0.48,0.44,0.9999999932173262,0.010243967898520183,0.9913178919629566,0.01101177
0.5,0.44,0.9999999934088003,0.010244032,0.9939928252676138,0.011026904029849615
0.52,0.44,0.9999999932173262,0.010233849873907247,0.9950998182791071,0.011075887594810542
0.54,0.44,0.9999999912030281,0.010223163031230264,0.9959335961267671,0.011128320076247764
0.56,0.44,0.999999987,0.010225486504422808,0.9987616313382827,0.011205381174739796
0.58,0.44,0.9999998995126124,0.010248118333507906,1.0048031072350163,0.011305555
0.6,0.44,0.9999991258677293,0.010299245702858806,1.014426492480577,0.01142968
0.62,0.44,0.9999968684132919,0.010384336630203684,1.0219649552870615,0.011476993999380574
0.64,0.44,0.9999577727418967,0.010461995778519924,1.0235114884808907,0.011426993172380247
0.66,0.44,0.9996972099669881,0.010543313461618789,1.0183204655280798,0.011269838699501463
0.68,0.44,0.998530167,0.010082353,0.9595010054529259,0.010543887522662882
0.7,0.44,0.9821887728951003,0.009338597,0.8770098850821605,0.00958206
0.72,0.44,0.9401998172048783,0.008125732,0.7582236009751414,0.00827093
0.74,0.44,0.650066604,0.006148747,0.5877745586384969,0.00649324
0.76,0.44,0.3599333898362238,0.00406141,0.41018514217293606,0.004650221
0.78,0.44,0.069800176,0.002146906,0.2434678379046466,0.002898877
0.8,0.44,0.02781122,0.000795174,0.11305646521666839,0.001470731
0.82,0.44,0.011469826188758919,4.590479308623413e-5,0.019290756784811795,0.000362111
0.84,0.44,0.010302783389786815,7.442650630082865e-6,0.003057064,5.753521217232472e-5
0.86,0.44,0.010042221,9.78976560316988e-6,0.000200289,1.272515225903311e-6
0.88,0.44,0.010003124943483165,2.8880746504750245e-5,0.000516109,3.236797106185111e-6
0.9,0.44,0.010000867489045663,6.983796792773837e-5,0.002575519,1.5284034214058485e-5
0.92,0.44,0.010000093844162568,0.000102868,0.005898934,4.246906077361259e-5
0.94,0.44,0.010000006511676018,0.000118144,0.009633632,8.376961254562652e-5
0.96,0.44,0.010000002153746705,0.000111687,0.010964122212639243,0.000109867
0.98,0.44,0.010000000139448543,0.000104534,0.011600538521656444,0.000128473
1,0.44,0.01,0.000100765,0.011327585569375532,0.000134279
0,0.46,0.01,9.717837544933637e-5,0.011361196949364308,0.000136043
0.02,0.46,0.01,9.891844150734395e-5,0.010397867706221014,0.000118358
0.04,0.46,0.010000002197326077,0.000101,0.00936758,9.727075118541221e-5
0.06,0.46,0.010000006555255271,9.662625801480591e-5,0.007773764,6.95816901972596e-5
0.08,0.46,0.010000093887742163,8.317233619466467e-5,0.005641054,4.2242813590816374e-5
0.1,0.46,0.010000867532628643,5.900279599259356e-5,0.002960195,1.6845513380377796e-5
0.12,0.46,0.010003124987076083,4.2520893425028735e-5,0.002924994,3.25298471238541e-5
0.14,0.46,0.010042220658641621,4.647651671470552e-5,0.005898214,8.433578231161276e-5
0.16,0.46,0.010302783434685641,5.069532780186648e-5,0.007234104,0.000110953
0.18,0.46,0.011469826238743592,0.000320841,0.045788746,0.000656506
0.2,0.46,0.027811220582874004,0.000847462,0.11315824733911327,0.001494312
0.22,0.46,0.069800176,0.001863563,0.22160936682174803,0.002733505
0.24,0.46,0.3599333914047882,0.003729678,0.3890047340461927,0.004492891
0.26,0.46,0.6500666063534954,0.005716545,0.5645941912453113,0.006321531
0.28,0.46,0.9401998213022028,0.007605897,0.734388477,0.008097209
0.3,0.46,0.9821887771754095,0.009037381,0.8742234121330922,0.009611719
0.32,0.46,0.998530172,0.010023605,0.9836240120954546,0.010859236342070675
0.34,0.46,0.999697214,0.010264397182625496,1.030628672831912,0.011507158386611885
0.36,0.46,0.999957777,0.010202017442300019,1.0446069811601904,0.011805244
0.38,0.46,0.9999968727712074,0.009997965,1.0365120933888676,0.011845732039494765
0.4,0.46,0.9999991302256549,0.009869537,1.0179674684024196,0.011664101830532032
0.42,0.46,0.9999999038705413,0.009810304,1.0021853071312807,0.011466220719735368
0.44,0.46,0.9999999912030283,0.009823887,0.9920605722405522,0.011282028351158407
0.46,0.46,0.9999999955609576,0.009853185,0.9924226523742592,0.011224578486870748
0.48,0.46,0.9999999975752558,0.009872949,0.994244509,0.011198647289500013
0.5,0.46,0.9999999977667298,0.009873017,0.9969277227280947,0.011214383052027871
0.52,0.46,0.9999999975752557,0.009863416,0.9980376402880854,0.011265171466748245
0.54,0.46,0.9999999955609575,0.009853299,0.9988734374272327,0.011319405846630132
0.56,0.46,0.9999999912030283,0.009855582,1.0017096099201224,0.011396439364739103
0.58,0.46,0.9999999038705414,0.009877313,1.007769271096436,0.011494147003705926
0.6,0.46,0.9999991302256549,0.00992624,1.0174220857371272,0.011613278464489674
0.62,0.46,0.9999968727712075,0.010009589002995523,1.024985331735458,0.011646607674954618
0.64,0.46,0.999957777,0.010087829759589474,1.0265395496206366,0.011577474576366355
0.66,0.46,0.9996972143235979,0.010172687005540712,1.0213371735568004,0.011394586220452365
0.68,0.46,0.9985301715195399,0.009741237,0.9623420376023805,0.010634203540675943
0.7,0.46,0.9821887771754095,0.009038387,0.8796017372469638,0.00963898
0.72,0.46,0.9401998213022028,0.007883968,0.7604525482668392,0.008295963
0.74,0.46,0.6500666063534956,0.005976859,0.5894757076848969,0.006502304
0.76,0.46,0.3599333914047882,0.003959254,0.41133488434836346,0.004649218
0.78,0.46,0.069800176,0.002099915,0.2441049694171411,0.002899971
0.8,0.46,0.027811220582873972,0.000781484,0.11330797508275184,0.00147676
0.82,0.46,0.011469826,4.540591090463326e-5,0.019300225,0.000371766
0.84,0.46,0.010302783434685617,7.228557737838475e-6,0.003050799,6.193857232543074e-5
0.86,0.46,0.010042221,9.553566901625374e-6,0.00019943,1.4567874237240662e-6
0.88,0.46,0.010003124987076076,2.813653217167807e-5,0.000516197,2.9848986251046822e-6
0.9,0.46,0.010000868,6.762177164172222e-5,0.002579456,1.4650594898372568e-5
0.92,0.46,0.010000093887742272,9.930084402288372e-5,0.005912593,4.120285589796653e-5
0.94,0.46,0.010000007,0.000113788,0.009660272,8.283921161593727e-5
0.96,0.46,0.010000002197326007,0.000107603,0.010996057191944606,0.000110101
0.98,0.46,0.01,0.000100779,0.011635127961410204,0.000129724
1,0.46,0.01,9.717837544933637e-5,0.011361196949364308,0.000136043
0,0.48,0.010000000011696835,9.650542717967999e-5,0.011384142868523208,0.00013288
0.02,0.48,0.010000000203170881,9.824131740424282e-5,0.010418870318062266,0.000115578
0.04,0.48,0.010000002217469063,0.000100327,0.009386561,9.490992170609526e-5
0.06,0.48,0.010000006575398268,9.605451985164566e-5,0.007789766,6.779195736428903e-5
0.08,0.48,0.010000093907885333,8.27898992356619e-5,0.005652983,4.1087671973297516e-5
0.1,0.48,0.010000867552773369,5.888528171752771e-5,0.002966786,1.634717587715599e-5
0.12,0.48,0.010003125007225359,4.2392358545543194e-5,0.002929784,3.243913885259957e-5
0.14,0.48,0.010042220678869649,4.599011137147596e-5,0.005906088,8.433168995771802e-5
0.16,0.48,0.010302783455438518,5.01877186146249e-5,0.007243488,0.000109139
0.18,0.48,0.011469826,0.000316951,0.045853721787765346,0.000656571
0.2,0.48,0.027811220638894095,0.000839028,0.11334607164797457,0.001469864
0.22,0.48,0.069800177,0.001852678,0.22201586266353365,0.002667073
0.24,0.48,0.3599333921298013,0.003712812,0.38975356371585834,0.004372805
0.26,0.48,0.6500666076629235,0.005691506,0.565701748,0.006148134
0.28,0.48,0.9401998231960453,0.007567804,0.7358411473364004,0.007879065
0.3,0.48,0.9821887791538305,0.008984686,0.8759585461064043,0.009361842
0.32,0.48,0.9985301735308774,0.009957742,0.9855788811874681,0.010588057031493516
0.34,0.48,0.9996972163372863,0.010192374600522117,1.032676396249447,0.011232234487195175
0.36,0.48,0.9999577791138551,0.010128616359960357,1.0466811333234465,0.011534411602217664
0.38,0.48,0.9999968747854994,0.009926493,1.038568657736683,0.011583473
0.4,0.48,0.9999991322399512,0.009800388,1.019986560617495,0.011409223
0.42,0.48,0.9999999058848392,0.009742411,1.004172830143563,0.011216495
0.44,0.48,0.9999999932173262,0.009755752,0.9940281730246483,0.011034457243219702
0.46,0.48,0.9999999975752558,0.009784271,0.9943912184258912,0.010976161858489583
0.48,0.48,0.9999999995895539,0.009803495,0.9962168768057835,0.010949304320695661
0.5,0.48,0.9999999997810278,0.009803565,0.9989054688235541,0.010964692125585696
0.52,0.48,0.9999999995895538,0.009794183,1.000017447740997,0.011015224910345697
0.54,0.48,0.9999999975752557,0.009784263,1.000854731583853,0.011069145
0.56,0.48,0.9999999932173265,0.009786481,1.0036964003317248,0.011143990298972787
0.58,0.48,0.9999999058848394,0.00980784,1.0097681013007374,0.011237287299419122
0.6,0.48,0.9999991322399514,0.009855982,1.0194402886229614,0.011349854915730167
0.62,0.48,0.9999968747854994,0.009939254,1.027019478723742,0.011374011039262083
0.64,0.48,0.9999577791138551,0.010018668175087161,1.0285781230972988,0.011295827675035322
0.66,0.48,0.9996972163372861,0.010106491956063168,1.0233674153217158,0.011104252591440225
0.68,0.48,0.9985301735308775,0.009685246,0.9642547868356091,0.010349022060128355
0.7,0.48,0.9821887791538306,0.008995127,0.8813481911646301,0.009366223
0.72,0.48,0.9401998231960453,0.007857067,0.7619572904081632,0.008047585
0.74,0.48,0.6500666076629235,0.005962181,0.5906277703364604,0.006303078
0.76,0.48,0.35993339212980135,0.003954967,0.4121181856269519,0.004503837
0.78,0.48,0.069800177,0.002099888,0.24454404081139275,0.002811966
0.8,0.48,0.027811221,0.00078144,0.1134858127489062,0.001438072
0.82,0.48,0.011469826261847262,4.377358110387447e-5,0.019306654545016292,0.00037233
0.84,0.48,0.010302783455438495,6.924692383038498e-6,0.003049319,5.9998665868259704e-5
0.86,0.48,0.010042220678869616,9.426068763865639e-6,0.000198666,1.2669036033389404e-6
0.88,0.48,0.010003125007225352,2.7881904665910624e-5,0.00051647,2.7817252360645867e-6
0.9,0.48,0.010000867552773468,6.715380628336657e-5,0.002582211,1.390012631505548e-5
0.92,0.48,0.010000093907885444,9.865166591986939e-5,0.005921596,3.932869846263135e-5
0.94,0.48,0.010000006575398335,0.000113013,0.009677744,7.981667575702711e-5
0.96,0.48,0.010000002217468995,0.000106858,0.011017246478662309,0.000106791
0.98,0.48,0.010000000203170822,0.000100084,0.011658385318615168,0.000126355
1,0.48,0.010000000011696835,9.650542717967999e-5,0.011384142868523208,0.00013288
0,0.5,0.010000000013611574,9.871303693916535e-5,0.011384751,0.000126459
0.02,0.5,0.010000000205085622,0.000100487,0.010419084084888487,0.000110191
0.04,0.5,0.010000002,0.000102615,0.009386224,9.070784329649608e-5
0.06,0.5,0.010000006577313007,9.823420668046859e-5,0.007788746,6.492978688037435e-5
0.08,0.5,0.010000094,8.466879620300526e-5,0.005651512,3.941424073103191e-5
0.1,0.5,0.010000867554688275,6.026786051177515e-5,0.00296519,1.5723965031190834e-5
0.12,0.5,0.010003125009140697,4.328805787067786e-5,0.002930212,3.131770433009635e-5
0.14,0.5,0.010042220680792472,4.6620254725915075e-5,0.005910438,8.100471675861058e-5
0.16,0.5,0.010302783457411233,5.0645252864583405e-5,0.007245022,0.000106121
0.18,0.5,0.011469826264043415,0.000320753,0.045885137,0.000633356
0.2,0.5,0.027811220644219217,0.000851248,0.11339798062144331,0.001412373
0.22,0.5,0.069800177,0.001885566,0.22207698705819248,0.002553619
0.24,0.5,0.3599333921987191,0.003788662,0.38980507565026823,0.004174578
0.26,0.5,0.6500666077873942,0.005813426,0.5657394852354657,0.00586126
0.28,0.5,0.9401998233760693,0.007734868,0.7358624460536246,0.007503514
0.3,0.5,0.9821887793418941,0.009187491,0.8759674244657027,0.008907332
0.32,0.5,0.998530174,0.010186392032502593,0.9855796265865914,0.010065666735296724
0.34,0.5,0.9996972165287021,0.010428586710752042,1.032676113979815,0.010670794817317628
0.36,0.5,0.9999577793053209,0.010364177635888303,1.0466826246311163,0.010952487
0.38,0.5,0.9999968749769728,0.010157173346328553,1.0385732433071908,0.010995657058814393
0.4,0.5,0.999999132,0.010027697481627577,1.0199932405340517,0.010830123022971089
0.42,0.5,0.9999999060763132,0.009968198,1.0041807186102514,0.01064781
0.44,0.5,0.9999999934088003,0.009982023,0.9940362177851395,0.010476027723142928
0.46,0.5,0.9999999977667298,0.010011375965696203,0.9943987219177288,0.010420831838908663
0.48,0.5,0.9999999997810278,0.010031143588636486,0.9962238768935976,0.010395238490808048
0.5,0.5,0.9999999999725018,0.010031204455117126,0.9989121841874065,0.010409529411308141
0.52,0.5,0.9999999997810278,0.010021584870398014,1.0000243130496098,0.010457727963543412
0.54,0.5,0.9999999977667297,0.010011421876159648,1.0008617965370799,0.010509225262601781
0.56,0.5,0.9999999934088004,0.010013649010316327,1.003703512534607,0.010580671631922348
0.58,0.5,0.9999999060763134,0.010035416,1.0097749527652509,0.010669599295637374
0.6,0.5,0.999999132,0.010084580803802569,1.0194465551028706,0.010776868820392421
0.62,0.5,0.9999968749769728,0.01016931,1.0270247160186143,0.0108011
0.64,0.5,0.9999577793053209,0.010249698242941732,1.0285822886184812,0.010728776792359337
0.66,0.5,0.9996972165287021,0.010338115200937099,1.0233705618344746,0.010549608
0.68,0.5,0.998530174,0.009904497,0.9642586177614318,0.009836337
0.7,0.5,0.9821887793418942,0.009195563,0.8813534995180189,0.008906765
0.72,0.5,0.9401998233760693,0.008028204,0.7619654890467537,0.007657635
0.74,0.5,0.6500666077873942,0.006089093,0.5906383022297514,0.00600223
0.76,0.5,0.3599333921987191,0.004035637,0.4121305758513983,0.004294409
0.78,0.5,0.069800177,0.002139328,0.244555358,0.002686943
0.8,0.5,0.027811220644219183,0.000793095,0.11349269970937635,0.001380284
0.82,0.5,0.011469826264043435,4.2955927430336383e-5,0.019307670427490844,0.000363103
0.84,0.5,0.010302783457411209,6.828931475754498e-6,0.00304858,5.7924691881506904e-5
0.86,0.5,0.010042221,9.527585616639141e-6,0.000198443,1.1712677612995049e-6
0.88,0.5,0.010003125,2.8123314465478364e-5,0.000516246,2.787457326441556e-6
0.9,0.5,0.010000867554688372,6.835250722116364e-5,0.002581228,1.3621776580516654e-5
0.92,0.5,0.010000094,0.000100789,0.005920257,3.78433083173695e-5
0.94,0.5,0.010000006577313075,0.000115702,0.009676626,7.6141514273342e-5
0.96,0.5,0.010000002219383734,0.000109388,0.011016768309988077,0.000101634
0.98,0.5,0.010000000205085562,0.000102414,0.011658527181269793,0.000120159
1,0.5,0.010000000013611574,9.871303693916535e-5,0.011384751,0.000126459
0,0.52,0.010000000011696833,9.927521983323908e-5,0.011373779920102193,0.00012223
0.02,0.52,0.010000000203170881,0.000101054,0.010408895847844497,0.000106593
0.04,0.52,0.010000002,0.000103189,0.009376767,8.790523320284399e-5
0.06,0.52,0.010000006575398266,9.87754097691876e-5,0.007780373,6.313254433973906e-5
0.08,0.52,0.010000093907885333,8.512770982689057e-5,0.005644857,3.8496865409517314e-5
0.1,0.52,0.010000867552773369,6.0591987616345445e-5,0.002961028,1.5507560670711063e-5
0.12,0.52,0.010003125007225359,4.354986756120911e-5,0.002927943,3.0096531496395213e-5
0.14,0.52,0.010042220678869649,4.696186692763209e-5,0.00590854,7.784961272381548e-5
0.16,0.52,0.010302783,5.0970202302831776e-5,0.007243947,9.839577374609913e-5
0.18,0.52,0.011469826,0.000322266,0.045873026,0.000601715
0.2,0.52,0.027811220638894088,0.000855319,0.11334141917782792,0.001352418
0.22,0.52,0.069800177,0.001894669,0.22191885685800633,0.002461125
0.24,0.52,0.35993339212980124,0.00380792,0.3894716513367928,0.004038083
0.26,0.52,0.6500666076629233,0.005843625,0.5652216133537457,0.005678342
0.28,0.52,0.9401998231960456,0.007775966,0.7351666915292289,0.007272311
0.3,0.52,0.9821887791538306,0.009237465,0.8751265884768271,0.008631096
0.32,0.52,0.9985301735308774,0.010242993,0.9846265793010746,0.009749119
0.34,0.52,0.9996972163372861,0.010487370681584944,1.0316766264588173,0.010328187803968804
0.36,0.52,0.999957779,0.010423012003365786,1.0456707545665758,0.010593729052444531
0.38,0.52,0.9999968747854994,0.010214853,1.0375713402094766,0.010628930338289346
0.4,0.52,0.9999991322399512,0.010084400668586771,1.0190107247532605,0.010465898159990184
0.42,0.52,0.9999999058848392,0.010024385660219697,1.0032142967576059,0.010288300253028789
0.44,0.52,0.9999999932173262,0.010038261769261968,0.9930796896192898,0.010122644
0.46,0.52,0.9999999975752557,0.010067879,0.9934414838088126,0.010070395
0.48,0.52,0.9999999995895539,0.010087840171523324,0.9952645455585645,0.010046581186943402
0.5,0.52,0.9999999997810278,0.010087915444196412,0.99795007,0.010060751326305194
0.52,0.52,0.9999999995895539,0.010078214920517768,0.9990612336769117,0.010107106
0.54,0.52,0.9999999975752556,0.010067974268005405,0.9998980549877918,0.010156590615452437
0.56,0.52,0.9999999932173265,0.010070236,1.0027371005332022,0.010226012234658294
0.58,0.52,0.9999999058848392,0.010092176841096477,1.0088025616877405,0.010313303
0.6,0.52,0.9999991322399513,0.010141696,1.018464480606246,0.010419262298093835
0.62,0.52,0.9999968747854994,0.010226704431608977,1.0260345405777644,0.010447156894595572
0.64,0.52,0.999957779,0.010307056979200833,1.027589695040692,0.010382753226452362
0.66,0.52,0.999697216,0.010395071396298057,1.022381883727512,0.0102161
0.68,0.52,0.9985301735308774,0.009957456,0.9633282426277847,0.009531024
0.7,0.52,0.9821887791538306,0.009242908,0.8805057470874174,0.008635385
0.72,0.52,0.9401998231960454,0.008067369,0.7612381025993927,0.007428355
0.74,0.52,0.6500666076629233,0.006117484,0.5900847381165846,0.005822046
0.76,0.52,0.35993339212980124,0.004053051,0.41175824938146155,0.004163858
0.78,0.52,0.069800177,0.002147538,0.24435031621435083,0.002602005
0.8,0.52,0.027811221,0.000795608,0.11341273492432564,0.001332877
0.82,0.52,0.011469826261847262,4.2883679446296205e-5,0.019303556959630847,0.000348507
0.84,0.52,0.010302783455438494,6.787817263647924e-6,0.003050249,5.6116288777482215e-5
0.86,0.52,0.010042220678869616,9.576168269453936e-6,0.000198602,1.5122430646936544e-6
0.88,0.52,0.010003125007225352,2.836927237820455e-5,0.000516391,2.7939809207999935e-6
0.9,0.52,0.010000867552773468,6.882185306100607e-5,0.002580219,1.3856320985135164e-5
0.92,0.52,0.010000093907885442,0.000101372,0.005916174,3.80431065327662e-5
0.94,0.52,0.010000006575398335,0.000116321,0.009667988,7.513576399709004e-5
0.96,0.52,0.010000002217468992,0.000109991,0.011006260831963797,9.917600842569913e-5
0.98,0.52,0.01,0.000102994,0.011647133978344389,0.000116523
1,0.52,0.010000000011696833,9.927521983323908e-5,0.011373779920102193,0.00012223
0,0.54,0.01,9.994495647898039e-5,0.011362208640326858,0.000118206
0.02,0.54,0.010000000183027899,0.000101728,0.010398164840667995,0.000103153
0.04,0.54,0.010000002197326073,0.000103872,0.009366828,8.521359998165131e-5
0.06,0.54,0.010000006555255271,9.943212550853971e-5,0.00777161,6.139386128089029e-5
0.08,0.54,0.010000094,8.570311075753163e-5,0.005637927,3.757443307039247e-5
0.1,0.54,0.010000867532628641,6.102336698501155e-5,0.002956696,1.5245991116690987e-5
0.12,0.54,0.010003124987076083,4.387948085786064e-5,0.002925552,2.8636130602217373e-5
0.14,0.54,0.010042220658641621,4.726785557211595e-5,0.005906755,7.297764515183583e-5
0.16,0.54,0.010302783,5.1652171975115395e-5,0.007242431,9.036862929425523e-5
0.18,0.54,0.011469826238743592,0.000323454,0.045858379,0.000564759
0.2,0.54,0.027811221,0.000859118,0.1132805049631937,0.001288638
0.22,0.54,0.069800176,0.001906031,0.22174800545126738,0.002365705
0.24,0.54,0.3599333914047881,0.003832637,0.3891169494785891,0.003902589
0.26,0.54,0.6500666063534954,0.005882236,0.564673168,0.005500981
0.28,0.54,0.9401998213022026,0.007827392,0.734431434,0.007052216
0.3,0.54,0.9821887771754095,0.009298558,0.8742391420131796,0.008371537
0.32,0.54,0.9985301715195399,0.010310870651935955,0.9836212614462371,0.009454373
0.34,0.54,0.999697214,0.010557185413681896,1.0306222342670144,0.010010642604955308
0.36,0.54,0.9999577770996418,0.010492693948963867,1.044603025366167,0.010261878653235893
0.38,0.54,0.9999968727712073,0.010283326414981473,1.0365137905962125,0.010289752769972557
0.4,0.54,0.9999991302256548,0.010151940355462775,1.017973460252915,0.010128504920804863
0.42,0.54,0.9999999038705412,0.010091425,1.0021939368639268,0.009954713
0.44,0.54,0.9999999912030281,0.010105311370975185,0.9920697933725492,0.009794261
0.46,0.54,0.9999999955609575,0.010135147571632358,0.9924308992974674,0.009744734
0.48,0.54,0.9999999975752556,0.010155273295840622,0.9942518019863775,0.009722658
0.5,0.54,0.9999999977667297,0.010155373638565269,0.9969344080693967,0.009736913
0.52,0.54,0.9999999975752556,0.010145607,0.9980445276507024,0.009781622
0.54,0.54,0.9999999955609576,0.010135300327291258,0.9988806192303663,0.009829277
0.56,0.54,0.9999999912030284,0.010137584555453584,1.0017168337418467,0.009896831
0.58,0.54,0.9999999038705414,0.010159668,1.0077760074074638,0.009982646
0.6,0.54,0.99999913,0.010209489266024354,1.0174277658992013,0.010087481816466086
0.62,0.54,0.9999968727712074,0.010294787212077001,1.0249894203270713,0.010118590164850186
0.64,0.54,0.9999577770996418,0.010375207,1.0265422043028731,0.010061040928672424
0.66,0.54,0.9996972143235979,0.010463098300240265,1.0213387425968874,0.009905149
0.68,0.54,0.9985301715195398,0.010021777495512526,0.9623467718397372,0.009244581
0.7,0.54,0.9821887771754096,0.00930178,0.8796115553754551,0.008378514
0.72,0.54,0.9401998213022026,0.008117978,0.7604708848322026,0.007208255
0.74,0.54,0.6500666063534954,0.006155383,0.5895008838728346,0.005646404
0.76,0.54,0.35993339140478814,0.004077559,0.4113656437977249,0.004033515
0.78,0.54,0.069800176,0.002159776,0.24413462520290075,0.002514526
0.8,0.54,0.027811221,0.000799033,0.11332946973850397,0.001282029
0.82,0.54,0.011469826238743609,4.294615931437692e-5,0.019307077,0.00032595
0.84,0.54,0.010302783434685617,6.932524560503631e-6,0.003050289,5.353309895416171e-5
0.86,0.54,0.010042220658641588,9.819785265110536e-6,0.000199176,2.1782848284007114e-6
0.88,0.54,0.010003124987076074,2.8852601982792947e-5,0.00051614,2.9335639082924564e-6
0.9,0.54,0.010000867532628738,6.944683633367325e-5,0.002580553,1.4469748561909449e-5
0.92,0.54,0.010000094,0.000102075,0.005912403,3.855404320887536e-5
0.94,0.54,0.010000007,0.000117063,0.00965869,7.443975793043317e-5
0.96,0.54,0.010000002197326007,0.000110711,0.010995107701779248,9.702018090158778e-5
0.98,0.54,0.010000000183027838,0.000103685,0.011635101,0.00011315
1,0.54,0.01,9.994495647898039e-5,0.011362208640326858,0.000118206
0,0.56,0.01,9.948609440790316e-5,0.011364187,0.000106144
0.02,0.56,0.010000000139448607,0.000101258,0.010400164304099676,9.273510742766573e-5
0.04,0.56,0.010000002153746771,0.000103384,0.009368742,7.678620600726116e-5
0.06,0.56,0.010000007,9.896253869514754e-5,0.007773059,5.5613922587065484e-5
0.08,0.56,0.010000094,8.530824970024746e-5,0.00563877,3.442835877156975e-5
0.1,0.56,0.010000867489045568,6.07725804480666e-5,0.002956912,1.46792157076372e-5
0.12,0.56,0.010003124943483172,4.372757412886669e-5,0.002926948,2.6825681161842742e-5
0.14,0.56,0.010042220614878335,4.7173024851133294e-5,0.005909983,6.743015021136255e-5
0.16,0.56,0.010302783,5.253647595852341e-5,0.007244956,8.230696649402184e-5
0.18,0.56,0.011469826,0.000320652,0.04588357,0.000496386
0.2,0.56,0.027811220461674672,0.000849058,0.11333451807166056,0.001134841
0.22,0.56,0.069800176,0.001887828,0.22182978392803027,0.002095953
0.24,0.56,0.3599333898362239,0.00380929,0.3892309811365583,0.003484109
0.26,0.56,0.6500666035205512,0.0058535,0.5648200806257904,0.004930071
0.28,0.56,0.9401998172048784,0.007792689,0.7346086464344329,0.006336633
0.3,0.56,0.9821887728951004,0.009258172,0.8744408155012979,0.007533119
0.32,0.56,0.9985301671680162,0.010265694204907912,0.9838420536927369,0.008514026
0.34,0.56,0.9996972099669881,0.010509735844333037,1.0308514860942681,0.009014916
0.36,0.56,0.9999577727418968,0.010444485532759317,1.0448351086473742,0.009238141
0.38,0.56,0.9999968684132918,0.010235392717863737,1.0367449082399647,0.009258407
0.4,0.56,0.9999991258677293,0.010104667768762756,1.0182015603416454,0.009109086
0.42,0.56,0.9999998995126124,0.010044634,1.002419364240628,0.008949609
0.44,0.56,0.999999987,0.010058698410834175,0.9922933791179408,0.008803723
0.46,0.56,0.9999999912030283,0.010088424273610598,0.9926544139453665,0.008759767
0.48,0.56,0.9999999932173265,0.010108441311970681,0.9944755190030389,0.008740739
0.5,0.56,0.9999999934088004,0.010108494027356195,0.9971585236539657,0.008754399
0.52,0.56,0.9999999932173265,0.010098756583091851,0.998268905,0.008795005
0.54,0.56,0.9999999912030283,0.010088486567818019,0.999105232,0.008838192
0.56,0.56,0.999999987,0.010090705474743262,1.0019420790470839,0.008899962
0.58,0.56,0.9999998995126125,0.010112566558452805,1.0080024470750277,0.008979185
0.6,0.56,0.9999991258677294,0.01016198,1.017656001197152,0.009076514
0.62,0.56,0.9999968684132918,0.010246658899371631,1.02521883,0.009108186
0.64,0.56,0.9999577727418968,0.010326492627729842,1.0267715558781856,0.00905968
0.66,0.56,0.9996972099669881,0.010413823256343957,1.021566679827664,0.008921951
0.68,0.56,0.9985301671680161,0.00997416,0.9625637613106044,0.008324807
0.7,0.56,0.9821887728951004,0.009256925,0.8798134849721904,0.007540541
0.72,0.56,0.9401998172048784,0.008077601,0.7606518562045586,0.006478886
0.74,0.56,0.6500666035205512,0.00612269,0.5896490192589465,0.005065149
0.76,0.56,0.35993338983622397,0.004053012,0.41147867681528416,0.003606349
0.78,0.56,0.069800176,0.002143596,0.24421076109140283,0.002238014
0.8,0.56,0.02781122,0.000791061,0.11337240338098051,0.001134662
0.82,0.56,0.011469826,4.255762020176666e-5,0.019318244279962742,0.000286992
0.84,0.56,0.010302783389786817,7.21758093578621e-6,0.003050449,5.210708897885412e-5
0.86,0.56,0.010042220614878302,1.0018235240525128e-5,0.000199099,3.6758386733806316e-6
0.88,0.56,0.010003124943483165,2.924025328803503e-5,0.000517062,2.927118028748804e-6
0.9,0.56,0.010000867489045665,6.963910503936147e-5,0.002584822,1.4613582256771481e-5
0.92,0.56,0.010000093844162571,0.000101834,0.005918963,3.717549785326631e-5
0.94,0.56,0.010000006511676018,0.000116458,0.00966363,6.908311620308214e-5
0.96,0.56,0.010000002153746705,0.00011013,0.010998223265873804,8.839033939728478e-5
0.98,0.56,0.010000000139448547,0.000103165,0.01163711,0.00010206
1,0.56,0.01,9.948609440790316e-5,0.011364187,0.000106144
0,0.58,0.009999999,9.578717346879419e-5,0.011387464,8.383710699194145e-5
0.02,0.58,0.009999999,9.750826748121993e-5,0.010422166009504845,7.347305813811454e-5
0.04,0.58,0.010000001280421708,9.955153128095152e-5,0.009389306,6.113758960057356e-5
0.06,0.58,0.010000005638350504,9.525005979275778e-5,0.007790653,4.4856789926610944e-5
0.08,0.58,0.010000092970829388,8.205111695372666e-5,0.005651994,2.8738367410348956e-5
0.1,0.58,0.010000866615644931,5.8383091351158104e-5,0.002964451,1.3994478797698238e-5
0.12,0.58,0.010003124069885386,4.211051860757922e-5,0.002934113,2.5314380434599515e-5
0.14,0.58,0.010042219737866226,4.570041309601833e-5,0.005923755,5.870287370976679e-5
0.16,0.58,0.010302782490019138,5.271848237788962e-5,0.007267089,7.690672799407319e-5
0.18,0.58,0.011469825187070445,0.000306945,0.045978394976981904,0.00039117
0.2,0.58,0.027811218032851602,0.000806804,0.11356333720362413,0.000882086
0.22,0.58,0.06980017,0.001799396,0.222299406,0.001622603
0.24,0.58,0.3599333584023455,0.003654377,0.3900751252827833,0.002720365
0.26,0.58,0.6500665467486175,0.005629109,0.5660553953641573,0.003868269
0.28,0.58,0.9401997350948896,0.007503709,0.7362175230905188,0.004991683
0.3,0.58,0.9821886871181114,0.008919525,0.876353991,0.005948922
0.32,0.58,0.9985300799638926,0.009891169,0.9859915725102655,0.00673291
0.34,0.58,0.999697123,0.010123591080482863,1.0331010507057845,0.007130131
0.36,0.58,0.9999576854130969,0.01005752,1.0471135563386036,0.00730387
0.38,0.58,0.9999967810810776,0.009853488,1.0390050616124262,0.007314614
0.4,0.58,0.9999990385353181,0.009727406,1.0204218170855472,0.007191575
0.42,0.58,0.9999998121801335,0.009670116,1.0046058881022835,0.007061708
0.44,0.58,0.9999998995126125,0.009684594,0.9944584596683453,0.006944302
0.46,0.58,0.9999999038705414,0.009713451,0.9948203512202047,0.006910009
0.48,0.58,0.9999999058848394,0.009732753,0.9966453761336568,0.00689574
0.5,0.58,0.9999999060763134,0.0097326,0.9993340564989053,0.0069074
0.52,0.58,0.9999999058848393,0.009723102,1.0004468045057142,0.006940301
0.54,0.58,0.9999999038705414,0.009713103,1.0012849327194728,0.006975237
0.56,0.58,0.9999998995126125,0.009715158,1.004127897992355,0.007026017
0.58,0.58,0.9999998121801337,0.009736173,1.010201270086758,0.00709205
0.6,0.58,0.9999990385353181,0.009783836,1.019875481664634,0.007173748
0.62,0.58,0.9999967810810777,0.009865952,1.0274544633884093,0.007204285
0.64,0.58,0.9999576854130969,0.009943665,1.0290105177124775,0.007170732
0.66,0.58,0.9996971226609439,0.010028934,1.0237947136722778,0.007065424
0.68,0.58,0.9985300799638926,0.009604634,0.964665324,0.006589585
0.7,0.58,0.9821886871181115,0.008911763,0.881737393,0.005962885
0.72,0.58,0.9401997350948895,0.007771334,0.762320007,0.005111985
0.74,0.58,0.6500665467486175,0.005884139,0.590942655,0.003984191
0.76,0.58,0.3599333584023455,0.003887168,0.41237979342773856,0.002822311
0.78,0.58,0.06980017,0.002049507,0.24473768697537054,0.001740927
0.8,0.58,0.027811218032851567,0.000752833,0.11360295095687445,0.000879727
0.82,0.58,0.011469825187070466,4.2505256593376315e-5,0.019349169,0.000228059
0.84,0.58,0.010302782490019112,7.933267768770605e-6,0.003061591,4.359790581164507e-5
0.86,0.58,0.010042219737866193,1.0224818173556455e-5,0.000202172,4.802146280717578e-6
0.88,0.58,0.010003124069885379,2.9426009254254927e-5,0.000520464,3.973754090275389e-6
0.9,0.58,0.010000866615645029,6.811110107361675e-5,0.002600657,1.4705781485885589e-5
0.92,0.58,0.010000092970829497,9.853282676598288e-5,0.00594269,3.293991106933873e-5
0.94,0.58,0.010000005638350571,0.000112025,0.009690145,5.682992849561044e-5
0.96,0.58,0.010000001280421639,0.000105873,0.011023822,7.098679825564386e-5
0.98,0.58,0.009999999,9.920602411385914e-5,0.011661427,8.095241674389914e-5
1,0.58,0.009999999,9.578717346879419e-5,0.011387464,8.383710699194145e-5
0,0.6,0.009999991,8.47424990884036e-5,0.011440838,5.1094043216900316e-5
0.02,0.6,0.009999992,8.63291701583968e-5,0.010472359496205869,4.51948789164991e-5
0.04,0.6,0.009999994,8.816448858489367e-5,0.009436097,3.813840587311531e-5
0.06,0.6,0.009999998,8.425871966836466e-5,0.007831012,2.9206361781797836e-5
0.08,0.6,0.010000085234307853,7.240445147155641e-5,0.005682824,2.090837086944008e-5
0.1,0.6,0.010000858878524872,5.125536463475134e-5,0.002982759,1.399769832077912e-5
0.12,0.6,0.010003116331018856,3.689724926644366e-5,0.002948664,2.1661132117178324e-5
0.14,0.6,0.010042211968753531,4.067236335814882e-5,0.005946859,4.962838259303247e-5
0.16,0.6,0.010302775,4.685541322645257e-5,0.007322513,7.007273722335441e-5
0.18,0.6,0.011469816313497989,0.000270201,0.046153215,0.000250933
0.2,0.6,0.027811196516842916,0.000702352,0.11402013839224054,0.000521884
0.22,0.6,0.069800116,0.001560934,0.223309329,0.000937112
0.24,0.6,0.3599330799417166,0.003207645,0.3919345816850069,0.001600349
0.26,0.6,0.6500660438279094,0.00496598,0.5688071199304676,0.002300813
0.28,0.6,0.9401990077141023,0.006641089,0.7398267620412972,0.002995834
0.3,0.6,0.9821879272527829,0.007905169,0.8806625634326654,0.003589566
0.32,0.6,0.9985293074561279,0.008768736,0.9908434292252383,0.004074401
0.34,0.6,0.9996963492503027,0.008967908,1.0381822793717652,0.004315138
0.36,0.6,0.9999569118008724,0.008901124,1.0522602561149756,0.004415311
0.38,0.6,0.9999960074386072,0.008713612,1.0441087162646672,0.004413625
0.4,0.6,0.9999982648911011,0.008601469,1.0254333417747212,0.004332155
0.42,0.6,0.999999039,0.008552072,1.009539747901091,0.004248405
0.44,0.6,0.9999991258677293,0.008567266,0.9993432209669679,0.004174633
0.46,0.6,0.99999913,0.008593395,0.9997073519513887,0.004154478
0.48,0.6,0.9999991322399514,0.008610541,1.0015416107559094,0.004146848
0.5,0.6,0.999999132,0.008609857,1.0042434577728454,0.004154913
0.52,0.6,0.9999991322399512,0.008601126,1.0053615122944326,0.004176108
0.54,0.6,0.9999991302256549,0.00859198,1.006203608244186,0.004198597
0.56,0.6,0.9999991258677294,0.008593733,1.009060384889618,0.004232785
0.58,0.6,0.9999990385353181,0.008612602,1.015163394523084,0.004278751
0.6,0.6,0.9999982648911012,0.008655663,1.0248848717582133,0.004336753
0.62,0.6,0.9999960074386072,0.008731612,1.032501210212353,0.004365482
0.64,0.6,0.9999569118008724,0.008804758,1.0340654750659175,0.004354331
0.66,0.6,0.9996963492503026,0.008885532,1.028825395997548,0.004298401
0.68,0.6,0.9985293074561279,0.008509534,0.9694068793954548,0.004007595
0.7,0.6,0.982187927,0.007892373,0.8860723833934708,0.003620496
0.72,0.6,0.9401990077141024,0.006871583,0.7660684663741549,0.003089863
0.74,0.6,0.6500660438279094,0.005187233,0.5938385346697076,0.002391877
0.76,0.6,0.3599330799417166,0.003407599,0.41438420437203194,0.001674547
0.78,0.6,0.069800116,0.001781991,0.24589961375871838,0.001016656
0.8,0.6,0.027811196516842888,0.00065259,0.11410286290367495,0.00050713
0.82,0.6,0.011469816313498006,4.354480546972533e-5,0.019381994620842818,0.000138934
0.84,0.6,0.010302775,7.415355269188435e-6,0.00307895,3.495701218066666e-5
0.86,0.6,0.010042212,9.866936648564693e-6,0.000207562,1.0154891376540033e-5
0.88,0.6,0.010003116,2.861963667049758e-5,0.000526709,7.307655005078842e-6
0.9,0.6,0.010000858878524968,6.234379762287767e-5,0.00263307,1.3948116103114088e-5
0.92,0.6,0.010000085234307962,8.81149767231058e-5,0.005987977,2.4233118301301775e-5
0.94,0.6,0.009999998,9.892195950493785e-5,0.009746115,3.6754904993281575e-5
0.96,0.6,0.009999994,9.334159010414992e-5,0.011080688264494971,4.4177168973537515e-5
0.98,0.6,0.009999992,8.75063404782478e-5,0.011717171,4.949179392546207e-5
1,0.6,0.009999991,8.47424990884036e-5,0.011440838,5.1094043216900316e-5
0,0.62,0.009999969,6.64829989781006e-5,0.011528661810133014,4.056895184460016e-5
0.02,0.62,0.009999969,6.790367569129506e-5,0.010556893082781455,3.600625043519685e-5
0.04,0.62,0.009999971,6.948978155056043e-5,0.009517588,3.018580747001957e-5
0.06,0.62,0.009999975,6.636684150362767e-5,0.00790419,2.4545336715915786e-5
0.08,0.62,0.010000063,5.682987679689516e-5,0.005740883,2.289020904850557e-5
0.1,0.62,0.010000836302021879,3.9667249331506354e-5,0.003019129,2.628133322252424e-5
0.12,0.62,0.010003093749419767,3.152932068877576e-5,0.00297085,5.296016113028814e-5
0.14,0.62,0.010042189298897743,4.1243768610215605e-5,0.005967074,9.739925111328748e-5
0.16,0.62,0.010302751,5.682313967090991e-5,0.007315598,0.00014326
0.18,0.62,0.01146979,0.000248369,0.046287581,0.000317394
0.2,0.62,0.027811133734279042,0.00059909,0.11455490668925891,0.000548817
0.22,0.62,0.069799958,0.001258655,0.2247122544413095,0.00086862
0.24,0.62,0.35993226740847784,0.002524452,0.39487051681991475,0.001355011
0.26,0.62,0.6500645763321513,0.003882955,0.5733574007832639,0.00186835
0.28,0.62,0.9401968852558247,0.005189717,0.7459337725339428,0.002380563
0.3,0.62,0.98218571,0.006180565,0.888037461,0.002823428
0.32,0.62,0.9985270533197415,0.006857742,0.9991983276304091,0.003190344
0.34,0.62,0.999694092,0.007012524,1.046943097967555,0.003382729
0.36,0.62,0.9999546544417313,0.006958359,1.0611300308496305,0.003472496
0.38,0.62,0.9999937499912094,0.006809922,1.0528924335649907,0.003486753
0.4,0.62,0.999996007,0.006721893,1.0340479581796518,0.003435108
0.42,0.62,0.9999967810810776,0.006683311,1.018013617384553,0.003377909
0.44,0.62,0.9999968684132918,0.006695404,1.0077300944444025,0.003323282
0.46,0.62,0.9999968727712075,0.006715822,1.0081000506649807,0.003304814
0.48,0.62,0.9999968747854994,0.006729164,1.009952363742621,0.00329577
0.5,0.62,0.9999968749769728,0.006728454,1.0126785426317075,0.003299047
0.52,0.62,0.9999968747854993,0.006721596,1.013805310535677,0.003315675
0.54,0.62,0.9999968727712073,0.006714336,1.0146535029055148,0.003334031
0.56,0.62,0.9999968684132918,0.006716503,1.017533966871855,0.003361952
0.58,0.62,0.9999967810810777,0.006733593,1.0236895474595307,0.00339757
0.6,0.62,0.9999960074386072,0.006771125,1.0334959070024967,0.003442057
0.62,0.62,0.9999937499912094,0.006838362,1.0411825432752724,0.003465831
0.64,0.62,0.9999546544417313,0.006905809,1.042766854209615,0.003458103
0.66,0.62,0.9996940924793701,0.006982254,1.037490853626416,0.003414103
0.68,0.62,0.9985270533197415,0.006696456,0.9775600017399353,0.003200124
0.7,0.62,0.98218571,0.006218275,0.8935004108513742,0.002915124
0.72,0.62,0.9401968852558247,0.005418634,0.7724418991088275,0.002519494
0.74,0.62,0.6500645763321513,0.004096569,0.5986855204134311,0.001994589
0.76,0.62,0.35993226740847784,0.002700684,0.4176377864127578,0.001455253
0.78,0.62,0.069799958,0.001429831,0.2476782515284957,0.000949915
0.8,0.62,0.027811134,0.000548672,0.11478184168864518,0.000540142
0.82,0.62,0.01146979,5.117601113062374e-5,0.019409273,0.000219998
0.84,0.62,0.010302751261258968,1.0347833418391932e-5,0.003068349,8.94209488565378e-5
0.86,0.62,0.010042189,9.678634448615024e-6,0.000208781,3.099953448614095e-5
0.88,0.62,0.010003094,2.666764547645532e-5,0.000536016,1.1413524265166967e-5
0.9,0.62,0.010000836302021978,5.1935530758560566e-5,0.002679984,1.2735131385492281e-5
0.92,0.62,0.010000062659551442,7.00086354832694e-5,0.006076676,1.8857105375761894e-5
0.94,0.62,0.009999975,7.685318765793194e-5,0.009854036,2.841393816929323e-5
0.96,0.62,0.009999971,7.256409917994893e-5,0.011182832,3.442326189078332e-5
0.98,0.62,0.009999969,6.826201798977868e-5,0.011811889958097628,3.889532384997411e-5
1,0.62,0.009999969,6.64829989781006e-5,0.011528661810133014,4.056895184460016e-5
0,0.64,0.009999578,5.3594337670630635e-5,0.011607228930904122,6.041656471649764e-5
0.02,0.64,0.009999578,5.4834454827575285e-5,0.010634735403434669,5.343265169175467e-5
0.04,0.64,0.00999958,5.613525732849686e-5,0.009595426,4.483932004709564e-5
0.06,0.64,0.009999584,5.3893932627453876e-5,0.007976634,3.707278567291339e-5
0.08,0.64,0.009999672,4.6747309058392497e-5,0.005799951,3.697281698636669e-5
0.1,0.64,0.010000445311387718,3.288245360231055e-5,0.003057377,4.854446932417211e-5
0.12,0.64,0.010002702670528905,3.31200721856536e-5,0.002987005,0.000123066
0.14,0.64,0.010041796691535342,5.369361915466115e-5,0.005970345,0.000239776
0.16,0.64,0.010302348,0.00010547,0.007311242,0.000386747
0.18,0.64,0.011469342000326087,0.000302423,0.046250758803776604,0.000691318
0.2,0.64,0.027810046435928472,0.000618235,0.11478453653037393,0.001088196
0.22,0.64,0.06979723,0.001137998,0.2257723403879769,0.001603702
0.24,0.64,0.35991819557075955,0.002095086,0.3974349482309991,0.002302107
0.26,0.64,0.6500391615415008,0.003125202,0.5775166336565558,0.003028994
0.28,0.64,0.940160128,0.004126761,0.7516388687368218,0.003743709
0.3,0.64,0.9821473106763317,0.004897517,0.8949961776216022,0.004368311
0.32,0.64,0.9984880151119341,0.005434041,1.0071212937412772,0.004897129
0.34,0.64,0.9996550086452405,0.005570855,1.055258707571907,0.005199569
0.36,0.64,0.9999155604207247,0.005542781,1.0695450264225836,0.005364439
0.38,0.64,0.9999546544417313,0.005436637,1.0612155611407135,0.005424201
0.4,0.64,0.9999569118008724,0.005366875,1.042202106546055,0.005375078
0.42,0.64,0.9999576854130967,0.005332963,1.0260285913193317,0.005308652
0.44,0.64,0.9999577727418967,0.005337543,1.0156606739096865,0.005233168
0.46,0.64,0.999957777,0.005352633,1.0160378379158663,0.005200054
0.48,0.64,0.9999577791138551,0.00536308,1.017909083043019,0.005180363
0.5,0.64,0.9999577793053209,0.005363287,1.0206596955747347,0.005179815
0.52,0.64,0.999957779,0.005358492,1.0217943437343429,0.005203029
0.54,0.64,0.9999577770996418,0.00535342,1.0226476748028954,0.005228853
0.56,0.64,0.9999577727418968,0.005357385,1.025550519935984,0.005262746
0.58,0.64,0.9999576854130969,0.005373792,1.0317572688356027,0.00530708
0.6,0.64,0.9999569118008724,0.005406631,1.041647101,0.005366432
0.62,0.64,0.9999546544417313,0.005472038,1.0494056565542127,0.005371569
0.64,0.64,0.9999155604207248,0.00553869,1.0510143499426379,0.005333016
0.66,0.64,0.9996550086452404,0.005602239,1.0457099098650127,0.005276954
0.68,0.64,0.9984880151119341,0.005390491,0.9852819294150235,0.004957453
0.7,0.64,0.9821473106763318,0.005035582,0.9005145442328653,0.004529861
0.72,0.64,0.940160128,0.004420504,0.77841958,0.004009354
0.74,0.64,0.6500391615415008,0.003381734,0.6031620385455163,0.003266717
0.76,0.64,0.3599181955707595,0.002290783,0.4205474927333599,0.002474909
0.78,0.64,0.06979723,0.001291083,0.2491571488660259,0.001727458
0.8,0.64,0.027810046,0.000570941,0.11522502631732562,0.001095451
0.82,0.64,0.011469342000326106,0.000128296,0.0192608,0.000541776
0.84,0.64,0.010302348467019808,3.3987206956184725e-5,0.003074055,0.000258624
0.86,0.64,0.010041796691535309,1.4334629721197505e-5,0.000231438,9.091011220524836e-5
0.88,0.64,0.010002703,2.5239954973099032e-5,0.000554946,1.6297969220557775e-5
0.9,0.64,0.010000445311387815,4.376213377085388e-5,0.002757187,1.4156538652678581e-5
0.92,0.64,0.009999672,5.628193190275321e-5,0.006183464,2.2835664011917388e-5
0.94,0.64,0.009999584,6.0682306759573946e-5,0.009969005,4.0026315569689906e-5
0.96,0.64,0.00999958,5.767429791135757e-5,0.011284718,5.0902127203648475e-5
0.98,0.64,0.009999578,5.465499968352784e-5,0.011899971378737832,5.881392081557305e-5
1,0.64,0.009999578,5.3594337670630635e-5,0.011607228930904122,6.041656471649764e-5
0,0.66,0.009996972,4.065366659196549e-5,0.011689401479788954,7.680765151269609e-5
0.02,0.66,0.009996972,3.984734010607964e-5,0.0107181,6.258063043045232e-5
0.04,0.66,0.009996974,4.2657841130685524e-5,0.009681219,5.564123257937212e-5
0.06,0.66,0.009996979,4.881968615810181e-5,0.008058455,6.402802041589673e-5
0.08,0.66,0.009997066,3.949405887001208e-5,0.005867544,6.116161612919974e-5
0.1,0.66,0.009997839,2.7567296442343345e-5,0.003100739,7.563151441323112e-5
0.12,0.66,0.010000096,4.3081260699035286e-5,0.002999549,0.000244673
0.14,0.66,0.010039180062631263,8.909970629952281e-5,0.005936127,0.000518472
0.16,0.66,0.010299664,0.000205108,0.007295742,0.000895934
0.18,0.66,0.011466353,0.000320482,0.045929316,0.001191506
0.2,0.66,0.0278028,0.000587083,0.11475252671412686,0.00157753
0.22,0.66,0.069779042,0.001037019,0.22668457882364482,0.002062425
0.24,0.66,0.35982441032668777,0.001636216,0.4000498564870494,0.002799408
0.26,0.66,0.6498697783811838,0.002355934,0.5819490995133949,0.003716154
0.28,0.66,0.9399151464356799,0.002970417,0.7578343806634597,0.004474417
0.3,0.66,0.9818913888408156,0.003513793,0.9026146820746492,0.005259544
0.32,0.66,0.9982278353173244,0.003889152,1.015830654534368,0.005892142
0.34,0.66,0.9993945247627166,0.00400718,1.064405794845118,0.006224649
0.36,0.66,0.9996550086452404,0.004016845,1.0787963173866741,0.006429262
0.38,0.66,0.9996940924793701,0.003963787,1.0703544382646184,0.00650242
0.4,0.66,0.9996963492503025,0.003924512,1.0511453936289723,0.006469639
0.42,0.66,0.9996971226609439,0.003889413,1.034812198506891,0.00637018
0.44,0.66,0.9996972099669881,0.003880795,1.0243490805312434,0.006272894
0.46,0.66,0.9996972143235979,0.003889235,1.0247360955535614,0.006238893
0.48,0.66,0.9996972163372861,0.00389671,1.0266302894957022,0.006215141
0.5,0.66,0.9996972165287021,0.003899465,1.0294094182747244,0.006217496
0.52,0.66,0.999697216,0.003896242,1.0305522509650271,0.006240271
0.54,0.66,0.9996972143235979,0.003894404,1.0314104179893795,0.00627101
0.56,0.66,0.9996972099669881,0.00389916,1.0343378555435812,0.006305687
0.58,0.66,0.9996971226609439,0.00390516,1.0406027504620736,0.006349323
0.6,0.66,0.9996963492503026,0.003947211,1.050588463625548,0.006414749
0.62,0.66,0.9996940924793701,0.004059363,1.0584334643652427,0.006496575
0.64,0.66,0.9996550086452404,0.004033801,1.0600767391549821,0.00636538
0.66,0.66,0.9993945247627165,0.004036149,1.0547492414983475,0.006236415
0.68,0.66,0.9982278353173244,0.004188163,0.9937640699989743,0.006265756
0.7,0.66,0.9818913888408156,0.003833156,0.9081980133738582,0.00557832
0.72,0.66,0.9399151464356799,0.003159679,0.7849257496304253,0.004618481
0.74,0.66,0.6498697783811838,0.002836677,0.6079580287345269,0.004309625
0.76,0.66,0.35982441032668777,0.002058464,0.42355708092985034,0.003240392
0.78,0.66,0.069779042,0.001101296,0.2505503605708559,0.002017
0.8,0.66,0.027802799867056024,0.000628842,0.1154876005178655,0.001507037
0.82,0.66,0.011466353390547327,0.000266345,0.018880188,0.001028755
0.84,0.66,0.010299663945155167,0.000103224,0.003021511,0.000575912
0.86,0.66,0.01003918,3.845759577104868e-5,0.000253157,0.000217188
0.88,0.66,0.010000096228501582,2.075266768671247e-5,0.000572649,2.6173367444676907e-5
0.9,0.66,0.009997839,2.9628494719604253e-5,0.002849437,2.0581044161491655e-5
0.92,0.66,0.009997066,3.9666223373082424e-5,0.006317391,2.96269616110169e-5
0.94,0.66,0.009996979,4.4048673461973874e-5,0.010108028015312085,4.859414184447288e-5
0.96,0.66,0.009996974,4.242183618016159e-5,0.011401354791880102,6.0269798535050125e-5
0.98,0.66,0.009996972,4.065571035627998e-5,0.0119952,7.164530657061973e-5
1,0.66,0.009996972,4.065366659196549e-5,0.011689401479788954,7.680765151269609e-5
0,0.68,0.009985302,0.000246139,0.011177759004597252,0.000446351
0.02,0.68,0.009985302,0.000248286,0.010254354,0.000381909
0.04,0.68,0.009985304,0.000246865,0.009269215,0.000292791
0.06,0.68,0.009985308,0.00023263,0.007720173,0.00020967
0.08,0.68,0.009985396,0.000207892,0.005622749,0.000158097
0.1,0.68,0.009986168,0.000149942,0.002971294,0.000119009
0.12,0.68,0.009988422,0.000169314,0.002872125,0.000435871
0.14,0.68,0.010027460361222809,0.000314335,0.005714088,0.001076302
0.16,0.68,0.010287640155832601,0.000586493,0.007218239,0.002088749
0.18,0.68,0.011452967612312168,0.001835395,0.043960862,0.004757077
0.2,0.68,0.027770343,0.003596262,0.1094837329299744,0.008040921
0.22,0.68,0.069697582,0.006171022,0.21656707542234915,0.012267010547556126
0.24,0.68,0.35940435265044396,0.010230445064152533,0.38274962771178933,0.017464578246650105
0.26,0.68,0.6491111228227129,0.014651174490202853,0.5571141787511579,0.023030160123565666
0.28,0.68,0.9388178929949818,0.018796775,0.7257226787969141,0.028308238
0.3,0.68,0.9807451324910982,0.022146056,0.8645212126113516,0.033082767
0.32,0.68,0.9970625078608446,0.024566878007359114,0.9730627590261481,0.037100442
0.34,0.68,0.9982278353173243,0.025368635927513497,1.019634814186532,0.039388601752597764
0.36,0.68,0.9984880151119341,0.025434545650221352,1.0334331243446893,0.040684736801546176
0.38,0.68,0.9985270533197415,0.025087564,1.0253405151868837,0.041142288660583205
0.4,0.68,0.9985293074561278,0.024773148,1.0069239782962156,0.040775854001000894
0.42,0.68,0.9985300799638925,0.024594848626867873,0.9912646184244904,0.040276972
0.44,0.68,0.998530167,0.024574247133155865,0.9812333899973847,0.039725535
0.46,0.68,0.9985301715195399,0.024630570807426033,0.9816051103789023,0.039487848
0.48,0.68,0.9985301735308775,0.024676393915799677,0.9834218494036258,0.039347436
0.5,0.68,0.998530174,0.024688118349012113,0.9860870183749857,0.039353207
0.52,0.68,0.9985301735308774,0.024673144,0.9871823743897197,0.039512981
0.54,0.68,0.9985301715195398,0.024655950990102666,0.9880046071818979,0.039700715
0.56,0.68,0.9985301671680161,0.024666405474679656,0.9908099221920544,0.039934274
0.58,0.68,0.9985300799638926,0.024726516981819564,0.9968145501784901,0.040194199430250155
0.6,0.68,0.9985293074561279,0.024823735,1.0063863617333513,0.040438440181124496
0.62,0.68,0.9985270533197415,0.024973185160542297,1.0139075783176117,0.040354109
0.64,0.68,0.9984880151119341,0.025162821,1.0154844486993544,0.039960486845269025
0.66,0.68,0.9982278353173242,0.025174796,1.0103799528297053,0.038997694
0.68,0.68,0.9970625078608446,0.024071004640866006,0.9519130485682861,0.036518988821326134
0.7,0.68,0.9807451324910983,0.022587542033333706,0.8698775424960227,0.033475785707134054
0.72,0.68,0.9388178929949818,0.019866577123591696,0.7516837089444954,0.029031597
0.74,0.68,0.6491111228227129,0.015505357346489732,0.5820251463008395,0.023575044641589722
0.76,0.68,0.359404353,0.011065939105097207,0.40524217094057735,0.018086032
0.78,0.68,0.069697582,0.006858933,0.23943895403584242,0.012631009991808332
0.8,0.68,0.027770342982058636,0.00333356,0.1101143410129678,0.007580033
0.82,0.68,0.011452967612312187,0.000958038,0.018042509268533503,0.00344661
0.84,0.68,0.010287640155832577,0.000204434,0.003104868,0.001242256
0.86,0.68,0.010027460361222776,4.303963198091916e-5,0.000291849,0.000250351
0.88,0.68,0.009988422,8.060140770980018e-5,0.000579537,1.563499110373599e-5
0.9,0.68,0.009986168,0.000175151,0.002810224,4.8097011956054775e-5
0.92,0.68,0.009985396,0.000247705,0.006142696,0.000151349
0.94,0.68,0.009985308,0.000278743,0.009743936,0.000297252
0.96,0.68,0.009985304,0.000266589,0.010945337215845796,0.00037851
0.98,0.68,0.009985302,0.000252675,0.011483828952582143,0.000433441
1,0.68,0.009985302,0.000246139,0.011177759004597252,0.000446351
0,0.7,0.009821888,0.000647539,0.010356350743054259,0.001163223
0.02,0.7,0.009821888,0.00065037,0.009503857,0.000989683
0.04,0.7,0.00982189,0.000652912,0.00859458,0.000780077
0.06,0.7,0.009821894,0.000607421,0.007158727,0.000532445
0.08,0.7,0.00982198,0.000516139,0.005211012,0.0003342
0.1,0.7,0.00982274,0.000362019,0.002749638,0.000208067
0.12,0.7,0.009824957,0.000383243,0.00266981,0.000659674
0.14,0.7,0.009863356,0.000672369,0.00530794,0.001783651
0.16,0.7,0.010119278308136862,0.001089332,0.006695158,0.003380448
0.18,0.7,0.011265534657854183,0.004265638,0.040709547917582016,0.009733712
0.2,0.7,0.027315868857304894,0.008903533,0.10151174213208494,0.018001678
0.22,0.7,0.06855695,0.015887558,0.2008793830227285,0.029073093541519837
0.24,0.7,0.35352253913776854,0.026909517433847438,0.3551018582416638,0.043521278
0.26,0.7,0.6384881280111839,0.038552933172224316,0.5169361007484803,0.058451036
0.28,0.7,0.9234537168845993,0.049682517056156686,0.6734617240837898,0.07290311
0.3,0.7,0.9646947982916474,0.05846504,0.8023416511761949,0.085429663
0.32,0.7,0.9807451324910983,0.064885601,0.9031478640854154,0.095965612
0.34,0.7,0.9818913888408156,0.066997187,0.946426515,0.10186658632147887
0.36,0.7,0.9821473106763318,0.067150515,0.9592696705300283,0.10497369157562841
0.38,0.7,0.98218571,0.066249199,0.9517786208484935,0.10597741857950291
0.4,0.7,0.9821879272527829,0.065438453,0.9346831614900388,0.10486280398963273
0.42,0.7,0.9821886871181114,0.064972653,0.920142272,0.103459267
0.44,0.7,0.9821887728951003,0.064920482,0.9108227024022858,0.10198811026479314
0.46,0.7,0.9821887771754095,0.06507367,0.9111643214374884,0.10139868613971462
0.48,0.7,0.9821887791538307,0.065195732,0.9128489542151114,0.10106682432848538
0.5,0.7,0.9821887793418942,0.065224861,0.9153237224081385,0.10110845229699558
0.52,0.7,0.9821887791538307,0.065183887,0.916342682,0.1015415920614238
0.54,0.7,0.9821887771754096,0.065139357,0.917108188,0.10202055635984397
0.56,0.7,0.9821887728951004,0.065168608,0.9197140589240644,0.10264956367102626
0.58,0.7,0.9821886871181115,0.065314012,0.9252889864988747,0.10335923699300462
0.6,0.7,0.982187927,0.065611209,0.9341747358893763,0.10413932514923209
0.62,0.7,0.98218571,0.065937201,0.9411497494642004,0.10400230026803645
0.64,0.7,0.9821473106763318,0.06616074,0.9426004463176312,0.10298197647218801
0.66,0.7,0.9818913888408156,0.066378806,0.9378417438090576,0.10098292143413226
0.68,0.7,0.9807451324910983,0.06327991,0.8835220038387058,0.094241589
0.7,0.7,0.9646947982916476,0.058674644458453336,0.8073144819178095,0.085784182
0.72,0.7,0.9234537168845993,0.051826086406819565,0.6975249989321872,0.074821202
0.74,0.7,0.6384881280111839,0.040337555239251977,0.5399793518385367,0.059896475955601214
0.76,0.7,0.3535225391377685,0.028237268,0.3758259098994431,0.044592057
0.78,0.7,0.06855695,0.016877816,0.2219171283490032,0.029872435615951695
0.8,0.7,0.027315869,0.008045693,0.10194373647265795,0.017136031053486503
0.82,0.7,0.011265535,0.001858217,0.016586289815959696,0.006663111
0.84,0.7,0.010119278,0.000495019,0.002891003,0.001945521
0.86,0.7,0.009863356,0.000124353,0.000298498,0.000286345
0.88,0.7,0.009824957,0.000215494,0.00054906,3.085244705731609e-5
0.9,0.7,0.00982274,0.000464918,0.002681397,0.000153484
0.92,0.7,0.00982198,0.000655895,0.005791148,0.00039811
0.94,0.7,0.009821894,0.000737235,0.009106154,0.000762889
0.96,0.7,0.00982189,0.000703821,0.010184097237356863,0.000984039
0.98,0.7,0.009821888,0.000666941,0.010653688140921758,0.001134837
1,0.7,0.009821888,0.000647539,0.010356350743054259,0.001163223
0,0.72,0.009401998,0.001539316,0.009021227,0.002470365
0.02,0.72,0.009401998,0.001549217,0.008276423,0.002106355
0.04,0.72,0.009402,0.00155838,0.007481378,0.00167881
0.06,0.72,0.009402004,0.001457302,0.006222548,0.00116123
0.08,0.72,0.009402087,0.001211352,0.004516743,0.000697366
0.1,0.72,0.009402814,0.000805816,0.002366721,0.000317144
0.12,0.72,0.009404936,0.000701315,0.002343935,0.000943371
0.14,0.72,0.009441694,0.001122857,0.004682053,0.002629627
0.16,0.72,0.009686675,0.001855418,0.005704061,0.004729854
0.18,0.72,0.010783929,0.008368979,0.03591906,0.016832502553115893
0.2,0.72,0.026148104738286826,0.018523797329153116,0.089456744,0.033236856
0.22,0.72,0.065626114,0.035024199,0.1760560232285047,0.055869443
0.24,0.72,0.33840931178169087,0.062285676,0.3103470175717568,0.087007515
0.26,0.72,0.6111925098411952,0.091065702,0.45127816477572896,0.11928779690114145
0.28,0.72,0.8839757079006997,0.11847081494032197,0.5876650923087897,0.15061614891437708
0.3,0.72,0.9234537168845994,0.1397949379625546,0.7000515181582474,0.17749453632842388
0.32,0.72,0.9388178929949819,0.15511046052556524,0.788013674,0.19984588026447908
0.34,0.72,0.9399151464356799,0.15980556404798463,0.8258505465551452,0.21190602916323475
0.36,0.72,0.9401601275122421,0.1598468096757452,0.8371402759023071,0.21788582820007762
0.38,0.72,0.9401968852558247,0.1574500850659748,0.8306799931072667,0.21933762459764578
0.4,0.72,0.9401990077141021,0.15551375514776117,0.815792091,0.2165651122953649
0.42,0.72,0.9401997350948895,0.15445892928741967,0.8031139722843967,0.21332683083318554
0.44,0.72,0.9401998172048783,0.15442357545579172,0.794972808,0.21011445109190732
0.46,0.72,0.9401998213022028,0.15481420399063392,0.7952577508830279,0.20896062069901958
0.48,0.72,0.9401998231960453,0.15511100344487672,0.7967173038448405,0.20836184546673653
0.5,0.72,0.9401998233760693,0.155164884,0.7988730498212865,0.20853918286162107
0.52,0.72,0.9401998231960453,0.15505297,0.7997683920894476,0.2094650482163231
0.54,0.72,0.9401998213022026,0.1549322868661324,0.8004438264000878,0.21047111265515023
0.56,0.72,0.9401998172048784,0.15499334407627385,0.8027221575101371,0.2118342396746008
0.58,0.72,0.9401997350948894,0.15532937684069648,0.8075842313428316,0.2134552651247447
0.6,0.72,0.9401990077141024,0.1560465546496956,0.8153277608056032,0.2153465248539005
0.62,0.72,0.9401968852558247,0.15699377501322442,0.8213799898722048,0.21548567019494158
0.64,0.72,0.9401601275122421,0.15762014968833774,0.8225980463507879,0.21370599452059408
0.66,0.72,0.9399151464356799,0.1580888972649309,0.8183820401206784,0.20984146192091485
0.68,0.72,0.9388178929949816,0.15099304404888214,0.7709245002394155,0.1959612766819566
0.7,0.72,0.9234537168845992,0.13993023091298748,0.7043785350314992,0.1779940743958632
0.72,0.72,0.8839757079006997,0.1224272108409317,0.6085472528338476,0.15402608911132842
0.74,0.72,0.6111925098411952,0.094618782,0.47115892798357506,0.12224487965851247
0.76,0.72,0.33840931178169087,0.065185161,0.3280354859280034,0.08935519
0.78,0.72,0.065626114,0.037356195,0.19388417236344999,0.057936638
0.8,0.72,0.026148104738286795,0.016564970882158803,0.089312595,0.031840941
0.82,0.72,0.010783928627904376,0.002914881,0.014772223038959816,0.010956844005280082
0.84,0.72,0.009686675,0.000820627,0.002369069,0.002810963
0.86,0.72,0.009441694,0.000274386,0.000239947,0.000364054
0.88,0.72,0.009404936,0.000539954,0.000477161,6.732454400631984e-5
0.9,0.72,0.009402814,0.001117269,0.002381515,0.000333479
0.92,0.72,0.009402087,0.001571104,0.005133201,0.000820261
0.94,0.72,0.009402004,0.001765505,0.008006703,0.001582807
0.96,0.72,0.009402,0.001673387,0.008912989,0.002063755
0.98,0.72,0.009401998,0.00157905,0.009294426,0.00239521
1,0.72,0.009401998,0.001539316,0.009021227,0.002470365
0,0.74,0.006500666,0.003620709,0.006832344,0.004626541
0.02,0.74,0.006500666,0.003677041,0.006258927,0.00399049
0.04,0.74,0.006500668,0.0037377,0.00564494,0.003239756
0.06,0.74,0.00650067,0.003547416,0.004676684,0.002289073
0.08,0.74,0.006500727,0.003024298,0.003375195,0.001383043
0.1,0.74,0.00650123,0.002109267,0.001745468,0.000572533
0.12,0.74,0.006502698,0.001596673,0.00182238,0.00136913
0.14,0.74,0.006528112,0.00195708,0.003827921,0.003590826
0.16,0.74,0.006697495,0.002312227,0.00511,0.005560799
0.18,0.74,0.007456151,0.013516768377819448,0.028850140336702364,0.026135373973036863
0.2,0.74,0.018079146,0.034319567,0.069804892,0.055499931266064575
0.22,0.74,0.045374764033100354,0.072505119,0.13537595261258722,0.097514482
0.24,0.74,0.23398067930246513,0.1405287815970212,0.23654763537112838,0.156554831
0.26,0.74,0.42258659457183023,0.21285222312307953,0.34271609948279025,0.21792700347744587
0.28,0.74,0.6111925098411952,0.28168163,0.4455321336271292,0.27758884173765414
0.3,0.74,0.6384881280111838,0.33416223007806223,0.5303602302060049,0.3285826439348516
0.32,0.74,0.6491111228227129,0.37071880060143425,0.5968466716332458,0.3707014908838523
0.34,0.74,0.6498697783811839,0.380296279,0.6256041381204023,0.3928509874081097
0.36,0.74,0.6500391615415008,0.37869294482174554,0.6343386359996406,0.4033219554372859
0.38,0.74,0.6500645763321513,0.37169081624725026,0.6296611431004971,0.40517220340251475
0.4,0.74,0.6500660438279093,0.36698817647807025,0.6185121044235333,0.3993802430212412
0.42,0.74,0.6500665467486175,0.36470609113338087,0.6089810959408588,0.39292039970768255
0.44,0.74,0.6500666035205511,0.3650325995997389,0.6028217686249815,0.38676254007847805
0.46,0.74,0.6500666063534954,0.3660660732495248,0.6030028982958037,0.3847194498213671
0.48,0.74,0.6500666076629233,0.3667870040695497,0.6040763410522169,0.3837350713312814
0.5,0.74,0.6500666077873942,0.366827986,0.6056914198455509,0.3841876334347226
0.52,0.74,0.6500666076629233,0.36650191182377545,0.6063805983003997,0.38593003800791403
0.54,0.74,0.6500666063534954,0.3661561901674667,0.6069072093367217,0.38780408899414465
0.56,0.74,0.6500666035205512,0.366259173,0.6086348334713213,0.3904086677138069
0.58,0.74,0.6500665467486175,0.36705927663185633,0.6122923146174593,0.3936245689642031
0.6,0.74,0.6500660438279094,0.36882738,0.618102611,0.3974748284674906
0.62,0.74,0.6500645763321513,0.3716566814298578,0.6225636872681646,0.39826662524333317
0.64,0.74,0.6500391615415008,0.3741514233869252,0.6233344804868943,0.39554780111873783
0.66,0.74,0.6498697783811838,0.37670417184036664,0.619959001,0.3889565548915106
0.68,0.74,0.6491111228227129,0.3604109005536139,0.5839617224562289,0.363044535
0.7,0.74,0.6384881280111839,0.3342871394978637,0.533587194,0.32929509807708096
0.72,0.74,0.6111925098411951,0.29183556830737867,0.4611720714330885,0.28396475022127005
0.74,0.74,0.42258659457183023,0.2222458282063873,0.35752019004215724,0.22363858430663247
0.76,0.74,0.23398067930246516,0.1486581339408887,0.249567924,0.16133657948850835
0.78,0.74,0.045374764,0.080542061,0.14832543402842285,0.10239413633442711
0.8,0.74,0.018079146,0.031652895841780285,0.069209722,0.054100352107059435
0.82,0.74,0.007456151,0.003248231,0.012412974208391702,0.016244971926398396
0.84,0.74,0.006697495,0.000633006,0.002582367,0.003156337
0.86,0.74,0.006528112,0.000410483,0.000305075,0.000219193
0.88,0.74,0.006502698,0.00120255,0.000381409,0.00011553
0.9,0.74,0.00650123,0.002677022,0.001834105,0.000524206
0.92,0.74,0.006500727,0.003773521,0.003897243,0.001474975
0.94,0.74,0.00650067,0.004201398,0.006077162,0.002929141
0.96,0.74,0.006500668,0.003960843,0.006760484,0.003830345
0.98,0.74,0.006500666,0.003720074,0.00704422,0.004461075
1,0.74,0.006500666,0.003620709,0.006832344,0.004626541
0,0.76,0.003599334,0.005876068,0.004517021,0.006897962
0.02,0.76,0.003599334,0.005982762,0.004125375,0.00597925
0.04,0.76,0.003599335,0.006100864,0.003703401,0.004893323
0.06,0.76,0.003599336,0.005819897,0.00304416,0.003490179
0.08,0.76,0.003599368,0.004999329,0.002172727,0.002116807
0.1,0.76,0.003599646,0.003540391,0.00109613,0.000852085
0.12,0.76,0.003600459,0.002576954,0.001273117,0.001813616
0.14,0.76,0.003614531,0.002867887,0.002790361,0.004783055
0.16,0.76,0.003708316,0.003341724,0.003555429,0.006608064
0.18,0.76,0.004128373,0.019818062525790693,0.021020513175064356,0.035809562
0.2,0.76,0.010010186987936133,0.051413691,0.048937707,0.078649043
0.22,0.76,0.025123414344013852,0.11244705763697661,0.092197638,0.1411532974911084
0.24,0.76,0.12955204682323945,0.22498728363365347,0.15837679320673737,0.22971954427255464
0.26,0.76,0.23398067930246516,0.3447788708965176,0.22778684429308776,0.32184309480963885
0.28,0.76,0.33840931178169087,0.45866483475128594,0.2950526228582003,0.41141974688552924
0.3,0.76,0.3535225391377685,0.54501795,0.3506760484980993,0.4878664278290263
0.32,0.76,0.35940435265044396,0.6046355399013416,0.39439919445235255,0.5508507694572853
0.34,0.76,0.3598244103266878,0.6194456335519728,0.4135372946828016,0.5836435658598431
0.36,0.76,0.3599181955707595,0.6159780819692176,0.4195739836853545,0.5988450366630871
0.38,0.76,0.35993226740847784,0.6039134544063529,0.4168024072651699,0.6011059814532332
0.4,0.76,0.3599330799417166,0.5962068596754286,0.4096304860515197,0.5921199968704419
0.42,0.76,0.3599333584023456,0.5926050524346912,0.4034448052578971,0.5822539657964161
0.44,0.76,0.3599333898362238,0.5933417006188654,0.3993895240469177,0.5729846913966243
0.46,0.76,0.3599333914047882,0.5950754279750222,0.3994590670564255,0.5700059057081883
0.48,0.76,0.35993339212980135,0.5962558392004772,0.4001215682218491,0.5686173670601867
0.5,0.76,0.3599333921987191,0.5962786401717113,0.40116223463307055,0.5693626123865825
0.52,0.76,0.3599333921298013,0.5957178809916945,0.40163223041656915,0.5719660544603539
0.54,0.76,0.3599333914047882,0.595125749,0.402000581,0.5747545665324788
0.56,0.76,0.3599333898362239,0.5952724282431966,0.4031423970850003,0.5786685393432245
0.58,0.76,0.3599333584023455,0.5965753499660096,0.4055185882493833,0.5835693024629083
0.6,0.76,0.3599330799417166,0.5994919712502079,0.4092728976607321,0.589495239
0.62,0.76,0.35993226740847784,0.6043871202542064,0.4120347678692202,0.5909874861351294
0.64,0.76,0.3599181955707595,0.608927049,0.41231607955146843,0.5872801741350542
0.66,0.76,0.35982441032668777,0.6138168089208798,0.40981329943518946,0.5778231637882625
0.68,0.76,0.359404353,0.5876448773771714,0.3859595295012973,0.5392419684869307
0.7,0.76,0.3535225391377685,0.5451830061143466,0.3527309513089761,0.48883729722966884
0.72,0.76,0.33840931178169087,0.47562019960415014,0.3051594761222168,0.42095726564568164
0.74,0.76,0.23398067930246516,0.3606940556273629,0.2372646697223355,0.33052918951122334
0.76,0.76,0.12955204682323943,0.23909677916227765,0.1665761785812555,0.23716346586380502
0.78,0.76,0.025123414,0.1270512617700505,0.1001604343438302,0.14910250429559524
0.8,0.76,0.010010187,0.047700263,0.047966409,0.077354351
0.82,0.76,0.004128373,0.003545033,0.009893631,0.021440771191731923
0.84,0.76,0.003708316,0.000742592,0.001829547,0.004013561
0.86,0.76,0.003614531,0.000726646,0.000196722,0.000273077
0.88,0.76,0.003600459,0.002018685,0.000234805,0.00016488
0.9,0.76,0.003599646,0.004382545,0.001173936,0.000809023
0.92,0.76,0.003599368,0.00615415,0.00256259,0.002195016
0.94,0.76,0.003599336,0.006841336,0.00402114,0.004341771
0.96,0.76,0.003599335,0.00644144,0.004473815,0.005688985
0.98,0.76,0.003599334,0.00604262,0.004660333,0.006636088
1,0.76,0.003599334,0.005876068,0.004517021,0.006897962
0,0.78,0.000698002,0.007961485,0.0023824,0.009071301
0.02,0.78,0.000698002,0.008111063,0.002164617,0.007888604
0.04,0.78,0.000698002,0.008281123,0.00192715,0.006488384
0.06,0.78,0.000698002,0.007922288,0.00156374,0.004657527
0.08,0.78,0.000698008,0.006833468,0.001098611,0.002839723
0.1,0.78,0.000698062,0.004881757,0.000536913,0.001138537
0.12,0.78,0.00069822,0.003503643,0.000772591,0.002244392
0.14,0.78,0.000700949,0.003726332,0.00189133,0.005760167
0.16,0.78,0.000719136,0.003969592,0.002779277,0.007461265
0.18,0.78,0.000800596,0.025061564556661756,0.013110475897545864,0.0448908
0.2,0.78,0.001941228,0.066844715,0.028549314759982795,0.10057787014032171
0.22,0.78,0.004872065,0.14938141513198192,0.051491638,0.1827783045724811
0.24,0.78,0.025123414,0.30319263284385395,0.085706312,0.29974284122099115
0.26,0.78,0.045374764,0.4669144428421884,0.1215158805405801,0.4214123671329827
0.28,0.78,0.065626114,0.6224167030192781,0.15618110508261768,0.5396740402383354
0.3,0.78,0.06855695,0.7400426862181165,0.1849567706742611,0.6405018029147651
0.32,0.78,0.069697582,0.820953533,0.20772143589601477,0.7234707607201012
0.34,0.78,0.069779042,0.8406047255383962,0.21795479692632252,0.7664623048042413
0.36,0.78,0.06979723,0.8354230107099594,0.22145001367036554,0.7862010844849818
0.38,0.78,0.069799958,0.8186840394411016,0.22038170028805767,0.7888603607671865
0.4,0.78,0.069800116,0.8082015160362961,0.21685486774310492,0.7768173843724165
0.42,0.78,0.06980017,0.8033802436293778,0.21374446248020212,0.7636894547942701
0.44,0.78,0.069800176,0.8044950441250011,0.21163353333047313,0.7514388303213761
0.46,0.78,0.069800176,0.8068736111981405,0.21161208523127112,0.7475637781317128
0.48,0.78,0.069800177,0.8084766836444233,0.2119058850043675,0.745788192
0.5,0.78,0.069800177,0.8084824894342577,0.2124208536527731,0.7468136828477938
0.52,0.78,0.069800177,0.8077054458123771,0.212681954,0.7502403712001242
0.54,0.78,0.069800176,0.8068859112217573,0.21289628895846846,0.7539030223096247
0.56,0.78,0.069800176,0.8070717601776739,0.21349183507617817,0.7590696385399927
0.58,0.78,0.06980017,0.8088366086785501,0.21468664966220416,0.7655837689547662
0.6,0.78,0.069800116,0.8128132960460668,0.21655290148814846,0.7735002167337746
0.62,0.78,0.069799958,0.8196205543604298,0.21777454959456827,0.7756701960254024
0.64,0.78,0.06979723,0.8260419264290095,0.21763922752407316,0.7710180991318087
0.66,0.78,0.069779042,0.8330794046780617,0.21598421142873267,0.7588129004867386
0.68,0.78,0.069697582,0.797869143,0.2033565325897479,0.708128824
0.7,0.78,0.06855695,0.7403869589926684,0.18595576683639514,0.641795072
0.72,0.78,0.065626114,0.6458119431834848,0.16129749215642009,0.5523129937848656
0.74,0.78,0.045374764,0.48907182392934423,0.12625795942997778,0.43303760339560227
0.76,0.78,0.025123414,0.3231290230323533,0.089771917,0.30987495117913577
0.78,0.78,0.004872065,0.17025940098984593,0.055257999723130426,0.19380954033850029
0.8,0.78,0.001941228,0.062324263315848685,0.027747357017472656,0.09947721
0.82,0.78,0.000800596,0.003723714,0.007049054,0.026242771977083208
0.84,0.78,0.000719136,0.000598711,0.001915193,0.004250882
0.86,0.78,0.000700949,0.000878331,0.000263607,0.000148588
0.88,0.78,0.00069822,0.00269368,0.000124646,0.000212188
0.9,0.78,0.000698062,0.005919574,0.000623223,0.001014814
0.92,0.78,0.000698008,0.008325296,0.001326779,0.002859379
0.94,0.78,0.000698002,0.009281413,0.002104856,0.005684358
0.96,0.78,0.000698002,0.00874526,0.00235229,0.007454767
0.98,0.78,0.000698002,0.008201432,0.002456074,0.008707875
1,0.78,0.000698002,0.007961485,0.0023824,0.009071301
0,0.8,0.000278112,0.009362708,0.000869919,0.010799013950649982
0.02,0.8,0.000278112,0.009537036,0.000784572,0.009409184
0.04,0.8,0.000278112,0.00973948,0.000689399,0.007760075
0.06,0.8,0.000278112,0.009327118,0.000552058,0.005588546
0.08,0.8,0.000278115,0.008056415,0.000388073,0.003419489
0.1,0.8,0.000278136,0.005771061,0.000196111,0.001375021
0.12,0.8,0.000278199,0.004131256,0.000407759,0.002604785
0.14,0.8,0.000279286,0.004348257,0.001040098,0.006721903
0.16,0.8,0.000286533,0.004708912,0.001871426,0.008418265
0.18,0.8,0.00031899,0.029402957157155463,0.006429932,0.052383578
0.2,0.8,0.000773464,0.078281232,0.012651062080783978,0.11833313031876026
0.22,0.8,0.001941228,0.17525562694353977,0.021319182245971208,0.21617183179003274
0.24,0.8,0.010010187,0.3564843349543649,0.033304948652891686,0.3556785033188169
0.26,0.8,0.018079146,0.5494094019845198,0.045741498,0.5008013652063189
0.28,0.8,0.026148104738286795,0.732565273,0.057701592,0.6418155368571586
0.3,0.8,0.027315868857304866,0.8709783939248361,0.067732719,0.761967234
0.32,0.8,0.027770342982058632,0.9660874061967436,0.075818279,0.8607747229725169
0.34,0.8,0.027802799867056024,0.9890447667032664,0.079697058,0.9118637711439117
0.36,0.8,0.027810046,0.9828054665435804,0.081247623,0.9352223076736359
0.38,0.8,0.027811134,0.9630145638006097,0.081217046,0.9382253957214285
0.4,0.8,0.027811196516842884,0.9506817365224347,0.080166696,0.9237777142823248
0.42,0.8,0.027811218032851567,0.945032912,0.079164639,0.9080757981930094
0.44,0.8,0.02781122,0.9463793022541969,0.078419223,0.8934649887620387
0.46,0.8,0.027811220582873972,0.9491840293842326,0.078365492,0.8888746074941795
0.48,0.8,0.027811220638894064,0.9510690986025938,0.078425175,0.8867871203901063
0.5,0.8,0.027811220644219183,0.9510679761148579,0.078580039,0.888030598
0.52,0.8,0.027811221,0.9501487481421249,0.078683822,0.8921092321080364
0.54,0.8,0.027811221,0.9491793005247119,0.078776093,0.8964647206492358
0.56,0.8,0.02781122,0.9493921291479709,0.078982643,0.9026232461623585
0.58,0.8,0.027811218032851567,0.9514647340848226,0.079360991,0.9104125500463984
0.6,0.8,0.027811196516842884,0.9561442174970017,0.079937032,0.91989903
0.62,0.8,0.027811134,0.9642068416782141,0.080172552,0.9225954518818672
0.64,0.8,0.027810046,0.9718554703903826,0.07986501,0.9171868818434163
0.66,0.8,0.027802799867056027,0.980269953,0.078955839,0.9027965310687576
0.68,0.8,0.027770343,0.9389897465711146,0.074300062,0.8425138892498314
0.7,0.8,0.027315868857304866,0.8714943592642471,0.068058857,0.7635584784279326
0.72,0.8,0.026148104738286795,0.7603160698443183,0.059457585171734405,0.6569727339591732
0.74,0.8,0.018079146,0.5757209009207691,0.047344107811806854,0.5147884333157724
0.76,0.8,0.010010187,0.38023561673863127,0.034705153,0.36795555131009217
0.78,0.8,0.001941228,0.20006488834104152,0.022443226,0.2296155679936517
0.8,0.8,0.000773464,0.07291975,0.012221821165638245,0.1172863078357592
0.82,0.8,0.00031899,0.003737189,0.00422487,0.030200358547642865
0.84,0.8,0.000286533,0.000664716,0.001127659,0.004981875
0.86,0.8,0.000279286,0.001053474,0.000165381,0.000176869
0.88,0.8,0.000278199,0.003061571,4.7649850716490455e-5,0.000246115
0.9,0.8,0.000278136,0.006837961,0.000215053,0.001220242
0.92,0.8,0.000278115,0.009727752,0.000469014,0.003379672
0.94,0.8,0.000278112,0.010928880009442738,0.000750729,0.006717408
0.96,0.8,0.000278112,0.010310433312681465,0.000846887,0.008836856
0.98,0.8,0.000278112,0.009666605,0.000891207,0.010344293203009709
1,0.8,0.000278112,0.009362708,0.000869919,0.010799013950649982
0,0.82,0.000114698,0.010154164411314382,4.3298786144029396e-5,0.012087609552256615
0.02,0.82,0.000114698,0.010339823295585094,3.903511299757508e-5,0.010543037137543189
0.04,0.82,0.000114698,0.010559372377164943,3.383686252632574e-5,0.008706363
0.06,0.82,0.000114698,0.010114239085634314,2.9095522226144688e-5,0.006277653
0.08,0.82,0.000114699,0.008734349,3.2681544912025246e-5,0.003846308
0.1,0.82,0.000114708,0.006250239,4.183975431350497e-5,0.00155001
0.12,0.82,0.000114734,0.004478538,0.000161293,0.002890385
0.14,0.82,0.000115183,0.004735578,0.000424732,0.007455099
0.16,0.82,0.000118171,0.005086012,0.000885798,0.009268937
0.18,0.82,0.000131557,0.032184967,0.001519639,0.058308209
0.2,0.82,0.00031899,0.085609238,0.002013354,0.13203572648864306
0.22,0.82,0.000800596,0.19109267910832922,0.002418147,0.24149550016887775
0.24,0.82,0.004128373,0.3874886627610681,0.002729882,0.3976844434009752
0.26,0.82,0.007456151,0.5965367635429625,0.002990153,0.5601655490165384
0.28,0.82,0.010783928627904376,0.79496083,0.003248444,0.7180228323587188
0.3,0.82,0.011265534657854202,0.9448976671556076,0.003495321,0.8524834891627076
0.32,0.82,0.011452967612312185,1.0479233919283404,0.003786924,0.9630235827242685
0.34,0.82,0.011466353390547326,1.0727890416196333,0.003970269,1.020123383314695
0.36,0.82,0.011469342000326106,1.0660265095304626,0.004212556,1.0461823382152595
0.38,0.82,0.01146979,1.0445830232844682,0.004319589,1.049462751
0.4,0.82,0.011469816313498006,1.0312192512729923,0.004321932,1.0332486319554504
0.42,0.82,0.011469825187070463,1.0250975348946643,0.004315938,1.0156492135284478
0.44,0.82,0.011469826188758919,1.0265559386993544,0.004291465,0.9992923100082338
0.46,0.82,0.011469826,1.029595554,0.004274152,0.9941677162457151
0.48,0.82,0.011469826261847262,1.0316386230592578,0.004250088,0.9918445903227402
0.5,0.82,0.011469826264043435,1.0316376093766713,0.004243579,0.9932457978792001
0.52,0.82,0.011469826261847262,1.0306402989831964,0.004249103,0.9978075135084915
0.54,0.82,0.011469826238743609,1.029588151003646,0.004261743,1.0026769350137514
0.56,0.82,0.011469826,1.029817062003612,0.004270213,1.0095701749612218
0.58,0.82,0.011469825187070466,1.0320626850373815,0.004273831,1.0183017230504474
0.6,0.82,0.011469816313498006,1.0371353390122413,0.004251699,1.0289465611873845
0.62,0.82,0.01146979,1.045883787491748,0.004211858,1.0320238211218038
0.64,0.82,0.011469342000326106,1.0541900275961702,0.004118894,1.026044501012218
0.66,0.82,0.011466353390547327,1.0633319813405877,0.004001794,1.0100268001078967
0.68,0.82,0.011452967612312187,1.018622709636885,0.003841277,0.9426283403564244
0.7,0.82,0.011265535,0.9455075510395563,0.003635209,0.8543169231367755
0.72,0.82,0.010783928627904376,0.8250725515278116,0.003365491,0.7350572775580515
0.74,0.82,0.007456151,0.6249978297067218,0.003042259,0.5758812689549404
0.76,0.82,0.004128373,0.41310270124242837,0.002661481,0.41148685304580607
0.78,0.82,0.000800596,0.21769272704067993,0.002261845,0.2565981304631001
0.8,0.82,0.00031899,0.079561709,0.001941075,0.13086481173851702
0.82,0.82,0.000131557,0.004020556,0.001404855,0.033538674471809096
0.84,0.82,0.000118171,0.000691024,0.000711963,0.005378947
0.86,0.82,0.000115183,0.001067723,0.00021594,0.000127461
0.88,0.82,0.000114734,0.003123274,1.043238285854166e-5,0.000266071
0.9,0.82,0.000114708,0.007244951,1.53529759050643e-5,0.001330252
0.92,0.82,0.000114699,0.010467646978018533,2.316229863667538e-5,0.003723203
0.94,0.82,0.000114698,0.011870574340699555,3.286385184206731e-5,0.007451819
0.96,0.82,0.000114698,0.011212605863025594,3.75086265863052e-5,0.009843864
0.98,0.82,0.000114698,0.010507828553308255,4.346597013401191e-5,0.011553819564838837
1,0.82,0.000114698,0.010154164411314382,4.3298786144029396e-5,0.012087609552256615
0,0.84,0.000103028,0.010170847029233727,6.83665044387837e-6,0.012548341767336055
0.02,0.84,0.000103028,0.010353754,7.545067019131368e-6,0.010946260247087291
0.04,0.84,0.000103028,0.010572496460800204,6.4525546021464276e-6,0.00903681
0.06,0.84,0.000103028,0.010122866822739177,8.240818146954436e-6,0.006508201
0.08,0.84,0.000103029,0.008730625,1.3496541952282582e-5,0.003981426
0.1,0.84,0.000103037,0.006225617,3.0061099946948625e-5,0.001601435
0.12,0.84,0.00010306,0.004470525,7.333241125363454e-5,0.003023887
0.14,0.84,0.000103463,0.004790696,0.000148404,0.007799792
0.16,0.84,0.000106147,0.005199365,0.000270525,0.009869437
0.18,0.84,0.000118171,0.032832363,0.000278825,0.061057876
0.2,0.84,0.000286533,0.087020673,0.00041855,0.13776148755945355
0.22,0.84,0.000719136,0.19314544095875041,0.00054402,0.25135037394057064
0.24,0.84,0.003708316,0.3894188880852736,0.000485103,0.413230341
0.26,0.84,0.006697495,0.5982820154513623,0.00057411,0.5816231856214722
0.28,0.84,0.009686675,0.7965354678830225,0.000518911,0.7452203130455641
0.3,0.84,0.010119278308136838,0.9464190516460116,0.00059838,0.8845757731973624
0.32,0.84,0.010287640155832575,1.0494733737897326,0.000644842,0.9991443037641932
0.34,0.84,0.010299663945155168,1.0744300823817123,0.000634291,1.058331810272758
0.36,0.84,0.010302348467019808,1.0677473410337024,0.000671494,1.0853489500239926
0.38,0.84,0.010302751261258968,1.0463539181249313,0.000682398,1.0887574068171841
0.4,0.84,0.010302774519323356,1.0329840305539106,0.0006842,1.0719553571848084
0.42,0.84,0.010302782490019112,1.0268454820055006,0.00068809,1.0537147644847003
0.44,0.84,0.010302783389786813,1.0282845226602495,0.000681143,1.0367589899052576
0.46,0.84,0.010302783434685617,1.0313224984891365,0.000675944,1.0314442001689463
0.48,0.84,0.010302783455438495,1.0333674996773174,0.000672119,1.0290334447604046
0.5,0.84,0.010302783457411209,1.0333711683960032,0.000672,1.0304837530324824
0.52,0.84,0.010302783455438494,1.0323747363141693,0.000671617,1.0352126554198127
0.54,0.84,0.010302783434685617,1.0313230286035884,0.000673939,1.040260837021752
0.56,0.84,0.010302783389786817,1.0315535002233998,0.000674359,1.0474082090666048
0.58,0.84,0.010302782490019112,1.0338026424321187,0.000675344,1.056462151817778
0.6,0.84,0.010302775,1.0388807187706224,0.000675048,1.0675002662002255
0.62,0.84,0.010302751261258968,1.047619544212032,0.000680686,1.0706959120981632
0.64,0.84,0.010302348467019808,1.055900050154651,0.000675178,1.0645045731323846
0.66,0.84,0.010299663945155167,1.064993863393204,0.000642596,1.0479094370750535
0.68,0.84,0.010287640155832577,1.0202073655865456,0.000674497,0.9780491425969071
0.7,0.84,0.010119278,0.9470145402062367,0.000622601,0.8865069754161141
0.72,0.84,0.009686675,0.8265204608852321,0.000537357,0.7628804380393995
0.74,0.84,0.006697495,0.6264581353213838,0.000581732,0.5978342528213236
0.76,0.84,0.003708316,0.4145971434905025,0.000494139,0.42736933745873046
0.78,0.84,0.000719136,0.2190988365689069,0.000578848,0.26671513508746947
0.8,0.84,0.000286533,0.080619862,0.00041272,0.13623904994192743
0.82,0.84,0.000118171,0.004177087,0.000382409,0.035056448756461266
0.84,0.84,0.000106147,0.000668414,0.000270957,0.005561984
0.86,0.84,0.000103463,0.001028587,0.000136897,0.000105971
0.88,0.84,0.00010306,0.002998227,2.4926568662220775e-5,0.000268789
0.9,0.84,0.000103037,0.007122849,7.966856546560142e-6,0.001343569
0.92,0.84,0.000103029,0.010417857482712744,5.504898232704388e-6,0.003784798
0.94,0.84,0.000103028,0.011904678,6.615521518278377e-6,0.007643683
0.96,0.84,0.000103028,0.011254100114032111,6.356564548577304e-6,0.010159570080943238
0.98,0.84,0.000103028,0.010542486371568335,7.222064792637896e-6,0.011966890043895687
1,0.84,0.000103028,0.010170847029233727,6.83665044387837e-6,0.012548341767336055
0,0.86,0.000100422,0.010001748760989781,1.3512553704467304e-5,0.012610115031440348
0.02,0.86,0.000100422,0.010180074537271055,1.3660060957170448e-5,0.010997699
0.04,0.86,0.000100422,0.010394425234603067,1.4052195715589448e-5,0.00907178
0.06,0.86,0.000100422,0.009948695,1.5346916911676338e-5,0.006520276
0.08,0.86,0.000100423,0.008571531,1.835822953242849e-5,0.003978356
0.1,0.86,0.000100431,0.006095475,2.16489964804176e-5,0.001594545
0.12,0.86,0.000100454,0.004383531,2.739126072076862e-5,0.003073815
0.14,0.86,0.000100846,0.004741153,3.6366970805198794e-5,0.007965494
0.16,0.86,0.000103463,0.005161307,4.4906615069424286e-5,0.010216282
0.18,0.86,0.000115183,0.032634497,7.188892555394528e-5,0.062152275756130144
0.2,0.86,0.000279286,0.086469456,0.000168734,0.13946358807525075
0.22,0.86,0.000700949,0.1912123959900668,0.000341727,0.2535685812823657
0.24,0.86,0.003614531,0.3838529921394034,0.000531541,0.41590412616793127
0.26,0.86,0.006528112,0.5888349575709115,0.000788035,0.5847591340813258
0.28,0.86,0.009441694,0.7834320544022229,0.000960184,0.7488040854532776
0.3,0.86,0.009863356,0.9306141449543583,0.001105013,0.8885628362580532
0.32,0.86,0.010027460361222776,1.0318661718679052,0.001177859,1.0034824926194177
0.34,0.86,0.010039180062631232,1.0564533693285745,0.001181989,1.0628799031041456
0.36,0.86,0.010041796691535307,1.0499507178718026,0.001163018,1.0900151897201436
0.38,0.86,0.010042189,1.0289733090420372,0.001141561,1.0934697280657435
0.4,0.86,0.010042211968753498,1.0158344761483438,0.001126041,1.0766340960412073
0.42,0.86,0.010042219737866193,1.0097915176170658,0.001108791,1.0583464303866374
0.44,0.86,0.010042221,1.0111908739371935,0.001099125,1.0413372894706299
0.46,0.86,0.010042221,1.0141741268330837,0.001097821,1.0359984393044106
0.48,0.86,0.010042220678869616,1.0161844961342839,0.001098178,1.033572966
0.5,0.86,0.010042221,1.0161914599502515,0.001099435,1.0350226294203257
0.52,0.86,0.010042220678869616,1.015213408,0.001100942,1.0397681940909562
0.54,0.86,0.010042220658641588,1.0141808061007054,0.00110384,1.0448351207109365
0.56,0.86,0.010042220614878302,1.0144088185875286,0.001108544,1.0520077280447029
0.58,0.86,0.010042219737866193,1.0166213804124342,0.001120704,1.0610900248915915
0.6,0.86,0.010042212,1.0216142768648535,0.001139013,1.0721593057158159
0.62,0.86,0.010042189,1.030190859016632,0.001160563,1.075352632739047
0.64,0.86,0.010041796691535309,1.0383040683786098,0.001190483,1.069125281
0.66,0.86,0.01003918,1.0471963911439268,0.001219796,1.0524578830660807
0.68,0.86,0.010027460361222776,1.003136667,0.001209094,0.9823579283148474
0.7,0.86,0.009863356,0.9311744146641077,0.001151678,0.8905096270473161
0.72,0.86,0.009441694,0.8127634857119443,0.001056232,0.7664839259841736
0.74,0.86,0.006528112,0.6162900890725134,0.000872828,0.600884014
0.76,0.86,0.003614531,0.4082583116940426,0.000597424,0.42984192491813394
0.78,0.86,0.000700949,0.21622622590797586,0.000419895,0.2685821218254861
0.8,0.86,0.000279286,0.080009833,0.000193096,0.13750970622707276
0.82,0.86,0.000115183,0.00432525,8.060445427758287e-5,0.035789703
0.84,0.86,0.000103463,0.000685631,6.0779542481530944e-5,0.005757368
0.86,0.86,0.000100846,0.000973571,4.584303435780015e-5,9.583255304253845e-5
0.88,0.86,0.000100454,0.00287612,2.7704658467014137e-5,0.000260835
0.9,0.86,0.000100431,0.006941335,1.5852135520882565e-5,0.00129831
0.92,0.86,0.000100423,0.010211812141551178,1.1755961716520678e-5,0.003720449
0.94,0.86,0.000100422,0.011714310141881021,1.2668215283555917e-5,0.007595544
0.96,0.86,0.000100422,0.011078784848823152,1.3063946638414195e-5,0.010153768454464683
0.98,0.86,0.000100422,0.010375895302866376,1.329669883492559e-5,0.012000270459658737
1,0.86,0.000100422,0.010001748760989781,1.3512553704467304e-5,0.012610115031440348
0,0.88,0.000100031,0.00982697,3.8529614207021476e-5,0.012431938286563747
0.02,0.88,0.000100031,0.010002169737802701,3.852205146981102e-5,0.010838305
0.04,0.88,0.000100031,0.010212742,3.804453188602778e-5,0.008931079
0.06,0.88,0.000100031,0.00977305,3.534314173378176e-5,0.006404463
0.08,0.88,0.000100032,0.008416439,3.070697703675086e-5,0.003895875
0.1,0.88,0.00010004,0.00597857,2.0744493717434814e-5,0.001554666
0.12,0.88,0.000100063,0.00430197,1.5319503206827898e-5,0.003066736
0.14,0.88,0.000100454,0.004671148,2.3168584536753086e-5,0.007970821
0.16,0.88,0.00010306,0.005083235,3.7507088366951985e-5,0.010410422385362706
0.18,0.88,0.000114734,0.032193379,0.000176501,0.062076702182651614
0.2,0.88,0.000278199,0.085321319,0.00042874,0.1386039016395027
0.22,0.88,0.00069822,0.1883817064803563,0.000868125,0.25105734494152104
0.24,0.88,0.003600459,0.3775054951479404,0.001528239,0.41075227385266366
0.26,0.88,0.006502698,0.5787405446937053,0.002219881,0.5768503303090632
0.28,0.88,0.009404936,0.7697956850788842,0.002806709,0.7382190195452893
0.3,0.88,0.009824957,0.9143320959374238,0.00319745,0.8757248755596732
0.32,0.88,0.009988422,1.0137907600370164,0.003431819,0.9888173759158341
0.34,0.88,0.010000096,1.0379714233770747,0.00345606,1.0473075937432517
0.36,0.88,0.010002703,1.0316099884706385,0.00340719,1.0740573034725978
0.38,0.88,0.010003094,1.0110200952674258,0.003334915,1.0775027053017359
0.4,0.88,0.010003116331018849,0.9981118219784975,0.003290891,1.0609574835666344
0.42,0.88,0.010003124069885377,0.9921707457786194,0.003254393,1.0429718424532466
0.44,0.88,0.010003124943483165,0.993539857,0.003228853,1.026231632087082
0.46,0.88,0.010003124987076076,0.9964700138235301,0.003229037,1.0209683772044404
0.48,0.88,0.010003125007225352,0.9984454256347022,0.003231957,1.0185727525024888
0.5,0.88,0.010003125,0.998453465,0.003235347,1.019993521
0.52,0.88,0.010003125007225352,0.9974930260094628,0.003239908,1.0246665763794758
0.54,0.88,0.010003124987076076,0.996478945,0.003245505,1.0296572576834186
0.56,0.88,0.010003124943483165,0.996703754,0.003262332,1.0367194653085687
0.58,0.88,0.010003124069885379,0.9988786996851564,0.003293806,1.0456565927663373
0.6,0.88,0.010003116,1.003785408149669,0.00333903,1.0565439870560451
0.62,0.88,0.010003094,1.0122069254184523,0.003401847,1.0596661484332572
0.64,0.88,0.010002703,1.0201673728541465,0.00347099,1.0535099657788272
0.66,0.88,0.010000096,1.0288832900676417,0.003553377,1.0370726385359212
0.68,0.88,0.009988422,0.9855778630801966,0.003504103,0.9680528619740674
0.7,0.88,0.009824957,0.9148677302949554,0.003338444,0.877634291
0.72,0.88,0.009404936,0.7985422811302182,0.00302756,0.7555624896287833
0.74,0.88,0.006502698,0.6056320656630798,0.002440163,0.5925668992798322
0.76,0.88,0.003600459,0.40140206115985794,0.001735611,0.42421171394928314
0.78,0.88,0.00069822,0.21288038041053683,0.001020345,0.2654215033978496
0.8,0.88,0.000278199,0.07904347,0.000471143,0.1362350449180528
0.82,0.88,0.000114734,0.004335838,8.350025487446498e-5,0.035900942652823946
0.84,0.88,0.00010306,0.000685541,2.8894073941251395e-5,0.005743671
0.86,0.88,0.000100454,0.000946864,8.296058073911853e-6,8.413309589996756e-5
0.88,0.88,0.000100063,0.002803853,1.3917572413277596e-5,0.000250247
0.9,0.88,0.00010004,0.006803851,2.4322638600432742e-5,0.001249458
0.92,0.88,0.000100032,0.01002766,3.129049694586979e-5,0.003606189
0.94,0.88,0.000100031,0.011512958782313388,3.6295092077769783e-5,0.00741681
0.96,0.88,0.000100031,0.010888286620649439,3.782136555560223e-5,0.009962952
0.98,0.88,0.000100031,0.010196218986952423,3.843909066776476e-5,0.011808654373372177
1,0.88,0.000100031,0.00982697,3.8529614207021476e-5,0.012431938286563747
0,0.9,0.000100009,0.009807099,8.293387984891198e-5,0.012221280110259433
0.02,0.9,0.000100009,0.009982846,7.809852379757824e-5,0.010652685114565703
0.04,0.9,0.000100009,0.010193636680926049,7.28726841698141e-5,0.008773719
0.06,0.9,0.000100009,0.009755798,6.27192185159883e-5,0.006284713
0.08,0.9,0.00010001,0.008403763,4.7210940451562305e-5,0.003817456
0.1,0.9,0.000100017,0.00597354,2.6145812488821815e-5,0.001520221
0.12,0.9,0.00010004,0.004295856,2.3084859624045135e-5,0.003030408
0.14,0.9,0.000100431,0.004652144,4.254945892196723e-5,0.00790097
0.16,0.9,0.000103037,0.005059443,5.3598693833126726e-5,0.010386044350646127
0.18,0.9,0.000114708,0.032040938,0.000324924,0.061369667
0.2,0.9,0.000278136,0.08493658,0.000837729,0.1367398175104558
0.22,0.9,0.000698062,0.18771182813308374,0.001703189,0.2472771241145337
0.24,0.9,0.003599646,0.3765490240422988,0.003010705,0.40410614284875146
0.26,0.9,0.00650123,0.5774831300514787,0.004370319,0.5672197872517919
0.28,0.9,0.009402814,0.7682499783759789,0.00562944,0.7256933864861368
0.3,0.9,0.00982274,0.9125572762073056,0.006596751,0.8607472559377876
0.32,0.9,0.009986168,1.0118471334310257,0.007300005,0.971836621
0.34,0.9,0.009997839,1.0359722983334256,0.007538221,1.0293105012548547
0.36,0.9,0.010000445311387815,1.029607451187398,0.007563767,1.0556104613238626
0.38,0.9,0.010000836302021978,1.0090425482590417,0.007463235,1.0590185389903939
0.4,0.9,0.010000858878524966,0.9961563888820553,0.007337904,1.0427775413706941
0.42,0.9,0.010000866615645027,0.9902279048439602,0.007240024,1.0251156430709398
0.44,0.9,0.010000867489045663,0.9915981497235388,0.007180654,1.0086706092996522
0.46,0.9,0.010000868,0.9945238622198107,0.00718229,1.0034958959792255
0.48,0.9,0.010000867552773468,0.9964957553642715,0.007192328,1.0011384741903915
0.5,0.9,0.010000867554688372,0.9965029638161822,0.007206241,1.0025315536737482
0.52,0.9,0.010000867552773468,0.9955438915984801,0.007214343,1.0071237369762804
0.54,0.9,0.010000867532628738,0.9945313407868506,0.007221437,1.0120286220909112
0.56,0.9,0.010000867489045665,0.9947554620531474,0.007247525,1.018967630721187
0.58,0.9,0.010000866615645029,0.9969261968363616,0.007299917,1.027745573158333
0.6,0.9,0.010000858878524968,1.0018239265890478,0.007380094,1.0384360184428418
0.62,0.9,0.010000836302021978,1.0102332054008207,0.007469371,1.0414897095326148
0.64,0.9,0.010000445311387815,1.0181847366969827,0.007535678,1.0354247735221889
0.66,0.9,0.009997839,1.0268936811652263,0.007580473,1.0192559280162992
0.68,0.9,0.009986168,0.9836744519481326,0.007255904,0.9514418303391236
0.7,0.9,0.00982274,0.9130973128533315,0.006751657,0.8626134146488309
0.72,0.9,0.009402814,0.7969790724076908,0.005953628,0.7427040297293116
0.74,0.9,0.00650123,0.6044159066664705,0.004661694,0.5826125598061055
0.76,0.9,0.003599646,0.4005576289319605,0.003296315,0.4172602805702647
0.78,0.9,0.000698062,0.2124001801087316,0.001963058,0.26128090595975184
0.8,0.9,0.000278136,0.078845313,0.000894907,0.1343320623058165
0.82,0.9,0.000114708,0.004320723,0.000132235,0.035631075
0.84,0.9,0.000103037,0.000686897,2.4619607356470597e-5,0.005754698
0.86,0.9,0.000100431,0.000942975,4.85328065814618e-6,9.024918404476589e-5
0.88,0.9,0.00010004,0.002792893,9.067770766512423e-6,0.000246451
0.9,0.9,0.000100017,0.006792075,2.9052015191632023e-5,0.001223363
0.92,0.9,0.00010001,0.010012852058141671,5.2014489804961625e-5,0.003523486
0.94,0.9,0.000100009,0.011491852205158535,7.41522907803473e-5,0.0072609
0.96,0.9,0.000100009,0.010865765304165446,8.100798090949044e-5,0.009773471
0.98,0.9,0.000100009,0.010174091795904063,8.414938334423369e-5,0.011598618441675958
1,0.9,0.000100009,0.009807099,8.293387984891198e-5,0.012221280110259433
0,0.92,0.000100001,0.009825144,0.000116427,0.012074689055655214
0.02,0.92,0.000100001,0.010001832,0.000107447,0.010524264
0.04,0.92,0.000100001,0.010213533692126731,9.778022035418339e-5,0.008666231
0.06,0.92,0.000100001,0.009775914,8.169755875329742e-5,0.006204929
0.08,0.92,0.000100002,0.008423171,5.941190105117198e-5,0.003766807
0.1,0.92,0.00010001,0.005991,3.1281104998341396e-5,0.001498917
0.12,0.92,0.000100032,0.00430584,2.9687338700034347e-5,0.002999663
0.14,0.92,0.000100423,0.004651382,5.812473384294144e-5,0.007819719
0.16,0.92,0.000103029,0.005056104,7.259608536855952e-5,0.010317302353340694
0.18,0.92,0.000114699,0.032009313,0.000450304,0.060753407
0.2,0.92,0.000278115,0.084896693,0.001139315,0.13525966172886966
0.22,0.92,0.000698008,0.18779532573584526,0.002293654,0.24445741000886215
0.24,0.92,0.003599368,0.37706365755038995,0.004058322,0.39933234
0.26,0.92,0.006500727,0.5784646856097968,0.005902316,0.5604120654798123
0.28,0.92,0.009402087,0.7696737741692264,0.007660694,0.7169127503668745
0.3,0.92,0.00982198,0.9143018126012887,0.009081735,0.850292818
0.32,0.92,0.009985396,1.0138006323954758,0.010172335844439412,0.9600116667921549
0.34,0.92,0.009997066,1.037962580171722,0.010614096037457034,1.0167852816454932
0.36,0.92,0.009999672,1.0315712345997112,0.010725206029748838,1.042771377913575
0.38,0.92,0.010000062659551442,1.0109545148658186,0.010622164122217172,1.0461477123873018
0.4,0.92,0.010000085234307962,0.9980419449400403,0.010433817936144472,1.030111706581647
0.42,0.92,0.010000092970829495,0.9921034828225046,0.010278964027740497,1.0126696957735675
0.44,0.92,0.010000094,0.9934795871322235,0.010184167250265911,0.9964267292382722
0.46,0.92,0.010000093887742272,0.9964117456058941,0.010188509395320957,0.9913138601989183
0.48,0.92,0.010000093907885444,0.9983875315774285,0.01020599,0.9889837973475715
0.5,0.92,0.010000094,0.9983940724882825,0.010230369671044355,0.9903588291388532
0.52,0.92,0.010000093907885442,0.9974328154479256,0.010241114583306088,0.9948953679661521
0.54,0.92,0.010000094,0.9964180247967359,0.010249379649929967,0.9997410535399345
0.56,0.92,0.010000093844162571,0.9966422909987869,0.010280013,1.006595222834797
0.58,0.92,0.010000092970829497,0.9988169318812765,0.010345316534981915,1.0152641059390097
0.6,0.92,0.010000085234307962,1.0037239951041999,0.010448990446094961,1.0258201191860963
0.62,0.92,0.010000062659551442,1.012152328102971,0.010543205508125014,1.0288288574743112
0.64,0.92,0.009999672,1.0201244547494874,0.010584869067276338,1.022829165664157
0.66,0.92,0.009997066,1.0288592100038056,0.010568869108335344,1.006847532526061
0.68,0.92,0.009985396,0.9855616024489209,0.010003817,0.9398647366302828
0.7,0.92,0.00982198,0.9148485799605122,0.009193043,0.8521318604476347
0.72,0.92,0.009402087,0.7984959384105954,0.008001242,0.7337104118740355
0.74,0.92,0.006500727,0.6055253060571375,0.006218545,0.5756256148569183
0.76,0.92,0.003599368,0.4012321524651884,0.004352835,0.41235083313403315
0.78,0.92,0.000698008,0.21268288873812924,0.00258061,0.25832784750658033
0.8,0.92,0.000278115,0.078884728,0.001180626,0.13295012200032466
0.82,0.92,0.000114699,0.004282505,0.000184219,0.035459705
0.84,0.92,0.000103029,0.000676592,3.113426077772353e-5,0.005687153
0.86,0.92,0.000100423,0.000943432,3.4240329085337236e-6,7.546622679697147e-5
0.88,0.92,0.000100032,0.002795069,7.069743505120768e-6,0.000239732
0.9,0.92,0.00010001,0.006804016,3.092459522821453e-5,0.001198468
0.92,0.92,0.000100002,0.010033410636559732,6.516063272509251e-5,0.003464727
0.94,0.92,0.000100001,0.011514782513499631,0.000101378,0.007155196
0.96,0.92,0.000100001,0.010885918031237151,0.000113389,0.009644173
0.98,0.92,0.000100001,0.010192190636556998,0.000118948,0.011453984
1,0.92,0.000100001,0.009825144,0.000116427,0.012074689055655214
0,0.94,0.0001,0.009855283,0.000130331,0.012020254072668693
0.02,0.94,0.0001,0.010032612237754014,0.000119055,0.010477576292833963
0.04,0.94,0.0001,0.010245144872703423,0.000106965,0.008628872
0.06,0.94,0.0001,0.009806695,8.842706765637956e-5,0.006179672
0.08,0.94,0.000100001,0.008450536,6.390363453533456e-5,0.003752806
0.1,0.94,0.000100009,0.006011921,3.344747171880569e-5,0.001494229
0.12,0.94,0.000100031,0.004319678,3.265976384740062e-5,0.002980233
0.14,0.94,0.000100422,0.004661308,6.52481925489491e-5,0.007765025
0.16,0.94,0.000103028,0.005062803,7.998083608858192e-5,0.010227078291741416
0.18,0.94,0.000114698,0.032063444,0.000506212,0.060362091756883215
0.2,0.94,0.000278112,0.085071088,0.001264164,0.13446802913540237
0.22,0.94,0.000698002,0.18827080533636453,0.002506478,0.24314436634909595
0.24,0.94,0.003599336,0.3781548218471793,0.00443164,0.39733026899684615
0.26,0.94,0.00650067,0.5802121245033424,0.006451129,0.5576960236760163
0.28,0.94,0.009402004,0.7720412048009154,0.008407966,0.713505749
0.3,0.94,0.009821894,0.9171315406909537,0.010027044968275315,0.8462957940215012
0.32,0.94,0.009985308,1.016943206306705,0.011300819386195895,0.9555274971291539
0.34,0.94,0.009996979,1.0411756673575698,0.011856655041095019,1.012045816904028
0.36,0.94,0.009999584,1.0347596175007996,0.012027913719351226,1.0379123342572036
0.38,0.94,0.009999975,1.0140755828086296,0.011939770642792355,1.041269308073277
0.4,0.94,0.009999998,1.0011230845937202,0.011725002,1.0253021756973104
0.42,0.94,0.010000005638350573,0.9951669918394037,0.011541421558740553,1.0079363809015336
0.44,0.94,0.010000006511676018,0.9965483185783709,0.011423589626339348,0.9917655633246407
0.46,0.94,0.010000007,0.9994896406302786,0.011428446537407067,0.9866763783803256
0.48,0.94,0.010000006575398335,1.0014714619262948,0.011450172440157705,0.9843576458777679
0.5,0.94,0.010000006577313075,1.0014778288628345,0.011481639,0.9857273986462827
0.52,0.94,0.010000006575398335,1.0005135604646513,0.011494022816883036,0.9902436749183634
0.54,0.94,0.010000007,0.9994956069828127,0.011503137718350933,0.9950675873334565
0.56,0.94,0.010000006511676018,0.9997204521362324,0.011534797,1.0018907438530602
0.58,0.94,0.010000005638350573,1.0019015798627269,0.011603294513905866,1.0105204603052307
0.6,0.94,0.009999998,1.0068234621903118,0.011713115462073499,1.0210288291836132
0.62,0.94,0.009999975,1.015278311930106,0.011795952218082708,1.024023845859542
0.64,0.94,0.009999584,1.023276478807334,0.011806841828482833,1.018050925648467
0.66,0.94,0.009996979,1.0320414438364591,0.011736178331557866,1.0021404466640498
0.68,0.94,0.009985308,0.9886125641556859,0.011042776825474492,0.9354627384774741
0.7,0.94,0.009821894,0.9176817927450958,0.010075738102995016,0.8481310224333752
0.72,0.94,0.009402004,0.8009665271402406,0.008690877,0.730252519
0.74,0.94,0.00650067,0.607372477,0.006724949,0.5729112018515192
0.76,0.94,0.003599336,0.40241356554090507,0.004678467,0.4104093369504233
0.78,0.94,0.000698002,0.21325084304206976,0.002762113,0.25712700163119506
0.8,0.94,0.000278112,0.079038761,0.00126786,0.13235737053932317
0.82,0.94,0.000114698,0.004263064,0.00020422,0.035325743345323984
0.84,0.94,0.000103028,0.00067438,3.2552383810067444e-5,0.0056781
0.86,0.94,0.000100422,0.000945121,2.5479228898098466e-6,7.507063559412567e-5
0.88,0.94,0.000100031,0.002799747,6.0564604450227885e-6,0.000237065
0.9,0.94,0.000100009,0.006821775,3.0262874929241473e-5,0.001185143
0.92,0.94,0.000100001,0.010062982058171405,6.851617300401382e-5,0.003435626
0.94,0.94,0.0001,0.011550724,0.000111234,0.007111631
0.96,0.94,0.0001,0.010919976,0.000126401,0.009594871
0.98,0.94,0.0001,0.010223879,0.00013359,0.011400569464382707
1,0.94,0.0001,0.009855283,0.000130331,0.012020254072668693
0,0.96,0.0001,0.009855247,0.000123162,0.012054852
0.02,0.96,0.0001,0.010032427373258185,0.00011244,0.010508800964217826
0.04,0.96,0.0001,0.010244853,0.000100964,0.00865623
0.06,0.96,0.0001,0.009806197,8.348947263241315e-5,0.006201432
0.08,0.96,0.000100001,0.008449646,6.0380753322946586e-5,0.00376765
0.1,0.96,0.000100009,0.006010469,3.156073738041103e-5,0.001500526
0.12,0.96,0.000100031,0.004319063,3.131155390910455e-5,0.002980201
0.14,0.96,0.000100422,0.004662905,6.347988801829618e-5,0.00776084
0.16,0.96,0.000103028,0.005067053,7.804643882852584e-5,0.010184477494632718
0.18,0.96,0.000114698,0.032082536014362006,0.000491293,0.060376381
0.2,0.96,0.000278112,0.085111635,0.00121218,0.13462845835723253
0.22,0.96,0.000698002,0.18832921821015405,0.002376739,0.24359487337621946
0.24,0.96,0.003599335,0.3781971265825659,0.004183833,0.3982505960981237
0.26,0.96,0.006500668,0.5802334332712945,0.006081195,0.5591090125303804
0.28,0.96,0.009402,0.7720401489536957,0.007923939,0.7153998284477902
0.3,0.96,0.00982189,0.9171159871464489,0.009451115,0.8485957778367322
0.32,0.96,0.009985304,1.0169203383767993,0.010653779733309535,0.9581569470830381
0.34,0.96,0.009996974,1.0411544537714486,0.011180595,1.0148389973400558
0.36,0.96,0.00999958,1.034742104601085,0.011344972201331082,1.0407752337567933
0.38,0.96,0.009999971,1.014061692386277,0.011264495168852987,1.0441341275807314
0.4,0.96,0.009999994,1.0011099651546769,0.011062273923099743,1.0281150419475948
0.42,0.96,0.010000001280421639,0.9951536837078985,0.010888499367536726,1.010695201490299
0.44,0.96,0.010000002153746705,0.9965341609985954,0.010775742395923273,0.9944762522528682
0.46,0.96,0.010000002197326007,0.9994751921008542,0.010779575,0.9893734854316719
0.48,0.96,0.010000002217468993,1.0014569311330235,0.010799849937607952,0.9870493470174175
0.5,0.96,0.010000002219383734,1.0014634701303469,0.010830083477799917,0.9884242082430441
0.52,0.96,0.010000002217468993,1.0004993147914136,0.010842304029913617,0.9929534105886981
0.54,0.96,0.010000002197326007,0.9994814629859837,0.010851414019592569,0.9977909210404459
0.56,0.96,0.010000002153746705,0.9997063741290741,0.010881608607189685,1.004633711106129
0.58,0.96,0.010000001280421639,1.0018875122883302,0.010946239244091754,1.0132891766919743
0.6,0.96,0.009999994,1.0068092861118407,0.011049376644361484,1.023829756
0.62,0.96,0.009999971,1.015263242492288,0.011125320660564922,1.0268370898042827
0.64,0.96,0.00999958,1.023259982738317,0.011132428230823254,1.0208510530841388
0.66,0.96,0.009996974,1.0320227469659893,0.011061579411741303,1.0048989848125591
0.68,0.96,0.009985304,0.9885937586130233,0.010403317752053531,0.9380289572734684
0.7,0.96,0.00982189,0.9176644706652691,0.009488057,0.8504431632633211
0.72,0.96,0.009402,0.8009539600065029,0.008179548,0.7322182553227342
0.74,0.96,0.006500668,0.6073687091993387,0.006327498,0.5744177730605777
0.76,0.96,0.003599335,0.40241887521764397,0.004402119,0.411442788
0.78,0.96,0.000698002,0.21326098762880136,0.002603222,0.2577243293551894
0.8,0.96,0.000278112,0.079046753,0.001201774,0.1326161966016859
0.82,0.96,0.000114698,0.004262869,0.00019964,0.035347987
0.84,0.96,0.000103028,0.000673469,3.428673567014625e-5,0.005669362
0.86,0.96,0.000100422,0.000944521,2.7086424115070593e-6,7.32127388428119e-5
0.88,0.96,0.000100031,0.002798524,5.754661500235009e-6,0.000237099
0.9,0.96,0.000100009,0.00681997,2.8598461841522914e-5,0.001183871
0.92,0.96,0.000100001,0.010061686,6.453933878457993e-5,0.00343737
0.94,0.96,0.0001,0.011550576852499515,0.000104844,0.007125245
0.96,0.96,0.0001,0.010920184785981373,0.000119295,0.009618965
0.98,0.96,0.0001,0.010224151,0.000126204,0.011432396345732499
1,0.96,0.0001,0.009855247,0.000123162,0.012054852
0,0.98,0.0001,0.009851291,0.00011564,0.012091684
0.02,0.98,0.0001,0.010028313941484636,0.000105681,0.010541754
0.04,0.98,0.0001,0.010240579214233565,9.501795350019716e-5,0.008684598
0.06,0.98,0.0001,0.009801919,7.867647925141364e-5,0.006223267
0.08,0.98,0.000100001,0.008445591,5.6964366715158354e-5,0.003781974
0.1,0.98,0.000100009,0.006006933,2.976991111415757e-5,0.00150643
0.12,0.98,0.000100031,0.004316864,2.987576922990824e-5,0.002982781
0.14,0.98,0.000100422,0.004662352,6.084284730455102e-5,0.007765049
0.16,0.98,0.000103028,0.005067214,7.486611437840414e-5,0.010161747746168667
0.18,0.98,0.000114698,0.032084725365128935,0.000471017,0.060443623
0.2,0.98,0.000278112,0.085112717,0.001155627,0.13487457620842738
0.22,0.98,0.000698002,0.18830292745761473,0.002250096,0.24415850688873947
0.24,0.98,0.003599334,0.378080226,0.003943734,0.39930515871691613
0.26,0.98,0.006500666,0.5800186029870483,0.005722026,0.5606767835098312
0.28,0.98,0.009401998,0.771732049,0.007447914,0.7174675258848494
0.3,0.98,0.009821888,0.9167394089886649,0.008875682,0.8510863709699276
0.32,0.98,0.009985302,1.016498816,0.009997537,0.9609920365388996
0.34,0.98,0.009996972,1.0407246663799863,0.010485903968849944,1.0178472122747158
0.36,0.98,0.009999578,1.0343176077029166,0.010636244142061949,1.0438587471268108
0.38,0.98,0.009999969,1.0136479727415957,0.010559125456300411,1.0472220560996077
0.4,0.98,0.009999992,1.0007018505302594,0.010370195296473315,1.031149817615801
0.42,0.98,0.009999999,0.9947477456500649,0.010208052180486312,1.0136740199658374
0.44,0.98,0.010000000139448545,0.9961270729522106,0.010102743930368169,0.9974046181221095
0.46,0.98,0.01,0.9990667582537216,0.010105941569036528,0.9922871325436056
0.48,0.98,0.010000000203170822,1.0010476718330699,0.010124549890673535,0.9899568584944767
0.5,0.98,0.010000000205085562,1.0010543284389757,0.010152655698306654,0.9913367238164268
0.52,0.98,0.010000000203170819,1.0000906219271535,0.010164386201516142,0.9958795945968002
0.54,0.98,0.010000000183027838,0.9990732316137865,0.010173256750284135,1.0007315501658922
0.56,0.98,0.010000000139448547,0.9992981003939578,0.010202047849431878,1.007595151276526
0.58,0.98,0.009999999,1.0014784031313866,0.010263171,1.0162777088434019
0.6,0.98,0.009999992,1.006398200140496,0.010360352,1.0268519990229819
0.62,0.98,0.009999969,1.0148482564132753,0.010432964253316756,1.0298716072677716
0.64,0.98,0.009999578,1.0228408814826762,0.010442013366204879,1.0238708278506854
0.66,0.98,0.009996972,1.0315985727563657,0.010379357887220794,1.0078739115835453
0.68,0.98,0.009985302,0.9881866710464933,0.009767449,0.9407995727485075
0.7,0.98,0.009821888,0.9172866065464147,0.008914654,0.8529440660568263
0.72,0.98,0.009401998,0.8006260786077837,0.007693028,0.7343518298558905
0.74,0.98,0.006500666,0.6071266319722525,0.005956506,0.5760612377688958
0.76,0.98,0.003599334,0.40226801937032414,0.004150189,0.41258039723098117
0.78,0.98,0.000698002,0.21319139069636503,0.002460549,0.2583925698184662
0.8,0.98,0.000278112,0.07902846,0.001142439,0.13291681899549035
0.82,0.98,0.000114698,0.004263423,0.000196663,0.035377778277278955
0.84,0.98,0.000103028,0.000673175,3.111905998835961e-5,0.005670175
0.86,0.98,0.000100422,0.000943483,2.2097650790442097e-6,7.250438917995585e-5
0.88,0.98,0.000100031,0.002796422,5.412699777875733e-6,0.000236876
0.9,0.98,0.000100009,0.006816187,2.7020575016936527e-5,0.00118435
0.92,0.98,0.000100001,0.010056949074755635,6.08296039393767e-5,0.00344212
0.94,0.98,0.0001,0.011545906980935093,9.851537775097449e-5,0.007141566
0.96,0.98,0.0001,0.010915929877980027,0.000111985,0.009645286
0.98,0.98,0.0001,0.010220192,0.000118435,0.011466258111567118
1,0.98,0.0001,0.009851291,0.00011564,0.012091684
0,1,0.0001,0.009847281,0.000112075,0.012114805125206827
0.02,1,0.0001,0.010024262661881993,0.000102642,0.010562173
0.04,1,0.0001,0.010236458,9.253051158126601e-5,0.008701651
0.06,1,0.0001,0.009797961,7.67938631599483e-5,0.006235573
0.08,1,0.000100001,0.008442172,5.571492562094636e-5,0.003789416
0.1,1,0.000100009,0.006004493,2.9228476523125174e-5,0.001509188
0.12,1,0.000100031,0.004315139,2.918735956975146e-5,0.002986882
0.14,1,0.000100422,0.004660579,5.9138321950029504e-5,0.007775515
0.16,1,0.000103028,0.005064046,7.363060386463973e-5,0.010168446
0.18,1,0.000114698,0.032072293312553776,0.000459066,0.060534135
0.2,1,0.000278112,0.085084317,0.001128155,0.13510017769233668
0.22,1,0.000698002,0.188233254,0.002201269,0.24459403298087168
0.24,1,0.003599334,0.37792997454727034,0.003851328,0.4000386996165577
0.26,1,0.006500666,0.5797840678453066,0.00558171,0.5617195118327725
0.28,1,0.009401998,0.7714193874107922,0.007253935,0.7188092495282443
0.3,1,0.009821888,0.9163683850497806,0.008630198,0.8526819506721837
0.32,1,0.009985302,1.0160879379849155,0.009706257,0.9627956802356749
0.34,1,0.009996972,1.040304187146996,0.010167938,1.0197574274562236
0.36,1,0.009999578,1.0338996715969568,0.010304905,1.0458169182471175
0.38,1,0.009999969,1.0132381854023391,0.010225098,1.049185344009438
0.4,1,0.009999991,1.0002971444954398,0.010042875542167568,1.033082137047643
0.42,1,0.009999999,0.9943453850414996,0.009887774,1.0155730410250652
0.44,1,0.01,0.9957241988216994,0.009788122,0.9992729729891352
0.46,1,0.01,0.9986627458697649,0.009791392,0.9941460433316648
0.48,1,0.010000000011696835,1.0006428874883153,0.009809043,0.9918115544129843
0.5,1,0.010000000013611574,1.0006495310037575,0.009835287,0.9931940905089758
0.52,1,0.010000000011696833,0.999686192,0.009846395,0.9977453848132765
0.54,1,0.01,0.998669192,0.009854841,1.0026063097123865
0.56,1,0.01,0.9988939661852424,0.009883006,1.0094828319917535
0.58,1,0.009999999,1.001073409674985,0.009942861,1.0181820535139994
0.6,1,0.009999991,1.0059912772117772,0.010038034861593874,1.0287769358629624
0.62,1,0.009999969,1.0144380444832304,0.010112844276027383,1.031803562749027
0.64,1,0.009999578,1.0224275657006987,0.010128755371400996,1.0257929883209689
0.66,1,0.009996972,1.0311817594221044,0.010078572,1.009767676
0.68,1,0.009985302,0.9877873573860357,0.009499144,0.9425658708244451
0.7,1,0.009821888,0.9169159633323554,0.008685814,0.8545421486483704
0.72,1,0.009401998,0.800302825,0.007513782,0.7357208896679237
0.74,1,0.006500666,0.6068840668675015,0.005828582,0.5771221084568132
0.76,1,0.003599334,0.402111468,0.004072119,0.4133226099653848
0.78,1,0.000698002,0.21311405709202563,0.002421233,0.2588370460742404
0.8,1,0.000278112,0.079005054,0.0011277,0.1331256802245091
0.82,1,0.000114698,0.00426328,0.00019438,0.035413312
0.84,1,0.000103028,0.00067315,3.108005267834336e-5,0.005668638
0.86,1,0.000100422,0.000943032,2.1792626162678326e-6,7.092380064966183e-5
0.88,1,0.000100031,0.002795032,5.293024673035601e-6,0.000237334
0.9,1,0.000100009,0.006813258,2.6465123364778013e-5,0.001185166
0.92,1,0.000100001,0.010052906007933142,5.9246922157419234e-5,0.003446137
0.94,1,0.0001,0.011541332818416775,9.570440767996749e-5,0.007152045
0.96,1,0.0001,0.010911513973057063,0.00010859,0.009661597
0.98,1,0.0001,0.010215998434894683,0.000114728,0.011487180400241489
1,1,0.0001,0.009847281,0.000112075,0.012114805125206827

==> plot_results_csv/DG+limiter_sinusoidal1_1D_1024_p_1_q_5_T_3-0.csv <==
x,t_0.0,t_1.0,t_2.0,t_2.99
0,1,1.254447788628393,0.5594898133335073,0.5848835845262911
0.001,1,1.2471401672651254,0.5569137305047634,0.584075144
0.002,1,1.2398826476989087,0.5543629129277671,0.583275952
0.003,1,1.2326752436990913,0.5518370916937746,0.5824859746728419
0.004,1,1.2255179553083997,0.5493360013578923,0.5817051763109111
0.005,1,1.2184107693003374,0.5468593798943112,0.5809335226387576
0.006,1,1.2113536596272878,0.5444069686520472,0.5801709796046981
0.007,1,1.204346587859342,0.5419785123111805,0.5794175135625415
0.008,1,1.1973895036138749,0.5395737588396005,0.578673091
0.009,1,1.1904823449758937,0.5371924594502475,0.5779376798881801
0.01,1,1.1836250389092127,0.5348343685588584,0.5772112469783923
0.011,1,1.1768175016585025,0.5324992437422099,0.5764937605025474
0.012,1,1.1700596391422757,0.5301868456968549,0.5757851888208765
0.013,1,1.1633513473368724,0.5278969381983587,0.5750855006907295
0.014,1,1.1566925126515257,0.525629288,0.5743946652652043
0.015,1,1.1500830122945853,0.523383665,0.5737126520917828
0.016,1,1.1435227146309868,0.5211598420825542,0.5730394311109738
0.017,1,1.137011479531064,0.5189575947081118,0.5723749726549688
0.018,1,1.130549158710795,0.5167767015510913,0.5717192474463021
0.019,1,1.1241355960635935,0.5146169440324743,0.5710722265965213
0.02,1,1.1177706279837412,0.5124781063805511,0.5704338816048697
0.021,1,1.1114540836815823,0.510359976,0.5698041843569748
0.022,1,1.1051857854905893,0.5082623414055891,0.5691831071235507
0.023,1,1.0989655491664179,0.5061849962459567,0.5685706225591081
0.024,1,1.0927931841780725,0.5041277352083754,0.5679667037006777
0.025,1,1.0866684939912998,0.5020903560135822,0.5673713239665407
0.026,1,1.0805912763443415,0.5000726589752247,0.566784457
0.027,1,1.0745613235161682,0.4980744469657288,0.5662060774430131
0.028,1,1.0685784225873214,0.49609552538261736,0.5656361593852008
0.029,1,1.0626423556934976,0.4941357021152718,0.5650746779123881
0.03,1,1.0567529002719953,0.49219478751213264,0.5645216083305145
0.031,1,1.0509098293011683,0.49027259434833703,0.5639769263194139
0.032,1,1.045112911533005,0.48836893779378865,0.5634406079316339
0.033,1,1.0393619117189676,0.48648363538165235,0.5629126295912644
0.034,1,1.0336565908292275,0.4846165069772748,0.5623929680927802
0.035,1,1.027996706265428,0.4827673747475229,0.5618816005998991
0.036,1,1.0223820120671008,0.4809360631305376,0.5613785046444506
0.037,1,1.0168122591118682,0.4791223988058973,0.5608836581252613
0.038,1,1.0112871953095715,0.4773262106651885,0.5603970393070513
0.039,1,1.005806565790435,0.47554733,0.5599186268193468
0.04,1,1.0003701130874179,0.4737855893881818,0.5594483996554064
0.041,1,0.9949775773128657,0.4720408248358275,0.5589863371711604
0.042,1,0.9896228648422379,0.47031070814340364,0.5585315985692537
0.043,1,0.9843184109279199,0.46859981561634134,0.5580860009385828
0.044,1,0.9790570694686017,0.46690541011731657,0.5576485072522568
0.045,1,0.9738385724287434,0.46522733536654637,0.5572190983308578
0.046,1,0.9686626501674624,0.46356543707262804,0.5567977553524753
0.047,1,0.9635290315831244,0.4619195629066061,0.5563844598517341
0.048,1,0.9584374442531228,0.46028956247640557,0.5559791937188482
0.049,1,0.9533876145689553,0.45867528730161966,0.5555819391986785
0.05,1,0.9483792678667206,0.4570765907886526,0.5551926788898147
0.051,1,0.9434121285531463,0.4554933282062114,0.5548113957436694
0.052,1,0.9384859202272609,0.4539253566611424,0.5544380730635879
0.053,1,0.9336003657978191,0.45237253507460845,0.5540726945039756
0.054,1,0.9287551875965914,0.4508347241586037,0.5537152440694401
0.055,1,0.9239501074876258,0.44931178639279945,0.5533657061139505
0.056,1,0.919184847,0.44780358600171993,0.5530240653400132
0.057,1,0.914459127,0.44630998893223994,0.5526903067978632
0.058,1,0.9097726695244004,0.44483086283140444,0.5523644158846737
0.059,1,0.9051251946778245,0.4433660770245637,0.5520463783437802
0.06,1,0.9005164237831558,0.44191550249381983,0.5517361802639231
0.061,1,0.8959460779800177,0.44047901185678084,0.5514338080785053
0.062,1,0.8914138786009513,0.43905647934561953,0.5511392485648687
0.063,1,0.8869195472520803,0.43764778078643185,0.5508524888435866
0.064,1,0.8824628058906347,0.43625279357889213,0.5505735163777734
0.065,1,0.8780433768994138,0.4348713966761992,0.5503023189724102
0.066,1,0.8736609831582763,0.43350347056531174,0.5500388847736898
0.067,1,0.8693153481127462,0.43214889724746763,0.5497832022683772
0.068,1,0.8650061958398135,0.43080756021898425,0.5495352602831883
0.069,1,0.8607332511110142,0.4294793444523368,0.549295048
0.07,1,0.8564962394528675,0.4281641363775091,0.5490625548761932
0.071,1,0.8522948872047471,0.42686182386361227,0.5488377708022221
0.072,1,0.8481289215742647,0.4255722962007734,0.5486206859429245
0.073,1,0.8439980706902392,0.4242954440822838,0.5484112908160562
0.074,1,0.8399020636533232,0.42303115958700777,0.5482095762759623
0.075,1,0.8358406305843588,0.42177933616204505,0.5480155335130762
0.076,1,0.831813503,0.42053986860564824,0.5478291540534386
0.077,1,0.8278204122093917,0.41931265305038506,0.5476504297582352
0.078,1,0.823861093,0.41809758694654975,0.547479353
0.079,1,0.8199352786368842,0.41689456904581357,0.547315916
0.08,1,0.8160427060400309,0.415703499,0.5471601114890255
0.081,1,0.8121831119990214,0.41452427927078106,0.5470119331510889
0.082,1,0.8083562349533285,0.41335681126289475,0.5468713742957142
0.083,1,0.8045618146756595,0.4122009991598711,0.5467384287862244
0.084,1,0.8007960311688646,0.4110556267915777,0.5466126908904003
0.085,1,0.7970665136218873,0.40992311873617066,0.5464951351377063
0.086,1,0.793368669,0.40880198097287856,0.5463851760188291
0.087,1,0.7897022421048732,0.407692122,0.5462828087470579
0.088,1,0.7860669805946462,0.4065934522099431,0.5461880288668847
0.089,1,0.7824626327020077,0.4055058820482432,0.5461008322537593
0.09,1,0.7788889484081859,0.4044293238265884,0.5460212151138597
0.091,1,0.7753456792326816,0.40336369079569817,0.545949174
0.092,1,0.7718325782521815,0.40230889731454494,0.5458847057308632
0.093,1,0.7683494001182221,0.401264859,0.5458278075519776
0.094,1,0.764895901,0.4002314918991803,0.5457784769744134
0.095,1,0.7614718389678625,0.39920871410572656,0.5457367118552218
0.096,1,0.7580769732710432,0.39819644411795524,0.5457025103812001
0.097,1,0.7547110650871439,0.39719460164093634,0.545675871
0.098,1,0.7513738771659411,0.3962031074112612,0.5456567927640094
0.099,1,0.748065174,0.39522188318490953,0.5456452746423597
0.1,1,0.7447847214048307,0.39425085172529717,0.5456413162088123
0.101,1,0.7415322873877082,0.39328993679150154,0.5456449172977649
0.102,1,0.7383076412961072,0.39233906312666145,0.5456560780730357
0.103,1,0.7351105542548712,0.3913981564465514,0.5456747990278739
0.104,1,0.7319407990866973,0.3904671434283266,0.5457010809849874
0.105,1,0.7287981503177823,0.3895459516994345,0.5457349250965876
0.106,1,0.7256823841826883,0.3886345098266939,0.5457763328444566
0.107,1,0.7225932786284592,0.38773274730553786,0.545825306
0.108,1,0.7195306133180148,0.3868405945494168,0.5458818468244878
0.109,1,0.7164941696328473,0.3859579828793612,0.5459459576688945
0.11,1,0.7134837306750538,0.3850848445137026,0.5460176413743164
0.111,1,0.7104990812687262,0.3842211125579474,0.5460969010719869
0.112,1,0.7075400079607238,0.3833667209948048,0.5461837402234783
0.113,1,0.7046062990208559,0.382521605,0.5462781626208941
0.114,1,0.7016977444414957,0.381685699,0.5463801723870797
0.115,1,0.6988141359366501,0.38085894144096644,0.546489774
0.116,1,0.6959552669405054,0.38004126847876407,0.546606972
0.117,1,0.6931209326054758,0.37923261864215474,0.5467317720927601
0.118,1,0.6903109297997687,0.37843293097593533,0.5468641791856894
0.119,1,0.6875250571044925,0.377642145,0.5470041992313709
0.12,1,0.6847631148103243,0.3768602023825275,0.5471518383425327
0.121,1,0.6820249049137574,0.37608704356727246,0.5473071029646237
0.122,1,0.6793102311129461,0.37532261112903026,0.5474699998761688
0.123,1,0.6766188988031654,0.3745668480832026,0.5476405361891442
0.124,1,0.6739507150719075,0.37381969821390665,0.5478187193493651
0.125,1,0.6713029835582682,0.3730803705560687,0.5480042382765772
0.126,1,0.6686810712188453,0.37235048459387093,0.5481979174269772
0.127,1,0.6660817301941098,0.37162904518056344,0.5483992680920274
0.128,1,0.6635047743955776,0.37091599914398343,0.5486082990794476
0.129,1,0.6609500193969534,0.37021129404042674,0.54882502
0.13,1,0.6584172824273264,0.36951487814710976,0.5490494389332744
0.131,1,0.6559063823641088,0.3688267004547462,0.5492815670976415
0.132,1,0.6534171397257269,0.3681467106602432,0.5495214141813519
0.133,1,0.6509493766640801,0.36747485915950917,0.5497689906778057
0.134,1,0.6485029169567811,0.36681109704037695,0.5500243074191813
0.135,1,0.6460775859991824,0.3661553760756392,0.5502873755770215
0.136,1,0.643673211,0.3655076487161899,0.5505582066628394
0.137,1,0.64128962,0.3648678680842813,0.5508368125287414
0.138,1,0.6389266436714192,0.364235988,0.5511232053680666
0.139,1,0.6365841137312691,0.36361196280914904,0.5514173977160441
0.14,1,0.6342618634915393,0.36299574770799026,0.5517194024504682
0.141,1,0.6319597278763609,0.362387298,0.5520292327923886
0.142,1,0.6296775433668853,0.3617865712839766,0.5523469023068189
0.143,1,0.6274151479920271,0.3611935233573112,0.5526724249034637
0.144,1,0.6251723813190874,0.3606081122674557,0.5530058148374597
0.145,1,0.6229490844442664,0.36003029627725375,0.5533470867101353
0.146,1,0.6207450999830761,0.3594600342648624,0.5536962554697864
0.147,1,0.6185602720606576,0.3588972857180212,0.5540533364124696
0.148,1,0.6163944463020081,0.3583420107284154,0.5544183451828107
0.149,1,0.6142474698221361,0.3577941699861332,0.5547912977748296
0.15,1,0.6121191912161359,0.3572537247742149,0.5551722105327834
0.151,1,0.6100094605492015,0.3567206369632935,0.5555611
0.152,1,0.6079181293465796,0.3561948690063259,0.5559579836798769
0.153,1,0.6058450505834676,0.355676384,0.5563628785165216
0.154,1,0.6037900786748657,0.3551651453467026,0.5567758024159077
0.155,1,0.6017530694653882,0.354661117,0.557196773
0.156,1,0.59973388,0.35416426487081265,0.5576258101930823
0.157,1,0.59773237,0.3536745530015709,0.5580629313559806
0.158,1,0.5957483977071015,0.35319194764882716,0.5585081561537625
0.159,1,0.5937818259740284,0.352716415,0.5589615041233562
0.16,1,0.5918325172484861,0.3522479225922448,0.559422995
0.161,1,0.5899003357371293,0.35178643729182807,0.55989265
0.162,1,0.587985147,0.351331927,0.5603704878314003
0.163,1,0.5860868179610481,0.35088436116970895,0.5608565310635074
0.164,1,0.5842052168560712,0.3504437079447061,0.5613508005655884
0.165,1,0.5823402132640997,0.35000993721359663,0.5618533180472902
0.166,1,0.5804916780762104,0.34958301907660666,0.5623641055841014
0.167,1,0.5786581364418237,0.349162561,0.5628829949060409
0.168,1,0.576842542,0.34874942,0.5634105813287936
0.169,1,0.5750430301425427,0.34834304390587023,0.5639465072294697
0.17,1,0.5732594778191958,0.34794340456959333,0.5644907961824794
0.171,1,0.5714917621610655,0.347550475,0.565043472
0.172,1,0.5697397618236504,0.347164227,0.5656045594022374
0.173,1,0.568003357,0.3467846364091487,0.5661740826804291
0.174,1,0.5662824279406948,0.3464116757877852,0.5667520670362235
0.175,1,0.5645768578835044,0.34604532017270095,0.5673385379137965
0.176,1,0.5628865301035595,0.34568554466016255,0.5679335211348928
0.177,1,0.5612113293732082,0.3453323248231867,0.5685370429000587
0.178,1,0.5595511416580572,0.3449856367082944,0.5691491297898872
0.179,1,0.5579058541070341,0.3446454568323294,0.5697698087662753
0.18,1,0.5562753550424929,0.34431176217934484,0.5703991071736931
0.181,1,0.5546595339503722,0.3439845301975544,0.571037053
0.182,1,0.5530582814703996,0.34366373879634865,0.5716836735800443
0.183,1,0.5514714893863502,0.34334936634337715,0.572338998
0.184,1,0.5498990506163572,0.34304139166169156,0.5730030554650222
0.185,1,0.5483408592032759,0.3427397940269543,0.5736758746748061
0.186,1,0.5467968103051049,0.3424445531647098,0.5743574854888309
0.187,1,0.5452668001854649,0.342155649,0.5750479179659729
0.188,1,0.5437507262041363,0.3418730628933395,0.5757472025581989
0.189,1,0.5422484868076556,0.34159677516101083,0.5764553701119242
0.19,1,0.5407599815199722,0.341326768,0.5771724518693755
0.191,1,0.5392851109331692,0.341063022,0.5778984794699653
0.192,1,0.5378237766982445,0.34080552086982746,0.5786334849516712
0.193,1,0.5363758815159597,0.3405542469755873,0.5793775007524246
0.194,1,0.5349413291277483,0.3403091835466553,0.58013056
0.195,1,0.5335200243066944,0.3400703142447657,0.5808926950709347
0.196,1,0.5321118728485752,0.33983762315757327,0.5816639404768966
0.197,1,0.5307167815629703,0.33961109479657975,0.5824443299811359
0.198,1,0.5293346582644409,0.3393907140951178,0.5832338980423805
0.199,1,0.5279654117637742,0.3391764664063903,0.5840326795277619
0.2,1,0.5266089518592978,0.33896833750156813,0.5848407097142416
0.201,1,0.5252651893282663,0.3387663135679412,0.5856580242900381
0.202,1,0.5239340359183124,0.33857038120712646,0.5864846593560614
0.203,1,0.5226154043389716,0.3383805274333301,0.5873206514273464
0.204,1,0.521309208,0.3381967396716652,0.5881660374344893
0.205,1,0.5200153622694292,0.33801900575652255,0.5890208547250873
0.206,1,0.5187337819325227,0.33784731392999706,0.5898851410651766
0.207,1,0.5174643837163652,0.33768165284036716,0.5907589346406724
0.208,1,0.5162070850153524,0.3375220115406274,0.591642274
0.209,1,0.5149611468122549,0.33736820795796035,0.5925350251208532
0.21,1,0.5137280841053059,0.33722071391174374,0.5934377925844542
0.211,1,0.512506875,0.33707920875134023,0.5943502259943689
0.212,1,0.51129744,0.33694368316136514,0.5952723656854821
0.213,1,0.510099702,0.33681412822449913,0.5962042524212903
0.214,1,0.5089135830188586,0.33669053542034155,0.5971459273953258
0.215,1,0.5077390070310812,0.3365728966243155,0.5980974322325773
0.216,1,0.5065758985295752,0.33646120410662367,0.5990588089909034
0.217,1,0.5054241828962857,0.3363554505312559,0.6000301001624414
0.218,1,0.5042837863558954,0.336255629,0.6010113486750069
0.219,1,0.5031546359685088,0.3361617328267903,0.6020025978934855
0.22,1,0.5020366596224092,0.33607375598638756,0.6030038916212193
0.221,1,0.500929786,0.33599169266407003,0.6040152741013785
0.222,1,0.49983394470514764,0.3359155374796528,0.6050367900183269
0.223,1,0.4987490659872746,0.33584528544184783,0.6060684844989741
0.224,1,0.4976750810032857,0.335780932,0.6071104031141153
0.225,1,0.4966119216762461,0.3357224727816179,0.6081625918797582
0.226,1,0.4955595207154573,0.33566990411559444,0.6092250972584357
0.227,1,0.4945178116097185,0.33562322250795684,0.6102979661605034
0.228,1,0.4934867286206591,0.33558242490330703,0.6113812459454224
0.229,1,0.4924662067761407,0.33554750863205396,0.6124749844230224
0.23,1,0.49145618186373075,0.3355184714100724,0.6135792298547469
0.231,1,0.4904565904242475,0.33549531133841204,0.614694031
0.232,1,0.48946736974537386,0.3354780269030538,0.6158194368917598
0.233,1,0.48848845785534145,0.3354666169747168,0.6169554972889442
0.234,1,0.4875197935166852,0.33546108080871406,0.6181022622263928
0.235,1,0.48656131622006665,0.33546141804485774,0.6192597822415931
0.236,1,0.48561296617816674,0.33546762870741315,0.6204281083306765
0.237,1,0.4846746843196468,0.335479713,0.6216072919495023
0.238,1,0.4837464122831795,0.3354976723311547,0.6227973850147162
0.239,1,0.4828280924115464,0.33552150726341246,0.6239984399047781
0.24,1,0.4819196677458045,0.33555121956447803,0.6252105094609604
0.241,1,0.48102108201951954,0.33558681118191575,0.6264336469883135
0.242,1,0.4801322796530669,0.3356282844485008,0.6276679062565983
0.243,1,0.4792532057479995,0.3356756420825178,0.6289133415011836
0.244,1,0.4783838060814827,0.3357288871881089,0.6301700074239068
0.245,1,0.4775240271007943,0.3357880232556713,0.6314379591938961
0.246,1,0.47667381591789104,0.3358530541623043,0.6327172524483544
0.247,1,0.4758331203040403,0.3359239841723051,0.634007943
0.248,1,0.4750018886845173,0.336000818,0.6353100883042662
0.249,1,0.4741800701333668,0.3360835604989202,0.6366237445269537
0.25,1,0.4733671266961162,0.33617197852851344,0.6379484517839746
0.251,1,0.47256420200654503,0.3362666902777135,0.6392855647855407
0.252,1,0.471770539,0.33636732851369594,0.6406343655230352
0.253,1,0.47098608989247676,0.33647389986279747,0.6419949129593265
0.254,1,0.47021080641046403,0.336586411,0.6433672665300189
0.255,1,0.4694446416404543,0.33670487036731667,0.6447514861437951
0.256,1,0.46868754909697424,0.33682928473977747,0.6461476321826978
0.257,1,0.46793948290329435,0.3369596626614027,0.6475557655023522
0.258,1,0.4672003977867624,0.3370960127287751,0.6489759474321246
0.259,1,0.4664702490741999,0.33723834393564334,0.65040824
0.26,1,0.46574899268735737,0.3373866656740825,0.6518527048086987
0.261,1,0.46503658513843055,0.3375409877357045,0.653309405
0.262,1,0.4643329835256373,0.33770132031292127,0.654778404
0.263,1,0.46363814552885196,0.33786767400026063,0.6562597659286971
0.264,1,0.46295202940530067,0.33804005979573476,0.6577535539686671
0.265,1,0.46227459398531406,0.33821848910226077,0.6592598331882741
0.266,1,0.461605799,0.33840297372913575,0.6607786687042847
0.267,1,0.46094560341781243,0.33859352589356406,0.6623101261054396
0.268,1,0.460293969,0.33879015822223935,0.6638542714518557
0.269,1,0.45965085577338527,0.33899288375297976,0.6654111712743398
0.27,1,0.45901622609491677,0.3392017159364185,0.6669808925736074
0.271,1,0.45839004190669597,0.33941666863774883,0.668563503
0.272,1,0.4577722659367369,0.33963775613852365,0.6701590699495392
0.273,1,0.45716286145425467,0.33986499313851093,0.671767662
0.274,1,0.45656179226593147,0.34009839475760617,0.6733893489477358
0.275,1,0.45596902271223605,0.3403379765377982,0.6750241990214656
0.276,1,0.45538451766379884,0.34058375444519395,0.676672282
0.277,1,0.454808243,0.34083574487210033,0.678333669
0.278,1,0.4542401631946619,0.34109396463916064,0.6800084304995557
0.279,1,0.4536802461341667,0.34135843099755325,0.6816966371418901
0.28,1,0.4531284582924665,0.34162916163124435,0.683398361
0.281,1,0.45258476713851725,0.3419061746593023,0.6851136737690022
0.282,1,0.4520491406508161,0.3421894886382692,0.6868426483830034
0.283,1,0.4515215473141499,0.34247912256459406,0.6885853577014284
0.284,1,0.451001956,0.3427750958771247,0.6903418751622927
0.285,1,0.45049033654537385,0.34307742845965983,0.6921122746484974
0.286,1,0.4499866585857486,0.3433861406435637,0.6938966304851137
0.287,1,0.44949089271598447,0.34370125321044215,0.6956950174365153
0.288,1,0.4490030099053507,0.34402278739487996,0.6975075107033524
0.289,1,0.4485229816109771,0.3443507648872413,0.699334186
0.29,1,0.44805077977495905,0.3446852078365346,0.7011751191480342
0.291,1,0.44758637682151237,0.34502613885333916,0.7030303868790493
0.292,1,0.4471294876718988,0.34537329520385956,0.7048993080718374
0.293,1,0.4466807803000622,0.3457274186443738,0.7067838003530008
0.294,1,0.4462397907269182,0.3460881018071295,0.7086828625502571
0.295,1,0.4458064933087651,0.34645536921040027,0.7105965728463186
0.296,1,0.4453808628703083,0.3468292458499235,0.7125250098293925
0.297,1,0.44496287470211215,0.34720975720223207,0.7144682524885105
0.298,1,0.4445525045581009,0.34759692922805285,0.71642638
0.299,1,0.44414972865310703,0.3479907883757762,0.7183994727656857
0.3,1,0.44375452366046575,0.34839136158499334,0.7203876103210065
0.301,1,0.44336686670965686,0.3487986762901043,0.7223908734160717
0.302,1,0.44298673538399436,0.3492127604239992,0.724409343
0.303,1,0.4426141077183604,0.3496336424218091,0.7264431002566761
0.304,1,0.4422489621969869,0.3500613512247306,0.7284922269323535
0.305,1,0.44189127775128273,0.3504959162839234,0.7305568049953498
0.306,1,0.44154103375770576,0.3509373675644831,0.7326369167962377
0.307,1,0.44119821,0.3513857355494888,0.7347326450274781
0.308,1,0.440862787,0.3518410512441248,0.7368440727161693
0.309,1,0.4405347448866599,0.35230334617988157,0.7389712832165274
0.31,1,0.44021406529524576,0.3527726524188325,0.74111436
0.311,1,0.4399007296427031,0.35324900255799074,0.7432733876576196
0.312,1,0.4395947199336412,0.35373242973374364,0.7454484498707508
0.313,1,0.43929601860408596,0.35422296762636885,0.7476396314232917
0.314,1,0.43900460851971046,0.3547206504646304,0.7498470171822521
0.315,1,0.43872047297410843,0.355225513,0.7520706922905469
0.316,1,0.4384435956871106,0.35573759066370914,0.7543107421573785
0.317,1,0.4381739608031449,0.35625691926701464,0.7565672524482917
0.318,1,0.4379115528896398,0.3567835353107096,0.7588403090748892
0.319,1,0.43765635693547045,0.35731747583785023,0.7611299981842049
0.32,1,0.43740835834944725,0.3578587784693192,0.7634364061477239
0.321,1,0.43716754295884785,0.35840748140901635,0.7657596195500416
0.322,1,0.43693389700798974,0.3589636234491414,0.768099725
0.323,1,0.43670740715684725,0.35952724397556496,0.7704568100043606
0.324,1,0.43648806047970934,0.3600983829732918,0.7728309611838109
0.325,1,0.4362758444638797,0.3606770810320169,0.7752222660316144
0.326,1,0.43607074700841747,0.3612633793517743,0.7776308120145747
0.327,1,0.4358727564229219,0.36185731974868235,0.7800566867365035
0.328,1,0.4356818614263559,0.36245894466078266,0.7824999779241099
0.329,1,0.43549805114591233,0.3630682971539779,0.7849607734124578
0.33,1,0.43532131511592215,0.3636854209280682,0.7874391611299858
0.331,1,0.4351516432768006,0.3643103603228865,0.7899352290830728
0.332,1,0.434989026,0.36494316032453517,0.7924490653401437
0.333,1,0.43483345395723155,0.36558386657172487,0.7949807580153023
0.334,1,0.43468473039489325,0.3662320645601087,0.7975293077021066
0.335,1,0.4345433823664543,0.36688890002540847,0.8000973814595422
0.336,1,0.43440905388181006,0.3675537846934681,0.8026835799932468
0.337,1,0.4342817373242942,0.36822676692290274,0.805287991
0.338,1,0.4341614254770325,0.36890789575879174,0.8079107038334512
0.339,1,0.4340481115222218,0.3695972209396732,0.8105518052295335
0.34,1,0.4339417890404461,0.3702947929046474,0.813211384
0.341,1,0.4338424520100328,0.3710006628005952,0.815889527
0.342,1,0.4337500948064499,0.37171488248951196,0.8185863220775053
0.343,1,0.43366471220174313,0.37243750455595714,0.8213018575457635
0.344,1,0.4335862993640119,0.373168582,0.8240362203746748
0.345,1,0.43351485185692606,0.3739081698180231,0.8267894977486754
0.346,1,0.4334503656392813,0.3746563218643002,0.8295617766353574
0.347,1,0.43339283706459464,0.3754130940051607,0.8323531437613103
0.348,1,0.43334226288073974,0.3761785425539309,0.8351636855873195
0.349,1,0.43329864022962217,0.3769527245937414,0.8379934882829128
0.35,1,0.43326196664689254,0.3777356979858383,0.8408426377002403
0.351,1,0.4332322400616998,0.37852752137802526,0.8437112193472764
0.352,1,0.43320945879648565,0.37932825421323646,0.8465993183603331
0.353,1,0.4331936215668154,0.3801379567382439,0.8495070194758643
0.354,1,0.43318472748125125,0.38095669001249904,0.852434407
0.355,1,0.43318277604126226,0.3817845159171121,0.8553815647866924
0.356,1,0.4331877671411756,0.38262149716396965,0.8583485761917603
0.357,1,0.433199701,0.38346769730499347,0.8613355240573191
0.358,1,0.4332185785022855,0.3843231807415435,0.864342491
0.359,1,0.4332444005165315,0.3851880127339634,0.8673695577402407
0.36,1,0.4332771685769548,0.3860622594112739,0.8704168063479328
0.361,1,0.4333168845428074,0.3869459877810161,0.8734843169289765
0.362,1,0.4333635506667288,0.3878392657392448,0.8765721692297199
0.363,1,0.4334171695949717,0.3887421620806733,0.8796804422730766
0.364,1,0.43347774436766867,0.38965474650897597,0.8828092143217025
0.365,1,0.4335452784191365,0.3905770896472474,0.8859585628403035
0.366,1,0.4336197755782211,0.39150926304861966,0.8891285644570627
0.367,1,0.43370124006868127,0.39245133920704234,0.8923192949241724
0.368,1,0.4337896765096127,0.39340339156822685,0.8955308290774553
0.369,1,0.43388508991591174,0.3943654945407571,0.8987632407950601
0.37,1,0.43398748569877676,0.39533772350736707,0.9020166029552172
0.371,1,0.43409686966625405,0.39632015483639293,0.9052909873930461
0.372,1,0.4342132480238174,0.39731286589339365,0.9085864648563886
0.373,1,0.43433662737499223,0.39831593505295276,0.9119031049606676
0.374,1,0.43446701472201815,0.39932944171065304,0.9152409761427422
0.375,1,0.43460401077849914,0.4003524293479161,0.9185982509102082
0.376,1,0.43474859351474077,0.40138728401532187,0.9219792642110196
0.377,1,0.43490020795925616,0.40243282417748655,0.9253817093102733
0.378,1,0.4350588627426233,0.40348913350639753,0.9288056493611321
0.379,1,0.43522456689811856,0.4045562967587837,0.9322511460876894
0.38,1,0.4353973298626243,0.4056344,0.9357182597324409
0.381,1,0.435577161,0.40672352956351726,0.9392070490026627
0.382,1,0.43576407198996603,0.40782377417209814,0.9427175710156752
0.383,1,0.435958072,0.4089352228438574,0.9462498812429929
0.384,1,0.43615917272892346,0.4100579659600174,0.949804033
0.385,1,0.436367385,0.4111920950682753,0.9533800796544669
0.386,1,0.43658272220646394,0.412337703,0.9569780700339381
0.387,1,0.4368051951793008,0.413494883,0.9605980528985683
0.388,1,0.4370348171085189,0.4146637316224521,0.9642400746128037
0.389,1,0.437271601,0.4158443440121272,0.9679041795358554
0.39,1,0.43751556071890396,0.41703681813910887,0.9715904099576301
0.391,1,0.43776671,0.4182412528587698,0.9752988060334384
0.392,1,0.4380250629609065,0.4194577482979679,0.9790294057174732
0.393,1,0.43829063474611185,0.4206864058709535,0.9827822446950434
0.394,1,0.4385634404415577,0.421927328,0.986557356
0.395,1,0.4388434956751657,0.4231806196093455,0.9903547715122423
0.396,1,0.43913081649861296,0.424446385,0.994174519
0.397,1,0.4394254193889502,0.42572473175521597,0.998016624
0.398,1,0.43972732125026237,0.4270157674130867,1.001881110347355
0.399,1,0.4400365394153729,0.4283196016463899,1.005767998564167
0.4,1,0.44035309164759207,0.4296363453467341,1.0096773063853253
0.401,1,0.4406769961425074,0.4309661108291427,1.0136090487533302
0.402,1,0.4410082715298197,0.4323090118502025,1.0175632376744992
0.403,1,0.4413469368752242,0.43366516362648055,1.021539882138309
0.404,1,0.4416930116823332,0.43503468285321134,1.0255389880354153
0.405,1,0.44204651589464566,0.4364176877232565,1.0295605580743408
0.406,1,0.4424074698975598,0.4378142979463432,1.0336045916968348
0.407,1,0.44277589452043276,0.4392246347685833,1.0376710849919062
0.408,1,0.4431518110386846,0.4406488209922786,1.0417600306085248
0.409,1,0.443535241,0.44208698099601323,1.0458714176669865
0.41,1,0.4439262071062592,0.44353924075504053,1.0500052316689563
0.411,1,0.44432473145630924,0.4450057278619654,1.0541614544061757
0.412,1,0.4447308373077212,0.44648657154772853,1.058340063867857
0.413,1,0.4451445481993896,0.44798190270289306,1.0625410341467478
0.414,1,0.44556588812986053,0.4494918538992412,1.0667643353438891
0.415,1,0.4459948815597592,0.4510165594116834,1.071009933472065
0.416,1,0.44643155341426494,0.45255615524048265,1.0752777903579558
0.417,1,0.44687531399866937,0.45410903832706334,1.0795658653149718
0.418,1,0.4473275889530053,0.4556791568842791,1.0838786160329583
0.419,1,0.44778762101847824,0.45726459044241063,1.0882134828636718
0.42,1,0.4482554370347483,0.45886548224882323,1.0925704095887052
0.421,1,0.44873106431935095,0.46048197739427216,1.096949335286339
0.422,1,0.4492145306704665,0.462114223,1.1013501942260384
0.423,1,0.449705864,0.4637623674280711,1.105772915761757
0.424,1,0.450205094,0.46542656193483417,1.1102174242240597
0.425,1,0.45071224937392584,0.4671069590676992,1.1146836388111052
0.426,1,0.45122735968551936,0.46880371350505623,1.1191714734784959
0.427,1,0.45175045536462227,0.47051698191944236,1.1236808368280278
0.428,1,0.4522815671542381,0.4722469230039302,1.1282116319953732
0.429,1,0.45282072629880243,0.47399369749888765,1.132763756536726
0.43,1,0.4533679645473577,0.47575746821911513,1.1373371023144347
0.431,1,0.4539233141567777,0.4775384000813614,1.141931555381674
0.432,1,0.45448680789504403,0.4793366601322269,1.1465469958661718
0.433,1,0.4550584790445761,0.4811524175764537,1.151183297853052
0.434,1,0.45563836140561365,0.48298584380561205,1.1558403292668247
0.435,1,0.4562264892996523,0.4848371124271834,1.160517951752567
0.436,1,0.4568228975729324,0.4867063992940469,1.1652160205563473
0.437,1,0.45742762159998174,0.4885938825343715,1.1699343844049417
0.438,1,0.45804069728721386,0.49049974258192064,1.174672885384896
0.439,1,0.4586621610765782,0.49242416220677077,1.1794313588209806
0.44,1,0.4592920499492677,0.4943673265464511,1.1842096331541114
0.441,1,0.45993040142947994,0.49632942313750616,1.189007529818784
0.442,1,0.46057725358823487,0.49831064194748687,1.1938248631200936
0.443,1,0.4612326450472485,0.5003111754073742,1.198661440110401
0.444,1,0.46189661498286183,0.5023312184444391,1.2035170604657217
0.445,1,0.46256920313002825,0.5043709685155426,1.2083915163619101
0.446,1,0.4632504497863557,0.5064306256408814,1.213284592350707
0.447,1,0.4639403958162085,0.5085103924381802,1.2181960652357406
0.448,1,0.4646390826548653,0.5106104741573383,1.223125703948559
0.449,1,0.4653465523127371,0.5127310787155314,1.2280732694247787
0.45,1,0.4660628473796413,0.5148724167327736,1.2330385144804439
0.451,1,0.4667880110291366,0.5170347015679428,1.2380211836886843
0.452,1,0.46752208702291687,0.5192181493552744,1.2430210132567692
0.453,1,0.46826511971526413,0.5214229790413237,1.248037730903666
0.454,1,0.4690171540575618,0.5236494124224027,1.253071055738192
0.455,1,0.4697782356028682,0.5258976741824954,1.2581206981378787
0.456,1,0.4705484105105511,0.5281679919316518,1.2631863596286514
0.457,1,0.47132772555098423,0.5304605962448654,1.268267732765448
0.458,1,0.47211622811030357,0.5327757207014376,1.273364501013886
0.459,1,0.4729129602159471,0.5351106535943075,1.278475156445004
0.46,1,0.47372018310648917,0.5374720237423217,1.283602090914203
0.461,1,0.4745367415053006,0.5398566436912854,1.2887434003410465
0.462,1,0.475362685,0.5422647596449897,1.2938987300523552
0.463,1,0.47619806522334174,0.5446966210192666,1.2990677157045503
0.464,1,0.47704293234778944,0.5471524804843687,1.3042499831745265
0.465,1,0.47789733860128986,0.5496325940078477,1.3094451484525145
0.466,1,0.4787613365172583,0.5521372208979374,1.314652817537112
0.467,1,0.4796349792909704,0.5546666238474354,1.3198725863325973
0.468,1,0.4805183207849628,0.5572210689780905,1.3251040405487229
0.469,1,0.4814114155344984,0.5598008258854918,1.3303467556031179
0.47,1,0.4823143187530984,0.562406168,1.3356002965264717
0.471,1,0.4832270863381398,0.5650373710549441,1.340864217870673
0.472,1,0.48414977487652155,0.5676947162884105,1.3461380636200664
0.473,1,0.48508244165039593,0.5703784873347472,1.351421367105997
0.474,1,0.48602514464296764,0.5730889718496524,1.3567136509248303
0.475,1,0.4869779425443621,0.5758264612425307,1.362014426859624
0.476,1,0.4879408947575602,0.578591251,1.367323195805621
0.477,1,0.4889140614044014,0.5813836393591436,1.372639447699774
0.478,1,0.48989750333165605,0.5842039301081252,1.3779626614544727
0.479,1,0.4908912821171678,0.5870524298847863,1.3832923048956647
0.48,1,0.49189546007606344,0.5899294496025964,1.3886278347055763
0.481,1,0.4929101002670332,0.5928353042263297,1.3939686963702171
0.482,1,0.49393526649868036,0.5957703128233323,1.3993143241318817
0.483,1,0.4949710233359423,0.5987347986152521,1.4046641409468301
0.484,1,0.4960174361065801,0.6017290890302234,1.410017558448366
0.485,1,0.4970745709077414,0.604753516,1.4153739769155083
0.486,1,0.4981424946125905,0.6078084147905022,1.4207327852474652
0.487,1,0.4992212748770129,0.6108941265003549,1.4260933609441167
0.488,1,0.5003109801463901,0.6140109956697609,1.4314550700927113
0.489,1,0.5014116796624448,0.6171593715573409,1.436817267360992
0.49,1,0.5025234434701595,0.6203396079503462,1.4421792959969544
0.491,1,0.5036463424247654,0.6235520632197544,1.4475404878354399
0.492,1,0.5047804481988044,0.6267971003757353,1.4529001633117933
0.493,1,0.5059258332892638,0.6300750871234662,1.4582576314827747
0.494,1,0.5070825710247822,0.6333863959192858,1.4636121900549413
0.495,1,0.5082507355729277,0.6367314040271634,1.4689631254207014
0.496,1,0.5094304019475491,0.6401104935754725,1.4743097127022535
0.497,1,0.5106216460161996,0.6435240516140404,1.479651215803603
0.498,1,0.5118245445076339,0.6469724701714582,1.4849868874708694
0.499,1,0.5130391750193765,0.6504561463126255,1.4903159693610746
0.5,1,0.5142637140041197,0.6539697062227113,1.495639048225258
0.501,1,0.5155022969504542,0.6575258689837484,1.5009525194956095
0.502,1,0.5167528533971849,0.6611185290510281,1.5062570255221783
0.503,1,0.5180154645513679,0.6647481045524568,1.5115517637544937
0.504,1,0.5192902125284264,0.6684150189475548,1.5168359210402789
0.505,1,0.5205771803601653,0.6721197010858592,1.5221086737501324
0.506,1,0.5218764520028508,0.6758625852653503,1.5273691879119864
0.507,1,0.5231881123453688,0.6796441112908738,1.5326166193555242
0.508,1,0.5245122472174505,0.6834647245325058,1.5378501138666978
0.509,1,0.525848943,0.6873248759838353,1.5430688073525038
0.51,1,0.5271982886233234,0.6912250223201077,1.5482718260161548
0.511,1,0.5285603715958506,0.6951656259561918,1.5534582865427813
0.512,1,0.5299352819923651,0.6991471551043134,1.558627296
0.513,1,0.5313231104727265,0.703170084,1.5637779535239373
0.514,1,0.5327239486884923,0.7072348921167798,1.5689093475794271
0.515,1,0.5341378892916375,0.7113420659077632,1.5740205591467695
0.516,1,0.5355650259433447,0.7154920971770768,1.5791106604828542
0.517,1,0.5370054533228579,0.7196854839780584,1.584178715668081
0.518,1,0.5384592671364093,0.7239227304999625,1.5892237808687022
0.519,1,0.5399265641262077,0.7282043471225033,1.5942449046103966
0.52,1,0.5414074420794954,0.7325308504696753,1.5992411280631291
0.521,1,0.5429019998376713,0.736902763,1.6042114853373097
0.522,1,0.5444103373054753,0.7413206153725442,1.6091550037912623
0.523,1,0.5459325554602378,0.7457849418703496,1.6140707043500124
0.524,1,0.5474687563611929,0.7502962850783097,1.6189576018353646
0.525,1,0.5490190431588513,0.7548551936182748,1.6238147053072387
0.526,1,0.5505835201044345,0.7594622226595681,1.6286410184162237
0.527,1,0.552162293,0.7641179339653796,1.6334355397672775
0.528,1,0.5537554670048269,0.7688228959377058,1.6381972632945005
0.529,1,0.555363151,0.7735776836607254,1.6429251786468764
0.53,1,0.5569854534485204,0.778382879,1.6476182715848824
0.531,1,0.5586224840946308,0.7832390703548375,1.6522755243878258
0.532,1,0.5602743540465085,0.7881468532712971,1.6568959162717587
0.533,1,0.561941176,0.7931068299030284,1.6614784238178197
0.534,1,0.5636230619463856,0.7981196093324733,1.6660220214107948
0.535,1,0.5653201278892163,0.8031858075446818,1.670525681687725
0.536,1,0.5670324891473552,0.8083060474561234,1.6749883759963127
0.537,1,0.5687602627184429,0.8134809589408297,1.6794090748629034
0.538,1,0.570503567,0.8187111788536938,1.6837867484697813
0.539,1,0.5722625208907789,0.8239973510507592,1.688120367141503
0.54,1,0.5740372456183551,0.8293401264063073,1.6924089018399662
0.541,1,0.5758278629318158,0.8347401628265627,1.6966513246679125
0.542,1,0.5776314914935622,0.8401883961954664,1.700852359935301
0.543,1,0.5794546033640955,0.84570619,1.7049984581949056
0.544,1,0.5812939865448264,0.8512832899467215,1.709095326457256
0.545,1,0.5831497681449744,0.8569203829616293,1.713141946758861
0.546,1,0.5850220765743396,0.8626181625159299,1.7171373049548724
0.547,1,0.586911042,0.8683773292353023,1.7210803912661423
0.548,1,0.5888167941246834,0.874198591,1.7249702008319256
0.549,1,0.590739467,0.8800826617184341,1.7288057342677658
0.55,1,0.5926791928779163,0.8860302637087506,1.7325859982280878
0.551,1,0.5946361078429696,0.892042125,1.736310006
0.552,1,0.5966103479863043,0.898118982,1.7399767779387445
0.553,1,0.5986020511109661,0.9042615755420199,1.7435853423114436
0.554,1,0.6006113564032404,0.9104706556001169,1.7471347356032805
0.555,1,0.6026384044429676,0.9167469777437638,1.7506240032308882
0.556,1,0.6046833372138373,0.923091304,1.754052200095169
0.557,1,0.6067462981136652,0.9295044047008176,1.7574183911620413
0.558,1,0.6088274319646382,0.9359870541140747,1.7607216520434852
0.559,1,0.6109268850235268,0.9425400346371817,1.7639610695783021
0.56,1,0.6130448049918578,0.9491641345531979,1.7671357424119503
0.561,1,0.615181341,0.9558601483488873,1.7702447815748532
0.562,1,0.6173366437474712,0.9626288765942932,1.7732873110585237
0.563,1,0.6195108652525037,0.9694711258119469,1.7762624683888646
0.564,1,0.6217041591224635,0.9763877083352351,1.7791694051960065
0.565,1,0.6239166804335128,0.9833794421554227,1.7820072877800208
0.566,1,0.6261485857664719,0.9904471507568355,1.7847752976718452
0.567,1,0.6284000332165511,0.9975916629396615,1.7874726321887655
0.568,1,0.6306711824029929,1.004813812629824,1.7900985049837854
0.569,1,0.6329621944786181,1.0121144386753622,1.792652146588223
0.57,1,0.6352732321392639,1.0194943846287288,1.7951328049468651
0.571,1,0.6376044596331086,1.026954498514397,1.797539745945015
0.572,1,0.6399560427698731,1.0344956325811492,1.7998722539267802
0.573,1,0.6423281489298911,1.0421186430384026,1.8021296322039415
0.574,1,0.6447209470730398,1.0498243897758959,1.8043112035547444
0.575,1,0.6471346077475203,1.0576137360660423,1.8064163107119813
0.576,1,0.6495693030984783,1.0654875482482489,1.8084443168397213
0.577,1,0.6520252068764539,1.0734466953944493,1.8103946059980616
0.578,1,0.6545024944456532,1.0814920489550994,1.8122665835952887
0.579,1,0.6570013427920233,1.0896244823848458,1.8140596768268404
0.58,1,0.6595219305311314,1.097844870747076,1.8157733351004721
0.581,1,0.6620644379158254,1.1061540902965012,1.8174070304470664
0.582,1,0.6646290468436674,1.1145530180389365,1.818960257916512
0.583,1,0.6672159408641315,1.1230425312673844,1.8204325359581084
0.584,1,0.6698206066202785,1.131607751130607,1.821831306190576
0.585,1,0.6724531002756662,1.1402830296013642,1.8231384506754802
0.586,1,0.6751084476885914,1.1490515607521439,1.8243633244730002
0.587,1,0.6777868391905929,1.1579142177876331,1.8255055447260369
0.588,1,0.6804884667975545,1.166871871442351,1.8265647536552194
0.589,1,0.6832135242151444,1.175925389351752,1.8275406188342158
0.59,1,0.685962207,1.185075635,1.8284328334462627
0.591,1,0.6887347117840309,1.1943234689922373,1.8292411165215727
0.592,1,0.6915312378396613,1.2036697444035487,1.829965213155262
0.593,1,0.6943519855229272,1.2131153099480219,1.8306048947054931
0.594,1,0.6971971570574734,1.2226610072222437,1.8311599589715375
0.595,1,0.7000669563816014,1.2323076702687938,1.8316302303515064
0.596,1,0.7029615891509525,1.2420561247096393,1.8320155599795216
0.597,1,0.7058812627407212,1.2519071868409606,1.8323158258421226
0.598,1,0.7088261862473798,1.2618616626881725,1.8325309328737447
0.599,1,0.7117965704898925,1.2719203470199174,1.8326608130311266
0.6,1,0.714792628,1.282084022,1.8327054253465402
0.601,1,0.7178145730743348,1.2923534577145914,1.832664755959758
0.602,1,0.7208626216699872,1.3027294078576557,1.8325388181287268
0.603,1,0.7239369915074285,1.313212612,1.832327652218912
0.604,1,0.7270379020168369,1.3238037916118492,1.8320313256713554
0.605,1,0.7301655743461558,1.3345036514609463,1.8316499329494609
0.606,1,0.7333202313580763,1.3453128759671578,1.8311835954646183
0.607,1,0.7365020976263099,1.3562321290112456,1.830632461480746
0.608,1,0.7397113994311262,1.3672620522890497,1.8299967059979099
0.609,1,0.7429483647541262,1.3784032638456472,1.8292765306151904
0.61,1,0.7462132232722198,1.3896563565545546,1.8284721633729872
0.611,1,0.7495062063507769,1.4010218965407446,1.8275838585749906
0.612,1,0.7528275470359239,1.4125004215462695,1.8266118965900904
0.613,1,0.7561774800459479,1.424092439237325,1.8255565836344996
0.614,1,0.759556242,1.4357984254516092,1.8244182515344025
0.615,1,0.7629640702165077,1.4476188223848827,1.8231972574694872
0.616,1,0.7664012050839215,1.4595540367156665,1.8218939836977046
0.617,1,0.769867888,1.471604437667093,1.8205088372616711
0.618,1,0.773364361,1.4837703550049621,1.819042249677113
0.619,1,0.7768908692404236,1.496052076971142,1.817494676603808
0.62,1,0.7804476588499479,1.5084498481515118,1.8158665974994739
0.621,1,0.7840349773756236,1.5209638672777486,1.814158515
0.622,1,0.7876530740340253,1.5335942849623456,1.8123709558262195
0.623,1,0.7913021995710516,1.5463412013663556,1.8105044678186535
0.624,1,0.7949826062410768,1.5592046637994574,1.8085596220992533
0.625,1,0.7986867081216487,1.5721607231943704,1.8065429670819335
0.626,1,0.802431096,1.585259791116997,1.8044413047632837
0.627,1,0.8062075425427255,1.598475204597752,1.8022631533195568
0.628,1,0.810016304,1.6118067702357848,1.8000091696461282
0.629,1,0.8138576418251138,1.625254228528674,1.797680030600055
0.63,1,0.8177318154366833,1.6388172510590724,1.7952764325119244
0.631,1,0.8216390875159482,1.6524954376152068,1.792799090686973
0.632,1,0.8255797215438225,1.6662883132462465,1.7902487388961648
0.633,1,0.8295539822516703,1.680195325253751,1.7876261288578403
0.634,1,0.833562136,1.6942158401206708,1.7849320297106077
0.635,1,0.8376044486611169,1.7083491403796591,1.7821672274781428
0.636,1,0.8416811897351392,1.7225944214226996,1.7793325245265428
0.637,1,0.8457926281502001,1.7369507882543909,1.7764287390149134
0.638,1,0.8499390342958817,1.751417252191509,1.7734567043398575
0.639,1,0.8541206795603534,1.7659927275118443,1.770417268574516
0.64,1,0.8583378362809626,1.7806760280556317,1.7673112939028373
0.641,1,0.8625907776925192,1.7954658637832668,1.764139656049721
0.642,1,0.866879778,1.8103608372934055,1.7609032437077023
0.643,1,0.8712051116880504,1.8253594403059406,1.7576029579608214
0.644,1,0.8755670547298313,1.840460050114769,1.754239711706317
0.645,1,0.8799658832574433,1.8556609260157195,1.7508144290747891
0.646,1,0.8844018741315336,1.8709602057154617,1.747328044849455
0.647,1,0.8888753047474001,1.8863559017277014,1.743781503885109
0.648,1,0.8933864529650419,1.9018458977634491,1.7401757605274037
0.649,1,0.8979355970362843,1.9174279451226803,1.7365117780330368
0.65,1,0.9025230155288877,1.9330996590952085,1.7327905279914344
0.651,1,0.9071489872475569,1.948858515379145,1.7290129897485091
0.652,1,0.9118137911517636,1.9647018465258665,1.7251801498330401
0.653,1,0.9165177062702838,1.9806268384209749,1.7212930013862127
0.654,1,0.9212610116123632,1.9966305268113105,1.717352543594864
0.655,1,0.9260439860754124,2.012709793888652,1.7133597811289338
0.656,1,0.930866908,2.0288613649413216,1.7093157235836178
0.657,1,0.9357300568159772,2.0450818050855104,1.7052213849267133
0.658,1,0.940633709,2.0613675160887324,1.7010777829516095
0.659,1,0.9455781436989049,2.0777147332983703,1.6968859387363757
0.66,1,0.9505636363944572,2.094119522688907,1.6926468761093696
0.661,1,0.955590464,2.1105777780419683,1.6883616211217773
0.662,1,0.9606589005802895,2.127085218273889,1.6840312015274868
0.663,1,0.9657692215186849,2.143637384926032,1.679656646270654
0.664,1,0.9709216995459651,2.1602296398336334,1.6752389849813165
0.665,1,0.9761166065292122,2.1768571629894464,1.6707792474794074
0.666,1,0.9813542129502225,2.193514950618907,1.6662784632874652
0.667,1,0.9866234473007459,2.2101846749407943,1.6617354704045724
0.668,1,0.9919481621140835,2.2268882402980763,1.657154634
0.669,1,0.9973163898027568,2.2436057084503127,1.652535879567749
0.67,1,1.0027283937212648,2.2603313137849335,1.6478802309934018
0.671,1,1.0081844350651594,2.2770591010196486,1.6431887090635484
0.672,1,1.013684772702877,2.2937829249523807,1.6384623316214473
0.673,1,1.0192296630020654,2.310496450551598,1.6337021130322547
0.674,1,1.024819359650279,2.327193153405815,1.6289090637756471
0.675,1,1.030454113469923,2.343866320550887,1.624084190049174
0.676,1,1.0361341722273143,2.3605090516936555,1.6192284933824797
0.677,1,1.0418597804357241,2.3771142608501887,1.6143429702625034
0.678,1,1.0476311791522825,2.3936746784165077,1.6094286117697407
0.679,1,1.0534486057686037,2.4101828536892884,1.604486403225671
0.68,1,1.0593122937950044,2.426631157853355,1.5995173238513873
0.681,1,1.0652224726381885,2.4430117874521544,1.5945223464374967
0.682,1,1.071179367372261,2.459316768356582,1.5895024370253121
0.683,1,1.0771831985029425,2.4755379602465393,1.5844585545993601
0.684,1,1.083234181724846,2.4916670616185557,1.579391651
0.685,1,1.0893325276716996,2.5076956153316017,1.5743026695945455
0.686,1,1.0954784416593641,2.5236150147018233,1.5691925470916606
0.687,1,1.1016721234215365,2.5394165101554957,1.5640622111910103
0.688,1,1.1079137668379997,2.555091216447811,1.5589125813760933
0.689,1,1.1142035596552917,2.5706301204534103,1.5537445684653959
0.69,1,1.1205416831996713,2.5860240895325726,1.5485590743834126
0.691,1,1.1269283120822617,2.6012638804750106,1.5433569919426278
0.692,1,1.133363613896238,2.616340149021047,1.5381392046363755
0.693,1,1.139847748905954,2.6312434599575694,1.5329065864424622
0.694,1,1.1463808697278828,2.645964297783824,1.5276600016374395
0.695,1,1.1529631210032614,2.6604930779395786,1.5224003046214145
0.696,1,1.1595946390623324,2.674820158585484,1.5171283397532453
0.697,1,1.1662755515800771,2.6889358529228025,1.511844941
0.698,1,1.1730059772233359,2.702830442036862,1.506550932772471
0.699,1,1.1797860252892303,2.7164941882456803,1.5012471278307775
0.7,1,1.1866157953347805,2.7299173489323745,1.495934329
0.701,1,1.1934953767976497,2.7430901908369334,1.4906133286729482
0.702,1,1.200424848607923,2.756003004780004,1.4852849077049097
0.703,1,1.207404278790856,2.768646121,1.4799498365128703
0.704,1,1.2144337240605356,2.781009923588996,1.4746088743904289
0.705,1,1.2215132294043858,2.7930848684350638,1.4692627695489577
0.706,1,1.2286428276584713,2.8048614972257266,1.4639122590479048
0.707,1,1.2358225390735695,2.816330454877156,1.4585580687336064
0.708,1,1.243052370871966,2.827482505900948,1.4532009131864105
0.709,1,1.2503177252655888,2.8383407832714833,1.4478331719874105
0.71,1,1.2576488537464898,2.8488250854056685,1.442472076559311
0.711,1,1.2650300412573403,2.8589652519244897,1.4371101237873884
0.712,1,1.2724612373512556,2.8687527053261612,1.4317479820665115
0.713,1,1.2799423761561792,2.878179073440265,1.4263863083770796
0.714,1,1.287473375875123,2.8872362061805052,1.4210257482784514
0.715,1,1.295054138277281,2.895916192127781,1.4156669359092249
0.716,1,1.302684548180091,2.9042113748848055,1.410310493994149
0.717,1,1.3103644729223152,2.912114369142982,1.4049570338574502
0.718,1,1.318093761828279,2.9196180764020077,1.3996071554423806
0.719,1,1.325872245663379,2.9267157002826893,1.394261447336766
0.72,1,1.3336997360810114,2.9334007613739574,1.3889204868043696
0.721,1,1.3415760250610917,2.9396671115557598,1.383584839821835
0.722,1,1.3495008843403515,2.945508947740714,1.3782550611210276
0.723,1,1.357474064834629,2.9509208249787733,1.3729316942365577
0.724,1,1.3654952960533817,2.955897668871093,1.3676152715582965
0.725,1,1.3735642855066907,2.960434787241374,1.3623063143886793
0.726,1,1.381680718105024,2.964527881015499,1.3570053330045928
0.727,1,1.3898442555520827,2.968173054263123,1.3517128267236695
0.728,1,1.3980545357310659,2.971366823358024,1.3464292839747856
0.729,1,1.4063111720847128,2.9741061252174337,1.3411551823725683
0.73,1,1.4146137529895264,2.9763883245843057,1.3358909887957506
0.731,1,1.422961841124598,2.978211220320482,1.3306371594691562
0.732,1,1.4313549728354924,2.979573050682829,1.325394140049165
0.733,1,1.4397926574936815,2.980472497558881,1.320162365712466
0.734,1,1.4482743768520536,2.9809086896430608,1.3149422612479325
0.735,1,1.4567995843970527,2.980881204539214,1.3097342411514363
0.736,1,1.465367705,2.980390069780025,1.3045387097234524
0.737,1,1.4739781327545114,2.9794357627587287,1.2993560611692785
0.738,1,1.482630233341839,2.9780192095734375,1.2941866797017123
0.739,1,1.49132334,2.9761417827892824,1.289030939646034
0.74,1,1.500056756159716,2.9738052981284344,1.2838892055471365
0.741,1,1.508829750925761,2.971012010102859,1.2787618322786602
0.742,1,1.5176415619866488,2.9677646066093177,1.2736491651539845
0.743,1,1.5264913931831885,2.9640662025106956,1.2685515400389298
0.744,1,1.5353784142178295,2.9599203322320693,1.263469283466038
0.745,1,1.5443017600121198,2.9553309414041107,1.2584027127503081
0.746,1,1.5532605300694624,2.9503023775903583,1.2533521361062383
0.747,1,1.5622537878442517,2.944839380138588,1.2483178527660521
0.748,1,1.571280560118467,2.938947069199868,1.243300153098997
0.749,1,1.5803398363868446,2.9326309339620305,1.2382993187315885
0.75,1,1.589415818717064,2.925943317163752,1.2333051239893795
0.751,1,1.5985377097606768,2.918787158779769,1.2283392271229294
0.752,1,1.6076887977719059,2.9112259946414576,1.2233910019209397
0.753,1,1.6168679146163023,2.903266680274423,1.2184606956972845
0.754,1,1.6260738519215574,2.8949163701735507,1.2135485476451469
0.755,1,1.6353053605422563,2.886182502,1.208654788960688
0.756,1,1.6445611500425958,2.877072782713927,1.2037796429669305
0.757,1,1.6538398881985832,2.867595168555743,1.1989233252377585
0.758,1,1.663140200521253,2.857757852513307,1.1940860437219447
0.759,1,1.6724606698024798,2.847569246,1.1892679988671182
0.76,1,1.6817998356850234,2.837037961243648,1.184469383743612
0.761,1,1.6911561942584552,2.826172797,1.179690384168096
0.762,1,1.7005281976826714,2.814982718416513,1.1749311788269277
0.763,1,1.7099142538407315,2.803476842904705,1.1701919393991564
0.764,1,1.7193127260227778,2.791664421496066,1.1654728306791027
0.765,1,1.7287219326428476,2.7795548229002947,1.1607740106984605
0.766,1,1.7381401469903832,2.7671575167936213,1.1560956308478523
0.767,1,1.7475655970183102,2.754482057476285,1.1514378359977862
0.768,1,1.7569964651695513,2.741538067787112,1.1468007646189529
0.769,1,1.7664308882438609,2.7283352233165585,1.142184549
0.77,1,1.7758669573068864,2.714883236956852,1.1375893148754126
0.771,1,1.785302717643379,2.701191843825013,1.1330151825254342
0.772,1,1.794736168756474,2.6872707865916476,1.1284622659113381
0.773,1,1.804165264414963,2.673129801245428,1.123930673282651
0.774,1,1.813587912750486,2.6587786033202425,1.1194205071943049
0.775,1,1.8230019764065557,2.6442268746090254,1.1149318646210102
0.776,1,1.8324052727413243,2.6294842503853277,1.1104648370706136
0.777,1,1.8417955740859648,2.6145603071507515,1.1060195106964206
0.778,1,1.851170608060541,2.5994645509235683,1.1015959664084554
0.779,1,1.8605280579491825,2.584206406080991,1.097194279983603
0.78,1,1.8698655631363745,2.5687952047648963,1.0928145221746437
0.781,1,1.8791807196061026,2.5532401768581576,1.0884567588181255
0.782,1,1.888471080505553,2.5375504405362324,1.0841210509410626
0.783,1,1.8977341567750192,2.5217349933962527,1.0798074548664423
0.784,1,1.9069674178455833,2.505802704163585,1.075516022317513
0.785,1,1.9161682924060952,2.4897623049736612,1.0712468005208458
0.786,1,1.9253341692408572,2.473622384224876,1.0669998323081396
0.787,1,1.9344623981393787,2.457391379996425,1.0627751562167695
0.788,1,1.9435502908794264,2.441077574023237,1.0585728065890563
0.789,1,1.9525951222845297,2.424689086218547,1.0543928136702532
0.79,1,1.9615941313569623,2.4082338697331322,1.050235203705229
0.791,1,1.970544522487124,2.3917197065389684,1.0460999990338502
0.792,1,1.979440364784483,2.3751463235447585,1.0419777497641087
0.793,1,1.9882841013661614,2.3585351750000196,1.037887962295159
0.794,1,1.9970705132067799,2.341887704233734,1.0338206255602043
0.795,1,2.005796677888515,2.3252109622902526,1.0297757469612916
0.796,1,2.014459645730489,2.3085118141261205,1.0257533304603057
0.797,1,2.0230564414762733,2.291796937070136,1.0217533766662683
0.798,1,2.0315840660601285,2.2750728196934524,1.0177758829213066
0.799,1,2.0400394984516623,2.2583457610713626,1.0138208433852887
0.8,1,2.0484196975783484,2.241621870418231,1.009888249119131
0.801,1,2.056721604325149,2.2249070670768383,1.0059780881667808
0.802,1,2.0649421436103372,2.208207080843435,1.0020903456358654
0.803,1,2.0730782265363565,2.191527452609777,0.9982250037770322
0.804,1,2.0811267526143564,2.1748735353035427,0.994382042
0.805,1,2.0890846120608195,2.1582504951087413,0.9905614372601208
0.806,1,2.0969486881645203,2.1416633129479727,0.9867631635140863
0.807,1,2.104715859721738,2.1251167862086238,0.982987192
0.808,1,2.1123830035375293,2.108615530695529,0.9792334930690809
0.809,1,2.119946997,2.0921639827929805,0.9755020321817183
0.81,1,2.127404720658788,2.075766401819407,0.9717927741152036
0.811,1,2.134753061003072,2.059426872558518,0.968105681
0.812,1,2.141988913105534,2.0431493079512313,0.964440713
0.813,1,2.1491091834592977,2.0269374519331866,0.9607978268454611
0.814,1,2.1561107928059693,2.010794882403221,0.9571769793253224
0.815,1,2.1629906790170335,1.9947250143087532,0.9535781237442968
0.816,1,2.169745800015108,1.9787311028345695,0.9500012118431902
0.817,1,2.176373136730801,1.9628162466821093,0.9464461934818631
0.818,1,2.182869696090657,1.946983391426914,0.9429130166996985
0.819,1,2.1892325140315867,1.9312353329425205,0.9394016277748968
0.82,1,2.195458658536867,1.915574720879645,0.9359119712826063
0.821,1,2.2015452326886935,1.9000040621900924,0.9324439901519079
0.822,1,2.207489377732075,1.8845257246854203,0.9289976257216603
0.823,1,2.2132882761447124,1.8691419406209417,0.9255728177952265
0.824,1,2.2189391547073276,1.8538548102962087,0.9221695046940885
0.825,1,2.224439287568821,1.8386663056636883,0.918787623
0.826,1,2.2297859993004723,1.8235782739378648,0.9154271091582629
0.827,1,2.234976667933344,1.8085924411975314,0.9120878964244169
0.828,1,2.2400087279729237,1.7937104159745396,0.9087699180172373
0.829,1,2.2448796733849923,1.7789336928227604,0.9054731056151671
0.83,1,2.249587060546615,1.7642636558615066,0.9021973897139351
0.831,1,2.2541285111562055,1.7497015822880946,0.8989426996727916
0.832,1,2.2585017150964912,1.735248645854715,0.8957089637597498
0.833,1,2.2627044332442874,1.7209059203051242,0.8924961091958394
0.834,1,2.2667490700736863,1.706650107030388,0.8892968672884172
0.835,1,2.2706006688754736,1.6925332380886038,0.8861260769861881
0.836,1,2.274275421640769,1.6785292766344908,0.8829759403854625
0.837,1,2.277771405246671,1.6646389239180328,0.8798463808793566
0.838,1,2.2810867808172257,1.6508627979095825,0.8767373210245413
0.839,1,2.284219796079089,1.6372014364175582,0.8736486825798071
0.84,1,2.287168787622301,1.6236553001449523,0.8705803865437367
0.841,1,2.289932183060867,1.610224775683032,0.8675323531915214
0.842,1,2.2925085030879737,1.5969101784407858,0.8645045021109161
0.843,1,2.2948963634209463,1.5837117555089768,0.8614967522373612
0.844,1,2.2970944766311976,1.5706296884578557,0.8585090218882743
0.845,1,2.2991016538547457,1.557664096067831,0.8555412287965332
0.846,1,2.3009168063791052,1.5448150369925737,0.8525932901431584
0.847,1,2.3025389471026196,1.5320825123542225,0.849665123
0.848,1,2.3039671918626183,1.5194664682705323,0.8467566423069456
0.849,1,2.305200760629085,1.5069667983139712,0.8438677650101352
0.85,1,2.306238978560881,1.494583345902912,0.840998406
0.851,1,2.3070812769217937,1.4823159066252016,0.8381484801128393
0.852,1,2.3077271938541832,1.470164230494512,0.8353179019107037
0.853,1,2.308176375008208,1.4581280241400032,0.832506586
0.854,1,2.3084285740250587,1.446206952929919,0.8297144448714822
0.855,1,2.3084836528729644,1.4344006430298248,0.8269413934461912
0.856,1,2.308341582035135,1.4227086833963034,0.8241873445648218
0.857,1,2.308002440549153,1.411130627706981,0.8214522112805558
0.858,1,2.307466416,1.399665996227824,0.8187359064296053
0.859,1,2.3067338037509204,1.388314277618723,0.8160383426547366
0.86,1,2.305805007561081,1.3770749306784142,0.8133594324281803
0.861,1,2.3046805380105497,1.3659473860298499,0.8106990880739331
0.862,1,2.3033610123145065,1.3549310477471541,0.8080572217894711
0.863,1,2.3018471533801503,1.344025294925344,0.8054337456668812
0.864,1,2.3001397888245494,1.3332294831940368,0.8028285717134238
0.865,1,2.298239849853598,1.322542946176352,0.8002416118715406
0.866,1,2.2961483700048824,1.3119649968942655,0.7976727780383078
0.867,1,2.293866483757652,1.301494929121689,0.7951219820843651
0.868,1,2.291395425013312,1.291132018686524,0.7925891358723127
0.869,1,2.2887365254502146,1.2808755247229937,0.7900741512745956
0.87,1,2.2858912127568107,1.2707246908755172,0.7875769401908899
0.871,1,2.282861008747479,1.2606787464554148,0.7850974145649934
0.872,1,2.2796475273655936,1.2507369075517176,0.7826354864012313
0.873,1,2.2762524725786735,1.2408983780973601,0.7801910677803969
0.874,1,2.2726776361706214,1.2311623508920104,0.7777640708752247
0.875,1,2.268944988298565,1.2215078852684125,0.7753490288952913
0.876,1,2.265012088023197,1.2119768886678874,0.7729570508869882
0.877,1,2.2609053688543126,1.2025458779108105,0.7705822276668991
0.878,1,2.256626955194418,1.193214010130031,0.7682244719300131
0.879,1,2.252179046645764,1.1839804359046817,0.7658836965352558
0.88,1,2.247563915,1.1748443000448654,0.7635598145183494
0.881,1,2.242783902924869,1.1658047423415925,0.7612527391042835
0.882,1,2.237841418195763,1.156860898,0.7589623837193941
0.883,1,2.232738933741979,1.148011899738534,0.7566886620030663
0.884,1,2.2274789832500876,1.1392568756104962,0.7544314878190694
0.885,1,2.2220641584887426,1.1305949524568348,0.7521907752665314
0.886,1,2.216497106308294,1.1220252550834007,0.749966439
0.887,1,2.2107805256145063,1.113546907108383,0.7477583926925169
0.888,1,2.2049171643223566,1.1051590314993534,0.7455665521399615
0.889,1,2.198909816295847,1.0968607510839705,0.7433908321762612
0.89,1,2.192761318279616,1.0886511890352895,0.7412311482298822
0.891,1,2.186474546828092,1.080529469,0.7390874160233663
0.892,1,2.180052415237748,1.0724947171986954,0.7369595515820007
0.893,1,2.1734978704879144,1.0645460595144425,0.7348474712421917
0.894,1,2.166813890195408,1.0566826252115007,0.7327510916595437
0.895,1,2.1600034795881617,1.048903545644018,0.7306703298166519
0.896,1,2.1530696685027753,1.0412079549401172,0.728605103
0.897,1,2.1460155084107355,1.0335949903339332,0.7265553289603206
0.898,1,2.1388440694779285,1.0260637924789742,0.7245209256133387
0.899,1,2.131558437661783,1.0186135057435257,0.7225018113527316
0.9,1,2.1241617118502147,1.0112432784888263,0.7204979049034819
0.901,1,2.116657001046339,1.0039522633306865,0.7185091253587221
0.902,1,2.109047421602666,0.9967396173852323,0.7165353921857223
0.903,1,2.101336094508288,0.9896045024994097,0.714576625
0.904,1,2.0935261427323484,0.9825460854668817,0.7126327447290378
0.905,1,2.0856206886268356,0.9755635382299208,0.7107036713011929
0.906,1,2.0776228513915354,0.9686560380678766,0.7087893259671737
0.907,1,2.069535744603738,0.9618227677727944,0.7068896301467152
0.908,1,2.0613624738150484,0.9550629158127218,0.7050045056648848
0.909,1,2.053106134217448,0.948375676,0.7031338747565488
0.91,1,2.044769808380536,0.9417602500476867,0.7012776600706441
0.911,1,2.036356564061614,0.9352158428666886,0.6994357846742589
0.912,1,2.0278694520900915,0.9287416675172662,0.6976081720565275
0.913,1,2.019311504327487,0.9223369429021788,0.6957947461323457
0.914,1,2.010685731704048,0.9160008943498277,0.6939954312459127
0.915,1,2.001995122332842,0.9097327537051727,0.6922101521740958
0.916,1,1.9932426397019736,0.9035317594120803,0.690438834
0.917,1,1.9844353450196617,0.8973854304864244,0.6886778950571675
0.918,1,1.9755663420361051,0.8913181014559505,0.6869346248890422
0.919,1,1.9666443229935382,0.88531564,0.6852050905098648
0.92,1,1.957672134415248,0.8793773121581413,0.6834892189349713
0.921,1,1.9486525902177374,0.8735023907094943,0.681786938
0.922,1,1.9395884703830304,0.8676901554770512,0.680098175
0.923,1,1.9304825197084985,0.8619398932264442,0.6784228579494094
0.924,1,1.9213374466335345,0.8562508977187411,0.6767609167737361
0.925,1,1.9121559221421842,0.8506224697311195,0.6751122802690988
0.926,1,1.9029405787407905,0.8450539170723346,0.6734768781809515
0.927,1,1.8936940095095598,0.8395445545932484,0.6718546407162176
0.928,1,1.8844187672268422,0.8340937041926697,0.670245499
0.929,1,1.875117363564851,0.8287006948187484,0.6686493828010152
0.93,1,1.8657922683554227,0.8233648624661647,0.667066225
0.931,1,1.8564459089243637,0.8180855501693314,0.6654959574630289
0.932,1,1.847080669492832,0.8128621079918298,0.6639385124704258
0.933,1,1.8376988906441345,0.8076938930122824,0.6623938231106734
0.934,1,1.8283028688542933,0.8025802693068627,0.6608618228572248
0.935,1,1.818894856,0.7975206079286328,0.6593424456540985
0.936,1,1.8094770594346072,0.7925142868838895,0.6578356259165625
0.937,1,1.800051640853117,0.7875606911056915,0.6563412985317352
0.938,1,1.7906207169063668,0.7826592124247398,0.6548593988590922
0.939,1,1.7811863586004895,0.7778092495377655,0.6533898627308925
0.94,1,1.7717505912569904,0.7730102079735821,0.6519326264525253
0.941,1,1.7623153944391103,0.7682615000569453,0.650487627
0.942,1,1.7528827019272009,0.763562545,0.6490548010339914
0.943,1,1.7434544017411677,0.7589127682139887,0.6476340868722432
0.944,1,1.734032336208076,0.7543116025637253,0.6462254225173194
0.945,1,1.724618302072988,0.7497584870276608,0.6448287466427223
0.946,1,1.7152140506511153,0.745252867,0.6434439983955705
0.947,1,1.7058212880194064,0.7407941956192922,0.6420711173964385
0.948,1,1.6964416752456617,0.7363819307109868,0.6407100437391355
0.949,1,1.687076828653347,0.7320155377478808,0.6393607179904239
0.95,1,1.67772832,0.7276944882950876,0.6380230811896784
0.951,1,1.668397677409057,0.7234182602597083,0.6366970748484901
0.952,1,1.659086384528471,0.7191863378385875,0.6353826409502148
0.953,1,1.6497958821224343,0.7149982114652058,0.6340797219494722
0.954,1,1.6405275678864162,0.7108533777557782,0.6327882607715899
0.955,1,1.6312827970086863,0.7067513394546417,0.631508201
0.956,1,1.622062883,0.7026916053790094,0.6302394859356019
0.957,1,1.6128690963554941,0.6986736903631443,0.6289820604760483
0.958,1,1.6037026687109606,0.694697115,0.6277358692350281
0.959,1,1.5945589661544706,0.6907550116159012,0.626498695
0.96,1,1.5854513875891758,0.686860699,0.6252750857508869
0.961,1,1.5763746707538082,0.6830063029567298,0.6240625448572941
0.962,1,1.567329884831482,0.6791913670512464,0.6228610194965056
0.963,1,1.5583180607933234,0.6754154416982363,0.621670457
0.964,1,1.5493401919978833,0.6716780826275521,0.6204908044802571
0.965,1,1.5403972348009414,0.6679788511211604,0.6193220105340274
0.966,1,1.5314901091745268,0.6643173139547739,0.6181640235370353
0.967,1,1.5226196993339773,0.6606930433394403,0.6170167924950587
0.968,1,1.5137868543719264,0.6571056168631351,0.6158802668724155
0.969,1,1.5049923888981596,0.653554617,0.6147543965908507
0.97,1,1.4962370836843157,0.6500396332139619,0.6136391320284016
0.971,1,1.487521686312452,0.6465602575766879,0.6125344240182373
0.972,1,1.4788469118265366,0.643116089,0.6114402238474742
0.973,1,1.4702134433859855,0.6397067311828375,0.6103564832559698
0.974,1,1.4616219329203863,0.6363317926523424,0.6092831544350977
0.975,1,1.4530730017846047,0.6329908870399368,0.6082201900265038
0.976,1,1.4445672414135076,0.6296836328572668,0.6071675431208396
0.977,1,1.4361052139755763,0.6264096534725565,0.6061251672564854
0.978,1,1.4276874530247214,0.6231685770538886,0.6050930164182515
0.979,1,1.419314464,0.6199600365127823,0.604071045
0.98,1,1.4109867256201678,0.616783669,0.6030592079836536
0.981,1,1.4027046890298507,0.6136391180902636,0.6020574605771862
0.982,1,1.3944687799345379,0.6105260292458948,0.6010657585739426
0.983,1,1.386279398486137,0.6074440542427294,0.6000840581709384
0.984,1,1.3781369200612699,0.6043928488749871,0.599112316
0.985,1,1.3700416958843222,0.6013720733491096,0.5981504891441618
0.986,1,1.3619940536444761,0.5983813922299077,0.597198535
0.987,1,1.353994298106354,0.5954204743871321,0.5962564118153586
0.988,1,1.3460427117139175,0.5924889929424689,0.5953240776630342
0.989,1,1.3381395551872939,0.5895866252169796,0.5944014914500482
0.99,1,1.3302850681122373,0.5867130526789834,0.5934886124126622
0.991,1,1.3224794695219475,0.583867961,0.5925854002156675
0.992,1,1.3147229584710123,0.5810510394655322,0.5916918149509598
0.993,1,1.3070157146012271,0.5782619820003735,0.5908078171361053
0.994,1,1.2993578986991128,0.5755004860423117,0.589933368
0.995,1,1.291749653244942,0.5727662530303752,0.5890684280459795
0.996,1,1.284191102953115,0.5700589882479334,0.5882129599212856
0.997,1,1.276682355303748,0.5673784007738928,0.5873669255447261
0.998,1,1.269223501065359,0.5647242034343817,0.5865302875406861
0.999,1,1.261814614808536,0.5620961127549323,0.5857030089505995
1,1,1.254447788628393,0.5594898133335073,0.5848835845262911

==> plot_results_csv/DG+limiter_sinusoidal1_1D_256_p_1_q_5_T_3-0.csv <==
x,t_0.0,t_1.0,t_2.0,t_2.99
0,1,1.2544722387320717,0.559509336,0.5847829114852399
0.001,1,1.2472695248765837,0.5569848217953799,0.5839932076674589
0.002,1,1.2400668110210962,0.5544603078712768,0.5832035038496778
0.003,1,1.2328640971656082,0.5519357939471736,0.5824138000318968
0.004,1,1.2255538967188404,0.5493601219472094,0.5816053458978429
0.005,1,1.2185464109617503,0.5469305821764122,0.5808511487665005
0.006,1,1.2115389252046602,0.544501042,0.5800969516351581
0.007,1,1.2045314394475701,0.5420715026348178,0.5793427545038157
0.008,1,1.1974366796440068,0.539602064,0.5785740400194863
0.009,1,1.1906237050831745,0.5372636519409842,0.5778548468535689
0.01,1,1.183810730522342,0.5349252402136166,0.5771356536876513
0.011,1,1.176997756,0.532586828,0.5764164605217338
0.012,1,1.170117707943873,0.5302189511275239,0.575686857
0.013,1,1.163497869536329,0.5279680113671329,0.5750021886189038
0.014,1,1.1568780311287847,0.5257170716067419,0.5743175204368158
0.015,1,1.1502581927212403,0.5234661318463507,0.5736328522547278
0.016,1,1.1435912669033523,0.5211953928151338,0.5729417618510859
0.017,1,1.1371626216638813,0.5190284494499193,0.5722911630946528
0.018,1,1.1307339764244104,0.5168615060847048,0.5716405643382196
0.019,1,1.1243053311849398,0.5146945627194903,0.5709899655817866
0.02,1,1.1178492024899993,0.512516774,0.570336822
0.021,1,1.1116093216563177,0.5104305224538129,0.5697198602484161
0.022,1,1.105369440822636,0.5083442713345228,0.5691028984741465
0.023,1,1.0991295599889546,0.5062580202152328,0.5684859366998769
0.024,1,1.0928812812272022,0.5041692147052823,0.5678702040317567
0.025,1,1.0868273247278746,0.5021605144600894,0.5672864696105708
0.026,1,1.0807733682285472,0.5001518142148966,0.5667027351893851
0.027,1,1.0747194117292198,0.4981431139697038,0.5661190007681992
0.028,1,1.068675515650273,0.4961395360478715,0.5655401731143361
0.029,1,1.0628042992714215,0.4942053998625645,0.5649892789408371
0.03,1,1.0569330828925698,0.4922712636772576,0.5644383847673379
0.031,1,1.0510618665137181,0.49033712749195063,0.5638874905938388
0.032,1,1.0452184571644434,0.4884152199459932,0.563345092
0.033,1,1.0395265128506161,0.48655280775634235,0.5628266729389375
0.034,1,1.0338345685367885,0.4846903955666916,0.5623082541511779
0.035,1,1.028142624222961,0.4828279833770407,0.5617898353634183
0.036,1,1.0224954583022186,0.4809843770758313,0.5612834182930511
0.037,1,1.0169790880493477,0.4791909881579333,0.5607971320036442
0.038,1,1.0114627177964768,0.47739759924003533,0.5603108457142375
0.039,1,1.005946347543606,0.47560421032213734,0.5598245594248308
0.04,1,1.0004909064774516,0.473835714,0.5593537060046794
0.041,1,0.9951462302849017,0.47210877999066037,0.5588992310440019
0.042,1,0.9898015540923519,0.47038184593436366,0.5584447560833243
0.043,1,0.9843654330234446,0.4686214246662352,0.5579775650017692
0.044,1,0.979188431,0.4669585027163209,0.5575546016739185
0.045,1,0.9740114297178355,0.4652955807664065,0.5571316383460678
0.046,1,0.968834428,0.46363265881649207,0.5567086750182172
0.047,1,0.9635845367646292,0.4619437843939416,0.5562765747939391
0.048,1,0.9585710880681013,0.4603425511435436,0.5558848446460306
0.049,1,0.9535576393715737,0.45874131789314554,0.5554931144981223
0.05,1,0.9485441906750458,0.4571400846427475,0.5551013843502138
0.051,1,0.9434756045375341,0.45551993069563534,0.5547040201662878
0.052,1,0.9386215180285042,0.4539781761163749,0.5543432657716039
0.053,1,0.9337674315194742,0.4524364215371145,0.5539825113769199
0.054,1,0.9289133450104443,0.4508946669578541,0.553621757
0.055,1,0.9240210454309282,0.4493405553818129,0.5532588016863647
0.056,1,0.9193220898734646,0.44785617717526227,0.5529287864418048
0.057,1,0.914623134,0.4463717989687117,0.5525987711972449
0.058,1,0.9099241787585374,0.44488742076216115,0.5522687559526849
0.059,1,0.9052030932558871,0.4433968138113925,0.5519399097502822
0.06,1,0.9006550219026512,0.4419678120667416,0.5516404176885118
0.061,1,0.8961069505494152,0.44053881032209075,0.5513409256267414
0.062,1,0.8915588791961793,0.4391098085774399,0.5510414335649709
0.063,1,0.8870039159668591,0.4376803014135096,0.5507464237344607
0.064,1,0.8826024881246111,0.4363047735566549,0.5504772593510991
0.065,1,0.8782010602823631,0.43492924569980024,0.5502080949677375
0.066,1,0.8737996324401152,0.43355371784294555,0.5499389305843759
0.067,1,0.8694057099263534,0.4321830315161996,0.5496775112152453
0.068,1,0.8651467094776536,0.4308591675358934,0.5494384993113921
0.069,1,0.8608877090289541,0.42953530355558717,0.549199487
0.07,1,0.8566287085802543,0.42821143957528096,0.5489604755036858
0.071,1,0.8523907805931641,0.4268974144162224,0.5487324272577626
0.072,1,0.8482700317947443,0.4256234923533892,0.5485234127981201
0.073,1,0.8441492829963245,0.42434957,0.5483143983384776
0.074,1,0.8400285341979047,0.4230756482277228,0.5481053838788352
0.075,1,0.8359416110929773,0.42181623762647796,0.5479105137751822
0.076,1,0.8319549919456524,0.4205906193133093,0.5477313617619957
0.077,1,0.8279683727983274,0.4193650010001406,0.54755221
0.078,1,0.8239817536510025,0.41813938268697204,0.5473730577356224
0.079,1,0.8200409200109657,0.41693264723983536,0.5472111989593802
0.08,1,0.8161843734710872,0.41575377427580396,0.5470617943223826
0.081,1,0.8123278269312085,0.41457490131177255,0.5469123896853849
0.082,1,0.80847128,0.4133960283477412,0.5467629850483874
0.083,1,0.8046717096303474,0.4122401303506843,0.5466339967838438
0.084,1,0.8009412529089519,0.4111065203031641,0.5465142442863664
0.085,1,0.7972107961875566,0.40997291025564386,0.5463944917888888
0.086,1,0.7934255735570637,0.40882225566033836,0.5462686824181422
0.087,1,0.7898173057302655,0.4077324984780659,0.5461785065795198
0.088,1,0.7862090379034674,0.40664274129579336,0.5460883307408975
0.089,1,0.7826007700766691,0.4055529841135209,0.5459981549022752
0.09,1,0.7789512818187687,0.4044511173086517,0.545905068
0.091,1,0.7754613899516819,0.4034038719368169,0.5458444126841836
0.092,1,0.7719714980845953,0.4023566265649822,0.5457837577185642
0.093,1,0.7684816062175086,0.4013093811931475,0.545723103
0.094,1,0.7649632616751342,0.4002546739194341,0.5456626543941396
0.095,1,0.7615880256417812,0.3992486651057358,0.5456314841657807
0.096,1,0.7582127896084283,0.39824265629203753,0.5456003139374217
0.097,1,0.7548375535750753,0.3972366474783392,0.5455691437090627
0.098,1,0.7514458818327445,0.39622755726279435,0.5455412766249906
0.099,1,0.748181678,0.39526157254432936,0.5455395746201047
0.1,1,0.7449174741592793,0.3942955878258643,0.5455378726152188
0.101,1,0.7416532703225468,0.39332960310739934,0.5455361706103328
0.102,1,0.7383839253336072,0.39236466905081135,0.5455408527278567
0.103,1,0.7352272292323605,0.3914375559121955,0.5455686220430496
0.104,1,0.7320705331311139,0.3905104427735797,0.5455963913582424
0.105,1,0.7289138370298671,0.38958332963496384,0.5456241606734354
0.106,1,0.725762601,0.3886611684539165,0.5456613854302769
0.107,1,0.7227099894547497,0.38777183164754525,0.5457186487776008
0.108,1,0.7196573776296626,0.3868824948411741,0.5457759121249246
0.109,1,0.7166047658045753,0.38599315803480294,0.5458331754722485
0.11,1,0.7135675527158991,0.38511246034388574,0.5459029618070039
0.111,1,0.7106157037913425,0.38425985936373525,0.545989762
0.112,1,0.707663855,0.3834072583835848,0.546076561
0.113,1,0.7047120059422294,0.3825546574034343,0.5461633609928758
0.114,1,0.701784861,0.38171418422412506,0.5462657533599671
0.115,1,0.698930556,0.3808973309249743,0.5463821514944485
0.116,1,0.6960762514551422,0.38008047762582353,0.54649855
0.117,1,0.6932219465815483,0.3792636243266728,0.5466149477634114
0.118,1,0.6904010485548604,0.3784622038101684,0.5467500161729213
0.119,1,0.6876411713042484,0.37768016016458217,0.546896094
0.12,1,0.6848812940536364,0.3768981165189959,0.5470421727631648
0.121,1,0.6821214168030244,0.37611607287340965,0.5471882510582865
0.122,1,0.6794030761685701,0.37535259722544567,0.5473560911405959
0.123,1,0.6767346119653206,0.37460447321129703,0.5475319511527115
0.124,1,0.6740661477620712,0.37385634919714833,0.547707811
0.125,1,0.6713583071383229,0.37309669616768965,0.5478786410972407
0.126,1,0.6687783422977285,0.37238164777942606,0.5480844042720479
0.127,1,0.6661983774571338,0.3716665993911624,0.548290167
0.128,1,0.6636184126165393,0.37095155100289884,0.5484959306216621
0.129,1,0.6610089571793933,0.3702286079199597,0.5486996592911829
0.13,1,0.6585146776179184,0.36954583529721763,0.5489354670678247
0.131,1,0.6560203980564434,0.36886306267447555,0.5491712748444666
0.132,1,0.6535261184949683,0.3681802900517335,0.5494070826211085
0.133,1,0.65101165,0.36749308230400596,0.5496438630390726
0.134,1,0.648600339,0.3668418279715656,0.5499098769704373
0.135,1,0.6461890290310099,0.3661905736391252,0.5501758909018019
0.136,1,0.6437777187044861,0.3655393193066849,0.5504419048331665
0.137,1,0.6413549651312966,0.3648869274965511,0.5507119159984505
0.138,1,0.6390240042503785,0.36426647470999024,0.5510083178875129
0.139,1,0.6366930433694604,0.3636460219234294,0.5513047197765752
0.14,1,0.6343620824885424,0.3630255691368685,0.5516011216656376
0.141,1,0.6320278974634885,0.3624071267597478,0.551904569
0.142,1,0.6297747605295354,0.3618167979515039,0.5522315607868752
0.143,1,0.6275216235955824,0.36122646914326006,0.5525585528388962
0.144,1,0.6252684866616294,0.36063614033501623,0.5528855448909172
0.145,1,0.6230198454555003,0.36005083160808676,0.5532226593722862
0.146,1,0.6208420991545528,0.35948998692896916,0.5535804643626475
0.147,1,0.6186643528536053,0.3589291422498516,0.5539382693530089
0.148,1,0.6164866065526577,0.3583682975707341,0.5542960743433702
0.149,1,0.6143206034513633,0.3578153554031866,0.5546671143138965
0.15,1,0.6122159044390022,0.35728339135469733,0.5550559757713115
0.151,1,0.6101112054266411,0.35675142730620796,0.5554448372287265
0.152,1,0.6080065064142799,0.3562194632577186,0.5558336986861415
0.153,1,0.6059203516177509,0.3556981673552316,0.5562389490316753
0.154,1,0.603886444,0.35519451550835623,0.5566591314364769
0.155,1,0.601852537,0.35469086366148095,0.5570793138412786
0.156,1,0.599818629,0.3541872118146056,0.5574994962460803
0.157,1,0.5978096458433444,0.35369688691122814,0.5579392689237589
0.158,1,0.59584436,0.35322101270764383,0.558391058
0.159,1,0.5938790735925095,0.35274513850405953,0.5588428469180752
0.16,1,0.5919137874670921,0.3522692643004752,0.5592946359152333
0.161,1,0.5899794073953717,0.35180927851158517,0.5597692702377253
0.162,1,0.5880806551252433,0.3513606801435048,0.5602529728641894
0.163,1,0.5861819028551151,0.35091208177542443,0.5607366754906538
0.164,1,0.5842831505849868,0.35046348340734407,0.5612203781171179
0.165,1,0.5824209124288907,0.3500332466977947,0.5617302410580052
0.166,1,0.5805866871319398,0.34961145406292826,0.5622461859839185
0.167,1,0.578752462,0.34918966142806174,0.5627621309098318
0.168,1,0.576897409,0.3487622578268363,0.5632750245720203
0.169,1,0.5751257814305528,0.34836683155519516,0.5638235623552749
0.17,1,0.5733541543517346,0.347971405,0.5643721001385296
0.171,1,0.5715825272729164,0.3475759790119129,0.5649206379217843
0.172,1,0.5697968505475823,0.3471776739264425,0.5654692057418246
0.173,1,0.5680859686664044,0.34680820447594884,0.5660507090953638
0.174,1,0.5663750867852262,0.3464387350254552,0.5666322124489032
0.175,1,0.5646642049040482,0.34606926557496154,0.5672137158024425
0.176,1,0.5629456680313695,0.3456995574103648,0.5677983873337014
0.177,1,0.5612937516926015,0.3453556642284512,0.5684132514048861
0.178,1,0.5596418353538337,0.3450117710465377,0.569028115
0.179,1,0.5579899190150658,0.3446678778646241,0.5696429795472558
0.18,1,0.5563363804015837,0.3443263025718336,0.5702642131291308
0.181,1,0.5547417209785553,0.34400763332043444,0.5709128557904012
0.182,1,0.553147062,0.34368896406903526,0.5715614984516715
0.183,1,0.5515524021324987,0.3433702948176361,0.5722101411129419
0.184,1,0.5499618120855683,0.3430564248024802,0.5728684242575333
0.185,1,0.5484227696838397,0.3427626546440171,0.5735512864074923
0.186,1,0.546883727,0.342468884,0.5742341485574511
0.187,1,0.5453446848803825,0.34217511432709086,0.5749170107074101
0.188,1,0.5438150824152312,0.34188855744973395,0.5756128605017216
0.189,1,0.5423300836230555,0.34161938839189754,0.5763304063756571
0.19,1,0.5408450848308797,0.3413502193340611,0.5770479522495927
0.191,1,0.539360086,0.34108105027622465,0.5777654981235283
0.192,1,0.5378895957558368,0.3408214489374817,0.5784994616456446
0.193,1,0.5364571314466322,0.3405766092347948,0.5792521791343808
0.194,1,0.5350246671374278,0.34033177,0.5800048966231169
0.195,1,0.5335922028282233,0.3400869298294212,0.5807576141118531
0.196,1,0.5321790318691383,0.3398539601407718,0.5815302688593287
0.197,1,0.530797655,0.3396332037511028,0.5823186698351581
0.198,1,0.5294162782511637,0.3394124473614338,0.5831070708109877
0.199,1,0.5280349014421764,0.3391916909717647,0.5838954717868171
0.2,1,0.526677337,0.33898506200619516,0.5847074261152801
0.201,1,0.5253456603000991,0.3387881681005598,0.5855320467635772
0.202,1,0.5240139840705333,0.33859127419492446,0.5863566674118743
0.203,1,0.5226823078409676,0.3383943802892891,0.5871812880601713
0.204,1,0.5213787124088203,0.33821383341037164,0.5880331816298894
0.205,1,0.5200954078799388,0.3380406059345321,0.588894583
0.206,1,0.5188121033510573,0.3378673784586926,0.5897559839397786
0.207,1,0.517528799,0.33769415098285305,0.5906173850947232
0.208,1,0.5162776102378623,0.33753945924975126,0.5915098893225935
0.209,1,0.5150414046168865,0.337389727,0.5924086568052489
0.21,1,0.5138051989959106,0.33723999382280473,0.5933074242879044
0.211,1,0.5125590455687118,0.3370876143260625,0.5942032653278819
0.212,1,0.5113687202577766,0.3369612287556846,0.5951400102846625
0.213,1,0.5101783949468411,0.33683484318530676,0.596076755
0.214,1,0.5089880696359058,0.3367084576149289,0.5970135001982236
0.215,1,0.5077925751904814,0.3365816963182295,0.5979507550091707
0.216,1,0.5066469639614105,0.336478534,0.5989261142485078
0.217,1,0.5055013527323398,0.33637537174066645,0.599901473
0.218,1,0.5043557415032689,0.33627220945188496,0.600876833
0.219,1,0.5032094988957702,0.3361709081465182,0.6018562447225727
0.22,1,0.5021074861310193,0.3360908687926052,0.6028708810473384
0.221,1,0.5010054733662684,0.33601082943869215,0.603885517
0.222,1,0.49990346060151747,0.3359307900847791,0.6049001536968697
0.223,1,0.49880512817270645,0.3358548207961293,0.6059225
0.224,1,0.49774564717246794,0.3357978273487811,0.6069771020538015
0.225,1,0.4966861661722294,0.33574083390143294,0.608031705
0.226,1,0.4956266851719909,0.3356838404540847,0.6090863071197425
0.227,1,0.4945749843905877,0.3356331051545358,0.6101523970856078
0.228,1,0.4935570157457593,0.3355991037535887,0.6112476815849468
0.229,1,0.4925390471009309,0.3355651023526416,0.612342966
0.23,1,0.49152107845610254,0.33553110095169447,0.613438251
0.231,1,0.49051479165975276,0.3355055313413526,0.6145489290979947
0.232,1,0.48953736169022244,0.3354944911901092,0.6156856382594051
0.233,1,0.48855993172069206,0.33548345103886584,0.6168223474208154
0.234,1,0.4875825017511617,0.3354724108876225,0.6179590565822257
0.235,1,0.4866204699841008,0.3354719682421227,0.6191152025492805
0.236,1,0.48568264924160065,0.33548388154797576,0.6202941062911077
0.237,1,0.48474482849910044,0.33549579485382885,0.6214730100329349
0.238,1,0.48380700775660024,0.3355077081596819,0.622651914
0.239,1,0.48288812870276904,0.3355323832445703,0.6238544409749599
0.24,1,0.48198903053738684,0.33556726520474567,0.6250763367021346
0.241,1,0.4810899323720047,0.33560214716492104,0.6262982324293092
0.242,1,0.4801908342066225,0.3356370291250964,0.6275201281564837
0.243,1,0.4793140602167268,0.33568684217650946,0.6287699855931097
0.244,1,0.4784528394060319,0.3357447310088863,0.6300356984353778
0.245,1,0.47759161859533694,0.3358026198412632,0.6313014112776458
0.246,1,0.476730398,0.33586050867364003,0.6325671241199139
0.247,1,0.47589473399543963,0.33593550944522327,0.6338652963262137
0.248,1,0.4750705854350774,0.33601646646432537,0.635175679
0.249,1,0.4742464368747152,0.3360974234834275,0.6364860623650422
0.25,1,0.473414633,0.3361745386403783,0.6377880183211548
0.251,1,0.4726267908582986,0.33627864837876625,0.6391439526832845
0.252,1,0.4718389483128333,0.3363827581171543,0.6404998870454143
0.253,1,0.471051106,0.33648686785554227,0.6418558214075439
0.254,1,0.47025930261243715,0.3365892513948432,0.6432072593739606
0.255,1,0.46950703752516376,0.3367166217702736,0.6446096544767065
0.256,1,0.4687547724378903,0.33684399214570404,0.6460120495794524
0.257,1,0.4680025073506169,0.33697136252113447,0.6474144446821981
0.258,1,0.4672498210697111,0.33709913009813863,0.6488164287922471
0.259,1,0.4665324414301237,0.3372498926269952,0.650266222
0.26,1,0.46581506179053633,0.33740065515585177,0.6517160158988248
0.261,1,0.46509768215094893,0.3375514176847083,0.6531658094521136
0.262,1,0.4643832765248376,0.3377047150687824,0.6546194400051512
0.263,1,0.46370012579241854,0.33787902512642365,0.6561175980541145
0.264,1,0.4630169750599995,0.3380533351840648,0.6576157561030778
0.265,1,0.46233382432758047,0.338227645,0.659113914
0.266,1,0.46165690885539784,0.33840664865372067,0.6606203276481684
0.267,1,0.46100736493838823,0.3386046857825317,0.6621678445316825
0.268,1,0.46035782102137857,0.3388027229113427,0.6637153614151968
0.269,1,0.459708277,0.3390007600401537,0.6652628782987109
0.27,1,0.4590681055804803,0.3392056765597259,0.6668232473795699
0.271,1,0.4584515798682947,0.3394276448258073,0.6684211456152493
0.272,1,0.45783505415610903,0.3396496130918887,0.6700190438509287
0.273,1,0.45721852844392347,0.3398715813579701,0.671616942
0.274,1,0.45661439761392875,0.34010264940187224,0.6732324753683679
0.275,1,0.45603033406189564,0.3403487778014481,0.6748818054542498
0.276,1,0.4554462705098626,0.34059490620102395,0.6765311355401318
0.277,1,0.45486220695782953,0.3408410346005998,0.6781804656260136
0.278,1,0.454293455,0.341098524,0.6798524074092438
0.279,1,0.45374132951673873,0.34136906739078277,0.6815542475314864
0.28,1,0.45318920378187144,0.3416396103075635,0.6832560876537291
0.281,1,0.45263707804700415,0.3419101532243443,0.6849579277759719
0.282,1,0.45210308438673324,0.34219436774680423,0.686687558
0.283,1,0.451582403,0.3424896054616978,0.6884430132504867
0.284,1,0.45106172163980074,0.3427848431765914,0.6901984688854056
0.285,1,0.45054104026633446,0.343080081,0.6919539245203244
0.286,1,0.4500412229475096,0.34339135609986604,0.6937425566369899
0.287,1,0.44955152260097997,0.3437115953545933,0.69555276
0.288,1,0.44906182225445035,0.3440318346093206,0.6973629634323981
0.289,1,0.4485721219079207,0.3443520738640478,0.6991731668301021
0.29,1,0.44810593755140216,0.34469077979481244,0.7010221493430975
0.291,1,0.44764678430008337,0.34503635441115343,0.7028882588788383
0.292,1,0.44718763104876463,0.34538192902749437,0.7047543684145792
0.293,1,0.44672443172813336,0.34572277364087456,0.7066079925311449
0.294,1,0.44629542037070186,0.34609404519744646,0.7085311919092612
0.295,1,0.44586640901327024,0.34646531675401837,0.7104543912873774
0.296,1,0.4454373976558386,0.3468365883105903,0.7123775906654937
0.297,1,0.44500723276582344,0.34720531918896325,0.7142931509409809
0.298,1,0.44460798620416375,0.34760267775761444,0.7162746482350084
0.299,1,0.44420873964250407,0.3480000363262657,0.7182561455290359
0.3,1,0.44380949308084433,0.3483973948949169,0.7202376428230636
0.301,1,0.44341190109366674,0.34879446031228345,0.7222165591079983
0.302,1,0.4430420697497932,0.3492183252563778,0.7242575856191129
0.303,1,0.4426722384059196,0.3496421902004722,0.7262986121302276
0.304,1,0.44230240706204604,0.35006605514456657,0.7283396386413423
0.305,1,0.44193696179797454,0.3504919404938982,0.7303833606945118
0.306,1,0.44159622307409596,0.3509427613309637,0.7324851696089828
0.307,1,0.4412554843502174,0.3513935821680292,0.7345869785234538
0.308,1,0.4409147456263388,0.3518444030050947,0.7366887874379247
0.309,1,0.44058105549256205,0.35229963195747477,0.7387987931101817
0.31,1,0.440269113,0.35277788928889764,0.7409626579349302
0.311,1,0.43995717105419785,0.3532561466203205,0.7431265227596788
0.312,1,0.4396452288350158,0.35373440395174344,0.7452903875844274
0.313,1,0.4393429361265849,0.35421953971303205,0.7474681806787654
0.314,1,0.4390595203229719,0.35472574622369696,0.749695393
0.315,1,0.4387761045193589,0.3552319527343619,0.7519226061861506
0.316,1,0.43849268871574576,0.3557381592450269,0.7541498189398431
0.317,1,0.43822146897722436,0.3562538059145217,0.756396927
0.318,1,0.4379663351104959,0.3567885074455256,0.7586887958478469
0.319,1,0.4377112012437674,0.3573232089765295,0.7609806649831917
0.32,1,0.43745606737703896,0.35785791050753346,0.7632725341185367
0.321,1,0.4372156288236019,0.3584047145434795,0.7655905043829752
0.322,1,0.436988558,0.3589684912412876,0.7679483524140536
0.323,1,0.4367614864757081,0.35953226793909565,0.7703062004451321
0.324,1,0.4365344153017612,0.36009604463690376,0.7726640484762105
0.325,1,0.43632449829859066,0.3606746964340949,0.7750544462687263
0.326,1,0.4361252954712484,0.36126816397975914,0.7774796070752703
0.327,1,0.4359260926439062,0.36186163152542333,0.7799047678818145
0.328,1,0.43572689,0.3624550990710875,0.7823299286883586
0.329,1,0.43554726641549496,0.36306633465622645,0.7847943324509337
0.33,1,0.43537576218845997,0.3636901455785515,0.7872881482294746
0.331,1,0.4352042579614249,0.3643139565008765,0.7897819640080155
0.332,1,0.43503275373438993,0.36493776742320155,0.7922757797865565
0.333,1,0.43488322726686657,0.36558237027411944,0.7948157770191924
0.334,1,0.43473927623375086,0.3662372153509398,0.797379595
0.335,1,0.4345953252006351,0.3668920604277601,0.7999434126787137
0.336,1,0.4344482980210626,0.36753909874785934,0.8024892448505424
0.337,1,0.43433177889302993,0.3682257084998836,0.8051244128398607
0.338,1,0.4342152597649973,0.3689123182519079,0.8077595808291789
0.339,1,0.43409874063696463,0.3695989280039322,0.8103947488184972
0.34,1,0.4339816068975813,0.3702802789801697,0.8130180114527527
0.341,1,0.4338924223181996,0.3709994252621564,0.8157258744296988
0.342,1,0.43380323773881796,0.3717185715441431,0.818433737
0.343,1,0.43371405315943623,0.3724377178261299,0.8211416003835912
0.344,1,0.43362668435539864,0.37315427651746114,0.8238438840589023
0.345,1,0.4335647607523696,0.3739067742118141,0.8266257787676334
0.346,1,0.43350283714934057,0.37465927190616716,0.8294076734763647
0.347,1,0.43344091354631153,0.3754117696005202,0.8321895681850959
0.348,1,0.4333832114839744,0.37616448536989916,0.8349724541053186
0.349,1,0.4333484989574714,0.3769511941881102,0.8378297038676163
0.35,1,0.4333137864309684,0.37773790300632115,0.8406869536299142
0.351,1,0.4332790739044654,0.3785246118245322,0.8435442033922119
0.352,1,0.4332509705291819,0.3793144907724852,0.8464092561264213
0.353,1,0.4332434427765951,0.3801363171702101,0.8493431649258212
0.354,1,0.4332359150240084,0.3809581435679351,0.852277074
0.355,1,0.43322838727142154,0.38177996996566005,0.8552109825246208
0.356,1,0.43322984454843444,0.38260807752884485,0.8581597419020383
0.357,1,0.4332494988253877,0.3834659767407739,0.8611715878460224
0.358,1,0.433269153,0.384323876,0.8641834337900067
0.359,1,0.4332888073792942,0.3851817751646321,0.8671952797339911
0.36,1,0.4333198172274706,0.38604923888890885,0.8702292518241665
0.361,1,0.43336667434504006,0.3869442170899848,0.8733202799381093
0.362,1,0.4334135314626095,0.3878391952910607,0.876411308
0.363,1,0.433460389,0.3887341734921366,0.8795023361659946
0.364,1,0.43352097285845437,0.3896421859903319,0.8826229832716295
0.365,1,0.4335950772165874,0.39057530259028317,0.8857943975766027
0.366,1,0.43366918157472056,0.39150841919023444,0.8889658118815761
0.367,1,0.4337432859328536,0.3924415357901857,0.8921372261865493
0.368,1,0.43383349647936126,0.3933913578954028,0.895345956
0.369,1,0.433934916,0.3943637279739882,0.8985989105990102
0.37,1,0.43403633579375667,0.39533609805257364,0.9018518654242664
0.371,1,0.43413775545095445,0.39630846813115905,0.9051048202495227
0.372,1,0.43425767417492234,0.39730143225720504,0.9084029727382428
0.373,1,0.4343865009543155,0.39831422914801706,0.9117385632182422
0.374,1,0.4345153277337086,0.39932702603882914,0.9150741536982414
0.375,1,0.4346375439076947,0.4003228786197411,0.9183793278088043
0.376,1,0.4347938935397101,0.4013773366508836,0.9217985795141684
0.377,1,0.4349502431717255,0.4024317946820261,0.9252178312195327
0.378,1,0.4351065928037409,0.4034862527131686,0.9286370829248969
0.379,1,0.4352586320023768,0.40452684320761134,0.9320331599071312
0.38,1,0.43544264430425755,0.4056242606080526,0.9355370175589651
0.381,1,0.43562665660613836,0.4067216780084938,0.939040875
0.382,1,0.4358106689080191,0.407819095,0.9425447328626329
0.383,1,0.4359926800329044,0.4089059264137385,0.946032859
0.384,1,0.4362045191254128,0.4100476683946458,0.9496221744789264
0.385,1,0.43641635821792124,0.41118941,0.9532114896966788
0.386,1,0.4366281973104297,0.41233115235646034,0.9568008049144312
0.387,1,0.43684035998073506,0.413465811,0.9603820116820426
0.388,1,0.4370802145424332,0.41465331257486027,0.9640575297166246
0.389,1,0.43732006910413135,0.4158408145957414,0.9677330477512066
0.39,1,0.4375599236658296,0.41702831661662265,0.9714085657857886
0.391,1,0.4378024485410649,0.418212477,0.9750837502601587
0.392,1,0.4380705321006367,0.41944724840626646,0.9788460956665261
0.393,1,0.43833861566020843,0.4206820196362779,0.9826084410728934
0.394,1,0.4386066992197802,0.4219167908662893,0.9863707864792607
0.395,1,0.4388798283775908,0.4231522221283153,0.9901406928055649
0.396,1,0.4391763796447299,0.42443584911363863,0.9939903540125892
0.397,1,0.439472931,0.425719476,0.9978400152196134
0.398,1,0.4397694821790081,0.42700310308428535,1.0016896764266379
0.399,1,0.4400734895487811,0.42829167154285236,1.0055548743592784
0.4,1,0.4403987727842412,0.42962582209160105,1.009492187099657
0.401,1,0.4407240560197013,0.4309599726403498,1.0134294998400353
0.402,1,0.4410493392551614,0.4322941231890985,1.0173668125804138
0.403,1,0.4413845311083249,0.43363779879208725,1.0213276746055018
0.404,1,0.441738837,0.43502422608875524,1.0253528041748592
0.405,1,0.442093142,0.4364106533854233,1.0293779337442168
0.406,1,0.44244744738471403,0.4377970806820912,1.0334030633135742
0.407,1,0.44281416288272424,0.4391979424665101,1.0374597400445094
0.408,1,0.44319780713121043,0.44063848942853523,1.041572662366987
0.409,1,0.4435814513796966,0.44207903639056023,1.045685584689465
0.41,1,0.4439650956281828,0.4435195833525853,1.0497985070119427
0.411,1,0.4443637074292959,0.4449798254350459,1.053950901
0.412,1,0.44477703403690205,0.4464764293246051,1.0581513823119573
0.413,1,0.4451903606445082,0.44797303321416415,1.0623518637996345
0.414,1,0.4456036872521143,0.4494696371037233,1.066552345287312
0.415,1,0.4460346021781465,0.4509915750464413,1.070800082176405
0.416,1,0.4464779821179624,0.4525462723511279,1.075087658382134
0.417,1,0.4469213620577783,0.4541009696558145,1.079375234587863
0.418,1,0.44735456950286384,0.4556268129375946,1.083631257381816
0.419,1,0.44782840176197625,0.45724174453412697,1.0880052104596794
0.42,1,0.4483022340210886,0.4588566761306594,1.0923791635375424
0.421,1,0.44877606628020106,0.4604716077271918,1.0967531166154056
0.422,1,0.4492420683372861,0.4620619190735255,1.1011037788793137
0.423,1,0.44974678053784345,0.4637393356891025,1.1055631138841955
0.424,1,0.4502514927384008,0.4654167523046796,1.1100224488890775
0.425,1,0.4507562049389581,0.46709416892025657,1.1144817838939596
0.426,1,0.4512554862399507,0.4687515548811957,1.1189259979929824
0.427,1,0.4517915353053161,0.4704938228675195,1.1234694180709033
0.428,1,0.45232758437068155,0.4722360908538433,1.1280128381488241
0.429,1,0.45286363343604696,0.47397835884016715,1.1325562582267448
0.43,1,0.4533967153586094,0.4757055709661425,1.1370925561534353
0.431,1,0.45396458822568786,0.4775151784014623,1.1417184366975395
0.432,1,0.4545324610927662,0.47932478583678206,1.1463443172416437
0.433,1,0.4551003339598446,0.48113439327210183,1.1509701977857478
0.434,1,0.4556677755683284,0.4829343363481256,1.1555966957190316
0.435,1,0.4562679899472053,0.4848138994828884,1.160303058
0.436,1,0.45686820432608216,0.4866934626176512,1.1650094194662886
0.437,1,0.4574684187049591,0.488573026,1.169715781339917
0.438,1,0.4580708177594114,0.4904487665298555,1.174430142807809
0.439,1,0.4587039229414906,0.4924010365916619,1.179214625
0.44,1,0.4593370281235698,0.4943533066534682,1.1839991067242912
0.441,1,0.459970133,0.49630557671527464,1.1887835886825324
0.442,1,0.4606081273406974,0.4982603531654563,1.1935829865321936
0.443,1,0.46127470505656987,0.5002882235389677,1.1984428170068009
0.444,1,0.4619412827724424,0.5023160939124792,1.2033026474814081
0.445,1,0.46260786048831487,0.5043439642859907,1.2081624779560154
0.446,1,0.46328212796380824,0.5063811953997477,1.2130435553905203
0.447,1,0.46398279329212566,0.5084877091969484,1.2179755238401349
0.448,1,0.464683459,0.5105942229941491,1.2229074922897492
0.449,1,0.4653841239487604,0.5127007367913498,1.2278394607393637
0.45,1,0.4660953854741131,0.5148240329482531,1.232798291742578
0.451,1,0.46683078780277154,0.5170123909839761,1.2377987198107203
0.452,1,0.46756619013142997,0.5192007490196991,1.2427991478788627
0.453,1,0.4683015924600884,0.5213891070554222,1.247799575947005
0.454,1,0.469050612,0.5236022809854775,1.2528316254860772
0.455,1,0.46982143613529836,0.5258758501723162,1.2578963382531991
0.456,1,0.47059226017626765,0.5281494193591552,1.262961051020321
0.457,1,0.471363084,0.530422989,1.2680257637874428
0.458,1,0.47215067084680784,0.5327300669051946,1.2731258482562537
0.459,1,0.4729576377059577,0.5350923890807618,1.2782501459189362
0.46,1,0.4737646045651076,0.537454711,1.2833744435816186
0.461,1,0.47455471191735293,0.5397674678130256,1.2884823593304344
0.462,1,0.4753985802206385,0.5422222690109183,1.2936609896900915
0.463,1,0.476242449,0.5446770702088111,1.2988396200497485
0.464,1,0.47708631682720953,0.5471318714067037,1.3040182504094053
0.465,1,0.4779159520123748,0.5495433570132916,1.3091875653328604
0.466,1,0.478797519,0.5520945571869815,1.3144146975273898
0.467,1,0.4796790861671053,0.5546457573606713,1.319641829721919
0.468,1,0.48056065324447056,0.5571969575343613,1.3248689619164482
0.469,1,0.481430729,0.5597117123842393,1.3300929235959698
0.47,1,0.4823508318880986,0.562363436,1.3353621235597637
0.471,1,0.4832709350164421,0.5650151587963888,1.3406313235235574
0.472,1,0.48419103814478565,0.5676668820024634,1.3459005234873516
0.473,1,0.4851025163417089,0.5702897023458642,1.3511716094915585
0.474,1,0.48606203404822246,0.5730462873894773,1.3564758176810419
0.475,1,0.48702155175473594,0.5758028724330905,1.3617800258705253
0.476,1,0.4879810694612494,0.5785594574767037,1.3670842340600087
0.477,1,0.4889349642815941,0.5812954100192961,1.3723941205608226
0.478,1,0.4899348177087365,0.5841614215601867,1.3777256325328002
0.479,1,0.49093467113587885,0.5870274331010774,1.383057144504778
0.48,1,0.4919345245630211,0.5898934446419681,1.3883886564767558
0.481,1,0.49293190336348824,0.5927478816128432,1.393728190992942
0.482,1,0.49397305769678657,0.5957281217246692,1.3990786414698813
0.483,1,0.495014212,0.5987083618364951,1.4044290919468203
0.484,1,0.4960553663633833,0.6016886019483211,1.4097795424237596
0.485,1,0.497097352,0.6046671768260067,1.415138721686478
0.486,1,0.4981808177905912,0.6077666969948101,1.4204990727844653
0.487,1,0.4992642837503674,0.6108662171636134,1.4258594238824525
0.488,1,0.5003477497101436,0.6139657373324168,1.4312197749804396
0.489,1,0.5014355218690121,0.617074421,1.436587728984489
0.49,1,0.5025623572670083,0.6202985347451713,1.4419482633138032
0.491,1,0.5036891926650046,0.6235226482842916,1.4473087976431172
0.492,1,0.5048160280630007,0.6267467618234119,1.4526693319724313
0.493,1,0.5059508263766667,0.62999186,1.4580343153326811
0.494,1,0.5071221377383919,0.6333461552002921,1.4633846347052757
0.495,1,0.5082934491001171,0.6367004500486892,1.4687349540778702
0.496,1,0.5094647604618422,0.6400547448970864,1.4740852734504648
0.497,1,0.5106478860288357,0.6434429158114123,1.4794346652207926
0.498,1,0.5118648302822616,0.6469332676698138,1.4847636957108439
0.499,1,0.5130817745356875,0.6504236195282155,1.490092726200895
0.5,1,0.51426775,0.6538196567148598,1.4954460657176896
0.501,1,0.5155315366353646,0.6574522424590199,1.5007420698179912
0.502,1,0.5167953228663691,0.661084828,1.5060380739182926
0.503,1,0.5180591090973736,0.6647174139473401,1.511334078018594
0.504,1,0.5192949455212713,0.6682644757765986,1.5166563870943572
0.505,1,0.5206068367959451,0.6720457870687908,1.5219069836899022
0.506,1,0.5219187280706188,0.6758270983609831,1.527157580285447
0.507,1,0.5232306193452926,0.6796084096531754,1.5324081768809918
0.508,1,0.5245177605987257,0.6833139907138744,1.537684924036479
0.509,1,0.5258790758523206,0.6872508477120143,1.542877116874327
0.51,1,0.5272403911059156,0.691187705,1.548069309712175
0.511,1,0.5286017063595104,0.6951245617082938,1.5532615025500227
0.512,1,0.5299416661445633,0.6989965684666348,1.5584773501125722
0.513,1,0.5313537821364664,0.7030961335045391,1.5635975653815244
0.514,1,0.5327658981283696,0.7071956985424435,1.5687177806504764
0.515,1,0.5341780141202729,0.7112952635803479,1.5738379959194286
0.516,1,0.5355723781780509,0.7153420330239009,1.578976849318612
0.517,1,0.5370367315116941,0.7196118241054381,1.5840109828611166
0.518,1,0.5385010848453371,0.7238816151869755,1.589045116403621
0.519,1,0.5399654381789804,0.7281514062685128,1.5940792499461252
0.52,1,0.541415867,0.7323817243075174,1.599124321170496
0.521,1,0.5429339562013928,0.7368296282209881,1.6040577957309634
0.522,1,0.5444520454074586,0.7412775321344589,1.6089912702914306
0.523,1,0.5459701346135244,0.7457254360479297,1.6139247448518979
0.524,1,0.5474783662168681,0.7501485553766956,1.6188586307191193
0.525,1,0.549051754,0.7547828401928058,1.6236764634865675
0.526,1,0.5506251415781559,0.7594171250089163,1.6284942962540154
0.527,1,0.552198529,0.7640514098250266,1.6333121290214636
0.528,1,0.5537663821067562,0.7686770668754197,1.6381169046706083
0.529,1,0.5553966971378133,0.7735063935416321,1.6428037851992965
0.53,1,0.5570270121688703,0.7783357202078445,1.6474906657279849
0.531,1,0.5586573271999274,0.7831650468740567,1.6521775462566732
0.532,1,0.5602867031500718,0.7880034774089197,1.6568348739786647
0.533,1,0.5619756429373529,0.7930369100936359,1.661375252369351
0.534,1,0.5636645827246342,0.798070343,1.6659156307600371
0.535,1,0.5653535225119153,0.8031037754630681,1.6704560091507235
0.536,1,0.5670464098707206,0.8081657282577979,1.674947262333219
0.537,1,0.5687957426555053,0.8134127430284429,1.6793254473323271
0.538,1,0.5705450754402898,0.818659758,1.6837036323314352
0.539,1,0.5722944082250744,0.8239067725697329,1.6880818173305434
0.54,1,0.574052885,0.8292035205126846,1.6923882189119621
0.541,1,0.575864452,0.8346740118508932,1.6965884853402189
0.542,1,0.5776760192827071,0.8401445031891016,1.7007887517684757
0.543,1,0.5794381044151974,0.8454540577683812,1.7050850879470725
0.544,1,0.5813138230396766,0.8511583423315632,1.7090917926084939
0.545,1,0.5831895416641556,0.856862627,1.713098497269915
0.546,1,0.5850652602886347,0.862566911,1.7171052019313366
0.547,1,0.5868953769561345,0.8681246666485414,1.7211947387764455
0.548,1,0.5888372419711728,0.8740734835784286,1.724992443729802
0.549,1,0.5907791069862112,0.8800223005083159,1.7287901486831583
0.55,1,0.5927209720012496,0.8859711174382032,1.7325878536365145
0.551,1,0.5946214056405477,0.8917895276339435,1.7364519860944494
0.552,1,0.5966314924273364,0.8979940345875039,1.740025587900885
0.553,1,0.5986415792141251,0.9041985415410643,1.7435991897073206
0.554,1,0.6006516660009137,0.9104030484946247,1.7471727915137563
0.555,1,0.602624802,0.916495101,1.7507933023650855
0.556,1,0.6047052689201018,0.9229668652030912,1.7541281656668914
0.557,1,0.6067857356985494,0.9294386291375853,1.7574630289686974
0.558,1,0.6088662024769971,0.9359103930720796,1.7607978922705032
0.559,1,0.61091453,0.9422895979822253,1.7641571365429176
0.56,1,0.6130676202800368,0.9490405795623224,1.7672392300899749
0.561,1,0.6152207105288976,0.9557915611424193,1.770321323637032
0.562,1,0.6173738007777582,0.962542543,1.7734034171840893
0.563,1,0.6194999153186431,0.9692229109986443,1.7764845105172204
0.564,1,0.6217279601670908,0.9762654413076686,1.7793005435501983
0.565,1,0.6239560050155384,0.9833079716166929,1.7821165765831763
0.566,1,0.62618405,0.9903505019257172,1.7849326096161542
0.567,1,0.6283906568682393,0.9973465150018322,1.7877196172961516
0.568,1,0.630696077,1.0046932630298573,1.7902571740299766
0.569,1,0.6330014980089349,1.0120400110578822,1.7927947307638021
0.57,1,0.6353069185792828,1.0193867590859071,1.7953322874976272
0.571,1,0.6375968366013437,1.0267133235952508,1.7978104106040844
0.572,1,0.6399821462793257,1.034377252742797,1.8000580804416226
0.573,1,0.6423674559573077,1.0420411818903434,1.8023057502791606
0.574,1,0.6447527656352897,1.0497051110378899,1.8045534201166984
0.575,1,0.6471289293776786,1.057377497,1.806709175042271
0.576,1,0.6495967359829915,1.065371809075732,1.808656676095435
0.577,1,0.6520645425883045,1.0733661206528538,1.810604177148599
0.578,1,0.6545323491936174,1.0813604322299755,1.812551678201763
0.579,1,0.6569978124306667,1.0893941942159966,1.8143730657315584
0.58,1,0.6595508202562834,1.0977322556331464,1.816011359242124
0.581,1,0.662103828,1.1060703170502966,1.817649653
0.582,1,0.6646568359075168,1.1144083784674466,1.8192879462632559
0.583,1,0.6672147742130449,1.1228192485834134,1.8207646064489884
0.584,1,0.6698557858970864,1.1315145036247047,1.8220859997886178
0.585,1,0.6724967975811278,1.1402097586659958,1.8234073931282473
0.586,1,0.6750596042980247,1.1486429139274235,1.824853899617975
0.587,1,0.677791522,1.1577087721728454,1.8258521357078026
0.588,1,0.6805234406753213,1.1667746304182671,1.8268503717976299
0.589,1,0.6832553588639697,1.1758404886636893,1.8278486078874574
0.59,1,0.6859143627115901,1.1846689558872983,1.82893986
0.591,1,0.6887401914655652,1.1941186580149008,1.8296101910181004
0.592,1,0.6915660202195403,1.2035683601425031,1.8302805222407907
0.593,1,0.6943918489735155,1.2130180622701054,1.830950853463481
0.594,1,0.6971505019026811,1.2222575201753112,1.8316805777155856
0.595,1,0.700073348,1.2321039755377754,1.8320198226917004
0.596,1,0.7029961936835789,1.2419504309002396,1.8323590676678152
0.597,1,0.7059190395740278,1.2517968862627034,1.8326983126439302
0.598,1,0.7087809222709327,1.2614626465126764,1.8330622480342966
0.599,1,0.7118039951031238,1.2717182390601824,1.8330688299914342
0.6,1,0.7148270679353148,1.2819738316076883,1.8330754119485717
0.601,1,0.7178501407675058,1.2922294241551944,1.8330819939057093
0.602,1,0.7208189637836689,1.3023361733635817,1.833077948
0.603,1,0.723945577,1.3130125316975298,1.8327519141275221
0.604,1,0.7270721899734569,1.3236888900314783,1.832425879993324
0.605,1,0.7301988030683508,1.3343652483654265,1.8320998458591258
0.606,1,0.7332784073288987,1.3449267381337255,1.8317277247281205
0.607,1,0.7365119772834099,1.3560344652521454,1.8310707445126964
0.608,1,0.7397455472379211,1.3671421923705653,1.8304137642972722
0.609,1,0.7429791171924323,1.3782499194889855,1.8297567840818483
0.61,1,0.7461734737614057,1.3892785975330169,1.8290185902490865
0.611,1,0.7495175195978926,1.4008269557058677,1.828033936732801
0.612,1,0.7528615654343794,1.412375313878719,1.8270492832165153
0.613,1,0.7562056112708662,1.423923672,1.8260646297002292
0.614,1,0.7595188202352909,1.4354302472699598,1.8249644336002113
0.615,1,0.7629769618394393,1.4474267935090235,1.8236569427923284
0.616,1,0.7664351034435877,1.4594233397480871,1.822349451984445
0.617,1,0.7698932450477362,1.4714198859871506,1.821041961176562
0.618,1,0.7733295333632962,1.4834128203860941,1.8195858430076548
0.619,1,0.7769054890970072,1.4958629882099854,1.8179618562733624
0.62,1,0.7804814448307181,1.5083131560338767,1.8163378695390697
0.621,1,0.7840574005644291,1.520763323857768,1.8147138828047773
0.622,1,0.7876211186845977,1.533248244688567,1.812909847869577
0.623,1,0.7913187020466839,1.5461548684020947,1.8109771370217072
0.624,1,0.7950162854087699,1.559061492115623,1.8090444261738372
0.625,1,0.7985863706657549,1.5715843636623095,1.807201907764905
0.626,1,0.8024094858581179,1.5849471422583394,1.8049695847683527
0.627,1,0.806232601,1.5983099208543696,1.8027372617718003
0.628,1,0.8100557162428439,1.6116726994503998,1.8005049387752479
0.629,1,0.8137582926869839,1.6246915591781403,1.798325482218322
0.63,1,0.817710929,1.6385064583298328,1.7958038954484692
0.631,1,0.8216635651678759,1.652321357481525,1.7932823086786165
0.632,1,0.8256162014083219,1.6661362566332174,1.7907607219087636
0.633,1,0.829455877,1.6796482208956924,1.7882562465439353
0.634,1,0.8335421009257251,1.6939068134486623,1.7854568657670118
0.635,1,0.8376283253306314,1.7081654060016325,1.782657484990088
0.636,1,0.8417145497355375,1.7224239985546024,1.7798581042131645
0.637,1,0.8456960331642528,1.7364208342468863,1.777042023236165
0.638,1,0.8499199820049141,1.751109582,1.7739773156345278
0.639,1,0.8541439308455754,1.765798330275314,1.770912608032891
0.64,1,0.8583678796862366,1.7804870782895277,1.7678479004312537
0.641,1,0.8624959720659708,1.7949542302941495,1.764734950985417
0.642,1,0.8668618401816279,1.8100537151374763,1.7614182506326785
0.643,1,0.871227708,1.8251531999808035,1.7581015502799402
0.644,1,0.8755935764129421,1.8402526848241307,1.7547848499272019
0.645,1,0.8798731555664111,1.8551682242654475,1.7513909131152192
0.646,1,0.8843851836947526,1.8706523356211482,1.7478362863167014
0.647,1,0.888897212,1.886136446976849,1.7442816595181831
0.648,1,0.8934092399514356,1.9016205583325494,1.7407270327196653
0.649,1,0.8978452441020313,1.916954067885779,1.737068947338794
0.65,1,0.9025077038644698,1.9327891678652387,1.7332910561965822
0.651,1,0.9071701636269083,1.9486242678446986,1.7295131650543705
0.652,1,0.9118326233893467,1.9644593678241584,1.7257352739121585
0.653,1,0.9164300309777096,1.9801707891614786,1.7218306476199412
0.654,1,0.9212472072321299,1.9963148740105634,1.717844614065824
0.655,1,0.9260643834865503,2.012458958859648,1.7138585805117064
0.656,1,0.9308815597409708,2.028603043708733,1.7098725469575888
0.657,1,0.935645365,2.0446415227154793,1.705739568374403
0.658,1,0.9406215356445831,2.0610434117747847,1.7015608407470797
0.659,1,0.9455977058928022,2.077445300834091,1.6973821131197564
0.66,1,0.9505738761410214,2.0938471898933964,1.693203385492433
0.661,1,0.9555090623159445,2.110149967366805,1.6888606404589859
0.662,1,0.9606484728271683,2.1267485567715267,1.6845048644941758
0.663,1,0.9657878833383919,2.143347146176248,1.6801490885293657
0.664,1,0.9709272938496157,2.1599457355809695,1.6757933125645554
0.665,1,0.9760387975827249,2.1764371442871346,1.6712596074157937
0.666,1,0.9813456358683278,2.1931607709844263,1.666742503279873
0.667,1,0.9866524741539306,2.2098843976817184,1.6622253991439526
0.668,1,0.9917736234190583,2.2264326973745554,1.6576652425793181
0.669,1,0.9972519866686864,2.243198666809894,1.6530024893195634
0.67,1,1.0027303499183144,2.259964636245233,1.6483397360598087
0.671,1,1.0082087131679425,2.276730605680572,1.6436769828000537
0.672,1,1.0135117861578122,2.293368431402179,1.6389479518514032
0.673,1,1.0191656452229565,2.3100827688775083,1.6341550803689753
0.674,1,1.024819504288101,2.326797106352837,1.6293622088865471
0.675,1,1.0304733633532455,2.3435114438281666,1.624569337404119
0.676,1,1.0359630710470327,2.3601318789515737,1.6196901897320726
0.677,1,1.041796229536879,2.376689369167629,1.6147824851168742
0.678,1,1.0476293880267251,2.393246859383685,1.6098747805016758
0.679,1,1.0534625465165717,2.409804349599741,1.6049670758864771
0.68,1,1.0591434068876835,2.426285886598592,1.5999562831863396
0.681,1,1.065159454924539,2.4425704670669477,1.5949486969939208
0.682,1,1.0711755029613943,2.458855047535303,1.5899411108015018
0.683,1,1.0771915509982495,2.475139628003659,1.584933524609083
0.684,1,1.0830678277725854,2.4913465984084087,1.5798091487771593
0.685,1,1.0892700899421048,2.507232168972864,1.5747162215837565
0.686,1,1.0954723521116243,2.5231177395373194,1.5696232943903539
0.687,1,1.1016746142811438,2.5390033101017746,1.564530367196951
0.688,1,1.1077502472913432,2.5547869212663783,1.559309951639118
0.689,1,1.1141417243180818,2.5701386226832055,1.5541457459869625
0.69,1,1.1205332013448208,2.585490324100032,1.5489815403348073
0.691,1,1.1269246783715596,2.6008420255168594,1.543817334682652
0.692,1,1.133203205,2.6160420896996337,1.5385178109450328
0.693,1,1.1397865084523982,2.630718088125077,1.5332958545901336
0.694,1,1.146369812136216,2.645394087,1.5280738982352344
0.695,1,1.1529531158200341,2.6600700849759633,1.5228519418803355
0.696,1,1.1594375814104143,2.6745174992828367,1.5174895514514548
0.697,1,1.1662148623767017,2.6883712901401453,1.512222790652644
0.698,1,1.172992143342989,2.7022250809974535,1.5069560298538336
0.699,1,1.1797694243092764,2.7160788718547617,1.501689269055023
0.7,1,1.1864622843154582,2.7295988676848744,1.4962794999052749
0.701,1,1.1934351521651951,2.742482082026698,1.4909802623475445
0.702,1,1.200408020014932,2.755365296368522,1.4856810247898142
0.703,1,1.207380887864669,2.7682485107103454,1.480381787232084
0.704,1,1.214283896462594,2.780664639198827,1.4749393244216389
0.705,1,1.2214533319605683,2.7924302996178327,1.4696192912488506
0.706,1,1.2286227674585424,2.804195960036838,1.464299258076062
0.707,1,1.235792202956517,2.8159616204558438,1.4589792249032736
0.708,1,1.2429062910363522,2.827100378720742,1.453517914403499
0.709,1,1.2502725500514802,2.837606512466744,1.4481881007445314
0.71,1,1.2576388090666084,2.8481126462127455,1.4428582870855635
0.711,1,1.2647676997964552,2.8592012389236765,1.4373905548539214
0.712,1,1.2723302088116588,2.8683147165979017,1.4320612981606922
0.713,1,1.2798927178268622,2.877428194272127,1.4267320414674631
0.714,1,1.2874552268420654,2.886541671946352,1.421402784774234
0.715,1,1.2947955546700178,2.896155790470286,1.4159316396202648
0.716,1,1.3025527978152875,2.9037562237412655,1.4106125950936943
0.717,1,1.3103100409605575,2.911356657012245,1.4052935505671236
0.718,1,1.318067284105827,2.9189570902832247,1.399974506040553
0.719,1,1.3256177173987995,2.9269469320623163,1.394511856765085
0.72,1,1.3335671151351112,2.9329304378861405,1.389211999123477
0.721,1,1.3415165128714228,2.9389139437099647,1.383912141481869
0.722,1,1.3494659106077345,2.9448974495337894,1.378612283840261
0.723,1,1.3572238117864528,2.9511335230615647,1.3731691591211952
0.724,1,1.365361591585172,2.955416149189782,1.367896789962004
0.725,1,1.373499371383891,2.9596987753179986,1.3626244208028127
0.726,1,1.3816371511826102,2.9639814014462154,1.3573520516436215
0.727,1,1.3895984013521598,2.968359396311326,1.3519386087969032
0.728,1,1.3979194609794736,2.9708800066836742,1.3467013688146374
0.729,1,1.4062405206067874,2.973400617056023,1.3414641288323719
0.73,1,1.414561580234101,2.9759212274283717,1.3362268888501063
0.731,1,1.422720393,2.9783661003741373,1.3308524298252777
0.732,1,1.4312181570438542,2.979088540833934,1.3256573151726463
0.733,1,1.4397159213769686,2.9798109812937312,1.320462200520015
0.734,1,1.448213685710083,2.980533421753528,1.3152670858673836
0.735,1,1.4565624098491525,2.9810024129123383,1.3099400793641527
0.736,1,1.465228682523874,2.979916817,1.3047934614778338
0.737,1,1.4738949551985958,2.9788312207773417,1.299646843591515
0.738,1,1.4825612278733171,2.977745624709843,1.294500225705196
0.739,1,1.4910901452224299,2.9762299854666137,1.289228334355438
0.74,1,1.499914956842097,2.9733531323893057,1.2841359826096528
0.741,1,1.5087397684617645,2.9704762793119976,1.2790436308638677
0.742,1,1.5175645800814317,2.967599426234689,1.2739512791180827
0.743,1,1.5262616956038118,2.964124732077148,1.2687413907482408
0.744,1,1.5352331507268564,2.959499435,1.2637084973463946
0.745,1,1.544204605849901,2.9548741374935314,1.2586756039445481
0.746,1,1.5531760609729455,2.9502488402017226,1.2536427105427017
0.747,1,1.562026892906453,2.9448738683551334,1.248500972610712
0.748,1,1.571131018570588,2.9385674294467723,1.243532179175824
0.749,1,1.580235144234723,2.932260990538411,1.2385633857409362
0.75,1,1.5891060436016338,2.9266669722416183,1.2334270233144404
0.751,1,1.5983266427291973,2.918768812,1.2285264486912189
0.752,1,1.6075472418567607,2.910870651352381,1.2236258740679975
0.753,1,1.6167678409843242,2.9029724909077625,1.218725299444776
0.754,1,1.6257737724792678,2.8955758282285555,1.2136636853984544
0.755,1,1.6350922861281123,2.886194434826268,1.2088349542322734
0.756,1,1.6444107997769568,2.876813041,1.2040062230660922
0.757,1,1.6537293134258015,2.867431648021692,1.1991774918999112
0.758,1,1.662849619956355,2.858355997067008,1.194195244374436
0.759,1,1.6722450030154306,2.8476153894621756,1.1894415160840064
0.76,1,1.6816403860745064,2.836874781857343,1.1846877877935769
0.761,1,1.691035769133582,2.8261341742525117,1.1799340595031473
0.762,1,1.700246663,2.815524471,1.1750351815922468
0.763,1,1.709695278545193,2.803560375090587,1.1703591794025123
0.764,1,1.7191438940985262,2.791596279227805,1.1656831772127776
0.765,1,1.7285925096518593,2.7796321833650226,1.161007175023043
0.766,1,1.7378669185689384,2.767649342600188,1.1561950946987036
0.767,1,1.7473424567335232,2.754605288,1.151599134447732
0.768,1,1.756817994898108,2.7415612334432318,1.1470031741967606
0.769,1,1.7662935330626925,2.728517178864754,1.1424072139457888
0.77,1,1.775600980675398,2.7153326513665443,1.137684823734696
0.771,1,1.7850744082175267,2.7013561745064347,1.1331708422126123
0.772,1,1.794547835759655,2.6873796976463256,1.1286568606905287
0.773,1,1.8040212633017836,2.673403220786216,1.1241428791684451
0.774,1,1.8133277938760943,2.659193706091043,1.1195125751988477
0.775,1,1.8227673412794418,2.644432819030487,1.1150821578177723
0.776,1,1.8322068886827894,2.6296719319699307,1.1106517404366971
0.777,1,1.8416464360861369,2.6149110449093746,1.1062213230556215
0.778,1,1.8509145939719398,2.5998536091475777,1.1016850431609848
0.779,1,1.860285786815722,2.584453655640988,1.097339450792357
0.78,1,1.869656979659504,2.569053702134399,1.0929938584237293
0.781,1,1.879028172503286,2.5536537486278093,1.0886482660551018
0.782,1,1.8882170471003885,2.5379215333254193,1.084207526681879
0.783,1,1.8974827885493413,2.5220225139219403,1.079947721531358
0.784,1,1.906748529998294,2.5061234945184614,1.0756879163808373
0.785,1,1.916014271447247,2.490224475114983,1.0714281112303168
0.786,1,1.9250796183346528,2.4739831160007526,1.0670840429518997
0.787,1,1.934200329185654,2.4577175250178076,1.0629107133722737
0.788,1,1.9433210400366552,2.441451934034862,1.0587373837926477
0.789,1,1.9524417508876564,2.4251863430519167,1.0545640542130217
0.79,1,1.961336199098017,2.408591153569919,1.0503174357004261
0.791,1,1.9702700211153545,2.3920823357415824,1.0462310198696958
0.792,1,1.9792038431326917,2.375573517913246,1.042144604038965
0.793,1,1.988107952102085,2.3588976124989567,1.0379087701353333
0.794,1,1.9968110192579895,2.3422586184245073,1.033909478550565
0.795,1,2.005514086413894,2.325619624350058,1.0299101869657963
0.796,1,2.0142171535697986,2.3089806302756086,1.0259108953810276
0.797,1,2.022893083693614,2.2921209924268866,1.021773136343019
0.798,1,2.0313198643812234,2.27545389,1.0178609731008157
0.799,1,2.039746645068833,2.258786788537313,1.0139488098586125
0.8,1,2.048173425756442,2.2421196865925266,1.0100366466164095
0.801,1,2.0565678998786736,2.225202411467822,1.0059970587558134
0.802,1,2.064671611171895,2.2085979996675666,1.0021718416076104
0.803,1,2.072775322465116,2.191993587867312,0.998346624
0.804,1,2.0808790337583374,2.175389176067056,0.9945214073112039
0.805,1,2.088936991937042,2.1585257607115738,0.9905798350362827
0.806,1,2.096670084555815,2.1420636144801795,0.9868412142213063
0.807,1,2.1044031771745875,2.125601468248785,0.9831025934063297
0.808,1,2.11213627,2.109139322017391,0.9793639725913532
0.809,1,2.119801518475815,2.0924266915038974,0.9755200349233851
0.81,1,2.127116228331213,2.0761754813358797,0.9718675107943477
0.811,1,2.1344309381866116,2.059924271167862,0.968214987
0.812,1,2.1417456480420096,2.0436730609998444,0.9645624625362725
0.813,1,2.148961608948311,2.0271939989608887,0.9608155778685288
0.814,1,2.1558105680840893,2.011212014258877,0.9572485173351133
0.815,1,2.1626595272198683,1.9952300295568661,0.9536814568016979
0.816,1,2.1695084863556473,1.979248044854855,0.9501143962682825
0.817,1,2.176219034105619,1.9630719277851978,0.9464638054023671
0.818,1,2.182555930655712,1.947407748,0.9429814572256083
0.819,1,2.1888928272058044,1.931743569129642,0.9394991090488494
0.82,1,2.195229723755897,1.9160793898018647,0.9360167608720905
0.821,1,2.2013800959268295,1.9002631336981004,0.9324615483798298
0.822,1,2.2071603695434305,1.8849563982210191,0.9290630573567955
0.823,1,2.2129406431600316,1.8696496627439376,0.9256645663337612
0.824,1,2.218720916776632,1.8543429272668563,0.9222660753107269
0.825,1,2.224258675,1.8389320673583223,0.9188051892800728
0.826,1,2.2294402310799057,1.8240142939939363,0.9154896093630407
0.827,1,2.234621787354811,1.8090965206295508,0.9121740294460086
0.828,1,2.2398033436297164,1.7941787472651651,0.9088584495289764
0.829,1,2.244679358146871,1.7792085850431425,0.9054907197601685
0.83,1,2.249223283,1.7647040110016414,0.9022570261579502
0.831,1,2.253767207986689,1.7501994369601406,0.899023333
0.832,1,2.258311132906598,1.735694863,0.8957896389535138
0.833,1,2.2624805631322342,1.721191628094885,0.8925137936772767
0.834,1,2.2663518167929606,1.7071180391261218,0.8893608939886861
0.835,1,2.2702230704536865,1.6930444501573585,0.8862079943000954
0.836,1,2.2743494903690227,1.6785833188828152,0.8829430313739508
0.837,1,2.2775175582191443,1.664952849,0.8798697758047773
0.838,1,2.280685626069266,1.6513223785778053,0.8767965202356038
0.839,1,2.283853693919387,1.637691908,0.8737232646664304
0.84,1,2.2872258040602187,1.623720206563825,0.8705485957586245
0.841,1,2.289665284004144,1.6105400917443216,0.8675537864740415
0.842,1,2.292104763948069,1.5973599769248183,0.8645589771894582
0.843,1,2.294544243891994,1.5841798621053151,0.8615641679048749
0.844,1,2.2971297701059936,1.5707073887118301,0.858478343
0.845,1,2.2988208749599206,1.5579806691311053,0.8555607423760556
0.846,1,2.3005119798138476,1.5452539495503808,0.8526431420402811
0.847,1,2.3022030846677746,1.5325272299696562,0.8497255417045066
0.848,1,2.303976832689311,1.5195582274652748,0.8467270542021365
0.849,1,2.304905789763536,1.5072843874689092,0.8438853937565088
0.85,1,2.3058347468377614,1.4950105474725435,0.8410437333108812
0.851,1,2.3067637039119866,1.4827367074761777,0.8382020728652535
0.852,1,2.3077081364870313,1.4702707585644776,0.8352893725053279
0.853,1,2.307867469390607,1.4584463062253552,0.8325223582348522
0.854,1,2.308026802294184,1.4466218538862323,0.8297553439643767
0.855,1,2.3081861351977597,1.4347974015471099,0.8269883296939011
0.856,1,2.3082917764809623,1.4228302344661172,0.8241598315357439
0.857,1,2.3076804584502657,1.4114492193326722,0.8214661514727212
0.858,1,2.3070691404195696,1.4000682041992265,0.8187724714096984
0.859,1,2.306457822388873,1.3886871890657813,0.8160787913466757
0.86,1,2.305723473,1.3772113916902673,0.8133328851987689
0.861,1,2.304346945521022,1.3662658629770617,0.8107112149103903
0.862,1,2.3029704184267548,1.3553203342638558,0.8080895446220118
0.863,1,2.301593891332487,1.3443748055506504,0.8054678743336332
0.864,1,2.3000266429155825,1.3333804516978631,0.8028029329771292
0.865,1,2.2978967013107336,1.322860860109206,0.8002519407820131
0.866,1,2.2957667597058853,1.3123412685205489,0.7977009485868971
0.867,1,2.293636818101036,1.3018216769318915,0.795149956
0.868,1,2.2912518730326488,1.2912968701230325,0.7925643429550201
0.869,1,2.288386418,1.281192417269697,0.7900826946116004
0.87,1,2.285520962653612,1.2710879644163613,0.7876010462681808
0.871,1,2.2826555074640935,1.2609835115630257,0.7851193979247612
0.872,1,2.279475804584782,1.250914852650885,0.7826114724747057
0.873,1,2.275898475989331,1.2412137924465472,0.780197835
0.874,1,2.272321147393879,1.2315127322422095,0.7777841982897681
0.875,1,2.269059784169969,1.221494761111372,0.7752856396597283
0.876,1,2.2647994875686406,1.2121846577024533,0.7729386866104813
0.877,1,2.2605391909673123,1.2028745542935346,0.7705917335612342
0.878,1,2.256278894365984,1.193564450884616,0.7682447805119871
0.879,1,2.252255919579303,1.1839857600021033,0.7658219621158793
0.88,1,2.2473462620662032,1.1750537067617663,0.7635403746348889
0.881,1,2.2424366045531032,1.1661216535214294,0.7612587871538985
0.882,1,2.2375269470400037,1.1571896002810926,0.7589771996729081
0.883,1,2.232780593079814,1.1480347190242859,0.7566284933354493
0.884,1,2.2272592503443347,1.1394675229848343,0.754410965
0.885,1,2.2217379076088557,1.1309003269453832,0.7521934359485165
0.886,1,2.2162165648733763,1.1223331309059317,0.7499759072550501
0.887,1,2.2107905164515644,1.1135861820795898,0.7476996988596654
0.888,1,2.204698551445479,1.1053705179321434,0.7455449364824269
0.889,1,2.1986065864393938,1.0971548537846967,0.7433901741051885
0.89,1,2.1925146214333084,1.0889391896372502,0.741235412
0.891,1,2.186457081117407,1.0805841075831382,0.7390301050793812
0.892,1,2.179838236139756,1.0727066450737808,0.7369368331553623
0.893,1,2.173219391162105,1.0648291825644236,0.7348435612313433
0.894,1,2.1666005461844535,1.0569517200550664,0.7327502893073244
0.895,1,2.1599632575603653,1.0489724290659124,0.7306143095075128
0.896,1,2.1528632407028545,1.0414199372896527,0.7285812707923696
0.897,1,2.1457632238453432,1.0338674455133932,0.7265482320772264
0.898,1,2.1386632069878324,1.0263149537371334,0.7245151933620833
0.899,1,2.1315004685243983,1.0186955122890717,0.7224469897436823
0.9,1,2.123966253825249,1.0114549440460114,0.7204729473595651
0.901,1,2.1164320391260993,1.004214375802951,0.7184989049754479
0.902,1,2.108897824,0.9969738075598906,0.7165248625913307
0.903,1,2.1012655244102962,0.9896985233147669,0.7145229112500439
0.904,1,2.093344682767246,0.9827570823604985,0.7126066501949362
0.905,1,2.0854238411241957,0.975815641,0.7106903891398286
0.906,1,2.0775029994811454,0.9688742004519616,0.7087741280847211
0.907,1,2.0694576984700284,0.9619277204281775,0.7068369340486446
0.908,1,2.061197774,0.955272914,0.7049772624894945
0.909,1,2.052937848672392,0.9486181078354705,0.7031175909303445
0.91,1,2.044677923773574,0.941963302,0.7012579193711945
0.911,1,2.036276006287305,0.9353306813232274,0.6993840184424623
0.912,1,2.027723946744494,0.9289503609476282,0.6975797688127032
0.913,1,2.0191718872016837,0.9225700405720291,0.695775519
0.914,1,2.010619827658873,0.91618972,0.6939712695531848
0.915,1,2.0019167396395394,0.9098564755774201,0.69215923
0.916,1,1.9931183953519107,0.9037388661201599,0.6904092597749543
0.917,1,1.984320051064282,0.8976212566628996,0.6886592896954236
0.918,1,1.975571602416965,0.8913220698822595,0.6868545498310644
0.919,1,1.9665712901298813,0.8854557911650984,0.6851577428718367
0.92,1,1.9575709778427979,0.8795895124479376,0.6834609359126091
0.921,1,1.9485706655557142,0.8737232337307764,0.6817641289533816
0.922,1,1.9395841435968422,0.8677069421319901,0.6800195782758164
0.923,1,1.9304242837899936,0.862081023,0.6783748445750645
0.924,1,1.921264423983145,0.856455103,0.6767301108743127
0.925,1,1.9121045641762966,0.8508291835361521,0.6750853771735608
0.926,1,1.902931210099971,0.8450824427681831,0.6733996604715253
0.927,1,1.893652034845105,0.8396863272582653,0.6718059372262116
0.928,1,1.884372859590239,0.8342902117483474,0.6702122139808979
0.929,1,1.8750936843353732,0.8288940962384295,0.6686184907355841
0.93,1,1.8657819861392133,0.8234041029478503,0.6669902885412652
0.931,1,1.8564213154743143,0.8182276555065031,0.6654465403832437
0.932,1,1.8470606448094156,0.8130512080651559,0.6639027922252221
0.933,1,1.8376999741445168,0.8078747606238086,0.6623590440672007
0.934,1,1.8282953462723515,0.8026292567707726,0.6607870732327685
0.935,1,1.818888428975832,0.797662759,0.6592922925027443
0.936,1,1.8094815116793124,0.7926962621193816,0.6577975117727202
0.937,1,1.8000745943827927,0.7877297647936862,0.6563027310426959
0.938,1,1.7906191529592839,0.7827170359707953,0.6547857451568253
0.939,1,1.781198566374072,0.7779511843572704,0.653338952
0.94,1,1.7717779797888595,0.7731853327437452,0.6518921590182787
0.941,1,1.7623573932036471,0.7684194811302203,0.6504453659490053
0.942,1,1.7528898184272774,0.7636283501158114,0.6489821556119773
0.943,1,1.7434854211565418,0.7590542463327479,0.6475823984311037
0.944,1,1.734081023885806,0.7544801425496841,0.6461826412502302
0.945,1,1.7246766266150702,0.7499060387666204,0.6447828840693568
0.946,1,1.7152321025345296,0.7453258553459803,0.6433722770437013
0.947,1,1.7058710333672147,0.7409349989905638,0.642018632
0.948,1,1.6965099641998997,0.7365441426351473,0.6406649869678287
0.949,1,1.6871488950325848,0.7321532862797309,0.6393113419298925
0.95,1,1.677759116,0.7277739141974461,0.6379522031819798
0.951,1,1.6684658324972408,0.7235581917592442,0.6366437745382099
0.952,1,1.6591725487711113,0.7193424693210425,0.6353353458944399
0.953,1,1.6498792650449816,0.7151267468828406,0.634026917
0.954,1,1.6405724995305817,0.7109385486437549,0.6327181488972616
0.955,1,1.6313688482466233,0.7068902217689108,0.6314540688110817
0.956,1,1.622165196962665,0.7028418948940668,0.6301899887249016
0.957,1,1.6129615456787063,0.6987935680192227,0.6289259086387217
0.958,1,1.6037627436984758,0.6947873881311932,0.6276664498111842
0.959,1,1.5946680590064237,0.6908990810654798,0.6264458782265925
0.96,1,1.5855733743143714,0.6870107739997664,0.6252253066420008
0.961,1,1.576378407305118,0.6830249275978345,0.6239714372257494
0.962,1,1.5674096284317072,0.6792896140801608,0.6227935616951006
0.963,1,1.5584408495582962,0.6755543005624869,0.6216156861644518
0.964,1,1.5494720706848855,0.6718189870448132,0.620437811
0.965,1,1.5404109432717161,0.6680049122359173,0.6192320242092877
0.966,1,1.5315827475124544,0.6644159020657013,0.61809606
0.967,1,1.5227545517531929,0.6608268918954854,0.6169600951635082
0.968,1,1.513926355993931,0.6572378817252694,0.6158241306406185
0.969,1,1.5050171525893177,0.6535874372095541,0.6146654487458325
0.97,1,1.4963420985893605,0.6501383626704811,0.6135706373497776
0.971,1,1.4876670445894034,0.646689288,0.6124758259537225
0.972,1,1.4789919905894464,0.6432402135923349,0.6113810145576676
0.973,1,1.4702500386204165,0.63974568,0.6102684948536206
0.974,1,1.4617387157959691,0.6364304818175208,0.6092141056080932
0.975,1,1.4532273929715218,0.6331152841055675,0.6081597163625657
0.976,1,1.4447160701470745,0.6298000863936143,0.6071053271170384
0.977,1,1.4361541461996865,0.6264541454587043,0.6060380630123672
0.978,1,1.4278153267710134,0.6232670612330993,0.605023392
0.979,1,1.4194765073423403,0.6200799770074943,0.6040087201176229
0.98,1,1.4111376879136672,0.6168928927818894,0.6029940486702507
0.981,1,1.402766228,0.613688611,0.6019711689138556
0.982,1,1.394607018520017,0.6106241595583831,0.6009955372394585
0.983,1,1.386447809220174,0.6075597077095792,0.6000199055650614
0.984,1,1.3782885999203311,0.6044952558607752,0.5990442738906643
0.985,1,1.3701159082069965,0.6014260658096837,0.5980649421389375
0.986,1,1.3621418992823962,0.5984790345178173,0.5971276982303152
0.987,1,1.354167890357796,0.5955320032259507,0.5961904543216928
0.988,1,1.3461938814331957,0.5925849719340842,0.5952532104130706
0.989,1,1.3382263364660565,0.5896446523199812,0.5943166247776176
0.99,1,1.3304417460867932,0.5868100864600757,0.5934171423271092
0.991,1,1.322657156,0.5839755206001701,0.5925176598766009
0.992,1,1.3148725653282665,0.5811409547402645,0.5916181774260925
0.993,1,1.3071148173059481,0.5783236145747932,0.5907235700072296
0.994,1,1.299522629950425,0.5755968035106371,0.5898612480819612
0.995,1,1.2919304425949016,0.5728699924464813,0.5889989261566926
0.996,1,1.2843382552393783,0.5701431813823252,0.5881366042314241
0.997,1,1.276793414917981,0.567443243,0.587283241
0.998,1,1.2693955126862786,0.5648197085115128,0.5864575033556392
0.999,1,1.2619976104545763,0.5621961743082805,0.5856317660690854
1,1,1.2544722387320717,0.559509336,0.5847829114852399

==> plot_results_csv/DG+limiter_sinusoidal2_1D_250_p_1_q_5_T_10-0.csv <==
x,t_0.0,t_2.0,t_4.5,t_10.0,t_15.0,t_20.0,t_25.0
0,1,0.014718273657399125,0.012949012560440116,0.010234600899099779,0.046998005,0.064988248,0.009419914
0.001,1,0.014638244301116305,0.012863111276003151,0.010174495282786683,0.04692097,0.064008881,0.009363193
0.002,1,0.014558214944833486,0.012777209991566185,0.010114389666473586,0.046843935,0.063029513,0.009306472
0.003,1,0.014478185588550668,0.012691309,0.010054284050160489,0.0467669,0.062050145,0.009249752
0.004,1,0.014395787883396046,0.012602557431745631,0.009992338,0.046688389,0.061025783,0.009191222
0.005,1,0.014319437602719896,0.012521078948229677,0.009935089,0.046613783,0.060116221,0.009137312
0.006,1,0.014243087322043744,0.012439600464713724,0.00987784,0.046539178,0.059206658564024114,0.009083401
0.007,1,0.014166737041367594,0.012358122,0.009820591,0.046464573,0.058297097,0.009029491
0.008,1,0.014088183055769315,0.012274006832415725,0.009761632,0.046388589,0.057346474729017854,0.008973906
0.009,1,0.014015310089141406,0.012196666627256951,0.009707074,0.046316435,0.056500806,0.008922632
0.01,1,0.013942437122513498,0.012119326422098179,0.009652516,0.04624428,0.055655138,0.008871358
0.011,1,0.013869564155885587,0.012041986216939405,0.009597958,0.046172126,0.054809469041862936,0.008820084
0.012,1,0.01379464,0.011962205032953416,0.009541811,0.046098686,0.053926284,0.008767258
0.013,1,0.013725056741574652,0.011888741517871615,0.009489791,0.046028999483622865,0.053139173289354615,0.00871846
0.014,1,0.013655473533757363,0.011815278002789814,0.009437771,0.045959313,0.052352062290282345,0.008669663
0.015,1,0.013585890325940073,0.011741814487708013,0.009385751,0.045889626606773905,0.051564951,0.008620865
0.016,1,0.013514397197340707,0.011666089713381912,0.009332253,0.045818744,0.050743519815915364,0.008570628
0.017,1,0.013447929233484444,0.011596262083433203,0.009282629,0.045751539516787364,0.050010144,0.008524159
0.018,1,0.013381461269628182,0.011526434453484493,0.009233006,0.045684335,0.049276767,0.00847769
0.019,1,0.013314993305771919,0.011456606823535784,0.009183382,0.045617131,0.048543390927774835,0.008431221
0.02,1,0.013246746527099389,0.011384683,0.009132383,0.045548816,0.04777858,0.008383417
0.021,1,0.013183231,0.011318269491850975,0.009085024,0.045484105,0.047094573169738925,0.008339141
0.022,1,0.013119716028158394,0.011251855802794721,0.009037664,0.045419394,0.046410566,0.008294864
0.023,1,0.013056200778687898,0.011185442113738469,0.008990305,0.045354683,0.045726559,0.008250588
0.024,1,0.012991028450890655,0.011117084521771766,0.008941666,0.045288943,0.045013728,0.008205072
0.025,1,0.012930314415365098,0.01105388,0.008896448,0.045226733871933066,0.044375133039244265,0.008162863
0.026,1,0.012869600379839544,0.010990675416633133,0.00885123,0.045164525,0.043736539,0.008120653
0.027,1,0.012808886344313987,0.010927470864063819,0.008806012,0.045102317,0.043097944,0.008078444
0.028,1,0.012746628361451868,0.010862463,0.008759604,0.045039156,0.042432887972720906,0.008035084
0.029,1,0.012688574200960508,0.010802277955451006,0.008716414,0.044979456,0.041836114584397684,0.007994825
0.03,1,0.01263052,0.010742093332436174,0.008673224,0.044919756,0.041239341196074454,0.007954566
0.031,1,0.012572466,0.010681909,0.008630034,0.044860056,0.040642567807751225,0.007914307
0.032,1,0.012512972990369298,0.010620049656972903,0.008585735,0.044799479,0.040021475307814754,0.00787298
0.033,1,0.012457446739248272,0.010562709969808633,0.008544467,0.044742293,0.039463259053576207,0.007834564
0.034,1,0.012401920488127249,0.010505370282644366,0.008503198,0.044685106,0.038905042799337666,0.007796148
0.035,1,0.012346394237006224,0.010448030595480096,0.00846193,0.044627919515801515,0.038346827,0.007757732
0.036,1,0.012290868,0.010390690908315828,0.008420662,0.044570733,0.03778861,0.007719316
0.037,1,0.012236405539850273,0.010334479104704686,0.008380184,0.044515257,0.037243607,0.007681651
0.038,1,0.012183284,0.010279822328902743,0.008340738,0.044460587,0.036720977,0.007644978
0.039,1,0.012130162237295124,0.010225165553100797,0.008301293,0.044405917,0.036198348,0.007608306
0.04,1,0.012075791013425617,0.010169064116469402,0.008260885,0.044350509,0.035655112,0.00757071
0.041,1,0.012024958655448432,0.01011694,0.00822317,0.044298357,0.035165363,0.007535688
0.042,1,0.011974126297471247,0.010064816038074596,0.008185455,0.044246204942338066,0.034675614122296874,0.007500666
0.043,1,0.011923293939494064,0.010012691998877195,0.00814774,0.044194053,0.034185865,0.007465644
0.044,1,0.011872461581516879,0.009960568,0.008110025,0.044141901,0.033696117,0.007430622
0.045,1,0.011822646075302208,0.009909495,0.008073059,0.044091595,0.033217781,0.007396307
0.046,1,0.011773995111467712,0.009859764,0.008036988,0.044041962,0.032758444,0.00736285
0.047,1,0.011725344147633217,0.009810034,0.008000918,0.043992329,0.032299107,0.007329392
0.048,1,0.011675608,0.009759055,0.007964013,0.043942086,0.031822235952446584,0.007295137
0.049,1,0.011629037348461092,0.009711588,0.007929506,0.043894971571354455,0.031391055695522606,0.007263164
0.05,1,0.011582466743264963,0.009664122,0.007895,0.043847857338905866,0.030959875438598627,0.007231191
0.051,1,0.011535896138068834,0.009616655,0.007860493,0.043800743,0.030528695,0.007199218
0.052,1,0.011489325532872706,0.009569188,0.007825987,0.043753629,0.030097514924750667,0.007167245
0.053,1,0.011443729413970264,0.009522705,0.007792192,0.043708481,0.029676231859373427,0.00713594
0.054,1,0.011399144498634361,0.009477382,0.007759174,0.043663885,0.029271147,0.007105377
0.055,1,0.011354559583298458,0.009432059,0.007726156,0.043619289172702594,0.028866061265735755,0.007074814
0.056,1,0.011309032600028808,0.009385657,0.007692414,0.043574198,0.028445998,0.007043562
0.057,1,0.011266344617867963,0.009342366,0.007660815,0.043532119,0.02806512,0.007014339
0.058,1,0.011223656635707117,0.009299075,0.007629216,0.04349004,0.027684242133347813,0.006985117
0.059,1,0.011180969,0.009255784,0.007597617,0.043447961,0.027303364333526866,0.006955894
0.06,1,0.011138280671385425,0.009212493,0.007566018,0.043405881666288774,0.026922486533705915,0.006926672
0.061,1,0.011096528898972141,0.009170125,0.007535096,0.043365877,0.026550222738743377,0.006898083
0.062,1,0.011055654589029379,0.009128762,0.00750485,0.043326313845698045,0.026191822727132073,0.006870137
0.063,1,0.011014780279086615,0.009087398,0.007474603,0.043286750420320166,0.025833422715520773,0.00684219
0.064,1,0.010973088912037932,0.009045101,0.007443728,0.043246797,0.025462178373080804,0.006813646
0.065,1,0.01093395,0.009005568,0.007414773,0.043209748205593576,0.025124669,0.006786915
0.066,1,0.010894811342743149,0.008966035,0.007385817,0.043172699220004274,0.024787160271872916,0.006760183
0.067,1,0.010855672558095757,0.008926502,0.007356861,0.043135650234414964,0.024449651,0.006733452
0.068,1,0.010815773,0.0088861,0.00732732,0.043098260051776936,0.024100231,0.006706165
0.069,1,0.010778296581396424,0.008848307,0.007299598,0.043063724381599236,0.023782155956438355,0.006680593
0.07,1,0.010740819938913466,0.008810513,0.007271875,0.043029188711421536,0.023464081,0.00665502
0.071,1,0.010703343296430513,0.00877272,0.007244152,0.042994653,0.023146005,0.006629447
0.072,1,0.010665866653947555,0.008734926,0.00721643,0.042960117,0.022827929918190513,0.006603874
0.073,1,0.010629275549821729,0.00869798,0.007189341,0.042927799,0.022516893331173828,0.006578891
0.074,1,0.010593392108488246,0.008661842,0.007162797,0.042895776,0.022216912074986883,0.006554424
0.075,1,0.010557508667154766,0.008625704,0.007136253,0.042863752794243336,0.021916930818799942,0.006529957
0.076,1,0.010521625225821283,0.008589565,0.007109709,0.042831729630472576,0.02161695,0.00650549
0.077,1,0.010486612048454866,0.008554252,0.007083787,0.042801967,0.021323559,0.006481601
0.078,1,0.010452257013674537,0.00851969,0.007058371,0.042772456,0.021040439384414814,0.00645819
0.079,1,0.010417901978894206,0.008485128,0.007032954,0.042742945,0.020757319541177818,0.006434779
0.08,1,0.010382935188562717,0.008449867,0.007007067,0.042713224,0.02046465,0.006410924
0.081,1,0.010350047640114041,0.008416807,0.006982731,0.042686225,0.020197256045004018,0.006388523
0.082,1,0.010317160091665365,0.008383747,0.006958395,0.042659226891239396,0.019929862258086056,0.006366123
0.083,1,0.010284272543216691,0.008350687,0.006934059,0.042632228,0.019662468471168093,0.006343722
0.084,1,0.010250816707562662,0.008316977,0.006909285,0.042605059,0.019386187,0.006320908
0.085,1,0.010219339349117593,0.00828535,0.006885984,0.042580573,0.019133472637817596,0.006299475
0.086,1,0.010187861990672523,0.008253723,0.006862683,0.042556088117197535,0.018880758,0.006278041
0.087,1,0.010156384632227455,0.008222096,0.006839382,0.042531603,0.018628044,0.006256607
0.088,1,0.010124907273782386,0.008190469,0.006816081,0.042507118,0.018375329382489213,0.006235174
0.089,1,0.010094258661806311,0.008159607,0.006793366,0.042485013210507794,0.018128049983584645,0.006214282
0.09,1,0.010064137590128535,0.008129348,0.006771058,0.042463043189851064,0.017889049,0.006193775
0.091,1,0.010034017,0.00809909,0.00674875,0.042441073169194335,0.017650048,0.006173267
0.092,1,0.010003895446772982,0.008068831,0.006726442,0.042419103148537605,0.017411047400475072,0.006152759
0.093,1,0.009974591,0.008039319,0.006704709,0.042399551,0.017177150258955415,0.006132784
0.094,1,0.009945775,0.008010368,0.006683355,0.042380099056242806,0.016950971,0.006113164
0.095,1,0.00991696,0.007981417,0.006662,0.042360647,0.016724791730960004,0.006093545
0.096,1,0.009887691,0.007951945,0.006640295,0.042341127,0.016491411073153453,0.006073595
0.097,1,0.009860133,0.007924245,0.006619856,0.042324196986255336,0.016277229,0.006054827
0.098,1,0.009832575,0.007896545,0.006599417,0.042307267,0.016063046834678386,0.00603606
0.099,1,0.009805018,0.007868845,0.006578978,0.042290336501990315,0.015848864715440857,0.006017293
0.1,1,0.00977704,0.007840661,0.006558214,0.042273368640346656,0.015627957347589354,0.005998219
0.101,1,0.009750695,0.007814159,0.006538656,0.042258965,0.015425009696974884,0.005980271
0.102,1,0.00972435,0.007787656,0.006519099,0.042244562,0.015222062046360417,0.005962322
0.103,1,0.009698006,0.007761153,0.006499541,0.042230158,0.015019114395745948,0.005944373
0.104,1,0.009671661,0.007734651,0.006479983,0.042215754908670224,0.014816166745131478,0.005926425
0.105,1,0.009646098,0.007708847,0.006460971,0.042203874915268044,0.014617461502797682,0.00590898
0.106,1,0.009620924,0.007683492,0.006442261,0.042192005,0.014425042,0.005891818
0.107,1,0.00959575,0.007658137,0.006423551,0.042180134194089836,0.014232623,0.005874657
0.108,1,0.009570576,0.007632782,0.006404841,0.042168264,0.014040203699979468,0.005857495
0.109,1,0.009546173,0.007608112,0.006386669,0.04215895,0.013851778187234104,0.005840829
0.11,1,0.00952213,0.007583857,0.006368776,0.042149620754486423,0.013669233111316738,0.005824425
0.111,1,0.009498087,0.007559603,0.006350882,0.042140291,0.013486688035399373,0.005808021
0.112,1,0.009473712,0.007534963,0.006332731,0.042131002,0.013298637162548775,0.005791374
0.113,1,0.009450762,0.007511766,0.006315625,0.042124222,0.01312536,0.0057757
0.114,1,0.009427812,0.007488568,0.00629852,0.042117442,0.012952082285466088,0.005760026
0.115,1,0.009404862,0.00746537,0.006281414,0.042110661750709676,0.012778804846924745,0.005744351
0.116,1,0.009381607,0.007441816,0.00626407,0.042103944,0.012600367924607269,0.005728453
0.117,1,0.009359714,0.007419633,0.006247724,0.042099724,0.012435795343025968,0.005713482
0.118,1,0.009337822,0.007397451,0.006231378,0.042095505,0.012271222761444673,0.005698512
0.119,1,0.00931593,0.007375268,0.006215032,0.042091285,0.012106650179863374,0.005683541
0.12,1,0.009294038,0.007353085,0.006198687,0.042087065,0.011942077598282074,0.00566857
0.121,1,0.00927289,0.007331549,0.006182855,0.0420855,0.011780848192826765,0.005654072
0.122,1,0.009252023,0.007310343,0.006167243,0.042083853,0.011624457952991968,0.00563978
0.123,1,0.009231155,0.007289137,0.006151632,0.042082206029011436,0.011468068,0.005625488
0.124,1,0.009210288,0.007267931,0.00613602,0.042080559,0.011311677473322375,0.005611196
0.125,1,0.009190157,0.00724736,0.006120915,0.042081597871499954,0.011158441409477207,0.00559737
0.126,1,0.009170283,0.007227093,0.006106013,0.042082537331301746,0.011009748071738277,0.005583734
0.127,1,0.009150409,0.007206827,0.006091111,0.042083477,0.010861054733999348,0.005570098
0.128,1,0.009130299,0.007186279,0.006076023,0.042084531403753005,0.010708093153499505,0.005556288
0.129,1,0.00911139,0.007166918,0.006061808,0.042088073,0.010566645,0.005543286
0.13,1,0.00909248,0.007147557,0.006047592,0.042091615,0.010425197749900996,0.005530284
0.131,1,0.009073571,0.007128196,0.006033377,0.042095156295801524,0.01028375,0.005517282
0.132,1,0.009054445,0.007108576,0.00601899,0.042098827,0.010138288,0.00550412
0.133,1,0.009036472,0.007090089,0.00600544,0.042104988,0.010003666577358745,0.005491732
0.134,1,0.009018499,0.007071601,0.00599189,0.04211115,0.009869045,0.005479344
0.135,1,0.009000526,0.007053113,0.00597834,0.042117311,0.009734423,0.005466956
0.136,1,0.008982356,0.007034387,0.005964633,0.042123613025901896,0.009596023,0.005454421
0.137,1,0.008965294,0.007016742,0.005951727,0.042132414,0.009467836,0.005442628
0.138,1,0.008948232,0.006999097,0.005938822,0.042141214,0.00933965,0.005430834
0.139,1,0.00893117,0.006981452,0.005925917,0.042150015,0.009211463,0.005419041
0.14,1,0.008913928,0.006963588,0.005912868,0.042158966,0.009079717,0.005407113
0.141,1,0.008897752,0.006946758,0.005900588,0.042170427460966775,0.008957602,0.005395896
0.142,1,0.008881576,0.006929927,0.005888308,0.042181889,0.008835487,0.005384679
0.143,1,0.008865401,0.006913097,0.005876028,0.04219335,0.008713372,0.005373462
0.144,1,0.008849225,0.006896266,0.005863749,0.042204811766016086,0.008591257,0.005362246
0.145,1,0.00883375,0.006880022,0.005851946,0.042219116,0.008471518,0.005351466
0.146,1,0.008818437,0.006863979,0.005840274,0.042233262,0.008355136,0.005340809
0.147,1,0.008803125,0.006847936,0.005828602,0.042247407837528915,0.008238754,0.005330152
0.148,1,0.008787813,0.006831894,0.00581693,0.042261554,0.008122372,0.005319495
0.149,1,0.008773195,0.006816428,0.005805729,0.042278574,0.008008238,0.00530927
0.15,1,0.008758725,0.006801148,0.005794648,0.04229543,0.007897273,0.005299157
0.151,1,0.008744255,0.006785867,0.005783567,0.042312287,0.007786308,0.005289044
0.152,1,0.008729785,0.006770587,0.005772486,0.042329143,0.007675343,0.005278931
0.153,1,0.008716004,0.006755876,0.005761871,0.042348905792751315,0.007566506,0.005269245
0.154,1,0.008702356,0.006741334,0.005751365,0.042368501,0.007460664,0.005259661
0.155,1,0.008688708,0.006726793,0.005740859,0.042388095476088544,0.007354822,0.005250077
0.156,1,0.00867506,0.006712251,0.005730353,0.04240769,0.00724898,0.005240493
0.157,1,0.008662097,0.006698271,0.005720309,0.042430224,0.007145154,0.005231332
0.158,1,0.008649252,0.006684446,0.005710363,0.042452587925609006,0.007044161,0.005222263
0.159,1,0.008636408,0.006670621,0.005700417,0.042474951889370186,0.006943167,0.005213194
0.16,1,0.008623457,0.006656655,0.005690383,0.042497485,0.006839491,0.005204042
0.161,1,0.008611399,0.006643525,0.005680983,0.042522651,0.006743091,0.005195475
0.162,1,0.00859934,0.006630396,0.005671584,0.042547818,0.00664669,0.005186908
0.163,1,0.008587282,0.006617266,0.005662184,0.042572984,0.006550289,0.005178341
0.164,1,0.008575129,0.006604009,0.005652705,0.042598317,0.006451345,0.0051697
0.165,1,0.00856384,0.006591555,0.005643838,0.042626321,0.006359299,0.005161623
0.166,1,0.008552552,0.006579101,0.005634972,0.042654324764506354,0.006267252,0.005153546
0.167,1,0.008541264,0.006566647,0.005626106,0.042682329,0.006175205,0.005145469
0.168,1,0.008529891,0.006554079,0.005617168,0.042710495,0.006080745,0.005137326
0.169,1,0.008519358,0.006542282,0.005608823,0.042741375,0.00599283,0.005129727
0.17,1,0.008508824,0.006530486,0.005600477,0.042772255,0.005904915,0.005122128
0.171,1,0.008498291,0.00651869,0.005592132,0.042803135540111795,0.005817,0.00511453
0.172,1,0.008487757,0.006506894,0.005583787,0.042834016,0.005729085,0.005106931
0.173,1,0.008477891,0.006495634,0.005575888,0.042867969,0.005642799,0.005099742
0.174,1,0.008468098,0.006484479,0.005568053,0.042901766,0.005558808,0.005092611
0.175,1,0.008458306,0.006473323,0.005560217,0.042935563657500626,0.005474817,0.00508548
0.176,1,0.008448513,0.006462167,0.005552382,0.042969361,0.005390826,0.005078349
0.177,1,0.008439384,0.006451543,0.005544989,0.043006267,0.005308382,0.005071625
0.178,1,0.00843032,0.006441011,0.005537653,0.043043025,0.005228122,0.005064952
0.179,1,0.008421256,0.00643048,0.005530317,0.043079784,0.005147861,0.00505828
0.18,1,0.008412191,0.006419949,0.00552298,0.043116543,0.0050676,0.005051607
0.181,1,0.008403787,0.006409943,0.005516084,0.043156446,0.004988809,0.005045337
0.182,1,0.008395439,0.006400021,0.005509237,0.043196213,0.004912098,0.005039114
0.183,1,0.008387091,0.006390099,0.005502391,0.043235979711135304,0.004835387,0.00503289
0.184,1,0.008378743,0.006380177,0.005495544,0.043275746681701685,0.004758676,0.005026666
0.185,1,0.008371052,0.006370776,0.005489134,0.043318694920936665,0.004683363,0.005020843
0.186,1,0.00836341,0.006361449,0.005482768,0.04336152,0.004610034,0.00501506
0.187,1,0.008355767,0.006352122,0.005476401,0.043404346,0.004536704,0.005009277
0.188,1,0.008348125,0.006342795,0.005470035,0.043447171,0.004463375,0.005003493
0.189,1,0.008341137,0.006333985,0.005464103,0.043493216,0.004391375,0.004998108
0.19,1,0.00833419,0.00632524,0.005458209,0.043539153,0.004321271,0.004992758
0.191,1,0.008327244,0.006316496,0.005452314,0.043585091,0.004251167,0.004987407
0.192,1,0.008320262,0.006307693,0.005446388,0.043631117,0.004179249,0.004982026
0.193,1,0.008314002,0.006299518,0.005440958,0.043680224,0.004112224,0.004977101
0.194,1,0.008307743,0.006291344,0.005435528,0.043729330058366045,0.004045199,0.004972176
0.195,1,0.008301483,0.00628317,0.005430098,0.043778436,0.003978173,0.004967251
0.196,1,0.008295194,0.006274944,0.00542464,0.043827611132590524,0.00390941,0.004962301
0.197,1,0.008289613,0.006267328,0.005419667,0.043879947,0.003845329,0.004957795
0.198,1,0.008284033,0.006259713,0.005414695,0.043932282,0.003781248,0.004953289
0.199,1,0.008278452,0.006252097,0.005409722,0.043984618159092895,0.003717167,0.004948783
0.2,1,0.008272847,0.006244437,0.005404726,0.044036999,0.003651417,0.004944255
0.201,1,0.008267938,0.00623737,0.005400204,0.044092628,0.003590153,0.004940162
0.202,1,0.008263029,0.006230303,0.005395683,0.044148257,0.00352889,0.004936069
0.203,1,0.008258121,0.006223235,0.005391161,0.044203886,0.003467627,0.004931976
0.204,1,0.008253212,0.006216168,0.005386639,0.044259516,0.003406364,0.004927883
0.205,1,0.008248949,0.006209601,0.005382543,0.044318526,0.003346197,0.004924179
0.206,1,0.008244706,0.006203073,0.005378467,0.044377516292672996,0.003287636,0.004920494
0.207,1,0.008240463,0.006196544,0.00537439,0.044436506943450776,0.003229074,0.004916808
0.208,1,0.00823622,0.006190016,0.005370313,0.044495498,0.003170512,0.004913122
0.209,1,0.008232622,0.006183985,0.005366661,0.044557912618994604,0.003112997,0.004909825
0.21,1,0.00822904,0.006177986,0.005363024,0.044620337,0.003057029,0.004906542
0.211,1,0.008225457,0.006171988,0.005359388,0.044682761,0.003001061,0.004903259
0.212,1,0.008221875,0.006165989,0.005355751,0.044745185307937335,0.002945093,0.004899977
0.213,1,0.008218936,0.006160485,0.005352537,0.044811078784784304,0.002890126,0.00489708
0.214,1,0.00821601,0.006155008,0.005349336,0.044877013,0.002836652,0.004894196
0.215,1,0.008213084,0.006149532,0.005346135,0.044942947011873347,0.002783178,0.004891312
0.216,1,0.008210157,0.006144055,0.005342934,0.045008881,0.002729704,0.004888427
0.217,1,0.008207874,0.00613907,0.005340154,0.045078331,0.002677188,0.004885928
0.218,1,0.0082056,0.006134108,0.005337384,0.045147856,0.002626116,0.004883439
0.219,1,0.008203326,0.006129146,0.005334614,0.04521738,0.002575044,0.004880949
0.22,1,0.008201053,0.006124185,0.005331845,0.045286904986028456,0.002523973,0.004878459
0.221,1,0.008199422,0.006119711,0.005329495,0.045359993,0.002473819,0.004876354
0.222,1,0.008197798,0.006115258,0.005327153,0.045433194,0.002425066,0.004874256
0.223,1,0.008196173,0.006110804,0.005324811,0.045506395,0.002376313,0.004872157
0.224,1,0.008194544,0.006106334,0.005322464,0.045579442,0.002326199,0.004870054
0.225,1,0.008193568,0.006102382,0.005320547,0.045656409,0.002279688,0.004868344
0.226,1,0.008192592,0.006098431,0.00531863,0.045733376,0.002233176,0.004866635
0.227,1,0.008191616,0.006094479,0.005316713,0.045810342538823746,0.002186665,0.004864925
0.228,1,0.008190635,0.006090514,0.005314792,0.045887112,0.002138828,0.004863212
0.229,1,0.008190306,0.00608706,0.005313298,0.04596794,0.002094489,0.004861889
0.23,1,0.008189977,0.006083605,0.005311804,0.046048769,0.00205015,0.004860566
0.231,1,0.008189647,0.00608015,0.00531031,0.046129596964216465,0.002005811,0.004859243
0.232,1,0.008189314,0.006076685,0.005308813,0.04621018,0.001960178,0.004857917
0.233,1,0.008189631,0.006073723,0.00530774,0.046294971,0.001917949,0.004856979
0.234,1,0.008189948,0.006070761,0.005306667,0.046379761,0.001875719,0.00485604
0.235,1,0.008190265,0.006067798,0.005305594,0.046464551,0.00183349,0.004855102
0.236,1,0.008190582,0.006064836,0.005304521,0.046549341705684255,0.001791261,0.004854164
0.237,1,0.008191543,0.006062354,0.005303865,0.046637904077113296,0.001749818,0.004853607
0.238,1,0.008192507,0.00605988,0.005303211,0.046726763,0.001709643,0.004853052
0.239,1,0.008193471,0.006057406,0.005302558,0.046815621220656155,0.001669467,0.004852497
0.24,1,0.008194435,0.006054932,0.005301904,0.046904479792427595,0.001629292,0.004851942
0.241,1,0.008196044,0.006052937,0.005301668,0.046997167,0.001589876,0.004851769
0.242,1,0.008197657,0.006050949,0.005301433,0.047090206,0.001551705,0.004851597
0.243,1,0.008199269,0.00604896,0.005301199,0.047183245,0.001513534,0.004851425
0.244,1,0.008200881,0.006046971,0.005300964,0.047276284,0.001475363,0.004851253
0.245,1,0.00820314,0.00604546,0.005301146,0.047373211,0.001437928,0.004851462
0.246,1,0.008205403,0.006043954,0.005301331,0.047470548,0.001401719,0.004851673
0.247,1,0.008207666,0.006042448,0.005301515,0.047567885406785075,0.00136551,0.004851883
0.248,1,0.008209929,0.006040942,0.005301699,0.047665223,0.0013293,0.004852093
0.249,1,0.008212839,0.006039913,0.0053023,0.047766509,0.001293806,0.004852685
0.25,1,0.008215755,0.006038887,0.005302903,0.047868269882161966,0.001259521,0.004853278
0.251,1,0.008218672,0.006037862,0.005303506,0.047970030441059824,0.001225237,0.004853871
0.252,1,0.008221588,0.006036836,0.005304109,0.048071790999957675,0.001190953,0.004854464
0.253,1,0.008225154,0.006036287,0.00530513,0.048177564,0.001157365,0.004855439
0.254,1,0.008228728,0.00603574,0.005306152,0.04828388,0.001124975,0.004856416
0.255,1,0.008232302,0.006035194,0.005307175,0.048390195,0.001092586,0.004857392
0.256,1,0.008235865,0.006034644,0.005308195,0.048495896,0.001059005,0.004858366
0.257,1,0.008240101,0.006034576,0.005309639,0.048606904258788546,0.001028488,0.004859727
0.258,1,0.008244337,0.006034508,0.005311083,0.048717913,0.00099797,0.004861088
0.259,1,0.008248573,0.00603444,0.005312527,0.048828922,0.000967452,0.004862449
0.26,1,0.008252794,0.006034369,0.005313967,0.048939238,0.000935746,0.004863807
0.261,1,0.008257698,0.006034779,0.005315834,0.049055086,0.000907082,0.004865554
0.262,1,0.008262602,0.00603519,0.005317701,0.049170934861320625,0.000878418,0.004867302
0.263,1,0.008267505,0.0060356,0.005319569,0.049286783,0.000849754,0.004869049
0.264,1,0.008272391,0.006036006,0.00532143,0.049401856473959234,0.000819902,0.004870791
0.265,1,0.008277968,0.006036895,0.005323723,0.049522698785345015,0.000793081,0.004872927
0.266,1,0.008283546,0.006037784,0.005326016,0.049643541,0.000766261,0.004875063
0.267,1,0.008289124,0.006038673,0.005328308,0.049764383,0.00073944,0.004877199
0.268,1,0.008294679,0.006039557,0.005330593,0.049884362,0.000711427,0.004879328
0.269,1,0.008300938,0.006040926,0.005333315,0.050010361,0.000686446,0.004881855
0.27,1,0.008307197,0.006042295,0.005336036,0.05013636,0.000661464,0.004884381
0.271,1,0.008313456,0.006043663,0.005338758,0.050262358829348035,0.000636483,0.004886908
0.272,1,0.008319687,0.006045026,0.005341469,0.050387399805171026,0.0006103,0.004889426
0.273,1,0.008326636,0.006046876,0.005344622,0.050518727,0.000587161,0.004892347
0.274,1,0.008333585,0.006048726,0.005347776,0.050650053904897976,0.000564021,0.004895268
0.275,1,0.008340533,0.006050576,0.00535093,0.050781381,0.000540882,0.00489819
0.276,1,0.008347449,0.006052418,0.00535407,0.050911649534641654,0.000516528,0.004901099
0.277,1,0.008355096,0.006054751,0.00535766,0.051048486,0.00049524,0.004904419
0.278,1,0.008362744,0.006057085,0.00536125,0.051185321814831264,0.000473952,0.004907738
0.279,1,0.008370391,0.006059419,0.00536484,0.051322158,0.000452665,0.004911057
0.28,1,0.008377999,0.006061742,0.005368413,0.051457828,0.000430144,0.004914362
0.281,1,0.008386355,0.006064562,0.005372444,0.051600364603921846,0.000410726,0.004918083
0.282,1,0.008394711,0.006067383,0.005376475,0.051742901,0.000391307,0.004921804
0.283,1,0.008403067,0.006070203,0.005380506,0.051885436816079836,0.000371888,0.004925525
0.284,1,0.008411424,0.006073023,0.005384537,0.052027973,0.000352469,0.004929246
0.285,1,0.008420453,0.006076321,0.005388995,0.052175131,0.000333688,0.004933357
0.286,1,0.008429529,0.006079631,0.005393472,0.052323568,0.000316162,0.004937485
0.287,1,0.008438606,0.006082941,0.005397949,0.052472006,0.000298637,0.004941614
0.288,1,0.008447682,0.006086252,0.005402426,0.052620443,0.000281111,0.004945742
0.289,1,0.008457436,0.00609004,0.005407332,0.052773593,0.000264228,0.004950261
0.29,1,0.008467244,0.006093845,0.005412262,0.052928144,0.000248628,0.004954802
0.291,1,0.008477053,0.00609765,0.005417191,0.053082696,0.000233028,0.004959342
0.292,1,0.008486861,0.006101455,0.005422121,0.053237247,0.000217428,0.004963882
0.293,1,0.008497352,0.006105738,0.005427481,0.053396606,0.00020248,0.004968816
0.294,1,0.008507905,0.006110042,0.005432869,0.053557495379621865,0.000188846,0.004973774
0.295,1,0.008518459,0.006114346,0.005438257,0.053718384849473444,0.000175212,0.004978732
0.296,1,0.008529013,0.00611865,0.005443645,0.053879274,0.000161579,0.004983691
0.297,1,0.008540254,0.006123434,0.005449466,0.05404507,0.000148608,0.004989044
0.298,1,0.008551567,0.006128243,0.005455321,0.054212534777186655,0.00013699,0.004994427
0.299,1,0.00856288,0.006133051,0.005461175,0.054379999198503906,0.000125373,0.00499981
0.3,1,0.008574194,0.00613786,0.005467029,0.054547464,0.000113755,0.005005193
0.301,1,0.0085862,0.006143151,0.005473318,0.054719938,0.000102816,0.005010973
0.302,1,0.008598288,0.00614847,0.005479646,0.054894227,9.327088257757472e-5,0.005016788
0.303,1,0.008610376,0.006153789,0.005485974,0.055068517,8.372537875846952e-5,0.005022602
0.304,1,0.008622465,0.006159108,0.005492302,0.055242806,7.417987493936432e-5,0.005028416
0.305,1,0.008635251,0.006164912,0.005499068,0.055422214,6.533579042545714e-5,0.00503463
0.306,1,0.008648131,0.006170748,0.005505878,0.055603592,5.791771211528485e-5,0.005040884
0.307,1,0.008661011,0.006176585,0.005512688,0.055784971,5.049963380511258e-5,0.005047137
0.308,1,0.008673891,0.006182422,0.005519499,0.055966349,4.3081555494940306e-5,0.00505339
0.309,1,0.008687476,0.006188745,0.00552675,0.056152958789075585,3.639232766566391e-5,0.005060047
0.31,1,0.008701165,0.006195107,0.005534051,0.056341706,3.113025037422979e-5,0.005066747
0.311,1,0.008714854,0.006201469,0.005541353,0.056530452,2.5868173082795665e-5,0.005073448
0.312,1,0.008728544,0.006207831,0.005548655,0.056719199,2.060609579136154e-5,0.005080149
0.313,1,0.008742944,0.006214682,0.0055564,0.056913295,1.6095638851115493e-5,0.005087255
0.314,1,0.008757462,0.006221577,0.005564203,0.057109705,1.2940864726583153e-5,0.005094412
0.315,1,0.00877198,0.006228473,0.005572007,0.057306115,9.786090602050812e-6,0.005101569
0.316,1,0.008786498,0.006235369,0.00557981,0.057502525,6.631316477518473e-6,0.005108726
0.317,1,0.008801734,0.006242755,0.00558806,0.057704407,4.220395748425393e-6,0.005116292
0.318,1,0.008817101,0.006250193,0.005596375,0.057908792584591876,2.984769131870136e-6,0.005123915
0.319,1,0.008832467,0.006257631,0.005604691,0.058113178,1.7491425153148795e-6,0.005131538
0.32,1,0.008847689,0.00626501,0.005612933,0.058314859,1.4406011490783707e-7,0.005139096
0.321,1,0.008863927,0.006273001,0.005621772,0.05852755,1.0804508620587778e-7,0.005147195
0.322,1,0.008880164,0.006280991,0.005630611,0.058740240055736845,7.203005750391847e-8,0.005155294
0.323,1,0.008896402,0.006288982,0.00563945,0.058952930406803584,3.601502880195918e-8,0.005163393
0.324,1,0.008912479,0.006296906,0.005648208,0.059162703,1.0e-15,0.005171421
0.325,1,0.00892961,0.00630546,0.005657583,0.059384048,1.0e-15,0.005180007
0.326,1,0.008946742,0.006314013,0.005666957,0.059605392,1.0e-15,0.005188593
0.327,1,0.008963874,0.006322567,0.005676332,0.059826737034378706,1.0e-15,0.00519718
0.328,1,0.008980828,0.006331045,0.005685617,0.060044936174233024,4.19575424674327e-9,0.005205686
0.329,1,0.008998879,0.006340174,0.005695541,0.060275305,4.202327811972754e-9,0.005214772
0.33,1,0.00901693,0.006349302,0.005705465,0.060505673,4.208901377202237e-9,0.005223857
0.331,1,0.009034981,0.00635843,0.005715389,0.060736042,4.215474942431721e-9,0.005232942
0.332,1,0.009052836,0.006367474,0.005725213,0.060963022,4.534796440988188e-9,0.005241939
0.333,1,0.009071832,0.006377189,0.0057357,0.061202806,4.595336594370942e-9,0.005251536
0.334,1,0.009090829,0.006386904,0.005746188,0.06144259,4.655876747753695e-9,0.005261134
0.335,1,0.009109825,0.006396619,0.005756675,0.061682373,4.716416901136449e-9,0.005270731
0.336,1,0.009128607,0.006406241,0.005767052,0.06191851,4.791925390141099e-9,0.00528023
0.337,1,0.009148577,0.006416556,0.005778118,0.062168124,4.747392683990588e-9,0.005290352
0.338,1,0.009168547,0.006426872,0.005789184,0.062417738,4.702859977840077e-9,0.005300475
0.339,1,0.009188517,0.006437187,0.005800249,0.062667352,4.658327271689565e-9,0.005310597
0.34,1,0.009208253,0.006447398,0.005811194,0.062913042,4.607929789908636e-9,0.005320611
0.341,1,0.009229226,0.006458328,0.005822854,0.063172926,4.555907881406391e-9,0.005331273
0.342,1,0.0092502,0.006469258,0.005834514,0.06343281,4.503885972904146e-9,0.005341935
0.343,1,0.009271173,0.006480187,0.005846174,0.063692694,4.4518640644019015e-9,0.005352597
0.344,1,0.009292147,0.006491117,0.005857834,0.063952578,4.399842155899659e-9,0.005363259
0.345,1,0.0093139,0.006502561,0.005869972,0.06421898,4.352272699453622e-9,0.005374357
0.346,1,0.00933591,0.006514121,0.005882244,0.0644896,4.311029026800062e-9,0.005385574
0.347,1,0.009357919,0.00652568,0.005894516,0.06476022,4.269785354146501e-9,0.005396791
0.348,1,0.009379928,0.00653724,0.005906787,0.06503084,4.22854168149294e-9,0.005408008
0.349,1,0.009402728,0.006549318,0.005919543,0.065308159,4.190943604430439e-9,0.005419666
0.35,1,0.009425807,0.006561523,0.005932444,0.06559001,4.150967670950382e-9,0.005431454
0.351,1,0.009448885,0.006573728,0.005945345,0.065871862,4.110991737470325e-9,0.005443242
0.352,1,0.009471964,0.006585934,0.005958247,0.066153713,4.0710158039902686e-9,0.00545503
0.353,1,0.009495845,0.006598663,0.005971638,0.066442453,4.03030119079554e-9,0.005467264
0.354,1,0.009520029,0.006611531,0.005985188,0.066736061,3.985819513974282e-9,0.00547964
0.355,1,0.009544213,0.0066244,0.005998739,0.067029669,3.941337837153025e-9,0.005492017
0.356,1,0.009568398,0.006637268,0.00601229,0.067323277,3.896856160331768e-9,0.005504393
0.357,1,0.009593396,0.006650665,0.006026336,0.067623973,3.850506361610987e-9,0.005517221
0.358,1,0.009618724,0.006664216,0.006040556,0.067929896,3.800547268861047e-9,0.005530205
0.359,1,0.009644052,0.006677766,0.006054777,0.068235819,3.750588176111108e-9,0.005543188
0.36,1,0.00966938,0.006691316,0.006068997,0.068541742,3.700629083361169e-9,0.005556171
0.361,1,0.009695535,0.0067054,0.006083719,0.068854963,3.6485301247459034e-9,0.005569612
0.362,1,0.009722048,0.006719652,0.006098631,0.069173795,3.594290298528672e-9,0.005583222
0.363,1,0.009748561,0.006733903,0.006113543,0.069492626,3.5400504723114406e-9,0.005596831
0.364,1,0.009775073,0.006748155,0.006128455,0.069811458,3.485810646094209e-9,0.005610441
0.365,1,0.009802426,0.006762946,0.006143876,0.070137808,3.429611937128528e-9,0.005624514
0.366,1,0.009830166,0.00677792,0.006159503,0.07047018,3.3745715083012413e-9,0.005638771
0.367,1,0.009857907,0.006792894,0.00617513,0.070802551,3.3195310794739544e-9,0.005653028
0.368,1,0.009885648,0.006807868,0.006190758,0.071134922,3.2644906506466674e-9,0.005667285
0.369,1,0.009914242,0.006823388,0.006206901,0.071475045,3.208435027002956e-9,0.005682012
0.37,1,0.009943256,0.006839106,0.006223267,0.071821628,3.1594361617330843e-9,0.005696938
0.371,1,0.00997227,0.006854825,0.006239634,0.072168211,3.1104372964632125e-9,0.005711864
0.372,1,0.010001284819238001,0.006870543,0.006256001,0.072514793,3.0614384311933408e-9,0.00572679
0.373,1,0.010031167374021498,0.006886814,0.006272891,0.072869374,3.0135105432999215e-9,0.005742192
0.374,1,0.010061504247613536,0.006903301,0.006290024,0.073230883,2.9818661329308445e-9,0.005757811
0.375,1,0.010091841121205572,0.006919787,0.006307157,0.073592393,2.950221722561768e-9,0.00577343
0.376,1,0.010122177994797608,0.006936274,0.00632429,0.073953902,2.9185773121926915e-9,0.005789048
0.377,1,0.010153399,0.00695332,0.006341954,0.074323669,2.891518931459127e-9,0.005805151
0.378,1,0.01018511,0.0069706,0.006359881,0.074700868,2.894220676007806e-9,0.005821487
0.379,1,0.010216821078394198,0.00698788,0.006377808,0.075078066,2.896922420556485e-9,0.005837823
0.38,1,0.010248532341681897,0.007005161,0.006395734,0.075455265,2.899624165105164e-9,0.005854159
0.381,1,0.010281143575702575,0.007023006,0.006414201,0.075840995,2.9121020492936582e-9,0.005870986
0.382,1,0.010314284348850117,0.007041107,0.006432952,0.076234696,2.973670826948195e-9,0.005888066
0.383,1,0.010347425121997659,0.007059207,0.006451702,0.076628397,3.0352396046027314e-9,0.005905145
0.384,1,0.010379994903329085,0.007077032,0.006470146,0.077013549,3.019828843796345e-9,0.005921952
0.385,1,0.010414623787395978,0.007095981,0.006489752,0.07742462,3.1755607662608074e-9,0.005939804
0.386,1,0.010449252671462872,0.00711493,0.006509357,0.07783569,3.3312926887252698e-9,0.005957655
0.387,1,0.010483881555529767,0.007133879,0.006528963,0.07824676,3.4870246111897317e-9,0.005975507
0.388,1,0.010517895,0.00715253,0.006548238,0.078648663,3.525361447765433e-9,0.005993064
0.389,1,0.010554074501110945,0.007172358,0.006568732,0.079078029,3.826366208397977e-9,0.006011717
0.39,1,0.010590254,0.007192186,0.006589227,0.079507396,4.12737096903052e-9,0.00603037
0.391,1,0.010626433131890755,0.007212014,0.006609721,0.079936762,4.428375729663064e-9,0.006049023
0.392,1,0.010661949915863245,0.007231519,0.006629859,0.080356296,4.553527165415715e-9,0.006067358
0.393,1,0.010699745961195236,0.007252258,0.006651277,0.080804948,5.0738755508068804e-9,0.006086844
0.394,1,0.010737542,0.007272996,0.006672696,0.081253601,5.594223936198046e-9,0.00610633
0.395,1,0.010775338,0.007293735,0.006694115,0.081702254,6.114572321589214e-9,0.006125816
0.396,1,0.010812421048449851,0.007314126,0.006715149,0.082140358,6.375034751469333e-9,0.00614496
0.397,1,0.010851904381817773,0.007335809,0.00673753,0.082609356,7.2216000619398e-9,0.006165313
0.398,1,0.010891388,0.007357493,0.006759912,0.083078353,8.068165372410267e-9,0.006185665
0.399,1,0.010930871048553613,0.007379176,0.006782293,0.083547351,8.914730682880735e-9,0.006206018
0.4,1,0.010969587,0.007400484,0.00680426,0.084005032,9.381720818562146e-9,0.006226002
0.401,1,0.011010833,0.007423149,0.006827643,0.084495508,1.0707493588599181e-8,0.006247257
0.402,1,0.011052078821396197,0.007445814,0.006851027,0.084985984,1.2033266358636216e-8,0.006268511
0.403,1,0.011093324566200227,0.007468478,0.00687441,0.08547646,1.3359039128673251e-8,0.006289766
0.404,1,0.011133745509136808,0.007490738,0.006897348,0.085954793,1.413673079526632e-8,0.006310624
0.405,1,0.011176833686917041,0.007514422,0.006921777,0.086467961,1.615841631201606e-8,0.006332818
0.406,1,0.011219921864697273,0.007538106,0.006946206,0.08698113,1.81801018287658e-8,0.006355013
0.407,1,0.011263010042477505,0.00756179,0.006970635,0.087494298,2.0201787345515432e-8,0.006377207
0.408,1,0.011306098220257736,0.007585473,0.006995064,0.088007467,2.2223472862265172e-8,0.006399402
0.409,1,0.011350227518799194,0.007609782,0.007020105,0.088531595,2.4461997553545673e-8,0.00642215
0.41,1,0.011395243411777589,0.007634526,0.007045625,0.089068758,2.748271716253331e-8,0.006445325
0.411,1,0.011440259304755982,0.00765927,0.007071145,0.08960592,3.050343677152095e-8,0.006468499
0.412,1,0.011485275197734377,0.007684014,0.007096665,0.090143083,3.352415638050859e-8,0.006491673
0.413,1,0.011531356999038227,0.007709392,0.00712281,0.090691643,3.6859196179087556e-8,0.006515413
0.414,1,0.011578391545387047,0.00773524,0.007149469,0.091254196,4.129718202421674e-8,0.00653961
0.415,1,0.011625426091735867,0.007761087,0.007176129,0.091816748,4.5735167869345935e-8,0.006563807
0.416,1,0.011672460638084685,0.007786935,0.007202788,0.092379301,5.0173153714475124e-8,0.006588004
0.417,1,0.011720587262904678,0.007813427,0.007230086,0.092953717,5.506115447068683e-8,0.006612778
0.418,1,0.011769737488111685,0.007840424,0.007257936,0.09354316,6.148540054036313e-8,0.006638044
0.419,1,0.011818888,0.007867421,0.007285787,0.094132603,6.790964661003942e-8,0.006663309
0.42,1,0.011868037938525696,0.007894418,0.007313638,0.094722047,7.433389267971571e-8,0.006688574
0.421,1,0.011918307886860092,0.007922072,0.007342141,0.095323849,8.139422087380909e-8,0.006714428
0.422,1,0.011969677,0.007950268,0.007371238,0.095941794,9.056808682267964e-8,0.00674081
0.423,1,0.012021046863057586,0.007978463,0.007400335,0.09655974,9.97419527715502e-8,0.006767192
0.424,1,0.012072416351156332,0.008006659,0.007429433,0.097177685,1.0891581872042075e-7,0.006793574
0.425,1,0.012124934781468488,0.008035523,0.007459196,0.097808518,1.1897712775733648e-7,0.006820557
0.426,1,0.012178634190352942,0.008064969,0.007489599,0.098456701,1.3191090821367976e-7,0.006848107
0.427,1,0.012232333599237399,0.008094415,0.007520002,0.099104883,1.4484468867002308e-7,0.006875657
0.428,1,0.012286033008121856,0.008123861,0.007550404,0.099753065,1.577784691263664e-7,0.006903207
0.429,1,0.012340912261462337,0.008153988,0.007581489,0.10041469968587396,1.7193437365595093e-7,0.006931372
0.43,1,0.012397059887016698,0.00818474,0.007613259,0.10109498657899968,1.8994789905794047e-7,0.006960145
0.431,1,0.012453207512571061,0.008215493,0.00764503,0.1017752734721254,2.0796142445993e-7,0.006988917
0.432,1,0.012509355138125424,0.008246245,0.007676801,0.10245556036525112,2.2597494986191956e-7,0.00701769
0.433,1,0.012566715311984146,0.008277691,0.007709269,0.10314990267903267,2.456500938877338e-7,0.007047092
0.434,1,0.012625437706339861,0.008309809,0.007742475,0.1038643076598724,2.7044654668945174e-7,0.007077146
0.435,1,0.012684160100695578,0.008341926,0.007775681,0.10457871264071214,2.952429994911698e-7,0.0071072
0.436,1,0.012742882495051296,0.008374044,0.007808886,0.10529311762155188,3.200394522928877e-7,0.007137254
0.437,1,0.012802852072362772,0.008406869,0.007842807,0.10602222312647265,3.4706719746944736e-7,0.007167952
0.438,1,0.012864284722256323,0.008440414,0.007877519,0.1067729187765922,3.808195054585441e-7,0.00719935
0.439,1,0.012925717372149871,0.00847396,0.007912232,0.10752361442671175,4.1457181344764076e-7,0.007230748
0.44,1,0.012987150022043424,0.008507506,0.007946944,0.1082743100768313,4.4832412143673755e-7,0.007262146
0.441,1,0.013049866561444908,0.008541773,0.00798239,0.1090403970315738,4.850372771400938e-7,0.007294203
0.442,1,0.013114154633404145,0.008576814,0.008018685,0.10982973005707755,5.304886800798104e-7,0.007327011
0.443,1,0.013178443,0.008611855,0.00805498,0.11061906308258133,5.75940083019527e-7,0.007359819
0.444,1,0.013242730777322615,0.008646896,0.008091275,0.11140839610808509,6.213914859592436e-7,0.007392627
0.445,1,0.013308341671536926,0.008682674,0.008128323,0.11221386095870703,6.707277551745008e-7,0.00742611
0.446,1,0.013375640831485066,0.008719281,0.008166284,0.11304436882694262,7.313084402956228e-7,0.0074604
0.447,1,0.013442939991433204,0.008755889,0.008204244,0.1138748766951782,7.918891254167446e-7,0.007494689
0.448,1,0.013508425145625955,0.008791606,0.008241225,0.1146783895829555,8.38131870236048e-7,0.007528114
0.449,1,0.013578902,0.008829857,0.008280937,0.11555281901261502,9.180939472030257e-7,0.00756396
0.45,1,0.013649379777330004,0.008868108,0.00832065,0.11642724844227458,9.980560241700033e-7,0.007599807
0.451,1,0.013719857093182028,0.008906358,0.008360362,0.1173016778719341,1.078018101136981e-6,0.007635653
0.452,1,0.013788384846375741,0.008943654,0.008399023,0.1181469897441784,1.1398517063623404e-6,0.007670572
0.453,1,0.013862219783331527,0.008983629,0.008440583,0.11906831728471212,1.2444252522692773e-6,0.007708057
0.454,1,0.013936054720287312,0.009023605,0.008482142,0.11998964482524585,1.3489987981762144e-6,0.007745542
0.455,1,0.014009889657243098,0.00906358,0.008523701,0.12091097236577958,1.4535723440831515e-6,0.007783026
0.456,1,0.014081628762192435,0.009102531,0.00856413,0.12180087174734253,1.5354030867031101e-6,0.007819516
0.457,1,0.014159014281728426,0.009144318,0.008607636,0.12277232671742175,1.670976545229657e-6,0.007858726
0.458,1,0.0142364,0.009186104,0.008651143,0.12374378168750094,1.8065500037562037e-6,0.007897936
0.459,1,0.014313785320800413,0.009227891,0.008694649,0.12471523665758016,1.942123462282751e-6,0.007937146
0.46,1,0.014388917035062766,0.009268579,0.008736942,0.12565274538013485,2.0493692154331215e-6,0.007975288
0.461,1,0.014470060810116843,0.009312271,0.008782503,0.12667783547411812,2.223698092207897e-6,0.008016316
0.462,1,0.014551205,0.009355963,0.008828064,0.12770292556810142,2.3980269689826727e-6,0.008057343
0.463,1,0.014632348360224997,0.009399655,0.008873626,0.1287280156620847,2.572355845757448e-6,0.008098371
0.464,1,0.014711067553617509,0.009442167,0.008917883,0.12971641214355095,2.711631399290571e-6,0.008138254
0.465,1,0.014796193314182977,0.009487864,0.008965616,0.1307989520604724,2.9340799742051243e-6,0.008181199
0.466,1,0.014881319074748444,0.00953356,0.009013349,0.13188149197739385,3.156528549119678e-6,0.008224144
0.467,1,0.014966444835313912,0.009579256,0.009061081,0.13296403189431533,3.3789771240342318e-6,0.00826709
0.468,1,0.015048961214302525,0.009623687,0.009107413,0.13400687712422318,3.558308452149393e-6,0.008308806
0.469,1,0.015138310239635936,0.009671495,0.009157441,0.13515102062686452,3.840130155960058e-6,0.008353776
0.47,1,0.015227659264969351,0.009719302,0.00920747,0.13629516412950593,4.121951859770738e-6,0.008398746
0.471,1,0.015317008290302766,0.00976711,0.009257499,0.1374393076321473,4.403773563581418e-6,0.008443716
0.472,1,0.015406357315636185,0.009814917,0.009307528,0.1385834511347887,4.685595267392099e-6,0.008488686
0.473,1,0.015497380529556343,0.009863592,0.00935848,0.13975075009558383,4.9875090884654734e-6,0.008534475
0.474,1,0.015591213305506325,0.009913626,0.009410939,0.14096102596906773,5.3421723080642875e-6,0.008581584
0.475,1,0.015685046081456308,0.009963659,0.009463399,0.14217130184255167,5.696835527663102e-6,0.008628693
0.476,1,0.015778879,0.010013692036485666,0.009515858,0.1433815777160356,6.051498747261916e-6,0.008675802
0.477,1,0.015874450285778923,0.010064615982022601,0.009569272,0.14461635900626732,6.430848258903347e-6,0.008723756
0.478,1,0.015973048348415106,0.010116997656416226,0.009624306,0.14589771145793837,6.874415708768864e-6,0.008773127
0.479,1,0.016071646411051285,0.010169379,0.009679341,0.14717906390960941,7.317983158634381e-6,0.008822499
0.48,1,0.016170244473687465,0.010221761005203472,0.009734375,0.14846041636128046,7.761550608499898e-6,0.008871871
0.481,1,0.016270650179538486,0.010275058,0.009790397,0.14976773826497697,8.235285672103703e-6,0.008922114
0.482,1,0.016374318169366735,0.010329919501221746,0.009848163,0.15112557239206523,8.7868571978541e-6,0.00897388
0.483,1,0.016477986159194984,0.010384781464682843,0.009905929,0.15248340651915349,9.338428723604497e-6,0.009025647
0.484,1,0.016581654,0.010439643,0.009963694,0.15384124064624174,9.890000249354895e-6,0.009077414
0.485,1,0.016687203709121204,0.010495446,0.010022482796633847,0.15522663432434713,1.0478258272708006e-5,0.00913008
0.486,1,0.016796271663793442,0.010552929627517669,0.010083148594083765,0.1566668673753822,1.116048917655636e-5,0.009184384
0.487,1,0.016905339618465683,0.010610413549692579,0.010143814391533681,0.1581071004264173,1.184272008040471e-5,0.009238688
0.488,1,0.017014408,0.010667897471867485,0.010204480188983598,0.15954733347745234,1.2524950984253062e-5,0.009292993
0.489,1,0.017125436,0.010726348597072183,0.010266205763117046,0.16101685572383087,1.325160037301972e-5,0.009348227
0.49,1,0.017240262334510377,0.010786606885505345,0.010329953740319957,0.16254597499681242,1.4091310252704878e-5,0.009405222
0.491,1,0.017355088252169238,0.010846865173938505,0.010393701717522867,0.16407509426979397,1.4931020132390038e-5,0.009462218
0.492,1,0.017469914169828096,0.010907123462371668,0.010457449694725778,0.16560421354277552,1.5770730012075197e-5,0.009519213
0.493,1,0.017586786194791634,0.010968377377165465,0.010522297287309735,0.16716450639163508,1.666400898327574e-5,0.009577171
0.494,1,0.017707758905147433,0.011031574156623876,0.010589324637594585,0.16878963474999545,1.7692899876584387e-5,0.009637023
0.495,1,0.017828731615503225,0.011094770936082285,0.010656351987879436,0.1704147631083558,1.8721790769893034e-5,0.009696876
0.496,1,0.017949704325859024,0.011157967715540697,0.010723379338164283,0.1720398914667162,1.975068166320168e-5,0.009756728
0.497,1,0.018072814828501087,0.011222190188124752,0.010791548901920498,0.1736982496673138,2.0843952446594514e-5,0.009817577
0.498,1,0.018200357,0.011288502,0.010862069281727829,0.17542721981786852,2.209946002288349e-5,0.009880465
0.499,1,0.0183279,0.011354814585599749,0.010932589661535158,0.17715618996842328,2.3354967599172468e-5,0.009943354
0.5,1,0.018455441986678017,0.011421126784337246,0.01100311,0.17888516011897806,2.461047517546144e-5,0.010006242026944095
0.501,1,0.018585221,0.011488496505865265,0.011074818239200293,0.1806496076629189,2.594311896972694e-5,0.010070162431361022
0.502,1,0.018719793571875025,0.011558115062439431,0.011149063,0.18249104653333398,2.7469426871888624e-5,0.010136280156156642
0.503,1,0.018854366192091732,0.011627733619013597,0.011223308627252869,0.18433248540374905,2.899573477405031e-5,0.010202397880952263
0.504,1,0.018988938812308436,0.011697352175587762,0.011297553821279156,0.1861739242741641,3.052204267621199e-5,0.010268515605747881
0.505,1,0.019125854611965108,0.011768062,0.011373035719295408,0.18805330136148274,3.214052756998267e-5,0.010335703762352566
0.506,1,0.019267959780683977,0.011841193184428866,0.011451257506106304,0.19001672614443693,3.398978305026544e-5,0.01040526
0.507,1,0.019410064949402853,0.011914324390677244,0.011529479,0.19198015092739118,3.583903853054821e-5,0.010474816191469375
0.508,1,0.01955217,0.011987456,0.011607701079728095,0.19394357571034537,3.7688294010830976e-5,0.010544372406027777
0.509,1,0.019696734,0.012061713809123499,0.011687212044199815,0.19594763777926938,3.9647456682953906e-5,0.01061504
0.51,1,0.019846920074998144,0.012138580807230574,0.011769684290369665,0.19804356548396318,4.188123566507331e-5,0.010688261
0.511,1,0.019997106,0.012215447805337648,0.011852156536539517,0.20013949318865698,4.411501464719271e-5,0.010761482674343036
0.512,1,0.020141195,0.012289502306901949,0.011931425594783766,0.20213487894487725,4.6022304328203094e-5,0.010831948180448801
0.513,1,0.020300062382234613,0.012370346761205527,0.012018446610117871,0.20437495162303987,4.8713386275632465e-5,0.010909080389147566
0.514,1,0.020458930249987534,0.012451191215509106,0.012105468,0.2066150243012025,5.140446822306183e-5,0.010986213
0.515,1,0.020617798117740456,0.012532035669812685,0.012192488640786085,0.2088550969793651,5.40955501704912e-5,0.011063344806545097
0.516,1,0.020770045,0.012609845890840627,0.012276041777437185,0.21098498198838853,5.6398671161885716e-5,0.011137500905659665
0.517,1,0.020938252247021238,0.012694929858209886,0.012367936969148488,0.21338211019277498,5.9633199036499945e-5,0.011218810859332391
0.518,1,0.021106459318558105,0.012780013825579143,0.012459832160859791,0.21577923839716137,6.286772691111417e-5,0.011300120813005117
0.519,1,0.021274666390094975,0.012865098,0.012551727352571096,0.21817636660154782,6.610225478572839e-5,0.011381430766677844
0.52,1,0.021435677684936864,0.012946905857830043,0.012639864622578066,0.22045256435714006,6.887582802650303e-5,0.011459524
0.521,1,0.021613946,0.013036513884186808,0.012736989492587341,0.22302109185962743,7.275594670242503e-5,0.011545302
0.522,1,0.021792214082079493,0.013126121910543572,0.012834114,0.22558961936211477,7.663606537834701e-5,0.011631079871333829
0.523,1,0.021970482,0.013215729936900338,0.012931239232605895,0.22815814686460217,8.051618405426902e-5,0.011716857704364519
0.524,1,0.022140921,0.013301798,0.013024287876472147,0.23059375698372442,8.384847259658509e-5,0.011799156
0.525,1,0.022330043983046867,0.013396239789191165,0.013127031413483484,0.23334965034475108,8.849556096104086e-5,0.011889717885049712
0.526,1,0.022519167072053675,0.013490681,0.013229774950494823,0.23610554370577777,9.314264932549663e-5,0.011980279447401244
0.527,1,0.022708290161060483,0.013585122739107034,0.013332518487506162,0.23886143706680446,9.77897376899524e-5,0.012070841009752776
0.528,1,0.022888883773151736,0.013675736323189228,0.013430835929277452,0.24147101204419846,0.000101785,0.012157635909921504
0.529,1,0.023089736,0.013775348129983508,0.013539624,0.24443207930680405,0.000107344,0.012253325514337946
0.53,1,0.023290588401678115,0.013874959936777786,0.013648412983120448,0.24739314656940964,0.000112903,0.012349015118754386
0.531,1,0.023491441,0.013974571743572067,0.013757201510041946,0.2503542138320153,0.000118461,0.012444704723170828
0.532,1,0.023682989282849367,0.014070040190729228,0.013861178748670865,0.253153951,0.000123244,0.012536312699837956
0.533,1,0.023896536,0.014175189694761343,0.013976480296612939,0.25634009450082285,0.000129887,0.012637506215703899
0.534,1,0.024110082,0.014280339,0.014091781844555012,0.2595262381075147,0.00013653,0.012738699731569842
0.535,1,0.024323628606336106,0.014385488702825577,0.014207083392497086,0.2627123817142065,0.000143173,0.012839893247435785
0.536,1,0.024527013123104048,0.014486149,0.014317148846657293,0.2657203440741015,0.000148892,0.012936659518046897
0.537,1,0.024754321,0.014597237485660431,0.014439478139529921,0.26915385410633264,0.000156825,0.013043767862654104
0.538,1,0.024981628,0.014708325912282974,0.014561807,0.2725873641385638,0.000164759,0.013150876207261311
0.539,1,0.025208936,0.014819414338905516,0.014684136725275177,0.276020874,0.000172693,0.013257985
0.54,1,0.025425128179976143,0.014925634,0.014800760602212592,0.279257247,0.000179524,0.013360285829052522
0.541,1,0.025667378945006925,0.0150431,0.014930684751334404,0.2829631418721368,0.000188996,0.013473758915556966
0.542,1,0.025909629710037706,0.015160566522894572,0.015060608900456213,0.2866690369317946,0.000198469,0.013587232002061411
0.543,1,0.026151880475068487,0.015278032783746034,0.015190533049578025,0.2903749319914523,0.000207942,0.013700705088565857
0.544,1,0.026381955647366215,0.015390213,0.015314232321182836,0.29386231811502883,0.000216096,0.013808953044395129
0.545,1,0.026640462344203957,0.015514538,0.015452377347903123,0.2978687426570358,0.000227407,0.013929284255917423
0.546,1,0.026898969041041703,0.015638862919981553,0.015590522374623411,0.3018751671990427,0.000238718,0.014049615467439717
0.547,1,0.027157476,0.015763187957541013,0.015728667,0.3058815917410497,0.000250028,0.014169946678962014
0.548,1,0.027402624,0.015881766991992587,0.015860011485768145,0.30964535721999054,0.00025976,0.014284591859010133
0.549,1,0.027678847437830324,0.016013478724413343,0.01600707,0.3139840459704039,0.000273268,0.014412323130496578
0.55,1,0.027955070881547327,0.01614519,0.016154128139497258,0.3183227347208173,0.000286777,0.014540054401983023
0.551,1,0.028231294,0.016276902189254854,0.016301186466361816,0.3226614234712307,0.000300285,0.014667786
0.552,1,0.028492837182652612,0.016402360548657995,0.016440803731769985,0.326730098,0.0003119,0.014789321928436308
0.553,1,0.028788407,0.016542039511793637,0.016597543,0.3314369204992217,0.000328041,0.014925049532502819
0.554,1,0.029083976,0.016681718,0.016754282,0.3361437428367955,0.000344183,0.015060777
0.555,1,0.029379546,0.016821397,0.016911020966974957,0.3408505651743692,0.000360325,0.015196505
0.556,1,0.029658954,0.016954262135909854,0.017059606196113082,0.34525631173790755,0.00037419,0.015325474255044604
0.557,1,0.029975691654192053,0.017102547937301413,0.017226878471844197,0.35037191168369525,0.000393493,0.015469855
0.558,1,0.030292429472983804,0.017250834,0.017394150747575308,0.35548751162948294,0.000412795,0.015614236556217638
0.559,1,0.030609167291775558,0.01739912,0.017561423,0.36060311157527064,0.000432098,0.015758617706804156
0.56,1,0.030908079,0.017539969820298977,0.017719746,0.3653822747137315,0.000448659,0.015895616718331562
0.561,1,0.031248027825620875,0.017697569,0.017898500463605485,0.3709528255960512,0.000471762,0.016049377127307623
0.562,1,0.031587976,0.017855167,0.018077254922781436,0.37652337647837086,0.000494864,0.016203137536283684
0.563,1,0.031927925,0.018012765983626007,0.018256009381957372,0.3820939273606899,0.000517967,0.016356898
0.564,1,0.032267873,0.018170365,0.018434763841133323,0.38766447824300954,0.000541069,0.016510658
0.565,1,0.032613629,0.018329932,0.018616220412759392,0.3933657762253184,0.000565443,0.016666526
0.566,1,0.032979083,0.018497625102508866,0.018807516,0.3994438733358221,0.000593122,0.016830468360725145
0.567,1,0.033344538,0.018665317811473542,0.018998811589508245,0.4055219704463259,0.000620801,0.016994410908506213
0.568,1,0.033709993,0.018833010520438218,0.019190107,0.4116000675568296,0.000648481,0.017158353456287283
0.569,1,0.034081726,0.019002771,0.019384291873367338,0.4178227904613827,0.000677688,0.017324522
0.57,1,0.034475275,0.019181423795121208,0.019589313144581955,0.4244685103087692,0.000710889,0.017499536799836273
0.571,1,0.034868823,0.019360076363789974,0.019794334415796574,0.43111423015615574,0.000744089,0.017674551512745447
0.572,1,0.035262371,0.019538729,0.019999355687011194,0.4377599500035422,0.00077729,0.017849566225654624
0.573,1,0.035662728225026086,0.019719557,0.020207473262248907,0.4445660864816134,0.000812331,0.018026936093076415
0.574,1,0.036087295,0.019910131257694176,0.020427549,0.45184824786033007,0.000852204,0.018214011659099576
0.575,1,0.036511862,0.020100705714905354,0.020647624114230115,0.4591304092390468,0.000892076,0.018401087225122736
0.576,1,0.036936429,0.020291280172116528,0.020867699540220715,0.4664125706177635,0.000931949,0.018588162791145897
0.577,1,0.037368401,0.020484146,0.021091102,0.47387316799693835,0.000974041,0.018777733673358016
0.578,1,0.037827303,0.020687714127352673,0.021327724984325926,0.48187083837568373,0.001021989,0.018977970776019447
0.579,1,0.038286205,0.020891281826939754,0.021564348458069666,0.48986850875442917,0.001069937,0.019178208
0.58,1,0.038745107821696816,0.021094849526526842,0.021800971931813407,0.4978661791331746,0.001117885,0.019378445
0.581,1,0.039212087,0.021300835772494107,0.022041178567020384,0.50606291,0.001168513,0.01958133
0.582,1,0.039709098,0.021518592711254968,0.022296035,0.5148672115131909,0.00122625,0.019795956646332487
0.583,1,0.040206108344912936,0.021736349650015824,0.022550890931862723,0.5236715126713509,0.001283988,0.020010583456189814
0.584,1,0.040703118816630454,0.021954106588776685,0.022805747,0.5324758138295109,0.001341725,0.02022521
0.585,1,0.041208969,0.022174420270846606,0.023064473,0.5415028566848825,0.001402705,0.020442650877741775
0.586,1,0.041748395,0.022407704961176885,0.023339467694894547,0.5512191366765236,0.001472328,0.020673041115807395
0.587,1,0.042287819725697146,0.022640989651507168,0.023614462011101005,0.5609354166681644,0.001541952,0.020903431353873014
0.588,1,0.042827244872713374,0.022874274341837447,0.023889456,0.5706516966598054,0.001611576,0.021133821591938627
0.589,1,0.043376378,0.023110266792122348,0.024168642594896764,0.5806179954962667,0.001685128,0.021367207
0.59,1,0.043963152,0.023360581,0.024465936879299405,0.5913684506661021,0.001769209,0.021614901
0.591,1,0.044549925,0.023610896,0.024763231163702045,0.6021189058359376,0.00185329,0.021862594975241324
0.592,1,0.045136698,0.02386121,0.025060525448104685,0.6128693610057732,0.001937371,0.022110289056951497
0.593,1,0.045734172,0.024114397503920346,0.025362374,0.6239013585147195,0.002026219,0.022361176158474584
0.594,1,0.046373965908565504,0.024383432,0.025684429,0.6358282104176509,0.002127916,0.022627906046677852
0.595,1,0.047013760139369254,0.024652465542175393,0.026006484097722174,0.6477550623205826,0.002229612,0.022894635934881124
0.596,1,0.047653554370173004,0.024921499561302917,0.026328539,0.659681914,0.002331309,0.023161365823084396
0.597,1,0.048305187612847654,0.025193588,0.026655558,0.6719268630373947,0.002438798,0.023431505602718117
0.598,1,0.049004552429395776,0.025483248822280404,0.027005184,0.6851962220011908,0.002561998,0.023719224
0.599,1,0.049703917245943904,0.025772909,0.027354810918905542,0.6984655809649869,0.002685197,0.024006942700810746
0.6,1,0.050403282062492026,0.026062569817886218,0.027704437,0.71173494,0.002808396,0.024294661249857057
0.601,1,0.051115799,0.026355484865146897,0.028059492029729023,0.7253649319043824,0.002938647,0.024586027667863004
0.602,1,0.051882327765039926,0.026667929773251765,0.028439912178421317,0.7401715132738009,0.003088142,0.024896943439561885
0.603,1,0.052648857004490145,0.026980374681356632,0.028820332327113618,0.7549780946432194,0.003237637,0.025207859
0.604,1,0.053415386,0.027292819589461496,0.029200752475805915,0.7697846760126378,0.003387132,0.025518774982959642
0.605,1,0.054196588,0.027608739412279263,0.029587129543067067,0.7850015629579725,0.003545227,0.025833600338534622
0.606,1,0.055039126,0.027946418261205135,0.030002051210210375,0.8015744658910555,0.003726941,0.026170219
0.607,1,0.055881664,0.028284097110131006,0.030416972877353683,0.8181473688241385,0.003908656,0.026506837921960437
0.608,1,0.056724201845982626,0.028621775959056878,0.030831895,0.8347202717572216,0.00409037,0.026843456713673348
0.609,1,0.057583183,0.028963173306100196,0.031253378053458354,0.8517616971751074,0.004282589,0.027184273614431327
0.61,1,0.058512079859537214,0.029328875,0.031707085,0.8703715119445857,0.004503854,0.027549448281919672
0.611,1,0.059440977,0.029694577541892003,0.032160793,0.888981327,0.00472512,0.027914622949408018
0.612,1,0.060369874,0.03006028,0.0326145,0.9075911414835424,0.004946386,0.028279798
0.613,1,0.061317286919360656,0.03042997,0.033075464461110676,0.926737961,0.005180505,0.028649489353484936
0.614,1,0.062344718,0.030826882,0.033572929,0.9477055429791938,0.005450414,0.02904648
0.615,1,0.063372148,0.031223794220937517,0.034070393,0.9686731245068075,0.005720323,0.029443470581533647
0.616,1,0.064399579,0.031620706,0.034567857458932275,0.9896407060344213,0.005990232,0.029840461195558002
0.617,1,0.065447966,0.032021906,0.035073381,1.0112261521401957,0.006275894,0.030242322601266046
0.618,1,0.066588329,0.032453681,0.035620397,1.0349334892587903,0.006605738,0.03067487
0.619,1,0.067728692,0.032885456,0.036167413,1.058640826377385,0.006935583,0.031107417
0.62,1,0.068869055,0.033317231,0.036714429,1.0823481634959795,0.007265427,0.031539964
0.621,1,0.070033266,0.033753626892741445,0.037270435620536474,1.1067691961504875,0.007614609,0.031977775
0.622,1,0.071303689,0.034224467279758294,0.03787379,1.1336729230897058,0.008018434,0.032450188858913896
0.623,1,0.072574113,0.034695308,0.038477145,1.1605766500289239,0.008422259,0.032922602636380055
0.624,1,0.073844536,0.035166148053791986,0.039080499,1.187480376968142,0.008826084,0.033395016
0.625,1,0.075142255,0.03564198,0.039693930605327395,1.2152117986547708,0.009253682,0.033873135
0.626,1,0.076563242,0.036156738,0.040361613,1.2458600436182325,0.00974898,0.034390407
0.627,1,0.077984229,0.036671495668812774,0.041029296,1.2765082885816945,0.010244277,0.034907678
0.628,1,0.079405216,0.037186253643766355,0.041696978585621255,1.3071565335451563,0.010739575,0.035424949984619834
0.629,1,0.080857639,0.037706416,0.042376013,1.3387685845881294,0.011264139,0.035948421
0.63,1,0.082453897,0.038270716,0.04311748,1.373822036710077,0.011872711458503379,0.036516361
0.631,1,0.084050155,0.038835015320961654,0.043858947,1.4088754888320247,0.012481284340182046,0.0370843
0.632,1,0.085646413,0.039399315,0.044600415,1.4439289409539722,0.013089857221860715,0.03765224
0.633,1,0.087279116,0.039969479459414786,0.045354737824576295,1.4801092913849458,0.013734501054485159,0.038226939
0.634,1,0.089080636,0.040589866,0.046181246,1.5203675980238776,0.014483538986643825,0.038852349
0.635,1,0.090882156,0.041210253,0.047007755079822786,1.5606259046628095,0.015232577,0.039477759
0.636,1,0.092683676,0.041830640152461435,0.047834264,1.600884211301741,0.015981614850961157,0.040103168819023746
0.637,1,0.09452775,0.042457405,0.048675415305648076,1.642465496425738,0.016775151,0.040735976
0.638,1,0.096571222,0.043141529718703144,0.049600447,1.6889003810473016,0.017698553495155842,0.041426873688065975
0.639,1,0.098614693,0.043825654,0.05052548,1.7353352656688652,0.018621956488343073,0.042117771
0.64,1,0.10042101493824307,0.044444007,0.051352515,1.775967663,0.019383696,0.042741797541565624
0.641,1,0.10275170343071319,0.045200854,0.052392323395326415,1.8297644756113043,0.020523684,0.043507698
0.642,1,0.1050823919231833,0.045957699856211065,0.053432131,1.8835612880064287,0.021663672,0.044273599
0.643,1,0.10741308041565342,0.046714546,0.054471939,1.9373581004015532,0.022803659523152525,0.045039499
0.644,1,0.10945958363054774,0.047395654733561256,0.055396596,1.9841873139624218,0.023742393,0.045727999080939566
0.645,1,0.11213385182724202,0.048235825,0.056570907430934014,2.0467970669589493,0.025151421,0.046580289013053014
0.646,1,0.11480812002393631,0.049075996,0.057745218,2.109406819955477,0.026560449578274234,0.047432579
0.647,1,0.1174823882206306,0.049916166,0.058919529389678656,2.172016572952005,0.027969478,0.048284869
0.648,1,0.11981327676403065,0.050668723952249084,0.059957689,2.226223506761019,0.029128165896947757,0.049047024
0.649,1,0.12290201515191085,0.051604802,0.061290625,2.299427757034742,0.030871134825008945,0.049999449
0.65,1,0.12599075353979106,0.052540879,0.06262356,2.3726320073084652,0.032614103753070126,0.050951874
0.651,1,0.12907949192767126,0.053476957,0.063956495,2.445836257582188,0.034357073,0.051904299
0.652,1,0.13174952534727435,0.054311182134275354,0.065127371,2.508865302460615,0.035789262951201606,0.052751046
0.653,1,0.13534288514937332,0.055358192,0.066648653,2.5948563619143536,0.037945926,0.053820366
0.654,1,0.13893624495147228,0.056405203,0.068169936,2.680847421368093,0.040102589517982144,0.054889685746237246
0.655,1,0.1425296047535712,0.057452213,0.069691219,2.766838480821832,0.042259253,0.055959005504661805
0.656,1,0.14560722959800498,0.058380174,0.071018216,2.840462429677388,0.044031515167230355,0.056903479
0.657,1,0.14982125634679705,0.059556182519325485,0.072764774,2.9419410639952854,0.046698850974692896,0.058110350973931725
0.658,1,0.15403528309558912,0.060732191,0.074511332,3.0434196983131834,0.049366187,0.059317223
0.659,1,0.1582493098443812,0.061908199136674905,0.07625789,3.1448983326310813,0.052033522589617985,0.060524095
0.66,1,0.16182090697973206,0.062944231,0.077769729,3.231299583655456,0.054228219181194866,0.061582216
0.661,1,0.16680699879059022,0.064271128,0.079787836,3.351590995707851,0.057522266,0.062952408
0.662,1,0.17179309060144837,0.065598024,0.081805943,3.471882407760246,0.060816312,0.0643226
0.663,1,0.17677918241230653,0.066924921,0.08382405,3.592173819812641,0.064110358,0.065692792
0.664,1,0.18095489357693945,0.068086152,0.085556254,3.6940452468489697,0.06682859,0.066884056
0.665,1,0.1869135461133841,0.069590692,0.087904414,3.837230639741919,0.070884811,0.068450131
0.666,1,0.19287219864982874,0.071095231,0.090252574,3.980416032634868,0.074941032,0.070016206
0.667,1,0.19883085118627336,0.072599771,0.092600734,4.123601425527817,0.078997253,0.071582281
0.668,1,0.20375266318395285,0.073906814,0.094597596,4.244270150651598,0.082361571,0.072930828
0.669,1,0.21095387231319324,0.075622013,0.097350453,4.415323379157776,0.087332082,0.074734513
0.67,1,0.21815508144243362,0.077337212,0.10010330882441235,4.586376607663955,0.092302593,0.076538197
0.671,1,0.22535629057167406,0.079052411,0.1028561650268136,4.757429836170134,0.097273104,0.078341882
0.672,1,0.2312093747136332,0.080530274,0.10517340893568826,4.901005935056385,0.10142902846943683,0.079877973
0.673,1,0.24002365046399138,0.082497296,0.10842705858278667,5.105908643336722,0.10747400595068224,0.081973525
0.674,1,0.24883792621434955,0.084464318,0.11168070822988509,5.310811351617058,0.11351898343192765,0.084069077
0.675,1,0.2576522019647077,0.086431341,0.1149343578769835,5.5157140598973955,0.11956396091317306,0.086164628
0.676,1,0.2646809705498631,0.088110638,0.11764273927618592,5.687262688759092,0.12467886338562517,0.087926719
0.677,1,0.2756277642207496,0.090381368,0.121521957,5.9330393855333545,0.13194781692834912,0.090385754
0.678,1,0.2865745578916361,0.092652097,0.12540117533599807,6.178816082307618,0.13921677047107303,0.092844789
0.679,1,0.2975213515625226,0.094922827,0.12928039336590416,6.424592779081881,0.14648572401379698,0.095303824
0.68,1,0.3060523313289431,0.096841406,0.13247066968196447,6.630319656165074,0.15274169944418636,0.097341515
0.681,1,0.31987799912110415,0.099481964,0.13713864216995122,6.9248727414539015,0.16133836251161937,0.100259958
0.682,1,0.33370366691326525,0.1021225209924467,0.14180661465793798,7.219425826742729,0.16993502557905238,0.10317840189446738
0.683,1,0.3475293347054263,0.10476307828863594,0.14647458714592476,7.513978912031557,0.1785316886464854,0.10609684558164975
0.684,1,0.35800370142130566,0.10696817958534467,0.15026445936997573,7.761399753059907,0.18610731821199444,0.108475159
0.685,1,0.3758115032480538,0.11006377512421904,0.15593559893619874,8.112909622421894,0.19603036558939965,0.11198322409202023
0.686,1,0.3936193050748019,0.11315937066309342,0.16160673850242174,8.464419492,0.2059534129668048,0.11549128937944245
0.687,1,0.41142710690155004,0.11625496620196778,0.16727787806864478,8.815929361145868,0.21587646,0.11899935466686466
0.688,1,0.42923490872829617,0.11935056174084181,0.17294901763486717,9.167439230507814,0.22579950772161408,0.12250741995428649
0.689,1,0.4479219695142661,0.12246779841812835,0.17877782395854253,9.529398449,0.23595950406171218,0.1260813640273532
0.69,1,0.4713978449743207,0.12612954274532773,0.1857337711265794,9.944846038998744,0.2470100192231825,0.13035773516650626
0.691,1,0.4948737204343753,0.12979128707252713,0.19268971829461629,10.360293629101589,0.2580605343846528,0.1346341063056593
0.692,1,0.518349596,0.1334530313997265,0.19964566546265314,10.775741219204432,0.2691110495461232,0.13891047744481239
0.693,1,0.5430819648212941,0.13713844727962166,0.2068008131354407,11.20104880202991,0.28022497720536116,0.14327625623518003
0.694,1,0.5749058666261281,0.14151318341598254,0.21540804402278602,11.683060800296353,0.29188079377185006,0.1485678394880067
0.695,1,0.606729768,0.14588791955234345,0.22401527491013132,12.165072798562797,0.30353661,0.15385942274083336
0.696,1,0.6385536702357959,0.1502626556887044,0.23262250579747665,12.64708479682924,0.3151924269048279,0.15915100599366003
0.697,1,0.6722212076027458,0.15466271121132938,0.24147998960027284,13.13570401329531,0.3265687659168782,0.16456550486929736
0.698,1,0.7168604285679107,0.15994773123593758,0.25220275808177306,13.67636132704541,0.337849031,0.17121382278727718
0.699,1,0.7614996495330755,0.16523275126054576,0.2629255265632733,14.21701864079551,0.34912929704801376,0.17786214070525697
0.7,1,0.8061388704982403,0.17051777128515397,0.2736482950447735,14.757675954545611,0.36040956261358165,0.18451045862323678
0.701,1,0.8535531793114404,0.17582886516966628,0.2846783274067142,15.296270019855642,0.3708189516268181,0.19132850062164886
0.702,1,0.9189015782027445,0.18229460870352676,0.2980694496152207,15.865811583140458,0.38022090444045603,0.19980181400001906
0.703,1,0.9842499770940486,0.1887603522373873,0.31146057182372716,16.43535314642527,0.38962285725409396,0.20827512737838927
0.704,1,1.0495983759853527,0.19522609577124778,0.32485169403223363,17.004894709710083,0.39902481006773194,0.21674844075675948
0.705,1,1.1191961674858473,0.20171706031407644,0.3385952424590494,17.55320437251273,0.4066646771929423,0.22545461650019805
0.706,1,1.2202610498857926,0.20974270576837556,0.3552256665778062,18.081221517833974,0.41237549871528034,0.2363775987859936
0.707,1,1.321325932285738,0.21776835122267474,0.371856091,18.609238663155214,0.4180863202376184,0.2473005810717892
0.708,1,1.4223908146856834,0.22579399667697386,0.3884865148153198,19.137255808476453,0.42379714175995636,0.2582235633575848
0.709,1,1.5298460037409871,0.23384096872789945,0.4054357546807483,19.605392237649745,0.4266350782952919,0.2694596988171545
0.71,1,1.6979680883493624,0.24397119800596423,0.42570705443398393,19.954216155010783,0.427366,0.28360915262915526
0.711,1,1.8660901729577377,0.254101427,0.44597835418721954,20.30304007237182,0.4280969223550822,0.29775860644115604
0.712,1,2.0342122575661126,0.26423165656209385,0.46624965394045514,20.65186398973286,0.42882784438497734,0.31190806025315676
0.713,1,2.210495966950146,0.2743729514081722,0.4864796423228215,20.868070707180138,0.42581811496432853,0.326461537
0.714,1,2.5199414985202115,0.28741192124223874,0.5104097498259973,20.809146032276637,0.4225990633233548,0.34462392621670196
0.715,1,2.8293870300902775,0.3004508910763053,0.5343398573291731,20.750221357373132,0.419380012,0.362786315
0.716,1,3.1388325616603425,0.3134898609103719,0.5582699648323488,20.691296682469627,0.41616096004140724,0.3809487046732459
0.717,1,3.4492284312435357,0.326516479,0.5805117292377981,20.375083188343535,0.40972260581308395,0.3995770015203689
0.718,1,4.09044011,0.3436911257168441,0.6088678011290434,19.61481203079878,0.40812896096086904,0.42195745292542486
0.719,1,4.731651789343486,0.3608657719815202,0.6372238730202886,18.854540873254027,0.4065353161086542,0.4443379043304809
0.72,1,5.372863468,0.3780404182461963,0.6655799449115337,18.094269715709277,0.40494167125643926,0.4667183557355369
0.721,1,5.573576958008044,0.3951518939576622,0.6854978314992793,16.902934217822764,0.4035696440424962,0.4893696989212214
0.722,1,7.483048758422961,0.41840883374061566,0.7311566666936581,15.277392567968981,0.41317642484246975,0.513805467
0.723,1,9.392520558837878,0.4416657735235691,0.7768155018880367,13.651850918115201,0.42278320564244326,0.5382412350032646
0.724,1,11.301992359252795,0.4649227133065225,0.8224743370824155,12.026309268261418,0.43238998644241683,0.5626770030442863
0.725,1,13.74400077,0.4880040380748627,0.8339269786733685,9.861706497302974,0.44739762634928915,0.5856717266672201
0.726,1,23.366725240509858,0.5205787939139065,0.9892984666462296,7.890840237642772,0.4730688777348163,0.603902725
0.727,1,32.98944970629012,0.5531535497529503,1.1446699546190906,5.919973977982571,0.4987401291203436,0.622133724
0.728,1,42.61217417207037,0.585728306,1.3000414425919515,3.9491077183223693,0.5244113805058708,0.640364722
0.729,1,62.37215784039719,0.6178617876838158,1.3477980536208352,1.9730832460934256,0.5539741585731728,0.6480812159843206
0.73,1,74.00046104070347,0.6654445306045755,2.100336807,1.3153888307289496,0.5847873217061204,0.6458488586180517
0.731,1,85.62876424100973,0.7130272735253351,2.8528755602277647,0.6576944153644738,0.6156004848390679,0.6436165012517829
0.732,1,97.25706744131601,0.7606100164460948,3.605414313531229,-2.17E-15,0.6464136479720154,0.6413841438855142
0.733,1,95.36047863667116,0.807061776,4.304807528,0.07116243,0.6689997391798649,0.5890881316117592
0.734,1,81.10632180913714,0.8803641184542242,7.5301808164353625,0.14232485939726117,0.6924172798157192,0.5974252104966655
0.735,1,66.85216498160314,0.9536664604903635,10.755554105279945,0.21348728909589168,0.7158348204515734,0.605762289
0.736,1,52.59800815406914,1.0269688025265027,13.980927394124526,0.2846497187945222,0.7392523610874278,0.6140993682664784
0.737,1,31.74546293826252,1.0965533398809493,18.890123422819592,0.5753084332434057,0.7521000209112345,0.5160827538875655
0.738,1,23.323026304211844,1.218099344905004,27.86026406272289,0.9496435227111863,0.7796484471598795,0.9701822914285628
0.739,1,14.90058967016117,1.3396453499290588,36.83040470262619,1.323978612178967,0.8071968734085243,1.424281829
0.74,1,6.478153036110491,1.4611913549531135,45.800545342529496,1.6983137016467476,0.8347452996571693,1.8783813665105575
0.741,1,6.924146653446489,1.5913169869926542,59.25503586091591,2.0374734754390484,0.8592756372732511,2.469516995534445
0.742,1,6.676982536382017,1.7964162676258808,68.57043137,2.0323580041521856,0.9042608117057727,4.939033991068889
0.743,1,6.429818419317543,2.0015155482591074,77.88582687,2.0272425328653227,0.9492459861382945,7.408550986603334
0.744,1,6.182654302253071,2.2066148288923335,87.20122238,2.022127062,0.9942311605708163,9.878067982137779
0.745,1,5.006186372061198,2.1602976904481257,91.50013674967238,1.7225546407043015,1.0404206457813359,14.763382495642446
0.746,1,4.341287713515204,2.4874892160767375,84.60971687507104,1.5417641239622681,1.101746475067416,22.464075328264222
0.747,1,3.6763890549692113,2.8146807417053497,77.71929700046971,1.360973607220235,1.163072304353496,30.16476816
0.748,1,3.0114903964232176,3.141872267333961,70.82887712586836,1.1801830904782018,1.2243981336395764,37.865460993507774
0.749,1,2.7180308786274736,2.817593539798838,52.905167049522895,1.1040329935341637,1.2913280163415886,47.948853825850136
0.75,1,2.502387200846731,5.511153024517139,39.771077803966676,1.0924610117121683,1.3079096494094107,55.15214058140357
0.751,1,2.2867435230659887,8.204712509,26.636988558410458,1.080889029890173,1.324491282477233,62.35542733695702
0.752,1,2.071099845285246,10.89827199395374,13.502899312854243,1.0693170480681775,1.341072915545055,69.55871409251046
0.753,1,1.8549202217654304,15.90402622847921,4.579584091915084,1.0641067224996723,1.262826205465459,73.97224755684658
0.754,1,1.7128188533363262,26.017213370053597,3.053056061276721,1.0381456081496963,1.1771434003882963,72.29451468053435
0.755,1,1.570717484907222,36.13040051162798,1.5265280306383577,1.0121844937997204,1.0914605953111338,70.61678180422214
0.756,1,1.428616116478118,46.24358765320237,-5.34E-15,0.9862233794497444,1.0057777902339713,68.93904892790992
0.757,1,1.3091365353694322,61.29564046880715,0.335830782,0.9328472875198656,0.7893957939253595,62.0083913
0.758,1,1.2254349341152022,68.47098485358971,0.6716615635250999,0.8988873743138719,0.8652882693899748,54.253074109324885
0.759,1,1.1417333328609724,75.64632923837229,1.0074923452876496,0.8649274611078784,0.9411807448545902,46.49775691868257
0.76,1,1.0580317316067427,82.82167362315485,1.3433231270501995,0.8309675479018849,1.0170732203192054,38.74243972804025
0.761,1,0.9789935485515027,83.50147467256267,1.8196432773624522,0.7979429041782838,1.109714484926679,29.713622907208066
0.762,1,0.9232170613044098,77.03014851681525,1.8491903705801156,0.7768740381583896,1.7744529855880193,23.70425582525568
0.763,1,0.867440574,70.55882236106783,1.878737463797779,0.7558051721384954,2.439191486,17.69488874330329
0.764,1,0.8116640868102241,64.08749620532042,1.9082845570154425,0.7347363061186012,3.103929987,11.685521661350906
0.765,1,0.7583878842909595,51.98401164065579,1.676654989495896,0.7108257007577725,4.010254831,7.064535133141118
0.766,1,0.7198085754100981,42.45439992049259,1.4778723076944484,0.6938510045260297,5.371578383191537,4.981974275
0.767,1,0.6812292665292368,32.924788200329395,1.2790896258930011,0.6768763082942868,6.7329019352054535,2.8994134178583617
0.768,1,0.6328959035273974,18.980557030681805,0.9878909089851642,0.6544060176293157,8.123073632499702,0.24510981396862452
0.769,1,0.6050065990204441,14.822153184111361,0.893124483,0.6400846982023994,9.680485065714528,0.18383236047646836
0.77,1,0.5771172945134908,10.663749337540917,0.7983580574535858,0.625763379,11.237896498929356,0.1225549069843122
0.771,1,0.5492279900065374,6.505345490970473,0.7035916316877967,0.6114420593485668,12.795307932144185,0.061277453
0.772,1,0.5146895991718123,0.9196750817193754,0.584873157,0.5939044085193028,14.716180806023173,1.0157209315010398e-16
0.773,1,0.4938826094808611,0.6897563112895313,0.5600583632463023,0.5809544148527911,15.84939626504557,0.012730943
0.774,1,0.47307561978990986,0.45983754085968737,0.5352435696361725,0.5680044211862794,16.98261172406797,0.025461885385229338
0.775,1,0.4522686300989587,0.22991877042984332,0.5104287760260428,0.5550544275197676,18.115827183090367,0.038192828
0.776,1,0.42680818139463106,1.0926992857475106e-16,0.48442107821809655,0.5403115254289828,19.629810385329666,0.047024127028963233
0.777,1,0.4108671824975241,0.062698031,0.46930481186696427,0.5272312219421169,20.109910292158048,0.081923229
0.778,1,0.394926184,0.12539606208870757,0.454188546,0.514150918,20.590010198986434,0.11682233174082148
0.779,1,0.378985185,0.1880940931330613,0.4390722791646997,0.501070615,21.07011010581482,0.1517214340967506
0.78,1,0.3597070121584988,0.29026317181436617,0.42294076210318904,0.48656620699807307,21.79626749858332,0.19556374290770748
0.781,1,0.3472234814105351,0.40389059972901176,0.4064715211623948,0.4730524607419174,21.73432234451898,0.22384614104671774
0.782,1,0.33473995066257134,0.5175180276436573,0.39000228022160055,0.4595387144857617,21.67237719045464,0.252128539
0.783,1,0.32225641991460763,0.6311454555583028,0.3735330392808063,0.4460249682296061,21.61043204,0.2804109373247382
0.784,1,0.30732703507607245,0.8007769336406503,0.3541799672523715,0.43098991615199284,21.654821200528513,0.318767543
0.785,1,0.2973683005290461,0.8382913921415328,0.3390101919795264,0.417571543,21.26384547507842,0.33184222551898357
0.786,1,0.2874095659820198,0.8758058506424153,0.3238404167066814,0.4041531706704411,20.87286974962832,0.3449169082036461
0.787,1,0.27745083143499344,0.9133203091432979,0.3086706414338363,0.39073479792966526,20.481894024178224,0.3579915908883087
0.788,1,0.2656636618691023,0.9796008049160131,0.2904741978784596,0.3756526505426266,20.102396180798358,0.3772633939375207
0.789,1,0.2575919231989358,0.9537650247834798,0.2783916264943284,0.36301812714609827,19.56238294161275,0.3777914929785331
0.79,1,0.24952018452876934,0.9279292446509464,0.26630905511019726,0.350383604,19.022369702427145,0.37831959201954546
0.791,1,0.24144844585860287,0.9020934645184131,0.25422648372606615,0.33774908035304174,18.48235646324154,0.3788476910605578
0.792,1,0.23198528767967053,0.8787093876743608,0.23977054002866277,0.3234179545691381,17.902812572905376,0.3820709402558103
0.793,1,0.22535232416100692,0.8310217824957482,0.23063623069860023,0.31206811437856946,17.329392180045097,0.37543943154075904
0.794,1,0.21871936064234332,0.7833341773171356,0.22150192136853766,0.30071827418800084,16.75597178718482,0.36880792282570785
0.795,1,0.21208639712367974,0.735646572,0.21236761203847512,0.2893684339974323,16.182551394324538,0.3621764141106566
0.796,1,0.20437749187075102,0.679948177,0.20154414787731662,0.2764076162077191,15.548249194936309,0.35598999829747735
0.797,1,0.198860737,0.6355359769124891,0.1946261985229683,0.26658230444940806,15.003813971561577,0.3463781838298158
0.798,1,0.19334398193471497,0.5911237770808143,0.18770824916861997,0.25675699269109703,14.459378748186845,0.33676636936215426
0.799,1,0.18782722696669693,0.5467115772491395,0.18079029981427164,0.24693168093278597,13.914943524812113,0.32715455489449274
0.8,1,0.18146640378927684,0.4928406196934255,0.1726925798758454,0.2356588754234913,13.30510916938987,0.31688314020049324
0.801,1,0.17682889111902594,0.4599519470334903,0.16731765243476565,0.22738689936002893,12.81755247596292,0.3067655120674761
0.802,1,0.17219137844877502,0.42706327437355496,0.16194272499368587,0.21911492329656654,12.329995782535967,0.29664788393445896
0.803,1,0.16755386577852416,0.39417460171361973,0.1565677975526061,0.2108429472331042,11.842439089109016,0.2865302558014418
0.804,1,0.16224552994622293,0.3538800490170187,0.15035119512515202,0.2013213638096773,11.29329751896156,0.2753273326102113
0.805,1,0.15830999835368606,0.33206101420863515,0.1460448778827298,0.1944986293062371,10.87091468,0.2658986311134304
0.806,1,0.1543744667611492,0.31024197940025167,0.14173856064030757,0.1876758948027969,10.448531848470639,0.2564699296166495
0.807,1,0.15043893516861231,0.2884229445918682,0.13743224339788535,0.18085316029935666,10.026149013225178,0.2470412281198686
0.808,1,0.14596397174801273,0.26162461144983495,0.1325028433247421,0.17298180684544928,9.549421081,0.23645256636201467
0.809,1,0.14259567602638468,0.24790065793877708,0.12896043371864754,0.16743779568181705,9.190491137884015,0.22817976645748567
0.81,1,0.13922738030475662,0.2341767044277192,0.12541802411255298,0.16189378451818476,8.831561195,0.2199069665529566
0.811,1,0.13585908458312856,0.22045275091666133,0.12187561450645841,0.15634977335455252,8.472631251338965,0.2116341666484276
0.812,1,0.13205237465667752,0.20367536457889684,0.1178549100434508,0.14994311317588066,8.067439692745406,0.2022921156617489
0.813,1,0.12914740877124828,0.19515222998384257,0.11488281204555806,0.14548611168300277,7.765773925144314,0.19525929334778044
0.814,1,0.1262424428858187,0.1866290953887873,0.11191071404766498,0.14102911019012437,7.4641081575431905,0.1882264710338112
0.815,1,0.12333747700038916,0.17810596079373206,0.1089386160497719,0.13657210869724598,7.162442389942065,0.181193649
0.816,1,0.1204325111149596,0.16958282619867682,0.10596651805187882,0.1321151072043676,6.860776622,0.17416082640587274
0.817,1,0.11754993518842807,0.16235450368029197,0.10305932703704358,0.12785871125074455,6.570139433,0.16735464708874745
0.818,1,0.11502713432010422,0.15690266590436874,0.10053013067353317,0.12430229582137808,6.318072021944045,0.16146993254431155
0.819,1,0.11250433345178038,0.15145082812844549,0.098000934,0.12074588039201162,6.066004611,0.15558521799987565
0.82,1,0.10998153258345653,0.14599899035252226,0.095471738,0.11718946496264515,5.813937199728056,0.14970050345543975
0.821,1,0.107478897,0.14125889954450122,0.092991821,0.11380300761860232,5.572048460264584,0.14404299186185102
0.822,1,0.10527411713633275,0.13753759665221274,0.090817153,0.1109792909384841,5.361934472385197,0.13915399001429102
0.823,1,0.10306933684051547,0.1338162937599243,0.088642485,0.10815557425836587,5.1518204845058095,0.13426498816673105
0.824,1,0.10086455654469824,0.13009499086763582,0.086467817,0.10533185757824765,4.941706496626423,0.1293759863191711
0.825,1,0.098677977,0.1267398972503612,0.084332737,0.10264679304722149,4.740584542214203,0.12469266331498638
0.826,1,0.096739984,0.12397508976239219,0.082448064,0.10041142919252492,4.565471303234203,0.1206392350969081
0.827,1,0.09480199,0.12121028227442318,0.080563391,0.098176065,4.390358064254203,0.11658580687882983
0.828,1,0.092863997,0.11844547478645417,0.078678718,0.095940701,4.215244825274202,0.11253237866075155
0.829,1,0.090942466,0.11585476222994753,0.07682706,0.093815169,4.047878824,0.10865597681646018
0.83,1,0.08922994,0.1136185676743888,0.075183216,0.092047728,3.9017408326545917,0.10529100164556104
0.831,1,0.087517415,0.11138237311883008,0.073539373,0.090280287,3.7556028411317035,0.1019260264746619
0.832,1,0.08580489,0.10914617856327137,0.071895529,0.088512846,3.609464849608815,0.098561051
0.833,1,0.084107286,0.10698269235973155,0.07027985,0.086830216,3.4699043357261403,0.095344077
0.834,1,0.082586608,0.1050488679267379,0.068838177,0.085432246,3.347661276357749,0.092540632
0.835,1,0.08106593,0.10311504349374424,0.067396503,0.084034276,3.2254182169893575,0.089737187
0.836,1,0.079545252,0.10118121906075059,0.06595483,0.082636306,3.1031751576209663,0.086933741
0.837,1,0.078038129,0.099271502,0.064537502,0.081302227,2.9864695019997365,0.084251976
0.838,1,0.076681718,0.097528028,0.06326692,0.080194379,2.883906675783258,0.081904518
0.839,1,0.075325306,0.095784555,0.061996339,0.079086531,2.7813438495667797,0.07955706
0.84,1,0.073968895,0.094041081,0.060725757,0.077978684,2.6787810233503007,0.077209602
0.841,1,0.072624826,0.092302304,0.059476383213710335,0.07691769,2.5808591792394626,0.074961345
0.842,1,0.071409884,0.090697974,0.058351526,0.076036657,2.4945126628998078,0.072984051
0.843,1,0.070194942,0.089093645,0.057226669,0.075155623,2.408166146560153,0.071006756
0.844,1,0.06898,0.087489316,0.056101812604973794,0.07427459,2.321819630220498,0.069029462
0.845,1,0.067776324,0.08588479,0.054995524367990205,0.073426809,2.239355551974177,0.067132821
0.846,1,0.066683876,0.08439773,0.053995468,0.072722452,2.1663928818747413,0.065456754
0.847,1,0.065591427,0.082910669,0.052995412,0.072018095,2.0934302117753067,0.063780687
0.848,1,0.064498979,0.081423609,0.051995356,0.071313738,2.0204675416758713,0.062104619820649624
0.849,1,0.063416838,0.07993756,0.051011621095133686,0.070631949,1.9507524086872707,0.060494184699749584
0.85,1,0.062430985531052974,0.078558247,0.050118973,0.070064779,1.8888626657071943,0.05906426
0.851,1,0.061445134,0.077178934,0.049226324,0.069497608,1.8269729227271179,0.057634335311129666
0.852,1,0.060459282,0.075799621,0.048333676,0.068930437,1.7650831797470417,0.056204411
0.853,1,0.059482882,0.074424362,0.047455425,0.068377564,1.7059128824645935,0.054828058
0.854,1,0.058590227,0.07314749,0.046655639,0.067916607,1.6532112927469345,0.053600280850923804
0.855,1,0.057697572,0.071870618,0.045855854,0.067455651,1.6005097030292756,0.052372504
0.856,1,0.056804917,0.070593746,0.045056068506260843,0.066994694,1.5478081133116166,0.051144726687155036
0.857,1,0.055920951,0.069323957,0.044269027,0.066541723,1.4973881343457804,0.049960865374730185
0.858,1,0.055110134578051334,0.068145056,0.043549878,0.066162772,1.452335989988147,0.04890002
0.859,1,0.054299318500653594,0.066966154,0.042830728967470255,0.06578382,1.4072838456305135,0.047839175
0.86,1,0.053488502,0.065787253,0.042111580080111635,0.065404869,1.362231701,0.046778329646086504
0.861,1,0.052685693,0.064617815,0.041403751,0.065029158,1.319098591,0.045753664
0.862,1,0.051947037,0.063532113,0.040754913355052214,0.064713345,1.2804373507304425,0.044831458
0.863,1,0.051208381842128836,0.062446411741762575,0.040106075845538824,0.064397532,1.2417761101999347,0.043909252
0.864,1,0.050469726,0.06136071,0.039457238336025435,0.064081719,1.2031148696694274,0.042987046
0.865,1,0.049738465,0.0602861,0.038818492,0.063765641,1.1660723406195017,0.042094808143399845
0.866,1,0.049063682,0.059288318,0.038231208,0.063498301,1.132770042531237,0.041288412
0.867,1,0.048388899000633964,0.058290535717579674,0.037643923523670755,0.06323096,1.0994677444429724,0.040482016
0.868,1,0.047714116,0.057292754,0.037056639397210746,0.062963619,1.0661654463547074,0.039675619291054516
0.869,1,0.047046177295025096,0.056307022,0.036478383778596316,0.062693482,1.034232800158714,0.038894188
0.87,1,0.046428136,0.055391482,0.035945193,0.062463244954862246,1.0054407956708213,0.038185093
0.871,1,0.045810094,0.054475941864723675,0.035412002,0.062233007437214924,0.9766487911829288,0.037475998
0.872,1,0.045192051982462476,0.053560401941431586,0.034878812,0.06200277,0.9478567866950363,0.036766903
0.873,1,0.04458036,0.052657336,0.034353729,0.061767961,0.9202274949632906,0.03607873
0.874,1,0.044012897275001524,0.051818154,0.033868250869030836,0.061566037524257516,0.8952456456274347,0.035451858
0.875,1,0.043445435,0.050978971,0.033382773,0.061364114,0.8702637962915788,0.034824987
0.876,1,0.042877972004245236,0.050139788581230964,0.032897296,0.06116219,0.8452819469557229,0.034198115704721074
0.877,1,0.042316412726863324,0.049313103,0.032419125266676216,0.060954504451462735,0.8212904588904393,0.033588885
0.878,1,0.041794182,0.048544367,0.031975882035600964,0.060774120803477924,0.7995391901993305,0.033031893
0.879,1,0.041271951,0.047775631,0.031532639,0.060593737155493106,0.7777879215082217,0.0324749
0.88,1,0.040749721,0.047006896,0.031089395573450467,0.060413354,0.7560366528171129,0.031917907236111015
0.881,1,0.04023299,0.046250390517467016,0.030652762,0.060226465,0.7351318110212107,0.031375883
0.882,1,0.039751333,0.045546313196682495,0.030247031,0.060062421,0.7161296746641626,0.03087861
0.883,1,0.039269676,0.044842236,0.029841299,0.059898376654999155,0.6971275383071145,0.030381337780608392
0.884,1,0.03878802,0.044138159,0.029435568008812883,0.059734332468325636,0.6781254019500663,0.029884065304582492
0.885,1,0.038311497,0.043445848,0.029035837,0.05956338,0.6598491366280486,0.029399574
0.886,1,0.037866341666703794,0.042800871,0.028663530967506172,0.059411699,0.643194779,0.028953618892538117
0.887,1,0.037421186,0.042155893,0.028291225231583308,0.059260019285869284,0.6265404219542454,0.028507663843918667
0.888,1,0.03697603,0.041510915,0.027918919,0.059108339,0.609886065,0.028061708795299213
0.889,1,0.036535677,0.040877117032358336,0.027552079089250253,0.058949601059303386,0.5938562923641759,0.027626737
0.89,1,0.036123449,0.040285985,0.027209650634328633,0.058807262763692664,0.5792139416128539,0.027225112707731546
0.891,1,0.035711221,0.039694852,0.026867222,0.058664924,0.5645715908615317,0.026823488505143246
0.892,1,0.035298992,0.03910372,0.026524794,0.058522586172471226,0.5499292401102096,0.026421864302554953
0.893,1,0.034891265,0.038523108682411836,0.02618736,0.058373229280097416,0.5358261085302576,0.026029737982481246
0.894,1,0.034508818,0.037980916902460304,0.025871716703452917,0.058237951,0.5229138640563702,0.025666605235194016
0.895,1,0.034126371,0.037438725,0.025556073,0.058102672,0.5100016195824829,0.025303472487906785
0.896,1,0.033721148,0.036861958,0.025220928259081562,0.057955200403920014,0.4960638069167817,0.024915019
0.897,1,0.033365704075344615,0.036364173,0.024929366045286654,0.057825273,0.484644171,0.024585471724837007
0.898,1,0.03301026,0.035866389066880465,0.024637803831491743,0.057695347,0.47322453415178034,0.024255924562745487
0.899,1,0.032654816,0.035368605,0.024346241617696832,0.05756542,0.46180489776927963,0.023926377
0.9,1,0.032278805938474146,0.03483971,0.024037182,0.057424838,0.4494992441675064,0.023574623
0.901,1,0.031947904,0.034382177180677355,0.023767329,0.057298998,0.4393714386834705,0.023274519
0.902,1,0.031617001155711415,0.033924644,0.023497476,0.057173157918510756,0.4292436331994345,0.022974414461519557
0.903,1,0.031286099,0.033467111,0.023227622855340798,0.057047317787658335,0.4191158277153985,0.022674310194629146
0.904,1,0.030936587733619982,0.032981581679083036,0.022942033,0.056912087,0.4082202084303365,0.022354651249324408
0.905,1,0.030628041,0.032560513,0.022691801834658187,0.056789410987942365,0.3992139285911701,0.022080474065469126
0.906,1,0.030319493874251723,0.032139443355792836,0.02244157,0.056666735,0.39020764875200364,0.021806296881613847
0.907,1,0.030010947,0.031718374,0.022191339030534753,0.056544059,0.38120136891283724,0.02153212
0.908,1,0.029685529,0.031272100917773646,0.021926922610940064,0.056413037,0.3715277305949921,0.021240658
0.909,1,0.029397389811235092,0.030884062250485903,0.02169447,0.056292864,0.3634980430976722,0.020989409813134158
0.91,1,0.029109250846313273,0.030496024,0.021462018,0.056172692,0.3554683556003522,0.020738161285205645
0.911,1,0.028821111881391456,0.030107984915910414,0.021229565428447186,0.056052519,0.3474386681030323,0.020486912757277133
0.912,1,0.028517648138194348,0.029697239952432963,0.020984299,0.055924872,0.33882727061450874,0.020220332409320776
0.913,1,0.028248177843573963,0.029339129977672688,0.020767994421676504,0.055806743,0.33165043849031683,0.019989443178767267
0.914,1,0.027978707548953582,0.028981020002912413,0.02055169,0.055688613821807655,0.324473606,0.019758553948213756
0.915,1,0.027709237254333198,0.02862291,0.020335385095681256,0.055570485,0.31729677424193303,0.019527664717660247
0.916,1,0.027425822108481903,0.028244326265405396,0.020107481403797183,0.055445612,0.30961148558327095,0.01928313
0.917,1,0.027173463261482417,0.027913350557275427,0.019905876277083553,0.055329219323989015,0.30318153828330097,0.019070388047909715
0.918,1,0.026921104414482935,0.027582374849145462,0.019704271,0.055212827,0.29675159098333104,0.018857646286807417
0.919,1,0.026668745567483457,0.027251399141015493,0.019502666023656287,0.055096434,0.29032164368336105,0.018644904525705122
0.92,1,0.026403676120504222,0.026901943799224604,0.019290541259673544,0.054973916,0.2834460827578579,0.018419979429531236
0.921,1,0.026167031187168628,0.02659559,0.019102346548375813,0.054859066856491216,0.2776719895789146,0.018223472641219228
0.922,1,0.025930386,0.026289235,0.018914151837078085,0.054744218,0.2718978963999712,0.018026966
0.923,1,0.025693741,0.025982881229397185,0.018725957125780353,0.054629369,0.2661238032210279,0.017830459
0.924,1,0.025445492247609103,0.025659828350705443,0.018528204,0.054508922,0.25995816721069887,0.017623042276014255
0.925,1,0.025223304145482732,0.025375839,0.018352269395999245,0.05439551,0.2547615003647598,0.017441109737334065
0.926,1,0.025001116043356364,0.025091849531146654,0.018176334614429326,0.054282097554290226,0.24956483351882075,0.017259177
0.927,1,0.024778927941229996,0.02480786,0.018000399832859407,0.054168685,0.24436816667288166,0.017077244659973692
0.928,1,0.024546129754872765,0.024508762870742683,0.017815765191098547,0.05405013,0.23882661292819918,0.016885515
0.929,1,0.024337265266377778,0.024245113,0.017651061,0.053938111,0.23413960921689966,0.016716708843414835
0.93,1,0.024128400777882787,0.023981463,0.017486356871938946,0.053826091,0.22945260550560015,0.016547903
0.931,1,0.023919536289387804,0.023717812,0.017321653,0.053714071,0.22476560179430066,0.016379096294172203
0.932,1,0.023700956643712585,0.023440476207651915,0.017149017,0.053597305,0.2197740802730348,0.016201469410162594
0.933,1,0.023504392070881577,0.023195347660101565,0.016994620235712417,0.053486678967640255,0.215538028,0.016044521966781397
0.934,1,0.023307827,0.022950219112551216,0.016840223610333015,0.053376053,0.21130197626828723,0.015887574523400203
0.935,1,0.023111263,0.022705090565000866,0.016685826984953616,0.053265428,0.20706592426591344,0.015730627
0.936,1,0.022905790485124936,0.022447548,0.016524187635180352,0.053150403,0.20256037720846898,0.015565718554889084
0.937,1,0.022720599,0.022219309087434285,0.016379269,0.053041205,0.19872427109442478,0.015419516408056265
0.938,1,0.022535407927240382,0.021991070650985933,0.016234350004721846,0.052932008,0.19488816498038103,0.015273314261223463
0.939,1,0.022350217,0.021762832214537557,0.016089431189492586,0.05282281,0.19105205886633686,0.015127112114390644
0.94,1,0.022165025369355804,0.021534594,0.015944512374263326,0.052713612678494635,0.18721595275229266,0.014980909967557826
0.941,1,0.021982188773971328,0.021310504,0.0158017,0.052601807,0.1834963332569104,0.014837269373089329
0.942,1,0.021807530419026028,0.021097690742028437,0.015665512,0.052494093,0.1800157457632679,0.014700830714111478
0.943,1,0.021632872064080724,0.020884877,0.015529323553386161,0.052386379,0.17653515826962543,0.014564392055133627
0.944,1,0.021458213709135428,0.020672063837221547,0.015393135105065011,0.052278665,0.1730545707759829,0.014427953396155777
0.945,1,0.021285807122958068,0.020463103,0.015258936525735416,0.052168688,0.16967823804270496,0.01429388
0.946,1,0.021120918132483187,0.020264397523991444,0.015130803699803966,0.052062528,0.1665143740133102,0.014166336498622768
0.947,1,0.020956029,0.020065692325083706,0.015002670873872517,0.051956367107466296,0.16335050998391545,0.014038792721244716
0.948,1,0.020791140151533414,0.019866987,0.014874538047941067,0.051850206,0.1601866459545207,0.013911248943866666
0.949,1,0.020628407161901903,0.019671865,0.014748288032544875,0.051742108837293785,0.15711629538806898,0.013785897447049385
0.95,1,0.020472593,0.019486084,0.014627600475324791,0.051637579,0.1542351946668043,0.013666477606252704
0.951,1,0.020316777897682214,0.019300302,0.014506912918104709,0.051533049719758556,0.1513540939455396,0.013547057765456026
0.952,1,0.020160963,0.019114521,0.014386225360884625,0.05142852,0.14847299322427487,0.013427637924659347
0.953,1,0.020007215401669907,0.018932079,0.014267322463865513,0.051322361,0.14567595058946894,0.013310256619225264
0.954,1,0.019859841436054404,0.018758154173230138,0.014153526989684168,0.051219544,0.1430478147454743,0.013198274338134652
0.955,1,0.019712467,0.01858423,0.014039731515502819,0.051116727216735915,0.14041967890147963,0.013086292057044039
0.956,1,0.019565093504823397,0.018410305391328798,0.013925936041321474,0.051013910379339125,0.13779154305748498,0.012974309775953425
0.957,1,0.019419703,0.018239498,0.013813835061435374,0.050909753,0.13523912217519723,0.012864229
0.958,1,0.019280191,0.018076469155169826,0.013706429356487705,0.050808731,0.1328377442289399,0.012759071481779844
0.959,1,0.019140678982182607,0.01791344,0.013599023651540037,0.050707708529616174,0.13043636628268254,0.012653914
0.96,1,0.019001166943147893,0.017750410833454522,0.013491618,0.050606686522694684,0.1280349883364252,0.012548756271359115
0.961,1,0.018863561,0.017590297390517325,0.013385823743911719,0.050504594,0.12570194669637816,0.012445377840681088
0.962,1,0.018731381,0.017437295,0.013284351,0.050405447,0.12350422676539005,0.012346496115833883
0.963,1,0.018599202,0.017284293,0.013182877983775442,0.050306301,0.12130650683440192,0.012247614390986676
0.964,1,0.018467022,0.017131290487836848,0.013081405103707304,0.050207153663150844,0.11910878690341382,0.012148732666139469
0.965,1,0.018336675699348114,0.016981020461286574,0.012981467194642674,0.05010719,0.11697286300626221,0.012051520304890534
0.966,1,0.018211344,0.01683726,0.012885510743857347,0.050009995,0.11495839582636669,0.011958421736683801
0.967,1,0.018086012,0.016693499,0.012789554,0.0499128,0.11294392864647117,0.011865323168477068
0.968,1,0.017960679804857327,0.016549738911235786,0.012693598,0.049815605395187895,0.11092946146657565,0.011772224600270335
0.969,1,0.017837112818758497,0.016408544,0.012599105663030592,0.049717831,0.10897098057836392,0.011680696567280414
0.97,1,0.017718183420889103,0.016273314039382168,0.012508285561110275,0.049622660308182485,0.1071217033196812,0.011592937645620503
0.971,1,0.017599254023019713,0.016138084533406424,0.012417465,0.04952749,0.10527242606099847,0.011505178723960592
0.972,1,0.017480325,0.016002855,0.012326645357269642,0.049432319,0.10342314880231575,0.01141742
0.973,1,0.017363096408924573,0.015870038218694503,0.012237224103061077,0.04933679,0.10162468613399231,0.011331142
0.974,1,0.017250160742858164,0.015742695293809776,0.012151193,0.049243710990123195,0.099924577,0.011248322730748826
0.975,1,0.017137225076791752,0.015615352368925046,0.012065161613251146,0.049150631643121806,0.098224468,0.011165503271299023
0.976,1,0.017024289,0.015488009444040315,0.01197913,0.049057552296120424,0.096524359,0.011082684
0.977,1,0.016912995073973272,0.015362939953147109,0.011894437330087989,0.048964321720460405,0.094870451,0.011001264862341494
0.978,1,0.016805677,0.015242898482066797,0.011812876751186778,0.048873395,0.09330527,0.010923022934490318
0.979,1,0.016698359,0.015122857010986486,0.011731316172285565,0.048782468513257064,0.091740089,0.010844781006639142
0.98,1,0.016591040832014414,0.015002815539906175,0.011649755593384353,0.048691541909655384,0.090174909,0.010766539078787968
0.981,1,0.016485307873014374,0.014884920106067493,0.011569476924935112,0.048600657,0.088651806,0.010689624280217311
0.982,1,0.016383261,0.014771648032894753,0.011492095215015343,0.048511939,0.087208874,0.010615631823537756
0.983,1,0.016281213825920543,0.014658375959722015,0.011414713505095576,0.048423221,0.085765942,0.010541639366858199
0.984,1,0.016179166802373624,0.014545103886549277,0.011337332,0.048334502392230215,0.08432301,0.010467646910178643
0.985,1,0.016078652,0.014433861137751991,0.01126118,0.048246006,0.082918464,0.010394914756084273
0.986,1,0.015981556449352195,0.014326873962220564,0.011187708835024079,0.048159546,0.081586468,0.010324873779879624
0.987,1,0.015884460833923808,0.014219886786689135,0.011114238015547114,0.048073086,0.080254473,0.010254832803674976
0.988,1,0.015787365218495424,0.014112899611157708,0.011040767196070153,0.047986626180160225,0.078922478,0.010184791827470327
0.989,1,0.015691752,0.014007834675501549,0.010968477,0.047900555564919206,0.077625556,0.010115950135634029
0.99,1,0.015599312752949885,0.013906690567301087,0.010898670836040979,0.047816398392948656,0.076394387,0.010049589414003357
0.991,1,0.015506873328782422,0.013805546459100626,0.010828864460368726,0.047732241,0.075163219,0.009983229
0.992,1,0.015414433904614958,0.013704402350900164,0.010759058084696476,0.047648084,0.073932051,0.009916868
0.993,1,0.015323430240244492,0.013605082084759365,0.010690387105991777,0.047564472445948185,0.072732978,0.009851651
0.994,1,0.015235374032077252,0.013509377552500567,0.010624018225308212,0.047482657,0.071593585,0.009788723
0.995,1,0.015147317823910014,0.013413673020241771,0.010557649,0.047400841455052176,0.070454193,0.009725795
0.996,1,0.015059261615742774,0.013317968487982973,0.010491280463941086,0.047319025959604175,0.0693148,0.009662867
0.997,1,0.014972597044416903,0.013223997246566368,0.010426005,0.047237902,0.068204822,0.009601032
0.998,1,0.014888671354430134,0.013133363294781882,0.010362863909662415,0.047158461906756335,0.067149087,0.009541311
0.999,1,0.014804745664443363,0.013042729342997394,0.010299723,0.047079022038360646,0.066093353,0.00948159
1,1,0.014720819974456593,0.012952095,0.010236582610455106,0.046999582,0.065037619,0.009421869

==> plot_results_csv/DG+limiter_sinusoidal2_1D_256_p_1_q_5_T_100-0.csv <==
x,t_0.0,t_2.0,t_5.0,t_10.0,t_15.0,t_20.0,t_25.0,t_50.0,t_100.0
0,1,0.014714963571275668,0.015309349227962891,0.01023613,0.044051635,0.055421452,0.009534198,0.1838601777841233,0.018788426
0.001,1,0.014634892894949878,0.015218432464577379,0.010175998,0.043983792,0.054528519,0.009477792,0.18325880348694845,0.018758714357040303
0.002,1,0.014554822218624088,0.015127515701191866,0.010115866,0.043915950094432034,0.053635586,0.009421387,0.18265742918977362,0.018729003
0.003,1,0.014474751542298298,0.015036598937806353,0.010055733259524724,0.043848108,0.052742652931073025,0.009364981,0.1820560548925988,0.018699291
0.004,1,0.014392754512028646,0.014943173255669693,0.009994105,0.043779191172474634,0.051815283,0.009307141,0.18144427661733897,0.018669219653667357
0.005,1,0.014316281665699055,0.014856972056922685,0.009936764,0.043713505,0.050986603471958526,0.009253416,0.18086260861436207,0.018640238873623222
0.006,1,0.014239808819369463,0.014770770858175675,0.009879423,0.043647819,0.050157924,0.009199691,0.18028094061138517,0.018611258093579088
0.007,1,0.014163335973039872,0.014684569659428666,0.009822082,0.043582133,0.049329244,0.009145966,0.17969927260840823,0.018582277313534953
0.008,1,0.014085392,0.014596481731515207,0.009763599,0.043515665,0.048474646,0.009091148,0.1791096457918968,0.018553033
0.009,1,0.014012324,0.014514659431633617,0.009708892,0.043452151752676395,0.047704795,0.009039945,0.17854725527978785,0.018524815
0.01,1,0.013939255816746668,0.014432837131752025,0.009654185,0.043388638827453724,0.046934943,0.008988743,0.17798486476767889,0.018496596
0.011,1,0.013866187860034147,0.014351014831870432,0.009599478,0.043325125902231046,0.046165091382289844,0.00893754,0.1774224742555699,0.018468378
0.012,1,0.013792059894830457,0.014267850777265879,0.009543947,0.04326112,0.045376625055271305,0.008885551,0.17685446146849068,0.018439997089013567
0.013,1,0.013722217174361728,0.014190103577807898,0.009491727,0.043199794990862815,0.044660702011911274,0.008836724,0.17631091796696394,0.018412568301625874
0.014,1,0.013652374453892996,0.014112356378349917,0.009439507,0.04313847,0.043944778968551236,0.008787897,0.17576737446543717,0.01838514
0.015,1,0.013582531733424266,0.014034609178891936,0.009387286,0.043077144,0.043228856,0.00873907,0.17522383096391042,0.018357710726850492
0.016,1,0.013512001083623474,0.013955998451815612,0.009334529,0.043015614,0.042500569,0.00868973,0.17467689417945603,0.018330224
0.017,1,0.013445216,0.013882051546132394,0.00928466,0.042956488798872074,0.041834142975863874,0.008643144,0.17415176820076614,0.018303609275070905
0.018,1,0.013378431248528909,0.013808104640449178,0.009234791,0.042897363,0.041167717,0.008596557,0.17362664222207624,0.018276994054198227
0.019,1,0.013311646330981627,0.013734157734765962,0.009184922,0.042838238,0.04050129,0.008549971,0.17310151624338632,0.018250378833325552
0.02,1,0.013244510073686598,0.013659768,0.009134774,0.042779194,0.039827841,0.008503118,0.17257512039244807,0.018223813860118836
0.021,1,0.013180626778082197,0.013589371905078692,0.009087129,0.042722279,0.039206897,0.008458646,0.17206798567614537,0.018198032965202088
0.022,1,0.013116743482477796,0.013518976,0.009039485,0.042665363797589305,0.038585953091615055,0.008414175,0.17156085095984264,0.018172252070285347
0.023,1,0.013052860186873395,0.01344858,0.008991841,0.042608449,0.037965008958211234,0.008369703,0.17105371624353993,0.018146471
0.024,1,0.012988930079666753,0.013378111558916562,0.008944149,0.042551899,0.037341596,0.008325186,0.1705473321438843,0.018120850338633313
0.025,1,0.012927802598525648,0.013311040448158744,0.008898611,0.042497203,0.036762493,0.008282714,0.1700577675184069,0.018095921769992647
0.026,1,0.012866675,0.013243969337400928,0.008853074,0.042442507,0.036183390683840355,0.008240241,0.1695682028929295,0.018070993
0.027,1,0.012805547636243433,0.013176898226643113,0.008807536,0.042387811780315025,0.035604288128261934,0.008197769,0.1690786382674521,0.018046064632711314
0.028,1,0.012744648891000875,0.013110080518821746,0.00876216,0.042333762,0.035026587,0.008155449,0.16859174502128677,0.018021407414076783
0.029,1,0.012686140991182674,0.013046127819015891,0.008718619,0.042281292999772714,0.034486019817979933,0.008114868,0.16811933594549786,0.017997346736802297
0.03,1,0.012627633091364476,0.012982175119210035,0.008675078,0.042228824093221665,0.033945453,0.008074287,0.16764692686970895,0.017973286
0.031,1,0.012569125191546278,0.012918222419404178,0.008631538,0.042176355,0.033404885,0.008033706,0.16717451779392004,0.017949225382253322
0.032,1,0.012511095366445771,0.012854811344747108,0.008588347,0.04212481,0.032868999,0.007993454,0.16670660473452104,0.017925548299091904
0.033,1,0.012455079661551105,0.012793788773715451,0.008546701,0.042074574143270455,0.032363960192896085,0.007954664,0.16625094456500772,0.017902368936305493
0.034,1,0.012399063956656438,0.012732766202683796,0.008505055,0.042024338041973086,0.031858922,0.007915874,0.1657952843954944,0.017879189573519083
0.035,1,0.012343048251761773,0.012671743631652141,0.008463409,0.041974101940675704,0.031353883466741235,0.007877085,0.16533962422598106,0.017856010210732673
0.036,1,0.012287736248741217,0.012611517517194994,0.008422281,0.041925065,0.030856292099128414,0.007838783,0.1648901924823351,0.017833327205296876
0.037,1,0.012234094,0.012553252843408892,0.008382434,0.041877067,0.030384045669388796,0.007801691,0.16445088350600573,0.017811041
0.038,1,0.012180450823004679,0.012494988169622785,0.008342588,0.041829069,0.029911799,0.0077646,0.16401157452967638,0.017788754202060903
0.039,1,0.012126808110136411,0.012436723495836681,0.008302741,0.041781070242992595,0.029439552809909564,0.007727508,0.16357226555334703,0.017766467700442917
0.04,1,0.012074073266575312,0.012379480842728205,0.008263565,0.041734544,0.028977075494699953,0.007691047,0.16314082929175522,0.017744790489658657
0.041,1,0.012022692,0.012323816197128482,0.008225428,0.041688787,0.028535126279786337,0.007655567,0.16271748355785975,0.017723407
0.042,1,0.011971310575552131,0.012268152,0.008187291,0.041643031,0.028093177,0.007620087,0.1622941378239643,0.017702023
0.043,1,0.011918865072361192,0.012211253744326437,0.008148335,0.041596771279693315,0.027634913369394155,0.007583835,0.16186463950207758,0.01768045
0.044,1,0.011869640494765233,0.012158044139705932,0.008111824,0.041553259809980175,0.027220985,0.007549886,0.16145687948311105,0.017659978
0.045,1,0.011820416,0.012104835,0.008075314,0.041509748340267036,0.026807056,0.007515937,0.1610491194641445,0.017639505224793864
0.046,1,0.011771191339573307,0.012051624930464926,0.008038804,0.041466236870553896,0.026393127750851383,0.007481987,0.16064135944517793,0.017619032759319295
0.047,1,0.011721167836524424,0.011997492809080253,0.008001675,0.041422487,0.025966568002563813,0.007447456,0.16022929428523744,0.017598476392061326
0.048,1,0.011674001946842942,0.011946604838799958,0.007966713,0.041381223,0.025578580349616565,0.007414962,0.15983675339216294,0.017578922
0.049,1,0.011626836057161463,0.011895716868519665,0.007931751,0.041339959,0.025190592696669317,0.007382468,0.15944421249908847,0.017559369
0.05,1,0.011579670167479982,0.011844829,0.007896789,0.041298696,0.024802605043722073,0.007349974,0.15905167160601394,0.017539814603111246
0.051,1,0.011531948602533187,0.011793299,0.007861392,0.041257456,0.024405203,0.007317071,0.158656586,0.017520282589203004
0.052,1,0.011486749377107305,0.011744609371786247,0.007827906,0.041218442,0.024041254,0.007285962,0.1582789094624896,0.017501653424837713
0.053,1,0.011441550151681423,0.01169592,0.007794419,0.041179428490523654,0.023677305096409994,0.007254854,0.1579012324362472,0.017483024260472418
0.054,1,0.011396350926255542,0.011647230755659717,0.007760933,0.041140415,0.023313356199588096,0.007223745,0.1575235554100048,0.017464395096107123
0.055,1,0.011350819224655672,0.011598152435792028,0.007727179,0.041101685,0.022942798840280592,0.007192385,0.15714501260726949,0.017445893974703298
0.056,1,0.011307500271725843,0.011551548,0.0076951,0.041064924,0.022601147192890345,0.007162595,0.1567818558055402,0.017428194925236295
0.057,1,0.011264181318796012,0.011504944046017193,0.00766302,0.041028162,0.022259495545500104,0.007132806,0.1564186990038109,0.017410495875769292
0.058,1,0.011220862365866184,0.011458339851129777,0.00763094,0.040991400080642316,0.021917844,0.007103016,0.15605554220208157,0.017392797
0.059,1,0.011177415840380286,0.011411575779070775,0.007598747,0.040955180940334554,0.021572028,0.007073119,0.1556931197165899,0.017375332
0.06,1,0.011135896010687655,0.011366951676926732,0.00756801,0.040920673,0.021251077688597013,0.007044588,0.1553441513121983,0.017358567733073007
0.061,1,0.011094376180995026,0.011322328,0.007537273,0.040886165,0.020930127187949513,0.007016056,0.1549951829078067,0.017341803
0.062,1,0.011052856351302397,0.011277703472638647,0.007506536,0.040851657,0.020609177,0.006987525,0.15464621450341512,0.017325039097965456
0.063,1,0.011011397155164642,0.011233127101344264,0.007475825,0.040817948,0.020286187947247684,0.006959016,0.15429950628293068,0.017308615234643124
0.064,1,0.010971600184362922,0.011190385807455735,0.007446371,0.040785695870167685,0.019984474278203053,0.006931685,0.15396440638803546,0.017292789667198515
0.065,1,0.010931803,0.011147644513567203,0.007416916,0.040753443579789876,0.019682760609158422,0.006904354,0.15362930649314024,0.017276964099753905
0.066,1,0.010892006242759478,0.011104903219678672,0.007387462,0.040721191,0.019381047,0.006877023,0.15329420659824503,0.017261138532309296
0.067,1,0.010852442870170986,0.011062398006353287,0.007358162,0.040689992581732226,0.01907914,0.006849835,0.15296282264609198,0.017245759441210793
0.068,1,0.010814297050148742,0.011021449,0.007329933,0.040659998,0.018795319,0.00682365,0.15264128337438304,0.017230876164929285
0.069,1,0.010776151230126495,0.010980500530247551,0.007301705,0.040630003,0.018511496998520307,0.006797465,0.15231974410267413,0.017215992888647773
0.07,1,0.010738005410104253,0.010939551792194684,0.007273477,0.040600009,0.018227675435485858,0.00677128,0.1519982048309652,0.017201109612366264
0.071,1,0.010700252239695908,0.010899010229225497,0.00724552,0.040571320503780935,0.017945258393243343,0.006745348,0.1516817712312423,0.017186779
0.072,1,0.010663690116205108,0.010859770200357777,0.007218464,0.040543585706069155,0.017678092858927005,0.006720259,0.15137349670869527,0.017172841
0.073,1,0.010627127992714312,0.01082053,0.007191409,0.040515850908357375,0.017410927324610664,0.00669517,0.15106522218614826,0.017158902988281648
0.074,1,0.010590565869223514,0.01078129,0.007164353,0.040488116110645594,0.017143761790294323,0.006670081,0.15075694766360126,0.017144965177888716
0.075,1,0.010554542746383958,0.010742612901524978,0.007137676,0.040461939472260795,0.016879380348922113,0.006645345,0.15045510653692112,0.017131685180640333
0.076,1,0.010519501,0.010705003582574979,0.007111744,0.040436467,0.016627734,0.006621304,0.15015981287021907,0.017118695745607274
0.077,1,0.010484459,0.010667394263624978,0.007085812,0.040410995,0.016376086827405222,0.006597264,0.149864519,0.017105706310574214
0.078,1,0.010449417029132432,0.010629784944674977,0.007059879,0.040385522486270246,0.01612444,0.006573223,0.14956922553681498,0.017092716875541154
0.079,1,0.010415048883539498,0.010592880118215612,0.007034423,0.040361858777181375,0.015876764730616978,0.006549627,0.1492816349400775,0.017080490538457213
0.08,1,0.010381467435645896,0.010556828858477453,0.007009567,0.040338652006526525,0.015639589474974628,0.00652659,0.14899905015056247,0.017068452
0.081,1,0.010347885987752293,0.010520777598739296,0.006984711,0.040315445235871675,0.015402414219332278,0.006503554,0.14871646536104738,0.017056414
0.082,1,0.010314305,0.010484726,0.006959855,0.040292238465216824,0.015165238963689927,0.006480517,0.1484338805715323,0.017044375569154023
0.083,1,0.010281521034938044,0.010449508768784702,0.006935565,0.040271089925234926,0.014933053034853502,0.006458009,0.14816021435327517,0.017033205403161618
0.084,1,0.010249343767334865,0.010414947819635829,0.006911741,0.040250152,0.014709384048691886,0.006435934,0.14789007828321526,0.017022121
0.085,1,0.010217166499731686,0.010380386870486955,0.006887917,0.040229215,0.014485715062530272,0.00641386,0.1476199422131554,0.017011036277292363
0.086,1,0.010184550544412994,0.010345350485443994,0.006863751,0.040208311,0.014255288119366353,0.006391467,0.14734768956724903,0.016999968
0.087,1,0.010153724443504574,0.010312216599952817,0.006840918,0.040189647087655773,0.014044235,0.006370316,0.14708975376427644,0.01698984
0.088,1,0.010122898342596153,0.010279082714461641,0.006818084,0.040170983,0.013833181943226087,0.006349164,0.14683181796130385,0.016979712032035594
0.089,1,0.010092072241687733,0.010245948828970465,0.006795251,0.040152319,0.013622128855155954,0.006328013,0.14657388215833123,0.016969583866772768
0.09,1,0.010060963146573341,0.010212506,0.00677219,0.040133933,0.013405876911609764,0.00630665,0.14631518509921618,0.016959574448043902
0.091,1,0.010031438261086049,0.010180740481817002,0.006750308,0.040117548,0.013206618,0.006286385,0.14606921268398484,0.016950405378648684
0.092,1,0.010001913375598756,0.010148974555005373,0.006728426,0.040101162329592974,0.013007359,0.006266119,0.14582324026875354,0.016941236
0.093,1,0.009972388,0.010117208628193746,0.006706544,0.040084777,0.012808099416409927,0.006245854,0.14557726785352226,0.016932067
0.094,1,0.009942725,0.010085288,0.006684541,0.040068912,0.012605022198215554,0.006225477,0.14533183500365174,0.016923119
0.095,1,0.009914455,0.010054834853053977,0.006663574,0.040054812,0.012416797535256908,0.006206063,0.1450976005250708,0.016914911746539127
0.096,1,0.009886184,0.010024381598092826,0.006642606,0.040040712,0.012228572872298263,0.006186649,0.14486336604648986,0.016906704597822834
0.097,1,0.009857913,0.009993928,0.006621639,0.040026611,0.012040348209339618,0.006167235,0.14462913156790894,0.016898497449106542
0.098,1,0.009829639,0.009963463,0.006600649,0.040013273844824705,0.011849527213205105,0.0061478,0.14439668664867003,0.016890612939783847
0.099,1,0.009802578,0.00993427,0.006580562,0.040001465,0.011671634903297293,0.006129205,0.14417397593046566,0.016883370724236218
0.1,1,0.009775517,0.009905078,0.006560475,0.039989656,0.011493742593389481,0.00611061,0.1439512652122613,0.016876128508688585
0.101,1,0.009748456,0.009875886,0.006540387,0.039977848,0.011315850283481668,0.006092014,0.14372855449405691,0.016868886293140956
0.102,1,0.009721517,0.009846812,0.006520369,0.039967044808343705,0.011136441402338097,0.006073484,0.14350883608635615,0.016862068645684458
0.103,1,0.009695624,0.009818832,0.006501129,0.039957535860968924,0.010968231787193104,0.006055677,0.14329744606819939,0.016855794620250796
0.104,1,0.009669731,0.009790852,0.006481889,0.039948026913594156,0.010800022172048113,0.006037869,0.1430860560500426,0.016849520594817136
0.105,1,0.009643838,0.009762873,0.006462649,0.039938518,0.010631813,0.006020062,0.14287466603188584,0.016843246569383477
0.106,1,0.009618185,0.009735133,0.006443563,0.039930258,0.010463039,0.006002399,0.1426674273307454,0.016837499152026137
0.107,1,0.00959342,0.00970832,0.00642514,0.039923057663470984,0.010303911028921121,0.00598535,0.1424671659067343,0.016832196871124833
0.108,1,0.009568656,0.009681507,0.006406716,0.039915858,0.010144782609434083,0.005968302,0.14226690448272322,0.016826894590223525
0.109,1,0.009543891,0.009654694,0.006388293,0.039908657563023545,0.009985654,0.005951254,0.1420666430587121,0.016821592309322217
0.11,1,0.009519476,0.009628235,0.006370103,0.03990295,0.009826802,0.005934423,0.1418716516260432,0.016816918902782717
0.111,1,0.009495803,0.009602546,0.006352467,0.039898069,0.009676198,0.005918106,0.14168233748294434,0.016812592
0.112,1,0.009472129,0.009576858,0.006334831,0.039893188,0.009525593,0.00590179,0.14149302333984554,0.016808266
0.113,1,0.009448456,0.009551169,0.006317195,0.039888307,0.009374989,0.005885474,0.1413037091967467,0.016803939
0.114,1,0.009425234,0.009525939,0.006299866,0.039885164,0.0092254,0.005869443,0.14112074671585323,0.016800344
0.115,1,0.009402618,0.009501334,0.00628299,0.039882613726632016,0.009082803,0.005853833,0.1409422091731762,0.016796997169418397
0.116,1,0.009380001,0.00947673,0.006266115,0.039880064,0.008940206,0.005838222,0.1407636716304992,0.01679365
0.117,1,0.009357384,0.009452125,0.00624924,0.039877514,0.008797609,0.005822612,0.14058513408782214,0.016790304
0.118,1,0.009335314,0.009428077,0.006232739,0.039876947,0.008656676,0.005807351,0.14041399612266262,0.016787792
0.119,1,0.009313721,0.009404519,0.006216598,0.039876741,0.008521607,0.005792423,0.14024607497635672,0.016785429701384684
0.12,1,0.009292127,0.009380961,0.006200457,0.039876535,0.008386538,0.005777495,0.14007815383005084,0.016783067684786587
0.121,1,0.009270534,0.009357403,0.006184316,0.039876329,0.008251469,0.005762567,0.13991023268374492,0.016780705668188494
0.122,1,0.009249578,0.009334492,0.006168613,0.039878355,0.008118634,0.005748047,0.1397507284455364,0.016779282073082918
0.123,1,0.009228976,0.009311946,0.006153183,0.039880506735464366,0.007990649,0.005733778,0.1395932738168566,0.016777909948036383
0.124,1,0.009208375,0.009289399,0.006137752,0.039882659,0.007862663,0.005719509,0.13943581918817682,0.016776537822989844
0.125,1,0.009187533,0.009266606,0.006122132,0.039884919,0.007730738,0.005705066,0.1392774444919871,0.016775213126009113
0.126,1,0.009167894,0.009245037,0.006107389,0.039889446,0.007609423,0.005691435,0.13913031668286743,0.016774836629518064
0.127,1,0.009148256,0.009223469,0.006092645,0.039893972,0.007488108,0.005677804,0.13898318887374778,0.01677446
0.128,1,0.009128617,0.0092019,0.006077902,0.039898498,0.007366793,0.005664174,0.13883606106462812,0.016774084
0.129,1,0.009108845,0.009180196,0.006063046,0.039903369,0.007242357,0.00565044,0.13868910822998853,0.016773853933973553
0.13,1,0.009090142,0.009159574,0.006048969,0.039910287385389785,0.007127329,0.005637427,0.13855217758608493,0.016774479364026193
0.131,1,0.009071439,0.009138952,0.006034891,0.039917205,0.007012301,0.005624414,0.1384152469421813,0.016775104794078836
0.132,1,0.009052735,0.00911833,0.006020814,0.039924123,0.006897273,0.005611401,0.1382783162982777,0.01677573
0.133,1,0.009034,0.009097676,0.006006697,0.039931624,0.006779857,0.005598353,0.13814262426701443,0.016776602444272558
0.134,1,0.009016206,0.009077971,0.005993265,0.039940953093515544,0.00667076,0.005585938,0.13801577104942991,0.016778236698041536
0.135,1,0.008998412,0.009058267,0.005979832,0.039950282,0.006561662,0.005573524,0.13788891783184543,0.016779870951810515
0.136,1,0.008980618,0.009038562,0.0059664,0.039959610743837276,0.006452565,0.00556111,0.13776206461426097,0.016781505
0.137,1,0.008962888,0.009018923,0.005952997,0.039969763,0.006341738,0.005548724,0.1376374852736552,0.016783487
0.138,1,0.008945979,0.009000108,0.005940191,0.039981524,0.00623824,0.00553689,0.13752059954023377,0.016786138
0.139,1,0.00892907,0.008981294,0.005927385,0.039993284,0.006134742,0.005525057,0.13740371380681235,0.016788788
0.14,1,0.008912161,0.008962479,0.005914579,0.040005045,0.006031244,0.005513223,0.1372868280733909,0.016791439
0.141,1,0.008895406,0.008943821,0.005901867,0.040017872,0.005926608,0.005501478,0.1371732260766012,0.016794538886331617
0.142,1,0.008879359,0.00892587,0.005889669,0.040032086880240715,0.005828401,0.005490208,0.1370662075735723,0.016798214062127184
0.143,1,0.008863312,0.008907919,0.005877471,0.040046301753581676,0.005730194,0.005478939,0.13695918907054339,0.016801889
0.144,1,0.008847264,0.008889968,0.005865274,0.040060517,0.005631988,0.00546767,0.1368521705675145,0.016805564
0.145,1,0.008831458,0.00887226,0.00585323,0.040076045,0.005533172,0.005456544,0.13674942317003785,0.016809792
0.146,1,0.008816251,0.008855149,0.005841624,0.040092739,0.005439971,0.005445823,0.1366521812347065,0.016814501
0.147,1,0.008801044,0.008838037,0.005830017,0.040109432946799965,0.005346769,0.005435102,0.13655493929937512,0.016819209287696736
0.148,1,0.008785837,0.008820925,0.005818411,0.040126126738392984,0.005253567,0.005424381,0.13645769736404378,0.016823917945077215
0.149,1,0.008770952,0.008804138,0.005807016,0.040144385303797624,0.005160231,0.005413857,0.1363656942772279,0.016829283390182623
0.15,1,0.008756566,0.008787843,0.005795985,0.040163585,0.005071768,0.005403669,0.1362781477523351,0.016835035
0.151,1,0.008742179,0.008771548,0.005784954,0.040182784,0.004983305,0.005393481,0.1361906012274423,0.016840787
0.152,1,0.008727792,0.008755252,0.005773923,0.040201983,0.004894842,0.005383294,0.1361030547025495,0.016846538797066477
0.153,1,0.008713806,0.008739359,0.005763157,0.040223002,0.00480667,0.005373353,0.13602169796505761,0.016853053
0.154,1,0.00870022,0.008723858,0.005752686,0.040244736,0.004722698,0.005363685,0.1359437751253788,0.016859858822133394
0.155,1,0.008686635,0.008708358,0.005742216,0.040266468899828614,0.004638726,0.005354016,0.13586585228570003,0.016866664215560493
0.156,1,0.008673049,0.008692857,0.005731745,0.040288202114923365,0.004554754,0.005344348,0.13578792944602125,0.016873469608987588
0.157,1,0.008659938,0.008677832,0.005721591,0.040312016,0.004471454,0.005334975,0.13571713331406635,0.016881145750237272
0.158,1,0.008647136,0.008663106,0.005711667,0.040336314168200244,0.004391742,0.005325813,0.1356487718057734,0.016889016
0.159,1,0.008634334,0.00864838,0.005701742,0.040360612052922205,0.00431203,0.00531665,0.13558041029748044,0.016896886
0.16,1,0.008621532,0.008633654,0.005691818,0.04038491,0.004232319,0.005307488,0.1355120487891875,0.016904756502027787
0.161,1,0.008609275,0.008619472,0.005682259,0.040411555,0.004153622,0.005298667,0.13545173964628707,0.016913607548376862
0.162,1,0.00859724,0.008605502,0.005672868,0.040438451,0.004077956,0.005289998,0.13539288643956465,0.016922554779495898
0.163,1,0.008585205,0.008591531,0.005663476,0.040465346,0.00400229,0.00528133,0.13533403323284227,0.016931502010614937
0.164,1,0.00857317,0.008577561,0.005654085,0.040492241645936865,0.003926625,0.005272662,0.13527518002611985,0.016940449241733973
0.165,1,0.008561749,0.008564201,0.005645106,0.040521758,0.003852281,0.005264377,0.13522529631307664,0.01695049
0.166,1,0.008550466,0.008550968,0.005636235,0.040551286,0.003780462,0.005256191,0.13517590766846438,0.016960526942587442
0.167,1,0.008539182,0.008537735,0.005627364,0.040580814033077894,0.003708643,0.005248006,0.13512651902385212,0.016970564173161548
0.168,1,0.008527841,0.008524455,0.005618441,0.040610573,0.00363476,0.005239773,0.13507758109610915,0.016980705808522345
0.169,1,0.008517295,0.008511943,0.005610079,0.040642771278330894,0.003566604,0.005232059,0.135037623,0.016991846992297756
0.17,1,0.008506748,0.008499431,0.005601718,0.040674969807317184,0.003498447,0.005224345,0.13499766399394086,0.017002988176073167
0.171,1,0.008496202,0.008486919,0.005593356,0.040707168,0.00343029,0.00521663,0.13495770544285673,0.017014129359848574
0.172,1,0.008485675,0.008474436,0.005584996,0.040739845603028936,0.003360489,0.005208919,0.13491913102607642,0.017025478
0.173,1,0.008475853,0.008462629,0.005577132,0.040774754540346916,0.003295822,0.005201667,0.13488857736597393,0.017037738
0.174,1,0.00846603,0.008450823,0.005569269,0.040809663477664904,0.003231156,0.005194414,0.1348580237058714,0.017049998240014866
0.175,1,0.008456208,0.008439016,0.005561405,0.040844572,0.003166489,0.005187161,0.1348274700457689,0.017062258305948288
0.176,1,0.008446478,0.008427311,0.005553594,0.040880214,0.003100561,0.005179959,0.13479922426855082,0.017074831358691398
0.177,1,0.008437368,0.008416195,0.005546219,0.040917876,0.003039225,0.005173159,0.1347780595731643,0.017088226
0.178,1,0.008428257,0.008405079,0.005538843,0.040955538512224644,0.00297789,0.005166358,0.13475689487777776,0.017101621
0.179,1,0.008419146,0.008393962,0.005531468,0.040993201,0.002916554,0.005159558,0.1347357301823912,0.017115016
0.18,1,0.008410199,0.008383018,0.005524195,0.041031857,0.002854306,0.005152853,0.13471779014040738,0.017128831888740377
0.181,1,0.008401789,0.008372578,0.005517298,0.041072317,0.002796153,0.005146496,0.13470600778554923,0.017143378617043105
0.182,1,0.008393378,0.008362139,0.005510401,0.041112778,0.002738001,0.005140139,0.1346942254306911,0.017157925345345833
0.183,1,0.008384968,0.0083517,0.005503504,0.041153238327729616,0.002679849,0.005133782,0.13468244307583294,0.017172472
0.184,1,0.008376791,0.008341499,0.005496757,0.041194962,0.002621103,0.005127565,0.13467479785697367,0.017187551
0.185,1,0.00836907,0.008331724,0.00549033,0.041238269236058674,0.002565997,0.005121643,0.1346724005623642,0.017203267
0.186,1,0.008361349,0.008321949,0.005483903,0.041281576,0.002510891,0.005115721,0.13467000326775472,0.017218983913796705
0.187,1,0.008353629,0.008312174,0.005477477,0.041324883,0.002455786,0.005109799,0.13466760597314523,0.017234701
0.188,1,0.008346208,0.008302702,0.005471245,0.041369731,0.002400379,0.00510406,0.1346702567064946,0.017251063
0.189,1,0.008339168,0.008293579,0.00546528,0.041415936024502324,0.002348194,0.005098566,0.13467725659412666,0.017267968875011943
0.19,1,0.008332128,0.008284456,0.005459315,0.041462141,0.002296008,0.005093072,0.13468425648175875,0.017284874758916723
0.191,1,0.008325088,0.008275334,0.005453351,0.041508346,0.002243823,0.005087578,0.13469125636939083,0.017301780642821507
0.192,1,0.008318412,0.008266576,0.005447624,0.041556377879558425,0.002191606,0.005082306,0.13470421629878288,0.01731945
0.193,1,0.008312044,0.008258095,0.005442114,0.041605535,0.002142224,0.005077233,0.13472063496835238,0.017337565266661924
0.194,1,0.008305676,0.008249614,0.005436604,0.041654691,0.002092843,0.00507216,0.13473705363792185,0.017355680825806057
0.195,1,0.008299308,0.008241132,0.005431094,0.041703847876784425,0.002043462,0.005067087,0.13475347230749135,0.017373796
0.196,1,0.008293367,0.008233076,0.005425865,0.041755129,0.001994296,0.005062276,0.13477676689044463,0.017392796411324046
0.197,1,0.008287663,0.008225226,0.005420802,0.041807294776398586,0.001947612,0.005057618,0.13480263551241112,0.017412143
0.198,1,0.008281959,0.008217376,0.00541574,0.041859461,0.001900927,0.005052959,0.13482850413437758,0.017431490317266235
0.199,1,0.008276255,0.008209526,0.005410678,0.041911627,0.001854243,0.005048301,0.13485437275634407,0.017450837270237326
0.2,1,0.008271041,0.008202159,0.005405937,0.041966225,0.001808004,0.005043942,0.1348880397892318,0.017471194179043952
0.201,1,0.008265994,0.008194931,0.005401316,0.04202146,0.001763919,0.005039693,0.13492339921611382,0.017491795551688824
0.202,1,0.008260947,0.008187703,0.005396696,0.042076696244294456,0.001719833,0.005035443,0.13495875864299584,0.017512397
0.203,1,0.008255901,0.008180476,0.005392075,0.042131932,0.001675747,0.005031194,0.13499411806987785,0.017532998296978557
0.204,1,0.008251404,0.008173787,0.005387816,0.04218992,0.001632321,0.005027281,0.1350382078402591,0.017554739704134445
0.205,1,0.008247009,0.008167172,0.005383631,0.042248289878109246,0.001590744,0.005023435,0.13508310873681267,0.01757662
0.206,1,0.008242614,0.008160558,0.005379447,0.042306659622682506,0.001549168,0.005019589,0.13512800963336621,0.017598500068919453
0.207,1,0.008238218,0.008153944,0.005375262,0.042365029,0.001507591,0.005015743,0.13517291052991978,0.017620380251311955
0.208,1,0.008234433,0.008147923,0.005371478,0.042426485,0.001466874,0.005012271,0.1352274859970344,0.017643535546681823
0.209,1,0.008230684,0.008141915,0.005367724,0.042488056,0.001427725,0.005008824,0.13528198899001428,0.017666720353147657
0.21,1,0.008226934,0.008135906,0.00536397,0.042549628,0.001388576,0.005005376,0.1353364919829942,0.017689905
0.211,1,0.008223213,0.008129947,0.00536023,0.042611359,0.001348121,0.005001944,0.13539195613223207,0.017713173664420226
0.212,1,0.008220105,0.008124537,0.005356902,0.042676204,0.001311326,0.004998891,0.13545613198049156,0.01773769
0.213,1,0.008216998,0.008119127,0.005353575,0.042741048327691517,0.001274531,0.004995839,0.13552030782875102,0.017762207129315255
0.214,1,0.00821389,0.008113717,0.005350247,0.042805893,0.001237736,0.004992786,0.13558448367701045,0.017786723861762763
0.215,1,0.008210873,0.008108416,0.005346975,0.042871184868701145,0.00119988,0.004989787,0.13565051724373225,0.017811441838531828
0.216,1,0.008208403,0.008103598,0.00534407,0.042939378330607327,0.001165373,0.004987126,0.13572444702947845,0.017837319
0.217,1,0.008205933,0.00809878,0.005341164,0.043007571792513515,0.001130866,0.004984464,0.1357983768152246,0.017863196868170207
0.218,1,0.008203464,0.008093963,0.005338259,0.043075765254419696,0.00109636,0.004981802,0.1358723066009708,0.017889074
0.219,1,0.008201146,0.008089311,0.00533545,0.043144706,0.001061021,0.004979232,0.1359490014043562,0.017915275
0.22,1,0.008199311,0.00808508,0.005332964,0.043216327,0.001028744,0.004976958,0.13603277674644634,0.017942544
0.221,1,0.008197477,0.00808085,0.005330477,0.043287949,0.000996466,0.004974684,0.13611655208853649,0.017969813
0.222,1,0.008195642,0.008076619,0.005327991,0.043359571,0.000964189,0.00497241,0.13620032743062663,0.017997082
0.223,1,0.00819402,0.00807261,0.005325641,0.043432253,0.000931297,0.004970265,0.1362877887521694,0.018024802
0.224,1,0.008192819,0.008068961,0.005323571,0.043507387,0.000901198,0.004968376,0.13638151204240717,0.018053494
0.225,1,0.008191617,0.008065312,0.005321501,0.043582521,0.000871098,0.004966487,0.13647523533264497,0.018082186031136607
0.226,1,0.008190416,0.008061663,0.00531943,0.043657655,0.000840999,0.004964598,0.13656895862288274,0.018110878255654085
0.227,1,0.008189487,0.008058291,0.005317536,0.043734178016638064,0.000810491,0.004962874,0.13666730552210254,0.018140155
0.228,1,0.008188917,0.00805522,0.005315879,0.043812913,0.000782525,0.004961367,0.13677109018557407,0.018170304281903072
0.229,1,0.008188347,0.008052148,0.005314222,0.043891648,0.00075456,0.004959861,0.13687487484904556,0.018200453913295053
0.23,1,0.008187778,0.008049076,0.005312565,0.043970382,0.000726594,0.004958354,0.13697865951251706,0.018230603544687033
0.231,1,0.00818754,0.008046337,0.005311124,0.04405085,0.000698417,0.004957049,0.13708802517790772,0.018261476638931382
0.232,1,0.008187601,0.008043839,0.005309878,0.044133279,0.000672547,0.004955924,0.1372019959584845,0.01829312
0.233,1,0.008187663,0.008041341,0.005308633,0.044215708,0.000646677,0.004954798,0.1373159667390613,0.018324762
0.234,1,0.008187724,0.008038843,0.005307388,0.044298136,0.000620808,0.004953672,0.13742993751963808,0.018356405
0.235,1,0.008188178,0.008036731,0.005306397,0.04438266,0.000594918,0.004952784,0.1375504696565873,0.018388917521665146
0.236,1,0.008188871,0.008034804,0.005305561,0.044468881,0.000571113,0.004952037,0.13767476292881864,0.018422091393758923
0.237,1,0.008189563,0.008032877,0.005304726,0.044555102,0.000547309,0.004951291,0.13779905620104996,0.018455265
0.238,1,0.008190256,0.008030949,0.005303891,0.044641322671514175,0.000523504,0.004950545,0.13792334947328128,0.018488439137946483
0.239,1,0.008191401,0.008029462,0.005303349,0.044730019,0.000499865,0.004950071,0.13805521073085708,0.018522636
0.24,1,0.008192726,0.008028103,0.005302923,0.044820135,0.000478102,0.004949703,0.13818997483957632,0.01855738
0.241,1,0.008194051,0.008026744,0.005302497,0.044910252,0.000456339,0.004949336,0.13832473894829553,0.018592125055493028
0.242,1,0.008195376,0.008025385,0.005302071,0.045000368,0.000434577,0.004948968,0.13845950305701477,0.01862687
0.243,1,0.008197213,0.008024519,0.005301976,0.045093360677757974,0.000413162,0.004948908,0.13860287149568343,0.018662798131832817
0.244,1,0.008199172,0.008023727,0.005301959,0.045187482,0.000393423,0.004948919,0.1387482671247649,0.018699156
0.245,1,0.008201132,0.008022935,0.005301942,0.045281602855829925,0.000373685,0.004948929,0.13889366275384635,0.018735513
0.246,1,0.008203091,0.008022143,0.005301925,0.045375724,0.000353946,0.004948939,0.1390390583829278,0.018771870673267684
0.247,1,0.008205622,0.008021896,0.005302277,0.045473144,0.000334738,0.004949293,0.1391941279854559,0.018809581
0.248,1,0.008208218,0.00802167,0.005302669,0.045571384,0.000317013,0.004949681,0.13935032855727936,0.018847595894027305
0.249,1,0.008210814,0.008021443,0.005303061,0.045669624,0.000299289,0.00495007,0.13950652912910277,0.018885610443975055
0.25,1,0.008213403,0.008021249,0.005303451,0.04576737,0.000280267,0.004950459,0.13966251882161212,0.018923453148140954
0.251,1,0.008216639,0.008021588,0.005304252,0.04586985,0.000264553,0.004951225,0.1398297109289217,0.018963171
0.252,1,0.008219874,0.008021927,0.005305054,0.04597233,0.000248839,0.004951992,0.1399969030362313,0.01900289
0.253,1,0.00822311,0.008022265,0.005305855,0.04607481,0.000233126,0.004952759,0.14016409514354086,0.019042607699649522
0.254,1,0.008226397,0.008022689,0.005306692,0.046177141,0.000216296,0.004953562,0.14033202377763013,0.019082293439508995
0.255,1,0.008230277,0.008023593,0.005307904,0.046283988,0.000202596,0.004954708,0.1405104076496172,0.019123764
0.256,1,0.008234156,0.008024497,0.005309116,0.046390835,0.000188896,0.004955854,0.14068879152160424,0.019165235
0.257,1,0.008238036,0.008025401,0.005310328,0.046497683,0.000175197,0.004957,0.1408671753935913,0.019206706156907623
0.258,1,0.008242025,0.008026443,0.005311614,0.046604746,0.000160561,0.004958217,0.14104727411560855,0.019248292
0.259,1,0.008246554,0.008027913,0.005313238,0.046716094,0.000148885,0.004959744,0.14123706412019923,0.019291567365131542
0.26,1,0.008251082,0.008029383,0.005314862,0.046827442,0.00013721,0.004961271,0.1414268541247899,0.019334842700341345
0.261,1,0.008255611,0.008030852,0.005316485,0.046938791,0.000125534,0.004962798,0.14161664412938058,0.019378118035551145
0.262,1,0.008260308,0.008032513,0.005318221,0.047050742683947544,0.000113104,0.00496443,0.14180916199529886,0.019421664444144438
0.263,1,0.008265491,0.00803455,0.005320259,0.047166733,0.000103468,0.00496634,0.1420105871797944,0.019466798673084353
0.264,1,0.008270673,0.008036587,0.005322297,0.047282723082271765,9.383163412750512e-5,0.004968249,0.14221201236428993,0.019511933
0.265,1,0.008275856,0.008038624,0.005324335,0.047398713,8.419534202646512e-5,0.004970159,0.1424134375487855,0.019557067
0.266,1,0.008281268,0.008040904,0.005326523,0.047515719823312534,7.39932374640158e-5,0.004972209,0.14261864225187107,0.019602637968435695
0.267,1,0.008287111,0.008043511,0.005328978,0.0476365,6.641117593087052e-5,0.004974503,0.14283194692426804,0.019649688458882524
0.268,1,0.008292955,0.008046118,0.005331432,0.047757280714808004,5.882911439772524e-5,0.004976797,0.14304525159666504,0.019696738949329357
0.269,1,0.008298799,0.008048724,0.005333887,0.047878061160555735,5.124705286457996e-5,0.004979092,0.14325855626906198,0.019743789439776185
0.27,1,0.008304932,0.008051626,0.00533653,0.048000297008710884,4.330295907707805e-5,0.004981562,0.1434767349266491,0.019791452289388327
0.271,1,0.008311444,0.008054805,0.005339404,0.048126023939125614,3.777364869570916e-5,0.004984244,0.14370217928016124,0.019840479
0.272,1,0.008317956,0.008057983,0.005342279,0.048251751,3.224433831434027e-5,0.004986926,0.14392762363367337,0.019889506648462715
0.273,1,0.008324468,0.008061162,0.005345153,0.048377478,2.6715027932971377e-5,0.004989608,0.1441530679871855,0.019938533827999913
0.274,1,0.008331331,0.008064689,0.005348255,0.048505128,2.1047184828027168e-5,0.004992502,0.14438452799044943,0.019988360176301442
0.275,1,0.00833852,0.008068443,0.005351553,0.048635965756993645,1.7518226715990332e-5,0.004995575,0.1446223887739653,0.020039427699173298
0.276,1,0.008345708,0.008072196,0.00535485,0.048766804,1.3989268603953496e-5,0.004998647,0.14486024955748117,0.020090495222045156
0.277,1,0.008352896,0.00807595,0.005358148,0.048897642,1.0460310491916662e-5,0.00500172,0.14509811034099704,0.020141562744917012
0.278,1,0.0083605,0.008080106,0.005361713,0.049030901,7.0219071029978465e-6,0.005005041,0.14534318027196602,0.020193628210449267
0.279,1,0.008368373,0.008084439,0.005365438,0.049167023570228514,5.339623473645878e-6,0.005008508,0.14559375150940598,0.020246803
0.28,1,0.008376247,0.008088771,0.005369163,0.049303146,3.6573398442939105e-6,0.005011975,0.14584432274684597,0.020299978060990362
0.281,1,0.008384121,0.008093104,0.005372888,0.049439268108613106,1.975056214941943e-6,0.005015442,0.14609489398428593,0.020353153
0.282,1,0.008392476,0.008097894,0.005376921,0.049578344,6.376130334017809e-7,0.005019196,0.1463539246047132,0.020407538
0.283,1,0.008401044,0.00810281,0.005381078,0.049719933,4.355970228507231e-7,0.005023061,0.14661751836649914,0.020462891
0.284,1,0.008409613,0.008107726,0.005385235,0.049861522,2.3358101229966538e-7,0.005026927,0.14688111212828509,0.020518243528666408
0.285,1,0.008418182,0.008112642,0.005389393,0.050003112,3.156500174860766e-8,0.005030792,0.14714470589007103,0.020573596510550612
0.286,1,0.0084273,0.008118071,0.005393899,0.050148223,1.0e-15,0.005034983,0.14741807120720282,0.020630385
0.287,1,0.008436575,0.008123576,0.005398494,0.050295471,1.0e-15,0.005039251,0.14769501843732571,0.020687990330145595
0.288,1,0.00844585,0.008129081,0.005403088,0.050442719405438485,1.0e-15,0.00504352,0.14797196566744858,0.020745596
0.289,1,0.008455125,0.008134586,0.005407683,0.050589968,1.0e-15,0.005047789,0.1482489128975715,0.020803201312763205
0.29,1,0.008465019,0.00814066,0.005412669,0.050741345,3.930780187826816e-9,0.005052422,0.1485370113123025,0.020862483
0.291,1,0.008475013,0.008146759,0.005417706,0.050894456,3.726658689502902e-9,0.005057099,0.14882766271476966,0.020922419
0.292,1,0.008485006,0.008152859,0.005422744,0.051047565941970144,3.522537191178989e-9,0.005061776,0.14911831411723675,0.020982355890177926
0.293,1,0.00849496,0.008158984,0.005427768,0.051199379260826725,4.15939032585214e-9,0.005066444,0.1494074940743427,0.021041811928882163
0.294,1,0.008505683,0.008165685,0.005433255,0.051358565,4.222086274165898e-9,0.005071536,0.14971222106310814,0.021104162095012438
0.295,1,0.008516407,0.008172385,0.005438742,0.051517751,4.284782222479657e-9,0.005076627,0.1500169480518736,0.021166512
0.296,1,0.008527131,0.008179086,0.005444229,0.051676936962082094,4.347478170793415e-9,0.005081718,0.15032167504063904,0.021228862
0.297,1,0.008537878,0.008185864,0.005449741,0.051835296,4.417581048122789e-9,0.005086836,0.15062606997734032,0.02129092
0.298,1,0.008549346,0.008193173,0.005455684,0.052000782,4.408132707522899e-9,0.005092348,0.15094526569417366,0.021355770767346433
0.299,1,0.008560815,0.008200482,0.005461628,0.052166269,4.398684366923008e-9,0.00509786,0.151264461,0.021420622
0.3,1,0.008572284,0.00820779,0.005467571,0.052331755942197945,4.389236026323119e-9,0.005103371,0.15158365712784033,0.021485472925003288
0.301,1,0.008583838,0.008215231,0.005473579,0.052496922,4.359993772480482e-9,0.005108946,0.1519037236134585,0.021550232890988806
0.302,1,0.008596067,0.008223155,0.005479986,0.052668947,4.314308995099465e-9,0.005114885,0.15223780401859127,0.021617676864161113
0.303,1,0.008608295,0.00823108,0.005486394,0.052840973,4.268624217718448e-9,0.005120824,0.15257188442372407,0.021685121
0.304,1,0.008620523,0.008239005,0.005492801,0.053012997872430356,4.22293944033743e-9,0.005126763,0.15290596482885685,0.021752564810505724
0.305,1,0.008632904,0.008247116,0.005499314,0.053185249,4.1762703266957825e-9,0.005132802,0.15324218820241728,0.021820135
0.306,1,0.008645908,0.008255665,0.005506193,0.053364063,4.135489538079249e-9,0.005139176,0.15359159324322594,0.021890269
0.307,1,0.008658912,0.008264215,0.005513073,0.053542877963946585,4.094708749462715e-9,0.00514555,0.15394099828403454,0.021960402763189484
0.308,1,0.008671916,0.008272764,0.005519953,0.053721692,4.053927960846181e-9,0.005151923,0.15429040332484317,0.022030537
0.309,1,0.00868514,0.008281556,0.005526979,0.053901322856312155,4.014098134466037e-9,0.005158436,0.15464329927293913,0.022101031
0.31,1,0.008698937,0.008290739,0.00553434,0.054087191,3.975348739181271e-9,0.005165252,0.15500849413638065,0.022173957086200773
0.311,1,0.008712734,0.008299923,0.005541701,0.054273059,3.936599343896504e-9,0.005172068,0.15537368899982218,0.022246883306556976
0.312,1,0.008726531,0.008309107,0.005549062,0.054458927,3.897849948611738e-9,0.005178885,0.15573888386326373,0.02231981
0.313,1,0.00874062,0.008318589,0.005556613,0.054646249,3.860205403703467e-9,0.00518588,0.15610900011931683,0.022393348447655836
0.314,1,0.008755228,0.008328417,0.005564464,0.05483945,3.82005961902709e-9,0.005193147,0.15649047657433612,0.022469175067735277
0.315,1,0.008769837,0.008338245,0.005572316,0.055032651,3.7799138343507135e-9,0.005200415,0.15687195302935542,0.022545001687814717
0.316,1,0.008784445,0.008348073,0.005580167,0.055225853,3.739768049674337e-9,0.005207683,0.1572534294843747,0.022620828
0.317,1,0.00879942,0.008358259,0.005588254,0.055421196,3.700433098946748e-9,0.00521517,0.15764134765890542,0.02269754
0.318,1,0.008814859,0.008368742,0.005596607,0.055622025,3.6569343755844232e-9,0.005222899,0.15803962549558093,0.022776381010137108
0.319,1,0.008830298,0.008379225,0.005604959,0.055822854,3.613435652222098e-9,0.005230627,0.15843790333225644,0.022855222152189356
0.32,1,0.008845737,0.008389708,0.005613312,0.056023683,3.569936928859773e-9,0.005238355,0.15883618116893194,0.022934063294241604
0.321,1,0.008861622,0.008400611,0.005621947,0.056227399,3.5263411989229894e-9,0.005246346,0.1592425187213558,0.023014083
0.322,1,0.008877913,0.008411761,0.005630811,0.056436167,3.4786559544836444e-9,0.005254545,0.159658147,0.023096059361212763
0.323,1,0.008894204,0.008422911,0.005639676,0.056644936,3.4309707100442995e-9,0.005262743,0.16007377586695218,0.023178035569859902
0.324,1,0.008910495,0.008434061,0.00564854,0.056853705,3.383285465604955e-9,0.005270942,0.16048940443975035,0.023260011778507044
0.325,1,0.008927315,0.008445694,0.005657737,0.057066164,3.3347069177629946e-9,0.005279449,0.16091481680321518,0.023343483856301965
0.326,1,0.00894448,0.008457523,0.005667125,0.057283201826437855,3.283602735134616e-9,0.005288128,0.16134837668638286,0.023428723
0.327,1,0.008961645,0.008469353,0.005676513,0.057500239,3.2324985525062383e-9,0.005296808,0.16178193656955053,0.023513961
0.328,1,0.00897881,0.008481182,0.005685901,0.057717277,3.1813943698778607e-9,0.005305487,0.16221549645271818,0.023599199809741563
0.329,1,0.008996591,0.00849356,0.005695673,0.057938876,3.1289231534752597e-9,0.005314522,0.16266067932459588,0.023686276857933578
0.33,1,0.009014654,0.008506083,0.005705598,0.058164531,3.0768893203416144e-9,0.005323694,0.1631127840884462,0.023774912598755197
0.331,1,0.009032716,0.008518605,0.005715523,0.058390185,3.0248554872079695e-9,0.005332866,0.16356488885229656,0.023863548339576816
0.332,1,0.009050779,0.008531127,0.005725447,0.05861584,2.9728216540743242e-9,0.005342037,0.16401699361614688,0.023952184
0.333,1,0.009069551,0.008544267,0.00573581,0.058846998,2.9200119131691677e-9,0.005351615,0.16448268542800598,0.024043028292716293
0.334,1,0.009088537,0.008557497,0.005746284,0.059081638,2.871926210145105e-9,0.005361291,0.16495398354564939,0.024135203515412554
0.335,1,0.009107523,0.008570726,0.005756759,0.059316277598840964,2.8238405071210426e-9,0.005370967,0.1654252816632928,0.024227378738108818
0.336,1,0.009126365,0.008583923,0.005767164,0.059548064850331116,2.7658478691365204e-9,0.005380584,0.1658923874682171,0.024318472
0.337,1,0.009146301,0.008597875,0.005778203,0.05979208,2.7294251042874225e-9,0.005390777,0.16638356436316648,0.024414337637550028
0.338,1,0.009166237,0.008611827,0.005789242,0.060036095,2.693002339438325e-9,0.00540097,0.16687474125811586,0.024510202989807384
0.339,1,0.009186173,0.008625779,0.005800281,0.06028011,2.656579574589227e-9,0.005411163,0.1673659181530652,0.024606068342064743
0.34,1,0.00920604,0.008639757,0.005811295,0.060521964,2.604570913034979e-9,0.005421338,0.16785442425971225,0.024701125
0.341,1,0.009226954,0.008654447,0.005822913,0.060775766618684016,2.5909513504702886e-9,0.005432062,0.16836620450575585,0.024800839961417052
0.342,1,0.009247869,0.008669138,0.005834532,0.06102957,2.5773317879055983e-9,0.005442786,0.16887798475179938,0.024900554896818992
0.343,1,0.009268784,0.008683829,0.00584615,0.061283373,2.5637122253409083e-9,0.00545351,0.16938976499784297,0.02500027
0.344,1,0.009289708,0.008698607,0.005857791,0.061535771,2.5287622692961854e-9,0.00546426,0.16990051337676104,0.025099474984217593
0.345,1,0.009311632,0.008714054,0.005870005,0.0617998,2.553463232585801e-9,0.005475529,0.17043366306256044,0.025203208
0.346,1,0.009333556,0.008729501,0.005882219,0.062063828,2.5781641958754167e-9,0.005486798,0.17096681274835984,0.025306942
0.347,1,0.009355479,0.008744948,0.005894433,0.062327856,2.6028651591650324e-9,0.005498068,0.17149996243415927,0.025410675
0.348,1,0.009377497,0.008760546,0.00590672,0.06259131,2.6008935587745313e-9,0.005509409,0.17203384724847812,0.025514225861021225
0.349,1,0.009400462,0.008776767,0.005919547,0.062866027,2.685396702011051e-9,0.005521239,0.17258917652052244,0.025622156564051136
0.35,1,0.009423426,0.008792989,0.005932374,0.063140744,2.7698998452475704e-9,0.005533069,0.1731445057925668,0.025730087
0.351,1,0.009446391,0.00880921,0.005945201,0.06341546,2.85440298848409e-9,0.005544899,0.1736998350646111,0.025838018
0.352,1,0.00946954,0.00882565,0.005958154,0.063690514,2.9081212421809604e-9,0.005556849,0.1742578061038775,0.025946124
0.353,1,0.00949358,0.008842665,0.005971612,0.063976411,3.0824086908625327e-9,0.005569257,0.17483617190271947,0.026058442
0.354,1,0.00951762,0.008859681,0.005985071,0.064262307,3.256696139544105e-9,0.005581664,0.17541453770156146,0.026170759
0.355,1,0.00954166,0.008876696,0.005998529,0.064548203,3.430983588225677e-9,0.005594071,0.17599290350040342,0.026283077146061793
0.356,1,0.009565979,0.008894,0.006012169,0.064835436,3.5732619414035936e-9,0.00560665,0.17657596989431132,0.026395962195156216
0.357,1,0.009591131,0.00891183,0.006026278,0.065133033,3.879353552043332e-9,0.005619652,0.17717827890044321,0.026512868
0.358,1,0.009616283,0.00892966,0.006040388,0.06543063,4.1854451626830705e-9,0.005632654,0.1777805879065751,0.026629774
0.359,1,0.009641434,0.00894749,0.006054497,0.065728228,4.491536773322808e-9,0.005645656,0.17838289691270703,0.026746679
0.36,1,0.009666967,0.008965683,0.006068848,0.066028255,4.770174373032996e-9,0.005658884,0.17899213115002355,0.026864581389718672
0.361,1,0.009693269,0.00898435,0.006083629,0.066338107,5.26675699955467e-9,0.005672499,0.17961934295733428,0.026986288605090402
0.362,1,0.009719571,0.009003016,0.006098409,0.066647959,5.763339626076345e-9,0.005686114,0.18024655476464502,0.027107996
0.363,1,0.009745872,0.009021683,0.00611319,0.066957811,6.259922252598019e-9,0.005699728,0.18087376657195575,0.027229703
0.364,1,0.009772665,0.009040791,0.006128276,0.067271292,6.7440039293314385e-9,0.005713627,0.18151030885255437,0.027352875798753527
0.365,1,0.009800157,0.009060317,0.00614375,0.067593986,7.512439198361578e-9,0.005727875,0.18216343938906282,0.027479611
0.366,1,0.00982765,0.009079843,0.006159224,0.06791668,8.280874467391718e-9,0.005742122,0.18281656992557133,0.027606346352839067
0.367,1,0.009855142,0.009099369,0.006174699,0.068239374,9.049309736421858e-9,0.00575637,0.1834697004620798,0.027733081629881837
0.368,1,0.009883243,0.009119419,0.006190546,0.068567012,9.83765709228118e-9,0.005770963,0.18413476341290086,0.027861795973038273
0.369,1,0.009911969,0.009139829,0.006206737,0.068903173,1.0989714024871567e-8,0.005785864,0.18481488863040452,0.027993800020108213
0.37,1,0.009940695,0.009160239,0.006222928,0.069239334,1.2141770957461953e-8,0.005800765,0.1854950138479082,0.028125804067178153
0.371,1,0.009969422,0.009180649,0.006239119,0.069575495,1.3293827890052337e-8,0.005815666,0.18617513906541186,0.028257808114248096
0.372,1,0.009998883,0.009201671,0.006255755,0.069918039,1.452607759781482e-8,0.005830978,0.18687001285441296,0.028392353139007884
0.373,1,0.010028889049081315,0.009222991,0.006272688,0.070268332,1.6213693995582866e-8,0.005846554,0.18757827271084715,0.028529881825084723
0.374,1,0.010058895297111979,0.009244311,0.00628962,0.070618624,1.790131039335091e-8,0.00586213,0.18828653256728134,0.028667410511161562
0.375,1,0.010088442990438507,0.009265398,0.006306308,0.070962039,1.903233449432583e-8,0.00587749,0.18898324754879472,0.028802298
0.376,1,0.010119777888893053,0.009287655,0.006324008,0.071327169,2.1459690008003034e-8,0.005893764,0.18972085030949387,0.028945623745560103
0.377,1,0.010151113,0.009309913,0.006341708,0.0716923,2.388704552168024e-8,0.005910039,0.19045845307019305,0.029088949223048374
0.378,1,0.010182447685802145,0.00933217,0.006359409,0.07205743,2.631440103535744e-8,0.005926314,0.19119605583089222,0.029232274700536645
0.379,1,0.010213417918796316,0.009354264,0.006376919,0.072416659,2.808011174377855e-8,0.005942422,0.19192413606369252,0.029373342
0.38,1,0.010246133171543347,0.009377487,0.006395415,0.072797381,3.1518304743201785e-8,0.00595942,0.19269236295040842,0.029522754411333334
0.381,1,0.010278848424290377,0.009400711,0.006413911,0.073178102,3.495649774262502e-8,0.005976418,0.19346058983712427,0.029672166336530477
0.382,1,0.010311563677037412,0.009423935,0.006432407,0.073558823,3.839469074204825e-8,0.005993416,0.19422881672384018,0.029821578261727613
0.383,1,0.010344016109122835,0.009447068,0.006450772,0.073934735,4.1072198208851275e-8,0.006010302,0.19498974226752752,0.02996916
0.384,1,0.010378166602258113,0.009471289,0.006470093,0.07433185,4.5876823931238955e-8,0.00602805,0.19578995248702355,0.030124967312730188
0.385,1,0.010412317095393392,0.00949551,0.006489414,0.074728964,5.068144965362662e-8,0.006045797,0.19659016270651963,0.030280774173663465
0.386,1,0.010446467588528668,0.00951973,0.006508735,0.075126078,5.54860753760143e-8,0.006063545,0.19739037292601563,0.030436581034596746
0.387,1,0.010480465851710743,0.009543939,0.006527989,0.075519604,5.945217795383023e-8,0.006081238,0.1981857211909256,0.030591035495105865
0.388,1,0.010516109865274294,0.009569189,0.006548166,0.075933967,6.608410475015582e-8,0.006099763,0.19901935737827042,0.030753566057527312
0.389,1,0.010551753878837847,0.009594439,0.006568344,0.07634833,7.271603154648142e-8,0.006118287,0.19985299356561526,0.030916096619948753
0.39,1,0.010587397892401398,0.009619689,0.006588521,0.076762692,7.934795834280702e-8,0.006136812,0.20068662975296012,0.031078627182370196
0.391,1,0.01062301,0.009645011,0.006608701,0.077174829,8.510669066628859e-8,0.006155346,0.20151808280435093,0.031240337210507237
0.392,1,0.010660209312361375,0.009671324,0.006629768,0.077607352,9.415633513684905e-8,0.006174677,0.20238667691971937,0.031409942
0.393,1,0.010697408749694631,0.009697637,0.006650835,0.078039876,1.0320597960740949e-7,0.006194008,0.20325527103508778,0.031579546977609584
0.394,1,0.010734608187027888,0.009723951,0.006671902,0.0784724,1.1225562407796995e-7,0.006213339,0.2041238651504562,0.031749152
0.395,1,0.010771906342908597,0.009750425,0.006693046,0.078904216,1.2047088685089635e-7,0.006232747,0.20499321766520287,0.031918528
0.396,1,0.010810726979300673,0.009777838,0.006715038,0.079355875,1.326863015913886e-7,0.006252916,0.2058983973871071,0.032095582
0.397,1,0.010849547615692748,0.009805251,0.00673703,0.079807534,1.449017163318808e-7,0.006273085,0.20680357710901137,0.032272635109696586
0.398,1,0.010888368252084824,0.009832664,0.006759022,0.080259194,1.5711713107237302e-7,0.006293254,0.2077087568309156,0.032449688507632454
0.399,1,0.01092743,0.009860334,0.006781173,0.080711838,1.6865088524651374e-7,0.006313573,0.20861792477270735,0.032627172
0.4,1,0.010967941689950245,0.009888884,0.006804127,0.081183674,1.8496999909819551e-7,0.006334612,0.20956142043518317,0.032812074
0.401,1,0.011008453442400656,0.009917435,0.006827081,0.08165551,2.0128911294987728e-7,0.006355652,0.21050491609765898,0.032996975
0.402,1,0.011048965194851068,0.009945986,0.006850036,0.082127346,2.1760822680155906e-7,0.006376691,0.21144841176013482,0.033181877
0.403,1,0.011089873036276622,0.009974896,0.006873236,0.082602051,2.3356477728553277e-7,0.006397961,0.21239944184671444,0.033367941
0.404,1,0.011132150256401352,0.010004624501763225,0.006897193,0.083095177,2.551521730997064e-7,0.006419906,0.21338309397313682,0.033561118
0.405,1,0.011174427476526078,0.010034353089356966,0.006921149,0.083588304,2.7673956891388004e-7,0.006441851,0.2143667460995592,0.033754295
0.406,1,0.011216704696650807,0.010064081676950708,0.006945106,0.08408143,2.9832696472805367e-7,0.006463796,0.21535039822598157,0.033947471
0.407,1,0.011259547,0.010094280145494485,0.006969404,0.084579522,3.201039361047893e-7,0.006486057,0.21634547827046252,0.034142624
0.408,1,0.011303668784685052,0.010125229457791794,0.006994405,0.085095131,3.483926161041341e-7,0.006508945,0.21737124576243622,0.034344533444594066
0.409,1,0.011347790577016813,0.010156178770089102,0.007019406,0.08561074,3.766812961034789e-7,0.006531834,0.2183970132544099,0.034546442524598396
0.41,1,0.011391912369348573,0.010187128,0.007044408,0.086126349,4.049699761028237e-7,0.006554722,0.2194227807463836,0.034748351604602726
0.411,1,0.011436783528373275,0.010218665348063078,0.007069854,0.086649255,4.343166940193354e-7,0.006578018,0.22046425096426636,0.03495314
0.412,1,0.011482834096558626,0.010250881,0.007095944,0.087188623,4.710553662919641e-7,0.006601889,0.2215342200105141,0.035164271
0.413,1,0.011528885,0.010283095676329781,0.007122035,0.087727991,5.077940385645929e-7,0.006625759,0.22260418905676183,0.035375401
0.414,1,0.011574935232929335,0.010315310840463134,0.007148125,0.088267359,5.445327108372216e-7,0.00664963,0.22367415810300953,0.035586531572436075
0.415,1,0.011621936,0.010348241,0.007174773,0.088816617,5.836168452892387e-7,0.00667401,0.22476452348734927,0.035801545
0.416,1,0.011670005279109203,0.010381769530058142,0.007202001,0.089381112,6.309233692702121e-7,0.006698904,0.22588091726479342,0.036022420633179536
0.417,1,0.011718074302788265,0.010415298283495935,0.007229229,0.089945608,6.782298932511853e-7,0.006723799,0.22699731104223764,0.036243296
0.418,1,0.011765199284326922,0.010448314,0.007255948,0.090496277,7.165981664534639e-7,0.006748244,0.22809045945169876,0.036458861
0.419,1,0.011815382329800637,0.010483206884097632,0.007284364,0.091087369,7.770199255889669e-7,0.006774207,0.22925564869911713,0.036690044
0.42,1,0.011865565375274351,0.010518099741154105,0.00731278,0.091678461,8.374416847244699e-7,0.00680017,0.2304208379465355,0.036921227
0.421,1,0.011915748420748065,0.010552992598210575,0.007341196,0.092269553,8.978634438599727e-7,0.006826134,0.23158602719395388,0.037152410479254425
0.422,1,0.011965125293618992,0.010587465620953534,0.007369182,0.092848442,9.488287125053545e-7,0.006851718,0.23273110079575193,0.037378915440938215
0.423,1,0.012017524,0.010623776052873384,0.007398841,0.093467707,1.0254108401695416e-6,0.006878798,0.2339476153496027,0.037621009
0.424,1,0.012069923229919148,0.010660086484793236,0.007428499,0.094086972,1.1019929678337284e-6,0.006905877,0.23516412990345348,0.037863102
0.425,1,0.012122322198069226,0.010696396916713086,0.007458157,0.094706237,1.1785750954979156e-6,0.006932956,0.23638064445730425,0.038105196
0.426,1,0.012174068277184829,0.010732388757156788,0.007487472,0.095315161,1.2454845951358208e-6,0.006959735,0.23758055761980035,0.038343334
0.427,1,0.012228791892518465,0.010770173387064113,0.007518431,0.095964294,1.3418471628109648e-6,0.006987981,0.23885109901220614,0.038596986
0.428,1,0.012283515507852099,0.010807958,0.007549389,0.096613427,1.4382097304861088e-6,0.007016226,0.24012164040461187,0.038850637432345535
0.429,1,0.012338239123185735,0.010845742646878764,0.007580347,0.097262559,1.5345722981612528e-6,0.007044472,0.24139218179701763,0.039104288915735405
0.43,1,0.012392480211833435,0.010883318757637152,0.007611058,0.097903479,1.6214778108565771e-6,0.007072503,0.24265006259031185,0.039354811
0.431,1,0.012449644556985733,0.010922637571786332,0.007643378,0.098584303,1.7419032947342658e-6,0.007101968,0.2439775178209273,0.039620717
0.432,1,0.012506808902138032,0.010961956385935515,0.007675698,0.099265127,1.862328778611955e-6,0.007131433,0.2453049730515428,0.039886623
0.433,1,0.012563973,0.011001275200084697,0.007708017,0.099945952,1.9827542624896437e-6,0.007160898,0.24663242828215826,0.040152529
0.434,1,0.012620844352210975,0.011040505229095518,0.007740195,0.10062098844402967,2.0945290788208823e-6,0.007190244,0.24795163692308944,0.040416246
0.435,1,0.012680573452760344,0.011081421806029468,0.007773942,0.10133546772257271,2.244061656347335e-6,0.007220986,0.2493390935298501,0.040695156
0.436,1,0.012740302553309713,0.011122338382963417,0.007807689,0.10204994700111576,2.3935942338737873e-6,0.007251727,0.25072655013661077,0.040974066
0.437,1,0.012800031653859081,0.011163254959897369,0.007841435,0.10276442627965882,2.5431268114002394e-6,0.007282469,0.2521140067433714,0.041252976019023835
0.438,1,0.012859678,0.011204213057162443,0.007875157,0.10347587887237111,2.6855997094333334e-6,0.007313196,0.25349815590686864,0.041530763
0.439,1,0.012922104237586416,0.011246794816574503,0.007910401,0.10422612974357783,2.870158208050179e-6,0.007345274,0.25494891847564255,0.041823485
0.44,1,0.012984530702631364,0.011289376575986564,0.007945644,0.10497638061478454,3.054716706667025e-6,0.007377353,0.25639968104441646,0.042116207
0.441,1,0.013046957,0.011331958335398627,0.007980888,0.10572663148599125,3.2392752052838698e-6,0.007409431,0.25785044361319037,0.042408928
0.442,1,0.013109534156233463,0.011374723487987206,0.008016236,0.10647699227211918,3.419384260274424e-6,0.00744161,0.2593034208251745,0.042701737370542274
0.443,1,0.0131748,0.011419041961300374,0.008053051,0.10726529844570488,3.645890894911576e-6,0.00747509,0.2608210290953804,0.043009141
0.444,1,0.013240065605474414,0.011463360434613542,0.008089866,0.10805360461929059,3.8723975295487285e-6,0.00750857,0.26233863736558644,0.043316544308687546
0.445,1,0.013305331330094889,0.011507679,0.008126681,0.1088419107928763,4.09890416418588e-6,0.007542049,0.2638562456357924,0.043623947777760186
0.446,1,0.013371006861193106,0.011552335306331143,0.008163743,0.1096338855816457,4.324873720633456e-6,0.007575757,0.2653822379907623,0.04393281
0.447,1,0.013439263797688212,0.011598466431256742,0.008202209,0.11046271365020155,4.6014011251111064e-6,0.007610707,0.26697048673336543,0.044255835
0.448,1,0.013507521,0.011644597556182343,0.008240675,0.11129154171875738,4.877928529588756e-6,0.007645657,0.2685587354759686,0.044578860264881184
0.449,1,0.013575777670678427,0.011690729,0.008279142,0.11212036978731323,5.154455934066405e-6,0.007680607,0.2701469842185717,0.044901885
0.45,1,0.013644732292259655,0.011737366120448095,0.008318012,0.1129568994681963,5.436000684059202e-6,0.007715924,0.2717505056969708,0.045227920881228845
0.451,1,0.013716143,0.011785390562070345,0.008358215,0.11382891636061754,5.7719401815578e-6,0.007752417,0.2734134665632712,0.045567582725355674
0.452,1,0.013787554303602068,0.011833415003692596,0.008398418,0.11470093325303879,6.107879679056398e-6,0.007788911,0.2750764274295716,0.045907244569482517
0.453,1,0.013858965309273275,0.011881439,0.00843862,0.11557295014546003,6.443819176554996e-6,0.007825404,0.276739388,0.046246906
0.454,1,0.013931393616271916,0.011930153765358156,0.008479401,0.1164572349335995,6.792380028352144e-6,0.007862419,0.2784253099929631,0.046591333
0.455,1,0.014006133,0.011980157266617403,0.008521432,0.1173753273085875,7.198634624160016e-6,0.007900534,0.2801673555576548,0.046948729868425604
0.456,1,0.014080873,0.012030161,0.008563462,0.11829341968357551,7.604889219967887e-6,0.007938649,0.2819094011223464,0.047306126655857234
0.457,1,0.014155612927028311,0.012080164269135897,0.008605493,0.11921151205856352,8.011143815775759e-6,0.007976763,0.2836514466870381,0.047663523
0.458,1,0.014231725,0.012131057837643996,0.008648294,0.12014703864240929,8.440161157077126e-6,0.008015569,0.2854250303070667,0.048027667
0.459,1,0.014309980956648666,0.012183131602466452,0.00869225,0.12111433446827419,8.929367409660864e-6,0.008055389,0.287250861,0.048403988
0.46,1,0.014388237,0.012235205367288907,0.008736206,0.12208163029413908,9.418573662244601e-6,0.008095209,0.2890766908081893,0.048780309
0.461,1,0.014464541450087708,0.012286220263901453,0.008779114,0.12301960550437031,9.846227269288443e-6,0.008134112,0.29085478451938435,0.049145402
0.462,1,0.014546515436308041,0.012340461376655981,0.0088251,0.12403949810653266,1.043301104829001e-5,0.008175727,0.292769456,0.049541936
0.463,1,0.014628489422528378,0.012394702,0.008871086,0.125059391,1.101979482729158e-5,0.008217341,0.2946841276336616,0.049938469756009546
0.464,1,0.014710463408748712,0.012448943602165037,0.008917072,0.12607928331085735,1.160657860629315e-5,0.008258956,0.29659879919080023,0.050335004
0.465,1,0.014790706456846296,0.012502260823583165,0.008962133,0.12707277312800141,1.2131979204096987e-5,0.008299763,0.2984709573043957,0.050721437668987686
0.466,1,0.014876615151031138,0.012558772709045148,0.009010262,0.12814894802634866,1.2833251426084048e-5,0.008343268,0.30047991569563703,0.051139583843199235
0.467,1,0.014962523845215982,0.012615284594507128,0.00905839,0.1292251229246959,1.3534523648071108e-5,0.008386773,0.30248887408687836,0.05155773
0.468,1,0.015048432539400828,0.012671796479969112,0.009106519,0.13030129782304312,1.423579587005817e-5,0.008430278,0.3044978324781197,0.051975876191622326
0.469,1,0.015132862884707853,0.012727534547317492,0.009153861,0.13135452437570697,1.4877878766164291e-5,0.008473098,0.3064703039193236,0.052385254
0.47,1,0.015222939748388058,0.012786427,0.009204253,0.13249098928128575,1.571317856249759e-5,0.008518595,0.30857941927066446,0.052826533
0.471,1,0.015313016612068261,0.012845320404479266,0.009254644,0.13362745418686453,1.654847835883089e-5,0.008564093,0.31068853462200535,0.053267811
0.472,1,0.015403093475748465,0.012904213333060155,0.009305036,0.1347639190924433,1.7383778155164192e-5,0.00860959,0.3127976499733462,0.05370909
0.473,1,0.01549198,0.012962499220815216,0.009354799,0.13588150389207143,1.81647063135408e-5,0.008654542,0.31487721031282273,0.054143165
0.474,1,0.015586477,0.013023890864487499,0.009407583,0.13708262228765408,1.915660078126865e-5,0.008702142,0.317092817,0.054609231
0.475,1,0.015680973739160494,0.013085282508159785,0.009460367,0.13828374068323673,2.0148495248996504e-5,0.008749741,0.3193084234322593,0.055075296
0.476,1,0.015775470415018415,0.013146674151832068,0.009513151,0.13948485907881938,2.1140389716724353e-5,0.00879734,0.32152402999197754,0.055541361113756196
0.477,1,0.015869105837747734,0.013207644,0.009565484,0.14067186791076353,2.2086085151148995e-5,0.008844552,0.3237180342467951,0.056002054
0.478,1,0.015968294,0.01327166,0.0096208,0.1419423967040078,2.326063692126489e-5,0.00889437,0.3260469742120507,0.056494707
0.479,1,0.016067482,0.013335676114958582,0.009676117,0.14321292549725204,2.4435188691380784e-5,0.008944189,0.32837591417730627,0.056987361
0.48,1,0.01616667,0.013399692160086431,0.009731433,0.1444834542904963,2.5609740461496678e-5,0.008994008,0.3307048541425618,0.057480015
0.481,1,0.016265371,0.013463492190789596,0.009786499,0.14574544795851235,2.6750512702045105e-5,0.009043615,0.33302129574942874,0.057969431
0.482,1,0.016369543422447307,0.013530267014984582,0.009844498,0.14709057977140266,2.8137829092091028e-5,0.00909578,0.33547096793142706,0.058490639
0.483,1,0.016473716,0.013597041839179567,0.009902496,0.14843571158429292,2.952514548213695e-5,0.009147944,0.3379206401134253,0.059011847
0.484,1,0.016577888781038153,0.013663816663374555,0.009960494,0.1497808433971832,3.091246187218287e-5,0.009200108,0.3403703122954236,0.059533055
0.485,1,0.016682,0.013730603942150251,0.010018470185173687,0.15112393518993317,3.228375475522348e-5,0.009252259,0.3428178890790503,0.060053509
0.486,1,0.016791474,0.013800281363333017,0.010079312185418365,0.15254934593594965,3.3918635332750605e-5,0.009306905,0.3453963030177041,0.060605417
0.487,1,0.016900948621291146,0.013869959,0.010140154185663042,0.1539747566819661,3.555351591027773e-5,0.00936155,0.3479747169563578,0.061157326163370704
0.488,1,0.017010423177264717,0.013939636205698547,0.010200996,0.15540016742798257,3.7188396487804865e-5,0.009416195,0.3505531308950115,0.061709235
0.489,1,0.017120319,0.014009579754147208,0.010262072779614873,0.15683108832071427,3.883167959648602e-5,0.00947105,0.35314131897771267,0.062263271630085756
0.49,1,0.017235439,0.014082313861237039,0.010325933184044301,0.15834299082411984,4.075438266170561e-5,0.009528322,0.3558571552036348,0.06284823
0.491,1,0.017350558473686148,0.014155048,0.010389794,0.15985489332752545,4.26770857269252e-5,0.009585594,0.358572991,0.063433187
0.492,1,0.017465678378935676,0.014227782,0.010453653992903158,0.16136679583093103,4.4599788792144785e-5,0.009642866,0.36128882765547915,0.064018145
0.493,1,0.017581767164828437,0.014301063979280701,0.010518038,0.16289296860679034,4.656362605290676e-5,0.009700597,0.364027964,0.06460857
0.494,1,0.017702904781385805,0.014377020055388759,0.010585105621681398,0.16449817313945247,4.882077896396827e-5,0.009760652,0.366890642,0.065229149
0.495,1,0.017824042397943173,0.014452976,0.010652172995963204,0.16610337767211458,5.107793187502977e-5,0.009820707,0.36975331888246704,0.065849728
0.496,1,0.01794518,0.014528932207604877,0.010719240370245011,0.1677085822047767,5.333508478609128e-5,0.009880762,0.37261599612476504,0.066470308
0.497,1,0.018067907958216674,0.014605748885539971,0.010787157644783985,0.1693382058836035,5.56764202141971e-5,0.009941556,0.37551737335539176,0.067100215
0.498,1,0.018195467484764204,0.014685104436247539,0.010857635920128422,0.17104418863737475,5.832210375294827e-5,0.010004563632927628,0.37853712361050884,0.067759238
0.499,1,0.018323027011311735,0.014764459986955102,0.010928114195472858,0.17275017139114598,6.096778729169943e-5,0.010067570887569086,0.381556874,0.06841826
0.5,1,0.018446020156233724,0.014841433264604834,0.010996178077909684,0.1743833196683845,6.330213719368649e-5,0.010128497,0.3844646405965378,0.069049531
0.501,1,0.018580440932787108,0.014924379165911088,0.011070288067477651,0.17619830034948208,6.639918045043412e-5,0.010194638,0.38765259310914074,0.069750096
0.502,1,0.018714861709340492,0.015007325067217343,0.011144398057045618,0.17801328103057962,6.949622370718174e-5,0.010260779524921262,0.39084054562174375,0.070450661
0.503,1,0.018849282485893876,0.015090270968523598,0.011218508046613585,0.1798282617116772,7.259326696392937e-5,0.010326920875679694,0.3940284981343467,0.071151226
0.504,1,0.018979457276219892,0.015171015,0.011290378236578934,0.1815749356401356,7.537755033027085e-5,0.010391135989844355,0.3971122651403819,0.071825782
0.505,1,0.019121217,0.015257756986109221,0.011368359329957138,0.18350796557133262,7.899908004779782e-5,0.010460607906843009,0.40048054050542103,0.072571301
0.506,1,0.019262978,0.015344499,0.011446340423335342,0.18544099550252968,8.262060976532481e-5,0.010530079823841663,0.4038488158704602,0.07331682
0.507,1,0.019404737937560583,0.015431240551868864,0.011524321516713544,0.18737402543372672,8.624213948285179e-5,0.010599551740840315,0.40721709123549926,0.074062339
0.508,1,0.019542636103308034,0.015515988357426997,0.011600269388760697,0.18924445678159862,8.955697503322757e-5,0.010667278994211209,0.4104906022916219,0.074784036
0.509,1,0.019692256994325835,0.015606747648711828,0.011682381448803956,0.1913055191346234,9.378827219417866e-5,0.010740293786920149,0.41405241807123633,0.075578269
0.51,1,0.019841877885343633,0.015697506939996657,0.011764493508847215,0.19336658148764818,9.801956935512976e-5,0.010813308579629088,0.41761423385085084,0.076372501
0.511,1,0.019991498776361433,0.015788266,0.011846605568890476,0.19542764384067296,0.000102251,0.010886323372338027,0.4211760496304653,0.077166733
0.512,1,0.020137715,0.015877269822430068,0.011926927552435858,0.1974332044220416,0.000106191,0.010957805,0.4246543928489372,0.077939855
0.513,1,0.020295765240167928,0.015972285964990122,0.012013453042574698,0.19963332848401202,0.000111132,0.011034592471116034,0.42842418231369195,0.078786952
0.514,1,0.020453816,0.016067302107550172,0.012099978532713537,0.20183345254598245,0.000116073,0.011111379823971132,0.4321939717784467,0.079634048
0.515,1,0.020611866309159392,0.016162318250110223,0.012186504022852377,0.2040335766079529,0.000121014,0.011188167176826228,0.4359637612432014,0.080481144
0.516,1,0.020767053260720477,0.016255851562190907,0.012271524404166194,0.2061869291306162,0.000125693,0.011263667182273389,0.43966352585094814,0.081310456
0.517,1,0.020934155,0.016355383441242936,0.012362771,0.2085383208439654,0.00013146,0.011344475866311588,0.4436570717077837,0.082215006
0.518,1,0.021101257709969144,0.016454915,0.012454017153328544,0.21088971255731456,0.000137227,0.011425285,0.4476506175646193,0.083119556
0.519,1,0.021268359934593476,0.016554447,0.012545263527909719,0.21324110427066373,0.000142994,0.011506093,0.45164416342145486,0.084024106
0.52,1,0.021433237119755092,0.016652808297871167,0.012635337624093822,0.21555637630040683,0.000148545,0.011585899,0.4555836177940349,0.084914919
0.521,1,0.021610072189613284,0.016757136404765706,0.01273164,0.21807256771704742,0.000155275,0.011670999,0.4598182030602779,0.085882008
0.522,1,0.021786907259471473,0.016861465,0.012827942415096879,0.22058875913368797,0.000162005,0.011756099,0.46405278832652086,0.086849097
0.523,1,0.021963742329329666,0.016965792618554788,0.012924245,0.22310495055032856,0.000168735,0.011841198,0.4682873735927638,0.087816187
0.524,1,0.022139103005325733,0.017069306446072657,0.013019762572880953,0.22559793561728925,0.000175318,0.011925623412228898,0.47248666782593995,0.088774436
0.525,1,0.022326418035201086,0.017178735,0.013121486844083763,0.22829395638883587,0.000183173,0.012015307199821683,0.47698124635816297,0.089809708
0.526,1,0.022513733,0.017288163986419663,0.013223211115286574,0.23098997716038247,0.000191027,0.012104990987414466,0.481475825,0.09084498
0.527,1,0.022701048094951787,0.017397592756593167,0.013324935386489382,0.2336859979319291,0.000198881,0.012194675,0.48597040342260894,0.091880252
0.528,1,0.022887768836937876,0.017506614272906628,0.013426325500273433,0.23637438858976462,0.000206686,0.012284062082446177,0.4904518002898083,0.092912579
0.529,1,0.023086384697725497,0.017621475,0.013533871652877283,0.23926696319389518,0.000215854,0.012378648307661947,0.49522718988840475,0.09402231
0.53,1,0.023285000558513114,0.017736335208999376,0.013641417805481134,0.2421595377980258,0.000225023,0.012473234532877716,0.5000025794870011,0.095132041
0.531,1,0.023483616419300735,0.017851196,0.013748963958084986,0.24505211240215635,0.000234191,0.012567820758093486,0.5047779690855975,0.096241772
0.532,1,0.023682667770770084,0.017966113459069212,0.013856698519309353,0.24795577100517607,0.000243445,0.012662545426874259,0.5095661079051805,0.097355631
0.533,1,0.023893487983095235,0.018086766281244053,0.013970505,0.25106354610521764,0.000254151,0.012762380742536966,0.5146452094025056,0.098546813
0.534,1,0.024104308195420383,0.018207419,0.014084310679281085,0.25417132120525926,0.000264858,0.012862216058199673,0.5197243108998304,0.099737996
0.535,1,0.024315128,0.018328071925593728,0.014198116759266948,0.2572790963053008,0.000275564,0.012962051373862383,0.5248034123971553,0.10092917854317153
0.536,1,0.024527587147569793,0.018449312305328765,0.014312716621221615,0.2604203704325972,0.000286538,0.013062524612412644,0.5299256111399778,0.10213294598703343
0.537,1,0.024751608052614643,0.018576151208418122,0.014433263131786667,0.26376417760991333,0.000299048,0.013167986914644228,0.5353336574566732,0.10341338772644351
0.538,1,0.024975629,0.018702990111507483,0.014553809642351716,0.2671079847872295,0.000311557,0.013273449216875812,0.5407417037733686,0.10469382946585358
0.539,1,0.02519965,0.018829829014596844,0.014674356152916767,0.2704517919645457,0.000324067,0.013378911519107396,0.5461497500900641,0.10597427120526368
0.54,1,0.025426713174217297,0.018957860848056104,0.014796397,0.2738558828437181,0.000337088,0.013485584752622706,0.5516363520229284,0.10727738932043782
0.541,1,0.025665035595700443,0.019091316573604244,0.014924211984758483,0.2774590429637366,0.000351715,0.013597086589850873,0.5574011918616537,0.10865582508249448
0.542,1,0.025903358017183593,0.019224772299152385,0.015052026914255046,0.28106220308375507,0.000366342,0.013708588,0.563166032,0.11003426084455115
0.543,1,0.02613084,0.019353023376936347,0.015174296897362308,0.28447208051913697,0.000379311,0.013815467455918542,0.5686632221970658,0.1113396071509375
0.544,1,0.026384682323954745,0.019493568201529574,0.015309961456820584,0.2883607572334458,0.000396427,0.013933459879633153,0.5748156438572556,0.11282583104770953
0.545,1,0.026638524976381077,0.019634113,0.015445626016278857,0.2922494339477546,0.000413544,0.014051452,0.5809680655174455,0.11431205494448157
0.546,1,0.026892367628807406,0.019774657850716023,0.015581290575737131,0.2961381106620634,0.000430661,0.014169444727062372,0.5871204871776353,0.1157982788412536
0.547,1,0.027135925686306836,0.019910269572816542,0.015711706,0.2998421515955914,0.000446097,0.014283072979932109,0.5930194003630915,0.11721471310354556
0.548,1,0.027406641,0.020058422,0.015855861178599676,0.3040457629964587,0.000466147,0.014408049904202825,0.5995935021313117,0.11881973163935614
0.549,1,0.027677355583238625,0.020206575,0.016000016365681217,0.30824937439732597,0.000486196,0.014533027,0.6061676038995318,0.12042475017516674
0.55,1,0.027948071,0.020354728350355646,0.016144171552762758,0.3124529857981933,0.000506245,0.014658003752744257,0.6127417056677519,0.12202976871097733
0.551,1,0.028209221785346794,0.020498281139864283,0.016283452237721787,0.31648412271691073,0.000524633,0.014778936724596334,0.6190806717811331,0.12356961240023207
0.552,1,0.028498312323557203,0.020654613865486858,0.016436806366057963,0.3210358220121796,0.000548141,0.014911439873177227,0.6261142865117617,0.1253058234822421
0.553,1,0.028787402861767616,0.020810946591109433,0.016590160494394143,0.32558752130744845,0.000571649,0.015043943,0.6331479012423902,0.12704203456425214
0.554,1,0.029076493399978025,0.020967279316732007,0.016743515,0.3301392206027173,0.000595158,0.015176446,0.6401815159730188,0.12877824564626217
0.555,1,0.029356938037784577,0.021119417139430812,0.016892462063739292,0.33453491788593126,0.000617083,0.015305297355443125,0.647003406,0.13045550801698289
0.556,1,0.029666079,0.021284560938079684,0.017055799423462123,0.3394721562337486,0.000644677,0.015445921889510193,0.6545385893110928,0.13233691071225442
0.557,1,0.029975220814873027,0.021449704736728557,0.017219136783184957,0.34440939458156594,0.000672271,0.015586546423577263,0.6620737722013067,0.134218313
0.558,1,0.030284362203417254,0.021614848535377425,0.017382474,0.34934663292938334,0.000699866,0.015727171,0.6696089550915207,0.13609971610279756
0.559,1,0.030586010936409638,0.021776287860956926,0.017541982797154524,0.35414962503998354,0.000726036,0.015864619190905354,0.6769618222111973,0.1379303691752233
0.56,1,0.030917074536355522,0.021950942,0.017716173645171623,0.35951481247813244,0.000758465,0.016014020127663887,0.6850454124414544,0.1399728102444735
0.561,1,0.031248138,0.022125595,0.017890364493188725,0.3648799999162814,0.000790893,0.016163421064422416,0.6931290026717114,0.1420152513137237
0.562,1,0.031579202,0.022300249,0.018064555,0.3702451873544303,0.000823322,0.016312822,0.7012125929019685,0.14405769238297386
0.563,1,0.031904208,0.022471789,0.018235625825344763,0.3755043557417971,0.000854595,0.01645962,0.7091504139281053,0.1460599979004108
0.564,1,0.032259289160252044,0.022656728029028322,0.018421637943997194,0.3813456395970828,0.000892752,0.016618519459366134,0.7178346828442772,0.14828146246995602
0.565,1,0.032614371,0.022841666987512808,0.018607650062649625,0.38718692345236844,0.000930908,0.016777419012640873,0.7265189517604492,0.15050292703950124
0.566,1,0.032969452064533195,0.023026605945997293,0.018793662181302056,0.3930282073076541,0.000969065,0.016936319,0.7352032206766211,0.1527243916090465
0.567,1,0.033320248527303045,0.023209141680329535,0.018977417,0.39879962550140813,0.001006481,0.017093302305595883,0.7437867650892298,0.15491929115907066
0.568,1,0.033701701,0.023405228642803394,0.019176329,0.4051718099376936,0.001051435,0.017262498,0.7531301660186108,0.1573402465508004
0.569,1,0.034083153,0.023601315605277257,0.019375240913956572,0.411543994,0.001096389,0.017431694304381955,0.7624735669479917,0.15976120194253013
0.57,1,0.034464605,0.023797403,0.019574153025979465,0.4179161788102644,0.001141343,0.017600890303774992,0.7718169678773728,0.16218215733425986
0.571,1,0.03484395,0.023991937722465804,0.019771853419123447,0.42426436215462077,0.001186166,0.017768990872388903,0.7811148112180843,0.16459373952723794
0.572,1,0.035254422,0.024200135,0.019984870807674852,0.43122999782648275,0.001239198,0.017949366448825367,0.791182849,0.16723754334040614
0.573,1,0.035664894,0.024408332,0.020197888196226258,0.4381956334983448,0.001292231,0.018129742,0.8012508866390238,0.16988134715357436
0.574,1,0.036075367,0.024616529139068415,0.020410905584777667,0.4451612691702068,0.001345263,0.018310117601698296,0.8113189243494934,0.1725251509667426
0.575,1,0.036486396,0.024824193637398486,0.020623974684200682,0.4521606744260061,0.001399031,0.018490374,0.8214086363642554,0.17518121299550699
0.576,1,0.036928878981948354,0.025045576718784088,0.020852447442186284,0.4597913538201709,0.00146168,0.018682909,0.8322748777040929,0.1780745991384446
0.577,1,0.037371361991780476,0.02526696,0.021080920200171882,0.46742203321433573,0.001524329,0.018875443472225948,0.8431411190439305,0.18096798528138225
0.578,1,0.037813845,0.025488342881555305,0.021309392958157484,0.4750527126085005,0.001586978,0.019067978236213177,0.8540073603837682,0.18386137142431988
0.579,1,0.038260136292181036,0.025710412,0.021539439716989447,0.48278954373974436,0.001651566,0.019261552548111016,0.8649769011863628,0.18679409669911834
0.58,1,0.038738017567521904,0.025946186705627414,0.021784884,0.4911674460558866,0.001725681,0.019467335534771618,0.8767241527163843,0.18996775635304924
0.581,1,0.039215898842862765,0.026181961,0.022030328570890486,0.4995453483720287,0.001799796,0.019673119,0.8884714042464057,0.19314141600698018
0.582,1,0.039693780118203625,0.026417736073040543,0.022275772997841007,0.5079232506881709,0.001873911,0.019878901508092822,0.900218656,0.1963150756609111
0.583,1,0.040179428,0.026655653126934943,0.022524622367168488,0.5164976412079766,0.001951611,0.020087097145506952,0.9121680208764407,0.19956185480700486
0.584,1,0.040696556,0.026907173763039305,0.022788746149662243,0.5257173809994254,0.00203942,0.020307341859972627,0.924889704,0.20305113346334008
0.585,1,0.041213684,0.027158694399143674,0.02305287,0.5349371207908744,0.00212723,0.020527586574438303,0.9376113881053455,0.2065404121196754
0.586,1,0.041699761,0.027396826,0.023301990271838824,0.5435146738767459,0.00220446,0.020736052,0.9495744716987627,0.2097883834700242
0.587,1,0.042260522602333796,0.027665617547075687,0.023586722231631618,0.5536855207117108,0.002308655,0.020972113821831825,0.9633762355269482,0.2136341204734542
0.588,1,0.042821283853433784,0.027934409,0.023871454,0.5638563675466759,0.00241285,0.021208175793282415,0.9771779993551335,0.2174798574768842
0.589,1,0.043382045,0.028203200095644095,0.024156186,0.5740272143816408,0.002517045,0.021444237764733004,0.9909797631833188,0.2213255944803142
0.59,1,0.043912592837890216,0.028458959886522407,0.024426371,0.5835689480675565,0.002610377,0.021668924,1.0040471356612288,0.2249348911306416
0.591,1,0.044522005420417475,0.028746741704456916,0.024733896490483992,0.594817501,0.00273421,0.021922322,1.019048745,0.2291844349217878
0.592,1,0.045131418002944734,0.029034524,0.025041421871966653,0.6060660537664195,0.002858044,0.022175719,1.034050354719171,0.23343397871293403
0.593,1,0.045740831,0.029322305,0.025348947,0.617314607,0.002981878,0.022429116,1.0490519642481422,0.23768352250408026
0.594,1,0.046321389720628506,0.029597592,0.025642614470027327,0.6279602067320916,0.003094849,0.022671707014393347,1.0633565543857528,0.24170635014808742
0.595,1,0.046985215,0.029906307899255087,0.025975417,0.6404336275848013,0.003242265,0.022944144644146364,1.0796941180357096,0.24641479108071107
0.596,1,0.04764904,0.030215023939379207,0.026308219484185873,0.652907048,0.003389681,0.023216582273899382,1.0960316816856666,0.25112323201333475
0.597,1,0.048312866,0.030523739979503327,0.026641021991265144,0.6653804692902207,0.003537097,0.023489019903652396,1.1123692453356235,0.25583167294595843
0.598,1,0.048949865,0.03082072,0.026960946055107633,0.67729427,0.003674069,0.023751419745538717,1.1280636294285766,0.2603295051789697
0.599,1,0.049674745,0.031152571,0.027321858152728723,0.691164207,0.003849854,0.024044818,1.1458922240898035,0.26556117898659487
0.6,1,0.050399623714591585,0.031484421,0.027682770250349813,0.705034145,0.004025639,0.024338216181882897,1.163720819,0.27079285279422005
0.601,1,0.051124503,0.031816271716584514,0.028043682347970902,0.7189040824659669,0.004201423,0.024631614400054985,1.1815494134122566,0.27602452660184523
0.602,1,0.051825437,0.032137424,0.028393059739434987,0.7322801634926724,0.004367782,0.024915988920300905,1.198809225014457,0.2810700549187738
0.603,1,0.052619056173139174,0.032494903,0.028785323,0.7477475312836828,0.004577756,0.025232517426438485,1.2183060007153195,0.2869003844262108
0.604,1,0.053412675797416466,0.032852382,0.029177587,0.763214899,0.00478773,0.025549045932576064,1.237802776416182,0.2927307139336478
0.605,1,0.054206295,0.033209861,0.029569849904238905,0.7786822668657033,0.004997705,0.025865574438713648,1.2572995521170445,0.29856104344108486
0.606,1,0.054979939,0.033558024,0.029952378101192563,0.7937507532990554,0.005200112,0.026174393026958943,1.2763275618179775,0.3042406015116136
0.607,1,0.055851234980433276,0.033943961,0.030379716778721068,0.8110515690479914,0.005451367,0.026516511529647353,1.2976954211838994,0.3107583631081553
0.608,1,0.056722531,0.034329899,0.030807055,0.8283523847969272,0.005702621,0.02685863,1.319063280549821,0.31727612470469696
0.609,1,0.057593828,0.034715836821437966,0.031234394,0.845653201,0.005953876,0.027200748535024168,1.3404311399157427,0.3237938863012387
0.61,1,0.058450508981422476,0.035094264,0.031654369,0.8626880743499099,0.006200589,0.027536838075536245,1.3614621485875846,0.330210479
0.611,1,0.059409920016370174,0.035511876706480705,0.032121077,0.8821006216904415,0.006501776,0.027907345101243045,1.3849341165460936,0.337520606
0.612,1,0.060369331051317865,0.035929489,0.032587786,0.901513169,0.006802963,0.028277852126949842,1.4084060845046027,0.344830732
0.613,1,0.061328742,0.036347101,0.033054495490970434,0.9209257163715046,0.00710415,0.028648359152656643,1.4318780524631118,0.352140858
0.614,1,0.062280683308805845,0.036759528909768885,0.033516929,0.940254544,0.00740542,0.029014969127353938,1.4551847729875187,0.35941796858375347
0.615,1,0.063340461,0.037212472,0.034027982380916005,0.9621081868235348,0.007767111,0.029417061,1.4810291957316364,0.3676450304521514
0.616,1,0.064400239,0.037665416,0.034539036,0.9839618292274448,0.008128802,0.029819152968105986,1.5068736184757543,0.37587209232054936
0.617,1,0.065460017,0.038118359330750334,0.03505009,1.0058154716313545,0.008490494,0.030221244888482008,1.5327180412198718,0.38409915418894736
0.618,1,0.066521764,0.038569077,0.035560859642978185,1.027831564358081,0.008859063,0.030622127237537013,1.5586181815314164,0.39238554975395096
0.619,1,0.067696368,0.039061512215212715,0.036122044963914926,1.0525176286805442,0.009294196,0.031059470143256447,1.5871449214181812,0.40167810671350707
0.62,1,0.068870971,0.039553947183856825,0.036683230284851674,1.0772036930030073,0.009729329,0.031496813,1.6156716613049462,0.4109706636730631
0.621,1,0.070045574,0.040046382,0.037244416,1.1018897573254707,0.010164462709385232,0.031934156,1.6441984011917108,0.4202632206326192
0.622,1,0.071234545,0.040540322,0.03781045,1.1270674200895214,0.010616193043269745,0.032373664,1.6730632060175061,0.42973906016132823
0.623,1,0.072541134,0.041076985,0.03842853,1.1550526777632188,0.011140616815117167,0.032850482,1.704631030905435,0.44027512129122137
0.624,1,0.073847722,0.041613648,0.039046611,1.1830379354369165,0.011665040586964593,0.033327299539953885,1.7361988557933639,0.4508111824211145
0.625,1,0.075032438,0.042106854461305854,0.039611279,1.2080935068223821,0.012110974797491372,0.033766145,1.765005839436566,0.4602379629121976
0.626,1,0.0764915,0.042693141,0.0402942,1.2399369197909555,0.012744119717186753,0.034287328,1.8000312403952456,0.472231882
0.627,1,0.077950561,0.043279428,0.040977121,1.271780332759529,0.013377264636882134,0.034808512,1.8350566413539249,0.4842258004749025
0.628,1,0.079409623,0.043865715379343743,0.041660042,1.3036237457281024,0.014010409556577515,0.035329695584242184,1.8700820423126043,0.4962197192562549
0.629,1,0.080743417,0.044408184241462506,0.042288585,1.3324422839322108,0.014560074797232843,0.035812506,1.902315425546738,0.5070644296556776
0.63,1,0.082379576,0.045050244392514587,0.043045729,1.3688158552546503,0.015325771961877347,0.03638375,1.9412831341488936,0.5207756571143483
0.631,1,0.084015736,0.045692305,0.043802873050135444,1.4051894265770903,0.016091469,0.036954992904215875,1.980250842751049,0.5344868845730189
0.632,1,0.085651895,0.046334364694618754,0.044560017,1.4415629978995304,0.016857166,0.037526236,2.0192185513532044,0.5481981120316896
0.633,1,0.087160759,0.046932735159887426,0.045262410710479775,1.474859412811581,0.017535881554687598,0.038059071719414854,2.055400224742952,0.5607352648846738
0.634,1,0.089003817,0.04763758,0.04610492,1.5165741929127599,0.018463352120015143,0.038687042,2.0988757363070887,0.5764795263398713
0.635,1,0.090846875,0.048342425,0.046947428,1.5582889730139389,0.019390822685342684,0.039315013,2.1423512478712263,0.5922237877950688
0.636,1,0.092689934,0.04904727,0.047789937,1.6000037531151177,0.020318293,0.039942983,2.185826759435363,0.6079680492502663
0.637,1,0.094405764,0.049709188,0.048578175733235265,1.638654346955031,0.021157728319019842,0.040533014,2.2265730421105268,0.6225368984692544
0.638,1,0.096492065,0.050484816,0.049519361793232755,1.686692896742016,0.022282765,0.041225570600417115,2.275217476347662,0.64070055
0.639,1,0.098578365,0.051260445,0.050460548,1.7347314465290014,0.023407801,0.041918127,2.3238619105847973,0.6588642007255696
0.64,1,0.10066466493626725,0.052036073478529885,0.051401733913227735,1.7827699963159864,0.024532837161607635,0.042610684,2.3725063448219323,0.6770278518537272
0.641,1,0.10262694655875117,0.052770343,0.05229034,1.827853567292443,0.025572558,0.043266459,2.418546830592212,0.6940503310526739
0.642,1,0.10500117279016218,0.053625884,0.053346209778100825,1.8834104613970122,0.026938905,0.044032932,2.4731344611103325,0.7151089094462338
0.643,1,0.1073753990215732,0.054481425069533636,0.05440208,1.938967355501581,0.028305251422140257,0.044799406,2.5277220916284526,0.7361674878397938
0.644,1,0.10974962525298419,0.055336966,0.055457949,1.9945242496061504,0.029671598307148363,0.045565879,2.5823097221465727,0.7572260662333539
0.645,1,0.11200769145252362,0.056153728,0.056464637,2.0473742984184056,0.030960907763666654,0.046297673575002696,2.634509786437488,0.7772304117452526
0.646,1,0.11472527554702769,0.057099607,0.057654569,2.11190654,0.032621829,0.047149227,2.6959485180855953,0.8017727579280098
0.647,1,0.11744285964153175,0.058045485788219234,0.0588445,2.1764387817583746,0.034282749,0.048000780976715424,2.757387249733702,0.8263151041107673
0.648,1,0.12016044373603582,0.058991364761577667,0.060034432,2.2409710234283593,0.03594367,0.048852335,2.8188259813818095,0.8508574502935244
0.649,1,0.122776569,0.059902298,0.061180977,2.303241882706229,0.037543733326810914,0.049672615,2.8782133549982314,0.8745095233703897
0.65,1,0.12590694659978013,0.060950431,0.0625286,2.378531333892446,0.039563695,0.050622723328520865,2.9475682741520393,0.9032693387270854
0.651,1,0.12903732384427125,0.061998565,0.063876224,2.4538207850786624,0.041583656,0.051572832,3.016923193305847,0.9320291540837812
0.652,1,0.13216770108876236,0.063046698,0.065223847,2.5291102362648794,0.043603617277559015,0.05252294,3.086278112459655,0.9607889694404769
0.653,1,0.13522138076262027,0.064065257,0.066537243,2.602860328588717,0.045589767,0.053446980330291355,3.1540736718856452,0.9889340729527304
0.654,1,0.13885245677104952,0.065229295,0.068071597,2.691090299887539,0.048046087894275356,0.054512062,3.232593453,1.0228314649253996
0.655,1,0.14248353277947876,0.066393332,0.069605952,2.7793202711863607,0.050502409,0.055577143,3.3111132344494743,1.0567288568980686
0.656,1,0.14611460878790802,0.06755737,0.071140306,2.8675502424851826,0.052958730367871985,0.056642224625657996,3.3896330157313885,1.0906262488707374
0.657,1,0.14970857392605225,0.068699078,0.072654313,2.955345723968913,0.055422716708668315,0.05768895,3.467285349515435,1.124345336721023
0.658,1,0.15395294542590232,0.069994723,0.074411377,3.0591934463969475,0.058406880763393954,0.058889217114510145,3.5564306220724515,1.164541848290931
0.659,1,0.15819731692575242,0.071290368,0.076168441,3.1630411688249818,0.061391045,0.060089484,3.6455758946294674,1.2047383598608392
0.66,1,0.16244168842560253,0.072586014,0.077925505,3.266888891253016,0.064375209,0.061289750367803666,3.7347211671864837,1.2449348714307473
0.661,1,0.16671051456435107,0.073868862,0.079682746,3.3719301329086986,0.067426886,0.0624829,3.823943264432119,1.2856206087866475
0.662,1,0.1717142771564399,0.075314342,0.081707483,3.4946754136550187,0.071044944,0.063843512,3.925414758959355,1.3335925408521128
0.663,1,0.1767180397485287,0.076759821,0.08373222,3.6174206944013383,0.074663002,0.065204125,4.026886253,1.3815644729175778
0.664,1,0.18172180234061755,0.078205301,0.085756957,3.7401659751476584,0.07828106,0.066564738,4.128357748013825,1.429536404983043
0.665,1,0.18684445710011968,0.079650375,0.087811786,3.866436611500247,0.082048519,0.067934475,4.231161797718761,1.4789967398783808
0.666,1,0.19279990568076988,0.081267171,0.090160898,4.012083540463771,0.086419644,0.069487127,4.346923756554939,1.536633384323042
0.667,1,0.1987553542614201,0.082883967,0.09251001,4.157730469427295,0.090790768,0.071039779,4.462685715391116,1.5942700287677032
0.668,1,0.20376500874477563,0.084319257,0.094535911,4.282407716337112,0.09453678,0.072392514,4.564879381103655,1.6427707990859057
0.669,1,0.210929327,0.086133292,0.097281574,4.455808927890049,0.099788414,0.074177621,4.697169532685508,1.7125066684016694
0.67,1,0.21809364446962032,0.087947326,0.10002723749036377,4.629210139442984,0.10504004926663868,0.075962729,4.829459684267361,1.7822425377174331
0.671,1,0.2252579623320427,0.089761361,0.10277290084643735,4.802611350995919,0.11029168412246015,0.077747836,4.961749835849215,1.8519784070331968
0.672,1,0.23134686417218786,0.091383055,0.10516488721386624,4.953684458598126,0.11492111115489563,0.079314628,5.0800266798302784,1.9115777827203673
0.673,1,0.2400702562000354,0.093426554,0.10839984661064433,5.160642628121077,0.12117824202529462,0.081384388,5.2313367113296545,1.9965712113227698
0.674,1,0.2487936482278829,0.095470054,0.11163480600742243,5.367600797644029,0.1274353728956936,0.083454148,5.382646743,2.0815646399251726
0.675,1,0.25751704025573047,0.097513553,0.11486976540420049,5.574558967166981,0.13369250376609257,0.085523908,5.533956774328406,2.166558068527575
0.676,1,0.26501839465383403,0.09935263,0.1177203497770528,5.758296307531747,0.1393636290028874,0.087356052,5.6710582131375356,2.2404292609708594
0.677,1,0.2757875333805261,0.10166688242568643,0.12156488214032245,6.005588838064828,0.146728734,0.089778745,5.844055850385638,2.344803930579501
0.678,1,0.2865566721072181,0.10398113491607056,0.1254094145035921,6.252881368597908,0.1540938381540466,0.092201439,6.017053488,2.4491786001881426
0.679,1,0.29732581083391013,0.1062953874064547,0.12925394686686176,6.5001738991309885,0.1614589427296262,0.094624133,6.190051124881843,2.5535532697967844
0.68,1,0.30671165344260964,0.10839227454421914,0.13268569033625252,6.724135944697895,0.1683144214653097,0.096790119,6.348989197,2.6459357460402826
0.681,1,0.3202187465730628,0.11103132919266623,0.1372970864551169,7.019354697258277,0.1768331066421195,0.099656194,6.546330976815348,2.7751064470185853
0.682,1,0.33372584,0.1136703838411133,0.14190848257398125,7.314573449818658,0.18535179181892925,0.10252226961760856,6.743672756896836,2.904277147996888
0.683,1,0.34723293283396917,0.11630943848956038,0.14651987869284563,7.609792202,0.193870477,0.10538834473551817,6.941014536978325,3.033447848975191
0.684,1,0.3591894457023147,0.11871879944299593,0.15069692365964749,7.882744873288267,0.2019948313878941,0.1079810443943218,7.124871627774186,3.1500451329712638
0.685,1,0.376445738,0.12175386789912418,0.1562822130571172,8.233743492,0.2116013612975311,0.11141174355060918,7.348818345898074,3.3111530079907414
0.686,1,0.3937020310945412,0.12478893635525243,0.16186750245458692,8.584742111525335,0.22120789120716816,0.11484244270689656,7.5727650640219615,3.472260883010219
0.687,1,0.41095832379065445,0.12782400481138068,0.16745279185205664,8.935740730643868,0.23081442111680517,0.11827314186318393,7.796711782,3.6333687580296963
0.688,1,0.42651318067257626,0.13062053710753913,0.17259695694265886,9.267092909045902,0.2401612280641208,0.12142031691343386,8.008184348569117,3.781896355372954
0.689,1,0.44904276810976357,0.134144524,0.17942938878917497,9.680657449947955,0.25060064220151634,0.125579892,8.259870556563461,3.9843776519279777
0.69,1,0.47157235554695087,0.1376685111513869,0.1862618206356911,10.09422199085001,0.26104005633891186,0.12973946710954215,8.511556764557806,4.1868589484830006
0.691,1,0.4941019429841382,0.1411924981733108,0.19309425248220724,10.507786531752062,0.2714794704763074,0.13389904220759632,8.763242972552149,4.389340245038024
0.692,1,0.514848824,0.14447657599768413,0.19950677960770197,10.905997958147928,0.2817604859422863,0.1377786949023635,9.003708834855402,4.580264028480128
0.693,1,0.5450347586076427,0.14860813135947093,0.20794548333717952,11.385055281080458,0.292489606,0.14289157853030127,9.281823933249084,4.836558453570461
0.694,1,0.5752206930631153,0.1527396867212577,0.21638418706665707,11.864112604012986,0.30321872685162765,0.14800446215823906,9.559939031642767,5.092852878660795
0.695,1,0.605406628,0.15687124208304448,0.22482289079613466,12.343169926945516,0.31394784730629827,0.15311734578617683,9.838054130036449,5.3491473037511295
0.696,1,0.63392083,0.1607728900446501,0.23291150656937162,12.812072618881738,0.32448165460468914,0.15797992082010506,10.105784763023753,5.596628667
0.697,1,0.6756568440389747,0.1656604119827388,0.24342033310063504,13.350277481889123,0.33457565684297585,0.16435450819842623,10.40429166878992,5.922970512571245
0.698,1,0.7173928583007105,0.17054793392082748,0.2539291596318985,13.888482344896506,0.3446696590812626,0.1707290955767474,10.70279857455609,6.249312358
0.699,1,0.7591288725624463,0.17543545585891618,0.26443798616316194,14.42668720790389,0.3547636613195494,0.17710368295506854,11.001305480322259,6.575654204161794
0.7,1,0.7997821200183584,0.18011704559923514,0.27474345521524685,14.957815990677556,0.3643302618264721,0.18330370613561509,11.28821382152204,6.898617074561329
0.701,1,0.8597805312783637,0.18594636834014028,0.28789601439650636,15.529738803842363,0.3724702460830448,0.19136419444960892,11.592583004604581,7.315680449420136
0.702,1,0.9197789425383691,0.19177569108104542,0.3010485735777659,16.10166161700717,0.3806102303396175,0.19942468276360276,11.89695218768712,7.732743824278943
0.703,1,0.9797773537983745,0.1976050138219506,0.3142011327590254,16.673584430171978,0.3887502145961902,0.2074851710775966,12.201321370769662,8.149807199137749
0.704,1,1.040447918314094,0.2032702207451955,0.3274007919318688,17.23142402723108,0.3955768880643814,0.21552487611221668,12.487370714224195,8.57273901
0.705,1,1.131076701068017,0.21028440159846518,0.34383855676272745,17.77618126918521,0.4002759858972479,0.22584992013375135,12.768742831819033,9.105494386244217
0.706,1,1.221705484,0.2172985824517349,0.3602763215935861,18.320938511139335,0.40497508373011426,0.23617496415528605,13.050114949413873,9.638249762606407
0.707,1,1.312334266575863,0.22431276330500455,0.37671408642444476,18.865695753093465,0.40967418156298063,0.24650000817682075,13.331487067008712,10.171005138968594
0.708,1,1.408300184699904,0.23123755379778818,0.39353602011558997,19.361993399202355,0.4118626577517155,0.2570832484297995,13.57578510359347,10.723326345320517
0.709,1,1.5543607338869534,0.23977543809154458,0.41381394999627613,19.759618015665858,0.4121956113592734,0.27043784301700524,13.782826202032197,11.398552489620332
0.71,1,1.7004212830740026,0.248313322,0.43409187987696235,20.157242632129368,0.41252856496683143,0.28379243760421097,13.989867300470927,12.073778633920146
0.711,1,1.7530615469637687,0.25489372056016224,0.4509893704698182,20.76359232897984,0.4126872372399493,0.2939169138029749,14.27529616656366,12.621966397432542
0.712,1,2.0101548736240784,0.26544051558295584,0.4752603276283114,20.811536629905394,0.4097351746558329,0.31121825207610954,14.325303019169871,13.460033820980534
0.713,1,2.2672482002843877,0.27598731060574944,0.49953128478680453,20.859480930830948,0.4067831120717165,0.32851959034924416,14.375309871776084,14.298101244528526
0.714,1,2.5243415269446974,0.28653410562854303,0.5238022419452978,20.907425231756505,0.4038310494876001,0.3458209286223789,14.425316724382297,15.136168668076518
0.715,1,2.5838953358626577,0.2946823075769023,0.5443858962148369,21.25215220223857,0.3969425368499113,0.35975476520730215,14.591916359373258,15.862546688870312
0.716,1,3.092539900600684,0.30792759681456755,0.5724082758236929,20.67489268936756,0.3955218401676508,0.3817648601107263,14.36859013406181,16.857069991702428
0.717,1,3.6011844653387106,0.3211728860522328,0.6004306554325489,20.097633176496547,0.3941011434853903,0.40377495501415034,14.145263908750362,17.851593294534542
0.718,1,4.109829030076737,0.33441817528989815,0.6284530350414049,19.520373663625534,0.39268044680312986,0.42578504991757443,13.921937683438914,18.846116597366656
0.719,1,3.9736191607263502,0.34468331250286066,0.6465065774082488,19.186767892178295,0.38425354913869125,0.445351767,13.820288101508089,19.776814169203583
0.72,1,5.172107026247711,0.3616247573970188,0.6821437186048163,17.767037942478122,0.3925650900581965,0.47149882366015416,13.199559110982221,20.85267229323596
0.721,1,6.3705948917690725,0.378566202,0.7177808598013837,16.34730799277795,0.4008766309777017,0.49764588031539825,12.57883012045635,21.928530417268334
0.722,1,7.569082757290432,0.3955076471853352,0.7534180009979511,14.927578043077776,0.40918817189720696,0.5237929369706424,11.95810112993048,23.004388541300713
0.723,1,5.175054458539725,0.40868048251301636,0.7387344363383122,13.37377984259789,0.4125220026441354,0.5505673806034025,11.380241989429367,24.102100846949394
0.724,1,10.880941215875355,0.4308249675862305,0.822762922,11.36451253441907,0.4356246305343656,0.5757359842367779,10.325722828181718,25.044310778982645
0.725,1,16.586827973210983,0.45296945265944466,0.9067914073709515,9.355245226,0.4587272584245959,0.6009045878701533,9.271203667,25.986520711015892
0.726,1,22.29271473054661,0.47511393773265886,0.9908198928872713,7.345977918061427,0.4818298863148261,0.6260731915035287,8.216684505686422,26.928730643049143
0.727,1,30.084257074020396,0.4924054108881616,0.8429185065806016,4.676191773,0.5054650497336908,0.6551520412489388,6.991261208253771,27.980927074363077
0.728,1,45.01981184717122,0.5221106568852067,1.2247914695270619,3.4219424919461163,0.5354622075446137,0.6651841218189896,5.777677185,28.35614058
0.729,1,59.95536662032204,0.551815903,1.6066644324735224,2.167693211153254,0.5654593653555365,0.6752162023890403,4.5640931620751095,28.731354086329528
0.73,1,74.89092139347287,0.5815211488792972,1.988537395419983,0.9134439303603916,0.5954565231664594,0.6852482829590911,3.3505091389857786,29.10656759231275
0.731,1,98.34546381260846,0.6048454639135483,1.5929155031449134,0.076441598,0.6228848822148564,0.6808968831202762,1.7878194128617753,29.55154089236173
0.732,1,93.83694469781913,0.6459509230336851,3.402055940533069,0.089289542,0.6465799150196004,0.667094613,1.2612589103700864,28.757043401783164
0.733,1,89.32842558302981,0.6870563821538216,5.211196377921225,0.10213748583082174,0.6702749478243444,0.653292342,0.7346984078783976,27.962545911204604
0.734,1,84.81990646824049,0.7281618412739583,7.020336815309381,0.11498542955721754,0.6939699806290884,0.639490072,0.20813790538670882,27.168048420626043
0.735,1,65.80569467370208,0.7606829496216353,7.779432604221766,0.1756500591031517,0.7072147630303814,0.4723901356102925,0.009089603,26.110268083728954
0.736,1,50.55518011,0.8197530731891626,14.122924113487677,0.45669015366820054,0.7308186874848002,0.5963530816168008,0.023632968192613686,23.837737890091255
0.737,1,35.304665552714525,0.8788231967566896,20.466415622753587,0.7377302482332494,0.754422612,0.7203160276233092,0.038176333234222176,21.565207696453548
0.738,1,20.05415099222075,0.9378933203242169,26.809907132019497,1.0187703427982981,0.7780265363936378,0.8442789736298173,0.052719698,19.29267750281584
0.739,1,10.740418803643497,0.9848753611354806,35.59972340868997,1.5949577807505657,0.7946822332922023,0.8026589160067761,0.083666163,16.33299388740221
0.74,1,9.460408015,1.0737927315010576,46.98951600782402,1.7929491432498548,0.8319067082522966,1.9194017556683933,0.20007126039072826,13.454628727879493
0.741,1,8.180397225693422,1.162710101866635,58.37930860695809,1.990940505749144,0.8691311832123909,3.036144595330011,0.3164763573453344,10.576263568356776
0.742,1,6.900386436718385,1.251627472232212,69.76910120609215,2.1889318682484333,0.9063556581724851,4.152887434991628,0.43288145429994057,7.697898409
0.743,1,6.535685437282007,1.328378058211983,84.00981130333739,2.097176552608382,0.9363826903814791,5.135236193764387,0.7035819946024452,4.5128888041618875
0.744,1,5.772977522,1.4720950273728914,85.87962918769563,1.8897176131678857,0.9905173823410045,10.54381403228349,0.9120003472367002,3.119871828215936
0.745,1,5.010269606557733,1.6158119965338003,87.74944707205388,1.6822586737273895,1.0446520743005299,15.952391870802593,1.1204186998709553,1.7268548522699851
0.746,1,4.247561691195595,1.7595289656947086,89.61926495641212,1.4747997342868933,1.0987867662600554,21.360969709321694,1.3288370525052104,0.33383787632403417
0.747,1,3.4987066257578667,1.8913523179112026,81.21063236,1.2596236914672734,1.160979061946143,29.41188502252877,1.4536893968412659,0.038662274
0.748,1,3.1598329235147897,2.040869955468385,67.26694716091843,1.1992397651947502,1.2202262448520511,38.349631934960954,1.4407248631944711,0.040114744
0.749,1,2.820959221271713,2.1903875930255676,53.32326196190289,1.1388558389222267,1.2794734277579591,47.28737884739314,1.4277603295476764,0.041567214
0.75,1,2.432687571982917,1.5824744465128224,29.227201226989678,1.100100257,1.4073424580016154,61.89509657603932,1.3864278460770163,8.441459377052087e-17
0.751,1,2.2498021891300097,2.037034018323557,21.901339449116332,1.0906913871593131,1.3759389236090445,65.43141322635695,1.2919392269320897,0.093234361
0.752,1,2.066916806277103,2.491593590134292,14.575477671242986,1.0812825176454963,1.3445353892164733,68.96772987667458,1.1974506077871632,0.18646872135594228
0.753,1,1.884031423424196,2.9461531619450265,7.249615893369639,1.0718736481316795,1.3131318548239024,72.50404653,1.1029619886422366,0.27970308203391336
0.754,1,1.6548430187526688,0.6310649658143876,0.062557818,1.0504698175456892,1.1943878335736435,79.29129400673337,0.9604320250398908,0.43042718519842715
0.755,1,1.5462265651095572,3.8043495564851093,0.20922982,1.0117826950170064,1.1141508915267067,73.46408710726371,0.9305249159201909,0.5553554454007296
0.756,1,1.4376101114664452,6.977634147155831,0.3559018228416088,0.9730955724883239,1.033913949,67.63688020779406,0.9006178068004911,0.680283706
0.757,1,1.3289936578233337,10.150918737826553,0.5025738254466635,0.9344084499596412,0.9536770074328333,61.80967330832442,0.8707106976807912,0.8052119658053343
0.758,1,1.199857687110444,12.430469100004366,0.9177042239124936,0.8815967150210318,0.5235388039437047,53.96453386288786,0.8410244723510486,0.9708714814004225
0.759,1,1.1299292341464964,19.54768081086676,1.2164148223100826,0.8558335426670092,0.7707308362548311,46.044891124636464,0.840648968,0.9868593186832197
0.76,1,1.0600007811825487,26.664892521729158,1.5151254207076712,0.8300703703129866,1.0179228685659574,38.12524838638507,0.8402734645228813,1.0028471559660168
0.761,1,0.990072328,33.78210423259155,1.8138360191052603,0.8043071979589639,1.2651149008770837,30.205605648133666,0.8398979606087977,1.018834993248814
0.762,1,0.9081509454694525,43.99903504535346,2.1662017886743152,0.7729166780095515,1.129878967990826,20.166813251815164,0.8453077754238627,1.028396553681717
0.763,1,0.8605700158464755,48.80208907551368,1.9962226043053342,0.7535959842377803,2.0780275997753166,15.914173633108941,0.8279080777343458,0.9851631350036801
0.764,1,0.8129890862234983,53.60514310567389,1.826243419936353,0.7342752904660089,3.026176231559807,11.661534014402719,0.8105083800448288,0.9419297163256434
0.765,1,0.7654081566005213,58.40819713583411,1.656264235567372,0.7149545966942377,3.974324863344297,7.408894395696497,0.793108682,0.8986962976476065
0.766,1,0.7111048146919119,64.64177089951978,1.3761516617555123,0.6900677413228202,4.842786384918897,2.5706538414240128,0.773319202,0.8441739386013871
0.767,1,0.6772403516689322,62.82529802307198,1.2121677057125146,0.6737478059887769,6.376582134711104,1.8426810721711915,0.7374104914632291,0.7956262351296636
0.768,1,0.6433758886459522,61.00882514662416,1.0481837496695172,0.6574278706547337,7.910377885,1.1147083029183702,0.7015017814117122,0.747078532
0.769,1,0.6095114256229723,59.19235227017636,0.8841997936265196,0.6411079353206904,9.444173634295515,0.3867355336655487,0.6655930713601953,0.6985308281862165
0.77,1,0.5717733722969847,56.30719635438492,0.7193965804448805,0.6213544103906703,11.131548617432726,0.002758153,0.6236654771140078,0.6439727044876115
0.771,1,0.5468041791057665,50.97981792140439,0.6700943378319376,0.6079735669570764,12.637543917681604,0.008642213,0.5824625375327281,0.6046000189245948
0.772,1,0.5218349859145482,45.652439488423866,0.6207920952189946,0.5945927235234825,14.143539217930481,0.014526272362300679,0.5412595979514487,0.5652273333615783
0.773,1,0.496865793,40.325061055443335,0.5714898526060517,0.5812118800898884,15.649534518179358,0.020410332053359098,0.5000566583701691,0.5258546477985616
0.774,1,0.46970634776867726,33.94559069248908,0.533789338,0.5658005855963683,17.238761287525417,0.022051763,0.453943193,0.483885769
0.775,1,0.4507644993236151,29.208557150935363,0.5167802040470503,0.5535334893308078,18.20104864487259,0.052284699,0.4180285313570993,0.45371753594040165
0.776,1,0.431822651,24.471523609381652,0.4997710695987874,0.5412663930652474,19.16333600221976,0.082517636,0.3821138697894956,0.42354930321629725
0.777,1,0.4128808024334909,19.73449006782794,0.4827619351505247,0.5289992967996868,20.125623359566934,0.11275057236518156,0.3461992082218919,0.39338107049219284
0.778,1,0.392742476,14.837453126811356,0.46554721649399905,0.5150414263343962,21.007147795856113,0.15272785990834603,0.30819370476764096,0.3622152055179292
0.779,1,0.3780296304301294,12.119682012354142,0.44800242006135327,0.5025635778922491,21.32209560639631,0.19069345504469243,0.282133369,0.3391488390213999
0.78,1,0.36331678501622977,9.401910897896926,0.43045762362870754,0.4900857294501021,21.63704342,0.22865905018103883,0.25607303314363494,0.3160824725248707
0.781,1,0.34860393960233016,6.684139783439712,0.41291282719606176,0.47760788100795504,21.951991227476697,0.2666246453173852,0.23001269733163193,0.2930161060283415
0.782,1,0.33329368538785076,4.274031251998654,0.3927193580723515,0.46357026125430634,22.104057303469826,0.3053240773369561,0.20421078714181587,0.2698134862353888
0.783,1,0.3216376408767456,3.2168679375153877,0.3750052371758915,0.45071721518128394,21.930852106051237,0.3282886800366853,0.18816262905758924,0.2522320518148165
0.784,1,0.30998159636564054,2.1597046230321215,0.35729111627943155,0.4378641691082614,21.75764690863265,0.35125328273641454,0.17211447097336263,0.2346506173942442
0.785,1,0.29832555185453546,1.1025413085488553,0.33957699538297154,0.4250111230352389,21.584441711214062,0.3742178854361438,0.15606631288913606,0.21706918297367186
0.786,1,0.2864343412913096,0.38932895777483256,0.32097842567799145,0.41089064462536057,21.253999179405373,0.3922698633245625,0.14150554171808377,0.19990872557275885
0.787,1,0.27704299123633797,0.2622011348279471,0.3062861648478493,0.3981332934324252,20.801954083085242,0.3985610401148275,0.13360267204331197,0.18667351165518015
0.788,1,0.2676516411813663,0.13507331188106156,0.29159390401770713,0.38537594223948973,20.349908986765108,0.4048522169050926,0.12569980236854017,0.17343829773760147
0.789,1,0.2582602911263946,0.007945489,0.27690164318756494,0.37261859104655437,19.897863890444977,0.4111433936953577,0.11779693269376834,0.1602030838200228
0.79,1,0.24885261470699796,0.003011337,0.26263370661856783,0.3590407241688772,19.334053854025125,0.4117473773060001,0.11169619803497434,0.1477259509198694
0.791,1,0.24117507823682655,0.006223429,0.25149990468616024,0.3469625404916543,18.76525853301507,0.40697035951032545,0.10963855298795576,0.13792533159307085
0.792,1,0.2334975417666551,0.009435522,0.24036610275375264,0.3348843568144314,18.196463212005014,0.4021933417146509,0.10758090794093719,0.12812471226627234
0.793,1,0.22461332524381125,0.00180897,0.2272354621619615,0.32135361161896253,17.582968417917503,0.3986676448474085,0.10329126707091701,0.11657068683674184
0.794,1,0.2182567,0.019283535520047634,0.21891358209315898,0.31039109490617045,16.997900926941742,0.388613799,0.10505857882311588,0.10942695902139049
0.795,1,0.2119000746392028,0.036758101,0.21059170202435645,0.2994285781933784,16.41283343596598,0.37855995294572753,0.10682589057531475,0.10228323120603917
0.796,1,0.20554344933689858,0.054232667,0.2022698219555539,0.28846606148058634,15.82776594499022,0.368506107,0.10859320232751361,0.095139503
0.797,1,0.19834216243843433,0.070875662,0.19275863889812306,0.2762457906137052,15.186330071170234,0.35790941958946954,0.10924235534505959,0.086898107
0.798,1,0.19302005574554548,0.097762104,0.18638299014511872,0.26662629321416254,14.638140250223866,0.3463128599428851,0.1132874188450094,0.081761186
0.799,1,0.18769794905265658,0.12464854602555803,0.18000734139211444,0.25700679581461994,14.089950429277497,0.33471630029630056,0.11733248234495919,0.076624266
0.8,1,0.1823758423597677,0.15153498816544192,0.1736316926391101,0.24738729841507728,13.541760608331126,0.32311974064971605,0.12137754584490898,0.071487345
0.801,1,0.176463055,0.1820335342318746,0.16654179474139444,0.2367739554752425,12.94305319174489,0.31049278033266103,0.12492274012242882,0.065696907
0.802,1,0.17196269905190997,0.2061809717560194,0.1614866090957866,0.22854796817278908,12.454829538807537,0.299319156,0.13014468244496144,0.062046296769379325
0.803,1,0.16746234345325495,0.23032840928016424,0.15643142345017877,0.22032198087033564,11.966605885870184,0.28814553091866496,0.13536662476749406,0.058395686
0.804,1,0.16296198785459992,0.254475847,0.15137623780457093,0.2120959935678822,11.478382232932832,0.2769719062116669,0.14058856709002668,0.054745075
0.805,1,0.15805130305569737,0.2819185515449341,0.14587884142222038,0.2031453098459203,10.951474356410017,0.26486432528279774,0.14561080532482637,0.050728817
0.806,1,0.15421194581868347,0.29800948579426345,0.14174798606328887,0.1962451677878868,10.529271002996031,0.25494286735008514,0.1512644471209248,0.048163140157039076
0.807,1,0.15037258858166955,0.3141004200435928,0.13761713070435733,0.18934502572985334,10.107067649582046,0.24502140941737255,0.15691808891702322,0.045597463
0.808,1,0.14653323134465562,0.3301913542929221,0.13348627534542581,0.18244488367181988,9.684864296,0.2350999514846599,0.16257173071312164,0.043031786
0.809,1,0.14241290176565224,0.34791016497837696,0.12907585169331434,0.17505767690592458,9.236235667558002,0.2245080905812815,0.16813620213619843,0.040279475738343846
0.81,1,0.1391112549445532,0.3554260500274873,0.125624157,0.16935101937645616,8.877408449508891,0.2160551649761319,0.17373950781377256,0.038497486
0.811,1,0.13580960812345416,0.3629419350765976,0.12217246147382564,0.16364436184698772,8.518581231459777,0.20760223937098227,0.17934281349134668,0.036715496
0.812,1,0.13250796130235512,0.3704578201257079,0.11872076636408128,0.15793770431751933,8.159754013410664,0.19914931376583267,0.1849461191689208,0.034933507
0.813,1,0.12901887160167813,0.37815010443258074,0.11509374510124747,0.15193538072353766,7.784966657151473,0.19029028204638782,0.190466522,0.033071418846775384
0.814,1,0.12615910119401447,0.37880260878120464,0.11216479890782202,0.1472637832141661,7.483034715327832,0.18324415704269192,0.19572446112717662,0.031851081
0.815,1,0.1232993307863508,0.3794551131298286,0.10923585271439655,0.14259218570479454,7.1811027735041915,0.17619803203899603,0.20098240009196627,0.030630742323912705
0.816,1,0.12043956037868712,0.3801076174784525,0.10630690652097109,0.13792058819542297,6.879170832,0.16915190703530014,0.2062403390567559,0.029410404
0.817,1,0.11746038480654811,0.3801475871606016,0.10327371982623972,0.1330973500855499,6.569379103542726,0.16191151361970024,0.21137115253661096,0.028169939
0.818,1,0.11496708845247625,0.37616939105264724,0.10076172140152517,0.12930051546189872,6.316662079304378,0.15610006838452367,0.21611797203643657,0.027349485796034932
0.819,1,0.11247379209840438,0.37219119494469277,0.098249723,0.12550368083824753,6.063945055,0.15028862314934716,0.2208647915362622,0.026529032565384383
0.82,1,0.10998049574433252,0.3682129988367384,0.095737725,0.12170684621459636,5.811228030827683,0.1444771779141706,0.2256116110360878,0.025708579334733833
0.821,1,0.10741749034749669,0.36339595685886383,0.093171775,0.11786061182535484,5.5565298769400036,0.1386212438194806,0.2301688723672737,0.024898989
0.822,1,0.10523068512783529,0.3567435137580805,0.091000419,0.11478964862818383,5.345471056735855,0.13384454803691626,0.2343259755716608,0.024361412081303407
0.823,1,0.10304387990817386,0.35009107065729717,0.088829064,0.11171868543101283,5.1344122365317055,0.12906785225435188,0.2384830787760479,0.023823835
0.824,1,0.10085707468851245,0.34343862755651383,0.086657708,0.10864772223384182,4.923353416327557,0.12429115647178754,0.24264018198043497,0.023286257962560654
0.825,1,0.098636929,0.33605389264888047,0.084468444,0.10559578694935928,4.714359686840092,0.11956694699973272,0.24654531158184492,0.022773081308717018
0.826,1,0.096708418,0.328170597,0.082579729,0.1031192579910141,4.538115822406493,0.11563676967817282,0.25009119806509095,0.022434123383907243
0.827,1,0.094779906,0.3202873017944095,0.080691015,0.10064272903266891,4.361871957972895,0.11170659235661291,0.25363708454833694,0.022095165
0.828,1,0.092851394,0.31240400636717397,0.0788023,0.0981662,4.185628093539296,0.107776415,0.25718297103158294,0.021756207534287694
0.829,1,0.090916145,0.3040401080869859,0.076921443,0.095751324,4.014086036278725,0.10395697699424253,0.2604238126204677,0.021445103
0.83,1,0.089206842,0.29588129588544465,0.075269664,0.093756942,3.8667285277602126,0.1007115360124634,0.26337298486394733,0.021244269
0.831,1,0.087497539,0.28772248368390335,0.073617886,0.09176256,3.7193710192417013,0.097466095,0.2663221571074269,0.021043436124874165
0.832,1,0.085788236,0.2795636714823621,0.071966107,0.089768177,3.5720135107231896,0.094220654,0.26927132935090653,0.020842603
0.833,1,0.084091587,0.27120200377631853,0.070340378,0.087859266,3.430957940289586,0.091117714,0.2718756164655318,0.020667594
0.834,1,0.082569529,0.2633412861862105,0.0688887,0.086253203,3.307480502827467,0.088423773,0.2742640155045646,0.020561552659397474
0.835,1,0.081047471,0.25548056859610235,0.067437022,0.08464714,3.1840030653653484,0.085729832,0.2766524145435973,0.020455512
0.836,1,0.079391202,0.24705566668384493,0.065853973,0.082826094,3.047973997086909,0.08274869,0.27918330631591215,0.020306766285408465
0.837,1,0.078030045,0.2398002284782414,0.064572292,0.081531145,2.9442131553794004,0.080498702,0.28105843581755274,0.020264553316469376
0.838,1,0.076668888,0.23254479027263786,0.063290612,0.080236197,2.840452313671891,0.078248714,0.2829335653191933,0.02022234
0.839,1,0.075307731,0.22528935206703432,0.062008931,0.078941249,2.7366914719643827,0.075998725,0.2848086948208339,0.020180127378591203
0.84,1,0.073844268,0.21752418869541765,0.060629129,0.077495995,2.6241647317368173,0.073550531,0.2867608600661627,0.020111561746684846
0.841,1,0.072622143,0.21100825949646188,0.059492618,0.076449326,2.5366888809098818,0.071658545,0.2881752363357671,0.020111121311664704
0.842,1,0.071400018,0.2044923302975061,0.058356107,0.075402658,2.449213030082947,0.06976656,0.2895896126053715,0.020110681
0.843,1,0.070177893,0.19797640109855033,0.057219596,0.07435599,2.3617371792560116,0.067874575,0.29100398887497597,0.020110240441624416
0.844,1,0.068878777,0.1910534259888837,0.056010936,0.073205984,2.268323158513122,0.06584892,0.2924402932311594,0.020093328039762763
0.845,1,0.067777408,0.18530532405939326,0.054998984,0.072356858,2.1943179150998935,0.06424661,0.2934472259429457,0.020119021546555503
0.846,1,0.066676038,0.17955722212990288,0.053987033,0.071507732,2.1203126716866643,0.0626443,0.2944541586547321,0.020144715053348243
0.847,1,0.065574669,0.17380912020041245,0.052975081986057625,0.070658606,2.0463074282734355,0.061041989,0.29546109136651844,0.020170408560140983
0.848,1,0.064416463,0.16776619156995845,0.051911303719224956,0.069739793,1.9684603530826226,0.059352540194953826,0.29644572296846344,0.020185340063188836
0.849,1,0.06342048,0.16275441518167827,0.051006714,0.069047474,1.9056228209296715,0.057985717,0.29709670771940533,0.020226153
0.85,1,0.062424496682842175,0.15774263879339806,0.050102124,0.068355155,1.8427852887767202,0.056618894,0.29774769247034716,0.020266965478065183
0.851,1,0.061428514,0.15273086240511785,0.049197534,0.067662835,1.7799477566237691,0.05525207,0.29839867722128904,0.020307778
0.852,1,0.060391784472427316,0.1475272230007423,0.048257034,0.066924594,1.7148106472650442,0.053831504,0.2989934767569582,0.020340898249595084
0.853,1,0.059488189,0.14319020748081754,0.047445386949361804,0.066356515,1.6612573385686966,0.052657197630794114,0.29933668555667914,0.020389148
0.854,1,0.058584593,0.13885319196089277,0.04663374,0.065788437,1.6077040298723495,0.051482891,0.2996798943564001,0.020437397
0.855,1,0.057680997246350806,0.13451617644096797,0.045822093,0.065220359,1.554150721176002,0.050308584208524375,0.300023103,0.020485646328798533
0.856,1,0.056749525,0.13007356706107898,0.044987007,0.064622871,1.4994226445050174,0.049104409,0.30028551265047965,0.020527643684274913
0.857,1,0.055927262,0.12633755493124027,0.044256164,0.064153083,1.4536118648122502,0.048088479768379655,0.3003650188312956,0.020578047450966683
0.858,1,0.055104999,0.12260154280140158,0.043525321,0.063683294,1.407801085119483,0.04707255,0.30044452501211166,0.020628451
0.859,1,0.054282736,0.11886553067156287,0.042794477,0.063213505,1.3619903054267162,0.046056621,0.3005240311929277,0.020678855
0.86,1,0.053442903,0.1150918997449061,0.042049962,0.062725562,1.3158163898761306,0.045027818925303706,0.3005060985650576,0.020723482
0.861,1,0.052692524,0.11188120169737788,0.041389658,0.062333432980900244,1.2764840866562086,0.044143048026729984,0.3003615817208503,0.020772485
0.862,1,0.051942144,0.10867050364984965,0.040729354949654614,0.061941304,1.2371517834362866,0.043258277,0.30021706487664307,0.020821488
0.863,1,0.051191765,0.10545980560232143,0.040069052,0.061549176,1.1978194802163646,0.042373506229582546,0.3000725480324358,0.02087049
0.864,1,0.050432070607326136,0.1022624295165307,0.039402717,0.061146379,1.158701554155678,0.041487896,0.2998206020021994,0.020913657591286515
0.865,1,0.049745460361420385,0.099505103,0.038804239,0.060815545190131326,1.1248089276678412,0.040712479361501984,0.29948735696231854,0.020958942481806145
0.866,1,0.04905885,0.096747777,0.038205761,0.060484710922115145,1.0909163011800047,0.039937063186224385,0.2991541119224378,0.021004227372325775
0.867,1,0.04837224,0.093990451,0.037607283,0.060153877,1.057023674692168,0.039161647,0.298820867,0.021049512262845405
0.868,1,0.047682922070508296,0.091282867,0.037008738325776114,0.059817199,1.0237485113929008,0.038393841293949474,0.29837560176590405,0.021088642519828265
0.869,1,0.047053079964148266,0.088913577,0.036464657,0.059534698,0.9944395405160188,0.037710216,0.29788473139344607,0.021128778
0.87,1,0.046423238,0.086544287,0.035920576628019514,0.059252196222710135,0.9651305696391366,0.037026591,0.297393861,0.021168913728291213
0.871,1,0.045793396,0.084174997,0.035376496,0.058969695,0.9358215987622546,0.036342965993701244,0.29690299064853004,0.021209049332522687
0.872,1,0.045166126,0.081880187,0.034836986494078674,0.058684323,0.9074036959915206,0.035672812955577275,0.29629978762200154,0.021242621358347175
0.873,1,0.044586987,0.079841297,0.034340944074461144,0.058439906,0.8819708434339977,0.035066745,0.29567849854909234,0.021276804275206528
0.874,1,0.044007848001228735,0.077802407,0.033844901654843614,0.058195488562858694,0.8565379908764748,0.034460677,0.295057209,0.021310987192065877
0.875,1,0.04339006,0.075573207,0.033314445,0.057919919,0.8288846818957669,0.033806120662473294,0.2944333439452145,0.021344525
0.876,1,0.042856349,0.073814813,0.032860977,0.057705495,0.8067412573566786,0.033266002111694955,0.2937052918208794,0.021372392850424297
0.877,1,0.042322637,0.072056418,0.032407508,0.057491071,0.7845978328175902,0.032725883560916616,0.2929772396965443,0.021400261
0.878,1,0.041788925171809176,0.070298024,0.03195404,0.057276647,0.7624544082785017,0.032185765,0.2922491875722092,0.021428129
0.879,1,0.041224507,0.068400945,0.031473626,0.057038321,0.7386861878735583,0.031609316,0.29150356990027304,0.021455081145335224
0.88,1,0.040731616,0.066880346,0.031058017600010545,0.056847514,0.7193440861452987,0.031125620942305768,0.29068921972096273,0.021476579
0.881,1,0.040238725,0.065359746,0.030642409,0.056656705763164936,0.7000019844170389,0.030641925482091794,0.2898748695416525,0.021498076144507498
0.882,1,0.039745835,0.063839147,0.030226801070430895,0.056465897938934986,0.6806598826887793,0.030158230021877824,0.28906051936234217,0.021519573644093633
0.883,1,0.039228901156114354,0.062220086,0.029790419979777133,0.056256546,0.6601566633299955,0.029647721621472403,0.28821825124399786,0.021539773846612653
0.884,1,0.038772795,0.060901016,0.029408589243606325,0.056084338516205784,0.6432084203981091,0.029212582614484776,0.28733523133514316,0.021555051924402366
0.885,1,0.03831669,0.059581947,0.029026758507435517,0.055912131,0.6262601774662226,0.028777443607497143,0.2864522114262885,0.021570330002192082
0.886,1,0.037860584,0.058262877953268344,0.028644927771264705,0.055739923,0.6093119345343362,0.028342304600509516,0.2855691915174338,0.021585608079981798
0.887,1,0.037386035,0.05687641,0.028247435,0.055553129,0.5915629860581084,0.027887829134329547,0.2846516459907076,0.021599179360026016
0.888,1,0.036963165,0.055728216,0.027895833146024333,0.055395584,0.5766672951205011,0.027494710932433476,0.28371508299372017,0.021608526
0.889,1,0.036540295050728394,0.054580022,0.027544231434506336,0.055238039,0.5617716041828938,0.027101593,0.28277851999673276,0.021617872002819925
0.89,1,0.036117425,0.053431828,0.027192629722988342,0.055080493,0.5468759132452866,0.026708474528641342,0.2818419569997453,0.021627218
0.891,1,0.035680823,0.05224002,0.026829601943967406,0.054911292794186065,0.5314590181289759,0.026301911492266558,0.2808672486534648,0.021634469639307024
0.892,1,0.035288059,0.051236867,0.026505133867898947,0.054765328085823795,0.5183290152734523,0.025945352,0.2798900767224659,0.021638257
0.893,1,0.034895295,0.050233714702504886,0.026180666,0.054619363,0.5051990124179289,0.025588793,0.27891290479146696,0.021642044
0.894,1,0.034502530997036276,0.049230562253022345,0.025856198,0.054473399,0.4920690095624053,0.025232234,0.277935733,0.021645831536510278
0.895,1,0.0341,0.048201848,0.025523817578603062,0.054317958902319254,0.4786338303368708,0.024866884197350718,0.27691914899483533,0.021647185888919437
0.896,1,0.033734572,0.047322007805820326,0.025223773706141747,0.05418117,0.4670275977240031,0.024542293547926468,0.2759123902269313,0.021645835301971842
0.897,1,0.033369145,0.046442168,0.02492373,0.054044380986226534,0.4554213651111354,0.024217702898502218,0.27490563145902736,0.021644484715024247
0.898,1,0.033003717,0.045562328,0.024623686,0.053907592,0.4438151324982677,0.023893112249077968,0.27389887269112334,0.021643134128076648
0.899,1,0.032631861785738216,0.044670496,0.024318646007487555,0.053762965128821096,0.4320699062239429,0.023563415,0.27285326112647557,0.021639077833570088
0.9,1,0.032291313,0.043895713,0.024040646881467318,0.053633483,0.4217827525033763,0.023266914,0.27182627667724574,0.021633032916331035
0.901,1,0.031950763,0.04312093,0.023762647755447085,0.053504001,0.4114955987828098,0.022970413,0.27079929222801596,0.021626988
0.902,1,0.031610214,0.042346146791529045,0.023484649,0.053374518352559505,0.4012084450622431,0.022673911,0.26977230777878614,0.021620943081852924
0.903,1,0.031266050241929515,0.041569461,0.023204072740172242,0.053238445802420944,0.39090930876762287,0.022375222858158173,0.26870842086592495,0.021611991
0.904,1,0.030948192733804003,0.040884403,0.022946022038944094,0.053114825,0.3817674761857909,0.022103515589345563,0.2676691336853197,0.021601699
0.905,1,0.030630335,0.040199345,0.022687971337715943,0.052991203459196654,0.3726256436039589,0.021831808320532945,0.26662984650471444,0.021591407689886242
0.906,1,0.030312478,0.039514286909442295,0.022429920636487796,0.052867582,0.3634838110221269,0.021560101051720335,0.2655905593241092,0.021581116257872457
0.907,1,0.029993373,0.038834731,0.022171298934281786,0.052738342,0.35442621138390024,0.02128852,0.2645173559880412,0.021567785950794047
0.908,1,0.029696256,0.038226519582505156,0.021931344138558864,0.052619470801564885,0.34628173055421885,0.021038792959226473,0.2634724469625316,0.021553687639288242
0.909,1,0.029399138531180376,0.037618308,0.021691389342835946,0.052500599,0.3381372497245374,0.020789065839961235,0.26242753793702206,0.021539589
0.91,1,0.029102021538787097,0.037010097,0.021451434547113023,0.052381727783263006,0.32999276889485596,0.020539338720695993,0.2613826289115125,0.021525491
0.911,1,0.028805647,0.036412735,0.021212569329072187,0.052258016,0.32200452680400027,0.020291570291317264,0.260307538,0.021508289
0.912,1,0.028527525442860822,0.035870542,0.020989069,0.052143046,0.3147309968925418,0.020061409,0.2592626175239623,0.021490807369748302
0.913,1,0.028249403726089285,0.035328350339132106,0.020765567813847214,0.052028076,0.3074574669810834,0.019831248,0.25821769724389554,0.021473325363469672
0.914,1,0.027971282009317755,0.034786158,0.020542067,0.051913106,0.300183937,0.019601086351259366,0.25717277696382884,0.021455843
0.915,1,0.027695573680559596,0.034258594,0.020321028,0.051793941,0.29311962961630855,0.019374332079438433,0.25610192437878443,0.021435254497211426
0.916,1,0.027434882392982647,0.033773306808476546,0.020112521734585498,0.051682231575730375,0.28660874669360814,0.019161655231801442,0.25506168291336534,0.021414790286312223
0.917,1,0.027174191105405702,0.033288019,0.019904015759499648,0.051570522,0.28009786377090784,0.018948978384164452,0.25402144144794625,0.021394326
0.918,1,0.026901288490675437,0.032770732,0.019685406682481806,0.051452392538208484,0.27316468313380876,0.018725167,0.2529512692927617,0.021373410992642054
0.919,1,0.026656621275392926,0.032334663,0.019490595,0.051343464,0.2673233750790964,0.018528172497316735,0.2519196063495908,0.021350341
0.92,1,0.026411954060110415,0.031898593,0.019295783,0.051234536424722504,0.26148206702438415,0.018331178,0.25088794340641996,0.021327272
0.921,1,0.026167286844827903,0.031462523,0.019100972,0.051125608367979525,0.2556407589696718,0.018134182964162266,0.2498562804632491,0.021304201947664206
0.922,1,0.025912843482312094,0.031002645,0.018898145574306066,0.051011111,0.24948372525678586,0.017928515,0.24879622846417435,0.021280428249103943
0.923,1,0.025682934,0.030609295,0.018715866367570937,0.050904612,0.24423177983047484,0.017745635,0.24777636620368174,0.021255103571732183
0.924,1,0.025453024,0.030215944193678852,0.018533587,0.050798113,0.23897983440416382,0.017562754553089817,0.24675650394318915,0.021229778894360424
0.925,1,0.025223113862938698,0.029822593806215353,0.018351307954100685,0.050691615,0.23372788897785282,0.017379874275613105,0.24573664168269654,0.021204454216988668
0.926,1,0.024985542980704573,0.029411965682193834,0.018162810671634503,0.050580261543831495,0.22824676359254825,0.017190384322125885,0.2446905807086793,0.021178239
0.927,1,0.024769247051858834,0.029055828,0.017992023201615137,0.050475939032114836,0.22351485867745025,0.017020249,0.24368516132126677,0.021150983
0.928,1,0.024552951123013096,0.028699691132997182,0.017821235731595775,0.050371617,0.21878295376235224,0.016850115,0.24267974193385422,0.021123727
0.929,1,0.024336655194167358,0.028343554,0.017650448,0.050267294,0.21405104884725423,0.016679979786685416,0.2416743225464417,0.021096471
0.93,1,0.024114536411240055,0.027975343282435908,0.017474989006538044,0.050158733,0.20916015034760213,0.016504969,0.2406453703354605,0.021068197065990852
0.931,1,0.023910820242876087,0.027651739799404575,0.017314759,0.05005641,0.20488821313591798,0.016346379,0.23965654030022215,0.021039307533877227
0.932,1,0.023707104,0.027328136316373246,0.017154528868490775,0.049954086,0.2006162759242338,0.016187789,0.2386677102649838,0.021010418001763606
0.933,1,0.023503387906148168,0.027004532833341914,0.016994298799467143,0.049851762937883785,0.19634433871254967,0.016029199507300237,0.23767888022974543,0.020981528
0.934,1,0.023295446872002957,0.026673002562197835,0.016830728446107276,0.049745747346566345,0.19197021160004893,0.015867193,0.23666951843448428,0.020951545463693967
0.935,1,0.023103373226654532,0.026377944760859758,0.016680215,0.049645305,0.18810604764698124,0.015719091813955564,0.23569900118188497,0.020921294337077165
0.936,1,0.022911299581306104,0.026082886959521684,0.016529702,0.049544862,0.18424188369391356,0.01557099,0.2347284839292857,0.020891043210460366
0.937,1,0.022719226,0.025787829158183607,0.016379188180162606,0.049444418865477596,0.18037771974084588,0.015422888995983316,0.23375796667668639,0.020860792083843564
0.938,1,0.022524317,0.025488146,0.016226481,0.049340779,0.1764572086410795,0.015272601521192995,0.23277014076968444,0.020829418
0.939,1,0.022343034701821446,0.025218224313414354,0.016084926,0.049242143643071945,0.17295535298381012,0.015134055200571466,0.23181929927816103,0.020798052852457304
0.94,1,0.022161752599004877,0.024948302852208882,0.015943371,0.049143508,0.16945349732654075,0.014995508879949939,0.23086845778663764,0.020766688
0.941,1,0.021980470496188308,0.024678381,0.015801816292816424,0.049044872,0.16595164166927137,0.014856962559328408,0.22991761629511423,0.020735323106721812
0.942,1,0.021797560794775038,0.024406459342973953,0.015659055247520762,0.048943499,0.1624302953087567,0.014717269,0.22895282073431855,0.020702844360795832
0.943,1,0.021626296172193832,0.024158750630426953,0.015525773555163519,0.048846631,0.15925104686370817,0.01458745,0.22802271140921762,0.020670590762265934
0.944,1,0.021455031549612626,0.023911041917879954,0.015392491862806276,0.048749762171217216,0.15607179841865965,0.014457631371509468,0.22709260208411672,0.020638337
0.945,1,0.021283767,0.023663333205332957,0.015259210170449032,0.048652894,0.1528925499736111,0.014327812795288216,0.2261624927590158,0.020606084
0.946,1,0.021111924,0.023415707330965596,0.015125572390674283,0.048553722,0.14972329431224948,0.014197723350456885,0.22522184351105176,0.020572758735720155
0.947,1,0.020949971987170034,0.023187697,0.014999943545391357,0.048458606230068424,0.14683190198670668,0.014075896708448546,0.22431326252721168,0.020539820110906708
0.948,1,0.020788019520963753,0.022959686,0.014874314700108431,0.04836349,0.14394050966116384,0.013954070066440206,0.22340468154337156,0.020506881
0.949,1,0.020626067054757467,0.022731674857850846,0.014748685854825505,0.048268374,0.14104911733562103,0.013832243424431871,0.22249610055953145,0.020473942861279813
0.95,1,0.020464448500625336,0.022505396,0.014623432010407954,0.048171372,0.13819114906070018,0.013710886495532211,0.22158039680116293,0.020440004
0.951,1,0.020311164423169274,0.022294913151928376,0.014504893122808882,0.048078011,0.13555712381820995,0.013596395321060495,0.22069391993930315,0.020406564
0.952,1,0.020157880345713215,0.022084430216948843,0.014386354,0.047984651,0.1329230985757197,0.013481904146588777,0.21980744307744338,0.020373124188429376
0.953,1,0.020004596268257152,0.021873947281969307,0.014267815347610738,0.047891291,0.13028907333322948,0.013367412972117059,0.21892096621558357,0.020339684458925165
0.954,1,0.019852437314086507,0.021666497,0.014150279575867833,0.047796449,0.12770693433156116,0.013254016784024988,0.21803074278586532,0.020305338052811414
0.955,1,0.019707233092726727,0.021471663900629004,0.014038319013424217,0.047704861,0.1253034661258441,0.013146274,0.2171667596579509,0.020271563
0.956,1,0.019562028871366943,0.021276831,0.013926358,0.047613273,0.12289999792012703,0.013038530494432555,0.2163027765300365,0.020237787738381266
0.957,1,0.019416824650007162,0.021081997394322198,0.013814397888536986,0.047521685,0.12049652971440995,0.012930787,0.21543879340212205,0.020204012581166195
0.958,1,0.019273431318591543,0.020891217841160714,0.013703979256891168,0.047429009896025914,0.11815933063644314,0.012824666622139855,0.21457436535848678,0.020169444
0.959,1,0.019135768079391897,0.020710403652917743,0.013598131146599638,0.047339219869333565,0.11596279290554971,0.012723144336208381,0.2137331087978089,0.020135482076414135
0.96,1,0.018998105,0.020529589464674765,0.013492283036308108,0.047249429842641216,0.11376625517465629,0.012621622050276907,0.21289185223713103,0.02010152
0.961,1,0.018855799093391832,0.020341026,0.013382750618209278,0.047157112,0.11146095699183024,0.012516419897639177,0.21203052482915033,0.020066946360830246
0.962,1,0.018725182691237602,0.020172810796462902,0.013282590025687036,0.047069151,0.10945048446408798,0.012420644095920112,0.21121209611595967,0.020032931790518942
0.963,1,0.018594566,0.020004596,0.013182429433164795,0.04698119,0.1074400119363457,0.012324868294201048,0.21039366740276905,0.019998917
0.964,1,0.01846395,0.019836380682352415,0.013082268840642553,0.046893228,0.10542953940860343,0.012229092492481983,0.20957523868957836,0.019964902649896334
0.965,1,0.018329657,0.019662272,0.012979206060001185,0.046803087079656545,0.10333706251140293,0.012130438033158615,0.20873983161451784,0.019930297
0.966,1,0.018205634,0.019505415524244875,0.012884344751590025,0.04671699,0.10149419056046818,0.012039980743458882,0.207944222,0.019896349
0.967,1,0.018081610585533835,0.019348559447087788,0.012789483443178866,0.046630892,0.099651319,0.011949523453759148,0.20714861261829415,0.019862400916701065
0.968,1,0.017957587236393405,0.019191703,0.012694622,0.046544794355502545,0.097808447,0.011859066164059413,0.20635300312018234,0.019828453057509524
0.969,1,0.017830746535159214,0.019030509533467004,0.012597549,0.046456858,0.095905988,0.011766429886105694,0.2055434682638158,0.019793957
0.97,1,0.017712898938446207,0.018883926124458262,0.012507632,0.04637266,0.094214344,0.011680904047285456,0.20477057799032183,0.019760182572567266
0.971,1,0.017595051341733194,0.018737342715449516,0.012417714577209468,0.046288461606321024,0.0925227,0.011595378208465217,0.20399768771682786,0.019726408333647055
0.972,1,0.017477203745020185,0.018590759306440774,0.012327797285909227,0.046204263,0.090831055,0.011509852369644979,0.2032247974433339,0.019692634
0.973,1,0.017357302,0.018441145650798026,0.012236278131898157,0.046118563363214626,0.089098579,0.011422759,0.20244097112761486,0.019658373
0.974,1,0.017245246203908108,0.018303880597184095,0.012150979259830393,0.046036300630733884,0.087543617,0.011341813868983567,0.2016906246294147,0.019624867825580053
0.975,1,0.017133190093113072,0.018166615543570172,0.012065680387762626,0.045954038,0.085988654,0.011260868598146805,0.2009402781312145,0.019591363
0.976,1,0.017021133982318037,0.018029350489956242,0.011980382,0.045871775,0.084433692,0.011179923327310043,0.20018993163301435,0.019557857343878066
0.977,1,0.016907702886646826,0.017890155382165637,0.011894019359626187,0.045788344,0.082853557,0.011097945689121907,0.19943155637985754,0.019523942
0.978,1,0.016801083955047095,0.017761367933244985,0.01181304,0.045708051778404854,0.081422329,0.011021262,0.1987035163631154,0.019490791013241287
0.979,1,0.016694465023447364,0.017632580484324333,0.011732060759706894,0.04562776,0.0799911,0.010944578688689793,0.1979754763463732,0.019457639708721483
0.98,1,0.016587846091847634,0.017503793035403684,0.011651081459747244,0.045547468,0.078559872,0.010867895188473736,0.19724743632963104,0.019424488404201676
0.981,1,0.016480455741409064,0.017374002552089096,0.011569514526986175,0.045466337206111054,0.077116514,0.010790647619289087,0.19651417928726658,0.019391017
0.982,1,0.016378947,0.017252949914033762,0.011492580114540973,0.045388049341964776,0.075797474,0.010717935627178548,0.19580815826212597,0.019358295126341952
0.983,1,0.016277438052558876,0.017131897275978428,0.011415645702095769,0.045309761,0.074478434,0.010645223635068009,0.19510213723698536,0.019325573263377693
0.984,1,0.016175929,0.017010844637923097,0.011338711289650565,0.045231473613672205,0.073159394,0.010572512,0.19439611621184472,0.019292851400413435
0.985,1,0.016074185507341826,0.016889571018079755,0.011261609234414011,0.045152675,0.071839052,0.010499645615539491,0.19368758473780778,0.019259909395135204
0.986,1,0.015977484,0.016775595111414285,0.011188467,0.045076423,0.070621887,0.010430640313745094,0.19300325497552062,0.019227683970389542
0.987,1,0.015880783327132993,0.016661619,0.011115324540248732,0.045000171,0.069404722,0.010361635011950697,0.19231892521323343,0.019195458545643883
0.988,1,0.015784082237028582,0.016547643298083337,0.011042182193166092,0.044923919,0.068187557,0.01029263,0.1916345954509463,0.019163233
0.989,1,0.015687623162872227,0.016434106842234144,0.010969243,0.044847481,0.06697804,0.010223829431433917,0.1909503502729974,0.019130895758699765
0.99,1,0.01559545,0.016326623,0.010899659617027584,0.044773294,0.065853521,0.010158288749434209,0.19028735230789462,0.019099226
0.991,1,0.015503277,0.016219139229921492,0.010830076327552134,0.044699106,0.064729001,0.010092748067434501,0.18962435434279182,0.019067556455092297
0.992,1,0.015411103833418833,0.016111655423765168,0.010760493038076687,0.044624919,0.063604482,0.010027207385434793,0.188961356,0.019035886803288563
0.993,1,0.015319596,0.016005169247291968,0.010691439826825251,0.044550868,0.062494974,0.009962186,0.1883009226918509,0.019004219885974255
0.994,1,0.015231692072080073,0.015903656751994948,0.010625201,0.044478772621025266,0.061454827,0.009899888,0.18765887257140657,0.018973158453335914
0.995,1,0.015143787752336196,0.015802144256697924,0.010558961322200707,0.044406677,0.060414681,0.009837591,0.18701682245096224,0.018942097020697577
0.996,1,0.015055883432592319,0.015700631761400904,0.010492722069888435,0.044334582,0.059374534,0.009775293,0.1863747723305179,0.018911035588059233
0.997,1,0.014969020945733054,0.015600588918469323,0.010427301158330099,0.044262941,0.058355415781278286,0.00971379,0.18573764914244767,0.018880096513968565
0.998,1,0.014885145034050893,0.015504582573196445,0.010364207277088006,0.044192961288965736,0.057392215,0.009654531,0.18511614460035603,0.018849689563393682
0.999,1,0.014801269122368732,0.015408576227923562,0.010301113,0.044122982,0.056429015,0.009595273,0.18449464005826435,0.018819282612818795
1,1,0.014714963571275668,0.015309349227962891,0.01023613,0.044051635,0.055421452,0.009534198,0.1838601777841233,0.018788426

==> plot_results_csv/DG+limiter_sinusoidal2_1D_512_p_1_q_5_T_100-0.csv <==
x,t_0.0,t_2.0,t_5.0,t_10.0,t_15.0,t_20.0,t_25.0,t_50.0,t_100.0
0,1,0.014698749,0.017697115643525545,0.010256872142087717,0.036782606,0.026517305310414307,0.010381236017490194,0.073794507,0.008298046
0.001,1,0.014617552611100957,0.017575294,0.010195733750840015,0.036553736,0.026553598821618243,0.010315715307204792,0.073869954,0.008209826
0.002,1,0.014535848599818867,0.017452624300379645,0.010134200388560763,0.036323407,0.026590983452745805,0.010249759039876963,0.073946177,0.00812089
0.003,1,0.01445651,0.017333905,0.010074507231650483,0.036099863986516906,0.026623323834719284,0.010185831737124458,0.0740189,0.008035279
0.004,1,0.014376766088889926,0.017214511,0.010014499312669631,0.035875156,0.026656532891499017,0.010121557471978043,0.074092259,0.007949099
0.005,1,0.014299233448228948,0.017098795656492312,0.009956209,0.035656796897525336,0.026685117,0.010059175384678312,0.074162404,0.007866004
0.006,1,0.014221393898060325,0.016982567,0.009897681,0.035437551,0.026714367,0.00999653,0.074233059,0.007782477
0.007,1,0.014145618217487709,0.016869759149596583,0.009840754,0.035224236845806216,0.026739383840231973,0.009935647,0.074300768,0.007701808
0.008,1,0.014069628190348422,0.016756591,0.009783659,0.035010299718208265,0.026764882533233954,0.009874579,0.074368875,0.007620834
0.009,1,0.013995561817401348,0.016646598865761097,0.009728056,0.034801896011270886,0.026786513903250323,0.00981515,0.074434287,0.007542505
0.01,1,0.013921368878629738,0.016536390798314045,0.009672354,0.03459312,0.02680846,0.009755611,0.074499997,0.007463989
0.011,1,0.013848965833324792,0.016429125786349495,0.009618037,0.034389496102515654,0.026826881,0.009697594,0.074563245,0.007387918
0.012,1,0.013776519466680289,0.016321780611742557,0.009563686,0.034185738,0.026845466059125574,0.009639536,0.074626706,0.00731177
0.013,1,0.013705735372612828,0.016217158560422572,0.009510619,0.033986768,0.026860842484315292,0.009582889,0.07468792,0.007237877
0.014,1,0.013634987,0.016112583538429995,0.009457578,0.033787889,0.026876249396140018,0.009526268,0.074749271,0.007164011
0.015,1,0.013565778916817966,0.016010523137660455,0.009405728,0.033593452,0.026888742458750146,0.009470951,0.074808578,0.00709222
0.016,1,0.013496681,0.015908629,0.00935396,0.033399318659102124,0.026901145940101238,0.009415723,0.074867958,0.007020552
0.017,1,0.013429008181115708,0.015809052421578453,0.009303291,0.033209294852785384,0.026910909449060536,0.009361699,0.074925479,0.00695079
0.018,1,0.013361516408825082,0.015709754454181508,0.009252759,0.033019779,0.026920476937820327,0.009307822,0.074983019,0.006881242
0.019,1,0.013295337980557341,0.015612585941771347,0.00920324,0.032834054600410265,0.026927658274807274,0.009255052,0.075038873,0.00681344
0.02,1,0.013229408315541938,0.015515801915830721,0.009153909,0.032649031,0.026934549908914543,0.009202486,0.075094703,0.006745935
0.021,1,0.013164686102774948,0.015420969544008557,0.009105507,0.032467495214358294,0.02693929,0.009150937,0.075149004,0.006680026
0.022,1,0.013100276466336248,0.015326620817852922,0.009057343,0.032286842,0.026943659121505387,0.009099643,0.075203248,0.00661449
0.023,1,0.013036973186786628,0.015234055097083695,0.00901003,0.032109389,0.026946093636272924,0.009049279,0.075256107,0.00655041
0.024,1,0.012974043,0.015142066146278572,0.008963,0.031932991,0.026948086,0.00899922,0.075308885,0.006486776
0.025,1,0.012912122607571207,0.015051700215396754,0.008916746,0.031759515,0.026948344,0.008950009,0.07536041,0.006424462
0.026,1,0.012850632660300135,0.014961998487328251,0.008870818,0.031587258,0.0269481,0.008901149,0.075411839,0.006362661
0.027,1,0.012790060366101804,0.014873767996316472,0.008825595,0.03141766,0.026946305421320482,0.008853059,0.075462135,0.006302056
0.028,1,0.012729973,0.014786283772612934,0.008780739,0.031249436,0.026943958,0.008805364,0.075512327,0.006242025
0.029,1,0.012670714984546375,0.014700126771434466,0.00873652,0.031083618,0.026940229,0.008758363,0.075561494,0.00618307
0.03,1,0.012611993,0.014614793,0.008692706,0.030919321217614693,0.026935906303099895,0.0087118,0.07561056,0.006124747
0.031,1,0.012554017406360807,0.014530649870882225,0.008649465,0.030757189049554087,0.026930357,0.00866586,0.075658697,0.006067388
0.032,1,0.012496626542140267,0.014447402,0.008606665,0.030596716911510488,0.026924179758543547,0.008620397,0.075706741,0.006010715
0.033,1,0.012439900901016421,0.014365215399936845,0.008564376,0.030438179276474048,0.026916918,0.008575489,0.075753942,0.0059549
0.034,1,0.012383806690399355,0.014283992,0.008522564,0.030281433,0.026909003,0.008531094,0.075801067,0.005899819
0.035,1,0.012328300973118982,0.014203706027192599,0.008481203,0.030126402,0.026900132156714482,0.00848719,0.075847426,0.005845498
0.036,1,0.012273470532646677,0.014124446906904616,0.008440351,0.029973286,0.02689059,0.008443834,0.075893731,0.005791956
0.037,1,0.012219155275690584,0.014046009,0.008399894,0.029821674851272982,0.026880209,0.008400909,0.075939336,0.005739079
0.038,1,0.012165556834435962,0.013968656765517399,0.008359977,0.029672097346607463,0.026869146,0.008358563,0.075984917,0.005687024
0.039,1,0.012112403527399106,0.013892015,0.008320402,0.029523823354857735,0.026857350182354158,0.00831659,0.076029855,0.005635546
0.04,1,0.012060006383546807,0.013816514736705986,0.008281396,0.029377694,0.026844865914121566,0.008275227,0.076074805,0.005584928
0.041,1,0.012007987,0.013741619,0.00824268,0.029232677166995725,0.026831745482221128,0.008234181,0.076119161,0.005534802
0.042,1,0.011956761912947629,0.013667918,0.00820456,0.02908991,0.026817937,0.008193775,0.076163569,0.005485573
0.043,1,0.011905597540555334,0.013594311482292287,0.008166487,0.028947318,0.026804050695680953,0.008153419,0.076207946,0.005436418
0.044,1,0.011855768,0.013522768,0.008129427,0.028808582765129584,0.026788536108995377,0.008114157,0.076251379,0.005388872
0.045,1,0.011805743895210934,0.013450903860873345,0.008092216,0.028669261013117203,0.026773425720555605,0.008074728,0.07629531,0.005341055
0.046,1,0.011756971132197421,0.013380968290793238,0.008055953,0.028533555485775408,0.026756834145875902,0.008036324,0.076338398,0.005294738
0.047,1,0.011708059629319484,0.013310798049194533,0.008019582,0.028397423220567798,0.026740586110771278,0.0079978,0.076381967,0.005248215
0.048,1,0.011660319367871555,0.013242427696095734,0.007984097,0.028264676465496026,0.026722993,0.007960232,0.076424785,0.005203089
0.049,1,0.011612493791236493,0.013173903799950627,0.007948544,0.028131655,0.026705689857645733,0.007922587,0.076468074,0.005157819
0.05,1,0.011565762544048442,0.013107057195972216,0.00791382,0.028001798601186817,0.026687167,0.007885834,0.076510695,0.005113846
0.051,1,0.011518997065042452,0.013040134065862635,0.007879065,0.027871813,0.026668888,0.007849046,0.076553782,0.005069788
0.052,1,0.011473252078970469,0.012974771172838856,0.007845082,0.027744779372406908,0.026649503,0.007813089,0.076596276,0.005026933
0.053,1,0.011427521710626349,0.012909404866932084,0.007811105,0.027617756151299473,0.026630323,0.007777135,0.076639239,0.004984047
0.054,1,0.011382740940548372,0.012845487018731202,0.007777846,0.027493481,0.026610143234705792,0.007741954,0.076681674,0.004942276
0.055,1,0.011338021506365856,0.012781635164103872,0.007744628,0.027369349,0.026590134,0.007706813,0.076724588,0.004900525
0.056,1,0.011294183590144974,0.012719125,0.007712076,0.027247768731451003,0.026569220541822876,0.007672389,0.07676703,0.004859805
0.057,1,0.011250451694277798,0.012656746738988452,0.007679598,0.027126459,0.026548449796050554,0.007638041,0.076809968,0.004819153
0.058,1,0.011207536,0.012595608197984684,0.007647737,0.027007513829619356,0.026526863108768884,0.007604355,0.076852482,0.004779451
0.059,1,0.011164769,0.012534664079315642,0.007615982,0.026888960130154887,0.026505396043137237,0.007570779,0.076895513,0.004739864
0.06,1,0.011122755245616966,0.012474862,0.007584796,0.026772590303184445,0.026483192831765333,0.007537814,0.076938162,0.00470115
0.061,1,0.011080931220126584,0.012415314269811876,0.007553746,0.026656728,0.026461091293653514,0.007504991,0.076981355,0.004662594
0.062,1,0.011039800168688284,0.012356815509927078,0.007523219,0.026542876,0.026438325913170465,0.00747273,0.077024201,0.004624839
0.063,1,0.010998898,0.012298626888211314,0.007492857,0.026429642832996605,0.026415649,0.007440642,0.077067621,0.004587281
0.064,1,0.010958630617642979,0.012241399,0.007462975,0.026318253866565625,0.026392373117339257,0.007409068,0.077110723,0.004550456
0.065,1,0.010918629557223223,0.012184534,0.007433286,0.026207588673801126,0.026369176519596752,0.007377696,0.077154436,0.004513866
0.066,1,0.010879208,0.012128544560421558,0.007404033,0.026098608424878565,0.026345440015972107,0.007346793,0.077197851,0.004477944
0.067,1,0.010840088011055002,0.012072969594535328,0.007375,0.025990452897053415,0.026321777,0.007316121,0.07724192,0.004442292
0.068,1,0.010801493960452456,0.012018188738734795,0.007346364,0.025883829,0.026297627223279392,0.007285873,0.077285706,0.004407246
0.069,1,0.010763236256444791,0.011963870433604229,0.007317973,0.025778126,0.026273549,0.007255883,0.077330191,0.004372503
0.07,1,0.010725452754039003,0.011910268599087332,0.007289939,0.025673808,0.026249031,0.007226276,0.077374402,0.004338308
0.071,1,0.010688038,0.011857175,0.007262174,0.025570503273625235,0.026224586,0.007196951,0.077419363,0.004304447
0.072,1,0.010651048791624384,0.011804723704264192,0.007234729,0.025468441497458874,0.026199741575664667,0.00716797,0.077464053,0.004271078
0.073,1,0.010614459765201107,0.011752824018208135,0.007207577,0.025367481020215788,0.026174976,0.007139296,0.077509549,0.004238071
0.074,1,0.010578247809080307,0.011701495622012665,0.007180709,0.025267627875403334,0.026149847,0.007110927,0.07755477,0.004205505
0.075,1,0.010542466564660947,0.011650760015305451,0.007154155,0.02516896,0.026124805,0.007082887,0.077600856,0.004173328
0.076,1,0.010507016589208896,0.011600527848261334,0.007127852,0.025071269247966564,0.026099430264952223,0.007055116,0.077646661,0.00414154
0.077,1,0.010472026154802845,0.011550927512966519,0.007101883,0.024974844121416984,0.026074153,0.007027696,0.077693392,0.004110168
0.078,1,0.010437322926631269,0.011501765733791046,0.007076132,0.024879271,0.02604857,0.007000511,0.077739829,0.004079138
0.079,1,0.010403106856324475,0.011453273,0.007050735,0.024785039,0.026023096966062965,0.006973696,0.07778726,0.004048547
0.08,1,0.010369135594102845,0.011405156414183059,0.007025525,0.024691539,0.025997341521070957,0.006947083,0.077834378,0.004018252
0.081,1,0.010335677950319868,0.011357744,0.007000688,0.024599455413526386,0.025971710903445078,0.006920861,0.077882561,0.003988419
0.082,1,0.010302424310191112,0.011310648742879563,0.006976007,0.024507986667280397,0.025945816644477177,0.006894807,0.077930408,0.003958839
0.083,1,0.010269709646684413,0.011264291,0.006951718,0.024418004,0.025920064,0.006869163,0.077979394,0.003929742
0.084,1,0.010237032800910517,0.011217987169345207,0.006927458,0.024328128306576484,0.025894300385331855,0.006843549,0.078028413,0.003900683
0.085,1,0.010205173053788322,0.011172865,0.006903803,0.024240599886241124,0.025868223981837225,0.006818578,0.078077857,0.003872475
0.086,1,0.010173222818502034,0.011127587878771265,0.006880077,0.024152777,0.025842375759612853,0.006793529,0.078127733,0.003844128
0.087,1,0.010142040149362238,0.011083418237898266,0.00685692,0.024067160306963174,0.025816253,0.006769083,0.078178043,0.003816578
0.088,1,0.010110802,0.011039144237855755,0.006833718,0.023981348,0.025790353,0.006744585,0.078228827,0.003788923
0.089,1,0.010080283752541604,0.010995906233542706,0.006811048,0.023897605,0.025764212,0.006720652,0.078280046,0.003762012
0.09,1,0.010049743823586624,0.010952611,0.006788359,0.023813761767302655,0.025738290958013416,0.006696694,0.078331784,0.003735029
0.091,1,0.010019877497019047,0.010910284430947938,0.006766167,0.023731856,0.025712158528459816,0.006673265,0.078383957,0.00370874
0.092,1,0.009990022,0.010867946182327594,0.006743979,0.023649941775313175,0.025686245623450676,0.006649835,0.078436697,0.003682411
0.093,1,0.009960796,0.010826510102575015,0.006722257,0.023569838052797658,0.025660147149419735,0.006626898,0.078489864,0.003656727
0.094,1,0.009931612,0.010785106405277838,0.00670056,0.023489813800475295,0.025634270361041128,0.006603984,0.078543652,0.003631032
0.095,1,0.009903014,0.010744542,0.006679297,0.023411478,0.025608230130365436,0.00658153,0.078597856,0.003605938
0.096,1,0.009874489,0.010704051,0.006658082,0.023333305787817706,0.025582415983395734,0.006559122,0.078652737,0.00358086
0.097,1,0.009846508,0.010664339643822816,0.00663727,0.023256703882872487,0.025556457,0.00653714,0.078708019,0.003556339
0.098,1,0.009818629,0.010624741922827823,0.006616527,0.023180348,0.025530731,0.006515228,0.078764037,0.003531861
0.099,1,0.009791254,0.010585864602178682,0.006596157,0.023105447786763926,0.025504876,0.006493709,0.078820435,0.003507898
0.1,1,0.009764009,0.010547139639573565,0.006575877,0.023030872195702903,0.025479261,0.006472281,0.078877635,0.003484004
0.101,1,0.009737229,0.010509079122414847,0.00655594,0.022957642547371884,0.02545353,0.006451217,0.07893519,0.003460584
0.102,1,0.009710607,0.010471207614489901,0.006536113,0.022884813082531815,0.025428050643293912,0.006430263,0.078993614,0.003437257
0.103,1,0.009684413,0.010433946751182945,0.006516602,0.022813223344018675,0.025402464,0.006409645,0.079052364,0.003414367
0.104,1,0.009658402,0.01039691,0.00649722,0.022742107,0.025377141,0.006389156,0.079112054,0.003391592
0.105,1,0.009632782,0.010360432161655938,0.006478127,0.022672127,0.025351719,0.006368974,0.079172039,0.003369217
0.106,1,0.009607372,0.010324212066612734,0.006459181,0.022602691332875752,0.025326573,0.006348941,0.079233037,0.003346979
0.107,1,0.009582318,0.010288501,0.006440498,0.022534293477295457,0.025301332,0.006329187,0.079294293,0.003325107
0.108,1,0.009557497,0.010253080132883605,0.00642198,0.022466506877730788,0.025276383,0.0063096,0.07935664,0.003303392
0.109,1,0.009532999,0.010218120422581085,0.0064037,0.022399662719913446,0.025251341,0.006290266,0.079419205,0.003282009
0.11,1,0.009508757,0.010183481561458187,0.006385601,0.022333495216409253,0.025226608,0.006271117,0.079482941,0.003260803
0.111,1,0.009484806,0.010149257911846154,0.006367717,0.022268178,0.025201782,0.006252196,0.079546852,0.003239897
0.112,1,0.009461134,0.010115385,0.00635003,0.022203599951405723,0.025177281845116636,0.006233476,0.079612018,0.003219186
0.113,1,0.00943772,0.010081882390787583,0.006332534,0.022139783,0.025152688161456077,0.006214959,0.079677311,0.003198746
0.114,1,0.009414608,0.010048758892101842,0.006315252,0.022076766,0.025128437983906356,0.00619666,0.079743946,0.003178517
0.115,1,0.009391723,0.010015963615946746,0.006298138,0.022014424213231888,0.025104091067904937,0.00617854,0.079810658,0.00315853
0.116,1,0.009369161,0.009983574,0.006281253,0.021952942,0.025080107263244597,0.006160653,0.079878801,0.003138771
0.117,1,0.009346797,0.009951472,0.006264514,0.021892049580959198,0.025056021,0.006142923,0.079946966,0.003119227
0.118,1,0.009324777,0.009919802,0.006248019,0.021832073984848342,0.025032319385905014,0.006125442,0.080016657,0.003099925
0.119,1,0.009302925,0.00988838,0.006231649,0.021772608282715315,0.025008508,0.006108094,0.080086312,0.003080812
0.12,1,0.009281437,0.009857415,0.006215537,0.021714114,0.024985102646125495,0.00609101,0.080157588,0.003061956
0.121,1,0.00926009,0.009826659,0.00619953,0.021656051219517265,0.024961579595432916,0.006074039,0.080228767,0.003043264
0.122,1,0.009239126,0.009796384,0.006183794,0.021599013,0.024938483998824257,0.006057345,0.080301668,0.003024843
0.123,1,0.009218275,0.009766283,0.006168144,0.021542331,0.024915261,0.006040743,0.080374406,0.003006562
0.124,1,0.009197827,0.009736685,0.006152778,0.021486724534714736,0.024892489125718696,0.006024432,0.080448968,0.002988564
0.125,1,0.009177405,0.009707122,0.00613743,0.021431189281574746,0.024869729361760164,0.00600814,0.080523602,0.002970588
0.126,1,0.009157526,0.009678291,0.006122476,0.021377203,0.024847142,0.005992258,0.080599562,0.002953098
0.127,1,0.00913761,0.00964939,0.006107491,0.021323074111214767,0.024824719899347952,0.005976342,0.080675898,0.002935534
0.128,1,0.009118206,0.009621178,0.006092877,0.021270405,0.024802467,0.005960811,0.080753521,0.002918427
0.129,1,0.009098789,0.009592927,0.006078249,0.021217659443213664,0.024780393909946193,0.005945263,0.080831598,0.002901265
0.13,1,0.009079853,0.009565322,0.006063969,0.021166287131478823,0.024758486177540544,0.005930077,0.080910918,0.00288453
0.131,1,0.009060929,0.009537708,0.006049692,0.021114903,0.024736773056405374,0.005914891,0.080990771,0.00286776
0.132,1,0.009042454,0.009510699,0.006035741,0.021064808834740177,0.02471522,0.005900044,0.081071822,0.00285139
0.133,1,0.009024014,0.00948371,0.00602181,0.021014766,0.024693877993812827,0.005885214,0.081153491,0.002835002
0.134,1,0.009005995,0.009457286,0.006008183,0.020965930044913185,0.024672688835346075,0.005870701,0.081236306,0.002818988
0.135,1,0.008988032,0.009430912,0.005994592,0.020917206879451516,0.024651728,0.005856221,0.081319826,0.002802973
0.136,1,0.008970462,0.009405063,0.005981284,0.020869612151787037,0.024630912237979613,0.005842036,0.081404441,0.002787306
0.137,1,0.008952969,0.009379291,0.005968028,0.020822189,0.024610343,0.005827901,0.08148985,0.002771655
0.138,1,0.008935842,0.009354007,0.005955034,0.020775818,0.024589908503275183,0.005814039,0.081576297,0.002756329
0.139,1,0.008918813,0.009328826,0.005942107,0.020729675761198985,0.02456974,0.005800241,0.081663632,0.002741034
0.14,1,0.008902123,0.009304098,0.005929423,0.020684511,0.024549695,0.005786697,0.081751946,0.002726039
0.141,1,0.008885552,0.009279498,0.00591682,0.020639631222474027,0.024529936,0.005773233,0.081841243,0.002711091
0.142,1,0.008869293,0.009255316,0.005904442,0.020595656,0.024510289020167105,0.005760002,0.081931458,0.002696422
0.143,1,0.008853173,0.009231287,0.005892158,0.020552021195419122,0.024490948207761456,0.005746865,0.082022755,0.002681813
0.144,1,0.00883734,0.009207641,0.005880081,0.02050922,0.024471706022600084,0.005733942,0.082114904,0.002667461
0.145,1,0.008821666,0.009184173,0.005868112,0.020466812492532488,0.024452791400352607,0.005721127,0.082208239,0.002653183
0.146,1,0.008806254,0.009161054,0.005856332,0.02042517,0.024433961,0.005708509,0.082302356,0.002639142
0.147,1,0.008791018,0.009138137,0.005844673,0.020383973046015354,0.024415481,0.005696011,0.082397765,0.002625188
0.148,1,0.008776022,0.009115538,0.005833186,0.020343474890582566,0.02439707,0.005683691,0.082493885,0.00261145
0.149,1,0.00876122,0.009093163,0.005821832,0.020303471882780318,0.024379031,0.005671505,0.082591405,0.002597813
0.15,1,0.008746634,0.009071075,0.005810634,0.020264103299794042,0.024361046,0.005659481,0.082689563,0.002584372
0.151,1,0.008732261,0.009049232,0.005799582,0.020225279100469232,0.024343454579333408,0.005647603,0.082789232,0.002571044
0.152,1,0.00871808,0.009027647,0.005788669,0.020187026237779935,0.024325901424178693,0.005635869,0.082889461,0.002557895
0.153,1,0.008704131,0.009006327,0.005777914,0.020149365844451206,0.024308765680817166,0.005624294,0.082991317,0.002544869
0.154,1,0.008690351,0.008985237,0.005767282,0.020112215330446055,0.024291650530392502,0.005612846,0.083093652,0.002532005
0.155,1,0.008676819,0.008964433,0.00575682,0.020075704,0.024274976442797552,0.00560157,0.083197733,0.002519275
0.156,1,0.008663436,0.008943829,0.005746465,0.020039643,0.024258305,0.005590405,0.083302209,0.00250669
0.157,1,0.008650318,0.008923532,0.005736293,0.020004267600027614,0.024242099,0.005579422,0.083408552,0.002494249
0.158,1,0.008637326,0.008903409,0.005726213,0.019969283542487608,0.024225877,0.005568536,0.083515204,0.002481937
0.159,1,0.008624617,0.00888361,0.005716326,0.01993503,0.024210144388546434,0.005557844,0.083623849,0.00246978
0.16,1,0.008612013,0.008863959,0.005706517,0.019901110911440877,0.024194377034981573,0.005547233,0.083732712,0.002457736
0.161,1,0.008599707,0.008844652,0.005696911,0.019867966451988843,0.024179124092967144,0.005536826,0.083843696,0.002445856
0.162,1,0.008587488,0.008825466,0.00568737,0.019835100895424607,0.024163817,0.005526487,0.083954807,0.002434073
0.163,1,0.008575581,0.008806642,0.005678043,0.019803053185937065,0.024149049,0.005516362,0.08406817,0.002422465
0.164,1,0.008563741,0.008787916,0.005668766,0.01977123,0.024134205719485078,0.00550629,0.084181563,0.002410939
0.165,1,0.008552231,0.008769568,0.005659714,0.019740267149128174,0.024119927960924895,0.005496444,0.084297344,0.002399597
0.166,1,0.008540767,0.008751294,0.005650698,0.019709475658303614,0.024105554595175507,0.005486637,0.084413056,0.002388323
0.167,1,0.008529647,0.008733415,0.005641918,0.019679586253633273,0.024091772,0.005477065,0.084531295,0.002377241
0.168,1,0.008518546,0.008715559,0.00563315,0.019649747772419218,0.024078011,0.005467507,0.08464964,0.002366171
0.169,1,0.008507823,0.00869817,0.005624648,0.019620989,0.02406459,0.005458219,0.0847701,0.002355387
0.17,1,0.008497109,0.008680775,0.005616149,0.019592212311316193,0.02405133,0.005448931,0.084890946,0.002344572
0.171,1,0.008486752,0.00866382,0.0056079,0.019564455998785042,0.024038392077982026,0.005439898,0.085013836,0.002334026
0.172,1,0.008476421,0.00864688,0.005599666,0.01953673,0.024025637,0.005430877,0.085137224,0.002323461
0.173,1,0.008466426,0.008630353,0.005591667,0.019509966882306683,0.024013185791908247,0.005422096,0.08526258,0.002313148
0.174,1,0.008456474,0.008613862,0.005583695,0.019483282,0.024000940552340127,0.00541334,0.085388552,0.002302827
0.175,1,0.008446838,0.008597756,0.005575943,0.019457503,0.02398898,0.005404807,0.085516414,0.002292743
0.176,1,0.008437263,0.008581707,0.005568231,0.019431850201401715,0.023977249,0.005396312,0.085645011,0.002282663
0.177,1,0.008427982,0.008566018,0.005560724,0.019407048,0.023965783194579218,0.005388025,0.085775416,0.002272804
0.178,1,0.00841878,0.008550406,0.005553269,0.019382417,0.023954570387183252,0.005379788,0.08590668,0.002262958
0.179,1,0.008409853,0.008535128,0.005546004,0.019358582934011315,0.023943603082507488,0.005371745,0.086039668,0.00225332
0.18,1,0.00840102,0.008519947,0.005538803,0.019334966298137288,0.023932912689803125,0.005363762,0.086173641,0.002243706
0.181,1,0.008392443,0.008505075,0.005531778,0.019312093,0.023922447491292263,0.00535596,0.086309252,0.002234285
0.182,1,0.008383977,0.008490318,0.005524828,0.019289482112125136,0.023912283,0.00534823,0.086445978,0.002224897
0.183,1,0.008375747,0.008475848,0.005518042,0.019267562522167773,0.023902324,0.005340665,0.086584252,0.002215689
0.184,1,0.008367645,0.00846151,0.005511341,0.01924595,0.02389269,0.005333184,0.086723774,0.002206524
0.185,1,0.00835976,0.008447436,0.005504791,0.019224977042880967,0.023883239762154965,0.005325856,0.086864751,0.002197525
0.186,1,0.008352019,0.008433513,0.005498337,0.019204355,0.02387414,0.005318621,0.087007115,0.002188579
0.187,1,0.008344477,0.00841983,0.00549202,0.019184323,0.023865202088504407,0.005311527,0.087150836,0.002179786
0.188,1,0.008337094,0.008406317,0.00548581,0.019164684346986493,0.02385664,0.005304536,0.087296087,0.002171055
0.189,1,0.008329892,0.008393021,0.005479726,0.019145586870063083,0.023848217896744087,0.005297673,0.087442594,0.002162465
0.19,1,0.008322865,0.008379912,0.005473758,0.019126925624441182,0.023840197072738826,0.005290924,0.087590777,0.002153945
0.191,1,0.008316001,0.008366999,0.005467903,0.019108757028789808,0.023832294009911437,0.005284289,0.087740112,0.002145554
0.192,1,0.008309328,0.008354289,0.005462176,0.019091066890115253,0.023824818,0.005277779,0.087891274,0.002137242
0.193,1,0.008302799,0.008341755,0.005456549,0.019073821855025232,0.023817437114470853,0.005271372,0.088043481,0.002129047
0.194,1,0.008296477,0.008329439,0.00545106,0.019057097,0.023810509270003652,0.005265099,0.088197669,0.002120939
0.195,1,0.008290283,0.00831728,0.00544566,0.019040770667643883,0.023803653774454873,0.005258916,0.088352792,0.002112937
0.196,1,0.008284309,0.008305355,0.005440407,0.019025006,0.023797278,0.005252878,0.088510055,0.00210503
0.197,1,0.008278447,0.008293566,0.005435231,0.019009593530124394,0.02379095,0.005246918,0.088668138,0.002097219
0.198,1,0.008272821,0.008282028,0.005430213,0.018994784040911008,0.023785129116386618,0.005241113,0.088828523,0.00208951
0.199,1,0.008267289,0.008270605,0.005425261,0.018980281,0.023779333485788735,0.005235374,0.088989611,0.002081885
0.2,1,0.008262007,0.008259449,0.005420475,0.018966422397015258,0.02377407,0.005229799,0.08915317,0.002074371
0.201,1,0.008256804,0.008248389,0.005415744,0.018952825,0.023768809,0.005224279,0.089317309,0.002066931
0.202,1,0.008251866,0.008237611,0.00541119,0.018939913003360426,0.023764108,0.005218933,0.089484092,0.002059608
0.203,1,0.008246989,0.008226911,0.005406679,0.018927218,0.023759384,0.005213631,0.089651329,0.002052351
0.204,1,0.008242393,0.008216508,0.005402354,0.018915249,0.023755246701556012,0.005208512,0.089821387,0.002045217
0.205,1,0.008237842,0.008206164,0.005398062,0.018903452490015085,0.023751063,0.005203426,0.08999177,0.002038138
0.206,1,0.008233585,0.008196131,0.005393966,0.018892422,0.023747494084984923,0.005198532,0.090165155,0.002031191
0.207,1,0.008229359,0.00818614,0.005389891,0.018881522228361997,0.023743853882056753,0.00519366,0.090338732,0.002024289
0.208,1,0.008225441,0.008176474,0.005386021,0.018871428,0.023740855728488386,0.005188989,0.090515499,0.002017526
0.209,1,0.008221538,0.008166826,0.005382162,0.018861377,0.023737882701918678,0.005184328,0.090692408,0.00201077
0.21,1,0.008217956,0.008157531,0.005378518,0.018852262,0.023735337678162643,0.005179881,0.090872521,0.002004216
0.211,1,0.008214391,0.008148246,0.005374885,0.018843144148132002,0.023732939,0.005175442,0.091052871,0.001997642
0.212,1,0.008211129,0.008139294,0.005371455,0.018834918,0.023730946,0.005171204,0.091236329,0.001991258
0.213,1,0.0082079,0.00813037,0.005368045,0.018826731484540185,0.023729125,0.005166986,0.091420174,0.001984863
0.214,1,0.008204958,0.008121759,0.005364828,0.018819393,0.023727687,0.005162957,0.091607028,0.001978647
0.215,1,0.008202064,0.008113192,0.005361641,0.018812136,0.023726446229958613,0.005158957,0.091794427,0.001972428
0.216,1,0.008199441,0.00810492,0.005358636,0.018805683,0.023725566,0.005155136,0.09198473,0.001966378
0.217,1,0.008196881,0.008096707,0.005355671,0.018799355,0.023724909043615957,0.005151353,0.092175739,0.001960333
0.218,1,0.008194576,0.00808877,0.005352877,0.018793787810622284,0.023724589,0.005147738,0.092369546,0.001954448
0.219,1,0.008192348,0.008080908,0.005350133,0.018788386,0.023724519379433793,0.005144171,0.092564225,0.001948575
0.22,1,0.008190361,0.008073305,0.005347549,0.018783704028672375,0.023724762712367124,0.005140761,0.092761591,0.001942853
0.221,1,0.008188466,0.008065792,0.005345025,0.018779228917591272,0.023725283,0.005137409,0.092959999,0.00193715
0.222,1,0.008186795,0.008058519,0.00534265,0.018775431216960847,0.023726092971806438,0.005134204,0.09316098,0.001931589
0.223,1,0.008185231,0.008051352,0.005340346,0.018771882,0.023727206845574368,0.005131066,0.09336318,0.001926055
0.224,1,0.008183877,0.008044408,0.005338179,0.018768969166965663,0.023728585808912787,0.005128063,0.093567833,0.001920653
0.225,1,0.008182645,0.008037585,0.005336093,0.018766346,0.023730296174390406,0.005125138,0.093773886,0.001915285
0.226,1,0.008181606,0.008030967,0.005334135,0.018764318385211122,0.023732247,0.005122338,0.09398227,0.001910041
0.227,1,0.008180705,0.008024485,0.005332266,0.018762622,0.023734557438828997,0.005119624,0.094192242,0.001904838
0.228,1,0.008179982,0.008018192,0.005330515,0.018761480095787958,0.023737083827809854,0.005117025,0.094404415,0.00189975
0.229,1,0.00817941,0.008012049,0.005328864,0.018760712,0.023739996859277364,0.005114522,0.094618371,0.001894711
0.23,1,0.008179003,0.008006078,0.00532732,0.018760456243476088,0.023743101449590853,0.005112124,0.094834395,0.001889778
0.231,1,0.008178762,0.008000273,0.005325884,0.018760617,0.023746621,0.005109831,0.095052401,0.001884901
0.232,1,0.008178669,0.007994622,0.005324547,0.018761249497476717,0.023750306544389175,0.005107633,0.095272339,0.001880122
0.233,1,0.008178759,0.007989152,0.005323328,0.018762340432211953,0.023754435,0.005105549,0.095494463,0.001875405
0.234,1,0.008178982,0.00798382,0.005322196,0.018763863255761168,0.023758705500573712,0.005103551,0.095718377,0.001870778
0.235,1,0.008179401,0.007978683,0.005321193,0.018765887,0.023763447242418287,0.005101675,0.09594469,0.001866221
0.236,1,0.008179939,0.007973669,0.005320267,0.018768301650045276,0.023768304787000826,0.005099875,0.096172646,0.001861746
0.237,1,0.008180689,0.007968864,0.005319478,0.018771260040123156,0.023773662851318083,0.005098208,0.096403218,0.001857346
0.238,1,0.008181542,0.007964165,0.005318758,0.01877457,0.023779111,0.005096606,0.096635281,0.001853022
0.239,1,0.008182622,0.00795969,0.005318185,0.018778466,0.023785088801950585,0.005095145,0.096870186,0.001848779
0.24,1,0.008183792,0.007955306,0.005317669,0.018782672576496472,0.023791131,0.005093741,0.097106423,0.001844604
0.241,1,0.008185203,0.007951158,0.005317311,0.01878751,0.023797732,0.005092488,0.097345735,0.001840518
0.242,1,0.008186689,0.007947087,0.005317001,0.018792617094534045,0.023804370669833805,0.005091281,0.097586216,0.001836492
0.243,1,0.008188431,0.007943267,0.005316857,0.018798398818971614,0.023811598647534793,0.005090234,0.097830011,0.00183256
0.244,1,0.008190233,0.007939508,0.005316752,0.01880441,0.023818838,0.005089224,0.098074806,0.001828682
0.245,1,0.008192307,0.007936014,0.005316822,0.018811141,0.023826696,0.005088382,0.098323161,0.001824905
0.246,1,0.008194427,0.007932565,0.005316922,0.018818059894944058,0.023834539087547114,0.005087569,0.098572343,0.001821174
0.247,1,0.008196833,0.007929395,0.005317208,0.018825743325358055,0.023843031702382944,0.005086933,0.098825339,0.00181755
0.248,1,0.008199271,0.007926256,0.005317512,0.018833574749922716,0.023851482,0.005086317,0.09907898,0.001813966
0.249,1,0.008202011,0.00792341,0.005318012,0.018842216118080637,0.023860612104888403,0.005085886,0.099336698,0.001810495
0.25,1,0.008204765,0.007920578,0.005318522,0.018850899018528152,0.02386977,0.005085465,0.09959461,0.001807032
0.251,1,0.008207841,0.007918056,0.005319237,0.018860568854026975,0.023879445,0.005085241,0.099857398,0.001803739
0.252,1,0.008210929,0.007915546,0.005319961,0.018870215343369797,0.023889245,0.005085025,0.10012012164454907,0.001800427
0.253,1,0.008214325,0.007913331,0.005320882,0.018880812222336493,0.023899537,0.005084997,0.1003875992423253,0.001797279
0.254,1,0.008217749,0.007911143,0.005321822,0.018891428068852183,0.023909983,0.005084986,0.10065522092910383,0.00179412
0.255,1,0.008221467,0.007909234,0.005322948,0.018902958,0.023920896720764705,0.005085154,0.10092746905974695,0.001791117
0.256,1,0.008225227,0.007907367,0.005324103,0.018914549,0.023931992884002794,0.005085349,0.10120007590627858,0.001788109
0.257,1,0.008229267,0.007905764,0.005325436,0.018927017699502828,0.023943531,0.005085712,0.10147717671849295,0.001785251
0.258,1,0.008233365,0.007904218,0.005326806,0.018939591,0.023955281457033125,0.005086112,0.10175485833023135,0.001782395
0.259,1,0.008237728,0.00790292,0.005328345,0.018953005311348928,0.023967449,0.005086672,0.10203689584578973,0.001779681
0.26,1,0.008242165,0.007901693,0.005329932,0.018966568245801448,0.023979857,0.005087278,0.10231974395987109,0.001776975
0.261,1,0.008246854,0.007900701,0.005331678,0.018980934588624716,0.023992656979855104,0.005088034,0.10260680412765705,0.001774406
0.262,1,0.008251632,0.007899793,0.005333482,0.018995494396447224,0.024005727670165018,0.005088845,0.10289491267695669,0.001771852
0.263,1,0.008256647,0.007899105,0.005335436,0.019010820426489647,0.024019164312278532,0.005089798,0.1031870834285999,0.001769427
0.264,1,0.008261766,0.007898516,0.005337457,0.019026385,0.024032901704768454,0.005090814,0.1034805486077538,0.001767024
0.265,1,0.00826711,0.007898133,0.005339619,0.019042678604900505,0.024046979063245162,0.005091964,0.10377791991492025,0.001764744
0.266,1,0.008272573,0.007897863,0.005341857,0.019059256719061616,0.024061388,0.005093187,0.10407684024839066,0.001762492
0.267,1,0.008278247,0.007897784,0.005344228,0.019076525805168717,0.02407611,0.005094534,0.1043795041817917,0.001760356
0.268,1,0.008284055,0.007897833,0.005346686,0.019094126,0.024091193905240393,0.005095964,0.1046839805940595,0.001758257
0.269,1,0.00829006,0.007898059,0.005349266,0.01911238,0.024106565,0.005097509,0.10499203138424634,0.001756266
0.27,1,0.008296216,0.007898426,0.005351943,0.019131012016364732,0.024122329519595122,0.005099145,0.10530216727221497,0.001754318
0.271,1,0.008302555,0.007898956,0.005354734,0.019150258609123928,0.024138354,0.005100888,0.10561570137222762,0.001752473
0.272,1,0.00830906,0.007899642,0.005357631,0.019169932868700036,0.024154803420676794,0.005102732,0.10593160267992784,0.001750677
0.273,1,0.008315734,0.007900477,0.005360633,0.019190182,0.024171485741856097,0.005104674,0.10625071882987028,0.001748977
0.274,1,0.008322592,0.007901482,0.005363752,0.019210909,0.024188624808195478,0.005106726,0.10657249412555844,0.001747334
0.275,1,0.008329603,0.007902622,0.005366966,0.019232171004204338,0.024205969341295677,0.005108867,0.1068972934191747,0.001745782
0.276,1,0.008336814,0.007903947,0.005370307,0.019253961055188052,0.024223803081579256,0.005111128,0.10722505397492019,0.001744292
0.277,1,0.008344165,0.007905392,0.005373734,0.019276246358595962,0.024241814,0.005113469,0.10755563992824829,0.001742886
0.278,1,0.008351733,0.007907036,0.005377299,0.019299111398510344,0.024260347845224253,0.00511594,0.10788949980211066,0.001741551
0.279,1,0.008359426,0.007908787,0.00538094,0.019322430798446023,0.024279030627263984,0.005118482,0.10822597842429546,0.001740293
0.28,1,0.008367353,0.007910751,0.005384729,0.019346382955600157,0.024298268913722477,0.005121163,0.10856605454519505,0.001739112
0.281,1,0.00837539,0.007912808,0.005388586,0.019370747859577972,0.024317627930840465,0.005123906,0.1089085344115431,0.001738003
0.282,1,0.008383678,0.007915094,0.005392601,0.019395799828377934,0.024337576317072215,0.005126798,0.1092549466669341,0.001736978
0.283,1,0.008392063,0.007917458,0.005396674,0.019421222147547972,0.024357616,0.005129744,0.10960353899429841,0.001736019
0.284,1,0.008400715,0.007920065,0.005400917,0.019447387202470582,0.024378280305875237,0.005132848,0.10995641032075716,0.001735151
0.285,1,0.008409449,0.007922737,0.005405208,0.019473879363725927,0.024399006527400943,0.005135997,0.11031122904534144,0.001734342
0.286,1,0.008418469,0.007925666,0.005409679,0.019501171373981236,0.024420391356524945,0.005139315,0.11067068552218767,0.001733632
0.287,1,0.008427556,0.007928646,0.005414189,0.019528746332635388,0.024441809,0.005142667,0.11103184737986485,0.001732975
0.288,1,0.008436946,0.007931899,0.00541889,0.019557179777544544,0.024463920176389695,0.005146199,0.11139801832593868,0.001732425
0.289,1,0.008446388,0.007935189,0.005423621,0.019585851,0.024486034,0.005149758,0.11176564293518172,0.00173192
0.29,1,0.008456152,0.007938766,0.005428554,0.019615441015717328,0.024508878,0.005153505,0.1121386610089045,0.001731531
0.291,1,0.008465952,0.007942366,0.005433507,0.019645223,0.024531693183200864,0.00515727,0.1125128709564316,0.00173118
0.292,1,0.008476093,0.007946269,0.005438673,0.019675985,0.024555275,0.005161234,0.11289287225928388,0.001730953
0.293,1,0.00848625,0.007950186,0.00544385,0.019706795684567544,0.024578889,0.005165208,0.11327315666958894,0.001730733
0.294,1,0.008496776,0.00795441,0.005449251,0.019738842431844608,0.024603124,0.005169388,0.11366091737208013,0.001730695
0.295,1,0.008507314,0.007958654,0.005454663,0.019770843204829483,0.024627482102551872,0.00517358,0.1140483359414023,0.001730639
0.296,1,0.008518207,0.007963193,0.005460291,0.019804046,0.024652436,0.005177971,0.11444306845123464,0.00173076
0.297,1,0.00852913,0.007967765,0.00546594,0.019837253859876565,0.024677544724042055,0.005182382,0.11483776492723248,0.00173087
0.298,1,0.008540395,0.007972619,0.005471797,0.019871629007404818,0.024703222393391636,0.005186984,0.11523960461866019,0.001731152
0.299,1,0.008551706,0.007977521,0.005477685,0.019906062,0.024729088593036946,0.005191617,0.11564172654210751,0.001731429
0.3,1,0.008563346,0.007982692,0.005483772,0.019941626571249697,0.024755496271471396,0.005196432,0.11605081223045294,0.001731873
0.301,1,0.008575049,0.007987926,0.005489901,0.019977303125764057,0.024782126052746628,0.005201287,0.11646051105459286,0.001732321
0.302,1,0.008587068,0.007993416,0.005496221,0.020014074939414067,0.02480927,0.005206316,0.11687698510057382,0.001732929
0.303,1,0.008599167,0.007998983,0.005502594,0.020051014445252525,0.024836669716654016,0.005211396,0.11729441631468561,0.001733548
0.304,1,0.008611569,0.008004792,0.005509148,0.020089012,0.024864556,0.005216641,0.11771842473230229,0.001734323
0.305,1,0.008624069,0.008010695,0.005515766,0.020127234397772958,0.024892732,0.005221946,0.11814374798965513,0.001735117
0.306,1,0.008636857,0.008016826,0.005522556,0.020166476,0.024921366898256983,0.005227409,0.11857544055777898,0.00173606
0.307,1,0.008649763,0.008023066,0.005529422,0.020206002955963975,0.024950327494080403,0.005232942,0.11900881980815528,0.001737031
0.308,1,0.008662942,0.008029521,0.005536451,0.020246509,0.024979716844595122,0.005238624,0.11944835018596812,0.001738145
0.309,1,0.008676257,0.0080361,0.005543567,0.020287362,0.025009468,0.005244387,0.11988995381294652,0.001739295
0.31,1,0.008689832,0.008042882,0.005550837,0.020329153091508914,0.025039619073888266,0.00525029,0.12033747965938517,0.001740583
0.311,1,0.008703561,0.008049802,0.005558205,0.020371353461226704,0.025070168,0.005256285,0.1207874806225825,0.001741915
0.312,1,0.008717535,0.008056911,0.005565719,0.020414451190762344,0.025101087472527452,0.005262411,0.12124316371994981,0.00174338
0.313,1,0.008731685,0.008064175,0.005573342,0.020458023,0.025132442158045786,0.005268639,0.12170173970242977,0.001744896
0.314,1,0.008746063,0.008071615,0.005581102,0.020502449,0.025164136226364042,0.005274991,0.12216574608434144,0.00174654
0.315,1,0.008760637,0.008079225,0.005588983,0.020547417144720304,0.025196304,0.005281455,0.1226330796454076,0.001748245
0.316,1,0.008775425,0.008086997,0.005596991,0.020593194,0.025228779826160754,0.005288033,0.12310557972925089,0.00175007
0.317,1,0.008790428,0.008094956,0.005605132,0.020639583,0.025261767824761843,0.005294735,0.12358185846285163,0.001751966
0.318,1,0.00880563,0.008103063,0.005613391,0.020686736,0.025295033,0.005301542,0.12406302718694011,0.001753977
0.319,1,0.008821069,0.008111373,0.005621796,0.020734572,0.025328849396699063,0.005308485,0.12454844388592419,0.001756068
0.32,1,0.008836691,0.008119819,0.005630309,0.020783123576484118,0.025362911,0.005315523,0.1250384608515409,0.001758267
0.321,1,0.00885257,0.008128483,0.00563898,0.020832434534680262,0.025397564,0.005322709,0.12553321367801215,0.001760556
0.322,1,0.008868616,0.008137268,0.005647749,0.020882410979833475,0.025432429298133857,0.005329981,0.12603226329654213,0.001762946
0.323,1,0.008884942,0.00814629,0.00565669,0.020933225,0.025467926,0.005337412,0.12653655595857444,0.001765437
0.324,1,0.008901419,0.008155418,0.005665718,0.020984652346432056,0.025503603480536163,0.00534492,0.1270448276039367,0.001768024
0.325,1,0.008918198,0.0081648,0.005674932,0.021036998,0.025539954,0.005352599,0.12755886953892248,0.001770721
0.326,1,0.00893511,0.008174275,0.005684222,0.021089904231366613,0.025576449729855608,0.005360345,0.1280765577055213,0.001773506
0.327,1,0.008952348,0.00818402,0.005693712,0.021143812227988716,0.025613661,0.005368275,0.1286005642704396,0.001776413
0.328,1,0.008969701,0.008193844,0.005703268,0.021198225260323982,0.025650984,0.005376262,0.12912786873686474,0.001779401
0.329,1,0.008987405,0.008203956,0.005713038,0.021253727067775077,0.025689066,0.005384445,0.12966206140576833,0.001782523
0.33,1,0.009005206,0.008214131,0.005722862,0.021309676201620734,0.025727224520983197,0.005392675,0.13019918740448436,0.001785718
0.331,1,0.009023382,0.008224614,0.005732915,0.021366804,0.025766185064679575,0.005401115,0.13074379397352012,0.001789059
0.332,1,0.009041637,0.008235145,0.005743011,0.021424320041535556,0.025805186974913946,0.005409592,0.13129095236679608,0.001792466
0.333,1,0.009060292,0.008246002,0.00575335,0.021483108646116404,0.025845036,0.005418291,0.1318462071670876,0.001796031
0.334,1,0.009078966,0.008256874,0.005763702,0.021541962,0.025884921287440667,0.005427001,0.13240187954079952,0.001799605
0.335,1,0.009098148,0.008268126,0.005774352,0.021602706128536247,0.025925635363535156,0.005435979,0.13296975874816774,0.001803447
0.336,1,0.009117309,0.008279377,0.005784994,0.021663258,0.025966419152169153,0.005444951,0.13353633963955197,0.001807251
0.337,1,0.009136964,0.008290995,0.005795927,0.021725665888735982,0.026008002333616456,0.005454184,0.13411491946563225,0.001811319
0.338,1,0.009156619,0.008302627,0.005806864,0.021787953,0.026049694,0.005463423,0.13469265777055603,0.001815357
0.339,1,0.009176754,0.008314615,0.005818083,0.021852059408889325,0.026092154946367893,0.005472913,0.13528217349041305,0.001819656
0.34,1,0.009196911,0.008326634,0.005829319,0.021916118818287565,0.026134764,0.005482421,0.13587132536569335,0.001823935
0.341,1,0.009217534,0.008338995,0.005840828,0.021981960777765198,0.026178111992979924,0.005492173,0.1364720188671022,0.001828469
0.342,1,0.009238201,0.008351404,0.005852367,0.022047832287422808,0.026221648,0.005501954,0.13707284798020541,0.001832994
0.343,1,0.009259319,0.008364143,0.00586417,0.022115447,0.026265892647487937,0.00551197,0.13768496798299984,0.00183777
0.344,1,0.009280503,0.008376947,0.005876017,0.022183171227289453,0.026310366,0.005522028,0.1382977457715953,0.001842548
0.345,1,0.009302123,0.008390067,0.005888118,0.022252597035399686,0.026355516,0.005532312,0.13892154805537907,0.001847571
0.346,1,0.009323834,0.008403271,0.005900277,0.022322217,0.026400937398918863,0.00554265,0.13954655399719054,0.001852607
0.347,1,0.009345965,0.008416778,0.005912681,0.022393494,0.026447003,0.005553206,0.14018230163777534,0.001857884
0.348,1,0.00936821,0.008430386,0.005925156,0.022465052971708005,0.026493383,0.005563828,0.1408198235311954,0.001863186
0.349,1,0.009390859,0.008444283,0.005937867,0.022538223299379077,0.026540373869371692,0.005574658,0.1414677871461452,0.001868723
0.35,1,0.009413648,0.0084583,0.005950664,0.022611767041719515,0.026587721875050607,0.005585569,0.1421181214021011,0.001874297
0.351,1,0.009436825,0.008472593,0.005963686,0.022686874,0.026635648566368623,0.005596678,0.14277857940578415,0.001880101
0.352,1,0.009460166,0.008487024,0.005976809,0.022762449,0.026683976442829757,0.00560788,0.1434420313513685,0.001885955
0.353,1,0.009483878,0.008501717,0.005990147,0.022839536603995875,0.026732849,0.005619272,0.14411527021993503,0.001892032
0.354,1,0.009507781,0.008516567,0.006003601,0.022917193593891487,0.026782167627737254,0.005630771,0.14479215441434024,0.001898173
0.355,1,0.009532038,0.008531665,0.00601726,0.022996307885456785,0.026831995865511195,0.00564245,0.1454784689610656,0.001904531
0.356,1,0.009556513,0.008546941,0.006031052,0.023076096949620418,0.026882317255354574,0.00565425,0.14616910952438955,0.001910968
0.357,1,0.009581324,0.008562449,0.006045036,0.023157286198793297,0.026933112094320755,0.005666219,0.1468688031858445,0.001917614
0.358,1,0.009606381,0.008578155,0.00605917,0.02323926,0.026984447580924185,0.005678324,0.14757353414136232,0.001924355
0.359,1,0.009631755,0.008594078,0.006073485,0.023322574046525813,0.027036219843811306,0.005690588,0.14828691927489376,0.001931297
0.36,1,0.009657404,0.00861022,0.006087966,0.023406787783522898,0.027088581295707032,0.005703003,0.14900608490542183,0.001938351
0.361,1,0.00968335,0.008626565,0.006102618,0.023492277740979395,0.027141342011975277,0.005715567,0.14973348309845294,0.001945598
0.362,1,0.009709602,0.008643149,0.006117453,0.023578788164094998,0.027194742,0.005728297,0.1504674383174651,0.001952973
0.363,1,0.009736132,0.00865992,0.006132446,0.023666507558623887,0.027248502,0.005741164,0.15120918070914754,0.001960533
0.364,1,0.009762998,0.008676953,0.00614764,0.023755374,0.027302951876371963,0.005754213,0.1519582914473347,0.00196824
0.365,1,0.00979012,0.008694156,0.00616298,0.023845377901962835,0.027357723,0.005767389,0.15271471906311399,0.001976123
0.366,1,0.009817611,0.008711645,0.00617854,0.023936661259157287,0.027413236362427918,0.005780764,0.15347936267111734,0.001984171
0.367,1,0.009845337,0.008729286,0.006194233,0.024029007,0.027469030727177754,0.005794253,0.15425082677079982,0.001992385
0.368,1,0.009873466,0.008747236,0.006210165,0.024122772,0.027525619490907503,0.005807957,0.1550313924388847,0.002000785
0.369,1,0.009901806,0.008765321,0.006226217,0.024217519433377268,0.027582449,0.005821765,0.1558182548788241,0.00200934
0.37,1,0.009930584,0.00878374,0.006242528,0.024313830706402723,0.027640126229302515,0.005835805,0.15661514407430172,0.002018103
0.371,1,0.00995955,0.008802276,0.006258943,0.024411041627664855,0.027698002096755305,0.005849935,0.15741777768435594,0.00202701
0.372,1,0.00998899,0.00882117,0.00627564,0.024509968690467943,0.027756782019674513,0.005864317,0.1582314046076045,0.002036147
0.373,1,0.010018593338401126,0.008840163,0.006292427,0.024609706743591683,0.027815717024219387,0.005878776,0.15905019358354586,0.002045416
0.374,1,0.010048707366020551,0.00885954,0.006309515,0.024711321,0.027875612785104656,0.005893504,0.15988098564352646,0.00205494
0.375,1,0.010078847660676028,0.008878935,0.006326619,0.024813034400040228,0.027935554,0.005908247,0.16071242444730663,0.002064477
0.376,1,0.010109761995421507,0.008898864,0.006344168,0.024918028221072572,0.027996644936135906,0.005923379,0.16156472426583524,0.002074504
0.377,1,0.010140591137010605,0.008918751,0.006361672,0.025022509,0.028057716679688104,0.005938474,0.16241380384175702,0.002084441
0.378,1,0.010172179669874567,0.008939158,0.006379611,0.025130236,0.028119905377200587,0.005953951,0.16328348398023068,0.002094866
0.379,1,0.010203711394303665,0.008959543,0.006397523,0.025237561,0.028182122,0.005969407,0.16415066132048453,0.002105216
0.38,1,0.010235987160490605,0.008980435,0.00641586,0.025348097,0.028245421513026378,0.005985235,0.16503815569744815,0.00211605
0.381,1,0.010268235636936025,0.009001327,0.006434187,0.025458347,0.028308798,0.006001056,0.16592390263824794,0.002126827
0.382,1,0.010301212066482698,0.009022713,0.00645293,0.025571767081371932,0.028373221,0.006017241,0.16682965875850964,0.002138085
0.383,1,0.010334192,0.00904412,0.006471679,0.025685026,0.028437771282034847,0.006033435,0.1677344625479386,0.002149302
0.384,1,0.010367882842580646,0.009066007,0.006490835,0.025801411,0.028503333027571437,0.006049983,0.16865894200416937,0.002160997
0.385,1,0.010401609137103356,0.009087936,0.006510015,0.025917765795470435,0.028569072032710575,0.006066557,0.1695833058950336,0.00217267
0.386,1,0.010436028827579866,0.009110333,0.006529591,0.026037198324653586,0.028635785774416375,0.006083475,0.17052698489071091,0.002184816
0.387,1,0.010470517130006001,0.009132795,0.006549212,0.026156739614186394,0.028702728992613984,0.006100435,0.1714714287596481,0.002196962
0.388,1,0.01050568,0.009155708,0.006569216,0.026279306,0.028770609,0.006117729,0.17243479865437228,0.002209574
0.389,1,0.010540946638580073,0.009178712,0.006589284,0.026402127898959547,0.028838771911897466,0.006135083,0.17339986,0.002222208
0.39,1,0.010576868379445294,0.009202152,0.006609725,0.026527917589170398,0.028907833,0.006152759,0.1743834275267966,0.002235303
0.391,1,0.010612929372713032,0.009225706,0.006630251,0.026654118200199615,0.028977231075717227,0.006170514,0.17536966073946897,0.002248442
0.392,1,0.010649625318113193,0.00924968,0.006651136,0.026783224242306294,0.029047487217876186,0.006188581,0.17637395000404038,0.002262036
0.393,1,0.010686498037275421,0.009273795,0.006672129,0.026912906,0.029118137310280026,0.006206745,0.17738192918073006,0.002275699
0.394,1,0.010723984275197709,0.009298314,0.006693468,0.027045424624514144,0.029189604,0.006225209,0.17840748017181007,0.002289808
0.395,1,0.010761686,0.009322999,0.006714936,0.027178692878449547,0.029261521988795117,0.00624379,0.17943779844826466,0.002304014
0.396,1,0.010799979481566158,0.00934807,0.006736738,0.027314725,0.029334214284130564,0.006262659,0.18048516908974574,0.002318657
0.397,1,0.010838529159995208,0.009373336,0.006758692,0.027451691,0.029407417037318796,0.006281664,0.18153843976360465,0.002333425
0.398,1,0.010877646250388203,0.009398971,0.006780965,0.027591341768644043,0.029481351,0.006300945,0.1826082062377286,0.002348621
0.399,1,0.010917062,0.009424828,0.006803415,0.027732120291931117,0.029555855,0.006320384,0.18368506357551212,0.002363973
0.4,1,0.010957021015251625,0.009451035,0.00682617,0.027875497456097242,0.029631045455483052,0.006340086,0.18477782102735654,0.002379741
0.401,1,0.010997322889965706,0.009477495,0.006849126,0.028020209,0.029706868747061507,0.006359967,0.185878921,0.002395697
0.402,1,0.011038141369916637,0.009504285,0.006872372,0.028167426,0.029783332309303485,0.006380097,0.1869952843819072,0.002412058
0.403,1,0.011079349096523632,0.009531358,0.006895845,0.028316194584287753,0.029860492,0.006400428,0.18812130598252502,0.002428642
0.404,1,0.011121046,0.009558742,0.006919592,0.028467368616253493,0.029938245001543885,0.006420995,0.18926191038829956,0.002445618
0.405,1,0.011163180390542107,0.00958644,0.006943594,0.028620326,0.030016759118923167,0.006441787,0.19041355590485154,0.002462853
0.406,1,0.011205775275190058,0.009614429,0.006967852,0.028775579,0.030095818,0.006462799,0.19157905802476258,0.002480466
0.407,1,0.011248857,0.009642764,0.006992393,0.028932861,0.030175704650693497,0.006484061,0.19275705444228727,0.002498378
0.408,1,0.011292370196529313,0.009671369,0.007017174,0.029092321240363858,0.030256086,0.006505528,0.1939481329681337,0.002516651
0.409,1,0.011336422,0.009700353,0.007042267,0.029254068,0.030337364028857904,0.006527269,0.19515323287346692,0.002535266
0.41,1,0.011380873541444212,0.009729585,0.007067581,0.029417868365633884,0.030419085675227227,0.006549199,0.19637058948493608,0.002554224
0.411,1,0.011425918623613937,0.009759231,0.007093237,0.029584228840762047,0.030501773201046117,0.00657143,0.19760357212809093,0.002573569
0.412,1,0.011471329364034614,0.009789102,0.007119096,0.029752506742639212,0.030584852217938337,0.006593833,0.19884793241062193,0.002593238
0.413,1,0.011517390865768778,0.009819424,0.007145329,0.029923635,0.030668968708867296,0.006616565,0.2001096048167778,0.002613343
0.414,1,0.011563783156278882,0.009849947,0.007171744,0.030096534479882267,0.030753423,0.006639451,0.20138171922162867,0.002633749
0.415,1,0.011610885443159951,0.009880957,0.007198567,0.030272591454687473,0.030838987692094873,0.006662693,0.2026729173564522,0.002654644
0.416,1,0.011658282,0.009912144,0.00722555,0.030450262463170175,0.030924834824892593,0.006686072,0.20397356220516538,0.002675816
0.417,1,0.011706450157450064,0.009943857,0.007252976,0.030631416,0.031011867892574832,0.006709837,0.20529515219635106,0.002697532
0.418,1,0.011754658795253803,0.009975598,0.007280424,0.030812751543982716,0.031098959352136177,0.006733621,0.20661786666274157,0.002719276
0.419,1,0.011804134389577399,0.010008151825898454,0.007308583,0.031000440999326254,0.031187648,0.006758017,0.20797801015002604,0.002742071
0.42,1,0.011853437,0.010040611126107723,0.007336649,0.031187062,0.031276229,0.006782336,0.2093320839612846,0.002764672
0.421,1,0.011903989159878536,0.010073868844088651,0.007365415,0.031380012,0.031366366,0.006807257,0.2107232528390453,0.002788326
0.422,1,0.011954412873711405,0.010107061613257707,0.007394113,0.031572103,0.031456457494211915,0.006832123,0.21210962016682847,0.002811819
0.423,1,0.012006067190954723,0.010141037616423676,0.0074235,0.031770491,0.031548062320614495,0.006857579,0.21353270525443546,0.002836367
0.424,1,0.012057639893116815,0.010174979,0.007452846,0.031968244,0.031639684905539485,0.006883004,0.2149523346807687,0.00286079
0.425,1,0.012110422973424555,0.010209688210757737,0.007482868,0.032172254,0.031732776969458254,0.006909008,0.21640825844227102,0.002886267
0.426,1,0.012163173563879581,0.010244394707012829,0.007512876,0.032375871,0.031825952,0.006935005,0.21786215445146948,0.002911658
0.427,1,0.012217112834714092,0.010279852,0.007543548,0.032585697434390534,0.031920551,0.006961569,0.2193518723202039,0.002938101
0.428,1,0.012271071210548823,0.010315339393269169,0.007574235,0.032795388367597475,0.032015299,0.006988151,0.22084107686514431,0.002964502
0.429,1,0.012326195011044434,0.010351559877408587,0.007605571,0.033011232,0.032111425,0.007015287,0.2223655786321398,0.002991951
0.43,1,0.012381392106473755,0.010387846,0.007636954,0.033227217,0.032207768,0.007042468,0.22389117277906245,0.003019404
0.431,1,0.01243773,0.010424845924604357,0.00766897,0.033449287372798016,0.032305441641016015,0.007070189,0.22545148404870965,0.0030479
0.432,1,0.012494197551071335,0.010461947635358024,0.007701064,0.033671797,0.032403403,0.007097982,0.22701458970499103,0.00307645
0.433,1,0.012551779253361421,0.010499743812558953,0.007733777,0.033900314892907214,0.032502644,0.007126302,0.2286117734216554,0.003106037
0.434,1,0.012609550950745188,0.010537679329408526,0.007766601,0.034129589732462697,0.032602244,0.007154722,0.2302135551512706,0.003135732
0.435,1,0.012668408031881866,0.010576289,0.007800027,0.034364784851520676,0.032703074,0.007183654,0.23184871320075104,0.003166455
0.436,1,0.012727517903653045,0.010615076639511816,0.007833599,0.034601077,0.032804337,0.007212716,0.23349038013244328,0.003197345
0.437,1,0.012787683,0.010654517,0.007867755,0.03484319,0.032906777,0.007242275,0.23516465502241707,0.003229251
0.438,1,0.012848166288531918,0.010694176405622702,0.007902094,0.035086764,0.033009725546376066,0.007271994,0.23684746285590966,0.003261389
0.439,1,0.012909672301287074,0.010734465,0.007936997,0.035336045,0.033113796358974254,0.007302193,0.23856203947975974,0.003294529
0.44,1,0.012971566357803329,0.010775016647971038,0.007972122,0.035587178,0.033218454,0.007332586,0.24028729259568898,0.00332797
0.441,1,0.013034448179060971,0.010816173067851551,0.008007792,0.035843889545594296,0.033324178,0.007363441,0.24204340008438063,0.003362397
0.442,1,0.013097790835194613,0.010857636609744717,0.008043723,0.036102872,0.033430569,0.007394524,0.24381245376399047,0.003397199
0.443,1,0.013162084,0.010899679843437936,0.008080178,0.036367289,0.033537967,0.007426051,0.2456113674309553,0.003432968
0.444,1,0.013226915018126943,0.010942076801643316,0.008116936,0.036634425311389676,0.033646114702767044,0.007457841,0.24742563019198793,0.003469193
0.445,1,0.013292657127210436,0.010985026741626876,0.008154195,0.036906835,0.033755211,0.007490055,0.2492686735762834,0.003506362
0.446,1,0.013359016885136812,0.011028379,0.008191802,0.037182444,0.033865139,0.00752257,0.25112960963191616,0.003544076
0.447,1,0.013426246015562426,0.011072256,0.008229886,0.037463147759101416,0.033975956,0.007555488,0.2530181566452606,0.003582707
0.448,1,0.013494177208614485,0.011116587,0.008268364,0.037747564108116735,0.034087689915783655,0.007588746,0.2549272884933893,0.003621976
0.449,1,0.013562933061093765,0.011161412123578069,0.008307294,0.038036877,0.034200249,0.007622386,0.25686276567702426,0.003662133
0.45,1,0.01363248,0.011206743869150567,0.008346666,0.038330453,0.034313814156481534,0.007656406,0.2588216768276724,0.00370303
0.451,1,0.013702803354909499,0.011252539732097201,0.008386463,0.038628705765610775,0.034428139623118734,0.007690785,0.26080556572538804,0.003744782
0.452,1,0.013774010999884703,0.011298897110895264,0.008426753,0.038931809,0.034543561,0.007725586,0.26281590357453855,0.003787383
0.453,1,0.013845945083673773,0.011345686,0.00846744,0.039239348,0.034659675683914044,0.007760722,0.2648497432285994,0.0038308
0.454,1,0.013918861076979348,0.011393094,0.008508673,0.039552367,0.034776978,0.007796326,0.2669132220872952,0.003875187
0.455,1,0.013992449663122901,0.011440898703537343,0.008550272,0.039869555,0.034894906821797966,0.007832238,0.2689986116644376,0.003920345
0.456,1,0.014067123096947602,0.011489383259201742,0.008592474,0.040192896478198126,0.035014117,0.007868665,0.2711170159525912,0.0039666
0.457,1,0.014142411878391523,0.011538228,0.008635009,0.040520114744064584,0.035133882999627365,0.007905373,0.2732556175077311,0.004013579
0.458,1,0.014218893700858359,0.011587816143089423,0.008678206,0.040854207011346386,0.035255027363007646,0.007942644,0.2754308051227222,0.004061793
0.459,1,0.014295440163320022,0.011637444195863931,0.008721439,0.041188652,0.035376245992629764,0.007979946,0.27760797444845353,0.004110068
0.46,1,0.014374273130051476,0.011688445015467215,0.008765923,0.041537148,0.03549976,0.008018307,0.2798582523793263,0.004160943
0.461,1,0.014452684887813264,0.011739206111631047,0.008810181,0.041882827,0.035622940717079415,0.008056478,0.28209428686861787,0.004211279
0.462,1,0.014533365385731387,0.011791324158614934,0.008855679,0.042242613,0.035748365,0.008095697,0.2844031701486331,0.004264239
0.463,1,0.014613697584909255,0.011843247024870468,0.00890099,0.042600002,0.035873536,0.00813476,0.28670009476554464,0.004316735
0.464,1,0.014696278396920646,0.011896509694039294,0.008947529,0.042971539,0.036000896598319496,0.00817486,0.28906952768978694,0.004371879
0.465,1,0.014778588,0.011949624053086217,0.008993924,0.043341141,0.036128084,0.00821484,0.2914294527391137,0.004426642
0.466,1,0.014863124,0.012004059655066159,0.009041532,0.043724916,0.036257406,0.008255843,0.29386145867922986,0.004484073
0.467,1,0.014947471349382388,0.012058396265827883,0.009089042,0.044107258,0.036386636776109434,0.008296766,0.2962865840306371,0.004541216
0.468,1,0.015034019111307122,0.012114034062848705,0.009137749,0.044503781,0.036517946,0.008338697,0.29878326921569515,0.004601043
0.469,1,0.015120465,0.012169624762633504,0.009186405,0.044899418906939235,0.036649248676376985,0.008380587,0.30127588876740163,0.004660685
0.47,1,0.015209084,0.012226495005975169,0.009236241,0.045309227,0.036782571,0.008423471,0.30383944627204845,0.004723024
0.471,1,0.015297693551037628,0.012283372754678185,0.009286077,0.045718748,0.036915973,0.008466356,0.30640195266933057,0.004785291
0.472,1,0.015388444220416946,0.012341506723870894,0.009337075,0.046142408,0.037051334225793944,0.008510218,0.30903466662203366,0.004850265
0.473,1,0.015479284042068941,0.012399705650329922,0.009388125,0.046566428705101026,0.037186864,0.008554126,0.31166955624689124,0.00491529
0.474,1,0.015572230338086114,0.012459135694201585,0.009440317,0.047004534,0.037324291,0.008598993,0.3143738062719214,0.004983026
0.475,1,0.01566537,0.012518691144826613,0.009492618,0.047443708,0.037461977351258426,0.008643953,0.31708368452141217,0.005050952
0.476,1,0.015760578,0.012579450724497275,0.009546038,0.047896885009411784,0.037601496,0.008689852,0.31986195,0.005121588
0.477,1,0.015856089537180415,0.012640399314301116,0.009599626,0.048351899347948604,0.037741367,0.008735895,0.3226495373011586,0.005192564
0.478,1,0.015953627737509923,0.012702523048230151,0.009654309,0.048820809,0.037883004,0.008782855,0.32550440404241154,0.005266244
0.479,1,0.016051586800968135,0.012764902714395922,0.009709223,0.04929239,0.038025089740938246,0.008830011,0.32837254004888144,0.005340429
0.48,1,0.016151526546996208,0.012828426425594203,0.009765207,0.049777727,0.038168872,0.008878062,0.33130670294970366,0.005417307
0.481,1,0.016252011380014687,0.012892276483723843,0.009821488,0.050266643,0.038313201,0.008926364,0.33425835537907767,0.00549487
0.482,1,0.016354426786496436,0.012957237249250141,0.009878809,0.05076914,0.038459156,0.008975536,0.3372746256742143,0.005575106
0.483,1,0.016457519,0.013022598452447569,0.009936499,0.051276201,0.038605757828837406,0.009025018,0.3403128952259495,0.005656227
0.484,1,0.016562487148521935,0.013089034655315777,0.009995198,0.051796632,0.038753912721904905,0.009075343,0.3434142059098237,0.005739994
0.485,1,0.016668271791991224,0.013155949256268257,0.010054339662422234,0.052322697,0.038902816989845476,0.00912604,0.3465423337259915,0.005824863
0.486,1,0.016775873,0.013223900639900116,0.010114457286960046,0.052861877,0.039053199471218915,0.00917755,0.3497317457417845,0.005912342
0.487,1,0.016884438485035604,0.013292412456132004,0.010175096185414147,0.053407851,0.039204436,0.009229498,0.3529531208623198,0.006001161
0.488,1,0.016994755825858285,0.01336192,0.010236674953540161,0.053966642,0.039357074,0.009282229,0.3562338296510557,0.006092545
0.489,1,0.017106195,0.013432075,0.010298858,0.054533487,0.039510673,0.009335466,0.3595519969212828,0.00618553
0.49,1,0.017219315,0.013503181369586652,0.010361942409891332,0.055112798228481696,0.039665594,0.009389453,0.3629273393544191,0.006281022
0.491,1,0.017333724011965607,0.013575025674914584,0.010425719138745885,0.055701529,0.039821584770891025,0.009444018,0.366346008,0.006378402
0.492,1,0.017449737985758683,0.013647775539774335,0.010490355,0.056302322,0.039978817,0.009499297,0.36981946953632233,0.00647822
0.493,1,0.017567216785023994,0.013721358606088654,0.010555775842277494,0.056914016,0.040137231,0.009555231,0.3733425213323208,0.006580237
0.494,1,0.017686218401594685,0.013795797415901354,0.010622010513028753,0.057537307,0.040296803,0.009611842,0.3769177445325211,0.006684613
0.495,1,0.017806872109626976,0.013871170042826201,0.010689129,0.058173106,0.040457670737599774,0.009669187,0.3805492443680293,0.006791527
0.496,1,0.017928959,0.013947345259486179,0.010757012826153295,0.058819969488116665,0.040619611,0.009727168,0.3842300360300627,0.006900703
0.497,1,0.018052897,0.014024560192288853,0.010825884579615475,0.059481083,0.040782962,0.00978597,0.387974241,0.00701279
0.498,1,0.018178172680051775,0.014102521,0.010895469,0.060152656281289074,0.040947299,0.009845362,0.39176458185297575,0.007127027
0.499,1,0.018305509207377967,0.014181633045207202,0.010966151043133913,0.060840368,0.041113166,0.009905665,0.39562595299677533,0.007244582
0.5,1,0.018432958005823008,0.014260809456659276,0.011036893929856326,0.061528853599108105,0.041279124258693956,0.009966019,0.3994910971312138,0.007362287
0.501,1,0.018564933247577298,0.014342496546138846,0.011110043,0.06225353,0.041448340486435566,0.010028365308844395,0.40351321825178565,0.007487492
0.502,1,0.018695908633263026,0.014423631147576263,0.011182660691893791,0.062970074,0.041616847,0.010090272480167747,0.40750054655689155,0.007611
0.503,1,0.018831405334087153,0.014507262772772804,0.011257678,0.063723291,0.041788547,0.010154164042962762,0.41164529488074486,0.007742149
0.504,1,0.018966032571030193,0.014590414946196728,0.011332234198328498,0.064469351,0.041959633,0.010217674495401907,0.41575973475120104,0.007871797
0.505,1,0.019105171684008868,0.014676048124832634,0.011409180668263035,0.065252541,0.042133845,0.010283159698158125,0.4200318834157576,0.008009222
0.506,1,0.019243582,0.014761279597576797,0.011485740831021314,0.066029666,0.042307542,0.010348325580050277,0.42427860373079074,0.008145371
0.507,1,0.019386489519832115,0.014848973523168496,0.01156468,0.06684435,0.042484296,0.010415454523895381,0.4286831517873958,0.008289428
0.508,1,0.019528819,0.014936348478495728,0.011643312363327767,0.067654187,0.042660635,0.01048233,0.4330675767453584,0.008432461
0.509,1,0.019675627662463346,0.015026164619669748,0.011724309607906071,0.068501979,0.04283996,0.010551154987501941,0.43760976166780396,0.008583528
0.51,1,0.019822020525217813,0.015115749813516762,0.011805086236870616,0.069346281,0.043018973485747104,0.010619797032324293,0.44213758552366517,0.008733856
0.511,1,0.019972867161898947,0.015207752018674118,0.011888210470022302,0.070228894,0.0432009,0.010690371983156142,0.4468228965062272,0.008892335
0.512,1,0.020123473058818873,0.015299616902937116,0.011971205855055001,0.071109528,0.043382619,0.010760839472686329,0.4515000992777511,0.009050398
0.513,1,0.020278502,0.015393871510597134,0.012056528678747971,0.072028782,0.043567176170318675,0.010833221053081283,0.4563342913783995,0.009216721
0.514,1,0.020433477941279237,0.015488088363379124,0.012141821,0.072947736,0.043751633,0.010905575571614678,0.46116715559204247,0.009382988
0.515,1,0.020592839646430425,0.015584664318557342,0.012229416998523507,0.073905567,0.043938852,0.010979822621765936,0.466156265,0.009557614
0.516,1,0.02075235,0.015681308381829108,0.012317087635594503,0.074864962,0.044126079,0.011054128422118883,0.4711513933340689,0.00973259
0.517,1,0.020916202136752864,0.015780277,0.012407035,0.075863429,0.044315989,0.011130302,0.4763017525110774,0.009916009
0.518,1,0.021080419673056204,0.015879426983988143,0.012497169313689853,0.076865526,0.044506019,0.011206626,0.4814660877343684,0.010100231238653128
0.519,1,0.021248926566584357,0.015980863516011495,0.012589549211362518,0.07790682,0.044698651,0.011284790868334517,0.4867843437875298,0.010292968263991904
0.52,1,0.021418032,0.0160826,0.012682236492142136,0.078954031,0.044891516,0.011363203,0.4921251877949676,0.010487015942136255
0.521,1,0.021591366115220636,0.016186581933879195,0.012777134,0.080040486,0.045086901107329186,0.011443425115019692,0.49761831977209153,0.010689631512496647
0.522,1,0.021765548693971674,0.016290990953589563,0.012872467459047843,0.08113539,0.045282635116474935,0.011523999,0.5031433561986481,0.010894124
0.523,1,0.021943891,0.016397598322927594,0.012969971,0.082269491,0.045480804712957304,0.011606348,0.5088186946754065,0.011107218565134365
0.524,1,0.02212335,0.016504768200568155,0.013068048649237177,0.083414842,0.045679441,0.011689159447099648,0.5145360119051325,0.011322822
0.525,1,0.022306889,0.016614085285730995,0.013168251380245062,0.084599242,0.045880426680200766,0.011773707112549442,0.5204012596363227,0.011547037248443269
0.526,1,0.022491833,0.016724108443043867,0.013269175093436284,0.085797985,0.046081999,0.011858837,0.5263193756354694,0.011774466105299223
0.527,1,0.022680768,0.016836222661291117,0.013372173803655433,0.08703551,0.046285833,0.011945659220779793,0.5323826295841759,0.012010490384344697
0.528,1,0.022871416319689863,0.016949195,0.013476050896606232,0.088290796,0.046490376,0.012033190098074645,0.5385105184623508,0.012250513
0.529,1,0.023065954391126704,0.017064197889655394,0.013581946986470896,0.089584467,0.046697091758809775,0.012122366354131312,0.5447802933091886,0.012499084
0.53,1,0.023262538,0.017180221,0.013688889747643582,0.09089967,0.046904641,0.012212386,0.5511274137419954,0.012752524945375713
0.531,1,0.023462897307168204,0.017298206,0.013797789307538359,0.092252711,0.047114270894332747,0.012303998316067778,0.5576126669848753,0.013014434093506003
0.532,1,0.023665658147464852,0.017417384717967964,0.013907915462813305,0.093631446,0.047324862,0.012396597796059103,0.5641889926427084,0.013282183270647348
0.533,1,0.023872067871262597,0.017538452010900495,0.014019929535101693,0.095047303,0.047537441,0.012490732657627648,0.5708991514065377,0.013558279628220142
0.534,1,0.024081261,0.017660895168025034,0.014133363,0.096493447,0.047751111,0.012586007827222122,0.5777152035464124,0.013841294
0.535,1,0.024293961,0.017785147,0.014248607423792498,0.097975806,0.047966674,0.012682755103917141,0.5846601932318929,0.014132489
0.536,1,0.024509855,0.017910969858719428,0.014365476904991119,0.099493516,0.04818346,0.012780806175395511,0.5917270756225113,0.014431799236399895
0.537,1,0.024729098487759293,0.018038514,0.014484074352034342,0.10104632130912143,0.048402044,0.012880260008263303,0.5989173505337826,0.014739073957359346
0.538,1,0.024951975,0.018167836,0.014604516,0.10264006265828171,0.048621985971204706,0.012981191977623333,0.6062467868985477,0.015055792016067486
0.539,1,0.025178027138477915,0.018298785,0.014726594003015483,0.10426753813325722,0.048843627,0.013083450836095044,0.6136933630009537,0.015380199807368914
0.54,1,0.025408184748631064,0.01843173,0.014850751332912346,0.10594210709337346,0.049066766,0.013187373758508958,0.6212977371794693,0.015715525763041582
0.541,1,0.025641323926450982,0.018566200933327438,0.014976443092664502,0.10764877906906709,0.049291504413107076,0.013292541,0.6290122271512268,0.016058200674409138
0.542,1,0.025879075979542476,0.018702901,0.015104465929508856,0.10940933269860509,0.049517882,0.013399569964738421,0.6369046261970688,0.01641343
0.543,1,0.026117063,0.018839721402125212,0.015232610344060048,0.11117216194096245,0.049744364,0.013506697798229385,0.6448058045286073,0.01676916
0.544,1,0.026365273,0.018981607,0.015365958343295016,0.11305214155739837,0.04997542,0.013618009535468392,0.6530935374036233,0.017152126960173677
0.545,1,0.02661121,0.019122328501135658,0.015498137481351383,0.11490688658802163,0.050205187,0.013728373535784778,0.6612975740471218,0.017529255645122022
0.546,1,0.026867435,0.019268118322547687,0.015635541933359604,0.11688171594698483,0.050439467,0.013842932511353946,0.6698920278590667,0.017934446
0.547,1,0.027121671962285696,0.019412885182510848,0.015771923,0.11883439773616933,0.050672567,0.013956660420913267,0.6784136474969101,0.018334500905874806
0.548,1,0.027386255519680842,0.019562718706431715,0.015913546109703032,0.12091008560345243,0.05091012,0.014074590685235262,0.6873292246995097,0.018763445642676038
0.549,1,0.027649163,0.019711681296676914,0.016054304297744505,0.12296719392999411,0.051146603,0.014191816662142465,0.6961840125347729,0.01918808
0.55,1,0.027922466496781657,0.019865704,0.016200317,0.12515020150821976,0.051387478,0.014313248297769992,0.7054359287168618,0.019642432
0.551,1,0.028194437,0.02001902,0.016345638,0.12731873685359857,0.051627397113113094,0.014434113,0.7146403886328916,0.020093436242956474
0.552,1,0.028476841,0.020177384624417052,0.016496220157422505,0.12961601689560112,0.05187165,0.014559182781592801,0.7242447256249684,0.020574983557649782
0.553,1,0.028758289,0.020335219419770723,0.016646298,0.1319035365421056,0.052115062,0.014683835004803405,0.7338163427604605,0.021054300044736612
0.554,1,0.029050197141549678,0.020498084826654238,0.016801638426320962,0.1343225762631452,0.052362749,0.014812685557907664,0.743790106,0.021564975
0.555,1,0.029341560534072105,0.020660611647079656,0.016956679447013484,0.13673724506211318,0.052609716044715586,0.014941280851773363,0.7537474137437461,0.022074711
0.556,1,0.029643397089014804,0.020828144828370358,0.017116976454698413,0.13928611325884577,0.052860901,0.015074062889775433,0.7641085920363626,0.022616605326548668
0.557,1,0.029945140086453804,0.020995545,0.017277197288135527,0.14183675959159053,0.05311149,0.015206765258554508,0.774471246,0.023159052
0.558,1,0.030257354548141095,0.021167921,0.017442660378626226,0.14452415842353145,0.053366240928402975,0.015343637,0.785238879,0.023734430543203275
0.559,1,0.030569968730143345,0.021340386,0.01760829,0.1472203359412922,0.053620524428788854,0.015480618909430045,0.7960277335326866,0.024312075304977643
0.56,1,0.030893036121036138,0.021517787216273888,0.017779139576020616,0.1500556578843732,0.053878915,0.015621746035973369,0.8072219827855361,0.024923395567643305
0.561,1,0.031217042580202532,0.021695517,0.017950419421249635,0.15290771368577832,0.054136973,0.015763189779947295,0.8184591746872902,0.025538946726532938
0.562,1,0.031551465507434616,0.021878135316934177,0.018126888202225137,0.15590110422832792,0.054399085,0.015908747155241144,0.8301013972570481,0.026188873310684844
0.563,1,0.031887417,0.02206134,0.018304074,0.15892025421458278,0.054661006,0.016054844231693375,0.8418104391512669,0.026845279750571365
0.564,1,0.032233728,0.022249377,0.018486407,0.16208268093459044,0.054926928,0.016205016,0.8539232711778343,0.027536706417651824
0.565,1,0.032582211,0.022438277170997955,0.018669768149032172,0.1652810931752447,0.055192808,0.016355968,0.8661291476224527,0.028237182
0.566,1,0.032940973,0.022631943410141974,0.018858224311374103,0.16862442191516844,0.055462638300398465,0.016510947,0.8787365918265455,0.028973253855080497
0.567,1,0.033302611,0.022826772,0.019048047017487506,0.17201530896242515,0.055732586463849425,0.016666968,0.891465866,0.029721305578333322
0.568,1,0.033674422,0.023026289,0.0192429,0.17555238790529384,0.056006433,0.016826958487724076,0.9045933859400253,0.030505442657581972
0.569,1,0.034049878,0.02322729,0.019439486079701425,0.17915010911420806,0.056280569,0.016988273816651706,0.9178743121317959,0.031304899
0.57,1,0.034435373,0.02343289,0.019641023752714547,0.18289486166375224,0.056558552336755344,0.017153489843812122,0.9315489359057976,0.032140825
0.571,1,0.034825351,0.023640320664291063,0.019844694,0.1867150367113447,0.056837009,0.017320337,0.9454115854883054,0.032995871
0.572,1,0.035225202,0.023852249,0.020053223,0.1906825641909617,0.057119263495208746,0.017491005,0.9596620129970175,0.033887645
0.573,1,0.035630452931498996,0.024066379165443165,0.020264317053698543,0.19474219914164453,0.057402191,0.017663635870221052,0.9741384060178065,0.034802858
0.574,1,0.036045375,0.024284891685407706,0.020480158606139873,0.19894889445401645,0.057688865160696864,0.017839995439910543,0.9889951290856958,0.035754903
0.575,1,0.036466699,0.024506007234407857,0.020699037,0.20326652189449618,0.057976431280644336,0.018018675125325477,1.004119378817426,0.036735298483370996
0.576,1,0.036897452873177514,0.024731374100649968,0.020922533997563643,0.20773019542771654,0.058267691,0.018200978029443694,1.019614808392576,0.037752445380335245
0.577,1,0.037335701,0.024959775340533688,0.021149578836461458,0.21232603039484657,0.058560084,0.018385988,1.0354232771736835,0.038803517822769376
0.578,1,0.037783096421737175,0.025192280577183087,0.021381093330282756,0.21706604962441492,0.058856116,0.018574500909928304,1.0515918809639788,0.039891044
0.579,1,0.03823918,0.025428284,0.021616710707605423,0.2219621632779299,0.059153548,0.01876614,1.068123348768057,0.041018824
0.58,1,0.038704077150439505,0.025668227,0.021856627,0.2269996076996943,0.059454559403447314,0.018961144,1.0850017997075956,0.042182502
0.581,1,0.039178967209484605,0.025912168,0.022101248411515322,0.23222012095254457,0.059757269,0.019159727,1.1022976465320935,0.043393613481031185
0.582,1,0.039662284949037674,0.026159863,0.022349973229674917,0.23757795419280897,0.060063493,0.019361519,1.1199249829708828,0.044639761124532995
0.583,1,0.040157021,0.026412093415527596,0.022604059,0.24314925380972294,0.060371749286417364,0.019567382289522164,1.1380293862262776,0.045941487
0.584,1,0.040652269,0.026664553362207768,0.022858396144188893,0.24872747824455815,0.060680089,0.019773443,1.1561547707211373,0.047244856
0.585,1,0.041175431,0.026928765984518037,0.023126062432044146,0.25480349501441757,0.060997553,0.019989775965823957,1.1754073329842156,0.048677384299452876
0.586,1,0.041691710711975055,0.027189914049826736,0.023390386,0.2607632177054816,0.061311758,0.020203494905252126,1.1943916654098632,0.050079879
0.587,1,0.042236434,0.02746293,0.02366824,0.26724184348092417,0.061635317,0.020427618905154633,1.2145262192406823,0.051617734
0.588,1,0.042774944,0.027733162161490615,0.023943073279855936,0.2736150247778772,0.061955731981637376,0.020649376,1.2344202795221608,0.053128272704242585
0.589,1,0.043342422,0.02801537,0.024231635988319806,0.280528903,0.062285757,0.020881665439497647,1.2554871966479642,0.054780618
0.59,1,0.043904448321387096,0.028295106609544984,0.024517538,0.28735062642087406,0.062612773,0.021111864482955784,1.2763452939599471,0.056409042417376216
0.591,1,0.04449596,0.028586918275395917,0.024817361673747353,0.29473548747446277,0.062949678,0.021352716627442606,1.2983983247787054,0.058185961939092395
0.592,1,0.045082881740214784,0.028876603,0.025114930100886303,0.3020443033969252,0.063283739,0.021591787,1.3202785724953543,0.059943147
0.593,1,0.045699795,0.029178453,0.025426604,0.30993929228121514,0.063627991,0.021841623767961095,1.3433750996131417,0.061855748
0.594,1,0.046313095837847505,0.029478556,0.025736476,0.31777760779955166,0.063969596,0.022090021683371878,1.366339713072135,0.063753721
0.595,1,0.04695688,0.029790904,0.026060628,0.3262256547705547,0.064321717,0.022349292,1.3905410250117907,0.065814251
0.596,1,0.047598153,0.030101923,0.026383486846614138,0.334640168,0.064671431,0.022607504703282835,1.414656643946076,0.067866334
0.597,1,0.048270383,0.030425256350982338,0.026720787370799953,0.3436884008879427,0.06503201,0.022876685603276645,1.4400282305775598,0.070088311
0.598,1,0.048941347,0.030747721,0.027057362633335844,0.35273058919898415,0.065390471,0.023145231531803513,1.4653662681822075,0.072309274
0.599,1,0.049643715,0.031082553603872028,0.027408528,0.3624307982493687,0.065760168,0.023424830286038895,1.4919781395089236,0.07470764
0.6,1,0.05034622,0.031417024004028106,0.027759601937695513,0.3721574724115395,0.066128097,0.023704263,1.5186151602190925,0.077113879
0.601,1,0.051080548,0.031763903,0.028125398270314662,0.3825666267753096,0.066507652,0.02399482,1.5465421902314778,0.079705161
0.602,1,0.051816591137233525,0.032110975,0.028491809201307956,0.3930405504789827,0.066885861,0.024285731871833603,1.5745603183860362,0.0823149
0.603,1,0.052584839297544705,0.032470478,0.028873056,0.40422138306268646,0.067276107,0.024587823326270818,1.603882615759831,0.085117408
0.604,1,0.053356579,0.032830785772857786,0.029255704068911235,0.4155119744015393,0.067665514,0.024890845,1.6333699774075323,0.087950928
0.605,1,0.054160860421638465,0.033203526,0.029653278534786123,0.42753363651998416,0.068067381,0.025205085485501568,1.664173284873609,0.090984965
0.606,1,0.05497063,0.033577743624044004,0.030053131453937253,0.43971775962703197,0.06846902,0.025520893859120125,1.695224485036431,0.094064864
0.607,1,0.055813226,0.033964373,0.030467974812370662,0.4526565578521681,0.068883553,0.025847939,1.727600609,0.097352972
0.608,1,0.056663552609222706,0.034353218,0.030886072644937028,0.4658194177342838,0.069298588,0.026177258,1.7603172470053927,0.1007044618878494
0.609,1,0.057546927673523235,0.034754429,0.031319195,0.4797596434150324,0.069726957,0.026517808886196877,1.7943645209081345,0.10427169866417323
0.61,1,0.058440553,0.035158664,0.031756658,0.49399579839243785,0.070156698,0.026861414199216414,1.8288557444516518,0.10792294583217235
0.611,1,0.059367372347508746,0.035575194,0.032209143,0.5090306623148857,0.070600211,0.027216220694757754,1.8646795235482387,0.11179720064465576
0.612,1,0.060307273,0.035995633958643775,0.032667178414741135,0.5244451705662583,0.071046132,0.027574944917240864,1.901062627822913,0.11577971187726133
0.613,1,0.061280423,0.036428264846799806,0.033140194120425626,0.5406778569665913,0.071506251,0.027944809,1.9387758225463596,0.11999206312759629
0.614,1,0.062269835,0.03686578,0.033620105,0.5573875760776557,0.071970008,0.028319546506801754,1.9771768909736642,0.12434112980068185
0.615,1,0.063292448,0.037315346251849874,0.034114906,0.5749324322042002,0.072448367,0.028705328804581175,2.0169005362552475,0.12892625360076487
0.616,1,0.064334895,0.037770865,0.0346181,0.5930674933573761,0.072931817,0.029097039810407524,2.057455128661687,0.13368145959599392
0.617,1,0.065410371,0.038238255,0.035136041,0.6120513730324849,0.073430237,0.029499662,2.0993189920431847,0.1386780955577357
0.618,1,0.066509695,0.038712769694194085,0.035664039,0.6317568545995709,0.073935461,0.029909381,2.142172879890908,0.1438839001614738
0.619,1,0.067641731,0.039198933,0.036206579767788606,0.652320637,0.074455974,0.030329833382788766,2.186316108910151,0.14933538337936836
0.62,1,0.068802129,0.039693505,0.036761033,0.6737584656409235,0.0749853,0.030758675,2.231626058438402,0.1550417909032053
0.621,1,0.069994753,0.040199453,0.037329750270574995,0.6960587719184088,0.075530165,0.031198020672108893,2.278197867434271,0.16099666028251194
0.622,1,0.071220815,0.04071522,0.037912446,0.719409885,0.076086195,0.031647186,2.326132470347916,0.16725999030298655
0.623,1,0.072478417,0.041242033,0.038509046,0.7436210228749139,0.076657923,0.032106569966167973,2.3752928659951165,0.17377268504028995
0.624,1,0.073775172,0.041780214,0.039121925,0.7690878247188275,0.077243559,0.032577356,2.426033416039619,0.18065645951539527
0.625,1,0.075073116,0.042318855182019756,0.039735366971857256,0.7945753871375495,0.077829297,0.033048565,2.4768307676442194,0.18754470978529417
0.626,1,0.076475517,0.042890952,0.040393430371968186,0.8232131499491271,0.078463409,0.03355182,2.531695371811263,0.19536408377109007
0.627,1,0.077849989,0.043453392981775425,0.041039291,0.8510554168871329,0.079082162,0.034046136175386765,2.5855059895899646,0.2029482592944194
0.628,1,0.079333163,0.044050077,0.041731262,0.8822565528333122,0.079752421,0.034573425,2.6435117416808156,0.21153276989941855
0.629,1,0.080790283,0.044637730755362336,0.042411859,0.9127103173768603,0.080407818,0.035092377,2.7005466578688866,0.21989491801189928
0.63,1,0.082360544,0.045260423386999704,0.043140101540007525,0.9467450008668468,0.081117986,0.035645251,2.7619046654812136,0.22933186478926987
0.631,1,0.083907056,0.045874811,0.043857963,0.9800986318524632,0.081814048,0.036190495797976396,2.8223906175273683,0.23856499086355143
0.632,1,0.085571344,0.046525039302509785,0.04462505,1.017269060506678,0.082568266,0.036770630481189295,2.8873268625311033,0.24895294725533446
0.633,1,0.087214693,0.047167797414464134,0.045382937147855025,1.0538467170998425,0.083309442,0.037343968,2.9515072950387107,0.25916263306702636
0.634,1,0.088980655,0.047847202,0.046191676,1.0944912148986212,0.084112256,0.037953181063886114,3.0202634816511713,0.27061305477027026
0.635,1,0.090729077,0.048520094,0.046992611,1.1346576448670769,0.084903449,0.038556567382166146,3.0883995414216776,0.28191933563145094
0.636,1,0.092605153,0.049230439,0.047846065590970946,1.179155306160658,0.085759833,0.039196829,3.1612339172442976,0.29455841709980146
0.637,1,0.094467778,0.049935369,0.048693361,1.2233213052005651,0.086606435,0.039832393,3.233605414857044,0.30709796166716463
0.638,1,0.096463303,0.050678554884088865,0.049594883,1.2720972461948896,0.087521813,0.040505843687514045,3.3107935369434225,0.3210687813166034
0.639,1,0.098450272,0.051417577971247616,0.050492175932013016,1.3207258632175163,0.088429726,0.041175905,3.387699839,0.33499742572592894
0.64,1,0.10057559009440997,0.052195653,0.051445436837422864,1.3742571528381444,0.089409994,0.041884874169403785,3.469535248116361,0.35046242729663124
0.641,1,0.10269819616747368,0.052970993,0.052396728,1.4278707330793248,0.090385656,0.042591967,3.5512960524163395,0.36595812440699477
0.642,1,0.10496479564929628,0.053786168257118704,0.053405757,1.4866930794376463,0.091437194,0.04333899,3.6380908072515954,0.3831019899999847
0.643,1,0.1072356399634434,0.054600231,0.054415456,1.5458812428191704,0.092487589,0.044085884,3.725046737631839,0.4003682452949534
0.644,1,0.10965630968596815,0.055454896,0.055484681,1.6105965140550027,0.093617267,0.044873727829571865,3.8171317466181454,0.419401225
0.645,1,0.1120894900930865,0.056310293,0.056557654,1.6760251692197201,0.094749939,0.045663457,3.909644685058286,0.43867110342672233
0.646,1,0.11467849841319354,0.057207031106844275,0.057691953972207506,1.7473098271016778,0.095965113,0.046495144,4.007369754953215,0.4598328778879803
0.647,1,0.11728982687514272,0.058106595,0.058833587,1.8197313202172567,0.097188152,0.047331035873827955,4.105822803272558,0.48137368048066237
0.648,1,0.12006313240188321,0.059048206,0.060038341937095646,1.8983458398675435,0.098496649,0.048209874,4.2095563012360975,0.5049378445964575
0.649,1,0.12287039086987887,0.059995017,0.061254603,1.978610329116465,0.099818672,0.049095586,4.314353233,0.5290565723913419
0.65,1,0.1258458884422264,0.060984538,0.062535764,2.065409666,0.10122875898979865,0.050025200345971986,4.424481230314609,0.5553358453052648
0.651,1,0.12886913035607606,0.061981948596624384,0.063833285,2.1544777942228874,0.10265886485837772,0.050964757,4.5360452558538835,0.5823855868669823
0.652,1,0.13206693979944145,0.063022676,0.065197442,2.2504229386194092,0.10417919557118366,0.05194913,4.6529699831194895,0.6117378692508848
0.653,1,0.1353288467278974,0.064074343,0.066583606,2.349379840824054,0.10572689459984293,0.052946971788614725,4.771741592724504,0.642125274
0.654,1,0.13877165310416245,0.065169864,0.068038079,2.455550458224484,0.10736643296372768,0.053990480200190163,4.895878998569497,0.6749606955025598
0.655,1,0.142297958,0.066279777,0.069521126,2.5656210878141903,0.10904154425493992,0.055051514,5.022312597200013,0.7091547235373099
0.656,1,0.14601141445320787,0.067433998,0.071074055,2.6832291920071594,0.1108094583161364,0.056158983841353385,5.154088734,0.7459438456427576
0.657,1,0.1498314082893364,0.068606523,0.072663205,2.805794851969168,0.1126219679024962,0.057288643,5.288647688978446,0.7844860145585253
0.658,1,0.15384461281357492,0.069823704,0.07432367,2.9361993608730677,0.11452748841840611,0.058465400573793014,5.4284935935415195,0.825769386
0.659,1,0.15799174799018864,0.071063619,0.076029263,3.0728151957946555,0.11648736146817623,0.059669713,5.571643221406096,0.8692857795743347
0.66,1,0.16233781587780952,0.072348415,0.077807418,3.2175370922524693,0.11853960023445684,0.060921652,5.719987858084942,0.9156850650596912
0.661,1,0.1668504364831452,0.073660966,0.079641082,3.3699500881155062,0.12065654056486151,0.062207321573312165,5.872185756141909,0.9649004096006426
0.662,1,0.1715671825970621,0.075018469,0.081548304,3.5306877147396865,0.12286426348909467,0.063540976,6.029446496768647,1.017131362839295
0.663,1,0.1764894060076172,0.076409421,0.083523155,3.700854456546284,0.12514741462864404,0.064915475,6.191129459140783,1.0728855250433176
0.664,1,0.1816201683752371,0.077845211,0.085572232,3.8794982001735625,0.1275187658116555,0.066338104,6.357699431768436,1.1317731036542753
0.665,1,0.187002958,0.07932091,0.087703104,4.069601208510842,0.12997634996837443,0.06780978,6.529266010333468,1.1950404330371356
0.666,1,0.19259759423848113,0.080841116,0.089908446,4.268246444,0.13251852520794466,0.069329465,6.705497496193635,1.261536413479751
0.667,1,0.19850007159967664,0.082408561,0.092212168,4.480707302999479,0.13515742,0.07090767,6.887285027438165,1.3334484063946126
0.668,1,0.20440286153844603,0.083976911,0.094516882,4.693354424547738,0.13780185163648592,0.072486731,7.069388622680325,1.4053423976806039
0.669,1,0.21110723053160843,0.085686852,0.097085793,4.9391505629971455,0.14070155184153132,0.074228667,7.265722531,1.490523743190254
0.67,1,0.217601419,0.087355057,0.099583393,5.1769945171252605,0.14353310936966357,0.075925257,7.458335498271325,1.5724381792488697
0.671,1,0.2249719054679737,0.089171775,0.10236432308935389,5.450370989916003,0.1466155869699285,0.077794689,7.664894418513974,1.6690666968144807
0.672,1,0.23213911433168818,0.090948476,0.10507692291576914,5.716356979960864,0.1496367287456262,0.079620748,7.868124096949169,1.7625512722946617
0.673,1,0.2402668715411337,0.092881037,0.10809383772152353,6.020247698378933,0.15290130498912408,0.081630414,8.084811246,1.872327494758904
0.674,1,0.24820328732895017,0.094775827,0.11104680891518491,6.317547338078761,0.15611151037548168,0.083599434,8.298578803042137,1.9791878173463355
0.675,1,0.25719559761742533,0.096834283,0.11432715795087411,6.655039009681385,0.15955447418919197,0.085763705,8.525069896465805,2.1040807726407786
0.676,1,0.26601520196664047,0.098857839,0.11754972381961748,6.987006385492182,0.1629497396710901,0.087890982,8.749044593979526,2.2264216373562005
0.677,1,0.2759990222267681,0.10105335366616629,0.12112506271308533,7.361268457712324,0.16656404141301084,0.090226116,8.984716859877162,2.3687118055385676
0.678,1,0.2858376873025455,0.10321758614727217,0.12465102018956103,7.731360520406801,0.17013649029166614,0.092529048,9.218232967,2.5089873754854084
0.679,1,0.29696413889033996,0.10556259071181946,0.12855776972392388,8.145533171,0.17391161567321223,0.095053498,9.462077065673578,2.6713158647183266
0.68,1,0.30798486459374835,0.10788081778457838,0.1324263739357763,8.557178972,0.17764932595410143,0.097551941,9.704029728184976,2.8323874618681963
0.681,1,0.3204349641135678,0.1103891842973421,0.13670674676388858,9.014202993444508,0.18157145703867042,0.10028672128775223,9.954541427108174,3.017811767946692
0.682,1,0.33283463484373177,0.11287633660098711,0.1409638010150489,9.470600996,0.1854586460267351,0.10300341256919937,10.203257447086349,3.203013738006391
0.683,1,0.34682667373642406,0.11556358437684355,0.14566694023222224,9.972968584817384,0.18951124170125994,0.10597253687291931,10.458305807648607,3.415070067129743
0.684,1,0.3608448592557335,0.1182364445379059,0.15036614742302576,10.476784735774759,0.19352898029445348,0.10893361949864344,10.711385151100998,3.6282836594912555
0.685,1,0.37664399681909133,0.12111998021651112,0.1555495338688685,11.026184558038686,0.19769392952062304,0.11216462923816932,10.968054214180704,3.871055073364359
0.686,1,0.39257453417261806,0.12399746508293619,0.1607541830332556,11.579116210838666,0.20182158682366275,0.11540027844101043,11.222178421124601,4.116789275753098
0.687,1,0.41050539556727006,0.1270968647720595,0.16648538583410633,12.175940053089436,0.2060810955646914,0.11892488481932807,11.476580216505495,4.394977658530636
0.688,1,0.42871180122246155,0.1302003590963516,0.1722704714786876,12.778102663977519,0.21029872191937293,0.1224700788018055,11.727285123724844,4.6784541433998905
0.689,1,0.449175205,0.13353770098167014,0.1786293402562564,13.420775443394858,0.21463807518116623,0.12632494404937467,11.974343670893445,4.997451888334699
0.69,1,0.4701114322310799,0.13689145355530194,0.18508424516865898,14.069861806695627,0.21892989820360625,0.1302204112483808,12.215756588692011,5.324688207287795
0.691,1,0.49360686645848917,0.14049171155469395,0.19216567510397084,14.753953555980592,0.22334117313038396,0.13444810660949447,12.448966019676739,5.6906421380025805
0.692,1,0.5178456313228331,0.14412330749716418,0.19939759314111924,15.444112144536867,0.22770027820661767,0.13874149828453797,12.67351266884363,6.068522373581969
0.693,1,0.5450018511251665,0.14801481908276462,0.20731503952952698,16.161193349319284,0.23218694895237624,0.14339168560840782,12.884678575182157,6.4883771348306984
0.694,1,0.5732738397754675,0.15195574544385904,0.2154533794961797,16.88157878185406,0.23662100766447064,0.14813903715296173,13.082774060831268,6.924691444968522
0.695,1,0.6048911102536989,0.15617077000180157,0.22434336241529515,17.617795164482615,0.24120315269401832,0.153269936,13.26175689053219,7.406191592
0.696,1,0.6381401077035042,0.16045709629319038,0.23354546671322934,18.350769764085854,0.2457407147779256,0.15853750089714214,13.421509684444565,7.909614196871061
0.697,1,0.6752494398483196,0.16503248456564362,0.24357339818291032,19.085149134209136,0.2504601952065478,0.16421772140273339,13.556004136450518,8.461232426312645
0.698,1,0.7147111865835765,0.16970568563851038,0.25403204537157464,19.80417599564953,0.25515655496752315,0.1700842914794692,13.662984970973788,9.041190011
0.699,1,0.7586588299670084,0.17468368619964433,0.26539984600955174,20.50675313303314,0.26008108825763476,0.17639514412201743,13.738391854635196,9.671932206
0.7,1,0.8059759844378891,0.1797916424887438,0.2773532099368847,21.17414228465436,0.2650221100857336,0.18295500452797026,13.77555355276947,10.338289690942867
0.701,1,0.8585462410388487,0.18522087825035127,0.29030938529871075,21.80411900645448,0.27024668397215534,0.18999342735954025,13.775032585393392,11.05730454
0.702,1,0.9159395516691171,0.19081909842930134,0.304054439,22.369002093716606,0.2755483639961365,0.19736015513849292,13.722914965455951,11.819761334723719
0.703,1,0.9795370720609281,0.1967557553936033,0.3189076034371741,22.873374432776526,0.2811920867526601,0.2052424552879147,13.62774994435891,12.6356527
0.704,1,1.0500663114769995,0.2029088797711077,0.3348184684775315,23.270627193295088,0.2869933500062037,0.2135538367269912,13.465167256169863,13.502699780811728
0.705,1,1.1279930925930288,0.20941816238770736,0.35195581654853386,23.584033485511195,0.293189919,0.2224205052967198,13.255628359748998,14.422404712057396
0.706,1,1.2159654740856487,0.21620182310142375,0.37050940904966434,23.735364068732267,0.2996367313794466,0.23184495060921667,12.961111963643358,15.399644123342803
0.707,1,1.3128529777838271,0.22335974668935557,0.39042251226999347,23.78233872471181,0.3065176680215071,0.24186689984653553,12.618058243115206,16.42670202200113
0.708,1,1.4244817778233387,0.23086288463730134,0.4122353581621546,23.60138367351584,0.3137386609232433,0.25261186409755104,12.172401477662486,17.514283000884028
0.709,1,1.5335350181565865,0.2383481149761965,0.43388025850833306,23.421558629593278,0.3209664666585635,0.26331159863332354,11.720856000821648,18.610161953581713
0.71,1,1.6914887474761406,0.24708626789685248,0.4614399930873937,22.706525724182704,0.329488766,0.27632163939538745,11.070209655992912,19.835182291553842
0.711,1,1.8325368525464352,0.2553970350837377,0.4871340708934476,22.094396039433956,0.3375907974006963,0.28860026093514357,10.449894480999218,21.03528896858705
0.712,1,2.0409491100650623,0.26510186820116793,0.5200414500607535,20.921105924437498,0.34696081108456434,0.3035553304382058,9.645065411,22.32703911308161
0.713,1,2.227705205693231,0.2743640833444636,0.5508717656637059,19.81539228808489,0.3559364432607909,0.3177382686620973,8.855466966,23.607382800567784
0.714,1,2.5103679392210263,0.2851834346394264,0.5906509518126521,18.198470558786898,0.3660983227302718,0.3350412780380112,7.920170215358152,24.919079306388323
0.715,1,2.7646428079784426,0.29554795561855574,0.6281209088670613,16.598208075440226,0.37587467159460464,0.3515400010769607,6.982034814771429,26.233511476421498
0.716,1,3.161009528539997,0.30765899240338823,0.6769280582602455,14.640005504837188,0.38675832982733127,0.37169890793644733,5.967753010823052,27.49061425703023
0.717,1,3.519071917314959,0.3193077988674427,0.7231903420034408,12.645159329980391,0.3972368412108863,0.39103721541649916,4.932705925953242,28.762030550535993
0.718,1,4.098199311447029,0.3329242688739671,0.7841653683962766,10.55815783259295,0.40882306223942133,0.4146966037220934,3.9264494205206955,29.854814621693624
0.719,1,4.6236235555155245,0.34607849671758545,0.8424222813931868,8.401892801817578,0.41996331154671834,0.43754520874760816,2.8846499403524692,30.965728110787325
0.72,1,5.514621818459856,0.3614601529231156,0.9202248596344615,6.5003874469850365,0.43234637320589164,0.4655302567032392,2.018991442316354,31.744101471712423
0.721,1,6.326967955048346,0.37639065629481117,0.9953910308422158,4.542959635715773,0.4442473029277117,0.49275373834906977,1.1144035850223104,32.52952824412797
0.722,1,7.7898878940978005,0.39385563045450356,1.0968760564995894,3.176906099600229,0.457648795,0.5261391784655028,0.5850020199312758,32.804995381380294
0.723,1,9.119348401883798,0.4108970213952573,1.1965134338916454,1.8222411191929688,0.4705611308133507,0.5588678612316299,0.086571656,33.054071688436096
0.724,1,11.726786531177158,0.43083824527645254,1.3310934709496711,1.2408708831448418,0.48526464256939494,0.5991083066495069,0.032779559,32.616824204826855
0.725,1,13.99741311945662,0.45040778125886205,1.466077069784113,0.7584687995816808,0.4994961728540198,0.6388776103969378,0.00360793,32.09393590975855
0.726,1,19.51475336032427,0.4733150359531254,1.6441927406548813,0.9434577008635043,0.515737717,0.6880973903512662,0.012844230773491503,30.755042533567213
0.727,1,25.13284117101861,0.49593836163466304,1.8266911239957142,1.2585723288582922,0.5315144114833386,0.7371863766480145,0.029302859902969085,29.253883625150173
0.728,1,38.84476077357194,0.5224282621743461,2.0530690760371093,1.8476563452170254,0.5494320635411999,0.7988551101295525,0.096280825,26.920289238915462
0.729,1,56.179730555220345,0.548774991,2.285746427381744,2.480851186531469,0.5668639627660231,0.8611627470821647,0.2032801162843092,24.360510610119846
0.73,1,78.85755049537923,0.5796323305178727,2.546826124707188,2.931255500165567,0.5865773320211763,0.9415294908073234,0.4706427387502353,21.13916943632453
0.731,1,102.49811634595787,0.6105659882453072,2.799897507793997,3.2766161009811516,0.6057885191968844,1.0245897186950077,0.7796480262881524,17.696653020341248
0.732,1,109.42190910453209,0.6468016148333644,3.077100668939854,3.254902086528311,0.6275233239511382,1.134931188244454,1.1485341904180952,13.99683514480994
0.733,1,105.08153278455288,0.6834509226106273,3.3077922213520505,3.0823734836283325,0.6487804925725975,1.2530952670841082,1.5303190047421513,10.21527730694574
0.734,1,83.11326181,0.7263841200539936,3.7745031234148483,2.7370591262127473,0.6728793552879367,1.4102417316335578,1.8401903530091885,6.796303495
0.735,1,57.65027169564277,0.7702466114424678,4.2791975971182685,2.3663596041349395,0.6965497087116307,1.5841195684243985,2.082820471786112,3.6293705832710135
0.736,1,38.22253596128243,0.8216245226447392,6.057366101386522,2.0922700498535574,0.7233885182584929,1.7985016579731397,2.1467495484748054,1.5421006443696386
0.737,1,25.230128692630633,0.8747201973579004,8.749472646199786,1.9071529274276093,0.7498525478818915,2.0307747801974503,2.0951085755380667,0.23766821178676314
0.738,1,19.006496578450516,0.9368944741111812,15.240343753175537,1.8408324031349195,0.779831187,2.261686964786042,1.9156500819822966,0.052171071
0.739,1,14.782874430509722,1.001998686205559,25.15954328033817,1.8138791736521638,0.8095227387649769,2.4609732381134393,1.682224020075811,0.032042992946017056
0.74,1,11.842790261292503,1.0781926399006043,41.26309226171703,1.7880143355000306,0.8431299958062819,2.5578434302277655,1.464437787854295,0.076624548
0.741,1,9.481456838,1.1591976147309482,62.534967744543806,1.7299783960769712,0.8765992857327718,2.497662651219268,1.2985455770588796,0.2222558469729132
0.742,1,7.777099083335827,1.2539201074252606,86.40456607520453,1.6525497110718372,0.9144325608629348,2.3558379178911677,1.2157634997544473,0.5125491981212111
0.743,1,6.506367117397081,1.3564106582065154,108.67362276751214,1.5660164476362388,0.952347902,2.159653225981411,1.2009527885326916,0.9872812930843058
0.744,1,5.5205573764697515,1.476114547342282,122.56705807881097,1.4921292270172997,0.9951164820557757,2.595813144840047,1.2208037032735743,1.4742765680768994
0.745,1,4.738081816400431,1.6083193251014274,121.28890056750535,1.4297066288039226,1.0383000085978247,4.291789071,1.2401362182664237,1.8673889115785312
0.746,1,4.100382034492962,1.7624838937627674,107.42930949992592,1.3770580400740575,1.086888097516372,8.392100776,1.2434910714320855,2.1278011351997916
0.747,1,3.593373637133019,1.9367907259923922,79.74049525,1.3243247395674709,1.1364380359739439,16.713430127747937,1.2126817559534948,2.1734900890078186
0.748,1,3.1640166220841963,2.1395144193688114,50.54412578064275,1.2753319884253709,1.1919719840802099,28.769953516850258,1.172790397132969,2.0995933142636716
0.749,1,2.8162340727388897,2.3746586512476178,26.60633249802492,1.2251545748161745,1.249116838288334,46.42005239424355,1.1246941967173592,1.8759918517217775
0.75,1,2.4863467960446597,2.5914962370662655,6.544711384580448,1.1757387349237218,1.3061470818424499,68.74000694,1.0784049056967333,1.5952630883149377
0.751,1,2.264929018,2.9865338154044823,4.9306614430156035,1.1360339002317543,1.377390320917696,85.32343381360282,1.0535109123196544,1.4090273499628565
0.752,1,2.026862441098544,3.3493876537967764,4.012042990971696,1.0928067167697786,1.4394234351986455,106.91404459728385,1.0267401851968556,1.1951242475289554
0.753,1,1.8603303178606032,3.880718462732119,4.9634730806906004,1.056979982060731,1.5221611728184534,108.46626176321608,1.005377807688492,1.1202095706470616
0.754,1,1.683182516643116,4.418641517311758,6.078013103632582,1.018040901808068,1.590005942849004,112.26730900407266,0.9817570839506078,1.0416670498849663
0.755,1,1.5548588598256532,4.886805557394291,5.223991473693038,0.9856205604156743,1.7016670937425398,97.79772780751759,0.9590102348647597,1.0199729141929763
0.756,1,1.419657429752616,4.936460416083136,4.1435086086795305,0.950566371,1.8035047004818758,82.08453321073719,0.9336177484364125,1.0006509625640319
0.757,1,1.3187134631633297,5.786345310549379,3.349166032840082,0.9212114190519362,1.9578180942561871,62.43298125,0.911895775,0.9768074415260566
0.758,1,1.2132885894785996,5.473065580828857,2.549896396932479,0.8896280903854065,2.1258053564228723,40.94578112987878,0.8880101734137231,0.9516369055330123
0.759,1,1.1324638040861585,9.551213675802265,2.2848030232353977,0.8629235462145998,2.2733078339871127,26.86449174798564,0.8683857183884827,0.9143382729123517
0.76,1,1.0487365701002305,12.892411856517638,2.0429667094625743,0.8343468371127486,2.4461427277406034,12.243782208018974,0.8470095743660169,0.8738086183982346
0.761,1,0.9830200529034884,23.275463780569975,1.8745997297784835,0.8099793574908625,2.468349989909718,6.454799707835645,0.8288891265925782,0.8335123238357782
0.762,1,0.915462641,34.48320977719214,1.6951071018745156,0.7840572290547758,2.4825487062566456,1.1125712323941133,0.8092671119560121,0.7909346204555523
0.763,1,0.8613090303156398,48.786072838834514,1.529310526500801,0.7617606178173602,2.325253896249445,0.4471080653546389,0.7919888401173911,0.7558449342317247
0.764,1,0.8060393964298025,64.33191499507215,1.359334624768391,0.738184622,2.109258063940755,0.11246657396083964,0.7733859364695247,0.7197158797085632
0.765,1,0.7608845785103463,74.79143312376279,1.2352798933575972,0.7177258874402153,1.9358587168627457,0.45522184698433804,0.7565180157850184,0.690940539
0.766,1,0.7151136703788721,85.06153689417067,1.1140997966016188,0.6962253177726013,1.7020512681981466,1.016509928331756,0.7384286262437917,0.661623123
0.767,1,0.6770667727038912,85.77061963316424,1.0261862709269627,0.6774059105222912,1.8694660744117535,1.631047096779007,0.7218356044041672,0.6371520085725181
0.768,1,0.6387502818135522,84.87849451473856,0.9401497058493977,0.657748603,2.046523617479889,2.2108698120517034,0.7041249585317944,0.612173296
0.769,1,0.6063924609640118,76.65152204106514,0.8715904807226471,0.6403990093095365,2.8987018096054173,2.3575681934855908,0.6881308256042014,0.5901594559466287
0.77,1,0.5740051543126774,66.91145670381857,0.8040424064425278,0.6223858791728965,3.8542109797159823,2.405287228946801,0.6712326240686132,0.5676284261718566
0.771,1,0.5462550248799485,55.07388147487163,0.7481548288548041,0.606360434,5.5142788729204675,2.199182110203911,0.6565545975820599,0.5472565528889393
0.772,1,0.5186408168912642,42.87848722,0.6935663995683446,0.5898199876879164,7.3251143809135435,1.9447471946648807,0.641314381,0.5264733493225333
0.773,1,0.49466252049403064,32.44119216760353,0.648055106,0.5749909720907957,9.635657140575058,1.6655078908924097,0.6287284161522845,0.507656859
0.774,1,0.4709326166372798,22.706104292850764,0.6040517760741047,0.5597721444505506,12.063092197239841,1.3914806742215662,0.6159572376413915,0.4886296023823329
0.775,1,0.4500718045726529,15.874512996827875,0.5668540958046746,0.5460236451094174,14.67563167116879,1.1792377561430376,0.6059304859717869,0.4715500758091691
0.776,1,0.42953410464397795,10.123083818178973,0.5310918229412779,0.531988903,17.303838797850823,0.9923805276253685,0.5959978701467215,0.45448480263950963
0.777,1,0.4112725726615829,6.682419339588151,0.50027151,0.5192130111756674,19.825778045793566,0.8653663948526958,0.5884942706438374,0.43930681510731506
0.778,1,0.3933818498910734,4.139332439420747,0.4707458283757613,0.5062349855912117,22.236385317924817,0.7612442960244011,0.5811746530518703,0.4243358737480175
0.779,1,0.3773048723593227,2.8777247179960543,0.44484803034935544,0.4943315535949938,24.349576303173592,0.6925212985582325,0.575680808,0.4110968397342266
0.78,1,0.36162703595958046,2.1336293154575467,0.4201324158872352,0.4822939074195593,26.23997057138994,0.6377525809444335,0.5702559574488386,0.39819628003684227
0.781,1,0.34739949653163865,1.8959283648039478,0.39813940925892727,0.4711728799328966,27.756096680404035,0.5990665651021383,0.5659550146930294,0.3867979805383756
0.782,1,0.33358557364434216,1.8549356420023615,0.3772396856447371,0.4599734690116558,28.978526016421178,0.5668337321089627,0.5614539341779612,0.375802078
0.783,1,0.3209342864499837,1.9234063605187908,0.35841057527579634,0.4495576702840675,29.838985581774253,0.5405376922962082,0.5574426124257317,0.3660456453453841
0.784,1,0.30870122203328637,2.008414672442057,0.3405923060027044,0.43911127557531515,30.381887892143315,0.5164303915795851,0.5528913750400605,0.35669650569787514
0.785,1,0.2974016738360863,2.0659927028983156,0.3243565664990475,0.4293378656954491,30.626630809621542,0.49423363486801175,0.5483615206043448,0.34832782897005665
0.786,1,0.2865179849921363,2.0764475168633845,0.3090508708107791,0.41957672306815125,30.570364285861483,0.47249737388282964,0.5429647342743618,0.34032788122493374
0.787,1,0.27638427779008345,2.0437246079728206,0.2949566838362512,0.4103965960619826,30.298169104571702,0.4515519964129976,0.5373143021400112,0.3330777412836055
0.788,1,0.26665921206716114,1.964022378898545,0.28171523957936934,0.4012684322068619,29.76926556902438,0.4307496588062349,0.5305450949689636,0.3261314335173704
0.789,1,0.2575363519757062,1.8607399069139703,0.26940201997913044,0.3926438462604006,29.103039827529287,0.4106328278980085,0.5234181623892521,0.3197446159418685
0.79,1,0.2488116068927596,1.732587787217354,0.25786996106803955,0.3841082079671181,28.238914500923514,0.390910834,0.5150297964005539,0.3135856656143635
0.791,1,0.2405695333843689,1.5997749147071245,0.24704901960708864,0.37600947252409367,27.30125739350772,0.3719587746223274,0.5063034575386405,0.3078385601023741
0.792,1,0.23271286996656204,1.4638658755385894,0.23694419880970186,0.36803350218542674,26.22816192889759,0.3537622232156057,0.4962901010182482,0.3022440462766054
0.793,1,0.22493535068840365,1.3254798993086343,0.22696920754133937,0.360110489,25.126207494746602,0.3356383910159241,0.48615703858137393,0.29672603443822926
0.794,1,0.21814206226716357,1.2129690619104694,0.21847954123680569,0.3529902247120253,23.949459365614878,0.3199800337429022,0.4745644779412417,0.2917471801483975
0.795,1,0.21110705634385254,1.094024220382037,0.2096772844483721,0.3455930215142719,22.75630537268082,0.30373159817390144,0.4629826052671241,0.28659352967272367
0.796,1,0.2049120264605161,1.0044944232165587,0.20210466536897084,0.3389270912042995,21.569728107747785,0.28984904538393264,0.4503367373878879,0.28182163187030596
0.797,1,0.19852835132651955,0.9106925741986567,0.19429900715740972,0.33202807582245736,20.360986989383925,0.27551611762257733,0.43760896367222785,0.27690914862336635
0.798,1,0.19286337883110213,0.8424094126293192,0.18751602277195947,0.3257919653450945,19.211026212121336,0.26331161731484154,0.42422390600840326,0.272270911
0.799,1,0.18705337945738393,0.7717738190253544,0.18056268580421292,0.31936243858981705,18.03938484041197,0.25078629151836246,0.410696083,0.2675145547187189
0.8,1,0.18185971086941333,0.7204961149371416,0.17446332514731644,0.3135300999918854,16.956276448186692,0.2400963209430193,0.39688609,0.262962807
0.801,1,0.17655692892481661,0.6681722886858832,0.16824315604901305,0.3075398185938093,15.855528934165308,0.22919418277736542,0.3829053026546685,0.2583082068892781
0.802,1,0.17178373015651882,0.6293925295553771,0.16273860726263378,0.30208387377994717,14.856874854402315,0.21983190768407299,0.36896165638404665,0.2538159113206654
0.803,1,0.1669310272517356,0.5903081482824133,0.15715248592358363,0.2965012605521661,13.84625663386061,0.21034301881679332,0.35484846110528795,0.249232092
0.804,1,0.16253413627646354,0.5602403053437898,0.15216788698024375,0.29139352027336674,12.940317816551062,0.20212415578161433,0.3410258213011472,0.2447869928128455
0.805,1,0.15808217319127077,0.5302208314352629,0.14713282177197007,0.2861862663424857,12.028453938813275,0.1938432114111489,0.32705824887032875,0.24025995130446953
0.806,1,0.15402307611011684,0.5060563870450958,0.14260471423698037,0.28139838256125593,11.216921767675482,0.18659941677779512,0.31356833080715973,0.23586009523143825
0.807,1,0.14992907306593733,0.48207331595385505,0.1380508047755068,0.2765342079240628,10.405105858058155,0.17934074807927097,0.29997484056253065,0.23138747630711903
0.808,1,0.1461740589649468,0.4618923063850848,0.13392511581406027,0.27203832781749815,9.685297008924923,0.17292498694319855,0.28698529804093276,0.22703763190010484
0.809,1,0.14240077925737335,0.44192392790405066,0.12979316299106156,0.2674857351282314,8.970049295377683,0.1665281032937973,0.27394396871743154,0.22262453032173746
0.81,1,0.13892023903071635,0.4244898461407478,0.12602359142720498,0.2632550742463404,8.336564991,0.16081539779519316,0.2615806711389063,0.2183334444024016
0.811,1,0.13543515129450867,0.4072661119886417,0.12226319926763073,0.2589839960152176,7.7115340248114155,0.15514526379478466,0.24922234299592497,0.21398923521550595
0.812,1,0.13220299306297156,0.39181725001640555,0.11880991516951925,0.254993289,7.1574655494965835,0.1500310874475577,0.23757362510186142,0.20976760944139483
0.813,1,0.12897757725072923,0.3765750931636713,0.11537797181631025,0.2509755803432687,6.614784204925002,0.14497584772791536,0.22598724290681693,0.20550365091930453
0.814,1,0.12597073672605397,0.3626555688734542,0.11220656200337627,0.24720139499726537,6.132556168032215,0.1403735418096911,0.21510909147452167,0.20136271007426357
0.815,1,0.12297990636174692,0.34894849059062744,0.10906601609854973,0.2434111630569168,5.6637698525403195,0.13584128464940265,0.2043480025133217,0.1971907515599095
0.816,1,0.12017793492910243,0.3362870817615411,0.10614662412702444,0.23983208907487624,5.245706427538682,0.131679259,0.19426947399035388,0.19314127873099068
0.817,1,0.11739955394199761,0.32385334074780014,0.10326549323141057,0.23624586668386424,4.842380214701256,0.12759466543974163,0.18435785587991738,0.18907241553352327
0.818,1,0.11478427067285209,0.31228362583945923,0.10057211419212211,0.23284259031870216,4.481066728670319,0.12381376628757498,0.1750862782368877,0.18512414366456992
0.819,1,0.1121987475582959,0.30096237914924295,0.097922677,0.22943938416884943,4.135159894176383,0.12011504339376317,0.16602519380041142,0.1811681820548682
0.82,1,0.10975394405890398,0.29037366736153847,0.095432576,0.22619467534251234,3.823657755388836,0.1166662460583304,0.15755089724093424,0.17732944916923782
0.821,1,0.10734388956754806,0.2800553861087387,0.092990709,0.22295591253917718,3.5277351297553876,0.1133025000638164,0.14932370553020877,0.1734945687834657
0.822,1,0.105055079,0.2703645635518173,0.090683941,0.2198545449790574,3.2596947082249415,0.1101449741062511,0.14162416028822555,0.1697721621412867
0.823,1,0.102805016,0.26096384307329573,0.088428574,0.2167639478020139,3.0070271685119643,0.10707404119217728,0.13420117003186685,0.1660647866359156
0.824,1,0.1006592170654041,0.25210044484838023,0.086287581,0.21379257304017957,2.776731895646466,0.10417356708863976,0.1272444976673091,0.1624639174518045
0.825,1,0.098555335,0.24354241418865474,0.084200248,0.21083598643330975,2.561324221,0.10136026714481601,0.12058684960743483,0.15888872507578522
0.826,1,0.09654089,0.23544152654205125,0.082209524,0.2079829791383706,2.363690072823124,0.098687963,0.1143347286863529,0.15541308941903373
0.827,1,0.094570834,0.22765594611139162,0.080273982,0.20514817143176312,2.1802633501417614,0.096102713,0.10839755230094933,0.15197311256806284
0.828,1,0.092677248,0.22025542293599065,0.078419794,0.20240346010420013,2.0108108547380135,0.09363402,0.10280756997486498,0.1486250055433196
0.829,1,0.090829939,0.2131747771666162,0.076621714,0.19967991293149573,1.8547582850069584,0.091251743,0.097542491,0.1453217823287974
0.83,1,0.089047746,0.20641461941849495,0.074891863,0.19703480666319276,1.7095689339980042,0.088965621,0.092570006,0.142102242
0.831,1,0.087313224,0.19997404463217194,0.073218564,0.19441350582647954,1.5768977801304622,0.08676489,0.087927093,0.13893599349041275
0.832,1,0.085633866,0.1937967061892767,0.071602182,0.19186052486496472,1.4525628646559086,0.084643182,0.083526683,0.13584495632917293
0.833,1,0.084003162,0.18793457800045682,0.070042411,0.18933376028443633,1.3398308933184935,0.082605547,0.079455921,0.1328147731152735
0.834,1,0.082380131,0.1821158473175888,0.068491076,0.18681477010560146,1.2287290987993797,0.080580167,0.075425326,0.12979309563977523
0.835,1,0.080883905,0.17694413651761715,0.067073535,0.18442765561388424,1.1376497199378721,0.078741941,0.072034857,0.1269552559615615
0.836,1,0.079355666,0.17163987859327054,0.065624573,0.1819957254328316,1.0431961939110246,0.076861829,0.068522469,0.12406759409160256
0.837,1,0.077941092,0.16689842963076096,0.064294309,0.17968402369228204,0.9652760534368054,0.075146308,0.065572685,0.12135300732190499
0.838,1,0.076500438,0.1620559197636388,0.062938944,0.177333662,0.8850020396053591,0.073397798,0.062531493,0.11859662307493599
0.839,1,0.075161691,0.15770172912614522,0.061688943,0.17509326495574068,0.8183556724829946,0.071794249,0.059982189633435004,0.11600232030057585
0.84,1,0.073802083,0.15327294800654145,0.060419314,0.17281975208062877,0.7501524339798201,0.070165318,0.057367579587766074,0.11337387835609326
0.841,1,0.072533847,0.14926706584137037,0.059243252,0.17064709763411573,0.6931621088634468,0.068664204,0.055180884829869534,0.11089648313758789
0.842,1,0.071249346,0.14520869149847446,0.058052305785055346,0.16844635991138132,0.6352313552462646,0.067144225,0.052950930936975886,0.1083921866731461
0.843,1,0.070046764,0.14151608231456994,0.05694447,0.1663383393215005,0.586510554,0.065737035,0.051091439,0.10602801508436002
0.844,1,0.068831963,0.1377893201768932,0.055825863,0.1642068376592359,0.5373205517646541,0.064316567,0.049207062,0.10364372418029025
0.845,1,0.067690588,0.13437863511417103,0.054781081,0.16216071894305123,0.49568181567795583,0.062995674,0.04764188,0.10138887124371267
0.846,1,0.066540556,0.13094893961411636,0.053729094,0.16009535511708478,0.45392895220352436,0.061666298,0.046066901433205396,0.099120205
0.847,1,0.065456313,0.12779223592549369,0.052742676,0.15810871657637923,0.41835579457068495,0.060424850935560825,0.044765636,0.096970618
0.848,1,0.064366547,0.12462896922601999,0.051752142,0.15610675380758127,0.38293119589445934,0.059179031,0.043466749,0.094813039
0.849,1,0.063335693,0.12170140492044765,0.050819826068720805,0.1541774282943292,0.35255371611394926,0.058010849,0.042401442,0.092764581
0.85,1,0.062302074,0.11877746790942684,0.04988607,0.15223642476967048,0.3225144364140493,0.056841818,0.041348139,0.09071347
0.851,1,0.061321169,0.1160569919091253,0.049003975,0.15036245312360905,0.2965882465595646,0.055741313679560894,0.040493177,0.08876197
0.852,1,0.060339924,0.11334845255966872,0.048122755,0.1484802068304209,0.2711325248362871,0.054642979,0.039657623,0.086812682
0.853,1,0.059405799684036115,0.11081550420360775,0.047287343,0.14665979928882453,0.2490206051408003,0.053605088,0.038989621,0.08495398
0.854,1,0.058473465,0.10830123994432167,0.046454807,0.144834303,0.22746669439050782,0.052571946,0.03834652,0.083101896
0.855,1,0.057583201,0.10593846650746967,0.045662847,0.1430658070799655,0.20862381430744986,0.051592068157870145,0.037844192,0.081331872
0.856,1,0.056696596016555384,0.10359983068315674,0.044875488,0.14129520975569715,0.19039191947144707,0.050619139,0.037370626,0.079572437
0.857,1,0.055847496148266465,0.10139182772567129,0.044124021,0.13957708590357737,0.17435129016115822,0.049693086636186726,0.037014649309544546,0.077887046
0.858,1,0.055003693072454424,0.099212345,0.043378643,0.13785966499443575,0.15894819191695522,0.048775853,0.036689914,0.076215797
0.859,1,0.054193265245739385,0.097145422,0.042664961,0.1361904633254323,0.14531004889920254,0.047899806,0.036462792648028625,0.074611086
0.86,1,0.053389567024073964,0.095110517,0.041958643,0.13452459914200343,0.13231603511700418,0.047034163,0.036268234,0.073023678
0.861,1,0.052615505093129546,0.093172486,0.041280259,0.1329029441659595,0.12073788341127077,0.046204631971553424,0.036154161,0.071495804
0.862,1,0.051849423,0.09126924,0.040610330951171086,0.1312871010893042,0.10979565492204418,0.045386839,0.036073011,0.069988027
0.863,1,0.051109590644506285,0.089449234,0.039964959093224395,0.12971167795608107,0.099983941,0.044600631,0.036057735,0.06853327
0.864,1,0.050378827,0.087666172,0.039328975,0.12814438931960345,0.090789201,0.043827279,0.036074956,0.067101063
0.865,1,0.049671241,0.085954476,0.038714512,0.12661393329243917,0.082492209,0.043081467,0.036145653,0.065715833
0.866,1,0.04897367,0.084281384,0.038110226180735896,0.12509378958355835,0.074785685,0.04234944,0.036247784,0.064355291
0.867,1,0.048296490953153796,0.082669299,0.037524735,0.12360707784273983,0.067787473,0.041641335700754414,0.036392936199839146,0.063036136
0.868,1,0.047630142693910124,0.081097061,0.036950085047032094,0.12213271760029154,0.061348151,0.040947783,0.036567955,0.061743513878721026
0.869,1,0.04698166,0.079576777,0.036391776256031856,0.12068856294207729,0.055463384,0.040274918,0.036777235,0.060487121579514046
0.87,1,0.04634471,0.078097236,0.035844865,0.11925866582476571,0.050102783,0.039617226,0.037014422,0.059258842
0.871,1,0.045723331,0.076661722,0.035312086151733216,0.11785591188920086,0.04517232,0.038977326,0.037278587,0.058062042
0.872,1,0.045114087,0.075267562,0.034791165,0.11646919347728615,0.040729627,0.038353099,0.037568405,0.05689469
0.873,1,0.044518329,0.073910476,0.034282387,0.11510671119851834,0.036616764278988426,0.037744069,0.037879196614934316,0.055754455085110434
0.874,1,0.043935215934795636,0.072595115,0.033785844,0.11376191916597705,0.032954717884075974,0.037151102,0.038213173496321834,0.05464478
0.875,1,0.043353824606840445,0.071285126,0.033290915,0.11241974468654678,0.029356995821078848,0.036560217,0.038551096303737875,0.053538767
0.876,1,0.042805250726335425,0.070068224,0.032825995016570145,0.11113451554914193,0.026543367629693247,0.036007276,0.038933853,0.052503133158231935
0.877,1,0.042248371147060544,0.068830459,0.032353795234453524,0.10983290869821155,0.023595834,0.035445409,0.039307609,0.05145139
0.878,1,0.041721538163732017,0.067676325,0.031908928,0.10858470558338981,0.021294462158121048,0.034917968066657146,0.039717241,0.050464065
0.879,1,0.041187822,0.066505499,0.031458095,0.10732247603888478,0.018899438,0.034383273,0.040120308,0.049463681
0.88,1,0.040681603,0.065409829,0.031032149,0.1061102599871729,0.017035600807380154,0.033879803,0.040551645183849405,0.04852218
0.881,1,0.040169793867253764,0.064301148,0.030601420691804576,0.10488624317415471,0.015109553799210512,0.033370577775582035,0.040978261,0.047570394743731474
0.882,1,0.039683132,0.063260014,0.030193341025660084,0.10370899561982096,0.013618955981593172,0.032889661,0.041426728,0.046672357
0.883,1,0.039192057628746786,0.062209121,0.029781548151233173,0.10252205198602755,0.012090436,0.032404332921212586,0.041871818,0.045766557
0.884,1,0.038723965,0.061218929,0.029390354,0.10137877453501462,0.010917743069779749,0.031944654000811035,0.042333372,0.044909745206884594
0.885,1,0.03825253,0.060221852,0.028996409926445997,0.10022778914099474,0.009725622,0.031481768578403395,0.042792475,0.044047457
0.886,1,0.03780208,0.059279312,0.028621186,0.099117504,0.008823209,0.031042106195575632,0.043263555,0.043229749086788685
0.887,1,0.037349259,0.058332423499170935,0.028244081654570746,0.098001386,0.007915189,0.030600316,0.043732761,0.042408634
0.888,1,0.036915582,0.05743451,0.027883974872363056,0.096923134,0.00724206,0.030179534817515345,0.044210236632910786,0.041628020379091815
0.889,1,0.036480418353580756,0.056534492210601806,0.027522770460075882,0.095840818,0.006573394,0.029757592,0.044686126,0.040845869
0.89,1,0.036062697,0.055678424,0.027176983314200584,0.094793662,0.006094266,0.029354634587692156,0.045167253,0.040100446
0.891,1,0.035644293,0.054822234057383276,0.026830804,0.093744106,0.005626674,0.028951380705811665,0.045646847,0.03935517
0.892,1,0.035241761,0.054005448584411586,0.026498591,0.092727128,0.005311183,0.028565262718372862,0.04612923,0.038643137
0.893,1,0.034839275286982295,0.053190291,0.026166622469350042,0.091709315,0.005011923,0.028179622,0.046609939,0.037932766
0.894,1,0.03445121,0.052410421524576756,0.025847286504348414,0.090721619,0.004833944,0.027809425520025452,0.047091492,0.037252417
0.895,1,0.034063853851860074,0.051633724,0.025528766560093362,0.089734556,0.004675019,0.027440398,0.04757108,0.036575090857129865
0.896,1,0.033689576523400766,0.050888584,0.025221654,0.088775266,0.004612084,0.027085266,0.048049995,0.035924815
0.897,1,0.033316609,0.050147976,0.024915872787372177,0.087817985,0.004569566,0.026731920365768203,0.048526534,0.035278777652871116
0.898,1,0.032955479595502934,0.049435539,0.024620372188452755,0.086886245,0.004602363,0.026391054162277036,0.049001251940819994,0.034657049257017375
0.899,1,0.032596205,0.048728833,0.024326664596862686,0.085957803,0.004655814,0.026052523423458387,0.049473092,0.034040645
0.9,1,0.03224762,0.048047221717412374,0.024042201,0.085052781,0.004767749,0.025725174370169968,0.049942274,0.033446021591339845
0.901,1,0.031901384,0.047372393582528934,0.023759946084548202,0.084152259,0.004899728,0.025400650514963857,0.050408010685080946,0.032857688000326055
0.902,1,0.031564776,0.046719864,0.023485981,0.08327314,0.00507656,0.025086119,0.050870517,0.032288806
0.903,1,0.031230962504183522,0.04607504,0.023214595964132043,0.082399646,0.005272192,0.024774847653177043,0.051328963360601464,0.03172707
0.904,1,0.030905794,0.045449972,0.022950622594964026,0.081545638,0.005501709,0.024472478199690832,0.051783829,0.031182639376477462
0.905,1,0.030583823337095882,0.044833416,0.022689562054105057,0.080698302,0.005748329,0.024173755,0.052233993,0.030646111
0.906,1,0.030269587042428867,0.0442343,0.022435104058232663,0.079868635,0.006020071,0.023882934,0.05268041,0.030124913
0.907,1,0.029958913391416462,0.043644399,0.022183856233961026,0.079046613,0.006306907,0.023596101,0.053121468,0.029612280374072923
0.908,1,0.029655130417364756,0.043069829040254755,0.021938465420926742,0.078240535,0.006611929,0.023316251481685413,0.053558768896424615,0.029113161729520057
0.909,1,0.029355238,0.042505084684966735,0.021696549824507513,0.077443007,0.006929837,0.023040692,0.053990050434615425,0.02862319
0.91,1,0.029061456,0.04195375,0.021459804,0.076659789,0.007260501,0.022771274,0.054417689,0.028145060175197533
0.911,1,0.028771859399358148,0.041412767,0.021226769352025346,0.07588596,0.007601734,0.022506411,0.054838655721757015,0.027676582115040232
0.912,1,0.028487648,0.040883443,0.020998271,0.075124893,0.007951534,0.022246918143112856,0.055256196,0.027218411
0.913,1,0.028207888632040778,0.040364923,0.020773692660274845,0.07437399,0.008309545,0.021992211257945996,0.055666427278798884,0.026770326
0.914,1,0.027932843103491853,0.039856463572969375,0.020553067,0.073634386,0.00867295,0.021742164772503087,0.05607353,0.026331137
0.915,1,0.027662486675753217,0.039359195,0.020336545338099893,0.072905661,0.009042224,0.021497107070186747,0.056472707931818855,0.025902408487759068
0.916,1,0.027396222,0.038870529,0.020123437895389455,0.07218685,0.009414548,0.021256058401248258,0.056869119,0.025481280147142626
0.917,1,0.027134859109274156,0.03839338,0.019914597433703662,0.071479578,0.009790451,0.021020174059512314,0.057257016,0.025070927212343733
0.918,1,0.026874030510236124,0.037917444,0.019706215,0.07077354,0.010167480491883821,0.020784839,0.057644469,0.024661664
0.919,1,0.026624253693761844,0.037465419,0.01950716,0.070094391,0.010546396,0.020560542680388635,0.058019024,0.024274085096686077
0.92,1,0.026371992,0.03700844,0.019306069183747082,0.069409033,0.010925747903040047,0.020333889,0.058395024,0.023882181584485632
0.921,1,0.026129957716900437,0.036573382486941475,0.019113584455002622,0.06874879,0.011303508102763597,0.020117394728434962,0.05875854,0.023510183690826025
0.922,1,0.025885898009108434,0.036134381,0.018919452946241533,0.068083436,0.01168205,0.019899006536404598,0.059123017,0.023134774474726186
0.923,1,0.025651295530032703,0.035715462,0.018733255714249337,0.067441507,0.012056335224584436,0.01968996,0.059475488671274654,0.022777618
0.924,1,0.025415093,0.035293521,0.018545771226848074,0.066795502,0.012431477752143198,0.019479445,0.059828432,0.022417885062538462
0.925,1,0.025187626,0.034889961013215044,0.018365594112917463,0.066171313,0.012800373,0.019277511838485358,0.060169897,0.022074868833827636
0.926,1,0.024958954,0.034484220815023225,0.018184461321058602,0.065544023,0.013169991585763182,0.019074501418953956,0.060511345,0.021730040859223098
0.927,1,0.024738341698273738,0.034095288274129526,0.018010051063902636,0.064937021,0.013531927324469905,0.018879366434413222,0.060841883,0.021400502190709488
0.928,1,0.024516890009784305,0.033704942,0.017834991,0.064327834,0.013894295984946854,0.018683513,0.061171919,0.021069849
0.929,1,0.024302864303315512,0.033329948,0.017666107458369978,0.06373748,0.014248002287993243,0.018494877702463493,0.061491638,0.020753159974733502
0.93,1,0.024088339,0.032954239,0.017496856,0.063145802,0.014601734322345267,0.018305853210189398,0.061810382,0.020435993
0.931,1,0.023880645,0.032592533,0.017333271787468983,0.062571577,0.014946197270607982,0.018123435868745146,0.062119421,0.020131558
0.932,1,0.023672766385339508,0.03223075,0.017169579371328004,0.061996837113792336,0.015290196692047953,0.017940931,0.062427026,0.019827224232385553
0.933,1,0.023471163404550036,0.03188172,0.017011078402165477,0.061438237,0.015624622131295871,0.017764465,0.062725548,0.019534479878776347
0.934,1,0.023269666,0.031533195,0.016852708644079176,0.060879881,0.01595804,0.017588188,0.063022193,0.019242364
0.935,1,0.023073922,0.031196263535876213,0.016699085899709566,0.060336419,0.016281822293383423,0.017417420089710395,0.063310381,0.018960776
0.936,1,0.022878554,0.030860366337371728,0.016545814883409397,0.059793912,0.016604021,0.017247096,0.063596268,0.018680295400643292
0.937,1,0.022688450260295385,0.030534988896064208,0.016396875626321507,0.059265117140074555,0.016916714259311974,0.017081786449637485,0.063874322,0.018409356173139234
0.938,1,0.022498971004638806,0.030211127,0.016248491,0.058737944118323435,0.017227235,0.016917154,0.064149673,0.018139959735351183
0.939,1,0.022314298,0.029896788895632832,0.016104050286630523,0.05822336,0.017528529885276107,0.016757076,0.064417807,0.017879189049459752
0.94,1,0.02213048,0.029584404011213504,0.015960351,0.057711022,0.017827063285607632,0.016597888890708706,0.064682859,0.017620355055072527
0.941,1,0.021951037340318252,0.029280618765011205,0.015820232651260334,0.057210207,0.018116768236743585,0.016442828228397082,0.064941299,0.017369296972242446
0.942,1,0.021772663,0.028979184333897477,0.015681027662395847,0.056712223,0.018403133,0.016288852560511796,0.065196302,0.017120531743626682
0.943,1,0.021598261,0.028685492,0.015545064354727502,0.056224752873200015,0.018681154007203635,0.016138604445160035,0.065445283,0.016878754
0.944,1,0.021425124301738784,0.028394511281306746,0.015410172,0.055740658,0.018955277,0.015989619707737678,0.065690497,0.01663959
0.945,1,0.02125558,0.028110477,0.015278204776514336,0.05526612,0.019221601621164264,0.01584399,0.065930263,0.016406680950377135
0.946,1,0.021087484,0.027829481,0.015147453507749832,0.054795466,0.019483497,0.015699787153857937,0.066165954,0.016176676
0.947,1,0.020922623773411392,0.027554692,0.015019329998807607,0.054333461,0.019738184261705195,0.015558592214690864,0.066396753,0.015952246377509534
0.948,1,0.020759380220580964,0.027283237,0.014892555818720945,0.053875815372403435,0.019987941,0.015418972,0.066623195,0.015730980398143662
0.949,1,0.020599038736951243,0.027017303699463053,0.014768131834960098,0.053425959,0.020231107,0.015282036846082673,0.066845278,0.015514660246632917
0.95,1,0.020440468857024212,0.026754972,0.014645179126564415,0.052980904128582806,0.020468876669225977,0.015146811954600107,0.067062749,0.015301736064460714
0.951,1,0.020284487255633907,0.026497523645269323,0.014524316923246362,0.052542824152899216,0.020700684617367023,0.015013969518934604,0.067276373,0.015093173366958357
0.952,1,0.020130420297097038,0.026243918026709993,0.014405037648165383,0.052109957108257346,0.020926666941994333,0.014882961029176908,0.06748515,0.014888214
0.953,1,0.019978647,0.025994604526694103,0.014287605880947345,0.051683294,0.021147320150330166,0.014754053284347639,0.067690571,0.014687074730628703
0.954,1,0.01982892,0.025749350304782745,0.014171859142268949,0.051262225933902505,0.021361756,0.014627092,0.067890936,0.014489723316129579
0.955,1,0.019681209889773423,0.025507838417090298,0.014057732514219861,0.050846632,0.02157149,0.014501967838489414,0.06808841,0.014295689362978281
0.956,1,0.019535667,0.02527058,0.013945384148455631,0.050436988,0.021774652544460628,0.014378891856807055,0.068280643,0.014105606793242725
0.957,1,0.019391881708413237,0.025036554,0.013834443079587616,0.050032127854790595,0.021973726134603605,0.014257408548576466,0.068470427,0.013918376302152756
0.958,1,0.019250374872143775,0.024806955995575253,0.013725365275547897,0.049633545616051614,0.022165914510054594,0.014138065127157746,0.068654806,0.013735241
0.959,1,0.019109097,0.024577798680473172,0.013616473887012726,0.049235581,0.022357530351989396,0.014018935239463143,0.068838792,0.013552504913680721
0.96,1,0.018972768,0.024357857650875666,0.013511567,0.048851225,0.022536139872141585,0.013904329055389717,0.069013958,0.013378033475548117
0.961,1,0.018835370200190958,0.024136009864588897,0.013405811952155443,0.048463939,0.022717124283565808,0.013788772,0.069190391,0.013201909743872241
0.962,1,0.018702583621091923,0.023922697558046054,0.013303762721636931,0.048089376,0.022885955682716834,0.013677414759877972,0.069358625,0.013033421094422421
0.963,1,0.018568931,0.023707858931092243,0.013201029552248562,0.047712434,0.023056642698764496,0.013565292576711593,0.06952778,0.012863621998881384
0.964,1,0.018439570267328835,0.023500917288818875,0.013101738821572891,0.047347371,0.023216009934449625,0.013457066075923514,0.069689328,0.012700868562293008
0.965,1,0.018309533411400934,0.023292803,0.013001916974905173,0.04698045,0.023376742710013283,0.013348247936901111,0.069851475,0.012537121
0.966,1,0.018183486999193588,0.023091986129468542,0.012905289472998488,0.046624603,0.023526964451985426,0.013243038843059881,0.070006581,0.012379866831190023
0.967,1,0.018056943,0.022890324821253166,0.012808273868510335,0.046267390395802514,0.023678091731265786,0.013137399967142038,0.070161986,0.012221910691366664
0.968,1,0.017934103099281725,0.022695399457621085,0.012714218448735232,0.045920488,0.023819488872050626,0.013035100238436676,0.07031089,0.012069931676173767
0.969,1,0.017810933102501827,0.022499934143870887,0.012619909,0.045572682,0.023961362012945693,0.012932521719359075,0.070459814,0.011917520332470203
0.97,1,0.017691198,0.022310677228419756,0.012528338175273358,0.045234459547088345,0.024094255566280545,0.012833028152919498,0.070602751,0.011770602
0.971,1,0.017571289,0.022121163330365276,0.012436638524545338,0.044895771323196304,0.024227226044010768,0.012733396631949615,0.070745452,0.011623501
0.972,1,0.017454558,0.021937363,0.012347469280389736,0.044565972737795126,0.024351935,0.012636610606817988,0.070882653,0.011481440288384446
0.973,1,0.017337802495847945,0.021753567,0.012258288079467205,0.044236121557659255,0.024476352704153104,0.012539817966524062,0.071019382,0.011339426
0.974,1,0.017223982577663107,0.021575020422688822,0.012171440168129948,0.043914500704675966,0.024593194075054753,0.012445645,0.071151071,0.011202027962670821
0.975,1,0.017110275741139942,0.021396722776589147,0.012084689843068555,0.043593216,0.024709404,0.012351588279912257,0.071282075,0.011064888212871332
0.976,1,0.016999275270042934,0.021223236388855295,0.012000086619280417,0.043279535,0.024818689385171542,0.012259938610584192,0.071408476,0.010931967705664819
0.977,1,0.016888517972873437,0.021050225,0.011915683413969619,0.042966556,0.024927032747605212,0.012168518928943588,0.071533995,0.010799500446054551
0.978,1,0.016780249547371198,0.020881615,0.011833251415599533,0.042660584,0.025029068592879237,0.012079306089381953,0.071655322,0.010670880675882753
0.979,1,0.016672346,0.020713690634931507,0.011751115194867457,0.042355659517183314,0.025129879771928473,0.011990429605703606,0.071775592,0.010542893538475295
0.98,1,0.016566726,0.020549781165343256,0.011670783986207824,0.042057173656904076,0.025224967,0.011903571031903207,0.071892056,0.010418405854385504
0.981,1,0.016461585448936528,0.020386751124763097,0.011590838050666014,0.041760060601267426,0.025318572810242208,0.011817148,0.072007306,0.010294715659080179
0.982,1,0.016358532468543876,0.020227374,0.011512540074657523,0.041468846,0.025407004164051037,0.011732565,0.072119114,0.010174199104304345
0.983,1,0.016256066690860167,0.020069056675738405,0.011434710986493683,0.041179309947429805,0.025493724807347195,0.011648509,0.072229568,0.010054631367068832
0.984,1,0.016155503,0.019914051759521878,0.011358381425311807,0.040895159,0.025575787027216346,0.011566125034587153,0.07233692,0.009937932
0.985,1,0.016055628238964725,0.019760273,0.011282598844298452,0.040612973,0.025655932904289205,0.011484354770988232,0.072442794,0.009822321
0.986,1,0.01595748,0.019609486649574882,0.011208175487765551,0.040335685,0.025731904589800937,0.011404097862162113,0.072545887,0.009709292
0.987,1,0.015860114575448205,0.019460080672653556,0.011134372016806834,0.040060631521270255,0.025805777625767863,0.011324534453143511,0.072647394,0.009597479
0.988,1,0.015764309987964707,0.019313366,0.011061795138131936,0.039790011,0.025875929386794325,0.011246335,0.072746417,0.009487981
0.989,1,0.015669376,0.019168174862835674,0.010989906177721161,0.039521879,0.025943822,0.011168903265991932,0.072843762,0.009379814
0.99,1,0.015575846013379076,0.019025392120658496,0.010919118416105128,0.039257738813346967,0.026008416551401015,0.011092694517169311,0.072938902,0.009273713
0.991,1,0.01548327,0.018884264046380064,0.010849082027111302,0.038996325,0.026070613,0.011017322612823925,0.073032285,0.009169048
0.992,1,0.015391947200914271,0.018745278660213957,0.010780028276787389,0.038738483,0.026129903,0.010943040659173207,0.073123721,0.009066216
0.993,1,0.015301656206139234,0.018608069564977334,0.010711785051031703,0.038483592,0.026186676507927508,0.010869659673360156,0.073213337,0.008964917
0.994,1,0.015212478,0.018472753007961477,0.010644412356341806,0.038231873,0.02624091,0.010797243157929307,0.073301244,0.008865231
0.995,1,0.015124403400727387,0.018339324907715136,0.010577905294463591,0.037983312913595316,0.026292524,0.010725787118708705,0.073387282,0.008767165
0.996,1,0.015037307354132511,0.018207554101718273,0.010512162750598037,0.037737547,0.026341936854903547,0.010655177151847503,0.073471831,0.008670509
0.997,1,0.014951383177148201,0.018077775,0.010447337146745807,0.037495136,0.026388646846253912,0.010585582842605239,0.073554473,0.008575552
0.998,1,0.014866310108534286,0.017949432,0.010383175805800279,0.037255159,0.026433468573777336,0.010516722884447488,0.073635829,0.008481813
0.999,1,0.014782472422656253,0.017823176044116575,0.010319979138716247,0.037018720346322725,0.026475519600921954,0.010448929707884226,0.073715253,0.008389846
1,1,0.014698749,0.017697115643525545,0.010256872142087717,0.036782606,0.026517305310414307,0.010381236017490194,0.073794507,0.008298046

==> plot_results_csv/DG+limiter_sinusoidal3_1D_32_p_3_q_35_T_15-0.csv <==
x,t_0.0,t_0.75,t_1.5,t_3.0,t_5.0,t_10.0,t_14.99
0,1.1,0.085119504,1.2879574804979788,1.3339589866937769,0.083074695,0.5657631623237336,1.839260227045896
0.001,1.1314987643698613,0.083797789,1.2949403584820627,1.3385011900897903,0.083442313,0.5596059906880569,1.8339404734158402
0.002,1.1629371743948167,0.082494148,1.3016824831681786,1.3428594760951094,0.083809034,0.553509738,1.8285730267726261
0.003,1.1942882489191349,0.081208572,1.308186192713387,1.3470361019426933,0.08417486,0.5474742561371556,1.823159613646893
0.004,1.2255250067870809,0.079941051,1.3144538252747449,1.351033324865499,0.084539798,0.541499396,1.8177019605692777
0.005,1.2566204668429228,0.078691573,1.3204877190093125,1.3548534020964857,0.084903849,0.5355850078096943,1.812201794070418
0.006,1.2875476479309287,0.077460129,1.3262902120741487,1.3584985908686114,0.085267019,0.5297309439533182,1.8066608406809532
0.007,1.3182795688953641,0.076246708,1.3318636426263122,1.3619711484148336,0.085629312,0.5239370552210791,1.8010808269315202
0.008,1.3487892485804966,0.075051299,1.337210348822861,1.3652733319681103,0.085990732,0.5182031928024028,1.7954634793527562
0.009,1.3790497058305937,0.073873893,1.3423326688208552,1.368407398761401,0.086351282,0.512529208,1.7898105244753006
0.01,1.4090339594899222,0.072714478,1.3472329407773538,1.371375606027663,0.086710968,0.5069149516634416,1.7841236888297916
0.011,1.4387150284027492,0.071573045,1.351913502849415,1.3741802109998547,0.087069793,0.5013602753220083,1.7784046989468654
0.012,1.468065931413342,0.070449583,1.3563766931940981,1.3768234709109344,0.087427762,0.49586503005184057,1.7726552813571614
0.013,1.4970596873659672,0.069344081,1.3606248499684621,1.3793076429938598,0.087784877,0.4904290670423642,1.7668771625913176
0.014,1.5256693151048926,0.068256529,1.3646603113295654,1.3816349844815894,0.088141145,0.4850522374830048,1.7610720691799704
0.015,1.5538678334743845,0.067186917,1.3684854154344679,1.383807752607081,0.088496568,0.4797343925631883,1.7552417276537595
0.016,1.5816282613187107,0.066135234,1.3721025004402279,1.3858282046032937,0.088851151,0.47447538347234025,1.749387864543322
0.017,1.6089236174821377,0.06510147,1.3755139045039042,1.387698597703185,0.089204898,0.4692750613998864,1.7435122063792963
0.018,1.635726920808934,0.064085614,1.3787219657825562,1.3894211891397137,0.089557813,0.46413327753525263,1.7376164796923206
0.019,1.6620111901433645,0.063087656,1.3817290224332426,1.3909982361458368,0.0899099,0.45904988306786415,1.7317024110130315
0.02,1.6877494443296979,0.062107586,1.384537412613022,1.3924319959545137,0.090261164,0.45402472918714715,1.7257717268720685
0.021,1.7129147022122009,0.061145393,1.3871494744789543,1.393724725798702,0.090611608,0.44905766708252715,1.7198261538000692
0.022,1.7374799826351408,0.060201067,1.3895675461880974,1.3948786829113602,0.090961236,0.44414854794342984,1.713867418327671
0.023,1.7614183044427838,0.059274596,1.3917939658975107,1.3958961245254458,0.091310053,0.4392972229592808,1.7078972469855118
0.024,1.784702686479398,0.058365972,1.3938310717642528,1.3967793078739177,0.091658063,0.4345035433195059,1.701917366
0.025,1.807306148,0.057475183,1.395681201945383,1.3975304901897336,0.092005271,0.4297673602135309,1.6959295028144636
0.026,1.8292017066166069,0.056602219052985944,1.3973466945979598,1.398151928705852,0.092351679,0.42508852483078124,1.689935383
0.027,1.8503623824057356,0.05574707,1.3988298878790428,1.3986458806552307,0.092697292,0.42046688836068286,1.6839367335320279
0.028,1.8707611938009043,0.054909724,1.4001331199456908,1.3990146032708286,0.093042114,0.4159023019926614,1.6779352808006354
0.029,1.8903711596463793,0.054090173,1.4012587289549623,1.3992603537856036,0.09338615,0.4113946169161427,1.6719327513833095
0.03,1.909165298786428,0.053288405,1.4022090530639169,1.399385389432514,0.093729404,0.4069436843205523,1.6659308718106893
0.031,1.9271166300653169,0.052504409116306834,1.4029864304296127,1.3993919674445172,0.094071879,0.4025493553953159,1.659931368613412
0.032,1.944502782,0.051728567,1.4036191362872839,1.3993042790806358,0.094412944,0.39820917032488745,1.6539485691633113
0.033,1.9610787393736853,0.050977782213641805,1.4040677473092982,1.3990761710284982,0.094753861,0.3939211007545419,1.6479371101200988
0.034,1.9767358329077656,0.050241863730553143,1.4043580201983086,1.3987403870045267,0.095093871,0.38968746502222984,1.6419319190237445
0.035,1.991471063414938,0.049520526,1.404492959438742,1.3982990325104157,0.095432976,0.38550776408108167,1.6359336170863015
0.036,2.0052814321969814,0.048813483834906586,1.4044755695150264,1.397754213,0.095771178,0.38138149888422807,1.6299428255198212
0.037,2.0181639405556724,0.048120452,1.4043088549115876,1.3971080341185536,0.096108477,0.37730817038479936,1.6239601655363551
0.038,2.030115589792787,0.047441144,1.4039958201128526,1.3963626012241912,0.096444875,0.37328728,1.6179862583479565
0.039,2.041133381210105,0.046775275,1.4035394696032484,1.3955200198664672,0.096780374,0.3693183272907385,1.612021725166676
0.04,2.0512143161094043,0.04612256,1.4029428078672022,1.394582395547076,0.097114975,0.3654008146023674,1.6060671872045664
0.041,2.060355396,0.045482713,1.4022088393891405,1.3935518337677124,0.097448681,0.3615342424239432,1.600123266
0.042,2.0685536215610516,0.044855449,1.4013405686534897,1.3924304400300702,0.097781492,0.3577181117085963,1.5941905817860675
0.043,2.075805994716956,0.044240482144703774,1.4003410001446779,1.3912203198358444,0.09811341,0.3539519234094572,1.588269756753782
0.044,2.0821095165619514,0.043637527,1.3992131383471316,1.3899235786867297,0.098444437,0.3502351784796565,1.5823614117888753
0.045,2.0874611883978154,0.043046298667201915,1.3979599877452769,1.388542322,0.098774574,0.34656737787232456,1.5764661681033993
0.046,2.0918580115263237,0.042466511129543055,1.3965845528235412,1.3870786555306098,0.099103823,0.34294802254059187,1.5705846469094056
0.047,2.0952969872492564,0.041897879,1.3950898380663521,1.385534684526994,0.099432185,0.339376613,1.564717469418947
0.048,2.0977751168683896,0.041340117251837484,1.3934788479581353,1.3839125145752667,0.099759662,0.3358526515164463,1.5588652568440748
0.049,2.099289401685501,0.04079294,1.3917545869833183,1.3822142511771223,0.10008625545147137,0.33237563773029444,1.5530286303968415
0.05,2.0998368430023686,0.040256062031518706,1.389920059626328,1.3804419998342556,0.10041196701840607,0.3289450730322637,1.5472082112892982
0.051,2.0994144421207697,0.039729198,1.3879782703715908,1.3785978660483609,0.10073679817692835,0.3255604583754848,1.541404620733498
0.052,2.0980192003424816,0.039212061941271484,1.3859322237035343,1.3766839553211325,0.10106075048823544,0.32222129471308797,1.5356184799414923
0.053,2.0956481189692835,0.038704369,1.3837849241065852,1.3747023731542656,0.1013838255135246,0.31892708299820394,1.5298504101253336
0.054,2.0922981993029497,0.038205833,1.381539376,1.3726552250494535,0.10170602481399296,0.315677324,1.524101032497073
0.055,2.087966442645261,0.03771617,1.3791985840637158,1.3705446165083917,0.10202734995083783,0.3124715192234957,1.5183709682687627
0.056,2.082649850297993,0.037235093,1.3767655525866491,1.3683726530327733,0.10234780248525638,0.30930916906993244,1.512660838652455
0.057,2.076345423562924,0.036762317261710135,1.3742432861183973,1.3661414401242944,0.1026673839784459,0.30618977467640385,1.506971264860202
0.058,2.0690501637418315,0.036297557,1.3716347891433875,1.3638530832846487,0.10298609599160355,0.30311283699604036,1.5013028681040557
0.059,2.0607610721364935,0.035840527,1.3689430661460462,1.3615096880155306,0.10330394008592661,0.30007785698197253,1.4956562695960676
0.06,2.0514751500486867,0.035390942,1.3661711216108001,1.3591133598186347,0.10362091782261224,0.29708433558733066,1.490032091
0.061,2.0411893987801895,0.034948517,1.3633219600220763,1.3566662041956552,0.10393703076285771,0.29413177376524535,1.484430952172775
0.062,2.029900819632779,0.034512965,1.360398585864302,1.354170326648287,0.10425228046786023,0.2912196724688471,1.4788534756815745
0.063,2.017842280871655,0.034082848,1.3574352872211997,1.3516485185112155,0.10456621168533105,0.28834347255101067,1.4733068210571683
0.064,2.0050432647879757,0.033663010956304286,1.3543513760663224,1.349044682832171,0.10488010464984884,0.28551249547204166,1.4677687922738247
0.065,1.9912979392824008,0.033249626,1.3512043988158848,1.3463992196613332,0.10519312663997095,0.2827199849316797,1.4622555651128248
0.066,1.9766299535357235,0.032842608,1.3479963874216248,1.3437134275977505,0.105505297,0.2799655103215792,1.456767258574298
0.067,1.9610629567287365,0.032441872,1.3447293738352817,1.3409886052404725,0.10581663688081058,0.27724864103339475,1.4513039916583728
0.068,1.9446205980422313,0.032047335,1.3414053900085938,1.3382260511885464,0.10612716472341925,0.27456894645878077,1.4458658833651787
0.069,1.9273265266570014,0.031658911,1.3380264678933003,1.3354270640410209,0.10643690077541468,0.27192599598939166,1.4404530526948445
0.07,1.909204391753839,0.031276516,1.3345946394411397,1.3325929423969447,0.10674586483274245,0.2693193590168821,1.4350656186474997
0.071,1.8902778425135374,0.030900066097733693,1.331111936603851,1.3297249848553665,0.10705407669134819,0.26674860493290636,1.4297037002232738
0.072,1.8705705281168874,0.030529476145254707,1.327580391333173,1.326824490015334,0.10736155614717749,0.264213303,1.424367416422295
0.073,1.8501060977446828,0.030164662,1.3240020355808442,1.3238927564758962,0.10766832299617593,0.26171302299717447,1.4190568862446928
0.074,1.8289082005777157,0.029805538572847824,1.3203789012986034,1.3209310828361014,0.10797439703428917,0.2592473339287274,1.4137722286905963
0.075,1.8070004857967783,0.029452021951046892,1.3167130204381894,1.3179407676949977,0.10827979805746278,0.25681580531543197,1.4085135627601346
0.076,1.784406602582664,0.029104027,1.3130064249513411,1.314923109651634,0.1085845458616424,0.25441800654894287,1.403281007453437
0.077,1.7611502001161645,0.028761470531567523,1.3092611467897974,1.3118794073050586,0.10888866024277359,0.2520535070209145,1.3980746817706324
0.078,1.7372549275780724,0.028424267,1.3054792179052968,1.3088109592543196,0.10919216099680201,0.2497218761230014,1.392894705
0.079,1.7127444341491809,0.028092331538008063,1.3016626702495782,1.3057190640984664,0.10949506791967321,0.247422683,1.387741195277219
0.08,1.6876423690102818,0.027765580448607028,1.2978135357743805,1.302605020436546,0.10979740080733288,0.24515549778413884,1.3826142724668686
0.081,1.661972381342168,0.027443928962876434,1.293933846431442,1.299470126867608,0.11009917945572653,0.24291988912649826,1.3775140552809275
0.082,1.635758120325632,0.027127292579879777,1.290025634172502,1.2963156819907005,0.11040042366079983,0.24071542666559084,1.3724406627195256
0.083,1.6090232351414657,0.026815586798680548,1.286090930949299,1.2931429844048719,0.11070115321849838,0.23854167979307106,1.3673942137827908
0.084,1.5817913749704628,0.026508727118342238,1.2821317687135723,1.2899533327091706,0.1110013879247678,0.23639821790059343,1.3623748274708538
0.085,1.554086188993415,0.026206629037928326,1.2781501794170598,1.286748025502645,0.11130114757555365,0.2342846103798123,1.3573826227838424
0.086,1.525931326391115,0.025909208056502313,1.2741481950115006,1.2835283613843436,0.11160045196680156,0.23220042662238224,1.352417718721886
0.087,1.4973504363443548,0.02561638,1.2701278474486337,1.280295638953315,0.11189932089445713,0.23014523601995768,1.347480234285114
0.088,1.4683671680339274,0.025328059386867916,1.2660911686801974,1.2770511568086067,0.11219777415446597,0.2281186079641931,1.3425702884736552
0.089,1.4390051706406255,0.025044163,1.262040190657931,1.2737962135492686,0.1124958315427737,0.22612011184674302,1.337688000287639
0.09,1.4092880933452414,0.024764605101946974,1.2579769453335734,1.2705321077743488,0.11279351285532593,0.2241493170592619,1.3328334887271946
0.091,1.3792395853285677,0.024489302101412775,1.2539034646588627,1.2672601380828947,0.11309083788806829,0.22220579299340418,1.328006872792451
0.092,1.3488832957713968,0.024218169194247408,1.2498217805855385,1.2639816030739555,0.11338782643694632,0.22028910904082444,1.3232082714835371
0.093,1.3182428738545209,0.023951121879514356,1.2457339250653385,1.2606978013465797,0.11368449829790565,0.21839883459317697,1.3184378038005822
0.094,1.287368536770355,0.023686743737979847,1.2416684899235593,1.2574256978097116,0.1139806146847705,0.21653036633583128,1.3136980149366952
0.095,1.2563797431010588,0.023428616,1.2375537348375971,1.2541221387926849,0.11427692302410546,0.21469445819848165,1.3089806038114513
0.096,1.2252502623288328,0.023174306,1.233439263490966,1.2508171959453103,0.11457298219928654,0.2128835286317384,1.3042913343963398
0.097,1.194009370713667,0.022923761,1.2293261046145745,1.2475115195781135,0.11486882271082799,0.21109728,1.2996301332569553
0.098,1.1626863445155509,0.022676927429995358,1.2252152869393311,1.2442057600016185,0.11516447505924415,0.20933541398179312,1.2949969269588917
0.099,1.1313104599944739,0.022433753270659565,1.2211078391961439,1.2409005675263505,0.1154599697450492,0.2075976332844521,1.290391642067743
0.1,1.0999109934104259,0.022194185171777608,1.217004790115921,1.237596592462834,0.11575533726875747,0.20588363992943956,1.2858142051491028
0.101,1.068517221023397,0.021958170180044343,1.212907168429572,1.2342944851215942,0.11605060813088326,0.20419313610968598,1.2812645427685656
0.102,1.0371584190933762,0.021725655,1.2088160028680037,1.2309948958131551,0.11634581283194076,0.2025258240181219,1.2767425814917257
0.103,1.0058638638803539,0.021496588,1.2047323221621258,1.2276984748480424,0.11664098187244434,0.20088140584767786,1.2722482478841768
0.104,0.9746628316443187,0.021270914314685162,1.200657155042846,1.224405873,0.1169361457529082,0.19925958379128428,1.2677814685115125
0.105,0.943584599,0.021048582218495156,1.196591530241073,1.2211177391898933,0.11723133497384666,0.19766006004187184,1.263342169939328
0.106,0.9126584411431704,0.020829538,1.1925364764877149,1.217834725117907,0.11752658003577399,0.19608253679237092,1.258930278733216
0.107,0.8819136353980365,0.02061373,1.1884930225136803,1.214557480631345,0.11782191143920441,0.19452671623571205,1.2545457214587714
0.108,0.8513794576698488,0.020401104160442166,1.1844621970498777,1.211286656040733,0.11811735968465227,0.19299230056482577,1.250188424681588
0.109,0.8210851842185976,0.020191607706913032,1.180445028827215,1.2080229016565955,0.1184129552726318,0.1914789919726427,1.245858315
0.11,0.791060091,0.019985188,1.1764425465766015,1.2047668677894576,0.11870872870365727,0.18998649265209322,1.2415553188813813
0.111,0.7613334551868615,0.019781791428756645,1.1724557790289443,1.201519204749843,0.11900471047824301,0.18851450479610785,1.2372793629895453
0.112,0.7319345521263563,0.019581366,1.1684857549151528,1.198280562848278,0.1193009310969032,0.1870627305976172,1.2330303738573474
0.113,0.702892658,0.019383858,1.1645335029661354,1.195051592395286,0.1195974210601522,0.18563087224955174,1.228808278050381
0.114,0.6742370502160198,0.019189214284199566,1.1606000519127997,1.1918329437013926,0.11989421086850424,0.184218632,1.2246130021342396
0.115,0.6459970038861682,0.018997382695507284,1.1566864304860554,1.1886252670771227,0.12019133102247363,0.18282571187641852,1.2204444726745185
0.116,0.618201796,0.018808309914386447,1.1527936674168093,1.1854292128329997,0.1204888120225746,0.18145181423721174,1.2163026162368107
0.117,0.5908807017770452,0.018621943,1.148922791435971,1.1822454312795498,0.12078668436932144,0.18009664122015223,1.212187359
0.118,0.564062999,0.018438228961638544,1.145074831274448,1.1790745727272969,0.1210849785632284,0.17875989501817047,1.2080986286898114
0.119,0.5377779621352952,0.018257114883401176,1.1412508156631496,1.1759172874867665,0.1213837251048098,0.17744127782419708,1.2040363507117084
0.12,0.5120548688896589,0.018078548,1.1374517733329836,1.1727742258684828,0.12168295449457991,0.17614049183116243,1.200000452017995
0.121,0.4869229950408346,0.017902475,1.1336787330148586,1.1696460381829707,0.12198269723305297,0.17485723923199714,1.1959908591742654
0.122,0.46241161684881227,0.017728842801573632,1.1299327234396825,1.166533374740755,0.12228298382074326,0.17359122221963172,1.1920074987461136
0.123,0.4385500105735813,0.017557599,1.1262147733383647,1.1634368858523603,0.12258384475816511,0.17234214298699668,1.188050297299134
0.124,0.4153674524751315,0.017388690341374247,1.122525911441813,1.1603572218283118,0.12288531054583272,0.17110970372702256,1.184119181
0.125,0.3928932188134526,0.017221475452002286,1.1188856057626686,1.1573050312658237,0.1231872384659715,0.1698901409975434,1.1802141538125062
0.126,0.3708214727052794,0.017057612,1.1152445764920569,1.1542532537294226,0.12349009507607293,0.1686923239461447,1.1763340730343383
0.127,0.3495434049669902,0.016895954855374918,1.1116356884564227,1.151220136064243,0.12379364827721707,0.16751019999213113,1.1724796776738806
0.128,0.3290678964549616,0.016736485855108278,1.1080593025840828,1.148205939,0.124097933,0.16634357795421392,1.1686508369437483
0.129,0.30940382802556965,0.016579187,1.1045157798033538,1.1452109235107277,0.12440298272914187,0.1651922666511044,1.1648474200565566
0.13,0.2905600805351907,0.016424040810345295,1.101005481042553,1.1422353502039817,0.12470883311817672,0.1640560749015139,1.1610692962249214
0.131,0.2725455348402012,0.016271028909719442,1.097528767229997,1.139279479931637,0.1250155183747627,0.1629348115241535,1.1573163346614574
0.132,0.2553690717969773,0.016120134,1.0940859992940024,1.1363435734844884,0.1253230730680269,0.16182828533773472,1.1535884045787805
0.133,0.23903957226189534,0.015971336711655234,1.0906775381628862,1.1334278916533305,0.12563153176709643,0.16073630516096868,1.1498853751895055
0.134,0.22356591709133153,0.015824621,1.087303744764965,1.130532695228958,0.12594092904109838,0.15965867981256665,1.1462071157062481
0.135,0.20895698714166225,0.015679967130742635,1.083964980028556,1.1276582450021668,0.12625129945915986,0.15859521811124005,1.1425534953416234
0.136,0.1952216632692637,0.015537358501556298,1.0806616048819762,1.1248048017637509,0.12656267759040798,0.15754572887569995,1.138924383308247
0.137,0.18236882633051232,0.015396776742463595,1.0773939802535413,1.121972626304506,0.12687509800396984,0.15651002092465782,1.1353196488187343
0.138,0.17040735718178432,0.015258203925399772,1.0741624670715693,1.1191619794152263,0.12718859526897258,0.15548790307682486,1.1317391610857004
0.139,0.15934613667945596,0.015121622122300067,1.0709674262643765,1.116373121886707,0.12750320395454323,0.15447918415091233,1.1281827893217604
0.14,0.1491940456799036,0.014987013405099727,1.067809219,1.113606314509743,0.12781895862980902,0.1534836729656315,1.1246504027395303
0.141,0.13995996503950373,0.014854359845734003,1.0646882054875961,1.1108618180751297,0.1281358938638969,0.15250117833969373,1.1211418705516254
0.142,0.1316527756146322,0.014723643516138123,1.0616047473746417,1.1081398933736613,0.1284540442259341,0.15153150909181015,1.117657062
0.143,0.12428135826166548,0.014594846488247335,1.0585592053497341,1.1054408011961325,0.1287734442850476,0.15057447404069213,1.1141958462092507
0.144,0.11785459383697992,0.014467950833996887,1.0555519403411902,1.1027648023333392,0.12909412861036465,0.14962988200505098,1.1107580924800124
0.145,0.11238136319695181,0.014342938625322025,1.052583313277326,1.1001121575760757,0.1294161317710123,0.14869754180359793,1.10734367
0.146,0.10787054719795745,0.014219791934157983,1.0496536850864588,1.0974831277151373,0.12973948833611765,0.14777726225504423,1.1039524479685097
0.147,0.10433102669637309,0.014098492832440006,1.0467634166969053,1.094877973541318,0.13006423287480773,0.14686885217810114,1.100584295611476
0.148,0.10177168254857508,0.013979023392103346,1.0439128690369828,1.092296955845414,0.13039039995620974,0.14597212039148005,1.0972390821370746
0.149,0.10020139561093966,0.013861365685083239,1.0411024030350071,1.0897403354182187,0.13071802414945072,0.14508687571389212,1.0939166767579207
0.15,0.099629047,0.013745502,1.038332379619296,1.0872083730505284,0.13104714002365786,0.1442129269640487,1.090616949
0.151,0.10006351679166188,0.013631413758733666,1.0356031597181659,1.0847013295331376,0.1313777821479582,0.14335008296066107,1.0873397671358176
0.152,0.10151368662277209,0.013519083683274688,1.0329151042599336,1.0822194656568411,0.13170998509147885,0.1424981525224404,1.0840850013180987
0.153,0.10398843708955008,0.013408493628873233,1.0302685741729156,1.0797630422124334,0.13204378342334694,0.1416569444680981,1.0808525204460888
0.154,0.10749664904837217,0.013299625667464555,1.0276639303854296,1.07733232,0.13237921171268952,0.14082626761634537,1.0776421937324034
0.155,0.11204720335561465,0.013192461870983893,1.0251015338257916,1.0749275597824661,0.13271630452863378,0.14000593078589352,1.0744538903896579
0.156,0.1176489808676538,0.013086984,1.022581745422319,1.072549022378496,0.13305509644030677,0.13919574279545383,1.0712874796304672
0.157,0.12393558677997539,0.012983124161138086,1.0201087196160836,1.070198554628233,0.13339547318284692,0.13839440773306824,1.0681418781647674
0.158,0.1311340642780028,0.01288112,1.017667725,1.0678691988446862,0.133737835,0.13760539507742325,1.0650188240856011
0.159,0.13934787981193295,0.012780770969773831,1.0152699875237576,1.0655665566961348,0.13408199114711594,0.13682599396528083,1.0619171545137178
0.16,0.14855762500066905,0.012682065110404093,1.0129154902071524,1.0632906842658842,0.13442797912163887,0.13605608420972373,1.0588367328828128
0.161,0.15874389146311413,0.012584988742488064,1.010604217973541,1.061041637637241,0.13477583595492904,0.13529554562383497,1.055777422626582
0.162,0.1698872708181714,0.012489528616459834,1.0083361552703884,1.0588194728935096,0.13512559879486766,0.13454425802069736,1.0527390871787201
0.163,0.18196835468474376,0.012395671482753475,1.0061112865451611,1.056624246117996,0.1354773047893359,0.1338021012133939,1.0497215899729224
0.164,0.19496773468173445,0.012303404,1.0039295962453252,1.054456013394006,0.135830991,0.1330689550150073,1.0467247944428846
0.165,0.20886600242804662,0.012212713194042733,1.0017910688183467,1.0523148308048447,0.1361866948333862,0.13234469923862055,1.0437485640223017
0.166,0.22364374954258326,0.012123585539906515,0.9996956887116908,1.050200754433818,0.13654445317873065,0.1316292136973165,1.0407927621448694
0.167,0.2392815676442476,0.012036007879828513,0.9976434403728247,1.0481138403642318,0.13690430327012962,0.13092237820417812,1.0378572522442822
0.168,0.25576004835194266,0.011949966964242812,0.9956343082492135,1.0460541446793912,0.13726628225546433,0.13022407257228816,1.0349418977542362
0.169,0.27305978328457153,0.011865449543583494,0.9936682767883236,1.044021723462602,0.13763042728261596,0.12953417661472963,1.0320465621084263
0.17,0.29116136406103743,0.011782442368284645,0.9917453304376209,1.0420166327971696,0.13799677549946573,0.12885257014458534,1.029171108740548
0.171,0.31004538230024337,0.011700932188780351,0.9898654536445711,1.0400389287663998,0.13836536405389488,0.1281791329749382,1.0263154010842965
0.172,0.3296924296210919,0.011620905755504701,0.988028631,1.0380886674535985,0.13873623009378463,0.12751374491887113,1.0234793025733675
0.173,0.3500830976424873,0.011542349818891767,0.9862348465212957,1.0361659049420702,0.13910941076701613,0.1268562857894669,1.0206626766414557
0.174,0.37119797798333204,0.011465251129375641,0.9844840850860014,1.0342706973151212,0.13948494322147062,0.12620663539980856,1.0178653867222567
0.175,0.3930176622625293,0.011389596,0.9827763309982246,1.0324031006560577,0.1398628646050294,0.12556467356297885,1.015087296249466
0.176,0.4155227420989821,0.011315372493370153,0.9811115687054305,1.030563171048184,0.14024321206557352,0.12493028009206072,1.0123282686567783
0.177,0.4386938091115937,0.011242566,0.9794897826550858,1.0287509645748067,0.14062602275098435,0.12430333480013711,1.0095881673778895
0.178,0.46251145491926715,0.011171163850960914,0.9779109572946562,1.0269665373192307,0.14101133380914305,0.12368371750029081,1.0068668558464948
0.179,0.48695627114090534,0.011101152653440097,0.9763750770716074,1.025209945364762,0.1413991823879308,0.12307130800560473,1.0041641974962894
0.18,0.5120088493954118,0.011032519205620596,0.974882126,1.0234812447947064,0.14178960563522888,0.12246598612916182,1.0014800557609687
0.181,0.5376497813016891,0.010965250257936491,0.9734320898275173,1.0217804916923683,0.14218264069891837,0.12186763168404485,0.9988142940742277
0.182,0.5638596584786408,0.010899332560821874,0.9720249517014081,1.0201077421410547,0.14257832472688065,0.1212761244833368,0.9961667758697621
0.183,0.5906190725451699,0.010834752864710825,0.9706606965025436,1.0184630522240707,0.14297669486699688,0.12069134434012055,0.993537365
0.184,0.6179086151201794,0.010771497920037431,0.9693393086783902,1.0168464780247215,0.1433777882671482,0.12011317106747894,0.9909259236424379
0.185,0.6457088778225724,0.010709554477235771,0.9680607726764138,1.015258075626313,0.14378164207521593,0.11954148447849487,0.9883323164869698
0.186,0.674000452,0.010648909286739935,0.9668250729440803,1.0136979011121507,0.14418829343908118,0.11897616438625123,0.9857564065485581
0.187,0.7027639300851216,0.010589549098984009,0.965632194,1.0121660105655406,0.14459777950662525,0.11841709060383095,0.9831980572608985
0.188,0.7318758179046279,0.010531328774470364,0.9644846973376866,1.0106633592969099,0.14500987281860328,0.11786323912199977,0.9806561134016601
0.189,0.7612649391826092,0.010474603,0.963373466,1.0091862301766763,0.14542525941367665,0.11731719691114721,0.9781327416910517
0.19,0.7909895162003229,0.010419115,0.9623047971091118,1.0077374070043856,0.14584357452173866,0.11677705596706359,0.9756264532230853
0.191,0.8210191026637755,0.010364856583777346,0.9612784736929118,1.0063168440668337,0.14626485982677043,0.11624274009424032,0.9731371208213156
0.192,0.851323252,0.010311822,0.9602942805688863,1.004924495650817,0.14668915701275317,0.11571417309716898,0.9706646173092975
0.193,0.8818715187519244,0.010260002085624468,0.959352002,1.0035603160431306,0.1471165077636679,0.11519127878034112,0.9682088155105858
0.194,0.9126334557886336,0.010209391,0.958451423,1.00222426,0.14754695376349578,0.1146739809482482,0.9657695882487353
0.195,0.9435786170951084,0.010159980816480776,0.9575923266507256,1.0009162803999314,0.14798053669621794,0.11416220340538176,0.9633468083473008
0.196,0.9746765563773556,0.010111764337205741,0.9567744983962673,0.9996363329380106,0.14841729824581543,0.1136558699562333,0.960940349
0.197,1.0058968273413815,0.010064734,0.9559977222844185,0.9983843714316033,0.1488572800962695,0.11315490440529437,0.9585500819198992
0.198,1.0372089836931926,0.010018883,0.9552617826852657,0.9971603501675051,0.14930052393156112,0.11265923055705644,0.9561758810410416
0.199,1.068582579138796,0.009974204,0.9545664639688964,0.9959642234325119,0.1497470714356715,0.11216877221601108,0.9538176188168195
0.2,1.0999871673841977,0.009930689,0.953911551,0.9947959455134191,0.15019696429258175,0.11168345318664978,0.9514751680707875
0.201,1.131392302135405,0.009888331,0.9532968266648552,0.993655471,0.15065024418627299,0.11120319727346406,0.9491484016265003
0.202,1.1627675370984245,0.009847122,0.9527220768173575,0.9925427532701188,0.15110695280072625,0.11072792828094544,0.946837192
0.203,1.1940824259792622,0.009807056,0.9521870853329908,0.9914577475195023,0.1515671318199228,0.11025757001358542,0.944541413
0.204,1.2253065224839246,0.009768126,0.9516916365818425,0.9904004077319699,0.15203082292784365,0.10979204627587559,0.9422609363396567
0.205,1.2564093803184198,0.009730323,0.9512355149339994,0.9893706881943166,0.15249806780846992,0.10933128087230735,0.9399956353378975
0.206,1.287360553188753,0.00969364,0.9508185047595481,0.9883685431933384,0.1529689081457828,0.10887519760737233,0.9377453827556573
0.207,1.3181295948009317,0.009658071,0.9504403904285761,0.9873939270158312,0.15344338562376333,0.10842372028556196,0.9355100514164908
0.208,1.3486860588609624,0.009623607,0.9501009563111702,0.9864467939485906,0.15392154192639274,0.10797677271136782,0.9332895141439533
0.209,1.3789994990748515,0.009590242,0.9497999867774177,0.9855270982784122,0.15440341873765204,0.1075342786892814,0.9310836437615994
0.21,1.4090394691486052,0.009557968,0.9495372661974048,0.984634794,0.15488905774152237,0.10709616202379421,0.9288923130929834
0.211,1.4387755227882308,0.009526778,0.9493125789412191,0.9837698362764258,0.15537850062198486,0.10666234651939778,0.9267153949616607
0.212,1.468177213699735,0.009496664,0.9491257093789474,0.9829321785182088,0.15587178906302063,0.10623275598058363,0.9245527621911858
0.213,1.4972140955891238,0.009467619,0.9489764418806765,0.9821217753042373,0.15636896474861078,0.10580731421184326,0.9224042876051135
0.214,1.5258557221624045,0.009439637,0.9488645608164938,0.9813385809213065,0.15687006936273645,0.10538594501766821,0.9202698440269991
0.215,1.5540716471255833,0.009412709,0.9487898505564861,0.98058255,0.1573751445893788,0.10496857220254999,0.918149304
0.216,1.5818314241846672,0.009386828,0.9487520954707405,0.979853636,0.1578842321125189,0.10455511957098013,0.9160425411888621
0.217,1.6091046070456625,0.009361987,0.9487510799293437,0.9791517936267193,0.15839737361613784,0.10414551092745013,0.9139494275759492
0.218,1.6358607494145758,0.009338178,0.9487865883023826,0.9784769774359104,0.1589146107842168,0.10373967007645146,0.9118698362652131
0.219,1.6621375042026787,0.009315241,0.9488602881302464,0.9778298218323427,0.15943553790253523,0.1033368277966648,0.9098027046454529
0.22,1.688010945,0.009293574,0.948965932,0.9772077928526759,0.15996130489202884,0.10293883638021381,0.9077500343781684
0.221,1.7132405399701554,0.009272915,0.9491073778539272,0.9766126028857027,0.16049126572377412,0.10254438697497989,0.90571046
0.222,1.7378118667474762,0.009253258,0.9492842968997476,0.9760441490298054,0.16102547042860768,0.10215342977169102,0.9036838625457241
0.223,1.7617105038162515,0.009234601,0.9494963584711652,0.9755023283833675,0.16156396903736595,0.10176591496107525,0.9016701256919231
0.224,1.7849220294482808,0.00921694,0.9497432323703873,0.9749870380447707,0.1621068115808854,0.10138179273386051,0.8996691313539746
0.225,1.807432021915365,0.00920027,0.9500245883996215,0.974498175,0.16265404809000253,0.10100101328077483,0.8976807618875582
0.226,1.8292260594893037,0.009184588,0.9503400963610759,0.9740356366846326,0.16320572859555396,0.10062352679254628,0.8957048996483535
0.227,1.8502897204418962,0.00916989,0.9506894260569574,0.9735993198598559,0.16376190312837602,0.10024928345990278,0.8937414269920384
0.228,1.8706085830449435,0.009156173,0.9510722472894745,0.9731891217364518,0.1643226217193053,0.099878233,0.8917902262742936
0.229,1.8901682255702452,0.009143432,0.9514882298608344,0.9728049394128023,0.16488793439917834,0.099510327,0.8898511798507975
0.23,1.9089542262896004,0.009131664,0.9519370435732445,0.97244667,0.1654578911988315,0.099145514,0.8879241700772291
0.231,1.9269521634748104,0.009120864,0.9524183582289126,0.9721142105582976,0.16603254214910143,0.098783745,0.8860090793092681
0.232,1.944147615397674,0.00911103,0.9529318436300466,0.9718074582242079,0.16661193728082452,0.098424971,0.8841057899025934
0.233,1.9605261603299917,0.009102157,0.9534771695788536,0.9715263100834035,0.16719612662483738,0.09806914,0.8822141842128844
0.234,1.9760733765435632,0.009094242,0.9540540058775417,0.9712706632342668,0.16778516021197637,0.097716205,0.8803341445958202
0.235,1.9907748423101885,0.00908728,0.9546620223283186,0.9710404147751805,0.16837908807307808,0.097366113,0.8784655534070798
0.236,2.0046161359016685,0.009081268,0.9553008887333916,0.9708354618045276,0.16897796023897899,0.097018817,0.8766082930023428
0.237,2.0175828355898013,0.009076202,0.9559702748949688,0.9706557014206902,0.16958182674051558,0.096674266,0.8747622457372878
0.238,2.0296605196463884,0.009072078,0.9566698506152569,0.9705010307220512,0.1701907376085244,0.09633241,0.8729272939675945
0.239,2.0408347663432287,0.009068892,0.9573992856964643,0.9703713468069931,0.1708047428738419,0.095993199,0.8711033200489418
0.24,2.051091153952123,0.009066641,0.9581582499407989,0.9702665467738991,0.17142389256730464,0.095656584,0.8692902063370094
0.241,2.060415260744871,0.009065321,0.9589464131504674,0.9701865277211511,0.17204823671974903,0.095322515,0.8674878351874759
0.242,2.068792664993272,0.009064928,0.9597634451276783,0.9701311867471322,0.1726778253620116,0.094990942,0.8656960889560206
0.243,2.076208944969127,0.009065458,0.9606090156746385,0.9701004209502243,0.1733127085249289,0.094661815,0.8639148499983228
0.244,2.082649678944235,0.009066907,0.9614827945935563,0.970094127,0.17395293623933733,0.094335084,0.8621440006700618
0.245,2.0881004451903964,0.009069272,0.962384452,0.9701122032812743,0.1745985585360735,0.094010701,0.8603834233269168
0.246,2.0925468219794103,0.009072548,0.9633136567560941,0.9701545456059971,0.17524962544597383,0.093688613,0.8586330003245666
0.247,2.0959743875830785,0.009076732,0.9642700796041296,0.9702210515013621,0.17590618699987484,0.093368773,0.8568926140186907
0.248,2.098368720273199,0.009081821,0.9652533900329527,0.9703116180657517,0.17656829322861306,0.09305113,0.8551621467649684
0.249,2.099715398321573,0.009087809,0.9662632578447715,0.9704261423975487,0.17723599416302496,0.092735635,0.8534414809190785
0.25,2.1,0.009094417,0.9673010193395938,0.9705657569339526,0.17790863562918327,0.092421719,0.8517297841867939
0.251,2.099715398321573,0.009102348,0.9683613836621763,0.9707267741849482,0.1785880088211081,0.092110696,0.8500284987661809
0.252,2.098368720273199,0.009111152,0.969447309,0.9709114760562852,0.17927308916771012,0.091801667,0.8483366313713991
0.253,2.095974387583078,0.00912083,0.9705583828571324,0.971119708,0.17996393988787532,0.091494598,0.8466540682521602
0.254,2.0925468219794103,0.009131387,0.9716941938280319,0.9713513169603769,0.18066062420048964,0.091189454,0.844980696
0.255,2.0881004451903955,0.009142826,0.9728543297802299,0.9716061476433274,0.181363205,0.090886203,0.8433163998391587
0.256,2.082649678944234,0.009155149,0.9740383787629893,0.9718840462470115,0.18207174647860927,0.090584809,0.8416610670448196
0.257,2.076208944969127,0.009168359,0.9752459288255735,0.9721848585965281,0.18278631088188652,0.090285239,0.8400145835248711
0.258,2.068792664993272,0.009182461,0.9764765680172446,0.9725084305169742,0.18350696175315648,0.089987458,0.8383768355290242
0.259,2.0604152607448705,0.009197457,0.9777298843872665,0.9728546078334486,0.1842337623113052,0.089691432,0.8367477093069913
0.26,2.0510911539521226,0.00921335,0.9790054659849017,0.973223236,0.18496677577521856,0.089397127,0.8351270911084839
0.261,2.0408347663432287,0.009230143,0.9803029008594134,0.9736141619548735,0.1857060653637825,0.089104509,0.833514867
0.262,2.0296605196463884,0.00924784,0.9816217770600647,0.9740272304100204,0.186451694,0.088813544,0.8319109237808935
0.263,2.0175828355898013,0.009266443,0.9829616826361185,0.9744622875615875,0.18720372579040592,0.088524197,0.8303151471512339
0.264,2.004616135901668,0.009285956,0.9843222056368377,0.9749191792346726,0.18796222306623722,0.088236435,0.8287274235439471
0.265,1.9907748423101885,0.009306382,0.9857029341114855,0.9753977512543743,0.18872724934226284,0.087950223,0.8271476392087451
0.266,1.9760733765435632,0.009327724,0.9871034561093254,0.9758978494457907,0.1894988678373687,0.087665527,0.8255756803953396
0.267,1.9605261603299915,0.009349986,0.9885233596796192,0.9764193196340193,0.19027714177044064,0.087382313,0.8240114333534424
0.268,1.944147615397674,0.009373169,0.9899622328716309,0.9769620076441585,0.19106213436036468,0.087100547,0.8224547843327651
0.269,1.9269521634748104,0.009397279,0.9914196637346232,0.9775257593013065,0.1918539088260267,0.086820195,0.8209056195830199
0.27,1.9089542262896007,0.009422316,0.9928952403178591,0.9781104204305607,0.1926525283863127,0.086541222,0.819363825
0.271,1.8901682255702454,0.009448286,0.994388551,0.9787158368570202,0.19345805626010862,0.086263595,0.8178292878951722
0.272,1.8706085830449442,0.00947519,0.9958991828421141,0.9793418544057821,0.1942705556663002,0.085987279,0.8163018934564932
0.273,1.8502897204418967,0.009503033,0.9974267248816591,0.9799883189019449,0.1950900898237735,0.08571224,0.8147815282875933
0.274,1.829226059489304,0.009531817,0.9989707648384998,0.9806550761706063,0.19591672195141446,0.085438444,0.8132680786381845
0.275,1.8074320219153654,0.009561545,1.000530890761899,0.981341972,0.19675051526810902,0.085165857,0.8117614307579784
0.276,1.7849220294482813,0.00959222,1.0021066907011198,0.9820488523258184,0.197591533,0.084894444,0.8102614708966864
0.277,1.7617105038162513,0.009623847,1.0036977527054256,0.9827755628625648,0.19843983834420245,0.084624172,0.8087680853040211
0.278,1.7378118667474762,0.009656427,1.0053036648240792,0.9835219494722027,0.19929549454137324,0.084355007,0.8072811602296939
0.279,1.7132405399701556,0.009689964,1.0069240151063434,0.9842878579798294,0.2001585648031413,0.084086914,0.8058005819234166
0.28,1.6880109452124898,0.009724461,1.0085583916014815,0.9850731342105434,0.20102911234839255,0.083819859,0.804326237
0.281,1.6621375042026787,0.009759921,1.0102063823587566,0.9858776239894428,0.20190720039601293,0.083553808,0.802858011
0.282,1.6358607494145765,0.009796204,1.011867487493029,0.9867022649341904,0.20279233923327367,0.083288532,0.801395339
0.283,1.609104607045663,0.009833753,1.0135402832385287,0.9875431293921846,0.20368610823797312,0.083024588,0.7999389726129781
0.284,1.581831424184667,0.009872272,1.0152253653214296,0.9884028108199446,0.20458757709858152,0.082761548,0.7984883613728023
0.285,1.5540716471255833,0.009911771,1.0169222575089014,0.9892810820190975,0.20549682738093464,0.082499386,0.7970433883432532
0.286,1.5258557221624045,0.00995226,1.0186304835681128,0.9901777157912681,0.20641394065086807,0.082238079,0.7956039367536571
0.287,1.4972140955891233,0.00999375,1.020349567266233,0.9910924849380827,0.20733899847421752,0.081977602,0.7941698898333427
0.288,1.4681772136997344,0.010036249157809898,1.0220790323704319,0.992025162,0.2082720824168187,0.08171793,0.7927411308116372
0.289,1.4387755227882306,0.010079768440812055,1.023818402647878,0.992975521,0.2092132740445072,0.081459038,0.7913175429178682
0.29,1.4090394691486048,0.010124317446110908,1.025567201865741,0.9939433326426523,0.21016265492311875,0.081200903,0.7898990093813629
0.291,1.3789994990748513,0.010169906051884824,1.0273249537911906,0.9949283713043039,0.21112030661848902,0.0809435,0.7884854134314496
0.292,1.3486860588609626,0.010216544136312164,1.0290911821913948,0.9959304093487297,0.2120863106964536,0.080686803,0.7870766382974556
0.293,1.3181295948009324,0.010264242,1.0308654108335236,0.9969492195775556,0.21306074872284822,0.08043079,0.7856725672087083
0.294,1.287360553188754,0.010313008253840569,1.032647163484746,0.9979845747924074,0.21404370226350858,0.080175434,0.7842730833945354
0.295,1.2564093803184206,0.010362854043298361,1.034435963912232,0.9990362477949115,0.21503525288427036,0.079920713,0.7828780700842646
0.296,1.225306522483926,0.010413788824123029,1.0362313358831499,1.0001040113866937,0.21603548215096907,0.0796666,0.7814874105072234
0.297,1.1940824259792633,0.010465822474492943,1.0380328031646695,1.001187638,0.21704447162944063,0.079413072,0.7801009878927397
0.298,1.1627675370984256,0.010518964872586457,1.0398398895239596,1.0022869015445965,0.2180623028855205,0.079160104,0.7787186854701406
0.299,1.1313923021354064,0.010573226,1.0416521187281893,1.0034015737139692,0.21908905748504448,0.078907672,0.7773403864687539
0.3,1.0999871673841997,0.010628615424657753,1.043469014544529,1.004531427679124,0.2201248169938482,0.078655752,0.7759659741179074
0.301,1.0685825791387977,0.010685143334992259,1.0452901007401465,1.0056762362416864,0.22116966297776733,0.078404317,0.7745953316469283
0.302,1.0372089836931948,0.010742819505763826,1.047114901082212,1.0068357722032835,0.22222367700263754,0.078153345,0.7732283422851446
0.303,1.0058968273413837,0.010801653815150811,1.0489429393378946,1.0080098083655404,0.2232869406342945,0.077902811,0.7718648892618838
0.304,0.9746765563773581,0.010861656141331581,1.0507737392743632,1.0091981175300833,0.2243595354385738,0.077652689,0.7705048558064731
0.305,0.9435786170951114,0.010922836,1.0526068246587876,1.0104004724985387,0.22544154298131133,0.077402957,0.7691481251482406
0.306,0.9126334557886363,0.010985204356787926,1.0544417192583362,1.0116166460725315,0.22653304482834247,0.077153588,0.7677945805165135
0.307,0.881871519,0.011048770002420228,1.0562779468401788,1.012846411053689,0.22763412254550314,0.076904559,0.766444105
0.308,0.8513232522789763,0.011113543177559769,1.0581150311714846,1.014089540243636,0.2287448576986289,0.076655845,0.765096582
0.309,0.8210191026637779,0.011179533760384908,1.0599524960194229,1.015345806443999,0.22986533185355543,0.076407421,0.7637518950736424
0.31,0.7909895162003248,0.011246751629074013,1.0617898651511628,1.0166149824564044,0.23099562657611836,0.076159264,0.7624099268412137
0.311,0.7612649391826106,0.011315206661805442,1.0636266623338735,1.0178968410824778,0.23213582343215344,0.075911348,0.7610705607819287
0.312,0.7318758179046287,0.011384908736757564,1.0654624113347244,1.019191155123845,0.2332860039874963,0.07566365,0.7597336801251149
0.313,0.70276393,0.011455626,1.0672948487816005,1.0205004304855256,0.23444555142068707,0.075415924,0.7583987651120894
0.314,0.6740004522712522,0.011528040179451476,1.0691270799355619,1.0218164034867423,0.23561642511885597,0.075168743,0.7570664111871024
0.315,0.6457088778225724,0.011601718502211483,1.0709565888891726,1.0231443055709064,0.23679749777056747,0.074921699,0.7557361604404923
0.316,0.6179086151201789,0.011676679305855763,1.0727828798200985,1.0244837936120403,0.237988873,0.074674775,0.7544078891570942
0.317,0.5906190725451694,0.011752941266905983,1.0746054569060082,1.025834524484168,0.2391906539102317,0.074427954,0.7530814736217434
0.318,0.5638596584786403,0.011830523061883808,1.0764238243245687,1.0271961550613122,0.24040294438599097,0.074181217,0.7517567901192751
0.319,0.5376497813016886,0.011909443367310894,1.0782374862534463,1.0285683422174956,0.2416258477909059,0.073934548,0.7504337149345238
0.32,0.5120088493954111,0.011989720859708912,1.080045946870309,1.0299507428267425,0.24285946761887986,0.073687929,0.7491121243523254
0.321,0.4869562711409049,0.012071374215599527,1.0818487103528238,1.031343013763075,0.2441039073638162,0.073441343,0.7477918946575148
0.322,0.4625114549192667,0.012154422111504396,1.083645280878658,1.0327448119005165,0.2453592705196181,0.073194772,0.7464729021349272
0.323,0.4386938091115934,0.012238883,1.0854351626254781,1.034155794,0.24662566058018878,0.072948199,0.7451550230693976
0.324,0.41552274209898193,0.012324776229443567,1.0872178597709525,1.035575617274819,0.24790318103943168,0.072701607,0.7438381337457611
0.325,0.3930176622625293,0.012412119804521197,1.0889928764927477,1.0370039382597267,0.24919193539124987,0.072454978,0.7425221104488529
0.326,0.3711979779833322,0.012500932625699738,1.0907597169685306,1.0384404139418357,0.25049202712954677,0.072208295,0.7412068294635081
0.327,0.3500830976424876,0.012591233369500854,1.0925178853759687,1.0398847011951693,0.25180355974822555,0.07196154,0.7398921670745621
0.328,0.3296924296210924,0.012683040712446213,1.0942668858927294,1.0413364568937504,0.25312663674118946,0.071714696,0.7385779995668496
0.329,0.3100453823002435,0.012776373331057477,1.0960062226964797,1.042795337911603,0.254461362,0.071467746,0.7372642032252061
0.33,0.2911613640610377,0.012871249901856311,1.097735399964887,1.0442610011227493,0.2558078378255862,0.071220672,0.7359506543344665
0.331,0.27305978328457203,0.012967689101364378,1.099453921875618,1.045733103401213,0.25716616890482547,0.070973456,0.7346372291794662
0.332,0.25576004835194327,0.013065709606103341,1.1011612926063408,1.0472113016210172,0.25853645833396294,0.070726082,0.7333238040450402
0.333,0.23928156764424832,0.013165330092594865,1.1028570163347213,1.0486952526561846,0.25991880960690195,0.070478532,0.7320102552160235
0.334,0.22364374954258415,0.013266569237360614,1.104540597238428,1.0501846133807384,0.26131332621754594,0.070230788,0.7306964589772516
0.335,0.2088660024280476,0.013369445716922251,1.106211539495127,1.0516790406687022,0.262720112,0.069982834,0.7293822916135592
0.336,0.19496773468173545,0.013473978207801439,1.107869347282486,1.0531781913940987,0.2641392694275613,0.069734651,0.7280676294097814
0.337,0.18196835468474476,0.013580185386519842,1.1095135247781727,1.0546817224309506,0.2655709030147393,0.069486223,0.7267523486507539
0.338,0.16988727081817231,0.013688085929599124,1.1111435761598532,1.0561892906532822,0.26701511591523514,0.069237531,0.7254363256213114
0.339,0.15874389146311507,0.013797698513560951,1.1127590056051955,1.0577005529351158,0.2684720116229522,0.068988559,0.7241194366062892
0.34,0.14855762500066982,0.013909041814926986,1.1143593172918664,1.0592151661504747,0.26994169363179377,0.068739289,0.7228015578905225
0.341,0.13934787981193356,0.014022135,1.1159440153975333,1.0607327871733818,0.27142426543566295,0.068489704,0.7214825657588461
0.342,0.13113406427800312,0.014136995275958332,1.1175126040998637,1.0622530728778607,0.2729198305284632,0.068239786,0.7201623364960955
0.343,0.1239355867799754,0.014253642788666974,1.1190645875765244,1.0637756801379343,0.2744284924040977,0.067989518,0.7188407463871057
0.344,0.11764898086765387,0.014371667138185898,1.1205922410402411,1.0653051002809344,0.2759498732921745,0.06773856,0.7175167725689859
0.345,0.11204720335561476,0.014492209,1.1221127385625105,1.0668275942305259,0.27748538131948536,0.067487726,0.716192259
0.346,0.10749664904837232,0.014614574,1.1236145104506976,1.0683516079858786,0.2790342976240046,0.067236473,0.7148659305713403
0.347,0.10398843708955023,0.014738789690285414,1.1250971666544884,1.0698766295347963,0.280596744,0.066984792,0.7135376644825041
0.348,0.10151368662277223,0.014864886767800279,1.1265603171235703,1.0714021468650854,0.28217284113797975,0.066732673,0.7122073379033128
0.349,0.100063517,0.014992894060165123,1.1280035718076311,1.0729276479645498,0.28376271138409165,0.066480106,0.7108748280110067
0.35,0.099629047,0.015122840828245419,1.1294265406563566,1.0744526208209944,0.2853664759807239,0.066227081,0.709540012
0.351,0.10020139561093971,0.015254756332906638,1.1308288336194339,1.075976553422224,0.2869842564462043,0.06597359,0.7082027669960106
0.352,0.10177168254857506,0.015388669835014275,1.1322100606465506,1.0774989337560443,0.2886161742988611,0.065719622,0.7068629702278016
0.353,0.10433102669637304,0.015524610595433802,1.1335698316873932,1.0790192498102593,0.29026235105702225,0.065465169,0.7055204988554385
0.354,0.10787054719795733,0.015662607875030696,1.1349077566916483,1.080536989572674,0.2919229082390157,0.065210219,0.7041752300561622
0.355,0.11238136319695163,0.015802691,1.1362234456090035,1.0820516410310936,0.29359796736316945,0.064954765,0.7028270410072125
0.356,0.11785459383697969,0.015944889035218488,1.1375165083891452,1.0835626921733228,0.29528764994781154,0.064698796,0.7014758088858299
0.357,0.12428135826166516,0.016089231,1.1387865549817608,1.0850696309871666,0.29699207751127005,0.064442303,0.7001214108692545
0.358,0.1316527756146318,0.016235747402501485,1.140033195336537,1.0865719454604295,0.29871137157187283,0.064185276,0.6987637241347266
0.359,0.13995996503950325,0.016384466,1.141256039403161,1.0880691235809163,0.3004456536479481,0.063927705,0.6974026258594866
0.36,0.1491940456799033,0.016535417,1.1424546971313194,1.0895606533364328,0.30219504525782376,0.063669582,0.696037993
0.361,0.15934613667945557,0.016688629281875353,1.143628778470699,1.0910460227147831,0.30395966791982776,0.063410896,0.6946697033958316
0.362,0.17040735718178385,0.016844132106048383,1.1447778933709871,1.092524719703772,0.3057396431522883,0.063151637,0.6932976335618968
0.363,0.1823688263305118,0.017001955,1.1459016517818708,1.0939962322912045,0.3075350924735332,0.062891798,0.6919216608962111
0.364,0.19522166326926313,0.017162126616159935,1.1469996636530364,1.0954600484648855,0.3093461374018905,0.062631366,0.6905416625760143
0.365,0.2089569871416616,0.017324677,1.1480715389341716,1.0969156562126203,0.31117289945568843,0.062370335,0.6891575157785476
0.366,0.22356591709133083,0.017489635,1.1491168875749629,1.0983625435222133,0.3130155001532547,0.062108692161516946,0.6877690976810502
0.367,0.23903957226189457,0.017657029,1.1501353195250972,1.0998001983814694,0.3148740610129175,0.061846429842932954,0.6863762854607631
0.368,0.2553690717969765,0.017826890387678377,1.1511264447342615,1.1012281087781934,0.3167487035530047,0.061583538,0.684978956
0.369,0.2725455348402004,0.017999246758793136,1.1520898731521427,1.1026457627001904,0.3186395492918445,0.061320007,0.6835769873607798
0.37,0.2905600805351899,0.018174128,1.1530252147284281,1.1040526481352653,0.3205467197477648,0.061055827,0.6821702558355642
0.371,0.30940382802556876,0.018351562840963176,1.1539320794128043,1.1054482530712224,0.3224703364390936,0.060790989,0.6807586388965199
0.372,0.3290678964549606,0.018531581073749415,1.1548100771549583,1.1068320654958677,0.324410521,0.060525484,0.679342014
0.373,0.3495434049669893,0.018714211782157104,1.1556588179045768,1.1082035733970048,0.32636739460128894,0.060259301,0.6779202574859058
0.374,0.3708214727052783,0.018899484227051722,1.1564779116113475,1.1095622647624395,0.32834107910881144,0.059992431,0.6764932473688166
0.375,0.39289321881345163,0.019085998,1.1572494268589355,1.1109132618538988,0.33033286210586404,0.059724281,0.6750575569123893
0.376,0.4153674524751309,0.019277362356828896,1.158016960579329,1.1122406791288602,0.3323400444656641,0.059456315,0.673621035
0.377,0.43855001057358084,0.019471352612170575,1.158752492817784,1.113553901780911,0.33436453021476825,0.059187600105354427,0.6721786322642421
0.378,0.462411617,0.019668024,1.1594559797130009,1.1148522199225461,0.3364064307290508,0.058918139000058094,0.6707302685434313
0.379,0.4869229950408344,0.019867433,1.1601273774036789,1.1161349236662588,0.33846585738438584,0.058647934346728624,0.6692758630576072
0.38,0.5120548688896587,0.020069633302478428,1.1607666420285185,1.1174013031245444,0.3405429215566478,0.058376989,0.6678153351813781
0.381,0.5377779621352952,0.020274682,1.161373729726219,1.1186506484098966,0.3426377346217108,0.058105305476653976,0.6663486042893529
0.382,0.5640629985177543,0.020482633622404645,1.1619485966354806,1.11988225,0.34475040795544937,0.057832886800250685,0.6648755897561403
0.383,0.5908807017770459,0.020693544,1.1624911988950026,1.1210953969117783,0.3468810529337374,0.057559736,0.6633962109563484
0.384,0.6182017956531806,0.020907469091405024,1.1630014926434855,1.122289380353296,0.34902978093244935,0.057285854815566695,0.661910387
0.385,0.6459970038861685,0.021124463737512676,1.1634794340196282,1.1234634900718579,0.3511967033274596,0.057011247,0.660418038
0.386,0.6742370502160203,0.021344583647734453,1.163924979162131,1.1246170161799574,0.3533819314946421,0.056735915,0.6589190827035843
0.387,0.7028926583827464,0.021567884314352224,1.1643380842096938,1.1257492487900895,0.3555855768098714,0.056459862,0.6574134405835623
0.388,0.7319345521263567,0.021794421229647847,1.1647187053010164,1.1268594780147483,0.3578077506490216,0.05618309,0.6559010310700042
0.389,0.7613334551868618,0.022024249885903173,1.1650667985747984,1.1279469939664275,0.360048564,0.055905602109215025,0.6543817735375186
0.39,0.791060091,0.022257425775400085,1.16538232,1.1290110867576224,0.36230812940258195,0.055627401,0.652855587
0.391,0.8210851842185978,0.022494004,1.1656652262245406,1.1300510465008267,0.36458655706874055,0.05534849,0.6513223919141993
0.392,0.851379458,0.022734041223246067,1.165915473,1.1310661633085344,0.36688395876231716,0.055068871,0.6497821065725826
0.393,0.8819136353980362,0.022977591766158875,1.1661330162685182,1.1320557272932403,0.369200446,0.054788548,0.6482346507104728
0.394,0.9126584411431702,0.023224712,1.166317812535095,1.1330190285674384,0.37153612973522143,0.054507522,0.6466799437024787
0.395,0.9435845986452606,0.023475455951373413,1.1664698178163302,1.1339553572436225,0.3738911217662976,0.054225798,0.6451179049232084
0.396,0.9746628316443184,0.023729881,1.1665889882509237,1.1348640034342883,0.3762655333282888,0.053943377,0.6435484537472712
0.397,1.0058638638803532,0.023988040884318943,1.1666752799775748,1.1357442572519285,0.3786594757970693,0.053660262,0.6419715095492748
0.398,1.0371584190933758,0.024249992,1.1667286491349838,1.1365954088090382,0.3810730605485133,0.053376456,0.6403869917038282
0.399,1.0685172210233966,0.024515790503250354,1.1667490518618504,1.1374167482181112,0.38350639895849514,0.053091962,0.6387948195855402
0.4,1.0999109934104256,0.024785491,1.1667364442968744,1.1382075655916426,0.38595960240288907,0.052806783,0.6371949125690191
0.401,1.1313104599944732,0.025059149,1.1666907825787556,1.1389671510421255,0.3884327822575693,0.052520921147047095,0.6355871900288732
0.402,1.162686345,0.02533682,1.1666120228461936,1.139694794682055,0.3909260498984102,0.052234379456130395,0.6339715713397118
0.403,1.1940093707136663,0.02561856,1.1665001212378887,1.1403897866239254,0.39343951670128596,0.051947161,0.6323479758761434
0.404,1.225250262328832,0.025904423,1.1663550338925404,1.1410514169802306,0.3959732940420707,0.051659268,0.630716323
0.405,1.2563797431010582,0.026194466858508854,1.1661767169488484,1.141678975863465,0.39852749329663906,0.051370703,0.6290765321242188
0.406,1.2873685367703545,0.026488745,1.1659651265455129,1.142271753386123,0.4011022258408649,0.05108147,0.627428523
0.407,1.3182428738545189,0.026786227486020744,1.1657111289723678,1.1428272996080389,0.4037016088425342,0.050791039,0.6257659864401763
0.408,1.348883295771395,0.027090193863920236,1.1654436166575144,1.1433468383190803,0.40631500186876823,0.050500942463412135,0.6241055010376452
0.409,1.3792395853285657,0.027398511295226316,1.1651423774417524,1.1438289631982201,0.40894968144828625,0.05021015,0.6224359675366534
0.41,1.409288093,0.027711285,1.1648079207750877,1.1442728517209173,0.4116056533174683,0.049918685,0.6207574733620018
0.411,1.4390051706406242,0.028028619,1.164440756107523,1.144677681362628,0.4142829232126937,0.049626570917357914,0.6190701059384905
0.412,1.468367168033926,0.028350618275202914,1.1640413928890623,1.145042629598811,0.41698149687034214,0.049333832,0.6173739526909199
0.413,1.4973504363443535,0.028677388285754148,1.1636103405697102,1.1453668739049243,0.41970138002679314,0.049040491,0.6156691010440906
0.414,1.5259313263911138,0.029009034,1.1631481085994708,1.1456495917564253,0.42244257841842636,0.048746573,0.6139556384228029
0.415,1.5540861889934139,0.029345658852066383,1.1626552064283482,1.145889960628772,0.4252050977816213,0.048452102,0.6122336522518569
0.416,1.5817913749704624,0.029687369080951147,1.1621321435063463,1.1460871579974228,0.4279889438527577,0.0481571,0.6105032299560537
0.417,1.6090232351414655,0.030034269,1.1615794292834691,1.1462403613378342,0.43079412236821485,0.047861591821667306,0.6087644589601929
0.418,1.6357581203256313,0.030386463612987316,1.160997573209721,1.146348748125465,0.4336206390643726,0.047565601,0.6070174266890754
0.419,1.6619723813421676,0.030744057589262477,1.160387084735106,1.1464114958357732,0.43646849967761037,0.047269152,0.6052622205675016
0.42,1.6876423690102815,0.031107155821124853,1.1597484733096284,1.1464277819442157,0.4393377099443079,0.046972267771596805,0.6034989280202717
0.421,1.7127444341491804,0.031475863,1.1590822483832914,1.1463967839262512,0.4422282756008445,0.046674972,0.6017276364721862
0.422,1.7372549275780722,0.031850284,1.1583889194061001,1.1463176792573375,0.4451402023836001,0.04637729,0.5999484333480455
0.423,1.7611502001161639,0.032230524,1.157668995828058,1.146189645412932,0.44807349602895397,0.046079243053086735,0.5981614060726498
0.424,1.784406602582663,0.032616688,1.1569229870991695,1.1460118598684923,0.4510281622732858,0.045780857,0.5963666420707998
0.425,1.8070004857967779,0.03300888,1.1561514026694384,1.145783500099477,0.4540042068529753,0.045482154,0.5945642287672959
0.426,1.8289082005777149,0.033407205,1.155354751988869,1.1455037435813433,0.45700163550440187,0.045183159415920035,0.592754254
0.427,1.8501060977446822,0.033811769,1.1545335445074656,1.1451717677895497,0.4600204539639452,0.044883896030211895,0.5909368039545273
0.428,1.870570528116887,0.034222675,1.1536882896752318,1.1447867501995534,0.4630606679679849,0.044584388,0.5891119672948637
0.429,1.8902778425135365,0.034640029,1.152819496942172,1.1443478682868125,0.4661222832529004,0.044284659,0.5872798310327474
0.43,1.9092043917538393,0.035063936,1.1519276757582901,1.143854299526785,0.46920530555507145,0.043984732,0.5854404825929793
0.431,1.9273265266570014,0.0354945,1.1510133355735903,1.143305221394928,0.4723097406108773,0.043684632114395924,0.5835940094003594
0.432,1.9446205980422313,0.035931827,1.1500769858380768,1.1426998113667002,0.475435594,0.043384382384748475,0.5817404988796885
0.433,1.9610629567287359,0.036376021,1.1491191360017536,1.142037246917559,0.4785828719289128,0.043084007,0.5798800384557665
0.434,1.9766299535357235,0.036827186378505176,1.1481402955146245,1.1413167055229627,0.4817515796639015,0.042783529,0.5780127155533943
0.435,1.9912979392824006,0.037285429,1.147140973826694,1.1405373646583685,0.48494172309804345,0.042482972,0.5761386175973718
0.436,2.0050432647879752,0.037750852925273345,1.146121680387966,1.1396984017992342,0.48815330796771833,0.042182361518699175,0.5742578320124998
0.437,2.017842280871655,0.038223563,1.1450829246484446,1.1387989944210184,0.4913863400093058,0.04188172,0.5723704462235787
0.438,2.0299008196327786,0.038699954,1.1440533656771943,1.1378221159258053,0.4946548807398841,0.041580254454395345,0.5704581679061416
0.439,2.0411893987801895,0.039189968,1.1429685608586833,1.1368074130472992,0.4979217265526474,0.041280295,0.5685697865325658
0.44,2.0514751500486867,0.039687274,1.141869728328685,1.1357280405132213,0.5012112140086729,0.040980334688036454,0.5666735924000756
0.441,2.060761072136493,0.040192071,1.1407573279405958,1.134583444162325,0.5045229871533994,0.040680429,0.5647701552254876
0.442,2.0690501637418315,0.040704559215308855,1.1396318195478132,1.1333730698333653,0.5078566900322662,0.040380634,0.5628600447256183
0.443,2.076345423562924,0.041224936,1.1384936630037341,1.1320963633650958,0.5112119666907117,0.040081003,0.5609438306172843
0.444,2.082649850297993,0.041753401361070246,1.1373433181617545,1.1307527705962717,0.5145884611741748,0.039781592,0.559022083
0.445,2.087966443,0.042290154,1.1361812448752726,1.1293417373656465,0.5179858175280949,0.039482455,0.5570953704424877
0.446,2.0922981993029497,0.042835392434742485,1.1350079029976845,1.1278627095119749,0.5214036797979101,0.039183648,0.5551642638096582
0.447,2.095648118969283,0.043389316327322444,1.133823752382387,1.1263151328740115,0.5248416920290601,0.038885225226348394,0.553229332
0.448,2.098019200342482,0.043952124,1.1326292528827775,1.124698453,0.5282994982669832,0.038587241907322364,0.5512911460372192
0.449,2.0994144421207697,0.044524015839524526,1.1314248643522526,1.1230121166002245,0.5317767425571184,0.038289753,0.5493502743312426
0.45,2.0998368430023686,0.045105189465368484,1.130211046644209,1.1212555686419097,0.5352730689449046,0.037992813,0.5474072870345167
0.451,2.0992894016855015,0.045695844,1.128988259612044,1.119428255,0.5387881214757806,0.037696477906857685,0.5454627538638578
0.452,2.097775117,0.046296179,1.127756963109154,1.1175296222762094,0.5423215441951854,0.037400802,0.5435172445360826
0.453,2.095296987249257,0.046906393859202776,1.1265176169889362,1.115559115546332,0.5458729811485576,0.03710584,0.5415713287680074
0.454,2.091858011526324,0.047526687,1.125270681104788,1.1135161809034428,0.5494420763813366,0.036811647,0.5396255762764489
0.455,2.0874611883978154,0.048157256,1.124016615310105,1.1114002641862952,0.5530284739389609,0.036518278,0.5376805567782235
0.456,2.0821095165619523,0.048798303,1.122755879458285,1.109210811233644,0.5566318178668693,0.036225788,0.5357368399901474
0.457,2.0758059947169567,0.049450024038494675,1.121488933402725,1.1069472678842431,0.5602517522105008,0.035934232241975145,0.5337949956290375
0.458,2.068553621561052,0.050112619756589066,1.1202162369968212,1.1046090799768475,0.5638879210152943,0.035643665,0.5318555934117103
0.459,2.060355395792461,0.050786289,1.1189382500939715,1.102195693350211,0.5675399683266888,0.035354142,0.5299192030549821
0.46,2.0512143161094047,0.05147123,1.117655432547572,1.099706553843088,0.5712075381901228,0.035065718,0.5279863942756693
0.461,2.0411333812101056,0.052167643,1.1163682442110194,1.0971411072942323,0.5748902746510356,0.034778447374067836,0.5260577367905885
0.462,2.0301155897927874,0.052875725415379424,1.115077144937711,1.0944987995423987,0.5785878217548656,0.034492386,0.5241338003165563
0.463,2.018163940555672,0.053595677542234724,1.113782594581044,1.091779076426341,0.582299824,0.034207587,0.5222151545703889
0.464,2.0052814321969814,0.054327698,1.1124850529944146,1.0889813837848141,0.5860259240730337,0.033924108,0.5203023692689033
0.465,1.9914710634149388,0.055071985672310926,1.11118498,1.086105167456572,0.5897657673782495,0.033642002,0.5183960141289154
0.466,1.9767358329077656,0.05582874,1.1098828355448573,1.083149873280369,0.5935189975081381,0.033361324,0.5164966588672419
0.467,1.961078739373685,0.056598159,1.1085790793887231,1.0801149470949594,0.5972852585081385,0.03308213,0.5146048732006996
0.468,1.9445027815109197,0.057380443,1.1072741714162144,1.0769998347390974,0.6010641944236897,0.032804475,0.5127212268461048
0.469,1.927116630065318,0.058167231,1.1061188533653166,1.0737519291982014,0.6048900782678607,0.032527747,0.5108018309177195
0.47,1.9091652987864287,0.058981038622669714,1.1047324260526905,1.070504545175017,0.6086719105779511,0.03225394,0.5089633730877582
0.471,1.890371159646381,0.059807779,1.1033598084247098,1.0671712569606164,0.6124677457355934,0.031981838476937155,0.5071317287757702
0.472,1.8707611938009059,0.060647859801713506,1.101998474273585,1.0637526781385374,0.6162763396480394,0.031711527742290364,0.5053085887675604
0.473,1.8503623824057371,0.061501691905526956,1.1006458973915285,1.060249422292317,0.6200964482225424,0.031443095,0.5034956438489343
0.474,1.8292017066166084,0.062369684222331474,1.0992995515707522,1.0566621030054926,0.6239268273663546,0.031176626,0.5016945848056975
0.475,1.8073061475892513,0.063252246,1.0979569106034681,1.0529913338616017,0.6277662329867288,0.030912208336440088,0.49990710242365527
0.476,1.784702686479399,0.064149787,1.0966154482818873,1.0492377284441812,0.6316134209909176,0.030649928094250493,0.49813488748861307
0.477,1.761418304442785,0.065062716,1.0952726383982223,1.0454019003367692,0.6354671472861739,0.030389872,0.49637963078637637
0.478,1.7374799826351413,0.065991444,1.093925954744685,1.0414844631229025,0.6393261677797499,0.030132126478226936,0.4946430231027505
0.479,1.712914702212202,0.066936378,1.0925728711134863,1.0374860303861189,0.6431892383788986,0.029876778280631247,0.4929267552235409
0.48,1.6877494443296992,0.067897929,1.0912108612968388,1.033407215709955,0.6470551149908725,0.029623914,0.49123251793455297
0.481,1.6620111901433658,0.068876506,1.0898373990869539,1.0292486326779486,0.6509225535229243,0.029373620046867752,0.4895620020215921
0.482,1.635726920808935,0.069872519,1.0884499582760438,1.0250108948736374,0.6547903098823066,0.029125983186938237,0.4879168982704637
0.483,1.6089236174821386,0.070886376,1.0870460126563202,1.020694615880558,0.65865714,0.028881089949135724,0.48629889746697313
0.484,1.5816282613187116,0.071918488,1.0856230360199948,1.0163004092822485,0.6625217997120731,0.028639026921579356,0.48470969039692596
0.485,1.5538678334743856,0.072969263,1.0841785021592798,1.011828888662246,0.666383045,0.028399881,0.48315096784612754
0.486,1.5256693151048937,0.074039111,1.0827098848663863,1.0072806676040873,0.6702396317381939,0.028163737849681653,0.4816244206003832
0.487,1.4970596873659683,0.075128442,1.0812146579335267,1.0026563596913103,0.6740903158430184,0.027930685,0.4801317394454983
0.488,1.4680659314133426,0.076237664,1.0796902951529128,0.9979565785074522,0.6779338532186892,0.027700809,0.47867461516727833
0.489,1.4387150284027501,0.077367188,1.0781342703167558,0.9931819376360504,0.681769,0.027474196,0.47725473855152883
0.49,1.4090339594899233,0.078517423,1.0765440572172684,0.9883330506606426,0.6855945114115808,0.027250932106082267,0.47587380038405513
0.491,1.3790497058305946,0.079688777,1.0749171296466618,0.9834105311647654,0.6894091440433066,0.027031105,0.4745334914506626
0.492,1.3487892485804978,0.080881661,1.0732509613971482,0.9784149927319566,0.6932116535748896,0.026814800844286855,0.4732355025371565
0.493,1.318279568895365,0.082096484,1.0715430262609387,0.9733470489457532,0.6970007959135819,0.026602106174307222,0.47198152442934255
0.494,1.2875476479309296,0.083333655,1.0697907980302461,0.9682073133896932,0.7007753269666366,0.026393108,0.470773248
0.495,1.256620466842924,0.084593584,1.0679917504972816,0.9629963996473134,0.7045340026413063,0.026187892,0.4696123637740123
0.496,1.2255250067870818,0.08587668,1.066143357454257,0.9577149213021513,0.7082755788448434,0.025986545065470285,0.46850056279810665
0.497,1.1942882489191353,0.087183352,1.0642430926933844,0.9523634919377442,0.7119988114845006,0.025789154289955773,0.4674395357711148
0.498,1.1629371743948176,0.08851401,1.0622884300068756,0.9469427251376297,0.7157024564675306,0.025595805958355394,0.46643097347884194
0.499,1.131498764369862,0.089869064,1.0602768431869423,0.9414532344853447,0.7193852697011862,0.025406586658788293,0.4654765667070936
0.5,1.1000000000000008,0.091225084,1.0581943029192291,0.9357771910221713,0.7230716078935391,0.025221311039265015,0.4645121693918001
0.501,1.0685012356301395,0.092642722,1.0560163499952295,0.9302174478353868,0.7266875279934654,0.025040852,0.46371214317242143
0.502,1.0370628256051837,0.094084394,1.0537661343249372,0.9245835584986163,0.73027922,0.024864822917561025,0.46296815226679955
0.503,1.0057117510808662,0.095550993,1.0514364700693055,0.9188787789692137,0.733844202,0.024693320853266663,0.46228377356151085
0.504,0.9744749932129197,0.097043412,1.0490201713892888,0.9131063652045323,0.73737999,0.024526444353329412,0.46166258394313153
0.505,0.9433795331570772,0.098562544,1.0465100524458406,0.9072695731619269,0.7408841002364865,0.024364291592738292,0.4611081602982382
0.506,0.9124523520690718,0.10010928165680441,1.043898927399915,0.9013716587987508,0.7443540501643227,0.024206960746482323,0.4606240795134069
0.507,0.8817204311046364,0.10168451840294562,1.0411796104124664,0.8954158780723582,0.7477873564014921,0.024054549989550526,0.4602139184752139
0.508,0.8512107514195036,0.10328914708363647,1.038344915644448,0.8894054869401028,0.7511815357292451,0.023907157,0.45988125407023583
0.509,0.8209502941694065,0.10492406070349222,1.0353876572568141,0.8833437413593387,0.7545341049288319,0.023764881443615517,0.45962966318504866
0.51,0.7909660405100781,0.10659015226712823,1.0323006494105185,0.8772338972874197,0.7578425807815032,0.02362782,0.4594627227062289
0.511,0.761284972,0.10828831477915969,1.0290767062665152,0.8710792106816995,0.7611044800685091,0.023496071,0.4593840095203528
0.512,0.7319340685866582,0.11001944124420196,1.0257086419857582,0.8648829374995324,0.7643173195711003,0.023369733669369747,0.4593971005139968
0.513,0.7029403126340328,0.11178442466687029,1.022189270729201,0.8586483336982722,0.7674786160705267,0.023248905123152367,0.459505573
0.514,0.6743306848951074,0.11358415805177995,1.018511406657798,0.8523786552352727,0.7705858863480393,0.023133684,0.4597130025861499
0.515,0.6461321665256153,0.11541953440354624,1.014667863932503,0.8460771580678876,0.7736366471848882,0.023024168148448532,0.4600229674378117
0.516,0.6183717386812891,0.11729144672678449,1.0106514567142704,0.8397470981534713,0.7766284153623239,0.022920456069940125,0.46043904401529895
0.517,0.5910763825178618,0.11920078802610987,1.0064549991640532,0.8333917314493775,0.7795587076615965,0.022822645830646072,0.4609648092051876
0.518,0.5642730791910661,0.12114845130613772,1.0020713054428056,0.8270143139129598,0.7824250408639568,0.022730835605555395,0.46160383989405424
0.519,0.5379888098566352,0.12313532957148333,0.99749319,0.8206181015015725,0.785224932,0.022645123569657127,0.46235971296847506
0.52,0.5122505556703019,0.12516231582676202,0.9927134661310358,0.8142063501725694,0.7879558971029413,0.022565607897940265,0.46323600531502646
0.521,0.4870852977877991,0.12723030307658903,0.9877249488624217,0.8077823158833045,0.7906154537020667,0.022492386765393856,0.4642362938202848
0.522,0.4625200173648595,0.1293401843255796,0.9825204520665924,0.8013492545911314,0.7932011183292808,0.022425558347006887,0.46536415537082626
0.523,0.43858169555721616,0.13149285257834906,0.9770927899045027,0.794910422,0.7957104077658343,0.022365220817768393,0.4666231668532272
0.524,0.4152973135206021,0.1336892008395127,0.9714347765371064,0.7884690748274765,0.7981408387929778,0.022311472352667394,0.4680169051540639
0.525,0.392693852,0.1359301221136858,0.9655392261253571,0.7820284682707028,0.8004899281919617,0.022264411126692918,0.4695489471599128
0.526,0.3707982933833928,0.13821650940548358,0.9593989528302089,0.7755918585404363,0.802755193,0.022224135314833957,0.47122287
0.527,0.34963761759426354,0.1405492557195214,0.9530067708126161,0.7691625015940315,0.8049341492304515,0.022190743092079555,0.47304224983295196
0.528,0.32923880619909507,0.14292925406041457,0.9463554942335323,0.7627436533888424,0.8070243144324585,0.022164332633418722,0.4750106642732952
0.529,0.30962884035362026,0.14535739743277823,0.9394379372539112,0.7563385698822225,0.8090232051313073,0.022145002,0.4771316899649557
0.53,0.29083470121357197,0.1478345788412278,0.9322469140347072,0.7499505070315257,0.8109283381082483,0.022132849708333846,0.47940890379450996
0.531,0.2728833699346832,0.15036169129037852,0.924775239,0.7435827207941059,0.8127372301445319,0.022127974,0.4818458826485343
0.532,0.2554972184890802,0.15290397895739594,0.9157341315386381,0.7370861940227423,0.8142347394323703,0.022123127483818214,0.484513135
0.533,0.23892126062631458,0.15556178193202408,0.9084111637294268,0.7308954834766925,0.8159482264451057,0.022136950307706016,0.48726877557003934
0.534,0.22326416709223418,0.15826905398089852,0.9006200642913638,0.7247224242955277,0.8175313232187501,0.022157518533640994,0.4902062750560046
0.535,0.20852893658506136,0.16102786601313462,0.892378927,0.7185756226829247,0.8189844127187489,0.022185035449843793,0.4933296644523078
0.536,0.1947185678030185,0.16384028893784766,0.8837058471689333,0.7124636848425601,0.8203078779105466,0.022219704,0.49664297468054563
0.537,0.18183605944432807,0.16670839366415321,0.8746189178046901,0.7063952169781106,0.8215021017595889,0.022261729,0.500150237
0.538,0.16988441020721257,0.16963425110116653,0.8651362334518458,0.700378825,0.8225674672313205,0.022311311222265432,0.5038554813192128
0.539,0.15886661878989433,0.17261993215800295,0.8552758882704614,0.6944231159916636,0.8235043572911859,0.022368655781745843,0.5077627395728358
0.54,0.14878568389059588,0.175667508,0.8450559764206004,0.6885366952770196,0.8243131549046309,0.022433965,0.5118760423447811
0.541,0.13964460420753955,0.17877904876760695,0.8344945920623248,0.6827281693529974,0.8249942430371001,0.022507443583040295,0.5161994205566456
0.542,0.1314463784389478,0.1819566261386052,0.8236098293556972,0.6770061444232736,0.8255480046540385,0.022589293401295597,0.5207369051300256
0.543,0.12419400528304313,0.18520231076588814,0.8124197824607798,0.6713792266915246,0.8259748227208914,0.022679718215583806,0.5254925269865187
0.544,0.1178904834380479,0.18851817355857117,0.8009425455376354,0.6658560223614276,0.8262750802031036,0.022778921,0.5304703170477215
0.545,0.11253881160218451,0.19190628542576965,0.7891962127463263,0.6604451376366591,0.8264491600661198,0.022887106,0.5356743062352308
0.546,0.10814198847367548,0.19536871727659888,0.7771988782469149,0.6551551787208956,0.8264974452753854,0.023004475516852193,0.5411085254706434
0.547,0.10470301275074319,0.19890754002017436,0.7649686361994635,0.6499947518178137,0.8264203187963453,0.023131233197478365,0.5467770056755563
0.548,0.10222488313161009,0.20252482456561144,0.7525235807640348,0.6449724631310905,0.8262181635944447,0.023267582,0.5526837777715665
0.549,0.1007105983144986,0.20622264182202543,0.7398818061006913,0.6400969188644023,0.8258913626351282,0.023413726,0.5588328726802707
0.55,0.10016315699763113,0.21000306269853175,0.727061406,0.6353767252214257,0.8254402988838409,0.023569868015055905,0.5652283213232658
0.551,0.10058555787923015,0.21386815810424584,0.7140804757305088,0.6308204884058377,0.824865355,0.023736211,0.5718741546221485
0.552,0.10198079965751806,0.21781999894828297,0.7009571083437948,0.6264368146213147,0.8241669148671342,0.023912958922063153,0.5787744034985159
0.553,0.10435188103071733,0.2218606561397586,0.6877093983694157,0.6222343100715336,0.8233453605326051,0.024100315,0.585933099
0.554,0.10770180069705038,0.22599220058778816,0.67435544,0.6182215809601709,0.8224010752678852,0.024298481342027445,0.5933542716700926
0.555,0.11203355735473955,0.2302167032014868,0.6609133272979116,0.614407233,0.8213344420384197,0.024507662589920064,0.6010419528084952
0.556,0.11735014970200738,0.2345362348899701,0.6474011545209115,0.6107998738674069,0.8201458438096532,0.024728061580713848,0.6090001732107697
0.557,0.1236545764370763,0.23895286656235346,0.6338370157964961,0.6074081082933593,0.8188356635470313,0.024959881602629446,0.6172329637985137
0.558,0.13094983625816867,0.24346866912775209,0.6202390052847275,0.6042405429724368,0.8174042842159985,0.025203326,0.6257443554933233
0.559,0.13923892786350694,0.2480857134952815,0.6066252171456684,0.6013057841083158,0.8158520887820001,0.025458597892708587,0.6345383792167956
0.56,0.1485248499513136,0.252806071,0.5930137455393812,0.5986124379046733,0.8141794602104813,0.025725900737313404,0.6436190658905276
0.561,0.158810601,0.25763181127319407,0.5794226846259284,0.596169111,0.8123867814668866,0.026005438,0.6529904464361163
0.562,0.17009918036722166,0.262565007,0.5658701285653723,0.5939844082935303,0.8104744355166612,0.026297412266756724,0.6626565517751581
0.563,0.182157719,0.2675016706979682,0.554088048,0.5920333337622996,0.8071917127226819,0.026545669,0.6731586954988203
0.564,0.19495673521202342,0.2727285924471983,0.5406444295973531,0.5905155551263055,0.8057874501271702,0.026895253022186715,0.6831198240273273
0.565,0.2087020607175979,0.2780607130775181,0.5275379446558512,0.5892851087496416,0.8041394018769991,0.027252156830357428,0.6934447558719603
0.566,0.22337004646427502,0.2835030917056956,0.5148358561348847,0.5883596365967066,0.8022758780419132,0.027617717977159277,0.7041263642626364
0.567,0.23893704327126228,0.28906078744849906,0.5026054273823609,0.5877567806319001,0.8002251886916587,0.027993273813231783,0.7151575224292734
0.568,0.255379402,0.29473885942269623,0.4909139217461868,0.5874941828196203,0.7980156438959798,0.028380161689214395,0.7265311036017875
0.569,0.2726734733429968,0.3005423667450553,0.47982860257426924,0.5875894851242663,0.7956755537246221,0.028779718955746613,0.7382399810100966
0.57,0.29079560824615913,0.3064763685323443,0.4694167332145155,0.5880603295102372,0.7932332282473307,0.029193282963467928,0.750277028
0.571,0.30972215748646137,0.3125459239013312,0.45974557701483193,0.5889243579419317,0.7907169775338503,0.029622191063017823,0.7626351174537682
0.572,0.3294294718831113,0.3187560919687841,0.4508823973231261,0.5901992123837487,0.788155112,0.030067780605035805,0.7753071229489653
0.573,0.3498939022553159,0.325111932,0.44289445748730466,0.5919025348000871,0.7855759406773052,0.030531389,0.7882859175996257
0.574,0.37109179942228315,0.33161850266616005,0.4358490208552747,0.594051967,0.7830077746737305,0.031014353419033913,0.801564375
0.575,0.3929995142032204,0.3382808635296192,0.4298133507749432,0.5966651514139241,0.7804789237129479,0.031518011,0.8151353672870065
0.576,0.415593397,0.34510407355861655,0.4248547105942172,0.5997597295402203,0.7780176978647024,0.0320437,0.8289917687835613
0.577,0.43884979988383443,0.35209319186992005,0.42104036366100345,0.6033533434986336,0.7756524071987396,0.032592757224528805,0.8431264523552484
0.578,0.4627450724219262,0.3592532775802978,0.418437573,0.6074636352535626,0.7734113617848041,0.033166519784784444,0.8575322912319852
0.579,0.487255566,0.3665893898065178,0.41711360292874106,0.6121082467694067,0.7713228716926416,0.033766325,0.872202159
0.58,0.5123576309897171,0.3741065876653481,0.41713571582550624,0.6173048200105644,0.7694152469919969,0.034393511,0.8871289278202769
0.581,0.5380276186578309,0.3818099302735568,0.41857117536141175,0.6230709969414349,0.7677167977526153,0.035049414,0.9023054719916658
0.582,0.5642418796743671,0.3897044767479118,0.42148724488436445,0.6294244195264166,0.7662558340442419,0.035735372501646726,0.9177246643877732
0.583,0.5909767648585332,0.39779528620518134,0.4259511877422714,0.6363827297299092,0.765060666,0.036452723,0.9333793782385166
0.584,0.6182086250295364,0.40608741776213336,0.43203026728303967,0.64396357,0.7641596034995009,0.037202803,0.9492624867738128
0.585,0.6459138110065847,0.4145859305355359,0.43979174685457595,0.6521845808500207,0.7635809568026233,0.037986950456830815,0.9653668632235789
0.586,0.674068674,0.42329588364215714,0.4493028898047874,0.661063406,0.7633530359157347,0.038806502010547986,0.9816853808177326
0.587,0.7026495636556449,0.43222233619876466,0.4606309594815809,0.670617686,0.763504151,0.039662795,0.9982109127861903
0.588,0.7316328319660722,0.44137034732212704,0.47384321923286354,0.680865064,0.7640626118509048,0.040557168,1.014936332
0.589,0.7609948293593742,0.450744976,0.4890069324065421,0.6918231809459209,0.7650567288124539,0.041490956,1.0318545127656886
0.59,0.7907119066547583,0.46035128173618767,0.5061893623505238,0.7035096794821556,0.7665148118629725,0.042465499,1.0489583272365632
0.591,0.820760415,0.47019432326042215,0.5254577724127154,0.7159422013520917,0.7684651710722059,0.043482132,1.0662406490014114
0.592,0.8511167042286031,0.4802791598184834,0.5468794259410239,0.7291383885201285,0.7709361165098993,0.044542194,1.0836943512901496
0.593,0.8817571261454786,0.4906108505271396,0.5705215862833565,0.7431158829506647,0.7739559582457978,0.045647022,1.1013123073326958
0.594,0.9126314632296444,0.5010129524588032,0.6007661203180906,0.7621100742293884,0.777209518,0.046679686388680475,1.1195463864012904
0.595,0.9436202568989392,0.5119826989160328,0.6250227718276962,0.7756624342816119,0.7821654688305872,0.047957315,1.137013634823281
0.596,0.9747497376711645,0.5232037022034363,0.6525666666210806,0.7905157718418911,0.7877852571316795,0.0492755,1.1546380956092919
0.597,1.0059906292863297,0.5346870654859908,0.6831652401487881,0.8066273167523095,0.7941552502627178,0.050639288,1.1723848052653432
0.598,1.0373136554844453,0.5464438919286734,0.7165859278613629,0.8239542988549506,0.8013618152065931,0.052053723668960154,1.1902188002974545
0.599,1.0686895400055214,0.5584852846964615,0.7525961652093498,0.8424539479918994,0.8094913189461957,0.053523854,1.2081051172116462
0.6,1.1000890065895692,0.5708223469543321,0.7909633876432932,0.8620834940052388,0.8186301284644166,0.055054725,1.2260087925139378
0.601,1.1314827789765978,0.5834661818672622,0.8314550306137372,0.8828001667370526,0.8288646107441455,0.056651382,1.2438948627103492
0.602,1.162841580906619,0.5964278926002293,0.8738385295712269,0.9045611960294254,0.8402811327682739,0.058318870641538775,1.261728364306901
0.603,1.1941361361196414,0.6097185823182103,0.9178813199663057,0.9273238117244407,0.8529660615196915,0.060062238,1.2794743338096124
0.604,1.225337168355677,0.6233493541861824,0.9633508372495193,0.9510452436641825,0.8670057639812895,0.061886529,1.297097807724504
0.605,1.2564154013547348,0.637331311,1.0100145168714114,0.9756827216907347,0.8824866071359581,0.06379679,1.3145638225575953
0.606,1.2873415588568258,0.651675557,1.0576397942825264,1.0011934756461809,0.8994949579665877,0.065798066,1.3318374148149061
0.607,1.3180863646019598,0.6663931943398175,1.1059941049334092,1.0275347353726052,0.9181171834560691,0.067895404,1.3488836210024568
0.608,1.3486205423301478,0.6814953264575259,1.1548448842746035,1.0546637307120916,0.9384396505872927,0.07009385,1.365667477626267
0.609,1.3789148157813995,0.696993057,1.2039595677566548,1.0825376915067242,0.960548726,0.07239845,1.3821540211923566
0.61,1.408939908695726,0.7128974877825504,1.2531055908301068,1.1111138475985864,0.9845307777065289,0.074814249,1.398308288206746
0.611,1.4386665448131368,0.7292197233198209,1.3020503889455042,1.1403494288297622,1.0104721716603224,0.077346293,1.4140953151754545
0.612,1.4680654478736423,0.7459708663268999,1.3505613975533908,1.1702016650423355,1.0384592751874202,0.079999629,1.4294801386045026
0.613,1.4971073416172531,0.7631620199687644,1.398406052104312,1.2006277860783903,1.068578455270713,0.082779302,1.4444277949999098
0.614,1.5257629497839795,0.7808042874103917,1.4453517880488116,1.231585022,1.1009160788930912,0.085690358,1.4589033208676958
0.615,1.5540029961138322,0.798908772,1.491166040837435,1.263030602,1.1355585130374457,0.088737843,1.4728717527138822
0.616,1.5817982043468208,0.817486576,1.5356162459207257,1.2949217565482825,1.1725921246866664,0.091926803,1.4862981270444866
0.617,1.6091192982229556,0.8365488041836215,1.578469838749228,1.3272157152991018,1.2121032808236443,0.095262284,1.4991474803655305
0.618,1.6359370014822472,0.8561065584740711,1.6194942547734865,1.359869708083822,1.2541783484312694,0.098749332,1.511384849183033
0.619,1.6622220378647063,0.8761709423891695,1.6584569294440463,1.3928409647445272,1.298903694492433,0.1023929928011024,1.5229752700030146
0.62,1.6879451311103426,0.8967530590938935,1.6951252982114513,1.4260867151233012,1.3463656859900253,0.10619831205140944,1.5338837793314952
0.621,1.7130770049591668,0.917864012,1.729266796526246,1.4595641890622275,1.3966506899069366,0.11017033588301164,1.544075413674494
0.622,1.7375883831511891,0.9395149035321266,1.760648859838975,1.4932306164033904,1.4498450732260575,0.11431411021525115,1.5535152095380322
0.623,1.7614499894264197,0.9617168375955905,1.7890389236001827,1.5270432269888736,1.506035202930279,0.11863468096747008,1.562168203428129
0.624,1.7846325475248692,0.9844809171085886,1.8142044232604135,1.560959250660761,1.5653074460024912,0.12313709405901055,1.5699994318508042
0.625,1.8071067811865476,1.0100183995210383,1.8631359647592953,1.580359500613437,1.6434862718938843,0.12730794021072211,1.57270655
0.626,1.8291785272947203,1.033085950587054,1.8726896211284763,1.6197205670187056,1.7017778119066151,0.1324203403671648,1.5806830103730314
0.627,1.8504565950330094,1.0569440069411216,1.8784342031734445,1.657288340826495,1.7651266097230671,0.13770127900508178,1.5872455737065985
0.628,1.8709321035450377,1.0815892545748726,1.8806847047174915,1.6930471143531247,1.8333759647064873,0.1431613970321557,1.5924163851811564
0.629,1.890596171974429,1.1070183794799366,1.8797561195839088,1.726981179914913,1.9063691762201238,0.14881133535606916,1.5962175896099209
0.63,1.9094399194648075,1.1332280676479454,1.8759634415959887,1.7590748298281806,1.9839495436272243,0.15466173488450485,1.5986713318061083
0.631,1.9274544651597973,1.1602150050705289,1.8696216645770227,1.789312356409245,2.065960366291036,0.16072323652514534,1.599799756582933
0.632,1.9446309282030214,1.187975877739319,1.8610457823503033,1.817678051974427,2.152244943574808,0.16700648118567338,1.5996250087536115
0.633,1.9609604277381032,1.2165073716459447,1.8505507887391213,1.8441562088400434,2.2426465748417868,0.1735221097737714,1.5981692331313586
0.634,1.976434082908667,1.2458061727820378,1.838451677566769,1.8687311193224148,2.3370085594552195,0.18028076319712222,1.5954545745293909
0.635,1.9910430128583363,1.275868967139229,1.8250634426565386,1.891387076,2.4351741967783553,0.18729308236340833,1.591503177760923
0.636,2.0047783367307344,1.3066924407091483,1.8107010778317214,1.912108370402698,2.5369867861744417,0.19456970818031247,1.5863371876391705
0.637,2.017631173669486,1.3382732794834273,1.7956795769156095,1.9308792956332486,2.642289627006726,0.20212128155551723,1.5799787489773496
0.638,2.0295926428182143,1.3706081694536962,1.780313933731495,1.947684144,2.7509260186384568,0.20995844339670525,1.572450006588676
0.639,2.040653863320543,1.4036937966115859,1.7649191421026689,1.9625072070567615,2.862739260432879,0.21809183461155915,1.5637731052863646
0.64,2.050805954320095,1.4375268469487268,1.7498101958524241,1.9753327778823628,2.9775726517532446,0.2265320961077616,1.5539701898836316
0.641,2.0600400349604957,1.4721040064567505,1.7353020888040518,1.9861451485389527,3.0952694919627985,0.23528986879299518,1.543063405193692
0.642,2.0683472243853673,1.5074219611272865,1.7217098147808438,1.994928611,3.2156730804247893,0.24437579357494252,1.5310748960297618
0.643,2.075718641738334,1.543477396951966,1.7093483676060917,2.001667458610374,3.3386267165024637,0.2538005113612863,1.5180268072050562
0.644,2.082145406,1.580267,1.6985327411030882,2.0063459826578436,3.4639736995590713,0.2635746630597091,1.5039412835327914
0.645,2.0876186368030485,1.6177874560302787,1.6895779290951243,2.0089484758015783,3.5915573289578586,0.27370888957789363,1.4888404698261823
0.646,2.0921294528020433,1.6560354512671738,1.6827989254054925,2.0094592303578978,3.7212209040620747,0.2842138318235225,1.4727465108984454
0.647,2.095668973303628,1.6950076716247346,1.6785107238574841,2.007862538643119,3.8528077242349643,0.29510013070427826,1.4556815515627952
0.648,2.098228317451426,1.7347008030945927,1.6770283182743906,2.004142692973563,3.9861610888397774,0.3063784271278436,1.4376677366324477
0.649,2.0997986043890613,1.7751115316683788,1.6786667024795048,1.998283985665548,4.121124297239762,0.31805936200190116,1.4187272109206188
0.65,2.1003709532601578,1.816236543337723,1.6837408702961179,1.9902707090353942,4.257540648798165,0.3301535762341335,1.3988821192405234
0.651,2.0999364832083387,1.8580725240942564,1.6925658155475216,1.9800871553994188,4.395253442878233,0.3426717107322233,1.3781546064053776
0.652,2.0984863133772285,1.9006161599296099,1.7054565320570083,1.9677176170739425,4.5341059788432165,0.3556244064038533,1.3565668172283971
0.653,2.0960115629104505,1.9438641368354144,1.7227280136478695,1.9531463863752845,4.673941556056362,0.369022304,1.3341408965227974
0.654,2.092503350951628,1.9878131408032997,1.744695254143397,1.9363577556197626,4.814603473880916,0.382876045,1.3108989891017937
0.655,2.0879527966443856,2.0324598578248976,1.771673247366883,1.9173360171236973,4.955935031680128,0.3971962695368101,1.286863239778602
0.656,2.0823510191323464,2.077800973891838,1.803976987141619,1.8960654632034069,5.097779528817245,0.41199361897942677,1.2620557933664376
0.657,2.0760644132200246,2.140842263397005,1.8079265162391853,1.8878497538405996,5.215862509191421,0.4261742364620787,1.2422905225420975
0.658,2.0688659357219974,2.1764268413496652,1.8696115101461168,1.8557327822932346,5.368461095864044,0.4430949221312532,1.214199922364488
0.659,2.0606521201880676,2.214878318395554,1.9218349548191114,1.8263765510479977,5.5156935486395176,0.4602957550152941,1.1865732647831289
0.66,2.0514423749993314,2.255827877090914,1.9650292187052705,1.7996100988219939,5.657672020442462,0.477852633,1.1594232975015035
0.661,2.0412561085368868,2.2989066999919876,1.9996266702516936,1.7752624643323276,5.794508664197503,0.49584145310404115,1.132762768223096
0.662,2.030112729181829,2.343745969655017,2.026059677905482,1.7531626862961056,5.926315632829257,0.5143381136467801,1.106604425
0.663,2.018031645315257,2.389976868636247,2.0447606101137357,1.7331398034304333,6.053205079262355,0.5334185120804512,1.0809610144898691
0.664,2.0050322653182664,2.4372305794919162,2.0561618353235556,1.7150228544524153,6.175289156421414,0.5531585460740709,1.0558452854420173
0.665,1.9911339975719538,2.4851382847782713,2.0606957219820417,1.6986408780791573,6.292680017,0.5736341132966554,1.0312699852113183
0.666,1.9763562504574173,2.533331167051552,2.0587946385362947,1.6838229130277653,6.405489814615913,0.5949211114172216,1.0072478615012552
0.667,1.960718432355753,2.5814404088680027,2.050890953433415,1.6703979980153436,6.5138307015005985,0.6170954381047855,0.983791662
0.668,1.9442399516480577,2.629097192783866,2.037417035120504,1.6581951717589984,6.617814830809735,0.6402329910283636,0.9609141344569744
0.669,1.9269402167154288,2.6759327013553835,2.0188052520446607,1.6470434729758352,6.717554355467949,0.6644096678569726,0.9386280265297235
0.67,1.9088386359389629,2.7215781171387983,1.9954879726529864,1.6367719403829586,6.813161428399861,0.6897013662596286,0.9169460859370439
0.671,1.8899546176997566,2.7656646226903527,1.9678975653925814,1.627209612697475,6.904748202530098,0.7161839839053481,0.8958810603824195
0.672,1.8703075703789072,2.807823401,1.9364663987105466,1.618185528636489,6.992426830783277,0.7439334184631474,0.875445698
0.673,1.8499169023575115,2.847685633322853,1.901626841053982,1.6095287269171068,7.076309466084025,0.7730255676020434,0.8556527452012712
0.674,1.828802022016667,2.8848825035162835,1.8638112608699886,1.6010682462564332,7.156508261356962,0.803536329,0.8365149509817149
0.675,1.8069823377374694,2.9190451937028246,1.8234520266056662,1.5926331253715733,7.233135369526711,0.8355416002991899,0.8180450626141484
0.676,1.7844772579010162,2.9498048864387183,1.7809815067081158,1.584052402979633,7.306302943517895,0.8691172791954733,0.800255828
0.677,1.7613061908884045,2.976792764280208,1.7368320696244375,1.5751551177977179,7.3761231362551385,0.9043392633489188,0.783159994
0.678,1.7374885450807311,2.9996400097835365,1.6914360838017324,1.565770308542933,7.442708100663063,0.9412834504285427,0.7667703096582275
0.679,1.713043728859093,3.0179778055049464,1.645225917687101,1.5557270139323847,7.506169989666292,0.9800257381033617,0.7510995217334593
0.68,1.6879911506045862,3.0314373340006786,1.5986339397276423,1.5448542726831764,7.566620956189444,1.0206420240423917,0.7361603781780995
0.681,1.6623502186983088,3.0396497778269773,1.5520925183704588,1.532981123512415,7.624173153157147,1.0632082059146495,0.7219656266956324
0.682,1.636140341521357,3.042246319540086,1.506034022,1.519936605137206,7.678938733494022,1.1078001813891516,0.708528015
0.683,1.6093809274548279,3.0388581416962457,1.4608908192513161,1.5055497562746543,7.731029850124691,1.1544938481349143,0.6958602907633112
0.684,1.5820913848798182,3.029116426851699,1.4170952783835582,1.489649615641865,7.780558655973776,1.2033651038209534,0.6839752017204241
0.685,1.5542911221774252,3.012652358,1.3750797679064766,1.472065221955944,7.827637303965902,1.2544898461162866,0.6728854955643648
0.686,1.5259995477287456,2.989097116,1.335276656267172,1.4526256139339968,7.872377947025691,1.3079439726899293,0.6626039199986169
0.687,1.4972360699148761,2.9580818858762523,1.2981183119127444,1.4311598302931288,7.914892738077764,1.3638033812108985,0.6531432227266639
0.688,1.4681241820953734,3.3887965886900644,1.2499882545253989,1.4434365790386332,7.930983751,1.4436771683443685,0.6359313663790874
0.689,1.4387350608173928,3.1650643154055174,1.2488055651744232,1.390066333507761,7.977614730302327,1.4913649079436708,0.6309363593638098
0.69,1.4090104837996797,2.9426759531187043,1.2443971804723208,1.3383715816159891,8.029489594845638,1.5454108293670399,0.6246163811328312
0.691,1.3789808973362272,2.723732471677098,1.2369308994694264,1.2883381537102268,8.085600329,1.6053581950575389,0.6170353181245544
0.692,1.3486767477210295,2.510334840928172,1.2265745212160735,1.2399518801373854,8.144938916143747,1.6707502674582324,0.6082570567773818
0.693,1.3181284812480794,2.3045840307193983,1.2134958447625963,1.193198591244373,8.206497340946882,1.7411303090121828,0.5983454835297154
0.694,1.287366544,2.108581010898251,1.197862669159328,1.1480641173781008,8.269267587218295,1.8160415821624531,0.5873644848199577
0.695,1.2564213829048956,1.924426751312202,1.1798427934566034,1.1045342888854788,8.332241638982156,1.8950273493521081,0.5753779470865115
0.696,1.2253234436226483,1.7542222218087251,1.1596040167047552,1.0625949361134157,8.394411480262628,1.9776308730242096,0.5624497567677779
0.697,1.1941031726586226,1.600068392235293,1.1373141379541192,1.022231889408823,8.454769095083888,2.0633954156218226,0.5486438003021604
0.698,1.1627910163068114,1.464066232439378,1.1131409562550272,0.9834309791186092,8.512306467470099,2.1518642395880083,0.5340239641280604
0.699,1.131417420861208,1.3483167122684545,1.087252270657815,0.9461780355896849,8.566015581,2.2425806073658334,0.518654135
0.7,1.1000128326158056,1.2549208015699944,1.059815880212815,0.9104588891689602,8.614888421,2.335087781398358,0.5025981984080241
0.701,1.0686076978645982,1.1859794701914708,1.030999583970362,0.8762593702033447,8.657916970260132,2.4289290241286476,0.48592004173889203
0.702,1.0372324629015788,1.1435936879803568,1.000971181,0.8435653090397485,8.694093213147838,2.523647597999765,0.4686835511148873
0.703,1.0059175740207404,1.1298644247841252,0.9698984702944323,0.812362536,8.722409133721337,2.6187867654547734,0.45095261297441186
0.704,0.9746934775160774,1.146892650450249,0.9379492509616235,0.7826368815062527,8.741856716004802,2.7138897889367364,0.4327911137558684
0.705,0.9435906196815819,1.1967793348262015,0.9052913220326969,0.7543741758301732,8.751427944022398,2.8084999308887166,0.41426293989765894
0.706,0.9126394468112481,1.281625447759455,0.872092483,0.7275602493437526,8.750114801798292,2.9021604537537784,0.395431978
0.707,0.8818704051990691,1.4035319590974829,0.838520532,0.7021809323939008,8.736909273356655,2.994414619974985,0.37636211401585173
0.708,0.8513139411390384,1.5645998386877582,0.8047432681725516,0.6782220553275277,8.710803342721658,3.084805692,0.35711723486905866
0.709,0.8210005009251493,1.7669300563777541,0.7709284913624942,0.6556694484915432,8.670788993917466,3.1728769322580868,0.33776122683620907
0.71,0.7909605308513952,2.012623582014943,0.7372440002079887,0.6345089422328569,8.615858210968248,3.258171603206108,0.318357976
0.711,0.7612244772117692,2.3037813854467983,0.7038575937593696,0.6147263668983793,8.545002977898173,3.3402329672825277,0.29897136986594913
0.712,0.7318227863002649,2.6425044365207917,0.6709370710669701,0.5963075528350199,8.457215278731406,3.418604286930408,0.2796652938053434
0.713,0.702785904,3.0308937050843987,0.6386502311811245,0.5792383303896886,8.351487097492123,3.4928288245928147,0.2605036346122904
0.714,0.6741442778375951,3.4710501609850892,0.6071648731521666,0.5635045299092957,8.226810418204485,3.5624498427128097,0.24155027872519236
0.715,0.6459283528744162,3.9650747740703394,0.5766487960304304,0.5490919817407508,8.082177224892666,3.6270106037334564,0.22286911258245157
0.716,0.6181685758153325,4.515068514187619,0.5472697988662498,0.5359865162309637,7.916579502,3.6860543700978186,0.20452402262247038
0.717,0.5908953929543372,5.123132351184404,0.5191956807099587,0.5241739637268445,7.729009232293148,3.7391244042489595,0.18657889528365107
0.718,0.5641392505854239,5.791367254908165,0.49259424061189094,0.5136401545753033,7.518458401053789,3.7857639686299427,0.169097617
0.719,0.5378624957973213,7.010459076170309,0.4749851892514338,0.5303147591270252,7.5490026479389405,3.8125787388167613,0.1510015814482781
0.72,0.5119890547875106,7.552813866238195,0.4555443188861358,0.49387258933916356,7.1756561556223035,3.8621278431453865,0.13691940147925308
0.721,0.4867594600298451,8.028666240588082,0.4360794669138645,0.4592159512173037,6.810999211,3.8926687969670057,0.12442644195932984
0.722,0.4621881332525249,8.442067257862934,0.41664414326466653,0.4263215552898162,6.455644790166352,3.9056928780323883,0.11348314176887841
0.723,0.438289496,8.797067976705716,0.39729185786858867,0.39516611208507196,6.110205868974419,3.9026913640923033,0.10404993978826885
0.724,0.4150779705517206,9.097719456,0.37807612065567753,0.36572633213144157,5.7752954234381075,3.8851555328975214,0.096087275
0.725,0.3925679780846367,9.348072754,0.3590504415559798,0.337978926,5.4515264295311034,3.854576662198813,0.089555586
0.726,0.3707739405106982,9.552178929071268,0.34026833049954214,0.3119006040910058,5.139511863227104,3.8124460297469467,0.084415312
0.727,0.3497102795581054,9.714089040615406,0.3217832974164115,0.28746807706094174,4.839864700499797,3.7602549132926937,0.080626892
0.728,0.32939141695505825,9.837854146942286,0.30364885223663407,0.26465805539547443,4.553197917322876,3.699494590586821,0.078150764
0.729,0.3098317744297568,9.927525306694882,0.2859185048902569,0.24344724962297493,4.2801244896700315,3.6316563393801014,0.076947368
0.73,0.2910457737104012,9.987153578516152,0.2686457653073266,0.2238123702718137,4.021257393514958,3.5582314374233035,0.076977142
0.731,0.2730478365251914,10.02079002104906,0.25188414341788967,0.20573012787036146,3.777209604831343,3.480711162467196,0.078200525
0.732,0.25585238460232745,10.032485692936575,0.23568714915199304,0.1891772329469891,3.5485940995928815,3.4005867922625503,0.080577957
0.733,0.23947383967000951,10.026291652821655,0.2201082924396832,0.17413039603006722,3.3360238537732645,3.3193496045601356,0.084069875
0.734,0.2239266234564376,10.006258959347267,0.20520108321100694,0.16056632764796666,3.1401118433461828,3.238490877110721,0.08863672
0.735,0.20922515768981187,9.976438671,0.19101903139601098,0.1484617383290581,2.9614710442853296,3.1595018876650776,0.094238929
0.736,0.19538386409833228,9.940881846891946,0.17761564692474185,0.13779333860171222,2.8007144325643947,3.0838739139739753,0.10083694170434337
0.737,0.18241716441019884,9.903639545196937,0.1650444397272463,0.12853783899429985,2.6584549841570713,3.0130982337881815,0.10839119710037863
0.738,0.17033948035361177,9.868762824714317,0.15335891973357105,0.12067195003519166,2.535305675037051,2.9486661248584682,0.11686213391180694
0.739,0.15916523365677102,9.840302744087044,0.14261259687376274,0.11417238225275837,2.4318794811780244,2.8920688649356046,0.12621019101899839
0.74,0.14890884604787674,9.822310361958092,0.1328589810778681,0.1090158461753708,2.3487893785536853,2.844797731770361,0.1363958073023231
0.741,0.13958473925512885,9.818836736970416,0.12415158227593376,0.10517905233139958,2.2866483431377236,2.8083440031135063,0.14737942164215104
0.742,0.13120733500672754,9.833932927766982,0.11654391039800638,0.10263871124921549,2.2460693509038316,2.784198957,0.1591214729188524
0.743,0.12379105503087283,9.871649992990756,0.11008947537413269,0.10137153345718924,2.2276653778257005,2.7738538703280433,0.17158240001279723
0.744,0.11735032105576479,9.936038991,0.10484178713435935,0.1013542294836916,2.2320493998770226,2.7788000217009747,0.18472264180435555
0.745,0.11189955480960348,10.031150981291779,0.10085435560873304,0.10256350985709328,2.259834393,2.800528688585375,0.1985026371738975
0.746,0.10745317802058896,10.161037021654955,0.098180691,0.10497608510576498,2.311633333262794,2.8405311487320124,0.2128828250017931
0.747,0.1040256124169213,10.329748171017194,0.096874302,0.1085686657580775,2.388059196544626,2.900298679891659,0.2278236441684125
0.748,0.10163127972680056,10.541335488021462,0.096988701,0.11331796234240153,2.4897249588506782,2.981322559815082,0.24328553355412574
0.749,0.1002846016784268,10.799850031310719,0.098577395,0.11920068538710782,2.6172435961546423,3.0850940662530535,0.25922893203930286
0.75,0.10000000000000009,11.609170221402495,0.10565596989934753,0.13424116931159233,2.637400175575405,3.0585529419445727,0.27753491375796363
0.751,0.10028460167842675,11.685330072985165,0.10675828184406705,0.13082198365572423,2.8405484508603625,3.2664925210309685,0.2946131172452921
0.752,0.10163127972680046,11.727091995058803,0.10898296454273737,0.1292507052492787,3.024918580913562,3.490681759368204,0.31234735307297223
0.753,0.10402561241692115,11.736201378807692,0.11231387155537713,0.1294743966079961,3.191053339,3.7296038320606515,0.3307689833138531
0.754,0.10745317802058875,11.71440361541611,0.11673485644200479,0.1314401202476167,3.339495500310952,3.9817419142126873,0.3499093700407838
0.755,0.1118995548096032,11.663444096068334,0.12222977276263902,0.13509493868388098,3.470787837148275,4.245579180928685,0.36979987532661335
0.756,0.11735032105576446,11.585068211948647,0.12878247407729831,0.1403859144325292,3.585473123740105,4.519598807313015,0.390471861
0.757,0.12379105503087245,11.481021354241326,0.1363768139460012,0.14726011000930184,3.684094134,4.802283968470057,0.4119566898663659
0.758,0.13120733500672713,11.353048914130648,0.1449966459287663,0.1556645879299391,3.7671936411735554,5.09211784,0.4342857232659868
0.759,0.13958473925512838,11.20289628280089,0.1546258235856121,0.16554641071018134,3.8353144195083066,5.387583595519758,0.4574903235159032
0.76,0.14890884604787616,11.032308851436335,0.16524820047655728,0.17685264086576902,3.8889992425838327,5.687164411621167,0.48160185268896377
0.761,0.15916523365677043,10.843032011221261,0.17684763016162025,0.18953034091244234,3.928790884146697,5.989343463,0.5066516728580179
0.762,0.17033948035361116,10.636811153339947,0.1894079662008197,0.20352657336594182,3.955232117943469,6.292603924498971,0.5326711460959148
0.763,0.18241716441019817,10.415391668976673,0.20291306215417415,0.21878840074200775,3.9688657177207123,6.595428971484113,0.5596916344755032
0.764,0.19538386409833153,10.180518949315712,0.2173467715817021,0.23526288555638042,3.9702344572249952,6.896301778972583,0.5877445000696324
0.765,0.20922515768981106,9.933938386,0.23269294804342217,0.25289709032480023,3.9598811102028852,7.193705522,0.6168611049511514
0.766,0.22392662345643688,9.677395368837862,0.24893544509935298,0.2716380775630076,3.9383484504009476,7.486123375876991,0.6470728111929096
0.767,0.2394738396700087,9.412635290389527,0.26605811630951287,0.2914329097867427,3.9061792515657467,7.772038515501677,0.6784109808677559
0.768,0.2558523846023265,9.141403541380624,0.2840448152339206,0.31222864951174606,3.8639162874438515,8.049934116047186,0.7109069760485391
0.769,0.2730478365251904,8.865445512995434,0.30287939543259473,0.333972359,3.8121023317818294,8.318293352617891,0.7445921588081087
0.77,0.29104577371040014,8.586506596418232,0.32254571046555364,0.3566111015285187,3.7512801583262436,8.575599400318161,0.7794978912193135
0.771,0.30983177442975585,8.306332183,0.34302761389281616,0.38009193885176884,3.6819925408236642,8.820335434252378,0.815655535
0.772,0.3293914169550572,8.026667663424915,0.36430895927440066,0.4043619337392485,3.6047822530206544,9.050984629524908,0.853096453
0.773,0.3497102795581043,7.749258429377357,0.3863736001703256,0.4293681487066979,3.520192068663781,9.266030161240128,0.8918520070912314
0.774,0.37077394051069706,7.475849871874902,0.40920539014060975,0.45505764626985784,3.4287647614996133,9.463955204502412,0.9319535588374686
0.775,0.39256797808463545,7.208187382101833,0.4327881827452717,0.4813774889444683,3.3310431052747154,9.643242934416133,0.9734324705995867
0.776,0.4150779705517193,6.9480163512424244,0.4571058315443297,0.5082747392462698,3.2275698737356535,9.802376526085663,1.0163201044504344
0.777,0.43828949618374863,6.697082170480958,0.4821421900978026,0.5356964596910025,3.1188878406289957,9.939839154615381,1.0606478224628613
0.778,0.46218813325252345,6.457130231001715,0.507881112,0.5635897127944073,3.0055397797013077,10.05411399510966,1.1064469867097162
0.779,0.48675946002984355,6.2299059239889685,0.5343064507080671,0.5919015610722238,2.888068464699156,10.143684222672869,1.1537489592638486
0.78,0.511989055,6.017154640627002,0.5614020598848959,0.6205790670401929,2.7670166693691076,10.207033012409386,1.2025851021981069
0.781,0.5378624957973197,5.820621772100091,0.5891517930562138,0.6495692932140548,2.6429271674577275,10.242643539423586,1.252986777585341
0.782,0.5641392505854221,6.0099361718690805,0.6160306576560602,0.6782507823479168,2.5225148414280385,10.304360988159903,1.2978599564492574
0.783,0.5908953929543356,5.442327876231159,0.6450699727276076,0.7069024849519384,2.415264794304251,10.29171781156766,1.3525713588247372
0.784,0.6181685758153306,4.916629195612571,0.6744530079807576,0.7359270168824921,2.3130210741589554,10.268941021930594,1.4086384034471018
0.785,0.6459283528744144,4.431722361281465,0.7041566020521506,0.765307727,2.215607292234743,10.236427573559705,1.4658677896144363
0.786,0.6741442778375932,3.986489604505982,0.7341575935784259,0.7950279643407645,2.1228470597742017,10.194574420766003,1.5240662166248247
0.787,0.702785904,3.5798131565542675,0.7644328211962238,0.8250710776772678,2.0345639880199227,10.143778517860486,1.5830403837763531
0.788,0.7318227863002632,3.2105752486944663,0.7949591235421845,0.8554204159578729,1.9505816882144953,10.084436819154162,1.6425969903671065
0.789,0.7612244772117672,2.8776581121947227,0.8257133392529479,0.8860593280869712,1.8707237716005085,10.016946278958029,1.702542736
0.79,0.7909605308513932,2.5799439783231826,0.8566723069651534,0.9169711629689558,1.794813849420553,9.941703852,1.7626843190586279
0.791,0.8210005009251475,2.316315078347988,0.8878128653154418,0.9481392695082185,1.722675532917218,9.859106491340372,1.8228284397555667
0.792,0.8513139411390365,2.085653643537285,0.9191118529404525,0.9795469966091523,1.6541324333330933,9.769551152540851,1.882781797084071
0.793,0.8818704051990673,1.8868419051592182,0.9505461084768254,1.011177693176149,1.5890081619107688,9.673434789495541,1.9423510903422256
0.794,0.9126394468112464,1.7187620944819324,0.9820924705612009,1.0430147081136016,1.5271263298928337,9.571154356515445,2.001343018828116
0.795,0.9435906196815802,1.5802964427735708,1.0137277778302187,1.0750413903259015,1.4683105485218777,9.463106807911567,2.0595642818398265
0.796,0.9746934775160756,1.4703271813022787,1.0454288689205191,1.107241088717442,1.4123844290404912,9.349689097994911,2.1168215786754434
0.797,1.0059175740207387,1.3877365413362006,1.0771725824687413,1.1395971521926145,1.3591715826912627,9.231298181076484,2.172921608633051
0.798,1.0372324629015772,1.331406754143481,1.1089357571115264,1.1720929296558125,1.3084956207167835,9.108331011467287,2.2276710710107355
0.799,1.0686076978645966,1.300220050992265,1.1406952314855132,1.2047117700114274,1.2601801543596418,8.981184543478324,2.280876665
0.8,1.100012832615804,1.2930586631506962,1.1724278442273421,1.2374370221638522,1.2140487948624281,8.850255731,2.3323450902186713
0.801,1.1314174208612062,1.3088048218869195,1.2041104339736535,1.2702520350174786,1.1699251534677322,8.715941529605116,2.381883045645094
0.802,1.1627910163068096,1.3463407584690792,1.2357198393610869,1.3031401574766999,1.1276328414181434,8.578638892342878,2.429297230683933
0.803,1.1941031726586209,1.4045487041653204,1.2672328990262822,1.3360847384459076,1.0869954699562512,8.438744774,2.4743943446332746
0.804,1.225323443622647,1.4823108902437876,1.298626452,1.3690691268294943,1.0478366503246463,8.296656129,2.516981086791203
0.805,1.2564213829048938,1.5785095479726243,1.3298773357365192,1.4020766715318522,1.009979993765917,8.152769910985683,2.5568641564558026
0.806,1.2873665442113684,1.692026908619976,1.3609623900548407,1.435090721457374,0.9732491115226541,8.007483075,2.5938502529251597
0.807,1.3181284812480778,1.8217452034539874,1.3918584531974842,1.4680946255104521,0.937467615,7.861192575215521,2.6277460754973587
0.808,1.348676747721028,1.966546663742802,1.4225423638010894,1.5010717325954785,0.902459115,7.714295365803842,2.658358323470485
0.809,1.3789808973362256,2.125313520754565,1.4529909605022966,1.5340053916168457,0.8680472231115581,7.567188401122436,2.6854936961426237
0.81,1.409010483799678,2.296928005757421,1.4831810819377456,1.5668789514789463,0.8340555505560563,7.420268635482308,2.708958893
0.811,1.438735060817391,2.4802723500195145,1.5130895667440762,1.5996757610861725,0.8003077085289688,7.273933023194461,2.7285606127762794
0.812,1.4681241820953717,2.674228785,1.542693253557929,1.6323791693429164,0.7666273082728856,7.128578518569899,2.744105555333966
0.813,1.4972360699148741,3.022690133524814,1.5723655227807636,1.6612293072995639,0.7375010533878953,6.986226641080473,2.7562678049661415
0.814,1.525999547728744,3.0462392391826545,1.6010106796772874,1.6947822502953076,0.7024156914519716,6.833910700244201,2.7658321088850633
0.815,1.5542911221774236,3.0575968572583805,1.6296016145939458,1.728112240704088,0.6686139322421547,6.680158300487753,2.7712073647402335
0.816,1.5820913848798162,3.0575971782113536,1.6580888558626525,1.761151707173733,0.6360749296433816,6.525168709,2.7725650833009983
0.817,1.6093809274548263,3.0470743925009365,1.6864229318153208,1.7938330783520715,0.6047778375405902,6.369141192562172,2.770076775336704
0.818,1.6361403415213553,3.0268626905864884,1.7145543707838624,1.826088782886931,0.5747018098187168,6.212275018566959,2.7639139516166966
0.819,1.662350218698307,2.9977962629273693,1.7424337011001907,1.8578512494261379,0.5458260003626991,6.054769453999404,2.7542481229103193
0.82,1.6879911506045848,2.960709299982942,1.7700114510962186,1.8890529066175226,0.5181295630574742,5.896823766,2.7412507999869207
0.821,1.713043728859091,2.916435992212565,1.797238149103858,1.9196261831089108,0.4915916517879788,5.7386372214951145,2.7250934936158435
0.822,1.737488545,2.865810530075602,1.8240643234550233,1.9495035075481322,0.4661914204391509,5.580409087732299,2.7059477145664363
0.823,1.7613061908884031,2.8096671040314107,1.8504405024816253,1.9786173085830128,0.44190802289592696,5.422338631744979,2.6839849736080423
0.824,1.7844772579010149,2.748839904539353,1.8763172145155782,2.0069000148613823,0.4187206130432445,5.264625120620114,2.6593767815100096
0.825,1.806982337737468,2.6841631220587905,1.901644987888794,2.0342840550310677,0.3966083447660406,5.107467821444663,2.632294649041681
0.826,1.8288020220166654,2.6164709470490832,1.9263743509331857,2.0607018577398977,0.3755503719492525,4.951066001305586,2.602910086972404
0.827,1.849916902357511,2.546597569969593,1.9504558319806669,2.086085851635699,0.35552584847781726,4.795618927289841,2.5713946060715247
0.828,1.8703075703789058,2.4753771812796783,1.973839959363148,2.110368465,0.33651392823667203,4.641325866484385,2.5379197171083865
0.829,1.8899546176997557,2.4036439714387012,1.9964772614125443,2.133482127579529,0.3184937651107541,4.488386086,2.5026569308523374
0.83,1.9088386359389615,2.332232130906023,2.018318266460768,2.155359266923214,0.3014445129850006,4.336998852852182,2.4657777580727216
0.831,1.9269402167154277,2.261975850141004,2.0393135028397307,2.175932312045182,0.2853453257443486,4.187363434199351,2.4274537095388853
0.832,1.9442399516480569,2.1937093196030046,2.0594134988813457,2.1951336915932615,0.27017535727373543,4.039679097104645,2.3878562960201744
0.833,1.9607184323557518,2.128266729751386,2.078568782917526,2.212895834215281,0.25591376145809813,3.8941451086550245,2.3471570282859338
0.834,1.9763562504574166,2.0664822710455093,2.0967298832801857,2.2291511685590675,0.242539692,3.750960735937447,2.3055274171055102
0.835,1.9911339975719533,2.009190133944734,2.113847328301235,2.243832123272449,0.2300323033315001,3.610325246038871,2.263138973248248
0.836,2.0050322653182664,1.9572245089084221,2.1298716463125884,2.256871127003254,0.21837074879041363,3.472437906046257,2.220163207483494
0.837,2.018031645315256,1.9114195863959336,2.1447533656461575,2.268200608399309,0.2075341824440517,3.337497983046561,2.176771630580592
0.838,2.030112729181829,1.8726095568666299,2.158443014633856,2.277752996108444,0.1975017581773516,3.205704744126744,2.133135753
0.839,2.041256108536886,1.8416286107798716,2.170891121607596,2.2854607187784857,0.18825262987525043,3.0772574563737645,2.0894270864377327
0.84,2.0514423749993314,1.8193109385950188,2.1820482148992912,2.2912562050572625,0.17976595142268542,2.9523553868745798,2.045817140736465
0.841,2.060652120188067,1.8064907307714329,2.191864822840853,2.295071883592601,0.1720208767045936,2.831197802716151,2.0024774269744334
0.842,2.068865935721997,1.8040021777684745,2.2002914737641954,2.296840183,0.16499655960591225,2.713983970985434,1.9595794559209836
0.843,2.076064413220024,1.8126794700455047,2.207278696001231,2.2964935320242787,0.15867215401157853,2.6009131587693908,1.9172947383454608
0.844,2.0823510191323455,1.8254153182550228,2.2089480641070027,2.2929904860399883,0.15150583875021523,2.4958085071960405,1.8809819327936155
0.845,2.087952796644385,1.8343715685200337,2.214876986347687,2.289788008580627,0.14658635922555394,2.3881999276914203,1.8375802875681704
0.846,2.092503350951628,1.8384517887123464,2.218755197951867,2.2843513750577786,0.14182346425066822,2.2854222681914056,1.7958041129165703
0.847,2.096011563,1.8378975489343379,2.2206324419080508,2.2767605538149684,0.13721263761664237,2.1873698676832394,1.7556435972508329
0.848,2.0984863133772285,1.8329504192883872,2.2205584612047464,2.2670955131957222,0.13274936311456095,2.0939370651541642,1.7170889289829794
0.849,2.0999364832083383,1.8238519698768725,2.2185829988304624,2.2554362215435657,0.1284291245355084,2.0050181995914222,1.6801302965250289
0.85,2.1003709532601573,1.8108437708021716,2.214755797773706,2.2418626472020255,0.12424740567056912,1.9205076099822571,1.6447578882890008
0.851,2.099798604,1.794167392166663,2.2091266010229855,2.226454758514626,0.12019969031082754,1.840299635313911,1.6109618926869138
0.852,2.0982283174514254,1.7740644040727254,2.201745151566809,2.2092925238248955,0.11628146224736818,1.7642886145736272,1.5787324981307889
0.853,2.095668973303627,1.7507763766227358,2.1926611923936843,2.1904559114763567,0.11248820527127544,1.6923688867486477,1.5480598930326441
0.854,2.092129452802043,1.724544879919073,2.181924466492121,2.1700248898125376,0.10881540317363379,1.6244347908262156,1.518934266
0.855,2.087618636803048,1.695611484064116,2.1695847168506246,2.148079427176963,0.10525853974552764,1.560380665793574,1.4913458048583756
0.856,2.082145406,1.6642177591602418,2.1556916864577036,2.124699492,0.10181309877804146,1.5001008506379652,1.4652846986062904
0.857,2.075718641738334,1.6306052753098295,2.140295118301868,2.0999650523646536,0.098474564,1.4434896843466323,1.4407411354602635
0.858,2.0683472243853673,1.5950156026152562,2.123444755371624,2.073956076874969,0.095238419,1.3904415059068174,1.417705303832315
0.859,2.0600400349604957,1.5576903111789018,2.1051903406554797,2.046752533787633,0.092100149,1.3408506543057634,1.3961673921344644
0.86,2.050805954320096,1.5188709711031432,2.085581617141944,2.018434391446171,0.089055235,1.294611468530714,1.3761175887787307
0.861,2.0406538633205433,1.4787991524903588,2.064668327819525,1.989081618194109,0.086099164,1.251618287568911,1.3575460821771341
0.862,2.0295926428182147,1.4377164254429269,2.042500216,1.958774182374973,0.083227417,1.2117654504075974,1.3404430607416933
0.863,2.017631173669487,1.3958643600632263,2.019127023702067,1.927592052332288,0.080435479,1.1749472960340157,1.324798712884428
0.864,2.004778336730735,1.3534845264536342,1.9945984948840447,1.8956151964095806,0.077718835,1.141058163435409,1.3106032270173578
0.865,1.9910430128583372,1.310818495,1.968964372211171,1.8629235829503774,0.075072966,1.109992392,1.297846791552503
0.866,1.976434082908668,1.2681078349542907,1.942274398671953,1.8295971802982027,0.072493358,1.081644319512091,1.2865195949018815
0.867,1.960960427738104,1.2255941172692957,1.9145783172548998,1.795715956796583,0.069975495,1.0559082861618656,1.2766118254775136
0.868,1.9446309282030223,1.183518911763922,1.885925870948519,1.7613598807890438,0.067514859,1.0326786305355857,1.2681136716914188
0.869,1.9274544651597985,1.1421237885405482,1.8563668027413183,1.7266089206191118,0.065106935,1.0118496916204944,1.2610153219556166
0.87,1.909439919464809,1.1016503177015533,1.8259508556218065,1.6915430446303117,0.062747207,0.9933158084038345,1.2553069646821264
0.871,1.8905961719744302,1.0623400693493146,1.7947277725784905,1.6562422211661705,0.060431157,0.9769713198728485,1.2509787882829677
0.872,1.8709321035450386,1.0244346135862108,1.7627472965998794,1.620786418570213,0.058154271,0.9627105650147793,1.248020981
0.873,1.8504565950330103,0.9881755205146199,1.730059170674481,1.5852556051859659,0.055912032,0.9504278828168697,1.2464237317557227
0.874,1.8291785272947216,0.9538043602369202,1.6967131377908033,1.5497297493569544,0.053699924,0.9400176122663624,1.2461772284516754
0.875,1.8071067811865489,0.915257228,1.6661561658956265,1.517824486703695,0.051721956,0.9273316070787161,1.2457891821586855
0.876,1.7846325475248703,0.8879885947400187,1.6307196745125616,1.4810725051658502,0.049635814,0.9217094590332439,1.2481175982181845
0.877,1.761449989426421,0.8621561068586102,1.5952820342786305,1.4449432061951246,0.047665226,0.9170828119033889,1.2513569713874497
0.878,1.7375883831511905,0.837702343,1.5598816465328587,1.409452756250237,0.045807988,0.9134042446202684,1.255471196784278
0.879,1.7130770049591681,0.8145698806832382,1.5245569126142722,1.3746173217899047,0.044061896,0.910626336,1.260424169526466
0.88,1.6879451311103437,0.7927012985618184,1.4893462338618964,1.3404530692728456,0.042424747,0.9087016653186977,1.2661797847318113
0.881,1.6622220378647072,0.7720391745329382,1.4542880116147574,1.306976165157778,0.040894336142965164,0.9075828111624814,1.2727019375181097
0.882,1.6359370014822485,0.7525260866828694,1.4194206472118807,1.2742027759034202,0.03946846,0.9072223525774674,1.2799545230031586
0.883,1.609119298222957,0.7341046130978838,1.3847825419922921,1.242149067968489,0.038144914,0.907572868,1.2879014363047547
0.884,1.5817982043468217,0.7167173318642531,1.3504120972950178,1.2108312078117034,0.036921494,0.9085869378455129,1.2965065725406943
0.885,1.5540029961138333,0.7003068210682489,1.3163477144590825,1.1802653618917809,0.035795997323344445,0.9102171395608065,1.305733826828775
0.886,1.5257629497839809,0.6848156587961433,1.2826277948235127,1.1504676966674394,0.034766219,0.9124160525717699,1.315547094286793
0.887,1.4971073416172547,0.6701864231342074,1.2492907397273343,1.1214543785973974,0.033829956,0.9151362558095201,1.3259102700325456
0.888,1.468065447873644,0.6563616921687135,1.2163749505095725,1.093241574140372,0.032985003,0.918330328,1.3367872491838293
0.889,1.4386665448131382,0.6432840439859331,1.1839188285092537,1.0658454497550818,0.032229157,0.9219508486898484,1.3481419268584407
0.89,1.4089399086957273,0.6308960566721379,1.151960775065403,1.0392821719002447,0.031560214,0.9259503961946606,1.3599381981741774
0.891,1.3789148157814013,0.6191403083135998,1.1205391915170466,1.0135679070345784,0.030975970441557983,0.9302815496507274,1.3721399582488356
0.892,1.3486205423301492,0.6079593769965903,1.0896924792032097,0.9887188216168009,0.030474221588163028,0.9348968879891656,1.3847111022002117
0.893,1.3180863646019616,0.5972958408073812,1.0594590394629186,0.9647510821056302,0.030052763842647334,0.9397489901410921,1.397615525146103
0.894,1.2873415588568276,0.5870922778322444,1.029877273635199,0.9416808549597844,0.029709393,0.944790435,1.4108171222043069
0.895,1.2564154013547364,0.5772912661574513,1.0009855830590761,0.9195243066379812,0.029441905925542848,0.9499738016098782,1.4242797884926195
0.896,1.225337168355679,0.5678353838692741,0.9728223690735766,0.8982976035989388,0.029248097879098624,0.9552516687889719,1.4379674191288376
0.897,1.1941361361196439,0.5586672090539839,0.9454260330177251,0.8780169123013749,0.029125765190822762,0.9605766155060216,1.451843909230758
0.898,1.1628415809066208,0.54972932,0.9188349762305481,0.8586983992040075,0.029072703923287552,0.9659012206921442,1.4658731539161776
0.899,1.1314827789766002,0.5409642941871527,0.8930876000510712,0.8403582307655546,0.029086710139065285,0.971178063,1.480019048302893
0.9,1.1000890065895714,0.53231471,0.8682223058183203,0.8230125734447342,0.029165579900728242,0.9763597221960769,1.4942454875087017
0.901,1.0686895400055234,0.5237231462471316,0.8442774948713204,0.8066775937002643,0.029307109,0.9813987763761205,1.5085163666513997
0.902,1.037313655484447,0.5151321800903541,0.8212915685490981,0.7913694579908623,0.029509094,0.9862478047497052,1.5227955808487839
0.903,1.0059906292863314,0.5064843899240945,0.7993029281906789,0.7771043327752474,0.029769331086751186,0.9908593862479479,1.5370470252186519
0.904,0.9747497376711662,0.49772235383462415,0.7783499751350884,0.7638983845121362,0.030085615657677797,0.9951860998019652,1.5512345948787998
0.905,0.9436202568989414,0.48878865,0.7584711107213525,0.7517677796602473,0.030455744087351022,0.9991805243428742,1.5653221849470245
0.906,0.9126314632296462,0.47962585623113885,0.7397047362884969,0.7407286846782988,0.030877512438343146,1.002795238801792,1.5792736905411227
0.907,0.8817571261454804,0.47100988780042446,0.72233981,0.7304819152840752,0.031253583215965684,1.0059816716519945,1.5926758186716279
0.908,0.8511167042286046,0.46216767011844045,0.7049588650650817,0.7210453049714217,0.031785762,1.0096161629838836,1.6068193572750196
0.909,0.8207604146714338,0.45340169909464956,0.6886844666935623,0.7125576366686893,0.032342421,1.0129095634039316,1.6207445776987466
0.91,0.7907119066547601,0.4447146649011905,0.673497222,0.7049958709067248,0.03292224,1.0158662229621533,1.6344472628914704
0.911,0.7609948293593759,0.43610925771020154,0.6593777368523068,0.6983369682163745,0.033523897,1.0184904917085635,1.6479231958018488
0.912,0.7316328319660739,0.4275881676938219,0.6463066187355397,0.692557889,0.03414607,1.0207867196931766,1.661168159378543
0.913,0.7026495636556467,0.4191540850241903,0.6342644740566595,0.6876355941739032,0.03478744,1.0227592569660076,1.6741779365702123
0.914,0.6740686736088867,0.4108097,0.6232319094921509,0.6835470438834754,0.035446683,1.0244124535770713,1.6869483103255163
0.915,0.6459138110065861,0.40255770241372524,0.6131895317184984,0.6802691987880487,0.036122479,1.0257506595763823,1.6994750635931155
0.916,0.6182086250295382,0.3944007828171694,0.6041179474121869,0.6777790194184693,0.036813507,1.0267782250139554,1.7117539793216687
0.917,0.5909767648585348,0.38634163125591636,0.595997763,0.6760534663055837,0.037518445,1.0274994999398053,1.723780840459836
0.918,0.5642418796743688,0.37838293790210464,0.5888095859075254,0.6750694999802387,0.038235972,1.0279188344039467,1.7355514299562778
0.919,0.5380276186578324,0.37052739292787323,0.582534022,0.6748040809732809,0.038964767,1.0280405784563946,1.747061530759653
0.92,0.5123576309897185,0.36277768650536063,0.577151678,0.6752341698155571,0.039703507,1.0278690821471634,1.758306925818622
0.921,0.4872555658508194,0.35513650880670566,0.5726431615677077,0.6763367270379135,0.040450872742167625,1.027408695526268,1.7692833980818443
0.922,0.46274507242192764,0.34760655,0.5689890782716203,0.678088713,0.041205541720979046,1.0266637686437228,1.7799867304979795
0.923,0.43884979988383577,0.34019050026952335,0.5661700351782668,0.6804670887462543,0.041966193,1.0256386515495435,1.7904127060156876
0.924,0.41559339741733625,0.3328910497752735,0.5641666389641318,0.6834488142939317,0.042731505,1.024337694293744,1.8005571075836289
0.925,0.39299951420322166,0.3257108886934361,0.562959496,0.6870108503450758,0.043500156436635296,1.0227652469263393,1.8104157181504619
0.926,0.37109179942228443,0.31865270719614985,0.562529214,0.6911301574305335,0.044270826,1.020925659497344,1.8199843206648476
0.927,0.3498939022553172,0.3117191954555535,0.5628563983618847,0.6957836960811512,0.045042193,1.0188232820567729,1.829258698075445
0.928,0.32942947188311233,0.30491304364378574,0.5639216564294709,0.7009484268277757,0.045812935,1.0164624646546407,1.8382346333309147
0.929,0.30972215748646265,0.2982369419329854,0.5657055947586991,0.7066013102012536,0.046581731,1.0138475573409627,1.8469079093799161
0.93,0.2907956082461602,0.2916935804952909,0.5681888200260538,0.7127193067324309,0.04734726,1.0109829101657528,1.855274309171108
0.931,0.2726734733429978,0.2852856495028413,0.571351939,0.7192793769521552,0.048108201,1.0078728731790263,1.8633296156531514
0.932,0.25537940195776804,0.27901583912777517,0.5751755580810824,0.7262584813912724,0.048863232,1.0045217964307978,1.8710696117747059
0.933,0.2389370432712632,0.27288683954223125,0.5796402842217255,0.7336335805806293,0.049611031381289125,1.0009340299710816,1.8784900804844304
0.934,0.22337004646427594,0.2669013409183481,0.5847267240064342,0.7413816350510725,0.050350279,0.9971139238498931,1.885586804730986
0.935,0.20870206071759875,0.2610620334282647,0.590415484,0.7494796053334485,0.051079651966318126,0.9930658281172468,1.8923555674630317
0.936,0.19495673521202417,0.25537160724411956,0.5966871712139867,0.7579044519586043,0.05179783,0.9887940928231576,1.8987921516292272
0.937,0.18215771912834466,0.24983275253805148,0.6035223919898002,0.7666331354573862,0.052503491956524484,0.9843030680176399,1.904892340178233
0.938,0.1700991803672223,0.24450476399803903,0.6103848610200275,0.7751791621404632,0.053193868,0.9797761277049322,1.910657713897274
0.939,0.15881060121981158,0.23916402919188742,0.6183844266446419,0.784685588,0.053894869,0.9748761464950639,1.9162243144591016
0.94,0.14852484995131413,0.23397269951119395,0.6267945852354262,0.7943779044253598,0.054585002528661025,0.969815394,1.9214797348797048
0.941,0.1392389278635074,0.22892783022551969,0.6355978043174992,0.8042444468556987,0.055264446016520516,0.964599543,1.9264285356324244
0.942,0.13094983625816908,0.22402647660442587,0.6447765514159812,0.8142735516455577,0.055933378,0.9592342671835385,1.9310752771906028
0.943,0.12365457643707665,0.21926569391747364,0.654313294,0.8244535549206302,0.056591978,0.9537252390274528,1.9354245200275784
0.944,0.1173501497020077,0.214642537,0.6641904997626455,0.8347727928066108,0.057240423049920455,0.9480781317661094,1.9394808246166926
0.945,0.11203355735473983,0.21015406242423834,0.6743906360610671,0.8452196014291937,0.057878892,0.9422986184520286,1.9432487514312868
0.946,0.10770180069705054,0.20579732415707755,0.6848961704763732,0.8557823169140735,0.058507564339417194,0.9363923721377276,1.9467328609446997
0.947,0.10435188103071748,0.20156937790230298,0.6956895705336839,0.8664492753869445,0.059126617,0.9303650658757265,1.9499377136302745
0.948,0.10198079965751818,0.19746727892947563,0.7067533037581175,0.8772088129735003,0.059736229737807185,0.9242223727185434,1.952867869961349
0.949,0.1005855578792302,0.19348808250815677,0.7180698376747938,0.8880492657994359,0.06033658,0.9179699657186973,1.9555278904112658
0.95,0.10016315699763113,0.18962884390790744,0.7296216398088318,0.8989589699904452,0.060927847,0.9116135179287074,1.9579223354533644
0.951,0.10071059831449855,0.18588661839828888,0.7413911776853503,0.9099262616722229,0.061510208342896784,0.9051587024010923,1.9600557655609863
0.952,0.10222488313161002,0.18225846124886214,0.7533609188294692,0.9209394769704626,0.062083843,0.8986111921883712,1.961932741207472
0.953,0.10470301275074305,0.17874142772918838,0.7655133307663069,0.931986952,0.06264893,0.8919766603430622,1.9635578228661605
0.954,0.10814198847367529,0.1753325731088288,0.7778308810209833,0.9430570229191065,0.063205646,0.8852607799176851,1.9649355710103948
0.955,0.11253881160218426,0.1720289526573445,0.7902960371186171,0.9541380258208992,0.063754171,0.8784692239647582,1.966070546113514
0.956,0.11789048343804756,0.16882762164429665,0.8028912665843274,0.9652182968419312,0.064294684,0.8716076655368005,1.9669673086488586
0.957,0.12419400528304275,0.16572563533924645,0.8155990369432337,0.9762861721078971,0.064827362,0.8646817776863307,1.9676304190897698
0.958,0.1314463784389474,0.16272004901175494,0.828401816,0.987329988,0.065352383,0.857697233,1.968064437909588
0.959,0.13964460420753913,0.15980791793138333,0.8412820704411107,0.9983380798774075,0.065869927,0.8506597059279312,1.9682739255816544
0.96,0.14878568389059538,0.15698629736769268,0.8542222686303196,1.0092987846323402,0.066380172,0.8435748681250389,1.9682634425793084
0.961,0.1588666187898938,0.15425224259024428,0.8672048778132012,1.020200438134984,0.066883296,0.8364483931097104,1.9680375493758917
0.962,0.16988441020721196,0.15160280886859914,0.8802123655148741,1.0310313765110328,0.067379478,0.8292859539344637,1.9676008064447434
0.963,0.18183605944432746,0.14903505147231852,0.8932271992604583,1.0417799358861812,0.067868896,0.8220932236518188,1.9669577742592064
0.964,0.19471856780301777,0.14654602567096348,0.9062318465750726,1.0524344523861233,0.068351729,0.814875875,1.9661130132926192
0.965,0.20852893658506055,0.1441327867340952,0.919208775,1.0629832621365534,0.068828155,0.8076395819744078,1.9650710840183232
0.966,0.22326416709223335,0.14179238993127477,0.9321404520118679,1.0734147012631656,0.069298352,0.8003900166846797,1.963836546909659
0.967,0.2389212606263137,0.1395218905320634,0.9450093451842874,1.0837171058916546,0.069762499,0.7931328524976282,1.9624139624399672
0.968,0.25549721848907925,0.13731834380602226,0.9577979220262136,1.0938788121477143,0.070220775,0.7858737624657726,1.9608078910825888
0.969,0.2728833699346822,0.13504824194359008,0.9701433594015864,1.103683243372027,0.070679916,0.7787149614335704,1.9590965217942842
0.97,0.29083470121357097,0.13301977352636324,0.9829864813205705,1.1137286256199346,0.071125563,0.7713909600330051,1.9571112044508456
0.971,0.30962884035361915,0.13102853239814446,0.9956931862161265,1.1236082615451957,0.071567072,0.7640819679116578,1.9549656776912672
0.972,0.3292388061990938,0.12907354260350445,1.008259739554987,1.133321255580898,0.072004554,0.7567895603019315,1.952663533555015
0.973,0.3496376175942623,0.12715382818701398,1.0206824068038862,1.1428667121601312,0.072438123,0.7495153124362297,1.9502083640815564
0.974,0.3707982933833915,0.12526841319324383,1.0329574534295582,1.1522437357159845,0.072867888,0.7422607995469556,1.9476037613103583
0.975,0.39269385241074867,0.12341632166676468,1.0450811448987365,1.1614514306815464,0.073293963,0.7350275968665128,1.9448533172808882
0.976,0.41529731352060056,0.1215965776521473,1.0570497466781543,1.1704889014899067,0.073716458,0.7278172796273044,1.9419606240326126
0.977,0.4385816955572148,0.11980820519396254,1.068859524234546,1.1793552525741546,0.074135486,0.7206314230617337,1.938929273604999
0.978,0.462520017,0.11805022833678097,1.080506743034645,1.188049588367378,0.074551158,0.713471602,1.935762858037515
0.979,0.4870852977877975,0.1163216711251735,1.0919876685451848,1.1965710133026672,0.074963587,0.7063393928811189,1.9324649693696268
0.98,0.5122505556703003,0.11462155760371077,1.1032985662328991,1.2049186318131107,0.075372884,0.6992363697308814,1.929039199640802
0.981,0.5379888098566338,0.11294891181696359,1.1144357015645219,1.2130915483317979,0.07577916,0.6921641081838948,1.9254891408905077
0.982,0.5642730791910647,0.11130275780950266,1.1253953400067866,1.2210888672918174,0.076182528,0.6851241834725629,1.9218183851582107
0.983,0.5910763825178602,0.10968211962589877,1.1361737470264273,1.228909693126259,0.076583099,0.6781181708292884,1.9180305244833782
0.984,0.6183717386812875,0.10808602131072266,1.1467671880901773,1.2365531302682111,0.076980985,0.671147645,1.9141291509054776
0.985,0.6461321665256139,0.1065134869085451,1.1571719286647704,1.2440182831507633,0.077376298,0.664214183,1.9101178564639762
0.986,0.674330685,0.10496354046393679,1.1673842342169405,1.2513042562070043,0.077769149,0.6573193576318446,1.906000233
0.987,0.7029403126340312,0.10343520602146848,1.1774003702134208,1.2584101538700232,0.078159651,0.6504647455848341,1.9017798731480369
0.988,0.7319340685866567,0.10192750762571096,1.1872166021209454,1.2653350805729093,0.078547915,0.6436519217678979,1.897460368352534
0.989,0.7612849715972491,0.10043946932123493,1.1968291954062478,1.2720781407487516,0.078934053,0.6368824614134393,1.893045310851298
0.99,0.7909660405100764,0.098970115,1.2062344155360625,1.2786384388306398,0.079318176,0.6301579397538618,1.888538292683797
0.991,0.8209502941694049,0.097518469,1.2154285279771218,1.285015079251662,0.079700397,0.6234799320215685,1.883942905889497
0.992,0.851210751,0.096083555,1.2244077981961603,1.2912071664449074,0.080080827,0.6168500134489625,1.8792627425078656
0.993,0.8817204311046347,0.094664398,1.2331684916599115,1.2972138048434656,0.080459578,0.6102697592684475,1.8745013945783693
0.994,0.9124523520690702,0.093260021,1.241706873835109,1.3030340988804252,0.080836762,0.6037407447124269,1.8696624541404765
0.995,0.9433795331570756,0.091869448,1.250019210188487,1.3086671529888758,0.081212491,0.5972645450133036,1.864749513233653
0.996,0.9744749932129178,0.090491703,1.2581017661867784,1.314112071601906,0.081586875,0.5908427354034812,1.8597661638973664
0.997,1.0057117510808642,0.089125812,1.2659508072967172,1.3193679591526055,0.081960028,0.584476891,1.8547159981710837
0.998,1.0370628256051817,0.087770796,1.2735625989850374,1.3244339200740627,0.082332061,0.5781685873813524,1.8496026080942725
0.999,1.0685012356301375,0.086425681,1.2809334067184726,1.3293090587993668,0.082703085,0.5719193994338524,1.8444295857063993
1,1.1,0.085119504,1.2879574804979788,1.3339589866937769,0.083074695,0.5657631623237336,1.839260227045896

==> plot_results_csv/DG+limiter_sinusoidal3_1D_50_p_3_q_35_T_15-0.csv <==
x,t_0.0,t_0.75,t_1.5,t_3.0,t_5.0,t_10.0,t_15.0
0,1.1,0.082922511,1.4893430911914112,1.6372729467889344,0.082443172,0.521253432,1.9347402329655816
0.001,1.1314244231296613,0.081646313,1.5082020061766903,1.6477610383755064,0.082858569,0.5168583994905461,1.9235210654389803
0.002,1.1628105833274407,0.080393368,1.5263958023975008,1.657611860606716,0.083271532,0.5125035717734261,1.9122933109077287
0.003,1.1941291531782114,0.079163279,1.543924746,1.6668342753819867,0.083682092,0.5081879962881598,1.9010619696221391
0.004,1.225350805,0.07795565,1.5607891025527105,1.6754371446007466,0.084090282,0.5039107202992413,1.889832041832528
0.005,1.256446212178229,0.076770084,1.5769891384906098,1.6834293301624208,0.084496133,0.4996707910711627,1.8786085277892077
0.006,1.2873860464972238,0.075606185,1.592525119671038,1.6908196939664342,0.084899679,0.49546725586841706,1.8673964277424924
0.007,1.318140980808709,0.074463555,1.6073973120957452,1.6976170979122143,0.08530095,0.4912991619554974,1.8562007419426965
0.008,1.3486816876975578,0.073341799,1.621605982,1.703830403899185,0.085699979,0.4871655565968965,1.845026470640133
0.009,1.3789788397486464,0.072240519,1.6351513946849927,1.7094684738267731,0.086096797,0.48306548705710733,1.8338786140851167
0.01,1.409003109546848,0.07115932,1.6480338168530333,1.7145401695944047,0.086491438,0.47899800060062286,1.8227621725279615
0.011,1.4387251696770373,0.070097804,1.6602535142723502,1.7190543531015046,0.086883933,0.474962144,1.8116821462189805
0.012,1.4681156927240886,0.069055575,1.671810752944694,1.7230198862474992,0.087274314,0.4709569659955395,1.8006435354084886
0.013,1.4971453512728767,0.068032236,1.6827057988718133,1.7264456309318141,0.087662612,0.4669815123759263,1.789651340346799
0.014,1.525784817908276,0.067027391,1.6929389180554588,1.7293404490538755,0.088048861,0.4630348308975894,1.7787105612842264
0.015,1.5540047652151607,0.066040642,1.7025103764973792,1.7317132025131086,0.088433092,0.45911596882502165,1.767826198471084
0.016,1.5817758657784056,0.065071595,1.711420440199325,1.7335727532089396,0.088815337,0.455223973,1.7570032521576864
0.017,1.6090687921828848,0.064119851,1.7196693751630452,1.7349279630407939,0.089195629,0.4513578919551653,1.7462467225943472
0.018,1.6358542170134729,0.063185014,1.7272574473902895,1.735787693908098,0.089573998,0.4475167716868626,1.7355616100313807
0.019,1.6621028128550441,0.062266688,1.7341849228828072,1.7361608077102773,0.089950478,0.4436996598823006,1.7249529147191003
0.02,1.6877852522924732,0.061363304,1.7403933336497937,1.7360608389249195,0.090325113,0.43990137027506276,1.714451768173837
0.021,1.7129485975556946,0.060478052,1.7460800886724728,1.7355034066477244,0.090697871,0.43613657711605613,1.7039803954651946
0.022,1.737483875690479,0.059608156,1.7511174365055753,1.7344968389039603,0.091068823,0.43239446487574223,1.6935982796167763
0.023,1.7613729613574758,0.058753359,1.7555160720607912,1.7330528385589992,0.091437996,0.4286750468974104,1.6833066545810569
0.024,1.7845977292173383,0.057913407374803855,1.7592866902498088,1.731183108478215,0.091805414,0.42497833652434974,1.6731067543105123
0.025,1.8071400539307134,0.057088045,1.762439985984316,1.7288993515269797,0.092171105,0.421304347,1.6629998127576158
0.026,1.8289818101582527,0.056277016,1.7649866541760018,1.726213270570667,0.092535094,0.4176530919671976,1.6529870638748434
0.027,1.8501048725606062,0.055480065653254085,1.7669373897365552,1.7231365684746487,0.092897408,0.4140245844696844,1.6430697416146698
0.028,1.870491115798424,0.054696939,1.7683028875776643,1.7196809481042987,0.093258073,0.4104188379505987,1.63324908
0.029,1.8901224145323567,0.05392738,1.769093842611019,1.7158581123249896,0.093617114,0.40683586575322955,1.6235263127720192
0.03,1.9089806434230545,0.053171135,1.769320949748307,1.711679764002094,0.093974557,0.4032756812208661,1.6139026740944926
0.031,1.9270476771311675,0.052427947,1.7689949039012167,1.7071576060009848,0.09433043,0.3997382976967972,1.6043793978494643
0.032,1.9443053903173457,0.051697561,1.7681263999814372,1.7023033411870352,0.094684757,0.3962237285243122,1.5949577179894097
0.033,1.9607356576422397,0.050979722,1.7667261329006576,1.697128672425618,0.095037565,0.39273198704670015,1.5856388684668044
0.034,1.9763203537664995,0.050274175,1.764804797570566,1.6916453025821059,0.09538888,0.38926308660725006,1.5764240832341225
0.035,1.9910413533507751,0.049580665083509404,1.762373088902851,1.6858649345218715,0.095738728,0.3858170405492509,1.5673145962438388
0.036,2.0048805310557176,0.048898936,1.7594417018092021,1.6797992711102887,0.096087135,0.38239386221599225,1.558311641
0.037,2.0178197615419764,0.048228733,1.7560213312013073,1.6734600152127297,0.096434128,0.37899356495076275,1.549416452800369
0.038,2.0298409194702014,0.0475698,1.7521226719908554,1.6668588696945668,0.096779731,0.37561616209685156,1.540630264252132
0.039,2.040925879501044,0.046921884,1.747756419089535,1.660007537421174,0.097123972,0.3722616669975479,1.5319543097561936
0.04,2.0510565162951537,0.046284001,1.7429399432704358,1.6529519026011017,0.097466855,0.3689308559057949,1.5234000859899879
0.041,2.0603472410720327,0.045658138,1.7376825853739013,1.6456120934356584,0.097808456,0.3656228507007969,1.5149345667058307
0.042,2.068659994819767,0.045042552,1.7319994079290082,1.6380631883183028,0.098148766,0.36233855308591423,1.5065812364125968
0.043,2.075994777538356,0.044437083,1.725903406638983,1.630314654842131,0.098487812,0.35907810193459777,1.4983395795124113
0.044,2.082351589,0.043841573,1.719407577207048,1.6223759606002401,0.09882562,0.3558416361202983,1.4902090804074006
0.045,2.0877304298880985,0.043255863,1.7125249153364284,1.6142565731857261,0.099162216,0.35262929451646685,1.4821892234996894
0.046,2.092131299519252,0.042679794,1.7052684167303487,1.6059659601916856,0.099497628,0.34944121599655426,1.474279493191404
0.047,2.095554198,0.042113206129849624,1.6976510770920312,1.5975135892112147,0.099831882,0.3462775394340112,1.4664793738846693
0.048,2.097999125694123,0.041555941030708345,1.689685892124702,1.5889089278374102,0.10016500374681234,0.34313840370228876,1.4587883499816114
0.049,2.0994660822378406,0.041007839558497475,1.6813858575315848,1.5801614436633686,0.10049702056575417,0.34002394767483773,1.4512059058843552
0.05,2.099955067752413,0.040468743,1.6727639690159033,1.5712806042821856,0.10082795876756072,0.33693431022510906,1.443731525995027
0.051,2.0994660822378406,0.039938491433828986,1.6638332222808827,1.562275877286959,0.1011578448849425,0.3338696302265535,1.4363646947157516
0.052,2.0979991256941224,0.039416926750852385,1.654606613029746,1.553156730270784,0.10148670545061003,0.33083004655262205,1.4291048964486552
0.053,2.0955541981212598,0.03890389,1.6450971369657184,1.543932630826758,0.10181456699727387,0.3278156980767655,1.4219516155958631
0.054,2.0921312995192514,0.038399221,1.6353177897920237,1.5346130465479768,0.1021414560576445,0.32482672367243476,1.4149043365595007
0.055,2.0877304298880976,0.037902762,1.6252815672118854,1.5252074450275366,0.10246739916443247,0.32186326221308065,1.4079625437416936
0.056,2.0823515892277995,0.037414353525275425,1.6150014649285287,1.5157252938585346,0.10279242285034834,0.3189254525721541,1.4011257215445676
0.057,2.075994777538355,0.036933836519166076,1.6044904786451775,1.5061760606340666,0.1031165536481026,0.316013434,1.3943933543702478
0.058,2.0686599948197673,0.036461052,1.5937616040650564,1.4965692129472303,0.10343981809040582,0.3131273442393873,1.3877649266208607
0.059,2.0603472410720327,0.035995841,1.5828278368913886,1.4869142183911208,0.10376224270996849,0.3102673232944487,1.381239922698531
0.06,2.0510565162951533,0.035538044377369946,1.571702172827399,1.4772205445588344,0.10408385403950117,0.3074335096617411,1.3748178270053841
0.061,2.040925879501044,0.035087554,1.5604090187372033,1.4675013984661585,0.10440467505016465,0.30462639413920894,1.3684959988786698
0.062,2.029840919470202,0.034644588,1.548919556434145,1.4577279698549248,0.10472474867470297,0.3018443279884662,1.3622728705199076
0.063,2.0178197615419764,0.034208641488414016,1.5372809590879408,1.447942818504724,0.10504409000211289,0.2990889559852125,1.3561494501389373
0.064,2.0048805310557176,0.033779608229728315,1.5255038129934515,1.4381517085847844,0.10536272672301485,0.2963602745573742,1.3501246425432867
0.065,1.991041353350776,0.033357383,1.5135987044455381,1.4283604042643347,0.1056806865280293,0.29365828013287787,1.3441973525404813
0.066,1.9763203537664995,0.03294186,1.5015762197390594,1.4185746697126023,0.10599799710777644,0.29098296913964977,1.3383664849380477
0.067,1.9607356576422401,0.032532935117119986,1.4894469451688783,1.4088002690988177,0.10631468615287684,0.2883343380056168,1.3326309445435138
0.068,1.944305390317346,0.032130502,1.4772214670298536,1.3990429665922077,0.10663078135395074,0.28571238315870495,1.3269896361644045
0.069,1.9270476771311675,0.031734454484993624,1.464910371616846,1.389308526362001,0.10694631040161857,0.283117101,1.321441464608247
0.07,1.9089806434230547,0.031344688,1.4525242452247167,1.3796027125774266,0.10726130098650073,0.2805484880379513,1.3159853346825683
0.071,1.8901224145323565,0.030961098,1.4400736741483255,1.3699312894077131,0.10757578079921752,0.2780065406199624,1.3106201511948943
0.072,1.8704911157984239,0.030583577,1.4275692446825334,1.3603000210220884,0.10788977753038942,0.27549125520080064,1.3053448189527521
0.073,1.8501048725606057,0.030212021888069766,1.415021543122201,1.3507146715897815,0.10820331887063675,0.2730026282083927,1.3001582427636682
0.074,1.8289818101582522,0.029846325647074252,1.4024411557621888,1.3411810052800206,0.10851643251057992,0.27054065607066485,1.295059327435169
0.075,1.8071400539307125,0.029486383347387284,1.3898386688973565,1.3317047862620344,0.10882914614083924,0.2681053352155436,1.290046977774781
0.076,1.7845977292173372,0.02913209,1.377224668822566,1.322291778705051,0.1091414874520352,0.26569666207095555,1.285120098590031
0.077,1.7613729613574756,0.028783339,1.3646097418326766,1.3129477467782993,0.10945348413478809,0.26331463306482705,1.2802775946884455
0.078,1.7374838756904787,0.028440025986249645,1.352004474,1.303678454651008,0.10976516387971834,0.26095924462508474,1.2755183708775515
0.079,1.7129485975556946,0.028102045,1.339419452287046,1.2944896664924053,0.11007655437744629,0.2586304931796549,1.2708413319648753
0.08,1.6877852522924734,0.027768996,1.3269074898245572,1.2854156300817159,0.11038768298882819,0.2563294781121372,1.266244047635525
0.081,1.6621028128550446,0.027441662,1.314357503112294,1.2763765798394315,0.11069857497839126,0.2540528004418389,1.2617282860866323
0.082,1.6358542170134733,0.027119344344895196,1.3018624885950363,1.267435562,0.11100926196913191,0.2518027247796469,1.257290849543676
0.083,1.6090687921828852,0.026801971,1.2894289230081941,1.258595002048871,0.11131977133328205,0.24957910210577508,1.2529306198759853
0.084,1.581775865778406,0.026489471123366772,1.2770632830871789,1.2498573259337953,0.11163013044307359,0.24738178340043784,1.2486464789528875
0.085,1.5540047652151614,0.026181773954305664,1.2647720455674014,1.241224959294322,0.11194036667073842,0.24521061964384952,1.2444373086437117
0.086,1.525784817908277,0.025878808491597162,1.252561687184272,1.232700327847051,0.1122505073885085,0.2430654618162243,1.2403019908177855
0.087,1.497145351272877,0.025580504,1.2404386846732018,1.2242858573085822,0.11256057996861561,0.24094616089777632,1.236239407344437
0.088,1.4681156927240886,0.025286788920889553,1.2284095147696013,1.2159839733955158,0.11287061178329182,0.2388525678687199,1.2322484400929947
0.089,1.4387251696770373,0.024997593,1.216480654208882,1.2077971018244518,0.11318063020476898,0.23678453370926927,1.2283279709327872
0.09,1.4090031095468478,0.024712844882547227,1.204658579726454,1.199727668311989,0.11349066260527896,0.23474190939963868,1.2244768817331424
0.091,1.3789788397486462,0.024432473835295298,1.1929497680577281,1.1917780985747284,0.11380073635705369,0.23272454592004232,1.220694054363388
0.092,1.3486816876975578,0.024156408847873394,1.1813606959381155,1.183950818329269,0.1141108788323251,0.2307322942506945,1.2169783706928528
0.093,1.3181409808087086,0.023884579,1.169897840103027,1.1762482532922114,0.11442111740332507,0.2287650053718094,1.213328712590865
0.094,1.2873860464972238,0.023616913288171306,1.158567677287873,1.1686728291801551,0.11473147944228554,0.22682253026360136,1.209743961926753
0.095,1.2564462121782287,0.023353340833716915,1.1473766842280642,1.161226972,0.11504199232143839,0.2249047199062844,1.206223000569844
0.096,1.2253508052668494,0.023093790674744187,1.136331337659012,1.1539131065974457,0.11535268341301552,0.223011425,1.202764710389467
0.097,1.1941291531782112,0.022838191870166006,1.1254381143161267,1.1467336595599924,0.1156635800892489,0.22114249736518132,1.1993679732549505
0.098,1.1628105833274403,0.022586473,1.114703491,1.1396910563139402,0.11597470972237042,0.21929778714182363,1.1960316710356227
0.099,1.1314244231296615,0.022338565,1.1041339442505016,1.1327877225758887,0.11628609968461195,0.21747714559021414,1.192754685600811
0.1,1.1000000000000003,0.022094211,1.0937716786352998,1.1260442381700722,0.11659777867082058,0.21568080785380345,1.1895335425009539
0.101,1.068575576870339,0.021853907189807963,1.0835169157816065,1.119406993369541,0.11690976225845784,0.21390727977260174,1.1863736272488994
0.102,1.0371894166725604,0.021617207,1.073447512415678,1.1129156936061155,0.11722208782023086,0.21215728581162244,1.1832693969314707
0.103,1.005870846821789,0.021384064,1.063565935542736,1.1065703962861237,0.11753478149349733,0.21043060027450236,1.1802199201315422
0.104,0.9746491947331509,0.021154432,1.0538746521680016,1.1003711588158915,0.11784786941561483,0.20872699746487788,1.1772242654319873
0.105,0.9435537878217717,0.020928262518381327,1.0443761292966958,1.0943180386017461,0.11816137772394093,0.2070462516863856,1.1742815014156807
0.106,0.9126139535027769,0.020705509715911057,1.0350728339340405,1.0884110930500157,0.11847533255583328,0.2053881372426622,1.1713906966654954
0.107,0.8818590191912917,0.020486126455686832,1.025967233085257,1.0826503795670261,0.1187897600486495,0.20375242843734417,1.1685509197643063
0.108,0.8513183123024423,0.020270066,1.0170617937555664,1.077035955559105,0.11910468633974716,0.20213889957406814,1.165761239294987
0.109,0.8210211602513542,0.020057280954159495,1.0083589829501904,1.0715678784325802,0.11942013756648398,0.2005473249564708,1.1630207238404124
0.11,0.7909968904531527,0.019847724908947862,0.9998612676743505,1.0662462055937776,0.11973613986621748,0.19897747888818856,1.1603284419834554
0.111,0.7612748303229632,0.019641351,0.9915711149332673,1.0610709944490244,0.12005271937630528,0.19742913567285808,1.1576834623069905
0.112,0.7318843072759115,0.019438111719857404,0.983490992,1.0560423024046486,0.12036990223410501,0.19590206961411594,1.1550848533938916
0.113,0.7028546487271233,0.019237961,0.9756233650762585,1.0511601868669767,0.1206877145769743,0.19439605501559876,1.1525316838270327
0.114,0.6742151820917239,0.019040851,0.9679707019707754,1.0464247052423359,0.12100618254227079,0.1929108661809431,1.1500230221892882
0.115,0.6459952347848389,0.018846735660239852,0.9605354694209345,1.0418359149370526,0.12132533226735195,0.1914462774137855,1.1475579370635312
0.116,0.6182241342215942,0.018655568,0.9533201344319578,1.0373938733574553,0.12164518988957558,0.1900020630177626,1.1451354970326366
0.117,0.590931208,0.0184673,0.9463271640090666,1.033098638,0.12196578154629914,0.18857799729651098,1.1427547706794783
0.118,0.5641457829865273,0.018281886422541926,0.9395590251574825,1.0289502660006247,0.12228713337488038,0.18717385455366725,1.1404148265869305
0.119,0.5378971871449559,0.018099279,0.9330181848824262,1.0249488150360455,0.12260927151267684,0.18578940909286795,1.1381147333378667
0.12,0.5122147477075271,0.017919432,0.9267071101891192,1.021094342,0.12293222209704613,0.18442443521774968,1.135853559515161
0.121,0.4870514024443061,0.017742305,0.9206270830823108,1.017385042154122,0.12325599886250585,0.18307853632660107,1.1336301060364908
0.122,0.46251612430952194,0.017567964386801117,0.9147562598476069,1.0138125500120052,0.12358064409252091,0.1817516943310083,1.131445904530497
0.123,0.4386270386425242,0.017396261,0.9091191887635485,1.0103849932798499,0.123906177,0.18044355102002316,1.1292979359253663
0.124,0.4154022707826629,0.017227163,0.9037152133262998,1.0071010279774264,0.12423262182026636,0.17915386686390916,1.1271854976214222
0.125,0.39285994606928776,0.017060637110096283,0.8985436770320248,1.0039593101245043,0.12456000441809328,0.177882402,1.1251078870189872
0.126,0.3710181898417484,0.016896652,0.8936039233768875,1.0009584957408537,0.12488834957195394,0.17662891789734914,1.1230644015183828
0.127,0.3498951274393949,0.016735174,0.8888952958570527,0.9980972408462462,0.12521768233189673,0.17539317402743032,1.1210543385199334
0.128,0.32950888420157676,0.016576170567171897,0.8844171379686833,0.995374201,0.12554802774796975,0.17417493119343685,1.1190769954239606
0.129,0.3098775854676439,0.016419610211356066,0.8801687932079441,0.9927880336032363,0.12587941087022128,0.17297394986563253,1.1171316696307874
0.13,0.29101935657694605,0.01626546,0.8761496050709988,0.990337393,0.12621185674869967,0.17178999051428082,1.115217658540736
0.131,0.272952323,0.016113687231587105,0.8723589170540116,0.9880209365536363,0.1265453904334531,0.17062281360964532,1.1133342595541293
0.132,0.2556946096826545,0.015964259605675393,0.8687960726531466,0.9858373194007902,0.1268800369745298,0.1694721796219896,1.11148077
0.133,0.23926434235776053,0.015817145,0.865460415,0.9837851978556075,0.1272158214219781,0.1683378490215773,1.109656487492541
0.134,0.22367964623350053,0.01567231,0.8623512886844394,0.9818632279378573,0.12755276882584612,0.16721958227867184,1.1078607092182042
0.135,0.2089586466492247,0.015529722172079843,0.8594680361089255,0.9800700656673107,0.1278909042361823,0.16611714,1.1060927326486034
0.136,0.1951194689442825,0.01538935,0.856810001,0.9784043670637373,0.12823025270303476,0.16503028224643618,1.1043518551840603
0.137,0.18218023845802378,0.015251160076672883,0.8543765272563968,0.9768647881469072,0.12857083927645174,0.16395876989763297,1.1026373742248976
0.138,0.17015908052979845,0.015115120384128555,0.8521669579717104,0.975449985,0.1289126890064816,0.16290236328739105,1.1009485871714382
0.139,0.15907412049895614,0.014981198260384604,0.8501806367762945,0.9741586134525584,0.1292558269431725,0.16186082288597395,1.0992847914240047
0.14,0.14894348370484656,0.014849273590896652,0.8484317264258586,0.9729926231031942,0.1296002600796479,0.16083353259153976,1.0976433788371667
0.141,0.1396527589279674,0.014719576646857552,0.8468730543599512,0.9719391208760824,0.1299460517043332,0.1598212628889328,1.0960292331663957
0.142,0.13134000518023323,0.014591899310233603,0.8455348491507542,0.9710042542352969,0.1302932028781346,0.1588230817978502,1.0944379249960827
0.143,0.12400522246164418,0.014466219181006197,0.844414398,0.9701860278599037,0.13064173841204493,0.15783877439917238,1.0928689544125743
0.144,0.11764841077220038,0.014342513859156738,0.843508987,0.9694824464289712,0.13099168311705733,0.15686812577377965,1.0913218215022171
0.145,0.11226957011190176,0.014220760944666618,0.8428159034029685,0.9688915146215652,0.1313430618041646,0.15591092100255224,1.0897960263513569
0.146,0.10786870048074838,0.014100938,0.8423324343601555,0.9684112371167538,0.1316958992843598,0.15496694516637075,1.0882910690463414
0.147,0.10444580187874017,0.013983023,0.842055867,0.9680396185936033,0.13205022036863573,0.1540359833461153,1.086806449673515
0.148,0.10200087430587718,0.013866992645166271,0.8419834868279261,0.9677746637311814,0.1324060498679855,0.1531178206226663,1.0853416683192254
0.149,0.10053391776215938,0.013752825,0.842112582,0.967614377,0.13276341259340194,0.15221224207690412,1.0838962250698185
0.15,0.10004493224758675,0.013640498481955003,0.8424404391932531,0.9675567637047904,0.13312233335587795,0.151319033,1.0824696200116404
0.151,0.10053391776215936,0.013529989611230248,0.8429643450223857,0.9675998278989558,0.13348283696640667,0.15043797784196145,1.0810613532310378
0.152,0.10200087430587716,0.013421276347734606,0.8436815864477697,0.9677415744701177,0.13384494823598092,0.14956886231454172,1.079670924814357
0.153,0.10444580187874013,0.013314336291449472,0.8445894503433589,0.967980008,0.13420869197559362,0.14871147128833015,1.0782978348479437
0.154,0.10786870048074831,0.013209147042356244,0.8456852235831076,0.9683131334596992,0.1345740929962378,0.1478655898442071,1.0769415834181455
0.155,0.1122695701119017,0.013105686200436319,0.8469661930409702,0.9687389552362534,0.1349411761089064,0.14703100306305295,1.075601670611308
0.156,0.11764841077220023,0.013003931365671089,0.8484296455908998,0.9692554781060719,0.13530996612459228,0.14620749602574792,1.074277596513777
0.157,0.124005222,0.012903860138041953,0.8500728681068516,0.9698607067482228,0.13568048785428843,0.14539485381317252,1.0729688612118995
0.158,0.13134000518023292,0.012805450117530306,0.8518931474627789,0.9705526458417721,0.13605276610898787,0.14459286150620695,1.0716749647920216
0.159,0.13965275892796702,0.012708678904117547,0.8538877705326361,0.9713293000657879,0.13642682569968345,0.14380130418573167,1.070395407
0.16,0.14894348370484645,0.012613462686916953,0.8560601421318059,0.972187981,0.13680265998069063,0.14301950471100036,1.069128255920647
0.161,0.15907412049895583,0.012519965103026243,0.8583868934417629,0.9731274129017693,0.13718036952961993,0.14224856019433077,1.0678772343367675
0.162,0.17015908052979814,0.012428039879101268,0.8608788391864892,0.9741449311842437,0.13755992999383124,0.14148736828934538,1.0666390387126288
0.163,0.18218023845802347,0.012337672061323446,0.8635321790237727,0.9752384006947619,0.1379413670960502,0.14073575589047416,1.0654133256918867
0.164,0.19511946894428212,0.012248846695874189,0.8663431126113998,0.9764056867417265,0.13832470655900234,0.13999355,1.064199751918197
0.165,0.2089586466492244,0.012161548828934925,0.8693078396071588,0.9776446546335397,0.13870997410541328,0.13926057718879384,1.0629979740352158
0.166,0.22367964623350028,0.012075763506687058,0.8724225596688352,0.9789531696786034,0.13909719545800842,0.13853666467484452,1.061807648686598
0.167,0.23926434235776026,0.011991475775312016,0.8756834724542176,0.9803290971853211,0.13948639633951357,0.13782163924472915,1.0606284325159996
0.168,0.2556946096826543,0.011908670680991211,0.8790867776210924,0.9817703024620944,0.13987760247265404,0.1371153277928775,1.0594599821670758
0.169,0.2729523228688328,0.011827333269906058,0.8826286748272472,0.9832746508173262,0.14027083958015552,0.13641755721371945,1.058301954283483
0.17,0.2910193565769459,0.011747448588237973,0.8863053637304688,0.9848400075594186,0.1406661333847436,0.13572815440168506,1.0571540055088762
0.171,0.30987758546764377,0.011669001682168383,0.8901130439885443,0.9864642379967745,0.1410635096091438,0.13504694625120414,1.0560157924869111
0.172,0.3295088842015761,0.011591977597878693,0.8940479152592611,0.9881452074377959,0.14146299397608164,0.1343737596567067,1.054886971861244
0.173,0.3498951274393942,0.011516361381550325,0.8981061772004062,0.9898807811908854,0.1418646122082827,0.13370842151262252,1.0537672002755296
0.174,0.37101818984174784,0.011442138079364696,0.9022840294697669,0.9916688245644456,0.14226839002847264,0.13305075871338168,1.0526561343734246
0.175,0.3928599460692872,0.011369292737503225,0.9065776717251306,0.9935072028668789,0.14267435315937693,0.13240059815341404,1.0515534307985837
0.176,0.4154022707826623,0.011297810402147323,0.9109833036242838,0.9953937814065872,0.14308252732372112,0.1317577667271495,1.0504587461946628
0.177,0.4386270386425237,0.011227676119478414,0.9154971248250142,0.9973264254919738,0.14349293824423087,0.13112209132901798,1.049371737205318
0.178,0.46251612430952127,0.011158875,0.9201153349851087,0.9993030004314403,0.14390561164363166,0.13049339885344946,1.0482920604742043
0.179,0.4870514024443055,0.011091391896927231,0.9248341337623546,1.0013213715333902,0.1443205732446491,0.12987151619487378,1.047219372644978
0.18,0.5122147477075265,0.011025212049407793,0.929649721,1.003379404106225,0.14473784877000867,0.12925627024772093,1.0461533303612942
0.181,0.5378971871449554,0.010960320914787249,0.9345559912257664,1.0054738709095479,0.14515744305640615,0.12864744442184428,1.0450935316028822
0.182,0.5641457829865266,0.010896747732087899,0.9395511046384463,1.007606325587856,0.14557944215172805,0.12804533804338797,1.0440407065072166
0.183,0.5909312078171145,0.010834438324734536,0.9446302274528336,1.0097716880676855,0.14600382876557694,0.12744937216139246,1.0429936070656205
0.184,0.6182241342215935,0.010773382917206378,0.949789263,1.011968009,0.1464306307745786,0.12685941918407395,1.041952000805767
0.185,0.6459952347848384,0.010713571733982635,0.9550241163977256,1.0141933372903646,0.14685987605535905,0.12627535151964883,1.0409156552553285
0.186,0.6742151820917233,0.010654994999542502,0.96033069,1.0164457244624412,0.14729159248454396,0.12569704157633332,1.0398843379419762
0.187,0.7028546487271229,0.010597642938365202,0.9657048882824287,1.0187232202944954,0.14772580793875945,0.12512436176234382,1.0388578163933844
0.188,0.7318843072759109,0.010541505774929938,0.9711426147715809,1.0210238750011396,0.14816255029463127,0.12455718448589646,1.0378358581372242
0.189,0.7612748303229626,0.010486573733715915,0.9766397733289316,1.0233457387969878,0.14860184742878527,0.1239953821552077,1.0368182307011682
0.19,0.7909968904531522,0.010432837039202343,0.9821922677322288,1.025686861896654,0.1490437272178474,0.12343882717849378,1.0358047016128886
0.191,0.8210211602513537,0.010380285915868433,0.9877960017592213,1.028045294514752,0.14948821753844346,0.12288739196397101,1.0347950384000586
0.192,0.851318312,0.010328910588193387,0.9934468791876577,1.0304190868658953,0.14993534626719943,0.12234094891985567,1.0337890085903494
0.193,0.8818590191912916,0.010278701280656423,0.9991408037952864,1.0328062891646983,0.15038514128074115,0.12179937045436409,1.0327863797114347
0.194,0.9126139535027763,0.010229648217736741,1.0048736793598554,1.0352049516257733,0.15083763045569443,0.12126252897571252,1.0317869192909859
0.195,0.9435537878217712,0.010181741623913556,1.0106414096591143,1.037613124463736,0.15129284166868526,0.12073029689211731,1.030790394856676
0.196,0.9746491947331506,0.010134971723666075,1.0164398984708103,1.0400288578931989,0.15175080279633946,0.12020254661179476,1.0297965739361772
0.197,1.0058708468217885,0.010089328741473497,1.0222650495726922,1.042450202128776,0.15221154171528287,0.11967915054296112,1.0288052240571617
0.198,1.0371894166725597,0.010044802901815041,1.028112766742509,1.0448752073850813,0.1526750863021415,0.11915998109383275,1.0278161127473022
0.199,1.0685755768703387,0.010001384429169913,1.0339789537580086,1.047301923876728,0.15314146443354107,0.11864491067262592,1.0268290075342712
0.2,1.0999999999999999,0.009959027,1.039853354,1.0497237776490254,0.15361064467080476,0.11813341488503391,1.0258429946561978
0.201,1.131424423129661,0.009917829,1.0457480817577742,1.0521517780927874,0.15408280967089444,0.11762653219901328,1.0248598283592563
0.202,1.1628105833274403,0.009877709,1.0516478548134678,1.0545751745364174,0.15455788521964178,0.11712335291802373,1.0238779740581225
0.203,1.1941291531782117,0.00983866,1.0575489103067797,1.0569924023789246,0.15503590263343198,0.11662379167046076,1.0228972718046319
0.204,1.225350805266849,0.009800677,1.0634474853707103,1.059401897019319,0.15551689322865028,0.11612776308471999,1.0219175616506193
0.205,1.256446212178228,0.009763754,1.0693398171382587,1.061802093856609,0.15600088832168174,0.11563518178919693,1.020938683647919
0.206,1.2873860464972233,0.009727885,1.075222142742426,1.0641914282898057,0.15648791922891173,0.11514596241228717,1.019960477848368
0.207,1.318140980808708,0.009693064,1.081090699,1.0665683357179165,0.1569780172667253,0.11466001958238621,1.018982784303799
0.208,1.3486816876975576,0.009659286,1.0869417239926118,1.068931251539953,0.15747121375150777,0.11417726792788967,1.0180054430660486
0.209,1.3789788397486462,0.009626546,1.0927714539046305,1.0712786111549228,0.1579675399996442,0.11369762207719306,1.0170282941869515
0.21,1.4090031095468474,0.009594836,1.0985761261852653,1.0736088499618357,0.1584670273275198,0.11322099665869191,1.016051177718342
0.211,1.438725169677037,0.009564152,1.1043519779675173,1.0759204033597016,0.1589697070515199,0.11274730630078186,1.0150739337120562
0.212,1.4681156927240886,0.009534487,1.110095246384385,1.078211707,0.15947561048802952,0.11227646563185839,1.0140964022199288
0.213,1.4971453512728767,0.009505837,1.1158021685688684,1.080481196,0.15998476895343394,0.1118083892803171,1.013118423293794
0.214,1.5257848179082762,0.009478194,1.1214689816539674,1.0827273050891113,0.16049721376411835,0.1113429918745535,1.0121398369854882
0.215,1.5540047652151612,0.009451554,1.1270919227726814,1.084948470840883,0.16101297623646796,0.11088018804296318,1.0111604833468457
0.216,1.5817758657784056,0.009425911,1.132667229,1.0871431281786543,0.1615320876868679,0.11041989241394165,1.0101802024297013
0.217,1.609068792182885,0.009401258,1.1381911376429534,1.0893097125014353,0.16205457943170343,0.10996201961588453,1.0091988342858906
0.218,1.6358542170134724,0.009377591,1.1436598856605111,1.091446659208235,0.16258048278735968,0.10950648427718732,1.0082162189672483
0.219,1.662102812855044,0.009354903,1.1490697102436827,1.0935524036980628,0.16310982907022192,0.1090532010262456,1.0072321965256095
0.22,1.6877852522924728,0.009333188,1.154416848525468,1.0956253813699286,0.16364264959667527,0.10860208449145492,1.0062466070128093
0.221,1.7129485975556942,0.00931244,1.1596952634186908,1.0976632116264227,0.16417894997107482,0.10815303613451299,1.0052592308971562
0.222,1.7374838756904785,0.009292685,1.1649129242687897,1.0996703359240225,0.16471885425522648,0.10770630517097426,1.0042703951364684
0.223,1.7613729613574758,0.009273888,1.1700562445318785,1.1016400764039176,0.1652623238595301,0.10726151377586791,1.0032795593602744
0.224,1.7845977292173374,0.009256049,1.1751223114049518,1.1035713838346677,0.16580939492111713,0.10681861266176904,1.0022866059635664
0.225,1.8071400539307125,0.009239163,1.1801082120850053,1.1054632089848329,0.16636010357711897,0.10637755254125272,1.0012914173413372
0.226,1.8289818101582513,0.009223229,1.1850110337690332,1.1073145026229732,0.16691448596466682,0.10593828412689395,1.0002938758885787
0.227,1.8501048725606055,0.009208245,1.189827863654031,1.1091242155176493,0.1674725782208923,0.10550075813126795,0.9992938640002834
0.228,1.8704911157984239,0.009194208,1.1945557889369927,1.1108912984374206,0.1680344164829266,0.1050649252669497,0.9982912640714432
0.229,1.8901224145323565,0.009181115,1.199191896814914,1.1126147021508468,0.16860003688790112,0.1046307362465143,0.9972859584970508
0.23,1.9089806434230545,0.009168966,1.2037332744847895,1.1142933774264885,0.16916947557294726,0.10419814178253681,0.9962778296720985
0.231,1.927047677131167,0.009157756,1.2081770091436144,1.1159262750329055,0.16974276867519644,0.10376709258759233,0.9952667599915785
0.232,1.9443053903173453,0.009147484,1.2125201879883831,1.1175123457386575,0.17031995233177996,0.10333753937425594,0.994252632
0.233,1.960735658,0.009138148,1.2167598982160914,1.1190505403123052,0.17090106267982927,0.10290943285510275,0.9932353276438047
0.234,1.976320353766499,0.009129745,1.220893227023733,1.120539809522408,0.17148613585647565,0.10248272374270771,0.9922147297665349
0.235,1.991041353350775,0.009122272,1.224917261608304,1.1219791041375262,0.17207520799885057,0.10205736274964608,0.9911907206136676
0.236,2.0048805310557167,0.009115729,1.2288290891667981,1.1233673749262194,0.17266831524408532,0.1016333005884928,0.9901631825801935
0.237,2.017819761541976,0.009110111,1.2326257968962115,1.1247035726570485,0.17326549372931133,0.10121048797182303,0.9891319980611057
0.238,2.0298409194702014,0.009105417,1.236304471993538,1.1259866480985727,0.17386677959165997,0.10078887561221178,0.9880970494513965
0.239,2.040925879501044,0.009101645,1.2398622016557739,1.1272155520193525,0.17447220896826265,0.10036841422223422,0.9870582191460581
0.24,2.0510565162951537,0.009098792,1.243296073079913,1.1283892351879474,0.1750818179962507,0.099949055,0.9860153895400827
0.241,2.0603472410720327,0.009096853,1.2466008802843844,1.129505879746725,0.17569561406631815,0.099530741,0.9849683820172432
0.242,2.068659994819767,0.009095858,1.2497893237472066,1.1305711804878644,0.17631374568033129,0.099113687,0.9839173671034622
0.243,2.075994777538356,0.009095777,1.2528451549481128,1.1315782855912113,0.17693616270335888,0.098697613,0.9828620246941265
0.244,2.082351589,0.009096611,1.2557667617803436,1.1325267582362655,0.17756290767950692,0.098282498,0.9818022561405243
0.245,2.087730429888098,0.00909836,1.2585525321371396,1.1334161616025278,0.17819402315288127,0.097868323,0.9807379627939434
0.246,2.0921312995192514,0.009101026,1.2612008539117405,1.134246058869498,0.17882955166758774,0.097455068,0.9796690460056706
0.247,2.095554198,0.009104608,1.2637101149973884,1.1350160132166776,0.17946953576773245,0.097042712,0.9785954071269953
0.248,2.097999125694123,0.009109109,1.2660787032873226,1.1357255878235661,0.18011401799742105,0.096631236,0.9775169475092041
0.249,2.099466082237841,0.009114528,1.268305006674784,1.1363743458696647,0.18076304090075962,0.096220619,0.976433569
0.25,2.0999550677524135,0.009120867,1.2703874130530133,1.1369618505344734,0.18141664702185398,0.095810842,0.9753451714614257
0.251,2.099466082237841,0.009128125,1.272324310315251,1.1374876649974932,0.1820748789048101,0.095401884,0.9742516577340141
0.252,2.0979991256941233,0.009136305,1.2741140863547376,1.1379513524382237,0.18273777909373382,0.094993726,0.973152929
0.253,2.0955541981212606,0.009145407,1.2757551290647138,1.1383524760361665,0.18340539013273116,0.094586347,0.9720488856285853
0.254,2.092131299519252,0.009155431,1.2772458263384194,1.138690598970821,0.1840777545659078,0.094179728,0.9709394299531432
0.255,2.0877304298880985,0.009166378,1.2785845660690967,1.1389652844216882,0.18475491493736995,0.093773848,0.9698244629976001
0.256,2.082351589,0.00917825,1.2797697361499845,1.1391760955682688,0.18543691379122335,0.093368687,0.9687038861132435
0.257,2.075994777538356,0.009191046,1.2807997244743239,1.1393225955900625,0.18612379367157383,0.092964226,0.9675776006513612
0.258,2.0686599948197673,0.009204768,1.2816729189353557,1.1394043476665707,0.18681559712252743,0.092560445,0.9664455079632408
0.259,2.0603472410720327,0.009219416,1.2823877074263204,1.1394209149772934,0.18751236668819002,0.092157323,0.9653075094001704
0.26,2.0510565162951537,0.009234959,1.2829244398056232,1.1393648006114439,0.18821402996212366,0.091754645,0.9641634472762932
0.261,2.040925879501044,0.009251492,1.2833334008133552,1.1392560283643929,0.18892094181864685,0.091352976,0.9630133401827479
0.262,2.0298409194702023,0.009268951,1.283577736635548,1.1390803168134318,0.18963293653544688,0.090951905,0.9618570388567225
0.263,2.0178197615419764,0.009287341,1.2836575392910392,1.1388379232953834,0.19035006501556262,0.090551435,0.9606944451160165
0.264,2.0048805310557176,0.009306666,1.2835729007986652,1.1385291051470705,0.19107237816203293,0.09015157,0.9595254607784289
0.265,1.9910413533507763,0.00932693,1.2833239131772638,1.1381541197053169,0.1917999268778968,0.089752311,0.9583499876617599
0.266,1.9763203537664997,0.009348136,1.2829106684456704,1.1377132243069443,0.19253276206619294,0.089353662,0.9571679275838075
0.267,1.9607356576422406,0.009370289,1.2823332586227238,1.1372066762887776,0.19327093462996042,0.088955624,0.9559791823623726
0.268,1.9443053903173466,0.009393392,1.2815917757272597,1.1366347329876383,0.19401449547223795,0.0885582,0.9547836538152533
0.269,1.9270476771311684,0.009417449,1.2806863117781158,1.1359976517403503,0.19476349549606448,0.088161394,0.9535812437602491
0.27,1.9089806434230556,0.009442465,1.2796169587941282,1.1352956898837356,0.1955179856044789,0.087765207,0.9523718540151598
0.271,1.8901224145323576,0.009468444,1.278383808794135,1.1345291047546184,0.19627801670051997,0.087369642,0.9511553863977842
0.272,1.8704911157984248,0.009495388,1.276986953796972,1.133698153689821,0.19704363968722674,0.086974702,0.949931743
0.273,1.8501048725606069,0.009523303,1.2754264858214774,1.1328030940261666,0.19781490546763805,0.086580389,0.9487008248173725
0.274,1.8289818101582527,0.009552192,1.2737024968864865,1.1318441831004782,0.19859186494479258,0.086186706,0.9474625344899346
0.275,1.8071400539307136,0.009582059,1.2718150790108385,1.130821678249579,0.1993745690217295,0.085793655,0.9462167735614084
0.276,1.7845977292173387,0.009612908,1.2697643242133685,1.1297358368102919,0.20016306860148753,0.085401239,0.9449634438495926
0.277,1.761372961357477,0.009644743,1.2675503245129138,1.1285869161194397,0.2009574145871055,0.085009461,0.9437024471722866
0.278,1.737483875690479,0.009677567,1.265173171928312,1.127375173513846,0.20175765788162242,0.084618324,0.9424336853472899
0.279,1.7129485975556942,0.009711386,1.2626329584783997,1.1261008663303331,0.20256384938807703,0.084227829,0.9411570601924018
0.28,1.6877852522924734,0.009746165,1.2599095009732613,1.1247568403442663,0.20337589589611266,0.08383785,0.9398725502889677
0.281,1.6621028128550441,0.009782016,1.2570618824982718,1.1233649953744889,0.2041942432463636,0.083448782,0.9385797702609535
0.282,1.6358542170134747,0.009818871,1.2540501806898776,1.121910947217891,0.20501867810907204,0.083060368,0.9372788424444527
0.283,1.6090687921828863,0.009856736,1.2508765162165976,1.1203957097772002,0.2058492622944449,0.082672625,0.9359696539544166
0.284,1.5817758657784071,0.00989562,1.247543009746952,1.1188202969551453,0.20668605761268924,0.082285574,0.9346520919057987
0.285,1.5540047652151623,0.009935529,1.2440517819494608,1.1171857226544535,0.20752912587401195,0.081899231,0.9333260434135509
0.286,1.525784817908277,0.009976471,1.2404049534926433,1.1154930007778536,0.20837852888861988,0.081513617,0.9319913955926256
0.287,1.4971453512728778,0.010018453242827859,1.236604645,1.1137431452280735,0.20923432846672016,0.081128748,0.9306480355579757
0.288,1.4681156927240897,0.010061484111700216,1.2326529772751111,1.1119371699078415,0.2100965864185196,0.080744645,0.9292958504245538
0.289,1.438725169677038,0.010105570697204568,1.2285520708514353,1.1100760887198853,0.21096536455422515,0.080361325,0.9279347273073119
0.29,1.4090031095468487,0.010150720531602703,1.2243040464425132,1.1081609155669327,0.21184072468404377,0.079978808,0.9265645533212024
0.291,1.378978839748647,0.010196941147156404,1.2199110247168645,1.1061926643517128,0.21272272861818245,0.079597112,0.9251852155811779
0.292,1.3486816876975591,0.010244240076127465,1.2153751263430086,1.1041723489769528,0.2136114381668481,0.079216255,0.9237966012021909
0.293,1.3181409808087097,0.010292624850777672,1.210698471989466,1.1021009833453812,0.21450691514024764,0.078836256,0.9223985972991937
0.294,1.287386046497225,0.010342103003368814,1.2058831823247562,1.099979581359726,0.21540922134858803,0.078457134,0.9209910909871394
0.295,1.2564462121782298,0.010392682066162668,1.2009313780173985,1.0978091569227144,0.21631841860207615,0.078078907,0.9195739693809792
0.296,1.2253508052668507,0.010444369571421034,1.195845179735914,1.0955907239370757,0.21723456871091906,0.077701594,0.9181471195956667
0.297,1.194129153178212,0.010497173,1.1906267081488209,1.0933252963055375,0.21815773348532363,0.077325214,0.9167104287461538
0.298,1.162810583327441,0.010551100038378433,1.1852780839246404,1.0910138879308282,0.21908797473549685,0.076949784,0.9152637839473935
0.299,1.1314244231296615,0.010606158064601046,1.179801427731892,1.0886575127156752,0.22002535427164563,0.076575325,0.9138070723143374
0.3,1.0999999999999999,0.010662354662335312,1.174198860239095,1.086257184562807,0.2209699339039769,0.076201854,0.9123401809619386
0.301,1.0685755768703395,0.010719691,1.1684716894329814,1.0838136447104505,0.22192173149054592,0.075829402,0.9108629415884031
0.302,1.0371894166725604,0.010778225004482559,1.1626418645521792,1.0813349228419475,0.22288101984774145,0.07545804,0.9093751217302863
0.303,1.0058708468217892,0.010837921039439403,1.156693790013238,1.0788157844619932,0.2238476911294807,0.075087739,0.9078767677631066
0.304,0.9746491947331511,0.010898791,1.150631751,1.0762580109716169,0.2248218215434859,0.074718526,0.9063677395771561
0.305,0.9435537878217722,0.010960846321720976,1.1444600316709084,1.0736633837718486,0.22580348729747943,0.07435043,0.9048478970627274
0.306,0.9126139535027772,0.011024099498165107,1.1381829177225045,1.0710336842637174,0.22679276459918346,0.073983476,0.9033171001101122
0.307,0.8818590191912926,0.011088562317557752,1.1318046938259327,1.0683706938482538,0.2277897296563205,0.073617694,0.9017752086096037
0.308,0.8513183123024434,0.011154247,1.1253296449086845,1.065676193926487,0.2287944586766126,0.073253111,0.9002220824514934
0.309,0.8210211602513552,0.011221164743427365,1.1187620558982525,1.0629519658994464,0.22980702786778215,0.072889754,0.898657582
0.31,0.7909968904531535,0.011289328279023748,1.1121062117221292,1.0601997911681622,0.23082751343755148,0.072527651,0.8970815657236376
0.311,0.7612748303229642,0.011358749315807454,1.1053663973078078,1.057421451133664,0.2318559915936428,0.07216683,0.895493895
0.312,0.7318843072759126,0.011429439818338185,1.0985468975827803,1.054618727196981,0.2328925385437785,0.071807318,0.893894429
0.313,0.7028546487271243,0.011501412,1.0916519974745402,1.0517934007591436,0.23393723049568085,0.071449143,0.8922830279571513
0.314,0.6742151820917247,0.011574677078879547,1.084685981910579,1.0489472532211805,0.23499014365707202,0.071092333,0.8906595515495708
0.315,0.645995235,0.011649247766009587,1.0776531358183903,1.046082065984123,0.23605135423567453,0.070736915,0.8890238597164354
0.316,0.6182241342215951,0.011725135777125473,1.070557744125466,1.0431996204489997,0.23712093843921048,0.070382917,0.8873758123480371
0.317,0.5909312078171157,0.011802353076786905,1.0634040917592986,1.0403016980168398,0.23819897247540223,0.070030367,0.8857152693346678
0.318,0.5641457829865275,0.011880912,1.0561964636473813,1.037390080088674,0.23928553255197207,0.069679292,0.8840420905666206
0.319,0.537897187,0.011960823399985235,1.0489391447172065,1.0344665480655313,0.24038069487664226,0.069329719,0.8823561359341874
0.32,0.5122147477075273,0.012042035895812682,1.0416221414524014,1.0315278643798975,0.24148429500352905,0.068981706,0.880657515
0.321,0.4870514024443062,0.012124745226268422,1.0342938618065975,1.0285912644604542,0.2425970781137305,0.068635216,0.8789452756658361
0.322,0.4625161243095219,0.012208838229642827,1.0269289517934512,1.0256481640590132,0.2437186698695062,0.068290325,0.8772198482795998
0.323,0.4386270386425242,0.012294332692101544,1.019533588156609,1.0227010011843687,0.24484916583812383,0.067947063,0.8754810561731613
0.324,0.4154022707826629,0.012381246399810215,1.0121139476397176,1.0197522138453146,0.24598866158685118,0.067605456,0.873728723
0.325,0.39285994606928776,0.012469597138934502,1.0046762069864241,1.0168042400506452,0.24713725268295592,0.067265535,0.8719626731243924
0.326,0.37101818984174845,0.012559402695640036,0.9972265429403734,1.0138595178091543,0.24829503469370548,0.066927326,0.8701827298444195
0.327,0.34989512743939505,0.012650680856092477,0.9897711322452141,1.0109204851296363,0.24946210318636805,0.06659086,0.8683887171689602
0.328,0.32950888420157703,0.012743449406457465,0.9823161516445911,1.0079895800208845,0.2506385537282108,0.066256163,0.8665804589291921
0.329,0.30987758546764416,0.012837726132900648,0.9748677778821515,1.0050692404916932,0.2518244818865017,0.065923266,0.864757779
0.33,0.29101935657694644,0.012933528821587676,0.9674321877015417,1.0021619045508567,0.2530199832285083,0.065592196,0.8629205010814472
0.331,0.27295232286883353,0.013030875258684193,0.9600155578464085,0.9992700102071685,0.25422515332149836,0.065262982,0.8610684491358279
0.332,0.25569460968265517,0.013129783,0.9526240650603981,0.9963959954694227,0.2554400877327395,0.064935652,0.8592014469506156
0.333,0.2392643423577612,0.013230270522768296,0.9452638860871575,0.9935422983464142,0.25666488202949955,0.064610235,0.8573193183569895
0.334,0.22367964623350126,0.013332354922087168,0.9379411976703323,0.9907113568469356,0.2578996317790459,0.06428676,0.8554218871861279
0.335,0.20895864664922537,0.013436054214478126,0.9306621765535701,0.9879056089797822,0.2591444325486465,0.063965255,0.8535089772692105
0.336,0.19511946894428311,0.013541386186106811,0.9234329994805167,0.9851274927537469,0.26039938,0.063645748,0.8515804124374153
0.337,0.18218023845802434,0.013648368623138868,0.9162598431948188,0.9823794461776245,0.26166456941708094,0.063328268,0.8496360165219214
0.338,0.17015908052979878,0.013757019311739949,0.9091488844401229,0.9796639072602086,0.2629400966504501,0.063012843,0.8476756133539078
0.339,0.15907412049895622,0.013867356,0.9021062999600755,0.9769833140102935,0.2642260571729441,0.062699503,0.8456990267645532
0.34,0.14894348370484667,0.013979307,0.8951383989873539,0.9743399998334564,0.26552222432463063,0.062388404,0.8437062841382973
0.341,0.13965275892796727,0.014093145,0.88825584,0.9717383187279415,0.26682959488068064,0.06207922,0.8416965037538597
0.342,0.13134000518023303,0.014208716,0.8814624194954895,0.9691796435596333,0.2681476555997021,0.061772226284353374,0.839670001
0.343,0.12400522246164407,0.014326043163454828,0.8747651812400529,0.9666667171840783,0.26947652862684185,0.061467442,0.8376265631822875
0.344,0.1176484107722006,0.014445153662480814,0.8681711699348729,0.9642022824568239,0.270816336,0.061164888,0.8355659768010975
0.345,0.11226957011190196,0.014566073028119275,0.8616874300473929,0.9617890822334167,0.2721672001860643,0.060864582026097555,0.8334880288936005
0.346,0.10786870048074847,0.014688827,0.8553210060450573,0.9594298593694033,0.2735292430084409,0.060566544432459894,0.8313925063627687
0.347,0.10444580187874022,0.014813442,0.8490789423953116,0.9571273567203313,0.2749025867195236,0.060270795,0.8292791961115745
0.348,0.1020008743058772,0.014939942532781934,0.8429682835655994,0.9548843171417473,0.27628735346445954,0.059977352,0.8271478850429902
0.349,0.10053391776215936,0.015068355572942754,0.8369960740233648,0.952703483,0.2776836653883955,0.059686236,0.8249983600599875
0.35,0.10004493224758675,0.015198706583752292,0.831169358,0.9505875986182308,0.2790916446364785,0.059397467,0.8228304080655386
0.351,0.10053391776215931,0.015331021386017796,0.8254951806711077,0.9485394053843922,0.2805114133538555,0.059111063,0.8206438159626156
0.352,0.10200087430587707,0.015465325800546516,0.8199805857959737,0.9465616466432291,0.2819430936856734,0.058827044053426786,0.8184383706541908
0.353,0.10444580187874007,0.015601645648145705,0.814632618,0.9446570652502886,0.28338680777707925,0.05854543,0.8162138590432361
0.354,0.10786870048074826,0.015740007,0.8094583219849163,0.9428284040611177,0.28484267777321987,0.058266240572292335,0.8139700680327238
0.355,0.11226957011190161,0.015880435,0.8044647419838813,0.9410784059312627,0.2863108258192423,0.057989495,0.8117067845256254
0.356,0.1176484107722002,0.016022956,0.7996589225424353,0.9394098137162714,0.2877913740602933,0.057715212,0.8094237954249138
0.357,0.12400522246164394,0.016167595785392123,0.7950479081280221,0.9378253702716898,0.28928444464152014,0.057443412,0.8071208876335605
0.358,0.13134000518023295,0.01631438,0.7906387432080864,0.9363278184530659,0.2907901597080697,0.057174115,0.8047978480545384
0.359,0.13965275892796714,0.016463334793426643,0.7864384722500721,0.9349199011159457,0.2923086414050888,0.056907339,0.8024544635908188
0.36,0.1489434837048465,0.016614485655122104,0.78245414,0.9336043611158763,0.29384001187772435,0.056643104,0.800090521
0.361,0.15907412049895597,0.016767839,0.7787027140969547,0.9323874015735936,0.2953843115130429,0.056381469,0.7977056274302314
0.362,0.1701590805297984,0.016923558104912688,0.7751598456996214,0.9312608460572847,0.2969421419042716,0.056122203,0.7952997759923349
0.363,0.18218023845802372,0.017081550298771217,0.7718580848479878,0.9302363179147422,0.298513224,0.055865544,0.792872648
0.364,0.19511946894428236,0.017241853085995785,0.7688031547418691,0.929316107,0.30009771760881754,0.055611489,0.7904240110395365
0.365,0.2089586466492245,0.017404503784236927,0.7660007785810811,0.9285025022942014,0.3016957813494836,0.055360039,0.787953632
0.366,0.22367964623350026,0.017569539711145176,0.7634566795654378,0.9277977940878256,0.30330757463397745,0.055111192,0.7854612797526815
0.367,0.2392643423577601,0.017736998184371074,0.761176581,0.9272042717984625,0.30493325667597376,0.054864948,0.7829467203972144
0.368,0.2556946096826539,0.017906917,0.7591662057688497,0.9267242250619224,0.30657298668914656,0.054621304,0.7804097218541103
0.369,0.2729523228688322,0.018079332040377923,0.7574312773875347,0.9263599435140171,0.3082269238871706,0.054380261,0.7778500515886625
0.37,0.29101935657694505,0.018254282058459956,0.7559775189506258,0.9261137167905582,0.30989522748371995,0.054141817697856975,0.7752674770661631
0.371,0.3098775854676427,0.018431803893461766,0.7548106536579385,0.9259878345273571,0.31157805669246924,0.053905973,0.7726617657519048
0.372,0.3295088842015754,0.018611934863033898,0.7539364047092879,0.9259845863602248,0.3132755707270928,0.053672725,0.7700326851111803
0.373,0.3498951274393936,0.018794712284826882,0.7533604953044898,0.9261062619249737,0.31498792880126497,0.053442073677219926,0.7673800026092821
0.374,0.37101818984174706,0.018980173476491252,0.7530886486433582,0.926355151,0.31671529,0.053214018,0.7647034857115025
0.375,0.3928599460692864,0.019168355755677553,0.7531265879257095,0.9267335427933585,0.31845781392295275,0.052988557,0.7620029018831345
0.376,0.4154022707826617,0.019359296440036304,0.7534800363513585,0.9272437273686177,0.32021565939781715,0.052765689,0.7592780185894702
0.377,0.43862703864252306,0.019553033,0.7541547171201202,0.9278879942190033,0.32198898576692775,0.052545414,0.7565286032958024
0.378,0.46251612430952105,0.019749602294873325,0.7551563534318101,0.9286686329803266,0.323777952,0.052327731,0.7537544234674236
0.379,0.4870514024443056,0.019949042,0.7564906684862432,0.9295879332883994,0.3255827180425852,0.052112638,0.7509552465696263
0.38,0.5122147477075272,0.020151389582206598,0.7581633854832351,0.930648185,0.3274034423764809,0.051900135,0.7481308400677033
0.381,0.5378971871449555,0.020356653023322985,0.7601951882118155,0.9318574274824791,0.3292401858228904,0.051690254,0.745280602
0.382,0.5641457829865267,0.020565072541605434,0.7625203122435598,0.9331912842144756,0.33109374305421957,0.051482664,0.7424053827136834
0.383,0.5909312078171145,0.020776510520555624,0.7652050721536685,0.9346745939190333,0.33296373530759915,0.051277656874887625,0.7395041015594994
0.384,0.6182241342215936,0.020991021216247997,0.7682502768705961,0.9363078664656337,0.3348503734026016,0.051075199,0.7365765638312836
0.385,0.6459952347848383,0.021208658884757012,0.7716567353227971,0.938091612,0.3367538681587994,0.050875259,0.7336225748862684
0.386,0.674215182,0.021429477782157123,0.7754252564387251,0.9400263395628868,0.3386744303957646,0.050677804286516054,0.7306419400816855
0.387,0.7028546487271224,0.021653532164522787,0.7795566491468354,0.9421125598525026,0.3406122709330704,0.050482802,0.7276344647747682
0.388,0.7318843072759106,0.021880876,0.7840517223755818,0.944350782,0.34256760059028846,0.050290219424412586,0.7245999543227483
0.389,0.76127483,0.022111564,0.788911285,0.9467415172611183,0.3445406301869915,0.050100025,0.7215382140828581
0.39,0.7909968904531512,0.022345650782157563,0.7941361461088008,0.9492852741190809,0.3465315705427521,0.049912185,0.7184490494123303
0.391,0.8210211602513529,0.022583189665129927,0.799727114,0.9519825629054552,0.3485406324771424,0.049726668269975384,0.7153322656683971
0.392,0.851318312,0.022824235313440102,0.8056849990660168,0.9548338934897226,0.35056802680973503,0.049543442,0.7121876682082908
0.393,0.8818590191912905,0.023068841983162544,0.8120106088247597,0.9578397757413643,0.35261396436010256,0.049362473,0.709015062
0.394,0.9126139535027751,0.023317064,0.8187047526748646,0.9610007195298611,0.354678656,0.049183729494201835,0.7058142535684886
0.395,0.9435537878217702,0.023568955,0.8257682395447867,0.9643172347246953,0.3567623123924512,0.049007179,0.7025850471032576
0.396,0.9746491947331497,0.023824570681547943,0.8332018783629795,0.9677898311953474,0.35886514451357737,0.048832788860833753,0.6993272483507829
0.397,1.0058708468217878,0.024083963997663948,0.8410064780578979,0.9714190188112989,0.36098736313076796,0.048660526735819234,0.6960406626682969
0.398,1.0371894166725593,0.02434719,0.8491828475579961,0.9752053074420315,0.36312917906359543,0.04849036,0.6927250954130322
0.399,1.0685755768703387,0.024614301791323984,0.8577317957917282,0.979149207,0.3652908031316323,0.048322257,0.6893803519422209
0.4,1.0999999999999996,0.024885062725525545,0.8667582659819416,0.9832941495385703,0.3674717086821699,0.0481565,0.686003575
0.401,1.1314244231296613,0.025160358163572753,0.875966134,0.9875191936885848,0.36967421894817726,0.047992109,0.6826018177917336
0.402,1.162810583327441,0.025439674677416917,0.8855597348272468,0.9919081867313352,0.3718971107198512,0.047829696,0.6791698999544399
0.403,1.194129153178212,0.025723092170584987,0.8955305263226555,0.9964579747553887,0.37414066349889713,0.047669192,0.6757078019456408
0.404,1.2253508052668503,0.026010690546603935,0.9058699650258848,1.0011654038493114,0.3764051567870208,0.047510527452662994,0.672215504
0.405,1.256446212,0.026302549709000735,0.916569508,1.0060273201016705,0.3786908700859278,0.047353633369967583,0.6686929863673575
0.406,1.2873860464972244,0.02659875,0.9276206115337531,1.0110405696010323,0.3809980828973234,0.047198441,0.6651402292747877
0.407,1.3181409808087075,0.026899370007035645,0.9390147330773659,1.0162019984359643,0.38332707472291333,0.04704488,0.6615572129645432
0.408,1.348681687697557,0.027204491,0.950743329,1.0215084526950324,0.38567812506440324,0.046892882,0.6579439176750804
0.409,1.378978839748645,0.027514192,0.9627978570913861,1.0269567784668037,0.3880515134234986,0.046742379,0.654300324
0.41,1.4090031095468467,0.027828553940095833,0.9751697733007673,1.0325438218398448,0.390447519,0.0465933,0.6506264111123308
0.411,1.438725169677036,0.028147655794825813,0.9878505348043787,1.038266428902723,0.392866422,0.046445576,0.64692216
0.412,1.4681156927240875,0.028471577760622358,1.000831598471707,1.0441214457440042,0.3953085016234732,0.046299139432301406,0.6431875514941989
0.413,1.4971453512728756,0.0288004,1.014104421,1.0501057184522555,0.39777403707004605,0.046153919711210384,0.6394225648855082
0.414,1.5257848179082756,0.029134202,1.027660459775465,1.0562160931160438,0.40026330804275234,0.046009848,0.6356271807283443
0.415,1.5540047652151596,0.029473063,1.0414911711508679,1.0624494158239348,0.40277659404329713,0.045866855453534715,0.6318013792611643
0.416,1.581775865778405,0.029817064805013338,1.055588012167937,1.0688025326644968,0.4053141745733865,0.045724873,0.6279451407224261
0.417,1.609068792182884,0.030166286,1.0699424396961585,1.0752722897262954,0.4078763291347258,0.045583830429869694,0.6240584453505869
0.418,1.6358542170134724,0.030520806485309172,1.0845459106050206,1.0818555330978978,0.41046333722902073,0.04544366,0.6201412733841042
0.419,1.6621028128550441,0.030880706527326534,1.0993898817640093,1.0885491088678707,0.4130754783579766,0.045304291,0.6161936050614354
0.42,1.6877852522924732,0.031246065908626136,1.1144658100426121,1.0953498631247807,0.4157130320232991,0.045165656,0.6122154206210378
0.421,1.7129485975556942,0.031616894,1.129767644983571,1.1022597328114379,0.41837624760312214,0.04502761,0.6082053226970048
0.422,1.7374838756904785,0.031993752,1.1451825555198287,1.1092197010774167,0.42106610455283355,0.044890023680147495,0.6041699690191848
0.423,1.7613729613574758,0.032376304,1.1607969405389125,1.116276234148201,0.4237822606918831,0.044752907900335245,0.6001036874573153
0.424,1.784597729217337,0.032764669,1.176590117511842,1.123420662120181,0.42652507320584626,0.044616167384419085,0.5960069146081237
0.425,1.8071400539307128,0.033158968,1.1925414039096365,1.1306443150897463,0.42929489928029907,0.044479707,0.5918800870683373
0.426,1.8289818101582513,0.033559319,1.2086301172033143,1.1379385231532861,0.4320920961008169,0.044343431518081504,0.5877236414346829
0.427,1.8501048725606055,0.033965843,1.2248355748638957,1.145294616407192,0.43491702085297596,0.044207245854563336,0.5835380143038886
0.428,1.8704911157984236,0.03437866,1.2411370943623996,1.1527039249478521,0.4377700307223515,0.044071054828747715,0.5793236422726807
0.429,1.8901224145323565,0.034797888155040126,1.2575139931698445,1.1601577788716566,0.4406514828945194,0.043934763,0.5750809619377872
0.43,1.908980643423054,0.035223649,1.2739455887572504,1.1676475082749957,0.4435617345550555,0.043798276064030583,0.57081041
0.431,1.9270476771311666,0.035656061,1.2904111985956361,1.1751644432542592,0.4465011428895354,0.043661498,0.5665124227438515
0.432,1.9443053903173448,0.036095244232871956,1.3068901401560211,1.1826999139058365,0.4494700650835349,0.043524334,0.5621874370782639
0.433,1.9607356576422394,0.036541319,1.3233617309094245,1.1902452503261185,0.45246885832262984,0.043386689,0.5578358894958996
0.434,1.9763203537664986,0.036994404,1.3398052883268654,1.1977917826114934,0.4554978797923957,0.043248467,0.5534582165934854
0.435,1.991041353350775,0.03745462,1.3562001298793638,1.205330840858353,0.45855748667840845,0.043109574,0.5490548549677494
0.436,2.004880531055717,0.037922086,1.3725255730379378,1.2128537551630858,0.4616480361662438,0.042969914793708534,0.5446262412154182
0.437,2.0178197615419755,0.038396922748204915,1.388760935273607,1.2203518556220816,0.46476988544147724,0.042829393,0.5401728119332194
0.438,2.0298409194702014,0.038879249,1.4048855340573907,1.2278164723317309,0.4679233916896848,0.042687915203587376,0.535695004
0.439,2.040925879501044,0.039369184,1.420878686860308,1.2352389353884232,0.471108912,0.042545385,0.5311932531661275
0.44,2.0510565162951537,0.039866849,1.4367197111533787,1.2426105748885485,0.4743268038473248,0.042401707276147525,0.5266679968746892
0.441,2.0603472410720327,0.040372249080783504,1.4523537306501053,1.249916174353785,0.47757769907324915,0.042256595,0.5221173943363022
0.442,2.068659994819767,0.040886273,1.4677687226956442,1.2571162239342313,0.48086167424489595,0.042110462,0.5175546486789365
0.443,2.075994777538356,0.041408375639295565,1.4829471273451835,1.2642325664652465,0.4841792593807773,0.041962807986601874,0.5129692421894558
0.444,2.0823515892277995,0.041938739,1.4978605512537773,1.2712510654987188,0.4875308505734815,0.041813551,0.5083625761862923
0.445,2.087730429888098,0.042477547,1.512480601076479,1.2781575845865383,0.4909168439155967,0.04166261,0.503736052
0.446,2.0921312995192514,0.043024982258572535,1.5267788834683413,1.284937987280593,0.49433763549971055,0.041509904172822513,0.49909107091264454
0.447,2.095554198,0.043581228,1.5407270050844188,1.2915781371327735,0.4977936214184119,0.041355351247280146,0.49442903427902474
0.448,2.097999125694123,0.044146468,1.554296572579764,1.2980638976949674,0.5012851977642884,0.04119887,0.489751343
0.449,2.099466082237841,0.044720884,1.5674591926094301,1.3043811325190648,0.5048127606299283,0.04104038,0.4850593996103526
0.45,2.0999550677524135,0.045304661,1.5801864718284708,1.3105157051569547,0.5083767061079199,0.040879798855206755,0.4803546042121647
0.451,2.099466082237841,0.045897981,1.592450016891939,1.3164534791605258,0.5119774302908511,0.040717046,0.47563835852931835
0.452,2.0979991256941233,0.046501027052356925,1.6042214344548893,1.3221803180816676,0.5156153292713102,0.040552039257667954,0.4709120638802455
0.453,2.0955541981212606,0.047113983,1.6154723311723744,1.3276820854722697,0.5192907991418853,0.040384698,0.4661771215833784
0.454,2.092131299519252,0.047737030930886215,1.626174313699447,1.332944645,0.5230042359951644,0.040214941,0.4614349329571487
0.455,2.0877304298880985,0.048370355,1.636298988691162,1.337953859869409,0.526756036,0.040042686,0.45668689931998907
0.456,2.082351589,0.049014138,1.6458179628025715,1.3426955939797247,0.5305465950201879,0.039867853,0.45193442199033107
0.457,2.075994777538356,0.049668562815021085,1.6547028426887294,1.3471557107670569,0.5343763093771083,0.03969036,0.44717890228660695
0.458,2.0686599948197673,0.050333812965476094,1.6629252350046888,1.3513200737832949,0.5382455750870856,0.039510124806595395,0.44242174152724884
0.459,2.0603472410720327,0.051010071,1.6704567464055036,1.355174546580327,0.5421547882427076,0.039327067,0.43766434103068874
0.46,2.0510565162951537,0.051696327,1.677036068676734,1.3586504780326607,0.546107828,0.0391399,0.43288838927176426
0.461,2.040925879501044,0.052396157,1.6832456582904745,1.3618643943332631,0.5500958763035273,0.038951871,0.42815140521816275
0.462,2.0298409194702027,0.053107422,1.6886298694722133,1.3647092780983083,0.5541257220076551,0.038760596,0.4234163055109923
0.463,2.017819761541977,0.053830407249481266,1.693171335635304,1.3671711972999279,0.5581975928644916,0.038566081718446034,0.4186862274574529
0.464,2.004880531055718,0.0545654,1.6968526901931027,1.3692362199102521,0.5623117167806483,0.038368336,0.4139643083647451
0.465,1.9910413533507765,0.055312687,1.6996565665589636,1.3708904139014126,0.5664683216627369,0.038167367,0.409253686
0.466,1.976320354,0.056072553489942056,1.7015655981462405,1.3721198472455387,0.5706676354173683,0.03796318,0.4045574962906249
0.467,1.9607356576422406,0.056845287,1.7025624183682901,1.3729105879147632,0.5749098859511549,0.037755784228200466,0.3998788779236132
0.468,1.9443053903173464,0.057631173,1.7026296606384654,1.373248703881215,0.5791953011707072,0.037545185,0.39522096774623383
0.469,1.9270476771311686,0.058430499,1.7017499583701212,1.3731202631170254,0.5835241089826365,0.037331391,0.39058690306568755
0.47,1.9089806434230558,0.059243551,1.6999059449766136,1.3725113335943258,0.5878965372935552,0.037114409,0.3859798211891741
0.471,1.890122414532358,0.060070615,1.6970802538712961,1.3714079832852464,0.5923128140100741,0.036894246,0.38140285942389396
0.472,1.870491115798425,0.060911978259735204,1.6932555184675242,1.3697962801619181,0.5967731670388048,0.03667091,0.3768591550770473
0.473,1.8501048725606069,0.061767926315961605,1.6884143721786526,1.3676622921964718,0.6012778242863588,0.036444407,0.3723518454558346
0.474,1.8289818101582533,0.062638746,1.6825394484180358,1.3649920873610384,0.6058270136593474,0.036214744,0.367884068
0.475,1.8071400539307134,0.063524724,1.6756133805990276,1.3617717336277477,0.6104209630643821,0.03598193,0.36345895961911145
0.476,1.7845977292173383,0.064426146,1.6676188021349843,1.3579872989687316,0.6150599004080742,0.035745971,0.3590796580180017
0.477,1.7613729613574765,0.065343299,1.6585383464392596,1.3536248513561207,0.6197440535970352,0.035506875144680206,0.35474930037132674
0.478,1.737483875690479,0.066276469,1.6483546469252093,1.3486704587620455,0.6244736505378768,0.035264649,0.35047102398628693
0.479,1.7129485975556944,0.067225943,1.6370503370061873,1.343110189158637,0.6292489191372101,0.035019299,0.3462479661700825
0.48,1.687785252292473,0.068192007,1.6246080500955482,1.3369301105180253,0.6340700873016467,0.034770834,0.34208326422991375
0.481,1.6621028128550448,0.069174627,1.610916810191152,1.330052051350374,0.6389411021174215,0.034519074,0.3379780367841074
0.482,1.6358542170134736,0.070176201,1.5964873284256185,1.3227203107023506,0.6438471637128519,0.034265775,0.33396043524101193
0.483,1.6090687921828857,0.071195185,1.580843883241543,1.3147034835089595,0.6488010740871458,0.034009392503952234,0.33001124076761307
0.484,1.5817758657784067,0.072232039,1.5640112220752538,1.3060030316100402,0.6538022061661972,0.033750102,0.32613612828418337
0.485,1.5540047652151623,0.073287221,1.5460140923630776,1.2966204168454336,0.6588499328758998,0.033488081,0.32234077271099554
0.486,1.5257848179082771,0.074361189,1.526877241541341,1.286557101054979,0.6639436271421475,0.033223504683292514,0.3186308489683218
0.487,1.4971453512728783,0.075454402,1.5066254170463722,1.275814546078518,0.6690826618908342,0.032956550475775406,0.3150120319764349
0.488,1.4681156927240901,0.076567319,1.4852833663144978,1.264394213755889,0.6742664100478536,0.032687395,0.3114899966556071
0.489,1.4387251696770387,0.077700397,1.4628758367820454,1.2522975659269326,0.6794942445390996,0.032416213499642445,0.30807041792611106
0.49,1.4090031095468492,0.078854096,1.4394275758853414,1.2395260644314887,0.684765538,0.032143183677642295,0.3047589707082192
0.491,1.3789788397486478,0.080028874,1.4149633310607137,1.2260811711093982,0.690079664,0.031868482,0.3015613299222041
0.492,1.3486816876975594,0.08122519,1.3895078497444895,1.211964348,0.6954359952771357,0.031592284,0.2984831704883382
0.493,1.3181409808087101,0.082443501,1.3630858793729959,1.1971770563446353,0.7008339043642269,0.031314766555601385,0.2955301673268941
0.494,1.2873860464972247,0.083684267,1.3357221673825594,1.1817207585816432,0.7062727644150135,0.031036106540600406,0.292707995
0.495,1.256446212,0.084947946,1.3074414612095084,1.1655969163513649,0.7117519483553904,0.030756480160618844,0.29002232950236084
0.496,1.225350805266851,0.086234996,1.2782685082901695,1.1488069914936392,0.7172708291112504,0.030476063888964552,0.2874788446798169
0.497,1.1941291531782126,0.087545876,1.2482280560608696,1.1313524458483066,0.7228287796084879,0.030195034198945363,0.2850832158107846
0.498,1.162810583327441,0.088881045,1.2173448519579364,1.1132347412552077,0.7284251727729967,0.029913567563869134,0.2828411178155366
0.499,1.1314244231296615,0.09024096,1.185643643417697,1.0944553395541825,0.7340593815306706,0.02963184,0.28075822561434527
0.5,1.1000000000000003,0.091626082,1.1531491778764784,1.0750157025850706,0.7397307788074036,0.029350029351776948,0.2788402141274833
0.501,1.068575576870339,0.093036306,1.1199694714710444,1.054874046158398,0.7454473946152516,0.029068631917238994,0.2770973472137306
0.502,1.0371894166725595,0.094475727,1.0863552519399984,1.0343999998083517,0.7511683857897075,0.028788446,0.27554447974624285
0.503,1.0058708468217878,0.095941652,1.0520935101159843,1.0132677185921621,0.7569272951255508,0.028508974,0.2741773031140686
0.504,0.9746491947331498,0.097434834,1.0172605676416981,0.9915138278180682,0.7627208431205986,0.028230553264157247,0.2730038249167904
0.505,0.9435537878217706,0.098956025,0.981932746,0.9691749527943091,0.7685457502726685,0.027953519135186015,0.27203205275399067
0.506,0.9126139535027755,0.1005059783693778,0.946186367,0.9462877188291234,0.7743987370795768,0.027678209,0.2712699942252516
0.507,0.8818590191912912,0.10208544592755778,0.9100977527441664,0.9228887512307515,0.7802765240391418,0.027404958,0.2707256569301558
0.508,0.8513183123024421,0.10369518045248134,0.8737432240957506,0.8990146753074318,0.7861758316491796,0.027134104705577415,0.27040704846828556
0.509,0.8210211602513542,0.10533593450295203,0.837199103,0.8747021163674036,0.7920933804075079,0.026865984379366027,0.2703221764392233
0.51,0.7909968904531528,0.10700846063777333,0.8005417111312367,0.8499876997189059,0.7980258908119437,0.026600933877261944,0.27047904844255133
0.511,0.7612748303229637,0.10871351141574878,0.7638473701005302,0.8249080506701784,0.8039700833603045,0.026339289748632092,0.2708856720778523
0.512,0.7318843072759124,0.11045183939568183,0.7271924015611185,0.7994997945294597,0.8099226785504068,0.026081389,0.27155005494470835
0.513,0.7028546487271244,0.11222419713637602,0.6906531271556975,0.7737995566049898,0.8158803968800685,0.025827566809262827,0.27248020464270206
0.514,0.6742151820917252,0.11403133719663476,0.6543058685269627,0.7478439622050066,0.821839959,0.025578161,0.2736841287714156
0.515,0.6459952347848406,0.11587401213526169,0.6182269473176106,0.7216696366377507,0.8277980849493375,0.025333508,0.2751698349304317
0.516,0.6182241342215956,0.11775297451106019,0.5824926851703365,0.6953132052114608,0.8337514956845793,0.025093943935439025,0.2769453307193325
0.517,0.5909312078171164,0.11966897688283379,0.5471794037278365,0.6688112932343754,0.8396969115506485,0.024859806,0.2790186237377005
0.518,0.5641457829865282,0.12162277180938597,0.5123634246328065,0.6422005260147345,0.845631053,0.024631429,0.2813977215851181
0.519,0.5378971871449566,0.12361511184952026,0.47812106952794214,0.6155175288607768,0.8515506406665395,0.024409152088697775,0.2840906318611677
0.52,0.5122147477075275,0.125640631,0.4453583016642606,0.5887948984062388,0.8575249770052664,0.024195054497422878,0.2871536263303263
0.521,0.48705140244430595,0.12771741951359114,0.41205355740267197,0.5622164932860365,0.8633457490944711,0.023985118640536218,0.29047187344139147
0.522,0.46251612430952127,0.1298343358963901,0.3797745701052838,0.5357327456052854,0.8691510365642283,0.023782803410552153,0.2941397231856658
0.523,0.43862703864252334,0.13199264988707035,0.34857289046044604,0.5094076684741051,0.8749314400619905,0.023588398352141132,0.2981637169868469
0.524,0.41540227078266184,0.13419363169862034,0.31850006915650897,0.48330527500261644,0.8806775602352104,0.023402193,0.30255039626863217
0.525,0.39285994606928676,0.13643855154402873,0.28960765688182244,0.4574895783009393,0.8863799977313398,0.023224477,0.3073063024547192
0.526,0.37101818984174745,0.13872867963628382,0.2619472043247364,0.43202459147919386,0.8920293531978309,0.023055539653051103,0.3124379769688051
0.527,0.3498951274393941,0.14106528618837433,0.23557026217360108,0.40697432764750086,0.8976162272821374,0.022895670727636996,0.31795196123458797
0.528,0.3295088842015761,0.14344964141328864,0.21052838111676633,0.38240279991598003,0.9031312206317101,0.022745159697148278,0.3238547966757646
0.529,0.3098775854676435,0.14588301552401522,0.18687311184258223,0.35837402139475166,0.9085649338940024,0.022604296106255414,0.330153025
0.53,0.29101935657694594,0.1483666787335427,0.1646560050393988,0.33495200519393625,0.9139079677164659,0.022473369499628883,0.3368531867790903
0.531,0.27295232286883314,0.15090190125485956,0.14392861139556612,0.3122007644236538,0.9191509227465537,0.022352669421939145,0.3439618242886341
0.532,0.25569461,0.15348995330095422,0.12474248159943409,0.2901843121940247,0.9242843996317176,0.022242485417856665,0.35148547866836183
0.533,0.23926434235776123,0.15613210508481523,0.10714916633935291,0.26896666161516913,0.9292989990194105,0.022143107032051915,0.3594306913419711
0.534,0.22367964623350145,0.1588296268194311,0.091200216,0.24861182579720728,0.9341853215570841,0.022054823809195358,0.3678040037331591
0.535,0.2089586466492257,0.16158378871779042,0.076947182,0.22918381785025949,0.9389339678921916,0.021977925293957465,0.37661195726562363
0.536,0.1951194689442835,0.1643958609928816,0.064441615,0.21074665088444597,0.9435355386721848,0.021912701031008706,0.3858610933630619
0.537,0.18218023845802472,0.1672671138576931,0.053735064,0.19336433800988684,0.947980635,0.021859440565019535,0.39555795344917144
0.538,0.1701590805297991,0.17019881752521354,0.044879082,0.1771008923367025,0.9522598561566379,0.021818433440660437,0.40570907894764985
0.539,0.15907412049895647,0.1731922422084314,0.037925219,0.16202032697501312,0.9563638041560026,0.021789969202601865,0.41632101128219456
0.54,0.14894348370484667,0.1762375805865761,0.033910413,0.14922793451386812,0.9603324193673285,0.021775385987610196,0.42757381833664887
0.541,0.1396527589279673,0.1793674838024194,0.029920294916084222,0.1360213827885738,0.9639974371444678,0.021771404485400908,0.438997235
0.542,0.1313400051802331,0.18256167609643878,0.028071042,0.12441146372971806,0.9674580852377659,0.021780810408096558,0.45092893211148943
0.543,0.1240052224616441,0.18582236302686564,0.028282786,0.11440536210410758,0.9706967626228789,0.021803656772173406,0.46336329010797295
0.544,0.1176484107722003,0.18915175015193128,0.030475659737627885,0.10601026267854889,0.9736958682754623,0.021839997,0.47629468900175037
0.545,0.1122695701119017,0.19255204302986711,0.034569794158471515,0.09923335,0.9764378011711721,0.021889882890375637,0.489717509
0.546,0.10786870048074827,0.19602544721890436,0.040485322,0.094081809,0.9789049602856642,0.021953368677453507,0.5036261299549432
0.547,0.1044458018787401,0.19957416827727464,0.048142374,0.090562825,0.9810797445945949,0.022030506971817555,0.5180149322512365
0.548,0.10200087430587708,0.20320041176320905,0.057461084,0.088683582,0.9829445530736189,0.022121350789944007,0.5328782959185793
0.549,0.10053391776215927,0.20690638323493904,0.068361583,0.088451265,0.984481785,0.022225953148309104,0.5482106010754105
0.55,0.10004493224758666,0.21069428825069594,0.080764004,0.089873059,0.9856738384445725,0.022344367,0.5640062278401693
0.551,0.10053391776215925,0.21456633236871114,0.094588478,0.092956149,0.9865031132878137,0.022476646,0.5802595563312943
0.552,0.10200087430587704,0.2185247211472159,0.10975513650151243,0.097707718,0.9869520082037718,0.022622842,0.5969649666672247
0.553,0.10444580187874003,0.22257166014444174,0.1261841128546904,0.10413495337394278,0.9870029221681035,0.022783008313680898,0.6141168389663993
0.554,0.10786870048074818,0.22670935491861982,0.14379553859577088,0.11224503812326563,0.9866382541564638,0.022957199,0.6317095533472566
0.555,0.1122695701119016,0.23094001102798167,0.16250954575727872,0.12204515750751302,0.985840403,0.023145465566181026,0.6497374899282363
0.556,0.11764841077220019,0.23526583403075854,0.18224626637173844,0.1335424962934915,0.984591768,0.023347862167551508,0.6681950288277767
0.557,0.12400522246164394,0.23968902948518178,0.20292583247167462,0.14674423924800767,0.9828747480222773,0.023564441,0.6870765501643168
0.558,0.13134000518023295,0.2442118029494828,0.22446837608961195,0.16165757113786816,0.980671742,0.023795256402914505,0.7063764340562957
0.559,0.13965275892796714,0.2488363599818929,0.2467940292580751,0.17828967672987955,0.9779651486066548,0.024040360069859514,0.726089061
0.56,0.14894348370484634,0.2535451016894573,0.2679682880153691,0.19721650472199084,0.9743836696547418,0.024287459,0.7464402546285149
0.561,0.15907412049895667,0.25839644531801953,0.29255141760761266,0.21650252431426611,0.9708195626706564,0.024568826555000388,0.7667448992526642
0.562,0.1701590805297996,0.26335398952597533,0.31707196495740586,0.23748824068211838,0.9666207515125737,0.024861894220635485,0.7874654943574261
0.563,0.18218023845802409,0.2684216335081683,0.3415027146640119,0.2600555204627999,0.9617810117730574,0.025167231,0.8085713182775058
0.564,0.19511946894428298,0.27360327645944327,0.36581645132670204,0.2840862302935706,0.9562941190446698,0.025485405292785247,0.8300316493476161
0.565,0.20895864664922523,0.27890281757464386,0.38998595954473936,0.30946223681168294,0.9501538489199749,0.025816987,0.8518157659024623
0.566,0.22367964623350112,0.284324156,0.41398402391738987,0.3360654066543918,0.9433539769915356,0.026162544,0.8738929462767527
0.567,0.2392643423577609,0.28987119107619774,0.4377834290439194,0.363777606,0.9358882788519153,0.026522647321623977,0.8962324688051951
0.568,0.25569460968265467,0.29554782185223905,0.4613569595235936,0.39248070286261827,0.92775053,0.026897864394977954,0.9188036118224969
0.569,0.2729523228688328,0.3013579475715819,0.48467739995567866,0.4220565625026456,0.9189345063093844,0.027288765,0.9415756536633662
0.57,0.29101935657694555,0.3073054674290703,0.5077175349394403,0.4523870520162889,0.9094339830916005,0.027695918,0.9645178726625113
0.571,0.3098775854676431,0.3133942806195481,0.530450149,0.4833540380408029,0.8992427360328883,0.028119891803450456,0.9875995471546393
0.572,0.32950888420157554,0.31962828633785945,0.5528480269590562,0.5148393872134424,0.8883545407258112,0.028561256573170362,1.0107899554744584
0.573,0.3498951274393935,0.32601138377884836,0.5748839531934425,0.5467249661714625,0.8767631727629329,0.029020580945050927,1.0340583759566768
0.574,0.37101818984174684,0.33254747213735864,0.5965307123765687,0.5788926415521177,0.8644624077368159,0.029498434,1.057374086936002
0.575,0.39285994606928604,0.3392404506082345,0.6177610891077009,0.6112242799926632,0.851446021,0.029995384780204658,1.080706366747142
0.576,0.41540227078266123,0.3460942183863198,0.6385478679861046,0.6436017481303538,0.8377077888651204,0.030512002385933164,1.1040244937248045
0.577,0.4386270386425227,0.3531126746664586,0.6588638336110462,0.6759069126024442,0.8232414862046682,0.031048855878732993,1.127297746203698
0.578,0.4625161243095206,0.36029971864349475,0.6786817705817907,0.7080216400461894,0.8080408888512305,0.031606514,1.1504954025185292
0.579,0.4870514024443053,0.36765924951227247,0.697974463,0.739827797,0.7920997723973708,0.032185547,1.173586741004007
0.58,0.5122147477075268,0.3751951664676355,0.7167146969577541,0.7712072503976632,0.7754119124356521,0.032786522,1.1965410399948389
0.581,0.537897187,0.3829065121349222,0.7360511080440281,0.8009308499326012,0.7575417489085907,0.033406935,1.2191706888841904
0.582,0.5641457829865277,0.39083187453250307,0.7539709573641297,0.8321225988115762,0.7402316263665649,0.034070632,1.2417174570102576
0.583,0.5909312078171158,0.3989447403992853,0.7720625948579385,0.8619178183276749,0.7219877503000149,0.034757361,1.2639479995512901
0.584,0.6182241342215952,0.4072519678822099,0.7903659233216062,0.8903424736377514,0.7029087385859931,0.035469958,1.2858235483442915
0.585,0.645995235,0.4157604151282178,0.8089208455512849,0.9174225298986595,0.6830932091015516,0.036211262,1.3073053352262651
0.586,0.6742151820917246,0.4244769402842498,0.8277672643431249,0.9431839522672523,0.6626397797237421,0.036984107381822506,1.3283545920342141
0.587,0.7028546487271239,0.4334084014972473,0.846945082,0.9676527059003849,0.641647068,0.037791332339149414,1.348932550605143
0.588,0.7318843072759118,0.4425616569141507,0.8664942027978981,0.9908547559549101,0.6202136927962306,0.038635773,1.3690004427760543
0.589,0.76127483,0.45194356468190106,0.8864545280531339,1.012816067587682,0.5984382710006324,0.039520267404978125,1.3885195003839517
0.59,0.7909968904531519,0.4615609829474395,0.9068659610551382,1.0335626059555545,0.5764194208198755,0.040447651195757335,1.4074509552658394
0.591,0.8210211602513533,0.47142076985770687,0.9277684046000622,1.0531203362153816,0.5542557601310122,0.041420762,1.4257560392587203
0.592,0.851318312,0.4815297835596441,0.9492017614840575,1.0715152235240168,0.5320459068110946,0.042442435498738926,1.443395984199598
0.593,0.8818590191912904,0.4918948822001921,0.9712059345032763,1.0887732330383144,0.5098884787371755,0.043515509693218726,1.4603320219254765
0.594,0.9126139535027746,0.5025229239262917,0.993820826,1.1049203299151271,0.48788209378630615,0.044642821,1.476525384273358
0.595,0.9435537878217697,0.5134207668848842,1.0170863401319887,1.1199824793113105,0.46612536983553976,0.045827206373849766,1.491937303080248
0.596,0.9746491947331488,0.5245952692229103,1.0410423783337859,1.133985646383717,0.4447169247619279,0.047071502542278425,1.5065290101831488
0.597,1.005870846821787,0.5360532890873108,1.0657288438554122,1.1469557962892005,0.42375537644252287,0.048378546,1.520261737419064
0.598,1.0371894166725586,0.5478016846250269,1.0911856394930195,1.1589188941846158,0.40333934275437716,0.049751174741055476,1.5330967166249971
0.599,1.0685755768703382,0.5598473139829994,1.1174526680427594,1.169900905226816,0.3835674415745428,0.051192224,1.5449951796379522
0.6,1.1,0.5721970353081692,1.1445698323007834,1.179927794572655,0.3645382907800721,0.052704532,1.555918358294932
0.601,1.1314244231296613,0.5848564497726088,1.1721994794076496,1.1915482497091463,0.3467335248766534,0.054296376793989916,1.5656371608015598
0.602,1.162810583327441,0.5978696219631809,1.2000499278268908,1.1996747226270261,0.3308155890755308,0.055973983815153956,1.5749862394936662
0.603,1.1941291531782126,0.6112092830362823,1.2284220097705125,1.208387441291372,0.31617444836149255,0.057736399,1.5831595016238413
0.604,1.2253508052668505,0.6248866054537237,1.257244258497753,1.217782321295927,0.30310920201313857,0.059588008,1.5901853747903538
0.605,1.256446212,0.6389127616773169,1.286445207267851,1.2279552782344347,0.2919189493090695,0.061533194,1.596092286591473
0.606,1.2873860464972244,0.6532989241688725,1.3159533893400426,1.2390022277006378,0.2829027895278853,0.063576342,1.6009086646254669
0.607,1.3181409808087092,0.6680562653902022,1.345697337973568,1.251019085,0.27635982194818653,0.065721838,1.6046629364906055
0.608,1.3486816876975583,0.6831959578031169,1.3756055864276635,1.2641017665911038,0.2725891458485733,0.067974065,1.6073835297851573
0.609,1.3789788397486462,0.6987291738694279,1.4056066679615682,1.2783461872028525,0.271889861,0.070337409,1.6090988721073907
0.61,1.4090031095468476,0.7146670860509464,1.4356291158345191,1.2938482627172698,0.27456106520400486,0.072816253,1.6098373910555754
0.611,1.4387251696770365,0.7310208668094837,1.4656014633057552,1.3107039087280985,0.2809018592162503,0.075414984,1.609627514
0.612,1.4681156927240875,0.747801689,1.4954522436345141,1.3290090408290818,0.29121134182298253,0.078137985,1.6084976692228727
0.613,1.4971453512728756,0.7650207239048595,1.525109990080034,1.348859574613963,0.30578861230280185,0.080989642,1.606476283638524
0.614,1.5257848179082745,0.7826891451653201,1.5545032359015525,1.3703514256764848,0.32493276993430836,0.083974338,1.6035917850732009
0.615,1.5540047652151594,0.8008181248500448,1.5835605143583082,1.3935805096103915,0.3489429139961028,0.087096459,1.599872601125174
0.616,1.5817758657784045,0.8194188354208439,1.6122103587095384,1.4186427420094252,0.37811814376678504,0.090360389,1.5953471593927113
0.617,1.6090687921828832,0.8385024493395292,1.6403813022144815,1.4456340384673294,0.41275755852495555,0.093770513,1.5900438874740817
0.618,1.6358542170134718,0.8580801390679117,1.6680018781323755,1.4746503145778473,0.45316025754921463,0.097331216,1.5839912129675544
0.619,1.6621028128550432,0.8781630770678027,1.6950006197224585,1.505787485934722,0.4996253401181626,0.10104688173949179,1.5772175634713983
0.62,1.6877852522924732,0.8987624358010136,1.721306060243969,1.5391414681316973,0.5524519055103997,0.10492189578405874,1.5697513665838825
0.621,1.7129485975556944,0.9199299783278081,1.7465158862619612,1.571401464152439,0.6159531124857167,0.1089292605948784,1.5622709430221577
0.622,1.737483875690479,0.9415892925539376,1.7716834911911148,1.608666996943765,0.6781436550565161,0.11317671709454125,1.5535740611900177
0.623,1.7613729613574767,0.963817299,1.7953489946629728,1.6464685964444503,0.7495945643048589,0.11758235444835301,1.5446408284316837
0.624,1.7845977292173378,0.986625728,1.8175587810888663,1.6845147704977632,0.8301240929598008,0.12215451191751082,1.5355230895245382
0.625,1.8071400539307136,1.0100263104327991,1.838359234880123,1.7225140269469719,0.9195504937503987,0.12690152876321198,1.5262726892459655
0.626,1.8289818101582525,1.0340307758690723,1.8577967404480715,1.7601748736353429,1.0176920194057075,0.1318317442466535,1.516941472373348
0.627,1.8501048725606064,1.0586508549152536,1.8759176822040429,1.7972058184061455,1.1243669226547843,0.13695349762903278,1.5075812836840696
0.628,1.8704911157984245,1.0838982778942903,1.8927684445593647,1.8333153691026458,1.239393456226684,0.14227512817154672,1.498243967955514
0.629,1.890122414532357,1.1097847751291317,1.9083954119253657,1.868212033568113,1.3625898728504633,0.14780497513539273,1.4889813699650638
0.63,1.9089806434230545,1.1363220769427262,1.9228449687133766,1.9016043196458137,1.493774425255178,0.1535513777817679,1.4798453344901026
0.631,1.927047677131167,1.1635219136580224,1.9361634993347252,1.9332007351790164,1.6327653661698842,0.15952267537186943,1.4708877063080141
0.632,1.9443053903173453,1.1913960155979686,1.9483973882007406,1.962709788010989,1.7793809483236374,0.16572720716689446,1.4621603301961814
0.633,1.9607356576422392,1.2199561130855139,1.9595930197227536,1.9898399859849993,1.9334394244454949,0.17217331242804024,1.4537150509319885
0.634,1.9763203537664982,1.249213936443606,1.9697967783120907,2.014299836944314,2.094759047264511,0.17886933041650385,1.4456037132928174
0.635,1.9910413533507747,1.2791812159951945,1.9790550483800833,2.035797848732203,2.263158069509743,0.1858236003934826,1.437878162056053
0.636,2.0048805310557167,1.309869682063227,1.987414214338059,2.054042529191932,2.438454743910247,0.19304446162017364,1.4305902419990777
0.637,2.0178197615419755,1.3412910649706524,1.9949206605973475,2.068742386166769,2.6204673231950775,0.20054025335777398,1.4237917978992753
0.638,2.029840919470201,1.3734570950404195,2.001620771569278,2.0796059274999834,2.8090140600932925,0.20831931486748104,1.417534674534029
0.639,2.0409258795010436,1.4063795025954766,2.0075609316651795,2.0863416610348415,3.003913207333946,0.21638998541049187,1.411870716680722
0.64,2.0510565162951533,1.4409464569451662,2.0121212038272174,2.095653057493828,3.194530003496958,0.22463505085868152,1.4070089315955436
0.641,2.060347241072033,1.474843767201132,2.017478491,2.091024241469169,3.403108319480559,0.23342979201804284,1.4020615541779513
0.642,2.0686599948197673,1.5096953243022657,2.0222282505028732,2.083753014988122,3.613767920340562,0.2425317575184914,1.3977777179367277
0.643,2.075994777538356,1.5454704623943831,2.026343506945018,2.074128283097673,3.8254812767349793,0.25196362594929045,1.3940498171420102
0.644,2.082351589,1.5821385156233025,2.029797285539456,2.0624389508448067,4.037220859321819,0.2617480758997034,1.3907702460639357
0.645,2.087730429888099,1.6196688181348409,2.032562611348249,2.048973923276512,4.247959138759094,0.27190778595899356,1.387831398972641
0.646,2.092131299519252,1.6580307040748146,2.0346125094334564,2.034022105439772,4.4566685857048105,0.28246543471642394,1.3851256701382626
0.647,2.0955541981212606,1.6971935075890416,2.0359200048571413,2.0178724023815757,4.6623216708169855,0.2934437007612584,1.3825454538309376
0.648,2.0979991256941233,1.7371265628233388,2.0364581226813634,2.000813719148907,4.863890864753624,0.30486526268275976,1.3799831443208026
0.649,2.099466082237841,1.7777992039235226,2.0361998879681846,1.9831349607887534,5.060348638172738,0.31675279907019155,1.377331135877994
0.65,2.0999550677524135,1.8191807650354113,2.0351183257796666,1.9651250323481007,5.250667461732339,0.3291289885128171,1.3744818227726492
0.651,2.099466082237841,1.861240580304821,2.0331864611778694,1.9470728388739345,5.433819806090437,0.34201650959989954,1.3713275992749048
0.652,2.0979991256941233,1.9039479838775695,2.030377319224854,1.929267285413241,5.608778141905039,0.3554380409207023,1.3677608596548971
0.653,2.095554198,1.9472723098994738,2.026663924982683,1.9119972770130076,5.774514939834162,0.3694162610644888,1.3636739981827641
0.654,2.092131299519252,1.991182893,2.022019303513416,1.8955517187202187,5.930002670535811,0.38397384862052214,1.3589594091286408
0.655,2.0877304298880985,2.0356490658740176,2.0164164798791155,1.880219515581862,6.074213805,0.3991334821780658,1.353509486762666
0.656,2.082351589,2.0806401641182912,2.0098284791418424,1.8662895726449227,6.206120812888736,0.41491784032638307,1.3472166253549749
0.657,2.075994777538356,2.1261255213949886,2.002228326363657,1.854050794956387,6.324696165856032,0.431349602,1.339973219175705
0.658,2.0686599948197673,2.1720744718499283,1.9935890466066213,1.8437920875632412,6.428912334227898,0.4484514447523913,1.3316716624949927
0.659,2.060347241072033,2.2184563496289256,1.983883664932796,1.8358023555124712,6.517741788662345,0.466246048,1.3222043495829754
0.66,2.051056516295154,2.2691865459271643,1.973152929267162,1.819220403560504,6.593909561872869,0.4846745421267498,1.3102943815997314
0.661,2.0409258795010445,2.3134398104596845,1.9613013154442365,1.8219416388996776,6.656196518062085,0.5040372845823171,1.2993024528462425
0.662,2.0298409194702014,2.3587179887710157,1.9486606279757273,1.8225504707811309,6.700311689,0.5241522833713091,1.2863837160014224
0.663,2.0178197615419764,2.4047308341154054,1.9352413137097972,1.8210762723753215,6.728415747299192,0.5450584877338289,1.2716803493983486
0.664,2.0048805310557167,2.4511880997470996,1.9210538194946074,1.8175484168527067,6.742669364986515,0.5667948469099799,1.2553345313700977
0.665,1.991041353350775,2.4977995389203453,1.906108592178321,1.8119962773837432,6.745233214479315,0.5894003101398653,1.2374884402497461
0.666,1.9763203537664988,2.5442749048893885,1.890416078609098,1.8044492271388866,6.738267968097299,0.6129138266635876,1.2182842543703707
0.667,1.9607356576422397,2.5903239509084774,1.8739867256351033,1.7949366392885961,6.7239342981601915,0.6373743457212514,1.1978641520650486
0.668,1.9443053903173457,2.6356564302318577,1.856830980104496,1.7834878870033273,6.704392876987705,0.6628208165529587,1.1763703116668556
0.669,1.9270476771311675,2.6799820961137755,1.8389592888654396,1.7701323434535368,6.681804376899558,0.6892921883988131,1.153944911508869
0.67,1.9089806434230552,2.723010701808478,1.820382098766095,1.7548993818096819,6.658329470215468,0.7168274104989181,1.1307301299241654
0.671,1.8901224145323574,2.7644520005702122,1.8011098566546253,1.7378183752422194,6.636128829255152,0.7454654320933765,1.1068681452458216
0.672,1.8704911157984248,2.804015745653224,1.7811530093791916,1.7189186969216066,6.6173631263383275,0.7752452024222918,1.0825011358069139
0.673,1.850104872560607,2.8414116903117623,1.7605220037879568,1.6982297200183003,6.604193033784712,0.8062056707257672,1.05777128
0.674,1.828981810158253,2.876349588,1.7392272867290812,1.6757808177027564,6.598779223914018,0.8383857862439054,1.0328207559797151
0.675,1.8071400539307143,2.9085391913723977,1.717279305050729,1.6516013631454332,6.6032823690459725,0.8718244982168104,1.0077917422575773
0.676,1.7845977292173392,2.9376902542829897,1.6946885056010603,1.625720729516787,6.619863141500284,0.9065607558845851,0.982826417
0.677,1.7613729613574773,2.963512529786092,1.6714653352282371,1.5981682899872744,6.650682213596671,0.9426335084873325,0.9580669588616081
0.678,1.7374838756904794,2.985715771135954,1.647620240780423,1.568973417727353,6.6979002576548545,0.980081705,0.9336555458539302
0.679,1.712948597555695,3.0040097315868204,1.6231636691057787,1.5381654859074791,6.763677945994547,1.0189442954581587,0.9097343564172257
0.68,1.687785252292474,2.9946391757110646,1.597684684,1.502536907164101,6.788663188326615,1.0591400130753297,0.8856653562122905
0.681,1.6621028128550452,3.015571349888458,1.5722748282363228,1.4736493261873596,6.923275145239858,1.1009267214990113,0.8634409538814176
0.682,1.6358542170134736,3.0272114716546223,1.5463897234047355,1.445496361568757,7.074076906170897,1.144308856785875,0.8423917893353225
0.683,1.6090687921828855,3.0294855343933165,1.5200530946686932,1.417984100212451,7.238046309683662,1.1892883689970895,0.8223990984655765
0.684,1.581775865778406,3.0223195314882996,1.4932886673736738,1.3910186290225959,7.412161194342081,1.2358672081938227,0.8033441171637508
0.685,1.5540047652151614,3.005639456,1.4661201668651533,1.3645060349033493,7.5933993987100905,1.284047324437243,0.785108081
0.686,1.525784817908276,2.979371302282164,1.4385713184886069,1.3383524047588655,7.778738761351609,1.3338306677885179,0.767572227
0.687,1.4971453512728767,2.9434410627485645,1.410665847589513,1.3124638254933032,7.965157121,1.3852191883088165,0.7506177895815035
0.688,1.4681156927240917,2.8977747311062916,1.3824274795133493,1.2867463840108184,8.149632316,1.4382148360593003,0.7341260054670694
0.689,1.4387251696770398,2.8422983007390954,1.3538799396055865,1.2611061672155635,8.329142184556547,1.4928195611011492,0.7179781103784085
0.69,1.4090031095468503,2.7769377650307385,1.3250469532117046,1.2354492620116966,8.500664566,1.549035313495526,0.7020553402070935
0.691,1.3789788397486484,2.701619117,1.2959522456771793,1.2096817553033736,8.661177298399478,1.6068640433035988,0.6862389308446954
0.692,1.3486816876975596,2.616268351125577,1.266619542347487,1.1837097339947509,8.807658220524619,1.666307700586535,0.6704101181827852
0.693,1.3181409808087103,2.5208114596962896,1.2370725685681048,1.1574392849899846,8.937085170870787,1.7273682354055042,0.6544501381129337
0.694,1.287386046497225,2.4151744364608754,1.2073350496845079,1.1307764951932302,9.046435988001907,1.7900475978216728,0.6382402265267123
0.695,1.256446212,2.299283274803094,1.1774307110421738,1.103627451508645,9.132688510481913,1.8543477378962103,0.6216616193156915
0.696,1.2253508052668505,2.1730639681067023,1.1473832779865782,1.075898240840384,9.192820576874736,1.9202706056902847,0.6045955523714427
0.697,1.1941291531782123,2.036442509755461,1.117216475863198,1.0474949500926038,9.223810026,1.9878181512650637,0.5869232615855365
0.698,1.1628105833274407,1.8893448931331265,1.0869540300175085,1.018323666,9.222634695654536,2.0569923246817154,0.5685259828495441
0.699,1.1314244231296617,1.731697111623458,1.0566196657949876,0.9882904759751092,9.186272425169381,2.1277950760014086,0.5492849520550365
0.7,1.1000000000000003,1.5634251586102146,1.0262371085411104,0.957301466,9.111701052852755,2.2002283552853106,0.5290814050935844
0.701,1.0685755768703393,1.5489061883811284,0.9959728615621888,0.9260111996364625,9.082725562648537,2.281944017126302,0.5097615374017329
0.702,1.0371894166725595,1.2756478679094585,0.9659543442490365,0.8958600119979441,8.865911855,2.350385945396137,0.48627583874003316
0.703,1.0058708468217878,1.0205394261773695,0.9360165157459945,0.86616752,8.685989532267683,2.423298735,0.4631857591498321
0.704,0.9746491947331499,0.7905777663598295,0.9061880335705618,0.8369260487545633,8.539471718,2.5003541242644003,0.44054498560634087
0.705,0.9435537878217706,0.592759792,0.8764975552402366,0.8081279216826895,8.422871535013632,2.5812238526327445,0.41840720508477003
0.706,0.9126139535027759,0.43408240516827096,0.846973738,0.7797654633326863,8.332702107876452,2.665579658803842,0.396826105
0.707,0.8818590191912913,0.32154251014419005,0.8176452401849046,0.7518309979710479,8.265476559901735,2.7530932816626508,0.37585537100823474
0.708,0.8513183123024423,0.2621370097345327,0.7885407184948946,0.7243168498642686,8.217708014716393,2.843436460094127,0.355548691
0.709,0.8210211602513544,0.2628628071142676,0.7596888307199874,0.6972153432788429,8.185909595947345,2.936280933,0.33595975272191403
0.71,0.79099689,0.3307168054583638,0.7311182343776816,0.6705188024812656,8.166594427221517,3.031298439214918,0.3171422419381118
0.711,0.76127483,0.4726959079417894,0.7028575869854755,0.6442195517380305,8.156275632165825,3.1281607176741484,0.2991498460274963
0.712,0.7318843072759125,0.6957970177395132,0.6749355460608679,0.6183099153156324,8.151466334407184,3.226539507,0.2820362519652785
0.713,0.7028546487271247,1.0070170380265042,0.647380769,0.5927822174805659,8.148679657572519,3.3261065468150703,0.26585514672666954
0.714,0.6742151820917255,1.413352871977731,0.620221914,0.5676287824993251,8.144428725288748,3.426533575266677,0.25066021728688037
0.715,0.6459952347848407,1.9218014227681621,0.593487637,0.5428419346384046,8.135226661,3.527492331485659,0.23650515062112198
0.716,0.618224134,2.539359593572766,0.5672065973883994,0.5184139981642988,8.117586588881561,3.6286545543569737,0.22344363370460546
0.717,0.5909312078171167,3.273024287566512,0.5414074515642662,0.49433729734350224,8.088021632011989,3.729691983,0.21152935351254182
0.718,0.5641457829865284,4.129792407924368,0.5161188573127236,0.470604156,8.043044914200983,3.8302763555964345,0.20081599702014197
0.719,0.5378971871449567,5.116660857821303,0.4913694721512709,0.44720689972781397,7.979169559,3.9300794117344964,0.191357251
0.72,0.5122147477075272,6.240626540432285,0.46718795359740645,0.4241378514659112,7.892908690262365,4.028772890064723,0.18320680303517795
0.721,0.48705140244430606,7.123936056361216,0.44371860612034286,0.40161842263332037,7.841465316074553,4.076652548125431,0.17543422071884693
0.722,0.4625161243095214,9.101983074494735,0.4207208888403653,0.38003752604369023,7.509241667928479,4.206508279,0.16764571889163263
0.723,0.4386270386425235,10.658885688048146,0.3983717304095123,0.3591535943130209,7.108333501463941,4.310763772578409,0.15982175592397102
0.724,0.415402271,11.829306240369803,0.3766888708141894,0.33897889217537375,6.650187162105022,4.389763979643011,0.15205052759747875
0.725,0.39285994606928687,12.647907074808046,0.35569005004080156,0.3195256843648102,6.146248995275808,4.443853852458525,0.1444202296937727
0.726,0.37101818984174756,13.149350534711203,0.3353930080757541,0.3008062356153913,5.607965346400378,4.473378342919076,0.13701905799446948
0.727,0.3498951274393942,13.368298963427637,0.31581548490545247,0.28283281066117893,5.046782561,4.478682402918792,0.129935208
0.728,0.32950888420157626,13.33941470430567,0.2969752205163016,0.265617674,4.474146984207213,4.460110984351798,0.1232568763355388
0.729,0.3098775854676436,13.097360100693653,0.2788899548947067,0.24917309107461796,3.9015049617376407,4.418009039112219,0.11707225793914475
0.73,0.29101935657694605,12.676797495939923,0.26157742802707307,0.23351132591039225,3.340302838918187,4.352721519094185,0.11146954887362055
0.731,0.2729523228688333,12.112389233392825,0.24505537989980608,0.2186446434776182,2.8019869611729353,4.264593376,0.10653694492058297
0.732,0.2556946096826551,11.438797656400698,0.22934155049931074,0.20458530851035717,2.2980036739259684,4.153969562299252,0.10236264186164873
0.733,0.23926434235776134,10.690685108311888,0.2144536798119924,0.19134558574267052,1.8397993226013698,4.021195029310606,0.099034835
0.734,0.2236796462335016,9.902713932474727,0.20040950782425615,0.17893773990861953,1.4388202526232214,3.8666147291200077,0.096641722
0.735,0.2089586466492258,9.109546472237568,0.1872267745225074,0.16737403574226567,1.1065128094156087,3.6905736136215865,0.095271496
0.736,0.1951194689442836,8.345845070948744,0.17492321989315127,0.15666673797767025,0.8543233384026121,3.4934166347094666,0.095012354
0.737,0.18218023845802483,7.6462720719565995,0.16351658392259294,0.14682811134889456,0.6936981850083159,3.275488744277774,0.095952492
0.738,0.17015908052979922,7.045489818609476,0.1530246065972377,0.1378704205900001,0.6360836946568036,3.037134894220636,0.098180106
0.739,0.15907412049895658,6.578160654255714,0.14346502790349075,0.1298059304350481,0.6929262127721575,2.778700036432179,0.10178339113980941
0.74,0.1489434837048466,6.278946922243656,0.13485558782775736,0.12264690561809997,0.8756720847784616,2.5005291228065305,0.10685054337190478
0.741,0.13965275892796736,5.805376732047665,0.1272188491418232,0.11655285434972258,1.0491274123721772,2.3290235875357532,0.1131196844683354
0.742,0.13134000518023312,7.914784972924702,0.12037321943980431,0.11130226808991994,1.4955312210973013,1.957176572823084,0.12153555052958412
0.743,0.12400522246164412,9.714343604390912,0.1145178839641067,0.10703989032824981,1.9094543944941917,1.6501698342643254,0.13080378601333778
0.744,0.11764841077220028,11.218136816053725,0.10965169540312164,0.10376502061998141,2.291100232377255,1.4071134498069853,0.14093306823538487
0.745,0.1122695701119017,12.44024879752059,0.10577350644524044,0.10147695852038384,2.6406720345608985,1.2271174973985723,0.15193207451151394
0.746,0.10786870048074827,13.394763738398927,0.10288216977885432,0.10017500358472615,2.9583731008595273,1.1092920549865941,0.1638094821575134
0.747,0.1044458018787401,14.095765828296186,0.10097653809235461,0.099858455,3.244406731,1.0527472005185607,0.17657396848917195
0.748,0.10200087430587707,14.557339256819791,0.10005546407413254,0.10052661342630728,3.498976225,1.0565930119419789,0.1902342108222779
0.749,0.10053391776215928,14.793568213577181,0.10011780041257938,0.10217877731408427,3.7222848825893946,1.1199395672043577,0.20479888647261985
0.75,0.10004493224758665,14.81853688817579,0.10116239979608642,0.10481424658687775,3.9145360034920316,1.241896944253206,0.2202766727559863
0.751,0.10053391776215925,14.646329470223057,0.10318811491304496,0.10843232079995686,4.075932887581687,1.4215752210360308,0.23667624698816578
0.752,0.10200087430587702,14.29103014932641,0.10619379845184622,0.11303229950859066,4.206678834672766,1.6580844755003417,0.2540062864849467
0.753,0.10444580187874003,13.766723115093296,0.11017830310088153,0.11861348226804838,4.306977144579677,1.9505347855936475,0.2722754685621178
0.754,0.10786870048074818,13.087492557131135,0.11514048154854209,0.12517516863359907,4.3770311171168235,2.2980362292634546,0.2914924705354673
0.755,0.11226957011190158,12.267422665047379,0.12107918648321928,0.13271665816051192,4.417044052098616,2.6996988844572742,0.3116659697207839
0.756,0.11764841077220016,11.32059762844945,0.1279932705933043,0.14123725040405608,4.4272192493394575,3.1546328291226127,0.33280464343385613
0.757,0.12400522246164392,10.261101636944787,0.13588158656718838,0.15073624491950058,4.407760008653755,3.6619481412069783,0.3549171689904723
0.758,0.1313400051802329,9.10301888,0.1447429870932629,0.1612129412621146,4.358869629855917,4.220754898657881,0.37801222370642107
0.759,0.13965275892796705,7.860433547645009,0.15457632485991907,0.1726666389871674,4.280751412760347,4.8301631794228275,0.40209848489749095
0.76,0.14894348370484642,6.547429829064762,0.1653804525555482,0.18509663764992793,4.173608657181454,5.489283061449328,0.4271846298794705
0.761,0.1590741204989562,5.138279736153671,0.17715847731139897,0.19853244828443567,4.089236447610829,6.062410740897945,0.45389969893381077
0.762,0.17015908052979883,6.042242532300698,0.18974427382510717,0.21274285074261845,4.082900937,6.792606680967582,0.4812869594767471
0.763,0.18218023845802442,6.927066606849779,0.20328262981585088,0.22791416541724596,4.069134018672917,7.456311970498922,0.5098465184796462
0.764,0.19511946894428306,7.778619400440211,0.21775382900140822,0.2440261641637725,4.047946954442674,8.055366091381943,0.5395467072479416
0.765,0.20895864664922528,8.582768353711288,0.23313815509955718,0.2610586188376531,4.019351005458045,8.591608525506638,0.5703558570870673
0.766,0.22367964623350098,9.325380907302295,0.24941589182807558,0.2789913012943417,3.9833574330338797,9.066878754762978,0.6022422993024561
0.767,0.2392643423577607,9.992324501852538,0.2665673229047418,0.29780398338929337,3.939977498485036,9.483016261040957,0.6351743651995423
0.768,0.25569460968265445,10.569466578001299,0.28457273204733347,0.3174764369779624,3.8892224631263628,9.841860526230551,0.6691203860837589
0.769,0.27295232286883253,11.042674576387872,0.3034124029736288,0.33798843391580335,3.8311035882727147,10.14525103222174,0.7040486932605399
0.77,0.29101935657694533,11.39781593765156,0.32306661940140585,0.359319746,3.765632135238945,10.395027260904516,0.7399276180353187
0.771,0.3098775854676428,11.620758102431646,0.3435156650484425,0.38145014526081966,3.6928193653399046,10.593028694168856,0.7767254917135289
0.772,0.32950888420157537,11.697368511367424,0.3647398236325167,0.40435940337890397,3.612676539890449,10.741094813904743,0.8144106456006038
0.773,0.3498951274393933,11.613514605098196,0.38671937887140684,0.4280272922679788,3.5252149202054306,10.841065102002165,0.8529514110019777
0.774,0.37101818984174656,11.355063824263242,0.4094346144828904,0.452433584,3.430445768,10.894779040351098,0.8923161192230833
0.775,0.39285994606928587,10.90788360950187,0.43286581418474596,0.47755804978091687,3.3283803433881145,10.904076110841533,0.9324731015693549
0.776,0.41540227078266106,10.257841401453362,0.4569932616947511,0.5033804621156897,3.219029908885524,10.870795795363447,0.9733906893462259
0.777,0.4386270386425225,9.390804640757015,0.481797241,0.5298805926432708,3.102405725406782,10.796777575806821,1.0150372138591295
0.778,0.4625161243095204,8.292640768052122,0.5072580350103225,0.5570382132191151,2.9785190542667417,10.683860934061649,1.0573810064134994
0.779,0.48705140244430506,6.949217223977975,0.533355928,0.5848330956986769,2.847381156780256,10.53388535,1.1003903983147696
0.78,0.5122147477075262,5.1173078356373844,0.5601387577036798,0.6132726106521652,2.6940783120061407,10.406212364817378,1.1416108558204447
0.781,0.5378971871449558,3.9182617019715265,0.5873689012250634,0.6422199453127663,2.5758165583824084,10.192432825072132,1.1871829132873255
0.782,0.5641457829865275,2.9160785245975847,0.6151682764682291,0.6717164516091849,2.466453226624271,10.002805172845628,1.2327558288057066
0.783,0.5909312078171157,2.096410910505446,0.6435053058865441,0.7017303594829556,2.3653386286220903,9.835755800544506,1.2782828370558685
0.784,0.6182241342215948,1.4449114666849971,0.6723484119333747,0.7322298988756126,2.2718230762662275,9.689711100575401,1.3237171727180925
0.785,0.6459952347848398,0.9472328,0.7016660170620881,0.7631832997286901,2.1852568814470463,9.563097465344955,1.369012070472661
0.786,0.6742151820917244,0.5890275178187163,0.7314265437260505,0.7945587919837224,2.1049903560549073,9.454341287259801,1.4141207649998528
0.787,0.7028546487271237,0.35594822675265875,0.7615984143786297,0.826324606,2.030373811980174,9.361868958726582,1.4589964909799513
0.788,0.7318843072759116,0.2336475339178387,0.7921500514731912,0.8584489704657886,1.9607575611132062,9.284106872151927,1.503592483093236
0.789,0.7612748303229627,0.20777804630414318,0.8230498774631025,0.8909001165758906,1.8954919153443668,9.219481419942479,1.5478619760199883
0.79,0.7909968904531519,0.26399237090145933,0.8542663148017301,0.9236462738540847,1.8339271865640177,9.166418994504875,1.5917582044404897
0.791,0.8210211602513531,0.3879431146996739,0.885767786,0.956655672,1.7754136866625205,9.123345988245752,1.635234403035021
0.792,0.8513183123024409,0.5652828846886738,0.9175227133386016,0.9898965416808854,1.7193017275302376,9.088688793571745,1.6782438064838636
0.793,0.8818590191912902,0.7816642878583463,0.949499519,1.0233371121125605,1.6649416210575314,9.060873802889496,1.7207396494672988
0.794,0.9126139535027745,1.0227399311985779,0.9816666267107397,1.056945613478464,1.6116836791347624,9.038327408605637,1.7626751666656064
0.795,0.9435537878217696,1.274162421699256,1.0139924575934507,1.0906902757201313,1.558878213652294,9.019476003126812,1.8040035927590694
0.796,0.9746491947331487,1.5215843663502675,1.0464454345450789,1.1245393287790957,1.5058755365004872,9.002745978859652,1.8446781624279678
0.797,1.0058708468217867,1.750658372141499,1.0789939800189903,1.1584610025968916,1.4520259595697043,8.986563728210795,1.8846521103525822
0.798,1.0371894166725584,1.9470370460628377,1.1116065164685525,1.1924235271150532,1.3966797947503071,8.969355643586884,1.9238786712131948
0.799,1.0685755768703378,2.0963729951041703,1.1442514663471317,1.2263951322751152,1.3391873539326578,8.949548117394551,1.9623110796900862
0.8,1.0999999999999992,2.1818031243631957,1.1769061726626513,1.260364677879213,1.2871475732562092,8.924710802523416,2.004004989844974
0.801,1.1314244231296606,2.261692444269479,1.2095081364903857,1.2942077210139575,1.221075565972925,8.886878154546984,2.038708721895193
0.802,1.1628105833274398,2.3404966705277683,1.2420425017794174,1.3279926269554596,1.1586482383133094,8.834683089216623,2.0738161987544044
0.803,1.1941291531782112,2.4177732285704185,1.2744777347484055,1.3616780545799132,1.0997351823313073,8.768874433203335,2.1092425615643564
0.804,1.2253508052668494,2.493079543829785,1.3067823016160096,1.3952226627635136,1.0442059900808622,8.690201013178125,2.144902951466798
0.805,1.2564462121782292,2.565973041738221,1.338924669,1.428585110382456,0.9919302536159181,8.599411655811995,2.1807125096034765
0.806,1.2873860464972238,2.6360111477280808,1.3708733019217048,1.461724056312934,0.9427775649904189,8.497255188,2.216586377
0.807,1.3181409808087092,2.702751287231721,1.402596667797115,1.4945981594311433,0.8966175162583091,8.384480435740974,2.2524396951465397
0.808,1.3486816876975587,2.7657508856814936,1.4340632324457794,1.5271660786132781,0.8533196994735319,8.261836226378087,2.2881876048364207
0.809,1.378978839748647,2.8245673685097548,1.4652414620863572,1.5593864727355329,0.8127537066900318,8.130071386358283,2.3237452473275315
0.81,1.409003109546849,2.878758161148858,1.4960998229375084,1.591218000674103,0.7747891299617525,7.989934742352566,2.359027763761622
0.811,1.4387251696770385,2.9278806890311584,1.5266067812178927,1.6226193213051827,0.7392955613426383,7.842175121031935,2.3939502952804403
0.812,1.4681156927240904,2.971492378,1.5567308031461686,1.6535490935049668,0.7061425928866326,7.687541349067392,2.428427983025733
0.813,1.4971453512728754,3.009150652254764,1.5864403549409942,1.683965976149647,0.6751998166476835,7.526782253129962,2.462375968139247
0.814,1.525784817908275,3.0404129384607823,1.6157039028210338,1.7138286281154242,0.6463368246797274,7.360646659890603,2.495709391762737
0.815,1.554004765,3.0648366616394163,1.6444899130049446,1.7430957082784904,0.6194232090367123,7.189883396,2.5283433950379477
0.816,1.581775865778405,3.0819792472230194,1.6727668517113863,1.7717258755150396,0.594328562,7.015241288190172,2.5601931191066267
0.817,1.6090687921828843,3.0913981206439467,1.7005031851590178,1.7996777887012672,0.5709224749412807,6.837469163071102,2.5911737051105237
0.818,1.6358542170134722,3.092650707334552,1.7276673795664985,1.826910106713367,0.5490745405967518,6.657315847334127,2.621200294191386
0.819,1.662102812855044,3.085294432727191,1.7542279011524888,1.8533814884275346,0.5286543507929398,6.475530167650255,2.6501880274909624
0.82,1.6877852522924728,3.068886722254217,1.7801532161356475,1.8790505927199643,0.5095314975837885,6.292860950690484,2.678052046151001
0.821,1.7129485975556944,3.047414311,1.8052683319572065,1.9037914965318963,0.4904315927114591,6.107465686784231,2.7016684613519404
0.822,1.7374838756904787,3.0131134025331368,1.8299938278145549,1.927945602155768,0.47074554137962815,5.926268356400667,2.727481625455602
0.823,1.7613729613574767,2.9764372012304965,1.8539299116523738,1.9511051789641534,0.4512896229177793,5.743648488851389,2.7502735152427564
0.824,1.784597729217338,2.937590032643326,1.877060898847782,1.9732716813455828,0.43209999781466146,5.559864134385149,2.769965379347455
0.825,1.807140053930713,2.8967762227291463,1.899371104777896,1.9944465636885846,0.41321282655902314,5.375173343250696,2.7864784664037447
0.826,1.8289818101582525,2.854200097445485,1.9208448448198354,2.0146312803816917,0.39466427,5.189834166,2.7997340250456775
0.827,1.8501048725606066,2.8100659827498657,1.9414664343507189,2.0338272858134334,0.3764904875451798,5.004104651972153,2.8096533039073015
0.828,1.8704911157984239,2.7645782045998115,1.9612201887476628,2.0520360343723394,0.3587276407644719,4.818242852325562,2.8161575516226667
0.829,1.8901224145323567,2.7179410889528484,1.9800904233877863,2.069258980446941,0.34141188978623815,4.632506817005757,2.8191680168258215
0.83,1.9089806434230545,2.670358961766502,1.998061453648208,2.0854975784257683,0.3245793950992271,4.4471545962614885,2.8186059481508168
0.831,1.9270476771311669,2.622036148998294,2.0151175949060454,2.1007532826973505,0.3082663171921874,4.262444240341507,2.814392594231701
0.832,1.944305390317345,2.573176976605751,2.031243162538416,2.115027547650219,0.29250881655386757,4.078633799494562,2.806449203702524
0.833,1.960735657642239,2.523985770546399,2.046422472,2.128321827672904,0.2773430536730166,3.895981323969403,2.794697025197335
0.834,1.9763203537664982,2.4746668567777586,2.060639838435234,2.140637577153936,0.2628051890383827,3.7147448640147807,2.779057307350184
0.835,1.9910413533507745,2.4254245612573584,2.0738795774539165,2.151976250481845,0.24893138313871474,3.535182469879445,2.759451299
0.836,2.0048805310557163,2.3764632099427208,2.086126004355606,2.1623393020451616,0.23575779646276138,3.357552191812145,2.7358002481661927
0.837,2.017819761541975,2.3279871287913707,2.097363434517421,2.171728186232416,0.2233205894992712,3.1821120800616316,2.7080254040974507
0.838,2.0298409194702005,2.2802006437608333,2.1075761833164774,2.1801443574321384,0.21165592273699277,3.0091201848766533,2.6760480152229453
0.839,2.0409258795010436,2.2333080808086327,2.1167485661298966,2.1875892700328587,0.20079995666467482,2.838834556505961,2.6397893301767246
0.84,2.0510565162951533,2.187513765892293,2.124864898334795,2.1940643784231084,0.1907888517710659,2.671513245198305,2.599170597592838
0.841,2.060347241072033,2.1413492340640974,2.132043590120004,2.199740821139807,0.18116200983956815,2.512250716069363,2.5555849506010486
0.842,2.0686599948197673,2.094182800304525,2.1381373659080714,2.2042537905369923,0.17277416401441634,2.350041937607151,2.508349917302026
0.843,2.075994777538356,2.047619186496505,2.1432185776018398,2.2079338767660643,0.16488762553946076,2.1944032696234594,2.457540960875912
0.844,2.082351589,2.001679072,2.1472933281947033,2.2107615689534854,0.15747552002462878,2.045415049033287,2.403443025499326
0.845,2.087730429888099,1.9563831341878948,2.1503677206800575,2.2127173562257196,0.1505109730798477,1.903157612751636,2.346341055348885
0.846,2.092131299519252,1.9117520534136891,2.152447858051296,2.213781727709227,0.14396711031504478,1.7677112976935059,2.2865199946012043
0.847,2.0955541981212606,1.8678065080438087,2.1535398433018154,2.2139351725304732,0.13781705734014735,1.6391564407738992,2.2242647874329027
0.848,2.0979991256941233,1.8245671769414447,2.1536497794250096,2.213158179815919,0.1320339397650827,1.5175733789078143,2.1598603780205963
0.849,2.099466082237841,1.7820547389697905,2.152783769414273,2.2114312386920267,0.1265908831997781,1.4030424490102533,2.0935917105409008
0.85,2.0999550677524135,1.740289872992039,2.1509479162630014,2.208734838,0.1214610132541609,1.2956439879962165,2.0257437291704354
0.851,2.099466082237841,1.699293257871383,2.1481483229645884,2.2050494677220813,0.11661745553815835,1.195458332780705,1.9566013780858162
0.852,2.0979991256941233,1.6590855724710156,2.1443910925124294,2.200355616128953,0.11203333566169775,1.1025658202787194,1.886449601
0.853,2.095554198,1.6196874956541298,2.139682327899921,2.1946337726323377,0.10768177923470647,1.0170467874052604,1.8155733434805843
0.854,2.092131299519252,1.5811197062839175,2.134028132120454,2.1878644263586975,0.10353591186711168,0.9389815710753284,1.7442575483132052
0.855,2.0877304298880985,1.5434028832235733,2.1274346081674276,2.180028066434496,0.099568859,0.8684505082039251,1.6727871601381408
0.856,2.082351589,1.5065577053362886,2.1199078590342344,2.1711051819861957,0.095753747,0.8055339357060503,1.6014471231320075
0.857,2.075994777538356,1.4706048514852568,2.111453987714269,2.1610762621402584,0.0920637,0.7503121904967051,1.5305223814714224
0.858,2.0686599948197673,1.4355650005336709,2.102079097200927,2.149921796023147,0.088471845,0.702865609,1.4602978793330021
0.859,2.060347241072033,1.4014588313447238,2.091789290487603,2.1376222727613245,0.084951307,0.6632745296036062,1.391058560893364
0.86,2.0510565162951546,1.3683070227816085,2.0805906705676924,2.1241581814812536,0.081475212,0.6316192877498542,1.3230893703291253
0.861,2.0409258795010445,1.3359269050024607,2.0683307195593708,2.109024166427912,0.078234544,0.6048820318234317,1.257768420006642
0.862,2.029840919470202,1.303893368,2.0554107168105826,2.0935070281200634,0.075007805,0.5860895392391947,1.1917450042077216
0.863,2.017819761541976,1.2725947137016733,2.0415382614991158,2.0765393783321504,0.071917962,0.5733773411283235,1.1282716192171494
0.864,2.0048805310557167,1.2420226548958102,2.0267191146113324,2.058144440796414,0.068964067,0.566385821,1.0674053228464762
0.865,1.9910413533507754,1.2121689038655787,2.0109590371335964,2.0383454392450973,0.066145173,0.5647553634204105,1.0092031729072526
0.866,1.9763203537664988,1.1830251730204366,1.9942637900522688,2.0171655974104405,0.063460333,0.5681263513702343,0.9537222272110292
0.867,1.960735658,1.1545831747698436,1.9766391343537162,1.9946281390246883,0.060908599255051626,0.576139169,0.9010195435693572
0.868,1.9443053903173462,1.1268346215232574,1.9580908310242977,1.9707562878200797,0.058489024,0.5884341997446078,0.8511521797937868
0.869,1.927047677131168,1.0997712256901362,1.938624641050378,1.9455732675288586,0.056200661,0.604651828,0.8041771936958689
0.87,1.9089806434230556,1.0733846996799388,1.9182463254183204,1.9191023018832651,0.054042561,0.6244324365748345,0.7601516430871544
0.871,1.8901224145323579,1.0476667559021238,1.896961645114487,1.8913666146155435,0.052013777,0.64741641,0.7191325857791941
0.872,1.8704911157984248,1.0226091067661491,1.874776361125241,1.8623894294579335,0.050113363087387175,0.6732441320483777,0.6811770795835385
0.873,1.8501048725606073,0.9982034646814738,1.8516962344369459,1.8321939701426788,0.04834037,0.7015559862099754,0.6463421823117388
0.874,1.8289818101582531,0.9744415420575557,1.8277270260359633,1.80080346,0.046693852,0.7319923563527008,0.614684952
0.875,1.8071400539307143,0.951315051,1.8028744969086583,1.7682411239682005,0.04517286,0.7641936262499873,0.5862624457859088
0.876,1.7845977292173394,0.9288157048298264,1.777144408041392,1.7345301845734609,0.043776447,0.7978001796752674,0.5611317221549804
0.877,1.7613729613574773,0.9069352150449315,1.7505425204205285,1.6996938659500436,0.042503666658603854,0.8324524,0.5393498386941105
0.878,1.7374838756904798,0.8856652943586281,1.723074595,1.663755391830191,0.04135357,0.8677906722035401,0.5209738532148499
0.879,1.7129485975556953,0.8649976551803743,1.6947463928634598,1.6267379859461448,0.040325211,0.9034553788533988,0.5060608235287495
0.88,1.687785252292474,0.8449240099196289,1.6655636748999811,1.5886648720301468,0.039417641020050256,0.9390869041249829,0.4946678074473601
0.881,1.6621028128550446,0.8253233404796672,1.6354697103527194,1.5498686081689699,0.038579053,0.9738428974936875,0.4861579356156679
0.882,1.635854217013473,0.8062534584741403,1.6049161460367778,1.5102195175875048,0.037882961,1.010346987116088,0.4805279489341757
0.883,1.6090687921828848,0.7876540954554337,1.5735206252607523,1.4697914070462306,0.037269608,1.045716335379579,0.4780510618544668
0.884,1.5817758657784053,0.7695157088559256,1.541334928497638,1.4286746224038387,0.036735018,1.0799007946320378,0.4786099682864954
0.885,1.554004765215161,0.7518287561079942,1.5084108362204314,1.3869595095190197,0.036275213,1.1128502172213395,0.4820873621402164
0.886,1.5257848179082758,0.7345836946440174,1.4748001289021266,1.3447364142504636,0.035886219,1.1445144554953603,0.4883659373255837
0.887,1.4971453512728772,0.7177709818963743,1.4405545870157208,1.3020956824568628,0.035564058,1.1748433618019771,0.49732838775255206
0.888,1.4681156927240893,0.7013810752974426,1.4057259910342086,1.2591276599969063,0.035304756,1.203786788489065,0.5088574073310757
0.889,1.4387251696770378,0.6854044322796005,1.3703661214305856,1.2159226927292854,0.035104335,1.2312945879045003,0.5228356899711089
0.89,1.4090031095468487,0.6698315102752264,1.3345267586778475,1.1725711265126912,0.03495882,1.2573166123961592,0.5391459295826063
0.891,1.3789788397486475,0.6546527667166985,1.2982596832489903,1.1291633072058145,0.034864234082746345,1.281802714311918,0.5576708200755225
0.892,1.3486816876975596,0.6398586590363953,1.2616166756170089,1.0857895806673457,0.034816602,1.3047027459996516,0.5782930553598115
0.893,1.3181409808087106,0.6254396446666949,1.2246495162548996,1.0425402927559764,0.034811946257883586,1.325966559807238,0.600895329
0.894,1.2873860464972255,0.6113861810399753,1.187409985635657,0.9995057893303959,0.034846291966821166,1.3455440080825514,0.6253603359423261
0.895,1.256446212178231,0.5976887255886154,1.1499498642322779,0.9567764162492964,0.034915663,1.3633849431734693,0.6515707690604606
0.896,1.2253508052668518,0.5843377357449928,1.112320932517757,0.9144425193713683,0.035016082,1.379439217427867,0.6794093226097858
0.897,1.1941291531782134,0.5713236689414861,1.0745749709650898,0.8725944445553018,0.035143574,1.3936566831936201,0.7087586905002559
0.898,1.1628105833274418,0.5586369826104736,1.0367637600472728,0.8313225376597884,0.035294162,1.4059871928186056,0.7395015666418254
0.899,1.1314244231296624,0.5462681341843334,0.9989390802373006,0.7907171445435182,0.035463871,1.4163805986506994,0.7715206449444489
0.9,1.1000000000000012,0.5341877946731739,0.9615437369337657,0.7517689533269729,0.035639672,1.4248202063517628,0.8038943143209966
0.901,1.0685755768703395,0.5224472023774436,0.9237204195315641,0.7121882243769702,0.035856769,1.4318831220336583,0.838548252
0.902,1.0371894166725601,0.5110018565122681,0.88617234,0.6737224889522249,0.0360878,1.4372597928741395,0.873920063
0.903,1.0058708468217885,0.4998451654838979,0.8489531847283526,0.6364068264853938,0.036332451,1.4410166528896142,0.9099317618251742
0.904,0.9746491947331501,0.4889705376985833,0.8121166407713325,0.6002763164091334,0.036590407693873166,1.4432201360964905,0.9465053653944162
0.905,0.943553788,0.4783713815625746,0.7757163947400296,0.5653660381561005,0.036861357,1.4439366765111756,0.9835628895814756
0.906,0.9126139535027761,0.46804110548212197,0.7398061333564383,0.5317110711589517,0.037144984,1.4432327081500762,1.0210263504366872
0.907,0.8818590191912917,0.4579731178634762,0.7044395433425545,0.49934649485034366,0.037440976,1.4411746650296018,1.058817764010387
0.908,0.8513183123024426,0.44816082711288713,0.6696703114203723,0.468307389,0.037749019,1.4378289811661586,1.096859146
0.909,0.8210211602513546,0.4385976416366052,0.6355521243118869,0.4386288320293763,0.038068799,1.4332620905761542,1.1350725135145916
0.91,0.7909968904531532,0.4292769698408808,0.6021386687390935,0.4103459043823304,0.038400002,1.4275404272759966,1.1733798815457677
0.911,0.7612748303229643,0.4201922201319642,0.5694836314239867,0.38349368515445176,0.038742315,1.4207304252820931,1.2117032664967733
0.912,0.7318843072759128,0.41133680091610575,0.5376406990885617,0.3581072537783972,0.039095423123461766,1.4128985186108514,1.2499646844179435
0.913,0.702854649,0.4027041205995559,0.5066635584548135,0.3342216896868235,0.039459013,1.404111141278679,1.2880861513596145
0.914,0.6742151820917255,0.3942875875885646,0.4766058962447368,0.3118720723123868,0.039832771,1.3944347273019835,1.3259896833721208
0.915,0.6459952347848409,0.38608061028938256,0.44752139918032685,0.29109348108774435,0.040216382971625435,1.383935710697173,1.363597296505799
0.916,0.6182241342215962,0.37807659710825986,0.4194637539835784,0.2719209954455525,0.040609535,1.3726805254806544,1.4008310068109835
0.917,0.5909312078171168,0.3702689564514468,0.39248664737648636,0.25438969481846785,0.041011914,1.3607356056688353,1.4376128303380098
0.918,0.5641457829865286,0.3626510967251939,0.366643766,0.23853465863914722,0.041423206,1.3481673852781237,1.4738647831372138
0.919,0.5378971871449569,0.3552164263357514,0.3419887968192519,0.2243909663402472,0.041843096,1.3350422983249266,1.5095088812589306
0.92,0.5122147477075278,0.34793301261304566,0.3191610572737961,0.2124445786473549,0.04227278,1.3218860048963788,1.5439636583645475
0.921,0.4870514024443062,0.34086848322559965,0.2965616874605584,0.20129787872651067,0.042709723,1.3075266199826225,1.5786950071580832
0.922,0.4625161243095216,0.3339655489516205,0.27537170017862683,0.19193181113615007,0.043155811,1.2928919093993252,1.612599320255527
0.923,0.4386270386425236,0.32722098579866216,0.25559068459224765,0.1843107771307648,0.043610689520261654,1.2780108113583284,1.6456663195994652
0.924,0.4154022707826622,0.32063156977427903,0.23721823,0.17839917796484667,0.044074005079020345,1.2629122640714725,1.6778857271324819
0.925,0.392859946,0.31419407688602474,0.22025392516313105,0.17416141489288756,0.044545404,1.2476252057505994,1.7092472647971628
0.926,0.3710181898417477,0.3079052831414533,0.2046973596488858,0.1715618891693791,0.045024533165477075,1.2321785746075493,1.7397406545360925
0.927,0.34989512743939444,0.3017619645481191,0.1905481224871776,0.17056500204881325,0.045511038,1.2166013088541643,1.7693556182918566
0.928,0.32950888420157654,0.2957608971135758,0.17780580284225242,0.17113515478568167,0.046004566482941274,1.2009223467022845,1.7980818780070396
0.929,0.3098775854676438,0.2898988568453775,0.16646998987835643,0.1732367486344762,0.046504763580459275,1.1851706263637514,1.8259091556242268
0.93,0.2910193565769462,0.2841726197510783,0.15654027275973575,0.17683418484968855,0.047011276,1.169375086050406,1.8528271730860033
0.931,0.2729523228688335,0.27857896183823216,0.1480162406506366,0.1818918646858106,0.047523750607383376,1.1535646639740895,1.8788256523349545
0.932,0.2556946096826552,0.2731146591143931,0.140897483,0.18837418939733405,0.048041833,1.1377682983466428,1.903894315313664
0.933,0.23926434235776145,0.26777648758711514,0.13518358811798725,0.19624556023875078,0.048565171,1.1220149273799072,1.9280228839647193
0.934,0.22367964623350162,0.26256122326395226,0.1308741460229293,0.2054703784645525,0.049093409,1.106333489285723,1.951201080230703
0.935,0.20895864664922578,0.25746564215245865,0.1279687455943775,0.21601304532923102,0.049626195,1.0907529222759331,1.973418626054202
0.936,0.19511946894428345,0.25248652026018814,0.1264669759965778,0.22783796208727816,0.050163175,1.0753021645623764,1.9946652433778007
0.937,0.1821802384580245,0.24762063359469477,0.1263684263937764,0.24090952999318563,0.050703994,1.0600101543568954,2.0149306541440835
0.938,0.170159081,0.24286475816353315,0.12767268595021927,0.2551921503014436,0.051248300977083786,1.044905829871332,2.0342045802956346
0.939,0.15907412049895703,0.23821566997425628,0.1303793438301528,0.2706502242665471,0.05179574,1.0300181293175248,2.052476743775043
0.94,0.1489434837048467,0.23367014503441855,0.13448798919782304,0.2872481531429863,0.052345959,1.015375990907316,2.0697368665248908
0.941,0.13965275892796744,0.2292269892451467,0.13990784645807794,0.3047915189490127,0.052897279,1.000940967017016,2.0860670079757986
0.942,0.13134000518023323,0.2248932482459226,0.14649838507470977,0.3234328468679797,0.053452681906445663,0.9866237579950855,2.101520334958104
0.943,0.12400522246164418,0.22065626720312848,0.15440652660260845,0.3430099354334731,0.054009148,0.9725738123613062,2.116007749148936
0.944,0.11764841077220035,0.21651398108628003,0.16359298260312433,0.3634737598548059,0.054566448884560144,0.9587903978114459,2.1295467860688566
0.945,0.11226957011190174,0.2124643248648931,0.17401846463760767,0.38477529534129085,0.055124355,0.9452727820412717,2.1421549812384293
0.946,0.10786870048074831,0.2085052335084835,0.18564368426740896,0.406865517,0.055682637,0.932020233,2.1538498701782167
0.947,0.10444580187874011,0.2046346419865671,0.19842935305387852,0.4296954003469691,0.056241065,0.9190320176230546,2.164648988408782
0.948,0.10200087430587709,0.2008504852686596,0.2123361825583666,0.45321592028478785,0.056799412103297364,0.906307404,2.174569871450688
0.949,0.10053391776215928,0.19715069832427684,0.22732488434222362,0.4773780521250102,0.057357448,0.893845661,2.1836300548244973
0.95,0.10004493224758666,0.1935332161229347,0.24335616996679996,0.5021327710769493,0.057914943,0.8816460542375725,2.1918470740507745
0.951,0.10053391776215924,0.1899959736341489,0.2603907509934459,0.5274310523499175,0.058471669,0.8697078527566412,2.1992384646500804
0.952,0.102000874,0.18653690582743535,0.27838933898351176,0.5532238711532279,0.059027396,0.8580303239257708,2.2058217621429796
0.953,0.104445802,0.18315394767230983,0.29731264549834807,0.5794622026961935,0.059581896,0.8466127354407296,2.211614502050035
0.954,0.10786870048074816,0.17984503413828806,0.31712138209930485,0.606097022,0.060134939,0.8354543549972846,2.216634219891809
0.955,0.11226957011190154,0.17660810019488604,0.3377762603477328,0.6330793048383412,0.060686297,0.8245544502912041,2.2208984511888654
0.956,0.1176484107722001,0.17344108081161938,0.35923799180498206,0.6603600258561492,0.061235739398183206,0.8139122890182557,2.2244247314617662
0.957,0.12400522246164386,0.17034191095800405,0.38146728803240315,0.6878901604508636,0.061783038,0.8035271388742076,2.227230596231076
0.958,0.1313400051802328,0.16730852560355575,0.4044248605913462,0.7156206838317972,0.062327964,0.7933982675548268,2.229333581017356
0.959,0.13965275892796697,0.1643388597177904,0.42807142104316165,0.7435025712082632,0.062870287,0.7835249427558817,2.230751221341171
0.96,0.1489434837048463,0.1614308482702237,0.4523676809491999,0.7714867977895741,0.06340978,0.7739064321731398,2.2315010527230825
0.961,0.15907412049895606,0.15858341054644212,0.47717143039949855,0.7994583304327023,0.063946525,0.7645004169938846,2.2316472997611623
0.962,0.1701590805297987,0.1557997557948519,0.5026400876767149,0.8276691266012358,0.064481405,0.7553345132556061,2.231131022930615
0.963,0.18218023845802428,0.1530729967154033,0.5285864951287367,0.8558203845051315,0.065013133,0.7463931363430355,2.2300256781132672
0.964,0.19511946894428295,0.15040206167268436,0.5549715908017364,0.8838848558619796,0.065541695,0.7376703033954841,2.2283496076551548
0.965,0.20895864664922512,0.14778587903128335,0.5817563127418861,0.9118352923893709,0.066067077,0.7291600315522639,2.226121153902317
0.966,0.2236796462335009,0.1452233771557881,0.6089015989953579,0.9396444458048945,0.066589265,0.7208563379526859,2.223358659200791
0.967,0.2392643423577606,0.14271348441078696,0.6363683876083246,0.9672850678261419,0.067108245,0.7127532397360621,2.2200804658966162
0.968,0.25569460968265434,0.1402551291608679,0.6641176166269578,0.9947299101707024,0.067624002,0.7048447540417037,2.216304916335829
0.969,0.2729523228688324,0.13784723977061908,0.692110224,1.0219517245561665,0.068136523,0.6971248980089222,2.2120503528644684
0.97,0.2910193565769452,0.13548874460462854,0.7203071480659134,1.0489232627001241,0.068645793,0.6895876887770293,2.2073351178285723
0.971,0.3098775854676427,0.13317857202748448,0.7486693265785802,1.0756172763201657,0.069151798,0.6822271434853364,2.2021775535741788
0.972,0.3295088842015752,0.1309156504037749,0.7771576976816027,1.1020065171338815,0.069654525,0.675037279,2.1965960024473254
0.973,0.3498951274393932,0.12869890809808798,0.8057331994211535,1.1280637368588617,0.070153958,0.6680121132797971,2.1906088067940517
0.974,0.3710181898417465,0.12652727347501178,0.8343567698434039,1.153761687212696,0.070650084,0.6611456626445735,2.1842343089603937
0.975,0.39285994606928576,0.12439967489913448,0.8629893469945271,1.1790731199129754,0.071142888,0.6544319445067965,2.1774908512923923
0.976,0.4154022707826609,0.12231504073504412,0.8915918689206949,1.203970787,0.071632358,0.6478649760057771,2.170396776136083
0.977,0.4386270386425223,0.1202722993473288,0.9201252736680794,1.2284274392232293,0.072118477,0.6414387742808269,2.162970425837505
0.978,0.4625161243095202,0.11827037910057667,0.9485504992828532,1.2524158292683842,0.072601233,0.6351473564712575,2.1552301427426954
0.979,0.48705140244430484,0.11630820835937579,0.9768284838111881,1.2759087085303447,0.073080611,0.6289847397163805,2.147194269197694
0.98,0.5122147477075265,0.11438471548831429,1.004920165299257,1.298878828726701,0.073556597,0.6229449411555074,2.1388811475485383
0.981,0.5378971871449555,0.11249901496751134,1.0327458819167838,1.321304344258282,0.074029488,0.6170140833566204,2.1303207548565113
0.982,0.5641457829865272,0.11065352506669493,1.060508973663883,1.3433429362466411,0.074499181,0.611220579,2.1214518537194236
0.983,0.5909312078171154,0.10884397187265038,1.0879659474208887,1.3648021009872966,0.074965665,0.6055299544223248,2.112360281505921
0.984,0.6182241342215947,0.10706967889953783,1.1150978128629014,1.385678110709717,0.07542898,0.5999388441192388,2.103057343198346
0.985,0.6459952347848396,0.10532996966151746,1.1418855796650218,1.4059672376433727,0.075889164,0.5944438842897974,2.0935543437790374
0.986,0.6742151820917242,0.10362416767274929,1.1683102575023492,1.4256657540177322,0.076346258,0.5890417107072028,2.0838625882303345
0.987,0.7028546487271236,0.10195159644739359,1.1943528560499848,1.4447699320622667,0.076800299,0.5837289591446578,2.0739933815345823
0.988,0.7318843072759114,0.1003115794996104,1.219994384983028,1.4632760440064445,0.077251329,0.5785022653753649,2.0639580286741173
0.989,0.7612748303229625,0.09870344,1.2452158539765792,1.4811803620797352,0.077699386,0.5733582651725263,2.053767834631281
0.99,0.7909968904531517,0.097126502,1.2699982727057386,1.4984791585116093,0.07814451,0.5682935943093446,2.043434104388415
0.991,0.8210211602513529,0.095580089,1.294322650845607,1.5151687055315357,0.078586739,0.5633048885590225,2.032968142927859
0.992,0.8513183123024407,0.094063525,1.3181699980712835,1.531245275368984,0.079026114,0.5583887836947622,2.022381255231954
0.993,0.881859019,0.092576132,1.3415213240578698,1.5467051402534242,0.079462674,0.5535419154897665,2.011684746
0.994,0.9126139535027743,0.091117234,1.3643576384804648,1.561544572414325,0.079896458,0.5487609197172374,2.0008899210634574
0.995,0.9435537878217692,0.089686156,1.386659951,1.5757598440811575,0.080327505,0.5440424321503782,1.9900080845555483
0.996,0.9746491947331485,0.08828222,1.4084092713340841,1.5893472274833902,0.080755855,0.5393830885623907,1.9790505417416515
0.997,1.0058708468217865,0.086904749,1.4295866091153084,1.6023029948504928,0.081181548,0.5347795247264776,1.9680285976041085
0.998,1.0371894166725582,0.085553068,1.4501729740329428,1.6146234184119355,0.081604622,0.5302283764158415,1.9569535571252592
0.999,1.0685755768703376,0.0842265,1.4701493757620876,1.6263047703971871,0.082025117,0.5257262794036847,1.9458367252874451
1,1.0999999999999994,0.082924369,1.489496823977843,1.637343323035718,0.082443072,0.5212698694632099,1.9346894070730063

==> plot_results_csv/DG+limiter_sinusoidal3_1D_64_p_3_q_35_T_15-0.csv <==
x,t_0.0,t_0.75,t_1.5,t_3.0,t_5.0,t_10.0,t_14.99
0,1.1,0.083245193,1.5756098087524826,1.859934563413571,0.082399827,0.5092256494913795,1.661241862796635
0.001,1.1314154791503879,0.081964244,1.6044691448985413,1.8775882978463343,0.082818572,0.504713254,1.6487046786627388
0.002,1.1627966965874896,0.080706861,1.6325146074814054,1.8941462013581707,0.083234802,0.5002807980516962,1.6366170616802995
0.003,1.1941136757647193,0.079472616,1.6597300212241204,1.9096148195172842,0.083648544,0.495925163,1.624971749265361
0.004,1.2253364401354911,0.078261079,1.6860992108497304,1.924000697891878,0.084059827,0.4916432320220514,1.6137614788339691
0.005,1.2564350131532203,0.077071823,1.7116060010812815,1.9373103820501558,0.084468678,0.4874318864771487,1.6029789878021687
0.006,1.2873794182713203,0.07590442,1.7362342166418185,1.9495504175603222,0.084875126,0.4832880088141419,1.5926170135860056
0.007,1.3181396789432067,0.074758441,1.7599676822543866,1.9607273499905804,0.085279198,0.47920848120949294,1.5826682936015244
0.008,1.3486858186222936,0.073633458,1.782790222642031,1.9708477249091343,0.085680924,0.47519018583966405,1.5731255652647709
0.009,1.378987860761996,0.072529044,1.804685662527798,1.9799180878841895,0.086080331,0.47123000488111755,1.5639815659917906
0.01,1.4090158288157273,0.071444769,1.825637826634731,1.987944984483948,0.086477447,0.46732482051031493,1.5552290331986278
0.011,1.4387397462369034,0.070380205,1.8456305396858774,1.9949349602766149,0.086872301,0.46347151490371885,1.5468607043013294
0.012,1.4681296364789378,0.069334925,1.864647626,2.000894560830393,0.08726492,0.45966697023779096,1.5388693167159384
0.013,1.497155522995245,0.068308501,1.8826729115129859,2.0058303317134865,0.087655333,0.4559080686889936,1.5312476078585018
0.014,1.5257874292392404,0.067300503,1.8996902197350392,2.009748818,0.088043569,0.45219169243378876,1.5239883151450644
0.015,1.5539953786643383,0.066310504,1.9156833757934864,2.0126565667404375,0.088429655,0.44851472364863876,1.5170841759916716
0.016,1.5817608198628024,0.065337828,1.9305913633079237,2.0145442600104295,0.088813617,0.44487029909597536,1.5105241114957773
0.017,1.6090590357236094,0.064383233,1.9446002896844103,2.0155239710391446,0.089195502,0.44127307223138634,1.504295448361869
0.018,1.6358455406464723,0.063445452,1.9575489076040569,2.015531413548837,0.089575328,0.43770730144160586,1.4983915239960535
0.019,1.6620974372702457,0.06252419,1.9694431526613296,2.014587909024457,0.089953125,0.4341719264469282,1.492802432670291
0.02,1.6877918282337843,0.061619150512837104,1.9802889604506948,2.0127147789509556,0.090328925,0.4306658869676486,1.4875182686565418
0.021,1.7129058161759416,0.06073004,1.9900922665666203,2.0099333448132812,0.090702758,0.42718812272406154,1.4825291262267666
0.022,1.7374165037355733,0.059856562,1.9988590066035723,2.0062649280963853,0.091074655,0.4237375734364618,1.4778250996529254
0.023,1.7613009935515338,0.058998422392809974,2.0065951161560176,2.001730850285218,0.091444648,0.42031317882514435,1.473396283206979
0.024,1.784536388262678,0.058155325672361084,2.0133065308184244,1.9963524328647293,0.091812768,0.41691387861040385,1.4692327711608877
0.025,1.8070997905078592,0.057326977,2.018999186185258,1.9901509973198692,0.092179045,0.41353861251253493,1.4653246577866115
0.026,1.8289683029259332,0.056513081,2.0236790178509856,1.9831478651355883,0.092543511,0.4101863202518327,1.4616620373561118
0.027,1.850119028155754,0.055713341852569376,2.0273519614100746,1.975364357796837,0.092906197,0.4068559415485917,1.4582350041413483
0.028,1.8705290688361762,0.054927466,2.0300239524569914,1.9668217967885648,0.093267134,0.4035464161231067,1.4550336524142813
0.029,1.8901755276060543,0.054155157,2.0317009265862023,1.9575415035957215,0.093626353,0.40025668369567247,1.452048076446871
0.03,1.9090355071042429,0.053396120119421825,2.0323888193921755,1.9475447997032589,0.093983885,0.39698568398658396,1.4492683705110787
0.031,1.9270861099695968,0.052650060577473956,2.032093566469377,1.9368530065961254,0.094339761,0.39373235671613577,1.4466846288788642
0.032,1.9443459372320944,0.051916687,2.0308281504772685,1.9254999581811745,0.094694014,0.3904965957741323,1.4442822275027665
0.033,1.9607693644815676,0.051196171209961595,2.028658954246365,1.9135040216328252,0.095046673,0.3872813771596814,1.442068109069623
0.034,1.976331813087253,0.050487845236488874,2.0255449284873244,1.9008915333226672,0.095397771,0.38408262129033666,1.4400178701827584
0.035,1.9910228722563525,0.049791503,2.0215060549637394,1.8876875710432093,0.09574734,0.3809003630093456,1.4381232542741083
0.036,2.004832131196068,0.049106937,2.0165623154392067,1.873917212586963,0.09609541,0.3777346371599566,1.4363760047756087
0.037,2.0177491791136024,0.048433942,2.010733692,1.8596055357464374,0.096442014,0.37458547858541724,1.4347678651191955
0.038,2.0297636052161567,0.04777231,2.0040401654416735,1.8447776183141429,0.096787182,0.37145292212897557,1.4332905787368044
0.039,2.0408649987109344,0.047121836161392795,1.9965017184958633,1.8294585380825894,0.097130944,0.36833700263387964,1.4319358890603726
0.04,2.0510429488051374,0.046482313,1.9881383326034834,1.813673372844287,0.097473333,0.3652377549433773,1.4306955395218353
0.041,2.060287044705967,0.045853533248369896,1.9789699895281294,1.7974472003917465,0.09781438,0.36215521390071653,1.4295612735531285
0.042,2.0685868756206274,0.045235291448495495,1.9690166710333952,1.7808050985174775,0.098154114,0.3590894143491453,1.4285248345861887
0.043,2.0759320307563187,0.044627380682614154,1.9582983588828753,1.7637721450139896,0.098492568,0.35604039113191155,1.427577966052951
0.044,2.0823120993202435,0.044029594397902175,1.9468350348401655,1.746373417673793,0.098829773,0.353008179,1.4267124113853522
0.045,2.0877166705196055,0.043441726041535844,1.9346466806688603,1.7286339942893987,0.099165759,0.3499928130734479,1.4259199140153282
0.046,2.0921353335616053,0.042863569060691435,1.9217532781325544,1.7105789526533162,0.099500558,0.34699432791871404,1.4251922173748155
0.047,2.0955660461817986,0.042294724,1.908172995833807,1.692258365,0.099834206,0.34401288687137715,1.424508571828649
0.048,2.0980516390059183,0.041735681,1.8939506953383634,1.6736251166905163,0.10016671659868248,0.34104941446985715,1.423901818760186
0.049,2.0995360645539165,0.041185756431245266,1.8790941493507383,1.6547585656069883,0.10049813383026385,0.33810371748695356,1.4233344796925165
0.05,2.100023857187844,0.040644805,1.863628243195232,1.6356801115403108,0.10082848745581979,0.3351760931647916,1.422801327614075
0.051,2.0995195512697524,0.040112679256196805,1.8475778621961463,1.6164111545297415,0.10115780717359468,0.33226683874549684,1.4222971355132978
0.052,2.098027681161693,0.039589233,1.8309678916777818,1.596973094614537,0.10148612268183287,0.32937625147119504,1.4218166763786202
0.053,2.095552781225718,0.039074319,1.8138232169644382,1.5773873318339542,0.10181346367877869,0.32650462858401136,1.421354723198477
0.054,2.092099385823877,0.038567792,1.7961687233804173,1.5576752662272488,0.10213985986267647,0.3236522673260714,1.4209060489613037
0.055,2.087672029318222,0.038069503,1.7780292962500193,1.5378582978336781,0.10246534093177058,0.32081946493950075,1.4204654266555368
0.056,2.0822752460708043,0.037579307808106525,1.7594298208975447,1.517957826692498,0.10278993658430531,0.31800651866642476,1.4200276292696097
0.057,2.0759135704436753,0.037097058,1.740395182647295,1.4979952528429656,0.10311367651852504,0.31521372574896905,1.419587429791959
0.058,2.0685915367988863,0.036622608,1.7209502668235708,1.477991976324338,0.10343659043267416,0.31244138342925915,1.4191396012110202
0.059,2.060313679498487,0.036155809821207946,1.7011199587506716,1.4579693971758703,0.10375870802499688,0.3096897889494204,1.4186789165152276
0.06,2.051084532904531,0.035696518,1.6809291437528997,1.4379489154368206,0.10408005899373768,0.30695923955157844,1.4182001486930174
0.061,2.040908631379068,0.035244585,1.660402707154555,1.4179519311464441,0.10440067303714079,0.30425003247785853,1.4176980707328246
0.062,2.029790509,0.034799865223597626,1.6395655342799382,1.3979998443439985,0.10472057985345062,0.3015624649703865,1.4171674556230847
0.063,2.017766481986943,0.034362158113252175,1.6184559778887404,1.3781300835684804,0.1050398101645101,0.2988973679761296,1.4165987543910101
0.064,2.004850480808637,0.033931639,1.5970603107674384,1.3582949832404647,0.10535838214091903,0.2962533364318878,1.4160101751010516
0.065,1.9910299533686917,0.033507926,1.575435145656767,1.3385688171055903,0.10567633481849215,0.2936320477667121,1.4153791165465521
0.066,1.9763233083605318,0.033090913,1.5536031727744588,1.318965827597095,0.10599369601041674,0.2910336652358404,1.4147032212732584
0.067,1.9607489544775818,0.032680496,1.531587082338246,1.2995002571482144,0.10631049352987999,0.2884583520945107,1.413980131826917
0.068,1.9443253004132648,0.032276569,1.5094095645658596,1.2801863481921854,0.10662675519006914,0.2859062715979612,1.413207490753275
0.069,1.9270707548610069,0.031879026153681295,1.4870933096750336,1.261038343162244,0.10694250880417143,0.28337758700142984,1.4123829405980801
0.07,1.9090037265142317,0.031487762002128265,1.4646610078834983,1.2420704844916266,0.10725778218537409,0.2808724615601547,1.4115041239070787
0.071,1.8901426240663632,0.031102671178753868,1.442135349408987,1.2232970146135704,0.10757260314686433,0.2783910585293739,1.4105686832260182
0.072,1.8705058562108259,0.030723648198584853,1.4195390244692307,1.2047321759613105,0.10788699950182941,0.2759335411643253,1.4095742611006452
0.073,1.850111831641044,0.030350587576647978,1.3968947232819626,1.1863902109680842,0.10820099906345657,0.27350007272024707,1.408518500076707
0.074,1.8289789590504417,0.029983383827970004,1.374225136064914,1.168285362067127,0.10851463,0.2710908164523772,1.4073990426999505
0.075,1.8071256471324433,0.029621931,1.3515529530358172,1.1504318716916755,0.10882791905944592,0.26870593561595374,1.406213531516122
0.076,1.7845703045804733,0.029266125010497766,1.3289008644124043,1.132843982274967,0.10914089512018263,0.2663455934662147,1.4049596090709695
0.077,1.7613313400879558,0.028915858971757025,1.3062915604124075,1.1155359362502364,0.10945358564033025,0.2640099532583982,1.4036349179102394
0.078,1.7374271623483157,0.028571028,1.283747731253559,1.0985219760507212,0.10976601843307617,0.2616991782477423,1.4022371005796792
0.079,1.7129171298508814,0.028231544135093035,1.2612952047808135,1.0818144650575627,0.11007821769992507,0.259413358,1.400765307561536
0.08,1.6877989496106904,0.027897422,1.2389188186765534,1.0653913338425636,0.11039020898368596,0.25715174175884753,1.3992255794263069
0.081,1.6620952702501157,0.027568452299581984,1.2166748901072155,1.0492987530747688,0.11070202348649454,0.254915298,1.3976082761700646
0.082,1.6358340274434648,0.027244557985032444,1.1945798006840689,1.0335432830945213,0.11101368722256856,0.25270398040094744,1.3959131636549547
0.083,1.6090431568650467,0.026925662396577933,1.172649932018384,1.018131484242164,0.11132522620612594,0.2505177451168247,1.3941400077431245
0.084,1.5817505941891696,0.026611688777186723,1.1509016657214308,1.003069916858041,0.11163666645138455,0.24835654692175407,1.392288574296722
0.085,1.5539842750901416,0.026302560369827078,1.1293513834044786,0.9883651412824955,0.11194803397256217,0.24622034093511105,1.3903586291778929
0.086,1.5257721352422715,0.0259982,1.1080154666787976,0.9740237178558709,0.11225935478387679,0.24410908227627104,1.3883499382487854
0.087,1.4971421103198663,0.025698532163075605,1.086910297155657,0.9600522069185096,0.11257065489954615,0.2420227260646094,1.386262267371546
0.088,1.4681221359972354,0.025403478849620315,1.0660522564463268,0.9464571688107557,0.11288196033378818,0.23996122741950177,1.3840953824083218
0.089,1.438740147948687,0.025112963720069693,1.0454577261620772,0.9332451638729526,0.11319329710082075,0.2379245414603235,1.3818490492212605
0.09,1.409024081848529,0.02482691,1.0251430879141774,0.9204227524454434,0.11350469121486169,0.23591262330644996,1.3795230336725082
0.091,1.3790018733710694,0.024545240984555516,1.0051247233138971,0.907996495,0.11381616869012882,0.2339254280772567,1.3771171016242127
0.092,1.3487014581906167,0.02426788,0.9854190139725069,0.8959729514826793,0.11412775554084008,0.2319629108921191,1.374631018938521
0.093,1.3181507719814798,0.023994749900279257,0.9660423415012757,0.8843586826281113,0.11443947778121327,0.23002502687041262,1.3720645514775798
0.094,1.2873813024268785,0.023725720577334193,0.9470364510943441,0.8731777148579992,0.11475136115997099,0.2281120297515958,1.3694146960011426
0.095,1.2564342583053143,0.023460928,0.9283261029378235,0.8623681744650542,0.11506342551806299,0.22622254465180613,1.366693356920348
0.096,1.225332818038189,0.023200147881373714,0.9099936370365368,0.8519847376056233,0.11537570158217092,0.2243574325683631,1.363892052287303
0.097,1.1941078470624917,0.022943322588824054,0.8920476701859259,0.842027461,0.1156882139518211,0.2225165019926417,1.3610118529414406
0.098,1.162790210815211,0.022690396130509934,0.8744968191814335,0.8324964012782704,0.11600098722653988,0.22069956141601685,1.3580538297221938
0.099,1.1314107747333348,0.022441312104392718,0.8573497008185008,0.8233916152058322,0.11631404600585357,0.21890641932986335,1.355019053468996
0.1,1.100000404253852,0.022196014,0.8406149318925701,0.8147131594578754,0.11662741488928846,0.21713688422555616,1.3519085950212806
0.101,1.0685899648137505,0.021954446,0.8243011291990833,0.8064610907321417,0.1169411184763708,0.2153907645944701,1.3487235252184802
0.102,1.037210322,0.021716550598836173,0.8084169095334828,0.7986354657263733,0.11725518136662696,0.21366786892798018,1.3454649149000286
0.103,1.005892340799647,0.021482272,0.7929708896912099,0.7912363411383114,0.11756962815958322,0.21196800571746122,1.3421338349053582
0.104,0.9746668870996211,0.021251554385408034,0.777971686,0.7842637736656984,0.11788448345476589,0.21029098345428807,1.3387313560739031
0.105,0.9435648261869308,0.021024340509660934,0.7634279166584161,0.77771782,0.11819977185170129,0.20863661062983568,1.3352585492450961
0.106,0.9126170234985641,0.020800574251840297,0.7493481970587791,0.771598537,0.11851551794991567,0.20700469573547894,1.3317164852583703
0.107,0.8818543444715097,0.020580199209907488,0.7357411444642379,0.7659059809179702,0.1188317463489354,0.20539504726259272,1.3281062349531587
0.108,0.851307655,0.020363158981823875,0.7226153756702349,0.7606402088845705,0.11914848164828676,0.20380747370255198,1.3244288691688948
0.109,0.8210078191492914,0.020149397165550822,0.7099795074722115,0.7558012774553289,0.11946574844749602,0.2022417835467315,1.3206854587450114
0.11,0.7909749206374042,0.019938846871810113,0.6978488986919972,0.751391341,0.1197835674580462,0.20069774417046893,1.3168772231816246
0.111,0.7612481447614202,0.019731549914009817,0.6861804725634717,0.7473820924263822,0.12010196658554921,0.19917488750314452,1.3130082873508984
0.112,0.731861937,0.019527375118180895,0.6750228823479687,0.7437950263755719,0.12042096875537737,0.19767321317663689,1.3090775649682505
0.113,0.7028428037507649,0.019326281,0.6643773799405529,0.7406255720741302,0.1207405976752675,0.19619246231302392,1.3050867569273243
0.114,0.674217251,0.019128224992833683,0.6542452172362893,0.7378691591031812,0.12106087705295632,0.1947323760343837,1.301037564121764
0.115,0.6460117843693177,0.018933166,0.6446276461302428,0.7355212170438493,0.12138183059618074,0.19329269546279423,1.2969316874452128
0.116,0.6182529105298442,0.018741062456561534,0.6355259185174784,0.7335771754772584,0.1217034820126775,0.19187316172033347,1.2927708277913148
0.117,0.5909671353860287,0.018551872147076442,0.6269412862930611,0.7320324639845326,0.12202585501018343,0.19047351592907938,1.2885566860537139
0.118,0.5641809650339907,0.018365553,0.618875001,0.7308825121467961,0.1223489732964353,0.18909349921110996,1.2842909631260535
0.119,0.5379209055698481,0.018182065,0.6113283155895275,0.7301227495451733,0.12267286057916989,0.18773285268850318,1.279975359901977
0.12,0.512213463,0.018001364,0.604302481,0.7297486057607881,0.12299754056612411,0.1863913174833371,1.2756115772751289
0.121,0.48708514368972505,0.017823409685789042,0.597798749,0.7297555103747647,0.12332303696503463,0.18506863471768958,1.2712013161391522
0.122,0.4625624534659821,0.017648159990126092,0.5918183723234528,0.7301388929682271,0.12364937348363833,0.18376454551363866,1.266746277387691
0.123,0.43867189851460986,0.017475573152524966,0.5863626022254813,0.7308941831222997,0.12397657382967198,0.1824787909932624,1.262248161914389
0.124,0.4154399849317272,0.017305607418084804,0.5814326907813112,0.7320168104181065,0.1243046617108724,0.18121111227863868,1.2577086706128897
0.125,0.3928932188134526,0.017138177729374118,0.5770530177253004,0.733510413,0.12463365565548501,0.17996117948069065,1.253129598375275
0.126,0.3710117882487989,0.016973385003903795,0.5731480093717032,0.7353408267824408,0.12496358952642973,0.17872886288302278,1.248513022293926
0.127,0.34986395852835334,0.016811091,0.5697711510165238,0.7375228297407136,0.12529448008582858,0.17751378309239577,1.2438606434697654
0.128,0.3294656167947317,0.016651263629732925,0.5669177789022702,0.7400491602940059,0.12562635073796635,0.1763156725883556,1.2391743140260627
0.129,0.3098326501905495,0.016493872871511873,0.5645832292714509,0.7429125567667783,0.12595922488712785,0.17513426385044814,1.2344558860860881
0.13,0.29098094585842227,0.016338887326186723,0.5627628383665738,0.7461057574834924,0.1262931259375979,0.17396928935821931,1.2297072117731107
0.131,0.27292639094096544,0.016186275938997206,0.5614519424301474,0.749621501,0.1266280772936612,0.17282048159121502,1.2249301432104005
0.132,0.25568487258079464,0.016036007655183065,0.5606458777046799,0.7534525249465893,0.12696410235960265,0.17168757302898108,1.2201265325212276
0.133,0.23927227792052536,0.015888051419984048,0.5603399804326795,0.7575915683418947,0.12730122453970702,0.1705702961510636,1.2152982318288614
0.134,0.2237044941027731,0.015742376,0.5605295868566541,0.762031369,0.12763946723825909,0.16946838343700832,1.2104470932565716
0.135,0.20899740827015348,0.015598950876390311,0.5612100332191124,0.7667646660823243,0.12797885385954363,0.16838156736636123,1.205574968927628
0.136,0.19516690756528204,0.015457744458475076,0.5623766557625626,0.7717841970763712,0.12831940780784554,0.1673095804186682,1.2006837109653008
0.137,0.18222887913077412,0.015318725870133908,0.5640247907295123,0.7770827005855871,0.1286611524874495,0.16625215507347516,1.1957751714928593
0.138,0.17019921010924544,0.015181864056606546,0.5661497743624704,0.7826529149344337,0.12900411130264033,0.16520902381032793,1.1908512026335725
0.139,0.1590937876433115,0.015047127963132737,0.5687469429039447,0.7884875784473719,0.1293483076577029,0.16417991910877255,1.1859136565107118
0.14,0.1489284988755878,0.014914486534952214,0.5718116325964435,0.7945794294488628,0.12969376495692195,0.1631645734483549,1.1809643852475455
0.141,0.13969513387933497,0.014783892152651273,0.5753455575657596,0.8009209962692138,0.13004049948253332,0.16216258956758087,1.176005982864902
0.142,0.13138946217385775,0.014655388363492172,0.5793107348147233,0.8075004527758478,0.13038855131864546,0.16117411764817993,1.1710379845193324
0.143,0.12405431355212498,0.014528890750781807,0.5837259191410616,0.8143131060174514,0.1307379322098447,0.16019856953789144,1.1660640708779186
0.144,0.1176912043358226,0.014404376213274242,0.5885824113527325,0.8213506719206006,0.13108866588419885,0.15923570676796192,1.1610859425314715
0.145,0.11230165084663662,0.014281821649723544,0.5938715122576937,0.8286048664118706,0.13144077606977578,0.15828529086963797,1.1561053000708017
0.146,0.10788716940625306,0.014161203958883784,0.5995845226639038,0.836067405,0.13179428649464325,0.15734708337416614,1.1511238440867197
0.147,0.1044492763363579,0.014042500039509026,0.6057127433793204,0.8437300048650778,0.13214922088686915,0.15642084581279295,1.146143275170036
0.148,0.10198948795863713,0.013925686790353338,0.6122474752119017,0.8515843806801661,0.13250560297452119,0.15550633971676503,1.1411652939115613
0.149,0.10050932059477677,0.013810741,0.6191800189696057,0.8596222487896784,0.13286345648566728,0.15460332661732887,1.1361916009021062
0.15,0.10001029056646282,0.013697639897715448,0.6265016754603905,0.8678353251201908,0.13322280514837517,0.15371156804573105,1.1312238967324812
0.151,0.10049391419538128,0.013586360051741377,0.6342037454922143,0.8762153255982785,0.13358367269071272,0.1528308255332181,1.1262638819934967
0.152,0.10196170780321814,0.013476878471002648,0.6422775298730348,0.8847539661505178,0.1339460828407478,0.1519608606110366,1.1213132572759634
0.153,0.10441518771165942,0.013369172054253326,0.6507143294108102,0.8934429627034841,0.13431005932654813,0.15110143481043317,1.1163737231706925
0.154,0.1078558702423911,0.013263217700247479,0.6595054449134987,0.9022740311837535,0.13467562587618156,0.15025230966265427,1.1114469802684939
0.155,0.1122852717170992,0.013158992307739176,0.6686421771890583,0.9112388875179013,0.1350428062177159,0.14941324669894646,1.1065347291601784
0.156,0.11770490845746971,0.013056473,0.6781158270454469,0.9203292476325033,0.13541162407921897,0.14858400745055633,1.1016386704365562
0.157,0.1240652962132302,0.012955634976520247,0.6879157114448491,0.9295349202203487,0.13578209646378483,0.14776430521383294,1.096760806812828
0.158,0.13138974886551394,0.012856489857427706,0.6980256619181894,0.9388525452710424,0.13615426560810637,0.14695425048936234,1.091900594051776
0.159,0.1396815381640718,0.012758986927634757,0.7084426816600895,0.9482695297586763,0.1365281417164663,0.14615331642751303,1.0870616239038375
0.16,0.14892745151896516,0.012663109109772837,0.7191559501370015,0.9577778543668896,0.13690374950308645,0.14536131411005795,1.082245275462369
0.161,0.1591142763402555,0.012568839326473402,0.7301546468153781,0.9673695,0.13728111368218884,0.14457805461877016,1.077452927820729
0.162,0.17022880003800417,0.012476160500367888,0.7414279511616712,0.9770364466796185,0.13766025896799536,0.14380334903542266,1.0726859600722742
0.163,0.18225781002227265,0.012385055554087743,0.7529650426423333,0.9867706757514145,0.13804121007472794,0.14303700844178852,1.0679457513103632
0.164,0.1951880937031223,0.012295507410264406,0.7647551007238166,0.9965641676783521,0.13842399171660863,0.1422788439196407,1.0632336806283529
0.165,0.2090064384906147,0.012207498991529332,0.7767873048725735,1.0064089031440715,0.13880862860785928,0.14152866655075227,1.058551127119601
0.166,0.22369963179481117,0.012121013220513954,0.7890508345550564,1.0162968628322135,0.1391951454627018,0.1407862874168963,1.0538994698774653
0.167,0.2392544610257732,0.012036033019849722,0.8015348692377174,1.0262200274264186,0.1395835669953583,0.14005151759984577,1.0492800879953035
0.168,0.25565771359356215,0.011952541312168084,0.814228588,1.0361703776103264,0.13997391792005048,0.13932416818137366,1.044694360566473
0.169,0.2728961769082394,0.011870521020100472,0.827121171,1.0461398940675777,0.14036622295100046,0.13860405,1.0401436666843311
0.17,0.2909566383798665,0.011789955066278342,0.8402017979512924,1.056120557481813,0.14076050680243013,0.1378909748672569,1.035629385442236
0.171,0.3098258854185048,0.011710826,0.8534596472991888,1.0661043485366724,0.1411567941885614,0.13718475313515832,1.031152895933545
0.172,0.32948415759985616,0.011633101441535244,0.8668818909413478,1.0760770813032678,0.1415550953231916,0.13648498376895604,1.0267171888035875
0.173,0.3498731762570894,0.011556820536413633,0.8804606580230968,1.0860497843655077,0.14195547444905315,0.13579219186279096,1.0223182535849626
0.174,0.37101284600729484,0.011481926944975263,0.8941820527216203,1.0960005512460027,0.14235792870922248,0.13510568660259015,1.017961304639837
0.175,0.3928783456007385,0.011408408256413163,0.9080348663457456,1.1059225381208821,0.1427624845107739,0.13442533372041246,1.013647319003276
0.176,0.41544485378768653,0.011336252059920364,0.9220078902042993,1.1158089011662764,0.14316916826078158,0.1337509989483166,1.0093772737103428
0.177,0.43868754931840503,0.011265446,0.9360899156061091,1.1256527965583154,0.1435780063663198,0.13308254801836136,1.0051521457961008
0.178,0.4625816109431601,0.011195977499914777,0.950269734,1.1354473804731289,0.1439890252344628,0.13241984666260548,1.0009729122956146
0.179,0.4871022174122178,0.011127834314788046,0.964536136,1.1451858090868468,0.1444022512722848,0.1317627606131078,0.9968405502439477
0.18,0.5122245474758444,0.011061003978502737,0.9788779141593451,1.1548612385755994,0.14481771088686007,0.13111115560192702,0.9927560366761644
0.181,0.5379237798843058,0.010995474080251871,0.9932838588224495,1.1644668251155166,0.1452354304852628,0.13046489736112188,0.9887203486273284
0.182,0.5641750933878684,0.010931232209228476,1.007742761572945,1.173995724882728,0.14565543647456722,0.1298238516227512,0.9847344631325036
0.183,0.5909536667367981,0.010868265954625589,1.0222434137196594,1.1834410940533642,0.14607775526184769,0.1291878841188738,0.9807993572267539
0.184,0.618234679,0.010806562905636233,1.0367746065714192,1.1927960888035547,0.14650241325417832,0.12855686058154836,0.9769160079451431
0.185,0.6459933079718232,0.010746111,1.0513251314370518,1.2020538653094295,0.1469294368586334,0.12793064674283366,0.9730853923227353
0.186,0.6742047333584509,0.010686896781270234,1.065883779625384,1.2112075797471182,0.14735885248228714,0.12730910833478845,0.9693084873945942
0.187,0.702844134,0.010628908884279652,1.080439342445243,1.2202503882927513,0.14779068653221378,0.1266921110894716,0.9655862701957838
0.188,0.7318727033667719,0.010572128669091217,1.0949763151953011,1.2291714213334712,0.14822495336431726,0.12607944273845886,0.9619204592173733
0.189,0.7612568094996778,0.010516574972188783,1.1094978521974597,1.2379811648792753,0.14866171692560481,0.12547137913140033,0.9583083145244681
0.19,0.7909778883698606,0.010462212273396884,1.1239813156574037,1.2466594970275386,0.14910097630353597,0.1248674818481946,0.9547536310000474
0.191,0.8210053717913635,0.010409031881708972,1.1384165700858913,1.2552013431937323,0.14954276036778727,0.12426766557507218,0.9512569575376406
0.192,0.8513086915782282,0.010357025106118491,1.1527934799936796,1.263601628793327,0.14998709798803514,0.12367184499826346,0.9478188430307757
0.193,0.8818572795444977,0.010306183255618892,1.1671019098915267,1.2718552792417932,0.15043401803395598,0.12307993480399895,0.9444398363729812
0.194,0.9126205675042146,0.010256498,1.1813317242901906,1.279957219954603,0.1508835493752263,0.1224918496785091,0.941120486
0.195,0.9435679872714213,0.010207959565866129,1.1954727877004288,1.2879023763472268,0.15133572088152253,0.1219075043080243,0.9378613421787184
0.196,0.9746689706601603,0.010160560344599862,1.2095149646329988,1.2956856738351352,0.15179056142252112,0.12132681337877509,0.9346629524293073
0.197,1.0058929494844744,0.010114291284398273,1.2234481195986593,1.3033020378337996,0.1522480998678985,0.12074969157699185,0.931525866
0.198,1.0372093555584063,0.010069143694254806,1.2372621171081668,1.310746393758691,0.15270836508733113,0.1201760535889051,0.928450632
0.199,1.0685876206959977,0.010025108883162909,1.2509468216722797,1.3180136670252796,0.1531713859504954,0.1196058141007452,0.9254377992942969
0.2,1.0999971767112915,0.009982178,1.264492097801756,1.325098783049037,0.15363719132706788,0.11903888779874268,0.9224879165987964
0.201,1.1314074554183307,0.009940343,1.2778878100073525,1.3319966672454338,0.15410581008672486,0.11847518936912793,0.9196015329005947
0.202,1.1627878886311573,0.009899594,1.2911238227998283,1.3387022450299417,0.1545772710991429,0.11791463349813147,0.9167791970932209
0.203,1.1941079081638144,0.009859924,1.3041900006899403,1.3452104418180308,0.15505160323399847,0.11735713487198372,0.9140214580702034
0.204,1.225339615915697,0.009821323,1.3170750038205892,1.351516162,0.15552882836757798,0.1168026255606135,0.9113287234549987
0.205,1.2564434240315079,0.009783799,1.3297824725788963,1.357625372812295,0.15600900628308853,0.11625119584508271,0.9086995898135488
0.206,1.287389344786761,0.00974733,1.342290000544213,1.3635232136045081,0.15649214142153564,0.11570260807689711,0.9061363552727676
0.207,1.318148281964774,0.009711909,1.3545896940111706,1.3692067279419118,0.15697826597471518,0.11515681635130176,0.9036391441888012
0.208,1.3486911393488636,0.009677533,1.3666736592743978,1.374672959751478,0.1574674121344228,0.11461377476354154,0.901208081
0.209,1.3789888207223469,0.009644194,1.378534002628525,1.3799189529601785,0.15795961209245438,0.11407343740886147,0.8988432898158956
0.21,1.4090122298685412,0.009611887,1.3901628303681834,1.3849417514949867,0.15845489804060583,0.11353575838250665,0.8965448952392483
0.211,1.438732270570763,0.009580608,1.401552248788002,1.3897383992828742,0.15895330217067286,0.11300069177972197,0.8943130215439997
0.212,1.4681198466123297,0.009550349,1.4126943641826113,1.394305940250813,0.15945485667445128,0.11246819169575244,0.8921477930862949
0.213,1.4971458617765583,0.009521106,1.4235812828466416,1.3986414183257756,0.15995959374373697,0.11193821222584309,0.8900493342222806
0.214,1.5257812198467662,0.009492873,1.4342051110747231,1.4027418774347347,0.16046754557032578,0.11141070746523893,0.8880177693081025
0.215,1.5539968246062696,0.009465644,1.4445579551614858,1.4066043615046622,0.16097874434601347,0.11088563150918491,0.8860532226999064
0.216,1.5817635798383858,0.009439413,1.4546319214015597,1.4102259144625302,0.16149322226259583,0.11036293845292604,0.884155819
0.217,1.6090523893264317,0.009414176,1.4644191160895748,1.4136035802353106,0.1620110115118687,0.10984258239170733,0.8823256818260437
0.218,1.6358341568537247,0.009389926,1.4739116455201617,1.4167344027499766,0.1625321442856279,0.10932451742077375,0.8805629362726689
0.219,1.6620889307423707,0.009366649,1.4830903040335743,1.4196080373591746,0.16305662970673146,0.10880861584804898,0.8788688963689872
0.22,1.687804057389092,0.009344371,1.4919866630662315,1.4222484203249948,0.16358457035582794,0.10829515097971512,0.8772391683046603
0.221,1.7129281565260084,0.009323065,1.5005640662683484,1.4246332403949435,0.1641159483546081,0.10778385370250071,0.8756771141343324
0.222,1.7374404751946668,0.009302726,1.5088177447851634,1.4267618274749292,0.1646508001997579,0.10727470822726562,0.8741824512525662
0.223,1.7613202604366167,0.009283353,1.5167429297619153,1.4286335114708606,0.1651891623879632,0.10676769876486963,0.8727548970539246
0.224,1.7845467592934052,0.009264942,1.5243348523438427,1.4302476222886473,0.165731071,0.10626280952617259,0.8713941689329702
0.225,1.8070992188065793,0.00924749,1.5315887436761837,1.4316034898341974,0.166276564,0.10576002472203434,0.8700999842842658
0.226,1.8289568860176877,0.009230995,1.5384998349041763,1.4327004440134197,0.16682567597777123,0.10525932856331464,0.868872061
0.227,1.8500990079682782,0.009215453,1.5450633571730592,1.433537814732223,0.16737844450505754,0.1047607052608734,0.8677101149818576
0.228,1.8705048316998982,0.009200862,1.5512745416280707,1.4341149318965158,0.16793490585882886,0.10426413902557037,0.8666138651172792
0.229,1.8901536042540958,0.009187219,1.5571286194144496,1.4344311254122069,0.16849509653577102,0.10376961406826542,0.8655830283032013
0.23,1.9090245726724193,0.00917452,1.5626208216774342,1.4344857251852055,0.169059053,0.10327711459981835,0.8646173219341875
0.231,1.9270969839964154,0.009162762,1.5677463795622624,1.4342780611214196,0.1696268118459116,0.10278662483108898,0.8637164634047994
0.232,1.9443500852676325,0.009151944,1.572500524214173,1.433807463126758,0.17019840947248172,0.10229812897293716,0.8628801701096003
0.233,1.9607631235276188,0.009142061,1.576878486778404,1.4330732611071297,0.17077388240896627,0.10181161123622268,0.8621081594431526
0.234,1.976315345817922,0.009133111,1.5808754984001943,1.4320747849684436,0.17135326715205118,0.10132705583180539,0.8614001488000195
0.235,1.9910228370123435,0.009125088,1.584481938094036,1.4308088740756966,0.17193658490672603,0.10084443616662749,0.8607561894260946
0.236,2.0048548971966875,0.009118007,1.5877221226234564,1.4292918801674686,0.17252393145592704,0.10036386636501175,0.8601733279446411
0.237,2.017781364373476,0.009111852,1.5905683047528383,1.4275098032323148,0.1731152984023535,0.099885234,0.8596533801908568
0.238,2.0297947298086783,0.009106621,1.593019443943364,1.4254642860472315,0.17371072769256338,0.099408543,0.8591956797767553
0.239,2.0408874847682634,0.009102315,1.5950744996562156,1.4231569713892176,0.17431026127311441,0.098933799,0.8587995603143506
0.24,2.051052120518199,0.009098932,1.596732431352574,1.4205895020352695,0.17491394109056457,0.098461008,0.8584643554156562
0.241,2.060281128324455,0.009096473,1.5979921984936207,1.4177635207623847,0.17552180909147153,0.097990174,0.8581893986926863
0.242,2.068566999452999,0.009094936,1.5988527605405383,1.4146806703475598,0.17613390722239322,0.097521301,0.8579740237574537
0.243,2.0759022251698016,0.009094322,1.599313076954508,1.4113425935677935,0.17675027742988753,0.097054396,0.8578175642219734
0.244,2.0822792967408295,0.009094629,1.5993721071967113,1.4077509332000815,0.17737096166051225,0.096589464,0.8577193536982586
0.245,2.087690705432052,0.009095857,1.5990288107283304,1.4039073320214221,0.17799600186082518,0.096126508,0.857678726
0.246,2.092128942509439,0.009098007,1.5982821470105462,1.3998134328088123,0.1786254399773842,0.095665535,0.8576950141341805
0.247,2.0955864992389586,0.009101076,1.597131075504541,1.3954708783392489,0.1792593179567471,0.095206549,0.8577675523178445
0.248,2.0980558668865794,0.009105065,1.595574555671496,1.3908813113897298,0.17989767774547183,0.094749555,0.8578956739613293
0.249,2.0995295367182703,0.009109973,1.5936115469725933,1.3860463747372522,0.18054056129011614,0.094294559,0.8580787126766485
0.25,2.1,0.009115788,1.5912224608307326,1.380958088386026,0.1811879673802654,0.093841537,0.8583174993450521
0.251,2.0995295367182707,0.009122546,1.588465216546868,1.3756491429922226,0.18184006386778487,0.093390599,0.858606473
0.252,2.0980558668865794,0.009130221,1.5852976826373237,1.370099706214676,0.182496805,0.092941685,0.8589483548367337
0.253,2.095586499238958,0.009138815,1.5817228555614822,1.364313634470594,0.18315823979502432,0.09249481,0.8593421224435696
0.254,2.0921289425094396,0.00914833,1.577743731778725,1.358294784177184,0.18382441672729935,0.092049991,0.8597867514135793
0.255,2.087690705432052,0.009158768,1.5733633077484348,1.3520470117516543,0.18449538463371462,0.091607242,0.8602812178386461
0.256,2.082279296740829,0.009170131,1.5685845799299922,1.3455741736112128,0.18517119226054757,0.091166579,0.8608244978106534
0.257,2.0759022251698007,0.00918242,1.563410545,1.338880126173067,0.18585188835407576,0.090728018,0.8614155674214841
0.258,2.0685669994529996,0.009195638,1.5578441987661806,1.3319687258544255,0.1865375216605768,0.090291573,0.8620534027630213
0.259,2.060281128324455,0.009209786,1.5518885383395746,1.324843829072495,0.18722814092632803,0.089857261,0.8627369799271484
0.26,2.051052120518199,0.009224866,1.545546559962345,1.3175092922444844,0.18792379489760708,0.089425097,0.8634652750057481
0.261,2.040887484768264,0.009240881,1.5388212600938735,1.3099689717876015,0.1886245323206915,0.088995097,0.864237264
0.262,2.029794729808679,0.009257831,1.5317156351935417,1.3022267241190535,0.18933040194185866,0.088567275,0.8650519232738987
0.263,2.0177813643734765,0.00927572,1.5242326817207315,1.2942864056560484,0.19004145250738613,0.088141648,0.8659082286472155
0.264,2.004854897196688,0.009294548,1.5163753961348252,1.2861518728157944,0.1907577327635515,0.087718231,0.8668051563025381
0.265,1.9910228370123437,0.009314318,1.5081467748952044,1.277826982015499,0.19147929145663228,0.08729704,0.8677416823317488
0.266,1.9763153458179217,0.009335024,1.4995406901451556,1.269311465838733,0.1922061453113864,0.086878101,0.8687174448058544
0.267,1.9607631235276186,0.009356697,1.490599176678316,1.2606276214906766,0.19293845258974723,0.086461406,0.8697284065463327
0.268,1.9443500852676325,0.009379317,1.4812966640695189,1.2517659256646936,0.19367618220131516,0.086046995,0.8707757475190014
0.269,1.9270969839964152,0.009402888,1.4716401515026316,1.242732208724849,0.19441939129000493,0.085634883,0.8718581180011246
0.27,1.9090245726724189,0.009427417,1.4616366381615227,1.2335323010352068,0.19516813699973148,0.085225085,0.8729741682699664
0.271,1.8901536042540956,0.009452906,1.4512931232300594,1.2241720329598331,0.19592247647440963,0.084817618,0.8741225486027915
0.272,1.870504831699898,0.00947936,1.4406166058921102,1.2146572348627924,0.19668246685795426,0.084412497,0.8753019092768636
0.273,1.8500990079682775,0.009506784,1.4296140853315427,1.2049937371081494,0.19744816529428025,0.084009739,0.8765109005694472
0.274,1.8289568860176872,0.009535181,1.4182925607322245,1.1951873700599693,0.1982196289273024,0.083609357,0.8777481727578064
0.275,1.8070992188065786,0.009564558,1.406659031278024,1.1852439640823171,0.19899691490093557,0.08321137,0.8790123761192055
0.276,1.7845467592934041,0.009594916,1.3947204961528088,1.1751693495392572,0.1997800803590946,0.082815791,0.8803021609309083
0.277,1.7613202604366165,0.009626262,1.3824839545404475,1.1649693567948554,0.20056918244569444,0.082422638,0.881616177
0.278,1.7374404751946666,0.0096586,1.3699564056248066,1.1546498162131755,0.20136427830464979,0.082031925,0.8829530760142832
0.279,1.712928156526008,0.009691933,1.357144848589755,1.1442165581582833,0.20216542507987562,0.081643668,0.8843115068404837
0.28,1.6878040573890916,0.009726267,1.3440562826191602,1.1336754129942432,0.20297267991528672,0.081257883,0.8856901202260447
0.281,1.6620889307423705,0.009761605,1.3306977068968906,1.1230322110851205,0.20378609995479796,0.080874586,0.8870875664482308
0.282,1.6358341568537262,0.00979795,1.317075912401182,1.1122930429389624,0.20460572662403995,0.080493801,0.888502469
0.283,1.6090523893264328,0.009835325,1.3032167638217322,1.1014713351309522,0.20543170189316792,0.080115488,0.8899320564870355
0.284,1.5817635798383871,0.00987372,1.2891118103825634,1.0905667595730641,0.20626401532057745,0.079739712,0.8913761614009413
0.285,1.553996824606271,0.00991314,1.2747715914994648,1.0795866977755755,0.20710273433130097,0.079366482,0.8928331525994788
0.286,1.5257812198467675,0.009953594,1.2602066465882267,1.0685385312487636,0.20794792635037096,0.078995804,0.8943013985081656
0.287,1.4971458617765594,0.009995089,1.2454275150646381,1.0574296415029059,0.20879965880281995,0.078627688,0.8957792675525195
0.288,1.4681198466123306,0.010037630873735454,1.2304447363444906,1.0462674100482798,0.2096579991136805,0.078262141,0.8972651281580586
0.289,1.438732270570764,0.010081228023854732,1.2152688498435729,1.0350592183951632,0.2105230147079851,0.07789917,0.8987573487503004
0.29,1.4090122298685417,0.010125887276621132,1.1999103949776753,1.0238124480538335,0.21139477301076623,0.077538785,0.9002542977547631
0.291,1.3789888207223473,0.010171615813957442,1.1843799111625875,1.0125344805345677,0.21227334144705642,0.077180992,0.9017543435969637
0.292,1.348691139348864,0.010218420817786452,1.168687938,1.001232697347644,0.21315878744188826,0.076825801,0.903255855
0.293,1.3181482819647745,0.010266309470030951,1.152845014348002,0.9899144800033396,0.21405117842029417,0.076473218,0.9047571994966519
0.294,1.2873893447867615,0.010315288952613721,1.1368616801800835,0.9785872100119313,0.21495058180730667,0.076123251,0.9062567464051743
0.295,1.2564434240315083,0.010365366447457555,1.1207484747261347,0.9672582688836973,0.21585706502795832,0.07577591,0.9077528638535062
0.296,1.225339615915698,0.010416549136485239,1.1045159374019453,0.9559350381289149,0.21677069550728156,0.075431201,0.9092439202671652
0.297,1.1941079081638155,0.010468829974230204,1.0881681095620173,0.944623459,0.2176914785343403,0.075089182,0.9107288416881751
0.298,1.1627878886311591,0.010522263,1.0717409591837908,0.9333378350678712,0.218619675,0.074749695,0.9122038138122563
0.299,1.1314074554183327,0.010576821267890888,1.0552278864971139,0.9220811684380685,0.21955521636420042,0.074412867,0.9136687003451869
0.3,1.0999971767112937,0.010632516222351637,1.0386419646579421,0.9108617194313006,0.22049818144023972,0.074078695,0.9151216553199878
0.301,1.0685876206959997,0.010689358,1.0219962668222295,0.8996877481990124,0.22144865,0.073747172,0.916560833
0.302,1.037209355558408,0.010747357093325072,1.005303866145932,0.8885675148926491,0.22240670338738724,0.073418296,0.9179843867272847
0.303,1.0058929494844762,0.010806523948554216,0.9885778357850041,0.8775092796636562,0.2233724200476357,0.073092061,0.919390471
0.304,0.9746689706601617,0.010866869042755944,0.9718312488954013,0.8665213026634789,0.22434588035842742,0.072768463,0.9207772402983156
0.305,0.9435679872714222,0.010928402845288484,0.9550771786330788,0.8556118440435623,0.22532716421433252,0.072447497,0.9221428479777842
0.306,0.912620568,0.010991135825510062,0.9383286981539911,0.8447891639553516,0.22631635150992113,0.07212916,0.9234854482972492
0.307,0.8818572795444976,0.011055078452778902,0.9215988806140935,0.8340615225502921,0.22731352213976325,0.071813445,0.924803195
0.308,0.8513086915782279,0.011120241196453239,0.9049007991693415,0.8234371799798295,0.22831875599842913,0.07150035,0.9260942429882537
0.309,0.8210053717913628,0.011186635,0.8882475269756893,0.8129243963954081,0.2293321329804888,0.071189869,0.9273567454258351
0.31,0.7909778883698602,0.011254268910451287,0.871652137,0.802531432,0.2303537329805124,0.070881998,0.9285888566354974
0.311,0.7612568094996774,0.011323154819491454,0.8551277029655067,0.7922665467904719,0.23138363589306996,0.070576733,0.9297887306502615
0.312,0.7318727033667721,0.011393302722370019,0.8386872974608861,0.7821380010728474,0.2324219216127317,0.070274068,0.9309545215031487
0.313,0.7028441335915111,0.011464714180466863,0.8223462285207553,0.772156403,0.23346863046227306,0.069974023,0.9320842728737795
0.314,0.6742047333584524,0.011537439,0.8061170437030313,0.7623243720059719,0.23452400046843905,0.069676472,0.9331758384671376
0.315,0.6459933079718251,0.011611457197345436,0.7900141392208954,0.7526549788329384,0.23558799284611692,0.069381503,0.934227551
0.316,0.6182346786813632,0.011686783781274497,0.7740514490317607,0.7431563615231737,0.23666070243051904,0.069089098,0.9352374569994518
0.317,0.5909536667368002,0.011763433091376979,0.7582429070930403,0.7338366581722573,0.23774222405685727,0.068799237,0.9362036025706993
0.318,0.5641750933878701,0.011841419634538065,0.7426024473621476,0.7247040068757695,0.23883265256034383,0.068511902,0.9371240341002021
0.319,0.5379237798843075,0.011920757917642941,0.727144004,0.7157665457292904,0.2399320827761909,0.068227073,0.937996798
0.32,0.5122245474758454,0.012001462447576786,0.7118815103534987,0.707032413,0.24104060953961057,0.067944732,0.9388199402985573
0.321,0.48710221741221854,0.012083548,0.6968289009905689,0.6985097462686779,0.24215832768581505,0.067664859,0.939591508
0.322,0.4625816109431603,0.012167028275472112,0.68200011,0.6902066841457045,0.24328533205001632,0.067387437,0.9403095461236861
0.323,0.4386875493184049,0.012251918587203958,0.6674090703345652,0.6821313645550596,0.2444217174674267,0.067112445,0.9409721021866557
0.324,0.4154448537876861,0.012338233173305497,0.6530697169563175,0.6742919255923229,0.24556757877325808,0.066839865,0.9415772221047565
0.325,0.39287834560073787,0.012425986540661918,0.6389959834877905,0.6666965053530747,0.24672301080272277,0.066569679,0.942122952
0.326,0.371012846,0.012515193196158398,0.6252018038863971,0.6593532419328949,0.24788810839103276,0.066301866,0.9426073387709368
0.327,0.34987317625708875,0.012605867646680122,0.611701112,0.6522702734273635,0.24906296637340036,0.066036409,0.9430284281513085
0.328,0.32948415759985583,0.012698024399112273,0.5985078421146655,0.6454557379320608,0.25024767958503763,0.065773287,0.9433842666513959
0.329,0.30982588541850464,0.012791677,0.5856397601561901,0.638919781,0.2514423342135401,0.065512476,0.9436725585279627
0.33,0.2909566383798668,0.012886868491188055,0.5730957128751047,0.6326589980626871,0.252647133,0.065253893,0.9438922907907014
0.331,0.2728961769082401,0.012983587956619134,0.5609033528684706,0.6266919872374822,0.25386207954103024,0.064997577,0.9440406763220903
0.332,0.2556577135935628,0.013081855042120899,0.5490750581053058,0.6210253720091321,0.25508728523710933,0.064743493,0.944115819
0.333,0.23925446102577397,0.013181689377398406,0.537623207,0.6156657755549093,0.25632286285271155,0.064491609,0.9441158242770256
0.334,0.22369963179481187,0.013283110592156712,0.5265601761854584,0.6106198210520871,0.25756892481131216,0.06424189,0.9440387952436752
0.335,0.2090064384906152,0.013386138316100873,0.5158983449668121,0.6058941316779389,0.25882558353638657,0.063994302,0.9438828365651819
0.336,0.19518809370312257,0.013490792178935953,0.5056500908677086,0.6014953306097374,0.2600929514514099,0.063748813,0.9436460525130971
0.337,0.18225781002227262,0.013597091810367008,0.49582779185716636,0.5974300410247562,0.2613711409798577,0.063505387,0.9433265473589727
0.338,0.17022880003800386,0.013705056840099098,0.4864438259042034,0.5937048861002682,0.26266026454520514,0.063263992,0.942922425
0.339,0.15911427634025496,0.013814706897837281,0.47751057097783817,0.5903264890135466,0.26396043457092755,0.063024594,0.9424317908308111
0.34,0.14892745151896447,0.013926061613286616,0.4690404050470891,0.5873014729418642,0.2652717634805003,0.062787158,0.9418527479998775
0.341,0.13968153816407108,0.014039140616152163,0.4610457060809743,0.5846364610624948,0.26659436369739875,0.062551652,0.9411834011531106
0.342,0.13138974886551325,0.014153963536138977,0.45353885204851224,0.5823380765527113,0.267928348,0.062318041,0.9404218545620622
0.343,0.12406529621322968,0.014270550002952121,0.4465322209187212,0.5804129425897865,0.2692738277470736,0.062086291,0.9395662124982844
0.344,0.1177049084574698,0.014388895173969124,0.4400589773201208,0.5788815474200051,0.27063083945096394,0.061856395,0.9386130089274682
0.345,0.11228527171709934,0.014509104,0.4340636859324772,0.5777043954789658,0.27199975765637635,0.061628206,0.9375652682913981
0.346,0.10785587024239128,0.014631133540161297,0.42860945763786257,0.5769224132971332,0.27338050631521216,0.061401768,0.9364173938596378
0.347,0.10441518771165959,0.014755010445010206,0.42370401387557943,0.5765389245038332,0.27477321800144283,0.061177036046832084,0.9351677944708596
0.348,0.1019617078032183,0.014880761,0.41935507608493044,0.5765572527283915,0.2761780252890398,0.060953963266125864,0.9338148789637358
0.349,0.10049391419538141,0.015008411157253645,0.41557036570521827,0.5769807216001341,0.2775950607519742,0.060732503,0.9323570561769391
0.35,0.10001029056646292,0.015137987548264155,0.4123576041757454,0.577812655,0.27902445696421774,0.06051261,0.9307927349491417
0.351,0.10050932059477682,0.015269516351611181,0.40972451293581474,0.5790563758024756,0.28046634649974156,0.060294237,0.929120324
0.352,0.10198948795863713,0.015403023859102716,0.40767881342472867,0.580715208,0.2819208619325169,0.060077337908291915,0.9273382325252342
0.353,0.10444927633635785,0.015538536362546748,0.40622822708178985,0.582792476,0.28338813583651545,0.059861866,0.9254448690064688
0.354,0.10788716940625297,0.015676080153751274,0.4053804753463009,0.5852915026930153,0.2848683007857083,0.059647776,0.9234386424013922
0.355,0.11230165084663651,0.015815681524524283,0.4051432796575646,0.5882156116637061,0.28636148935406713,0.059435021,0.921317962
0.356,0.11769120433582243,0.015957366766673767,0.40552436145488324,0.5915681266868618,0.28786783411556294,0.059223554764267355,0.919081235
0.357,0.12405431355212482,0.016101162172007716,0.4065314421775599,0.5953523713918085,0.2893874676441673,0.059013331,0.9167268724550193
0.358,0.1313894621738576,0.016247094032334125,0.40817224326489676,0.5995716694078719,0.2909205225138515,0.058804302768193595,0.9142532818914215
0.359,0.1396951338793348,0.016395188639460982,0.41045448615619673,0.6042293443643778,0.2924671312985869,0.058596424569649336,0.9116588724348746
0.36,0.14892849887558762,0.016545458611757855,0.4133994012897181,0.6093372920315511,0.29402739144289064,0.058389635,0.908940705
0.361,0.15909378764331095,0.016698003879875682,0.4169457155337259,0.6148540313775354,0.29560162067461077,0.058183892567648596,0.9061032990194284
0.362,0.17019921010924474,0.016852792,0.4211567955275988,0.6208189607451121,0.29718980839055453,0.057979144,0.9031401127705109
0.363,0.1822288791307733,0.017009858025218892,0.4260322612528103,0.6272300750750662,0.2987921092600603,0.057775337,0.900050206
0.364,0.19516690756528118,0.017169237151489474,0.4315717326908339,0.6340853693081825,0.3004086779524666,0.057572422,0.8968326385745226
0.365,0.20899740827015287,0.017330964,0.43777482982314286,0.641382838,0.3020396691371118,0.057370346459604225,0.8934864706108565
0.366,0.22370449410277266,0.017495075133841582,0.44464117263121067,0.6491204772470414,0.30368523748333415,0.057169059,0.8900107620590123
0.367,0.23927227792052508,0.017661604,0.4521703810965107,0.6572962808343538,0.3053455376604721,0.056968509230717376,0.8864045729106927
0.368,0.25568487258079453,0.017830586919425597,0.4603620752005166,0.665908244,0.3070207243378642,0.056768645,0.8826669631576002
0.369,0.2729263909409655,0.018002058,0.4692158749247015,0.6749543619486689,0.3087109521848486,0.056569414778499076,0.8787969927914367
0.37,0.29098094585842244,0.018176053504422314,0.4787314002505392,0.6844326293572414,0.31041637587076404,0.056370768,0.8747937218039052
0.371,0.30983265019054973,0.018352607658006927,0.48890827115950286,0.6943410412544702,0.3121371500649485,0.056172652272883074,0.8706562101867081
0.372,0.32946561679473185,0.018531756,0.4997461076330658,0.7046775925811404,0.31387342943674057,0.055975017,0.8663835179315474
0.373,0.3498639585283532,0.018713533309961658,0.5112445296527017,0.7154402782780369,0.31562536865547874,0.055777811,0.8619747050301259
0.374,0.3710117882487984,0.018897975057376976,0.523403157,0.7266270932859444,0.31739312239050127,0.055580982,0.8574288314741458
0.375,0.39289321881345163,0.019085054249757535,0.5362752530467356,0.7382709113803648,0.31917673577471456,0.055384419,0.8527389036130515
0.376,0.41543998493172585,0.019274997521744653,0.5496921708309933,0.7502603494055424,0.3209767040714412,0.055188238,0.8479224473028327
0.377,0.43867189851460825,0.019467704512060136,0.5637722493302567,0.7626705766373588,0.32279294676542386,0.054992264,0.84296535
0.378,0.4625624534659804,0.019663222247279524,0.5785040146479714,0.7754923969047637,0.32462564097963503,0.05479645,0.8378677751261404
0.379,0.48708514368972344,0.019861597753978347,0.5938759928875833,0.788716614,0.32647496383704716,0.054600753,0.8326298851651555
0.38,0.5122134630897186,0.020062878058732147,0.6098767101525374,0.8023340318621387,0.3283410924606326,0.054405128436777764,0.827251843
0.381,0.5379209055698472,0.020267110188116447,0.6264946925462797,0.8163354542100083,0.3302242039733638,0.054209532,0.8217338122616283
0.382,0.5641809650339901,0.020474341,0.6437184661722555,0.8307116849092662,0.3321244754982131,0.054013918,0.8160759552245749
0.383,0.590967135,0.020684618027078716,0.6615365571339108,0.8454535277888618,0.3340420841581531,0.053818243,0.8102784350676538
0.384,0.6182529105298444,0.020897987789807747,0.679937492,0.8605517866777452,0.3359772070761561,0.053622463,0.8043414147436091
0.385,0.6460117843693184,0.021114497483469417,0.6989097954780414,0.8759972654048664,0.3379300213751946,0.053426532,0.7982650572051851
0.386,0.6742172508083318,0.021334194134639276,0.7184419950674082,0.8917807677991753,0.339900704,0.053230408,0.7920495254051265
0.387,0.7028428037507658,0.021557125,0.7385226164062364,0.9078930976896211,0.34188943260826754,0.053034044,0.7856949822961768
0.388,0.7318619371005015,0.021783336,0.7591401855979717,0.9243250589051543,0.34389638378824683,0.052837396,0.7792015908310803
0.389,0.7612481447614203,0.022012876,0.780283229,0.9410674552747246,0.3459217348411513,0.052640421,0.7725695139625817
0.39,0.7909749206374035,0.022245790845911162,0.8019402719539467,0.958111091,0.34796566288995334,0.052443074,0.7657989146434249
0.391,0.8210078191492902,0.022482079373402575,0.8241265168757538,0.9754649462125772,0.35002829757622816,0.052245244611213604,0.7588851920994213
0.392,0.8513076545427545,0.022721973,0.8467145054845565,0.9930419121015817,0.35211001140115483,0.052047121,0.7518467223625436
0.393,0.8818543444715083,0.02296538,0.8697780305898374,1.0108902267913986,0.3542108425705867,0.051848481551426254,0.7446699741763108
0.394,0.9126170234985631,0.023212364366095497,0.8932933852800417,1.0289926124860114,0.3563309878114767,0.051649302,0.7373567417555655
0.395,0.9435648261869296,0.023462989214435136,0.9172368626436145,1.0473317913894036,0.3584706438507779,0.051449555556642684,0.7299088193151514
0.396,0.9746668870996205,0.023717317833446903,0.9415847557690014,1.0658904857055589,0.3606300074154435,0.051249218,0.7223280010699107
0.397,1.0058923407996467,0.023975413530301477,0.9663133577446471,1.0846514176384605,0.3628092752324265,0.051048263,0.7146160812346865
0.398,1.037210322,0.024237339612169513,0.9913989616589969,1.103597309392092,0.36500864402867983,0.050846665253606566,0.7067748540243217
0.399,1.0685899648137516,0.024503159386221697,1.016817860600496,1.1227108831704373,0.3672283105311567,0.050644399570785655,0.6988061136536592
0.4,1.1000004042538531,0.024772936,1.0425463476575898,1.1419748611774794,0.3694684714668101,0.050441440305846685,0.6907116543375421
0.401,1.1314107747333362,0.025046733239561178,1.0685607159187231,1.1613719656172021,0.37172932356259314,0.050237762,0.68249327
0.402,1.1627902108152124,0.025324614,1.094837258472342,1.1808849186935892,0.37401106354545904,0.050033339,0.6741527557283152
0.403,1.194107847062493,0.025606641547685313,1.1213522684068902,1.2004964426106237,0.37631388814236044,0.049828146271039875,0.665691905
0.404,1.225332818,0.025892879,1.1480820388108142,1.2201892595722894,0.3786379940802508,0.049622158,0.6571125119153841
0.405,1.2564342583053145,0.026183391,1.1750028627725584,1.2399460917825698,0.38098357808608296,0.049415349,0.6484163710946368
0.406,1.287381302426878,0.026478238988079508,1.2020910333805683,1.2597496614454484,0.38335083688681015,0.049207692906956674,0.6396052766174921
0.407,1.3181507719814773,0.026777467,1.2293171956796665,1.2795798024114107,0.3857399714924991,0.048999146,0.6306796887831725
0.408,1.348701458190614,0.027081296821533464,1.256619734102653,1.2993904632259639,0.38815122728310725,0.048789864,0.6216550846470954
0.409,1.379001873371067,0.027389657909821136,1.2840052599924985,1.3191876477127091,0.39058476807814096,0.048579668305886156,0.6125217524768386
0.41,1.409024081848527,0.027702637,1.3114404894529208,1.338947342,0.39304080166108113,0.048368562,0.6032836271666051
0.411,1.438740147948685,0.028020319,1.3388921385876398,1.3586455332524734,0.3955195358154082,0.048156549,0.593944644
0.412,1.4681221359972336,0.028342790666004026,1.3663269235003752,1.3782582070803437,0.3980211783246034,0.047943629,0.5845087367030233
0.413,1.497142110319865,0.028670138,1.3937115602948473,1.3977613501301078,0.40054593697214724,0.047729808,0.5749798413380822
0.414,1.5257721352422702,0.029002446,1.4210127650747748,1.417130949,0.40309401954152074,0.047515086,0.5653618924099791
0.415,1.5539842750901411,0.029339801930333087,1.4481972539438779,1.4363429894450166,0.4056656338162046,0.047299466207635504,0.5556588248129175
0.416,1.5817505941891692,0.029682290747178878,1.4752317430058757,1.4553734584850122,0.4082609875796795,0.047082952016118375,0.5458745734411009
0.417,1.6090431568650467,0.030029999,1.5020829483644886,1.474198342296603,0.41088028861542647,0.046865546,0.5360130731887331
0.418,1.635834027443465,0.030383011480022155,1.5287175861234354,1.4927936272672149,0.4135237447069262,0.046647249713021324,0.5260782589500176
0.419,1.6620952702501155,0.030741415231368793,1.555102372386436,1.5111352997842715,0.4161915636376594,0.046428067,0.5160740656191577
0.42,1.6877989496106902,0.031105295796231565,1.5812040232572095,1.529199346,0.41888395319110694,0.046208,0.5060044280903574
0.421,1.7129171298508807,0.031474739,1.6069892548394764,1.5469617530074253,0.42160112115074955,0.045987050889269174,0.49587328125781993
0.422,1.7374271623483148,0.031849688,1.6324038136567436,1.5643875688983373,0.42434333825089937,0.045765123,0.48567568480445134
0.423,1.7613313400879549,0.032230693,1.6574587325949222,1.5814722033128195,0.42711063449153014,0.045542572,0.4754460628179965
0.424,1.7845703045804715,0.032617504,1.682082239667518,1.5981733200205228,0.4299033593582097,0.045319152482356254,0.46516675123364293
0.425,1.8071256471324417,0.033010241,1.7062398041631255,1.6144652897866814,0.4327217139773869,0.045094898,0.4548441102749336
0.426,1.828978959,0.033409019522467484,1.7298968953703375,1.630322483376528,0.435565899,0.04486984,0.4444845001654111
0.427,1.8501118316410428,0.033813959,1.753018982577748,1.645719271555296,0.4384361169790243,0.044644013,0.43409428112861786
0.428,1.870505856210825,0.034225176859751405,1.7755715350739505,1.6606300250882184,0.4413325676143809,0.044417448,0.4236798133880969
0.429,1.8901426240663626,0.034642791,1.797520022147538,1.6750291147405287,0.44425545250802656,0.044190178,0.4132474571673907
0.43,1.9090037265142317,0.035066919,1.8188299130871055,1.6888909112774604,0.4472049727864095,0.043962236358723115,0.40280357269004197
0.431,1.9270707548610075,0.035497679,1.8394666771812445,1.702189785464246,0.45018132957597773,0.043733655,0.3923545201795932
0.432,1.9443253004132655,0.035935188,1.8593957837185497,1.7149001080661195,0.453184724,0.043504467,0.3819066598595872
0.433,1.9607489544775827,0.036379565,1.8785827019876151,1.7269962498483142,0.45621535719446177,0.043274705,0.37146635195356686
0.434,1.9763233083605327,0.036830926786140444,1.8969929012770332,1.738452581576062,0.45927343027627365,0.043044402,0.3610399566850744
0.435,1.9910299533686924,0.037289392,1.9145918508753983,1.7492434740145977,0.4623591443750628,0.042813590322439136,0.3506338342776527
0.436,2.004850480808637,0.037755078,1.9313450200713027,1.7593432979291537,0.4654727006172771,0.042582302,0.3402543449548443
0.437,2.017766481986943,0.038228103021012635,1.9472178781533418,1.7687264240849634,0.4686143001293648,0.042350571,0.329907849
0.438,2.029790509,0.03870848,1.9621272187604142,1.7773328254424394,0.47178426197052614,0.042118429,0.3195986973325697
0.439,2.040908631379068,0.039196778614734966,1.9762061628779957,1.7852514883874415,0.47498234414257434,0.041886004532617385,0.3093479381234699
0.44,2.051084533,0.039692767,1.9892851419000346,1.7923640660909068,0.47820910492663044,0.041653266,0.29915111530145877
0.441,2.0603136794984866,0.040196608,2.0013426317430967,1.7986532313289247,0.4814647075403007,0.041420265,0.28901671890868036
0.442,2.0685915367988854,0.040708465,2.012357108323744,1.8041016568775843,0.48474931520119036,0.041187055,0.2789532389872789
0.443,2.0759135704436744,0.041228503135955503,2.0223070475585416,1.8086920155129758,0.4880630911269048,0.040953687,0.2689691655793987
0.444,2.082275246070804,0.041756885,2.0311709253640537,1.8124069800111888,0.49140619853504997,0.040720214,0.259072989
0.445,2.0876720293182216,0.042293773537402886,2.0389272176568447,1.8152292231483125,0.4947788006432314,0.040486688,0.24927319847277898
0.446,2.092099385823877,0.042839333,2.045554400353479,1.8171414177004364,0.49818106066905443,0.040253161414801016,0.23957828485832777
0.447,2.095552781225718,0.043393728,2.0510309493705194,1.8181262364436506,0.5016131418301247,0.040019686,0.2299967379259747
0.448,2.0980276811616942,0.043957121,2.055335340624531,1.8181663521540437,0.5050752073440481,0.039786314,0.22053704771786392
0.449,2.0995195512697533,0.044529675,2.0584460500320776,1.8172444376077055,0.5085674204284294,0.039553098231093535,0.21120770427613964
0.45,2.1000238571878453,0.045111556,2.0603415535097236,1.8153431655807262,0.512089944,0.039320090460190284,0.20201719764294612
0.451,2.099536064553917,0.045702925,2.061000326974032,1.8124452088491936,0.515642942,0.039087343,0.1929740178604275
0.452,2.0980516390059187,0.046303946977392076,2.0604008463415684,1.8085332401891994,0.5192265772803801,0.038854908266998944,0.18408665497072813
0.453,2.095566046181799,0.046914785,2.058521587528897,1.8035899323768323,0.522841013,0.038622838,0.17536359901599213
0.454,2.0921353335616053,0.047535588,2.055331356240884,1.7975863162766594,0.5264864624948036,0.038391224,0.16681672527967484
0.455,2.087716670519605,0.048166895,2.0509728718379674,1.7906359664327642,0.5301625385968393,0.038160029,0.15845207567401903
0.456,2.0823120993202435,0.048808528,2.0452745719097667,1.7826018646338662,0.533869912,0.037929389,0.15028050739306525
0.457,2.0759320307563183,0.049460719263852905,2.038244123817757,1.773488352239213,0.5376086575117597,0.037699352,0.14231127655177525
0.458,2.0685868756206274,0.050123698,2.029889194923413,1.7632997706080553,0.5413788500886257,0.037469966,0.13455363926511069
0.459,2.0602870447059676,0.050797694797901284,2.020217452588208,1.7520404610996403,0.5451805645877494,0.03724128,0.12701685164803334
0.46,2.0510429488051374,0.05148294,2.0092365641736176,1.7397147650732179,0.5490138758911216,0.037013342,0.11971016981550486
0.461,2.040864998710935,0.052179665,1.9969541970411153,1.7263270238880355,0.5528788588807325,0.036786199,0.11264284988248696
0.462,2.0297636052161576,0.052888098790220946,1.9833780185521757,1.711881578903344,0.5567755884385731,0.036559900591566656,0.10582414796394139
0.463,2.0177491791136024,0.053608472706634006,1.9685156960682733,1.6963827714783903,0.5607041394466333,0.036334494,0.09926332
0.464,2.0048321311960686,0.054341016971967235,1.9523748969508818,1.6798349429724244,0.5646645867869042,0.036110028,0.092969623
0.465,1.9910228722563525,0.055085962019880794,1.9349632885614763,1.6622424347446947,0.568657005,0.035886549,0.086952311
0.466,1.9763318130872534,0.055843538,1.9162885382615311,1.6436095881544501,0.5726814699920395,0.035664108,0.081220643
0.467,1.960769364481568,0.056613976,1.896358313,1.6239407445609388,0.5767380556208848,0.035442751,0.075783873
0.468,1.9443459372320944,0.057397506,1.8751802813759177,1.6032402453234111,0.5808268371099027,0.035222527,0.070651257
0.469,1.9270861099695975,0.058193986,1.8526627989035798,1.5814143201486774,0.5849485945309233,0.035003594,0.065845457
0.47,1.9090355071042435,0.059004934453215946,1.8291971974515793,1.5588275511066352,0.5891010360056592,0.034785629,0.061335857
0.471,1.8901755276060555,0.059829632,1.8045151393185372,1.5352215391754092,0.5932860007707396,0.034568959225076336,0.057162583360147845
0.472,1.8705290688361769,0.060668409,1.7786611177953735,1.510632487094153,0.5975033940357501,0.034353603,0.053332792
0.473,1.8501190281557547,0.061521593299986674,1.7516796261730065,1.485096597602021,0.6017531210102776,0.03413958,0.049853637
0.474,1.8289683029259343,0.062389515225306176,1.7236151577423553,1.4586500734381662,0.6060350869039077,0.03392691,0.046732276
0.475,1.8070997905078605,0.063272504,1.6945122057943385,1.4313291173417424,0.6103491969262268,0.033715611,0.043975862429816735
0.476,1.784536388262679,0.064170889,1.6644152636198757,1.4031699320519029,0.614695356,0.033505702,0.041591553
0.477,1.7613009935515356,0.065084999,1.6333688245098843,1.374208720307801,0.6190734701952763,0.033297204,0.039586502
0.478,1.7374165037355747,0.066015165,1.6014173817552844,1.3444816848485908,0.6234834438611788,0.033090135430585414,0.037967866
0.479,1.7129058161759427,0.066961715,1.5686054286469941,1.3140250284134254,0.6279251824941149,0.032884515116725466,0.036742801
0.48,1.6877918282337852,0.067924978,1.534977458475933,1.2828749537414588,0.6323985913036707,0.032680362562429836,0.03591846
0.481,1.6620974372702468,0.068905285,1.5005779645330193,1.251067663571844,0.6369035754994318,0.032477697,0.035502
0.482,1.6358455406464738,0.069902964,1.465451440109172,1.2186393606437353,0.64144004,0.032276538,0.035500577146484545
0.483,1.6090590357236105,0.070918345,1.4296423784953098,1.1856262476962858,0.6460078908879161,0.032076904,0.035921345570718605
0.484,1.5817608198628035,0.071951757,1.3931952729823518,1.1520645274686487,0.6506070324998112,0.031878814624302074,0.036771461
0.485,1.5539953786643392,0.073003291,1.356185227481464,1.1180017242455087,0.6552380522010807,0.031682277,0.038070862027435905
0.486,1.5257874292392417,0.074074532,1.318700208313643,1.0835754299284701,0.6598977461103186,0.031487198,0.039768632886921076
0.487,1.4971555229952462,0.075164796,1.2807619232769358,1.048748922559118,0.664588555,0.031293678,0.04191962
0.488,1.4681296364789382,0.07627456,1.2424364676554707,1.0135839467879928,0.66931006,0.031101709,0.044524659685926116
0.489,1.438739746236904,0.077404301,1.2037899367333753,0.9781422472656351,0.6740618411357584,0.030911279,0.047584587220996226
0.49,1.4090158288157282,0.078554499,1.1648884257947774,0.9424855686425847,0.6788434780979687,0.030722377729529717,0.051100239
0.491,1.3789878607619965,0.07972563,1.1257980301238044,0.9066756555693819,0.6836545514642884,0.030534996,0.055072449551147054
0.492,1.3486858186222943,0.080918172,1.086584845004584,0.8707742526965666,0.688494641,0.030349123023236592,0.059502056
0.493,1.3181396789432078,0.082132605,1.047314965721244,0.8348431046746795,0.6933633284346422,0.030164748634784334,0.064389894
0.494,1.2873794182713212,0.083369404,1.0080544875579118,0.7989439561542605,0.6982601925513692,0.029981863,0.069736798
0.495,1.2564350131532211,0.08462905,0.9688695057987157,0.7631385517858501,0.703184814,0.029800455,0.075543606
0.496,1.225336440135492,0.085912018,0.9298261157277824,0.727488636,0.7081367733296569,0.029620514,0.081811152
0.497,1.1941136757647202,0.087218788,0.8909904126292403,0.6920559541072147,0.713115651,0.029442031956353858,0.088540272
0.498,1.1627966965874905,0.088549837,0.8524284917872169,0.6569022500980705,0.7181210258766986,0.029264997,0.095731803
0.499,1.131415479150389,0.089905643,0.8142064484858397,0.6220892688430953,0.7231524797043688,0.029089398808815725,0.10338657934557355
0.5,1.1000000000000008,0.091285475,0.7765819474478086,0.5878307437458691,0.7282143489694167,0.028914923238443423,0.11155334480591322
0.501,1.0685845208496116,0.09269353,0.7390939373977982,0.5537913023313361,0.7332921367867699,0.028742374,0.12008210443773773
0.502,1.0372033034125092,0.094127635,0.7022097631771157,0.5203422959747412,0.7383956114467038,0.028571117565057688,0.1290806220621633
0.503,1.0058863242352793,0.095588494,0.6659753720497257,0.48753601433290217,0.7435236325614398,0.028401166,0.138539554
0.504,0.9746635598645074,0.09707681,0.6304367112795922,0.45542474706263675,0.7486750597431981,0.028232532,0.14844955725082182
0.505,0.9435649868467785,0.098593289,0.5956397281306794,0.42406078382076295,0.7538487526041996,0.028065226424436283,0.15880128779605665
0.506,0.9126205817286781,0.10013863409269323,0.5616303698669519,0.3934964142640984,0.7590435707566648,0.027899262268484912,0.16958540229589655
0.507,0.8818603210567919,0.10171354926335913,0.5284545837523735,0.3637839280494611,0.7642583738128148,0.027734651332606088,0.18079255724084253
0.508,0.8513141813777054,0.10331873869036609,0.4961583170509089,0.3349756148336689,0.7694920213848704,0.027571405681566616,0.19241340912139557
0.509,0.8210121392380039,0.10495490642750768,0.46478751702652177,0.30712376427353943,0.7747433730850517,0.027409537380133263,0.20443861442805666
0.51,0.7909841711842727,0.10662275652857764,0.4343881309431768,0.28028066602589075,0.7800112885255801,0.027249058493072846,0.21685882965132686
0.511,0.7612602537630975,0.10832299304736963,0.4050061060648381,0.2544986097475406,0.785294627,0.027089981085152166,0.2296647112817071
0.512,0.7318703635210635,0.11005632003767726,0.37668738965546983,0.22982988509530677,0.7905922490765603,0.026932317,0.24284691580969833
0.513,0.7028444770047562,0.11182344155329425,0.3494779289790362,0.2063267817260071,0.7959030134114534,0.026776078965797135,0.2563960997258016
0.514,0.674212571,0.1136250616480143,0.32342367129950156,0.1840415892964595,0.8012257799355763,0.026621278,0.27030292
0.515,0.6460046213356635,0.11546188437563101,0.29857056388083014,0.16302659746348175,0.8065594082611498,0.026467927540202562,0.2845580316843483
0.516,0.6182391801371991,0.1173335363311955,0.2751030720080624,0.1435165276810654,0.8119107599112965,0.026315523,0.299162905
0.517,0.5909409642763913,0.11924476997087237,0.2525091027541882,0.12490293619907321,0.8172516828396508,0.026165835102198838,0.3140413539797303
0.518,0.5641544593535278,0.12119322401852539,0.23125669146322905,0.10774874898928385,0.8226019088245097,0.026017509,0.3292309234819282
0.519,0.5379025627297541,0.12317995270735185,0.2113341128056465,0.09204802,0.8279584035264812,0.02587069,0.3447127435868752
0.52,0.5122081717662157,0.12520601027054892,0.19272964145190233,0.077794802,0.8333181326061723,0.025725523,0.3604679442643429
0.521,0.487094184,0.12727245094131392,0.17543155207245822,0.06498315,0.8386780617241906,0.025582153608235264,0.3764776554841032
0.522,0.4625834962644263,0.12938032895284418,0.15942811933777593,0.053607116,0.8440351565411437,0.025440727048529937,0.3927230072159277
0.523,0.438699006,0.13153069853833685,0.14470761791831702,0.043660755505074304,0.8493863827176388,0.025301388448995082,0.409185129
0.524,0.4154636117373225,0.13372461393098925,0.13125832248454325,0.035138121,0.8547287059142836,0.025164283026958834,0.42584515209485596
0.525,0.3929002094921413,0.13596312936399862,0.11906850770691634,0.028033266498504614,0.8600590917916856,0.025029555999749313,0.4426842051815031
0.526,0.37103169707406763,0.13824729907056219,0.10812644825589793,0.022340245618937826,0.865374506,0.024897352584694627,0.45968341865930107
0.527,0.3498809718442472,0.14057817728387736,0.098420419,0.018053112049723805,0.8706719142311908,0.024767817999122935,0.4768239224980218
0.528,0.32947093116382503,0.1429568182371412,0.089938694,0.015165919461768084,0.8759482821145086,0.024641097460362325,0.49408684666743663
0.529,0.30982447239394684,0.1453842761635511,0.082669549,0.013672721525976213,0.8812005753210137,0.024517336185740944,0.5114533211373176
0.53,0.2909644928957579,0.14786160529630424,0.076601257,0.013567571913253723,0.8864257595113132,0.024396679392586905,0.5289044758774359
0.531,0.27291389003040356,0.15038985986859793,0.071722094,0.014844524294506166,0.8916208003460147,0.024279272298228342,0.5464214408575637
0.532,0.25565406276790553,0.15296955963929534,0.067922299,0.017419702,0.8967913990190338,0.024165111227178574,0.5639613890449195
0.533,0.23923063551843152,0.15560569276915373,0.065228027,0.021180292870319684,0.9018903141527663,0.02405584,0.5815563072761519
0.534,0.22366818691274595,0.15829596207478547,0.06357547,0.026195209064091667,0.9069526930957417,0.023950329,0.5991403759440885
0.535,0.2089771277436464,0.1610419743557243,0.062921194,0.032403055317040734,0.9119703895338823,0.023848965,0.6166954529424502
0.536,0.19516786880393067,0.16384533641150395,0.063221766,0.039742437,0.916935257,0.023752135487476442,0.634203396
0.537,0.18225082088639666,0.16670765504165821,0.06443375,0.048151958194913407,0.9218391496393464,0.023660226304849683,0.651646064
0.538,0.17023639478384195,0.16963053704572087,0.066513713,0.057570225,0.9266739206785131,0.023573624751513166,0.6690053128572963
0.539,0.15913500128906444,0.17261558922322565,0.069418222,0.067935842,0.9314314239565319,0.023492717691652253,0.6862630021145689
0.54,0.14895705119486183,0.17566441837370628,0.073103841,0.079187414,0.9361035131593247,0.023417891989452308,0.7034009891708717
0.541,0.13971295529403197,0.17877863129669647,0.077527137,0.091263547,0.9406820419728128,0.023349535,0.7204011319199258
0.542,0.13141312437937258,0.18195983479173006,0.082644675,0.10410284482795233,0.9451588640829187,0.023288032,0.7372452882554524
0.543,0.12406796924368135,0.1852096356583407,0.088413023,0.11764391330430804,0.9495258331755632,0.023233771670671952,0.7539153160711723
0.544,0.11768790067975621,0.1885296406960622,0.094788745,0.13182535727733832,0.9537748029366685,0.02318714,0.7703930732608066
0.545,0.11228332948039482,0.19192145670442834,0.10172840688725177,0.146585782,0.9578976270521566,0.023148524089854926,0.7866604177180765
0.546,0.10786466643839501,0.19538669048297286,0.10918857572055592,0.161863792,0.9618861592079487,0.023118310681513474,0.8026992073367027
0.547,0.10443395381820103,0.19892290091771428,0.11688758541831196,0.1772901630791872,0.9657874297929194,0.023096165592225777,0.8183976035515682
0.548,0.10194836099408153,0.2025447517099937,0.12549465580146085,0.19365288065425862,0.9694182088690246,0.023085130335398683,0.8340274552678424
0.549,0.10046393544608355,0.20624436611579136,0.13441740687944143,0.21021366633688623,0.9728991113326988,0.023083763413177947,0.8493539846160626
0.55,0.099976143,0.21002423200814024,0.14365878335483195,0.22694985639199483,0.9762104876549478,0.023092692821440705,0.8643775406710046
0.551,0.10048044873024717,0.21388683726007318,0.15322172993021077,0.24383878708450882,0.9793326883067792,0.023112546556064085,0.8790984725074443
0.552,0.10197231883830629,0.21783466974462315,0.16310919130815615,0.260857795,0.982246064,0.023143953,0.8935171292001581
0.553,0.1044472187742819,0.2218702173348229,0.17332411219124638,0.27798421544145174,0.984930964,0.023187538987901195,0.9076338598239212
0.554,0.10790061417612282,0.2259959679037055,0.18386943728205984,0.2951953856357299,0.987367741,0.023243933676869187,0.9214490134535098
0.555,0.11232797068177774,0.23021440932430373,0.19474811128317482,0.31246864152711207,0.9895367436300568,0.023313764675706304,0.934962939
0.556,0.11772475392919546,0.2345280294696505,0.20596307889716964,0.32978131938052274,0.9914183229948976,0.023397659980289667,0.9481759860292673
0.557,0.12408642955632469,0.23893931621277875,0.21751728482662253,0.3471107554608865,0.9929928295153603,0.023496248,0.9610885031249877
0.558,0.1314084632011142,0.24345075742672131,0.22941367377411187,0.3644342860331281,0.9942406136624518,0.023610155,0.9737008395256372
0.559,0.13968632050151278,0.24806484098451115,0.24165519,0.3817292473621722,0.9951420259071785,0.023740012,0.986013344
0.56,0.14891546709546913,0.2527840547591811,0.25424477953351315,0.39897297571294316,0.9956774167205469,0.023886444173628125,0.9980263665408274
0.561,0.15909136862093198,0.25761088662376397,0.26718538575058165,0.41614280735036574,0.9958271365735638,0.024050080945099625,1.0097402553049195
0.562,0.17020949071585012,0.2625478244512929,0.2804799537959998,0.43321607853936467,0.995571536,0.02423155,1.0211553596730445
0.563,0.18223351801305618,0.267594106,0.2943109273658861,0.4502646847561717,0.9948862852915313,0.024430831124931544,1.032276218340586
0.564,0.19514951919136275,0.2727661321943424,0.3083600696708611,0.467271821,0.9937069999553765,0.024651187,1.0431867966218844
0.565,0.20897004663130814,0.27805552267448536,0.3229390519690633,0.48426848620228774,0.9920452896318744,0.024891211,1.0538311019667732
0.566,0.2236766916394681,0.2834661636047293,0.338068649,0.5012818099406647,0.989868236,0.025151750125443396,1.064230778243057
0.567,0.23925104552241827,0.28900194074617086,0.353769634,0.5183389198446168,0.9871429203642361,0.025433653,1.0744074693185373
0.568,0.2556746995867346,0.29466673985990655,0.37006278349852445,0.5354669440306657,0.9838364245908041,0.025737766454311337,1.0843828190610185
0.569,0.27292924513899247,0.30046444670703276,0.38696887044512646,0.5526930106153332,0.9799158301714325,0.026064938091348938,1.0941784713383036
0.57,0.2909962734857678,0.30639894704864606,0.4045086697227009,0.5700442477151412,0.9753482186914737,0.026416015,1.1038160700181963
0.571,0.3098573759336362,0.3124741266458431,0.422702956,0.5875477834466115,0.9701006717362792,0.026791845600707444,1.113317258968499
0.572,0.32949414378917347,0.3186938712597203,0.4415725031409637,0.6052307459262659,0.9641402708912019,0.027193276389058767,1.1227036820570162
0.573,0.34988816835895536,0.3250620666513744,0.4611380862167501,0.6231202632706263,0.957434098,0.027621155143878407,1.1319969831515506
0.574,0.37102104094955723,0.3315825985819016,0.48142047949370514,0.6412434635962143,0.9499492338728047,0.028076329,1.1412188061199053
0.575,0.3928743528675553,0.3382593528123986,0.5024404574393779,0.6596274750195518,0.9416527608701888,0.028559646384983456,1.1503907948298835
0.576,0.41542969541952485,0.3450962151039618,0.5242187945213174,0.6782994256571606,0.9325117603190975,0.029071954,1.159534593149289
0.577,0.43866865991204185,0.352097071,0.5467762652070727,0.6972864436255626,0.9224933138048828,0.029614099,1.1686718449459246
0.578,0.462572838,0.3592658069146736,0.5701336439641929,0.7166156570412795,0.9115645029128967,0.030186929445533594,1.177824194087594
0.579,0.48708287,0.3666058792745364,0.5942455232536757,0.7363145534595426,0.8995397477715708,0.030790273096925856,1.1870894756347377
0.58,0.5122010503893085,0.3741331798535564,0.6189835452218183,0.7563352456808079,0.8868997978988254,0.031430647,1.196250089350419
0.581,0.5379047297498838,0.38184060259010855,0.6445089100498791,0.7767443027567754,0.8731387436493485,0.032103636,1.2055552074018134
0.582,0.5641659725565343,0.389734212,0.6707636788870802,0.7975464419707765,0.8582615309206524,0.032810804,1.215005480058621
0.583,0.5909568431349523,0.3978200708289022,0.6976899128826443,0.8187463806061415,0.8422731056102495,0.033553713,1.2246015575905416
0.584,0.6182494058108292,0.4061042444776901,0.725229673,0.8403488359462011,0.8251784136156517,0.034333929,1.2343440902672749
0.585,0.6460157249098568,0.414592797,0.7533250209457487,0.8623585252742868,0.8069824008343713,0.035153014,1.244233728358521
0.586,0.6742278647577269,0.4232917912004142,0.7819180173117338,0.8847801658737291,0.7876900131639205,0.036012532370987775,1.254271122
0.587,0.7028578896801313,0.43220729242089684,0.8109507234329704,0.9076184750278591,0.7673061965018116,0.036914047,1.2644569218633506
0.588,0.7318778640027619,0.4413453643118241,0.8403652004586806,0.9308781700200074,0.7458358967455567,0.037859123,1.2747917778163336
0.589,0.7612598520513106,0.4507120709464695,0.8701035095380869,0.9545639681335053,0.7232840597926682,0.038849323,1.2852763402626288
0.59,0.7909759181514687,0.46031347639810566,0.900107712,0.978680587,0.6996556315406579,0.039886210101447425,1.2959112594719358
0.591,0.8209981266289283,0.47015564474000626,0.9303198684548756,1.0032327428578718,0.6749555578870381,0.040971349,1.3066971857139547
0.592,0.851298542,0.4802446400454444,0.9606820405907025,1.0282251540354026,0.6491887847293214,0.042106303,1.317634769258385
0.593,0.881849228,0.49058652638769323,0.9911362893771143,1.0536625374676063,0.6223602579650193,0.043292635,1.3287246603749265
0.594,0.9126186975731215,0.5011768175638126,1.021397187384098,1.0798770257880324,0.5932075199038769,0.044525599,1.3400404190030382
0.595,0.9435657416946874,0.5120593363252116,1.0520151971890164,1.1058445610360819,0.5657206808965364,0.045828507,1.3512108881178666
0.596,0.9746671819618129,0.5232124037813333,1.0823928542068895,1.1324218730485995,0.5368420119048641,0.047186708389816416,1.362497790665866
0.597,1.0058921529375098,0.53464522,1.112520824041589,1.1595384828611706,0.5068242393322535,0.048603511,1.3738449651458133
0.598,1.0372097891847902,0.5463669859806508,1.1423897722969871,1.187123911509381,0.47592008958209864,0.050082219510081155,1.385196250056486
0.599,1.0685892252666658,0.5583869013253012,1.1719903645769563,1.215107680028816,0.4443822890577927,0.051626140397837736,1.396495483896661
0.6,1.0999995957461477,0.5707141665675813,1.2013132664853678,1.2434193094550607,0.41246356416272956,0.053238579,1.4076865051651153
0.601,1.131410035186248,0.5833579820082185,1.2303491436260947,1.2719883208237006,0.38041664130030267,0.054922842,1.418713152360626
0.602,1.1627896781499782,0.5963275479479393,1.259088661603008,1.3007442351703207,0.34849424687390573,0.056682234,1.429519264
0.603,1.1941076592003497,0.6096320646874708,1.2875224860199803,1.3296165735305063,0.31694910728693226,0.058520062,1.440048678527925
0.604,1.2253331129003746,0.6232807325275398,1.3156412824808836,1.3585348569398428,0.28603394894277595,0.060439631,1.4502452344972672
0.605,1.2564351738130646,0.6372827517688735,1.3434357165895903,1.3874286064339163,0.2560014982448305,0.062444246754306244,1.4600527703887742
0.606,1.2873829765014309,0.6516473227121983,1.370896453949972,1.4162273430483108,0.22710448159648938,0.064537216,1.469415124701223
0.607,1.3181456555284856,0.6663836456582415,1.3980141601659004,1.444860587818612,0.19959562540114625,0.066721843,1.478276135933391
0.608,1.348692345,0.6815009209077296,1.4247795008412485,1.473257861780406,0.17372765606219476,0.069001435,1.486579642584054
0.609,1.3789921808507064,0.6970083487613898,1.4511831415798875,1.501348685969277,0.1497532999830285,0.071379298,1.4942694831519907
0.61,1.409025079362595,0.7129142408921009,1.477331784,1.5286527460350758,0.1282780894255395,0.073855031,1.5009858674689356
0.611,1.438751855238579,0.7292458474208491,1.5030454778542666,1.556061871436532,0.11036647205382709,0.076452205,1.507557651
0.612,1.4681380628994989,0.7459982817935663,1.5285383488588509,1.582562624561227,0.095663461,0.079157933,1.5131391033647466
0.613,1.4971571962492345,0.763184104,1.5537732409207665,1.6081410837180163,0.084814505,0.081977857,1.517732681095331
0.614,1.5257827491916685,0.7808158756445339,1.5787129977000667,1.632783327215754,0.078465054,0.08491762,1.521340839489312
0.615,1.5539882156306817,0.7989061559095979,1.6033204628568027,1.6564754333632945,0.077260558,0.087982862,1.5239660341528953
0.616,1.581747089470155,0.8174675055922576,1.6275584800510283,1.6792034804694924,0.081846466,0.091179226,1.5256107206922875
0.617,1.609032865,0.8365124850859192,1.6513898929427955,1.7009535468432015,0.092868227,0.094512354,1.5262773547136956
0.618,1.6358190349660084,0.8560536547839901,1.6747775451921572,1.7217117107932776,0.11097129134957162,0.097987888,1.5259683918233273
0.619,1.6620790944301507,0.8761035750798765,1.6976842804591654,1.7414640506285743,0.13680110775641147,0.10161147040595417,1.5246862876273883
0.62,1.6877865369102787,0.8966748063669852,1.7200729424038739,1.7601966446579467,0.1710031259563419,0.10538874270315338,1.5224334977320861
0.621,1.7129148563102736,0.9177799090387228,1.7419063746863344,1.7778955711902482,0.2142227954095344,0.10932534708136955,1.519212477743627
0.622,1.7374375465340166,0.9394314434884958,1.7631474209665994,1.794546908534334,0.2671055655761604,0.11342692555614244,1.515025683268218
0.623,1.761328101485389,0.9616419701097113,1.7837589249047223,1.8101367349990587,0.3302968859163914,0.11769912014301173,1.5098755699120665
0.624,1.7845600150682723,0.9844240492957756,1.8037037301607555,1.8246511288932767,0.4044422058903988,0.12214757285751722,1.503764593281379
0.625,1.8071067811865476,1.0078284186068014,1.8230250991759906,1.8386540081582552,0.5019703932778031,0.12674763329900937,1.497011146412282
0.626,1.8289882117512024,1.0317675295346234,1.8414393006826413,1.8508745555178927,0.5908456432170033,0.1315952733845697,1.489072436336161
0.627,1.850136041471648,1.056330712151686,1.8590334643234283,1.8623934537133655,0.6965916341315576,0.13663023877568237,1.480475379953926
0.628,1.8705343832052694,1.081528649514719,1.8758116503010331,1.8732407854952227,0.8186899695549584,0.14186303718215157,1.4713114063817456
0.629,1.890167349809452,1.1073720246804528,1.8917779188181367,1.8834466336140117,0.9566222530206985,0.1473041763137815,1.4616719447357895
0.63,1.9090190541415788,1.133871520705617,1.9069363300774183,1.8930410808202807,1.1098700880622703,0.15296416388037623,1.4516484241322254
0.631,1.927073609059035,1.1610378206469418,1.9212909442815582,1.9020542098645767,1.2779150782131654,0.158853508,1.4413322736872225
0.632,1.9443151274192054,1.1888816075611577,1.9348458216332376,1.9105161034974492,1.4602388270068773,0.16498271515767696,1.4308149225169493
0.633,1.9607277220794745,1.2174135645049944,1.9476050223351362,1.9184568444694454,1.6563229379768978,0.17136229428799132,1.420187799737576
0.634,1.976295505897226,1.246644374535182,1.9595726065899348,1.9259065155311128,1.865649015,0.17800275269248714,1.4095423344652698
0.635,1.991002591729845,1.276584720708451,1.9707526346003135,1.932895199,2.0876986605798353,0.18491459808096872,1.398969956
0.636,2.004833092434717,1.3072452860815313,1.9811491665689527,1.9394529789256552,2.3219534792797374,0.19210833816324016,1.3885620929065363
0.637,2.0177711208692246,1.3386367537111523,1.990766262698532,1.9456099367596256,2.567895074289917,0.19959448064910557,1.3784101748524458
0.638,2.0298007898907526,1.3707698066540448,1.999607983191733,1.9513961556854587,2.825005049143868,0.20738353324836917,1.3686056307700984
0.639,2.040906212356687,1.403655127966939,2.007678388251235,1.9568417184537037,3.0927650073750828,0.21548600367083515,1.3592398897756632
0.64,2.051071501124411,1.4373034007065644,2.0149815380797196,1.9619767078149077,3.370656552517053,0.22391239962630763,1.3504043809853084
0.641,2.0603048661206653,1.4719040237164698,2.0212946621457393,1.966211253305682,3.6515619740112273,0.23264698003070106,1.342455302446026
0.642,2.0686105378261423,1.5069105851692577,2.027254517839147,1.9709461874470962,3.943750938176365,0.2418003960493302,1.3342768935412463
0.643,2.075945686447875,1.5427739238557887,2.0322098634581063,1.9749029961561186,4.238610569586957,0.2513076204897537,1.3269416056019276
0.644,2.082308795664178,1.5794735727927869,2.0361685407044154,1.9780454313803684,4.533279287758663,0.2611880953687218,1.3203225216460726
0.645,2.0876983491533636,1.6169890649969774,2.039138391279872,1.9803372450674623,4.824895512207144,0.27146126270298465,1.314292724691684
0.646,2.092112830593747,1.6552999334850855,2.0411272568862735,1.9817421891650207,5.110597662448062,0.28214656450929276,1.3087252977567654
0.647,2.095550723663642,1.6943857112738356,2.0421429792254178,1.982224016,5.387524157997076,0.2932634428043964,1.3034933238593194
0.648,2.098010512041363,1.7342259313799524,2.042193399999101,1.9817464763819994,5.652813418369847,0.3048313396050458,1.298469886017349
0.649,2.099490679405223,1.774800126820161,2.041286360909122,1.9802733233966574,5.903603863082036,0.3168696969279912,1.2935280672488574
0.65,2.0999897094335367,1.816087830611186,2.0394297036572784,1.9777683086122513,6.137033911649303,0.32939795678998307,1.2885409505718477
0.651,2.0995060858046184,1.8580685757697522,2.036631269945366,1.974195184,6.350241983587309,0.3424355612077716,1.2833816190043226
0.652,2.0980382921967817,1.9007218953125853,2.0328989014751855,1.9695177014367227,6.540366498411718,0.3560019521981072,1.2779231555642858
0.653,2.095584812,1.9440273222564082,2.028240439948531,1.9636996129408348,6.704545875638184,0.37011657177773993,1.2720386432697393
0.654,2.092144129757609,1.9879643896179475,2.022663727067203,1.956704670436358,6.839918534782372,0.38479886196342034,1.2656011651386871
0.655,2.0877147282829007,2.032512630413927,2.0161766045329967,1.9484966258709084,6.943622895359942,0.4000682647718986,1.2584838041891315
0.656,2.0822950915425302,2.0776515776610722,2.0087869140477115,1.939039231192105,7.012797376886554,0.41594422221992505,1.250559643439076
0.657,2.075934703786769,2.1236743536501903,2.000500893629271,1.9288488109974384,7.0364606961179765,0.43243970880223437,1.2411667264036856
0.658,2.0686102511344853,2.169170303334879,1.9917086606837868,1.9169082400969635,7.0582956812668325,0.449651,1.231757949992745
0.659,2.0603184618359265,2.2153359644444075,1.9820445767768573,1.9044003927823643,7.029196736919248,0.46753192001253746,1.2205873229457411
0.66,2.051072548481034,2.2620070034552637,1.9715175051519513,1.8913325544773176,6.955656474632456,0.48611490730114904,1.2077799050733962
0.661,2.0408857236597435,2.309019086843932,1.9601363090525354,1.8777120106055016,6.844167506,0.5054324015234367,1.1934607561864328
0.662,2.029771199961995,2.3562078810868994,1.9479098517220799,1.8635460465905949,6.701222442470153,0.5255168420379279,1.1777549360955728
0.663,2.0177421899777266,2.4034090526606513,1.9348469964040513,1.8488419478562745,6.5333138957090995,0.5464006682031497,1.1607875046115383
0.664,2.0048119062968777,2.4504582680416735,1.9209566063419183,1.8336069998262192,6.346934477237751,0.5681163193776295,1.142683521545052
0.665,1.9909935615093852,2.497191193706452,1.9062475447791494,1.8178484879241064,6.148576798613332,0.5906962349198944,1.1235680467068354
0.666,1.9763003682051892,2.5434434961314722,1.8907286749592116,1.8015736975736139,5.944733471393075,0.6141728541884713,1.1035661399076109
0.667,1.9607455389742279,2.5890508417932208,1.874408860125574,1.7847899141984203,5.741897107134206,0.6385786165418881,1.0828028609581009
0.668,1.944342286406439,2.633848897168183,1.8572969635217043,1.7675044232222026,5.546560317393952,0.6639459613386712,1.061403269669027
0.669,1.9271038230917619,2.6776733287328436,1.839401848,1.7497245100686394,5.365215713729544,0.6903073279373485,1.039492425851112
0.67,1.9090433616201348,2.7203598029636904,1.8207323779771403,1.7314574601614088,5.204355907698209,0.7176951556964468,1.017195389315078
0.671,1.8901741145814963,2.7617439863372084,1.8012974155233832,1.7127105589241882,5.070473510857175,0.7461418839744935,0.9946372198716468
0.672,1.8705158424001436,2.802669647343585,1.7809941847520983,1.6935639619283172,5.087520535551127,0.7756431980112597,0.9733121409746495
0.673,1.8501268237429096,2.8393769385731127,1.7603049337363443,1.6734323847026362,4.9340660850560045,0.806366867,0.949882727
0.674,1.8289871539927036,2.8743754862552837,1.738953840443427,1.6524537613189465,4.893879611685029,0.8382516046606054,0.9277208097982101
0.675,1.8071216543992599,2.907156163174954,1.716962132490458,1.6306806786125339,4.956371874046346,0.8713409241702639,0.9067175672783642
0.676,1.7845551462123115,2.9372098421169754,1.694351037494547,1.6081657234186872,5.110953630748102,0.9056783367431459,0.8867641771880485
0.677,1.7613124506815931,2.964027395866205,1.6711417830728053,1.584961482572693,5.347035640398446,0.9413073540841764,0.8677518173152251
0.678,1.737418389056838,2.9870996972074955,1.6473555968423428,1.5611205429098387,5.654028661605521,0.9782714878982809,0.8495716654478548
0.679,1.7128977825877805,3.005917618925702,1.6230137064202714,1.5366954912654125,6.021343452977475,1.016614249890384,0.8321148993738995
0.68,1.6877754525241542,3.0199720338056792,1.5981373394237013,1.5117389144747009,6.438390773122455,1.0563791517654115,0.8152726968813203
0.681,1.662076220115693,3.028753814632281,1.5727477234697431,1.4863033993729913,6.894581380648608,1.0976097052282878,0.7989362357580788
0.682,1.6358249066121306,3.0317538341903614,1.546866086175507,1.460441532795571,7.3793260341640785,1.1403494219839378,0.7829966937921359
0.683,1.609046333263201,3.028462965264776,1.5205136551581049,1.434205901577728,7.882035492277013,1.1846418137372874,0.7673452487714535
0.684,1.5817653213186382,3.018372080640379,1.4937116580346468,1.4076490925547493,8.392120513595561,1.230530392193261,0.7518730784839927
0.685,1.5540066920281757,3.000972053102024,1.466481322422243,1.3808236925619217,8.898991856727866,1.2780586690567843,0.7364713607177147
0.686,1.5257952666415475,2.9757537554345657,1.438843875938005,1.3537822884345332,9.392060280282076,1.3272701560327813,0.721031273
0.687,1.4971558664084879,2.9422080604228595,1.410820546199043,1.326577467007871,9.860736542866336,1.378208364826178,0.7054439939005531
0.688,1.468127296633229,2.8854739073966766,1.3824348473081847,1.299181865456313,10.171086611593406,1.4315078347276082,0.6893502556766193
0.689,1.4387431905003234,2.846808901,1.3538285166967683,1.2717743846361207,10.636520847770033,1.485478805354891,0.6726994022376519
0.69,1.409022111630141,2.791711996884581,1.324934343048323,1.2440318710990956,10.907566722298975,1.5415841256854699,0.654907009
0.691,1.3789946282086387,2.7212486843953405,1.2957810257121494,1.2159910067419717,11.00477186629893,1.5998074615688833,0.6361276027911094
0.692,1.3486913084217742,2.6364844534505987,1.2663972640375476,1.1876884734614843,10.948683910888597,1.6601324788546672,0.6165157096630939
0.693,1.318142720455505,2.538484793825327,1.2368117573738184,1.1591609531543685,10.759850487186677,1.722542843,0.5962258561849555
0.694,1.2873794324957886,2.4283151952944952,1.2070532050702616,1.1304451277173582,10.458819226311864,1.7870222210314988,0.5754125687964738
0.695,1.2564320127285822,2.3070411476330763,1.177150306476179,1.101577679047189,10.066137759382867,1.8535542776216214,0.5542303739374292
0.696,1.2253310293398432,2.1757281406160383,1.1471317609408698,1.0725952890405952,9.602353717518376,1.9221226790122654,0.5328337980476013
0.697,1.1941070505155298,2.0354416640183546,1.1170262678136358,1.043534639594312,9.088014731837099,1.9927110910529675,0.5113773675667701
0.698,1.1627906444415983,1.8872472076149942,1.0868625264437768,1.0144324126050743,8.543668433457732,2.0653031795932666,0.4900156089347156
0.699,1.1314123793040067,1.7322102611809282,1.0566692361805927,0.9853252899696162,7.989862453,2.1398826104826982,0.4689030485912173
0.7,1.1000028232887127,1.571396314491128,1.026475096373385,0.9562499535846735,7.447144423079516,2.216433049570801,0.4481942129760555
0.701,1.068592544581673,1.4058708573205636,0.996308806,0.9272430853469799,6.936061973318072,2.2949381627071137,0.4280436285290099
0.702,1.037212111368846,1.236699379444206,0.9661990655240998,0.898341367,6.477162735333333,2.375381615741171,0.4086058216898604
0.703,1.0058920918361882,1.0649473706370267,0.9361745731806235,0.8695814809002815,6.090994340244002,2.4577470745225125,0.39003531889838716
0.704,0.9746603840843041,0.9398410037545242,0.9062859702970606,0.8410592805293508,5.790194868551164,2.541547713131984,0.37201728851726235
0.705,0.9435565759684932,0.7700679556577537,0.8765351287378255,0.8127422273635863,5.736898935872722,2.6270117311982717,0.3562490367540528
0.706,0.9126106552132397,0.6140888822877926,0.8469638944932312,0.7846001098145375,5.9007685854458645,2.713692645014016,0.3409831020085437
0.707,0.8818517180352268,0.4826007181552897,0.8175999473877308,0.7566620172685325,6.244930205854324,2.8013097206915174,0.32618327256914365
0.708,0.851308861,0.38630039777089487,0.7884709672457763,0.7289570391118992,6.732510185681828,2.889582224343074,0.31181333672426104
0.709,0.8210111792776537,0.33588485564525705,0.759604634,0.7015142647309655,7.3266349135121045,2.9782294220809833,0.29783708276230436
0.71,0.7909877701314595,0.34205102628902573,0.7310286271503141,0.6743627835120592,7.990430777928886,3.066970580017546,0.28421829897168205
0.711,0.7612677294292378,0.41549584421285024,0.7027706268457118,0.6475316848415086,8.687024167515903,3.155524964265062,0.2709207736408028
0.712,0.7318801533876711,0.566916244,0.6748583128024647,0.6210500581056415,9.379541470856884,3.243611840935827,0.25790829505807494
0.713,0.7028541382234426,0.8070091599432643,0.6473193648450253,0.5949469926907857,10.031109076535554,3.3309504761421427,0.24514465151190695
0.714,0.6742187801532353,1.1464715267711527,0.6201814627978467,0.5692515779832696,10.60485337313565,3.4172601359963077,0.23259363129070748
0.715,0.646003175,1.5960002789216938,0.5934722864853802,0.5439929033694206,11.063900749240897,3.502260086610619,0.2202190226828848
0.716,0.6182364201616157,2.1662923509055383,0.567219516,0.5192000582355669,11.371377593435025,3.585669594097377,0.20798461397684753
0.717,0.5909476106735693,2.8680446772333337,0.5414508303623949,0.4949021319680367,11.490410294301764,3.6672079245688796,0.1958541934610042
0.718,0.5641658431462757,3.711954192415731,0.5161939102007808,0.4711282139531576,11.384125240424844,3.746594344137427,0.1837915494237632
0.719,0.5379110692576294,3.8280348133778266,0.4915093201316204,0.4479442839691849,11.472886555770026,3.835966340993622,0.17226904031412318
0.72,0.5121959426109084,5.624925441100665,0.46731399888647496,0.4252819169205277,10.465839513626458,3.896728690460204,0.16054814461873915
0.721,0.48707184347399246,7.318207552661076,0.4437176399635216,0.4032137670920458,9.400549203641852,3.9616133124926005,0.14989415064283582
0.722,0.4625595248053336,8.886062204007201,0.42073990100129754,0.38176007159956754,8.299170882342422,4.028425337112169,0.1402878936247544
0.723,0.43867973956338424,10.306670451087188,0.3984004396383405,0.3609410675589215,7.1838598062543815,4.094969894340262,0.13171020880283632
0.724,0.4154532407065964,11.558213349849183,0.3767189135131878,0.3407769920859361,6.076771231903946,4.159052114198237,0.12414193141542285
0.725,0.3929007811934222,12.618871956241335,0.3557149802643771,0.3212880822964395,5.0000604158173285,4.218477126707446,0.11756389670085518
0.726,0.371043114,13.466827326211789,0.3354082975304458,0.30249457530626056,3.9758826145207413,4.271050061889249,0.11195693989747468
0.727,0.34990099203172376,14.080260515708686,0.31581852294993146,0.2844167082312274,3.0263930845403992,4.314576049764996,0.10730189624362262
0.728,0.3294951683001037,14.437352580680171,0.2969653141613715,0.2670747181871685,2.1737470824025165,4.346860220356045,0.10357960097764024
0.729,0.309846396,14.51628458,0.2788683288033035,0.2504888422899125,1.440099864633305,4.365707703683749,0.10077088933786887
0.73,0.2909754273275829,14.295237560839515,0.2615472245142648,0.2346793176552876,0.8476066877589803,4.368923629769466,0.098856597
0.731,0.27290301600358646,13.752392587923657,0.2450216589327931,0.21966638139912223,0.4184228083057546,4.354313128634546,0.097817558
0.732,0.2556499147323689,12.865930714274977,0.2293112896974258,0.20547027063724504,0.17470348279984313,4.31968133,0.097634609
0.733,0.2392368764723823,11.614032995841619,0.2144357744467004,0.19211122248548426,0.13860396776745826,4.262833364788228,0.098288584
0.734,0.22368465418207895,9.974880489,0.20041477081915443,0.17960947405966843,0.33227952,4.181574362119537,0.099760319
0.735,0.20897716298765662,8.453795935642978,0.1872851407157942,0.16800632458445014,0.6608029647292671,4.039638507075806,0.1021786982892705
0.736,0.19514510280331246,5.881530042912368,0.1749648416191504,0.15720237856132754,1.019090141327806,3.950662928288546,0.10466405397249737
0.737,0.18221863562652357,4.275338878960618,0.16355503041663022,0.1473070452676648,1.3261260012813125,3.790983839776863,0.10814319258167752
0.738,0.17020527019132117,3.5206223592980983,0.15306242706440867,0.1383274549379056,1.5880658795404283,3.571670836503902,0.11263199762970505
0.739,0.15911251523173645,3.502780399,0.143493752,0.13027073780649376,1.8110651110557971,3.3037935134328067,0.11814635262947402
0.74,0.14894787948180063,4.107212914882266,0.13485572373556218,0.12314402410787283,2.001279030778061,2.9984214655267203,0.12470214109387848
0.741,0.139718872,5.219319821149702,0.12715506367128732,0.11695444407648656,2.1648629736578613,2.6666242877487867,0.13231524653581242
0.742,0.13143300054700063,6.724501033747872,0.12039849128201147,0.11170912794677858,2.3079722746458415,2.3194715750621473,0.14100155246816998
0.743,0.12409777483019888,8.508156468187156,0.11459272652390978,0.10741520595319264,2.436762268692645,1.9680329224299478,0.15077694240384515
0.744,0.11772070325917086,10.455686039977923,0.1097444893531573,0.10407980833017237,2.557388290748912,1.6233779248153313,0.1616573
0.745,0.11230929456794785,12.452489664630557,0.10586049972592915,0.10171006531216148,2.6760056757652864,1.2965761771814408,0.1736585083367246
0.746,0.10787105749056103,14.383967257655426,0.1029474775984004,0.10031310713360365,2.7987697586924103,0.9986972744914204,0.18679645135971695
0.747,0.10441350076104162,16.135518734562908,0.10101214292674612,0.099896064,2.9318358744809254,0.7408108117084127,0.20108701243760316
0.748,0.10194413311342085,17.59254401086338,0.10006121566714139,0.10046606623262189,3.0813593580814755,0.5339863837955618,0.2165460750832772
0.749,0.10047046328172994,18.64044300206722,0.10010141577576136,0.10203024397908533,3.2534955444447027,0.38929358571601114,0.23318952280963323
0.75,0.10000000000000009,21.914399116326283,0.10120894412694695,0.10467110535869494,3.359268755862487,0.4370656962503717,0.25124350956663105
0.751,0.10047046328172984,19.210264509471262,0.1031703850120958,0.10815526798585415,3.700613175133725,0.3474165327648898,0.2699307193785943
0.752,0.10194413311342071,16.62546438,0.10614517992528173,0.11265694118508882,3.9828733529501172,0.45031190732029447,0.28969148781813814
0.753,0.10441350076104139,14.192496793545098,0.1101249057536844,0.11816777432869449,4.210008684605722,0.724970067,0.31052505959338417
0.754,0.10787105749056075,11.943859825635563,0.11510113938448337,0.12467941678896674,4.385978565,1.1506092608209013,0.332430679
0.755,0.11230929456794753,9.912051545202793,0.12106545770485817,0.1321835179382011,4.514742390610779,1.7064477348996727,0.35540759198346916
0.756,0.11772070325917049,8.129570023,0.1280094376019884,0.14067172714869322,4.600259555548344,2.371703737286468,0.3794550420145513
0.757,0.12409777483019843,6.628913329090755,0.13592465596305367,0.15013569379273856,4.646489455501338,3.1255955155480724,0.40457227421382214
0.758,0.1314330005470002,5.442579534573092,0.14480268967523358,0.16056706724263278,4.657391485763818,3.9473413172512712,0.4307585332894032
0.759,0.13971887167554448,4.603066709855401,0.15463511562570761,0.17195749687067133,4.636925041629838,4.816159389962848,0.45801306394941593
0.76,0.14894787948180013,4.142872925518484,0.16541351070165541,0.18429863204914987,4.589049518393454,5.711267981249586,0.48633511090198217
0.761,0.15911251523173595,4.094496252143144,0.17712945179025663,0.19758212215036397,4.517724311348719,6.611885338678274,0.5157239188552235
0.762,0.1702052701913206,4.490434760310179,0.18977451577869073,0.21179961654660906,4.426908815789689,7.4972297098156915,0.5461787325172613
0.763,0.18221863562652296,5.363186520600394,0.20334027955413725,0.2269427646101808,4.320562427010419,8.346519342228625,0.5776987965962173
0.764,0.1951451028033118,6.745249603594591,0.21781832000377593,0.2430032157133748,4.202644540304964,9.138972483483858,0.6102833558002132
0.765,0.2089771629876559,8.669122079873567,0.23320021401478627,0.2599726192284865,4.077114550967378,9.853807381148178,0.6439316548373705
0.766,0.22368465418207809,10.871016468264866,0.2495085243828049,0.2778771656699012,3.936044072,10.490762698915713,0.6786020130063584
0.767,0.23923687647238137,12.816421145469418,0.26660240520811146,0.29656215623133186,3.8633040185871246,10.967501048961683,0.7142578544804599
0.768,0.2556499147323679,14.129344860969331,0.28456807912135146,0.3161250917795012,3.7897420620767193,11.272541545149062,0.7508617998275988
0.769,0.2729030160035854,14.873808025709438,0.30338334754419854,0.3365430340605368,3.715086276190595,11.425368533901752,0.7883728018113865
0.77,0.29097542732758186,15.113831050634587,0.3230260118983263,0.35779304482056634,3.6390647351311594,11.445466361643655,0.8267498131954338
0.771,0.30984639574590495,14.913434346689613,0.34347387360540854,0.3798521858057176,3.561405513100817,11.352319374798686,0.8659517867433528
0.772,0.32949516830010256,14.336638324819365,0.3647047340871189,0.4026975187621181,3.481836684301972,11.165411919790746,0.9059376752187545
0.773,0.3499009920317226,13.447463395968677,0.38669639476513096,0.4263061054358956,3.4000863229370277,10.904228343043744,0.9466664313852501
0.774,0.37104311398231277,12.309929971082395,0.4094266570611186,0.45065500757317783,3.315882503208389,10.588252990981582,0.9880970080064515
0.775,0.392900781,10.98805846110536,0.43287332239675536,0.47572128692009236,3.2289532993184613,10.236970210028172,1.0301883578459694
0.776,0.41545324070659506,9.545869277,0.45701419219371475,0.5014820052227668,3.139026785469648,9.869864346607413,1.0728994336674156
0.777,0.4386797395633831,8.047382829658392,0.48182706787367086,0.5279142242273293,3.045831035864355,9.506419747143223,1.1161891882344013
0.778,0.46255952480533225,6.55661953,0.5072897508582969,0.5549950056799067,2.9490941247049856,9.166120758059495,1.1600165743105375
0.779,0.487071843,5.137599789186499,0.5333800425692669,0.5827014113266273,2.8485441261939446,8.868451725780144,1.2043405446594364
0.78,0.5121959426109068,3.854344017928309,0.5600757444282543,0.6110105029136187,2.7439091145336363,8.632896996729073,1.2491200520447088
0.781,0.5379110692576279,2.7708726272484125,0.5873546578569329,0.6398993421870085,2.6349171639264664,8.478940917330188,1.294314049229966
0.782,0.5641658431462743,1.9104458032276483,0.6151931565496991,0.669344267,2.5268565014325577,8.347064063272267,1.3401534027674034
0.783,0.5909476106735677,1.409855614561311,0.643525618,0.6992716920193247,2.4301534975085968,8.433334293489128,1.3857576816870636
0.784,0.6182364201616141,1.018761248445642,0.672362598,0.7296966077379514,2.3380237514234654,8.577024434188443,1.431827921219756
0.785,0.6460031753937304,0.7272577271201799,0.701673012,0.7605862902076258,2.250143537733317,8.766497345052377,1.4782963423920878
0.786,0.6742187801532337,0.5254400728244618,0.7314257773463391,0.7919080155793642,2.1661891309943058,8.990115885763093,1.5250951662306647
0.787,0.7028541382234411,0.40340330779802513,0.761589812,0.8236290600041837,2.0858368057625856,9.236242916002748,1.5721566137620935
0.788,0.7318801533876694,0.35124245428040735,0.7921340322530228,0.8557166996331003,2.008762837,9.493241295,1.6194129060129798
0.789,0.7612677294292362,0.359052535,0.8230273557601544,0.8881382106171312,1.9346434980456322,9.749473883797538,1.6667962640099305
0.79,0.7909877701314579,0.41692857072977835,0.8542386994656975,0.9208608691072926,1.863155064672706,9.993303540716997,1.7142389087795509
0.791,0.8210111792776519,0.5149655851758421,0.88573698,0.9538519512546012,1.793973811031685,10.213093125894048,1.761673061348448
0.792,0.8513088606511353,0.6432586000888746,0.9174911159596744,0.9870787332100739,1.7267760116787236,10.397205499010854,1.809030942743228
0.793,0.8818517180352249,0.7919026377084133,0.9494700229919356,1.0205084911247266,1.6612379411699743,10.534003519749573,1.8562447739904968
0.794,0.9126106552132378,0.9509927202739958,0.9816426187102641,1.0541085011495768,1.5970358740615913,10.611850047792371,1.903246776116861
0.795,0.9435565759684914,1.1106238700251594,1.0139778202365741,1.0878460394356404,1.5338460849097288,10.619107942821415,1.9499691701489268
0.796,0.9746603840843023,1.2608911092014417,1.046444544692779,1.1216883821339347,1.471344848,10.544140064518858,1.9963441771133006
0.797,1.0058920918361862,1.3770273909018478,1.0790052608461602,1.1555908647114514,1.409652906157993,10.490482888154514,2.0412255012984657
0.798,1.0372121113688442,1.5639266343384446,1.1116378690039717,1.1895412430051249,1.3491430170438004,10.189562164624247,2.087293311
0.799,1.068592544581671,1.7402043379170704,1.1443002998857579,1.2234880098770762,1.2912338579182552,9.865601462304467,2.132243219476529
0.8,1.1000028232887107,1.9057937790305248,1.1769599538877777,1.2573957365974042,1.2358254041379988,9.524947885,2.1760085456945104
0.801,1.131412379304005,2.060628235071609,1.2095842314062901,1.2912289944362074,1.1828176310596743,9.173948535,2.2185226086808885
0.802,1.1627906444415965,2.204640983433124,1.2421405328375537,1.3249523546635855,1.1321105140399226,8.818950517,2.259718727447481
0.803,1.1941070505155278,2.337765301507868,1.2745962585778265,1.3585303885496358,1.0836040284353858,8.466300934669842,2.2995302210061084
0.804,1.2253310293398418,2.459934466688645,1.3069188090233683,1.3919276673644585,1.0371981496027067,8.122346890557198,2.3378904083685925
0.805,1.2564320127285806,2.5710817563682533,1.3390755845704376,1.4251087623781518,0.9927928528985268,7.793435488516922,2.3747326085467537
0.806,1.287379432495787,2.6711404479394933,1.3710339856152929,1.4580382448608142,0.950288114,7.485913832025984,2.409990140552411
0.807,1.3181427204555034,2.760043818795166,1.402761412554193,1.4906806860825443,0.9095839073022319,7.206129024561369,2.443596323397386
0.808,1.3486913084217726,2.8377251463280726,1.4342252657833965,1.5230006573134416,0.8705802091234014,6.9604281696000525,2.475484476093498
0.809,1.3789946282086372,2.904117707931013,1.4653929456991626,1.5549627298236048,0.8331769944996379,6.755158370619016,2.5055879176525693
0.81,1.4090221116301394,2.959154780996788,1.4962318526977496,1.5865314748831316,0.7972742387875833,6.596666731095234,2.5338399670864185
0.811,1.4387431905003218,3.0027696429181967,1.526709387175416,1.617671463762122,0.7627719173438798,6.4913003545056895,2.5601739434068667
0.812,1.4681272966332273,3.0348955710880414,1.5567929495284214,1.648347267730674,0.7295700055251694,6.445406344327359,2.5845231656257344
0.813,1.497155866408486,3.059738971081987,1.586421521592079,1.6785105013268915,0.6976117710669484,6.403038901,2.6078089905512525
0.814,1.5257952666415457,3.0776348271550935,1.6156586164350037,1.7081846204160842,0.6665765663903697,6.472221033382332,2.6278484913637805
0.815,1.5540066920281737,3.088055255515874,1.6443943704158213,1.7372859632700048,0.6368015277866398,6.549977805800326,2.646499270626409
0.816,1.5817653213186365,3.0914816723169602,1.6726031822544538,1.7657881493500964,0.6082506180387186,6.631952864789049,2.6637639946299583
0.817,1.609046333263199,3.0883954937109857,1.7002594506708253,1.7936647981177989,0.5808877999295654,6.7137898564987015,2.679645329665244
0.818,1.635824906612129,3.0792781358505836,1.7273375743848607,1.820889529034556,0.5546770362421404,6.791132427079484,2.6941459420230864
0.819,1.6620762201156911,3.0646110148883867,1.753811952116482,1.8474359615618077,0.5295822897594028,6.859624222681591,2.7072684979943036
0.82,1.6877754525241526,3.0448755469770292,1.779656982585615,1.873277715160997,0.5055675232643125,6.914908889455225,2.7190156638697145
0.821,1.712897782587779,3.020553148269144,1.8048470645121824,1.898388409293565,0.48259669953982914,6.952630073550583,2.729390105940138
0.822,1.737418389056837,2.992125234917364,1.8293565966161083,1.9227416634209542,0.4606337813689124,6.968431421117865,2.738394490496393
0.823,1.7613124506815923,2.960073223074323,1.8531599776173167,1.946311097004606,0.439642732,6.957956578,2.7460314838292974
0.824,1.7845551462123108,2.9248785288926538,1.8762316062357307,1.9690703295059613,0.4195875128196175,6.916849191268995,2.7523037522296696
0.825,1.807121654399259,2.887022568524989,1.898545881191275,1.9909929803864634,0.40043208800715857,6.8407529061532415,2.7572139619883287
0.826,1.8289871539927027,2.846986758123962,1.9200772012038727,2.012052669107553,0.38214042,6.725311369110205,2.7607647793960925
0.827,1.8501268237429087,2.8052525138422073,1.9407999649934475,2.032223015130672,0.36467647122141633,6.566168226290088,2.7629588707437813
0.828,1.870515842400143,2.762301251832357,1.9606885712799245,2.0514776379172623,0.34800420481405253,6.3589671238430885,2.763798902322213
0.829,1.8901741145814945,2.7184261343914997,1.9797147903928718,2.069755117185395,0.3320417101000171,6.131450262144302,2.7623460974168856
0.83,1.9090433616201332,2.672964385676758,1.9979235411634648,2.0871741178527277,0.3167759326446794,5.8524278097081615,2.7601330681097687
0.831,1.9271038230917605,2.626639587444161,2.0152294357720586,2.103583512715977,0.30216005529936174,5.549117324679945,2.755744962630644
0.832,1.944342286406438,2.5795789768293216,2.031619426712493,2.118966404,0.28817516449993974,5.2255852463112635,2.749031756121011
0.833,1.9607455389742268,2.5319097909678567,2.0470804664786066,2.133305894246016,0.27480234668228914,4.885898014,2.7398434237223666
0.834,1.9763003682051883,2.4837592669953796,2.0615995075642393,2.146585085520703,0.2620226882822857,4.534122066558951,2.7280299405762087
0.835,1.9909935615093841,2.4352546420475067,2.0751635024632304,2.1587870802071003,0.2498172757358053,4.174323843678541,2.7134412818240357
0.836,2.0048119062968768,2.386523153259853,2.0877594036694207,2.169894980609157,0.2381671954787236,3.8105697844641093,2.695927422607346
0.837,2.017742189977726,2.337692037768034,2.0993741636766483,2.1798918890308223,0.22705353394691644,3.446926328167267,2.6753383380676388
0.838,2.029771199961994,2.288888532707663,2.1099947349787525,2.1887609077760435,0.21645737757625952,3.0874599140396244,2.6515240033464105
0.839,2.040885723659743,2.2402398752143577,2.1196080700695745,2.196485139148771,0.20635981280262866,2.7362369813327945,2.6243343935851597
0.84,2.051072548481033,2.1918733024237307,2.1282011214429515,2.2030476854529515,0.19674192606189955,2.3973239692983848,2.593619483925385
0.841,2.0603184618359265,2.143916051471398,2.1357608415927247,2.2084316489925353,0.18758480378994802,2.0747873171880076,2.559229249508584
0.842,2.0686102511344844,2.096495359492975,2.1422741830127325,2.212620132071471,0.1788695324226498,1.7726934642532743,2.5210136654762554
0.843,2.0759347037867686,2.049738463624076,2.147728098196815,2.2155962369937066,0.17057719839588062,1.4951088497457943,2.478822706969897
0.844,2.082295092,2.003740633,2.152019159530315,2.2172457454897474,0.1626423704947937,1.2505612163928084,2.431159681103064
0.845,2.0877147282829003,1.958440920265812,2.155424074297324,2.217905522320375,0.15519427352881154,1.015949580422273,2.382542691457461
0.846,2.0921441297576084,1.9138821093351095,2.1577146945480377,2.2172957547048564,0.14809268272111842,0.8123007093303246,2.3293208077790974
0.847,2.095584812,1.8700690341300374,2.158896314361331,2.2154359265512165,0.14132604592095047,0.63797943,2.2718087093978876
0.848,2.0980382921967813,1.827006528593179,2.1589742278160835,2.2123455217674834,0.13488281097754387,0.491350569,2.2103210756437486
0.849,2.099506085804618,1.784699426667118,2.1579537289911723,2.208044024261683,0.12875142574013487,0.37077895280857526,2.1451725858465935
0.85,2.0999897094335367,1.7431525622944373,2.155840111965474,2.2025509179418417,0.12292033805795968,0.27462940871354635,2.0766779193363387
0.851,2.0994906794052235,1.7023707694177213,2.152638670817867,2.195885686715986,0.11737799578025443,0.2012667632383896,2.0051517554428995
0.852,2.098010512041363,1.662358881979552,2.148354699627227,2.188067814492141,0.11211284675625534,0.14905584313136147,1.9309087734961892
0.853,2.0955507236636417,1.6231217339225141,2.1429934924724323,2.1791167851783344,0.10711333883519858,0.1163614751407189,1.8542636528261245
0.854,2.092112830593747,1.5846641591891908,2.1365603434323606,2.1690520826825925,0.10236791986632038,0.10154848601471878,1.775531073
0.855,2.0876983491533636,1.5469909917221651,2.1290605465858894,2.157893190912942,0.097865038,0.10298170250161792,1.695025712635591
0.856,2.082308795664178,1.510107065464021,2.1204993960118945,2.145659593777408,0.09359314,0.11902595134967311,1.6130622517749522
0.857,2.0759456864478754,1.474017214357342,2.1108821857892544,2.132370775184019,0.089540675,0.14804605930714126,1.5299553695106194
0.858,2.068610537826143,1.4387262723447112,2.100214209996847,2.1180462190407994,0.08569609,0.18840685312227917,1.446019745172507
0.859,2.0603048661206658,1.4042390733687125,2.0885007627135477,2.102705409255776,0.082047834,0.23847315954334367,1.361570058
0.86,2.051071501124412,1.3705479504813252,2.0757517921472224,2.086434828203306,0.078590646,0.29122500983614485,1.2781889616238233
0.861,2.0409062123566875,1.3376840576970512,2.0620552973822144,2.0691342518513065,0.075338516,0.35766615403847396,1.1935663618028072
0.862,2.029800789890753,1.3056154211558308,2.0473581933546576,2.0509426966275885,0.072266355,0.4248515173742129,1.1103990266039823
0.863,2.017771120869224,1.2743269336251353,2.0316860802127286,2.0318791383967674,0.069367944,0.49230143280506916,1.0289794768852165
0.864,2.004833092434717,1.243803487872438,2.0150645581046045,2.011962553023459,0.066637062,0.5595362332927505,0.9496002335043776
0.865,1.9910025917298457,1.2140299766652107,1.9975192271784628,1.9912119163722788,0.064067491,0.6260762517989644,0.8725538173193329
0.866,1.9762955058972267,1.1849912927709256,1.9790756875824793,1.9696462043078424,0.061653012,0.6914418212854186,0.798132749
0.867,1.960727722079475,1.1566723289570553,1.9597595394648322,1.9472843926947638,0.059387405855658694,0.7551532747138207,0.7266295499680966
0.868,1.9443151274192065,1.1290579779910719,1.9395963829736989,1.9241454573976609,0.057264452830914914,0.8167309450458784,0.6583367405176405
0.869,1.9270736090590366,1.1021331326404475,1.9186118182572558,1.9002483742811462,0.055277934,0.875695165,0.5935468416944489
0.87,1.9090190541415804,1.0758826856726549,1.896831445,1.8756121192098378,0.05342163,0.9315662682677908,0.5325523743563897
0.871,1.8901673498094536,1.0502915298551658,1.8742808647411493,1.8502556680483495,0.051689322416215634,0.9838645870810606,0.47564585936133036
0.872,1.8705343832052714,1.0253445579554525,1.850985676,1.824197996661297,0.050074791253958195,1.0321104546448165,0.4231198175671386
0.873,1.8501360414716497,1.0010266627409878,1.8269714801019294,1.7974580809132958,0.048571818,1.075824203920766,0.37526676983168195
0.874,1.8289882117512035,0.9773227369792435,1.8022638764815955,1.770054896668962,0.047174182,1.1145261678706169,0.33237923701282807
0.875,1.8071067811865489,0.9542020662740355,1.7769081748869144,1.7418674344628138,0.045862484,1.1485061346486356,0.2963479834824758
0.876,1.7845600150682739,0.931699069,1.7508868738296783,1.7132599603818226,0.044671943,1.178374335212882,0.26228864054224876
0.877,1.7613281014853905,0.909770191,1.7242676281135612,1.6839805217627257,0.043566761656867604,1.2044101245886676,0.2340717379646981
0.878,1.737437546534018,0.8884028867632194,1.697075106692141,1.6540480899080403,0.042544021,1.2268664879299984,0.21157036879282642
0.879,1.7129148563102752,0.8675846107871262,1.669333978518996,1.6234816361202817,0.041600804,1.2459964103908803,0.19465762606963602
0.88,1.6877865369102802,0.8473028182557021,1.6410689125477047,1.592300131701967,0.040734193,1.2620528771253194,0.18320660283812928
0.881,1.6620790944301522,0.827544964,1.6123045777318445,1.560522547955612,0.039941269,1.2752888732873207,0.17709039214130856
0.882,1.6358190349660096,0.8082985031610529,1.5830656430249945,1.5281678561837329,0.039219116,1.2859573840308907,0.17618208702217622
0.883,1.6090328646139718,0.7895508904149238,1.5533767773807325,1.495255027688846,0.038564816,1.294311394510035,0.18035478052373483
0.884,1.5817470894701566,0.7712895807476552,1.5232626497526367,1.461803033773468,0.037975451,1.3006038898787593,0.18948156568898655
0.885,1.5539882156306832,0.7535020290677954,1.4927479290942853,1.4278308457401148,0.037448103,1.3050878552910692,0.20343553556093383
0.886,1.525782749191671,0.7361756902838922,1.4618572843592574,1.3933574348913034,0.036979854,1.3080162759009715,0.22208978318257916
0.887,1.4971571962492367,0.7192980193044931,1.4306153845011298,1.3584017725295483,0.036567787668292835,1.309642136862471,0.24531740159692475
0.888,1.4681380628995004,0.7028564710381462,1.399046898473481,1.3229828299573674,0.036208985,1.3102184233295733,0.272991484
0.889,1.438751855238581,0.6868385003933997,1.367176495,1.287119578477276,0.035900529,1.3099981204562854,0.30498512297572644
0.89,1.4090250793625965,0.6712315622788012,1.3350288437239342,1.250830989391791,0.035639502,1.309234213396612,0.34117141202618734
0.891,1.3789921808507077,0.6560139562710885,1.3025785386588034,1.2140418441663376,0.035421947,1.3085531122299465,0.3810639612597697
0.892,1.3486923454572417,0.6412102403168052,1.269984882318921,1.1771404347827819,0.035255031,1.3065227782430935,0.42471369214913607
0.893,1.3181456555284872,0.6267820561379731,1.2371629422447548,1.1398681643080824,0.035129625809056916,1.3045948410609167,0.4716494933655845
0.894,1.2873829765014329,0.6127207611723713,1.2041420043464692,1.1022839840096001,0.035044189,1.3027668582442171,0.5216202658641657
0.895,1.2564351738130664,0.5990177128577778,1.1709513545342283,1.0644468451546965,0.03499718,1.301036387353797,0.574374911
0.896,1.2253331129003766,0.5856642686319716,1.1376202787181973,1.0264156990107327,0.034987054420206776,1.2994009859504576,0.6296623285279319
0.897,1.1941076592003517,0.5726517859327314,1.104178063,0.9882494968450706,0.035012272,1.2978582115949997,0.6872314206032197
0.898,1.162789678,0.5599716221978354,1.0706539927154213,0.9500071899250706,0.03507129,1.2964056218482254,0.7468310877808455
0.899,1.1314100351862502,0.5476151348650626,1.0370773543490055,0.9117477295180945,0.035162566,1.2950407742709364,0.8082102310158606
0.9,1.099999596,0.5355736813721913,1.0034774336194576,0.8735300668915036,0.035284558,1.2937612264239335,0.8711177512633163
0.901,1.0685892252666678,0.5238386191570004,0.969883516,0.8354131533126591,0.035435725276385124,1.2925645358680184,0.9353025494782634
0.902,1.0372097891847927,0.5124013056572684,0.9363248887116216,0.7974559400489224,0.035614524293186504,1.2914482601639936,1.000513526615754
0.903,1.005892152937512,0.5012530983107735,0.9028308363536626,0.7597173783676543,0.035819413428490696,1.2904099568726588,1.0664995836308384
0.904,0.9746671819618149,0.490385355,0.8694306452732292,0.7222564195362167,0.036048850612289546,1.2894471835548167,1.1330096214785688
0.905,0.9435657416946892,0.479789432,0.8361536013804858,0.6851320148219703,0.036301293774574875,1.2885574977712682,1.1997925411139958
0.906,0.9126186975731234,0.4694566875685004,0.8030289905855968,0.6484031154922768,0.036575201,1.287738457082815,1.2665972434921706
0.907,0.8818492280185207,0.45937859471392617,0.7700971230524398,0.6122340620851345,0.036868755,1.2867160650482783,1.3329388574469911
0.908,0.8512985418093828,0.4495618225670302,0.737422092,0.5764905400317942,0.037184716,1.285785703195488,1.3996465755934635
0.909,0.8209981266289298,0.4399858403406707,0.7050058071103714,0.5414081774787377,0.037518003910728855,1.2846364412224296,1.4655556947083985
0.91,0.7909759181514702,0.4306451384098967,0.672891024,0.507049578,0.037867822,1.2832454542472336,1.5305513908556383
0.911,0.761259852,0.42153420714975726,0.6411204983053684,0.47347734637368327,0.038233371365384704,1.2815899173880314,1.5945188400990236
0.912,0.7318778640027634,0.41264753693530154,0.6097369862865748,0.4407540855717881,0.038613854411644714,1.2796470057629532,1.6573432185023966
0.913,0.7028578896801329,0.40397961814157846,0.5787832437008172,0.40894239977038294,0.039008472928736854,1.2773938944901302,1.718909702129599
0.914,0.6742278647577286,0.3955249411436373,0.5483020264310193,0.3781048928445195,0.039416429,1.2748077586876936,1.7791034670444725
0.915,0.6460157249098583,0.38727799631652693,0.5183360903601038,0.348304169,0.039836924150049656,1.2718657734737733,1.8378096893108582
0.916,0.6182494058108308,0.3792332740352964,0.4889281913709943,0.3196028311196231,0.040269160741586395,1.2685451139665012,1.8949135449925982
0.917,0.590956843,0.37138526467499505,0.4601210853466141,0.2920634840706935,0.040712341,1.2648229552840082,1.9503002101535343
0.918,0.5641659725565361,0.3637284586106716,0.4319575281698863,0.2657487313975113,0.041165666,1.2606764725444242,2.0038548608575075
0.919,0.5379047297498853,0.35625734621737537,0.40448027572373413,0.24072117697512832,0.041628338,1.2560828408658806,2.0554626731683596
0.92,0.5122010503893102,0.34896641787015537,0.37773208389108104,0.21704342467859603,0.042099558998956725,1.2510192353665088,2.105008823149933
0.921,0.48708287014911855,0.34185016394406054,0.35175570855485017,0.19477807838296587,0.042578531,1.2454628311644391,2.152378486866069
0.922,0.4625728376516834,0.33489638697241614,0.32671670005335246,0.17425755422872397,0.043063440143122404,1.2393184999293594,2.1970920150825943
0.923,0.43866865991204335,0.32812335181066804,0.3023252304484856,0.15471569104267327,0.043557731,1.2328869271671477,2.240422737166881
0.924,0.4154296954195262,0.3215090687772482,0.2788795147027342,0.1368216808629776,0.04405789,1.2259415582713684,2.281326725838409
0.925,0.3928743528675565,0.31505002737881493,0.2564110598832465,0.1205855358351974,0.044563573,1.218502527710961,2.319825998951003
0.926,0.3710210409495585,0.3087427171220259,0.2349513730571702,0.10601726810489316,0.045074438,1.2105899699548661,2.3559425743584863
0.927,0.3498881683589564,0.30258362751353923,0.21453196129165358,0.09312689,0.04559014,1.2022240194720244,2.389698469914684
0.928,0.32949414378917463,0.2965692480600129,0.19518433165384444,0.081924413,0.046110336,1.1934248107313756,2.421115703
0.929,0.30985737593363727,0.29069606826810473,0.17693999121089088,0.07241985,0.046634682,1.1842124782018604,2.4502162928885185
0.93,0.2909962734857688,0.284960578,0.1598304470299409,0.064623213,0.047162835101898115,1.174607156352419,2.477022256013804
0.931,0.27292924513899347,0.2793592656957755,0.14388720617814238,0.058544514,0.047694451039659996,1.1646289796519915,2.501555610703101
0.932,0.2556746995867355,0.2738886219286703,0.1291417757226434,0.054193765,0.048229186,1.1542980825695182,2.523838374810233
0.933,0.23925104552241916,0.26854513584981526,0.11562566273059195,0.051580979,0.048766698,1.1436345995739399,2.5438925661890255
0.934,0.22367669163946896,0.2633252969658685,0.10337037426913605,0.050716166,0.049306641460844604,1.1326586651341963,2.5617402026933016
0.935,0.20897004663130894,0.2582255947834879,0.092407417,0.051609340936060275,0.049848674,1.121390413719228,2.5774033021768856
0.936,0.19514951919136347,0.25324251880933146,0.082768299,0.054270514,0.050392451352666394,1.1098499797979748,2.5909038824936017
0.937,0.18223351801305687,0.24837255855005722,0.074484527,0.058709698,0.05093763,1.0980574978393778,2.6022639614972753
0.938,0.17020949071585076,0.24361083489682087,0.067680251,0.064995463,0.051483718875101094,1.0860824131329039,2.6115543372349017
0.939,0.15909136862093248,0.23896336017075478,0.062009711,0.07274727,0.052031655,1.0738508416691508,2.6189393804841843
0.94,0.14891546709546957,0.23441981846468665,0.057795042,0.082257543,0.052580193,1.0614694699348295,2.6243748314565467
0.941,0.1396863205015132,0.2299779660031669,0.055029897,0.093480777,0.053129169,1.0489580693966172,2.627929409723631
0.942,0.13140846320111457,0.22563555901074606,0.053707924,0.10637146521677371,0.053678419,1.0363364115211915,2.6296718348570796
0.943,0.12408643,0.22139035371197485,0.053822775168521034,0.12088410242231688,0.054227778,1.023624268,2.629670826428535
0.944,0.11772475392919571,0.21724010633140364,0.055368101,0.1369731829004278,0.054777082,1.0108414096254097,2.627995104009637
0.945,0.11232797068177797,0.2131825730935831,0.058337552,0.15459320097180512,0.055326165,0.9980076085384086,2.6247133871720294
0.946,0.107900614,0.20921551022306364,0.062724779,0.17369865095714737,0.055874864,0.9851426359809038,2.6198943954873526
0.947,0.10444721877428205,0.20533667394439595,0.068523432,0.19424402717715333,0.056423014,0.9722662634195731,2.6136068485272497
0.948,0.10197231883830642,0.20154382048213051,0.075727162,0.21618382395252145,0.05697045,0.9593982623210939,2.605919465863362
0.949,0.10048044873024727,0.19783470606081788,0.08432962,0.23947253560395035,0.057517008214986225,0.9465584041521433,2.5969009670673318
0.95,0.099976143,0.19420708690500854,0.094324457,0.2640646564521386,0.058062524,0.93376646,2.5866200717108008
0.951,0.10046393544608356,0.1906587192392531,0.10570532194818377,0.2899146808177848,0.058606832,0.9210422024695386,2.5751454993654095
0.952,0.10194836099408149,0.1871873592881021,0.11846586696638098,0.3169771030215876,0.059149769,0.9084054018892392,2.5625459696028012
0.953,0.10443395381820096,0.18379076327610608,0.13259974226554477,0.3452064173842456,0.05969117,0.8958758301051788,2.5488902019946185
0.954,0.10786466643839483,0.1804672739307629,0.1480710872165447,0.3744934552325639,0.060230949,0.8834711442363885,2.5342964618106674
0.955,0.11228332948039456,0.17721779055328465,0.16475028385881973,0.4048074170964024,0.060769338872227005,0.8711446794659276,2.5186876316838673
0.956,0.1176879006797559,0.17403736059867664,0.18273670612514117,0.4360844661412495,0.061305832,0.8589740611347441,2.5022644633057287
0.957,0.12406796924368099,0.17092454300571466,0.2019888628030408,0.4682600156644615,0.061840367542037436,0.8469645263619913,2.4850822186992443
0.958,0.13141312437937214,0.16787789671317457,0.22246526268005054,0.501269479,0.062372882,0.8351213122668225,2.467196159887406
0.959,0.13971295529403147,0.16489598065983208,0.24412441454370223,0.5350482693354065,0.062903314,0.8234496559683911,2.4486615488932073
0.96,0.1489570511948613,0.16197735378446307,0.2669248271815278,0.5695318000778526,0.063431601,0.8119547945858506,2.4295336477396403
0.961,0.15913500128906383,0.15912057502584342,0.2908250093810592,0.6046554844880897,0.06395768,0.8006419652383543,2.4098677184496995
0.962,0.1702363947838413,0.15632420332274877,0.3157834699298283,0.6403547358634744,0.06448149,0.7895164050450557,2.389719023046377
0.963,0.1822508208863959,0.15358679761395505,0.34175871761536686,0.676564968,0.065002969,0.7785833511251079,2.3691428235526657
0.964,0.19516786880392994,0.1509069168382381,0.368709261,0.7132215926991124,0.065522054,0.7678480405976648,2.348194381991559
0.965,0.20897712774364557,0.14828311993437363,0.3965936095468804,0.7502600247540788,0.066038683,0.7573157105818792,2.326928960386049
0.966,0.2236681869127451,0.14571396584113752,0.42537027136791894,0.7876156769636187,0.066552794,0.7469915981969049,2.305401820759129
0.967,0.23923063551843063,0.14319801349730554,0.4549977554758545,0.8252239626250887,0.067064325,0.7368809405618949,2.283668225133792
0.968,0.2556540627679045,0.14073382184165353,0.48543457065821916,0.8630202950358454,0.067573213,0.726988975,2.2617834355330304
0.969,0.2729138900304025,0.13831874193891333,0.5166206992112765,0.9008433348328384,0.068079288,0.7173332117543453,2.2398946865059344
0.97,0.29096449289575677,0.13595631837557712,0.5485078730875079,0.9389118567568046,0.068582991,0.7078520061008874,2.217724352293558
0.971,0.3098244723939458,0.13364167714933378,0.5810434720798975,0.9769431488828224,0.069083924,0.6985934840602697,2.1955665573955185
0.972,0.32947093116382387,0.13137387057024455,0.6141750564632008,1.014888218964558,0.069582082,0.6895540638773854,2.173447390298189
0.973,0.34988097184424594,0.12915195094837076,0.647850187,1.0526980747556784,0.070077458,0.680730164,2.151392939487942
0.974,0.37103169707406647,0.12697497059377358,0.6820164225015694,1.0903237240098498,0.07057005,0.6721182020643912,2.1294292934511496
0.975,0.39290020949214005,0.1248419818165142,0.7166213247061453,1.127716174480739,0.07105985,0.6637145969240685,2.107582540674183
0.976,0.41546361173732127,0.1227520369266539,0.751612453,1.1648264339220116,0.071546853,0.6555157666210534,2.085878769643414
0.977,0.43869900644846466,0.12070418823425388,0.7869373688598565,1.2016055100873348,0.072031056,0.6475181294002395,2.064344068845215
0.978,0.46258349626442496,0.11869748804937535,0.8225436313585025,1.238004410730375,0.072512451,0.6397181035065199,2.043004526765958
0.979,0.48709418382405656,0.11673098868207961,0.858378801,1.2739741436047984,0.072991035,0.6321121071847885,2.0218862318920143
0.98,0.5122081717662144,0.11480374244242786,0.8943904385731514,1.309465716464272,0.073466801,0.6246965586799391,2.0010152727097568
0.981,0.5379025627297528,0.11291480164048129,0.9305261038386647,1.3444301370624614,0.073939746,0.6174678762368647,1.980417737705557
0.982,0.5641544593535264,0.11106321858630117,0.9667333572426448,1.3788184131530339,0.074409862,0.610422478,1.960119715365787
0.983,0.5909409642763898,0.10924804558994872,1.0029597590598462,1.4125815524896552,0.074877146,0.6035567825156156,1.9401472941768187
0.984,0.6182391801371976,0.10746833496148515,1.0391528695650247,1.4456705628259925,0.075341592,0.596867208,1.9205265626250239
0.985,0.6460046213356618,0.10572296872486277,1.0752161331775125,1.4779958883271072,0.075803199,0.5903434948191087,1.9012927126740875
0.986,0.6742125707607592,0.10401301152466183,1.1112485402327676,1.5097393694552304,0.076262086,0.5839866118886253,1.8823379919274643
0.987,0.7028444770047544,0.10233600076552431,1.1470725335968295,1.5406706510090835,0.07671816,0.577787215,1.8637883891380291
0.988,0.7318703635210615,0.10069130562199374,1.1826483498398968,1.5707703187132684,0.077171441,0.5717402715926411,1.8456476484873277
0.989,0.7612602537630956,0.099078295,1.2179362255321682,1.6000189582923876,0.077621947,0.5658407503826428,1.8279195141569058
0.99,0.7909841711842709,0.097496339,1.2528963972438432,1.628397155471042,0.078069697,0.560083619,1.8106077303283095
0.991,0.8210121392380022,0.095944806,1.2874891015451198,1.655885495973833,0.078514711,0.5544638462273884,1.7937160411830844
0.992,0.8513141813777036,0.094423065,1.321674575006197,1.6824645655253627,0.078957008,0.5489763994376341,1.7772481909027757
0.993,0.8818603210567904,0.092930485,1.3554130541972733,1.708114949850233,0.079396606,0.5436162469434632,1.7612079236689302
0.994,0.9126205817286765,0.091466436,1.388664775688548,1.7328172346730446,0.079833526,0.5383783568226265,1.7455989836630932
0.995,0.9435649868467767,0.090030288,1.421389976,1.7565520057183999,0.080267785,0.5332576971528751,1.7304251150668108
0.996,0.9746635598645057,0.088621408,1.4535488918524875,1.7792998487109002,0.080699404,0.5282492360119597,1.7156900620616282
0.997,1.0058863242352776,0.087239166,1.4851017596655491,1.8010413493751467,0.0811284,0.5233479414776315,1.7013975688290919
0.998,1.0372033034125074,0.085882931,1.5160088160596041,1.8217570934357414,0.081554795,0.5185487816276415,1.6875513795507473
0.999,1.0685845208496096,0.084552074,1.5462302976048519,1.8414276666172862,0.081978605,0.5138467245397407,1.674155238
1,1.1,0.083245193,1.5756098087524826,1.859934563413571,0.082399827,0.5092256494913795,1.661241862796635

==> plot_results_csv/DG+limiter_swirl2_2D_32_32_p_1_1_q_5_5_T_3-0.csv <==
x,y,t_0.0,t_1.0,t_2.0,t_3.0
0,0,0.1,0.7561949702468553,0.39933455216292346,0.4550256672306339
0.02,0,0.1,0.6777943410434881,0.23170575774928792,0.6834101757040456
0.04,0,0.1,0.9351247367381025,0.11879270746428318,0.7949484465457092
0.06,0,0.1,0.9700828874116116,0.12517607828903887,0.7499236608814255
0.08,0,0.1,0.8745313132761687,0.12970617260201966,0.7360673345028509
0.1,0,0.1,0.8164439470119987,0.13107596465467045,0.7289161083730167
0.12,0,0.1,0.7699417595731948,0.13164613262814498,0.7319219527277072
0.14,0,0.1,0.7280541464742518,0.12981544059710376,0.7371874755335832
0.16,0,0.1,0.6905359088849143,0.12868368265872657,0.744038766
0.18,0,0.1,0.6620707571982534,0.12919952655552716,0.7580153726745094
0.2,0,0.1,0.6368323696943531,0.1304472853207812,0.7701527532640677
0.22,0,0.1,0.6156918155319723,0.13235244448852776,0.7831729873444625
0.24,0,0.1,0.6026120474418101,0.13541678450769634,0.8037756556485104
0.26,0,0.1,0.5932552483430622,0.13778505326578444,0.8201932499986799
0.28,0,0.1,0.5881225160826589,0.14053017178749544,0.8435391387932543
0.3,0,0.1,0.5917499808899991,0.14056931796806404,0.8628877200283736
0.32,0,0.1,0.6001072891414282,0.13889611511939837,0.8819119802518338
0.34,0,0.1,0.6137304476148698,0.1366653498860933,0.9096317585392032
0.36,0,0.1,0.6322787596704289,0.13205365987021123,0.9257725190999444
0.38,0,0.1,0.6477706214842682,0.129183885,0.9370892788272971
0.4,0,0.1,0.6653852049752773,0.12799098416102872,0.9571656591451762
0.42,0,0.1,0.6775189320361947,0.12835304157129618,0.9607472525905505
0.44,0,0.1,0.6883991281584115,0.1286711704299635,0.960271098
0.46,0,0.1,0.704450483,0.1306052391729506,0.9736431683361341
0.48,0,0.1,0.7141277322935471,0.127716867,0.9642113261652709
0.5,0,0.1,0.7382203295872792,0.13298238259726833,0.988497045
0.52,0,0.1,0.7450320233036941,0.13511397752035448,0.9911111369611545
0.54,0,0.1,0.7548116925905751,0.13770516391346885,1.0025092660104922
0.56,0,0.1,0.758122412,0.1381571274888463,1.0044425734966889
0.58,0,0.1,0.7640065858641562,0.13786308106678122,1.0151667332537346
0.6,0,0.1,0.7689979541599852,0.13647886024903955,1.0254452334488446
0.62,0,0.1,0.7712713170819463,0.13275379694798634,1.0250420758867278
0.64,0,0.1,0.7789022891928771,0.12882764477143727,1.0332603908177445
0.66,0,0.1,0.7880857482666314,0.1240597816413657,1.0405585476527348
0.68,0,0.1,0.8040456672100627,0.11978233436661023,1.037259898183445
0.7,0,0.1,0.8280320099035015,0.11670137226192288,1.041984098240236
0.72,0,0.1,0.8578476016939904,0.11477083865392727,1.0455664772331303
0.74,0,0.1,0.8892137009900167,0.11534118266471832,1.0380371088775777
0.76,0,0.1,0.9269038400562334,0.11699700184431881,1.037598894238882
0.78,0,0.1,0.9596901057824789,0.11948341475985985,1.0274016907515768
0.8,0,0.1,0.9973427359675092,0.12345734328531144,1.0225650277511005
0.82,0,0.1,1.0338439533528678,0.1279304215208268,1.0159987937804786
0.84,0,0.1,1.0588679357945205,0.1322175651857856,1.000573802399241
0.86,0,0.1,1.08637542,0.13750849494993767,0.9899378850920101
0.88,0,0.1,1.1103197035475914,0.1429845441189646,0.9778879142217697
0.9,0,0.1,1.1191383494895946,0.14850040139128387,0.9578174725011672
0.92,0,0.1,1.1293538668527558,0.15558961675149985,0.9409942688263149
0.94,0,0.1,1.1351206290301237,0.16275747201789517,0.9242552470334876
0.96,0,0.1,1.1199214231838055,0.17623672026959702,0.8803483197985029
0.98,0,0.1,1.096772187888364,0.19608812564147474,0.8174907008564875
1,0,0.1,0.7561949702468553,0.39933455216292346,0.4550256672306339
0,0.02,0.1,0.748698827,0.39261315462673385,0.4300834139920122
0.02,0.02,0.10393517457341842,0.665932827,0.22930350843894012,0.6843778805465495
0.04,0.02,0.10785376882331862,0.9347815180249907,0.11326874553815343,0.8279447220510565
0.06,0.02,0.11175104551440979,0.9912707560038125,0.11602706761298896,0.8120306621756466
0.08,0.02,0.11558232026658663,0.9143347887586335,0.11979783936914812,0.8052790718238706
0.1,0.02,0.11936909202890425,0.8736378555238172,0.12253703132769467,0.8015628081103828
0.12,0.02,0.12307870068004745,0.8455221346458819,0.12626318463447683,0.8041494316719024
0.14,0.02,0.12667733722233598,0.8263638065873781,0.12981742742609342,0.8015296446575662
0.16,0.02,0.13020480867262935,0.8140588790057461,0.1337934281558877,0.7973373035458513
0.18,0.02,0.13358419110373365,0.8136243414743867,0.13893283485969374,0.7960811045111484
0.2,0.02,0.1368293180920864,0.8170522078441407,0.14333295568611645,0.7857303073711055
0.22,0.02,0.13997856148458285,0.8233604283540796,0.147642348,0.7726918280876355
0.24,0.02,0.14289784992400045,0.8356406424409595,0.15270727341501983,0.7614211033742693
0.26,0.02,0.1456804385500175,0.844114389,0.15700990849197224,0.7401683759037733
0.28,0.02,0.14832632736263396,0.8552412152792973,0.16229755361638976,0.7235721771158491
0.3,0.02,0.1506920152541974,0.8560326052313634,0.16782372880755875,0.694868513
0.32,0.02,0.15291846660278252,0.8512042597286171,0.17429695904105713,0.6645961705305399
0.34,0.02,0.15494399048207638,0.8460379430507717,0.1822372950793685,0.6410352670172188
0.36,0.02,0.15669245929323658,0.8286206948508896,0.18937693675940703,0.6121660397655626
0.38,0.02,0.1582876888626955,0.8125269868116457,0.19431503010232185,0.5868553781542379
0.4,0.02,0.15961500806191242,0.8020429119922945,0.1980659084270257,0.5739887628542422
0.42,0.02,0.16068795457356008,0.7895399512267307,0.19806594161577892,0.558671003
0.44,0.02,0.16159787511430398,0.7776967043708528,0.19745378968757593,0.5459271405372438
0.46,0.02,0.16217598150098717,0.7765203731183773,0.19623318748761143,0.5506936174683693
0.48,0.02,0.16253764708083382,0.77257165,0.19585372587268554,0.5482651080763009
0.5,0.02,0.1627309698109188,0.797027236,0.19376350101161194,0.5712393644435563
0.52,0.02,0.16253764708083385,0.8049700384863139,0.1865173791900477,0.5790027452027602
0.54,0.02,0.16217598150098717,0.8176748196187987,0.1795963178893827,0.5937199467574853
0.56,0.02,0.16159787511430396,0.8267627340469619,0.1713735375349562,0.6044610463431438
0.58,0.02,0.16068795457356008,0.8411534753093597,0.16430399980233307,0.6241157926115104
0.6,0.02,0.15961500806191242,0.8560079380897022,0.15760673830609156,0.6454789535952793
0.62,0.02,0.1582876888626955,0.867408913,0.1514573149680539,0.6627785624713474
0.64,0.02,0.15669245929323658,0.8833035744320119,0.1469224000032489,0.6887062351155383
0.66,0.02,0.15494399048207638,0.8997759917716137,0.1433810375437693,0.71596441
0.68,0.02,0.15291846660278252,0.9074658845658286,0.14068230837392048,0.737040235
0.7,0.02,0.1506920152541974,0.9182349146183726,0.1388917665498016,0.7652497832113795
0.72,0.02,0.14832632736263401,0.926953902,0.13734047156591253,0.7933531678865935
0.74,0.02,0.1456804385500175,0.930110878,0.13556688004778572,0.8123432183420178
0.76,0.02,0.14289784992400048,0.9390238297732931,0.13450573011231948,0.8374355340154396
0.78,0.02,0.13997856148458288,0.9444671611084083,0.13314639629425123,0.8533562956789804
0.8,0.02,0.13682931809208637,0.9585076391819659,0.1328474390251177,0.8727443737833592
0.82,0.02,0.13358419110373368,0.9749070320804197,0.13288819339313018,0.8896075261952184
0.84,0.02,0.13020480867262935,0.9891657255386682,0.13295714998070973,0.8950256227426068
0.86,0.02,0.12667733722233598,1.011833184173329,0.1343624716034099,0.9020985144029211
0.88,0.02,0.12307870068004743,1.0360448852104476,0.13623506231620616,0.905474827
0.9,0.02,0.11936909202890424,1.0541882780248717,0.13895235596765781,0.89498965
0.92,0.02,0.11558232026658663,1.0766649884164963,0.1435592864982687,0.8846798138731891
0.94,0.02,0.11175104551440981,1.0982787498060427,0.14843286916763632,0.8710255730878927
0.96,0.02,0.10785376882331867,1.0969510544267758,0.16152010279631618,0.8301079665574298
0.98,0.02,0.10393517457341842,1.0840880601864782,0.1822783164921576,0.7731408019555893
1,0.02,0.1,0.748698827,0.39261315462673385,0.4300834139920122
0,0.04,0.1,0.7466920840769969,0.38911823954554203,0.40417981322465646
0.02,0.04,0.10785376882331864,0.6578006165091972,0.22948648527063423,0.6864960981955996
0.04,0.04,0.11567444685854181,0.9369832631497358,0.10807666938319588,0.8648365890753698
0.06,0.04,0.12345257959478512,1.0158869251557832,0.10811502681923559,0.875017721
0.08,0.04,0.1310989865434039,0.9446147210588086,0.11335410042982925,0.8723627451054848
0.1,0.04,0.13865657501960674,0.9076431137167528,0.11652830964220696,0.8704190059419171
0.12,0.04,0.146060162,0.8912843731991507,0.11852398,0.8709316271191668
0.14,0.04,0.15324227310808639,0.8993045061016836,0.12050748805267497,0.842867792
0.16,0.04,0.16028235348688258,0.9140514824586925,0.12915206298285783,0.7964749332698106
0.18,0.04,0.16702687978026687,0.9353005706303399,0.14460670756183916,0.7433600381646611
0.2,0.04,0.173503461,0.9294942146029225,0.1810348995306614,0.6590920668809788
0.22,0.04,0.17978867873096516,0.9037504636684961,0.2292993179560748,0.5720892388506224
0.24,0.04,0.1856149555845117,0.8691535580857688,0.27769382705537893,0.5018662375813148
0.26,0.04,0.19116840877735175,0.8003943768317472,0.3404122235643129,0.4306793016880681
0.28,0.04,0.19644903830948546,0.7453126591767263,0.39071477721122216,0.3761163118156973
0.3,0.04,0.2011704465880319,0.668962703,0.4412216036568525,0.3384030670565162
0.32,0.04,0.205613968,0.605043289,0.4792281461861324,0.3125072165769751
0.34,0.04,0.20965648192374778,0.565113163,0.49778609553471775,0.2956656830270224
0.36,0.04,0.21314605261024117,0.5307236362249169,0.5023487812322873,0.2854112385229125
0.38,0.04,0.2163297904660612,0.5000704409393071,0.4993689385967676,0.2720092763749822
0.4,0.04,0.2189788363853497,0.488005664,0.4795908592131264,0.2582096473742328
0.42,0.04,0.22112020869426527,0.46754914806413095,0.45759478341838233,0.23883491988257213
0.44,0.04,0.22293621594915658,0.4481898875467252,0.4331645788877944,0.21922166937951656
0.46,0.04,0.2240899929497916,0.4515553663674688,0.3979516378194386,0.2120589874387828
0.48,0.04,0.22481180028069223,0.452869622,0.3710669635765418,0.23045415354311882
0.5,0.04,0.2251976312017996,0.48850853141610706,0.33074731069714153,0.2559209173971071
0.52,0.04,0.22481180028069223,0.5090091885872271,0.28643110904840985,0.27959806816023536
0.54,0.04,0.22408999294979157,0.5383060525656684,0.24228847068084555,0.30740182790019127
0.56,0.04,0.22293621594915658,0.5713152233871619,0.2048312864770359,0.3416307465183736
0.58,0.04,0.22112020869426527,0.6187114804476131,0.17384562,0.3831816337649204
0.6,0.04,0.2189788363853497,0.6697424050509952,0.1477638758354151,0.4267730051000768
0.62,0.04,0.2163297904660612,0.7176759765863338,0.1292567264883144,0.4687365384540215
0.64,0.04,0.21314605261024117,0.7685207708344339,0.11624785594888849,0.5090256349343059
0.66,0.04,0.2096564819237478,0.8163936812568667,0.10612632826728052,0.5466461663472829
0.68,0.04,0.205613968,0.8539499643010996,0.10219608393635005,0.576669599
0.7,0.04,0.20117044658803196,0.8925169577701789,0.10053136005192492,0.6058846005540569
0.72,0.04,0.1964490383094855,0.928048842,0.10177967278437089,0.6331307160344356
0.74,0.04,0.1911684087773518,0.9428387243467593,0.10593380912915673,0.65641983
0.76,0.04,0.1856149555845117,0.9576487910752938,0.11176434861809846,0.6819337710264164
0.78,0.04,0.17978867873096516,0.9573189740075427,0.117492506,0.7047670024188931
0.8,0.04,0.17350346085521898,0.9520328585101065,0.12464176661106358,0.7307476962564784
0.82,0.04,0.16702687978026692,0.9425881420846938,0.13134156410606868,0.7573428750886421
0.84,0.04,0.1602823534868826,0.9307782652170682,0.13469527040799287,0.7771980355571071
0.86,0.04,0.15324227310808639,0.9296009184504461,0.1373678833710269,0.7985997232570918
0.88,0.04,0.146060162,0.9373616016586866,0.13814995302800218,0.8172424285975297
0.9,0.04,0.13865657501960674,0.9615306482017625,0.13684206460976503,0.8196684749977163
0.92,0.04,0.1310989865434039,1.001238435429561,0.13671269196917576,0.8204044590371762
0.94,0.04,0.12345257959478521,1.051418088385801,0.13652966713532802,0.8152738554057131
0.96,0.04,0.11567444685854186,1.073497869297037,0.14806894412524116,0.7802344098800981
0.98,0.04,0.10785376882331867,1.0763044524583827,0.16938113011784295,0.7310137524894457
1,0.04,0.1,0.7466920840769969,0.38911823954554203,0.40417981322465646
0,0.06,0.1,0.7417026205541983,0.3809281515755838,0.37827334301292526
0.02,0.06,0.11175104551440979,0.6418406048261522,0.22802821608209473,0.6829202165714573
0.04,0.06,0.12345257959478512,0.9202106232586775,0.10512838355044907,0.8802280356343452
0.06,0.06,0.1350904561171162,0.9918809667875539,0.10922760193459183,0.8939000494965041
0.08,0.06,0.14653124054766054,0.902196265,0.12149887061577729,0.8725101743607548
0.1,0.06,0.15783913210404985,0.8694305428012433,0.13320645048139593,0.8404468746595507
0.12,0.06,0.16891660256614546,0.8697769807861843,0.15002169612972677,0.7946972757100055
0.14,0.06,0.1796626929896553,0.8815536945527286,0.194880842,0.691796358
0.16,0.06,0.1901962733403665,0.8701805670155934,0.2636590568451056,0.5734895195320061
0.18,0.06,0.20028763676468525,0.8320563668673202,0.35551888164304934,0.46250188269287235
0.2,0.06,0.20997809248112537,0.7347288460776731,0.47584496387777364,0.36134204516450064
0.22,0.06,0.2193822248139467,0.6197886302907184,0.5990673243703994,0.2855192880252639
0.24,0.06,0.22809967576339385,0.516841224,0.7018224086375133,0.2614693980796339
0.26,0.06,0.23640891973266476,0.4192602260038144,0.7861900906171164,0.26273589117596763
0.28,0.06,0.24430995672175948,0.3498230154568425,0.8486411184249942,0.28300132422101465
0.3,0.06,0.25137427002425705,0.31588566265452267,0.8670577727628808,0.314337078
0.32,0.06,0.2580228012761033,0.2882149541992039,0.8766599492724568,0.3296950132561249
0.34,0.06,0.26407133174204134,0.28019202128777254,0.870814557,0.3395452972486352
0.36,0.06,0.26929253252923313,0.2639048324205822,0.8572679235682978,0.3220370502395689
0.38,0.06,0.274056137,0.25110989437579573,0.8324507123524265,0.3016925538660072
0.4,0.06,0.27801971933074743,0.25159455832522093,0.7935271301098499,0.27406111194335625
0.42,0.06,0.2812237050898714,0.24178442836136244,0.739811151,0.23166565709296294
0.44,0.06,0.28394087,0.22909983300887618,0.6847870642701311,0.18075492452059094
0.46,0.06,0.2856671857600753,0.2274165174246179,0.6240623660776277,0.13044544907725097
0.48,0.06,0.2867471756335822,0.23741336284064601,0.5471914386285742,0.1462275187627679
0.5,0.06,0.2873244674812029,0.2606026953876664,0.4528294824370268,0.16177016166438507
0.52,0.06,0.2867471756335822,0.2961258046660319,0.3633640634329971,0.20219438307240264
0.54,0.06,0.2856671857600753,0.338108618,0.2750490730180627,0.247967862
0.56,0.06,0.28394086985328604,0.40961188626970557,0.20830917538265442,0.31678332062340275
0.58,0.06,0.2812237050898714,0.5041035861220935,0.15516420092529737,0.39734490764321223
0.6,0.06,0.27801971933074743,0.6107597955799058,0.11393337268364608,0.4815476999680435
0.62,0.06,0.27405613702171705,0.7028865170720744,0.1019207819130363,0.5466529710427847
0.64,0.06,0.26929253252923313,0.7896525157706074,0.098588465,0.6034406889158679
0.66,0.06,0.26407133174204134,0.8628269185749443,0.10605546441107863,0.6477903589262406
0.68,0.06,0.2580228012761033,0.9041081385265521,0.1103721874062864,0.6750898268070311
0.7,0.06,0.2513742700242571,0.9431700004836904,0.11156341654244109,0.7004723631403857
0.72,0.06,0.24430995672175954,0.9745875866457651,0.10563306866113013,0.7234451914145271
0.74,0.06,0.2364089197326648,0.9931819528194995,0.098971621,0.7348679767714067
0.76,0.06,0.22809967576339388,1.014735891658742,0.09442348,0.746895503
0.78,0.06,0.2193822248139467,1.0242466800941528,0.093183654,0.7520366099234399
0.8,0.06,0.20997809248112537,1.0264721029624377,0.09790244,0.7585114431298121
0.82,0.06,0.20028763676468528,1.018816718813568,0.10563079529232565,0.7653628868702915
0.84,0.06,0.19019627334036654,0.9898023204517646,0.11514322613229955,0.7680189664429364
0.86,0.06,0.17966269298965531,0.9576239946046963,0.12569993169030796,0.7751782459580703
0.88,0.06,0.16891660256614546,0.9228969668614361,0.1349554385284636,0.7821800489457071
0.9,0.06,0.15783913210404985,0.9077609574877051,0.13782903431296203,0.7779859359725793
0.92,0.06,0.14653124054766054,0.9196229110644264,0.138700785,0.7741377428197318
0.94,0.06,0.13509045611711631,0.9608000392577487,0.13557824417902867,0.7659994112873028
0.96,0.06,0.1234525795947852,1.0096889477165278,0.14178975420814688,0.7328194642322934
0.98,0.06,0.11175104551440981,1.0422203511210042,0.15890521322803963,0.6881993104074084
1,0.06,0.1,0.7417026205541983,0.3809281515755838,0.37827334301292526
0,0.08,0.1,0.7437456597329737,0.3756933044501697,0.3523287095682209
0.02,0.08,0.11558232026658663,0.6276897981930907,0.2304833895082442,0.6769402402379157
0.04,0.08,0.1310989865434039,0.8962132205238561,0.10440194530292482,0.8904399446539214
0.06,0.08,0.14653124054766054,0.9470586176703331,0.11545909167656382,0.8983878348926835
0.08,0.08,0.16170214316046294,0.8439794922451694,0.13388040518354286,0.849810464
0.1,0.08,0.17669682491498592,0.8342392450559752,0.15864673522191175,0.7672380990196533
0.12,0.08,0.1913859597900368,0.8661246448410973,0.20442495298185887,0.6521915951088599
0.14,0.08,0.2056356724975142,0.8523358698959449,0.3250637755538869,0.49054058837990067
0.16,0.08,0.2196035890013973,0.7792096602695135,0.472856715,0.3744736352570856
0.18,0.08,0.23298510953175589,0.6754820245175306,0.6158728935107599,0.3340786562035235
0.2,0.08,0.24583501163770735,0.5528403617920571,0.7262611468272482,0.38027969758071134
0.22,0.08,0.2583052383643158,0.4549095986569234,0.794689327,0.4581501660908396
0.24,0.08,0.26986490022044357,0.4008338374962881,0.8147144258804212,0.5298967556100034
0.26,0.08,0.2808832645475675,0.36278323558079834,0.8013503777766859,0.5960502296616007
0.28,0.08,0.2913603313456877,0.3382770560997286,0.7869678307925145,0.6377998374814413
0.3,0.08,0.3007278716388506,0.3222895203700207,0.7604473654758466,0.6495633964000376
0.32,0.08,0.3095440695798456,0.3062604725474881,0.7454022142192541,0.6502375551714714
0.34,0.08,0.31756464432333364,0.2959222619339138,0.7483177944039261,0.6306113327378489
0.36,0.08,0.3244881493631543,0.2829739785836217,0.760193052,0.5894554490949486
0.38,0.08,0.3308048648191715,0.2708228405653354,0.7760664306074719,0.5347066315554827
0.4,0.08,0.3360607213186254,0.26342047488628345,0.8013345866812014,0.46290170966944466
0.42,0.08,0.3403093247443401,0.25433629312555783,0.7869416640326503,0.38661164227393496
0.44,0.08,0.34391238555358405,0.24448213882409484,0.7514626282288934,0.3008926883926007
0.46,0.08,0.34620154419124805,0.23515944574100747,0.7255367794751705,0.19460742490235194
0.48,0.08,0.347633651,0.23251363625979182,0.639202731,0.1601598358657355
0.5,0.08,0.34839916094959533,0.22442110801759296,0.4894300659941664,0.15305620259738412
0.52,0.08,0.34763365064279905,0.2857330790021982,0.3762040006819086,0.21837287146905238
0.54,0.08,0.34620154419124805,0.3707109117863818,0.25649738790209736,0.30210851329563115
0.56,0.08,0.343912386,0.5039844578205529,0.20946518742247483,0.40143364263359776
0.58,0.08,0.3403093247443401,0.638737489,0.21396687828745095,0.48587855417630094
0.6,0.08,0.3360607213186254,0.7457219751742931,0.2677302841569304,0.542524393
0.62,0.08,0.3308048648191715,0.7710322329622302,0.3786409144683863,0.5485073752421475
0.64,0.08,0.32448814936315423,0.7796891226824837,0.4763675576719797,0.547195514
0.66,0.08,0.31756464432333364,0.7733130441655732,0.5621694332635371,0.5417473234716258
0.68,0.08,0.3095440695798456,0.7606660205752193,0.6166287213317297,0.5317498434518642
0.7,0.08,0.3007278716388507,0.7714443128524439,0.6343197989403596,0.5346964176507975
0.72,0.08,0.29136033134568773,0.7950390668163184,0.6306510001710999,0.5401228608172953
0.74,0.08,0.2808832645475676,0.8276851976914628,0.5904811342864236,0.5542281750706264
0.76,0.08,0.26986490022044357,0.8806037689311933,0.517864513,0.5877478417639295
0.78,0.08,0.25830523836431574,0.9266073438607707,0.4377380727441145,0.6238676692225781
0.8,0.08,0.2458350116377073,0.9862121522260834,0.32633388932110363,0.6842373373032282
0.82,0.08,0.23298510953175594,1.037523679799803,0.22017137721292496,0.7450791945477411
0.84,0.08,0.21960358900139734,1.050951498,0.166669451,0.784155361
0.86,0.08,0.20563567249751424,1.0405022129351882,0.1338386935586984,0.8120518785800672
0.88,0.08,0.1913859597900368,0.998929286,0.12001962841851542,0.8202577813282367
0.9,0.08,0.17669682491498592,0.9337672374675546,0.1264492910189455,0.7956896636294816
0.92,0.08,0.161702143,0.8862961389786198,0.13642580183515116,0.7662510814019918
0.94,0.08,0.14653124054766067,0.8749991746083651,0.14093888612181357,0.7340392402625564
0.96,0.08,0.131098987,0.9386675318299808,0.14166025130142165,0.6947028868977914
0.98,0.08,0.11558232026658669,1.0008879791126908,0.15278898803543323,0.6501972400951286
1,0.08,0.1,0.7437456597329737,0.3756933044501697,0.3523287095682209
0,0.1,0.1,0.7473085046491617,0.3698441889518915,0.32685007525107784
0.02,0.1,0.11936909202890425,0.611565597,0.2339502531178458,0.6676819475445959
0.04,0.1,0.13865657501960674,0.8646338565235894,0.10491603908148488,0.8933902521697404
0.06,0.1,0.15783913210404985,0.8833065598510739,0.12471485708978096,0.8901683199169637
0.08,0.1,0.17669682491498592,0.787875204,0.148215964,0.8065524692598229
0.1,0.1,0.19533547216896816,0.8208225889599133,0.19262495481302672,0.6635253344122923
0.12,0.1,0.21359431939789703,0.8819971766496446,0.28635640545612995,0.4776863144330801
0.14,0.1,0.23130695731668077,0.8043314594097959,0.49725198958631567,0.34224422410490546
0.16,0.1,0.2486693177089195,0.6606075446467836,0.7066771723776586,0.3361219925066681
0.18,0.1,0.26530277782300576,0.5216145142447738,0.8534367529610387,0.4424619704283843
0.2,0.1,0.2812754270943909,0.43012114492758646,0.8748594799744245,0.5958449696550047
0.22,0.1,0.29677613334074565,0.3779194802563815,0.8269763343693152,0.7074708685457206
0.24,0.1,0.311144992,0.3579917116941162,0.7560736215592757,0.7541991959632037
0.26,0.1,0.3248410081150215,0.344511428,0.6674427728650864,0.7613223
0.28,0.1,0.337864182,0.33450572188489763,0.6112024424425986,0.7642963854965881
0.3,0.1,0.34950819595691945,0.32253582936301184,0.5815522798144562,0.7590359612625153
0.32,0.1,0.36046688159183965,0.3110300300244482,0.562287322,0.7544475982036772
0.34,0.1,0.3704365939115414,0.29966239121124705,0.5738673683096276,0.7597464771345214
0.36,0.1,0.37904262972550307,0.2854791281230808,0.5966392747523107,0.7365241637395892
0.38,0.1,0.38689441565306837,0.2706564347051064,0.6360857299675955,0.6897746134371511
0.4,0.1,0.39342753565618693,0.2566766591556592,0.7140178482029204,0.6153547518106692
0.42,0.1,0.3987086227689608,0.24294675571480137,0.764438162,0.5063596497780968
0.44,0.1,0.4031872893093752,0.23094032021656796,0.7711623324258668,0.39156487882981056
0.46,0.1,0.4060327528580069,0.21980575876934472,0.782137469,0.2473498707628431
0.48,0.1,0.4078128858023129,0.20887394080128863,0.7128676787070543,0.16249371120515535
0.5,0.1,0.4087644282765879,0.1756828540249431,0.51740417,0.13500427087220315
0.52,0.1,0.4078128858023129,0.2689526753152994,0.38942804706015755,0.2261931218115872
0.54,0.1,0.4060327528580069,0.4120524277553653,0.2532628052996575,0.3454402991793867
0.56,0.1,0.4031872893093752,0.5711365454662155,0.2679387126954119,0.4466294549270333
0.58,0.1,0.3987086227689608,0.6708749742874567,0.38417956635540024,0.49777545906487713
0.6,0.1,0.39342753565618693,0.6928128972718048,0.5639133972412653,0.5054919040407164
0.62,0.1,0.38689441565306837,0.6181741577361087,0.7317834374315513,0.49825267110919574
0.64,0.1,0.37904262972550307,0.5594627647509652,0.8434921879271652,0.501108363
0.66,0.1,0.3704365939115413,0.5084652188831617,0.9152915670760411,0.5127533307931883
0.68,0.1,0.3604668815918396,0.4832154020446647,0.9272521526624695,0.5366928962850795
0.7,0.1,0.34950819595691957,0.4853983045041096,0.9384495691705041,0.5414713697966311
0.72,0.1,0.33786418229793913,0.4994260395019193,0.9439053176514421,0.5366928795581265
0.74,0.1,0.3248410081150215,0.542265944,0.9331304776435441,0.5112184618373097
0.76,0.1,0.311144992,0.6136278342229615,0.9165885044069703,0.4708128067943733
0.78,0.1,0.2967761333407456,0.6947671338549198,0.8597431756244023,0.451871581
0.8,0.1,0.28127542709439085,0.8135077539361663,0.7323905628978404,0.4707923616865602
0.82,0.1,0.2653027778230058,0.9360781299146232,0.5489361264969049,0.5403325176161038
0.84,0.1,0.2486693177089196,1.0212965200141568,0.3543802269887015,0.6531808151814082
0.86,0.1,0.23130695731668086,1.0819437512370376,0.1987853483096904,0.7737675317868229
0.88,0.1,0.21359431939789705,1.0942941639773227,0.10959760183955079,0.8634895373802028
0.9,0.1,0.19533547216896816,1.0085315401034574,0.10769289243917954,0.8461789276402855
0.92,0.1,0.17669682491498595,0.9050133410755686,0.1248275330306397,0.7954140907998634
0.94,0.1,0.15783913210405004,0.8100524388695036,0.14632465986780413,0.7223869272099367
0.96,0.1,0.13865657501960685,0.8652912233476658,0.1446612687750057,0.6651728864410533
0.98,0.1,0.11936909202890432,0.9488543387320625,0.14959706650423094,0.6141211209217519
1,0.1,0.1,0.7473085046491617,0.3698441889518915,0.32685007525107784
0,0.12,0.1,0.7457964590711037,0.3595721165091539,0.3047835681347546
0.02,0.12,0.12307870068004743,0.5853743170445853,0.23809138502467717,0.6504982137503558
0.04,0.12,0.146060162,0.8183385262365606,0.10740458956487874,0.8804963474067904
0.06,0.12,0.16891660256614546,0.8085844292725755,0.1355218839341641,0.8626383717985947
0.08,0.12,0.1913859597900368,0.7626054547248624,0.16753305980782815,0.7372199202784444
0.1,0.12,0.21359431939789703,0.8348621879695245,0.2532179501212301,0.5522755368659996
0.12,0.12,0.2353501388927049,0.8757335523547654,0.4117449455892198,0.37248749133559617
0.14,0.12,0.25645513793817615,0.7234522303464568,0.6553834456198613,0.36461253031934343
0.16,0.12,0.27714277357920813,0.5609829629879559,0.8166447464685833,0.47782185045564196
0.18,0.12,0.29696190845004505,0.452970793,0.8538379020471597,0.6245368067030099
0.2,0.12,0.3159936726159428,0.4044803759989637,0.7534690288778891,0.7261225584623983
0.22,0.12,0.3344631062504734,0.37723156724870716,0.6290890575962909,0.7678584007781473
0.24,0.12,0.35158391825895197,0.3645423626603478,0.546843044,0.7645615371100847
0.26,0.12,0.3679030240107881,0.35565428520150144,0.4766419750587109,0.7391734315331088
0.28,0.12,0.3834204235059817,0.3495027049617175,0.44160714135022344,0.7189988996834891
0.3,0.12,0.39729452279514677,0.3436231623285715,0.41905765367277875,0.702020839
0.32,0.12,0.4103520386166236,0.33381484884595597,0.4055917662122973,0.7059469062128053
0.34,0.12,0.42223117090373435,0.32194009730042195,0.4177837727091418,0.7334606443860079
0.36,0.12,0.4324854525342724,0.30344097436583917,0.4406194084619585,0.7674692977847211
0.38,0.12,0.4418410287768589,0.28355089428542785,0.4852991678337292,0.7699876694589436
0.4,0.12,0.4496253854639871,0.2629602363434316,0.5785805946818645,0.7361729684097041
0.42,0.12,0.45591791732655884,0.24279416541545018,0.6980638264372114,0.6076058178017278
0.44,0.12,0.4612543473655986,0.2249100573904294,0.7630893937058248,0.473083581
0.46,0.12,0.46464477999077564,0.21288250342775136,0.8090460709926016,0.30016533261675593
0.48,0.12,0.46676584768620616,0.19594535917446365,0.7714759196822241,0.16978378103983688
0.5,0.12,0.4678996315473894,0.13982917661083522,0.538435317,0.12198189410865351
0.52,0.12,0.4667658476862062,0.2686305456897778,0.4026791213983646,0.23986362802165542
0.54,0.12,0.4646447799907757,0.46965504931810714,0.2687117985845968,0.38495016407343696
0.56,0.12,0.46125434736559856,0.6149297249667756,0.37796066458259775,0.469155526
0.58,0.12,0.4559179173265589,0.6263526122635064,0.6169976588264751,0.48322284227635903
0.6,0.12,0.4496253854639871,0.5287416170190664,0.8866924816597199,0.47255815814179436
0.62,0.12,0.4418410287768589,0.41229208675004103,0.9877198227941597,0.5232337449496034
0.64,0.12,0.4324854525342724,0.34529399396505067,1.006987842291604,0.5954948472051746
0.66,0.12,0.42223117090373435,0.3185279694154404,0.9641531838116714,0.6806673359087345
0.68,0.12,0.4103520386166236,0.31567721917779207,0.9175949283862307,0.7353180252266003
0.7,0.12,0.3972945227951469,0.3305275001860174,0.8935215605881095,0.7638476450529736
0.72,0.12,0.38342042350598177,0.34698577279519416,0.896887165,0.7711784151109037
0.74,0.12,0.3679030240107882,0.36720728462662366,0.9153218941263013,0.7452481329834225
0.76,0.12,0.351583918,0.4110091452605085,0.939152121,0.6955303468248989
0.78,0.12,0.3344631062504734,0.4675102873354935,0.9469351914329106,0.6296961390060669
0.8,0.12,0.3159936726159427,0.5799888768015599,0.9149931550965826,0.5492904839694965
0.82,0.12,0.29696190845004516,0.7167264282274718,0.8307022162469105,0.4956022763843815
0.84,0.12,0.27714277357920825,0.8501881075872698,0.6620661039287095,0.5241481147763848
0.86,0.12,0.2564551379381762,0.9838140932773305,0.4376446088560241,0.6308505814678685
0.88,0.12,0.23535013889270492,1.0855793098051854,0.22959943190706528,0.7756109100075829
0.9,0.12,0.213594319,1.0547266001788815,0.14970754574996267,0.8336502762577143
0.92,0.12,0.19138595979003684,0.963184923,0.12393794576811909,0.8278433883297378
0.94,0.12,0.16891660256614566,0.8105011508381682,0.14317355065729973,0.7479405771953797
0.96,0.12,0.14606016238974812,0.8134437351939835,0.14721348425932518,0.6574340037483264
0.98,0.12,0.12307870068004753,0.8842781099842563,0.14980591033807983,0.5836183988605593
1,0.12,0.1,0.7457964590711037,0.3595721165091539,0.3047835681347546
0,0.14,0.1,0.7502513340369659,0.351626588,0.2825281164063661
0.02,0.14,0.12667733722233598,0.5618071894714755,0.24669088321838095,0.6300740710587796
0.04,0.14,0.15324227310808639,0.7750361855040248,0.109928051,0.8703147666049456
0.06,0.14,0.1796626929896553,0.7413588611246565,0.14613036042410893,0.839004907
0.08,0.14,0.2056356724975142,0.7526251531053134,0.18510913239203586,0.6808665978840586
0.1,0.14,0.23130695731668077,0.8529689465297234,0.3060700583679828,0.47744100168865256
0.12,0.14,0.25645513793817615,0.8651815694503895,0.5222421828681353,0.3233309054635218
0.14,0.14,0.2808510163898551,0.670447664,0.759241467,0.42442403566772124
0.16,0.14,0.3047644524181563,0.5168393297479106,0.8463168955545775,0.601105695
0.18,0.14,0.3276739633015562,0.4374301524476433,0.7911454928888593,0.7445764854159935
0.2,0.14,0.3496733296276062,0.41092754607737353,0.6451844908224337,0.7671057425201422
0.22,0.14,0.3710226818378848,0.39677055937392003,0.5281063826028581,0.7164854540695174
0.24,0.14,0.3908131233277418,0.39319931502888605,0.47204978171947576,0.652943386
0.26,0.14,0.4096768493816558,0.3945323817604903,0.43432268756956793,0.5784572841106778
0.28,0.14,0.42761386,0.3944490007562378,0.41427936202392335,0.5410754296347496
0.3,0.14,0.4436513324086875,0.39093048884726084,0.3980056444986913,0.527296426
0.32,0.14,0.4587448923835209,0.38247012200803504,0.3809930009287302,0.5296067943815341
0.34,0.14,0.47247632476896584,0.3659747201610962,0.3700230518822446,0.5684726562362199
0.36,0.14,0.4843295453130136,0.34152622598737453,0.3699606118086788,0.6290242916338751
0.38,0.14,0.49514392632140936,0.3140109432531841,0.38991117239865253,0.6964270076665086
0.4,0.14,0.5041420892284314,0.27997644289832124,0.4473368869227218,0.7598531196895686
0.42,0.14,0.5114158086984902,0.2527826425985521,0.5887067559928651,0.6608813370399762
0.44,0.14,0.5175843424339247,0.22448214438073802,0.7174311452883193,0.5363987766046816
0.46,0.14,0.5215034415082349,0.20942305970207153,0.7949392433970701,0.3450301042788291
0.48,0.14,0.5239552449683544,0.18933222037473607,0.8002404600676385,0.17807091355634005
0.5,0.14,0.5252658185063257,0.11927481381408242,0.5376151870533339,0.1161744704739989
0.52,0.14,0.5239552449683545,0.2840541200485259,0.40971083831975147,0.2576883639048826
0.54,0.14,0.521503442,0.5181287780151907,0.33566430767754235,0.40286446410382315
0.56,0.14,0.5175843424339247,0.5798860306458082,0.5582739812165423,0.46562487529158114
0.58,0.14,0.5114158086984902,0.4844820558253133,0.8230139300551952,0.5033321730315374
0.6,0.14,0.5041420892284314,0.3588398149109862,0.9618777172096971,0.5874013303814765
0.62,0.14,0.49514392632140936,0.32116539752898854,0.8603130071390444,0.7087702491321943
0.64,0.14,0.4843295453130136,0.32431589765810537,0.7514592070861081,0.7953231399702572
0.66,0.14,0.47247632476896584,0.34417839521611715,0.655143023,0.8375116442077639
0.68,0.14,0.458744892,0.36146476945822625,0.6038181773507671,0.8275752101945741
0.7,0.14,0.4436513324086877,0.375470624,0.5967401333691151,0.8219644907291312
0.72,0.14,0.4276138599996271,0.38667096443123283,0.6087435019015632,0.8231224827351264
0.74,0.14,0.409676849,0.39346225538747603,0.6491004777530077,0.8234407757352094
0.76,0.14,0.3908131233277419,0.4021614520153999,0.7289191623884388,0.819359424
0.78,0.14,0.3710226818378848,0.4187961525458037,0.8078799891119466,0.7857952244524993
0.8,0.14,0.34967332962760617,0.46925240121810863,0.903967807,0.6979863504021776
0.82,0.14,0.3276739633015563,0.5590036668379432,0.954823067,0.5788590755591854
0.84,0.14,0.3047644524181565,0.6973751266713145,0.8674179707208594,0.5056727639082241
0.86,0.14,0.2808510163898551,0.8714877421072935,0.6640491461209678,0.5262174498939467
0.88,0.14,0.2564551379381762,1.0417412582034757,0.3915981398389534,0.6566924065638785
0.9,0.14,0.23130695731668077,1.0745557841468194,0.22216484115871898,0.788581118
0.92,0.14,0.20563567249751422,1.0191326909593195,0.13494225849348335,0.8480347415006807
0.94,0.14,0.1796626929896555,0.8401096777368341,0.13828752602922179,0.7866216065398802
0.96,0.14,0.15324227310808652,0.7815302949491778,0.15004145026022608,0.6604804519592105
0.98,0.14,0.1266773372223361,0.8251791663429254,0.152924577,0.5597406580743225
1,0.14,0.1,0.7502513340369659,0.351626588,0.2825281164063661
0,0.16,0.1,0.7557748471485508,0.34219107152376566,0.26152249553370527
0.02,0.16,0.13020480867262935,0.5348041066777598,0.25746587340576277,0.6056379948567396
0.04,0.16,0.16028235348688258,0.7318337483569136,0.11180664662276024,0.8582993804371505
0.06,0.16,0.1901962733403665,0.6796422952131187,0.15646810362510644,0.8131842569355446
0.08,0.16,0.2196035890013973,0.7509005683602775,0.20336186289920366,0.630544385
0.1,0.16,0.2486693177089195,0.871236239,0.3567430119588141,0.4238295949404837
0.12,0.16,0.27714277357920813,0.84425838,0.621339702,0.3188923474296715
0.14,0.16,0.3047644524181563,0.6350458814923446,0.8162844878079265,0.500564598
0.16,0.16,0.331839897,0.5022081173131291,0.8232771731569082,0.7033883698295428
0.18,0.16,0.35777866973563616,0.4456478069441549,0.7027396168036684,0.7964463993678919
0.2,0.16,0.3826869521949917,0.42876070554433177,0.5619732172660422,0.7249793579685974
0.22,0.16,0.4068592709471096,0.42299020979414687,0.47368743713757144,0.6068409714770702
0.24,0.16,0.4292665484713262,0.4262174828420839,0.44635694499055545,0.532974942
0.26,0.16,0.4506245735081847,0.43574246795862864,0.4390606609842587,0.4807009370729036
0.28,0.16,0.4709333460576849,0.441065586,0.4358123609594717,0.4553698636867045
0.3,0.16,0.4890914096481795,0.4423442921892259,0.424177255,0.43735836753086205
0.32,0.16,0.5061807498409103,0.43702304750009974,0.4062982896566372,0.430871662
0.34,0.16,0.521727852,0.41681353165975893,0.3763290894613041,0.4455214036563099
0.36,0.16,0.5351483915605617,0.3860042230790008,0.3488484122326725,0.5058562696383818
0.38,0.16,0.5473927286377278,0.3514230096424412,0.3419409201461453,0.5929465313883316
0.4,0.16,0.5575806940537137,0.3015707545367368,0.3620330679218928,0.7308757983549676
0.42,0.16,0.5658161975861862,0.26487601609129224,0.4941696749406069,0.6898955395043582
0.44,0.16,0.57280038,0.22513881235374872,0.6703429903844751,0.5897297952303174
0.46,0.16,0.5772376905350014,0.20596142945417623,0.778975811,0.38080235267513274
0.48,0.16,0.5800136892712544,0.18326874918922978,0.8221180447704778,0.1852632270180654
0.5,0.16,0.5814975563692302,0.10370814895354329,0.5314606023832086,0.11377367399672345
0.52,0.16,0.5800136892712544,0.30112341097241835,0.41929304833693254,0.275234483
0.54,0.16,0.5772376905350014,0.5403275973472513,0.4310911459658068,0.4095768650804613
0.56,0.16,0.57280038,0.5121552030078464,0.7312056510336991,0.4720545607245344
0.58,0.16,0.5658161975861862,0.3691405905664467,0.9154301562178617,0.5721910852052625
0.6,0.16,0.5575806940537137,0.28941140333773696,0.8528304602422478,0.7473286728700064
0.62,0.16,0.5473927286377278,0.3214465339312897,0.6450999831978085,0.8328348291640196
0.64,0.16,0.5351483915605618,0.3558552962181301,0.522704497,0.8331912748973681
0.66,0.16,0.5217278520328131,0.38480086687325005,0.4585746262884995,0.7734659056150553
0.68,0.16,0.5061807498409103,0.40284457738873003,0.45147371676898296,0.7008101149124245
0.7,0.16,0.4890914096481796,0.412773133,0.4607745253563792,0.6773454572136366
0.72,0.16,0.47093334605768494,0.41873823032933966,0.4790093265620306,0.6747289819793354
0.74,0.16,0.4506245735081847,0.42095564981516054,0.5029632367434839,0.7218492301515912
0.76,0.16,0.4292665484713262,0.4214450478974055,0.547382885,0.8075639575245709
0.78,0.16,0.4068592709471095,0.4273985908905142,0.6114926859195683,0.8672767982451398
0.8,0.16,0.3826869521949917,0.44347038775545317,0.7489182170792016,0.8650954687720496
0.82,0.16,0.35777866973563627,0.47899624745391844,0.9098098152361768,0.7610996018339646
0.84,0.16,0.33183989678954007,0.5782165888984155,0.9602947289155364,0.5917508038727416
0.86,0.16,0.30476445241815636,0.7521318264022174,0.8480482412061486,0.48483539180796764
0.88,0.16,0.2771427735792082,0.9621361289919818,0.5837850380908246,0.5248076476923762
0.9,0.16,0.24866931770891942,1.0648421076240968,0.324055923,0.7089730933364722
0.92,0.16,0.21960358900139731,1.063184381637253,0.16261118979691164,0.8438955529692644
0.94,0.16,0.19019627334036676,0.8909133455421625,0.13148359467969442,0.8323750349063748
0.96,0.16,0.16028235348688277,0.7644025655302144,0.1520444209094698,0.6718541471727477
0.98,0.16,0.13020480867262946,0.7681857029751885,0.15721660930305026,0.540561831
1,0.16,0.1,0.7557748471485508,0.34219107152376566,0.26152249553370527
0,0.18,0.1,0.7438210341186999,0.3303146714062275,0.2447849756729023
0.02,0.18,0.13358419110373365,0.5060753405204433,0.2688488927883209,0.5735695746239534
0.04,0.18,0.16702687978026687,0.6766414063876764,0.11773184158052553,0.8351003037899005
0.06,0.18,0.20028763676468522,0.634702188,0.16263262121155564,0.7872180486578886
0.08,0.18,0.23298510953175589,0.751090046,0.21641434881441124,0.594668963
0.1,0.18,0.26530277782300576,0.8754191196567144,0.39838331045546244,0.4001701775711252
0.12,0.18,0.29696190845004505,0.8323462931173039,0.6774037579337338,0.3312775596669377
0.14,0.18,0.3276739633015562,0.6224004932048908,0.8246193497164199,0.5582756202769175
0.16,0.18,0.35777866973563616,0.510296474,0.7770167320306584,0.7363449940670241
0.18,0.18,0.3866195313699442,0.46056611942408476,0.6516001194398765,0.7787349232475966
0.2,0.18,0.4143146089070122,0.45243065178731123,0.5369553045299943,0.6620226803142708
0.22,0.18,0.44119138144976044,0.45585283836404356,0.4822098327519017,0.5501462449291583
0.24,0.18,0.46610563595287235,0.4641184179238893,0.4700111856809175,0.498837381
0.26,0.18,0.48985324522298734,0.4809207482038616,0.47392558195027323,0.47191018538888946
0.28,0.18,0.5124342092601055,0.4900445093135559,0.47400035517103833,0.46122965472314664
0.3,0.18,0.5326238381468966,0.4971042336332183,0.470697409,0.44555745872192276
0.32,0.18,0.5516251724407129,0.4942241907929252,0.45314131444435884,0.4198624899178862
0.34,0.18,0.5689117196518291,0.4708709105613369,0.41513642766061387,0.394953427
0.36,0.18,0.5838337795496475,0.434046361,0.36529822952451163,0.4349327366677088
0.38,0.18,0.5974480408017212,0.3920057790825056,0.3297226600790508,0.5075053314265399
0.4,0.18,0.6087758588719198,0.3267671712304264,0.32482447207710097,0.6774073140597318
0.42,0.18,0.6179327691992696,0.27862529320188995,0.4322963015640834,0.697646514
0.44,0.18,0.6256983574239896,0.22801630427900793,0.6308538308314763,0.6273350556627529
0.46,0.18,0.6306321246575464,0.20381282833800202,0.770358894,0.4018362636206546
0.48,0.18,0.6337187084221548,0.1794951160196674,0.8406615464327951,0.19134113956021032
0.5,0.18,0.635368594,0.092566245,0.5242990403053598,0.11457423542168185
0.52,0.18,0.6337187084221549,0.31959799509229947,0.43723938884898544,0.2921948455479985
0.54,0.18,0.6306321246575464,0.5398572898477633,0.5425919675801989,0.4096564489114516
0.56,0.18,0.6256983574239896,0.4287970239295305,0.8668410926047792,0.49904673612060213
0.58,0.18,0.6179327691992695,0.30642087613724045,0.8979210021559368,0.6666210120335969
0.6,0.18,0.6087758588719198,0.29992799509081863,0.6587457927951426,0.8739160458011748
0.62,0.18,0.5974480408017212,0.35925882356705485,0.4777421688066663,0.8388334577213143
0.64,0.18,0.5838337795496475,0.3990847670879802,0.4090289308554421,0.731909365
0.66,0.18,0.5689117196518291,0.4293508662216993,0.40526682290741345,0.6063843809797163
0.68,0.18,0.5516251724407129,0.45073073399930436,0.4223816583601704,0.5442050271442735
0.7,0.18,0.5326238381468968,0.460887576,0.4424316339005627,0.5283860502812641
0.72,0.18,0.5124342092601055,0.4634108309635649,0.45686456765330563,0.538471643
0.74,0.18,0.48985324522298745,0.4605215408954443,0.47089595293502773,0.5629151809748023
0.76,0.18,0.4661056359528724,0.4535294832028066,0.4985916541387233,0.6311279052855486
0.78,0.18,0.44119138144976044,0.45134694912992224,0.5406986886726861,0.7077958758736836
0.8,0.18,0.4143146089070121,0.4568108271090483,0.6392261083535775,0.808048796
0.82,0.18,0.3866195313699443,0.4734067295707971,0.7865336835801475,0.8328590209854929
0.84,0.18,0.3577786697356363,0.5414356198014081,0.8946278466211917,0.7121096728658107
0.86,0.18,0.32767396330155624,0.6791179097441244,0.8964595785669518,0.5485488956501411
0.88,0.18,0.2969619084500451,0.8789353570227084,0.7205617436716917,0.4700291928614312
0.9,0.18,0.26530277782300576,1.0165648774893488,0.43867150568987345,0.6235251875189567
0.92,0.18,0.23298510953175589,1.070615553574365,0.21508928304972944,0.7974188356986925
0.94,0.18,0.2002876367646855,0.9409871647458622,0.13168920287527935,0.8581485576967766
0.96,0.18,0.1670268797802671,0.7680231097795254,0.15301900769929405,0.6873147866560787
0.98,0.18,0.1335841911037338,0.7198047583160436,0.16102252537642475,0.5285342986993803
1,0.18,0.1,0.7438210341186999,0.3303146714062275,0.2447849756729023
0,0.2,0.1,0.7335811126657963,0.3212258745106742,0.22730456038458155
0.02,0.2,0.1368293180920864,0.48478308378595386,0.28272770735104025,0.5397634205693445
0.04,0.2,0.173503461,0.623219184,0.12536248825874272,0.8157098986851097
0.06,0.2,0.20997809248112537,0.6000200478350106,0.1661840360016282,0.7703350560060341
0.08,0.2,0.24583501163770735,0.7409586282773534,0.2237517776903712,0.5797213237860694
0.1,0.2,0.2812754270943909,0.8863858314599579,0.40842235005107236,0.39178309961552715
0.12,0.2,0.3159936726159428,0.8384331417781865,0.6983218012197352,0.3449951023463528
0.14,0.2,0.3496733296276062,0.6399877577315406,0.8237432699506264,0.5812858096142133
0.16,0.2,0.38268695219499177,0.5370201790757286,0.7667357794771957,0.7505149620610089
0.18,0.2,0.4143146089070122,0.4882806240845333,0.6424069040534184,0.7640770127264891
0.2,0.2,0.44468576827324985,0.4831023580967531,0.5481706235713454,0.644509852
0.22,0.2,0.47415955259659714,0.4911952554797665,0.5105309402110896,0.547159572
0.24,0.2,0.5014811873886376,0.4985331447314672,0.5034218616554028,0.51262003
0.26,0.2,0.5275234479580283,0.5223291714980487,0.5193169064756249,0.5169940456147126
0.28,0.2,0.5522863343047693,0.5319962804410565,0.5240190672993964,0.5163013161746743
0.3,0.2,0.5744268188600201,0.5468700833134558,0.5262779525736427,0.5068834153740925
0.32,0.2,0.5952641879280882,0.5555443695504492,0.516722441,0.4809959331522325
0.34,0.2,0.6142210758276836,0.521639077,0.46268588993222143,0.4110233841069155
0.36,0.2,0.6305850039886577,0.4874813717000357,0.40547943407543496,0.4088562491526255
0.38,0.2,0.645514765,0.4357795824350104,0.33503318441637936,0.44078386501928657
0.4,0.2,0.6579371522181825,0.3575049606245172,0.31540865595691775,0.601570873
0.42,0.2,0.6679788638718894,0.2932079132449257,0.3862148844605103,0.6853374069578899
0.44,0.2,0.6764948146660289,0.2302477645570183,0.5904418369665292,0.6473657705255305
0.46,0.2,0.6819053151683551,0.2010010114075764,0.75653331,0.4126060972647074
0.48,0.2,0.6852901451001976,0.17466532473294352,0.8496593405502296,0.19112818163434603
0.5,0.2,0.6870994534772195,0.08951151,0.5066418137922672,0.12183724246388367
0.52,0.2,0.6852901451001977,0.33699492202144793,0.45884497990625417,0.3063725818901677
0.54,0.2,0.6819053151683552,0.503139928,0.6653715599633401,0.40862462757378637
0.56,0.2,0.6764948146660288,0.3463782867322426,0.927333261,0.5596607704824481
0.58,0.2,0.6679788638718893,0.2987627530520886,0.7719524416403228,0.7538952238021412
0.6,0.2,0.6579371522181826,0.34232406316563396,0.4839278133852097,0.8779323382451656
0.62,0.2,0.6455147653365689,0.4074451708380734,0.40503038531228097,0.7131805730267745
0.64,0.2,0.6305850039886577,0.45006235660225963,0.40264655858602066,0.572893055
0.66,0.2,0.6142210758276835,0.4881588639780974,0.43625342424088925,0.4829426106153028
0.68,0.2,0.5952641879280882,0.5154161033104616,0.4741449456766902,0.4810253647181333
0.7,0.2,0.5744268188600203,0.5212430705018734,0.4942000368394583,0.4931859504116864
0.72,0.2,0.5522863343047694,0.5169425296032618,0.5032024799517528,0.5091290585904348
0.74,0.2,0.5275234479580284,0.5083392127578078,0.5046213376277198,0.5257966005579371
0.76,0.2,0.5014811873886378,0.49125468739641187,0.5048372848900927,0.5620117826387212
0.78,0.2,0.47415955259659726,0.4824540295763793,0.5234545604946059,0.6230303693920752
0.8,0.2,0.4446857682732498,0.4786698508039199,0.589496986,0.7472528705632777
0.82,0.2,0.4143146089070124,0.48644156918818426,0.7091070771655706,0.8547371334613131
0.84,0.2,0.38268695219499194,0.5360134027678725,0.8457970006787984,0.7917516006406338
0.86,0.2,0.3496733296276063,0.6473814888792487,0.9140594039280799,0.6103867907056681
0.88,0.2,0.31599367261594286,0.8260553415480301,0.815210521,0.44733761435734026
0.9,0.2,0.28127542709439085,0.9863240759136722,0.5224810331845786,0.5649064370003014
0.92,0.2,0.24583501163770738,1.0746341767257397,0.2625730702953554,0.7567092969172152
0.94,0.2,0.20997809248112567,0.9867377353303204,0.13518958667494438,0.8777574243412993
0.96,0.2,0.17350346085521923,0.7737232077769431,0.15617006970826222,0.700526812
0.98,0.2,0.13682931809208654,0.6798744033937301,0.16624839139756492,0.5204512958441598
1,0.2,0.1,0.7335811126657963,0.3212258745106742,0.22730456038458155
0,0.22,0.1,0.7162279060747002,0.31254908051280317,0.21084040555304692
0.02,0.22,0.13997856148458285,0.4668896935842716,0.2968065026764253,0.5034077672045196
0.04,0.22,0.17978867873096518,0.5634503132009269,0.13647844717082197,0.7930060077722693
0.06,0.22,0.2193822248139467,0.5743404687174417,0.16629040515372218,0.7580854811133858
0.08,0.22,0.2583052383643158,0.7231430478452077,0.22524390969696462,0.5769993238017345
0.1,0.22,0.29677613334074565,0.8981269597377274,0.40206179988047236,0.3897278399957793
0.12,0.22,0.3344631062504734,0.8611202232093496,0.6952248929923537,0.3476745261259829
0.14,0.22,0.3710226818378848,0.6697669903951929,0.8215337400683577,0.5843486650415509
0.16,0.22,0.4068592709471096,0.5733151455788652,0.7704538102468987,0.7510098971489716
0.18,0.22,0.4411913814497604,0.5195686484296048,0.6603973386276422,0.7619325564187963
0.2,0.22,0.47415955259659714,0.5170791527824813,0.5768984308126077,0.6531217612242709
0.22,0.22,0.5061536149305254,0.5294585965919806,0.5488767239401667,0.5734127872543859
0.24,0.22,0.5358114992731521,0.5339964726140305,0.5414556933351607,0.5552515709696803
0.26,0.22,0.564080611,0.5662715723891445,0.5652109527695764,0.568609039
0.28,0.22,0.5909609507140209,0.5740180883714175,0.5733739986888466,0.5756989385135166
0.3,0.22,0.6149946491082562,0.5966524276775673,0.5836663794611503,0.5705802706772056
0.32,0.22,0.6376138037280019,0.6129707011783506,0.5778100085341035,0.5437695830860063
0.34,0.22,0.658191679,0.573160012,0.5130213474392772,0.4557782907229022
0.36,0.22,0.6759548724665659,0.5391657157060669,0.4447998741165239,0.4032577728709219
0.38,0.22,0.6921612648984113,0.4768143062259428,0.3443076067435259,0.3951530823253907
0.4,0.22,0.7056458794245375,0.3878765116370287,0.3106906456724653,0.5442192240458786
0.42,0.22,0.7165462492265086,0.3070497210079027,0.35375210506699706,0.6689881429193764
0.44,0.22,0.725790392,0.2318432163204256,0.557967317,0.6574200605957439
0.46,0.22,0.7316635394251951,0.19802458282889185,0.7457683822593445,0.41668139352079897
0.48,0.22,0.735337803,0.16983446174660094,0.8575713700879927,0.1879441704487195
0.5,0.22,0.7373018240445616,0.089500022,0.4876853387703467,0.1316234787162163
0.52,0.22,0.735337803,0.352380501,0.48456636643395107,0.3185153151911221
0.54,0.22,0.7316635394251952,0.4562495874468995,0.7733824961932078,0.41473514550789664
0.56,0.22,0.7257903916668311,0.28229913483985375,0.9380766700061196,0.6353937275230653
0.58,0.22,0.7165462492265088,0.31231397879452966,0.6385728274553311,0.8092928477762743
0.6,0.22,0.7056458794245375,0.37931285270880205,0.38456309116943554,0.8129548420556575
0.62,0.22,0.6921612648984113,0.456326283,0.38582377416392066,0.5763064343472745
0.64,0.22,0.6759548724665659,0.5079893431487513,0.4280679907512765,0.4749258930762933
0.66,0.22,0.6581916788479097,0.5496076324870682,0.4842695309202923,0.4443705632996702
0.68,0.22,0.637613804,0.5811943230536856,0.537678352,0.5025453660932269
0.7,0.22,0.6149946491082563,0.5771176049650926,0.5516084812550084,0.5291471391278026
0.72,0.22,0.590960951,0.5625020476572894,0.550568437,0.5419210193680418
0.74,0.22,0.5640806112009841,0.5507977285254236,0.5448674329558436,0.5404101153162794
0.76,0.22,0.5358114992731521,0.5301247037883206,0.5343282238811928,0.5457056303750407
0.78,0.22,0.5061536149305252,0.5180826991531086,0.5383383540309826,0.5812946329690574
0.8,0.22,0.4741595525965971,0.5064056297245968,0.5781876025971323,0.6889022220182719
0.82,0.22,0.4411913814497606,0.5074030587900279,0.6679824640514463,0.8215048032370239
0.84,0.22,0.40685927094710966,0.5474333327530335,0.8016673036281557,0.833774366
0.86,0.22,0.37102268183788484,0.6399460619337994,0.9053649064239716,0.6686652390458836
0.88,0.22,0.3344631062504734,0.7943047977873642,0.8706046238510506,0.45786058416129016
0.9,0.22,0.2967761333407456,0.9609043790820279,0.5894818793651476,0.5224408369617115
0.92,0.22,0.25830523836431574,1.0711257357914887,0.3089209162603499,0.7150837911543506
0.94,0.22,0.21938222481394706,1.023814343281698,0.14326128650749345,0.8853166877151489
0.96,0.22,0.17978867873096543,0.7822413406434865,0.1602640543266711,0.7114527960258287
0.98,0.22,0.13997856148458304,0.6455438103261212,0.17154437779730555,0.5151053145780495
1,0.22,0.1,0.7162279060747002,0.31254908051280317,0.21084040555304692
0,0.24,0.1,0.6795494147648014,0.3049055512919303,0.19962139816762584
0.02,0.24,0.14289784992400045,0.4498253225596238,0.3085805316035693,0.46329083100052154
0.04,0.24,0.1856149555845117,0.5021682377445903,0.15870402514974596,0.7525904565119865
0.06,0.24,0.22809967576339385,0.5441032996991337,0.1601105254880622,0.7459775798701263
0.08,0.24,0.26986490022044357,0.6856726718548224,0.22216088991470168,0.5814335278185814
0.1,0.24,0.31114499179595695,0.8876859621793264,0.37032113421785695,0.40540572796856394
0.12,0.24,0.35158391825895197,0.8864331920379451,0.6570837044723189,0.33813935178176524
0.14,0.24,0.3908131233277418,0.7128207283930184,0.8035788640769108,0.5518784899256033
0.16,0.24,0.4292665484713262,0.6141385955872737,0.7987282823609684,0.7297519488051296
0.18,0.24,0.46610563595287235,0.5558369251123971,0.6884958797193228,0.7654427012927066
0.2,0.24,0.5014811873886376,0.5525034257660428,0.6164461237562829,0.6844638657417712
0.22,0.24,0.5358114992731521,0.5669438550186855,0.5891855224233812,0.6189403072135935
0.24,0.24,0.5676350423009318,0.5678907378715288,0.5756514439213968,0.5870303242204534
0.26,0.24,0.5979684028805153,0.6031541094758754,0.6026708697225944,0.6012017572271796
0.28,0.24,0.6268115810119026,0.611321898,0.6106572897165217,0.6093898446468333
0.3,0.24,0.6526002524535248,0.6384994878100669,0.6242006741749146,0.607331264
0.32,0.24,0.6768710882278385,0.6536332360653232,0.6140392367129572,0.5721265356172558
0.34,0.24,0.6989515875221678,0.6174238899178282,0.5482859907885784,0.4846091253805569
0.36,0.24,0.7180118734786278,0.5766127606682884,0.4651206695662026,0.4066633790988232
0.38,0.24,0.735401679,0.5057762126627032,0.35195901191081835,0.38798486433590157
0.4,0.24,0.7498709577797649,0.4074970466983295,0.30564699921194755,0.5313048287643654
0.42,0.24,0.761567287,0.31537028868065925,0.34939945924263643,0.6578451924284763
0.44,0.24,0.7714864494551057,0.23190496317353454,0.5509513018542209,0.6496812497033242
0.46,0.24,0.7777884623781306,0.1944306593345807,0.7535855286759889,0.404833635
0.48,0.24,0.7817310259105693,0.1660501382955969,0.8690343043808955,0.18083965884445471
0.5,0.24,0.7838384621392187,0.091072666,0.46953771179209003,0.14358233641806453
0.52,0.24,0.7817310259105692,0.3633977654085668,0.5188077432574384,0.3275738568534017
0.54,0.24,0.7777884623781306,0.41261495893932987,0.8564361099721556,0.42498241481558885
0.56,0.24,0.7714864494551057,0.2571828547019228,0.8949222908517961,0.7151219523312085
0.58,0.24,0.761567287,0.33492918951659767,0.551074345,0.8264294449597391
0.6,0.24,0.749870958,0.4100883109099745,0.3608505051655885,0.7369267059214135
0.62,0.24,0.735401679,0.5045571522881335,0.39314103827299873,0.5014784004825025
0.64,0.24,0.7180118734786278,0.5622843669792797,0.46427862634626904,0.4527815272196655
0.66,0.24,0.6989515875221677,0.6004304349092329,0.5310877188627303,0.46883044343389796
0.68,0.24,0.6768710882278385,0.6402799946814113,0.5964955817806192,0.55553715
0.7,0.24,0.6526002524535248,0.6267246887171175,0.6039091384500063,0.5827648118427624
0.72,0.24,0.6268115810119028,0.6064268138862832,0.5971967240535387,0.5886975010732229
0.74,0.24,0.5979684028805154,0.5961588223976695,0.5919673424594135,0.5904023708378059
0.76,0.24,0.5676350423009319,0.5613290797989039,0.5626569053827187,0.5687967665425867
0.78,0.24,0.535811499,0.5526151161133387,0.5677758471269273,0.59440862
0.8,0.24,0.5014811873886376,0.5346582426496571,0.5913050422306587,0.6754692016996032
0.82,0.24,0.46610563595287247,0.528348639,0.6642364838518315,0.807103275
0.84,0.24,0.42926654847132634,0.5701565695448125,0.7875180812448719,0.8286663544370279
0.86,0.24,0.390813123,0.6503594822260945,0.8955208969970255,0.6945529221712787
0.88,0.24,0.3515839182589521,0.7910225556938025,0.8862016052479531,0.4616436318120949
0.9,0.24,0.31114499179595695,0.9468947187318916,0.6188688249893548,0.5036181970573415
0.92,0.24,0.2698649002204436,1.063342641029048,0.3349470619717165,0.6832616087002928
0.94,0.24,0.2280996757633942,1.038876338433534,0.15281141653950048,0.878422401
0.96,0.24,0.18561495558451194,0.7864193882153054,0.1658362639209612,0.7113316375814114
0.98,0.24,0.14289784992400065,0.6150677948611435,0.17686140591373878,0.5073841571910018
1,0.24,0.1,0.6795494147648014,0.3049055512919303,0.19962139816762584
0,0.26,0.1,0.6459028856645241,0.2994123692462549,0.18828646779839964
0.02,0.26,0.1456804385500175,0.4378494630925003,0.32187516642443587,0.4229311225339067
0.04,0.26,0.19116840877735175,0.442982772,0.18548854812840657,0.7122403153694166
0.06,0.26,0.23640891973266476,0.5120353760380819,0.15541148390789944,0.7376140232407504
0.08,0.26,0.28088326454756757,0.6337078510684833,0.21769086859573494,0.5978944295707916
0.1,0.26,0.3248410081150215,0.8696003886059123,0.31608385579396914,0.4372947215403736
0.12,0.26,0.36790302401078806,0.9127765774068107,0.5905963481328189,0.3398841876811515
0.14,0.26,0.4096768493816558,0.7819948555596581,0.7668182397581809,0.4885825460606453
0.16,0.26,0.4506245735081847,0.6731087828004617,0.8431314791929362,0.6871990111777007
0.18,0.26,0.48985324522298734,0.6103503286739302,0.7431558674208503,0.7580937163280914
0.2,0.26,0.5275234479580283,0.6005161757742217,0.6822703802730249,0.7396036543537853
0.22,0.26,0.564080611,0.6098822848695401,0.6456927526488137,0.685003644
0.24,0.26,0.5979684028805153,0.6103573259429872,0.6313020859206998,0.6546591178546965
0.26,0.26,0.6302693507468081,0.6450151713275349,0.6527334097827019,0.6567690996139584
0.28,0.26,0.6609834547998621,0.6518344083106026,0.6520772216545144,0.6469559424873448
0.3,0.26,0.6884449201917797,0.6793435606032849,0.665369048,0.6442607125203699
0.32,0.26,0.7142900948126598,0.6918615492515192,0.6469319571050863,0.5938335254996872
0.34,0.26,0.7378028557774932,0.6574039876358333,0.5752020882970108,0.49748576026436686
0.36,0.26,0.7580994958870177,0.6096550921590911,0.47679285666050814,0.4020538526704468
0.38,0.26,0.7766172985819916,0.5292544036675614,0.3477998886818614,0.3809595968645018
0.4,0.26,0.7920251342408339,0.4222755770482245,0.29975946945204685,0.5238649337066902
0.42,0.26,0.8044801514906025,0.3188308269606306,0.3452113095582747,0.6489141486933322
0.44,0.26,0.8150427246551121,0.22776500398039964,0.5532020514666299,0.6310854230570572
0.46,0.26,0.821753521,0.18911136041905036,0.7581214718447324,0.3867412996304986
0.48,0.26,0.8259518202408779,0.16088678043672197,0.8753556210000004,0.16891758887462752
0.5,0.26,0.828195956,0.098353448,0.4461275367779966,0.15943680975612934
0.52,0.26,0.8259518202408779,0.36967935425998705,0.5542528800208373,0.33276072487854913
0.54,0.26,0.8217535205244079,0.3638415794047735,0.9075063686458259,0.44692639084656816
0.56,0.26,0.8150427246551122,0.25248018506488745,0.8184459372232039,0.7879728577672664
0.58,0.26,0.8044801514906024,0.36004884931307124,0.47726688807680295,0.8149094919602294
0.6,0.26,0.7920251342408339,0.44663258707912196,0.36063881153530963,0.6516905473123717
0.62,0.26,0.7766172985819916,0.5539201033081893,0.404903777,0.4452740836277291
0.64,0.26,0.7580994958870177,0.6168325910781617,0.5077608471317914,0.45566555299719425
0.66,0.26,0.737802856,0.6510667593189151,0.5841702838533152,0.5201011715931639
0.68,0.26,0.7142900948126598,0.6924161232451674,0.6550105693108121,0.6165699736489356
0.7,0.26,0.6884449201917798,0.6712296748286459,0.6571169673800439,0.6418803046818082
0.72,0.26,0.6609834547998623,0.6416760402720292,0.6411410307128337,0.6405885425934147
0.74,0.26,0.6302693507468082,0.634257064,0.6336537518793628,0.634164442
0.76,0.26,0.5979684028805153,0.595307772,0.6015982633516272,0.6129311122939173
0.78,0.26,0.5640806112009839,0.590433127,0.6087947123479743,0.633783076
0.8,0.26,0.5275234479580282,0.5693506035318763,0.6273545251024947,0.7009499274455886
0.82,0.26,0.4898532452229875,0.5619337857737811,0.6909985806849344,0.8070626472225404
0.84,0.26,0.4506245735081848,0.6075104780760056,0.8066511965878771,0.8290156344038768
0.86,0.26,0.40967684938165605,0.6823990041139336,0.8941073806904271,0.6934510672802494
0.88,0.26,0.36790302401078817,0.8098749926732504,0.8798700837144947,0.4666988048290301
0.9,0.26,0.3248410081150215,0.9544268242657226,0.6223176500393733,0.49415543468119616
0.92,0.26,0.2808832645475676,1.062283100195413,0.3479293446220368,0.6680449871542595
0.94,0.26,0.23640891973266517,1.0487493192475765,0.16311775712694665,0.8709087512272322
0.96,0.26,0.19116840877735206,0.7856705524948546,0.17330399777526379,0.7082239997339044
0.98,0.26,0.1456804385500177,0.5886563223830987,0.18382332084629585,0.5004363688927561
1,0.26,0.1,0.6459028856645241,0.2994123692462549,0.18828646779839964
0,0.28,0.1,0.6012948521726825,0.2944569549265031,0.18107322829671674
0.02,0.28,0.14832632736263396,0.4223355829869113,0.3329041617376035,0.38174460042404434
0.04,0.28,0.19644903830948546,0.3898805077934592,0.2184649182672164,0.6579522955762404
0.06,0.28,0.24430995672175948,0.46934603254184293,0.1534297486522609,0.72148516
0.08,0.28,0.2913603313456877,0.574146274,0.21291794291255023,0.6078585633202676
0.1,0.28,0.337864182,0.815966752,0.2742722821847244,0.4753402989184496
0.12,0.28,0.3834204235059817,0.9172457944802235,0.5116189547032347,0.35170494249518536
0.14,0.28,0.42761386,0.842049219,0.7032930016245547,0.42704227686150864
0.16,0.28,0.47093334605768494,0.7302281306780255,0.8465770248251834,0.611390081
0.18,0.28,0.5124342092601055,0.6674905841310365,0.7815236221220074,0.7200710005488089
0.2,0.28,0.5522863343047693,0.6509191895272088,0.7377323356306145,0.7564319682391418
0.22,0.28,0.5909609507140209,0.650269022,0.6977552037114751,0.7307658171909566
0.24,0.28,0.6268115810119026,0.6565729411109402,0.6829640243612289,0.7013453417679922
0.26,0.28,0.6609834547998621,0.6849750486442822,0.6954253187421283,0.6988563082363464
0.28,0.28,0.6934765720778994,0.6981086947962657,0.6997545041136166,0.692552584
0.3,0.28,0.7225286523230208,0.7160737074394266,0.694297741,0.6610627704746279
0.32,0.28,0.749870823,0.7231346413661022,0.6616670209440514,0.5873894176950418
0.34,0.28,0.774745484,0.690295641,0.5830524722453212,0.4809748504742953
0.36,0.28,0.7962177396917356,0.631714774,0.4701961467103165,0.3913120138409081
0.38,0.28,0.8158081250619221,0.54243056,0.33672961968398807,0.39590927481547145
0.4,0.28,0.8321084088077444,0.426632054,0.29132913713263914,0.5413836384121191
0.42,0.28,0.845284842,0.31696058039924835,0.3573821650800182,0.6464558280543069
0.44,0.28,0.8564592172668504,0.22251140231875813,0.5722154914410549,0.604658493
0.46,0.28,0.8635587138640273,0.1834106822213774,0.7773755632228105,0.3595661619739502
0.48,0.28,0.8680001862514352,0.15678640843680997,0.8862316298142994,0.15651997944958482
0.5,0.28,0.8703743064756894,0.10436906873433217,0.42500923524819434,0.17498934334671037
0.52,0.28,0.868000186,0.37368462682769227,0.5938224517129261,0.33711279517254394
0.54,0.28,0.8635587138640273,0.3257675776486328,0.953808927,0.4636340750425362
0.56,0.28,0.8564592172668504,0.2615769026533038,0.7457169458283415,0.8476488713023937
0.58,0.28,0.8452848418724251,0.3808662411844499,0.43751685060994183,0.804734425
0.6,0.28,0.8321084088077444,0.47767674253550113,0.36419212124981637,0.6042812202337375
0.62,0.28,0.8158081250619221,0.5945525063162123,0.41527513952012124,0.4268495729873312
0.64,0.28,0.7962177396917356,0.6609740038731244,0.5376882218401087,0.4629927828388696
0.66,0.28,0.7747454836138857,0.6949712389467654,0.6242285453099483,0.5566702612335872
0.68,0.28,0.7498708234824659,0.7344487235326715,0.6952444935532474,0.6503809837824066
0.7,0.28,0.722528652,0.711176311,0.6972826349197867,0.6799407430416533
0.72,0.28,0.6934765720778996,0.6743605666482598,0.6740854216968121,0.6704878941771363
0.74,0.28,0.6609834547998621,0.6677241372728777,0.6676508938450875,0.6639483714736659
0.76,0.28,0.6268115810119026,0.625419658,0.6324056314187043,0.6419994895188155
0.78,0.28,0.5909609507140209,0.6266447084377371,0.6479881210483454,0.6773644101954707
0.8,0.28,0.552286334,0.6020463128304074,0.6633000861423404,0.7321857421552761
0.82,0.28,0.5124342092601056,0.5927309766222593,0.7169203,0.8146449912428295
0.84,0.28,0.47093334605768505,0.646199469,0.8343770116221002,0.8186928965646468
0.86,0.28,0.4276138599996271,0.7146303762415609,0.8914492029418908,0.6769201795452753
0.88,0.28,0.3834204235059818,0.83094074,0.8627310528232499,0.4537687942220755
0.9,0.28,0.3378641822979391,0.9615928500132508,0.6104145027207311,0.4891681488455105
0.92,0.28,0.29136033134568773,1.0587641585465408,0.34849631883193066,0.657028644
0.94,0.28,0.24430995672175987,1.0472495418929855,0.17087259459013315,0.8603052284640953
0.96,0.28,0.19644903830948574,0.7794525145558474,0.18095389504227227,0.6980674082935754
0.98,0.28,0.14832632736263412,0.5598829895438319,0.19081677244533346,0.48874502149484633
1,0.28,0.1,0.6012948521726825,0.2944569549265031,0.18107322829671674
0,0.3,0.1,0.5576462788816993,0.29295827466484237,0.17627126587557607
0.02,0.3,0.1506920152541974,0.40960139550996805,0.3449179849034296,0.3416192176252937
0.04,0.3,0.20117044658803193,0.3466582733397462,0.2619631720501638,0.5943688715050857
0.06,0.3,0.25137427002425705,0.41813575923499574,0.1656994860670141,0.6967587878892528
0.08,0.3,0.3007278716388506,0.4983223028751059,0.20688433385547952,0.6230984983214523
0.1,0.3,0.34950819595691945,0.7150747553646318,0.23561475022999473,0.5303212604032902
0.12,0.3,0.39729452279514677,0.8772029419676273,0.4079171343386374,0.4021120629996945
0.14,0.3,0.4436513324086875,0.9004557142427021,0.5852792830682516,0.37269437886899387
0.16,0.3,0.4890914096481795,0.821349196,0.7726522570995029,0.4775292621105456
0.18,0.3,0.5326238381468966,0.7513690910654602,0.79390405,0.6114217281975673
0.2,0.3,0.5744268188600201,0.723382065,0.7887119489973836,0.6974059600635594
0.22,0.3,0.6149946491082562,0.7139389751161177,0.7616441406164497,0.7303206094572962
0.24,0.3,0.6526002524535248,0.7131791362669815,0.7435465153159744,0.7223983574652799
0.26,0.3,0.6884449201917797,0.7309548087130601,0.7376313440615283,0.7057405240856706
0.28,0.3,0.7225286523230208,0.7382524756813595,0.7260904254814193,0.6806631160666068
0.3,0.3,0.7530029005294046,0.7502851767081528,0.6995575070914615,0.6175797980112665
0.32,0.3,0.7816835355608421,0.7488459385994565,0.6459904340802407,0.5255796408954034
0.34,0.3,0.8077758690701307,0.706164133,0.5514351859893181,0.4257323022184825
0.36,0.3,0.830299243,0.6353057219518992,0.43112299592131864,0.3748843842084032
0.38,0.3,0.8508486238243219,0.5331638267095993,0.3017969119110757,0.43439375801949753
0.4,0.3,0.8679468449676455,0.4136057746205452,0.2889742422671415,0.5691533399849809
0.42,0.3,0.8817682955591333,0.3018031598628386,0.3829184534593262,0.6389561930003451
0.44,0.3,0.8934896830277019,0.21007405624855938,0.6079423310488298,0.5556728084927072
0.46,0.3,0.9009367167553152,0.17498255418907746,0.795573317,0.32087932331825636
0.48,0.3,0.9055956097087173,0.15125037752548684,0.8907651911596858,0.14081427296822185
0.5,0.3,0.908085949,0.11722926093297241,0.40122329073489527,0.19354356377615928
0.52,0.3,0.9055956097087173,0.36904530579777906,0.6340423471861394,0.3360001291946754
0.54,0.3,0.9009367167553153,0.2982598644661926,0.9538910783613003,0.4877419189155898
0.56,0.3,0.8934896830277019,0.2798394443011646,0.6823748608388545,0.8690576081772581
0.58,0.3,0.8817682955591333,0.3970525712854951,0.420925575,0.7866001061388077
0.6,0.3,0.8679468449676454,0.5063452953703641,0.35983700243833744,0.5929287622320858
0.62,0.3,0.8508486238243219,0.625266769,0.42097064074594676,0.42001870623763904
0.64,0.3,0.8302992428095142,0.6968618588849385,0.551987145,0.4597386384275892
0.66,0.3,0.8077758690701308,0.7365059389792756,0.6524401361417846,0.5637053124107219
0.68,0.3,0.781683536,0.7663262915324556,0.7238790905376887,0.6665751522650516
0.7,0.3,0.7530029005294048,0.7480122010619791,0.7355229223607831,0.7147021485467739
0.72,0.3,0.722528652,0.7185894920481404,0.7209956413893784,0.7184268104557575
0.74,0.3,0.6884449201917797,0.7080896451764283,0.7178000849966336,0.7247926719421341
0.76,0.3,0.6526002524535248,0.6704063369628257,0.692774167,0.7160540161932152
0.78,0.3,0.6149946491082562,0.6667973080923164,0.706071573,0.7463770055964617
0.8,0.3,0.574426819,0.6510474555091466,0.7331854592116369,0.795162188
0.82,0.3,0.5326238381468968,0.6498265627392592,0.7822263415389746,0.8155956670538992
0.84,0.3,0.48909140964817976,0.7069430113386533,0.8891084100993326,0.7851783490475586
0.86,0.3,0.44365133240868765,0.7759463320463036,0.8815777,0.6136598816664207
0.88,0.3,0.3972945227951469,0.8747862518486518,0.8066149390483484,0.4451385055841216
0.9,0.3,0.3495081959569194,0.9948822519383667,0.5560350066148303,0.5029189342494635
0.92,0.3,0.3007278716388506,1.0589435678363408,0.3311425203897759,0.668884344
0.94,0.3,0.25137427002425744,1.0315612232766929,0.17947743118980045,0.8452154398949435
0.96,0.3,0.2011704465880322,0.7611995247810138,0.1914308857883552,0.6803929895108185
0.98,0.3,0.1506920152541976,0.5325990410668647,0.20066625122900378,0.4742730835885993
1,0.3,0.1,0.5576462788816993,0.29295827466484237,0.17627126587557607
0,0.32,0.1,0.5114993134669744,0.29283671235871495,0.17395332765203986
0.02,0.32,0.15291846660278252,0.39491550083008137,0.35648907200861285,0.3026302245064047
0.04,0.32,0.20561396843488197,0.31126356881268025,0.3106461174698205,0.522197739
0.06,0.32,0.2580228012761032,0.36342620846828644,0.18938797338115249,0.6603678442476089
0.08,0.32,0.30954406957984565,0.421704148,0.20091164266698106,0.6320269547412484
0.1,0.32,0.36046688159183965,0.5859482706073692,0.21736532045983023,0.5792866304639822
0.12,0.32,0.41035203861662356,0.7930145955385685,0.31658716374971035,0.4693867462474274
0.14,0.32,0.45874489238352095,0.9142220497153359,0.4475827739928462,0.3696475994077507
0.16,0.32,0.5061807498409103,0.9154342756850985,0.6245465951081016,0.3532465417962964
0.18,0.32,0.5516251724407129,0.8486676920431839,0.7297240805652675,0.4622857187737523
0.2,0.32,0.5952641879280881,0.8080439324109434,0.7832365942238837,0.554888889
0.22,0.32,0.6376138037280019,0.7870632226093096,0.7901164286833585,0.6307794027897876
0.24,0.32,0.6768710882278384,0.781554064,0.7819969218253032,0.6534364710837698
0.26,0.32,0.7142900948126598,0.787751317,0.7613303003326851,0.6418594586019076
0.28,0.32,0.749870823,0.7851628561233812,0.7367658982794563,0.6179217182168887
0.3,0.32,0.781683536,0.7804288518532143,0.6755068322405756,0.5388807397136506
0.32,0.32,0.8116238569200731,0.7628441536283997,0.59217756,0.4402945064800885
0.34,0.32,0.8388621955908883,0.7077103234943921,0.4932140066466838,0.37880523195520893
0.36,0.32,0.8623748216925079,0.6220406911911731,0.3788905846947093,0.38883863079620523
0.38,0.32,0.8838267550490129,0.5081764828032364,0.272876516,0.49355287709388435
0.4,0.32,0.9016759496411537,0.38950861906834316,0.3016652342035817,0.5931188630231741
0.42,0.32,0.916104454,0.28030068359196864,0.4228476780454582,0.618638696
0.44,0.32,0.9283406583934748,0.19599198042144164,0.6488361337411286,0.4935132276414449
0.46,0.32,0.9361147743687096,0.1659101540094636,0.8150110919015368,0.27804001639597137
0.48,0.32,0.940978291,0.1456937868483367,0.8935231301337799,0.1274923203642929
0.5,0.32,0.9435780087935395,0.1309759077259863,0.3802888952174814,0.2109171556963599
0.52,0.32,0.9409782912347141,0.3613390549814861,0.6732745587875986,0.333589679
0.54,0.32,0.9361147743687095,0.2807230892045492,0.946629886,0.5058463476543641
0.56,0.32,0.9283406583934748,0.29053640441092304,0.6428274892769028,0.8771562422151417
0.58,0.32,0.9161044541671619,0.40894808361313423,0.4098939269053933,0.7801444051300991
0.6,0.32,0.9016759496411538,0.5271193635024314,0.3555774750051727,0.5925408933013148
0.62,0.32,0.8838267550490129,0.6487598137309695,0.4124169885409537,0.42392785545664224
0.64,0.32,0.862374822,0.7255907728201865,0.55050552,0.4459387345822673
0.66,0.32,0.8388621955908884,0.7696407829713682,0.6621692787517036,0.5480355638944708
0.68,0.32,0.8116238569200731,0.7975545,0.7412284649847859,0.6543787242034637
0.7,0.32,0.7816835355608422,0.7820346701034578,0.7657876857633403,0.7259865678424569
0.72,0.32,0.7498708234824663,0.7573363232108451,0.7682362611510061,0.7654319888603003
0.74,0.32,0.7142900948126599,0.7458977435607954,0.7707374787898753,0.7803626072162938
0.76,0.32,0.6768710882278385,0.7174263913530291,0.7615910249799402,0.7906593176807931
0.78,0.32,0.6376138037280019,0.7111278665684617,0.7736226280280403,0.808972081
0.8,0.32,0.595264188,0.7077227090298437,0.8098049912671316,0.8297126048080097
0.82,0.32,0.551625172,0.7188750171620323,0.8538023791624828,0.7890702444860113
0.84,0.32,0.5061807498409105,0.7734789465341718,0.9254812379916362,0.7151123904547722
0.86,0.32,0.4587448923835211,0.8434205159061046,0.8532706001452766,0.5333116333337606
0.88,0.32,0.41035203861662367,0.921836859,0.731415816,0.44362435804241945
0.9,0.32,0.36046688159183954,1.0334572037625023,0.48474304445260036,0.5313764444557569
0.92,0.32,0.30954406957984565,1.0554274791073537,0.3098066874011942,0.6860667094692898
0.94,0.32,0.2580228012761037,1.0065880896262684,0.18845629995474547,0.8250967304524803
0.96,0.32,0.2056139684348823,0.7364575662870283,0.20309634411832184,0.6578184089991786
0.98,0.32,0.15291846660278274,0.5034426442754826,0.21164044795539688,0.4567974253090495
1,0.32,0.1,0.5114993134669744,0.29283671235871495,0.17395332765203986
0,0.34,0.1,0.4608573938006849,0.2957476603121989,0.17501497891275544
0.02,0.34,0.15494399048207638,0.37294246055654867,0.36657632445203653,0.2670881398560279
0.04,0.34,0.20965648192374778,0.28874283067847123,0.3575538934214149,0.44289513930149005
0.06,0.34,0.26407133174204134,0.3122688284333257,0.2331567529520862,0.5990791612231907
0.08,0.34,0.31756464432333364,0.3524274224254298,0.20578857816923385,0.6145675021428685
0.1,0.34,0.3704365939115414,0.4567011570815799,0.21778085046780224,0.5925201309098009
0.12,0.34,0.42223117090373435,0.6531794592008833,0.26938586737931214,0.5235234156232402
0.14,0.34,0.47247632476896584,0.8160928180787219,0.34251775252072936,0.4330895337999414
0.16,0.34,0.521727852,0.9137793824323619,0.4512118795497325,0.3480491389078585
0.18,0.34,0.56891172,0.8890611348827089,0.572442571,0.3774793137214864
0.2,0.34,0.6142210758276836,0.8668124412393705,0.6504554238281736,0.41344272883015587
0.22,0.34,0.658191679,0.8431946915590264,0.6978660922038383,0.4636636281824288
0.24,0.34,0.6989515875221678,0.8261371449538704,0.697074085,0.49129231698133247
0.26,0.34,0.7378028557774932,0.820253124,0.6775202646310788,0.4830069965190311
0.28,0.34,0.774745484,0.8087267640080561,0.6424619729376295,0.4537921019439318
0.3,0.34,0.8077758690701307,0.7930183158619253,0.5726306513857204,0.3830739503751816
0.32,0.34,0.8388621955908884,0.7611248263051492,0.48907258635547535,0.3249381702888764
0.34,0.34,0.8671431174836279,0.6874618496281469,0.3974451156823825,0.34494424959088854
0.36,0.34,0.89155572,0.5844058150465362,0.3077030809617127,0.43679845913001614
0.38,0.34,0.9138287545683585,0.46277038364514617,0.2531070179646864,0.5720267742967131
0.4,0.34,0.932361151,0.3481730186732153,0.3328736722969001,0.6268846469245593
0.42,0.34,0.9473419250546262,0.2506281361264525,0.4866891709853548,0.589460151
0.44,0.34,0.9600464860842146,0.18054949608932092,0.7057464144380186,0.4179367973834983
0.46,0.34,0.968118167,0.156568451,0.8474078847464105,0.22667562077019993
0.48,0.34,0.9731678409367097,0.14115841199511914,0.9002304658791056,0.11663312418849334
0.5,0.34,0.9758670661028578,0.14354646629836135,0.3609474047632986,0.2276527133764097
0.52,0.34,0.9731678409367099,0.3515334279251836,0.7130101828496073,0.33130147227511364
0.54,0.34,0.9681181665687622,0.27082122216846993,0.9532460693455245,0.5094670242863951
0.56,0.34,0.9600464860842146,0.3002316670114099,0.6325942627162642,0.868816885
0.58,0.34,0.9473419250546263,0.41368910153528765,0.4203601213799989,0.7906673361333827
0.6,0.34,0.932361151,0.534354314,0.34802457183428764,0.6258226615554464
0.62,0.34,0.9138287545683585,0.6589706321793619,0.3921568536525151,0.4564966177646851
0.64,0.34,0.8915557202605211,0.7424445323662592,0.5232158740804644,0.42368352590117286
0.66,0.34,0.867143117,0.795768524,0.6416066534086906,0.4905769354624725
0.68,0.34,0.8388621955908883,0.826992426,0.7354174560536239,0.601739317
0.7,0.34,0.8077758690701309,0.8196053936622306,0.7790877428336129,0.6873701353017485
0.72,0.34,0.7747454836138861,0.8021638007984545,0.7964367534664575,0.7439120525222874
0.74,0.34,0.7378028557774932,0.7923160994256382,0.8064065377182774,0.7717333242549949
0.76,0.34,0.6989515875221679,0.7711259164769659,0.8092756906764568,0.7870225111044249
0.78,0.34,0.6581916788479099,0.7694576949128719,0.8301644959194441,0.8023089716136288
0.8,0.34,0.6142210758276834,0.7722510517644993,0.8556913949620084,0.7693816285475308
0.82,0.34,0.5689117196518292,0.7884581702423078,0.8729020711059805,0.7020724353190982
0.84,0.34,0.5217278520328134,0.839210953,0.8855436226524355,0.5978856360776941
0.86,0.34,0.472476325,0.8986079930637899,0.7789210805111157,0.47197844038356007
0.88,0.34,0.42223117090373447,0.9601732254309818,0.6340812681586424,0.46128983334745655
0.9,0.34,0.37043659391154127,1.052099925204479,0.4138391171197745,0.5725644999930068
0.92,0.34,0.3175646443233337,1.035901687864059,0.2890612660338236,0.6991255135712053
0.94,0.34,0.2640713317420418,0.9618030177424645,0.19891293096759302,0.7902509826369126
0.96,0.34,0.20965648192374814,0.6996302807032597,0.2161990699372398,0.625113553
0.98,0.34,0.1549439904820766,0.46804587540836495,0.22400036650671834,0.4319179379040864
1,0.34,0.1,0.4608573938006849,0.2957476603121989,0.17501497891275544
0,0.36,0.1,0.4133487718857414,0.3032627930969619,0.17814354829096274
0.02,0.36,0.15669245929323658,0.3500156587210914,0.3786801090067479,0.23595114167557274
0.04,0.36,0.21314605261024117,0.2744462161521445,0.4079326870285708,0.3611256257537513
0.06,0.36,0.26929253252923313,0.27098302030539234,0.29753365,0.5190274265308288
0.08,0.36,0.3244881493631543,0.28992409,0.2289012728033356,0.5793868697846498
0.1,0.36,0.37904262972550307,0.3379229943279056,0.22036709765312607,0.586321246
0.12,0.36,0.4324854525342724,0.4842773303892448,0.2474984623427651,0.558295754
0.14,0.36,0.4843295453130136,0.6378579288259109,0.2770369888622579,0.514602601
0.16,0.36,0.5351483915605618,0.7838092244948944,0.3192973551458619,0.44448581023700684
0.18,0.36,0.5838337795496475,0.8388495152093269,0.39524297919323415,0.3990543889688937
0.2,0.36,0.6305850039886578,0.8617379300827737,0.4554899505780585,0.3768010521512995
0.22,0.36,0.6759548724665659,0.8598209161624478,0.5061930427556323,0.3763170580614954
0.24,0.36,0.7180118734786278,0.8443624514664112,0.5232247939977506,0.3778544106953857
0.26,0.36,0.7580994958870176,0.8251873999573898,0.513474774,0.3788608733237626
0.28,0.36,0.7962177396917356,0.7985159251957914,0.4902602710075455,0.37409460369153325
0.3,0.36,0.830299243,0.7526447340384783,0.42936977634994794,0.3810574606080437
0.32,0.36,0.8623748216925079,0.6922286671534271,0.35928379321625264,0.4052547851279772
0.34,0.36,0.89155572,0.6087572898040816,0.30839105263144384,0.45378687362691394
0.36,0.36,0.9167451991649055,0.5027315291225308,0.2853716171513409,0.5301663518364029
0.38,0.36,0.9397270226501485,0.38599458011118587,0.30601543158654865,0.6115569479103886
0.4,0.36,0.9588491704143245,0.29187746645955626,0.41096314897103303,0.5986846795353313
0.42,0.36,0.9743066743447195,0.21534808270888417,0.5615675277252703,0.5093802640301596
0.44,0.36,0.9874155294294867,0.16348127800514536,0.7562232170432477,0.3201800084855684
0.46,0.36,0.9957440729750724,0.14636564729490326,0.8658062800692401,0.18109359505699024
0.48,0.36,1.0009544418623189,0.13569334701121527,0.8969549890506617,0.11443040720589245
0.5,0.36,1.0037395637930795,0.15697581142119177,0.3490532318777275,0.24126404592988737
0.52,0.36,1.000954441862319,0.3391392967338424,0.7435360693224182,0.32641065683562387
0.54,0.36,0.9957440729750725,0.26855705253237044,0.9472881428804869,0.5034090303711486
0.56,0.36,0.9874155294294868,0.2973882331637324,0.6437674941064349,0.8420344401747819
0.58,0.36,0.9743066743447195,0.40888856233454773,0.4360155621519923,0.8027871928981593
0.6,0.36,0.9588491704143245,0.5296957165484455,0.3493017260712171,0.6655652264853119
0.62,0.36,0.9397270226501485,0.6535338431630766,0.3582793542966778,0.5124970519883745
0.64,0.36,0.9167451991649056,0.7440641001257058,0.4706359610163071,0.4337646706110034
0.66,0.36,0.89155572,0.8072481311336269,0.5816664081501124,0.4332471553915241
0.68,0.36,0.862374822,0.8482740854748685,0.6753006603985061,0.49119633298978815
0.7,0.36,0.8302992428095143,0.8517270632151938,0.7432069432585717,0.5797721489259744
0.72,0.36,0.7962177396917358,0.8461983704073273,0.7920153064497744,0.653811847
0.74,0.36,0.758099496,0.8464762332039589,0.8177031685913849,0.6825828944995468
0.76,0.36,0.7180118734786278,0.8364349699388904,0.8343736022060277,0.6962648148874169
0.78,0.36,0.6759548724665658,0.8420354534382117,0.8489841193274783,0.6835998011100923
0.8,0.36,0.6305850039886576,0.8512709193158521,0.8510204870614781,0.633709255
0.82,0.36,0.5838337795496478,0.8701143508209856,0.8294611014634463,0.5664135276945088
0.84,0.36,0.535148392,0.9134987958074312,0.781783284,0.4755070787914083
0.86,0.36,0.4843295453130137,0.9592677321799399,0.6589583012559724,0.44853448831325393
0.88,0.36,0.4324854525342724,1.0047923560278436,0.5122869227145735,0.5156014780348933
0.9,0.36,0.37904262972550307,1.0615824203306596,0.34137416021158684,0.6329391032267364
0.92,0.36,0.32448814936315434,1.0064075601923719,0.2689044860949135,0.7167294469713925
0.94,0.36,0.26929253252923363,0.9002358670691852,0.21421697841369747,0.7441761329017575
0.96,0.36,0.21314605261024153,0.6479627225775288,0.2336877429817375,0.5827087268661144
0.98,0.36,0.1566924592932368,0.4322782863850832,0.2405573532143523,0.4043006184704798
1,0.36,0.1,0.4133487718857414,0.3032627930969619,0.17814354829096274
0,0.38,0.1,0.3656975220133558,0.31360900451927776,0.1828615439645623
0.02,0.38,0.1582876888626955,0.3236145241892996,0.3912346335759984,0.20825723236054502
0.04,0.38,0.21632979046606118,0.2647313036104016,0.45460219104611044,0.28064268535925574
0.06,0.38,0.27405613702171705,0.2395553749986234,0.3732849799838096,0.42474941855269943
0.08,0.38,0.3308048648191715,0.23775299064240357,0.2741077515170918,0.5208282888230192
0.1,0.38,0.38689441565306837,0.2462031427990453,0.2246147664712856,0.558074388
0.12,0.38,0.4418410287768589,0.3229988212721778,0.23697948724806317,0.56078204
0.14,0.38,0.49514392632140936,0.42092211556107595,0.25339974929015363,0.5654429190905829
0.16,0.38,0.5473927286377278,0.5488009800020076,0.2624346151679198,0.5600944951065171
0.18,0.38,0.5974480408017212,0.6568051185272341,0.2762910089657648,0.5184174907526781
0.2,0.38,0.645514765,0.7315069359248263,0.2909335071547504,0.4799392108730579
0.22,0.38,0.6921612648984113,0.7746706807216506,0.3120161936765821,0.4441082173941464
0.24,0.38,0.735401679,0.7770421832312642,0.3161711106581119,0.426860418
0.26,0.38,0.7766172985819916,0.7587526717657679,0.31643786871502605,0.424549125
0.28,0.38,0.8158081250619221,0.7288356669764053,0.3034397218538522,0.4297022930002653
0.3,0.38,0.850848624,0.6662397667346485,0.2909263720438773,0.4581004387551181
0.32,0.38,0.8838267550490128,0.5898227295346817,0.28372380321467133,0.49477419957203467
0.34,0.38,0.9138287545683585,0.5019389515594073,0.29187997700322454,0.5346893979364004
0.36,0.38,0.9397270226501485,0.3999474317254644,0.3290215039366721,0.5761830752754333
0.38,0.38,0.9633555156367817,0.30188882569170833,0.3899071490283648,0.5984424936443903
0.4,0.38,0.9830157281793297,0.2351744165220006,0.496890352,0.5285840573103096
0.42,0.38,0.9989081800313212,0.18233769525545404,0.6346932389181057,0.4040260793955914
0.44,0.38,1.0123858960459842,0.14694664342898134,0.8007978990599102,0.22907779930442787
0.46,0.38,1.0209487906692982,0.13658552951872352,0.8797662025020003,0.14501458722164107
0.48,0.38,1.0263057704924672,0.1304617050908755,0.8918164915386432,0.11730485047639763
0.5,0.38,1.0291692610266343,0.1667238520483752,0.3417262574838969,0.2528875819723466
0.52,0.38,1.0263057704924674,0.32891921524957146,0.7692286097580823,0.3210222747245111
0.54,0.38,1.0209487906692982,0.2646017473868227,0.9500907953416049,0.4876449719489116
0.56,0.38,1.0123858960459842,0.2941402812260744,0.6654163882698106,0.8002218053494697
0.58,0.38,0.9989081800313213,0.39825315062558825,0.4620665792199641,0.8112942744306192
0.6,0.38,0.9830157281793298,0.5149589461086257,0.3613981239949726,0.7132737189365833
0.62,0.38,0.9633555156367817,0.6361834195889784,0.3370855015388963,0.5837897622244871
0.64,0.38,0.9397270226501486,0.7324602390831152,0.41129437740017327,0.4820767968245833
0.66,0.38,0.9138287545683587,0.8056082503691397,0.5048679315040799,0.432530502
0.68,0.38,0.8838267550490128,0.8607082666439111,0.5960433142183729,0.43165040090508233
0.7,0.38,0.8508486238243222,0.885659399,0.6752364620613345,0.45670407534266033
0.72,0.38,0.8158081250619222,0.8984447045794439,0.7382957943728606,0.48653251331227837
0.74,0.38,0.7766172985819917,0.9070230000483812,0.7694044693853255,0.5090644276407948
0.76,0.38,0.735401679,0.9079896783117546,0.788849307,0.511159319
0.78,0.38,0.6921612648984113,0.9179787944808746,0.7910997017058545,0.5032224480976993
0.8,0.38,0.6455147653365689,0.9303418692944034,0.760604462,0.46201690449293575
0.82,0.38,0.5974480408017214,0.947832596,0.7061772266883272,0.4303359395208401
0.84,0.38,0.547392729,0.9807821234683586,0.6254096880000448,0.41113003534398157
0.86,0.38,0.49514392632140947,1.013533956940652,0.5079709696281375,0.4902262633251579
0.88,0.38,0.44184102877685894,1.0383872000800276,0.3914523205721179,0.5943498631174944
0.9,0.38,0.38689441565306837,1.0494566348278465,0.28612841043169507,0.6954264997704042
0.92,0.38,0.33080486481917154,0.9634811617095064,0.25418126682811976,0.7265662180116221
0.94,0.38,0.2740561370217175,0.826539986,0.23229132577997977,0.6890883010657058
0.96,0.38,0.2163297904660615,0.5861206796487036,0.2532201679378352,0.532771172
0.98,0.38,0.15828768886269576,0.39460499713440217,0.25932367817397756,0.3737003701356116
1,0.38,0.1,0.3656975220133558,0.31360900451927776,0.1828615439645623
0,0.4,0.1,0.3192898836907418,0.3340230458956781,0.18539511991258864
0.02,0.4,0.15961500806191242,0.29025614477196593,0.408186638,0.18815543400913226
0.04,0.4,0.2189788363853497,0.24989312725112606,0.48599943731303746,0.22059378914890243
0.06,0.4,0.27801971933074743,0.22140303679266782,0.44809498200250203,0.3280352292063899
0.08,0.4,0.3360607213186254,0.20823730425344467,0.36358586097207946,0.4238410892437776
0.1,0.4,0.39342753565618693,0.20272988750030752,0.2875806028602261,0.4819027200124585
0.12,0.4,0.4496253854639871,0.23329030600455788,0.26851330761836995,0.4995080179847601
0.14,0.4,0.5041420892284314,0.2759039901298923,0.2717584569106134,0.5140249272819919
0.16,0.4,0.5575806940537137,0.3369949246477204,0.2824059981938223,0.5319121452853168
0.18,0.4,0.6087758588719198,0.4181515735342022,0.2855753472750452,0.533139885
0.2,0.4,0.6579371522181825,0.47675172914276365,0.2900704765104156,0.5347018218750385
0.22,0.4,0.7056458794245376,0.5242469143077615,0.29292796953202954,0.530956949
0.24,0.4,0.7498709577797649,0.5399915897979237,0.2946068450363641,0.5229418956490683
0.26,0.4,0.7920251342408339,0.5330232812503785,0.296715079,0.5282198490529488
0.28,0.4,0.8321084088077444,0.5130943270135453,0.2983064384819608,0.533319616
0.3,0.4,0.8679468449676455,0.45952314599886485,0.3063733264789617,0.5595555767267408
0.32,0.4,0.9016759496411539,0.3951439870399932,0.3221804491283052,0.5908773824087172
0.34,0.4,0.932361151,0.3332019772326975,0.3549589283640288,0.5997590679290076
0.36,0.4,0.9588491704143245,0.26845841611004306,0.4161843576086457,0.5825646146531904
0.38,0.4,0.9830157281793297,0.21319226949744352,0.4967099781446294,0.5262992895676374
0.4,0.4,1.003123640366135,0.1776672382457845,0.6005084292761644,0.4096888466376374
0.42,0.4,1.0193779929363977,0.14947431407921172,0.7207261923757784,0.2773493073354596
0.44,0.4,1.0331626216384036,0.1315634487806486,0.8505403989346867,0.14844315159990074
0.46,0.4,1.0419205093152453,0.12826870814247368,0.8995897896929766,0.1182327446035848
0.48,0.4,1.0473994775429614,0.12650503542339017,0.8915911494064684,0.12480162656591418
0.5,0.4,1.0503281750880245,0.1736467252955391,0.3345859618180873,0.265016331
0.52,0.4,1.0473994775429616,0.32057554967952273,0.7913711609025431,0.3167840823641319
0.54,0.4,1.0419205093152453,0.2613839871520253,0.9790804131485308,0.454557072
0.56,0.4,1.0331626216384036,0.2893772703713233,0.718309803,0.7391283894575973
0.58,0.4,1.019377992936398,0.3783422102257389,0.5135972287617347,0.8181122556992799
0.6,0.4,1.003123640366135,0.4809456764789195,0.3919017526146537,0.7866611484617466
0.62,0.4,0.9830157281793297,0.5955834212311258,0.33411233743195723,0.6904935400624792
0.64,0.4,0.9588491704143245,0.6980969560582915,0.34776850806388615,0.5658205678164302
0.66,0.4,0.9323611505492311,0.7794572382077342,0.3882070964372366,0.47903839451218494
0.68,0.4,0.9016759496411539,0.8390539455521377,0.4462245637334039,0.44026683591316684
0.7,0.4,0.8679468449676457,0.8705426800941036,0.5161257042211977,0.4321595683946474
0.72,0.4,0.8321084088077446,0.8947301335836373,0.5753764024913807,0.43557681983058605
0.74,0.4,0.7920251342408341,0.9170526782169994,0.6030318487087858,0.44098037503830523
0.76,0.4,0.7498709577797651,0.928085468,0.618149652,0.44394743838138573
0.78,0.4,0.7056458794245374,0.945994346,0.6137882383490052,0.4426373548656624
0.8,0.4,0.6579371522181825,0.9573791118247859,0.5815537434304248,0.44569778191244375
0.82,0.4,0.608775859,0.970854303,0.5362547637667113,0.4652090245865832
0.84,0.4,0.557580694,0.9950066638940773,0.46801419784402765,0.5065573117392782
0.86,0.4,0.5041420892284316,1.0062145662951187,0.3925585314267181,0.5870197090856665
0.88,0.4,0.4496253854639872,1.0004581023144081,0.3269128379599847,0.6533183261536596
0.9,0.4,0.39342753565618693,0.973437925,0.2746184850364749,0.7066062102061896
0.92,0.4,0.33606072131862547,0.8722765863715034,0.26236471233260855,0.6876409845105756
0.94,0.4,0.2780197193307479,0.7241049963204254,0.2596164798139384,0.6108724636839912
0.96,0.4,0.21897883638535004,0.507349652,0.2799520456553419,0.4665851746016024
0.98,0.4,0.15961500806191264,0.35228092731277133,0.28616709714116684,0.33559248499373684
1,0.4,0.1,0.3192898836907418,0.3340230458956781,0.18539511991258864
0,0.42,0.1,0.2764810721983939,0.3634426719605322,0.1867029404158953
0.02,0.42,0.16068795457356008,0.25661548807255363,0.43182791940777276,0.17285406874445813
0.04,0.42,0.22112020869426527,0.23196666966136775,0.5149678594384237,0.1732739425692575
0.06,0.42,0.2812237050898714,0.20731150958357467,0.5192955352595118,0.23901593853143815
0.08,0.42,0.3403093247443401,0.18896990032652838,0.4729387637951631,0.3169950575857959
0.1,0.42,0.39870862276896085,0.17610093632598464,0.40002825,0.3831201748372376
0.12,0.42,0.45591791732655884,0.17731194308148107,0.3465196289149731,0.41428931796545054
0.14,0.42,0.5114158086984902,0.1830395599619881,0.3224694657262621,0.431802645
0.16,0.42,0.5658161975861862,0.19677390391733054,0.3175303505394245,0.4460382752397311
0.18,0.42,0.6179327691992696,0.22861738689971886,0.31995882055563385,0.46454886503309595
0.2,0.42,0.6679788638718894,0.25635256619681646,0.32835523076145556,0.4800412150614028
0.22,0.42,0.7165462492265087,0.2844919987576897,0.3367099696074859,0.49329058958469074
0.24,0.42,0.7615672872752969,0.2984297066302509,0.3417105825262116,0.5032529853672985
0.26,0.42,0.8044801514906025,0.3011775503950716,0.3543689896884197,0.5076029983742822
0.28,0.42,0.845284842,0.2948176887250377,0.36584033375831765,0.5111694698278921
0.3,0.42,0.8817682955591333,0.2725108132805297,0.3926306645950683,0.5006709287469409
0.32,0.42,0.9161044541671619,0.246145144,0.4260905961779062,0.4812088926888514
0.34,0.42,0.9473419250546264,0.21868258664512036,0.46714088452822833,0.4466070374969158
0.36,0.42,0.9743066743447195,0.18766750530498094,0.5285191654228774,0.39039876201161283
0.38,0.42,0.9989081800313213,0.15866569431385036,0.6002514235129784,0.321545007
0.4,0.42,1.019377992936398,0.1404246317632968,0.6814254764258447,0.24949364622666506
0.42,0.42,1.0359248901435958,0.12757189741977895,0.7724769537554471,0.18068715531171253
0.44,0.42,1.0499576135747815,0.12182455833116267,0.8695366871928344,0.12477331793259902
0.46,0.42,1.058873125067131,0.12157704611730255,0.9025032249053593,0.12019562028873773
0.48,0.42,1.0644507033603068,0.1215157055616146,0.8870406022755872,0.13541270186519427
0.5,0.42,1.0674321113874583,0.177965456,0.3335078869628332,0.2739902847259518
0.52,0.42,1.064450703360307,0.31377386967032106,0.8035723114436231,0.31070145979113234
0.54,0.42,1.058873125067131,0.255500696,1.0016701589755992,0.4157559910565477
0.56,0.42,1.0499576135747815,0.27887184535567033,0.7861083036570458,0.6493344621955729
0.58,0.42,1.0359248901435958,0.35456055138670395,0.5837766153784232,0.7588177895178971
0.6,0.42,1.0193779929363977,0.439429648,0.4532925658713796,0.7958852973767676
0.62,0.42,0.9989081800313213,0.5334881905519231,0.37731345969151003,0.7807309493027959
0.64,0.42,0.9743066743447195,0.6277557726387376,0.36142625892916597,0.6998459148499585
0.66,0.42,0.9473419250546264,0.7126421996931814,0.36191231091277976,0.6231849119677809
0.68,0.42,0.9161044541671619,0.7837540612898422,0.37858006499531194,0.5718317243931573
0.7,0.42,0.8817682955591334,0.8345079180410402,0.40205761769114046,0.5309276607236111
0.72,0.42,0.8452848418724253,0.8744370778917538,0.4253879335930418,0.5029143915950459
0.74,0.42,0.8044801514906026,0.9031202216650516,0.4405050570923872,0.5033916644971526
0.76,0.42,0.7615672872752971,0.9229602142634101,0.4447439389122285,0.5037126158970923
0.78,0.42,0.7165462492265087,0.9428244957327101,0.4412554496661196,0.5206168905745124
0.8,0.42,0.6679788638718892,0.9540351663390333,0.41763150300850527,0.5473658252859062
0.82,0.42,0.6179327691992699,0.962276622,0.38861497551335195,0.5838150200207737
0.84,0.42,0.5658161975861864,0.9701112325264878,0.35251787794495637,0.6363024047081984
0.86,0.42,0.5114158086984903,0.954674157,0.320043703,0.6703778388412434
0.88,0.42,0.45591791732655906,0.9191549474748694,0.2977185118476029,0.681693376
0.9,0.42,0.39870862276896085,0.862280262,0.2849877041675042,0.6795246213982247
0.92,0.42,0.34030932474434017,0.7525212218435666,0.28667618888353114,0.6193281556339508
0.94,0.42,0.2812237050898718,0.6050619311676042,0.29622616085290454,0.5194018150723003
0.96,0.42,0.22112020869426563,0.4199819527712936,0.31549125536638545,0.3917589530280867
0.98,0.42,0.16068795457356033,0.30982255339058073,0.3218139530444025,0.29529407064141927
1,0.42,0.1,0.2764810721983939,0.3634426719605322,0.1867029404158953
0,0.44,0.1,0.23534629859281864,0.3974482464171468,0.1857443994081341
0.02,0.44,0.16159787511430398,0.22071336399843208,0.4574721585989607,0.16218012973669968
0.04,0.44,0.22293621594915658,0.20679304670008186,0.5339514455712643,0.14271386769503172
0.06,0.44,0.28394087,0.19163877486601008,0.5751066677108154,0.16500798689146742
0.08,0.44,0.34391238555358405,0.17665992779371256,0.5862623939479616,0.2065484934016745
0.1,0.44,0.4031872893093752,0.1632193325142652,0.5605110081258476,0.2578172514896071
0.12,0.44,0.4612543473655986,0.1534397016652236,0.4972920293893211,0.2966028968072724
0.14,0.44,0.5175843424339246,0.14534607224019705,0.44320070065955536,0.32181489191918866
0.16,0.44,0.57280038,0.1379809107665458,0.39839022451114126,0.33387634162809493
0.18,0.44,0.6256983574239895,0.13459538330886123,0.37814699262040635,0.33603740127883636
0.2,0.44,0.6764948146660288,0.13213591060616772,0.3748487664972345,0.3354946922626102
0.22,0.44,0.725790392,0.13198465501885662,0.38213173739137113,0.3353760833907572
0.24,0.44,0.7714864494551057,0.13260387003998386,0.39547329972423223,0.33190166575419594
0.26,0.44,0.8150427246551121,0.13291209913482968,0.418042855,0.3258836225387827
0.28,0.44,0.8564592172668504,0.13130227302764627,0.4394758208143763,0.3136856273624215
0.3,0.44,0.8934896830277019,0.1286396800626089,0.47443422203734925,0.2944001194658509
0.32,0.44,0.9283406583934748,0.1254932502307941,0.5142105496656785,0.2716847999799085
0.34,0.44,0.9600464860842146,0.12218271666981824,0.5579706840651389,0.2457617015095889
0.36,0.44,0.9874155294294868,0.11957108534849252,0.615116902,0.21800823446020184
0.38,0.44,1.0123858960459842,0.11736736287589304,0.6774446491409433,0.18947775892133933
0.4,0.44,1.0331626216384038,0.1158145579592485,0.7409618413637162,0.16387958017972076
0.42,0.44,1.0499576135747817,0.11507140251986911,0.8115616136568821,0.14188911786574288
0.44,0.44,1.064200735649031,0.11475689008719159,0.8882496288214323,0.12340470364281846
0.46,0.44,1.0732499212303352,0.11519647767718706,0.9085549580925428,0.1272920819372254
0.48,0.44,1.0789111265478888,0.11634248008029496,0.8840319621247006,0.14417851485839764
0.5,0.44,1.0819372361047477,0.18121890093479834,0.334780958,0.2813361455103529
0.52,0.44,1.0789111265478888,0.30741742195831506,0.8099063277251507,0.30526461844331493
0.54,0.44,1.073249921230335,0.248610635,1.023589058312687,0.3738288861947826
0.56,0.44,1.0642007356490313,0.26554181673389127,0.8639468508974167,0.5525014195246463
0.58,0.44,1.0499576135747815,0.3265841701346837,0.6789158690997021,0.6563335044081138
0.6,0.44,1.0331626216384038,0.39533299420108914,0.5470075313779207,0.7247585140110387
0.62,0.44,1.0123858960459842,0.47192956420700727,0.4540835514049614,0.7678544994477042
0.64,0.44,0.9874155294294868,0.5523960589576751,0.3963178770754811,0.7752509345499494
0.66,0.44,0.9600464860842145,0.6289518056888602,0.3517274898046798,0.7755492733941424
0.68,0.44,0.9283406583934749,0.6988375272101959,0.3301719589249619,0.769335641
0.7,0.44,0.8934896830277022,0.7558278142695438,0.31861891300929707,0.7527526285469628
0.72,0.44,0.8564592172668505,0.8049900627880202,0.31221833745649247,0.7364798561809933
0.74,0.44,0.8150427246551122,0.8419333168869932,0.31578478136887117,0.7277381330229976
0.76,0.44,0.7714864494551058,0.8685340625692096,0.31236096990371276,0.7264753440408742
0.78,0.44,0.725790392,0.8908835581019356,0.3135889428845114,0.7309134362147212
0.8,0.44,0.6764948146660287,0.8954965384762161,0.30646875848424204,0.7375511935084639
0.82,0.44,0.6256983574239898,0.8903861279211103,0.30063292357843185,0.7351178174872965
0.84,0.44,0.5728003796923922,0.8760992807935477,0.3002684540795004,0.7292038791809332
0.86,0.44,0.5175843424339248,0.8337382493857703,0.3010011071206175,0.6943919568988882
0.88,0.44,0.4612543473655987,0.7778841817104032,0.30326004614151336,0.6502817512265363
0.9,0.44,0.40318728930937525,0.7057372720425972,0.3125372767626366,0.59727499
0.92,0.44,0.3439123855535841,0.5972351620313788,0.32317200165240717,0.5126736105294951
0.94,0.44,0.2839408698532865,0.4674759387827883,0.3364226526873543,0.4125911657414227
0.96,0.44,0.222936216,0.3263070567759389,0.3541477796907799,0.30839532660867547
0.98,0.44,0.1615978751143042,0.26527280354962923,0.3611456774994157,0.25148289396486484
1,0.44,0.1,0.23534629859281864,0.3974482464171468,0.1857443994081341
0,0.46,0.1,0.2005534113846612,0.4811745640563061,0.16737460281440447
0.02,0.46,0.16217598150098717,0.18822250062379425,0.5265865077672122,0.14996732753301834
0.04,0.46,0.22408999294979157,0.17702423975584847,0.5836632250010769,0.13426248726581905
0.06,0.46,0.2856671857600753,0.16721581957546977,0.6267079457481565,0.13885583772029042
0.08,0.46,0.34620154419124805,0.15796999315053853,0.6612707728626734,0.1547225120002192
0.1,0.46,0.4060327528580069,0.14926014781307484,0.6787080239468881,0.1778042799110733
0.12,0.46,0.46464477999077564,0.14170000944703873,0.6588072612762674,0.20246506205920267
0.14,0.46,0.5215034415082349,0.13539851656059054,0.6393650216971043,0.22212237256603198
0.16,0.46,0.5772376905350014,0.12970976636206863,0.614990325,0.23674832229562554
0.18,0.46,0.6306321246575464,0.1249063341356775,0.5897802369823375,0.24125529486574104
0.2,0.46,0.6819053151683551,0.1209974646319493,0.5784349322497095,0.24166552655867865
0.22,0.46,0.7316635394251951,0.11764263976236602,0.5729564987308874,0.23867571226008322
0.24,0.46,0.7777884623781306,0.115333757,0.5744905618198013,0.23260160006951036
0.26,0.46,0.8217535205244078,0.11339356308308957,0.5870315089742386,0.2243408034205823
0.28,0.46,0.8635587138640273,0.11170513536773935,0.5998418188513668,0.21514665590591076
0.3,0.46,0.9009367167553152,0.11029571377882535,0.6274282447230343,0.20236015073658548
0.32,0.46,0.9361147743687096,0.1090056801939836,0.6591351703501516,0.1884308715825204
0.34,0.46,0.968118167,0.10771745329324148,0.6916549723735068,0.1736600327473444
0.36,0.46,0.9957440729750724,0.10684656050034277,0.7366079380822261,0.15778215967935816
0.38,0.46,1.0209487906692982,0.10612164561739629,0.7855210292642418,0.14217740866287276
0.4,0.46,1.0419205093152453,0.10577259246173917,0.8315336894058131,0.13128222735218714
0.42,0.46,1.058873125067131,0.1062690529540629,0.8819435910311051,0.12447778855017178
0.44,0.46,1.0732499212303352,0.1072996784734839,0.9339616755064161,0.12192778195634191
0.46,0.46,1.082384034935688,0.10982211464617685,0.9309582389361238,0.13407259025820625
0.48,0.46,1.088098371614418,0.11331841187051903,0.8873552260721465,0.1546466775603152
0.5,0.46,1.0911528817168863,0.18352417793328113,0.3330411281928226,0.29111908964990607
0.52,0.46,1.0880983716144181,0.30324485583431093,0.8107531920223008,0.303482866
0.54,0.46,1.082384034935688,0.24351273221198927,1.0563376086501781,0.3271887526561007
0.56,0.46,1.0732499212303352,0.25151034643436937,0.9618908244740477,0.4502559277834959
0.58,0.46,1.058873125067131,0.2881507075338136,0.8143228408413732,0.5407928663020907
0.6,0.46,1.0419205093152453,0.3308756875077748,0.6983773896305664,0.6077357727477746
0.62,0.46,1.0209487906692982,0.3806859159188087,0.611474693,0.6549966395243847
0.64,0.46,0.9957440729750724,0.43515487904544137,0.5490212431258061,0.6709584017494448
0.66,0.46,0.968118167,0.48796230537001634,0.4980771698861311,0.679350162
0.68,0.46,0.9361147743687096,0.5362097811031169,0.468241292,0.6814977212009622
0.7,0.46,0.9009367167553155,0.5778055930452994,0.443113649,0.6759974827836536
0.72,0.46,0.8635587138640275,0.6145316307530699,0.4229940194929937,0.6686671119164467
0.74,0.46,0.821753521,0.6407225958395377,0.4152297692670936,0.6616752169827969
0.76,0.46,0.7777884623781306,0.6590130348948158,0.40465723004149284,0.6496719191735281
0.78,0.46,0.7316635394251951,0.6715592705768356,0.4016037733925576,0.6386773243822168
0.8,0.46,0.681905315,0.6685929131838418,0.39643787692274557,0.617254247
0.82,0.46,0.6306321246575464,0.6580621821558832,0.3927842597395953,0.5912418875203981
0.84,0.46,0.5772376905350016,0.6381399591848567,0.3968128146662413,0.5611211451111026
0.86,0.46,0.5215034415082351,0.6018427067549224,0.3981218302397803,0.5200179967613243
0.88,0.46,0.4646447799907757,0.5568908889745419,0.4006557537858681,0.475183909
0.9,0.46,0.4060327528580069,0.498476511,0.4121491575159605,0.42243695585759666
0.92,0.46,0.34620154419124805,0.4210977878059623,0.42072955507304877,0.35816302129362404
0.94,0.46,0.2856671857600758,0.3351179741563624,0.4286661592774355,0.28969946971815747
0.96,0.46,0.22408999294979193,0.24968109376603115,0.4436539394396905,0.22377145075023608
0.98,0.46,0.16217598150098742,0.22138016645551845,0.4490129818239823,0.20042888271392081
1,0.46,0.1,0.2005534113846612,0.4811745640563061,0.16737460281440447
0,0.48,0.1,0.16987336269737344,0.603147593,0.14142774183820234
0.02,0.48,0.16253764708083385,0.16016170856651743,0.6317822479330784,0.13380245525057785
0.04,0.48,0.22481180028069223,0.15153350049770553,0.6677854027822103,0.12672154198687913
0.06,0.48,0.2867471756335822,0.1445655756532958,0.7010290476482489,0.1241497838381193
0.08,0.48,0.34763365064279905,0.13913286438084205,0.7394215553742309,0.12538854949740633
0.1,0.48,0.40781288580231284,0.13414052003951704,0.7753461409057615,0.12967690121137385
0.12,0.48,0.46676584768620616,0.12908938177483453,0.79195573,0.1377670007051227
0.14,0.48,0.5239552449683544,0.12507098041105535,0.8080195441131087,0.14743522064237624
0.16,0.48,0.5800136892712544,0.12137673540901765,0.8168561245423053,0.1577525511004987
0.18,0.48,0.6337187084221548,0.11750300684762155,0.8107354020583895,0.16402448579976317
0.2,0.48,0.6852901451001976,0.11446724700453322,0.8098095000666728,0.1693041979225061
0.22,0.48,0.735337803,0.11154404521156631,0.8075779825548054,0.1723375700494197
0.24,0.48,0.7817310259105692,0.10851610974243982,0.8033454361052634,0.17022605274920521
0.26,0.48,0.8259518202408779,0.10627485091904432,0.8067935090602615,0.16808910885324665
0.28,0.48,0.8680001862514352,0.10384899410849646,0.8082505990314249,0.16357978340855484
0.3,0.48,0.9055956097087173,0.1025196751083267,0.820197033,0.15904782449096122
0.32,0.48,0.940978291,0.1014584396263262,0.8346231565292969,0.15425386418031156
0.34,0.48,0.9731678409367097,0.10031962146314677,0.8475007899976847,0.14874272024448687
0.36,0.48,1.0009544418623189,0.1002533925666295,0.8682869703059649,0.1445929868453915
0.38,0.48,1.0263057704924672,0.10055390173282731,0.8903277680385993,0.14085742931784606
0.4,0.48,1.0473994775429614,0.10133438240092815,0.9065450625842213,0.13869733053135616
0.42,0.48,1.0644507033603068,0.10322419065611048,0.9257106683035156,0.13897985553580516
0.44,0.48,1.0789111265478888,0.10559866286216708,0.9461061792086377,0.14029709069815727
0.46,0.48,1.088098371614418,0.10858910865446281,0.925524661,0.14837917660988412
0.48,0.48,1.0938459474771298,0.11212500248161175,0.8725741342406809,0.1628365455002459
0.5,0.48,1.096918225070206,0.18500358453225982,0.3412393087428392,0.2918677773987923
0.52,0.48,1.093845947,0.2998030559802544,0.7987391437465733,0.30329576253244533
0.54,0.48,1.0880983716144181,0.23633945411214793,1.028953677480374,0.30114060395367054
0.56,0.48,1.078911126547889,0.2398867650240316,0.9698516834582664,0.3684621375849092
0.58,0.48,1.0644507033603068,0.2605264132480167,0.8862491194259017,0.40611190526954666
0.6,0.48,1.0473994775429614,0.28088416893168366,0.8168052559329835,0.4377207976901336
0.62,0.48,1.0263057704924674,0.30478272230227366,0.7610747686199492,0.46379936197168736
0.64,0.48,1.000954441862319,0.3288527915883931,0.7119051723955938,0.4753403449994707
0.66,0.48,0.9731678409367096,0.3522978814277736,0.6685320155792107,0.4823869064339468
0.68,0.48,0.940978291,0.3757812032657491,0.638738263,0.48476670563722635
0.7,0.48,0.9055956097087177,0.3940773681874248,0.6112997973721085,0.47892889237418895
0.72,0.48,0.8680001862514353,0.40963724093557263,0.5875160136229352,0.4701782930539458
0.74,0.48,0.8259518202408781,0.4212369290253738,0.5756161515265745,0.4569967160665088
0.76,0.48,0.7817310259105693,0.4256377961613757,0.5617659741715706,0.4385394797820367
0.78,0.48,0.7353378032605089,0.4287473527747998,0.5559983722227189,0.418894726
0.8,0.48,0.6852901451001976,0.42018932540879456,0.5493479282847606,0.3927285002846619
0.82,0.48,0.633718708,0.4076641483138152,0.5440508956893297,0.365566264
0.84,0.48,0.5800136892712547,0.39237558307543363,0.5469718917494447,0.33735350707621176
0.86,0.48,0.5239552449683545,0.36668473033684834,0.5464560204533773,0.30644565850743966
0.88,0.48,0.46676584768620627,0.33676118486503787,0.5471447639439478,0.27412136582334673
0.9,0.48,0.4078128858023128,0.30235559581021676,0.5569015965077221,0.23935431745610086
0.92,0.48,0.34763365064279905,0.26049110313647117,0.560613112,0.20337238297239615
0.94,0.48,0.28674717563358276,0.2199696022217315,0.562339097,0.17086046013281853
0.96,0.48,0.22481180028069261,0.1867852444358645,0.5733105071158777,0.1459069162463839
0.98,0.48,0.16253764708083407,0.18057935513254755,0.5756572932292718,0.148332323
1,0.48,0.1,0.16987336269737344,0.603147593,0.14142774183820234
0,0.5,0.1,0.10397122255744456,1.063293764743887,8.77485154509138e-17
0.02,0.5,0.1627309698109188,0.10366539176123471,1.0566880309938278,0.007198557
0.04,0.5,0.2251976312017996,0.10346781123885442,1.0597423586057002,0.010428564
0.06,0.5,0.2873244674812029,0.10349017128509447,1.0538240812222983,0.020028049
0.08,0.5,0.34839916094959533,0.10348462368365913,1.0586949962002032,0.028135522871271825
0.1,0.5,0.4087644282765879,0.10353621019684128,1.0641803441095448,0.035559994
0.12,0.5,0.4678996315473894,0.10387894292958502,1.0621100674533357,0.043586052
0.14,0.5,0.5252658185063257,0.10419758609621607,1.070860089378784,0.049672781
0.16,0.5,0.5814975563692302,0.10468676647374549,1.0808035588841018,0.055593481
0.18,0.5,0.635368594,0.10485322802760261,1.0816666543592564,0.063206666
0.2,0.5,0.6870994534772195,0.10504340782210005,1.0912353084577704,0.070353885
0.22,0.5,0.7373018240445616,0.1051722185272639,1.0998350732151543,0.0784758
0.24,0.5,0.7838384621392187,0.10503378306936557,1.0953980948419744,0.087973722
0.26,0.5,0.828195956,0.10515642696726399,1.098215358703051,0.097481625
0.28,0.5,0.8703743064756894,0.10503134223457866,1.0895582365768575,0.10707669643835238
0.3,0.5,0.908085949,0.10525503808891291,1.085660459757547,0.11647224
0.32,0.5,0.9435780087935395,0.10555794755216785,1.0793043330809522,0.12568676828544398
0.34,0.5,0.9758670661028578,0.10558830330182904,1.0629321860129022,0.13312678725977237
0.36,0.5,1.0037395637930795,0.10613270837839868,1.0514451680755346,0.14011892673488396
0.38,0.5,1.0291692610266343,0.10678503425087206,1.0383845142012145,0.14625340182188176
0.4,0.5,1.0503281750880245,0.10722575568502371,1.0183087609329404,0.14988944128232892
0.42,0.5,1.0674321113874583,0.108298814,1.0026975219231045,0.15362452514418012
0.44,0.5,1.0819372361047477,0.10943949088040261,0.9896448222428244,0.15592215069271184
0.46,0.5,1.0911528817168863,0.11109389452401444,0.9477425075401329,0.16183681064567834
0.48,0.5,1.096918225070206,0.11361325326482624,0.8792739159860615,0.1737846477001978
0.5,0.5,1.1,0.18818285364618106,0.3370860351158752,0.30643594149358133
0.52,0.5,1.096918225070206,0.30183741813342013,0.8000151949117253,0.30645682013777653
0.54,0.5,1.0911528817168863,0.23504558310596185,1.0494672825824813,0.26681494387235255
0.56,0.5,1.081937236104748,0.23024101393989196,1.0249275650613385,0.2798449440712211
0.58,0.5,1.0674321113874585,0.2349665844514241,0.9940092074567257,0.2530073731446873
0.6,0.5,1.0503281750880245,0.2351653271855812,0.9748563456662641,0.22452008825760628
0.62,0.5,1.0291692610266343,0.23570057405074094,0.9684659849541575,0.19507139193281048
0.64,0.5,1.0037395637930795,0.23116199758978023,0.9631192709943549,0.16181767461547109
0.66,0.5,0.9758670661028578,0.22543614907882145,0.9598924455051384,0.13142504332052293
0.68,0.5,0.9435780087935396,0.22034133674048273,0.9667300940078468,0.10440401151410021
0.7,0.5,0.9080859487266221,0.2120598307824631,0.9696994801350436,0.079566637
0.72,0.5,0.8703743064756896,0.20347693468682648,0.9736726572131083,0.058227578
0.74,0.5,0.8281959562829282,0.19598302914340116,0.9879631936958999,0.04404997
0.76,0.5,0.7838384621392189,0.18638528496626108,0.9954789887421291,0.038044860324104576
0.78,0.5,0.7373018240445616,0.17807923463524764,1.0124525076452133,0.030923813
0.8,0.5,0.6870994534772195,0.16721599022196484,1.0222212007864386,0.016909558
0.82,0.5,0.6353685939331373,0.15582029544020937,1.0312038080397592,0.010247138882253037
0.84,0.5,0.5814975563692304,0.14479340292165585,1.0511883496264816,0.012401128400279317
0.86,0.5,0.5252658185063258,0.13234587294376518,1.0566898947680192,0.012451677030752888
0.88,0.5,0.4678996315473895,0.12171784885666849,1.0579489899835928,0.000568294
0.9,0.5,0.40876442827658777,0.11284915080555014,1.0706413722029333,0.002841472
0.92,0.5,0.3483991609495954,0.10762219467263283,1.0648894847846593,0.007967749
0.94,0.5,0.2873244674812034,0.10428305523432167,1.055038228714257,0.000234395
0.96,0.5,0.22519763120179992,0.103453326,1.0620239876865327,0.002109555
0.98,0.5,0.16273096981091906,0.10185597580040462,1.0429030656785598,0.004176294
1,0.5,0.1,0.10397122255744456,1.063293764743887,8.77485154509138e-17
0,0.52,0.1,0.2193245358782332,0.5816845390431536,0.34234848649383537
0.02,0.52,0.16253764708083385,0.2151958038021234,0.5921115179350478,0.3332771436685078
0.04,0.52,0.22481180028069223,0.21090022620274507,0.6099190977347266,0.3235038289799197
0.06,0.52,0.2867471756335822,0.20526789388729272,0.6242247441239863,0.31119210817084314
0.08,0.52,0.34763365064279905,0.19955368059079936,0.6477913924395223,0.29736163384966213
0.1,0.52,0.4078128858023129,0.19370718635047715,0.6730782798453742,0.28330477693365536
0.12,0.52,0.4667658476862062,0.18723930685810108,0.6934409010683762,0.26947447445955763
0.14,0.52,0.5239552449683545,0.18112940232097913,0.7222251849426145,0.2554032719308216
0.16,0.52,0.5800136892712544,0.17495527495894472,0.7516714179217528,0.24173423380510115
0.18,0.52,0.6337187084221549,0.16878080575795557,0.7747057617418047,0.22891286159522883
0.2,0.52,0.6852901451001977,0.16321728,0.8054760361271145,0.21627723533669596
0.22,0.52,0.735337803,0.15789920919117592,0.836613568,0.2040310799666964
0.24,0.52,0.7817310259105692,0.1525490613549268,0.8594341706280527,0.19345243458310096
0.26,0.52,0.8259518202408779,0.1477560745628409,0.8889820337403517,0.1836312794660461
0.28,0.52,0.8680001862514352,0.14272682036788217,0.9094763999248616,0.17512613693866108
0.3,0.52,0.9055956097087173,0.13842199163431787,0.9341053620641556,0.1687810630620793
0.32,0.52,0.9409782912347141,0.13428553414319788,0.9562542878989018,0.16372771676923184
0.34,0.52,0.9731678409367099,0.12999248242816328,0.9664336431582167,0.16030222744871608
0.36,0.52,1.000954441862319,0.1264740528324934,0.9783383368142948,0.15895605969166177
0.38,0.52,1.0263057704924674,0.12316291180831393,0.9862586033043484,0.15868055006541762
0.4,0.52,1.0473994775429616,0.1198783210557931,0.9796314035086005,0.15932139502065115
0.42,0.52,1.064450703360307,0.11738841566565916,0.9733740299384752,0.16130581055724216
0.44,0.52,1.0789111265478888,0.11501413373323287,0.9651150628937846,0.1629981939409627
0.46,0.52,1.0880983716144181,0.11363525253297682,0.9241838918934233,0.16852641871683371
0.48,0.52,1.093845947,0.11344321779179631,0.8581285805663392,0.17960156109945458
0.5,0.52,1.096918225070206,0.1871858486481852,0.3346237664183651,0.31461906755178776
0.52,0.52,1.093845947,0.301580673,0.7909520176269343,0.3026549693164217
0.54,0.52,1.0880983716144184,0.2286370986461396,1.0361500929411571,0.2331937580460795
0.56,0.52,1.078911126547889,0.2176105593299561,1.0159507437866029,0.2158176343220831
0.58,0.52,1.0644507033603068,0.21520091677699832,0.9876916086322542,0.18305941770841805
0.6,0.52,1.0473994775429614,0.20899115657467887,0.9667696092003366,0.15845778719145912
0.62,0.52,1.0263057704924674,0.20404816886872262,0.9547392074771692,0.14122066254927512
0.64,0.52,1.000954441862319,0.197125849,0.9359237870074337,0.1340998529657868
0.66,0.52,0.9731678409367097,0.19063186078919883,0.9156437982231146,0.13285019813811882
0.68,0.52,0.940978291,0.1864886420452208,0.9003865956561319,0.1388091690922071
0.7,0.52,0.9055956097087177,0.1819321806027624,0.8745512952206163,0.15127130764143548
0.72,0.52,0.8680001862514354,0.1782510246190985,0.8464674628973441,0.16692694483472179
0.74,0.52,0.8259518202408782,0.1774229086710105,0.8228475861713882,0.18556662604839286
0.76,0.52,0.7817310259105693,0.1766277549267084,0.7886859380643118,0.20556874663358102
0.78,0.52,0.735337803,0.17782619225487983,0.7615246408138537,0.22539726834532578
0.8,0.52,0.6852901451001976,0.18046548210710806,0.7233698683662414,0.24902276231196208
0.82,0.52,0.6337187084221549,0.18455221836461588,0.685139457,0.27164194761324023
0.84,0.52,0.5800136892712546,0.19078299437885654,0.656404533,0.2900961076637895
0.86,0.52,0.5239552449683547,0.19800509908947983,0.6234498076770327,0.3069144175226368
0.88,0.52,0.4667658476862064,0.20466605712267974,0.5946103711889106,0.3255971877799983
0.9,0.52,0.4078128858023129,0.2112834926941028,0.5805312422519061,0.3345952474671603
0.92,0.52,0.34763365064279916,0.21560630774347034,0.5639029123856059,0.34095422909790607
0.94,0.52,0.2867471756335828,0.2190567132376774,0.5505841871894742,0.3489249976610508
0.96,0.52,0.22481180028069261,0.2206778192838269,0.5572890639262487,0.3474616825631909
0.98,0.52,0.16253764708083407,0.22069378970756867,0.5565982450563457,0.3452895993546914
1,0.52,0.1,0.2193245358782332,0.5816845390431536,0.34234848649383537
0,0.54,0.1,0.4275936024850485,0.268289877,0.5701515279553286
0.02,0.54,0.16217598150098714,0.3964470437304196,0.3106927542470719,0.5322958678726762
0.04,0.54,0.2240899929497916,0.36387811887095667,0.3567270727322204,0.49519162054466687
0.06,0.54,0.2856671857600753,0.33179488777366056,0.40774032724780107,0.45390784010309054
0.08,0.54,0.34620154419124805,0.30071396094153074,0.4617317859948387,0.4153197216406781
0.1,0.54,0.4060327528580069,0.27180251484659596,0.515036585,0.3783753725788857
0.12,0.54,0.4646447799907757,0.24604410534103469,0.5617962281368947,0.3441711681228714
0.14,0.54,0.521503442,0.22562554636543614,0.6039903070496708,0.3171351049834279
0.16,0.54,0.5772376905350014,0.20858943296220261,0.6421785770083362,0.29330923649373286
0.18,0.54,0.6306321246575464,0.19535663914711537,0.6692439296385821,0.2748300587876154
0.2,0.54,0.6819053151683552,0.18665227461989112,0.6947890649008792,0.2612101878948241
0.22,0.54,0.7316635394251952,0.18013901122889944,0.7167909049077665,0.2505830160566633
0.24,0.54,0.7777884623781305,0.17473209530566583,0.7346533816308738,0.24069338793444395
0.26,0.54,0.8217535205244079,0.17185129215903458,0.754760142,0.2334750729528903
0.28,0.54,0.8635587138640273,0.16771321179796006,0.7737930847409314,0.22440619490784114
0.3,0.54,0.9009367167553152,0.1651901604523956,0.7980339812454785,0.21715008269172756
0.32,0.54,0.9361147743687095,0.16194198599893878,0.8249351274569457,0.2091297624255084
0.34,0.54,0.9681181665687622,0.1562992711969069,0.8490295788673643,0.19942716058637855
0.36,0.54,0.9957440729750725,0.15067464766185473,0.8774506217463741,0.19106393438464364
0.38,0.54,1.0209487906692982,0.14406557478600157,0.905126004,0.18283980131138833
0.4,0.54,1.0419205093152453,0.1362878396879872,0.9171635508427031,0.17694185475615964
0.42,0.54,1.0588731250671313,0.12910959521841664,0.9276149242583831,0.1735770386116506
0.44,0.54,1.0732499212303352,0.12199741824303645,0.9328094649280334,0.17166225639967148
0.46,0.54,1.082384034935688,0.11707834213161804,0.8982858339153798,0.1762219247719929
0.48,0.54,1.0880983716144184,0.11398224792331138,0.8382771960050981,0.18647554094691735
0.5,0.54,1.0911528817168863,0.18593789362114405,0.32954928126238303,0.3248166767022409
0.52,0.54,1.0880983716144184,0.30214988175681745,0.7819367750604519,0.30077587414130447
0.54,0.54,1.0823840349356881,0.22396348396845284,1.0271058321463622,0.20243026973071174
0.56,0.54,1.0732499212303352,0.2068216671572848,1.0067360524792013,0.15765424275716877
0.58,0.54,1.0588731250671313,0.19687740652136082,0.9757767111011955,0.12053233206614915
0.6,0.54,1.0419205093152453,0.1832534414810804,0.9509076014628697,0.10155165274436667
0.62,0.54,1.0209487906692984,0.17160774259164813,0.932951489,0.10042493783841677
0.64,0.54,0.9957440729750725,0.16253231540329405,0.8857258235675186,0.1393788698645192
0.66,0.54,0.968118167,0.1590062526681148,0.8204346516786942,0.1967090345911634
0.68,0.54,0.9361147743687095,0.16240162547956905,0.7507615009394915,0.26406776200945703
0.7,0.54,0.9009367167553155,0.17882038157216457,0.650701251,0.34727496483806397
0.72,0.54,0.8635587138640274,0.20385396314952176,0.5496264876614989,0.42633580716977804
0.74,0.54,0.821753521,0.2338499561043716,0.46939083135391646,0.4879184345407861
0.76,0.54,0.7777884623781306,0.27636609909303467,0.3892924319480906,0.5373844179860086
0.78,0.54,0.7316635394251951,0.3142070525233681,0.3283215438941493,0.5783530013849514
0.8,0.54,0.681905315,0.3604396748197404,0.2858852481311502,0.5967754251692106
0.82,0.54,0.6306321246575465,0.4020925454834386,0.25585057133197087,0.6052575203618471
0.84,0.54,0.5772376905350016,0.43161532506415223,0.23879319960915357,0.61317575
0.86,0.54,0.5215034415082351,0.45611616016524525,0.2294245015814177,0.609417633
0.88,0.54,0.46464477999077575,0.47525236882090155,0.21981458283223232,0.6090304602732506
0.9,0.54,0.40603275285800694,0.4801219041447442,0.21465148643305546,0.6173430643235693
0.92,0.54,0.34620154419124816,0.48400495753917805,0.20595610248911328,0.6234067845849529
0.94,0.54,0.2856671857600759,0.48499763795219075,0.19857795066143802,0.6282616300198608
0.96,0.54,0.22408999294979196,0.4724479366032342,0.20424087095269014,0.6293559296923672
0.98,0.54,0.1621759815009874,0.4576439114220521,0.23284725051273042,0.5928997880905107
1,0.54,0.1,0.4275936024850485,0.268289877,0.5701515279553286
0,0.56,0.1,0.6340708050301017,0.20488189799345896,0.6488090449555705
0.02,0.56,0.16159787511430396,0.5607450777384639,0.2792977422416374,0.5898972346944864
0.04,0.56,0.22293621594915658,0.4878431099453078,0.36007272108804994,0.5298625251631817
0.06,0.56,0.28394086985328604,0.41402848036611184,0.45139091176416946,0.4602609608592245
0.08,0.56,0.343912386,0.3436788337806569,0.5446083008523537,0.39363351653085155
0.1,0.56,0.4031872893093752,0.2761798563466056,0.6322533707806836,0.33177412284277513
0.12,0.56,0.46125434736559856,0.22432914856827912,0.6875710009332603,0.2914552152991748
0.14,0.56,0.5175843424339247,0.18389087474345367,0.7320927412441226,0.2633337366304641
0.16,0.56,0.57280038,0.15406232128250907,0.7620788031814172,0.2465109336624232
0.18,0.56,0.6256983574239896,0.13926985191768015,0.7809874276104463,0.23366603249611445
0.2,0.56,0.6764948146660288,0.13078817095697917,0.8008508463586864,0.2233505386797348
0.22,0.56,0.7257903916668311,0.1274043597735172,0.8226958054667349,0.210770078
0.24,0.56,0.7714864494551057,0.12782154205120022,0.8332079442007089,0.2008075748931076
0.26,0.56,0.8150427246551122,0.1309922218408853,0.843630071,0.19461703383987744
0.28,0.56,0.8564592172668504,0.13420798153514352,0.8455123290991804,0.1906845217853324
0.3,0.56,0.8934896830277019,0.13989994623409116,0.8472786997045749,0.1918388146540349
0.32,0.56,0.9283406583934749,0.14539521915112805,0.8492179365741139,0.19399591639892155
0.34,0.56,0.9600464860842146,0.1482065211707661,0.8490365167233938,0.19489916198308882
0.36,0.56,0.9874155294294868,0.1500579172399697,0.8566168784736872,0.1956301357223313
0.38,0.56,1.0123858960459842,0.1498154205510025,0.8672700639654605,0.1946193082533339
0.4,0.56,1.0331626216384038,0.1445395352260337,0.8721886447891851,0.19058296253993257
0.42,0.56,1.0499576135747812,0.13789011918262775,0.8799482484092033,0.18681269884256835
0.44,0.56,1.0642007356490313,0.12917370290204613,0.8863538712618151,0.18244155034099444
0.46,0.56,1.0732499212303352,0.12089383006512011,0.8585706626636195,0.18448811179574262
0.48,0.56,1.078911126547889,0.11446134107173907,0.8076198450699216,0.19256908759114366
0.5,0.56,1.081937236104748,0.18275602677565342,0.32472648085070094,0.3317666436664473
0.52,0.56,1.078911126547889,0.3028891319889234,0.7669318242090695,0.2987526854321817
0.54,0.56,1.0732499212303352,0.21825983380556882,0.998623245,0.18202237394034743
0.56,0.56,1.064200735649031,0.19596146800931102,0.9633397920883978,0.12880334654835743
0.58,0.56,1.0499576135747812,0.18310145555146207,0.9199135409675163,0.1157712288533014
0.6,0.56,1.0331626216384036,0.1714091870037894,0.8702181194091225,0.1410084913363991
0.62,0.56,1.0123858960459842,0.1677305558631484,0.8106232814388958,0.2019042404926007
0.64,0.56,0.9874155294294868,0.1831128676603114,0.6903372436079619,0.3199557613624975
0.66,0.56,0.9600464860842145,0.21264706526186455,0.5541063982052465,0.4426749335697772
0.68,0.56,0.9283406583934748,0.25837719814393384,0.42658113089314625,0.5521760425617762
0.7,0.56,0.8934896830277023,0.32617839029711315,0.30777682863871536,0.6312564356142258
0.72,0.56,0.8564592172668505,0.40262232362288786,0.21408694176614482,0.681961053
0.74,0.56,0.8150427246551123,0.4803422600860682,0.17210137480408427,0.6901941035385908
0.76,0.56,0.7714864494551058,0.5599947590040435,0.15293449097127493,0.670051369
0.78,0.56,0.725790392,0.631080214,0.15387395093623188,0.641101875
0.8,0.56,0.6764948146660288,0.6876094821585954,0.16869213602965488,0.5984975044757921
0.82,0.56,0.6256983574239898,0.7346313067740466,0.17602523929431085,0.5710187082559929
0.84,0.56,0.5728003796923922,0.7682650715388435,0.18513463477462205,0.5561858557824707
0.86,0.56,0.5175843424339248,0.7890750165564573,0.18029211573956164,0.5593565809411973
0.88,0.56,0.46125434736559867,0.8007630963407104,0.1766166149115417,0.566788448
0.9,0.56,0.40318728930937525,0.7978007298565474,0.17381406929033377,0.5897568499249304
0.92,0.56,0.3439123855535841,0.7850373807778993,0.16328336788602305,0.6240206759569111
0.94,0.56,0.28394086985328654,0.7708128647502654,0.14548610432018658,0.6653310272466041
0.96,0.56,0.22293621594915694,0.747768828,0.13028582814763776,0.7126348483799405
0.98,0.56,0.16159787511430423,0.7015121909874484,0.16376390604125435,0.675860427
1,0.56,0.1,0.6340708050301017,0.20488189799345896,0.6488090449555705
0,0.58,0.1,0.7373355035577289,0.2144859671145703,0.6696601600913836
0.02,0.58,0.16068795457356008,0.6181063024651177,0.3140003725794305,0.5909750706731707
0.04,0.58,0.22112020869426527,0.48852218432400185,0.4325643487325112,0.4995637099330104
0.06,0.58,0.2812237050898714,0.3605375631960313,0.5254344322579341,0.4197909851395375
0.08,0.58,0.3403093247443401,0.25769268194015993,0.5825036906535618,0.37213406166075863
0.1,0.58,0.3987086227689608,0.18861412353541102,0.5967471802615119,0.3578430906194649
0.12,0.58,0.4559179173265589,0.1827430068979971,0.5465733102239589,0.3833934871333097
0.14,0.58,0.5114158086984902,0.19248063662915443,0.5003260225084615,0.4116315993420868
0.16,0.58,0.5658161975861862,0.21196157174577648,0.45574399088271467,0.4376800674666202
0.18,0.58,0.6179327691992695,0.22518829761038753,0.4201200856990066,0.45572755182517194
0.2,0.58,0.6679788638718894,0.22635590141695305,0.4141939644972603,0.4621472432175283
0.22,0.58,0.7165462492265087,0.21711373189756847,0.4219272081067992,0.46432245532902955
0.24,0.58,0.761567287,0.20091698668826607,0.4521240337965168,0.449696271
0.26,0.58,0.8044801514906025,0.17990143378990314,0.5140946276736984,0.4186119998833635
0.28,0.58,0.8452848418724253,0.16190797421634195,0.5799085490898963,0.3789114162157593
0.3,0.58,0.8817682955591333,0.14507243881688978,0.6815690942501806,0.317479541
0.32,0.58,0.9161044541671619,0.13347172169775554,0.7816374746146361,0.2554874037221498
0.34,0.58,0.9473419250546264,0.13037695197374616,0.8469214797121037,0.21180160767383968
0.36,0.58,0.9743066743447195,0.1331179117389411,0.8950356805349143,0.18336023843257798
0.38,0.58,0.9989081800313213,0.13929019128292738,0.9147165521014283,0.1741323363744259
0.4,0.58,1.019377992936398,0.14184205155373125,0.8959891844317347,0.18206358024015706
0.42,0.58,1.0359248901435958,0.14156203750592405,0.8741403537568467,0.1914457572873197
0.44,0.58,1.0499576135747815,0.13589482608079548,0.8539848037084644,0.19546254195527252
0.46,0.58,1.058873125067131,0.12524076717858845,0.8234001957112496,0.1955289735865642
0.48,0.58,1.0644507033603068,0.11592560111820094,0.7770340116909139,0.20098420439586762
0.5,0.58,1.0674321113874585,0.17809954399800854,0.31687922186547046,0.33989675818648635
0.52,0.58,1.064450703360307,0.3053614391520331,0.7491163831754691,0.30098832235990175
0.54,0.58,1.0588731250671313,0.21523486414491294,0.9711882599368159,0.171530798
0.56,0.58,1.0499576135747812,0.18788377567961762,0.9172278266472961,0.11617513220114989
0.58,0.58,1.0359248901435958,0.1749097857411645,0.8639197492791288,0.13854533488494575
0.6,0.58,1.0193779929363977,0.17100071103149644,0.7780362303383911,0.23078263221649015
0.62,0.58,0.9989081800313213,0.18273440489795303,0.6586394360059366,0.37442145308905356
0.64,0.58,0.9743066743447195,0.23137908011356229,0.47767605804005875,0.5394876163037247
0.66,0.58,0.9473419250546263,0.3006306434115287,0.33035705175346947,0.6411686839484659
0.68,0.58,0.9161044541671619,0.38584222846902494,0.2474789954272341,0.6665457294572907
0.7,0.58,0.8817682955591334,0.49013053252417593,0.2338018389386043,0.6045852936504821
0.72,0.58,0.8452848418724254,0.5924609542202856,0.2505637025698327,0.5225333702390521
0.74,0.58,0.8044801514906026,0.6744579359132886,0.28054287102474185,0.4615183034998624
0.76,0.58,0.7615672872752971,0.7433965004710477,0.3163214241333834,0.40505269581340986
0.78,0.58,0.7165462492265087,0.7976801846775885,0.34323905761825646,0.37464200958902927
0.8,0.58,0.6679788638718892,0.8282732068192256,0.35988486659811586,0.36105728041026763
0.82,0.58,0.6179327691992698,0.8544279834119234,0.36606527044271686,0.35133855424495386
0.84,0.58,0.5658161975861864,0.8745221372215031,0.3572434158574271,0.35799443501044814
0.86,0.58,0.5114158086984905,0.8889257410111286,0.3321983762649586,0.36960938299803586
0.88,0.58,0.455917917,0.9001387507486365,0.2997478407390092,0.39057177849847685
0.9,0.58,0.3987086227689608,0.9078866043274012,0.2566027748198826,0.4300723607597884
0.92,0.58,0.3403093247443402,0.8993789344454812,0.22579849871983076,0.4814530333691355
0.94,0.58,0.2812237050898719,0.8830841687462729,0.19952594886708688,0.5531201364861411
0.96,0.58,0.22112020869426563,0.8740251879041152,0.15809414210402445,0.6577197721336898
0.98,0.58,0.16068795457356033,0.824883778,0.1670731935732398,0.6807975338038346
1,0.58,0.1,0.7373355035577289,0.2144859671145703,0.6696601600913836
0,0.6,0.1,0.8194159542249673,0.21699452520228318,0.6939649992243297
0.02,0.6,0.15961500806191242,0.6535708367843821,0.3348001540386849,0.5935512528714556
0.04,0.6,0.21897883638534968,0.4560912728768441,0.4779599281992974,0.47508200477256823
0.06,0.6,0.27801971933074743,0.3005129850240167,0.5333605107671076,0.41186501772936124
0.08,0.6,0.3360607213186254,0.2275464325545349,0.5089930433943759,0.4129580219809028
0.1,0.6,0.39342753565618693,0.23253802039160001,0.4262844047900138,0.4538080354050796
0.12,0.6,0.4496253854639871,0.3203045366379652,0.3246134076538754,0.48665378009973986
0.14,0.6,0.5041420892284314,0.3908169861457493,0.25770051898460516,0.5037188144218036
0.16,0.6,0.5575806940537137,0.4494770598839818,0.21286136417016174,0.5059752021404043
0.18,0.6,0.6087758588719198,0.47704651528454395,0.20092613382880087,0.48727751904153904
0.2,0.6,0.6579371522181826,0.4729463961084971,0.19422776818575066,0.4873669502375464
0.22,0.6,0.7056458794245375,0.45179176565952783,0.19169474503333309,0.4930178370540633
0.24,0.6,0.749870958,0.404539793,0.1930490618919462,0.5151698970551906
0.26,0.6,0.792025134,0.3358128742574984,0.20082572916646577,0.5550968924278428
0.28,0.6,0.8321084088077444,0.27270019576792803,0.2333551121444293,0.5726275741519201
0.3,0.6,0.8679468449676455,0.20412917230857108,0.3261467307482249,0.5579274320841362
0.32,0.6,0.9016759496411537,0.1503583639675187,0.47011892712935877,0.49351441448001654
0.34,0.6,0.932361151,0.12682980891729656,0.644757338,0.3778239414104008
0.36,0.6,0.9588491704143245,0.11716673730709957,0.8234517727257687,0.2566102594718372
0.38,0.6,0.9830157281793298,0.1208835679181545,0.9563762030510478,0.16450378531433366
0.4,0.6,1.003123640366135,0.13076052422836867,0.9535659615808262,0.1600603266893937
0.42,0.6,1.0193779929363977,0.13885007183555337,0.9108291883028777,0.17973510285489633
0.44,0.6,1.0331626216384038,0.14044365650649815,0.843714435,0.20515222909273576
0.46,0.6,1.0419205093152453,0.1290796616125392,0.7950920285266955,0.20697511254665746
0.48,0.6,1.0473994775429614,0.11762066607080245,0.7450385306606204,0.21055425010736806
0.5,0.6,1.0503281750880245,0.1721770439238642,0.3085716554727527,0.347155578
0.52,0.6,1.0473994775429614,0.3085300464790551,0.7284935136248519,0.3051041988426389
0.54,0.6,1.0419205093152453,0.2129772551304022,0.9409165376573606,0.16650152043485728
0.56,0.6,1.0331626216384036,0.18069885005567285,0.8694059340523381,0.11241849948540983
0.58,0.6,1.0193779929363977,0.1708190568293727,0.80618812,0.18387767334541716
0.6,0.6,1.003123640366135,0.17906267118150543,0.676428678,0.3553879209987536
0.62,0.6,0.9830157281793297,0.2118532756051086,0.4918565830845719,0.5773939326703291
0.64,0.6,0.9588491704143246,0.2976961127660891,0.31071672653547067,0.6903810191077896
0.66,0.6,0.9323611505492311,0.4069128267686197,0.2250617353230041,0.6622153193838356
0.68,0.6,0.90167595,0.52801871,0.23072105945126045,0.5424533925468044
0.7,0.6,0.8679468449676457,0.6439144852770357,0.2934471161559062,0.407141254
0.72,0.6,0.8321084088077445,0.7363353526945247,0.36131627251896203,0.32999780664285067
0.74,0.6,0.7920251342408341,0.7927664422390684,0.418277869,0.3181223158564529
0.76,0.6,0.749870958,0.8240892015299364,0.4809466945333121,0.3348315139531107
0.78,0.6,0.7056458794245374,0.8506530422290525,0.525832136,0.34931613960976376
0.8,0.6,0.6579371522181825,0.8640169137070363,0.5520424511382293,0.3511529586062414
0.82,0.6,0.608775859,0.8731369943728616,0.5627575460890294,0.3458134499462845
0.84,0.6,0.557580694,0.8893221403711001,0.5472183999957286,0.3255833497716919
0.86,0.6,0.5041420892284316,0.8996062918311459,0.5102105211035262,0.3130740401854074
0.88,0.6,0.4496253854639873,0.912095958,0.45654490639334133,0.31376334838522424
0.9,0.6,0.393427536,0.9374100817357272,0.37197475077103725,0.33299346604562724
0.92,0.6,0.3360607213186255,0.9468057604254541,0.2946966506048969,0.38779009235510775
0.94,0.6,0.2780197193307479,0.9402513159370989,0.24085285858318953,0.47047041025136527
0.96,0.6,0.21897883638535004,0.947437339,0.17731912619373197,0.6090356299542705
0.98,0.6,0.15961500806191264,0.9120515911567216,0.16083852604385382,0.6899296632672403
1,0.6,0.1,0.8194159542249673,0.21699452520228318,0.6939649992243297
0,0.62,0.1,0.889458489,0.22440903812304716,0.7190678346697095
0.02,0.62,0.1582876888626955,0.6744806072883327,0.3552741729989485,0.5964031540922401
0.04,0.62,0.2163297904660612,0.40465005252390085,0.5061997640583826,0.4617923629442452
0.06,0.62,0.27405613702171705,0.25920889083898196,0.4979824986069509,0.4333305594167392
0.08,0.62,0.3308048648191715,0.2749821545331268,0.3839202545161568,0.4801018438378169
0.1,0.62,0.3868944156530683,0.4085716013635621,0.23128478878206463,0.5369742276325005
0.12,0.62,0.4418410287768589,0.563942497,0.16450466980436712,0.5080050725752316
0.14,0.62,0.49514392632140936,0.6673980322646071,0.15132164162223377,0.45537993594138054
0.16,0.62,0.5473927286377278,0.7268180650561519,0.17738646563192756,0.3885511397552441
0.18,0.62,0.5974480408017212,0.7417297897601798,0.20713100523927755,0.3432448319718724
0.2,0.62,0.6455147653365689,0.729678483,0.22714247544064506,0.3233182772056268
0.22,0.62,0.6921612648984113,0.7040610673452707,0.2302522663670081,0.3213689677351096
0.24,0.62,0.735401679,0.6566594834400032,0.21834181827187885,0.33776499449509884
0.26,0.62,0.7766172985819916,0.5852501930997995,0.20512436351004973,0.3778697530595669
0.28,0.62,0.8158081250619221,0.5035706733779796,0.19333067457409558,0.4270473205354655
0.3,0.62,0.8508486238243219,0.39309493572747556,0.20597310090024293,0.4967769549255976
0.32,0.62,0.8838267550490126,0.28488921338468154,0.25545952979008807,0.5448859204345147
0.34,0.62,0.9138287545683585,0.20750714050557054,0.3807575806508433,0.512658213
0.36,0.62,0.9397270226501484,0.1522691316110451,0.5849898797402822,0.40921769894682913
0.38,0.62,0.9633555156367817,0.12267862201144362,0.8146807350461865,0.26846430654823605
0.4,0.62,0.9830157281793297,0.12314899190647594,0.9180610129618723,0.19482616153673038
0.42,0.62,0.9989081800313213,0.1304322943019724,0.9415994832262503,0.1726448635274104
0.44,0.62,1.0123858960459842,0.13835830006325212,0.8749674566560081,0.1981923928017773
0.46,0.62,1.0209487906692982,0.1298837870382788,0.789620788,0.21181833048115722
0.48,0.62,1.0263057704924674,0.11843040904482158,0.7158459869415486,0.21956453657807568
0.5,0.62,1.0291692610266343,0.16346577794043377,0.30054139129447044,0.3498871349302266
0.52,0.62,1.0263057704924674,0.31346951742937706,0.7019490066278558,0.31139214642003354
0.54,0.62,1.0209487906692984,0.21014810433816267,0.9030587234847062,0.16683575188247832
0.56,0.62,1.0123858960459842,0.17407648758791272,0.8226470088269766,0.11988577992905136
0.58,0.62,0.9989081800313213,0.1730827446016554,0.745611423,0.2578969059919665
0.6,0.62,0.9830157281793297,0.19947319387175777,0.5737454238231725,0.482033206
0.62,0.62,0.9633555156367817,0.2557754476157179,0.37367138399392286,0.6854276198701881
0.64,0.62,0.9397270226501486,0.3728837474011638,0.26791910880590003,0.6547369859834722
0.66,0.62,0.9138287545683587,0.5037664627982198,0.26695419845054275,0.5249872153512343
0.68,0.62,0.8838267550490128,0.62712721,0.3272218258395863,0.40587565602844056
0.7,0.62,0.8508486238243222,0.7236329567610527,0.4244267045616572,0.36032621766231177
0.72,0.62,0.8158081250619224,0.7925641229883997,0.5229778786270184,0.3709125290503702
0.74,0.62,0.7766172985819917,0.8329332317676283,0.6020713903967991,0.4065875830607898
0.76,0.62,0.7354016785274882,0.8476573952811369,0.671807876,0.44548080176507676
0.78,0.62,0.6921612648984113,0.8594518077652513,0.7189228277180014,0.4738707302323979
0.8,0.62,0.6455147653365688,0.8483703962221336,0.7400083101892598,0.4834428380896365
0.82,0.62,0.5974480408017214,0.844103214,0.7486638285636463,0.4695464411585808
0.84,0.62,0.547392729,0.852399076,0.7343222632401529,0.4304492336867193
0.86,0.62,0.49514392632140947,0.8647124667357063,0.6904290267760521,0.36323183800958286
0.88,0.62,0.4418410287768589,0.8817394090641988,0.6249209071551829,0.3126234995153184
0.9,0.62,0.38689441565306837,0.9184870671484363,0.5198041553804171,0.28389270575413283
0.92,0.62,0.3308048648191716,0.9523786238199977,0.3845066316105866,0.32711051557509563
0.94,0.62,0.2740561370217175,0.9666647573887682,0.28737323433427103,0.40520841502138055
0.96,0.62,0.21632979046606152,0.9882383069573855,0.2020062661196101,0.5662618820953362
0.98,0.62,0.15828768886269576,0.9749432067038408,0.15998469260218318,0.6988901326176051
1,0.62,0.1,0.889458489,0.22440903812304716,0.7190678346697095
0,0.64,0.1,0.9282980359539006,0.23683347178978897,0.7292978975251959
0.02,0.64,0.15669245929323658,0.6623105539780129,0.3686423873921906,0.5886567035153539
0.04,0.64,0.21314605261024117,0.33889377334433274,0.48741362637986313,0.4686172932249328
0.06,0.64,0.2692925325292332,0.2988100006320772,0.4012456633038787,0.47654604481519247
0.08,0.64,0.32448814936315423,0.469592191,0.25875645713223805,0.49875000303984185
0.1,0.64,0.37904262972550307,0.6812987692407061,0.1766605179723511,0.4562687258450929
0.12,0.64,0.43248545253427234,0.7788217406013659,0.24471527655771236,0.35954337133103276
0.14,0.64,0.4843295453130136,0.8147635049969295,0.32574101914977394,0.2955131306058186
0.16,0.64,0.5351483915605618,0.8185548628373559,0.40797310451141644,0.2698667961650758
0.18,0.64,0.5838337795496475,0.8072240737516778,0.46009043529806193,0.284858798
0.2,0.64,0.6305850039886578,0.7927958200399029,0.47562465549487876,0.29717233579356134
0.22,0.64,0.6759548724665658,0.776807239,0.4702617212133066,0.3021598853478789
0.24,0.64,0.7180118734786278,0.744881065,0.4349038940993225,0.29914075269363655
0.26,0.64,0.7580994958870177,0.6985555160975484,0.37245281148261333,0.29964986375356284
0.28,0.64,0.7962177396917356,0.6338063183917431,0.3097028731789894,0.3182405372582513
0.3,0.64,0.8302992428095142,0.5321651971576161,0.2357602312164529,0.3834824412663298
0.32,0.64,0.862374822,0.413591699,0.18626301783498014,0.47950873409334555
0.34,0.64,0.8915557202605211,0.30245153145484843,0.22970854190433057,0.538017617
0.36,0.64,0.9167451991649056,0.20481895224419358,0.3832686728857841,0.5186984468971285
0.38,0.64,0.9397270226501485,0.1368199365089756,0.6353984778348304,0.3979246077809234
0.4,0.64,0.9588491704143245,0.12216972297264404,0.8415975335002353,0.25941874954468963
0.42,0.64,0.9743066743447195,0.12339396748700213,0.9551471974067852,0.17924582212997134
0.44,0.64,0.9874155294294868,0.13480954,0.9215043785831014,0.18707775103257795
0.46,0.64,0.9957440729750725,0.12997264357382438,0.7973159248914357,0.2153422401236813
0.48,0.64,1.0009544418623189,0.11967881057637803,0.6935239513380852,0.23035026343399018
0.5,0.64,1.0037395637930795,0.15231448401540443,0.2899639601098527,0.35393257091901786
0.52,0.64,1.000954441862319,0.3201735900020978,0.6731832665569845,0.32228761084773133
0.54,0.64,0.9957440729750725,0.2106871037717985,0.8742194322378197,0.17229278896768846
0.56,0.64,0.9874155294294868,0.17069448445385574,0.788222506,0.1314193396943505
0.58,0.64,0.9743066743447195,0.17785168627372638,0.7014157563846566,0.32493427998186064
0.6,0.64,0.9588491704143246,0.2177089567658121,0.507077154,0.5727781471083061
0.62,0.64,0.9397270226501484,0.2922476805459421,0.3068830837743073,0.7341247073862986
0.64,0.64,0.9167451991649056,0.4255216711995062,0.2682236533781225,0.5927794373310464
0.66,0.64,0.8915557202605211,0.5616166104020364,0.31724074534162783,0.42976609060350807
0.68,0.64,0.862374822,0.6793640739384719,0.406588893,0.34855762038044913
0.7,0.64,0.8302992428095143,0.750971648,0.517276885,0.38288184895444466
0.72,0.64,0.7962177396917358,0.7898709366029649,0.6200895269593966,0.4604609926094504
0.74,0.64,0.7580994958870179,0.8038935373747169,0.6888809265434284,0.5335621123264864
0.76,0.64,0.7180118734786279,0.7913054084450843,0.7361325831435975,0.6033541557772111
0.78,0.64,0.6759548724665658,0.7858528842873238,0.767201794,0.64440294
0.8,0.64,0.6305850039886576,0.7678882702053195,0.7807110899654126,0.6557325867362578
0.82,0.64,0.5838337795496478,0.7551016618530555,0.7939112551755281,0.6496389604265145
0.84,0.64,0.5351483915605622,0.7627295912851159,0.8061589204959234,0.6128934061459079
0.86,0.64,0.48432954531301375,0.7740339373020944,0.7908752282483589,0.5320100285097007
0.88,0.64,0.4324854525342724,0.7948697444097649,0.7451057709009292,0.42788177742531436
0.9,0.64,0.37904262972550307,0.8455707174444815,0.6657616190478496,0.31530728675249226
0.92,0.64,0.3244881493631543,0.8955690053838093,0.49780977609167415,0.3152655279886191
0.94,0.64,0.2692925325292337,0.9432589524667733,0.34114889970844314,0.3532566866462167
0.96,0.64,0.2131460526102415,0.9814941041488298,0.23095115661111404,0.5261434467800392
0.98,0.64,0.15669245929323683,0.9954019371213363,0.1619345308017637,0.6988419492853293
1,0.64,0.1,0.9282980359539006,0.23683347178978897,0.7292978975251959
0,0.66,0.1,0.959464056,0.2504738176792889,0.7347908438874091
0.02,0.66,0.15494399048207638,0.6442961528212303,0.3781589642443154,0.5807415366099609
0.04,0.66,0.2096564819237478,0.30175029654732327,0.4484473009089245,0.48791444053566446
0.06,0.66,0.26407133174204134,0.39726997399080394,0.3062828289808413,0.5081065978475566
0.08,0.66,0.31756464432333364,0.6676542526740873,0.20158119934062602,0.46367074121942964
0.1,0.66,0.3704365939115413,0.8533155660109857,0.2409813959758563,0.32854434800313387
0.12,0.66,0.42223117090373435,0.8529310309493416,0.4027879679254236,0.2640973305506062
0.14,0.66,0.4724763247689658,0.8317970484206204,0.5242127760483775,0.27766441726557073
0.16,0.66,0.521727852,0.8049470409221466,0.6158777240031548,0.34303540184002307
0.18,0.66,0.5689117196518291,0.7822661912833707,0.6495397335627665,0.4169944172728397
0.2,0.66,0.6142210758276835,0.7753638929315388,0.6530087146204674,0.4464364297868133
0.22,0.66,0.6581916788479097,0.7709154823990104,0.6368948259503024,0.4541440981703023
0.24,0.66,0.6989515875221677,0.7627892379898845,0.5972906694461624,0.41250294557575445
0.26,0.66,0.737802856,0.7538059829411561,0.5346409102153105,0.33880104315357307
0.28,0.66,0.7747454836138858,0.7190342861750816,0.4648832446319575,0.2822553290005196
0.3,0.66,0.8077758690701308,0.6414403559768203,0.358170723,0.2709998830400755
0.32,0.66,0.8388621955908884,0.5314702091265946,0.2434405991816379,0.3401826067526999
0.34,0.66,0.867143117,0.4022121918125793,0.18561967419682388,0.4693021025085843
0.36,0.66,0.89155572,0.27306445583738365,0.23918142298450892,0.5614124846856539
0.38,0.66,0.9138287545683587,0.16650613745928514,0.43569705321553204,0.5295975177073832
0.4,0.66,0.9323611505492311,0.12852365013543238,0.7218294358875716,0.3500046938615303
0.42,0.66,0.9473419250546264,0.11820227746392643,0.936490386,0.2055261675332899
0.44,0.66,0.9600464860842145,0.12939233379360224,0.9743962002425962,0.17182223968789237
0.46,0.66,0.968118167,0.12888021926141713,0.8146576844842869,0.21588844640453786
0.48,0.66,0.9731678409367097,0.12058777106955453,0.6762829338010451,0.24086391700747103
0.5,0.66,0.9758670661028578,0.13808854619031485,0.2787415368699569,0.3563957200999747
0.52,0.66,0.9731678409367097,0.3288386137200416,0.6418646805400595,0.33583427853262643
0.54,0.66,0.9681181665687622,0.21124596892489053,0.8472179526226485,0.17932453377761626
0.56,0.66,0.9600464860842145,0.16961184687370687,0.758733038,0.14720944631709787
0.58,0.66,0.9473419250546263,0.1839097708237457,0.6651168593738895,0.3858522566967882
0.6,0.66,0.9323611505492311,0.2345727313274177,0.4594094267259193,0.6385712452319939
0.62,0.66,0.9138287545683587,0.3238611756467785,0.276463033,0.7316625479638015
0.64,0.66,0.8915557202605211,0.4638742642565891,0.2888515118968629,0.5246392885092969
0.66,0.66,0.8671431174836278,0.5974081788823937,0.3676877422889464,0.3693121518533315
0.68,0.66,0.8388621955908884,0.7031275189076804,0.4767376613794745,0.35494720908148814
0.7,0.66,0.807775869,0.7520783579295306,0.5960477435765154,0.45765146475238466
0.72,0.66,0.7747454836138861,0.7695826366298091,0.6920375716094205,0.5751537393404472
0.74,0.66,0.7378028557774932,0.7680097984901819,0.7360343737325563,0.6482935881021967
0.76,0.66,0.6989515875221678,0.7410901804584986,0.7440221194310517,0.6943880182729185
0.78,0.66,0.6581916788479099,0.7246627139710654,0.7491537842955286,0.7218904424469134
0.8,0.66,0.6142210758276834,0.6991369557972757,0.751843993,0.738114704
0.82,0.66,0.5689117196518293,0.6786986296864783,0.7612855899176172,0.7425453485500828
0.84,0.66,0.5217278520328134,0.6826288580255062,0.7972454473318474,0.7358815619636916
0.86,0.66,0.472476325,0.6904354505130509,0.8224892111482501,0.6691967588718197
0.88,0.66,0.4222311709037344,0.7093442101843623,0.811192002,0.5569796864036172
0.9,0.66,0.37043659391154127,0.7732432931136403,0.7712370546289559,0.3813397297228946
0.92,0.66,0.3175646443233337,0.8335680830293544,0.6020237279155758,0.3222138227447504
0.94,0.66,0.2640713317420418,0.9127110313329424,0.39502447491815396,0.3099060361348611
0.96,0.66,0.2096564819237481,0.9700694107415843,0.2582745075069281,0.4952802266671572
0.98,0.66,0.1549439904820766,1.0084857796194078,0.16469046820011052,0.6991167341378071
1,0.66,0.1,0.959464056,0.2504738176792889,0.7347908438874091
0,0.68,0.1,0.9911643413700842,0.26615380160273827,0.7412895714434771
0.02,0.68,0.15291846660278252,0.6283644432455897,0.38432558780448195,0.578993996
0.04,0.68,0.205613968,0.30052172968380386,0.40020368846547116,0.5186469345282054
0.06,0.68,0.2580228012761033,0.5450590692505376,0.23256647492615395,0.519826765
0.08,0.68,0.3095440695798456,0.8173912819757685,0.21734612388714653,0.4012219969141073
0.1,0.68,0.36046688159183965,0.9006891725992832,0.3813234391535517,0.23045804390252808
0.12,0.68,0.4103520386166236,0.8302401460310911,0.5666354463847867,0.2763752532839806
0.14,0.68,0.458744892,0.7796250735845619,0.6836925702544595,0.38668751922696976
0.16,0.68,0.5061807498409103,0.7430484575929714,0.7437314319176299,0.5165820971331656
0.18,0.68,0.5516251724407129,0.7236826322287562,0.7478826039293314,0.589328209
0.2,0.68,0.5952641879280882,0.7247845431000511,0.7372081648150747,0.6167936736526509
0.22,0.68,0.6376138037280019,0.7370860649145978,0.7244359493741508,0.6143160797849287
0.24,0.68,0.6768710882278386,0.7381062836437823,0.6972562610529303,0.585353979
0.26,0.68,0.7142900948126599,0.7425950420438077,0.6467946450543391,0.5180763239902738
0.28,0.68,0.7498708234824659,0.7224991095907687,0.5780199254801857,0.44008397501447416
0.3,0.68,0.781683536,0.6741594762733459,0.4690679687143249,0.34234880450673283
0.32,0.68,0.8116238569200731,0.5913464105600817,0.34511326675991005,0.3027064908295851
0.34,0.68,0.8388621955908884,0.47164782826571455,0.2502896640889429,0.38229367073211773
0.36,0.68,0.862374822,0.3350782695697161,0.21868813112590174,0.5107464163965898
0.38,0.68,0.8838267550490128,0.20743197037184452,0.31370427588459093,0.578289848
0.4,0.68,0.9016759496411539,0.14830348994729828,0.5908478161692778,0.4306350334444202
0.42,0.68,0.9161044541671619,0.11997978114756702,0.865776204,0.2568668403820892
0.44,0.68,0.9283406583934748,0.1237433791178458,0.9987012338439416,0.16578134316704798
0.46,0.68,0.9361147743687095,0.12576326277732647,0.8342724351115078,0.21241418915455224
0.48,0.68,0.940978291,0.11974404858867958,0.6673221916162106,0.24735239567711864
0.5,0.68,0.9435780087935396,0.12406161469867583,0.2684075513477112,0.3570033370197886
0.52,0.68,0.9409782912347141,0.3359431949421017,0.6050233003325317,0.34978244102581924
0.54,0.68,0.9361147743687095,0.21893765743582577,0.8162363438759261,0.1922293900669345
0.56,0.68,0.9283406583934748,0.16353212258974512,0.7307037913712179,0.15765444946203233
0.58,0.68,0.9161044541671619,0.1883479955989943,0.6442748621628982,0.4254049675188039
0.6,0.68,0.9016759496411539,0.24646786245309632,0.43560815321074114,0.6613439641837476
0.62,0.68,0.8838267550490128,0.3391585632372365,0.26628253654754075,0.7108619196845392
0.64,0.68,0.862374822,0.4792190759934589,0.30982603990028057,0.4786391459172703
0.66,0.68,0.8388621955908884,0.603886262,0.40533586258963916,0.3666999354226524
0.68,0.68,0.8116238569200731,0.6992563890429423,0.5199411587354714,0.39510966438155865
0.7,0.68,0.7816835355608422,0.7321848437596294,0.6288852058562735,0.5241691843000302
0.72,0.68,0.7498708234824661,0.7362795292787722,0.6974123883584689,0.6329696160099243
0.74,0.68,0.714290095,0.7316950301393725,0.7254738884296008,0.6917738738374657
0.76,0.68,0.6768710882278385,0.6979903699814671,0.716576508,0.7167130522534996
0.78,0.68,0.6376138037280019,0.680507176,0.7149111146726844,0.7304462927767146
0.8,0.68,0.595264188,0.6458217204862596,0.6989054795141094,0.7342569838638606
0.82,0.68,0.5516251724407131,0.6198073879088088,0.702428964,0.7536305223891674
0.84,0.68,0.5061807498409105,0.6224948798562357,0.7417864314375107,0.785590637
0.86,0.68,0.4587448923835211,0.6255810401078913,0.8018852144474423,0.7480796961639576
0.88,0.68,0.4103520386166237,0.6386045621436683,0.833827121,0.6620080075108354
0.9,0.68,0.3604668815918396,0.7129540205913605,0.8293738483617505,0.4592952759337218
0.92,0.68,0.30954406957984565,0.7798410015328429,0.6814259982512141,0.34357681396124784
0.94,0.68,0.25802280127610366,0.8823089998102069,0.44509308043028645,0.2860992418198097
0.96,0.68,0.2056139684348823,0.9609069357423466,0.28011234544190705,0.4841042609509956
0.98,0.68,0.15291846660278274,1.019359683079109,0.1696273172444033,0.7061493174259906
1,0.68,0.1,0.9911643413700842,0.26615380160273827,0.7412895714434771
0,0.7,0.1,1.0013229388209268,0.2832035594521414,0.7330865126650106
0.02,0.7,0.1506920152541974,0.6014876943265888,0.38261073645703936,0.5740318234431593
0.04,0.7,0.20117044658803196,0.3550575558711815,0.336074625,0.546572431
0.06,0.7,0.2513742700242571,0.7155328889007746,0.19231491975783965,0.48662282759304587
0.08,0.7,0.3007278716388507,0.8677146697868412,0.30644656080519306,0.32942395336209807
0.1,0.7,0.34950819595691957,0.8333162132776837,0.5432149953906756,0.230295049
0.12,0.7,0.3972945227951469,0.7373898830514442,0.6891678794858536,0.39884626354910396
0.14,0.7,0.4436513324086876,0.6877499189156602,0.750277158,0.5469431640198001
0.16,0.7,0.4890914096481796,0.6565896608898685,0.746797092,0.6599956917816234
0.18,0.7,0.5326238381468968,0.6405277460464953,0.7118337804278928,0.6804467397080769
0.2,0.7,0.5744268188600203,0.6511441055762147,0.6960895116464367,0.6785481713584525
0.22,0.7,0.6149946491082563,0.6714460838893151,0.6909933802930867,0.666571444
0.24,0.7,0.6526002524535248,0.6840123638741784,0.6824437286844961,0.6427072286287029
0.26,0.7,0.6884449201917798,0.7062017996966516,0.6684149480301139,0.5970005021571874
0.28,0.7,0.722528652,0.702680013,0.6237310275918377,0.528798783
0.3,0.7,0.7530029005294048,0.6766155009559109,0.5325235332833174,0.41100915339658045
0.32,0.7,0.7816835355608422,0.6168295362822148,0.4151148449745933,0.30554316338744625
0.34,0.7,0.8077758690701309,0.5077437321791529,0.301502816,0.33264798099252463
0.36,0.7,0.8302992428095143,0.37475028894087714,0.22285284391010096,0.4678685400621534
0.38,0.7,0.8508486238243221,0.23993729315005033,0.2417883078554534,0.6026238441241017
0.4,0.7,0.8679468449676457,0.16487570530329515,0.5003505070758936,0.49021749030892864
0.42,0.7,0.8817682955591335,0.12354914577734329,0.8059912285777155,0.3041440253094445
0.44,0.7,0.8934896830277022,0.11944562146357872,1.0163818924014685,0.16510855921799547
0.46,0.7,0.9009367167553155,0.12332065856695879,0.8522123301293452,0.21213401463392284
0.48,0.7,0.9055956097087177,0.11929566871389342,0.6631278391596906,0.25510300003491626
0.5,0.7,0.9080859487266221,0.10906601232665576,0.25663010631417044,0.3603946153577415
0.52,0.7,0.9055956097087177,0.34150666785856276,0.5671577182199738,0.36620104425517086
0.54,0.7,0.9009367167553156,0.23466358785431896,0.7922748507151375,0.21085867201766384
0.56,0.7,0.8934896830277023,0.15911250621889408,0.7118795735710852,0.16798770011342568
0.58,0.7,0.8817682955591335,0.19164735909062552,0.6404893260385205,0.4430346189206453
0.6,0.7,0.8679468449676457,0.24926902212710605,0.4382654815900601,0.6764947938565021
0.62,0.7,0.8508486238243222,0.3420499736114966,0.2739237190405561,0.6988523514338093
0.64,0.7,0.8302992428095143,0.473486312,0.3218818274842084,0.46650471062028637
0.66,0.7,0.807775869,0.58756417,0.4166599129296702,0.3677436506841097
0.68,0.7,0.7816835355608422,0.6771335700224803,0.5326310741927704,0.42090500604682407
0.7,0.7,0.7530029005294049,0.7024918601736624,0.6260749976576327,0.5468797209335694
0.72,0.7,0.7225286523230211,0.7008691048663103,0.6761407129603263,0.6387983177732495
0.74,0.7,0.6884449201917798,0.6984533994248088,0.6943358230870733,0.6796373938812895
0.76,0.7,0.6526002524535248,0.659991825,0.666596207,0.6684349395454017
0.78,0.7,0.6149946491082562,0.6441325246635243,0.6577892893913314,0.669657601
0.8,0.7,0.5744268188600202,0.6037075220968278,0.6317571480142977,0.6623158791787275
0.82,0.7,0.5326238381468968,0.5678868944552182,0.6203150216281017,0.6754421358542367
0.84,0.7,0.4890914096481799,0.5749488522102815,0.667930549,0.7535704825696126
0.86,0.7,0.44365133240868776,0.5676311939240294,0.7298681625846026,0.7605071806051396
0.88,0.7,0.397294523,0.5723957280911219,0.8138301831823282,0.7335863713139841
0.9,0.7,0.34950819595691957,0.6482145011352888,0.8374840154261868,0.540245264
0.92,0.7,0.30072787163885073,0.7196704891579226,0.7365461151954471,0.37044030385882876
0.94,0.7,0.25137427002425755,0.8387362887688727,0.4875644976043966,0.2707394433867685
0.96,0.7,0.20117044658803224,0.9391319071353958,0.29754967026676327,0.47643477676943763
0.98,0.7,0.1506920152541976,1.0180354330400827,0.17174510231978085,0.71322228
1,0.7,0.1,1.0013229388209268,0.2832035594521414,0.7330865126650106
0,0.72,0.1,1.0054649674349687,0.30042224046696536,0.7212942412858824
0.02,0.72,0.14832632736263401,0.5757474101290027,0.3775785493927012,0.571197944
0.04,0.72,0.1964490383094855,0.43571162647192674,0.27721186959289745,0.5660080367224154
0.06,0.72,0.24430995672175954,0.866073115,0.17863303166454828,0.43297791
0.08,0.72,0.2913603313456877,0.8598488484646877,0.4121124196615704,0.2832313506862793
0.1,0.72,0.33786418229793913,0.7525648602522363,0.667835216,0.29109221460280815
0.12,0.72,0.38342042350598177,0.6492564881945518,0.7616270850015003,0.5349257810166166
0.14,0.72,0.4276138599996271,0.6052496795096398,0.749340148,0.6582491104641718
0.16,0.72,0.47093334605768494,0.5828222659391816,0.6927178951796434,0.725151294
0.18,0.72,0.5124342092601055,0.5714492955436475,0.638250866,0.6778115077697608
0.2,0.72,0.5522863343047694,0.5929496635795155,0.6297344556189857,0.6575173945540678
0.22,0.72,0.590960951,0.6229603435014972,0.6386284089067601,0.6482039885763279
0.24,0.72,0.6268115810119027,0.6405515086002292,0.6479996562386655,0.6455810204511833
0.26,0.72,0.6609834547998623,0.667586719,0.6581614166644192,0.6331529773492915
0.28,0.72,0.6934765720778996,0.6719688781139083,0.6352633586620005,0.5840988742924894
0.3,0.72,0.7225286523230209,0.6600902510880975,0.5639181876112221,0.4753738730923829
0.32,0.72,0.7498708234824663,0.6178024524651163,0.4615380843076299,0.3485866698580208
0.34,0.72,0.7747454836138861,0.5227455985575091,0.3457831809379686,0.314085545
0.36,0.72,0.7962177396917358,0.3993294662438207,0.24517325972891252,0.4301748832357854
0.38,0.72,0.8158081250619224,0.26649140813836486,0.21115282489893183,0.598636044
0.4,0.72,0.8321084088077445,0.18084364013120433,0.43275166958606043,0.5332635931572264
0.42,0.72,0.8452848418724254,0.1291648023991918,0.7470569169332394,0.3489309827995656
0.44,0.72,0.8564592172668505,0.11625766568783377,1.0192551542317263,0.17142337641696367
0.46,0.72,0.8635587138640276,0.12077858629592314,0.8670850837827924,0.21283138330327336
0.48,0.72,0.8680001862514354,0.11841730277680347,0.6621917248742072,0.2619407324349339
0.5,0.72,0.8703743064756896,0.094574356,0.2449748455649742,0.36465958672147775
0.52,0.72,0.8680001862514354,0.34481671982480006,0.5274446700653885,0.3827806780215518
0.54,0.72,0.8635587138640274,0.2586219243972544,0.7682938510625603,0.23484041645458978
0.56,0.72,0.8564592172668505,0.15094761661443576,0.6948670241389466,0.1741801628854352
0.58,0.72,0.8452848418724254,0.19331937448058473,0.6484116244682182,0.4452060264593522
0.6,0.72,0.8321084088077445,0.24726696858483735,0.45120667063724934,0.6856373158059663
0.62,0.72,0.8158081250619224,0.3353863829107322,0.2847302832079187,0.702798288
0.64,0.72,0.7962177396917359,0.4556507797939335,0.3263483412015028,0.46829061373378933
0.66,0.72,0.7747454836138861,0.557598948,0.41489952528796376,0.3720394296152078
0.68,0.72,0.7498708234824661,0.6464247257403708,0.5238734540882227,0.42864087802435547
0.7,0.72,0.7225286523230212,0.6669863016387222,0.6038321292375864,0.5433275604900152
0.72,0.72,0.6934765720778997,0.6610650976164016,0.6403464714301386,0.6155965427701854
0.74,0.72,0.6609834547998624,0.665233446,0.6559707900073349,0.6418952040896075
0.76,0.72,0.6268115810119028,0.6184636733724043,0.6180636196154935,0.6145722633926523
0.78,0.72,0.590960951,0.6053059798472393,0.6051561967438797,0.60156456
0.8,0.72,0.5522863343047693,0.564239595,0.5753090468252825,0.5917394401862123
0.82,0.72,0.5124342092601057,0.5255244767451909,0.5545243203674802,0.597579779
0.84,0.72,0.4709333460576851,0.5313372778225407,0.6002633563926217,0.6901409828945909
0.86,0.72,0.4276138599996272,0.5182376796016965,0.6615002877869616,0.750249329
0.88,0.72,0.3834204235059819,0.5188090995785714,0.7843917774347517,0.7797867238173705
0.9,0.72,0.3378641822979392,0.5891723907622991,0.8335831597314918,0.5986996502148539
0.92,0.72,0.2913603313456878,0.6658069259385334,0.7747686495182075,0.39475221018220563
0.94,0.72,0.24430995672175992,0.7964775268406866,0.5214993535467091,0.2623667132149585
0.96,0.72,0.19644903830948576,0.9171327004315825,0.31078635605400406,0.474542284
0.98,0.72,0.14832632736263415,1.0156665215889609,0.17290350331965199,0.7234560787717469
1,0.72,0.1,1.0054649674349687,0.30042224046696536,0.7212942412858824
0,0.74,0.1,1.0132593240367158,0.31943539433138457,0.7114265979945337
0.02,0.74,0.1456804385500175,0.5630707166692708,0.3700547971192243,0.5775048765882573
0.04,0.74,0.1911684087773518,0.5266275077184316,0.23431989191599184,0.5825406367612163
0.06,0.74,0.2364089197326648,0.9548001633067795,0.20130284877103255,0.3719514385304916
0.08,0.74,0.2808832645475676,0.821619072,0.4992725372937011,0.2749804808401207
0.1,0.74,0.32484100811502153,0.6901995050750082,0.7316834572711984,0.3672670868532493
0.12,0.74,0.3679030240107882,0.5851167799427379,0.7828134943340646,0.6222369005897981
0.14,0.74,0.409676849,0.5490392988648829,0.712312855,0.6989407849900773
0.16,0.74,0.4506245735081847,0.5363528435374814,0.6341447683721427,0.7133350665649736
0.18,0.74,0.48985324522298745,0.5243907902331917,0.5779838214945573,0.6333283046176093
0.2,0.74,0.5275234479580285,0.5525650855362209,0.5789723404080704,0.609660899
0.22,0.74,0.5640806112009841,0.5888978892666289,0.6008447595337935,0.6100693698670673
0.24,0.74,0.5979684028805154,0.600678445,0.6049072738974246,0.6046427143841973
0.26,0.74,0.6302693507468082,0.6374971638227735,0.6318223192660691,0.6164531075614221
0.28,0.74,0.6609834547998621,0.6345845074977425,0.6104538795227734,0.5779763355472332
0.3,0.74,0.6884449201917797,0.6312258592189306,0.559159978,0.49173399689344655
0.32,0.74,0.7142900948126599,0.5988592616306114,0.4683104252036142,0.36525808025775586
0.34,0.74,0.7378028557774932,0.5101609282218378,0.3614867524624594,0.3234374710232082
0.36,0.74,0.758099496,0.39950679089143615,0.25942120974395566,0.41208681719500784
0.38,0.74,0.7766172985819917,0.2738641619873101,0.202197286,0.5969649553883382
0.4,0.74,0.792025134,0.1904649889672293,0.40238878693947266,0.5498612362669618
0.42,0.74,0.8044801514906026,0.13369872461511081,0.7057936791468944,0.37656274524579536
0.44,0.74,0.8150427246551122,0.11475384161962636,1.0067549910304703,0.17916470664880801
0.46,0.74,0.821753521,0.11817242303451217,0.8675643357459382,0.21533296841006097
0.48,0.74,0.8259518202408781,0.11627643197831432,0.6582850356956316,0.26725869258143103
0.5,0.74,0.8281959562829282,0.084815598,0.23733112915826615,0.3695443553235344
0.52,0.74,0.8259518202408781,0.34128899715234196,0.48495405357870025,0.397116349
0.54,0.74,0.8217535205244081,0.29269593330330596,0.7303223370140287,0.26676086602186655
0.56,0.74,0.8150427246551123,0.14839501439786565,0.6806033951124737,0.1818690965564797
0.58,0.74,0.8044801514906026,0.191334964,0.6556665128417805,0.4265313182377395
0.6,0.74,0.792025134,0.2397283096149139,0.49283323870904844,0.6708652777128706
0.62,0.74,0.7766172985819917,0.3202544282010011,0.3012836091483728,0.7181460668862942
0.64,0.74,0.7580994958870179,0.4266183572616343,0.3219077769813032,0.49617966147077114
0.66,0.74,0.7378028557774933,0.5171603231389981,0.39174450686181783,0.37276644119578967
0.68,0.74,0.714290095,0.6059201351454229,0.4977434874309497,0.41704544
0.7,0.74,0.6884449201917798,0.6264444990663689,0.5670121923353287,0.5116230485267736
0.72,0.74,0.6609834547998623,0.6227575443829659,0.5999238360496044,0.5767881725400403
0.74,0.74,0.6302693507468083,0.6301230913471384,0.6216419396344859,0.6106665362034944
0.76,0.74,0.5979684028805156,0.5899661421450954,0.5892617925794499,0.5889978937720575
0.78,0.74,0.564080611,0.5763350719458377,0.5753809997618111,0.5767034202446307
0.8,0.74,0.5275234479580284,0.5350780074799296,0.5439172232134631,0.5579812203983523
0.82,0.74,0.48985324522298757,0.5007418903024792,0.5254759439273731,0.5698908311217831
0.84,0.74,0.45062457350818497,0.4981281362452793,0.5606538081347868,0.6526483324006027
0.86,0.74,0.40967684938165616,0.487002148,0.6298935687424089,0.742880567
0.88,0.74,0.36790302401078834,0.4892855378777323,0.7646460859834373,0.788293366
0.9,0.74,0.3248410081150215,0.5510100988783637,0.8359203688497379,0.6128769993909345
0.92,0.74,0.2808832645475676,0.6339066326261156,0.7858331656938999,0.40534558364992446
0.94,0.74,0.2364089197326652,0.7690582665762745,0.5351415107839635,0.27205215245428604
0.96,0.74,0.19116840877735206,0.9079877144904629,0.3106199566446366,0.4928609801826946
0.98,0.74,0.1456804385500177,1.0196025343447501,0.17415295748369167,0.7448270243576326
1,0.74,0.1,1.0132593240367158,0.31943539433138457,0.7114265979945337
0,0.76,0.1,1.0011432985033022,0.337194808,0.6905719446970049
0.02,0.76,0.14289784992400048,0.5490364712846114,0.3566492493236402,0.5819284121283195
0.04,0.76,0.1856149555845117,0.6307982426723721,0.20194929400204134,0.5785980010961135
0.06,0.76,0.22809967576339388,0.9860185705820428,0.2406709060273009,0.3051938164928591
0.08,0.76,0.2698649002204436,0.7572692684604564,0.5785872392971176,0.28449504296740447
0.1,0.76,0.311144992,0.6229843089127673,0.7588868169563306,0.44833510359397777
0.12,0.76,0.351583918,0.5213703846817236,0.7736134374421595,0.6844330451984313
0.14,0.76,0.39081312332774193,0.4960504916041646,0.6488726621971055,0.7023769508909947
0.16,0.76,0.4292665484713262,0.491113569,0.5656213833385304,0.653833016
0.18,0.76,0.4661056359528724,0.4836173192890346,0.5160573033091161,0.5644216148879552
0.2,0.76,0.5014811873886377,0.5130689571262319,0.5251048448626611,0.5426952907560154
0.22,0.76,0.5358114992731521,0.5475480094143039,0.5471770301198351,0.5458939868399304
0.24,0.76,0.5676350423009319,0.5611584721491832,0.56052041,0.5591616303323782
0.26,0.76,0.5979684028805153,0.5983438047235586,0.5889359810834041,0.575917449
0.28,0.76,0.6268115810119026,0.593105677,0.5710700144665917,0.5462076242207907
0.3,0.76,0.6526002524535247,0.5921311343715783,0.5305401477572663,0.4749035422708782
0.32,0.76,0.6768710882278385,0.5644221581433247,0.4535914592477507,0.37008541178025806
0.34,0.76,0.6989515875221679,0.48115287525329886,0.3555196506762166,0.3281695839350912
0.36,0.76,0.7180118734786278,0.38460657385839586,0.26611818388970343,0.4193419299129878
0.38,0.76,0.7354016785274881,0.2725961366019198,0.2122950130642066,0.5987897921027965
0.4,0.76,0.7498709577797651,0.19295303496735033,0.39753251834490777,0.5630783103608422
0.42,0.76,0.7615672872752971,0.13712108872900297,0.6881796807759009,0.39255175361776895
0.44,0.76,0.7714864494551058,0.11424796202814377,0.996008217,0.18826315656777778
0.46,0.76,0.7777884623781307,0.11646764860995089,0.866662115,0.22094053778370545
0.48,0.76,0.7817310259105693,0.11478691095947365,0.6553914649374923,0.27497945358056985
0.5,0.76,0.7838384621392189,0.073794439,0.22986336722801357,0.3768714012989206
0.52,0.76,0.7817310259105693,0.3358320196883283,0.44274798157734624,0.4135288702630103
0.54,0.76,0.7777884623781306,0.33616717047281186,0.6943189036187738,0.30568854608355644
0.56,0.76,0.7714864494551058,0.15619345523652373,0.67241248,0.19614707350871835
0.58,0.76,0.7615672872752971,0.1880774146176773,0.6659506585481458,0.3928754031953519
0.6,0.76,0.749870958,0.22771367522333982,0.5619312167639481,0.6448128161021629
0.62,0.76,0.735401679,0.29947028887223165,0.3436150702720117,0.7306187925733952
0.64,0.76,0.7180118734786279,0.3859574096484002,0.3169738292102196,0.5601584118771409
0.66,0.76,0.6989515875221678,0.46413090161244736,0.3535509044937349,0.382541424
0.68,0.76,0.6768710882278385,0.5494009510483089,0.4522752294560423,0.401269629
0.7,0.76,0.6526002524535248,0.5744686566018832,0.5105034408395993,0.4537770877787455
0.72,0.76,0.6268115810119028,0.5805011677561591,0.5482026772713392,0.5194497624102414
0.74,0.76,0.5979684028805154,0.5852568305782611,0.5668893035012907,0.5500799170723123
0.76,0.76,0.567635042,0.5552455602926207,0.5476263310467624,0.5413420633123038
0.78,0.76,0.5358114992731521,0.5402203048052576,0.5374146595918787,0.5377375278791334
0.8,0.76,0.5014811873886376,0.502092046,0.5060781842221043,0.51485699
0.82,0.76,0.46610563595287247,0.47220084474253854,0.4902015564408731,0.536216209
0.84,0.76,0.4292665484713264,0.4640251575646347,0.5220673231117767,0.6237458100880878
0.86,0.76,0.39081312332774204,0.4543506093174289,0.5987050808769778,0.7356848522571136
0.88,0.76,0.35158391825895213,0.45655777619945404,0.7510429547072376,0.7893654631739231
0.9,0.76,0.311144992,0.5139361413371382,0.8318453012294926,0.6110706408255382
0.92,0.76,0.2698649002204436,0.5998445957838724,0.7879057412751775,0.40322890174643083
0.94,0.76,0.22809967576339424,0.7406484758487106,0.5293837413444465,0.28040468657145173
0.96,0.76,0.18561495558451194,0.8930863590474376,0.30540754730160113,0.5118898890569415
0.98,0.76,0.14289784992400065,1.0177163023515523,0.17249340178753106,0.7654531158915454
1,0.76,0.1,1.0011432985033022,0.337194808,0.6905719446970049
0,0.78,0.1,0.998315159,0.356694252,0.6752026362756485
0.02,0.78,0.13997856148458288,0.5471322109291092,0.344330496,0.5930625459991794
0.04,0.78,0.17978867873096516,0.7217749539800518,0.17730826013172202,0.5828420206183408
0.06,0.78,0.2193822248139467,0.9884263356259119,0.28509863506300137,0.25449029316554295
0.08,0.78,0.25830523836431574,0.7106347722790407,0.6321446079932243,0.2986741483665432
0.1,0.78,0.2967761333407456,0.5748815444106333,0.7760841730630853,0.4991774759344151
0.12,0.78,0.3344631062504734,0.47791645674300054,0.7614989451263445,0.713447326
0.14,0.78,0.3710226818378848,0.45874350487538973,0.610228585,0.7004633225297667
0.16,0.78,0.40685927094710955,0.4568116734499822,0.5216162765498478,0.6134144895966056
0.18,0.78,0.44119138144976044,0.45374534990973453,0.4808609176115708,0.532056401
0.2,0.78,0.47415955259659714,0.48116445250931683,0.4907714027026723,0.5058878150397449
0.22,0.78,0.5061536149305254,0.5159620468858617,0.5145084403556721,0.5182374740740882
0.24,0.78,0.535811499,0.5289513228684086,0.5280481066008718,0.530020599
0.26,0.78,0.5640806112009839,0.5617138332407384,0.5539783984463622,0.545295289
0.28,0.78,0.5909609507140209,0.5522600767987499,0.5294713095094008,0.5076548717699497
0.3,0.78,0.6149946491082561,0.5513239736834833,0.4963993914333233,0.44661714811055164
0.32,0.78,0.6376138037280019,0.5275600390420713,0.43192929714603523,0.36074724789624996
0.34,0.78,0.6581916788479099,0.4461649602194839,0.33915448758786226,0.33411446360237484
0.36,0.78,0.6759548724665659,0.3638917047262204,0.2662784363071983,0.4325594000011025
0.38,0.78,0.6921612648984113,0.2645119778873212,0.2193000563240365,0.6106054804025439
0.4,0.78,0.7056458794245374,0.19259097865387678,0.4027817474075438,0.5672819746566377
0.42,0.78,0.7165462492265087,0.13858519693164245,0.67802519,0.39857690160161047
0.44,0.78,0.725790392,0.11367886493371925,0.9833564926070122,0.1925052209306894
0.46,0.78,0.7316635394251951,0.11454873707435617,0.8565855788881963,0.22650295925343372
0.48,0.78,0.7353378032605089,0.11248739582526618,0.6467770787254449,0.28211317836926186
0.5,0.78,0.7373018240445616,0.066795622,0.22619848284099017,0.3837905919527464
0.52,0.78,0.7353378032605089,0.32632356706290067,0.4001695872628931,0.4278123865368752
0.54,0.78,0.7316635394251951,0.37760580848469444,0.644522857,0.34587386212142934
0.56,0.78,0.725790392,0.17733579,0.6603759454868066,0.2169959171674184
0.58,0.78,0.7165462492265087,0.18391556354205152,0.6636725263363297,0.35879450150851067
0.6,0.78,0.7056458794245374,0.21839292192683551,0.6270086519351966,0.5941433131765057
0.62,0.78,0.6921612648984113,0.2783444061759574,0.4018589511623111,0.7263851730986388
0.64,0.78,0.6759548724665659,0.3481571012689802,0.3252804355381778,0.6255418366727692
0.66,0.78,0.6581916788479097,0.4167083920132335,0.3254154703160302,0.4274539630106315
0.68,0.78,0.6376138037280018,0.49067719965900813,0.4074970128763302,0.4001461200381826
0.7,0.78,0.6149946491082562,0.5206346694656875,0.4587251668405865,0.4123639671909709
0.72,0.78,0.590960951,0.5364819511505426,0.49914220189627073,0.46514538559059565
0.74,0.78,0.564080611,0.5351994400296061,0.5131617098890238,0.4944544163524297
0.76,0.78,0.5358114992731521,0.513582038,0.5022667420667104,0.493178698
0.78,0.78,0.5061536149305252,0.4977314132926803,0.4926428341582527,0.4861830902347387
0.8,0.78,0.47415955259659703,0.47179713090523945,0.477596994,0.4914841578611911
0.82,0.78,0.4411913814497605,0.44714504,0.4707588096595017,0.5364064136280454
0.84,0.78,0.4068592709471097,0.4348099374128931,0.5020153736329475,0.6328106779710087
0.86,0.78,0.3710226818378849,0.4297511701048492,0.5960243530385657,0.7479689613786605
0.88,0.78,0.33446310625047343,0.4353170732156339,0.7575996560277567,0.7738175325902606
0.9,0.78,0.2967761333407456,0.4904697380240294,0.8427829206791064,0.5875920413074894
0.92,0.78,0.25830523836431574,0.5814097761260573,0.7784914473256843,0.3923985345901424
0.94,0.78,0.21938222481394704,0.7259980332018241,0.5126080466183075,0.3008078333824806
0.96,0.78,0.17978867873096538,0.8914443781382352,0.291848515,0.5460924577409583
0.98,0.78,0.13997856148458301,1.0233649053669565,0.17201657389205333,0.7935486456777742
1,0.78,0.1,0.998315159,0.356694252,0.6752026362756485
0,0.8,0.1,0.9707264366913999,0.37349299174518336,0.6498659959615632
0.02,0.8,0.13682931809208637,0.5533148287889759,0.3256277677183853,0.6035207255344681
0.04,0.8,0.173503461,0.7912173441973736,0.17269008699216828,0.5665502970302292
0.06,0.8,0.20997809248112537,0.9315020915643981,0.3247274055278307,0.2287797334526584
0.08,0.8,0.2458350116377073,0.6634096520115348,0.6555368720598231,0.31202008312301976
0.1,0.8,0.28127542709439085,0.529345591,0.7789787716722181,0.5100104731765436
0.12,0.8,0.3159936726159427,0.4427296752378843,0.7399749369788865,0.7147843956636459
0.14,0.8,0.34967332962760617,0.42495319902440976,0.5821216306448425,0.6947023381378162
0.16,0.8,0.38268695219499166,0.42163493234952704,0.48602506796849865,0.5965468993396095
0.18,0.8,0.41431460890701216,0.4247776701486543,0.4471856770401087,0.5055673942463099
0.2,0.8,0.44468576827324974,0.4468221260494341,0.45345126477055053,0.46558390420737694
0.22,0.8,0.4741595525965971,0.47374842843221804,0.47138496501925975,0.46932181036886184
0.24,0.8,0.5014811873886376,0.48730584748813643,0.4799136365981558,0.47298809982749324
0.26,0.8,0.5275234479580282,0.5091669768605487,0.49141127,0.4750122230213655
0.28,0.8,0.552286334,0.5065282317664292,0.4751657954742523,0.4459963478852726
0.3,0.8,0.574426819,0.495006457,0.4375039913465262,0.3889498032448211
0.32,0.8,0.595264188,0.46869648171366723,0.38518086090432185,0.3526013148050604
0.34,0.8,0.6142210758276834,0.3954429276318462,0.30315329087807297,0.35695377343290624
0.36,0.8,0.6305850039886576,0.3269336123632646,0.2621971030345344,0.4889961685730818
0.38,0.8,0.6455147653365689,0.24707892273253687,0.257465516,0.6219061827565037
0.4,0.8,0.6579371522181825,0.18296971809810952,0.44817985846174013,0.5589637694978068
0.42,0.8,0.6679788638718892,0.13792311807136773,0.69989792,0.3849415998789174
0.44,0.8,0.6764948146660287,0.11393035550094623,0.9701031186204363,0.19770394822161225
0.46,0.8,0.681905315,0.11368954819335356,0.840944029,0.2364549189560819
0.48,0.8,0.6852901451001976,0.11097415845181403,0.6350013249052566,0.29337040785103924
0.5,0.8,0.6870994534772195,0.060155886151947335,0.22579698665112036,0.39404027
0.52,0.8,0.6852901451001976,0.3125360466560817,0.3598029660637371,0.44432368624741525
0.54,0.8,0.6819053151683551,0.42548172006180657,0.586630291,0.39559433013433226
0.56,0.8,0.6764948146660288,0.22861978923242718,0.6451964946497948,0.25682279847743056
0.58,0.8,0.6679788638718892,0.1827283210387634,0.6510944525725557,0.3197491403929982
0.6,0.8,0.6579371522181825,0.20605770244715588,0.6919563336450948,0.5083651360539584
0.62,0.8,0.6455147653365688,0.2548002476173184,0.5119934500417677,0.6792022382692624
0.64,0.8,0.6305850039886576,0.3054500313598255,0.3789120321672902,0.7020776391469078
0.66,0.8,0.6142210758276835,0.36168904243167654,0.3148723219100852,0.5577569862244515
0.68,0.8,0.595264188,0.42029812513791714,0.3575353965060545,0.4594197221010614
0.7,0.8,0.5744268188600202,0.4537332897059045,0.3956256979695584,0.4140822389228127
0.72,0.8,0.5522863343047693,0.47529495878910555,0.4346949382141841,0.4188196404261094
0.74,0.8,0.5275234479580283,0.47897491831217837,0.45085942748525387,0.4366629868097581
0.76,0.8,0.5014811873886376,0.4677608343490284,0.45239016800726883,0.4502397386076718
0.78,0.8,0.47415955259659703,0.45616966784789936,0.44977411293318914,0.46089415131196915
0.8,0.8,0.4446857682732497,0.4339345240719794,0.443553334,0.4974681206503353
0.82,0.8,0.4143146089070122,0.4138431140326012,0.45014428580686605,0.5741466446196517
0.84,0.8,0.3826869521949918,0.4055174645023373,0.5017243905965854,0.6844169358491974
0.86,0.8,0.3496733296276062,0.40449174398056353,0.618718736,0.7634452604614437
0.88,0.8,0.3159936726159427,0.4141780869133825,0.7980003284945993,0.7259699293324768
0.9,0.8,0.2812754270943908,0.47266547040856244,0.8455995793454385,0.5350452585604812
0.92,0.8,0.2458350116377073,0.5678624029011846,0.7446742085437678,0.369855568
0.94,0.8,0.20997809248112564,0.7199032993651941,0.46584142539204326,0.33593640652381357
0.96,0.8,0.17350346085521923,0.8902499425989494,0.27000696225064014,0.5899445803889207
0.98,0.8,0.1368293180920865,1.0252291236094235,0.16938163126711872,0.8197828371379661
1,0.8,0.1,0.9707264366913999,0.37349299174518336,0.6498659959615632
0,0.82,0.1,0.9391384622306511,0.38846773953177566,0.6258272785291132
0.02,0.82,0.13358419110373368,0.5668285709126804,0.30648688901200183,0.6147202834620726
0.04,0.82,0.16702687978026692,0.8361566511364705,0.17349360864184213,0.5530145717774382
0.06,0.82,0.20028763676468528,0.8862808643090154,0.34838572159544223,0.21598244618986612
0.08,0.82,0.23298510953175594,0.6239089298750202,0.6671968265964137,0.3141420506489628
0.1,0.82,0.2653027778230058,0.4918759866843092,0.7805234275367672,0.5066514923276504
0.12,0.82,0.29696190845004516,0.41077928842570627,0.7387132292054737,0.7033183217303877
0.14,0.82,0.3276739633015563,0.3942696819554951,0.5697474013804655,0.6988056559671223
0.16,0.82,0.35777866973563627,0.38989754831018897,0.4644466998155863,0.6007765467235556
0.18,0.82,0.3866195313699443,0.3941297089371527,0.41789714763443586,0.5047727630939896
0.2,0.82,0.4143146089070124,0.4123064974657678,0.41757252071716217,0.4443936764432458
0.22,0.82,0.4411913814497606,0.4329624507723372,0.42572422226956924,0.4185766051757467
0.24,0.82,0.46610563595287247,0.44490935690890066,0.42948655745548725,0.4141350821043783
0.26,0.82,0.4898532452229875,0.4569472323118692,0.43026966064117594,0.4010771980283442
0.28,0.82,0.5124342092601056,0.45601574008775053,0.4183195688535096,0.38249335415837094
0.3,0.82,0.5326238381468967,0.4360891993910455,0.3784193473359848,0.34861977690014356
0.32,0.82,0.551625172,0.40517010805257964,0.3335830216475207,0.3634999389771353
0.34,0.82,0.5689117196518293,0.3461557061214922,0.2717662750507172,0.41088509718709193
0.36,0.82,0.5838337795496477,0.28829069838997623,0.2634082289213269,0.5616256397643241
0.38,0.82,0.5974480408017214,0.22781841067969083,0.3109906522006271,0.6259133824994787
0.4,0.82,0.608775859,0.17135445064954027,0.5113829738199822,0.5367093991673054
0.42,0.82,0.6179327691992699,0.1365013030784024,0.7294805444266088,0.36401222333368793
0.44,0.82,0.6256983574239898,0.11410854304005069,0.9528601663355191,0.2033384138491917
0.46,0.82,0.6306321246575465,0.11301613592711349,0.820430747,0.24809465758800897
0.48,0.82,0.633718708,0.10955069042697335,0.6197006487919514,0.30610565978301485
0.5,0.82,0.6353685939331373,0.055281747062121564,0.22830405120919853,0.40525370289871787
0.52,0.82,0.6337187084221549,0.2964827489482582,0.32124240201817367,0.46099800066905444
0.54,0.82,0.6306321246575465,0.4689401744108368,0.5193692791406831,0.44712035480763596
0.56,0.82,0.6256983574239898,0.2958330110977241,0.6207290252244408,0.30722638207903497
0.58,0.82,0.6179327691992698,0.1894411031788281,0.6294847042810962,0.2926064108227332
0.6,0.82,0.608775859,0.1910497866466867,0.7203186250354178,0.4089652671702707
0.62,0.82,0.5974480408017213,0.23334785105715397,0.6281021429024374,0.5971393872109938
0.64,0.82,0.5838337795496478,0.2693033646015418,0.48361129242190665,0.7282757880045714
0.66,0.82,0.5689117196518292,0.31045539988492593,0.3511506436817829,0.7171898327239296
0.68,0.82,0.5516251724407131,0.3547327978784741,0.3327819035249274,0.5905954214132001
0.7,0.82,0.5326238381468968,0.38620120836392313,0.3416026309427011,0.5019253813705118
0.72,0.82,0.5124342092601057,0.40974050520135813,0.36936368209067544,0.4528204450093227
0.74,0.82,0.48985324522298757,0.4165637168793388,0.3836385932186966,0.4393665647845167
0.76,0.82,0.46610563595287247,0.4139460177547877,0.39659357512886717,0.45677813967237524
0.78,0.82,0.4411913814497605,0.4082226030081173,0.4037648770731851,0.4732430364756429
0.8,0.82,0.4143146089070122,0.3945411428782842,0.4221381698284383,0.550108031
0.82,0.82,0.3866195313699444,0.3814329699302829,0.45527529217909485,0.6575985074046731
0.84,0.82,0.35777866973563643,0.3776350349155426,0.5313341326476672,0.7352728727364554
0.86,0.82,0.3276739633015564,0.38255118409385525,0.6698251718504769,0.7471042251770441
0.88,0.82,0.2969619084500452,0.3979763872374672,0.8415303949221284,0.6470217874575411
0.9,0.82,0.2653027778230058,0.46065716915701743,0.8308422558145212,0.47611907106471796
0.92,0.82,0.2329851095317559,0.5616726531500844,0.6909699153348127,0.35556230606179784
0.94,0.82,0.2002876367646855,0.7232435831189347,0.41168207835550236,0.3903692085244038
0.96,0.82,0.1670268797802671,0.8941548498608347,0.24576415658993145,0.6407715398334491
0.98,0.82,0.13358419110373382,1.028141243356159,0.16791377908359098,0.8435374091743392
1,0.82,0.1,0.9391384622306511,0.38846773953177566,0.6258272785291132
0,0.84,0.1,0.9163320151695938,0.40582605279492684,0.6075108136134695
0.02,0.84,0.13020480867262935,0.5938842507116449,0.29046963394756087,0.6311042742599402
0.04,0.84,0.1602823534868826,0.8705250375614808,0.17243947416959932,0.5584010765120389
0.06,0.84,0.19019627334036654,0.8484251708761624,0.35912136115349447,0.22581025555009437
0.08,0.84,0.21960358900139734,0.6055554550445874,0.6564354287359787,0.30684726635846593
0.1,0.84,0.24866931770891956,0.4724885763028552,0.7901338820839889,0.47407909454590713
0.12,0.84,0.27714277357920825,0.39354061557919806,0.7598407846325277,0.6670819885885128
0.14,0.84,0.3047644524181565,0.3728050453664453,0.5930281516392126,0.7161488750289232
0.16,0.84,0.3318398967895401,0.363406524,0.47138088865500727,0.6542994373344231
0.18,0.84,0.3577786697356363,0.36531373629542047,0.40897866109349384,0.5491872600239499
0.2,0.84,0.38268695219499194,0.3772315618237979,0.3909935309630316,0.46594962700318565
0.22,0.84,0.40685927094710966,0.39095176947011406,0.38904642158763075,0.41689787643572324
0.24,0.84,0.42926654847132634,0.39790775140035894,0.387566477,0.39847874746122536
0.26,0.84,0.4506245735081848,0.4032319833530276,0.3810444330855621,0.38166009494451403
0.28,0.84,0.47093334605768505,0.39744554129470633,0.3634826588685021,0.3660637946832229
0.3,0.84,0.4890914096481797,0.37790196222796074,0.33204824064830973,0.3805871773845175
0.32,0.84,0.5061807498409105,0.3490499798194721,0.3015916239356463,0.42492887327768075
0.34,0.84,0.5217278520328134,0.30301418018452375,0.2695529852159038,0.5089651062585017
0.36,0.84,0.535148392,0.255340078,0.2958279899019466,0.6132192828188685
0.38,0.84,0.547392729,0.2085641257466564,0.3844819359524721,0.6051935526865863
0.4,0.84,0.557580694,0.16123486720063576,0.579018717,0.49175974513830123
0.42,0.84,0.5658161975861864,0.13407115679256656,0.7548276086498507,0.3369615543754605
0.44,0.84,0.5728003796923922,0.11386352484935279,0.919626255,0.2111598146633225
0.46,0.84,0.5772376905350016,0.11227797833164699,0.788021888,0.2612840372190198
0.48,0.84,0.5800136892712546,0.10793906570875157,0.5952369169265936,0.31992251046420606
0.5,0.84,0.5814975563692304,0.056201918,0.23402358381962973,0.4171120291677824
0.52,0.84,0.5800136892712546,0.2778497369363727,0.2871437846285617,0.47634694239983305
0.54,0.84,0.5772376905350016,0.48730538801090806,0.44229072630218125,0.49135673057693796
0.56,0.84,0.5728003796923922,0.374925049,0.5720716945229057,0.36923189812024093
0.58,0.84,0.5658161975861864,0.22719306722944937,0.5922166125064996,0.30246108163615976
0.6,0.84,0.557580694,0.18009042637027733,0.674422613,0.33795120827879804
0.62,0.84,0.547392729,0.2145552686916416,0.6811304483841979,0.4910032116458918
0.64,0.84,0.5351483915605622,0.24471032504051404,0.6071378777466594,0.6452315029224645
0.66,0.84,0.5217278520328134,0.27376504704923554,0.4807205448220489,0.7543760994463171
0.68,0.84,0.5061807498409105,0.30675552597746614,0.4058478388568053,0.6982821456819371
0.7,0.84,0.4890914096481799,0.33155826901362784,0.37060709808256476,0.6483961104510071
0.72,0.84,0.47093334605768516,0.3520739026897289,0.363793376,0.5932561565054099
0.74,0.84,0.45062457350818497,0.3626967193560764,0.37601991701683285,0.5710834874508774
0.76,0.84,0.42926654847132645,0.364897355,0.39098858867635117,0.5865486120465636
0.78,0.84,0.4068592709471097,0.36433441330416355,0.4066607239820593,0.6210182160786548
0.8,0.84,0.3826869521949918,0.3569545907892144,0.44133985488117866,0.7077767239897955
0.82,0.84,0.35777866973563643,0.350927344,0.501430375,0.7903479323731563
0.84,0.84,0.3318398967895403,0.35424221840748643,0.6150464917274296,0.788218347
0.86,0.84,0.30476445241815653,0.3690207558091497,0.766811607,0.7037778747833149
0.88,0.84,0.27714277357920825,0.3941696613306341,0.889623779,0.5434377932590865
0.9,0.84,0.2486693177089196,0.46351594945866703,0.8045299194574719,0.40018871896885366
0.92,0.84,0.21960358900139737,0.5748928023058884,0.6153112991202198,0.34987330627684077
0.94,0.84,0.1901962733403668,0.7462074697975721,0.3471745703698744,0.46924349976788565
0.96,0.84,0.1602823534868828,0.9147228626252042,0.2156943417914326,0.7102700231960392
0.98,0.84,0.13020480867262949,1.039647708,0.16897120008797473,0.8719095116095998
1,0.84,0.1,0.9163320151695938,0.40582605279492684,0.6075108136134695
0,0.86,0.1,0.8798338112209345,0.41387709195306577,0.5871448449102842
0.02,0.86,0.12667733722233598,0.6195342265027272,0.27372396168156243,0.6420579882816857
0.04,0.86,0.15324227310808639,0.8761471784865358,0.175239421,0.5626099146747832
0.06,0.86,0.17966269298965531,0.8295557225166463,0.3462195383662971,0.24468397164257036
0.08,0.86,0.20563567249751424,0.5869844257369491,0.6249334406075848,0.2903998256510208
0.1,0.86,0.23130695731668086,0.45535052527655234,0.7752371996747439,0.4286134139265473
0.12,0.86,0.2564551379381762,0.37485457723821425,0.7958114422596094,0.5983813178832554
0.14,0.86,0.2808510163898551,0.35073658000400915,0.6436643840050372,0.691758412
0.16,0.86,0.3047644524181564,0.33697348349834355,0.512423953,0.699057803
0.18,0.86,0.3276739633015563,0.3339811178267845,0.43113755958511213,0.6486208595964735
0.2,0.86,0.3496733296276063,0.3394883865017917,0.38835750127456353,0.5577190247373149
0.22,0.86,0.3710226818378849,0.3459443882120449,0.3621150084469364,0.4839896143415851
0.24,0.86,0.390813123,0.3475230906503368,0.3507740055740244,0.4613187150174056
0.26,0.86,0.40967684938165605,0.3463688402031166,0.3366896996670247,0.44365556587337873
0.28,0.86,0.4276138599996271,0.3385752782103615,0.3239381157249977,0.4554390812196666
0.3,0.86,0.44365133240868765,0.3191990444409921,0.30753782376450567,0.49012377751831937
0.32,0.86,0.45874489238352106,0.2941295426901634,0.300810203,0.5418068803831695
0.34,0.86,0.472476325,0.259787046,0.30898329157642923,0.6226803142158117
0.36,0.86,0.4843295453130137,0.2226638142819139,0.37596500271048017,0.6340287989243043
0.38,0.86,0.4951439263214095,0.187486148,0.4943508706603849,0.5516397002367645
0.4,0.86,0.5041420892284316,0.15096364577756965,0.6633719424777631,0.4259490931248312
0.42,0.86,0.5114158086984903,0.13093919224867576,0.7882388443030115,0.30351573108614527
0.44,0.86,0.5175843424339248,0.11459289293364822,0.8763596603313488,0.22635977896640289
0.46,0.86,0.5215034415082351,0.11239770863759517,0.7476444753076608,0.28120629580508893
0.48,0.86,0.5239552449683547,0.10798314524026177,0.5669528376319084,0.33893478976838126
0.5,0.86,0.5252658185063258,0.059182908803915565,0.2424999688941067,0.4330416046690584
0.52,0.86,0.5239552449683547,0.25796546673271586,0.2588720860828107,0.4948605929964829
0.54,0.86,0.5215034415082351,0.49131920553107616,0.3619246055342517,0.5374648747164641
0.56,0.86,0.5175843424339248,0.4573884714743307,0.5037913321656644,0.44419898960562204
0.58,0.86,0.5114158086984905,0.30465293750027417,0.5468726698902621,0.3472107193376593
0.6,0.86,0.5041420892284316,0.19532579790157642,0.5992910527262814,0.30776175466132427
0.62,0.86,0.49514392632140947,0.19882808959063766,0.6654067,0.3896735202055238
0.64,0.86,0.48432954531301375,0.2206484544879958,0.6912724213625294,0.5041385394234483
0.66,0.86,0.472476325,0.2458867961225596,0.654146692,0.639840807
0.68,0.86,0.4587448923835211,0.26802752396450025,0.5696079963595484,0.6954839115095381
0.7,0.86,0.44365133240868776,0.2866347825156435,0.5148925350593484,0.7217482639537942
0.72,0.86,0.4276138599996272,0.30326801626810646,0.4791353611407821,0.7183287601089806
0.74,0.86,0.40967684938165616,0.3131120045524159,0.4672190250476764,0.7110602734340123
0.76,0.86,0.39081312332774204,0.31965280117531003,0.4835852343069612,0.7158575328681293
0.78,0.86,0.37102268183788484,0.3235948740628038,0.5057863413748732,0.7235246579827459
0.8,0.86,0.3496733296276062,0.32577585701079237,0.5791366494820113,0.73309424
0.82,0.86,0.32767396330155635,0.32932732644547663,0.6752261124790735,0.7256869857958119
0.84,0.86,0.30476445241815653,0.3405209674647247,0.7590485283056017,0.6704880754238075
0.86,0.86,0.2808510163898552,0.36326111321845567,0.8245036415626452,0.5662693976543768
0.88,0.86,0.2564551379381762,0.39529264995175595,0.831450685,0.4260529804740515
0.9,0.86,0.23130695731668083,0.47667480329401213,0.6979782830676022,0.365030858
0.92,0.86,0.20563567249751424,0.6022515032478929,0.5071074896446981,0.40202366217847973
0.94,0.86,0.17966269298965556,0.7823711923730893,0.2774260580972246,0.5820980452880985
0.96,0.86,0.15324227310808655,0.9337556449353979,0.19122245229238394,0.7728050121587735
0.98,0.86,0.1266773372223361,1.0457105522739198,0.17352428867730482,0.8841957124510974
1,0.86,0.1,0.8798338112209345,0.41387709195306577,0.5871448449102842
0,0.88,0.1,0.8499110113376944,0.417574696,0.5683668720296001
0.02,0.88,0.12307870068004742,0.6399124000539977,0.2591986925062847,0.6521014197520454
0.04,0.88,0.146060162,0.8834218202003722,0.1729374270457197,0.5751725352603626
0.06,0.88,0.16891660256614546,0.8152633386145772,0.3276979391955357,0.2758981722314503
0.08,0.88,0.1913859597900368,0.5746977230422674,0.5791802481825647,0.2762614836505697
0.1,0.88,0.21359431939789705,0.44404229823671676,0.7400528324176714,0.37571224575214035
0.12,0.88,0.23535013889270492,0.3616282314882891,0.8078978628651114,0.5164926934064177
0.14,0.88,0.2564551379381762,0.3324005497358697,0.7088810533082475,0.6277348671790458
0.16,0.88,0.2771427735792082,0.3129063560282655,0.5877615511407054,0.6838139978555753
0.18,0.88,0.29696190845004516,0.3036438373279111,0.4895316273444399,0.6938913089848391
0.2,0.88,0.3159936726159428,0.3007313828305962,0.41343544191140646,0.6661218663766102
0.22,0.88,0.3344631062504734,0.29958299176940456,0.3600366434843923,0.6329731849226298
0.24,0.88,0.3515839182589521,0.2978510686070497,0.34415477076412465,0.6135628272276662
0.26,0.88,0.36790302401078817,0.29226595028971075,0.32593818072027925,0.6054645885274624
0.28,0.88,0.38342042350598177,0.28391475865056087,0.3257004258494019,0.6141618957729511
0.3,0.88,0.3972945227951469,0.2666999084273129,0.33097797030553666,0.6467222577720634
0.32,0.88,0.41035203861662367,0.24644243726818926,0.35297432341893503,0.6692512747843878
0.34,0.88,0.42223117090373447,0.22169082524383119,0.40279460921117716,0.6853451777839036
0.36,0.88,0.4324854525342724,0.19451864661601292,0.5022644011253165,0.592579443
0.38,0.88,0.44184102877685894,0.16832037237666536,0.6170431723132851,0.47056817982754007
0.4,0.88,0.4496253854639872,0.14287864830604194,0.7419326450591761,0.35064021159313263
0.42,0.88,0.455917917,0.12740875124593118,0.8132514760021652,0.2714465010740941
0.44,0.88,0.4612543473655987,0.11560430108308892,0.8234818784059103,0.24573372647238517
0.46,0.88,0.4646447799907757,0.11243064478612096,0.6997947362534156,0.30441005625462125
0.48,0.88,0.46676584768620627,0.1087439608016882,0.5344135924914736,0.3602161967137097
0.5,0.88,0.4678996315473895,0.065365552,0.25253777388013615,0.45074841967813706
0.52,0.88,0.4667658476862064,0.23766878945158953,0.23474294134514356,0.5142176785527076
0.54,0.88,0.46464477999077575,0.4749152169166772,0.28142946753665715,0.5785825542309936
0.56,0.88,0.46125434736559867,0.5301089145468187,0.419019567,0.5225194186167204
0.58,0.88,0.455917917,0.41757045267145376,0.4923875162026174,0.4229579400955084
0.6,0.88,0.4496253854639873,0.25652661486880246,0.518192064,0.3316022163017839
0.62,0.88,0.4418410287768589,0.19600289706774732,0.5876243506218751,0.3267083611501343
0.64,0.88,0.4324854525342724,0.1893194729691091,0.6753107828317327,0.35992598456353475
0.66,0.88,0.4222311709037344,0.2110085053506804,0.7548139870904461,0.43392016990331195
0.68,0.88,0.4103520386166237,0.232014583,0.7508387524439466,0.5300334175479339
0.7,0.88,0.397294523,0.2504382424281632,0.7354791672431309,0.6116868792222224
0.72,0.88,0.3834204235059819,0.26533081662519237,0.7052435184651406,0.6728219725551459
0.74,0.88,0.36790302401078834,0.2736976639466065,0.6966130000301841,0.6978421156541298
0.76,0.88,0.35158391825895213,0.2824946226546569,0.7032695656843566,0.7051164779582499
0.78,0.88,0.3344631062504734,0.28848068804813876,0.7240161267966747,0.6997334992490577
0.8,0.88,0.3159936726159427,0.29918582682445155,0.7600206489892183,0.6621314738206789
0.82,0.88,0.2969619084500451,0.31323475492469166,0.7940386879131502,0.6080122970179818
0.84,0.88,0.2771427735792083,0.3330135872542091,0.8039282237935553,0.5316313680210476
0.86,0.88,0.25645513793817626,0.364964853,0.7804499460252841,0.43857003992186316
0.88,0.88,0.23535013889270495,0.41008320695805583,0.713722043,0.3564537944209244
0.9,0.88,0.21359431939789703,0.5084896665053948,0.5675287969375766,0.38534108512390736
0.92,0.88,0.19138595979003686,0.6474472546634805,0.3933388274553234,0.49610364675875984
0.94,0.88,0.16891660256614563,0.8249231765140084,0.21533461975651194,0.6937383888922237
0.96,0.88,0.14606016238974817,0.9550200553839311,0.17317090021931286,0.8269251194326479
0.98,0.88,0.12307870068004755,1.0524599155297245,0.18102740959185376,0.8911298492555927
1,0.88,0.1,0.8499110113376944,0.417574696,0.5683668720296001
0,0.9,0.1,0.8329321029688526,0.423570957,0.5531468268974824
0.02,0.9,0.11936909202890424,0.6647762965690529,0.25067737349213254,0.665625066
0.04,0.9,0.1386565750196067,0.9000250153603364,0.1622270827243978,0.6120332630645283
0.06,0.9,0.15783913210404985,0.820416141,0.29555233049461804,0.3326042069842735
0.08,0.9,0.17669682491498595,0.586399354,0.512682511,0.26952160172270767
0.1,0.9,0.19533547216896816,0.45226934666644875,0.6816543236734801,0.30543744752123636
0.12,0.9,0.213594319,0.3657088281281118,0.7942282549005052,0.40950272472182914
0.14,0.9,0.23130695731668077,0.3269185116929143,0.7843859548259546,0.5374567758811607
0.16,0.9,0.24866931770891945,0.29984776971494337,0.7276550934645025,0.629633862
0.18,0.9,0.26530277782300576,0.2865618174586186,0.6545469605240835,0.6788536748256935
0.2,0.9,0.28127542709439085,0.2796856274063711,0.5665728734157289,0.6839949557167271
0.22,0.9,0.2967761333407456,0.2731653875637833,0.49788009213543183,0.6759650231409127
0.24,0.9,0.31114499179595695,0.2657517169728675,0.4710027058977864,0.6721580657251034
0.26,0.9,0.3248410081150215,0.25733465722764054,0.4489830948865285,0.6628851934590055
0.28,0.9,0.3378641822979391,0.24705814307180698,0.4489874566728852,0.664977594
0.3,0.9,0.3495081959569194,0.23256204361428368,0.4631939351788624,0.6533083718295184
0.32,0.9,0.3604668815918396,0.21604408337660086,0.49121288397276236,0.622985226
0.34,0.9,0.37043659391154127,0.19688223723019105,0.5489230450607336,0.5764398100171362
0.36,0.9,0.37904262972550307,0.17649128297080757,0.6209804386178749,0.47563050133459506
0.38,0.9,0.38689441565306837,0.1567596813344568,0.6892817604013479,0.3822070490873313
0.4,0.9,0.39342753565618693,0.13866588283243494,0.7609610708995866,0.29948109047710214
0.42,0.9,0.3987086227689608,0.1267390905818129,0.7817235674483312,0.26575374697277476
0.44,0.9,0.40318728930937525,0.11900814273140524,0.7444730992970867,0.27670596526752544
0.46,0.9,0.4060327528580069,0.11439474515058147,0.6320960613013066,0.33525928118737913
0.48,0.9,0.4078128858023128,0.11397094008942653,0.49010304129391696,0.38731251131969063
0.5,0.9,0.40876442827658777,0.082042287,0.25949960577808384,0.47315933124624404
0.52,0.9,0.4078128858023129,0.22286141168899898,0.2191956842773393,0.5356860374634593
0.54,0.9,0.4060327528580069,0.427390092,0.2212744524387027,0.6068236296911527
0.56,0.9,0.40318728930937525,0.5437473009364311,0.324715399,0.5880699163118337
0.58,0.9,0.3987086227689608,0.524253253,0.4091096445816412,0.5223361618597337
0.6,0.9,0.39342753565618693,0.41428016691536107,0.44875117217230726,0.43988428890808134
0.62,0.9,0.38689441565306837,0.3075848856915586,0.48716735506915615,0.38916659510398977
0.64,0.9,0.37904262972550307,0.2484480204915484,0.5422397346356687,0.36777978331079586
0.66,0.9,0.3704365939115412,0.22434481043924281,0.6175158349668053,0.36704898092598387
0.68,0.9,0.3604668815918396,0.23058077139989952,0.6727665201887798,0.40610821191212565
0.7,0.9,0.34950819595691957,0.2410669684905786,0.7147791400270306,0.4410821139547252
0.72,0.9,0.3378641822979392,0.2537212682512969,0.7418838383306202,0.4785435443678061
0.74,0.9,0.3248410081150215,0.2649738571780319,0.7490547768553752,0.501911811
0.76,0.9,0.311144992,0.2775781586693852,0.7644729953354424,0.5068653799345532
0.78,0.9,0.2967761333407456,0.28968440319118793,0.7729715496443104,0.5013810245842988
0.8,0.9,0.2812754270943908,0.3036326126399879,0.7856932186653582,0.46034425401754786
0.82,0.9,0.2653027778230058,0.31730534062201393,0.7887828272017159,0.4034872927580451
0.84,0.9,0.2486693177089196,0.34174456316529367,0.7516362726324315,0.35907101592312207
0.86,0.9,0.23130695731668083,0.39076959370488556,0.672084725,0.3402026128977067
0.88,0.9,0.21359431939789703,0.4632509471266164,0.552672484,0.3663625085012949
0.9,0.9,0.19533547216896816,0.581432251,0.40723071171171743,0.47966292281666434
0.92,0.9,0.17669682491498595,0.725840596,0.2692273509825038,0.6327869464184255
0.94,0.9,0.157839132,0.8854707186995151,0.1621446183941801,0.8080287439741776
0.96,0.9,0.13865657501960685,0.991302072,0.163083331,0.8832344431026273
0.98,0.9,0.1193690920289043,1.0695038081184585,0.19277229987487712,0.9016444917349429
1,0.9,0.1,0.8329321029688526,0.423570957,0.5531468268974824
0,0.92,0.1,0.8104194536684337,0.4186982156633777,0.532784104
0.02,0.92,0.11558232026658663,0.6742228084866377,0.24128683931587155,0.6722004855108978
0.04,0.92,0.1310989865434039,0.9105973245666524,0.1486450496177273,0.6446047206906174
0.06,0.92,0.14653124054766054,0.8380662024251346,0.251401035,0.4053125010064128
0.08,0.92,0.161702143,0.6042098484996987,0.4339848466477864,0.3100802365818205
0.1,0.92,0.17669682491498595,0.4655650011745985,0.5833405581032024,0.2825481580622827
0.12,0.92,0.19138595979003684,0.3724847107949359,0.6970494046196865,0.3107292802202761
0.14,0.92,0.2056356724975142,0.3279026904929256,0.7312766331435852,0.39238499594933995
0.16,0.92,0.2196035890013973,0.29356007764277026,0.7348970153846843,0.4700345584634698
0.18,0.92,0.23298510953175589,0.27268628818114715,0.7183032415104029,0.5296900986011087
0.2,0.92,0.24583501163770738,0.2583449342514371,0.6809533583692476,0.5703610785141915
0.22,0.92,0.2583052383643158,0.2465018229334563,0.6437907983052739,0.5969813655866938
0.24,0.92,0.2698649002204436,0.23788482196434613,0.6232687354994253,0.5994567833352764
0.26,0.92,0.2808832645475676,0.2276329706706308,0.6067273470436721,0.5931739310391907
0.28,0.92,0.29136033134568773,0.21804680933894732,0.6055246521853412,0.5759070492959779
0.3,0.92,0.3007278716388506,0.205259727,0.6179317868962478,0.53741565
0.32,0.92,0.30954406957984565,0.19167177902552243,0.6378337877931544,0.48590473588511307
0.34,0.92,0.3175646443233337,0.1780207197753168,0.6734561468875634,0.4212139381269866
0.36,0.92,0.32448814936315434,0.16307207865046097,0.7022878945589376,0.3574242609476843
0.38,0.92,0.3308048648191716,0.149038157,0.7225835879114085,0.3099379947602819
0.4,0.92,0.3360607213186255,0.1373527396784948,0.7416080811208031,0.2746041045800263
0.42,0.92,0.34030932474434017,0.1298199156424997,0.7192674230567676,0.2819640372044182
0.44,0.92,0.3439123855535841,0.12517311361771027,0.6528153259224295,0.31940924090849687
0.46,0.92,0.34620154419124805,0.11963572594042927,0.5551864023787102,0.37595601389495886
0.48,0.92,0.347633651,0.12426517015846553,0.44174422816518083,0.42244769126296394
0.5,0.92,0.3483991609495954,0.10472369797351837,0.265741132,0.5021401656674265
0.52,0.92,0.34763365064279905,0.2135541063080639,0.20976789748575903,0.5627144724582622
0.54,0.92,0.34620154419124816,0.371562896,0.1753447246481339,0.635123984
0.56,0.92,0.3439123855535841,0.5219006506842554,0.23533660546215418,0.6483075105715979
0.58,0.92,0.3403093247443402,0.5988855065155391,0.31227158306874625,0.6256465473770441
0.6,0.92,0.3360607213186255,0.5869801083542757,0.3699485669919143,0.5745792605050908
0.62,0.92,0.3308048648191716,0.4893807276105847,0.3960594015361488,0.5102790990299109
0.64,0.92,0.32448814936315434,0.4040086764929656,0.41656579664649274,0.4637950432222929
0.66,0.92,0.3175646443233337,0.33369024168276196,0.4462691489302406,0.42693282426925044
0.68,0.92,0.30954406957984565,0.29877969490935696,0.49684422899476066,0.4070502499122416
0.7,0.92,0.3007278716388507,0.28439440596262666,0.5413001683213323,0.40032820192032914
0.72,0.92,0.2913603313456878,0.28180628104220445,0.5822410010767791,0.40206751677609864
0.74,0.92,0.2808832645475676,0.2856279519650742,0.608710014,0.40036216046944306
0.76,0.92,0.2698649002204436,0.298773196,0.621079924,0.40441553681591036
0.78,0.92,0.25830523836431574,0.3110012794104345,0.6253270939230601,0.39986917280792955
0.8,0.92,0.24583501163770727,0.3397728186938422,0.6009335544416257,0.4065005181304411
0.82,0.92,0.2329851095317559,0.376706872,0.5624394692627229,0.4203596466651835
0.84,0.92,0.21960358900139737,0.42529776822475984,0.5056868275081431,0.44581987849152305
0.86,0.92,0.20563567249751424,0.4987678326451016,0.42447632371514166,0.49967239463215746
0.88,0.92,0.19138595979003684,0.5867828132307725,0.33375850823535397,0.570970927
0.9,0.92,0.17669682491498595,0.6921859401081707,0.25755723032592537,0.6599003618818801
0.92,0.92,0.161702143,0.8129001237161155,0.19542666586005372,0.7631229239654357
0.94,0.92,0.14653124054766067,0.9392607082043118,0.1581975597982488,0.869996645
0.96,0.92,0.131098987,1.0211343104087631,0.17369110535543217,0.9071296181206134
0.98,0.92,0.11558232026658669,1.081125283595873,0.20353247410362485,0.9005298715626546
1,0.92,0.1,0.8104194536684337,0.4186982156633777,0.532784104
0,0.94,0.1,0.7877711858276875,0.4103591988464447,0.5111601936411222
0.02,0.94,0.11175104551440981,0.6790995981422538,0.2329261455184406,0.675893477
0.04,0.94,0.12345257959478521,0.9196137728696961,0.13326973858749874,0.6779033060115868
0.06,0.94,0.13509045611711631,0.8621207184527393,0.2009648819494596,0.48269744671212234
0.08,0.94,0.14653124054766067,0.6379423089756007,0.3406841009743516,0.383967778
0.1,0.94,0.15783913210405004,0.4970420433225523,0.4645792236777507,0.3230304242761658
0.12,0.94,0.16891660256614563,0.3941753179171701,0.5726379871111302,0.294232736
0.14,0.94,0.17966269298965548,0.33279315048008806,0.6474197206387926,0.29366071685315265
0.16,0.94,0.19019627334036676,0.28496426782874756,0.7056513173602506,0.30009816828867325
0.18,0.94,0.2002876367646855,0.25611375593322816,0.7424544612855789,0.3175921285557772
0.2,0.94,0.20997809248112564,0.23706018489778244,0.7556254734497215,0.3360102170116641
0.22,0.94,0.21938222481394706,0.2214981650272236,0.7595631312862848,0.3516638431067349
0.24,0.94,0.2280996757633942,0.2120570972632162,0.754056015,0.36045654529929516
0.26,0.94,0.23640891973266517,0.2006069264118165,0.7477975134417589,0.3526677278567239
0.28,0.94,0.24430995672175987,0.1918272741607092,0.7416703598896661,0.34210900318780074
0.3,0.94,0.25137427002425744,0.1805973141455837,0.736755661,0.31522485962151414
0.32,0.94,0.2580228012761037,0.1693889170527011,0.7295416409729709,0.2924152416426246
0.34,0.94,0.2640713317420418,0.16028715894961473,0.7218017998694508,0.2734355083164566
0.36,0.94,0.26929253252923363,0.14994765119188005,0.7062298083739854,0.26810948018148245
0.38,0.94,0.27405613702171744,0.14107691519721588,0.6877706553971378,0.2702595421981038
0.4,0.94,0.2780197193307479,0.13627376528186802,0.6643877325730195,0.28415921009418565
0.42,0.94,0.28122370508987177,0.13356161232076158,0.6139019493755994,0.32188396592991375
0.44,0.94,0.28394086985328654,0.12948063066375937,0.544878649,0.3692787284819904
0.46,0.94,0.28566718576007577,0.12356781269422809,0.46739292957657724,0.421292587
0.48,0.94,0.28674717563358276,0.1351764756306261,0.3876146638244652,0.46141756
0.5,0.94,0.2873244674812034,0.1309829745805844,0.269886614,0.5341612776913134
0.52,0.94,0.2867471756335828,0.20646052156590763,0.20612839010376585,0.5918292492571922
0.54,0.94,0.28566718576007594,0.30666060176148047,0.14848667721604403,0.6592453703072536
0.56,0.94,0.28394086985328654,0.4536874431352682,0.15792523459303173,0.6962251612351285
0.58,0.94,0.2812237050898719,0.6001094903328923,0.20068113813804853,0.7169820722183552
0.6,0.94,0.2780197193307479,0.7124604441210995,0.2593282037379045,0.7150447481494782
0.62,0.94,0.27405613702171744,0.7135465601632518,0.2992823266606563,0.6762701632814568
0.64,0.94,0.26929253252923363,0.6820824422209089,0.3212456660615669,0.6407679381688418
0.66,0.94,0.2640713317420418,0.6191107565254367,0.32598843274074524,0.6035876724943255
0.68,0.94,0.25802280127610366,0.5477868185220929,0.3250364565979151,0.5674818322722128
0.7,0.94,0.2513742700242575,0.4937975168653376,0.3231641951391477,0.5444652917692487
0.72,0.94,0.24430995672175992,0.4523685626876728,0.3253776049564626,0.5264919412860665
0.74,0.94,0.2364089197326652,0.43443277,0.32549646024757795,0.516793442
0.76,0.94,0.22809967576339424,0.43349860448144584,0.32294527357850705,0.5196795375667181
0.78,0.94,0.21938222481394704,0.44063390179631956,0.31237974689399745,0.526178449
0.8,0.94,0.20997809248112564,0.4743776564192992,0.29438210706868634,0.5529485760237417
0.82,0.94,0.2002876367646855,0.5180358372988776,0.2730790721716399,0.5866653033518492
0.84,0.94,0.1901962733403668,0.570594574,0.2496042347960291,0.6239519090340667
0.86,0.94,0.17966269298965556,0.6437609196884175,0.22645174431657228,0.676138228
0.88,0.94,0.16891660256614563,0.7247936652837016,0.20399700538809581,0.7329944489616366
0.9,0.94,0.157839132,0.8090560989648051,0.18758156150719962,0.7885733553257953
0.92,0.94,0.14653124054766067,0.9033478704159782,0.17704980735933634,0.8512027344857037
0.94,0.94,0.13509045611711643,0.9994277576312975,0.17220633405356306,0.9175134567717262
0.96,0.94,0.12345257959478527,1.0546946242842783,0.1868708672308674,0.927229553
0.98,0.94,0.11175104551440987,1.0907676636445272,0.21024743858488404,0.8964872330016449
1,0.94,0.1,0.7877711858276875,0.4103591988464447,0.5111601936411222
0,0.96,0.1,0.7759712815923748,0.40663458314150447,0.48995365994238727
0.02,0.96,0.10785376882331865,0.68816682,0.23172103895346685,0.6815788297789172
0.04,0.96,0.11567444685854186,0.9347033694738117,0.11861754948504175,0.7271101591240854
0.06,0.96,0.1234525795947852,0.9046280294367133,0.1457498580343799,0.5762188004899567
0.08,0.96,0.131098987,0.7058963996621406,0.2259913897087855,0.47600853753640293
0.1,0.96,0.13865657501960685,0.5732881244125569,0.308566604,0.40625757797002515
0.12,0.96,0.14606016238974812,0.47322252937734394,0.38713954009273666,0.3649454788797778
0.14,0.96,0.15324227310808652,0.4074358266372743,0.45048406199269037,0.34691950805719196
0.16,0.96,0.16028235348688274,0.35277054715585143,0.5019104731769799,0.3348389963471936
0.18,0.96,0.1670268797802671,0.31543322408545726,0.536678531,0.33267139548633834
0.2,0.96,0.17350346085521923,0.28620833644494637,0.5587212830688738,0.33093031093229597
0.22,0.96,0.17978867873096543,0.2616990981158339,0.5742595359399444,0.32994424710433423
0.24,0.96,0.18561495558451194,0.2456216717641617,0.5796963107576085,0.3300074528303122
0.26,0.96,0.19116840877735206,0.2299725125499925,0.581090023,0.32726003648674823
0.28,0.96,0.19644903830948574,0.2181716546937391,0.5789357017241519,0.32598088829838945
0.3,0.96,0.2011704465880322,0.2069013080444452,0.5717677928506223,0.3245485511702684
0.32,0.96,0.20561396843488233,0.19652475156337715,0.5628821635046203,0.32566735004456754
0.34,0.96,0.2096564819237481,0.18950510756700584,0.5506687973722499,0.3323825295370953
0.36,0.96,0.2131460526102415,0.18255539202319815,0.5363396519476985,0.3439124785518687
0.38,0.96,0.2163297904660615,0.1768632274666943,0.51931583,0.3594759477635991
0.4,0.96,0.21897883638535004,0.17540441277443503,0.4954846871003268,0.38664801204510846
0.42,0.96,0.22112020869426563,0.17219507603897272,0.4593024967392311,0.42048583241375304
0.44,0.96,0.22293621594915697,0.16711207511939435,0.41527354041759834,0.4559425705601251
0.46,0.96,0.22408999294979193,0.16603943072565736,0.3663175490662277,0.4980707826441799
0.48,0.96,0.22481180028069261,0.18403584209695908,0.31905502394476626,0.5291499404903198
0.5,0.96,0.22519763120179992,0.19653795299232685,0.25119197915281166,0.5906202200858623
0.52,0.96,0.22481180028069261,0.24685368422703405,0.2011310923912224,0.6395862792556524
0.54,0.96,0.22408999294979196,0.3082915828929968,0.15308011549166345,0.695701586
0.56,0.96,0.22293621594915697,0.40674417565275744,0.13990605810730372,0.7336448133295306
0.58,0.96,0.22112020869426563,0.5208270161992155,0.14792175652766976,0.7666639134293416
0.6,0.96,0.21897883638535004,0.6333993952071332,0.1701000879217584,0.7887157838082054
0.62,0.96,0.21632979046606152,0.6993671618562842,0.1985354741896314,0.7829653217569454
0.64,0.96,0.2131460526102415,0.7462590924818773,0.22157738735060628,0.7785728521719181
0.66,0.96,0.2096564819237481,0.7711179552183256,0.23875476856784023,0.7696469449946368
0.68,0.96,0.2056139684348823,0.7579120711895574,0.24387368081816946,0.7511939192888155
0.7,0.96,0.20117044658803224,0.751948814,0.24530228425633033,0.744011756
0.72,0.96,0.19644903830948576,0.7425377770458088,0.2434649324024514,0.7389311326632467
0.74,0.96,0.19116840877735206,0.730576191,0.23921971783861293,0.7328423693711376
0.76,0.96,0.18561495558451196,0.7340410803296236,0.23343291530668797,0.7391660376944776
0.78,0.96,0.17978867873096538,0.7353363715557775,0.22678825525157914,0.7421392976272511
0.8,0.96,0.17350346085521923,0.759008355,0.21745527520794922,0.7618875158962319
0.82,0.96,0.1670268797802671,0.7888146066322764,0.20741126732018317,0.7855607255826316
0.84,0.96,0.1602823534868828,0.8202005696896182,0.19705874083542557,0.8078480139606218
0.86,0.96,0.15324227310808655,0.8703461893747947,0.18737037466803547,0.8439702504248217
0.88,0.96,0.14606016238974817,0.9261388137515012,0.17906736048167182,0.8834206688890752
0.9,0.96,0.13865657501960685,0.9769770141170129,0.17584545384984435,0.9152279932459688
0.92,0.96,0.131098987,1.0333661562142569,0.17707781726446653,0.9497834410443334
0.94,0.96,0.12345257959478527,1.0851966770183439,0.18213449962706493,0.9814793153902086
0.96,0.96,0.1156744468585419,1.1017899897462542,0.19611483000379099,0.9540797341460266
0.98,0.96,0.1078537688233187,1.1049267207041975,0.21494694404638937,0.8908843682499374
1,0.96,0.1,0.7759712815923748,0.40663458314150447,0.48995365994238727
0,0.98,0.1,0.7538676896245413,0.39202441226309637,0.47123398223965807
0.02,0.98,0.10393517457341842,0.6752987993895855,0.22614502375915596,0.6739864922678502
0.04,0.98,0.10785376882331867,0.9198439390195481,0.12079522267801643,0.7408548857665752
0.06,0.98,0.11175104551440981,0.9061688769376548,0.13879615707013837,0.6409405693948349
0.08,0.98,0.1155823202665867,0.7449702148653441,0.17028733844480065,0.5750595109431107
0.1,0.98,0.11936909202890432,0.6347156214000721,0.20132676930947918,0.5225357423327811
0.12,0.98,0.12307870068004753,0.5460673846633314,0.23339548762781287,0.48587081756033373
0.14,0.98,0.12667733722233607,0.480665341,0.26245317574089494,0.4599105658858753
0.16,0.98,0.13020480867262946,0.4258441987646229,0.2892018382710882,0.4388311516535898
0.18,0.98,0.1335841911037338,0.38738478,0.3132013890403201,0.42888504037984704
0.2,0.98,0.13682931809208654,0.3558883919046338,0.3300598379363619,0.42038113848441194
0.22,0.98,0.13997856148458304,0.3286269679072879,0.3437018084713196,0.41441006618130716
0.24,0.98,0.14289784992400065,0.311450806,0.3529632636086688,0.41772010299243256
0.26,0.98,0.1456804385500177,0.2942800877918212,0.3572130329830899,0.41948554978768626
0.28,0.98,0.14832632736263412,0.2828699690684614,0.3605978449059041,0.42788319594029556
0.3,0.98,0.1506920152541976,0.27219543469583524,0.3584623859837563,0.4362468235155502
0.32,0.98,0.15291846660278272,0.26283234657938503,0.3555365372811155,0.44613225944617724
0.34,0.98,0.1549439904820766,0.259064345,0.35204294356492205,0.4632132150842223
0.36,0.98,0.15669245929323683,0.2538073667260019,0.3451835481179519,0.4790921527761416
0.38,0.98,0.15828768886269576,0.24907231166258464,0.3359426381716274,0.4970323874559633
0.4,0.98,0.15961500806191264,0.249448311,0.32406677013976026,0.5239914593333512
0.42,0.98,0.16068795457356033,0.2452028454157812,0.3063455269558948,0.5470809788502369
0.44,0.98,0.1615978751143042,0.2410806827020409,0.28703303978776196,0.5684479309308609
0.46,0.98,0.16217598150098742,0.24781669337490442,0.267122164,0.598563026
0.48,0.98,0.16253764708083407,0.2694380682754083,0.2471115710694321,0.6190854840099931
0.5,0.98,0.16273096981091906,0.2965613444739526,0.22190196312858496,0.6664655921615341
0.52,0.98,0.16253764708083407,0.3267109123613562,0.19149086724816491,0.703395105
0.54,0.98,0.1621759815009874,0.36086202864126454,0.16131467254005635,0.74565405
0.56,0.98,0.16159787511430423,0.4112422570847304,0.14046778719116207,0.7779692438039925
0.58,0.98,0.16068795457356033,0.4774232731827511,0.1276350580377294,0.8122858044082337
0.6,0.98,0.15961500806191264,0.5536824413103197,0.12186869743699529,0.8433766211552823
0.62,0.98,0.15828768886269576,0.6285348847833798,0.12716969397735062,0.8595406231563006
0.64,0.98,0.15669245929323683,0.7045178026230668,0.13675396717035077,0.8772487867598162
0.66,0.98,0.1549439904820766,0.7751425668791864,0.14912105459746122,0.8906503928187923
0.68,0.98,0.15291846660278274,0.8204730316685065,0.1587838337383985,0.8922998995234834
0.7,0.98,0.1506920152541976,0.8645910862671893,0.16741324037081873,0.8989682242767426
0.72,0.98,0.14832632736263415,0.9003542201818432,0.17367869546503414,0.9043867399795125
0.74,0.98,0.1456804385500177,0.9193313718238485,0.17492862006997698,0.9047015640596341
0.76,0.98,0.14289784992400065,0.9425211910487673,0.17602226656426476,0.9113629490209803
0.78,0.98,0.13997856148458301,0.9573890274035408,0.17512228207632788,0.9135937851391829
0.8,0.98,0.1368293180920865,0.977608332,0.17430304978897654,0.9231105490513363
0.82,0.98,0.13358419110373382,0.9980974530930555,0.17340773904021142,0.9333851213909055
0.84,0.98,0.13020480867262949,1.0131054022969093,0.17210121829056818,0.9389754940339898
0.86,0.98,0.1266773372223361,1.0335666084762376,0.17198211201848765,0.9493784920915567
0.88,0.98,0.12307870068004755,1.0531789036664259,0.17221321680113075,0.9588518820663401
0.9,0.98,0.1193690920289043,1.0641733769744266,0.17316303961197313,0.9577535874063753
0.92,0.98,0.11558232026658669,1.0787503116561807,0.17587130758868702,0.9567855927357157
0.94,0.98,0.11175104551440987,1.091850744045975,0.17898631095115417,0.9532820197575692
0.96,0.98,0.1078537688233187,1.0895050305403127,0.18784066189927737,0.910575045
0.98,0.98,0.10393517457341844,1.0808697177265345,0.20223148419472622,0.8431245738925285
1,0.98,0.1,0.7538676896245413,0.39202441226309637,0.47123398223965807
0,1,0.1,0.7561949702468553,0.39933455216292346,0.4550256672306339
0.02,1,0.1,0.6777943410434881,0.23170575774928792,0.6834101757040456
0.04,1,0.1,0.9351247367381025,0.11879270746428318,0.7949484465457092
0.06,1,0.1,0.9700828874116116,0.12517607828903887,0.7499236608814255
0.08,1,0.1,0.8745313132761687,0.12970617260201966,0.7360673345028509
0.1,1,0.1,0.8164439470119987,0.13107596465467045,0.7289161083730167
0.12,1,0.1,0.7699417595731948,0.13164613262814498,0.7319219527277072
0.14,1,0.1,0.7280541464742518,0.12981544059710376,0.7371874755335832
0.16,1,0.1,0.6905359088849143,0.12868368265872657,0.744038766
0.18,1,0.1,0.6620707571982534,0.12919952655552716,0.7580153726745094
0.2,1,0.1,0.6368323696943531,0.1304472853207812,0.7701527532640677
0.22,1,0.1,0.6156918155319723,0.13235244448852776,0.7831729873444625
0.24,1,0.1,0.6026120474418101,0.13541678450769634,0.8037756556485104
0.26,1,0.1,0.5932552483430622,0.13778505326578444,0.8201932499986799
0.28,1,0.1,0.5881225160826589,0.14053017178749544,0.8435391387932543
0.3,1,0.1,0.5917499808899991,0.14056931796806404,0.8628877200283736
0.32,1,0.1,0.6001072891414282,0.13889611511939837,0.8819119802518338
0.34,1,0.1,0.6137304476148698,0.1366653498860933,0.9096317585392032
0.36,1,0.1,0.6322787596704289,0.13205365987021123,0.9257725190999444
0.38,1,0.1,0.6477706214842682,0.129183885,0.9370892788272971
0.4,1,0.1,0.6653852049752773,0.12799098416102872,0.9571656591451762
0.42,1,0.1,0.6775189320361947,0.12835304157129618,0.9607472525905505
0.44,1,0.1,0.6883991281584115,0.1286711704299635,0.960271098
0.46,1,0.1,0.704450483,0.1306052391729506,0.9736431683361341
0.48,1,0.1,0.7141277322935471,0.127716867,0.9642113261652709
0.5,1,0.1,0.7382203295872792,0.13298238259726833,0.988497045
0.52,1,0.1,0.7450320233036941,0.13511397752035448,0.9911111369611545
0.54,1,0.1,0.7548116925905751,0.13770516391346885,1.0025092660104922
0.56,1,0.1,0.758122412,0.1381571274888463,1.0044425734966889
0.58,1,0.1,0.7640065858641562,0.13786308106678122,1.0151667332537346
0.6,1,0.1,0.7689979541599852,0.13647886024903955,1.0254452334488446
0.62,1,0.1,0.7712713170819463,0.13275379694798634,1.0250420758867278
0.64,1,0.1,0.7789022891928771,0.12882764477143727,1.0332603908177445
0.66,1,0.1,0.7880857482666314,0.1240597816413657,1.0405585476527348
0.68,1,0.1,0.8040456672100627,0.11978233436661023,1.037259898183445
0.7,1,0.1,0.8280320099035015,0.11670137226192288,1.041984098240236
0.72,1,0.1,0.8578476016939904,0.11477083865392727,1.0455664772331303
0.74,1,0.1,0.8892137009900167,0.11534118266471832,1.0380371088775777
0.76,1,0.1,0.9269038400562334,0.11699700184431881,1.037598894238882
0.78,1,0.1,0.9596901057824789,0.11948341475985985,1.0274016907515768
0.8,1,0.1,0.9973427359675092,0.12345734328531144,1.0225650277511005
0.82,1,0.1,1.0338439533528678,0.1279304215208268,1.0159987937804786
0.84,1,0.1,1.0588679357945205,0.1322175651857856,1.000573802399241
0.86,1,0.1,1.08637542,0.13750849494993767,0.9899378850920101
0.88,1,0.1,1.1103197035475914,0.1429845441189646,0.9778879142217697
0.9,1,0.1,1.1191383494895946,0.14850040139128387,0.9578174725011672
0.92,1,0.1,1.1293538668527558,0.15558961675149985,0.9409942688263149
0.94,1,0.1,1.1351206290301237,0.16275747201789517,0.9242552470334876
0.96,1,0.1,1.1199214231838055,0.17623672026959702,0.8803483197985029
0.98,1,0.1,1.096772187888364,0.19608812564147474,0.8174907008564875
1,1,0.1,0.7561949702468553,0.39933455216292346,0.4550256672306339

==> plot_results_csv/DG_bump_1D_100_p_1_q_11_T_50-0.csv <==
x,t_0.0,t_1.0,t_5.0,t_10.0,t_50.0
0,0.010000000013749065,0.009999996,0.009995465,0.010066905239161693,0.011093241106577573
0.001,0.010000000016111543,0.009999996,0.009996251,0.010060728990099554,0.011105344994661481
0.002,0.01,0.009999997,0.009997036,0.010054552741037415,0.011117448882745386
0.003,0.010000000020836494,0.009999997,0.009997822,0.010048376491975274,0.011129553
0.004,0.010000000023198972,0.009999997,0.009998607,0.010042200242913135,0.011141656658913196
0.005,0.010000000025561447,0.009999998,0.009999392,0.010036023993850996,0.011153760546997103
0.006,0.010000000027923926,0.009999998,0.010000177527428853,0.010029847744788857,0.011165864435081007
0.007,0.01,0.009999999,0.010000962867689839,0.010023671495726718,0.011177968323164913
0.008,0.010000000032648879,0.009999999,0.010001748207950825,0.010017495246664579,0.011190072
0.009,0.010000000035011355,0.009999999,0.010002533548211808,0.010011318997602438,0.011202176099332726
0.01,0.010000000037373832,0.010000000470714449,0.010004133,0.010005246533356679,0.011172321150433156
0.011,0.01,0.010000000563795958,0.010004565884115182,0.009998533,0.011218954
0.012,0.010000000050217587,0.010000000656877466,0.010004998784852753,0.009991818,0.011265587739989827
0.013,0.010000000056639466,0.010000000749958975,0.010005431685590324,0.009985104,0.011312221034768161
0.014,0.010000000063061343,0.010000000843040483,0.010005864586327896,0.00997839,0.011358854329546496
0.015,0.01,0.010000000936121993,0.010006297487065469,0.009971676,0.011405488
0.016,0.010000000075905097,0.010000001029203502,0.010006730387803038,0.009964962,0.011452120919103166
0.017,0.010000000082326975,0.010000001,0.010007163288540611,0.009958248,0.011498754213881501
0.018,0.010000000088748854,0.010000001,0.010007596189278184,0.009951534,0.011545387508659837
0.019,0.010000000095170731,0.010000001308448029,0.010008029090015753,0.00994482,0.011592021
0.02,0.010000000101592608,0.010000001799969604,0.010009855229963015,0.009935991,0.011641077102822433
0.021,0.010000000119049082,0.010000001646937554,0.010009642928236634,0.009929762,0.011700220271981624
0.022,0.010000000136505555,0.010000001,0.010009430626510251,0.009923534,0.011759363441140813
0.023,0.010000000153962027,0.010000001340873449,0.010009218,0.009917306,0.011818506610300003
0.024,0.010000000171418501,0.010000001187841397,0.010009006023057487,0.009911077,0.011877649779459194
0.025,0.010000000188874975,0.010000001034809346,0.010008793721331108,0.009904849,0.011936792948618385
0.026,0.010000000206331449,0.010000000881777295,0.010008581419604725,0.00989862,0.011995936117777575
0.027,0.010000000223787922,0.010000000728745243,0.010008369117878344,0.009892392,0.012055079286936766
0.028,0.010000000241244394,0.010000000575713191,0.010008156816151963,0.009886163,0.012114222456095957
0.029,0.010000000258700868,0.01,0.010007945,0.009879935,0.012173365625255146
0.03,0.010000000276157342,0.010000000269649088,0.010007732212699199,0.009873706,0.012232508794414334
0.031,0.010000000323608956,0.010000001,0.010008666079543533,0.009862701,0.012331857036838725
0.032,0.01,0.010000000048013425,0.010007354689205598,0.009859137,0.012373242886181798
0.033,0.010000000418512185,0.009999999,0.010006043298867664,0.009855574,0.012414628735524872
0.034,0.010000000465963797,0.009999999,0.010004732,0.00985201,0.012456014584867947
0.035,0.010000000513415413,0.009999998,0.010003420518191797,0.009848446,0.012497400434211024
0.036,0.010000000560867025,0.009999998,0.010002109127853863,0.009844883,0.012538786283554097
0.037,0.010000001,0.009999997,0.010000797737515929,0.009841319,0.012580172
0.038,0.010000000655770254,0.009999996,0.009999486,0.009837756,0.012621557982240246
0.039,0.010000000703221868,0.009999996,0.009998175,0.009834192,0.012662944
0.04,0.010000000750673482,0.009999994,0.00999934,0.009813867,0.012822708653154186
0.041,0.010000000879660341,0.009999993,0.009996524,0.009817416,0.012811187431006826
0.042,0.010000001008647202,0.009999992,0.009993707,0.009820964,0.012799666208859467
0.043,0.010000001137634062,0.009999991,0.00999089,0.009824512,0.012788144986712107
0.044,0.010000001266620921,0.009999991,0.009988073,0.009828061,0.012776624
0.045,0.010000001395607782,0.00999999,0.009985256,0.009831609,0.012765103
0.046,0.010000001524594643,0.009999989,0.009982439,0.009835157,0.012753581320270033
0.047,0.010000001653581503,0.009999988,0.009979622,0.009838706,0.012742060098122673
0.048,0.010000001782568362,0.009999987,0.009976805,0.009842254,0.012730538875975313
0.049,0.010000001911555223,0.009999986,0.009973988,0.009845802,0.012719017653827953
0.05,0.010000002040542083,0.009999973,0.009971348,0.009821604,0.012883376519212002
0.051,0.010000002391164718,0.009999976,0.009967538,0.009838604,0.012783129502520496
0.052,0.010000002741787355,0.009999978,0.009963728,0.009855604,0.012682882485828991
0.053,0.010000003,0.009999981,0.009959918,0.009872603,0.012582635469137486
0.054,0.010000003443032625,0.009999983,0.009956108,0.009889603,0.012482388
0.055,0.010000003793655263,0.009999986,0.009952298,0.009906603,0.012382141435754475
0.056,0.010000004144277898,0.009999988,0.009948488,0.009923603,0.012281894419062972
0.057,0.010000004494900535,0.009999991,0.009944678,0.009940603,0.012181647402371466
0.058,0.010000005,0.009999993,0.009940868,0.009957602,0.012081400385679963
0.059,0.010000005196145806,0.009999996,0.009937058,0.009974602,0.011981153368988456
0.06,0.010000005546768442,0.009999998,0.009933248,0.009991602,0.011880906
0.061,0.010000006,0.009999988,0.009924484,0.009993645,0.011881667824309718
0.062,0.010000007452950696,0.010000003102307047,0.009922365,0.010029723,0.011661371213153639
0.063,0.010000008406041826,0.010000018116674997,0.009920246,0.010065801,0.011441074601997557
0.064,0.010000009359132953,0.010000033,0.009918128,0.010101879421398039,0.011220777990841476
0.065,0.01000001,0.010000048,0.009916009,0.010137958,0.011000481379685394
0.066,0.010000011265315207,0.010000063,0.00991389,0.010174035949366802,0.010780184768529313
0.067,0.010000012218406334,0.010000078174146802,0.009911772,0.010210114213351182,0.010559888157373232
0.068,0.010000013171497462,0.010000093188514752,0.009909653,0.010246192477335563,0.010339592
0.069,0.010000014124588591,0.010000108202882704,0.009907535,0.010282270741319944,0.010119294935061071
0.07,0.010000015077679718,0.010000142174409166,0.009887397,0.010292604617351169,0.010142096382003125
0.071,0.010000017668449919,0.010000165502814717,0.009892564,0.010347713539820325,0.009781013
0.072,0.01000002,0.010000188831220266,0.009897731,0.010402822,0.00941993
0.073,0.010000022849990318,0.010000212159625817,0.009902898,0.010457931384758635,0.009058847
0.074,0.010000025440760518,0.010000235488031368,0.009908065,0.01051304,0.008697764
0.075,0.010000028,0.010000258816436918,0.009913232,0.010568149229696944,0.008336681
0.076,0.010000030622300917,0.010000282144842467,0.009918398,0.010623258,0.007975598
0.077,0.010000033213071118,0.010000305473248016,0.009923565,0.010678367074635254,0.007614515
0.078,0.010000035803841319,0.010000328801653567,0.009928732,0.010733476,0.007253432
0.079,0.010000038394611518,0.010000352130059119,0.009933899,0.010788584919573565,0.006892349
0.08,0.010000040985381719,0.010000608170884578,0.009909833,0.010851704299237768,0.006761724
0.081,0.010000048,0.010000564,0.009929514,0.010913687,0.006256464
0.082,0.010000055070267463,0.010000520815899618,0.009949196,0.010975670037483313,0.005751203
0.083,0.010000062112710335,0.010000477138407139,0.009968877,0.011037652906606086,0.005245942
0.084,0.010000069155153207,0.010000433,0.009988558,0.011099635775728856,0.004740682
0.085,0.010000076197596077,0.01000039,0.010008239836844192,0.011161618644851629,0.004235421
0.086,0.010000083240038947,0.010000346,0.010027921226356122,0.011223601513974401,0.003730161
0.087,0.010000090282481819,0.010000302428437219,0.010047602615868054,0.011285584383097173,0.0032249
0.088,0.010000097,0.010000259,0.010067284005379984,0.011347567252219946,0.00271964
0.089,0.010000104367367563,0.010000215,0.010086965394891916,0.011409550121342718,0.002214379
0.09,0.010000111409810435,0.010000171395959781,0.010106646784403848,0.011471532990465489,0.001709119
0.091,0.010000130553149857,0.010000405560792106,0.010116064552982796,0.011584691,0.001252576
0.092,0.01000015,0.010000117377452825,0.010154275713356132,0.011623601,0.000623948
0.093,0.010000168839828702,0.009999829,0.010192486873729466,0.011662511344200252,-4.68E-06
0.094,0.010000187983168124,0.009999541,0.010230698,0.011701421713919802,-0.000633307
0.095,0.010000207126507545,0.009999253,0.010268909194476135,0.011740332083639352,-0.001261934
0.096,0.010000226269846967,0.009998965,0.010307120354849469,0.011779242453358903,-0.001890562
0.097,0.010000245,0.009998676,0.010345331515222803,0.011818152823078453,-0.002519189
0.098,0.010000264556525813,0.009998388,0.010383542675596137,0.011857063192798004,-0.003147817
0.099,0.010000283699865236,0.0099981,0.010421753835969471,0.011895973562517556,-0.003776444
0.1,0.010000302843204656,0.009997775,0.010460245237283793,0.012104353365501107,-0.004345981
0.101,0.010000354880158928,0.009997241,0.010508994556644462,0.012071049999636927,-0.005046887
0.102,0.010000406917113203,0.009996707,0.010557743876005127,0.012037746633772748,-0.005747792
0.103,0.010000458954067476,0.009996173,0.010606493195365796,0.012004443267908569,-0.006448697
0.104,0.010000511,0.009995639,0.010655242514726465,0.01197114,-0.007149603
0.105,0.010000563027976023,0.009995105,0.010703991834087132,0.011937836536180208,-0.007850508
0.106,0.010000615064930295,0.009994571,0.010752741,0.011904533170316027,-0.008551414
0.107,0.010000667101884568,0.009994037,0.010801490472808466,0.011871229804451846,-0.009252319
0.108,0.010000719138838841,0.009993503,0.010850239792169133,0.011837926438587668,-0.009953225
0.109,0.010000771175793115,0.009992969,0.010898989,0.011804623072723489,-0.01065413
0.11,0.010000823212747388,0.009992435,0.010947738430890468,0.011771319706859308,-0.011355035
0.111,0.010000964663578141,0.009989395,0.011049905,0.011877503052997146,-0.012155958
0.112,0.010001106114408895,0.009989707,0.011078967366678152,0.011710631844557779,-0.012843576
0.113,0.010001248,0.009990018,0.011108030217177085,0.011543760636118415,-0.013531195
0.114,0.010001389016070403,0.00999033,0.011137093067676018,0.011376889427679048,-0.014218814
0.115,0.010001530466901156,0.009990642,0.011166156,0.011210018219239682,-0.014906432
0.116,0.010001671917731911,0.009990953,0.011195218768673883,0.011043147010800317,-0.015594051
0.117,0.010001813368562665,0.009991265,0.011224281619172815,0.010876275802360951,-0.01628167
0.118,0.010001954819393416,0.009991576,0.011253344469671746,0.010709404593921586,-0.016969288
0.119,0.010002096270224171,0.009991888,0.011282407,0.010542533,-0.017656907
0.12,0.010002237721054925,0.009992199,0.011311470170669611,0.010375662177042857,-0.018344526
0.121,0.010002622,0.009986936,0.011452119492940824,0.010363919657543512,-0.019241552
0.122,0.010003007,0.009991168,0.011403899257288902,0.010008511,-0.01979469
0.123,0.010003391224595306,0.0099954,0.011355679021636984,0.009653103,-0.020347828
0.124,0.010003775725775432,0.009999632,0.011307458785985065,0.009297694,-0.020900966
0.125,0.01000416,0.010003864634605453,0.011259238550333145,0.008942286,-0.021454104
0.126,0.010004544728135686,0.010008096866827555,0.011211018314681225,0.008586877,-0.022007242
0.127,0.010004929229315812,0.010012329099049654,0.011162798079029304,0.008231469,-0.02256038
0.128,0.010005314,0.010016561331271757,0.011114577843377384,0.007876061,-0.023113517
0.129,0.010005698231676068,0.010020793563493858,0.011066357607725464,0.007520652,-0.023666655
0.13,0.010006082732856194,0.010015908239809678,0.011331948321389814,0.007487262,-0.024843815
0.131,0.010007127900333536,0.010026757426958117,0.011131114,0.006925335,-0.025108557
0.132,0.010008173067810879,0.010037606614106557,0.010930280428614126,0.006363407,-0.025373298
0.133,0.010009218,0.010048455801254994,0.010729446482226282,0.005801479,-0.02563804
0.134,0.010010263402765562,0.010059304988403434,0.010528612535838436,0.005239551,-0.025902781
0.135,0.010011308570242905,0.010070154175551873,0.010327778589450592,0.004677623,-0.026167523
0.136,0.010012353737720246,0.010081003362700312,0.010126944643062748,0.004115695,-0.026432264
0.137,0.010013398905197589,0.010091852549848752,0.009926111,0.003553768,-0.026697006
0.138,0.010014444,0.010102701736997191,0.009725277,0.00299184,-0.026961747
0.139,0.010015489240152272,0.010113550924145629,0.009524443,0.002429912,-0.027226489
0.14,0.010016534407629615,0.010147048929380915,0.009693658,0.002010253,-0.028428221
0.141,0.010019375355868193,0.010156329,0.009280583,0.001299209,-0.028225539
0.142,0.010022216304106773,0.010165609864461104,0.008867507,0.000588164,-0.028022857
0.143,0.010025057252345353,0.01017489,0.008454432,-0.000122881,-0.027820175
0.144,0.010027898200583934,0.010184170799541294,0.008041356,-0.000833926,-0.027617493
0.145,0.010030739148822514,0.010193451,0.007628281,-0.001544971,-0.027414811
0.146,0.010033580097061092,0.010202731734621485,0.007215205,-0.002256015,-0.027212129
0.147,0.010036421045299672,0.010212012202161579,0.00680213,-0.00296706,-0.027009447
0.148,0.010039261993538252,0.010221292669701674,0.006389055,-0.003678105,-0.026806765
0.149,0.010042103,0.010230573137241772,0.005975979,-0.00438915,-0.026604083
0.15,0.010044943890015411,0.010239853604781865,0.005562904,-0.005100195,-0.026401401
0.151,0.010052665564036506,0.010321445194370456,0.005194818,-0.006039148,-0.026798004
0.152,0.010060387238057604,0.010293201701917854,0.004584773,-0.006729781,-0.025936135
0.153,0.010068108912078698,0.010264958209465252,0.003974728,-0.007420415,-0.025074265
0.154,0.010075830586099795,0.010236714717012648,0.003364683,-0.008111048,-0.024212396
0.155,0.010083552,0.010208471224560048,0.002754638,-0.008801681,-0.023350527
0.156,0.010091273934141987,0.010180227732107444,0.002144593,-0.009492314,-0.022488657
0.157,0.010098995608163082,0.010151984239654842,0.001534547,-0.010182948,-0.021626788
0.158,0.010106717282184178,0.010123741,0.000924502,-0.010873581,-0.020764919
0.159,0.010114438956205275,0.010095497254749638,0.000314457,-0.011564214,-0.019903049
0.16,0.010122161,0.010280659071530434,-0.000487158,-0.013120258,-0.020599414
0.161,0.010143144230119914,0.010151212841737228,-0.001130516,-0.013487147,-0.018890348
0.162,0.010164127830013458,0.010021766611944021,-0.001773874,-0.013854035,-0.017181282
0.163,0.010185111429907003,0.00989232,-0.002417232,-0.014220924,-0.015472216
0.164,0.010206095029800546,0.009762874,-0.00306059,-0.014587813,-0.01376315
0.165,0.010227078629694093,0.009633428,-0.003703948,-0.014954702,-0.012054084
0.166,0.010248062229587636,0.009503982,-0.004347306,-0.01532159,-0.010345018
0.167,0.010269045829481181,0.009374535,-0.004990664,-0.015688479,-0.008635953
0.168,0.010290029429374726,0.009245089,-0.005634022,-0.016055368,-0.006926887
0.169,0.010311013,0.009115643,-0.00627738,-0.016422257,-0.005217821
0.17,0.010331996629161814,0.009125408,-0.007921966,-0.018455772,-0.005311765
0.171,0.010388991034491297,0.008869927,-0.008225878,-0.018069077,-0.002590474
0.172,0.010445985439820778,0.008614445,-0.008529789,-0.017682382,0.000130817
0.173,0.010502979845150261,0.008358964,-0.0088337,-0.017295688,0.002852108
0.174,0.010559974250479744,0.008103483,-0.009137611,-0.016908993,0.005573399
0.175,0.010616968655809227,0.007848002,-0.009441522,-0.016522298,0.00829469
0.176,0.010673963,0.00759252,-0.009745433,-0.016135603,0.011015981092306521
0.177,0.010730957466468193,0.007337039,-0.010049344,-0.015748908,0.013737272137111449
0.178,0.010787951871797676,0.007081558,-0.010353255,-0.015362214,0.016458563181916377
0.179,0.010844946277127157,0.006826077,-0.010657166,-0.014975519,0.019179854226721305
0.18,0.010901941,0.006570596,-0.010961077,-0.014588824,0.021901145271526232
0.181,0.011056536306717817,0.005890786,-0.012477607,-0.015480346,0.023796484832415064
0.182,0.011211131930978996,0.005698578,-0.011849001,-0.013829435,0.027652105810910453
0.183,0.011365727555240176,0.005506371,-0.011220395,-0.012178523,0.031507726789405846
0.184,0.011520323179501354,0.005314164,-0.010591789,-0.010527611,0.035363348
0.185,0.011674918803762532,0.005121956,-0.009963184,-0.0088767,0.039218969
0.186,0.011829514428023713,0.004929749,-0.009334578,-0.007225788,0.043074589724892025
0.187,0.011984110052284891,0.004737542,-0.008705972,-0.005574876,0.046930211
0.188,0.012138706,0.004545334,-0.008077367,-0.003923965,0.050785832
0.189,0.012293301300807248,0.004353127,-0.007448761,-0.002273053,0.054641452660378204
0.19,0.012447896925068428,0.00416092,-0.006820155,-0.000622141,0.058497073638873597
0.191,0.012865699474065786,0.002634077,-0.007945918,-0.000525724,0.061545482
0.192,0.013283502023063144,0.003151201,-0.0056416,0.002896724,0.066596381
0.193,0.013701304572060504,0.003668325,-0.003337281,0.006319171,0.071647279
0.194,0.014119107121057862,0.00418545,-0.001032963,0.009741619,0.076698178
0.195,0.01453691,0.004702574,0.001271355,0.013164067,0.081749077
0.196,0.014954712,0.005219698,0.003575674,0.016586514339158982,0.086799975
0.197,0.015372515,0.005736822,0.005879992,0.020008962044227706,0.091850874
0.198,0.015790317,0.006253947,0.00818431,0.02343141,0.096901772
0.199,0.01620812,0.006771071,0.010488628604809045,0.026853857,0.1019526708005883
0.2,0.016625922415042012,0.00278337,0.008266827,0.02645189,0.10509246672989132
0.201,0.017743965,0.005240327,0.012980289261979507,0.032039786,0.11132442528967514
0.202,0.018862007504527746,0.007697284,0.017693751151399543,0.037627683,0.11755638384945893
0.203,0.019980050049270615,0.010154241,0.022407213,0.04321558,0.12378834240924273
0.204,0.021098092594013452,0.012611198375554819,0.027120674930239484,0.048803477164640036,0.13002030096902636
0.205,0.022216135,0.015068155365480385,0.031834137,0.054391374070068964,0.13625225952881015
0.206,0.023334178,0.017525112,0.036547598709079546,0.059979271,0.14248421808859396
0.207,0.024452220228242057,0.019982069,0.041261060598499585,0.065567168,0.14871617664837777
0.208,0.025570262772984922,0.022439026335257087,0.045974522487919625,0.071155065,0.15494813520816159
0.209,0.026688305,0.024895983,0.050687984,0.076742962,0.16118009376794537
0.21,0.027806348,0.02735294,0.055401446,0.082330859,0.16741205232772918
0.211,0.030720874520802677,0.026254267969201463,0.057979308,0.086387056,0.17304825491447196
0.212,0.033635401,0.032224127671353325,0.065605012,0.094308802,0.18036433698805923
0.213,0.036549927837466786,0.038193987373505184,0.073230715,0.1022305468338852,0.18768041906164648
0.214,0.039464454,0.044163847,0.080856418,0.11015229207419168,0.19499650113523376
0.215,0.042378981154130885,0.050133707,0.088482122,0.11807403731449814,0.202312583
0.216,0.045293508,0.056103566479960766,0.096107825,0.1259957825548046,0.20962866528240826
0.217,0.048208034,0.062073426182112625,0.10373352881238501,0.13391752779511107,0.21694474735599556
0.218,0.051122561,0.068043286,0.11135923225228797,0.14183927303541757,0.2242608294295828
0.219,0.054037087787459095,0.074013146,0.11898493569219093,0.14976101827572402,0.23157691150317009
0.22,0.056951614445791145,0.079983005,0.1266106391320939,0.1576827635160305,0.23889299357675736
0.221,0.064057542,0.082410042,0.13252009948103405,0.16444789365836882,0.2457972391189761
0.222,0.07116347,0.093096572,0.1431152289574103,0.17456250204197368,0.25401826693397467
0.223,0.078269398,0.10378310086830925,0.15371035843378653,0.18467711042557855,0.26223929474897334
0.224,0.085375326,0.11446963007824751,0.16430548791016275,0.1947917188091834,0.2704603225639719
0.225,0.092481254,0.12515615928818577,0.174900617,0.20490632719278823,0.2786813503789705
0.226,0.099587181,0.13584268849812403,0.18549574686291526,0.2150209355763931,0.28690237819396913
0.227,0.10669310929506494,0.1465292177080623,0.19609087633929148,0.22513554395999796,0.2951234060089678
0.228,0.11379903713067549,0.15721574691800058,0.2066860058156677,0.23525015234360283,0.3033444338239664
0.229,0.12090496496628603,0.16790227612793882,0.21728113529204396,0.24536476072720767,0.31156546163896504
0.23,0.1280108928018965,0.17185583373421434,0.22453593980011446,0.25319189165802464,0.3189423644662702
0.231,0.14283500423733642,0.18719200018490936,0.23758386327790015,0.26502123310208037,0.32781605766181593
0.232,0.15765911567277635,0.20252816663560436,0.2506317867556858,0.27685057454613604,0.3366897508573616
0.233,0.17248322710821629,0.21786433308629938,0.2636797102334715,0.28867991599019177,0.3455634440529073
0.234,0.18730733854365617,0.23320049953699437,0.27672763371125714,0.3005092574342475,0.354437137
0.235,0.2021314499790957,0.24853666598768898,0.28977555718904247,0.31233859887830284,0.3633108304439985
0.236,0.2169555614145356,0.263872832,0.3028234806668281,0.3241679403223586,0.37218452363954413
0.237,0.23177967284997553,0.279208999,0.3158714041446138,0.3359972817664143,0.38105821683508984
0.238,0.24660378428541546,0.294545165,0.32891932762239945,0.34782662321047003,0.38993191003063554
0.239,0.26142789572085534,0.309881332,0.34196725110018517,0.3596559646545257,0.3988056032261812
0.24,0.2762520071562953,0.325217498,0.3550151745779708,0.37148530609858144,0.4076792964217269
0.241,0.2991268064406655,0.34101569966506073,0.3682512054586829,0.3834439131267443,0.41660077093708375
0.242,0.322001606,0.35918334325655327,0.38268756012738125,0.3962170903646614,0.4258190621257103
0.243,0.34487640500940653,0.3773509868480458,0.3971239147960796,0.4089902676025785,0.43503735331433696
0.244,0.36775120429377706,0.3955186304395383,0.41156026946477803,0.42176344484049566,0.44425564450296356
0.245,0.3906260035781476,0.41368627403103075,0.4259966241334764,0.4345366220784128,0.4534739356915901
0.246,0.4135008028625181,0.43185391762252323,0.4404329788021748,0.44730979931632986,0.4626922268802167
0.247,0.43637560214688864,0.4500215612140158,0.45486933347087316,0.460082977,0.4719105180688434
0.248,0.45925040143125917,0.4681892048055083,0.4693056881395716,0.47285615379216417,0.481128809
0.249,0.4821252007156297,0.48635684839700083,0.48374204280826993,0.4856293310300813,0.49034710044609653
0.25,0.5050000000000002,0.5045244919884933,0.4981783974769683,0.4984025082679984,0.4995653916347232
0.251,0.5278747992843705,0.5256618464927573,0.5138706563212002,0.5120017257844293,0.5090694785432005
0.252,0.5507495985687411,0.543545243,0.5282803369105468,0.5247689158692392,0.5182924052936473
0.253,0.5736243978531116,0.5614286392636927,0.5426900174998933,0.537536106,0.5275153320440942
0.254,0.5964991971374821,0.5793120356491606,0.5570996980892399,0.550303296,0.536738259
0.255,0.6193739964218526,0.5971954320346282,0.5715093786785864,0.5630704861236688,0.5459611855449878
0.256,0.6422487957062232,0.615078828,0.585919059,0.5758376762084787,0.5551841122954346
0.257,0.6651235949905936,0.6329622248055637,0.6003287398572795,0.5886048662932886,0.5644070390458814
0.258,0.6879983942749642,0.6508456211910315,0.6147384204466261,0.6013720563780984,0.5736299657963283
0.259,0.7108731935593346,0.6687290175764993,0.6291481010359727,0.6141392464629083,0.5828528925467751
0.26,0.7337479928437051,0.6942451613462385,0.6470818597078706,0.6292717944376216,0.5929174282069626
0.261,0.748572104,0.70872855,0.6600188814611299,0.6410648178296152,0.6018010577477294
0.262,0.7633962157145848,0.7232119377884174,0.6729559032143893,0.6528578412216088,0.6106846872884961
0.263,0.7782203271500248,0.7376953260095069,0.6858929249676484,0.6646508646136025,0.6195683168292629
0.264,0.7930444385854647,0.7521787142305963,0.6988299467209078,0.6764438880055961,0.6284519463700298
0.265,0.8078685500209045,0.7666621024516858,0.711766968,0.6882369113975897,0.6373355759107965
0.266,0.8226926614563445,0.7811454906727753,0.7247039902274264,0.7000299347895834,0.6462192054515633
0.267,0.8375167728917843,0.7956288788938648,0.7376410119806855,0.711822958,0.6551028349923301
0.268,0.8523408843272242,0.8101122671149543,0.7505780337339449,0.7236159815735705,0.6639864645330968
0.269,0.8671649957626641,0.8245956553360437,0.7635150554872042,0.7354090049655643,0.6728700940738637
0.27,0.8819891071981039,0.848006685,0.7814513347723144,0.7507201733427373,0.6830913876003573
0.271,0.8890950350337143,0.8573528682815588,0.7917812668882895,0.7607222732748327,0.6913166153054567
0.272,0.8962009628693249,0.8666990518565655,0.8021111990042645,0.770724373,0.699541843
0.273,0.9033068907049355,0.876045235,0.8124411311202395,0.7807264731390235,0.7077670707156556
0.274,0.910412819,0.8853914190065788,0.8227710632362146,0.7907285730711189,0.715992298
0.275,0.9175187463761565,0.8947376025815854,0.8331009953521897,0.8007306730032142,0.7242175261258543
0.276,0.924624674,0.9040837861565921,0.8434309274681647,0.8107327729353097,0.7324427538309538
0.277,0.9317306020473775,0.9134299697315988,0.8537608595841398,0.8207348728674051,0.7406679815360533
0.278,0.9388365298829882,0.9227761533066056,0.8640907917001148,0.8307369727995004,0.7488932092411527
0.279,0.9459424577185985,0.9321223368816123,0.8744207238160899,0.8407390727315959,0.757118437
0.28,0.953048386,0.9486013823022182,0.8901694716390437,0.8548499018009026,0.7670729087690622
0.281,0.955962912,0.9530210098320094,0.8973199722641124,0.8625330618886614,0.7743717911044277
0.282,0.958877439,0.9574406373618003,0.9044704728891808,0.8702162219764199,0.7816706734397929
0.283,0.9617919655292049,0.9618602648915914,0.9116209735142494,0.8778993820641788,0.7889695557751584
0.284,0.964706492,0.9662798924213825,0.9187714741393183,0.8855825421519377,0.796268438
0.285,0.967621019,0.9706995199511737,0.925921975,0.8932657022396966,0.8035673204458895
0.286,0.9705355455042011,0.9751191474809647,0.9330724753894556,0.9009488623274555,0.810866203
0.287,0.973450072,0.9795387750107558,0.9402229760145244,0.9086320224152143,0.8181650851166206
0.288,0.9763645988208651,0.983958403,0.9473734766395931,0.9163151825029732,0.8254639674519861
0.289,0.9792791254791972,0.9883780300703381,0.9545239772646618,0.9239983425907322,0.8327628497873516
0.29,0.9821936521375292,0.9927976576001292,0.9616744778897306,0.931681503,0.8400617321227172
0.291,0.9833116946822722,0.9977787566621111,0.9705284067998274,0.9409614389076867,0.8482259437228746
0.292,0.984429737,0.9988920899705651,0.9745663155228089,0.946157951,0.8544025189817488
0.293,0.98554778,1.000005423279019,0.9786042242457903,0.9513544626379634,0.8605790942406228
0.294,0.9866658223165008,1.001118756587473,0.9826421329687718,0.9565509745031018,0.8667556694994971
0.295,0.9877838648612437,1.002232089895927,0.9866800416917532,0.961747486,0.8729322447583712
0.296,0.9889019074059866,1.0033454232043808,0.9907179504147345,0.9669439982333785,0.8791088200172452
0.297,0.9900199499507294,1.0044587565128347,0.994755859,0.9721405100985168,0.8852853952761195
0.298,0.9911379924954723,1.005572089821289,0.9987937678606975,0.9773370219636551,0.8914619705349935
0.299,0.9922560350402153,1.0066854231297429,1.0028316765836789,0.9825335338287934,0.8976385457938677
0.3,0.9933740775849581,1.0077987564381967,1.0068695853066603,0.9877300456939319,0.9038151210527418
0.301,0.9937918801339555,1.0085549093285386,1.0118995584386974,0.9941461996277563,0.9108569587683867
0.302,0.9942096826829527,1.008256026275654,1.0134196090059138,0.9970396742415317,0.9158002356575233
0.303,0.9946274852319501,1.0079571432227694,1.0149396595731301,0.9999331488553072,0.920743513
0.304,0.9950452877809476,1.0076582601698845,1.0164597101403465,1.0028266234690824,0.9256867894357967
0.305,0.9954630903299448,1.007359377,1.017979760707563,1.005720098082858,0.9306300663249334
0.306,0.9958808928789422,1.007060494064115,1.0194998112747793,1.0086135726966332,0.935573343
0.307,0.9962986954279396,1.0067616110112305,1.0210198618419957,1.0115070473104089,0.9405166201032067
0.308,0.9967164979769371,1.0064627279583458,1.022539912409212,1.014400521924184,0.9454598969923432
0.309,0.9971343005259343,1.006163844905461,1.0240599629764284,1.0172939965379595,0.950403174
0.31,0.9975521030749317,1.0058649618525763,1.0255800135436448,1.020187471151735,0.9553464507706166
0.311,0.9977066986991929,1.0050922431530782,1.0274268407510685,1.0238414100650963,0.9610975969690008
0.312,0.997861294,1.0046464666153763,1.027307499,1.0248849784714502,0.9647854413277042
0.313,0.9980158899477152,1.0042006900776745,1.0271881562730119,1.025928546877804,0.9684732856864078
0.314,0.9981704855719764,1.0037549135399726,1.0270688140339834,1.026972115284158,0.9721611300451112
0.315,0.9983250811962375,1.0033091370022706,1.026949471794955,1.0280156836905119,0.9758489744038146
0.316,0.9984796768204988,1.0028633604645687,1.0268301295559268,1.0290592520968658,0.9795368187625181
0.317,0.9986342724447599,1.0024175839268668,1.0267107873168984,1.0301028205032197,0.9832246631212216
0.318,0.9987888680690211,1.001971807389165,1.026591445,1.0311463889095736,0.9869125074799252
0.319,0.9989434636932821,1.001526030851463,1.0264721028388415,1.0321899573159274,0.9906003518386286
0.32,0.9990980593175434,1.0005922728643986,1.0269734857740047,1.0348110631028666,0.9961859881126061
0.321,0.9991550537228728,1.000427722923967,1.0260984439124397,1.0345997199495274,0.9986798481910154
0.322,0.9992120481282023,1.0002631729835356,1.0252234020508746,1.034388376796188,1.0011737082694248
0.323,0.9992690425335318,1.0000986230431042,1.0243483601893095,1.0341770336428484,1.003667568347834
0.324,0.9993260369388614,0.9999340731026727,1.0234733183277445,1.0339656904895091,1.0061614284262435
0.325,0.9993830313441908,0.9997695231622413,1.0225982764661796,1.0337543473361697,1.0086552885046527
0.326,0.9994400257495204,0.999604973,1.0217232346046143,1.0335430041828304,1.011149148583062
0.327,0.9994970201548499,0.9994404232813784,1.0208481927430495,1.0333316610294911,1.0136430086614714
0.328,0.9995540145601793,0.999275873,1.0199731508814844,1.0331203178761517,1.0161368687398806
0.329,0.9996110089655088,0.9991113234005156,1.0190981090199194,1.0329089747228124,1.018630729
0.33,0.9996680033708383,0.9987684805085405,1.0179652966629114,1.033337084081006,1.022754440925861
0.331,0.9996889869707318,0.9988057226132756,1.0170079483473413,1.0324709494297375,1.0241860336737083
0.332,0.9997099705706253,0.9988429647180108,1.0160506000317715,1.0316048147784689,1.0256176264215553
0.333,0.9997309541705189,0.998880207,1.0150932517162015,1.0307386801272003,1.0270492191694025
0.334,0.9997519377704125,0.998917449,1.0141359034006316,1.0298725454759317,1.0284808119172495
0.335,0.9997729213703059,0.9989546910322162,1.0131785550850614,1.029006410824663,1.0299124046650967
0.336,0.9997939049701995,0.9989919331369514,1.0122212067694916,1.0281402761733944,1.031343997412944
0.337,0.999814889,0.9990291752416866,1.0112638584539215,1.027274141522126,1.032775590160791
0.338,0.9998358721699866,0.9990664173464218,1.0103065101383517,1.0264080068708574,1.0342071829086381
0.339,0.999856856,0.9991036594511569,1.0093491618227817,1.0255418722195888,1.0356387756564853
0.34,0.9998778393697736,0.9991894166342907,1.0077743674413688,1.0246212353448867,1.0383654335853618
0.341,0.9998855610437947,0.9992547585959906,1.0071023760158488,1.0235944593080752,1.0389174886662216
0.342,0.9998932827178157,0.9993201005576904,1.0064303845903289,1.022567683271264,1.0394695437470813
0.343,0.9999010043918368,0.9993854425193902,1.0057583931648089,1.0215409072344523,1.040021598827941
0.344,0.999908726,0.999450784,1.0050864017392889,1.0205141311976411,1.0405736539088009
0.345,0.9999164477398791,0.9995161264427899,1.0044144103137689,1.0194873551608297,1.0411257089896606
0.346,0.9999241694139003,0.9995814684044896,1.0037424188882489,1.0184605791240182,1.0416777640705204
0.347,0.9999318910879214,0.9996468103661895,1.003070427462729,1.017433803087207,1.0422298191513801
0.348,0.9999396127619424,0.9997121523278893,1.002398436037209,1.0164070270503955,1.042781874
0.349,0.9999473344359635,0.9997774942895891,1.001726444611689,1.015380251013584,1.0433339293130997
0.35,0.9999550561099846,0.9998428362512889,1.001054453186169,1.0143534749767729,1.0438859843939594
0.351,0.9999578970582231,0.9999395877621955,1.0001742613616775,1.0130464991288421,1.0447017165520653
0.352,0.9999607380064617,0.9999612340963768,0.9998751014797493,1.0121843994794653,1.044585501
0.353,0.9999635789547003,0.99998288,0.9995759415978211,1.0113222998300886,1.0444692855289746
0.354,0.99996642,1.0000045267647395,0.9992767817158931,1.0104602001807117,1.0443530700174295
0.355,0.9999692608511775,1.0000261730989206,0.998977622,1.009598100531335,1.044236854505884
0.356,0.9999721017994161,1.000047819433102,0.9986784619520369,1.0087360008819581,1.0441206389943387
0.357,0.9999749427476547,1.0000694657672833,0.9983793020701088,1.0078739012325815,1.0440044234827934
0.358,0.9999777836958934,1.0000911121014646,0.9980801421881808,1.0070118015832046,1.0438882079712481
0.359,0.999980625,1.0001127584356457,0.9977809823062526,1.006149701933828,1.0437719924597029
0.36,0.9999834655923705,1.000134404769827,0.9974818224243245,1.005287602284451,1.0436557769481576
0.361,0.9999845107598478,1.000148109364782,0.9971157299088359,1.0041805467738234,1.0436654761691582
0.362,0.9999855559273252,1.000141097702875,0.997098991,1.0036304434433276,1.043098023403351
0.363,0.9999866010948024,1.0001340860409682,0.9970822526099662,1.0030803401128319,1.0425305706375434
0.364,0.9999876462622799,1.0001270743790611,0.9970655139605313,1.002530236782336,1.0419631178717361
0.365,0.9999886914297571,1.000120062717154,0.9970487753110965,1.0019801334518403,1.0413956651059286
0.366,0.9999897365972346,1.0001130510552472,0.9970320366616616,1.0014300301213446,1.0408282123401214
0.367,0.9999907817647118,1.0001060393933403,0.9970152980122268,1.0008799267908488,1.040260759574314
0.368,0.9999918269321892,1.0000990277314332,0.9969985593627919,1.000329823460353,1.0396933068085068
0.369,0.9999928720996665,1.0000920160695261,0.9969818207133571,0.9997797201298573,1.0391258540426995
0.37,0.9999939172671438,1.0000850044076193,0.9969650820639222,0.9992296167993614,1.038558401276892
0.371,0.9999943017683239,1.0000659370829816,0.996977248,0.9985218412350324,1.0380035186294423
0.372,0.9999946862695042,1.0000581497382353,0.9970930090922886,0.998287151,1.0371872554190156
0.373,0.9999950707706842,1.000050362393489,0.9972087699876182,0.9980524606327235,1.0363709922085886
0.374,0.9999954552718644,1.0000425750487427,0.9973245308829477,0.9978177703315689,1.0355547289981617
0.375,0.9999958397730444,1.0000347877039963,0.9974402917782773,0.9975830800304145,1.034738465787735
0.376,0.9999962242742246,1.000027,0.9975560526736069,0.9973483897292601,1.0339222025773083
0.377,0.9999966087754046,1.0000192130145036,0.9976718135689364,0.9971136994281056,1.0331059393668816
0.378,0.9999969932765849,1.0000114256697574,0.9977875744642661,0.996879009,1.0322896761564548
0.379,0.999997378,1.000003638325011,0.9979033353595956,0.9966443188257966,1.031473412946028
0.38,0.9999977622789451,0.9999958509802647,0.9980190962549252,0.9964096285246421,1.0306571497356012
0.381,0.9999979037297758,0.9999858324041058,0.9981973913914639,0.99611157,1.0297705503923162
0.382,0.9999980451806066,0.9999850034357933,0.9983227307098144,0.9961089891906657,1.0288774245289531
0.383,0.9999981866314372,0.9999841744674807,0.99844807,0.9961064088507354,1.027984299
0.384,0.999998328,0.9999833454991681,0.9985734093465155,0.9961038285108053,1.0270911728022272
0.385,0.9999984695330988,0.9999825165308556,0.998698749,0.996101248,1.026198046938864
0.386,0.9999986109839295,0.999981688,0.9988240879832164,0.9960986678309447,1.025304921075501
0.387,0.9999987524347602,0.9999808585942305,0.9989494273015669,0.9960960874910145,1.024411795212138
0.388,0.999998894,0.99998003,0.9990747666199176,0.9960935071510842,1.023518669348775
0.389,0.9999990353364218,0.9999792006576054,0.999200106,0.996090927,1.0226255434854121
0.39,0.9999991767872525,0.9999783760414033,0.9994270038311285,0.9959754262019951,1.0215567387992293
0.391,0.9999992288242068,0.999980022,0.9995015390546792,0.996093495,1.0207181156290608
0.392,0.9999992808611611,0.9999816672647925,0.9995760742782298,0.996211564,1.019879492458892
0.393,0.9999993328981154,0.9999833128764872,0.9996506095017805,0.9963296334605318,1.0190408692887236
0.394,0.9999993849350696,0.9999849584881819,0.9997251447253312,0.9964477025467108,1.018202246118555
0.395,0.9999994369720239,0.9999866040998766,0.99979968,0.9965657716328897,1.0173636229483862
0.396,0.9999994890089781,0.9999882497115712,0.9998742151724327,0.9966838407190687,1.0165249997782178
0.397,0.9999995410459324,0.9999898953232659,0.9999487503959834,0.9968019098052476,1.0156863766080493
0.398,0.9999995930828868,0.9999915409349606,1.000023285619534,0.9969199788914265,1.0148477534378806
0.399,0.999999645,0.9999931865466551,1.0000978208430846,0.9970380479776054,1.014009130267712
0.4,0.9999996971567953,0.9999971244803121,1.0002501229070113,0.9971753160934113,1.0128870119774909
0.401,0.9999997163001347,0.9999977690366313,1.000268917718127,0.997318131,1.012189687010619
0.402,0.9999997354434742,0.9999984135929506,1.0002877125292429,0.9974609468157407,1.011492362043747
0.403,0.9999997545868136,0.9999990581492698,1.0003065073403588,0.9976037621769056,1.0107950370768752
0.404,0.9999997737301529,0.9999997027055891,1.0003253021514746,0.9977465775380703,1.0100977121100034
0.405,0.9999997928734924,1.0000003472619083,1.0003440969625905,0.997889393,1.0094003871431316
0.406,0.9999998120168319,1.0000009918182275,1.0003628917737062,0.9980322082603997,1.0087030621762598
0.407,0.9999998311601712,1.000001636374547,1.000381686584822,0.9981750236215645,1.008005737209388
0.408,0.9999998503035107,1.0000022809308662,1.000400481395938,0.9983178389827292,1.0073084122425162
0.409,0.999999869,1.0000029254871854,1.0004192762070536,0.9984606543438939,1.0066110872756444
0.41,0.9999998885901895,1.0000035700435046,1.0004380710181695,0.9986034697050586,1.0059137623087724
0.411,0.9999998956326324,1.0000039123869302,1.0004553573071944,0.9987953047836098,1.0050778764013086
0.412,0.9999999026750752,1.000003686836194,1.0004417032475854,0.9989042799316604,1.0045656941659027
0.413,0.9999999097175182,1.0000034612854574,1.0004280491879765,0.9990132550797108,1.0040535119304967
0.414,0.999999917,1.000003235734721,1.0004143951283675,0.9991222302277615,1.0035413296950908
0.415,0.9999999238024039,1.0000030101839845,1.0004007410687585,0.999231205,1.0030291474596849
0.416,0.9999999308448467,1.000002784633248,1.0003870870091496,0.9993401805238625,1.002516965224279
0.417,0.9999999378872897,1.0000025590825117,1.0003734329495406,0.9994491556719132,1.002004782988873
0.418,0.9999999449297325,1.0000023335317751,1.0003597788899317,0.9995581308199636,1.001492600753467
0.419,0.9999999519721754,1.0000021079810386,1.0003461248303227,0.9996671059680142,1.000980418518061
0.42,0.9999999590146182,1.0000018824303023,1.0003324707707137,0.9997760811160646,1.0004682362826551
0.421,0.9999999616053885,1.0000012699075977,1.0003075283284222,0.9999201865274263,0.9998388985061273
0.422,0.9999999641961587,1.0000010787796338,1.0002870185824484,0.9999755755220607,0.9995188036811142
0.423,0.9999999667869288,1.0000008876516697,1.0002665088364746,1.0000309645166952,0.9991987088561012
0.424,0.9999999693776991,1.0000006965237058,1.000245999090501,1.0000863535113296,0.9988786140310881
0.425,0.9999999719684693,1.0000005053957417,1.000225489344527,1.000141742505964,0.9985585192060751
0.426,0.9999999745592395,1.000000314267778,1.0002049795985535,1.0001971315005982,0.998238424
0.427,0.9999999771500097,1.000000123139814,1.0001844698525797,1.0002525204952326,0.9979183295560489
0.428,0.9999999797407799,0.999999932,1.000163960106606,1.0003079094898673,0.9975982347310359
0.429,0.9999999823315501,0.9999997408838859,1.0001434503606321,1.0003632984845015,0.9972781399060228
0.43,0.9999999849223203,0.99999955,1.0001229406146583,1.0004186874791359,0.9969580450810097
0.431,0.9999999858754115,0.9999993585872072,1.0000925785820467,1.0004896832107997,0.9965525596939567
0.432,0.9999999868285026,0.9999993762045601,1.0000796200860507,1.0004992350774637,0.9964035160562481
0.433,0.9999999877815937,0.999999394,1.0000666615900546,1.000508786944128,0.9962544724185396
0.434,0.9999999887346849,0.9999994114392661,1.0000537030940584,1.000518338810792,0.9961054287808311
0.435,0.9999999896877759,0.999999429,1.0000407445980626,1.0005278906774562,0.9959563851431226
0.436,0.9999999906408671,0.999999447,1.0000277861020666,1.0005374425441205,0.995807342
0.437,0.9999999915939581,0.9999994642913248,1.0000148276060705,1.0005469944107848,0.9956582978677053
0.438,0.9999999925470493,0.9999994819086779,1.0000018691100743,1.0005565462774488,0.9955092542299969
0.439,0.9999999935001405,0.9999994995260307,0.9999889106140785,1.0005660981441131,0.9953602105922884
0.44,0.9999999944532315,0.9999995171433838,0.9999759521180823,1.0005756500107772,0.9952111669545798
0.441,0.9999999948038542,0.9999996268256245,0.9999589306414478,1.0005851339924332,0.9950119516667112
0.442,0.9999999951544768,0.9999996717965263,0.9999558165073119,1.0005686880149098,0.9949950719913108
0.443,0.9999999955050994,0.9999997167674282,0.9999527023731758,1.0005522420373865,0.9949781923159102
0.444,0.9999999958557221,0.999999762,0.9999495882390399,1.000535796059863,0.9949613126405097
0.445,0.9999999962063446,0.9999998067092319,0.9999464741049038,1.0005193500823397,0.9949444329651091
0.446,0.9999999965569673,0.9999998516801338,0.9999433599707679,1.0005029041048163,0.9949275532897087
0.447,0.9999999969075899,0.9999998966510357,0.9999402458366318,1.000486458127293,0.9949106736143082
0.448,0.9999999972582125,0.9999999416219376,0.9999371317024959,1.0004700121497698,0.9948937939389078
0.449,0.9999999976088352,0.9999999865928395,0.9999340175683598,1.0004535661722465,0.9948769142635072
0.45,0.9999999979594578,1.0000000870492172,0.9999258577704148,1.000435814301724,0.9947575745204434
0.451,0.9999999980884446,1.000000088803018,0.9999283970967775,1.000412662788239,0.9948259793813888
0.452,0.9999999982174316,1.000000090556819,0.9999309364231401,1.0003895112747538,0.9948943842423341
0.453,0.9999999983464184,1.0000000923106198,0.9999334757495028,1.0003663597612689,0.9949627891032795
0.454,0.9999999984754053,1.0000000940644207,0.9999360150758654,1.0003432082477839,0.9950311939642248
0.455,0.9999999986043921,1.0000000958182216,0.999938554,1.000320056734299,0.9950995988251701
0.456,0.999999999,1.0000000975720225,0.9999410937285906,1.000296905220814,0.9951680036861155
0.457,0.9999999988623659,1.0000000993258233,0.9999436330549534,1.000273753707329,0.9952364085470609
0.458,0.9999999989913527,1.0000001010796242,0.999946172,1.000250602193844,0.9953048134080061
0.459,0.9999999991203397,1.000000102833425,0.9999487117076786,1.0002274506803588,0.9953732182689514
0.46,0.9999999992493265,1.0000000959787494,0.9999526337063237,1.000189923975072,0.9954122597369855
0.461,0.9999999992967781,1.0000000865671288,0.9999560424723049,1.0001721527870653,0.9955195506331186
0.462,0.9999999993442297,1.000000077155508,0.9999594512382859,1.0001543815990588,0.9956268415292515
0.463,0.9999999993916813,1.0000000677438874,0.99996286,1.000136610411052,0.9957341324253846
0.464,0.9999999994391329,1.0000000583322666,0.9999662687702482,1.0001188392230453,0.9958414233215176
0.465,0.9999999994865845,1.000000048920646,0.9999696775362292,1.0001010680350388,0.9959487142176506
0.466,0.9999999995340361,1.0000000395090254,0.9999730863022105,1.0000832968470321,0.9960560051137837
0.467,0.9999999995814877,1.0000000300974046,0.9999764950681915,1.0000655256590254,0.9961632960099167
0.468,0.9999999996289394,1.000000020685784,0.9999799038341727,1.000047754471019,0.9962705869060495
0.469,0.9999999996763911,1.0000000112741634,0.9999833126001537,1.0000299832830122,0.9963778778021826
0.47,0.9999999997238426,1.0000000018625426,0.9999867213661349,1.0000122120950055,0.9964851686983156
0.471,0.9999999997412989,0.9999999880561946,0.9999918157813624,0.9999882933858993,0.9966199541401793
0.472,0.9999999997587555,0.9999999870028556,0.9999936410548216,0.9999799024037382,0.9967266472220658
0.473,0.9999999997762119,0.9999999859495167,0.9999954663282808,0.9999715114215771,0.9968333403039522
0.474,0.9999999997936685,0.9999999848961777,0.999997292,0.9999631204394162,0.9969400333858387
0.475,1,0.9999999838428388,0.9999991168751992,0.999954729,0.997046726
0.476,0.9999999998285815,0.9999999827894999,1.0000009421486584,0.999946338,0.9971534195496115
0.477,1,0.9999999817361609,1.0000027674221177,0.9999379474929329,0.9972601126314978
0.478,0.9999999998634944,0.9999999806828219,1.0000045926955767,0.9999295565107718,0.9973668057133843
0.479,1,0.99999998,1.0000064179690358,0.9999211655286107,0.9974734987952707
0.48,0.9999999998984074,0.999999979,1.000008243242495,0.9999127745464496,0.9975801918771571
0.481,0.9999999999048294,0.999999982,1.0000105931591625,0.9999017,0.9977226450063418
0.482,0.9999999999112511,0.9999999835389071,1.000010702,0.9999012663706595,0.9978003637213171
0.483,0.9999999999176731,0.9999999854445782,1.0000108101012375,0.999900833,0.9978780824362925
0.484,0.9999999999240949,0.9999999873502492,1.0000109185722752,0.9999003988378126,0.9979558011512679
0.485,0.9999999999305167,0.9999999892559203,1.0000110270433127,0.9998999650713891,0.9980335198662432
0.486,0.9999999999369387,0.9999999911615913,1.0000111355143502,0.9998995313049657,0.9981112385812186
0.487,0.9999999999433604,0.9999999930672625,1.0000112439853877,0.999899098,0.998188957
0.488,0.9999999999497824,0.9999999949729335,1.0000113524564256,0.9998986637721187,0.9982666760111694
0.489,0.9999999999562043,0.9999999968786045,1.000011460927463,0.9998982300056951,0.9983443947261448
0.49,0.9999999999626261,0.9999999987842756,1.0000115693985006,0.9998977962392717,0.9984221134411201
0.491,0.9999999999649886,1.000000002,1.0000114728058715,0.9998968689908545,0.9985342932476522
0.492,0.9999999999673511,1.0000000020809983,1.000010740158661,0.9999010886136773,0.998567877
0.493,0.9999999999697136,1.0000000023548066,1.0000100075114506,0.9999053082365001,0.9986014601013098
0.494,0.9999999999720761,1.0000000026286149,1.0000092748642404,0.9999095278593231,0.9986350435281385
0.495,0.9999999999744384,1.0000000029024232,1.0000085422170302,0.9999137474821459,0.9986686269549673
0.496,1,1.0000000031762317,1.0000078095698197,0.9999179671049687,0.9987022103817961
0.497,0.9999999999791634,1.0000000034500398,1.0000070769226093,0.9999221867277917,0.9987357938086249
0.498,0.9999999999815259,1.0000000037238483,1.000006344275399,0.9999264063506145,0.9987693772354536
0.499,0.9999999999838884,1.0000000039976567,1.0000056116281888,0.9999306259734373,0.9988029606622824
0.5,0.9999999999862509,1.000000004271465,1.0000048789809783,0.9999348455962601,0.9988365440891112
0.501,0.9999999999838884,1.0000000037101027,1.0000037491738696,0.999939271,0.9988946550053355
0.502,0.9999999999815259,1.0000000033091476,1.0000029638336088,0.9999454472589564,0.9988825511172515
0.503,0.9999999999791634,1.0000000029081926,1.000002178493348,0.999951624,0.9988704472291676
0.504,1,1.0000000025072373,1.0000013931530873,0.9999577997570815,0.9988583433410836
0.505,0.9999999999744384,1.0000000021062823,1.0000006078128265,0.9999639760061441,0.9988462394529996
0.506,0.9999999999720761,1.000000001705327,0.9999998224725657,0.9999701522552066,0.9988341355649157
0.507,0.9999999999697136,1.000000001304372,0.9999990371323049,0.9999763285042691,0.9988220316768317
0.508,0.9999999999673511,1.0000000009034167,0.999998252,0.9999825047533316,0.9988099277887477
0.509,0.9999999999649886,1.0000000005024614,0.9999974664517833,0.9999886810023941,0.9987978239006637
0.51,0.9999999999626261,1.0000000001015064,0.9999966811115225,0.9999948572514566,0.9987857200125797
0.511,0.9999999999562041,0.9999999994362032,0.9999954341158805,1.0000014674875672,0.998781046
0.512,0.9999999999497824,0.9999999993431217,0.9999950012151432,1.0000081815084938,0.9987344122600065
0.513,0.9999999999433604,0.9999999992500404,0.9999945683144059,1.0000148955294206,0.998687779
0.514,0.9999999999369387,0.9999999991569588,0.9999941354136686,1.0000216095503474,0.9986411456704496
0.515,0.9999999999305167,0.9999999990638774,0.9999937025129313,1.0000283235712741,0.998594512
0.516,0.9999999999240949,0.999999999,0.99999327,1.000035037592201,0.9985478790808926
0.517,1,0.9999999988777145,0.9999928367114567,1.0000417516131277,0.998501246
0.518,0.9999999999112512,0.9999999987846331,0.9999924038107194,1.0000484656340545,0.9984546124913356
0.519,0.9999999999048292,0.9999999986915515,0.999991971,1.0000551796549813,0.998407979
0.52,0.9999999998984074,0.9999999982000304,0.999990145,1.0000640090779485,0.9983589228971723
0.521,1,0.9999999983530625,0.9999903570717616,1.0000702375439154,0.9982997797280129
0.522,0.9999999998634944,0.9999999985060944,0.9999905693734883,1.0000764660098824,0.9982406365588534
0.523,1,0.9999999986591266,0.9999907816752149,1.0000826944758496,0.9981814933896942
0.524,0.9999999998285816,0.9999999988121585,0.9999909939769415,1.0000889229418164,0.9981223502205347
0.525,0.9999999998111251,0.9999999989651905,0.9999912062786681,1.0000951514077836,0.9980632070513753
0.526,0.9999999997936686,0.9999999991182226,0.9999914185803946,1.0001013798737506,0.998004064
0.527,0.9999999997762121,0.9999999992712545,0.9999916308821213,1.0001076083397176,0.9979449207130566
0.528,0.9999999997587556,0.9999999994242866,0.999991843,1.0001138368056846,0.9978857775438972
0.529,0.9999999997412992,0.9999999995773187,0.9999920554855746,1.0001200652716515,0.9978266343747378
0.53,0.9999999997238427,0.9999999987477283,0.9999900225301191,1.0001337356275366,0.9977095288124971
0.531,1,0.9999999993498574,0.9999913339204571,1.0001372992335646,0.9976681429631539
0.532,0.9999999996289395,0.9999999999519864,0.9999926453107951,1.0001408628395927,0.9976267571138107
0.533,0.9999999995814878,1.0000000005541156,0.9999939567011331,1.0001444264456207,0.9975853712644676
0.534,0.9999999995340363,1.0000000011562447,0.999995268,1.0001479900516488,0.9975439854151245
0.535,0.9999999994865846,1.000000001758374,0.9999965794818091,1.0001515536576768,0.9975025995657812
0.536,0.9999999994391329,1.000000002360503,0.999997891,1.0001551172637049,0.997461214
0.537,0.9999999993916814,1.0000000029626321,0.9999992022624851,1.000158680869733,0.9974198278670949
0.538,0.9999999993442297,1.0000000035647612,1.000000513652823,1.0001622444757612,0.9973784420177518
0.539,0.9999999992967782,1.0000000041668904,1.000001825043161,1.0001658080817892,0.9973370561684086
0.54,0.9999999992493265,1.0000000057796947,1.000000659530312,1.0001861325795074,0.9971772913468376
0.541,0.9999999991203397,1.0000000067037669,1.0000034764196977,1.0001825842752887,0.997188813
0.542,0.9999999989913527,1.000000007627839,1.0000062933090832,1.000179036,0.997200334
0.543,0.999999999,1.0000000085519112,1.000009110198469,1.0001754876668512,0.9972118550132794
0.544,0.999999999,1.000000009475983,1.0000119270878545,1.0001719393626325,0.9972233762354266
0.545,0.9999999986043921,1.0000000104000555,1.0000147439772402,1.0001683910584136,0.9972348974575738
0.546,0.9999999984754053,1.0000000113241274,1.000017560866626,1.0001648427541951,0.997246419
0.547,0.9999999983464185,1.0000000122481996,1.0000203777560115,1.0001612944499763,0.9972579399018682
0.548,0.9999999982174317,1.0000000131722717,1.0000231946453972,1.0001577461457576,0.9972694611240154
0.549,0.9999999980884449,1.0000000140963439,1.0000260115347828,1.0001541978415387,0.9972809823461626
0.55,0.9999999979594579,1.0000000269938198,1.0000286520282833,1.0001783958471622,0.9971166234807785
0.551,0.9999999976088353,1.0000000244530196,1.0000324620279146,1.0001613960650644,0.9972168704974698
0.552,0.9999999972582126,1.0000000219122192,1.0000362720275462,1.0001443962829668,0.9973171175141611
0.553,0.9999999969075901,1.0000000193714187,1.0000400820271778,1.0001273965008692,0.9974173645308524
0.554,0.9999999965569675,1.0000000168306182,1.000043892026809,1.0001103967187714,0.9975176115475437
0.555,0.9999999962063447,1.0000000142898178,1.0000477020264404,1.0000933969366739,0.997617859
0.556,0.9999999958557222,1.0000000117490175,1.000051512026072,1.000076397154576,0.9977181055809263
0.557,0.9999999955050995,1.000000009208217,1.0000553220257036,1.0000593973724785,0.9978183525976176
0.558,0.9999999951544769,1.0000000066674168,1.000059132025335,1.0000423975903807,0.9979186
0.559,0.9999999948038542,1.0000000041266164,1.0000629420249665,1.000025397808283,0.9980188466310003
0.56,0.9999999944532315,1.0000000269264264,1.0000733976715126,1.0000424336345421,0.9978980355645227
0.561,0.9999999935001403,1.0000000119120587,1.000075516315572,1.0000063553705576,0.9981183321756786
0.562,0.9999999925470493,0.9999999968976907,1.0000776349596312,0.999970277,0.9983386287868345
0.563,0.9999999915939581,0.999999982,1.0000797536036907,0.9999341988425885,0.9985589253979905
0.564,0.999999991,0.9999999668689552,1.000081872,0.9998981205786039,0.9987792220091464
0.565,0.9999999896877758,0.9999999518545872,1.0000839908918095,0.9998620423146194,0.9989995186203022
0.566,0.9999999887346847,0.9999999368402195,1.0000861095358689,0.9998259640506348,0.9992198152314582
0.567,0.9999999877815937,0.9999999218258517,1.0000882281799282,0.9997898857866503,0.999440112
0.568,0.9999999868285026,0.9999999068114839,1.0000903468239875,0.9997538075226657,0.9996604084537701
0.569,0.9999999858754114,0.999999892,1.000092465468047,0.9997177292586812,0.999880705
0.57,0.9999999849223202,0.9999998767827482,1.0000945841121063,0.9996816509946966,1.0001010016760818
0.571,0.9999999823315501,0.9999998344971841,1.0001074357392747,0.9996522864601805,1.0002189866648412
0.572,0.9999999797407798,0.9999998111687787,1.0001022689256374,0.9995971775377112,1.0005800697116989
0.573,0.9999999771500097,0.9999997878403732,1.0000971021119995,0.9995420686152419,1.0009411527585566
0.574,0.9999999745592394,0.9999997645119676,1.000091935298362,0.9994869596927725,1.0013022358054142
0.575,0.9999999719684692,0.9999997411835622,1.0000867684847243,0.9994318507703033,1.0016633188522717
0.576,0.9999999693776991,0.9999997178551567,1.0000816016710865,0.9993767418478339,1.0020244018991293
0.577,0.9999999667869288,0.9999996945267512,1.000076434857449,0.9993216329253647,1.002385484945987
0.578,0.9999999641961587,0.9999996711983458,1.0000712680438113,0.9992665240028954,1.0027465679928445
0.579,0.9999999616053885,0.9999996478699402,1.0000661012301735,0.9992114150804261,1.0031076510397021
0.58,0.9999999590146182,0.9999996245415347,1.0000609344165359,0.9991563061579568,1.0034687340865598
0.581,0.9999999519721754,0.9999994355066073,1.0000704857212015,0.999086313,1.0037435364327363
0.582,0.9999999449297325,0.9999994791840998,1.0000508043316898,0.9990243299625161,1.0042487969922615
0.583,0.9999999378872897,0.9999995228615923,1.0000311229421779,0.998962347,1.0047540575517868
0.584,0.9999999308448467,0.9999995665390848,1.0000114415526662,0.9989003642242702,1.005259318111312
0.585,0.9999999238024039,0.9999996102165774,0.9999917601631543,0.9988383813551474,1.0057645786708374
0.586,0.999999917,0.9999996538940699,0.9999720787736424,0.9987763984860244,1.0062698392303626
0.587,0.9999999097175182,0.9999996975715623,0.9999523973841306,0.9987144156169014,1.0067750997898879
0.588,0.9999999026750752,0.9999997412490549,0.9999327159946187,0.9986524327477787,1.0072803603494132
0.589,0.9999998956326324,0.9999997849265473,0.9999130346051068,0.9985904498786556,1.0077856209089384
0.59,0.9999998885901895,0.9999998286040398,0.999893353,0.9985284670095328,1.0082908814684637
0.591,0.999999869,0.9999995944392073,0.9998839354470164,0.9984153093952368,1.0087474243874819
0.592,0.9999998503035106,0.9999998826225465,0.999845724,0.9983763990255172,1.0093760518559838
0.593,0.9999998311601713,1.0000001708058854,0.9998075131262697,0.9983374886557975,1.0100046793244855
0.594,0.9999998120168319,1.0000004589892248,0.9997693019658964,0.9982985782860779,1.0106333067929871
0.595,0.9999997928734925,1.0000007471725638,0.999731091,0.9982596679163583,1.0112619342614888
0.596,0.999999774,1.0000010353559032,0.9996928796451496,0.9982207575466387,1.0118905617299907
0.597,0.9999997545868136,1.0000013235392422,0.9996546684847762,0.998181847,1.0125191891984924
0.598,0.9999997354434742,1.0000016117225814,0.9996164573244031,0.9981429368071996,1.013147816666994
0.599,0.9999997163001348,1.0000018999059206,0.9995782461640296,0.9981040264374799,1.013776444135496
0.6,0.9999996971567954,1.0000021880892598,0.9995400350036563,0.9980651160677603,1.0144050716039976
0.601,0.9999996451198412,1.0000027591925855,0.9994910054433545,0.9979289500003603,1.0150468865097142
0.602,0.9999995930828868,1.0000032931279306,0.9994422561239937,0.9979622533662245,1.0157477919424913
0.603,0.9999995410459326,1.0000038270632756,0.999393507,0.9979955567320886,1.0164486973752687
0.604,0.9999994890089783,1.0000043609986207,0.9993447574852723,0.9980288600979528,1.0171496028080458
0.605,0.999999437,1.0000048949339657,0.9992960081659116,0.9980621634638169,1.017850508240823
0.606,0.9999993849350697,1.0000054288693105,0.9992472588465509,0.9980954668296811,1.018551414
0.607,0.9999993328981154,1.0000059628046556,0.9991985095271901,0.9981287701955452,1.0192523191063771
0.608,0.9999992808611612,1.0000064967400006,0.9991497602078294,0.9981620735614095,1.0199532245391545
0.609,0.9999992288242068,1.0000070306753457,0.9991010108884687,0.9981953769272736,1.0206541299719316
0.61,0.9999991767872526,1.0000075646106907,0.999052262,0.9982286802931377,1.0213550354047087
0.611,0.9999990353364219,1.0000106047801642,0.9989500954838192,0.9981224969469997,1.0221559576530113
0.612,0.999998894,1.0000102932076067,0.9989210326333203,0.9982893681554391,1.022843576319201
0.613,0.9999987524347604,1.0000099816350494,0.9988919697828212,0.9984562393638785,1.0235311949853907
0.614,0.9999986109839296,1.000009670062492,0.9988629069323223,0.9986231105723178,1.0242188136515802
0.615,0.9999984695330988,1.0000093584899346,0.9988338440818234,0.9987899817807573,1.0249064323177697
0.616,0.9999983280822681,1.000009046917377,0.9988047812313244,0.9989568529891966,1.0255940509839592
0.617,0.9999981866314374,1.0000087353448197,0.9987757183808255,0.9991237241976361,1.0262816696501489
0.618,0.9999980451806066,1.0000084237722624,0.9987466555303266,0.9992905954060755,1.0269692883163384
0.619,0.9999979037297759,1.0000081121997049,0.9987175926798276,0.9994574666145148,1.027656906982528
0.62,0.9999977622789451,1.0000078006271476,0.9986885298293287,0.9996243378229542,1.0283445256487176
0.621,0.999997378,1.0000130642942824,0.9985478805070576,0.9996360803424535,1.0292415523622056
0.622,0.9999969932765849,1.0000088320620604,0.9985961007427094,0.9999914887793503,1.0297946902187851
0.623,0.9999966087754046,1.0000045998298381,0.9986443209783615,1.000346897216247,1.0303478280753648
0.624,0.9999962242742246,1.0000003675976161,0.9986925412140135,1.0007023056531437,1.0309009659319444
0.625,0.9999958397730444,0.9999961353653941,0.9987407614496655,1.0010577140900403,1.031454103788524
0.626,0.9999954552718644,0.999991903,0.9987889816853175,1.001413122526937,1.0320072416451038
0.627,0.9999950707706842,0.9999876709009499,0.9988372019209695,1.0017685309638338,1.0325603795016833
0.628,0.9999946862695042,0.9999834386687279,0.9988854221566215,1.0021239394007304,1.033113517358263
0.629,0.9999943017683239,0.9999792064365057,0.9989336423922734,1.0024793478376273,1.0336666552148428
0.63,0.9999939172671438,0.9999749742042837,0.9989818626279254,1.002834756274524,1.0342197930714223
0.631,0.9999928720996665,0.9999732425730417,0.9988688856249971,1.003074665,1.035108556969644
0.632,0.9999918269321891,0.9999623933858932,0.99906972,1.0036365932887026,1.035373298441806
0.633,0.9999907817647118,0.9999515441987449,0.999270554,1.0041985210927151,1.035638039913968
0.634,0.9999897365972346,0.9999406950115964,0.999471387,1.0047604488967277,1.0359027813861301
0.635,0.9999886914297571,0.9999298458244481,0.999672221,1.0053223767007402,1.036167522858292
0.636,0.9999876462622799,0.9999189966372997,0.999873055,1.0058843045047527,1.0364322643304542
0.637,0.9999866010948024,0.9999081474501512,1.000073889303325,1.0064462323087653,1.0366970058026164
0.638,0.9999855559273252,0.9998972982630028,1.0002747232497131,1.0070081601127778,1.0369617472747783
0.639,0.9999845107598477,0.9998864490758544,1.000475557196101,1.0075700879167904,1.0372264887469405
0.64,0.9999834655923704,0.9998529510706192,1.000306342008438,1.0079897465100174,1.0384282210845974
0.641,0.9999806246441318,0.9998436706030791,1.0007194174385339,1.008700791320361,1.0382255391106336
0.642,0.9999777836958932,0.99983439,1.0011324928686298,1.0094118361307045,1.0380228571366696
0.643,0.9999749427476547,0.9998251096679989,1.001545568298726,1.0101228809410483,1.0378201751627059
0.644,0.9999721017994161,0.9998158292004589,1.001958643728822,1.0108339257513919,1.0376174931887419
0.645,0.9999692608511774,0.9998065487329186,1.0023717191589179,1.0115449705617354,1.037414811214778
0.646,0.99996642,0.9997972682653786,1.0027847945890138,1.012256015372079,1.0372121292408143
0.647,0.9999635789547003,0.9997879877978384,1.0031978700191098,1.0129670601824226,1.0370094472668503
0.648,0.9999607380064617,0.9997787073302984,1.003610945449206,1.0136781049927663,1.0368067652928865
0.649,0.9999578970582231,0.9997694268627582,1.0040240208793019,1.01438915,1.0366040833189225
0.65,0.9999550561099846,0.9996503113131765,1.0041951372857407,1.015348514792781,1.0376598733401154
0.651,0.9999473344359635,0.9996785548056292,1.0048051823188244,1.0160391480720852,1.0367980040049514
0.652,0.9999396127619423,0.9997067982980818,1.0054152273519081,1.0167297813513896,1.0359361346697875
0.653,0.9999318910879214,0.9997350417905344,1.0060252723849918,1.0174204146306938,1.0350742653346234
0.654,0.9999241694139003,0.999763285,1.0066353174180755,1.0181110479099982,1.0342123959994596
0.655,0.9999164477398791,0.9997915287754398,1.0072453624511595,1.0188016811893024,1.0333505266642955
0.656,0.999908726,0.9998197722678923,1.007855407484243,1.0194923144686068,1.0324886573291314
0.657,0.9999010043918368,0.9998480157603449,1.0084654525173269,1.020182947747911,1.0316267879939676
0.658,0.9998932827178159,0.9998762592527977,1.0090754975504106,1.0208735810272151,1.0307649186588035
0.659,0.9998855610437947,0.9999045027452502,1.0096855425834943,1.0215642143065196,1.0299030493236396
0.66,0.9998778393697736,0.9997193409284697,1.0104871577393855,1.0231202579745955,1.0305994137568117
0.661,0.999856856,0.999848787,1.0111305157860346,1.023487146712425,1.028890348
0.662,0.9998358721699865,0.9999782333880564,1.0117738738326836,1.0238540354502543,1.027181281972228
0.663,0.9998148885700929,1.0001076796178496,1.0124172318793327,1.0242209241880837,1.025472216079936
0.664,0.9997939049701995,1.000237125847643,1.0130605899259817,1.0245878129259132,1.0237631501876443
0.665,0.9997729213703059,1.0003665720774362,1.0137039479726306,1.0249547016637426,1.0220540842953523
0.666,0.9997519377704123,1.0004960183072296,1.0143473060192798,1.025321590401572,1.0203450184030605
0.667,0.9997309541705188,1.000625464537023,1.014990664065929,1.0256884791394014,1.0186359525107687
0.668,0.9997099705706254,1.0007549107668163,1.015634022112578,1.0260553678772308,1.0169268866184769
0.669,0.9996889869707317,1.0008843569966095,1.016277380159227,1.0264222566150603,1.0152178207261848
0.67,0.9996680033708382,1.0008745922543627,1.0179219664653854,1.028455772,1.0153117651765247
0.671,0.9996110089655087,1.0011300734722872,1.0182258775036324,1.0280690772835919,1.0125904741317198
0.672,0.9995540145601792,1.0013855546902115,1.0185297885418796,1.0276823824681136,1.0098691830869146
0.673,0.9994970201548498,1.001641035908136,1.0188336995801266,1.0272956876526353,1.0071478920421097
0.674,0.9994400257495202,1.0018965171260605,1.0191376106183736,1.0269089928371573,1.0044266009973049
0.675,0.9993830313441907,1.0021519983439848,1.0194415216566206,1.0265222980216793,1.0017053099524997
0.676,0.9993260369388614,1.0024074795619091,1.0197454326948676,1.026135603206201,0.9989840189076948
0.677,0.9992690425335318,1.0026629607798336,1.0200493437331146,1.025748908390723,0.9962627278628897
0.678,0.9992120481282024,1.0029184419977581,1.0203532547713619,1.0253622135752447,0.9935414368180848
0.679,0.9991550537228728,1.0031739232156824,1.0206571658096089,1.0249755187597667,0.9908201457732798
0.68,0.9990980593175434,1.0039170068822063,1.0231062123278751,1.0271312581071816,0.9900591361460814
0.681,0.9989434636932821,1.0041092142133297,1.0224776066027534,1.0254803464342106,0.9862035151675861
0.682,0.998788868,1.0043014215444528,1.0218490008776318,1.0238294347612393,0.9823478941890905
0.683,0.9986342724447599,1.0044936288755761,1.0212203951525103,1.022178523088268,0.9784922732105952
0.684,0.9984796768204987,1.0046858362066993,1.0205917894273884,1.020527611415297,0.9746366522320997
0.685,0.9983250811962374,1.0048780435378228,1.019963183702267,1.018876699742326,0.9707810312536043
0.686,0.9981704855719764,1.005070250868946,1.0193345779771452,1.0172257880693547,0.9669254102751088
0.687,0.9980158899477152,1.0052624582000693,1.0187059722520235,1.0155748763963837,0.9630697892966135
0.688,0.9978612943234539,1.0054546655311927,1.0180773665269018,1.0139239647234128,0.9592141683181185
0.689,0.9977066986991928,1.0056468728623158,1.0174487608017801,1.0122730530504416,0.9553585473396231
0.69,0.9975521030749316,1.0058390801934392,1.0168201550766585,1.0106221413774705,0.9515029263611275
0.691,0.9971343005259343,1.0073659230419592,1.0179459179059558,1.0105257241861845,0.9484545176926337
0.692,0.996716498,1.006848798810676,1.0156415995921102,1.0071032764811159,0.9434036191309811
0.693,0.9962986954279395,1.0063316745793927,1.0133372812782646,1.0036808287760473,0.9383527205693285
0.694,0.9958808928789422,1.0058145503481093,1.011032962964419,1.0002583810709786,0.9333018220076759
0.695,0.9954630903299448,1.005297426116826,1.0087286446505734,0.9968359333659098,0.9282509234460234
0.696,0.9950452877809475,1.0047803018855426,1.0064243263367276,0.9934134856608412,0.9232000248843708
0.697,0.9946274852319501,1.0042631776542592,1.004120008022882,0.9899910379557725,0.9181491263227182
0.698,0.9942096826829527,1.003746053422976,1.0018156897090364,0.9865685902507039,0.9130982277610656
0.699,0.9937918801339554,1.0032289291916927,0.9995113713951909,0.9831461425456351,0.9080473291994131
0.7,0.9933740775849581,1.0027118049604093,0.9972070530813453,0.9797236948405664,0.9029964306377605
0.701,0.9922560350402152,1.0047596725942218,0.9970197107380208,0.9779602135516474,0.8986755747103263
0.702,0.9911379924954724,1.002302715604296,0.9923062488486007,0.9723723166462186,0.8924436161505425
0.703,0.9900199499507295,0.9998457586143705,0.9875927869591807,0.9667844197407898,0.8862116575907586
0.704,0.9889019074059866,0.997388802,0.982879325,0.9611965228353611,0.8799796990309747
0.705,0.9877838648612437,0.9949318446345193,0.9781658631803409,0.9556086259299322,0.87374774
0.706,0.9866658223165008,0.9924748876445937,0.9734524012909209,0.9500207290245034,0.8675157819114072
0.707,0.9855477797717579,0.9900179306546681,0.968738939,0.9444328321190745,0.8612838233516233
0.708,0.9844297372270151,0.9875609736647425,0.9640254775120811,0.9388449352136458,0.8550518647918396
0.709,0.9833116946822722,0.9851040166748168,0.9593120156226612,0.933257038,0.8488199062320557
0.71,0.9821936521375294,0.9826470596848913,0.9545985537332412,0.9276691414027882,0.8425879476722717
0.711,0.9792791254791973,0.983745732,0.9520206918270335,0.9236129436467291,0.8369517450855283
0.712,0.9763645988208653,0.9777758723286462,0.9443949883871308,0.9156911984064227,0.8296356630119409
0.713,0.9734500721625332,0.9718060126264944,0.9367692849472278,0.9077694531661162,0.8223195809383537
0.714,0.9705355455042013,0.9658361529243427,0.929143582,0.8998477079258096,0.8150034988647663
0.715,0.9676210188458692,0.9598662932221907,0.9215178780674221,0.8919259626855033,0.8076874167911792
0.716,0.9647064921875372,0.9538964335200389,0.9138921746275193,0.8840042174451967,0.8003713347175918
0.717,0.9617919655292051,0.9479265738178871,0.9062664711876165,0.8760824722048903,0.7930552526440046
0.718,0.9588774388708732,0.9419567141157354,0.8986407677477136,0.8681607269645838,0.7857391705704173
0.719,0.955962912,0.9359868544135836,0.8910150643078107,0.8602389817242774,0.7784230884968301
0.72,0.953048386,0.9300169947114317,0.883389361,0.852317236,0.7711070064232427
0.721,0.9459424577185985,0.9275899575515675,0.877479901,0.8455521063416325,0.7642027608810241
0.722,0.9388365298829879,0.9169034283416291,0.8668847710425918,0.8354374979580276,0.7559817330660255
0.723,0.9317306020473775,0.9062168991316908,0.8562896415662156,0.8253228895744228,0.7477607052510268
0.724,0.9246246742117669,0.8955303699217526,0.8456945120898394,0.8152082811908179,0.7395396774360281
0.725,0.9175187463761563,0.8848438407118142,0.8350993826134632,0.8050936728072131,0.7313186496210295
0.726,0.9104128185405458,0.8741573115018759,0.8245042531370871,0.7949790644236082,0.7230976218060309
0.727,0.9033068907049353,0.8634707822919376,0.8139091236607108,0.7848644560400033,0.7148765939910322
0.728,0.8962009628693248,0.8527842530819993,0.8033139941843347,0.7747498476563985,0.7066555661760335
0.729,0.8890950350337142,0.842097724,0.7927188647079586,0.7646352392727936,0.6984345383610349
0.73,0.8819891071981038,0.8314111946621229,0.7821237352315823,0.7545206308891887,0.6902135105460363
0.731,0.8671649957626638,0.8228079998150901,0.7724161367221025,0.744978767,0.6821839423381837
0.732,0.852340884,0.8074718333643951,0.7593682132443169,0.7331494254538653,0.673310249
0.733,0.8375167728917841,0.7921356669137002,0.7463202897665312,0.7213200840098096,0.6644365559470922
0.734,0.8226926614563441,0.7767995,0.7332723662887456,0.709490743,0.6555628627515464
0.735,0.8078685500209043,0.761463334,0.720224443,0.6976614011216982,0.6466891695560006
0.736,0.7930444385854645,0.746127168,0.7071765193331743,0.6858320596776426,0.6378154763604549
0.737,0.7782203271500245,0.730791001,0.6941285958553887,0.6740027182335868,0.628941783
0.738,0.7633962157145846,0.7154548346602249,0.6810806723776031,0.6621733767895313,0.6200680899693632
0.739,0.7485721042791447,0.7001186682095298,0.6680327488998175,0.6503440353454755,0.6111943967738174
0.74,0.7337479928437048,0.6847825017588347,0.6549848254220318,0.6385146939014198,0.6023207035782717
0.741,0.7108731935593344,0.6689843003349383,0.6417487945413205,0.6265560868732576,0.593399229
0.742,0.6879983942749639,0.650816657,0.6273124398726222,0.6137829096353405,0.5841809378742884
0.743,0.6651235949905934,0.6326490131519535,0.6128760852039238,0.6010097323974235,0.5749626466856618
0.744,0.6422487957062228,0.6144813695604612,0.5984397305352254,0.5882365551595065,0.5657443554970351
0.745,0.6193739964218523,0.5963137259689688,0.5840033758665268,0.5754633779215894,0.5565260643084085
0.746,0.5964991971374818,0.5781460823774764,0.5695670211978285,0.5626902006836723,0.5473077731197818
0.747,0.5736243978531114,0.5599784387859841,0.555130667,0.5499170234457552,0.5380894819311552
0.748,0.5507495985687408,0.5418107951944917,0.5406943118604317,0.5371438462078382,0.5288711907425285
0.749,0.5278747992843703,0.5236431516029993,0.5262579571917332,0.5243706689699211,0.5196528995539019
0.75,0.5049999999999998,0.505475508,0.5118216025230348,0.5115974917320041,0.5104346083652752
0.751,0.4821252007156295,0.4843381535072431,0.4961293436788027,0.4979982742155733,0.5009305214567978
0.752,0.45925040143125895,0.46645475712177537,0.481719663,0.48523108413076343,0.49170759470635095
0.753,0.4363756021468884,0.44857136073630777,0.46730998250010936,0.47246389404595346,0.48248466795590406
0.754,0.4135008028625179,0.43068796435084006,0.4529003019107627,0.4596967039611436,0.47326174120545716
0.755,0.39062600357814736,0.41280456796537235,0.43849062132141603,0.4469295138763336,0.4640388144550103
0.756,0.36775120429377683,0.3949211715799047,0.42408094073206937,0.4341623237915237,0.4548158877045634
0.757,0.3448764050094063,0.37703777519443704,0.4096712601427227,0.4213951337067138,0.4455929609541165
0.758,0.32200160572503583,0.3591543788089694,0.39526157955337604,0.4086279436219038,0.4363700342036696
0.759,0.29912680644066525,0.34127098242350173,0.3808518989640293,0.39586075353709393,0.4271471074532227
0.76,0.2762520071562947,0.323387586,0.3664422183746827,0.38309356345228396,0.4179241807027758
0.761,0.26142789572085506,0.3012714504326734,0.3499811185388717,0.3689351821703868,0.4081989422522684
0.762,0.24660378428541516,0.286788062,0.33704409678561237,0.35714215877839306,0.3993153127115015
0.763,0.23177967284997528,0.2723046739904945,0.324107075,0.3453491353863993,0.3904316831707347
0.764,0.21695556141453537,0.2578212857694051,0.31117005327909364,0.33355611199440555,0.3815480536299678
0.765,0.2021314499790955,0.24333789754831564,0.29823303152583425,0.32176308860241176,0.372664424
0.766,0.18730733854365558,0.22885450932722623,0.28529600977257485,0.30997006521041803,0.36378079454843415
0.767,0.1724832271082157,0.21437112110613676,0.2723589880193155,0.2981770418184243,0.3548971650076673
0.768,0.1576591156727758,0.19988773288504735,0.2594219662660562,0.2863840184264305,0.34601353546690045
0.769,0.14283500423733592,0.18540434466395792,0.2464849445127968,0.27459099503443674,0.3371299059261336
0.77,0.12801089280189615,0.16199331529344954,0.22854866522768638,0.2592798266572637,0.3269086123996401
0.771,0.12090496496628562,0.15264713171844282,0.21821873311171133,0.24927772672516818,0.31868338469454055
0.772,0.11379903713067512,0.1433009481434361,0.20788880099573626,0.23927562679307263,0.310458157
0.773,0.10669310929506458,0.1339547645684294,0.19755886887976123,0.22927352686097713,0.30223292928434153
0.774,0.099587181,0.12460858099342267,0.18722893676378616,0.2192714269288816,0.294007702
0.775,0.092481254,0.11526239741841596,0.1768990046478111,0.20926932699678608,0.28578247387414246
0.776,0.085375326,0.10591621384340924,0.16656907253183606,0.19926722706469058,0.277557246
0.777,0.078269398,0.09657003,0.15623914041586098,0.18926512713259505,0.2693320184639434
0.778,0.07116347,0.087223847,0.14590920829988596,0.17926302720049955,0.2611067907588439
0.779,0.064057542,0.077877663,0.13557927618391089,0.169260927,0.2528815630537444
0.78,0.056951614,0.061398618,0.11983052836095719,0.15515009819909695,0.24292709123093448
0.781,0.054037087787458964,0.05697899,0.1126800277358885,0.1474669381113379,0.23562820889556874
0.782,0.051122561,0.052559362638200796,0.10552952711081984,0.1397837780235789,0.228329327
0.783,0.048208034,0.048139735108409666,0.098379026,0.13210061793581984,0.22103044422483725
0.784,0.045293508,0.043720108,0.091228526,0.12441745784806083,0.2137315618894715
0.785,0.042378981,0.039300480048827385,0.084078025,0.1167342977603018,0.20643267955410577
0.786,0.039464454495798815,0.034880852519036255,0.076927525,0.10905113767254276,0.19913379721874003
0.787,0.036549927837466786,0.030461225,0.069777024,0.10136797758478373,0.19183491488337429
0.788,0.033635401,0.026041597,0.062626523,0.093684817,0.18453603254800857
0.789,0.030720875,0.021621969929662845,0.055476023,0.086001657,0.17723715021264283
0.79,0.027806347862470715,0.013334577,0.043509502,0.074235073,0.16795063153599388
0.791,0.026688305317727833,0.012221243337890104,0.039471593200173696,0.069038561,0.16177405627711955
0.792,0.025570262772984954,0.01110791,0.035433684,0.063842049,0.15559748101824525
0.793,0.024452220228242068,0.009994577,0.031395776,0.058645537362034435,0.14942090575937092
0.794,0.023334177683499185,0.008881243,0.027357867031229326,0.053449025,0.1432443305004966
0.795,0.022216135138756303,0.00776791,0.023319958,0.048252514,0.13706775524162226
0.796,0.021098093,0.006654577,0.019282049585266414,0.043056001766619285,0.13089117998274793
0.797,0.01998005,0.005541243,0.015244141,0.03785949,0.1247146047238736
0.798,0.018862008,0.00442791,0.011206232139303504,0.032662978,0.1185380294649993
0.799,0.017743964959784777,0.003314577,0.007168323,0.027466466171204133,0.11236145420612498
0.8,0.016625922415041905,0.001146208,-0.000379508,0.018747274986016523,0.10408631812074254
0.801,0.016208119866044545,0.001445091,-0.001899558,0.015853800372241184,0.099143041
0.802,0.015790317317047185,0.001743974,-0.003419609,0.012960325758465844,0.094199764
0.803,0.015372514768049825,0.002042857,-0.00493966,0.010066851144690506,0.089256487
0.804,0.014954712219052466,0.00234174,-0.00645971,0.007173377,0.084313211
0.805,0.014536909670055108,0.002640623,-0.007979761,0.004279902,0.079369934
0.806,0.014119107121057748,0.002939506,-0.009499811,0.001386427,0.074426657
0.807,0.013701305,0.003238389,-0.011019862,-0.001507047,0.06948338
0.808,0.013283502,0.003537272,-0.012539912,-0.004400522,0.064540103
0.809,0.012865699,0.003836155,-0.014059963,-0.007293997,0.059596826118510866
0.81,0.012447896925068314,0.00446198,-0.017546183,-0.012797842,0.052590247
0.811,0.012293301300807146,0.004907757,-0.017426841,-0.01384141,0.048902403030989396
0.812,0.012138705676545979,0.005353533,-0.017307499,-0.014884978,0.045214559
0.813,0.01198411,0.00579931,-0.017188156,-0.015928547,0.041526714
0.814,0.011829514428023664,0.006245086,-0.017068814,-0.016972115,0.037838869954879124
0.815,0.011674918803762497,0.006690863,-0.016949472,-0.018015684,0.034151026
0.816,0.011520323,0.00713664,-0.01683013,-0.019059252,0.030463181237472003
0.817,0.011365727555240162,0.007582416,-0.016710787,-0.020102821,0.026775336878768444
0.818,0.011211131930978994,0.008028193,-0.016591445,-0.021146389,0.023087492520064885
0.819,0.011056536306717829,0.008473969,-0.016472103,-0.022189957,0.019399648161361322
0.82,0.010901940682456661,0.008919746,-0.016352761,-0.023233526,0.015711803802657763
0.821,0.010844946277127161,0.009572277,-0.016098444,-0.02459972,0.011320151808974417
0.822,0.010787952,0.009736827,-0.015223402,-0.024388377,0.008826292
0.823,0.010730957466468178,0.009901377,-0.01434836,-0.024177034,0.006332432
0.824,0.010673963061138686,0.010065926897327448,-0.013473318,-0.02396569,0.003838572
0.825,0.010616968655809196,0.010230477,-0.012598276,-0.023754347,0.001344711
0.826,0.010559974250479704,0.010395026778190432,-0.011723235,-0.023543004,-0.001149149
0.827,0.010502979845150213,0.010559576718621923,-0.010848193,-0.023331661,-0.003643009
0.828,0.010445985439820723,0.010724126659053416,-0.009973151,-0.023120318,-0.006136869
0.829,0.010388991,0.010888676599484908,-0.009098109,-0.022908975,-0.008630729
0.83,0.010331996629161738,0.011053227,-0.008223067,-0.022697632,-0.011124589
0.831,0.010311013029268203,0.011194277,-0.007007948,-0.022470949,-0.014186034
0.832,0.010290029,0.011157035281989747,-0.0060506,-0.021604815,-0.015617626
0.833,0.010269045829481141,0.011119793177254571,-0.005093252,-0.02073868,-0.017049219
0.834,0.010248062229587608,0.011082551072519398,-0.004135903,-0.019872545,-0.018480812
0.835,0.010227078629694079,0.011045308967784224,-0.003178555,-0.019006411,-0.019912405
0.836,0.010206095029800546,0.011008067,-0.002221207,-0.018140276,-0.021343997
0.837,0.010185111429907015,0.010970824758313874,-0.001263858,-0.017274142,-0.02277559
0.838,0.010164127830013484,0.010933582653578699,-0.00030651,-0.016408007,-0.024207183
0.839,0.010143144,0.010896340548843525,0.000650838,-0.015541872,-0.025638776
0.84,0.010122161,0.010859098,0.001608186,-0.014675738,-0.027070368
0.841,0.010114438956205318,0.010745241,0.002897624,-0.013594459,-0.028917489
0.842,0.010106717,0.010679899442309718,0.003569615,-0.012567683,-0.029469544
0.843,0.010098996,0.010614557480609835,0.004241607,-0.011540907,-0.030021599
0.844,0.010091274,0.010549215518909954,0.004913598,-0.010514131,-0.030573654
0.845,0.010083552,0.010483873557210071,0.00558559,-0.009487355,-0.031125709
0.846,0.010075830586099822,0.010418531595510188,0.006257581,-0.008460579,-0.031677764
0.847,0.010068109,0.010353189633810305,0.006929573,-0.007433803,-0.032229819
0.848,0.010060387238057623,0.010287847672110426,0.007601564,-0.006407027,-0.032781874
0.849,0.010052665564036523,0.010222505710410543,0.008273555,-0.005380251,-0.033333929
0.85,0.010044943890015423,0.010157164,0.008945547,-0.004353475,-0.033885984
0.851,0.010042102941776833,0.010060412237803778,0.009825739,-0.003046499,-0.034701717
0.852,0.010039261993538239,0.010038765903622524,0.010124898520250213,-0.002184399,-0.034585501
0.853,0.010036421045299648,0.010017119569441268,0.010424058402178351,-0.0013223,-0.034469286
0.854,0.010033580097061057,0.009995473,0.010723218284106488,-0.0004602,-0.03435307
0.855,0.010030739148822465,0.009973827,0.011022378166034626,0.000401899,-0.034236855
0.856,0.010027898200583873,0.009952181,0.011321538047962763,0.001263999,-0.034120639
0.857,0.010025057252345282,0.009930534,0.011620697929890901,0.002126099,-0.034004423
0.858,0.010022216304106692,0.009908888,0.011919858,0.002988198,-0.033888208
0.859,0.010019375355868098,0.009887242,0.012219017693747176,0.003850298,-0.033771992
0.86,0.010016534407629507,0.009865595,0.012518177575675313,0.004712398,-0.033655777
0.861,0.010015489240152175,0.009851891,0.012884270091164083,0.005819453,-0.033665476
0.862,0.010014444072674844,0.009858902,0.012901008740598954,0.006369557,-0.033098023
0.863,0.010013398905197512,0.009865914,0.012917747390033827,0.00691966,-0.032530571
0.864,0.010012353737720182,0.009872926,0.012934486039468701,0.007469763,-0.031963118
0.865,0.010011309,0.009879937,0.012951224688903572,0.008019867,-0.031395665
0.866,0.010010263402765517,0.009886949,0.012967963338338443,0.00856997,-0.030828212
0.867,0.010009218235288187,0.009893961,0.012984701987773316,0.009120073,-0.03026076
0.868,0.010008173067810856,0.009900972,0.013001441,0.009670177,-0.029693307
0.869,0.010007127900333524,0.009907984,0.013018179286643063,0.010220279870140079,-0.029125854
0.87,0.010006082732856192,0.009914996,0.013034917936077936,0.010770383200635945,-0.028558401
0.871,0.010005698231676064,0.009934063,0.013022751803041238,0.011478158764964911,-0.028003519
0.872,0.010005313730495936,0.00994185,0.012906990907711509,0.011712849,-0.027187255
0.873,0.010004929229315807,0.009949638,0.012791230012381777,0.011947539367274012,-0.026370992
0.874,0.010004544728135677,0.009957425,0.012675469117052047,0.012182229668428562,-0.025554729
0.875,0.01000416,0.009965212,0.012559708221722317,0.012416919969583114,-0.024738466
0.876,0.010003775725775422,0.009973,0.012443947326392587,0.012651610270737666,-0.023922203
0.877,0.010003391224595292,0.009980787,0.012328186431062855,0.012886300571892214,-0.023105939
0.878,0.010003006723415165,0.009988574,0.012212425535733124,0.013120990873046766,-0.022289676
0.879,0.010002622222235035,0.009996362,0.012096664640403394,0.013355681174201316,-0.021473413
0.88,0.010002237721054907,0.010004149019735939,0.011980903745073662,0.013590371475355866,-0.02065715
0.881,0.010002096,0.010014168,0.011802608608534633,0.013888430469401872,-0.01977055
0.882,0.010001954819393434,0.010014996564207616,0.011677269290183978,0.013891010809332227,-0.018877425
0.883,0.010001813368562696,0.010015825532520131,0.011551929971833325,0.013893591149262582,-0.017984299
0.884,0.010001671917731957,0.010016654500832646,0.011426590653482668,0.013896171489192938,-0.017091173
0.885,0.01000153,0.010017483,0.011301251335132014,0.013898751829123292,-0.016198047
0.886,0.010001389016070483,0.010018312437457676,0.011175912016781359,0.013901332169053647,-0.015304921
0.887,0.010001247565239745,0.010019141,0.011050572698430704,0.013903912508984002,-0.014411795
0.888,0.010001106,0.010019970374082705,0.010925233380080049,0.013906492848914358,-0.013518669
0.889,0.010000964663578272,0.010020799,0.010799894061729393,0.013909073188844713,-0.012625543
0.89,0.010000823212747534,0.010021628310707735,0.010674554743378738,0.013911653528775068,-0.011732418
0.891,0.010000771175793255,0.010019978346902398,0.010498460945317657,0.013906504711825005,-0.010718116
0.892,0.010000719138838977,0.010018332735207636,0.010423925721766904,0.013788436,-0.009879492
0.893,0.010000667101884698,0.010016687123512873,0.010349390498216152,0.013670366539467314,-0.009040869
0.894,0.010000615,0.010015041511818111,0.010274855,0.013552297,-0.008202246
0.895,0.010000563,0.010013395900123349,0.010200320051114646,0.013434228367109623,-0.007363623
0.896,0.010000511,0.010011750288428585,0.010125784827563895,0.013316159280930778,-0.006525
0.897,0.010000458954067582,0.010010104676733822,0.010051249604013142,0.013198090194751932,-0.005686377
0.898,0.010000406917113304,0.010008459,0.009976714,0.013080021108573089,-0.004847753
0.899,0.010000354880159023,0.010006813453344298,0.009902179,0.012961952022394243,-0.00400913
0.9,0.010000302843204745,0.010002875519686956,0.009749877,0.012824683906588467,-0.002887012
0.901,0.010000283699865319,0.010002230963367708,0.009731082,0.012681868545423766,-0.002189687
0.902,0.010000264556525897,0.010001586,0.009712287,0.012539053184259064,-0.001492362
0.903,0.010000245,0.010000941850729212,0.009693493,0.012396237823094363,-0.000795037
0.904,0.010000226269847045,0.010000297294409965,0.009674698,0.012253422461929661,-9.77E-05
0.905,0.010000207126507621,0.009999653,0.009655903,0.012110607100764961,0.000599613
0.906,0.010000187983168197,0.009999008,0.009637108,0.011967792,0.001296938
0.907,0.010000168839828771,0.009998364,0.009618313,0.011824976378435558,0.001994263
0.908,0.010000149696489345,0.009997719,0.009599519,0.011682161017270857,0.002691588
0.909,0.010000130553149923,0.009997075,0.009580724,0.011539345656106155,0.003388913
0.91,0.010000111409810497,0.009995862,0.009530989,0.011313670364440854,0.004409941
0.911,0.010000104367367625,0.009996088,0.009544643,0.011204695216390316,0.004922124
0.912,0.010000097,0.009996313,0.009558297,0.01109572,0.005434306
0.913,0.010000090282481878,0.009996539,0.009571951,0.010986744920289244,0.005946488
0.914,0.010000083240039004,0.009996764,0.009585605,0.010877769772238706,0.00645867
0.915,0.010000076,0.00999699,0.009599259,0.010768794624188168,0.006970853
0.916,0.010000069155153257,0.009997215,0.009612913,0.010659819476137634,0.007483035
0.917,0.010000062112710383,0.009997441,0.009626567,0.010550844328087096,0.007995217
0.918,0.010000055070267511,0.009997666,0.009640221,0.010441869,0.008507399
0.919,0.010000048027824638,0.009997892,0.009653875,0.010332894031986022,0.009019581
0.92,0.010000040985381764,0.009998539,0.009671962,0.010135202467208157,0.009841007
0.921,0.010000038394611555,0.00999873,0.009692472,0.010079813472573716,0.010161101493867782
0.922,0.010000035803841345,0.009998921,0.009712981,0.010024424477939272,0.010481196318880667
0.923,0.010000033213071136,0.009999112,0.009733491,0.009969035,0.010801291143893551
0.924,0.010000030622300926,0.009999303,0.009754001,0.009913646,0.011121385968906435
0.925,0.010000028031530717,0.009999495,0.009774511,0.009858257,0.011441481
0.926,0.010000025440760507,0.009999686,0.00979502,0.009802868,0.011761575618932202
0.927,0.010000022849990298,0.009999877,0.00981553,0.00974748,0.012081670443945085
0.928,0.010000020259220088,0.010000067988149694,0.00983604,0.009692091,0.012401765
0.929,0.010000017668449879,0.010000259116113715,0.00985655,0.009636702,0.012721860093970853
0.93,0.010000015,0.010000659030145619,0.009894463,0.009519869,0.013298396668327817
0.931,0.010000014124588551,0.010000641,0.009907421,0.009510317,0.013447440306036403
0.932,0.010000013171497435,0.010000623795439659,0.00992038,0.009500765,0.013596484
0.933,0.010000012218406318,0.010000606,0.009933338,0.009491213,0.013745527581453577
0.934,0.010000011,0.010000588560733699,0.009946297,0.009481661,0.013894571219162162
0.935,0.010000010312224084,0.010000570943380718,0.009959255,0.009472109,0.014043614856870747
0.936,0.010000009359132967,0.010000553326027738,0.009972214,0.009462557,0.014192658494579333
0.937,0.010000008,0.010000536,0.009985172,0.009453006,0.014341702132287918
0.938,0.010000007452950732,0.010000518091321778,0.009998131,0.009443454,0.014490746
0.939,0.010000006499859614,0.010000500473968797,0.010011089,0.009433902,0.014639789407705075
0.94,0.010000005546768498,0.010000482856615818,0.010024047881914152,0.00942435,0.014788833
0.941,0.010000005196145866,0.010000373174374947,0.010041069358548767,0.009414866,0.014988048333282412
0.942,0.010000004845523236,0.010000328203472934,0.010044183492684806,0.009431312,0.015004928
0.943,0.010000004494900605,0.010000283232570923,0.010047297626820845,0.009447758,0.015021807684083508
0.944,0.010000004144277975,0.010000238,0.010050411760956886,0.009464204,0.015038687359484059
0.945,0.010000003793655343,0.010000193290766898,0.010053525895092924,0.00948065,0.015055567034884608
0.946,0.010000003443032712,0.010000148319864885,0.010056640029228965,0.009497096,0.015072446710285157
0.947,0.010000003092410082,0.010000103348962874,0.010059754163365003,0.009513542,0.015089326385685706
0.948,0.010000003,0.010000058378060863,0.010062868297501044,0.009529988,0.015106206061086256
0.949,0.010000002,0.010000013,0.010065982431637083,0.009546434,0.015123085736486803
0.95,0.010000002040542189,0.009999968,0.010069096565773122,0.00956288,0.015139965411887354
0.951,0.010000001911555322,0.009999911,0.010071602903219507,0.009587337,0.015174020618605295
0.952,0.010000001782568458,0.009999909,0.010069063576856791,0.009610489,0.015105615757660071
0.953,0.010000001653581591,0.009999908,0.010066524250494074,0.00963364,0.015037210896714847
0.954,0.010000001524594727,0.009999906,0.010063985,0.009656792,0.014968806035769625
0.955,0.010000001,0.009999904,0.010061445597768642,0.009679943,0.014900401
0.956,0.010000001266620994,0.009999902,0.010058906271405927,0.009703095,0.014831996313879176
0.957,0.010000001,0.009999901,0.010056366945043211,0.009726246,0.014763591452933954
0.958,0.010000001008647263,0.009999899,0.010053827618680495,0.009749398,0.014695187
0.959,0.010000000879660399,0.009999897,0.010051288,0.009772549,0.014626781731043505
0.96,0.010000000750673532,0.009999895,0.010048748965955062,0.009795701,0.014558376870098283
0.961,0.010000000703221924,0.009999913,0.010043957527691327,0.009827847,0.014480449366876647
0.962,0.010000000655770313,0.009999923,0.010040548761710063,0.009845618,0.014373158470743708
0.963,0.010000000608318705,0.009999932,0.010037139995728799,0.00986339,0.014265867574610767
0.964,0.010000000560867094,0.009999942,0.010033731229747534,0.009881161,0.014158576678477827
0.965,0.010000000513415486,0.009999951,0.010030322,0.009898932,0.014051285782344887
0.966,0.010000000465963877,0.00999996,0.010026913697785004,0.009916703,0.013943994886211945
0.967,0.010000000418512267,0.00999997,0.010023504931803739,0.009934474,0.013836703990079005
0.968,0.010000000371060658,0.009999979,0.010020096165822475,0.009952246,0.013729413093946066
0.969,0.01,0.009999989,0.010016687,0.009970017,0.013622122197813126
0.97,0.01,0.009999998,0.010013278633859944,0.009987788,0.013514831301680186
0.971,0.010000000258700958,0.010000011943804425,0.010008184218632176,0.010011707,0.013380045859816496
0.972,0.010000000241244478,0.010000012997143468,0.010006358945172898,0.010020097596255169,0.013273352777930167
0.973,0.010000000223787997,0.010000014050482509,0.010004534,0.010028488578416189,0.013166659696043834
0.974,0.010000000206331516,0.010000015103821551,0.010002708398254342,0.010036879560577208,0.013059966614157505
0.975,0.010000000188875036,0.010000016157160594,0.010000883124795065,0.010045270542738228,0.012953273532271175
0.976,0.010000000171418555,0.010000017210499635,0.009999058,0.010053661524899248,0.012846580450384844
0.977,0.010000000153962074,0.010000018263838676,0.009997233,0.010062052507060267,0.012739887368498515
0.978,0.010000000136505593,0.010000019317177719,0.009995407,0.010070443489221289,0.012633194286612186
0.979,0.010000000119049113,0.010000020370516761,0.009993582,0.010078834471382307,0.012526501204725855
0.98,0.010000000101592632,0.010000021423855802,0.009991757,0.010087225453543326,0.012419808122839522
0.981,0.010000000095170757,0.010000018366764002,0.009989407,0.010098299862909485,0.012277354993654848
0.982,0.010000000088748883,0.010000016461092954,0.009989298,0.010098733629332916,0.012199636278679515
0.983,0.01,0.010000014555421906,0.00998919,0.010099167395756345,0.012121917563704185
0.984,0.010000000075905135,0.010000012649750856,0.009989081,0.010099601162179776,0.012044198848728852
0.985,0.010000000069483261,0.010000010744079808,0.009988973,0.010100034928603206,0.01196648
0.986,0.010000000063061388,0.010000009,0.009988864,0.010100468695026635,0.011888761418778187
0.987,0.010000000056639514,0.010000006932737712,0.009988756,0.010100902461450066,0.011811042703802855
0.988,0.01,0.010000005027066664,0.009988648,0.010101336227873495,0.011733323988827524
0.989,0.010000000043795764,0.010000003121395616,0.009988539,0.010101769994296926,0.011655605273852192
0.99,0.01,0.010000001215724568,0.009988431,0.010102203760720355,0.011577887
0.991,0.010000000035011414,0.009999998,0.009988527,0.010103131009137348,0.011465706752345027
0.992,0.010000000032648938,0.009999998,0.00998926,0.010098911386314675,0.011432123
0.993,0.01,0.009999998,0.009989992,0.010094692,0.011398539898687434
0.994,0.010000000027923983,0.009999997,0.009990725,0.010090472140669327,0.011364956471858638
0.995,0.010000000025561506,0.009999997,0.009991458,0.010086252517846651,0.011331373
0.996,0.01,0.009999997,0.00999219,0.010082032895023976,0.011297789618201043
0.997,0.010000000020836553,0.009999997,0.009992923,0.010077813272201303,0.011264206191372247
0.998,0.010000000018474075,0.009999996,0.009993656,0.010073594,0.011230623
0.999,0.010000000016111598,0.009999996,0.009994388,0.010069374026555954,0.011197039337714652
1,0.010000000013749122,0.009999996,0.009995121,0.010065154403733281,0.011163455910885856

==> plot_results_csv/DG_bump_1D_128_p_1_q_11_T_50-0.csv <==
x,t_0.0,t_1.0,t_5.0,t_10.0,t_49.99
0,0.010000000013749065,0.010000000003402383,0.009999884,0.009995453,0.00946305
0.001,0.010000000015833116,0.010000000005684965,0.009999862,0.009996167,0.009497506
0.002,0.010000000017917168,0.010000000007967549,0.00999984,0.00999688,0.009531962
0.003,0.01,0.010000000010250133,0.009999819,0.009997594,0.009566417
0.004,0.01,0.010000000012532715,0.009999797,0.009998308,0.009600873
0.005,0.010000000024169321,0.010000000014815297,0.009999775,0.009999021,0.009635328
0.006,0.010000000026253373,0.01,0.009999753,0.009999735,0.009669784
0.007,0.010000000028337426,0.010000000019380464,0.009999732,0.010000448242930246,0.009704239
0.008,0.010000000030884216,0.01,0.009999702,0.010001311693008665,0.009726402
0.009,0.010000000035436203,0.010000000020297582,0.009999695,0.010001949663343885,0.009770871
0.01,0.01,0.010000000021473682,0.009999687,0.010002587633679104,0.009815339
0.011,0.010000000044540177,0.010000000022649783,0.00999968,0.010003225604014322,0.009859808
0.012,0.010000000049092165,0.010000000023825884,0.009999673,0.010003863574349542,0.009904276
0.013,0.010000000053644152,0.010000000025001985,0.009999666,0.010004501544684762,0.009948745
0.014,0.010000000058196139,0.010000000026178086,0.009999659,0.010005139515019981,0.009993213
0.015,0.010000000062748126,0.010000000027354185,0.009999651,0.010005777485355201,0.010037681830624038
0.016,0.010000000069321538,0.010000000023749006,0.009999625,0.010006695386623314,0.010070825
0.017,0.010000000079263993,0.010000000028340133,0.009999628,0.010007148272242236,0.010126900713774405
0.018,0.010000000089206446,0.010000000032931257,0.009999631,0.010007601,0.010182976
0.019,0.01,0.010000000037522383,0.009999634,0.010008054,0.010239051806628034
0.02,0.010000000109091356,0.010000000042113509,0.009999637,0.010008506929099003,0.010295127
0.021,0.010000000119033809,0.010000000046704635,0.00999964,0.010008959814717925,0.010351202899481665
0.022,0.010000000128976264,0.010000000051295761,0.009999643,0.010009412700336846,0.010407278
0.023,0.010000000138918719,0.010000000055886886,0.009999646,0.010009865585955768,0.010463353992335295
0.024,0.01,0.010000000052705597,0.009999596,0.010010856400396085,0.010511908935793993
0.025,0.010000000177200286,0.010000000063244772,0.009999635,0.010010897008598245,0.010579722041591196
0.026,0.010000000198916602,0.010000000073783948,0.009999673,0.010010937616800405,0.010647535
0.027,0.01,0.010000000084323123,0.009999711,0.010010978225002565,0.010715348253185602
0.028,0.010000000242349236,0.010000000094862299,0.00999975,0.010011018833204727,0.010783161358982805
0.029,0.010000000264065553,0.010000000105401474,0.009999788,0.010011059441406886,0.010850974464780007
0.03,0.010000000285781869,0.01,0.009999826,0.010011100049609046,0.010918788
0.031,0.010000000307498185,0.010000000126479825,0.009999865,0.010011140657811207,0.010986600676374414
0.032,0.010000000348501861,0.010000000117198026,0.009999838,0.010011983845891406,0.011053630090730304
0.033,0.010000000395934657,0.010000000142457473,0.009999955,0.010011185489666168,0.011130075109489868
0.034,0.010000000443367454,0.010000000167716922,0.010000071429991556,0.010010387133440926,0.011206520128249433
0.035,0.01,0.01,0.010000187965295409,0.010009588777215684,0.011282965147008996
0.036,0.010000000538233045,0.010000000218235817,0.010000304500599261,0.010008790420990444,0.011359410165768559
0.037,0.010000000585665842,0.010000000243495266,0.010000421035903113,0.010007992064765204,0.011435855184528124
0.038,0.010000000633098638,0.010000000268754715,0.010000537571206964,0.010007193708539964,0.011512300203287688
0.039,0.010000000680531433,0.010000000294014164,0.010000654106510817,0.010006395352314722,0.011588745
0.04,0.010000000780623564,0.010000000282021335,0.010000763536039252,0.010006374683253008,0.011672559710565151
0.041,0.010000000884226316,0.010000000346405767,0.010000973211032485,0.010004211728194018,0.011749720864190903
0.042,0.010000000987829067,0.010000000410790199,0.010001182886025717,0.010002049,0.011826882017816655
0.043,0.010000001091431818,0.01,0.010001392561018951,0.009999886,0.011904043171442405
0.044,0.010000001,0.010000001,0.010001602236012184,0.009997723,0.011981204325068155
0.045,0.010000001298637321,0.010000000603943491,0.010001811911005416,0.00999556,0.012058365478693907
0.046,0.010000001402240073,0.010000000668327923,0.010002022,0.009993397,0.012135526632319659
0.047,0.010000001521178631,0.010000000622813136,0.010002353,0.009993079,0.012239684259507727
0.048,0.010000001747467846,0.010000000763636857,0.010002568280901625,0.009989265,0.012303785754167339
0.049,0.010000001973757059,0.010000001,0.010002783293968018,0.00998545,0.012367887248826951
0.05,0.010000002200046272,0.010000001045284302,0.010002998307034414,0.009981636,0.012431988743486564
0.051,0.010000002426335485,0.010000001186108023,0.010003213320100807,0.009977821,0.012496090238146174
0.052,0.010000002652624698,0.010000001326931745,0.010003428333167204,0.009974007,0.012560191732805787
0.053,0.010000002878913911,0.010000001467755468,0.010003643346233599,0.009970192,0.012624293227465399
0.054,0.010000003105203124,0.010000002,0.010003858359299993,0.009966378,0.012688395
0.055,0.010000003415233548,0.010000001674927752,0.010004585457913811,0.009962808,0.012800336559373375
0.056,0.010000003909494628,0.010000001903895075,0.010004540345862095,0.009957847,0.012831538401483239
0.057,0.010000004403755708,0.010000002132862396,0.010004495233810378,0.009952887,0.012862740243593107
0.058,0.010000004898016788,0.010000002361829716,0.010004450121758664,0.009947926,0.012893942085702973
0.059,0.010000005392277867,0.010000002590797037,0.010004405009706948,0.009942965,0.012925143927812839
0.06,0.010000005886538947,0.010000002819764358,0.010004359897655232,0.009938004,0.012956345769922707
0.061,0.010000006380800027,0.010000003048731679,0.010004314785603517,0.009933044,0.012987547612032573
0.062,0.010000006875061107,0.010000003,0.01000427,0.009928083,0.013018749454142439
0.063,0.010000007661974368,0.010000003410080009,0.010005094226301114,0.009920473,0.013114146499152034
0.064,0.010000008741539806,0.010000003694015176,0.010004347679933844,0.009916291,0.013087471
0.065,0.010000009821105247,0.010000003977950343,0.010003601133566572,0.00991211,0.013060796088534067
0.066,0.010000010900670686,0.010000004261885511,0.010002854587199302,0.009907929,0.013034120883225083
0.067,0.010000011980236125,0.010000005,0.010002108040832031,0.009903748,0.013007445677916101
0.068,0.010000013059801565,0.010000004829755847,0.010001361494464761,0.009899566,0.012980770472607117
0.069,0.010000014139367004,0.010000005113691016,0.010000615,0.009895385,0.012954095267298136
0.07,0.010000015218932443,0.010000005397626183,0.009999868,0.009891204,0.01292742
0.071,0.010000017177413147,0.010000004727619746,0.009999918,0.009881071,0.012971604117708395
0.072,0.01000002,0.010000005358498246,0.009998051,0.009881414,0.012859202
0.073,0.010000021893388434,0.010000005989376745,0.009996184,0.009881758,0.012746799951787947
0.074,0.010000024251376076,0.010000006620255244,0.009994317,0.009882101,0.012634397868827725
0.075,0.010000027,0.010000007251133742,0.00999245,0.009882444,0.012521995785867502
0.076,0.010000028967351363,0.010000007882012243,0.009990583,0.009882788,0.012409593702907281
0.077,0.010000031325339005,0.010000008512890741,0.009988716,0.009883131,0.012297191619947056
0.078,0.010000033683326649,0.010000009,0.009986849,0.009883474,0.012184789536986833
0.079,0.010000038484603546,0.010000006,0.00998488,0.009875961,0.012136128678644163
0.08,0.010000043634921763,0.010000009045892766,0.009981992,0.009886113,0.011910961894647059
0.081,0.010000048785239982,0.010000012052933101,0.009979104,0.009896264,0.011685795110649953
0.082,0.010000053935558199,0.010000015059973435,0.009976216,0.009906416,0.011460628326652848
0.083,0.010000059085876416,0.010000018,0.009973328,0.009916568,0.011235461542655742
0.084,0.010000064236194633,0.010000021074054104,0.00997044,0.00992672,0.011010294758658638
0.085,0.010000069,0.010000024,0.009967552,0.009936872,0.010785127974661534
0.086,0.010000074918019165,0.010000012512881545,0.009962556,0.009925636,0.010735281890022506
0.087,0.010000086167346935,0.010000023523106426,0.009960014,0.009950961,0.010376137041668782
0.088,0.010000097416674706,0.010000034533331311,0.009957473,0.009976285,0.010016992193315057
0.089,0.010000108666002476,0.010000045543556194,0.009954931,0.010001609748903233,0.009657847
0.09,0.010000119915330247,0.010000056553781077,0.009952389,0.010026934206993736,0.009298702
0.091,0.010000131164658019,0.010000068,0.009949847,0.010052258665084237,0.008939558
0.092,0.010000142413985788,0.010000078574230842,0.009947306,0.010077583123174739,0.008580413
0.093,0.010000153663313558,0.010000089584455725,0.009944764,0.010102907581265242,0.008221268
0.094,0.010000168243005361,0.010000086066316142,0.009935437,0.01011072,0.008011614
0.095,0.010000192813789253,0.010000111332299545,0.009936528,0.010153700355948276,0.007509142
0.096,0.010000217384573145,0.010000136598282946,0.00993762,0.010196680655767412,0.00700667
0.097,0.010000241955357037,0.010000161864266348,0.009938711,0.010239660955586549,0.006504198
0.098,0.010000267,0.010000187130249753,0.009939803,0.010282641255405683,0.006001726
0.099,0.010000291,0.010000212396233154,0.009940894,0.010325622,0.005499254
0.1,0.010000315667708714,0.010000237662216556,0.009941986,0.010368601855043956,0.004996782
0.101,0.010000340238492606,0.010000262928199959,0.009943077,0.010411582,0.00449431
0.102,0.010000377539086718,0.010000306353065714,0.009933264,0.010451184505192796,0.004091844
0.103,0.010000431206579681,0.010000335680375443,0.009943006,0.010507112556286747,0.003455103
0.104,0.010000484874072646,0.010000365007685173,0.009952748,0.010563040607380699,0.002818362
0.105,0.010000538541565612,0.010000394334994903,0.00996249,0.010618969,0.002181622
0.106,0.010000592209058575,0.010000423662304633,0.009972232,0.010674896709568601,0.001544881
0.107,0.010000645876551539,0.010000452989614363,0.009981974,0.010730824760662554,0.00090814
0.108,0.010000699544044506,0.010000482316924093,0.009991716,0.010786752811756506,0.0002714
0.109,0.010000753,0.010000511644233823,0.010001458120575644,0.010842680862850458,-0.000365341
0.11,0.010000846599612062,0.010000611,0.010000635432439295,0.010918326,-0.000968614
0.111,0.010000963820035631,0.010000595,0.010023757,0.010970576985812075,-0.001705845
0.112,0.010001081040459204,0.010000579,0.010046877901801523,0.011022827860898423,-0.002443075
0.113,0.010001198260882773,0.010000562476868589,0.010069999136482636,0.011075078735984768,-0.003180306
0.114,0.010001315481306344,0.010000546,0.01009312,0.011127329611071114,-0.003917537
0.115,0.010001432701729915,0.01000053,0.010116241605844862,0.01117958,-0.004654767
0.116,0.010001549922153484,0.010000513,0.010139362840525976,0.011231831361243807,-0.005391998
0.117,0.010001667142577055,0.010000497144797312,0.010162484075207088,0.011284082,-0.006129228
0.118,0.010001897147560902,0.010000471646383041,0.010183553929942742,0.011380980062848453,-0.006904083
0.119,0.010002153179750964,0.010000366417574784,0.010219921385841546,0.011397735,-0.007678106
0.12,0.010002409211941028,0.010000261188766527,0.010256288841740346,0.011414489,-0.008452129
0.121,0.010002665244131091,0.010000156,0.010292656297639148,0.011431244,-0.009226152
0.122,0.010002921276321155,0.010000050731150014,0.010329024,0.011447998,-0.010000176
0.123,0.010003177308511217,0.009999946,0.010365391,0.011464752488002699,-0.010774199
0.124,0.010003433,0.00999984,0.010401758665335553,0.011481506973033549,-0.011548222
0.125,0.010003689372891344,0.009999091,0.010451125,0.011638719039850582,-0.012477844
0.126,0.010004248595010685,0.009999134,0.010489008574036396,0.011573758700207715,-0.013191913
0.127,0.010004807817130026,0.009999177,0.010526892006888545,0.011508798,-0.013905981
0.128,0.010005367039249369,0.00999922,0.010564775439740692,0.011443838,-0.014620049
0.129,0.010005926,0.009999262,0.010602658872592837,0.011378877681279116,-0.015334118
0.13,0.010006485,0.009999305,0.010640542305444985,0.011313917341636249,-0.016048186
0.131,0.010007044705607392,0.009999348,0.010678425738297134,0.011248957001993382,-0.016762254
0.132,0.010007603927726734,0.00999939,0.010716309171149279,0.011183996662350515,-0.017476323
0.133,0.010008287314994199,0.009996906,0.010813805,0.011301303149585471,-0.018500092
0.134,0.010009509,0.009998165,0.010823394,0.011101665941261996,-0.019024233
0.135,0.01001073,0.009999423,0.010832983068224781,0.010902028732938518,-0.019548373
0.136,0.010011951623722211,0.010000680699514632,0.010842571969190723,0.010702391524615041,-0.020072514
0.137,0.010013173,0.010001938782093094,0.010852160870156665,0.010502754316291562,-0.020596655
0.138,0.010014394496207552,0.010003196864671554,0.010861749771122605,0.010303117107968085,-0.021120796
0.139,0.010015615932450223,0.010004454947250014,0.010871338672088546,0.010103479899644607,-0.021644937
0.14,0.010016837368692893,0.010005713029828476,0.010880927573054488,0.009903843,-0.022169078
0.141,0.010018601183900988,0.010002474067439012,0.011000216532536721,0.009884795,-0.023131877
0.142,0.010021268964051457,0.010007081,0.010932201,0.009507237,-0.023306367
0.143,0.010023936744201923,0.010011688763730589,0.010864185827989377,0.009129679,-0.023480857
0.144,0.010026604524352391,0.010016296111876377,0.010796170475715705,0.008752121,-0.023655348
0.145,0.010029272,0.010020903460022164,0.010728155123442034,0.008374562,-0.023829838
0.146,0.010031940084653327,0.010025510808167954,0.010660139771168363,0.007997004,-0.024004328
0.147,0.010034607864803794,0.010030118,0.010592124,0.007619446,-0.024178818
0.148,0.010037275644954262,0.010034725504459528,0.010524109,0.007241888,-0.024353309
0.149,0.010041720248312703,0.010036834219283981,0.010590924735241977,0.006982006,-0.025045389
0.15,0.010047546825277342,0.010046223232239554,0.010386515141122852,0.006418165,-0.024688236
0.151,0.010053373402241982,0.010055612245195125,0.010182105547003727,0.005854324,-0.024331082
0.152,0.010059199979206623,0.010065001258150696,0.009977696,0.005290483,-0.023973928
0.153,0.010065026556171263,0.010074390271106268,0.009773286,0.004726642,-0.023616775
0.154,0.010070853133135903,0.010083779,0.009568877,0.004162801,-0.023259621
0.155,0.010076679710100544,0.010093168,0.009364467,0.00359896,-0.022902468
0.156,0.010082506287065186,0.010102557309972983,0.009160058,0.003035119,-0.022545314
0.157,0.010093506,0.010120062783303931,0.009058418,0.002466419,-0.022713504
0.158,0.010106230895520239,0.010129467,0.008676298,0.001773516,-0.021631841
0.159,0.010118955446499607,0.010138870995976428,0.008294178,0.001080612,-0.020550177
0.16,0.010131679997478975,0.010148275102312674,0.007912057,0.000387709,-0.019468514
0.161,0.010144404548458344,0.010157679208648924,0.007529937,-0.000305194,-0.018386851
0.162,0.010157129,0.010167083,0.007147817,-0.000998098,-0.017305188
0.163,0.010169854,0.010176487,0.006765696,-0.001691001,-0.016223525
0.164,0.010182578201396448,0.010185891527657668,0.006383576,-0.002383905,-0.015141862
0.165,0.010209421,0.010217954949251328,0.005999092,-0.003233269,-0.014508919
0.166,0.010237205158696347,0.01020969,0.005460238,-0.00390276,-0.012513717
0.167,0.010264989247916315,0.010201424374341591,0.004921383,-0.004572251,-0.010518515
0.168,0.010292773337136284,0.010193159086886724,0.004382528,-0.005241742,-0.008523313
0.169,0.010320557426356252,0.010184893799431854,0.003843674,-0.005911234,-0.006528111
0.17,0.010348342,0.010176628511976985,0.003304819,-0.006580725,-0.004532909
0.171,0.010376125604796189,0.010168363224522118,0.002765964,-0.007250216,-0.002537708
0.172,0.010408017142166747,0.010218070118780667,0.00208928,-0.008486277,-0.001910427
0.173,0.010468660816591459,0.010166822950911767,0.001532414,-0.008865192,0.0011666
0.174,0.010529304491016167,0.010115575783042868,0.000975548,-0.009244107,0.004243627
0.175,0.010589948165440878,0.010064328615173968,0.000418683,-0.009623023,0.007320654
0.176,0.010650591839865586,0.010013081,-0.000138183,-0.010001938,0.010397681
0.177,0.010711235514290296,0.009961834,-0.000695049,-0.010380854,0.013474708
0.178,0.010771879188715007,0.009910587,-0.001251914,-0.010759769,0.016551735
0.179,0.010832522863139715,0.00985934,-0.00180878,-0.011138684,0.019628762
0.18,0.010915545466402202,0.009786303,-0.002930397,-0.012471588,0.021444285378812072
0.181,0.011047801713107801,0.009702048,-0.003199529,-0.01217874,0.025733133
0.182,0.011180058,0.009617794,-0.003468661,-0.011885891,0.03002198
0.183,0.011312314,0.00953354,-0.003737793,-0.011593043,0.034310827464012573
0.184,0.011444570453224601,0.009449286,-0.004006925,-0.011300194,0.038599675
0.185,0.011576827,0.009365032,-0.004276057,-0.011007346,0.042888522
0.186,0.011709083,0.009280778,-0.004545189,-0.010714497,0.047177369549213075
0.187,0.011841339193341401,0.009196523,-0.004814321,-0.010421648,0.051466217
0.188,0.012051425076826229,0.008809669,-0.006101525,-0.011364452,0.054702012
0.189,0.012339340597090286,0.008841903,-0.005590748,-0.009932983,0.060278035
0.19,0.012627256117354345,0.008874137,-0.005079971,-0.008501513,0.065854058
0.191,0.012915171637618402,0.008906371,-0.004569194,-0.007070044,0.071430081
0.192,0.013203087,0.008938604,-0.004058416,-0.005638575,0.077006104
0.193,0.013491002678146518,0.008970838,-0.003547639,-0.004207105,0.082582127
0.194,0.013778918198410576,0.009003072,-0.003036862,-0.002775636,0.08815815
0.195,0.014066833718674635,0.009035305,-0.002526085,-0.001344167,0.093734173
0.196,0.014586033804051933,0.008262531,-0.003346426,-0.001222445,0.098542197
0.197,0.015210363237207973,0.00885393,-0.001410688,0.001841936,0.1054128872772397
0.198,0.015834692670364012,0.00944533,0.00052505,0.004906316,0.11228357749018311
0.199,0.016459022103520054,0.010036729471882699,0.002460788,0.007970697,0.11915426770312652
0.2,0.017083351536676096,0.010628129,0.004396526,0.011035077232859682,0.12602495791606994
0.201,0.017707680969832135,0.011219528560141382,0.006332264,0.014099457808594047,0.13289564812901333
0.202,0.018332010402988177,0.011810928104270724,0.008268001,0.017163838,0.13976633834195676
0.203,0.01895634,0.012402327648400066,0.010203739130377046,0.020228218960062775,0.14663702855490013
0.204,0.020208987266118947,0.011654448520366597,0.010804385910879052,0.022177708439041342,0.1530629468742877
0.205,0.021551394409924957,0.013663484582959056,0.014864503,0.027314109,0.16115959423732415
0.206,0.022893801553730962,0.015672520645551517,0.018924619379229648,0.032450511,0.16925624160036062
0.207,0.024236208697536968,0.017681556708143975,0.022984736113404944,0.037586912,0.17735288896339707
0.208,0.025578615841342973,0.019690592770736433,0.027044852847580243,0.042723313,0.18544953632643352
0.209,0.026921023,0.021699628833328894,0.03110497,0.047859713639083284,0.193546184
0.21,0.028263430128954985,0.023708664895921355,0.035165086315930835,0.052996115,0.20164283105250644
0.211,0.029699096,0.021581506099279505,0.035563975,0.055109079,0.2085303480093983
0.212,0.032533645104458886,0.026234826,0.042347486,0.062608046,0.21770594522377945
0.213,0.035368194,0.030888147,0.049130997,0.070107013,0.2268815424381606
0.214,0.038202743,0.035541467,0.055914507,0.07760598,0.23605713965254177
0.215,0.041037292,0.040194788,0.062698018,0.085104947,0.24523273686692287
0.216,0.043871841,0.044848108013672096,0.069481529,0.092603914,0.25440833408130403
0.217,0.046706389942980195,0.049501428,0.076265039,0.10010288052325354,0.2635839312956852
0.218,0.049540939,0.054154749,0.08304855,0.10760184739264861,0.27275952851006635
0.219,0.053107534,0.054052092,0.086595601,0.1126387315885026,0.2812034669885422
0.22,0.058870266715081124,0.062612139,0.096423078,0.12255777370852845,0.2912375934275013
0.221,0.064633,0.071172186,0.10625055506129248,0.1324768158285543,0.3012717198664603
0.222,0.070395732,0.079732233,0.11607803192520755,0.14239585794858017,0.31130584630541935
0.223,0.076158465,0.08829228,0.1259055087891226,0.15231490006860604,0.32133997274437837
0.224,0.081921198,0.096852327,0.13573298565303765,0.1622339421886319,0.33137409918333743
0.225,0.087683931,0.10541237412888375,0.1455604625169527,0.17215298430865777,0.34140822562229645
0.226,0.093446664,0.1139724211143771,0.15538793938086776,0.18207202642868364,0.35144235206125546
0.227,0.10144076000139164,0.11851188305376467,0.16296098058200376,0.19037612333422105,0.36118238628583893
0.228,0.11230375171239391,0.1316954439651025,0.1757245557242475,0.20248552269147174,0.37179305063481993
0.229,0.1231667434233962,0.14487900487644034,0.18848813086649127,0.21459492204872244,0.382403715
0.23,0.13402973513439848,0.15806256578777816,0.20125170600873504,0.22670432140597313,0.39301437933278194
0.231,0.14489272684540078,0.17124612669911599,0.2140152811509788,0.23881372076322382,0.403625044
0.232,0.15575571855640305,0.18442968761045384,0.22677885629322256,0.25092312012047446,0.41423570803074394
0.233,0.16661871026740532,0.19761324852179168,0.23954243143546627,0.26303251947772516,0.424846372
0.234,0.1774817019784076,0.2107968094331295,0.2523060065777101,0.27514191883497585,0.43545703672870606
0.235,0.19270370112378157,0.22197609553479336,0.26408752418360687,0.2865766878172734,0.4461210947776978
0.236,0.21054110472977916,0.23937492312655223,0.2791830362382176,0.3003529292970174,0.45698270920076767
0.237,0.22837850833577675,0.25677375071831104,0.2942785482928284,0.31412917077676134,0.46784432362383754
0.238,0.24621591194177436,0.2741725783100699,0.30937406034743914,0.32790541225650527,0.4787059380469074
0.239,0.26405331554777195,0.2915714059018288,0.32446957240204993,0.3416816537362492,0.4895675524699773
0.24,0.2818907191537695,0.30897023349358765,0.33956508445666067,0.35545789521599314,0.5004291668930472
0.241,0.2997281227597671,0.3263690610853465,0.35466059651127146,0.3692341366957371,0.511290781
0.242,0.31756552636576474,0.3437678886771054,0.3697561085658822,0.38301037817548106,0.5221523957391869
0.243,0.3400553954295328,0.3615568842053495,0.3850463879489041,0.39692103665835243,0.5332871775535788
0.244,0.36361891036817096,0.3814298968027804,0.40142423231401253,0.4115957368332643,0.5440530906241589
0.245,0.38718242530680913,0.4013029094002113,0.41780207667912095,0.42627043700817613,0.5548190036947389
0.246,0.4107459402454473,0.4211759219976422,0.4341799210442293,0.440945137,0.5655849167653191
0.247,0.4343094551840855,0.4410489345950731,0.4505577654093378,0.4556198373579998,0.5763508298358991
0.248,0.45787297012272365,0.460921947,0.46693560977444615,0.47029453753291167,0.5871167429064792
0.249,0.48143648506136183,0.4807949597899349,0.4833134541395546,0.4849692377078235,0.5978826559770594
0.25,0.505,0.5027597655643213,0.5006405971113791,0.5002773805457137,0.6094323886734794
0.251,0.5285635149386382,0.5224395539389839,0.5169772577130773,0.5149367631924725,0.6197598236406159
0.252,0.5521270298772764,0.5421193423136464,0.5333139183147756,0.5295961458392313,0.6300872586077524
0.253,0.5756905448159145,0.561799131,0.5496505789164738,0.5442555284859902,0.6404146935748889
0.254,0.5992540597545527,0.5814789190629717,0.5659872395181721,0.5589149111327492,0.6507421285420254
0.255,0.6228175746931909,0.6011587074376341,0.5823239001198703,0.573574294,0.661069564
0.256,0.6463810896318289,0.6208384958122968,0.5986605607215687,0.5882336764262669,0.6713969984762984
0.257,0.6699446045704671,0.6405182841869592,0.6149972213232668,0.6028930590730257,0.681724433
0.258,0.6924344736342352,0.664810028,0.6336674796464372,0.6191638909026193,0.6930747890394371
0.259,0.7102718772402328,0.6816159373807623,0.6486194931074504,0.6328810632161908,0.7026497033457831
0.26,0.7281092808462304,0.6984218469718116,0.6635715065684634,0.6465982355297623,0.7122246176521294
0.261,0.745946684,0.715227757,0.6785235200294766,0.6603154078433338,0.7217995319584756
0.262,0.7637840880582256,0.7320336661539104,0.6934755334904896,0.6740325801569051,0.7313744462648217
0.263,0.7816214916642231,0.7488395757449597,0.7084275469515027,0.6877497524704766,0.7409493605711679
0.264,0.7994588952702207,0.7656454853360091,0.7233795604125157,0.7014669247840482,0.7505242748775142
0.265,0.8172962988762184,0.7824513949270584,0.7383315738735289,0.7151840970976195,0.7600991891838602
0.266,0.8325182980215926,0.8040329924446014,0.7561141632497062,0.7309445035544774,0.7707584879638035
0.267,0.8433812897325949,0.8162373511108224,0.7685858479089458,0.7429177589142815,0.7793178411032455
0.268,0.8542442814435972,0.8284417097770433,0.7810575325681853,0.7548910142740856,0.7878771942426877
0.269,0.8651072731545995,0.8406460684432644,0.793529217,0.7668642696338897,0.7964365473821298
0.27,0.8759702648656018,0.8528504271094852,0.8060009018866645,0.7788375249936936,0.8049959005215718
0.271,0.8868332565766042,0.8650547857757063,0.8184725865459042,0.7908107803534977,0.8135552536610138
0.272,0.8976962482876063,0.8772591444419272,0.8309442712051438,0.8027840357133018,0.8221146068004559
0.273,0.9085592399986087,0.8894635031081483,0.8434159558643834,0.8147572910731058,0.83067396
0.274,0.9165533361075504,0.9048623180348943,0.8583839080499344,0.82867088,0.8402212361832121
0.275,0.9223160689704452,0.9121894676454348,0.8677325095548188,0.8383388463172373,0.847570436
0.276,0.9280788018333399,0.9195166172559754,0.8770811110597034,0.8480068129564629,0.8549196349499358
0.277,0.9338415346962348,0.9268437668665163,0.8864297125645881,0.8576747795956883,0.8622688343332977
0.278,0.9396042675591295,0.934170916,0.8957783140694728,0.8673427462349137,0.8696180337166595
0.279,0.9453670004220243,0.9414980660875976,0.9051269155743573,0.877010713,0.8769672331000214
0.28,0.951129733,0.9488252156981383,0.9144755170792419,0.8866786795133645,0.8843164324833833
0.281,0.9568924661478139,0.9561523653086791,0.9238241185841266,0.896346646,0.8916656318667452
0.282,0.9604590610893154,0.964678942,0.934800553,0.9074523885520098,0.8997855214134091
0.283,0.9632936100570197,0.9681058568581107,0.9409218059195842,0.9145620337974305,0.9058093748575669
0.284,0.9661281590247239,0.9715327722150005,0.9470430589217963,0.9216716790428512,0.9118332283017245
0.285,0.9689627079924282,0.9749596875718902,0.9531643119240085,0.9287813242882719,0.9178570817458822
0.286,0.9717972569601325,0.9783866029287798,0.9592855649262206,0.9358909695336924,0.9238809351900398
0.287,0.9746318059278367,0.9818135182856695,0.9654068179284327,0.9430006147791131,0.9299047886341975
0.288,0.9774663548955411,0.9852404336425593,0.971528071,0.9501102600245338,0.9359286420783551
0.289,0.9803009038632453,0.988667349,0.9776493239328571,0.9572199052699545,0.9419524955225129
0.29,0.9817365698710451,0.9919730187579162,0.9843988910877235,0.9650748575250101,0.9484573266906515
0.291,0.9830789770148509,0.9930357118564314,0.9876755363656097,0.9696898269951306,0.953123591
0.292,0.984421384,0.9940984049549466,0.990952182,0.9743047964652509,0.9577898544129286
0.293,0.985763791,0.9951610980534618,0.9942288269213821,0.9789197659353713,0.9624561182740672
0.294,0.987106198,0.996223791,0.9975054721992684,0.9835347354054917,0.967122382
0.295,0.988448606,0.9972864842504923,1.0007821174771547,0.9881497048756123,0.9717886459963445
0.296,0.9897910127338809,0.9983491773490074,1.0040587627550408,0.9927646743457326,0.9764549098574831
0.297,0.9910436601638557,0.9999215942341265,1.009320173545057,0.9996250999118801,0.9826026898092974
0.298,0.9916679895970117,0.9999873208242294,1.0104603806083952,1.002076371726861,0.9859581600942295
0.299,0.9922923190301678,1.000053047414332,1.0116005876717336,1.004527643541842,0.9893136303791616
0.3,0.9929166484633238,1.0001187740044348,1.0127407947350717,1.006978915356823,0.9926691006640935
0.301,0.9935409778964799,1.0001845005945378,1.013881002,1.0094301871718037,0.9960245709490256
0.302,0.9941653073296359,1.0002502271846407,1.0150212088617483,1.0118814589867846,0.9993800412339577
0.303,0.994789637,1.0003159537747432,1.0161614159250865,1.0143327308017656,1.0027355115188898
0.304,0.995413966,1.0003816803648462,1.0173016229884246,1.0167840026167463,1.0060909818038217
0.305,0.9959331662813252,1.0003530054253773,1.019229347807405,1.0205065447461485,1.0105300119015932
0.306,0.9962210818015894,1.000232569312947,1.0190541662366006,1.0213007636876428,1.012689945567765
0.307,0.9965089973218534,1.000112133200517,1.0188789846657962,1.0220949826291368,1.0148498792339367
0.308,0.9967969128421175,0.9999916970880867,1.0187038030949918,1.022889201570631,1.0170098129001084
0.309,0.9970848283623815,0.9998712609756566,1.0185286215241875,1.023683420512125,1.0191697465662803
0.31,0.9973727438826456,0.9997508248632263,1.0183534399533831,1.0244776394536192,1.0213296802324519
0.311,0.9976606594029096,0.9996303887507962,1.0181782583825787,1.0252718583951135,1.0234896138986238
0.312,0.9979485749231738,0.9995099526383661,1.0180030768117743,1.0260660773366075,1.0256495475647955
0.313,0.9981586608066586,0.9992886710790546,1.0178939048754732,1.0273654969165158,1.0285078608961906
0.314,0.9982909170533641,0.9992586418017602,1.0171414370775849,1.0270749216275585,1.0296402246633978
0.315,0.9984231733000698,0.9992286125244656,1.0163889692796966,1.026784346338601,1.030772588430605
0.316,0.9985554295467753,0.999198583,1.0156365014818085,1.0264937710496438,1.0319049521978123
0.317,0.998687686,0.9991685539698767,1.0148840336839204,1.0262031957606865,1.0330373159650195
0.318,0.9988199420401865,0.9991385246925821,1.0141315658860321,1.025912620471729,1.0341696797322268
0.319,0.9989521982868922,0.9991084954152876,1.013379098088144,1.0256220451827716,1.035302043499434
0.32,0.9990844545335977,0.9990784661379931,1.0126266302902558,1.0253314698938143,1.0364344072666412
0.321,0.9991674771368602,0.9990522843116421,1.0116694643914692,1.0250739299903209,1.0379351568289557
0.322,0.999228121,0.9990989296407438,1.0108674675212816,1.0242335959578088,1.0382416916237944
0.323,0.9992887644857097,0.9991455749698455,1.0100654706510936,1.0233932619252966,1.0385482264186332
0.324,0.9993494081601344,0.99919222,1.009263473780906,1.0225529278927845,1.0388547612134722
0.325,0.9994100518345591,0.9992388656280488,1.0084614769107185,1.0217125938602725,1.039161296008311
0.326,0.9994706955089838,0.9992855109571503,1.0076594800405307,1.0208722598277602,1.0394678308031498
0.327,0.9995313391834085,0.999332156,1.006857483170343,1.020031925795248,1.0397743655979887
0.328,0.9995919828578332,0.9993788016153538,1.0060554863001554,1.0191915917627359,1.0400809003928275
0.329,0.999623874,0.9994570730752912,1.0050720406939837,1.0181934464882705,1.0405082098926002
0.33,0.9996516584844237,0.999506592,1.0044992271291073,1.0172260429378441,1.0402045156698194
0.331,0.9996794425736437,0.9995561114371287,1.003926413564231,1.016258639387418,1.0399008214470384
0.332,0.9997072266628637,0.9996056306180474,1.0033535999993546,1.0152912358369917,1.0395971272242575
0.333,0.9997350107520837,0.9996551497989663,1.002780786434478,1.0143238322865655,1.0392934330014767
0.334,0.9997627948413037,0.9997046689798851,1.0022079728696016,1.0133564287361394,1.038989738778696
0.335,0.9997905789305237,0.9997541881608039,1.0016351593047252,1.0123890251857133,1.038686044555915
0.336,0.9998174217986036,0.9998392751059823,1.0007163311778928,1.0111273405998742,1.0387481434392223
0.337,0.999830146,0.9998601607463085,1.0004399570607931,1.0103065629000545,1.0380449183823566
0.338,0.9998428709005623,0.9998810463866344,1.0001635829436935,1.0094857852002352,1.0373416933254906
0.339,0.9998555954515417,0.9999019320269606,0.9998872088265935,1.0086650075004155,1.0366384682686247
0.34,0.99986832,0.9999228176672867,0.9996108347094939,1.0078442298005963,1.0359352432117588
0.341,0.9998810445535005,0.9999437033076128,0.9993344605923942,1.0070234521007768,1.035232018154893
0.342,0.9998937691044798,0.9999645889479389,0.9990580864752945,1.0062026744009573,1.0345287930980271
0.343,0.9999064936554592,0.9999854745882651,0.9987817123581948,1.0053818967011379,1.0338255680411612
0.344,0.9999174937129348,1.0000159448973158,0.9983300366042408,1.004246429789193,1.0332322577289232
0.345,0.9999233202898995,1.0000167756918925,0.9982860015401847,1.0036985057716237,1.0323194962631361
0.346,0.9999291468668641,1.0000176064864692,0.9982419664761285,1.0031505817540542,1.0314067347973492
0.347,0.9999349734438288,1.000018437281046,0.9981979314120724,1.0026026577364846,1.0304939733315623
0.348,0.9999408000207932,1.0000192680756226,0.9981538963480161,1.0020547337189152,1.0295812118657754
0.349,0.9999466265977579,1.0000200988701993,0.9981098612839601,1.0015068097013458,1.0286684503999886
0.35,0.9999524531747226,1.000020929664776,0.9980658262199039,1.0009588856837763,1.0277556889342017
0.351,0.9999582797516872,1.0000217604593526,0.9980217911558478,1.000410961666207,1.0268429274684145
0.352,0.9999627243550456,1.0000193398814934,0.9979428784405923,0.999649156,1.0258887863119917
0.353,0.9999653921351962,1.0000161221142356,0.9980202493907661,0.9993831494273322,1.0249242156144616
0.354,0.9999680599153467,1.0000129043469779,0.99809762,0.9991171431967543,1.0239596449169315
0.355,0.9999707276954972,1.0000096865797201,0.9981749912911138,0.9988511369661766,1.0229950742194012
0.356,0.9999733954756476,1.0000064688124624,0.9982523622412875,0.9985851307355986,1.022030503521871
0.357,0.9999760632557981,1.0000032510452046,0.9983297331914615,0.9983191245050209,1.0210659328243408
0.358,0.9999787310359486,1.0000000332779468,0.9984071041416352,0.998053118,1.0201013621268107
0.359,0.999981399,0.9999968155106891,0.9984844750918092,0.997787112,1.0191367914292806
0.36,0.9999831626313072,0.9999915257884526,0.9985905995542759,0.9974300064702396,1.0180672642496789
0.361,0.9999843840675499,0.999990834,0.9986928705843829,0.9973826128574591,1.0171696659050575
0.362,0.9999856055037926,0.9999901414232153,0.998795142,0.9973352192446785,1.0162720675604362
0.363,0.9999868269400352,0.9999894492405966,0.9988974126445971,0.997287826,1.0153744692158149
0.364,0.9999880483762777,0.999988757,0.9989996836747042,0.9972404320191173,1.0144768708711935
0.365,0.9999892698125206,0.9999880648753592,0.9991019547048112,0.9971930384063368,1.0135792725265722
0.366,0.9999904912487633,0.9999873726927405,0.9992042257349182,0.9971456447935562,1.0126816741819509
0.367,0.9999917126850059,0.9999866805101219,0.9993064967650253,0.9970982511807757,1.0117840758373298
0.368,0.9999923960722733,0.9999866671714023,0.9994398076985338,0.9970467961875962,1.0107816524426243
0.369,0.9999929552943927,0.9999876082718635,0.9995125030921963,0.9971272637899445,1.0100290698303114
0.37,0.999993515,0.9999885493723248,0.9995851984858589,0.9972077313922929,1.0092764872179982
0.371,0.9999940737386313,0.99998949,0.9996578938795214,0.9972881989946414,1.008523904605685
0.372,0.9999946329607508,0.9999904315732472,0.999730589,0.9973686665969898,1.0077713219933722
0.373,0.999995192,0.9999913726737084,0.9998032846668465,0.9974491341993383,1.007018739381059
0.374,0.9999957514049893,0.9999923137741696,0.9998759800605093,0.9975296018016867,1.006266156768746
0.375,0.9999963106271087,0.9999941537635092,1.000000676528931,0.9975967818040115,1.005261658787741
0.376,0.9999965666592988,0.9999948449634624,1.0000304240142803,0.9977213869859956,1.0046939201857996
0.377,0.9999968226914888,0.9999955361634156,1.0000601714996298,0.9978459921679794,1.004126181583858
0.378,0.9999970787236789,0.9999962273633687,1.000089918984979,0.9979705973499635,1.0035584429819167
0.379,0.999997335,0.999996919,1.0001196664703282,0.9980952025319476,1.0029907043799753
0.38,0.9999975907880589,0.9999976097632752,1.0001494139556777,0.9982198077139315,1.0024229657780337
0.381,0.9999978468202491,0.9999983009632283,1.000179161441027,0.9983444128959156,1.0018552271760923
0.382,0.9999981028524392,0.9999989921631814,1.0002089089263762,0.9984690180778997,1.001287488574151
0.383,0.999998333,1.0000001271936032,1.0002615590792692,0.9986325811657495,1.0005119522600119
0.384,0.9999984500778465,1.0000002116539441,1.0002599545065551,0.9987437762500511,1.0001365133100801
0.385,0.9999985672982701,1.000000296114285,1.000258349933841,0.9988549713343526,0.9997610743601486
0.386,0.9999986845186937,1.000000380574626,1.0002567453611273,0.9989661664186542,0.9993856354102169
0.387,0.9999988017391173,1.000000465034967,1.0002551407884133,0.9990773615029558,0.9990101964602853
0.388,0.9999989189595409,1.000000549495308,1.0002535362156992,0.9991885565872576,0.9986347575103536
0.389,0.9999990361799644,1.000000633955649,1.0002519316429852,0.999299752,0.998259319
0.39,0.9999991534003879,1.000000718,1.0002503270702712,0.9994109467558607,0.9978838796104904
0.391,0.9999992467884625,1.0000007244768747,1.0002498185535817,0.9995654735866359,0.9973646038853334
0.392,0.9999993004559555,1.0000006264640033,1.0002354442709063,0.9996363338892742,0.9971644714895044
0.393,0.9999993541234484,1.0000005284511322,1.0002210699882308,0.9997071941919125,0.9969643390936753
0.394,0.9999994077909413,1.000000430438261,1.0002066957055553,0.9997780544945509,0.9967642066978463
0.395,0.9999994614584343,1.0000003324253894,1.0001923214228796,0.9998489147971891,0.9965640743020173
0.396,0.9999995151259273,1.0000002344125183,1.0001779471402041,0.9999197750998274,0.9963639419061883
0.397,0.9999995687934203,1.0000001363996471,1.0001635728575287,0.9999906354024657,0.9961638095103592
0.398,0.9999996224609133,1.0000000383867758,1.000149198574853,1.000061495705104,0.9959636771145302
0.399,0.9999996597615073,0.999999862,1.0001285696163675,1.000158047487618,0.9956833145170343
0.4,0.9999996843322911,0.9999998355157871,1.0001153038041755,1.0001863776160729,0.9956257664037628
0.401,0.9999997089030751,0.999999809,1.0001020379919834,1.0002147077445278,0.9955682182904912
0.402,0.999999733,0.9999997831704992,1.000088772179791,1.0002430378729827,0.9955106701772198
0.403,0.9999997580446429,0.9999997569978551,1.0000755063675988,1.000271368001438,0.9954531220639484
0.404,0.9999997826154268,0.9999997308252113,1.000062240555407,1.0002996981298926,0.9953955739506768
0.405,0.9999998071862106,0.9999997046525673,1.0000489747432146,1.0003280282583478,0.9953380258374053
0.406,0.9999998317569945,0.9999996784799232,1.0000357089310223,1.0003563583868027,0.9952804777241339
0.407,0.9999998463366864,0.9999996734999531,1.0000181909922896,1.0003911790220936,0.9951931487334521
0.408,0.9999998575860141,0.9999996994257977,1.000011613172045,1.0003889813740199,0.9952380884826306
0.409,0.999999869,0.9999997253516422,1.000005035,1.0003867837259461,0.995283028
0.41,0.9999998800846697,0.9999997512774867,0.9999984575315554,1.0003845860778726,0.9953279679809874
0.411,0.9999998913339974,0.9999997772033313,0.9999918797113106,1.0003823884297989,0.9953729077301658
0.412,0.9999999025833253,0.9999998031291759,0.9999853018910659,1.0003801907817254,0.9954178474793444
0.413,0.9999999138326531,0.9999998290550205,0.9999787240708211,1.0003779931336516,0.9954627872285228
0.414,0.9999999250819809,0.9999998549808651,0.9999721462505764,1.0003757954855779,0.9955077269777012
0.415,0.9999999306134871,0.9999999005956577,0.9999652825456917,1.0003693425567184,0.9955545532638977
0.416,0.9999999357638053,0.9999999167125982,0.9999646713558112,1.0003525934186692,0.9956615965879203
0.417,0.9999999409141236,0.999999933,0.9999640601659308,1.000335844,0.9957686399119429
0.418,0.9999999460644418,0.9999999489464796,0.9999634489760502,1.000319095142571,0.9958756832359654
0.419,0.999999951,0.9999999650634201,0.9999628377861697,1.0003023460045217,0.9959827265599881
0.42,0.9999999563650782,0.9999999811803608,0.9999622265962892,1.0002855968664726,0.9960897698840107
0.421,0.9999999615153965,0.9999999972973015,0.9999616154064087,1.0002688477284232,0.9961968132080332
0.422,0.9999999663166733,1.0000000234882696,0.9999598043184568,1.0002479037090488,0.9962921914467717
0.423,0.999999969,1.0000000228162733,0.9999619677236309,1.0002296066136667,0.9964259101160082
0.424,0.9999999710326486,1.000000022144277,0.9999641311288052,1.0002113095182843,0.9965596287852445
0.425,0.9999999733906362,1.0000000214722808,0.9999662945339793,1.0001930124229022,0.996693347
0.426,0.9999999757486238,1.0000000208002846,0.9999684579391535,1.000174715,0.9968270661237175
0.427,0.9999999781066115,1.0000000201282884,0.9999706213443276,1.0001564182321379,0.9969607847929538
0.428,0.9999999804645991,1.0000000194562921,0.9999727847495018,1.0001381211367555,0.9970945034621902
0.429,0.9999999828225867,1.000000018784296,0.9999749481546759,1.0001198240413733,0.9972282221314266
0.43,0.9999999847810676,1.0000000139347207,0.9999781916273591,1.0000938470602863,0.9973763096427012
0.431,0.999999986,1.0000000111676914,0.9999803971395252,1.0000811545326649,0.997509406
0.432,0.9999999869401984,1.0000000084006624,0.9999826026516911,1.0000684620050437,0.9976425031013909
0.433,0.9999999880197639,1.0000000056336331,0.9999848081638572,1.0000557694774224,0.9977755998307358
0.434,0.9999999890993292,1.000000002866604,0.9999870136760232,1.000043076949801,0.9979086965600807
0.435,0.9999999901788947,1.0000000000995748,0.9999892191881892,1.0000303844221796,0.9980417932894257
0.436,0.9999999912584601,0.9999999973325457,0.9999914247003552,1.0000176918945582,0.9981748900187705
0.437,0.9999999923380256,0.9999999945655165,0.9999936302125212,1.000004999366937,0.9983079867481154
0.438,0.9999999931249388,0.9999999903960605,0.9999968843745541,0.9999870974828702,0.9984637543890893
0.439,0.9999999936191999,0.9999999905765419,0.9999979613773575,0.9999816771332325,0.9985782541601702
0.44,0.999999994,0.9999999907570233,0.9999990383801609,0.9999762567835948,0.998692754
0.441,0.999999995,0.9999999909375046,1.000000115382964,0.999970836,0.9988072537023319
0.442,0.9999999951019831,0.999999991,1.0000011923857675,0.9999654160843194,0.9989217534734127
0.443,0.9999999955962442,0.9999999912984673,1.0000022693885708,0.9999599957346816,0.9990362532444935
0.444,0.9999999960905053,0.9999999914789487,1.0000033463913742,0.999954575,0.9991507530155744
0.445,0.9999999965847663,0.999999992,1.0000044233941776,0.9999491550354062,0.9992652527866552
0.446,0.9999999968947967,0.9999999929133259,1.0000057819635435,0.9999421664164426,0.9993994065760416
0.447,0.999999997,0.9999999937540416,1.0000058310430044,0.9999422637619512,0.9994861902383575
0.448,0.9999999973473752,0.9999999945947573,1.0000058801224656,0.9999423611074596,0.9995729739006733
0.449,0.9999999975736644,0.999999995,1.0000059292019263,0.9999424584529681,0.9996597575629891
0.45,0.9999999977999536,0.9999999962761886,1.0000059782813873,0.9999425557984767,0.9997465412253049
0.451,0.9999999980262428,0.9999999971169042,1.0000060273608484,0.9999426531439851,0.9998333248876208
0.452,0.999999998,0.999999998,1.0000060764403094,0.9999427504894935,0.9999201085499365
0.453,0.9999999984788213,0.9999999987983356,1.0000061255197703,0.9999428478350021,1.0000068922122525
0.454,0.9999999985977599,0.9999999998504916,1.0000059889101112,0.9999435922866587,1.000105220583679
0.455,0.9999999987013627,1,1.0000055996019812,0.9999463242131436,1.0001623757130453
0.456,0.9999999988049655,1.0000000001564886,1.000005210293851,0.9999490561396284,1.000219530842412
0.457,0.9999999989085682,1.000000000309487,1.000004820985721,0.9999517880661132,1.0002766859717787
0.458,0.9999999990121708,1.0000000004624856,1.0000044316775911,0.99995452,1.000333841101145
0.459,0.9999999991157738,1.000000000615484,1.0000040423694612,0.9999572519190828,1.0003909962305118
0.46,0.9999999992193764,1.0000000007684824,1.0000036530613312,0.9999599838455676,1.0004481513598784
0.461,0.9999999993194686,1.0000000008930983,1.0000030331931118,0.9999635160713332,1.000535089205399
0.462,0.9999999993669014,1.0000000007731509,1.0000026851669845,0.9999664807958685,1.0005656091194493
0.463,0.9999999994143343,1.0000000006532037,1.0000023371408573,0.9999694455204038,1.0005961290334995
0.464,0.9999999994617671,1.0000000005332566,1.000001989,0.99997241,1.0006266489475497
0.465,0.9999999995091999,1.000000000413309,1.0000016410886028,0.9999753749694743,1.0006571688616002
0.466,0.9999999995566327,1.0000000002933618,1.0000012930624758,0.9999783396940096,1.0006876887756504
0.467,0.9999999996040655,1.0000000001734146,1.0000009450363485,0.9999813044185448,1.0007182086897006
0.468,0.9999999996514982,1.0000000000534672,1.0000005970102213,0.9999842691430803,1.0007487286037509
0.469,1,1,1.000000026191265,0.9999886562131209,1.0007976832236036
0.47,0.9999999997142183,1,0.9999998904945999,0.9999905899880328,1.0008070200942598
0.471,0.9999999997359346,0.9999999997628339,0.9999997547979351,0.9999925237629448,1.0008163569649158
0.472,0.9999999997576507,0.9999999997429521,0.9999996191012703,0.9999944575378568,1.000825693835572
0.473,0.9999999997793672,1,0.9999994834046053,0.9999963913127686,1.0008350307062281
0.474,0.9999999998010833,0.9999999997031881,0.9999993477079405,0.9999983250876806,1.0008443675768843
0.475,0.9999999998227997,1,0.9999992120112757,1.0000002588625927,1.0008537044475405
0.476,0.9999999998445159,1,0.9999990763146108,1.0000021926375045,1.0008630413181967
0.477,0.9999999998610812,0.9999999996704282,0.9999988754109548,1.000005055300073,1.000882445050944
0.478,0.9999999998710237,0.9999999997044143,0.9999989003185575,1.000005734918664,1.0008763387262507
0.479,0.9999999998809661,0.9999999997384006,0.9999989252261604,1.000006414537255,1.0008702324015575
0.48,0.9999999998909086,0.9999999997723868,0.9999989501337633,1.0000070941558459,1.0008641260768643
0.481,0.9999999999008511,0.9999999998063731,0.999998975,1.0000077737744366,1.000858019752171
0.482,0.9999999999107936,0.9999999998403593,0.9999989999489689,1.0000084533930276,1.0008519134274778
0.483,0.9999999999207361,0.9999999998743455,0.9999990248565718,1.0000091330116185,1.0008458071027846
0.484,0.9999999999306785,0.9999999999083318,0.9999990497641745,1.0000098126302095,1.0008397007780914
0.485,1,0.9999999999655982,0.9999991014060547,1.000010776661917,1.000839050471222
0.486,0.9999999999418039,0.9999999999756505,0.999999175,1.0000105612094545,1.0008219358078907
0.487,0.9999999999463558,1,0.9999992482674633,1.0000103457569918,1.0008048211445595
0.488,0.9999999999509079,0.9999999999957554,0.9999993216981677,1.000010130304529,1.0007877064812283
0.489,0.9999999999554599,1.0000000000058078,0.9999993951288719,1.0000099148520665,1.000770591817897
0.49,0.9999999999600119,1.0000000000158602,0.9999994685595762,1.000009699399604,1.0007534771545659
0.491,0.9999999999645639,1.0000000000259126,0.9999995419902805,1.0000094839471412,1.0007363624912347
0.492,0.9999999999691159,1.000000000035965,0.9999996154209847,1.0000092684946786,1.0007192478279032
0.493,0.9999999999716627,1.0000000000369933,0.9999997166961792,1.0000089946727866,1.0007058927223873
0.494,0.9999999999737467,1.0000000000320086,0.9999997692949948,1.0000083631896877,1.000680057959855
0.495,0.9999999999758307,1.000000000027024,0.9999998218938105,1.000007731706589,1.0006542231973228
0.496,0.9999999999779148,1.0000000000220393,0.9999998744926264,1.0000071002234905,1.0006283884347904
0.497,0.9999999999799988,1.0000000000170548,0.9999999270914421,1.0000064687403916,1.000602553672258
0.498,0.9999999999820828,1.0000000000120701,0.9999999796902579,1.0000058372572929,1.0005767189097259
0.499,0.9999999999841669,1.0000000000070857,1.0000000322890736,1.0000052057741942,1.0005508841471935
0.5,0.9999999999862509,0.9999999999966119,1.0000001161212533,1.0000045467722751,1.0005369495068521
0.501,0.9999999999841669,0.9999999999943294,1.0000001378857917,1.0000038331986945,1.0005024939662694
0.502,0.9999999999820828,0.9999999999920468,1.00000016,1.0000031196251138,1.0004680384256868
0.503,0.9999999999799987,0.9999999999897644,1.0000001814148685,1.0000024060515331,1.0004335828851043
0.504,0.9999999999779148,0.9999999999874818,1.000000203179407,1.0000016924779525,1.0003991273445216
0.505,0.9999999999758306,0.9999999999851992,1.0000002249439452,1.0000009789043718,1.0003646718039392
0.506,0.9999999999737466,0.9999999999829167,1.0000002467084839,1.0000002653307911,1.0003302162633565
0.507,0.9999999999716624,1,1.0000002684730223,0.9999995517572106,1.000295760722774
0.508,0.9999999999691158,0.9999999999808933,1.0000002981128056,0.9999986883071319,1.0002735976973687
0.509,0.9999999999645638,0.9999999999797171,1.000000305326319,0.9999980503367967,1.000229129
0.51,0.9999999999600118,0.9999999999785409,1.000000312539832,0.9999974123664614,1.0001846606895712
0.511,0.9999999999554599,1,1.0000003197533451,0.9999967743961262,1.0001401921856727
0.512,0.9999999999509078,0.9999999999761888,1.0000003269668585,0.999996136,1.000095723681774
0.513,0.9999999999463558,0.9999999999750127,1.0000003341803716,0.9999954984554558,1.0000512551778753
0.514,0.9999999999418039,0.9999999999738366,1.0000003413938847,0.9999948604851207,1.0000067866739768
0.515,1,0.9999999999726604,1.000000348607398,0.9999942225147854,0.9999623181700781
0.516,0.9999999999306786,0.9999999999762653,1.0000003747995128,0.9999933046135172,0.999929175
0.517,0.9999999999207361,1,1.000000371844509,0.9999928517278983,0.9998730992869285
0.518,0.9999999999107936,0.9999999999670829,1.0000003688895054,0.9999923988422793,0.999817024
0.519,0.9999999999008511,0.9999999999624916,1.0000003659345018,0.9999919459566603,0.9997609481940755
0.52,0.9999999998909086,0.9999999999579003,1.0000003629794982,0.9999914930710413,0.999704873
0.521,0.9999999998809663,1,1.0000003600244947,0.9999910401854223,0.9996487971012225
0.522,0.9999999998710237,0.9999999999487179,1.0000003570694909,0.9999905872998033,0.999592722
0.523,0.9999999998610813,0.9999999999441266,1.0000003541144873,0.9999901344141844,0.9995366460083694
0.524,1,0.9999999999473075,1.0000004038498598,0.9999891435997438,0.9994880910649109
0.525,0.9999999998227997,0.9999999999367684,1.0000003654971104,0.9999891029915414,0.9994202779591138
0.526,0.9999999998010835,0.9999999999262291,1.000000327144361,0.9999890623833392,0.9993524648533169
0.527,0.9999999997793672,1,1.0000002887916117,0.9999890217751368,0.9992846517475199
0.528,0.9999999997576507,0.9999999999051508,1.0000002504388623,0.9999889811669345,0.9992168386417228
0.529,0.9999999997359345,0.9999999998946116,1.000000212086113,0.999988941,0.9991490255359259
0.53,0.9999999997142182,0.9999999998840724,1.0000001737333637,0.9999888999505298,0.9990812124301289
0.531,0.9999999996925019,0.9999999998735332,1.0000001353806143,0.9999888593423274,0.999013399
0.532,0.9999999996514981,0.9999999998828148,1.0000001616406846,0.9999880161542468,0.9989463699099765
0.533,0.9999999996040654,0.9999999998575555,1.0000000451053805,0.999988815,0.9988699248912172
0.534,0.9999999995566324,1,0.9999999285700767,0.9999896128666972,0.9987934798724578
0.535,0.9999999995091997,0.9999999998070367,0.9999998120347728,0.9999904112229223,0.9987170348536984
0.536,0.999999999,0.9999999997817773,0.9999996954994689,0.9999912095791474,0.9986405898349391
0.537,0.9999999994143342,0.9999999997565179,0.9999995789641651,0.9999920079353726,0.9985641448161797
0.538,0.9999999993669013,0.9999999997312585,0.9999994624288612,0.9999928062915978,0.9984876997974204
0.539,0.9999999993194685,0.9999999997059992,0.9999993458935572,0.9999936046478229,0.998411255
0.54,0.9999999992193763,0.9999999997179919,0.9999992364640286,0.9999936253168846,0.9983274402901434
0.541,0.9999999991157735,0.9999999996536075,0.9999990267890353,0.9999957882719439,0.9982502791365176
0.542,0.9999999990121708,0.9999999995892233,0.9999988171140421,0.999997951,0.9981731179828919
0.543,0.9999999989085682,0.9999999995248388,0.9999986074390488,1.0000001141820622,0.9980959568292659
0.544,0.9999999988049655,0.9999999994604545,0.9999983977640554,1.0000022771371215,0.9980187956756401
0.545,0.9999999987013626,0.9999999993960701,0.9999981880890622,1.0000044400921806,0.9979416345220142
0.546,0.9999999985977599,0.9999999993316856,0.9999979784140689,1.0000066030472397,0.9978644733683885
0.547,0.9999999984788213,0.9999999993772005,0.9999976467322319,1.0000069205046702,0.997760316
0.548,0.999999998,0.9999999992363768,0.9999974317191654,1.0000107350669711,0.9976962142465403
0.549,0.9999999980262428,0.9999999990955533,0.9999972167060991,1.000014549629272,0.9976321127518806
0.55,0.9999999977999537,0.9999999989547296,0.9999970016930327,1.0000183641915728,0.9975680112572208
0.551,0.9999999975736645,0.9999999988139061,0.9999967866799665,1.0000221787538734,0.9975039097625611
0.552,0.9999999973473752,0.9999999986730823,0.9999965716669001,1.0000259933161744,0.9974398082679014
0.553,0.999999997,0.9999999985322588,0.9999963566538338,1.000029807878475,0.9973757067732415
0.554,0.9999999968947968,0.9999999983914352,0.9999961416407673,1.000033622440776,0.9973116052785818
0.555,0.9999999965847665,0.9999999983250867,0.9999954145421532,1.0000371919361795,0.9971996634413329
0.556,0.9999999960905054,0.9999999980961193,0.9999954596542053,1.0000421526671073,0.9971684615992231
0.557,0.9999999955962444,0.999999998,0.9999955047662574,1.000047113398035,0.9971372597571133
0.558,0.9999999951019831,0.9999999976381846,0.9999955498783094,1.0000520741289631,0.9971060579150034
0.559,0.9999999946077223,0.9999999974092173,0.9999955949903614,1.000057034859891,0.9970748560728935
0.56,0.9999999941134611,0.999999997,0.9999956401024134,1.0000619955908188,0.9970436542307837
0.561,0.999999994,0.9999999969512828,0.9999956852144655,1.0000669563217466,0.9970124523886739
0.562,0.9999999931249389,0.9999999967223154,0.9999957303265175,1.0000719170526744,0.996981251
0.563,0.9999999923380256,0.9999999965899344,0.9999949057737684,1.0000795272216063,0.9968858535015543
0.564,0.9999999912584603,0.9999999963059993,0.999995652,1.0000837085022882,0.9969125287068635
0.565,0.9999999901788947,0.9999999960220642,0.9999963988665035,1.0000878897829701,0.9969392039121727
0.566,0.9999999890993294,0.9999999957381291,0.999997145,1.0000920710636518,0.9969658791174819
0.567,0.9999999880197639,0.9999999954541939,0.9999978919592385,1.0000962523443337,0.9969925543227911
0.568,0.9999999869401985,0.999999995,0.9999986385056061,1.0001004336250157,0.9970192295281003
0.569,0.999999986,0.9999999948863237,0.9999993850519735,1.0001046149056974,0.9970459047334095
0.57,0.9999999847810676,0.9999999946023888,1.0000001315983411,1.0001087961863793,0.9970725799387187
0.571,0.9999999828225867,0.9999999952723952,1.0000000817416277,1.0001189290448338,0.9970283958829993
0.572,0.9999999804645991,0.9999999946415167,1.0000019487583203,1.0001185857270143,0.997140798
0.573,0.9999999781066115,0.9999999940106381,1.0000038157750128,1.0001182424091948,0.9972532000489207
0.574,0.9999999757486238,0.9999999933797596,1.0000056827917054,1.0001178990913753,0.9973656021318813
0.575,0.9999999733906362,0.9999999927488811,1.000007549808398,1.000117555773556,0.997478004
0.576,0.9999999710326486,0.9999999921180026,1.0000094168250906,1.0001172124557365,0.9975904062978027
0.577,0.999999969,0.999999991,1.0000112838417832,1.000116869137917,0.9977028083807633
0.578,0.9999999663166733,0.9999999908562455,1.0000131508584758,1.0001165258200975,0.99781521
0.579,0.9999999615153965,0.9999999939611621,1.000015119950305,1.0001240391700492,0.9978638713220669
0.58,0.9999999563650782,0.9999999909541216,1.0000180080089036,1.0001138873571715,0.9980890381060648
0.581,0.999999951,0.9999999879470813,1.000020896067502,1.000103735544294,0.9983142048900624
0.582,0.9999999460644418,0.9999999849400409,1.000023784126101,1.0000935837314169,0.9985393716740603
0.583,0.9999999409141236,0.9999999819330005,1.0000266721846995,1.0000834319185394,0.998764538
0.584,0.9999999357638053,0.9999999789259602,1.0000295602432983,1.000073280105662,0.9989897052420558
0.585,0.9999999306134871,0.9999999759189198,1.000032448301897,1.0000631282927845,0.9992148720260536
0.586,0.9999999250819809,0.9999999874871326,1.0000374438546238,1.000074363625516,0.9992647181106931
0.587,0.9999999138326531,0.9999999764769077,1.0000399855895326,1.0000490391674255,0.9996238629590477
0.588,0.9999999025833253,0.9999999654666829,1.000042527324441,1.000023714709335,0.9999830078074022
0.589,0.9999998913339975,0.999999954,1.0000450690593499,0.9999983902512443,1.0003421526557568
0.59,0.9999998800846697,0.999999943,1.0000476107942584,0.9999730657931536,1.0007012975041114
0.591,0.999999869,0.9999999324360082,1.000050152529167,0.999947741,1.001060442352466
0.592,0.9999998575860142,0.9999999214257834,1.0000526942640757,0.9999224168769725,1.0014195872008205
0.593,0.9999998463366864,0.9999999104155585,1.0000552359989843,0.9998970924188819,1.0017787320491751
0.594,0.9999998317569946,0.9999999139336979,1.0000645631089133,0.99988928,1.0019883863223649
0.595,0.9999998071862107,0.9999998886677144,1.0000634716112766,0.9998462996441985,1.0024908582241139
0.596,0.9999997826154268,0.999999863,1.00006238,0.9998033193443789,1.002993330125863
0.597,0.9999997580446429,0.9999998381357476,1.0000612886160034,0.9997603390445594,1.003495802027612
0.598,0.9999997334738591,0.999999813,1.0000601971183667,0.9997173587447399,1.003998273929361
0.599,0.9999997089030751,0.9999997876037806,1.000059106,0.9996743784449202,1.004500746
0.6,0.9999996843322912,0.9999997623377972,1.0000580141230933,0.9996313981451007,1.005003217732859
0.601,0.9999996597615073,0.9999997370718137,1.0000569226254568,0.9995884178452812,1.005505689634608
0.602,0.9999996224609133,0.9999996936469477,1.0000667357211022,0.9995488154949508,1.0059081561401095
0.603,0.9999995687934203,0.999999664,1.0000569937437298,0.9994928874438564,1.0065448968593502
0.604,0.9999995151259273,0.9999996349923284,1.0000472517663572,0.9994369593927621,1.0071816375785911
0.605,0.9999994614584343,0.9999996056650189,1.0000375097889846,0.9993810313416678,1.007818378297832
0.606,0.9999994077909413,0.9999995763377092,1.000027767811612,0.9993251032905737,1.0084551190170727
0.607,0.9999993541234484,0.9999995470103995,1.0000180258342395,0.9992691752394793,1.0090918597363137
0.608,0.9999993004559555,0.9999995176830899,1.0000082838568671,0.999213247,1.0097286004555543
0.609,0.9999992467884625,0.9999994883557802,0.9999985418794946,0.9991573191372907,1.0103653411747953
0.61,0.9999991534003879,0.9999993885240922,0.9999993645676304,0.9990816738894149,1.010968614
0.611,0.9999990361799644,0.9999994048571101,0.9999762433329491,0.9990294230143284,1.0117058448130654
0.612,0.9999989189595407,0.999999421,0.999953122,0.9989771721392418,1.0124430753797107
0.613,0.9999988017391173,0.999999438,0.9999300008635867,0.9989249212641553,1.013180305946356
0.614,0.9999986845186937,0.9999994538561641,0.9999068796289057,0.9988726703890688,1.0139175365130013
0.615,0.9999985672982701,0.99999947,0.9998837583942246,0.9988204195139823,1.0146547670796466
0.616,0.9999984500778465,0.9999994865221999,0.9998606371595433,0.9987681686388957,1.0153919976462917
0.617,0.9999983328574229,0.9999995028552179,0.9998375159248623,0.9987159177638091,1.016129228212937
0.618,0.9999981028524391,0.9999995283536321,0.9998164460701264,0.9986190199372902,1.0169040830380696
0.619,0.9999978468202491,0.9999996335824405,0.9997800786142277,0.9986022654522593,1.0176781061717632
0.62,0.9999975907880589,0.9999997388112487,0.9997437111583289,0.9985855109672285,1.018452129305457
0.621,0.9999973347558688,0.9999998440400569,0.9997073437024301,0.9985687564821977,1.0192261524391508
0.622,0.9999970787236789,0.9999999492688652,0.9996709762465315,0.9985520019971668,1.0200001755728443
0.623,0.9999968226914888,1.0000000544976735,0.9996346087906326,0.9985352475121358,1.0207741987065382
0.624,0.9999965666592987,1.0000001597264816,0.9995982413347339,0.998518493,1.0215482218402319
0.625,0.9999963106271087,1.0000009085259478,0.9995488748588852,0.9983612809602878,1.0224778444788023
0.626,0.9999957514049893,1.000000865838959,0.9995109914260331,0.998426241,1.0231919127848754
0.627,0.999995192,1.0000008231519701,0.9994731079931809,0.998491202,1.0239059810909483
0.628,0.9999946329607508,1.0000007804649813,0.9994352245603288,0.9985561619792171,1.0246200493970214
0.629,0.9999940737386313,1.0000007377779925,0.9993973411274767,0.9986211223188604,1.0253341177030943
0.63,0.999993515,1.0000006950910036,0.9993594576946245,0.9986860826585033,1.0260481860091675
0.631,0.9999929552943927,1.0000006524040148,0.9993215742617724,0.9987510429981465,1.0267622543152404
0.632,0.9999923960722732,1.0000006097170262,0.9992836908289202,0.9988160033377897,1.0274763226213135
0.633,0.9999917126850058,1.000003093548236,0.9991861947337765,0.9986986968505547,1.0285000916006548
0.634,0.9999904912487632,1.0000018354656575,0.9991766058328104,0.9988983340588786,1.0290242325219983
0.635,0.9999892698125203,1.000000577383079,0.9991670169318445,0.9990979712672025,1.0295483734433417
0.636,0.9999880483762777,0.9999993193005003,0.9991574280308786,0.9992976084755263,1.0300725143646854
0.637,0.9999868269400352,0.9999980612179218,0.9991478391299127,0.9994972456838502,1.0305966552860288
0.638,0.9999856055037925,0.9999968031353432,0.9991382502289468,0.999696883,1.0311207962073725
0.639,0.9999843840675497,0.9999955450527647,0.9991286613279808,0.9998965201004979,1.031644937128716
0.64,0.999983163,0.999994287,0.9991190724270149,1.0000961573088218,1.0321690780500594
0.641,0.9999813988160989,0.9999975259325751,0.998999783,1.0001152050256152,1.0331318770289397
0.642,0.9999787310359485,0.9999929185844292,0.9990677988198059,1.0004927631666787,1.033306367246925
0.643,0.9999760632557981,0.9999883112362832,0.9991358141720796,1.0008703213077421,1.0334808574649101
0.644,0.9999733954756476,0.9999837038881372,0.9992038295243536,1.0012478794488056,1.0336553476828954
0.645,0.9999707276954971,0.9999790965399914,0.9992718448766273,1.001625437589869,1.0338298379008806
0.646,0.9999680599153467,0.9999744891918454,0.9993398602289013,1.0020029957309322,1.0340043281188658
0.647,0.9999653921351962,0.9999698818436994,0.9994078755811752,1.0023805538719956,1.0341788183368512
0.648,0.9999627243550457,0.9999652744955535,0.9994758909334489,1.002758112013059,1.0343533085548364
0.649,0.9999582797516873,0.9999631657807287,0.999409075,1.003017993665142,1.0350453890703393
0.65,0.9999524531747226,0.9999537767677733,0.9996134848589475,1.003581834680218,1.034688236
0.651,0.9999466265977581,0.9999443877548178,0.9998178944530669,1.0041456756952942,1.034331081969641
0.652,0.9999408000207934,0.9999349987418622,1.0000223040471863,1.0047095167103703,1.0339739284192917
0.653,0.9999349734438288,0.9999256097289067,1.0002267136413057,1.0052733577254465,1.0336167748689424
0.654,0.9999291468668641,0.9999162207159511,1.000431123235425,1.0058371987405226,1.0332596213185934
0.655,0.9999233202898995,0.9999068317029955,1.0006355328295444,1.0064010397555987,1.0329024677682441
0.656,0.9999174937129348,0.9998974426900401,1.0008399424236638,1.0069648807706748,1.032545314217895
0.657,0.9999064936554592,0.9998799372167092,1.0009415816906457,1.0075335808997437,1.0327135036688946
0.658,0.9998937691044798,0.999870533,1.0013237020013082,1.0082264842922077,1.0316318405177818
0.659,0.9998810445535005,0.9998611290040368,1.0017058223119706,1.0089193876846718,1.030550177366669
0.66,0.99986832,0.9998517248977006,1.002087942622633,1.009612291077136,1.029468514215556
0.661,0.9998555954515417,0.9998423207913644,1.0024700629332952,1.0103051944696002,1.0283868510644432
0.662,0.9998428709005623,0.9998329166850283,1.0028521832439576,1.010998097862064,1.0273051879133304
0.663,0.999830146,0.9998235125786921,1.003234304,1.0116910012545282,1.0262235247622176
0.664,0.9998174217986036,0.9998141084723559,1.0036164238652825,1.0123839046469925,1.0251418616111048
0.665,0.9997905789305237,0.999782045,1.0040009077825136,1.0132332686449272,1.024508918738703
0.666,0.9997627948413037,0.99979031,1.0045397624063028,1.0139027599057346,1.0225137168744671
0.667,0.9997350107520837,0.999798576,1.0050786170300925,1.014572251166542,1.0205185150102312
0.668,0.9997072266628637,0.9998068409131269,1.0056174716538817,1.0152417424273494,1.018523313145995
0.669,0.9996794425736437,0.9998151062005819,1.006156326277671,1.0159112336881568,1.016528111281759
0.67,0.9996516584844237,0.9998233714880369,1.0066951809014604,1.0165807249489642,1.014532909417523
0.671,0.9996238743952038,0.9998316367754919,1.0072340355252498,1.0172502162097719,1.0125377075532869
0.672,0.9995919828578331,0.9997819298812334,1.0079107201906066,1.0184862765644762,1.011910426888687
0.673,0.9995313391834084,0.9998331770491022,1.0084675858925398,1.0188651919677167,1.0088333998469503
0.674,0.9994706955089838,0.9998844242169711,1.0090244515944735,1.0192441073709575,1.0057563728052137
0.675,0.999410052,0.999935671,1.0095813172964068,1.0196230227741983,1.002679345763477
0.676,0.9993494081601344,0.9999869185527088,1.0101381829983405,1.020001938177439,0.9996023187217402
0.677,0.9992887644857098,1.0000381657205777,1.0106950487002737,1.0203808535806798,0.9965252916800036
0.678,0.999228121,1.0000894128884465,1.0112519144022074,1.0207597689839203,0.993448265
0.679,0.9991674771368604,1.0001406600563154,1.0118087801041409,1.021138684387161,0.9903712375965302
0.68,0.9990844545335978,1.0002136974316196,1.012930397459048,1.0224715883297337,0.9885557146219404
0.681,0.9989521982868923,1.0002979516006696,1.0131995294562226,1.0221787397807502,0.9842668672602066
0.682,0.9988199420401866,1.0003822057697196,1.0134686614533972,1.0218858912317668,0.9799780198984729
0.683,0.998687686,1.0004664599387694,1.0137377934505718,1.0215930426827835,0.9756891725367394
0.684,0.9985554295467753,1.0005507141078192,1.0140069254477466,1.0213001941338002,0.9714003251750056
0.685,0.9984231733000699,1.0006349682768692,1.014276057444921,1.0210073455848168,0.9671114778132719
0.686,0.9982909170533641,1.0007192224459192,1.0145451894420956,1.0207144970358333,0.9628226304515383
0.687,0.9981586608066586,1.000803476614969,1.0148143214392702,1.020421648,0.9585337830898046
0.688,0.9979485749231738,1.0011903306265542,1.0161015252967387,1.021364452,0.9552979884096475
0.689,0.9976606594029097,1.0011580969031848,1.0155907480562136,1.0199329825940175,0.9497219653600054
0.69,0.9973727438826456,1.0011258631798152,1.0150799708156888,1.0185015132475852,0.9441459423103633
0.691,0.9970848283623817,1.0010936294564456,1.0145691935751637,1.0170700439011529,0.9385699192607211
0.692,0.9967969128421175,1.001061395733076,1.0140584163346387,1.0156385745547205,0.9329938962110791
0.693,0.9965089973218535,1.0010291620097067,1.0135476390941136,1.0142071052082882,0.927417873
0.694,0.9962210818015895,1.0009969282863371,1.0130368618535885,1.012775635861856,0.9218418501117949
0.695,0.9959331662813254,1.0009646945629678,1.0125260846130633,1.0113441665154237,0.9162658270621528
0.696,0.9954139661959482,1.0017374691605205,1.0133464255473432,1.0112224450702292,0.9114578029364548
0.697,0.9947896367627921,1.0011460696163912,1.011410687736251,1.0081580644944945,0.904587113
0.698,0.994165307,1.0005546700722616,1.0094749499251585,1.005093684,0.8977164225105674
0.699,0.9935409778964799,0.9999632705281322,1.0075392121140663,1.0020293033430256,0.8908457322976235
0.7,0.9929166484633238,0.9993718709840027,1.005603474302974,0.9989649227672912,0.8839750420846798
0.701,0.9922923190301678,0.9987804714398731,1.0036677364918818,0.9959005421915565,0.8771043518717361
0.702,0.9916679895970119,0.9981890718957436,1.0017319986807893,0.9928361616158221,0.8702336616587922
0.703,0.9910436601638558,0.9975976723516141,0.999796261,0.9897717810400877,0.8633629714458485
0.704,0.9897910127338811,0.9983455514796473,0.9991956140891953,0.9878222915611089,0.8569370531264604
0.705,0.9884486055900751,0.9963365154170549,0.9951354973550202,0.9826858905211004,0.8488404057634233
0.706,0.987106198,0.9943274793544626,0.9910753806208452,0.9775494894810921,0.8407437584003863
0.707,0.985763791,0.9923184432918704,0.987015264,0.9724130884410835,0.8326471110373492
0.708,0.9844213841586571,0.990309407,0.9829551471524949,0.9672766874010752,0.8245504636743121
0.709,0.983078977,0.9883003711666857,0.9788950304183198,0.9621402863610667,0.816453816
0.71,0.9817365698710451,0.9862913351040934,0.9748349136841448,0.9570038853210583,0.8083571689482381
0.711,0.9803009038632454,0.9884184939007357,0.974436025,0.9548909206932666,0.8014696519913456
0.712,0.9774663548955412,0.9837651735178571,0.9676525139338601,0.9473919538238715,0.7922940547769637
0.713,0.9746318059278369,0.9791118531349787,0.9608690032837182,0.9398929869544765,0.7831184575625817
0.714,0.9717972569601327,0.9744585327521003,0.954085493,0.9323940200850815,0.7739428603481997
0.715,0.9689627079924283,0.9698052123692218,0.9473019819834341,0.9248950532156865,0.7647672631338178
0.716,0.9661281590247242,0.9651518919863433,0.9405184713332919,0.9173960863462916,0.7555916659194358
0.717,0.9632936100570199,0.9604985716034647,0.9337349606831499,0.9098971194768966,0.7464160687050538
0.718,0.9604590610893156,0.9558452512205864,0.9269514500330078,0.9023981526075017,0.737240471
0.719,0.9568924661478139,0.955947908,0.9234043986666144,0.8973612684116479,0.728796533
0.72,0.951129733,0.9473878607985986,0.9135769218026993,0.8874422262916221,0.7187624065732352
0.721,0.9453670004220243,0.9388278138131052,0.9037494449387843,0.8775231841715962,0.7087282801342754
0.722,0.9396042675591295,0.9302677668276118,0.8939219680748693,0.8676041420515703,0.6986941536953154
0.723,0.9338415346962348,0.9217077198421185,0.8840944912109543,0.8576850999315445,0.6886600272563554
0.724,0.9280788018333399,0.9131476728566252,0.8742670143470392,0.8477660578115187,0.6786259008173955
0.725,0.9223160689704452,0.9045876258711318,0.8644395374831243,0.8378470156914929,0.6685917743784355
0.726,0.9165533361075504,0.8960275788856384,0.8546120606192094,0.827927974,0.6585576479394757
0.727,0.9085592399986087,0.8914881169462511,0.8470390194180737,0.8196238766659297,0.6488176137148913
0.728,0.8976962482876063,0.8783045560349132,0.8342754442758299,0.8075144773086789,0.6382069493659095
0.729,0.8868332565766042,0.8651209951235753,0.8215118691335861,0.7954050779514281,0.6275962850169278
0.73,0.8759702648656018,0.8519374342122374,0.8087482939913424,0.7832956785941773,0.616985621
0.731,0.8651072731545995,0.8387538733008997,0.7959847188490986,0.7711862792369264,0.6063749563189642
0.732,0.8542442814435972,0.8255703123895617,0.7832211437068548,0.7590768798796756,0.5957642919699826
0.733,0.8433812897325949,0.8123867514782239,0.7704575685646111,0.7469674805224248,0.5851536276210008
0.734,0.8325182980215926,0.7992031905668859,0.7576939934223672,0.734858081,0.574542963
0.735,0.8172962988762184,0.7880239044652216,0.7459124758164701,0.7234233121828759,0.5638789052230256
0.736,0.7994588952702207,0.7706250768734627,0.7308169637618589,0.7096470707031317,0.5530172907999553
0.737,0.7816214916642232,0.7532262492817039,0.7157214517072477,0.6958708292233875,0.5421556763768849
0.738,0.7637840880582256,0.735827422,0.7006259396526365,0.6820945877436434,0.5312940619538146
0.739,0.7459466844522281,0.718428594,0.6855304275980254,0.6683183462638992,0.5204324475307442
0.74,0.7281092808462305,0.7010297665064271,0.6704349155434142,0.654542105,0.5095708331076739
0.741,0.7102718772402329,0.6836309389146683,0.6553394034888029,0.6407658633044108,0.49870921868460366
0.742,0.6924344736342353,0.6662321113229094,0.6402438914341917,0.6269896218246666,0.4878476042615333
0.743,0.6699446045704672,0.6484431157946647,0.6249536120511693,0.6130789633417947,0.4767128224471409
0.744,0.6463810896318292,0.6285701031972338,0.6085757676860605,0.5984042631668824,0.4659469093765607
0.745,0.6228175746931909,0.6086970905998029,0.5921979233209518,0.5837295629919703,0.4551809963059803
0.746,0.5992540597545528,0.5888240780023719,0.575820079,0.5690548628170581,0.444415083
0.747,0.5756905448159146,0.568951065,0.5594422345907342,0.554380163,0.43364917016481974
0.748,0.5521270298772764,0.549078053,0.5430643902256254,0.5397054624672337,0.4228832570942394
0.749,0.5285635149386382,0.52920504,0.5266865458605167,0.5250307622923216,0.4121173440236592
0.75,0.505,0.5072402344356923,0.5093594028886912,0.5097226194544306,0.40056761132723834
0.751,0.48143648506136183,0.4875604460610299,0.49302274228699283,0.4950632368076717,0.39024017636010194
0.752,0.45787297012272365,0.46788065768636733,0.4766860816852945,0.4804038541609128,0.37991274139296555
0.753,0.43430945518408554,0.4482008693117049,0.4603494210835962,0.4657444715141539,0.3695853064258291
0.754,0.4107459402454473,0.4285210809370424,0.44401276048189786,0.45108508886739496,0.35925787145869276
0.755,0.38718242530680913,0.4088412925623799,0.4276760998801995,0.43642570622063603,0.3489304364915563
0.756,0.36361891036817096,0.38916150418771744,0.4113394392785012,0.4217663235738771,0.3386030015244199
0.757,0.34005539542953284,0.3694817158130549,0.3950027786768029,0.4071069409271182,0.3282755665572835
0.758,0.3175655263657648,0.34518997221030123,0.3763325203536322,0.390836109,0.3169252109612811
0.759,0.2997281227597672,0.32838406261925196,0.36138050689261925,0.3771189367839528,0.3073502966549355
0.76,0.2818907191537696,0.3115781530282027,0.34642849343160625,0.3634017644703816,0.29777538234858997
0.761,0.264053316,0.2947722434371534,0.3314764799705934,0.34968459215681036,0.28820046804224436
0.762,0.24621591194177442,0.2779663338461042,0.31652446650958044,0.3359674198432392,0.2786255537358988
0.763,0.22837850833577683,0.2611604242550549,0.3015724530485675,0.32225024752966797,0.2690506394295532
0.764,0.21054110472977922,0.24435451466400568,0.28662043958755457,0.30853307521609674,0.2594757251232076
0.765,0.1927037011237816,0.2275486050729564,0.27166842612654163,0.2948159029025256,0.24990081081686205
0.766,0.17748170197840737,0.20596700755541336,0.2538858367503641,0.27905549644566763,0.23924151203691907
0.767,0.16661871026740507,0.1937626488891925,0.24141415209112493,0.267082241,0.23068215889747784
0.768,0.15575571855640277,0.18155829022297165,0.22894246743188576,0.25510898572606033,0.22212280575803667
0.769,0.1448927268454005,0.16935393155675083,0.2164707827726466,0.24313573036625669,0.21356345261859544
0.77,0.1340297351343982,0.157149573,0.20399909811340744,0.23116247500645304,0.20500409947915424
0.771,0.12316674342339591,0.14494521422430914,0.1915274134541683,0.2191892196466494,0.19644474633971304
0.772,0.11230375171239362,0.13274085555808832,0.17905572879492915,0.20721596428684572,0.1878853932002718
0.773,0.10144076000139134,0.12053649689186746,0.16658404413568997,0.19524270892704207,0.1793260400608306
0.774,0.093446664,0.1051376819651217,0.15161609195013973,0.18132912032213616,0.1697787638175173
0.775,0.087683931,0.097810532,0.14226749044525563,0.17166115368291132,0.16242956443415638
0.776,0.081921198,0.090483383,0.13291888894037154,0.1619931870436865,0.15508036505079545
0.777,0.076158465,0.083156233,0.12357028743548745,0.15232522040446167,0.14773116566743452
0.778,0.070395732,0.075829084,0.11422168593060336,0.14265725376523686,0.1403819662840736
0.779,0.064633,0.068501934,0.10487308442571927,0.13298928712601202,0.13303276690071267
0.78,0.058870266715081006,0.061174784,0.095524483,0.12332132048678719,0.12568356751735174
0.781,0.053107534,0.053847635,0.086175881,0.11365335384756237,0.11833436813399081
0.782,0.049540939,0.045321058498795454,0.075199447,0.10254761144814278,0.11021447858732789
0.783,0.04670639,0.041894143,0.069078194,0.095437966,0.10419062514317078
0.784,0.043871841,0.038467228,0.062956941,0.088328321,0.098166772
0.785,0.041037292,0.035040312428126344,0.056835688,0.081218676,0.092142918
0.786,0.038202743,0.031613397,0.050714435,0.07410903,0.086119065
0.787,0.035368194,0.028186482,0.044593182,0.066999385,0.080095211
0.788,0.032533645104458817,0.024759566357457234,0.038471929,0.059889739975621865,0.074071358
0.789,0.029699096136754553,0.021332651000567533,0.032350676067222896,0.052780095,0.068047504
0.79,0.028263430128954957,0.018026981242100535,0.025601109,0.044925142475146757,0.061542673
0.791,0.026921022985148958,0.016964288143585336,0.022324463634471197,0.040310173005026595,0.056876409
0.792,0.025578616,0.015901595045070136,0.019047818356585023,0.035695204,0.052210146
0.793,0.024236208697536957,0.014838902,0.015771173078698852,0.031080234064786275,0.047543882
0.794,0.022893801553730955,0.013776209,0.012494527800812677,0.026465264594666114,0.042877618
0.795,0.021551394409924957,0.012713515749524543,0.009217883,0.021850295124545956,0.038211354
0.796,0.020208987266118954,0.011650822651009345,0.005941237,0.017235325654425794,0.03354509
0.797,0.01895634,0.010078405765890131,0.000679826,0.010374900088279126,0.02739731
0.798,0.018332010402988194,0.010012679175787301,-0.000460381,0.007923628,0.02404184
0.799,0.017707681,0.009946953,-0.001600588,0.005472356,0.020686369621578816
0.8,0.017083351536676124,0.009881226,-0.002740795,0.003021085,0.017330899
0.801,0.016459022103520085,0.009815499,-0.003881002,0.000569813,0.013975429
0.802,0.015834692670364053,0.009749773,-0.005021209,-0.001881459,0.010619958766781276
0.803,0.015210363237208015,0.009684046,-0.006161416,-0.004332731,0.007264488
0.804,0.014586034,0.00961832,-0.007301623,-0.006784003,0.003909018
0.805,0.014066833718674702,0.009646995,-0.009229348,-0.010506545,-0.000530012
0.806,0.013778918198410638,0.009767431,-0.009054166,-0.011300764,-0.002689946
0.807,0.013491002678146572,0.009887867,-0.008878985,-0.012094983,-0.004849879
0.808,0.013203087157882508,0.010008302911929542,-0.008703803,-0.012889202,-0.007009813
0.809,0.012915171637618442,0.010128739,-0.008528622,-0.013683421,-0.009169747
0.81,0.012627256117354378,0.010249175136789797,-0.00835344,-0.014477639,-0.01132968
0.811,0.012339340597090314,0.010369611249219927,-0.008178258,-0.015271858,-0.013489614
0.812,0.012051425076826248,0.010490047361650054,-0.008003077,-0.016066077,-0.015649548
0.813,0.011841339193341441,0.010711328920961428,-0.007893905,-0.017365497,-0.018507861
0.814,0.011709082946635847,0.010741358198255925,-0.007141437,-0.017074922,-0.019640225
0.815,0.011576826699930251,0.010771387475550422,-0.006388969,-0.016784346,-0.020772588
0.816,0.011444570453224657,0.010801417,-0.005636501,-0.016493771,-0.021904952
0.817,0.011312314206519063,0.010831446030139417,-0.004884034,-0.016203196,-0.023037316
0.818,0.011180057959813468,0.010861475307433914,-0.004131566,-0.01591262,-0.02416968
0.819,0.011047801713107873,0.010891504584728411,-0.003379098,-0.015622045,-0.025302043
0.82,0.010915545466402278,0.010921533862022907,-0.00262663,-0.01533147,-0.026434407
0.821,0.010832522863139779,0.010947715688373856,-0.001669464,-0.01507393,-0.027935157
0.822,0.010771879188715054,0.010901070359272218,-0.000867468,-0.014233596,-0.028241692
0.823,0.010711235514290329,0.010854425030170579,-6.55E-05,-0.013393262,-0.028548226
0.824,0.010650591839865605,0.01080778,0.000736526,-0.012552928,-0.028854761
0.825,0.010589948,0.010761134371967303,0.001538523,-0.011712594,-0.029161296
0.826,0.010529304491016155,0.010714489042865663,0.00234052,-0.01087226,-0.029467831
0.827,0.010468661,0.010667843713764025,0.003142517,-0.010031926,-0.029774366
0.828,0.010408017142166704,0.010621198384662387,0.003944514,-0.009191592,-0.0300809
0.829,0.010376125604796145,0.010542926924724843,0.004927959,-0.008193446,-0.03050821
0.83,0.010348341515576181,0.010493407743806037,0.005500773,-0.007226043,-0.030204516
0.831,0.010320557426356219,0.010443888562887232,0.006073586,-0.006258639,-0.029900821
0.832,0.010292773337136255,0.010394369381968424,0.0066464,-0.005291236,-0.029597127
0.833,0.010264989,0.010344850201049619,0.007219214,-0.004323832,-0.029293433
0.834,0.010237205158696328,0.010295331020130812,0.007792027,-0.003356429,-0.028989739
0.835,0.010209421069476364,0.010245811839212006,0.008364841,-0.002389025,-0.028686045
0.836,0.010182578201396437,0.010160724894033545,0.009283669,-0.001127341,-0.028748143
0.837,0.010169853650417065,0.010139839,0.009560043,-0.000306563,-0.028044918
0.838,0.010157129099437695,0.010118953613381117,0.009836417,0.000514215,-0.027341693
0.839,0.010144404548458323,0.010098067973054903,0.010112791173472725,0.001334992,-0.026638468
0.84,0.010131679997478955,0.010077182332728689,0.010389165290572752,0.00215577,-0.025935243
0.841,0.010118955446499583,0.010056296692402475,0.010665539407672781,0.002976548,-0.025232018
0.842,0.010106231,0.010035411052076261,0.010941913524772808,0.003797326,-0.024528793
0.843,0.010093506344540839,0.010014525411750047,0.011218287641872835,0.004618103,-0.023825568
0.844,0.010082506287065156,0.009984055,0.011669963395827158,0.00575357,-0.023232258
0.845,0.010076679710100534,0.009983224,0.011713998459883636,0.006301494,-0.022319496
0.846,0.010070853,0.009982394,0.011758033523940113,0.006849418,-0.021406735
0.847,0.010065026556171287,0.009981563,0.011802069,0.007397342,-0.020493973
0.848,0.010059199979206665,0.009980732,0.011846103652053068,0.007945266,-0.019581212
0.849,0.010053373402242043,0.009979901,0.011890138716109545,0.00849319,-0.01866845
0.85,0.010047547,0.00997907,0.011934173780166021,0.009041114,-0.017755689
0.851,0.010041720248312798,0.00997824,0.011978208844222498,0.009589038,-0.016842927
0.852,0.010037275644954359,0.00998066,0.012057121559478147,0.010350844342225324,-0.015888786
0.853,0.010034607864803868,0.009983878,0.011979750609304647,0.010616850572803701,-0.014924216
0.854,0.010031940084653381,0.009987096,0.011902379659131148,0.010882857,-0.013959645
0.855,0.010029272304502892,0.009990313,0.011825008708957647,0.011148863033960458,-0.012995074
0.856,0.010026604524352403,0.009993531,0.011747637758784148,0.011414869264538836,-0.012030504
0.857,0.010023936744201914,0.009996749,0.011670267,0.011680875495117215,-0.011065933
0.858,0.010021268964051425,0.009999967,0.011592896,0.011946881725695593,-0.010101362
0.859,0.010018601183900936,0.010003184489326583,0.011515524908263651,0.012212887956273972,-0.009136791
0.86,0.010016837368692834,0.010008474211562826,0.0114094,0.012569993529899808,-0.008067264
0.861,0.010015615932450159,0.010009166394181555,0.011307129415690283,0.012617387142680899,-0.007169666
0.862,0.010014394496207486,0.010009858576800281,0.011204858385583426,0.012664780755461992,-0.006272068
0.863,0.010013173059964813,0.010010550759419009,0.011102587,0.012712174368243083,-0.005374469
0.864,0.010011952,0.010011242942037736,0.011000316325369713,0.012759567981024176,-0.004476871
0.865,0.010010730187479467,0.010011935124656462,0.010898045295262858,0.012806961593805267,-0.003579273
0.866,0.010009508751236794,0.010012627,0.010795774,0.012854355,-0.002681674
0.867,0.010008287,0.010013319489893917,0.010693503235049143,0.012901748819367452,-0.001784076
0.868,0.010007603927726658,0.010013333,0.010560192301540483,0.012953203812547392,-0.000781652
0.869,0.010007044705607324,0.010012392,0.010487496907878046,0.012872736210199357,-2.91E-05
0.87,0.010006485483487988,0.010011451,0.010414801514215609,0.012792268607851324,0.000723513
0.871,0.010005926261368652,0.010010509527230007,0.010342106120553172,0.012711801,0.001476095
0.872,0.010005367039249317,0.010009568426768816,0.010269410726890735,0.012631333403155257,0.002228678
0.873,0.010004807817129983,0.010008627326307626,0.010196715333228298,0.012550865800807222,0.002981261
0.874,0.010004248595010645,0.010007686225846435,0.01012402,0.012470398,0.003733843
0.875,0.010003689372891311,0.010005846236506823,0.009999323,0.012403218,0.004738341
0.876,0.010003433340701244,0.010005155036553574,0.009969576,0.012278613014151325,0.00530608
0.877,0.010003177308511179,0.010004463836600325,0.009939829,0.012154007832167439,0.005873818
0.878,0.010002921276321113,0.010003772636647078,0.009910081,0.012029402650183554,0.006441557
0.879,0.010002665244131046,0.010003081436693827,0.009880334,0.011904797,0.007009296
0.88,0.010002409211940982,0.01000239,0.009850586,0.011780192286215786,0.007577034
0.881,0.010002153179750915,0.010001699036787331,0.009820839,0.011655587,0.008144773
0.882,0.010001897,0.010001007836834082,0.009791091,0.011530981922248015,0.008712511
0.883,0.010001667142577003,0.009999873,0.009738441,0.011367418834398514,0.009488048
0.884,0.01000155,0.009999788,0.009740045,0.011256223750096665,0.009863487
0.885,0.010001433,0.009999704,0.00974165,0.011145028665794818,0.010238925640531315
0.886,0.010001315481306318,0.009999619,0.009743255,0.011033833581492968,0.010614364590464363
0.887,0.010001198260882757,0.009999535,0.009744859,0.010922638,0.010989804
0.888,0.010001081040459195,0.009999451,0.009746464,0.010811443412889272,0.011365242490330458
0.889,0.010000963820035635,0.009999366,0.009748068,0.010700248328587424,0.011740681440263507
0.89,0.010000846599612073,0.009999282,0.009749673,0.010589053244285575,0.012116120390196555
0.891,0.010000753211537485,0.009999276,0.009750181,0.010434526,0.012635396115354757
0.892,0.010000699544044521,0.009999374,0.009764556,0.010363666110871193,0.012835528511185263
0.893,0.010000645876551558,0.009999472,0.00977893,0.010292805808232452,0.013035661
0.894,0.010000592209058596,0.00999957,0.009793304,0.010221945505593712,0.013235793302846278
0.895,0.010000538541565632,0.009999668,0.009807679,0.010151085202954973,0.013435925698676786
0.896,0.010000484874072667,0.009999766,0.009822053,0.010080224900316233,0.013636058094507294
0.897,0.010000431206579704,0.009999864,0.009836427,0.010009364597677492,0.013836190490337803
0.898,0.010000378,0.009999962,0.009850801,0.009938504,0.014036323
0.899,0.010000340238492639,0.010000138,0.00987143,0.009841953,0.014316685483665752
0.9,0.010000315667708759,0.010000164484227565,0.009884696,0.009813622,0.014374233596938697
0.901,0.010000291,0.010000191,0.009897962,0.009785292,0.014431781710211644
0.902,0.010000266526141003,0.010000216829515893,0.009911228,0.009756962,0.014489329823484592
0.903,0.010000241955357123,0.010000243,0.009924494,0.009728632,0.014546878
0.904,0.010000217384573245,0.010000269174804222,0.009937759,0.009700302,0.014604426050030487
0.905,0.010000192813789366,0.010000295347448387,0.009951025,0.009671972,0.014661974163303435
0.906,0.010000168243005488,0.010000321520092552,0.009964291,0.009643642,0.014719522
0.907,0.010000154,0.010000326500062877,0.009981809,0.009608821,0.014806851267259459
0.908,0.010000142413985896,0.010000300574218366,0.009988387,0.009611019,0.014761911518082326
0.909,0.010000131,0.010000274648373853,0.009994965,0.009613216,0.014716971768905197
0.91,0.010000119915330327,0.010000249,0.010001542468517529,0.009615414,0.014672032019728066
0.911,0.010000108666002544,0.010000222796684829,0.010008120288762351,0.009617612,0.014627092270550935
0.912,0.010000097,0.010000196870840316,0.010014698109007174,0.009619809,0.014582152521373803
0.913,0.010000086167346977,0.010000170944995805,0.010021275929251996,0.009622007,0.014537212772196674
0.914,0.010000074918019191,0.010000145,0.010027853749496817,0.009624205,0.014492273023019541
0.915,0.010000069386512878,0.010000099404358804,0.010034717454381623,0.009630657,0.014445446736824477
0.916,0.010000064,0.010000083,0.010035328644262256,0.009647407,0.014338403412802759
0.917,0.010000059085876445,0.010000067170477838,0.01003594,0.009664156,0.01423136
0.918,0.010000053935558228,0.010000051053537354,0.010036551024023524,0.009680905,0.014124316764759323
0.919,0.010000048785240013,0.010000034936596871,0.010037162213904157,0.009697654,0.014017273440737606
0.92,0.010000043634921796,0.010000018819656389,0.010037773,0.009714403,0.013910230116715888
0.921,0.010000038484603579,0.010000002702715905,0.010038384593665425,0.009731152,0.013803186792694171
0.922,0.010000033683326685,0.009999977,0.010040195681617485,0.009752096,0.013707808553957115
0.923,0.010000031325339047,0.009999977,0.010038032276443364,0.009770393,0.013574089884721056
0.924,0.010000028967351405,0.009999978,0.010035869,0.00978869,0.013440371215484994
0.925,0.010000026609363766,0.009999979,0.010033705466095118,0.009806988,0.013306652546248934
0.926,0.010000024251376126,0.009999979,0.010031542060920997,0.009825285,0.013172933877012872
0.927,0.010000021893388486,0.00999998,0.010029378655746874,0.009843582,0.013039215
0.928,0.010000019535400848,0.009999981,0.010027215,0.009861879,0.012905496538540749
0.929,0.010000017177413207,0.009999981,0.010025052,0.009880176,0.012771777869304687
0.93,0.010000015218932507,0.009999986,0.010021808,0.009906153,0.012623690358030851
0.931,0.010000014,0.009999989,0.010019602860549376,0.009918845,0.012490593628685787
0.932,0.010000013059801634,0.009999992,0.010017397,0.009931538,0.012357497
0.933,0.010000011980236197,0.009999994,0.010015191836217144,0.009944231,0.012224400169995656
0.934,0.010000011,0.009999997,0.010012986324051029,0.009956923,0.012091303
0.935,0.010000009821105325,0.01,0.010010780811884914,0.009969616,0.011958206711305524
0.936,0.010000008741539888,0.010000003,0.010008575299718799,0.009982308,0.011825109981960458
0.937,0.010000007661974453,0.010000005434499646,0.010006369787552684,0.009995001,0.011692013252615392
0.938,0.010000006875061198,0.010000009603955348,0.010003115625519653,0.010012903,0.011536245611641236
0.939,0.010000006380800125,0.010000009423474017,0.010002038622716225,0.010018323,0.011421746
0.94,0.010000005886539052,0.010000009242992686,0.010000961619912797,0.010023743216548218,0.011307246069478206
0.941,0.010000005392277979,0.010000009062511354,0.009999885,0.010029163566186407,0.011192746
0.942,0.010000004898016907,0.010000008882030023,0.009998808,0.010034584,0.011078246527315174
0.943,0.010000004403755834,0.010000008701548692,0.009997731,0.010040004265462789,0.010963746756233659
0.944,0.010000004,0.010000009,0.009996654,0.010045424615100978,0.010849246985152144
0.945,0.010000003415233688,0.010000008340586031,0.009995577,0.010050844964739167,0.010734747214070629
0.946,0.010000003105203256,0.010000007086690138,0.009994218,0.010057833583703199,0.010600593424683174
0.947,0.010000002878914024,0.010000006,0.009994169,0.010057736238195048,0.010513809762366573
0.948,0.010000002652624794,0.010000005405258904,0.00999412,0.010057638892686897,0.010427026
0.949,0.010000002426335561,0.010000004564543287,0.009994071,0.010057541547178746,0.010340242
0.95,0.010000002200046331,0.010000004,0.009994022,0.010057444201670597,0.010253458775416769
0.951,0.010000002,0.010000002883112053,0.009993973,0.010057346856162446,0.010166675113100166
0.952,0.010000002,0.010000002042396434,0.009993924,0.010057249510654294,0.010079891450783564
0.953,0.010000002,0.010000001201680818,0.009993874,0.010057152165146143,0.009993108
0.954,0.010000001,0.010000000149524511,0.009994011,0.010056407713489814,0.009894779
0.955,0.010000001298637312,0.01,0.0099944,0.010053675787005206,0.009837624
0.956,0.010000001195034556,0.01,0.00999479,0.010050943860520595,0.009780469
0.957,0.010000001091431798,0.01,0.009995179,0.010048211934035985,0.009723314
0.958,0.010000000987829038,0.01,0.009995568,0.010045480007551375,0.009666159
0.959,0.010000000884226281,0.009999999,0.009995958,0.010042748081066765,0.009609004
0.96,0.010000000780623521,0.009999999,0.009996347,0.010040016154582155,0.009551849
0.961,0.010000000680531385,0.009999999,0.009996967,0.010036483928816885,0.009464911
0.962,0.010000000633098579,0.009999999,0.009997315,0.010033519,0.009434391
0.963,0.010000000585665773,0.009999999,0.009997663,0.010030554479746177,0.009403871
0.964,0.010000000538232967,0.009999999,0.009998011,0.010027589755210824,0.009373351
0.965,0.01,0.01,0.009998359,0.010024625,0.009342831
0.966,0.010000000443367355,0.01,0.009998707,0.010021660306140115,0.009312311
0.967,0.010000000395934548,0.01,0.009999055,0.010018695581604762,0.009281791
0.968,0.010000000348501742,0.01,0.009999403,0.010015730857069409,0.009251271
0.969,0.010000000307498065,0.010000000197418049,0.009999974,0.010011343787028625,0.009202317
0.97,0.010000000285781775,0.010000000217300213,0.010000109505471241,0.010009410012116391,0.00919298
0.971,0.010000000264065487,0.01,0.010000245202136257,0.010007476237204157,0.009183643
0.972,0.010000000242349198,0.010000000257064543,0.010000381,0.010005542462291923,0.009174306
0.973,0.010000000220632908,0.010000000276946709,0.010000516595466283,0.010003608687379689,0.009164969
0.974,0.01,0.010000000296828874,0.010000652292131297,0.010001674912467456,0.009155632
0.975,0.01,0.010000000316711038,0.010000788,0.009999741,0.009146296
0.976,0.01,0.010000000336593205,0.010000923685461325,0.009997807,0.009136959
0.977,0.010000000138918797,0.010000000329589469,0.010001124589117456,0.009994945,0.009117555
0.978,0.01,0.010000000295603268,0.0100011,0.009994265,0.009123661
0.979,0.010000000119033863,0.010000000261617067,0.010001074773912343,0.009993585,0.009129768
0.98,0.010000000109091394,0.010000000227630867,0.010001049866309786,0.009992906,0.009135874
0.981,0.010000000099148925,0.010000000193644668,0.010001024958707229,0.009992226,0.00914198
0.982,0.010000000089206457,0.010000000159658465,0.010001000051104672,0.009991547,0.009148087
0.983,0.01,0.010000000125672266,0.010000975143502115,0.009990867,0.009154193
0.984,0.010000000069321521,0.010000000091686067,0.010000950235899558,0.009990187,0.009160299
0.985,0.010000000062748099,0.01,0.010000898594019599,0.009989223,0.00916095
0.986,0.010000000058196108,0.010000000024367014,0.010000825163315326,0.009989439,0.009178064
0.987,0.010000000053644115,0.010000000014314345,0.010000751732611054,0.009989654,0.009195179
0.988,0.010000000049092121,0.010000000004261678,0.010000678301906783,0.00998987,0.009212294
0.989,0.01,0.01,0.010000605,0.009990085,0.009229408
0.99,0.010000000039988136,0.01,0.010000531440498239,0.009990301,0.009246523
0.991,0.010000000035436144,0.01,0.010000458009793966,0.009990516,0.009263638
0.992,0.010000000030884151,0.01,0.010000384579089696,0.009990732,0.009280752
0.993,0.010000000028337374,0.01,0.010000283303895257,0.009991005,0.009294107
0.994,0.010000000026253338,0.01,0.010000230705079433,0.009991637,0.009319942
0.995,0.010000000024169302,0.01,0.010000178106263607,0.009992268,0.009345777
0.996,0.010000000022085266,0.01,0.010000125507447784,0.0099929,0.009371612
0.997,0.01,0.01,0.010000072908631962,0.009993531,0.009397446
0.998,0.010000000017917194,0.01,0.010000020309816136,0.009994163,0.009423281
0.999,0.010000000015833158,0.01,0.009999968,0.009994794,0.009449116
1,0.010000000013749065,0.010000000003402383,0.009999884,0.009995453,0.00946305

==> plot_results_csv/DG_bump_1D_256_p_1_q_11_T_50-0.csv <==
x,t_0.0,t_1.0,t_5.0,t_10.0,t_20.0,t_25.0,t_30.0,t_40.0,t_49.99
0,0.010000000013749065,0.010000000015812572,0.01,0.010000000067149208,0.010000000014292736,0.010000000013398992,0.010000000012529283,0.010000000010870999,0.009999554
0.001,0.010000000015431172,0.010000000016601946,0.01,0.010000000057625802,0.010000000014602009,0.010000000013684143,0.010000000012794236,0.010000000011052813,0.009999442
0.002,0.010000000017113281,0.01,0.010000000011158973,0.010000000048102392,0.01,0.010000000013829226,0.010000000012927215,0.010000000011111529,0.009999331
0.003,0.010000000018795389,0.010000000018180693,0.010000000011651116,0.010000000038578984,0.010000000015595067,0.010000000014607054,0.010000000013655978,0.010000000011725527,0.00999922
0.004,0.010000000020552862,0.010000000018186149,0.010000000011615698,0.010000000023801773,0.010000000016295828,0.010000000015260566,0.010000000014267397,0.010000000012230082,0.009999083
0.005,0.010000000023038857,0.010000000020298586,0.010000000012999017,0.01,0.010000000017673889,0.010000000016552792,0.01,0.010000000013296421,0.009999003
0.006,0.010000000025524852,0.010000000022411023,0.010000000014382334,0.01,0.010000000018936226,0.010000000017735503,0.010000000016591334,0.01,0.009998923
0.007,0.010000000028010846,0.010000000024523462,0.010000000015765655,0.010000000019291088,0.010000000020897355,0.010000000019578507,0.010000000018325248,0.010000000015817682,0.009998843
0.008,0.010000000030719604,0.010000000025835941,0.010000000016591196,0.010000000014801528,0.010000000022759374,0.010000000021327456,0.010000000019970067,0.010000000017285994,0.009998727
0.009,0.010000000034393667,0.01,0.010000000019007827,0.010000000021825231,0.010000000025358361,0.010000000023774352,0.010000000022275177,0.010000000019371003,0.009998705
0.01,0.01,0.010000000033085158,0.010000000021424458,0.010000000028848932,0.010000000027877468,0.010000000026145268,0.010000000024508208,0.010000000021388733,0.009998682
0.011,0.010000000041741793,0.010000000036709767,0.010000000023841087,0.010000000035872635,0.01,0.010000000029268851,0.010000000027454173,0.010000000024072624,0.00999866
0.012,0.010000000045909686,0.010000000039448235,0.01,0.01,0.010000000034446514,0.010000000032339596,0.010000000030349905,0.010000000026710271,0.009998596
0.013,0.010000000051339598,0.01,0.01,0.010000000054813303,0.01,0.010000000036236138,0.010000000034028698,0.010000000030077633,0.009998659
0.014,0.010000000056769511,0.010000000050486044,0.010000000033122687,0.010000000065916757,0.010000000042675566,0.010000000040111172,0.010000000037686925,0.010000000033427481,0.009998722
0.015,0.010000000062199423,0.01,0.010000000036869214,0.01,0.010000000047745344,0.01,0.010000000042217572,0.010000000037583688,0.009998785
0.016,0.010000000068602452,0.010000000060492521,0.010000000039896387,0.01,0.01,0.01,0.010000000046769033,0.010000000041761698,0.009998808
0.017,0.010000000076627342,0.010000000068597657,0.010000000045464506,0.010000000099499052,0.01,0.01,0.010000000052303322,0.010000000046834894,0.009998984
0.018,0.010000000084652232,0.010000000076702792,0.010000000051032625,0.010000000106397983,0.01,0.010000000061505308,0.010000000057916599,0.010000000051983026,0.00999916
0.019,0.010000000092677121,0.010000000084807927,0.010000000056600745,0.010000000113296914,0.010000000072789887,0.010000000068612076,0.01,0.010000000058127106,0.009999335
0.02,0.01,0.010000000091726644,0.010000000061354741,0.01,0.010000000080470108,0.010000000075887607,0.010000000071535953,0.010000000064416932,0.009999482
0.021,0.010000000114359746,0.010000000103568402,0.010000000069521061,0.010000000118411336,0.010000000089559362,0.010000000084501012,0.010000000079699907,0.010000000071816615,0.009999792
0.022,0.010000000126219766,0.010000000115410163,0.01,0.010000000110311482,0.010000000098951143,0.01,0.010000000088137498,0.010000000079455765,0.010000102656052817
0.023,0.010000000138079784,0.01,0.010000000085853698,0.010000000102211628,0.010000000109955606,0.010000000103832453,0.010000000098032901,0.010000000088335046,0.010000413127003229
0.024,0.010000000153128026,0.01,0.010000000093147747,0.010000000098434483,0.010000000121434358,0.01,0.010000000108357176,0.010000000097578152,0.010000712536016743
0.025,0.010000000170655995,0.010000000155211134,0.010000000105134065,0.01,0.010000000134759978,0.010000000127344973,0.010000000120349774,0.010000000108213667,0.010001166554099153
0.026,0.010000000188183967,0.010000000172586057,0.010000000117120383,0.010000000031898399,0.010000000148793202,0.010000000140647634,0.010000000132981662,0.01,0.010001620572181562
0.027,0.010000000205711939,0.010000000189960981,0.010000000129106703,0.01,0.01,0.010000000155952416,0.010000000147519342,0.010000000132120714,0.010002074590263973
0.028,0.010000000228737113,0.010000000206240213,0.010000000140299415,0.01,0.010000000182105733,0.010000000172224962,0.01,0.010000000145619489,0.010002540734775082
0.029,0.010000000254641775,0.010000000231849417,0.010000000158014312,0.01,0.010000000201682254,0.010000000190780909,0.010000000180606844,0.010000000160915103,0.010003124108468741
0.03,0.010000000280546437,0.01,0.010000000175729211,0.01,0.010000000222697505,0.010000000210700157,0.010000000199530389,0.010000000177282706,0.010003707
0.031,0.010000000306451097,0.010000000283067825,0.01,0.01,0.010000000246450593,0.010000000233213738,0.010000000220912908,0.01,0.010004291
0.032,0.010000000341640721,0.010000000308210955,0.010000000210785424,0.01,0.010000000272193808,0.010000000257613169,0.010000000244081462,0.010000000215665017,0.010004907004826206
0.033,0.01,0.01,0.010000000237141753,0.01,0.010000000301032094,0.010000000284945508,0.01,0.010000000238008802,0.010005571748377372
0.034,0.010000000418209937,0.010000000383881104,0.01,0.01,0.010000000332583647,0.010000000314849003,0.010000000298388207,0.010000000262472959,0.010006236491928541
0.035,0.010000000456494545,0.010000000421716178,0.010000000289854406,0.009999999,0.010000000367612852,0.010000000348047756,0.01,0.010000000289723254,0.010006901235479709
0.036,0.010000001,0.010000000460571904,0.010000000316941862,0.009999999,0.010000000406298127,0.010000000384710743,0.010000000364588695,0.01,0.010007604639272614
0.037,0.010000000566797704,0.010000000516506444,0.010000000356224042,0.009999999,0.010000000448862732,0.010000000425048746,0.010000000402770277,0.01,0.010008258888552512
0.038,0.010000001,0.010000000572440985,0.010000000395506222,0.009999999,0.010000000496306456,0.010000000470008435,0.01,0.010000000390929562,0.010008913137832413
0.039,0.010000000679959672,0.010000000628375527,0.01,0.009999999,0.010000000548040506,0.010000000519030588,0.010000000491616125,0.010000000432180649,0.010009567387112313
0.04,0.010000000761890927,0.010000000688333673,0.010000000477075017,0.009999999,0.010000000606233553,0.010000000574167563,0.010000000543673693,0.010000000479064249,0.010010235
0.041,0.010000001,0.010000000771021395,0.010000000535331097,0.009999999,0.010000000669122596,0.010000000633748028,0.010000000599895979,0.010000001,0.010010736662594864
0.042,0.010000000929133473,0.010000000853709114,0.010000000593587178,0.009999999,0.010000000740503934,0.010000000701362224,0.010000000663649068,0.010000001,0.010011237930090818
0.043,0.010000001014003588,0.010000001,0.010000000631630764,0.009999999,0.010000000811562788,0.010000000768675733,0.010000000727102387,0.010000001,0.010012026422709515
0.044,0.010000001,0.010000001028735337,0.010000000717146216,0.01,0.010000001,0.010000000856679472,0.010000000810021427,0.010000000725334381,0.010012181347123155
0.045,0.010000001261172047,0.010000001150951423,0.010000000802661668,0.01,0.010000000991850406,0.010000000939375753,0.010000000887912554,0.010000000798525348,0.010012336271536793
0.046,0.010000001384756279,0.010000001273167507,0.010000001,0.010000000314153355,0.010000001104864036,0.010000001046322916,0.010000001,0.010000001,0.010012491195950433
0.047,0.010000001515723186,0.010000001356708225,0.010000000948694838,0.010000000446295813,0.010000001212187052,0.010000001147898297,0.010000001084406726,0.010000001,0.010013033369037102
0.048,0.010000001698368838,0.010000001537332614,0.010000001072843647,0.010000001117651723,0.010000001349585586,0.010000001277865541,0.010000001207071105,0.010000001104061313,0.010012607398205031
0.049,0.010000001881014492,0.010000001717956999,0.010000001196992455,0.010000001789007635,0.010000001481456789,0.010000001402612136,0.010000001324724391,0.010000001217399307,0.010012181427372958
0.05,0.010000002063660142,0.010000001898581386,0.010000001321141263,0.010000002460363547,0.010000002,0.010000001560563536,0.010000001474111942,0.010000001360409756,0.010011755456540886
0.051,0.010000002265399852,0.010000002030139937,0.010000001414395183,0.010000003025320338,0.010000001810506122,0.010000001713757593,0.010000001618908325,0.010000001499663536,0.010011769969507318
0.052,0.010000002535332626,0.010000002297081433,0.010000002,0.010000004040125555,0.010000002,0.010000002,0.010000001800967714,0.010000002,0.01001051
0.053,0.010000002805265402,0.010000003,0.010000001772779616,0.010000005054930775,0.010000002212578523,0.010000002093880113,0.010000001979301445,0.010000001841087954,0.010009250466972042
0.054,0.010000003075198176,0.010000002830964427,0.010000001951971834,0.010000006069735994,0.010000002459432866,0.010000002,0.010000002201265538,0.010000002046323557,0.010007990715704402
0.055,0.010000003385444078,0.010000003037349624,0.010000002092191877,0.010000007185251339,0.010000002703846619,0.010000003,0.010000002420989071,0.010000002250238813,0.010007154
0.056,0.010000003784378857,0.010000003,0.010000002352118936,0.010000008320943584,0.010000003003923272,0.010000002842190842,0.010000002691598182,0.010000002493223272,0.010004828083606438
0.057,0.010000004183313635,0.010000004,0.010000002612045991,0.010000009456635829,0.010000003304064677,0.010000003126062232,0.010000002962286763,0.010000002736621631,0.010002501754603457
0.058,0.010000004582248414,0.010000004220881356,0.010000003,0.010000010592328074,0.010000004,0.010000003471300586,0.010000003,0.010000003,0.010000175425600475
0.059,0.010000005058635813,0.010000004543570175,0.010000003081973697,0.010000012101203215,0.010000004037368997,0.010000003820098064,0.010000003625282604,0.010000003311653925,0.009998172
0.06,0.010000005648223195,0.010000005126618087,0.010000003465506203,0.010000012794786682,0.010000004480786228,0.010000004240121955,0.010000004026707938,0.010000004,0.009994622
0.061,0.010000006237810576,0.010000005709665999,0.010000003849038708,0.010000013488370147,0.010000004933259097,0.010000004668755549,0.010000004,0.010000003990388195,0.009991071
0.062,0.010000006827397958,0.010000006292713913,0.010000004232571214,0.010000014181953613,0.010000005472299001,0.010000005,0.010000005,0.010000004387262573,0.00998752
0.063,0.010000007557868479,0.010000006795738918,0.010000004554218844,0.010000015441042379,0.010000006027798769,0.010000005706580115,0.010000005427455258,0.010000004794170007,0.009984116
0.064,0.010000008429222138,0.010000007657428506,0.010000005133508617,0.010000014760459586,0.010000006683118292,0.010000006328419355,0.010000006019800809,0.010000005,0.009979326
0.065,0.010000009,0.010000008519118095,0.010000006,0.010000014079876792,0.010000007365082643,0.010000006975657961,0.010000007,0.010000005754336263,0.009974537
0.066,0.010000010171929459,0.010000009380807685,0.010000006292088163,0.010000013,0.010000008161817656,0.010000007732132334,0.010000007353866362,0.010000006321791809,0.009969748
0.067,0.010000011290534606,0.010000010162838182,0.010000006804100826,0.010000013184033084,0.010000008999021301,0.010000008527138612,0.010000008107472036,0.010000007,0.009964887
0.068,0.010000012578311825,0.010000011436333611,0.010000007695131236,0.010000010011514317,0.010000009967751054,0.010000009447074446,0.010000008976174209,0.010000007610219797,0.009959068
0.069,0.010000013866089043,0.010000012709829042,0.010000008586161646,0.010000006838995547,0.010000010995507628,0.010000010423067023,0.010000009896391441,0.010000008,0.009953249
0.07,0.010000015153866261,0.010000013983324469,0.010000009477192057,0.010000003666476779,0.010000012173417555,0.010000011541244094,0.010000010946771096,0.010000009,0.00994743
0.071,0.010000017,0.010000015196148545,0.01000001,0.010000000402720744,0.010000013435039022,0.010000012738630883,0.010000012,0.010000010139720338,0.009941349
0.072,0.010000019,0.010000017078253036,0.010000011691738146,0.009999994,0.010000015,0.010000014097016424,0.010000013339374985,0.010000011223673786,0.009935011
0.073,0.010000020671177091,0.010000018960357529,0.010000013066037445,0.009999988,0.010000016415888187,0.010000015564977077,0.010000015,0.010000012414657268,0.009928673
0.074,0.010000022574388421,0.010000021,0.010000014,0.009999981,0.010000018157427432,0.010000017214287666,0.010000016245640033,0.010000013793099689,0.009922335
0.075,0.010000025188187739,0.010000022719224835,0.010000015822830055,0.009999974,0.010000020057940408,0.010000019012808194,0.010000017919074285,0.010000015329728641,0.009915671
0.076,0.010000028000951698,0.010000025500794828,0.010000018,0.009999964,0.010000022175352797,0.010000021014512389,0.010000019780773178,0.010000017090185671,0.009909693
0.077,0.010000030813715654,0.010000028282364824,0.010000019994114945,0.009999955,0.010000024507352292,0.010000023217029173,0.010000021829244695,0.010000019076109243,0.009903715
0.078,0.010000033626479611,0.010000031063934817,0.010000022,0.009999946,0.010000027081456322,0.010000025645927028,0.010000024090618719,0.010000021320949362,0.009897737
0.079,0.010000038,0.010000033962234336,0.010000024291496882,0.009999935,0.010000029942237296,0.010000028342765017,0.010000026605365787,0.010000023875154257,0.009891623
0.08,0.010000042,0.010000038,0.010000027358625908,0.009999926,0.010000033071071461,0.010000031290295591,0.010000029360165023,0.010000027,0.00988729
0.081,0.010000045929437278,0.010000042184021823,0.010000030425754937,0.009999917,0.010000036579649995,0.010000034593097437,0.010000032457257661,0.010000029968938961,0.009882956
0.082,0.010000050086432817,0.010000046294915564,0.010000033492883966,0.009999908,0.010000040382179875,0.010000038171525692,0.010000035823206485,0.010000033528337334,0.009878623
0.083,0.010000056167991047,0.010000050762506842,0.010000036862799096,0.009999898,0.010000044684222371,0.010000042,0.010000039649108058,0.010000037605261625,0.009874726
0.084,0.010000062311631943,0.010000056838013832,0.010000041204256894,0.009999896,0.010000049,0.010000046243336102,0.010000043448946151,0.010000042,0.009873715
0.085,0.010000068,0.010000062913520822,0.010000045545714693,0.009999894,0.010000054578897348,0.010000051530736524,0.010000048509792452,0.010000047018164671,0.009872704
0.086,0.010000074782418185,0.010000067,0.010000048802052018,0.009999878,0.010000059836084957,0.010000056,0.010000053,0.010000052066721095,0.009867879
0.087,0.010000083862130298,0.010000075863903708,0.010000054751857208,0.009999893,0.010000066658299792,0.010000062913884717,0.010000059442585233,0.010000058406835273,0.009872179
0.088,0.010000092941842408,0.010000084842921078,0.010000060701662396,0.009999909,0.010000073114684833,0.010000068998834948,0.010000065306075256,0.010000064510546386,0.009876478
0.089,0.010000102021554519,0.010000093821938446,0.010000066651467588,0.009999924,0.010000081405369985,0.010000076844934556,0.010000072933414093,0.010000071918023469,0.009880777
0.09,0.010000111779271521,0.010000100093527807,0.010000071,0.009999921,0.010000089334460458,0.010000084340562623,0.01000008,0.010000079137331318,0.009880715
0.091,0.010000125198214953,0.010000113363655666,0.010000079356618768,0.009999967,0.010000099411946125,0.010000093911282294,0.010000089557102508,0.010000087639665091,0.009892455
0.092,0.010000138617158384,0.010000126633783527,0.010000087433347137,0.010000012,0.010000109,0.010000103153232938,0.010000098584006824,0.010000096001667125,0.009904195
0.093,0.010000152036101814,0.010000139903911388,0.010000095510075505,0.010000058353377184,0.010000121404009013,0.010000114832275996,0.010000109981771312,0.010000105615861638,0.009915935
0.094,0.010000167058286937,0.010000149767269364,0.010000101697923149,0.010000086281799181,0.010000133368790952,0.010000126232444947,0.010000121125261871,0.010000115129646882,0.009923327
0.095,0.010000186890197127,0.010000169379247026,0.010000113,0.010000173179569062,0.010000148272292475,0.01000014,0.010000134972841579,0.010000125895223859,0.00994451
0.096,0.010000207,0.010000189,0.010000124,0.010000260077338945,0.010000162975879535,0.010000154541333019,0.010000148658908265,0.010000136589638654,0.009965693
0.097,0.010000227,0.010000208603202353,0.010000135585919041,0.010000346975108827,0.010000181,0.010000172,0.010000165399947495,0.010000148625150777,0.009986876
0.098,0.01000025,0.010000224058989208,0.010000143915551369,0.010000425610538662,0.010000199183180245,0.010000189236019093,0.010000182,0.010000160616000574,0.010004397
0.099,0.010000278953560964,0.010000253043609367,0.010000160831656921,0.010000553283907776,0.010000221250831678,0.010000210387376451,0.010000202252472135,0.010000174203112985,0.010036521923576928
0.1,0.010000308263218557,0.010000282028229526,0.010000177747762472,0.010000680957276891,0.010000243,0.010000231694332552,0.010000223,0.010000187795080454,0.010068647330787467
0.101,0.010000338,0.010000311012849683,0.010000194663868023,0.010000809,0.01000027,0.010000257399750656,0.010000246672146346,0.010000203491659875,0.010100772737998004
0.102,0.010000373010681955,0.010000335153633947,0.010000207,0.010000946214248243,0.010000297650155292,0.010000283550917147,0.010000271192755383,0.010000219,0.010130578495489675
0.103,0.010000416327535464,0.010000377990111442,0.010000234412959354,0.010001092536296316,0.010000330335430194,0.010000315,0.010000300013789893,0.010000238096043853,0.010174174294947883
0.104,0.010000459644388972,0.010000420826588939,0.010000261705515092,0.010001238858344391,0.010000363914695538,0.010000346744177354,0.010000329551062961,0.010000257283318562,0.010217770094406088
0.105,0.010000503,0.010000463663066434,0.010000288998070829,0.010001385180392466,0.010000403677990431,0.010000384,0.010000363947201368,0.010000280691760954,0.010261365893864295
0.106,0.010000557275650412,0.010000501260035363,0.010000310588909959,0.010001561961766027,0.010000444930179087,0.010000423583346341,0.010000399501647918,0.010000305058771737,0.010304446
0.107,0.010000621293782833,0.010000564568223208,0.010000356,0.010001671877280481,0.010000493278515528,0.010000469170753238,0.010000440613606413,0.010000335374219387,0.010358534
0.108,0.010000685311915253,0.010000627876411051,0.010000402,0.010001781792794937,0.010000543919809313,0.010000516846941851,0.010000484,0.010000367614731439,0.010412621129913341
0.109,0.010000749330047673,0.010000691184598894,0.010000448,0.010001891708309393,0.010000602666872041,0.010000571866446154,0.010000532848031277,0.010000407985231262,0.010466708591333133
0.11,0.010000832469726873,0.010000749585694508,0.010000488580551447,0.010002042080778302,0.010000664779694777,0.010000629926432088,0.010000584862855457,0.010000451823461083,0.010522129833245106
0.111,0.010000927082334141,0.010000843149145115,0.010000565,0.010002022776681958,0.010000736,0.010000696318969812,0.010000644,0.010000506353129636,0.010583666557434092
0.112,0.010001021694941409,0.010000936712595722,0.010000641,0.010002003472585614,0.010000812224134615,0.010000767030250029,0.010000708050440354,0.010000566621538608,0.010645203281623078
0.113,0.010001116307548675,0.01000103,0.010000717465308272,0.010001984168489271,0.010000899,0.010000847222471429,0.010000780664427028,0.010000640368193588,0.010706740005812065
0.114,0.010001243,0.010001120779240215,0.010000792117560667,0.010001987845368607,0.010000991974751659,0.010000933,0.010000859,0.010000723,0.010770857594901342
0.115,0.010001383247131752,0.010001259057208615,0.010000913314262418,0.010001718817383851,0.010001096943895983,0.010001030524821496,0.010000948360469396,0.010000821806943493,0.010834225824022818
0.116,0.010001523075371626,0.010001397335177013,0.010001035,0.010001449789399095,0.010001211009459804,0.010001135985803343,0.010001046,0.010000933459800975,0.010897594053144296
0.117,0.010001663,0.010001535613145414,0.010001155707665922,0.010001181,0.010001338297323265,0.010001253830070262,0.010001156701078082,0.010001063822822068,0.010960962282265773
0.118,0.010001857026530085,0.010001675563818134,0.010001283101712943,0.010000878,0.010001477889814845,0.010001383272551012,0.010001279490245962,0.010001211682345057,0.011026707312994394
0.119,0.010002063678989915,0.010001879925709991,0.010001463,0.010000245580499958,0.010001632,0.010001526884825255,0.010001417426254615,0.010001380042267357,0.011083331730349165
0.12,0.010002270331449742,0.010002084,0.010001641980165815,0.009999613,0.010001803186112379,0.010001686431049362,0.010001572536849444,0.010001571003855791,0.011139956147703935
0.121,0.010002477,0.010002288649493709,0.010001821419392253,0.009998981,0.010001990582216387,0.010001862,0.010001745178888249,0.010001783249322497,0.011196581
0.122,0.010002773137130449,0.010002504639970277,0.010002017,0.009998227,0.010002200017638265,0.010002059584731117,0.010001941499791486,0.010002023,0.011252958706577337
0.123,0.010003078549050748,0.010002807,0.010002261940063964,0.009997192,0.010002427725486039,0.010002275301127147,0.010002158,0.010002283712469189,0.011291151771214564
0.124,0.010003383960971045,0.010003108694267826,0.010002506452748187,0.009996158,0.010002684719920487,0.010002520460375556,0.010002405635378677,0.010002576059492424,0.011329344835851789
0.125,0.010003689372891344,0.010003297101629255,0.010002714,0.009995198,0.010002939980184656,0.010002763732594858,0.010002652,0.010002871610474627,0.01139436
0.126,0.010004140741101874,0.010003743466343513,0.010003019960109182,0.009993894,0.010003277641431111,0.010003091,0.010002986922312516,0.010003232653800983,0.011399499
0.127,0.010004592109312406,0.010004189831057771,0.010003325760767335,0.00999259,0.010003592,0.010003394465425504,0.010003298085592197,0.010003582165741182,0.011404637936755516
0.128,0.010005043477522936,0.010004636,0.010003631561425488,0.009991286,0.010004004059743969,0.010003797446123699,0.010003709489035069,0.010003988594927229,0.011409776892172983
0.129,0.010005515068341369,0.010004935,0.01000391,0.00998968,0.010004391829563513,0.010004176135305638,0.010004098,0.010004387995595767,0.011448623472572477
0.13,0.010006182,0.010005594319513611,0.010004267124326362,0.009988529,0.010004895194001016,0.010004671,0.010004598792580876,0.010004831800176316,0.011403758851533264
0.131,0.010006849220397672,0.010006253996806073,0.010004623878916066,0.009987378,0.010005374118312474,0.010005142689529917,0.010005078634294296,0.010005272588734149,0.011358894230494052
0.132,0.010007516296425824,0.010006913674098537,0.010004980633505769,0.009986227,0.010005989280922088,0.010005749,0.010005680698289329,0.010005742981660428,0.01131403
0.133,0.010008243145954459,0.010007384,0.010005297380035529,0.009984278,0.010006581125595253,0.010006333013883909,0.010006265146001156,0.010006213,0.011306651
0.134,0.010009229013985182,0.010008359,0.010005710921206477,0.009984087,0.010007332681791655,0.010007071,0.010006980742135555,0.010006698396865923,0.01119363
0.135,0.010010214882015905,0.010009334157591438,0.010006124462377423,0.009983897,0.010008063838556099,0.010007791,0.010007682874066207,0.010007183964055368,0.011080608211543152
0.136,0.010011200750046629,0.010010309089627656,0.010006538003548372,0.009983706,0.010008981005872995,0.010008684045744051,0.010008524012656835,0.010007675514089081,0.010967586649238952
0.137,0.010012319125196572,0.010011048272137028,0.010006849389836574,0.009982242,0.010009883100251313,0.010009564711770495,0.010009357,0.010008165521474575,0.010891572119264026
0.138,0.010013776129651191,0.010012489141548585,0.010007394352636093,0.00998423,0.010011,0.010010638966739024,0.010010336,0.010008662300624034,0.010692725294281917
0.139,0.010015233134105808,0.010013930010960143,0.010007939315435614,0.009986217,0.010012110821232226,0.010011708570914933,0.010011313071648001,0.010009154411470933,0.010493878469299806
0.14,0.010016690138560427,0.010015370880371702,0.010008484278235133,0.009988204,0.010013468275874411,0.010012993,0.010012446909750897,0.010009670649555298,0.010295031644317694
0.141,0.010018408247215168,0.010016527863439366,0.010008800539436818,0.009988679,0.010014831441221183,0.010014283160862752,0.010013584751960609,0.010010179967129563,0.010127788
0.142,0.010020561529536778,0.010018657407194589,0.010009708459294728,0.009994347,0.010016476215766418,0.010015811,0.010014895,0.010010754109498395,0.009828195
0.143,0.010022714811858392,0.010020786950949809,0.010010616379152636,0.010000014679237416,0.010018143950264971,0.010017359289094533,0.010016218146317327,0.010011324,0.009528601
0.144,0.010024868094180003,0.010022916494705032,0.010011524299010545,0.010005682500002914,0.010020131251575038,0.010019172410162784,0.010017738544635647,0.010012029553760933,0.009229008
0.145,0.010027503718216167,0.010024721918291693,0.010012034263060927,0.010010060783080898,0.010022164954024023,0.010021024,0.010019285,0.010012745335526946,0.008950806
0.146,0.010030685996195492,0.010027869327500258,0.010013806993007012,0.010020850006611539,0.010024560271799243,0.010023173948462175,0.010021068322594102,0.010013701722640371,0.008541077
0.147,0.010033868274174814,0.010031016736708824,0.010015579722953099,0.010031639230142183,0.010027033458895846,0.010025387769006524,0.0100229,0.010014703515623842,0.008131348
0.148,0.010037050552154137,0.010034164145917391,0.010017352452899185,0.010042428453672824,0.010029916,0.010027945016407691,0.010025026233672858,0.010016088721820643,0.007721619
0.149,0.010041088211320959,0.010036973726222044,0.010018599040968391,0.010052739960094795,0.010032918228373435,0.010030602120347914,0.010027237841904159,0.010017585797661368,0.007319439
0.15,0.010045791166966949,0.010041625312994837,0.010022111129392884,0.010069413489609448,0.010036384854597617,0.010033661335262185,0.010029828111032158,0.010019645619606374,0.006798909
0.151,0.010050494122612937,0.010046276899767627,0.010025623217817376,0.010086087019124099,0.010040028677803351,0.010036873954817099,0.010032564088704786,0.010021927468923988,0.00627838
0.152,0.010055197078258924,0.010050928486540416,0.010029135306241867,0.010102761,0.010044202,0.010040565995671182,0.010035790030043006,0.010024982350512279,0.00575785
0.153,0.010061374786885643,0.010055289491017187,0.010032183,0.010120223505432083,0.010048630275221238,0.010044490998122125,0.010039257930650592,0.010028425,0.005229848
0.154,0.010068324985168936,0.010062163341395432,0.010038705916083149,0.010141995681563133,0.010053666,0.010048995,0.010043356,0.010032871334088221,0.004609992
0.155,0.010075275183452229,0.010069037191773676,0.010045228380917396,0.010163768,0.010059065241842129,0.010053849195046705,0.010047842141607706,0.010037936703117912,0.003990136
0.156,0.010082225,0.010075911042151922,0.010051750845751644,0.010185540033825227,0.010065165840186904,0.010059406006871564,0.010053125771993174,0.010044239721353564,0.003370281
0.157,0.010091666203205394,0.010082663331265613,0.010058232,0.010209283092820086,0.010071778944716184,0.010065483381898874,0.010059007099807457,0.010051463116859042,0.002730573
0.158,0.010101937232404127,0.010092819786382254,0.010069288468218945,0.010232816198613732,0.010079205625324005,0.010072410419517749,0.010065873793592028,0.010060141177894312,0.002038395
0.159,0.010112208261602862,0.010102976241498892,0.010080344598551465,0.010256349,0.010087351716007584,0.010080098219232118,0.010073627305297856,0.010070106925475011,0.001346217
0.16,0.010122479290801595,0.010113132696615531,0.010091400728883983,0.010279882410201025,0.010096441666483266,0.010088802189247223,0.010082562807927188,0.010081702804731378,0.000654039
0.161,0.010136890638005148,0.010123563165328515,0.010103281777932505,0.010305472,0.010106535,0.010098595672633125,0.010092765,0.010095004,-6.26E-05
0.162,0.010152068710765152,0.010138569556628455,0.010120256612783271,0.010323999388074129,0.010117718398047593,0.010109582736430308,0.010104339,0.010110044378454506,-0.000781503
0.163,0.010167246783525154,0.010153575947928397,0.010137231447634037,0.010342526802365715,0.010130289083069854,0.010122094407240533,0.010117654553543647,0.010127227861205517,-0.001500413
0.164,0.010182424856285158,0.010168582339228337,0.010154206282484804,0.010361054216657303,0.010144107,0.010135975,0.010132505233452917,0.010146169718872075,-0.002219322
0.165,0.010204400118781293,0.010184663450230398,0.010173150835693293,0.010379279778646304,0.010159820540335093,0.010151935987309197,0.010149666459962002,0.010167665459378406,-0.002953304
0.166,0.010226828527259837,0.010206841003740023,0.010196647739030014,0.010382265953327358,0.010176938038769625,0.010169421961773792,0.010168477,0.010190833759156123,-0.003632377
0.167,0.010249256935738381,0.010229018557249649,0.010220144642366735,0.010385252128008414,0.010196612671122061,0.010189673065128357,0.010190242886982198,0.010216875621870878,-0.00431145
0.168,0.010272020074263265,0.010243164203306912,0.010240898213759718,0.010410990136118068,0.010216178,0.010209867,0.010212046521337672,0.010243214559038526,-0.005104163
0.169,0.010305159844224657,0.010275956377854245,0.010269990431793522,0.010384862732333616,0.010242446795176982,0.010237036,0.010240811005455399,0.010274936946006608,-0.005654476
0.17,0.0103383,0.010308748552401579,0.010299082649827327,0.010358735328549163,0.010267006441479399,0.010262527489154419,0.010268047515779992,0.010305851005201315,-0.006204789
0.171,0.010371439384147443,0.010341541,0.010328174867861131,0.010332608,0.010299408883630786,0.010295878370715335,0.010302676,0.010341306261374389,-0.006755102
0.172,0.010406557,0.010363914394627322,0.010357192881596396,0.010333310752070626,0.010330125856680207,0.010327664,0.010335995124942985,0.010376353,-0.00747257
0.173,0.010455518409287774,0.010412426356340192,0.010388955644261294,0.010263851330495542,0.010369879906428313,0.010368102,0.010376908735137356,0.010414711683358526,-0.007782806
0.174,0.010504479943886988,0.010460938318053063,0.010420718406926191,0.010194391908920457,0.010408070348339097,0.010407183,0.010416800926674318,0.010453030918183089,-0.008093042
0.175,0.010553441478486202,0.010509450279765933,0.010452481169591089,0.010124932487345372,0.010456511389127558,0.010455578594196768,0.010464241094931765,0.010493112,-0.008403278
0.176,0.010607513949259068,0.010544751110340546,0.010486430313351957,0.010080014,0.010503626,0.010502913521047489,0.010510988640769946,0.010533424708475589,-0.008921429
0.177,0.010679839763509273,0.010616518519278379,0.010516422754156483,0.009956919,0.010562193468078284,0.010560076186242405,0.010565007320336033,0.010573762196189995,-0.008859439
0.178,0.010752166,0.010688285928216214,0.010546415,0.009833824,0.010619799808047668,0.010616549743528646,0.010618664103693613,0.010614439180649181,-0.008797448
0.179,0.010824491392009685,0.010760053337154048,0.010576407635765537,0.00971073,0.010690030599933127,0.010683229390408881,0.010679158,0.010653422,-0.008735458
0.18,0.010907595084574138,0.010815606299844039,0.010608393925231094,0.009601462,0.010759802,0.010749648003533417,0.010739585422685114,0.010692649923646397,-0.008901809
0.181,0.011014410109429934,0.010921668776446418,0.010633005208257298,0.009425348,0.010843349888044456,0.010826581840939358,0.010806395178460725,0.010728762687626622,-0.008317942
0.182,0.011121225134285732,0.011027731253048798,0.010657616491283502,0.009249235,0.010927084502742358,0.010903727234519857,0.010873382246817194,0.010764827076118977,-0.007734076
0.183,0.01122804,0.011133793729651177,0.010682227774309707,0.009073121,0.011025778,0.010991753,0.010946485057192718,0.010797002378953225,-0.007150209
0.184,0.011355526176750291,0.011220841011523278,0.010704031660191248,0.00889187,0.01112547,0.011080520591735595,0.011019977814806261,0.010828717756316011,-0.006788016
0.185,0.011513223645305694,0.011377258423205135,0.010725685405449386,0.008683573,0.011241435329218698,0.011180784019520884,0.011099790053475517,0.010856820533134791,-0.005520278
0.186,0.011670921113861095,0.011533675834886993,0.010747339150707524,0.008475275,0.011359428298491387,0.011282438842747905,0.011180268237503335,0.010884120860188534,-0.00425254
0.187,0.011828619,0.011690093,0.010768992895965664,0.008266978,0.011495302209103815,0.011396719061010942,0.011268085554406662,0.010909571012944558,-0.002984802
0.188,0.012023818452903547,0.011825594112684745,0.010777547685092335,0.008030125,0.011634559,0.011513305983483602,0.011357109029237662,0.010934274819246002,-0.00189995
0.189,0.012256520725322234,0.01205572,0.010813530913389092,0.007841578,0.011793827614946004,0.011644487330062608,0.011455699432355236,0.010960811154802406,0.000219129
0.19,0.012489222997740924,0.012285846514391574,0.010849514141685848,0.007653031,0.011958358000363857,0.011779423886093113,0.011556648086626547,0.010987560701583824,0.002338209
0.191,0.012721925270159614,0.012515972715244987,0.010885497369982603,0.007464484,0.012145842,0.011932132152445544,0.011671008692019615,0.011022138135105298,0.004457288
0.192,0.013020193,0.012725321181507116,0.010894989550726594,0.007227948,0.012341326149229753,0.012091011305091385,0.011790026,0.0110595,0.006466796
0.193,0.013363322042504105,0.013063508814824529,0.010990027981322162,0.007153282,0.012563842,0.012272428,0.011928304,0.011113300599361838,0.009601824
0.194,0.013706450810613531,0.013401696448141941,0.011085066411917727,0.007078616,0.012798472299829496,0.012464042,0.012075442114145282,0.011174998501280469,0.012736851519111296
0.195,0.014049579578722956,0.013739884081459354,0.011180104842513293,0.00700395,0.013065686065560056,0.012684896539204342,0.012250002335219879,0.011264524765302021,0.015871879256691097
0.196,0.014504275835760583,0.014061602810611177,0.011239966765114396,0.006879117,0.013351254842941467,0.012922481140669717,0.012440542500491161,0.011370759922969677,0.019004260736848317
0.197,0.015009684587765571,0.014559533671482971,0.011481592474215506,0.007064021,0.013676731384968402,0.013198205250605647,0.012669162310341977,0.011518963532346127,0.023307590982994442
0.198,0.015515093,0.015057464532354766,0.011723218183316612,0.007248926,0.014029956173719584,0.013500868648686649,0.012925068132381621,0.011697757,0.027610921229140568
0.199,0.016020502091775548,0.015555395,0.011964843892417722,0.00743383,0.014432391073935052,0.013852882897768124,0.013232199036399099,0.011935146330047398,0.031914251
0.2,0.016711724,0.016049862,0.012182008724484779,0.007600688,0.014876450780006505,0.014247178392384091,0.013583635102385808,0.012223624,0.036350763
0.201,0.017454974522386153,0.016787136,0.012716391588556222,0.008247685,0.015381046470841892,0.014704248978835401,0.014001676066687074,0.012589278924427686,0.041952604
0.202,0.018198224636693246,0.017524409457821643,0.013250774452627668,0.008894682,0.015947271,0.015225800964022441,0.014488496732986016,0.013034805298633195,0.047554444528485125
0.203,0.018941474751000338,0.018261682993089424,0.013785157316699112,0.00954168,0.016587196505623465,0.015825396,0.015058992757430372,0.013577218847625926,0.053156285099753446
0.204,0.019988529439442966,0.019026767672430323,0.014346539952493065,0.010255327318915123,0.017316814544481234,0.016520472717590017,0.015732088,0.014238268717127056,0.059047425587119756
0.205,0.021078985,0.020127176,0.015391082201718993,0.011622583,0.018134659881779557,0.017310017673474922,0.016506758,0.015015936,0.066046092
0.206,0.02216944,0.021227583425196858,0.016435624,0.012989838179059918,0.019080475673491186,0.018236914678981492,0.017429127487416797,0.015962602734242822,0.073044759
0.207,0.023259895,0.022327991301580124,0.017480166700170843,0.014357093609132315,0.020129586415470833,0.019274833765360645,0.018470611678286983,0.017044264685505475,0.080043426
0.208,0.024838507423216444,0.023523917587571705,0.018669045530201364,0.015943881,0.021357423779672466,0.020504911,0.019718018358370257,0.018358288982622727,0.087495573
0.209,0.026432866368937862,0.025177218,0.020517104669711204,0.018335588,0.022573021,0.021722575946322563,0.020953287556968223,0.019661513805182638,0.095948603
0.21,0.028027225,0.026830518407210957,0.022365163809221045,0.020727295746170188,0.024292706655685378,0.023479537,0.022761311023523717,0.021596981388371614,0.10440163376176316
0.211,0.029666901,0.027880661964638558,0.023398807,0.022212136389864794,0.025874216180551468,0.02509012,0.024415672689251926,0.023366789433213395,0.11200144360185589
0.212,0.031986328,0.030366106,0.026411888,0.025959477,0.028058328,0.027341235,0.026744972,0.025869640095605294,0.12191828101278819
0.213,0.034305755,0.032851551,0.029424968754707993,0.029706818570906644,0.030102102698795437,0.029445111095828834,0.028921209,0.028210421693096233,0.13183511842372048
0.214,0.036625181,0.035336995,0.032438049,0.03345416,0.032852948,0.032294474094510944,0.031876261205352335,0.031383417,0.1417519558346528
0.215,0.039105584,0.037071899,0.034538701,0.036266128,0.035469429,0.035004426,0.034687904,0.034407335,0.15099240229372518
0.216,0.042455255,0.040774653148273866,0.039122698961616485,0.04169918,0.038899882,0.038564765,0.038380076,0.038357244,0.1623293044665176
0.217,0.045804926200144994,0.044477407,0.043706697,0.047132232499810654,0.042212012,0.042003885,0.041948973,0.042181476,0.173666207
0.218,0.049154597,0.048180160722570683,0.048290695,0.052565285,0.046443154,0.046393884,0.046493675,0.047016158,0.1850031088121024
0.219,0.052863559655333216,0.051024895,0.051955239,0.057123239,0.050583638,0.050692446,0.050946659088831704,0.051759446,0.19585461096717785
0.22,0.057650395730815464,0.056431748,0.058519916640308416,0.064535855,0.055741432,0.056033255,0.05645983,0.057584445066864665,0.2085123142706077
0.221,0.062437232,0.061838600804711555,0.065084594,0.071948471,0.060848809,0.061324579,0.061924535,0.063363049,0.2211700175740376
0.222,0.067224068,0.067245453,0.071649272,0.079361088,0.067059851,0.067735587,0.068518517,0.070277808,0.23382772087746745
0.223,0.072681833,0.071781357,0.077399532,0.086049381,0.073273405,0.074150973,0.075118448,0.077200979,0.24618826725103493
0.224,0.079420463,0.079441043,0.086304039,0.095660691,0.08065985,0.081744951,0.082897409,0.085294807,0.26001276455640404
0.225,0.086159092,0.087100729,0.095208546,0.10527200148886862,0.088113505,0.089407854,0.090746455,0.093459963,0.2738372618617732
0.226,0.092897722,0.094760415,0.10411305306200706,0.1148833118916608,0.096787349,0.098285676,0.099801527,0.10280790927742603,0.2876617591671423
0.227,0.10075186096758708,0.10168010126658246,0.11241943661471683,0.12399675116029904,0.1056027901151373,0.10730537042303266,0.10899813776340936,0.11229571710679957,0.3013572877112573
0.228,0.11004022631560752,0.11211949580087337,0.1239106696369347,0.13591421592820738,0.11565976844994279,0.11755054138425688,0.11940249769375522,0.12295454885141198,0.31614386129859784
0.229,0.11932859166362794,0.12255889033516426,0.13540190265915258,0.1478316806961157,0.1259391220186703,0.12801558645625805,0.13002383492484904,0.13382415825476157,0.3309304348859383
0.23,0.12861695701164838,0.13299828486945517,0.14689313568137047,0.15974914546402402,0.13745252957837478,0.13968886013268733,0.14182797705343797,0.14582862347497547,0.3457170084732788
0.231,0.13957836287033706,0.14298928930027383,0.1580857932015325,0.17143955331830554,0.14927102849236468,0.15166073961677567,0.15392434573246996,0.1581133014945107,0.36050665932364534
0.232,0.1520159809443212,0.15659083182448058,0.1722396856716446,0.1856291067152413,0.16228583980591654,0.1647951370959143,0.16715180739557012,0.17147288764031274,0.3760070696853467
0.233,0.1644535990183053,0.1701923743486873,0.18639357814175667,0.19981866011217703,0.17568494671298207,0.1783024752482631,0.1807417234255821,0.1851763112928653,0.39150748
0.234,0.17689121709228944,0.18379391687289406,0.20054747061186876,0.21400821350911275,0.19021261437417863,0.19289902128739161,0.1953855310724971,0.19987268376064157,0.40700789040874935
0.235,0.19157064390382783,0.1973587447233751,0.21473145413779604,0.22824156809665444,0.20519410489550594,0.20793277917787223,0.21045175259101842,0.21496612909214338,0.42259397930633125
0.236,0.20759515595789946,0.2142234488111691,0.23140888133642729,0.24451011724783983,0.2212084226275144,0.223957259,0.22647183185071681,0.23095142095181215,0.4385264665363423
0.237,0.2236196680119711,0.23108815289896306,0.24808630853505853,0.26077866639902525,0.23772991165959956,0.24046729095561678,0.24295866142003278,0.24737205639276205,0.45445895376635337
0.238,0.2396441800660427,0.24795285698675706,0.2647637357336898,0.2770472155502107,0.2551642902438471,0.25784829274587384,0.26028042072600854,0.2645681464864245,0.47039144099636443
0.239,0.2582747237260079,0.26520757307327214,0.2817572330877104,0.29357980803299577,0.2731366275867588,0.2757415853457253,0.2780925279208078,0.2822185915123353,0.4864335910054177
0.24,0.2779250188839315,0.28504419268127745,0.3005853297188388,0.3115741025040153,0.29188306805580705,0.29437003920972854,0.29660677263868906,0.30051746637500837,0.5024951196529917
0.241,0.297575314,0.3048808122892828,0.31941342634996717,0.3295683969750348,0.31116993142414473,0.3135108649296008,0.3156097109095997,0.31926671680475643,0.5185566483005656
0.242,0.3172256091997786,0.32471743189728813,0.33824152298109555,0.34756269144605434,0.3310798886555967,0.3332412051925615,0.33517397892611545,0.3385319619305818,0.5346181769481394
0.243,0.3393432378383646,0.3452384101429731,0.3575542604493976,0.36594245600296704,0.351499769,0.35345331923202494,0.35519647745512134,0.3582177138453513,0.5507506721804072
0.244,0.36203025112633425,0.36732327840124107,0.37794036239970064,0.3851662500444686,0.37238698662855796,0.3741063123861377,0.3756378113747467,0.3782871246794661,0.566630664
0.245,0.38471726441430387,0.38940814665950907,0.3983264643500038,0.4043900440859701,0.3937176050593759,0.3951771878472786,0.396475818,0.3987194540801008,0.5825106561165209
0.246,0.40740427770227355,0.41149301491777707,0.41871256630030684,0.4236138381274717,0.4153628742282377,0.4165443651194244,0.41759490870542154,0.4194086999697376,0.5983906480845778
0.247,0.4316799502320799,0.4342837206937824,0.43957465809236573,0.443209269,0.4373478913364556,0.4382313321211389,0.4390172549500716,0.44037497967850037,0.6142417744180384
0.248,0.45611996682138656,0.4575213743212152,0.460754313,0.46305805925813337,0.45950556376483603,0.4600808667919393,0.4605938079980055,0.4614821983573297,0.6296364457194781
0.249,0.4805599834106933,0.48075902794864805,0.48193396784020026,0.4829068493184677,0.4818632851955522,0.48211888966374117,0.482349255,0.4827530623370432,0.6450311170209176
0.25,0.505,0.5045301832240382,0.5034410308786392,0.5030002608626106,0.50432221,0.5042518385709606,0.5041944632539678,0.5041055622086559,0.6610113756756237
0.251,0.5294400165893067,0.5276141048874424,0.5245547531165546,0.5228101433494561,0.526702853,0.5263133765468081,0.5259737103647415,0.5254003149806146,0.6756377345771561
0.252,0.5538800331786133,0.5506980265508467,0.545668475,0.5426200258363016,0.5492104140298184,0.5484935804288787,0.5478648676184017,0.5467964082258987,0.6902640934786886
0.253,0.5783200497679202,0.573781948,0.5667821975923856,0.5624299083231471,0.5712922839144934,0.5702764306323345,0.5693817994776417,0.5678543403997294,0.7048904523802209
0.254,0.6025957222977265,0.5980512230225848,0.5886759892201324,0.5828399452273507,0.5935455946072378,0.5922200969634078,0.5910507898810339,0.5890505262789802,0.7201560586065298
0.255,0.625282736,0.6196879438070712,0.6088632584617477,0.601944806,0.6150649756672515,0.6134762705620005,0.612070449,0.6096573382087538,0.733764641
0.256,0.6479697488736658,0.6413246645915573,0.6290505277033629,0.6210496665049492,0.6367707148724815,0.6349078801939256,0.6332564635270055,0.6304160618101312,0.7473732240074522
0.257,0.6706567621616354,0.6629613853760437,0.6492377969449783,0.6401545271437484,0.6574827744370093,0.6554058888914296,0.6535585841664912,0.6503695616383868,0.7609818067079135
0.258,0.6927743908002214,0.6860202187544752,0.6704238251661703,0.6600463098239944,0.678368247,0.6760679150382504,0.6740168148731068,0.6704664266428675,0.775213154
0.259,0.7124246859581449,0.7051544596782486,0.6889188186741041,0.677836081,0.6980551783399025,0.6956000099321409,0.693402358,0.6895820208933675,0.7875986690382717
0.26,0.7320749811160685,0.7242887006020221,0.707413812,0.6956258524623575,0.7178781734785905,0.7152616705475987,0.7129118847606908,0.7088124091555718,0.7999841836501254
0.261,0.7517252762739921,0.7434229415257956,0.7259088056899718,0.713415624,0.7363559143853882,0.7336499226228441,0.731208598,0.7269278700038635,0.8123696982619789
0.262,0.7703558199339574,0.7638396272421076,0.7453917111475453,0.7320105699578132,0.7549128037646042,0.7521145013374914,0.749579082,0.7451126693419959,0.8253018672757441
0.263,0.7863803319880289,0.779815725,0.7616045273111718,0.7479829842568477,0.7720359930121252,0.7692154400370714,0.7666458478434902,0.7620919867361449,0.8363110792930593
0.264,0.8024048440421006,0.7957918222880025,0.7778173434747986,0.7639553985558821,0.7891676325066654,0.7863258104474624,0.7837227091618661,0.77908218,0.8473202913103743
0.265,0.8184293560961722,0.8117679198109499,0.7940301596384252,0.7799278128549165,0.8048325984072343,0.8020334286244809,0.7994525014482984,0.794818355,0.8583295033276896
0.266,0.8331087829077108,0.8286444279415779,0.8110363370712553,0.7965801829726319,0.8204277724692616,0.8176755405105558,0.8151203618830942,0.8104982890799449,0.8697640818696941
0.267,0.8455464009816951,0.8412621589709248,0.8246062931112227,0.8103793913303299,0.8345734707560779,0.8319225765335639,0.8294417244321102,0.8249149837851029,0.8793004897819547
0.268,0.8579840190556792,0.85387989,0.8381762491511902,0.8241786,0.8485697914340549,0.8460268002301832,0.8436260121005693,0.8392042103458952,0.8888368976942154
0.269,0.8704216371296634,0.866497621,0.8517462051911575,0.837977808,0.8611767509177138,0.8587843132456437,0.8565030473291897,0.8522562191856493,0.8983733056064759
0.27,0.8813830429883519,0.8795591559336623,0.8658045374584203,0.8522319571110489,0.873559105,0.8713246786493664,0.8691697611533606,0.8651098850870491,0.9081854509812136
0.271,0.8906714083363724,0.8890202133672884,0.8766178636840531,0.8636694220481569,0.8846465620461997,0.8826000331372051,0.8806007083136695,0.8767824676864605,0.9162105494839401
0.272,0.8999597736843927,0.8984812708009147,0.88743119,0.875106887,0.8954433624490085,0.8935915315258289,0.8917544579967966,0.8881902985464868,0.9242356479866665
0.273,0.9092481390324132,0.9079423282345408,0.8982445161353187,0.8865443519223729,0.905064871,0.9034249951073328,0.9017690091449411,0.8984974532345468,0.932260746
0.274,0.917102278,0.9174547622859618,0.909212476,0.8981651408376986,0.9143425044887397,0.9129192250526343,0.9114495392345142,0.9084814592494423,0.9404011459940123
0.275,0.9238409077007772,0.924232384,0.9173839675830573,0.907220967,0.9225803874353309,0.921379453,0.9201051045392873,0.9174632743068215,0.9469323336407609
0.276,0.9305795373510846,0.9310100052466062,0.9255554592641876,0.9162767928134612,0.9304363414545225,0.9294589782293298,0.9283825889893234,0.9260743606663433,0.9534635212875094
0.277,0.9373181670013919,0.9377876267269283,0.9337269509453178,0.9253326188013424,0.9373953909468402,0.9366377058083215,0.9357597675613732,0.9337936156057062,0.9599947089342581
0.278,0.9427759321182202,0.9443610056069496,0.9417618859679768,0.9343061831661748,0.9439506018424756,0.9434095468478252,0.9427292148400348,0.9411073301753285,0.9664865401131897
0.279,0.9475627681937024,0.949044464,0.9475870308033556,0.9411120133444602,0.9497514581262172,0.9494158313881653,0.9489267534331436,0.9476455466516462,0.9715919749214116
0.28,0.9523496042691847,0.9537279226620805,0.9534121756387346,0.9479178435227457,0.9551424147691393,0.9550045348370906,0.95470189,0.953757228,0.9766974097296335
0.281,0.9571364403446668,0.9584113811896462,0.9592373204741136,0.9547236737010312,0.9599150239247684,0.9599588900443919,0.9598314182731942,0.9592103841885892,0.9818028445378555
0.282,0.9608454026933876,0.9627765570662876,0.9647244939456749,0.9612307869807747,0.9642861343202351,0.9644996033462809,0.964538416,0.9642299869889962,0.9867342452287011
0.283,0.9641950737998549,0.9659387994397226,0.9686136265202254,0.9660380255959901,0.9681636445552433,0.968528341,0.9687192381697847,0.9687041098627586,0.9905251641430128
0.284,0.9675447449063223,0.9691010418131576,0.972502759,0.9708452642112054,0.9716602921874411,0.9721602800071214,0.9724906370073146,0.9727509783990547,0.9943160830573246
0.285,0.9708944160127895,0.9722632841865927,0.9763918916693265,0.9756525028264207,0.9747736773951502,0.9753903284825473,0.9758448216224295,0.9763578195680763,0.9981070019716362
0.286,0.9733748185100942,0.9750961844038799,0.9798487763075644,0.98002109,0.977536297,0.9782509598882065,0.9788139358485377,0.9795556632982398,1.0016199069538916
0.287,0.9756942453390355,0.9772125363203985,0.9822568714048836,0.9831600526624333,0.9800099134566418,0.9808053800146247,0.9814619216870984,0.9824086390853886,1.004241085564282
0.288,0.9780136721679769,0.9793288882369172,0.9846649665022029,0.9862990153172878,0.9821692977509704,0.9830255481796693,0.9837579771827395,0.9848809269367141,1.0068622641746723
0.289,0.980333099,0.9814452401534359,0.9870730615995224,0.9894379779721422,0.9841174948993352,0.9850198836689641,0.9858148422355932,0.9870914767625557,1.009483442785063
0.29,0.9819727746853406,0.9832740432085133,0.9890517666847507,0.9920841247484344,0.9857914369635463,0.9867200365752238,0.9875590065463951,0.9889574248421067,1.0117598938558494
0.291,0.9835671336310621,0.9846949024190805,0.99041637,0.9939204938073238,0.9873162465411996,0.9882595833643263,0.9891315059533042,0.990631904,1.013379019354185
0.292,0.9851614925767835,0.9861157616296476,0.9917809740683272,0.9957568628662133,0.9886074955894457,0.9895471447073598,0.9904339044520514,0.9920031799406235,1.0149981448525205
0.293,0.9867401045348853,0.9877634632122361,0.9934559830368849,0.9980662430141856,0.9898633507741699,0.9907962822268054,0.9916952602523669,0.993329345,1.0170676828705514
0.294,0.9878305598767758,0.9887257850466984,0.9941521312937207,0.99896086,0.9907927961035682,0.9916930077133872,0.9925760579271884,0.9942185782877091,1.0178644405273483
0.295,0.9889210152186665,0.9896881068811605,0.9948482795505564,0.9998554775788245,0.9917630191635067,0.9926331642818857,0.9935037643551105,0.9951628155919485,1.0186611981841454
0.296,0.9900114705605569,0.9906504287156227,0.9955444278073924,1.0007500948611439,0.992493069,0.9933157616891471,0.9941529959218631,0.9957828190884275,1.0194579558409422
0.297,0.9910585252489996,0.991737124,0.9963666552635876,1.0018762436161972,0.9932466906464781,0.9940227685121257,0.9948282630007168,0.9964335106535428,1.020534264237865
0.298,0.9918017753633068,0.9923934880291301,0.9966826607900551,1.0021529754950227,0.9938259099009802,0.9945457780536251,0.9953056355199474,0.9968517895057858,1.020689897216007
0.299,0.992545025,0.9930498515785361,0.9969986663165225,1.0024297073738482,0.9944174800882735,0.995080865,0.9957954228968184,0.9972844505804375,1.020845530194149
0.3,0.993288276,0.9937062151279422,0.997314672,1.0027064392526734,0.99488341,0.9954872299603275,0.9961489101102117,0.997557261,1.021001163172291
0.301,0.9939794979082246,0.994428636,0.9976637206752766,1.0030634936557523,0.9953547071609775,0.9958982137470392,0.9965066313382851,0.9978344637453602,1.0213055105231326
0.302,0.9944849066602295,0.9948768744644659,0.9977968108579551,1.0029879927044556,0.9957355297144028,0.9962206397317384,0.9967735010956218,0.9980072461060894,1.0209935125558158
0.303,0.9949903154122344,0.9953251132530719,0.9979299010406335,1.002912491753159,0.9961175563496406,0.9965435499912846,0.9970402481232681,0.9981791275644707,1.0206815145884993
0.304,0.9954957241642394,0.9957733520416779,0.998062991,1.0028369908018624,0.9964338254780988,0.9968060536935968,0.9972483715689504,0.9982873107434543,1.0203695166211826
0.305,0.99595042,0.996253763,0.9981945389645919,1.002764153911328,0.9967488840324978,0.9970669924579154,0.9974544868378724,0.9983925422809757,1.0201152194260326
0.306,0.9962935491893865,0.9965587222572383,0.9982616577605233,1.0025342373568908,0.9970151958036086,0.9972865151205231,0.997623802,0.9984626188172518,1.0194936729724073
0.307,0.996636678,0.9968636816292056,0.9983287765564548,1.0023043208024536,0.9972788770167439,0.9975035845015018,0.9977906337780189,0.9985297035801266,1.018872126518782
0.308,0.9969798067256054,0.9971686410011729,0.9983958953523863,1.0020744042480163,0.9975053806433651,0.9976915509532642,0.9979346478838589,0.9985804734616499,1.0182505800651565
0.309,0.9972780747298404,0.9974862560807456,0.9984565988616948,1.0018208633627124,0.9977283468818265,0.9978767047829791,0.9980763453616184,0.9986292437307136,1.0176319140748502
0.31,0.9975107770022591,0.9976926884467945,0.9985138797485007,1.0015673395315836,0.997922036,0.9980404463293673,0.9982035852427209,0.9986731335773931,1.0168378098235888
0.311,0.9977434792746778,0.9978991208128434,0.9985711606353067,1.0013138157004549,0.9981115255370528,0.9982011614389427,0.9983288102444374,0.998716328,1.0160437055723275
0.312,0.9979761815470964,0.9981055531788923,0.9986284415221126,1.001060291869326,0.9982772833305156,0.9983451455494297,0.9984441427217795,0.9987607037249806,1.0152496013210663
0.313,0.9981713814175834,0.9983141041056564,0.9986841783912536,1.0007861632030222,0.9984383018019816,0.998485845,0.9985576148778071,0.9988055230009083,1.0144336612403158
0.314,0.9983290788861389,0.9984534357071895,0.9987486823933783,1.000581573686099,0.9985796917119389,0.998612682,0.9986633921554586,0.9988539274243475,1.0135793466916898
0.315,0.9984867763546943,0.9985927673087227,0.9988131863955031,1.000376984169176,0.9987159009863478,0.9987358802089328,0.9987672056029304,0.9989034825186447,1.012725032143064
0.316,0.9986444738232497,0.9987320989102557,0.9988776903976279,1.000172394652253,0.9988357310400546,0.9988471002884134,0.9988642071614192,0.9989567508933475,1.0118707175944381
0.317,0.9987719598408585,0.9988685398437461,0.9989447335565443,0.9999615457491693,0.9989500561560197,0.9989542609094243,0.9989588919433099,0.999011348,1.0109924606418033
0.318,0.9988787748657143,0.9989626071335533,0.9990135526660879,0.9998336146793456,0.9990507434670673,0.9990508743405258,0.9990470562232445,0.9990685636528418,1.0101641840238045
0.319,0.9989855898905701,0.9990566744233607,0.9990823717756314,0.9997056836095221,0.9991457500486978,0.999143013,0.9991323809272439,0.9991267867846986,1.0093359074058055
0.32,0.9990924049154258,0.9991507417131679,0.9991511908851751,0.9995777525396984,0.9992295286251622,0.999225878,0.9992113360554803,0.9991860610047923,1.0085076307878065
0.321,0.9991755086079902,0.9992400243437245,0.999222684,0.9994572901299785,0.9993076213837844,0.9993039349712887,0.9992868686172367,0.9992456320229899,1.007668035420264
0.322,0.9992478344222404,0.9993036599330797,0.999286698,0.9994038825403738,0.9993766348785874,0.999373971,0.9993562834883092,0.9993047085478042,1.0069263922422802
0.323,0.9993201602364907,0.9993672955224349,0.999350712,0.9993504749507691,0.9994401309455319,0.9994390063950482,0.9994217413156115,0.9993631321452006,1.0061847490642963
0.324,0.9993924860507408,0.9994309311117899,0.9994147253386779,0.9992970673611645,0.9994964495474423,0.9994972807110478,0.9994815260910903,0.999419819,1.0054431058863125
0.325,0.9994465585215138,0.9994894462009293,0.9994786428014888,0.9992584330475706,0.9995475745095264,0.9995505402918969,0.9995369550363339,0.9994748231445125,1.0047101152480717
0.326,0.99949552,0.9995325619636495,0.9995303495396731,0.9992613852030042,0.9995931692777675,0.9995982780127705,0.9995873438267018,0.9995272724071977,1.0040920805686768
0.327,0.9995444815907122,0.9995756777263696,0.9995820562778575,0.9992643373584378,0.9996340149370644,0.9996411679471922,0.999633169,0.9995770739275494,1.0034740458892815
0.328,0.9995934431253115,0.9996187934890897,0.9996337630160419,0.9992672895138714,0.9996707153820006,0.9996797057903031,0.9996747172917245,0.9996239354746739,1.0028560112098865
0.329,0.9996285606158526,0.9996571504704141,0.9996820495576629,0.9992849880084314,0.9997031879235494,0.9997137236225846,0.999711704,0.9996673580475655,1.0022677331894572
0.33,0.9996617,0.9996863639185607,0.9997184481875201,0.9993210630222391,0.9997326407642302,0.9997444408904248,0.9997452342218913,0.9997078280100666,1.001789880780236
0.331,0.9996948401557755,0.9997155773667074,0.9997548468173771,0.9993571380360468,0.9997584177885923,0.9997710880052864,0.9997744045310134,0.9997443132008705,1.0013120283710146
0.332,0.9997279799257368,0.9997447908148539,0.9997912454472343,0.9993932130498545,0.9997820575321241,0.9997953331678139,0.9998009169023321,0.999778109,1.0008341759617931
0.333,0.9997507430642617,0.9997698873114363,0.9998221564753698,0.9994387737926531,0.9998025634512269,0.9998160321607115,0.9998234367848872,0.9998076493301281,1.0004036905802216
0.334,0.9997731714727403,0.9997896616572393,0.9998444172476242,0.9994869730342342,0.9998225820490377,0.9998361683104147,0.9998453483250525,0.9998366845182594,1.000066163262452
0.335,0.9997955998812187,0.9998094360030424,0.9998666780198785,0.9995351722758151,0.9998380016670916,0.9998510888310874,0.9998610954006764,0.9998579614551797,0.999728636
0.336,0.9998175751437148,0.9998322144782463,0.9998938036470405,0.9995884497792452,0.999854059,0.9998667067641959,0.999877691,0.9998804891740076,0.9993213901597144
0.337,0.9998327532164748,0.9998455883786196,0.9999054992113778,0.9996337663071835,0.9998666452910394,0.999878465,0.9998896241830222,0.9998964954472043,0.9991121916017951
0.338,0.9998479312892348,0.9998589622789928,0.9999171947757151,0.9996790828351216,0.9998796315023818,0.9998906341897852,0.9999020536695866,0.9999133099788999,0.998902993
0.339,0.9998631093619949,0.9998723361793661,0.9999288903400525,0.9997243993630598,0.9998899887220958,0.9998999965433673,0.9999110800661739,0.9999249051995696,0.9986937944859567
0.34,0.9998775207091983,0.9998873340086885,0.999942574,0.9997764694039162,0.999900585,0.9999095826794054,0.9999203622430864,0.9999369545374022,0.998438477
0.341,0.999887792,0.9998963785026718,0.9999478019382331,0.9998107680723829,0.9999091702935818,0.9999171474670447,0.9999272434859598,0.9999450292369465,0.9983376984920904
0.342,0.999898063,0.9999054229966553,0.9999530297080972,0.9998450667408494,0.9999178852874523,0.9999248188500897,0.9999342301970552,0.9999533020675797,0.9982369195978158
0.343,0.9999083337967947,0.9999144674906388,0.9999582574779613,0.9998793654093161,0.999925041,0.9999310336510658,0.9999395743460958,0.9999587047529861,0.9981361407035412
0.344,0.9999177746182645,0.9999243351083573,0.9999639087709846,0.9999187903683632,0.9999322517907763,0.9999372848728802,0.9999449395570427,0.9999641421818026,0.9980096141495081
0.345,0.9999247248165477,0.9999304544164052,0.9999660189013639,0.9999397906479817,0.9999382340984958,0.9999424719424149,0.9999492069824065,0.9999676281380263,0.9979932778313498
0.346,0.999931675,0.9999365737244531,0.9999681290317431,0.9999607909276003,0.9999442178250998,0.9999476538854928,0.9999534544886286,0.9999710626302161,0.9979769415131917
0.347,0.9999386252131142,0.999942693,0.9999702391621225,0.9999817912072189,0.9999492204646035,0.9999520374722234,0.9999569746064934,0.9999732637484757,0.9979606051950336
0.348,0.9999448029217409,0.9999491841311381,0.9999722393637837,1.000005337409655,0.9999541866084705,0.9999563901568717,0.9999604587014527,0.9999753841991388,0.9979337568826337
0.349,0.999949506,0.9999533257669324,0.999973336,1.0000146867958275,0.9999583615343354,0.999960123,0.9999634528242364,0.9999767972204818,0.997977053
0.35,0.9999542088330329,0.9999574674027268,0.9999744323971302,1.0000240361820003,0.9999624727130592,0.999963806,0.999966406,0.9999781366201871,0.9980203488395043
0.351,0.9999589117886789,0.999961609,0.9999755289138035,1.000033385568173,0.9999659436428094,0.9999669915769531,0.9999690124755232,0.9999791260612549,0.9980636448179395
0.352,0.9999629494478457,0.9999658771148545,0.9999765126484763,1.0000431972747124,0.9999693319689956,0.9999701137865113,0.9999715759346441,0.9999800668281515,0.9981060187965218
0.353,0.999966132,0.9999686801549967,0.99997755,1.0000444351525564,0.9999722036504448,0.9999728243118295,0.9999738736984739,0.9999808784050082,0.9981857941561504
0.354,0.9999693140038044,0.999971483,0.9999785877208698,1.0000456730304004,0.9999749809685803,0.9999754603045381,0.9999761249144776,0.9999816699649833,0.9982655695157789
0.355,0.9999724962817838,0.9999742862352812,0.9999796252570665,1.0000469109082442,0.9999773447178103,0.9999777519024984,0.9999781552875409,0.9999824504176337,0.9983453448754076
0.356,0.999975132,0.9999770898521911,0.999980674,1.0000475605482788,0.9999796084651695,0.9999799597958778,0.9999801327128273,0.9999832338336768,0.9984286571074411
0.357,0.9999772851881417,0.9999789865033692,0.9999818479190707,1.000044485251408,0.9999815450579749,0.9999818796431736,0.9999819156755101,0.9999840535277831,0.9985251186373807
0.358,0.9999794384704632,0.9999808831545474,0.9999830219216554,1.0000414099545374,0.9999833811386581,0.9999837096789819,0.9999836373832298,0.9999848886920679,0.9986215801673199
0.359,0.9999815917527849,0.9999827798057255,0.9999841959242401,1.0000383346576667,0.9999849620590874,0.9999853014791251,0.999985184,0.9999857640857523,0.9987180416972594
0.36,0.9999833098614397,0.9999846192267714,0.9999854365374141,1.0000345441590894,0.9999864459711189,0.9999868009357329,0.9999866607183476,0.9999866559830008,0.9988185151686509
0.361,0.9999847668658942,0.9999859024079237,0.999986602,1.000030202842495,0.9999877338312866,0.9999881070601868,0.9999879806987492,0.9999875698608742,0.9989161778409958
0.362,0.9999862238703487,0.9999871855890761,0.9999877681686038,1.0000258615259003,0.9999889310099817,0.9999893219968323,0.999989224,0.9999884915052444,0.9990138405133406
0.363,0.9999876808748035,0.9999884687702284,0.9999889339841987,1.0000215202093057,0.9999899797196243,0.9999903837482951,0.9999903305370164,0.9999894096886215,0.9991115031856854
0.364,0.9999887992499534,0.9999896743014997,0.9999901303557586,1.0000168527617102,0.9999909457426557,0.9999913587960717,0.9999913565648771,0.9999903203830685,0.9992110868707953
0.365,0.9999897851179841,0.9999905424812168,0.9999910998155558,1.0000131407919337,0.9999918007753681,0.9999922156499689,0.9999922670150201,0.9999912043438458,0.9992990634692331
0.366,0.9999907709860149,0.999991411,0.999992069,1.0000094288221575,0.9999925817803925,0.9999929928694125,0.9999930969090887,0.9999920628091397,0.9993870400676712
0.367,0.9999917568540457,0.9999922788406511,0.9999930387351501,1.0000057168523813,0.9999932806893782,0.999993681,0.9999938331035972,0.999992878,0.9994750166661092
0.368,0.9999924837035742,0.9999930681945925,0.9999939671314015,1.0000021644252206,0.9999939141224163,0.9999942989153247,0.9999944922158077,0.9999936508064442,0.9995616501647099
0.369,0.9999931507796023,0.9999936556517401,0.999994646,0.9999998798251514,0.9999944873183044,0.9999948516211344,0.9999950785424544,0.9999943722967775,0.9996334171049506
0.37,0.9999938178556305,0.9999942431088877,0.9999953243534925,0.9999975952250821,0.9999950029755873,0.9999953427375892,0.9999955942774722,0.9999950371379183,0.9997051840451912
0.371,0.9999944849316587,0.9999948305660356,0.9999960029645377,0.9999953106250129,0.9999954746948742,0.9999957876139695,0.9999960559276034,0.9999956503217556,0.9997769509854317
0.372,0.999994957,0.9999953468959628,0.9999965899235956,0.9999934974564764,0.999995896,0.9999961800427046,0.999996456,0.9999961979985474,0.9998440971909687
0.373,0.9999954078906876,0.9999957444128782,0.9999969917795271,0.9999926463829796,0.9999962852972005,0.9999965401948484,0.9999968167303229,0.9999966990485897,0.9998968906610681
0.374,0.9999958592588982,0.9999961419297936,0.9999973936354587,0.9999917953094826,0.9999966303110754,0.9999968562103835,0.9999971253954099,0.9999971313036036,0.9999496841311677
0.375,0.9999963106271087,0.9999966078016974,0.9999978954365047,0.9999904490932038,0.9999969687336742,0.9999971650881735,0.9999974248773277,0.9999975540643622,1.0000141730709389
0.376,0.999996616,0.9999968767794476,0.9999980981512764,0.9999906184729298,0.9999972352800665,0.9999974069166009,0.9999976476017649,0.9999978523110048,1.0000481697143622
0.377,0.9999969214509492,0.9999971457571978,0.9999983008660479,0.9999907878526557,0.999997513,0.9999976588157794,0.9999978807489638,0.9999981703095459,1.0000821663577852
0.378,0.9999972268628696,0.9999974147349479,0.9999985035808195,0.9999909572323817,0.9999977338547212,0.9999978593601975,0.9999980586461386,0.9999983880666395,1.0001161630012085
0.379,0.9999975230160905,0.9999977218104471,0.9999987432804999,0.9999910008613578,0.9999979621812598,0.9999980665613226,0.9999982427180467,0.9999986179456817,1.0001583796721532
0.38,0.9999977296685503,0.9999979038056734,0.9999988351486927,0.9999916729280582,0.999998144,0.9999982338068296,0.9999983873599352,0.9999987718173604,1.0001758007727963
0.381,0.9999979363210101,0.9999980858008997,0.9999989270168854,0.9999923449947588,0.9999983316614525,0.9999984053191254,0.9999985355073711,0.9999989320802625,1.0001932218734395
0.382,0.9999981429734699,0.9999982677961259,0.9999990188850783,0.9999930170614593,0.999998482,0.9999985451913025,0.9999986553384254,0.999999038,1.0002106429740827
0.383,0.9999983370963886,0.9999984700498877,0.9999991171050864,0.9999937540249593,0.9999986351667719,0.9999986876113299,0.9999987770519972,0.9999991468253445,1.000232933
0.384,0.9999984769246284,0.999998593,0.9999991639189298,0.9999945049652963,0.9999987588622485,0.9999988045833663,0.9999988779484255,0.9999992193826298,1.0002371850200467
0.385,0.9999986167528683,0.9999987163334163,0.9999992107327732,0.9999952559056333,0.9999988839139556,0.9999989228300238,0.9999989797336714,0.9999992923420955,1.0002414371534234
0.386,0.9999987565811082,0.9999988394751806,0.9999992575466167,0.9999960068459703,0.9999989855137479,0.9999990203988911,0.9999990656228468,0.9999993430385441,1.0002456892868001
0.387,0.9999988836924513,0.9999989725909921,0.9999993029233272,0.9999968641623886,0.999999087,0.9999991182833339,0.9999991517485172,0.9999993931801054,1.0002521406675875
0.388,0.9999989783050585,0.999999056,0.9999993390662731,0.9999974443945696,0.9999991706971534,0.9999991993102731,0.9999992251975445,0.9999994308296957,1.0002470739834055
0.389,0.9999990729176658,0.999999139,0.999999375,0.9999980246267502,0.9999992535212793,0.9999992799361442,0.9999992984004901,0.999999468,1.0002420072992235
0.39,0.9999991675302731,0.9999992225576881,0.9999994113521651,0.9999986048589312,0.9999993218206245,0.9999993468662468,0.9999993611149365,0.999999498,1.0002369406150418
0.391,0.9999992506699523,0.9999993101031992,0.9999994475273675,0.9999992543161618,0.9999993891199844,0.9999994128810085,0.9999994231882637,0.9999995285595624,1.0002323098694812
0.392,0.9999993146880847,0.999999366,0.9999994831095267,0.9999995811731756,0.9999994451007863,0.9999994678676123,0.9999994763925883,0.999999556,1.0002216421824983
0.393,0.9999993787062171,0.9999994228618847,0.9999995186916857,0.9999999080301896,0.9999994997898102,0.999999522,0.9999995286241784,0.9999995832216529,1.0002109744955154
0.394,0.9999994427243496,0.9999994792412276,0.9999995542738448,1.0000002348872035,0.9999995457060769,0.9999995665623436,0.9999995733203699,0.9999996093872102,1.0002003068085323
0.395,0.9999994970387575,0.9999995367691424,0.9999995917733613,1.0000005783425445,0.9999995901831639,0.9999996100793878,0.9999996167810614,0.9999996354493782,1.0001891930722568
0.396,0.99999954,0.9999995749174366,0.9999996248580594,1.0000006829023187,0.9999996278877787,0.9999996467247936,0.9999996538994569,0.999999661,1.0001761175910413
0.397,0.9999995836724644,0.9999996130657308,0.9999996579427578,1.0000007874620926,0.9999996641050117,0.9999996818529477,0.9999996896018286,0.999999686,1.000163042109826
0.398,0.999999627,0.9999996512140251,0.999999691,1.0000008920218666,0.9999996951076019,0.999999712,0.9999997200678639,0.9999997109427836,1.0001499666286102
0.399,0.9999996624271239,0.9999996889828838,0.999999726,1.0000009800008351,0.9999997246393199,0.9999997399966393,0.9999997490276726,0.9999997353368142,1.0001362633267548
0.4,0.9999996917367815,0.999999715,0.9999997520275472,1.000000944481797,0.9999997501622317,0.999999764,0.9999997737714281,0.9999997585613967,1.0001232328955658
0.401,0.999999721,0.9999997406074741,0.9999997783930046,1.0000009089627588,0.9999997742707327,0.9999997871311814,0.9999997970062244,0.9999997813045212,1.0001102024643767
0.402,0.9999997503560966,0.9999997664197693,0.9999998047584617,1.0000008734437205,0.9999997953010975,0.9999998069386937,0.9999998169398148,0.9999998025121808,1.0000971720331877
0.403,0.9999997734459825,0.9999997911927689,0.9999998310028917,1.0000008148456134,0.9999998149967766,0.9999998254343969,0.9999998354354969,0.9999998229467624,1.000083781816742
0.404,0.9999997932778926,0.9999998086581802,0.9999998488175418,1.0000007235528519,0.9999998323327073,0.9999998416484269,0.9999998514184808,0.9999998416371322,1.0000724445457636
0.405,0.9999998131098028,0.9999998261235914,0.9999998666321919,1.0000006322600905,0.9999998484263344,0.9999998566733058,0.9999998660873892,0.9999998592896806,1.0000611072747847
0.406,0.9999998329417129,0.9999998435890025,0.9999998844468421,1.000000540967329,0.9999998627160085,0.9999998699969284,0.9999998788942431,0.9999998751764776,1.000049770003806
0.407,0.9999998479638981,0.9999998598217477,0.9999999007758814,1.0000004375317444,0.9999998758619373,0.9999998822525495,0.9999998905400727,0.9999998898364708,1.0000385404291277
0.408,0.9999998613828416,0.9999998716394534,0.999999911,1.0000003500248762,0.9999998876352293,0.999999893,0.9999999008376876,0.9999999028693644,1.0000297909677256
0.409,0.999999875,0.9999998834571593,0.9999999214354006,1.0000002625180078,0.9999998983655296,0.9999999032724749,0.99999991,0.9999999145876821,1.0000210415063235
0.41,0.9999998882207284,0.9999998952748651,0.9999999317651603,1.0000001750111396,0.9999999080586636,0.9999999123590858,0.9999999184729039,0.9999999249238858,1.0000122920449213
0.411,0.9999998979784455,0.9999999059002621,0.9999999402796624,1.0000000903725421,0.9999999168091047,0.9999999205893846,0.9999999259616763,0.9999999339614607,1.000004113427573
0.412,0.9999999070581576,0.9999999138965405,0.9999999456447363,1.000000034891071,0.9999999247833407,0.9999999281145655,0.9999999327753282,0.9999999419096859,0.9999982203646247
0.413,0.9999999161378696,0.9999999218928188,0.9999999510098102,0.9999999794095995,0.999999932,0.9999999348715997,0.9999999388709034,0.9999999486633719,0.9999923273016766
0.414,0.9999999252175817,0.9999999298890972,0.999999956,0.9999999239281283,0.9999999384683401,0.9999999411041308,0.9999999444923576,0.9999999546187652,0.9999864342387285
0.415,0.9999999315447271,0.9999999368362003,0.9999999603966598,0.9999998809977819,0.9999999442727883,0.9999999466471468,0.9999999495026591,0.99999996,0.9999814369766509
0.416,0.999999938,0.9999999422467531,0.999999963,0.999999861,0.9999999496596454,0.9999999518031535,0.9999999541785768,0.9999999639286701,0.999978209
0.417,0.999999944,0.9999999476573062,0.9999999660633162,0.999999841,0.9999999543834405,0.9999999563412056,0.9999999583265629,0.9999999674796192,0.9999749804465093
0.418,0.9999999499135672,0.9999999539435156,0.9999999692013062,0.9999998095654934,0.9999999590167865,0.9999999607974346,0.9999999624059197,0.9999999708852725,0.9999705887059331
0.419,0.9999999540705626,0.9999999576044746,0.9999999710604454,0.9999998143107269,0.9999999626531433,0.999999964,0.9999999656832903,0.9999999732663238,0.9999695460105592
0.42,0.9999999582275583,0.9999999612654334,0.9999999729195845,0.9999998190559602,0.9999999664294853,0.9999999679457139,0.9999999690791371,0.9999999757484228,0.9999685033151853
0.421,0.9999999623845538,0.9999999649263924,0.9999999747787237,0.9999998238011939,0.9999999694182774,0.9999999708265084,0.9999999718224786,0.9999999775737156,0.9999674606198113
0.422,0.9999999663735203,0.9999999690688636,0.9999999767325872,0.9999998267445294,0.9999999724970091,0.9999999737955564,0.9999999746460657,0.9999999794453932,0.9999657952692665
0.423,0.9999999691862843,0.9999999715459913,0.9999999782710608,0.9999998425953898,0.9999999749546489,0.9999999761582239,0.9999999769335417,0.9999999809146449,0.9999663269322587
0.424,0.9999999719990484,0.9999999740231191,0.9999999798095343,0.9999998584462504,0.9999999774657096,0.9999999785732656,0.9999999792714177,0.9999999824028141,0.999966859
0.425,0.9999999748118125,0.9999999765002467,0.999999981,0.9999998742971109,0.999999979,0.9999999805088602,0.9999999811681657,0.9999999836488169,0.99996739
0.426,0.9999999774256118,0.9999999792280867,0.9999999829988523,0.9999998924332917,0.9999999815364493,0.9999999824707471,0.9999999830919442,0.9999999849021819,0.9999676967155072
0.427,0.999999979,0.9999999809041962,0.999999984,0.999999909,0.999999983,0.9999999840561276,0.999999985,0.999999986,0.9999691835366844
0.428,0.9999999812320343,0.9999999825803054,0.9999999856424195,0.9999999246968145,0.9999999848727044,0.9999999856494485,0.9999999862270138,0.999999987,0.9999706703578615
0.429,0.9999999831352455,0.9999999842564149,0.9999999869642032,0.9999999408285758,0.9999999862422413,0.9999999869487851,0.9999999875073542,0.9999999881024624,0.9999721571790388
0.43,0.9999999848461337,0.9999999860513528,0.9999999884051823,0.9999999594961388,0.9999999876075156,0.9999999882436332,0.9999999887837818,0.9999999890981214,0.9999736541364435
0.431,0.999999986,0.9999999871854655,0.9999999894376193,0.9999999703320599,0.9999999887348365,0.9999999893098609,0.9999999898277148,0.9999999900000479,0.9999755548268627
0.432,0.9999999874216882,0.9999999883195783,0.9999999904700563,0.999999981,0.9999999898493104,0.9999999903635597,0.9999999908588815,0.999999991,0.999977456
0.433,0.9999999887094655,0.999999989,0.9999999915024933,0.9999999920039022,0.9999999907771338,0.9999999912398608,0.9999999917076816,0.9999999917082794,0.9999793562077013
0.434,0.9999999898280706,0.9999999906338254,0.9999999926076342,1.0000000040154293,0.9999999916866686,0.9999999920987341,0.9999999925383513,0.9999999925098773,0.9999813617170258
0.435,0.9999999906994242,0.9999999914012044,0.999999993,1.0000000085794238,0.9999999924501224,0.9999999928200377,0.9999999932280919,0.9999999932208905,0.9999832610672823
0.436,0.9999999915707778,0.9999999921685834,0.9999999940207418,1.0000000131434181,0.9999999931921549,0.9999999935211975,0.999999994,0.9999999939191324,0.9999851604175389
0.437,0.9999999924421314,0.9999999929359622,0.9999999947272956,1.0000000177074126,0.9999999938201914,0.9999999941156283,0.9999999944584137,0.999999995,0.9999870597677954
0.438,0.999999993,0.9999999937112176,0.9999999954479505,1.000000022173181,0.9999999944253503,0.9999999946886818,0.9999999949982378,0.9999999951207617,0.9999890599932171
0.439,0.9999999937621893,0.9999999942304525,0.9999999958762898,1.0000000221589405,0.9999999949418678,0.9999999951788825,0.9999999954566663,0.9999999956303507,0.999990685
0.44,0.9999999943517768,0.9999999947496873,0.9999999963046292,1.0000000221447003,0.9999999954352448,0.9999999956474718,0.9999999958939907,0.999999996,0.9999923090419208
0.441,0.9999999949413642,0.9999999952689221,0.9999999967329685,1.000000022,0.9999999958599787,0.999999996,0.9999999962699708,0.9999999965325412,0.9999939335662726
0.442,0.9999999954177515,0.9999999957777455,0.9999999971412634,1.000000021513201,0.999999996,0.9999999964348569,0.9999999966259494,0.9999999969228117,0.9999956028229408
0.443,0.9999999958166863,0.9999999961290775,0.9999999973839039,1.0000000193620544,0.9999999966113747,0.9999999967681228,0.9999999969356751,0.9999999972529177,0.9999968118696341
0.444,0.9999999962156211,0.9999999964804096,0.9999999976265446,1.0000000172109078,0.9999999969391409,0.9999999970811178,0.9999999972267688,0.9999999975580407,0.9999980209163274
0.445,0.9999999966145559,0.9999999968317418,0.9999999978691851,1.0000000150597612,0.9999999972263184,0.999999997,0.9999999974828516,0.9999999978157614,0.9999992299630208
0.446,0.9999999969248018,0.9999999971653786,0.9999999980866325,1.0000000124679977,0.9999999974934546,0.9999999976110635,0.9999999977217122,0.9999999980499821,1.0000004150881392
0.447,0.9999999971947346,0.9999999974031021,0.9999999982298036,1.0000000101274509,0.999999998,0.9999999978369428,0.9999999979339308,0.9999999982487848,1.0000011763234808
0.448,0.9999999974646674,0.9999999976408256,0.9999999983729747,1.0000000077869038,0.9999999979473583,0.9999999980451775,0.9999999981302756,0.9999999984268473,1.000001937558823
0.449,0.9999999977346002,0.9999999978785492,0.9999999985161458,1.0000000054463567,0.9999999981416074,0.9999999982308756,0.9999999983062615,0.9999999985797545,1.0000026987941646
0.45,0.9999999979363399,0.9999999980970933,0.9999999986430357,1.000000003079142,0.9999999983190897,0.9999999984004575,0.9999999984676415,0.9999999987153402,1.0000033820719199
0.451,0.9999999981189855,0.9999999982579442,0.9999999987408563,1.0000000015521309,0.9999999984788812,0.9999999985530189,0.9999999986134527,0.9999999988338757,1.000003739690898
0.452,0.9999999983016312,0.999999998,0.999999999,1.0000000000251197,0.999999999,0.9999999986910322,0.9999999987458659,0.9999999989385873,1.0000040973098763
0.453,0.9999999984842768,0.9999999985796459,0.9999999989364976,0.9999999984981085,0.9999999987550173,0.9999999988163273,0.9999999988664249,0.999999999,1.0000044549288545
0.454,0.9999999986152437,0.9999999987226426,0.999999999,0.9999999972555856,0.9999999988729527,0.9999999989286208,0.999999999,0.9999999991150927,1.0000047084883492
0.455,0.9999999987388279,0.9999999988314765,0.9999999991018412,0.9999999967156522,0.9999999989811057,0.9999999990315264,0.9999999990741715,0.9999999991909333,1.0000047509649976
0.456,0.9999999988624121,0.9999999989403106,0.9999999991773505,0.9999999961757188,0.9999999990772352,0.9999999991229078,0.9999999991625279,0.9999999992585843,1.000004793441646
0.457,0.9999999989859963,0.9999999990491445,0.9999999992528598,0.9999999956357853,0.9999999991662144,0.9999999992074552,0.9999999992442603,0.9999999993217441,1.0000048359182943
0.458,0.9999999990708666,0.9999999991425964,0.9999999993227529,0.9999999954506026,0.9999999992445603,0.9999999992818551,0.9999999993161038,0.9999999993784988,1.0000047776686942
0.459,0.9999999991544877,0.9999999992162315,0.9999999993814257,0.9999999956028673,0.9999999993213857,0.9999999993547949,0.999999999,0.9999999994343532,1.000004609824504
0.46,0.9999999992381091,0.9999999992898666,0.9999999994400985,0.9999999957551321,0.9999999993816073,0.9999999994119737,0.9999999994414339,0.9999999994808346,1.0000044419803134
0.461,0.9999999993200404,0.9999999993746748,0.9999999995080227,0.9999999958596749,0.9999999994443084,0.9999999994714968,0.9999999994986406,1,1.0000043097252977
0.462,0.9999999993766213,0.9999999994244945,0.9999999995504159,0.9999999962934415,0.9999999994938513,0.9999999995185656,0.9999999995435862,0.9999999995691193,1.000004031787601
0.463,0.9999999994332023,0.9999999994743143,1,0.9999999967272081,1,0.9999999995671721,0.9999999995900246,0.9999999996105413,1.0000037538499047
0.464,0.9999999994897832,1,0.9999999996352023,0.9999999971609745,0.9999999995857829,0.9999999996059397,0.9999999996268433,0.9999999996453194,1.0000034759122078
0.465,0.9999999995435054,0.9999999995799957,0.9999999996836745,0.9999999976725218,0.9999999996275429,0.9999999996456528,0.9999999996645642,1,1.0000031897914563
0.466,0.9999999995817901,0.9999999996137098,0.9999999997116182,0.9999999980786021,0.9999999996610873,0.9999999996775959,0.9999999996947748,0.9999999997105782,1.0000028842520783
0.467,0.9999999996200746,0.9999999996474238,1,0.9999999984846821,0.9999999996951733,0.9999999997100539,0.9999999997254672,0.9999999997407695,1.0000025787127007
0.468,0.9999999996583594,0.9999999996811377,0.9999999997675058,0.9999999988907623,1,0.9999999997363802,0.9999999997503105,0.9999999997657295,1.0000022731733227
0.469,1,0.9999999997179077,0.9999999997983572,0.9999999993768186,1,1,0.9999999997753426,0.9999999997909385,1.000001941272328
0.47,0.9999999997194536,0.9999999997407425,0.9999999998156135,0.9999999996154578,0.9999999997733637,1,1,0.9999999998116003,1.000001667
0.471,0.9999999997453582,0.9999999997635776,0.9999999998328697,0.9999999998540972,1,0.9999999998063103,0.9999999998162912,0.9999999998322855,1.0000013925944722
0.472,0.9999999997712629,0.9999999997864124,0.9999999998501261,1.0000000000927365,0.9999999998148444,0.9999999998242051,0.9999999998332103,0.9999999998491359,1.0000011182555444
0.473,0.9999999997942879,0.9999999998106173,0.9999999998682805,1.0000000003664515,1,0.9999999998419465,1,0.9999999998658369,1.0000008169623542
0.474,0.9999999998118159,0.9999999998261171,0.9999999998789242,1,0.9999999998488887,0.9999999998567058,0.9999999998639861,0.9999999998794133,1.0000006086479685
0.475,1,0.9999999998416169,0.9999999998895679,1.0000000005036884,1,0.9999999998712177,0.9999999998777572,0.9999999998927245,1.0000004003335832
0.476,0.9999999998468719,0.9999999998571169,0.9999999999002118,1.0000000005723069,0.9999999998768514,0.9999999998833953,0.9999999998893532,0.9999999999035774,1.0000001920191977
0.477,0.9999999998619201,0.9999999998730806,0.9999999999109607,1.000000000638357,1,0.9999999998952701,0.9999999999006681,0.9999999999141043,0.999999965
0.478,0.9999999998737802,0.9999999998836373,0.9999999999179936,1.0000000006021208,0.9999999998998359,0.9999999999053211,0.9999999999102722,0.9999999999227571,0.9999998374767936
0.479,0.9999999998856403,0.9999999998941936,0.9999999999250266,1.000000000565885,0.9999999999100297,0.9999999999150406,0.9999999999195657,0.9999999999310666,0.9999997094784143
0.48,0.9999999998975003,0.9999999999047502,0.9999999999320596,1.0000000005296492,0.9999999999187361,0.9999999999233355,0.9999999999275113,0.9999999999379852,0.999999581
0.481,1,0.9999999999153237,0.9999999999390519,1.000000000478511,1,0.9999999999312886,1,1,0.9999994466737958
0.482,0.9999999999153479,0.9999999999225258,0.9999999999440781,1.0000000004096656,0.9999999999342719,0.9999999999381279,0.9999999999416909,0.9999999999501455,0.9999993980013946
0.483,0.9999999999233726,0.9999999999297278,1,1.0000000003408203,0.9999999999411017,0.9999999999446265,0.9999999999479225,0.9999999999554137,0.9999993493289934
0.484,0.9999999999313977,0.9999999999369298,0.9999999999541301,1.0000000002719749,0.9999999999470166,0.9999999999502532,0.9999999999533135,0.9999999999599428,0.999999301
0.485,0.9999999999378006,0.9999999999439566,1,1.000000000194448,0.9999999999525826,0.9999999999555483,0.9999999999583831,0.9999999999641977,0.9999992550706303
0.486,0.9999999999432305,0.9999999999488216,0.9999999999627447,1.000000000139882,0.9999999999574265,0.9999999999601566,0.9999999999627859,0.9999999999679078,0.9999992748838265
0.487,0.9999999999486604,0.9999999999536868,0.9999999999663833,1.0000000000853162,0.9999999999619326,0.9999999999644436,1,0.9999999999713686,0.9999992946970228
0.488,0.9999999999540904,0.9999999999585518,1,1.0000000000307503,1,0.9999999999681843,0.9999999999704362,0.9999999999744149,0.9999993145102191
0.489,0.9999999999582583,0.9999999999631688,0.9999999999735444,0.9999999999783312,1,0.9999999999716145,0.9999999999736946,0.9999999999772284,0.9999993437802486
0.49,0.9999999999619322,1,0.9999999999759871,0.9999999999538909,0.9999999999726106,0.9999999999746068,0.9999999999765292,0.9999999999797136,0.9999994158509107
0.491,0.9999999999656064,0.9999999999694412,0.9999999999784298,0.9999999999294508,0.9999999999754355,0.9999999999772975,0.9999999999790721,0.9999999999819722,0.9999994879215727
0.492,0.9999999999692805,0.9999999999725775,0.9999999999808726,0.9999999999050105,0.9999999999778855,0.9999999999796321,0.9999999999812726,0.9999999999839584,0.9999995599922348
0.493,0.9999999999719892,0.9999999999754259,0.9999999999831016,0.9999999998886887,1,0.9999999999816693,0.9999999999831889,1,0.9999996438711647
0.494,0.9999999999744751,1,0.9999999999844578,0.9999999998888227,0.9999999999818512,1,0.9999999999848252,1,0.9999997494705306
0.495,0.9999999999769611,0.9999999999788864,0.9999999999858138,0.9999999998889567,0.9999999999833683,1,0.9999999999861808,0.9999999999885221,0.9999998550698965
0.496,0.9999999999794471,0.9999999999806167,0.9999999999871698,0.9999999998890906,0.9999999999846256,0.9999999999860503,0.9999999999873037,0.9999999999896017,0.9999999606692624
0.497,0.9999999999812046,0.9999999999820064,0.9999999999882438,0.9999999998964604,0.9999999999855664,0.9999999999869427,0.9999999999881437,0.9999999999904294,1.0000000765012802
0.498,0.9999999999828866,0.9999999999824674,0.9999999999886322,0.9999999999074283,0.9999999999862849,0.9999999999876228,0.9999999999887856,0.9999999999910775,1.0000001956242257
0.499,0.9999999999845688,0.9999999999829283,0.9999999999890208,0.9999999999183962,0.9999999999866725,0.9999999999879887,0.9999999999891347,0.9999999999914577,1.0000003147471714
0.5,0.9999999999862509,1,0.9999999999899732,0.9999999999331458,0.9999999999870354,0.9999999999883312,0.9999999999894618,0.9999999999918197,1.000000446
0.501,0.9999999999845688,0.9999999999834273,0.9999999999894801,0.9999999999426681,0.9999999999867049,0.9999999999880227,0.9999999999891716,0.9999999999916107,1.0000005576264044
0.502,0.9999999999828868,0.9999999999826374,1,0.9999999999521905,0.9999999999865227,0.9999999999878552,0.9999999999890135,0.9999999999915263,1.0000006689037888
0.503,0.9999999999812047,0.9999999999818479,0.9999999999884939,0.9999999999617127,0.9999999999856661,0.9999999999870499,0.9999999999882547,0.9999999999908782,1.0000007801811732
0.504,0.9999999999794472,0.9999999999818419,0.9999999999885278,0.9999999999764887,0.9999999999849407,0.9999999999863689,0.9999999999876128,0.9999999999903398,1.0000009170961608
0.505,0.9999999999769612,0.9999999999797291,0.9999999999871441,0.9999999999779908,0.9999999999835399,0.9999999999850462,0.9999999999863696,1,1.000000997067876
0.506,0.9999999999744752,0.9999999999776166,0.9999999999857601,0.9999999999794931,0.9999999999822543,0.9999999999838329,0.9999999999852294,0.9999999999882263,1.0000010770395913
0.507,0.9999999999719892,0.9999999999755039,1,0.9999999999809953,0.9999999999802733,1,0.9999999999834681,0.9999999999866351,1.0000011570113063
0.508,0.9999999999692804,0.9999999999741912,0.9999999999835496,0.9999999999854833,0.9999999999783911,0.9999999999801764,0.9999999999817955,0.9999999999851265,1.0000012725460965
0.509,0.9999999999656064,0.9999999999705667,0.9999999999811325,0.9999999999784582,0.9999999999757749,1,0.9999999999794649,0.9999999999830038,1.0000012951544326
0.51,0.9999999999619322,1,0.9999999999787155,0.9999999999714332,0.9999999999732384,0.9999999999752949,0.9999999999772057,0.9999999999809476,1.0000013177627685
0.511,0.9999999999582582,0.9999999999633173,0.9999999999762985,0.9999999999644081,0.9999999999699117,1,0.9999999999742368,0.9999999999782294,1.0000013403711046
0.512,0.9999999999540904,0.9999999999605786,0.9999999999745094,0.9999999999565693,1,0.9999999999690432,0.9999999999713175,1,1.000001403728966
0.513,0.9999999999486604,0.9999999999550597,0.9999999999707625,0.9999999999454652,0.9999999999625029,0.9999999999651235,0.9999999999676188,0.9999999999721592,1.0000013409356456
0.514,0.9999999999432305,0.9999999999495408,0.9999999999670159,0.9999999999343612,0.9999999999583884,0.9999999999612246,0.9999999999639406,0.9999999999687786,1.0000012781423255
0.515,0.9999999999378006,0.9999999999440218,0.9999999999632692,0.9999999999232569,0.9999999999533105,0.9999999999564135,0.9999999999593937,0.9999999999645973,1.000001215349005
0.516,0.9999999999313975,1,0.9999999999602416,0.9999999999076763,0.9999999999482093,1,0.9999999999548261,0.9999999999603943,1.0000011917361944
0.517,0.9999999999233726,0.9999999999314292,0.9999999999546736,0.9999999999007771,0.9999999999420224,0.9999999999457206,0.9999999999492794,0.9999999999553006,1.000001016061955
0.518,0.9999999999153477,0.9999999999233243,0.9999999999491055,1,1,0.9999999999397773,1,0.9999999999501323,1.0000008403877154
0.519,0.9999999999073229,0.9999999999152196,0.9999999999435375,0.9999999998869789,0.9999999999282412,0.9999999999326661,0.9999999999369156,1,1.000000664713476
0.52,0.9999999998975002,0.9999999999083011,0.9999999999387834,0.9999999998737643,1,1,0.9999999999300171,0.9999999999376685,1.0000005182872953
0.521,0.9999999998856404,0.9999999998964597,0.9999999999306175,1,0.9999999999114666,0.9999999999167737,0.9999999999218483,0.9999999999302593,1.000000207816342
0.522,0.9999999998737803,0.9999999998846183,0.9999999999224514,0.9999999998899642,0.9999999999020744,1,0.9999999999134064,0.9999999999226117,0.9999998973453883
0.523,0.9999999998619202,0.9999999998727769,0.9999999999142855,0.9999999998980641,0.9999999998910715,0.9999999998974469,0.9999999999035105,1,0.9999995868744349
0.524,1,0.9999999998621928,0.9999999999069916,0.9999999999018414,0.9999999998795948,0.9999999998865703,0.9999999998931866,0.9999999999044835,0.9999992874654181
0.525,0.9999999998293441,1,0.9999999998950053,0.9999999999351097,0.9999999998662727,0.9999999998739447,0.9999999998811974,0.9999999998938499,0.9999988334473325
0.526,0.9999999998118161,0.9999999998274433,0.9999999998830191,0.9999999999683782,0.9999999998522435,0.9999999998606488,0.9999999998685698,0.9999999998826871,0.999998379
0.527,0.9999999997942881,0.9999999998100685,0.9999999998710329,1.0000000000016467,0.9999999998361031,1,0.9999999998540385,0.9999999998699525,0.9999979254111613
0.528,1,0.9999999997937895,0.9999999998598401,1.0000000000376676,0.9999999998189422,0.9999999998290874,0.9999999998385866,1,0.9999974592666467
0.529,0.9999999997453581,0.9999999997681803,0.9999999998421253,1.0000000000987619,0.9999999997993717,0.9999999998105393,1,0.9999999998411744,0.999996876
0.53,0.9999999997194535,1,0.9999999998244106,1.0000000001598561,0.9999999997783624,0.9999999997906276,1,0.9999999998248164,0.9999962925192534
0.531,0.9999999996935489,0.9999999997169619,0.9999999998066958,1.0000000002209506,0.9999999997546152,0.9999999997681212,0.9999999997806771,1,0.9999957091455566
0.532,0.9999999996583593,0.9999999996918182,0.9999999997893547,1.000000000294798,0.9999999997288778,0.9999999997437286,0.9999999997575171,0.9999999997864534,0.9999950929965833
0.533,0.9999999996200747,0.9999999996539829,0.9999999997629986,1.0000000003675642,0.9999999997000452,0.9999999997164027,0.9999999997315858,0.9999999997641188,0.9999944282530295
0.534,0.9999999995817901,0.9999999996161477,0.9999999997366423,1.0000000004403304,1,0.9999999996865052,1,0.9999999997396634,0.9999937635094758
0.535,0.9999999995435055,0.9999999995783124,0.9999999997102862,1.0000000005130967,0.9999999996334744,0.9999999996533115,0.9999999996717637,0.9999999997124214,0.9999930987659221
0.536,0.9999999994897832,0.9999999995394561,0.9999999996831987,1.0000000006029564,0.9999999995947932,0.9999999996166531,0.9999999996370401,0.9999999996822151,0.9999923953621264
0.537,0.9999999994332023,0.9999999994835214,0.9999999996439165,1.0000000006392689,0.9999999995522324,0.9999999995763189,0.9999999995988645,0.9999999996487812,0.9999917411128447
0.538,0.9999999993766213,0.9999999994275866,0.9999999996046343,1.0000000006755814,1,0.9999999995313622,0.9999999995563509,0.9999999996112361,0.9999910868635629
0.539,0.9999999993200402,0.9999999993716516,0.9999999995653519,1.0000000007118939,0.9999999994530607,0.9999999994823421,0.9999999995100276,0.9999999995699903,0.9999904326142811
0.54,0.999999999,0.9999999993116933,0.9999999995230651,1.0000000007484933,0.9999999993948692,0.9999999994272066,0.9999999994579734,0.9999999995231115,0.9999897646062927
0.541,0.9999999991544878,0.9999999992290056,0.9999999994648088,1.0000000006606773,0.9999999993319807,0.9999999993676273,0.9999999994017537,0.9999999994720609,0.9999892633387958
0.542,0.9999999990708666,0.9999999991463179,0.9999999994065526,1.000000000572861,0.9999999992605986,0.9999999993000134,0.9999999993380023,0.9999999994134081,0.9999887620712988
0.543,0.9999999989859965,0.9999999990935073,0.9999999993685088,1.000000000671919,0.999999999,0.999999999,0.9999999992745504,0.9999999993550606,0.9999879735786785
0.544,0.9999999988624122,0.9999999989712913,0.9999999992829933,1.0000000003433214,0.9999999990965831,0.9999999991446955,0.9999999991916311,0.9999999992768516,0.9999878186542648
0.545,0.9999999987388279,0.9999999988490751,0.9999999991974777,1.0000000000147233,0.9999999990092483,0.9999999990619985,0.9999999991137394,0.9999999992036622,0.9999876637298513
0.546,0.9999999986152438,0.9999999987268592,0.9999999991119621,0.9999999996861257,0.9999999988962337,0.9999999989550505,0.999999999,0.999999999,0.9999875088054375
0.547,0.9999999984842768,0.9999999986433183,0.9999999990514443,0.9999999995539822,0.9999999987889099,0.9999999988534742,0.9999999989172428,0.9999999990159542,0.9999869666323504
0.548,0.9999999983016312,0.9999999984626944,0.9999999989272955,0.9999999988826258,0.9999999986515102,0.9999999987235058,0.9999999987945768,0.999999999,0.9999873926031837
0.549,0.9999999981189855,0.9999999982820702,0.9999999988031467,0.9999999982112695,0.999999999,0.9999999985987579,0.9999999986769218,0.9999999987847897,0.9999878185740168
0.55,0.9999999979363399,0.999999998,0.9999999986789979,0.9999999975399132,0.9999999983525968,0.9999999984408051,0.9999999985275321,0.9999999986417784,0.999988245
0.551,0.9999999977346001,0.9999999979698879,0.999999999,0.999999997,0.9999999981905846,0.9999999982876095,0.9999999983827332,0.9999999985025234,0.9999882300318843
0.552,0.9999999974646674,0.9999999977029466,0.9999999984065517,0.9999999959601505,0.9999999979875163,0.9999999980956211,0.9999999982006713,0.9999999983304596,0.99998949
0.553,0.9999999971947345,0.9999999974360052,0.9999999982273595,0.999999995,0.9999999977885079,0.999999998,0.999999998,0.9999999981610962,0.9999907495344237
0.554,0.9999999969248018,0.9999999971690637,0.9999999980481674,0.9999999939305396,0.9999999975416521,0.9999999976740775,0.9999999978003684,0.9999999979558587,0.9999920092856933
0.555,0.9999999966145559,0.9999999969626785,0.9999999979079474,0.9999999928150236,0.999999997,0.9999999974429994,0.9999999975806422,0.9999999977519413,0.999992846
0.556,0.9999999962156212,0.9999999965681677,0.9999999976480205,0.9999999916793314,0.9999999969971591,0.9999999971591682,0.9999999973100309,0.9999999975089546,0.999995172
0.557,0.9999999958166864,0.9999999961736571,0.9999999973880935,0.9999999905436391,0.9999999966970164,0.9999999968752955,0.9999999970393401,0.9999999972655539,0.9999974982468021
0.558,0.9999999954177516,0.9999999957791463,0.9999999971281666,0.9999999894079468,0.9999999963322453,0.9999999965300567,0.9999999967095887,0.999999997,0.999999825
0.559,0.9999999949413643,0.9999999954564571,0.9999999969181659,0.9999999878990714,0.9999999959637107,0.9999999961812582,0.9999999963763411,0.9999999966905192,1.000001827563236
0.56,0.9999999943517768,0.9999999948734092,0.9999999965346335,0.9999999872054883,0.9999999955202934,0.9999999957612336,0.9999999959749146,0.9999999963539661,1.000005378456763
0.561,0.9999999937621895,0.9999999942903612,0.999999996,0.9999999865119051,0.9999999950678203,0.9999999953325991,0.9999999955651613,0.9999999960117828,1.0000089293502898
0.562,0.9999999931726021,0.9999999937073134,0.9999999957675686,0.999999986,0.9999999945287807,0.9999999948215283,0.9999999950771438,0.9999999956149073,1.000012480243817
0.563,0.9999999924421316,0.9999999932042881,0.9999999954459208,0.9999999845592333,0.9999999939732813,0.9999999942947737,0.9999999945741649,0.9999999952079985,1.0000158841853324
0.564,0.9999999915707779,0.9999999923425986,0.9999999948666312,0.9999999852398166,0.9999999933179624,0.9999999936729345,0.9999999939818194,0.999999995,1.000020673566198
0.565,0.9999999906994241,0.999999991,0.9999999942873417,0.9999999859203998,0.9999999926359986,0.9999999930256955,0.9999999933655798,0.9999999942478295,1.0000254629470637
0.566,0.9999999898280705,0.9999999906192195,0.9999999937080519,0.9999999866009831,0.9999999918392645,0.9999999922692213,0.999999993,0.9999999936803727,1.0000302523279296
0.567,0.9999999887094654,0.9999999898371891,0.9999999931960393,0.9999999868162441,0.9999999910020616,0.9999999914742151,0.9999999918941481,0.9999999930852498,1.0000351127281732
0.568,0.9999999874216882,0.9999999885636937,0.999999992,0.9999999899887633,0.9999999900333323,0.9999999905542792,0.9999999910254459,0.9999999923919425,1.0000409317576473
0.569,0.9999999861339108,0.9999999872901983,0.9999999914139788,0.9999999931612823,0.9999999890055762,0.9999999895782863,0.9999999901052287,0.9999999916541018,1.0000467507871211
0.57,0.9999999848461336,0.999999986,0.9999999905229484,0.9999999963338013,0.9999999878276667,0.9999999884601091,0.9999999890548492,0.9999999907932923,1.0000525698165954
0.571,0.9999999831352455,0.9999999848038787,0.9999999896827014,0.9999999995975574,0.9999999865660458,0.9999999872627223,0.9999999879321129,0.99999999,1.000058651364317
0.572,0.9999999812320342,0.9999999829217743,0.9999999883084022,1.0000000060395706,0.9999999851337643,0.9999999859043367,0.9999999866622458,0.9999999887784863,1.0000649893009559
0.573,0.9999999793288229,0.9999999810396698,0.999999987,1.0000000124815838,0.9999999835851971,0.9999999844363756,0.9999999852923069,0.9999999875875027,1.000071327237595
0.574,0.9999999774256116,0.9999999791575654,0.9999999855598036,1.0000000189235971,0.9999999818436578,0.9999999827870649,0.9999999837559813,0.9999999862090604,1.0000776651742338
0.575,0.9999999748118122,0.9999999772808027,0.999999984,1.0000000263731148,0.9999999799431443,0.9999999809885445,0.9999999820825474,0.9999999846724313,1.0000843294547797
0.576,0.9999999719990482,0.9999999744992331,0.9999999820916674,1.0000000355869227,0.9999999778257316,0.9999999789868405,0.9999999802208492,0.9999999829119749,1.000090307194734
0.577,0.9999999691862843,0.9999999717176633,0.9999999800060249,1.0000000448007307,0.9999999754937321,0.9999999767843237,0.9999999781723786,0.999999981,1.0000962849346882
0.578,0.9999999663735203,0.9999999689360936,0.9999999779203822,1.0000000540145386,0.9999999729196283,0.9999999743554264,0.9999999759110058,0.9999999786812129,1.0001022626746425
0.579,0.9999999623845538,0.9999999660377942,0.9999999757086425,1.0000000649042593,0.9999999700588476,0.9999999716585889,0.9999999733962595,0.9999999761270095,1.0001083772655892
0.58,0.9999999582275583,0.9999999619269005,0.9999999726415136,1.000000073878136,0.9999999669300137,0.999999969,0.9999999706414613,0.9999999732842118,1.0001127104544332
0.581,0.9999999540705626,0.9999999578160069,0.9999999695743849,1.0000000828520124,0.9999999634214352,0.9999999654082576,0.9999999675443696,0.9999999700332276,1.000117043643277
0.582,0.9999999499135672,0.9999999537051133,0.999999967,1.000000091825889,0.9999999596189054,0.9999999618298302,0.9999999641784219,0.9999999664738303,1.0001213768321209
0.583,0.999999944,0.999999949,0.9999999631373409,1.0000001016466749,0.999999955,0.9999999577825003,0.9999999603525214,0.9999999623969071,1.0001252735543351
0.584,0.999999938,0.9999999431620148,0.9999999587958831,1.0000001037092687,0.9999999510367085,0.9999999537580212,0.9999999565526845,0.9999999583095669,1.0001262848374957
0.585,0.9999999315447271,0.9999999370865078,0.9999999544544254,1.000000105771863,0.9999999454221887,0.9999999484706215,0.9999999514918385,0.999999953,1.000127296120656
0.586,0.9999999252175817,0.999999933,0.999999951,1.000000122,0.9999999401650017,0.9999999435249799,0.9999999467743012,0.9999999479354506,1.0001321206828437
0.587,0.9999999161378696,0.9999999241361246,0.9999999452482826,1.0000001067681459,0.9999999333427878,0.9999999370874744,0.9999999405590464,0.9999999415953365,1.0001278214218434
0.588,0.9999999070581576,0.9999999151571071,0.9999999392984775,1.0000000913000016,0.9999999268864039,0.9999999310025248,0.9999999346955569,0.9999999354916255,1.0001235221608429
0.589,0.9999998979784455,0.9999999061780896,0.9999999333486721,1.0000000758318572,0.9999999185957196,0.9999999231564265,0.9999999270682187,0.9999999280841485,1.0001192228998426
0.59,0.9999998882207285,0.9999998999065002,0.999999929,1.0000000794067112,0.999999911,0.9999999156607996,0.9999999197845014,0.9999999208648406,1.000119285438045
0.591,0.9999998748017851,0.9999998866363722,0.9999999206435211,1.0000000334867774,0.9999999005891447,0.9999999060900803,0.9999999104445312,0.9999999123625074,1.0001075452258958
0.592,0.9999998613828416,0.9999998733662443,0.9999999125667929,0.9999999875668434,0.9999998908501788,0.9999998968481298,0.9999999014176274,0.9999999040005055,1.0000958050137467
0.593,0.9999998479638982,0.9999998600961163,0.9999999044900647,0.9999999416469094,0.9999998785970822,0.999999885,0.9999998900198634,0.9999998943863118,1.0000840648015978
0.594,0.999999833,0.9999998502327581,0.9999998983022174,0.9999999137184872,0.9999998666323003,0.9999998737689183,0.9999998788763734,0.9999998848725273,1.000076673334843
0.595,0.9999998131098029,0.9999998306207802,0.999999887,0.9999998268207168,0.9999998517287989,0.9999998595193365,0.9999998650287938,0.9999998741069512,1.0000554901736236
0.596,0.9999997932778926,0.9999998110088025,0.9999998757102205,0.9999997399229463,0.9999998370252122,0.9999998454600312,0.9999998513427268,0.9999998634125372,1.0000343070124043
0.597,0.9999997734459826,0.9999997913968247,0.9999998644142222,0.999999653,0.9999998188921584,0.9999998280874792,0.9999998346016876,0.9999998513770261,1.000013123851185
0.598,0.9999997503560967,0.9999997759410376,0.9999998560845899,0.9999995743897455,0.9999998008179116,0.9999998107653455,0.9999998178893458,0.9999998393861773,0.9999956034850972
0.599,0.9999997210464391,0.9999997469564175,0.9999998391684845,0.9999994467163756,0.999999779,0.99999979,0.9999997977491624,0.9999998257990659,0.999963478
0.6,0.9999996917367815,0.9999997179717972,0.999999822,0.9999993190430059,0.9999997565289012,0.9999997683070319,0.9999997774569405,0.9999998122070992,0.9999313526706686
0.601,0.9999996624271239,0.9999996889871772,0.9999998053362736,0.999999191,0.9999997296706016,0.9999997426016135,0.9999997533294875,0.9999997965105202,0.9998992272634543
0.602,0.999999627,0.999999665,0.999999793,0.9999990537860333,0.9999997023509355,0.9999997164504465,0.9999997288088784,0.9999997806856042,0.9998694215059585
0.603,0.9999995836724646,0.9999996220099157,0.9999997655871824,0.9999989074639847,0.9999996696656599,0.9999996852751336,0.9999997,0.9999997619061372,0.9998258257064963
0.604,0.99999954,0.9999995791734384,0.9999997382946266,0.999998761,0.9999996360863934,0.9999996532571847,0.99999967,0.9999997427188629,0.9997822299070339
0.605,0.9999994970387576,0.9999995363369611,0.9999997110020712,0.9999986148198875,0.9999995963230973,0.9999996155257557,0.9999996360544324,0.9999997193104209,0.9997386341075716
0.606,0.9999994427243496,0.9999994987399923,0.9999996894112321,0.9999984380385131,0.9999995550709078,0.9999995764180141,0.9999996004999857,0.9999996949434102,0.9996955537943577
0.607,0.9999993787062171,0.9999994354318047,0.9999996435822129,0.9999983281229984,0.9999995067225708,0.999999531,0.9999995593880269,0.9999996646279627,0.999641466
0.608,0.9999993146880848,0.999999372,0.9999995977531937,0.9999982182074837,0.9999994560812764,0.9999994831544182,0.9999995164964554,0.9999996323874505,0.9995873788715106
0.609,0.9999992506699523,0.9999993088154294,0.9999995519241744,0.999998108,0.999999397,0.9999994281349138,0.9999994671536018,0.9999995920169504,0.999533291
0.61,0.9999991675302731,0.9999992504143339,0.9999995114195909,0.9999979579194996,0.999999335,0.9999993700749278,0.9999994151387774,0.9999995481787199,0.9994778701681708
0.611,0.9999990729176659,0.9999991568508835,0.9999994351246719,0.9999979772235961,0.999999264,0.9999993036823901,0.9999993555280338,0.999999494,0.9994163334439788
0.612,0.9999989783050587,0.999999063,0.999999359,0.9999979965276924,0.9999991877769479,0.9999992329711098,0.9999992919511921,0.9999994333806419,0.9993547967197869
0.613,0.9999988836924514,0.9999989697239826,0.9999992825348342,0.9999980158317888,0.9999991012264533,0.9999991527788881,0.9999992193372049,0.9999993596339871,0.9992932599955948
0.614,0.9999987565811082,0.9999988792207887,0.9999992078825819,0.9999980121549097,0.9999990080263303,0.9999990665389605,0.9999991408875484,0.9999992770413757,0.9992291424065024
0.615,0.9999986167528683,0.9999987409428204,0.9999990866858801,0.9999982811828947,0.9999989030571861,0.9999989694765374,0.9999990516411605,0.9999991781952373,0.9991657741773787
0.616,0.9999984769246283,0.9999986026648517,0.9999989654891783,0.9999985502108797,0.999998789,0.9999988640155547,0.9999989538993868,0.9999990665423794,0.9991024059482552
0.617,0.9999983370963885,0.9999984643868833,0.9999988442924767,0.9999988192388647,0.9999986617037586,0.9999987461712874,0.9999988433005504,0.9999989361793575,0.9990390377191315
0.618,0.9999981429734699,0.9999983244362104,0.9999987168984293,0.9999991222705691,0.9999985221112668,0.9999986167288065,0.999998721,0.9999987883198334,0.9989732926884007
0.619,0.9999979363210101,0.9999981200743187,0.9999985374592029,0.9999997544197796,0.9999983677200784,0.9999984731165322,0.9999985825753732,0.9999986199599098,0.9989166682710449
0.62,0.9999977296685503,0.9999979157124268,0.9999983580199765,1.0000003865689902,0.9999981968149698,0.9999983135703079,0.9999984274647777,0.9999984289983201,0.998860044
0.621,0.9999975230160905,0.999997711,0.9999981785807502,1.0000010187182007,0.9999980094188662,0.9999981378691137,0.9999982548227386,0.9999982167528525,0.9988034194363331
0.622,0.9999972268628696,0.9999974953600581,0.9999979825727627,1.000001773,0.9999977999834446,0.9999979404166255,0.9999980585018348,0.9999979769170949,0.9987470412948136
0.623,0.9999969214509492,0.9999971933329093,0.9999977380600784,1.0000028077572067,0.999997572,0.999997725,0.9999978423690187,0.9999977162897037,0.998708848
0.624,0.999996616,0.9999968913057605,0.9999974935473942,1.0000038423724733,0.9999973152811626,0.9999974795409801,0.9999975943662469,0.9999974239426792,0.9986706551655385
0.625,0.9999963106271087,0.9999967028983988,0.999997286,1.0000048023861616,0.9999970600208987,0.9999972362687602,0.9999973476519094,0.9999971283916952,0.9986056399754688
0.626,0.9999958592588982,0.9999962565336848,0.9999969800400327,1.0000061060942413,0.9999967223596526,0.9999969090711534,0.9999970130793128,0.9999967673483678,0.9986005010200518
0.627,0.9999954078906876,0.9999958101689708,0.9999966742393744,1.0000074098023213,0.9999964080021142,0.9999966055359297,0.9999967019160332,0.9999964178364268,0.9985953620646348
0.628,0.999994957,0.9999953638042568,0.9999963684387161,1.000008713510401,0.9999959959413395,0.9999962025552322,0.9999962905125905,0.9999960114072397,0.9985902231092179
0.629,0.9999944849316587,0.999995065,0.9999960896304049,1.0000103197217065,0.9999956081715191,0.9999958238660512,0.9999959017912012,0.9999956120065698,0.9985513765288181
0.63,0.9999938178556305,0.9999944056805156,0.9999957328758149,1.0000114708039565,0.9999951048070808,0.9999953286874331,0.9999954012090448,0.9999951682019886,0.998596241
0.631,0.9999931507796023,0.9999937460032233,0.999995376,1.0000126218862064,0.9999946258827688,0.9999948573118275,0.9999949213673313,0.999994727,0.9986411057708998
0.632,0.9999924837035741,0.999993086,0.9999950193666352,1.0000137729684564,0.9999940107201588,0.9999942512140108,0.9999943193033358,0.9999942570205035,0.9986859703919406
0.633,0.9999917568540455,0.9999926157065105,0.9999947026201051,1.000015722317513,0.9999934188754849,0.9999936669874735,0.9999937348556237,0.9999937870130355,0.998693349
0.634,0.9999907709860149,0.9999916407744742,0.999994289,1.000015912877164,0.9999926673192878,0.9999929289769246,0.999993019,0.999993302,0.9988063702275518
0.635,0.999989785,0.999990666,0.9999938755377629,1.0000161034368151,0.9999919361625228,0.9999922091709025,0.9999923171275581,0.9999928160381089,0.9989193917898587
0.636,0.9999887992499534,0.9999896909104016,0.9999934619965917,1.0000162939964663,0.9999910189952057,0.9999913159556115,0.9999914759889674,0.9999923244880766,0.9990324133521655
0.637,0.9999876808748035,0.9999889517278922,0.9999931506103031,1.000017757663928,0.9999901169008273,0.9999904352895844,0.9999906433361765,0.9999918344806926,0.9991084278821427
0.638,0.9999862238703487,0.9999875108584806,0.9999926056475033,1.0000157702771713,0.9999889997207515,0.9999893610346158,0.9999896637506288,0.999991338,0.9993072747071283
0.639,0.9999847668658942,0.99998607,0.9999920606847037,1.0000137828904148,0.9999878891798469,0.9999882914304395,0.9999886869299768,0.9999908455907002,0.9995061215321138
0.64,0.9999833098614395,0.9999846291196575,0.9999915157219039,1.0000117955036578,0.9999865317252055,0.9999870070637009,0.9999875530918745,0.9999903293526176,0.9997049683570994
0.641,0.9999815917527848,0.9999834721365896,0.9999911994607016,1.000011320962575,0.9999851685598593,0.9999857168404926,0.9999864152496653,0.99998982,0.999872212
0.642,0.9999794384704632,0.9999813425928342,0.9999902915408438,1.0000056531418098,0.9999835237853145,0.9999841886035481,0.999985105,0.9999892458926775,1.0001718053422657
0.643,0.9999772851881416,0.999979213,0.9999893836209859,0.9999999853210444,0.9999818560508164,0.9999826407122611,0.9999837818553099,0.9999886758143106,1.0004713987046066
0.644,0.999975132,0.9999770835053237,0.999988476,0.9999943175002792,0.9999798687495067,0.9999808275911928,0.9999822614569925,0.9999879704484181,1.0007709920669474
0.645,0.9999724962817838,0.9999752780817369,0.9999879657370777,0.9999899392172016,0.9999778350470583,0.9999789764098519,0.999980715,0.9999872546666537,1.0010491938997181
0.646,0.9999693140038044,0.9999721306725282,0.9999861930071317,0.9999791499936708,0.9999754397292836,0.9999768260528935,0.9999789316790361,0.999986298,1.0014589230370927
0.647,0.9999661317258252,0.9999689832633194,0.9999844202771856,0.9999683607701398,0.9999729665421875,0.9999746122323493,0.9999771003945412,0.9999852964865599,1.0018686521744673
0.648,0.9999629494478458,0.9999658358541107,0.9999826475472394,0.999957572,0.9999700842057695,0.9999720549849485,0.9999749737679584,0.9999839112803639,1.0022783813118419
0.649,0.999958912,0.9999630262738057,0.9999814009591701,0.9999472600401867,0.9999670817727115,0.9999693978810085,0.9999727621597281,0.9999824142045238,1.0026805609145821
0.65,0.9999542088330331,0.999958375,0.9999778888707453,0.9999305865106717,0.9999636151464883,0.9999663386660947,0.9999701718906009,0.9999803543825795,1.0032010906775402
0.651,0.9999495058773871,0.9999537231002602,0.9999743767823206,0.9999139129811566,0.9999599713232834,0.999963126,0.9999674359129288,0.9999780725332629,1.0037216204404984
0.652,0.999944803,0.9999490715134874,0.9999708646938958,0.9998972394516414,0.9999557981567676,0.9999594340056862,0.99996421,0.9999750176516751,1.0042421502034566
0.653,0.9999386252131144,0.9999447105090106,0.9999678165488884,0.9998797764948475,0.9999513697258664,0.9999555090032352,0.9999607420709836,0.9999715748699206,1.0047701524551287
0.654,0.999931675,0.9999378366586325,0.9999612940840542,0.999858004,0.9999463337592162,0.9999510051025104,0.9999566437637615,0.9999671286680986,1.0053900079798954
0.655,0.9999247248165477,0.9999309628082542,0.9999547716192199,0.9998362321425842,0.9999409347592456,0.999946151,0.9999521578600269,0.9999620632990687,1.0060098635046624
0.656,0.9999177746182645,0.999924089,0.9999482491543856,0.9998144599664527,0.9999348341609013,0.9999405939944845,0.9999468742296416,0.9999557602808331,1.0066297190294293
0.657,0.9999083337967947,0.9999173366687621,0.9999417676622508,0.9997907169074574,0.9999282210563725,0.9999345166194569,0.999940993,0.9999485368853275,1.0072694270806275
0.658,0.999898063,0.9999071802136454,0.9999307115319183,0.9997671838016633,0.9999207943757651,0.9999275895818376,0.9999341262080426,0.9999398588242921,1.0079616050324403
0.659,0.9998877917383971,0.999897024,0.9999196554015857,0.9997436506958692,0.9999126482850815,0.9999199017821231,0.9999263726963363,0.9999298930767115,1.008653782984253
0.66,0.9998775207091983,0.9998868673034123,0.9999085992712532,0.9997201175900752,0.9999035583346059,0.9999111978121082,0.9999174371937067,0.9999182971974553,1.0093459609360658
0.661,0.9998631093619949,0.9998764368346992,0.9998967182222044,0.9996945280264928,0.9998934650719333,0.9999014043287224,0.9999072351589677,0.9999049958599688,1.0100625929404954
0.662,0.9998479312892348,0.9998614304433995,0.9998797433873536,0.999676001,0.9998822816030414,0.9998904172649258,0.9998956614931731,0.9998899556237321,1.010781502729468
0.663,0.9998327532164748,0.9998464240520998,0.9998627685525029,0.9996574731979089,0.9998697109180193,0.9998779055941162,0.9998823454480887,0.9998727721409804,1.0115004125184408
0.664,0.9998175751437148,0.9998314176608002,0.9998457937176521,0.999638946,0.9998558934380706,0.9998640250397187,0.9998674947681792,0.9998538302833127,1.0122193223074136
0.665,0.9997955998812187,0.9998153365497982,0.9998268491644438,0.9996207202216275,0.9998401794607545,0.9998480640140489,0.9998503335416691,0.999832335,1.0129533037876508
0.666,0.9997731714727403,0.9997931589962885,0.999803352,0.9996177340469465,0.9998230619623204,0.999830578,0.999831523,0.9998091662430258,1.0136323768025086
0.667,0.9997507430642616,0.9997709814427789,0.9997798553577703,0.9996147478722653,0.9998033873299681,0.9998103269362314,0.9998097571146476,0.9997831243803099,1.0143114498173662
0.668,0.9997279799257367,0.9997568357967213,0.9997591017863773,0.9995890098641551,0.9997838216812189,0.9997901328556228,0.9997879534802919,0.999756785,1.0151041627498678
0.669,0.9996948401557753,0.9997240436221742,0.9997300095683432,0.9996151372679398,0.9997575532059129,0.9997629638536022,0.9997591889961741,0.9997250630561714,1.015654476
0.67,0.9996617003858139,0.9996912514476269,0.9997009173503093,0.9996412646717245,0.9997329935596098,0.9997374725122077,0.9997319524858495,0.9996941489969753,1.0162047890464119
0.671,0.9996285606158525,0.9996584592730797,0.9996718251322755,0.9996673920755094,0.9997005911174579,0.999704122,0.9996973237047129,0.9996586937408005,1.016755102194684
0.672,0.9995934431253114,0.9996360856054017,0.9996428071185398,0.9996666892482035,0.999669874,0.9996723362448823,0.9996640048766864,0.999623647,1.0174725696214673
0.673,0.9995444815907122,0.9995875736436888,0.999611044,0.9997361486697792,0.9996301200946597,0.9996318977657712,0.9996230912664918,0.9995852883188134,1.0177828057831566
0.674,0.9994955200561131,0.9995390616819757,0.9995792815932101,0.999805608,0.9995919296527483,0.9995928173029234,0.9995831990749546,0.9995469690839877,1.0180930419448457
0.675,0.9994465585215139,0.9994905497202629,0.9995475188305453,0.9998750675129309,0.9995434886119601,0.9995444214071667,0.9995357589066971,0.9995068877414482,1.018403278106535
0.676,0.9993924860507409,0.999455249,0.9995135696867843,0.9999199862508777,0.9994963736300148,0.9994970864803167,0.9994890113608589,0.9994665752936923,1.0189214293482554
0.677,0.9993201602364907,0.9993834814807503,0.9994835772459798,1.000043080909995,0.9994378065330096,0.999439924,0.9994349926812927,0.9994262378059766,1.0188594387846812
0.678,0.9992478344222406,0.9993117140718124,0.9994535848051755,1.0001661755691122,0.9993802001930402,0.9993834502578358,0.9993813358979347,0.9993855608215161,1.018797448221107
0.679,0.9991755086079903,0.9992399466628747,0.9994235923643713,1.0002892702282293,0.9993099694011558,0.999316771,0.999320842,0.9993465778025787,1.0187354576575331
0.68,0.999092405,0.9991843937001849,0.9993916060749057,1.0003985378012958,0.9992401982443622,0.9992503519978322,0.9992604145789437,0.9993073500785163,1.0189018085453152
0.681,0.9989855898905702,0.9990783312235825,0.9993669947918798,1.0005746516183656,0.99915665,0.9991734181604266,0.9991936048231684,0.9992712373145355,1.0183179421919046
0.682,0.9988787748657142,0.998972269,0.999342384,1.000750765435435,0.9990729154983486,0.9990962727668459,0.9991266177548119,0.9992351729260427,1.0177340758384945
0.683,0.9987719598408584,0.9988662062703775,0.9993177722258282,1.000926879252505,0.9989742218520679,0.9990082468317006,0.9990535149444364,0.9992029976232091,1.0171502094850842
0.684,0.9986444738232496,0.9987791589885051,0.9992959683399469,1.0011081295621032,0.9988745295104173,0.9989194794096297,0.9989800221868229,0.9991712822458472,1.0167880158038567
0.685,0.9984867763546943,0.998622742,0.9992743145946891,1.0013164270862016,0.9987585646718733,0.9988192159818443,0.9989002099481539,0.9991431794690294,1.0155202777877474
0.686,0.9983290788861389,0.998466324,0.999252661,1.0015247246103003,0.9986405717026006,0.9987175611586168,0.9988197317641263,0.9991158791419767,1.0142525397716384
0.687,0.9981713814175834,0.9983099067534589,0.9992310071041732,1.001733022134399,0.9985046977919885,0.9986032809403536,0.998731914,0.9990904289892222,1.0129848017555294
0.688,0.9979761815470964,0.9981744058873427,0.9992224523150468,1.001969874795929,0.9983654413778141,0.9984866940178807,0.9986428909723921,0.9990657251829219,1.0118999502273645
0.689,0.9977434792746778,0.9979442796864892,0.9991864690867502,1.0021584218588249,0.9982061723861468,0.998355513,0.9985443005692752,0.9990391888473672,1.009780870757034
0.69,0.997510777,0.9977141534856357,0.9991504858584537,1.0023469689217206,0.9980416420007289,0.9982205761152717,0.9984433519150042,0.9990124393005877,1.0076617912867034
0.691,0.9972780747298403,0.997484027,0.9991145026301571,1.0025355159846165,0.997854158,0.9980678678489197,0.998328991,0.9989778618670684,1.005542711816373
0.692,0.9969798067256053,0.9972746788185195,0.9991050104494134,1.0027720524828552,0.9976586738518631,0.9979089886962742,0.9982099736440795,0.9989405000877349,1.0035332039575442
0.693,0.9966366779574959,0.996936491,0.9990099720188179,1.0028467182522989,0.9974361577177973,0.9977275721452816,0.9980716963248328,0.9988866994028164,1.0003981762199645
0.694,0.9962935491893865,0.9965983035518846,0.9989149335882224,1.0029213840217428,0.9972015277012636,0.997535958,0.9979245578874893,0.9988250015009001,0.9972631484823848
0.695,0.99595042,0.9962601159185671,0.9988198951576269,1.0029960497911867,0.9969343139355336,0.9973151034621633,0.9977499976664164,0.9987354752368817,0.9941281207448053
0.696,0.9954957241642395,0.995938397,0.9987600332350257,1.0031208828313154,0.9966487451581525,0.9970775188606985,0.9975594575011465,0.9986292400792168,0.9909957392646482
0.697,0.9949903154122346,0.9954404663285434,0.9985184075259247,1.0029359786289167,0.9963232686161261,0.9968017947507631,0.9973308376912969,0.9984810364698433,0.9866924090185026
0.698,0.9944849066602295,0.9949425354676715,0.9982767818168238,1.0027510744265182,0.9959700438273753,0.9964991313526825,0.9970749318692588,0.9983022429167758,0.982389079
0.699,0.9939794979082245,0.994444605,0.9980351561077229,1.0025661702241195,0.9955676089271603,0.9961471171036014,0.9967678009652431,0.9980648536721481,0.9780857485262114
0.7,0.993288276,0.9939501376127406,0.9978179912756557,1.0023993124684172,0.9951235492210895,0.9957528216089859,0.9964163648992582,0.9977763755153453,0.973649237
0.701,0.9925450254776138,0.9932128640774731,0.9972836084115848,1.0017523151398295,0.994618954,0.9952957510225355,0.9959983239349588,0.997410721,0.9680473960442827
0.702,0.9918017753633068,0.9924755905422054,0.9967492255475138,1.001105317811242,0.9940527290030021,0.9947741990373495,0.9955115032686621,0.9969651947035718,0.9624455554730154
0.703,0.9910585252489996,0.9917383170069378,0.9962148426834427,1.0004583204826543,0.9934128034954746,0.9941746040693992,0.9949410072442204,0.9964227811545827,0.9568437149017479
0.704,0.990011471,0.9909732323275968,0.9956534600476492,0.9997446726813741,0.9926831854566169,0.9934795272837846,0.9942679115362069,0.9957617312850859,0.9509525744143825
0.705,0.9889210152186665,0.9898728244512136,0.9946089177984236,0.9983774172513021,0.9918653401193191,0.9926899823279021,0.9934932419481894,0.9949840637242799,0.9439539076195826
0.706,0.9878305598767758,0.9887724165748306,0.9935643755491983,0.9970101618212301,0.9909195243276085,0.9917630853223982,0.992570873,0.9940373972679808,0.9369552408247825
0.707,0.9867401045348853,0.9876720086984473,0.9925198332999727,0.9956429063911582,0.9898704135856304,0.9907251662360219,0.9915293883233752,0.992955735,0.9299565740299827
0.708,0.9851614925767835,0.9864760824124559,0.9913309544699426,0.9940561190925408,0.988642576,0.9894950885784095,0.9902819816432962,0.9916417110196134,0.9225044270370394
0.709,0.9835671336310622,0.9848227820026365,0.9894828953304333,0.9916644116733317,0.987426979,0.988277424,0.9890467124447024,0.9903384861970607,0.9140513966383916
0.71,0.9819727746853408,0.9831694815928171,0.987634836,0.9892727042541226,0.9857072933454236,0.9865204627245313,0.9872386889781525,0.9884030186138797,0.9055983662397438
0.711,0.9803330989969181,0.9821193380353898,0.9866011926001556,0.9877878636104285,0.9841257838205605,0.98490988,0.9855843273124296,0.9866332105690457,0.8979985563996522
0.712,0.9780136721679769,0.9796338935694892,0.9835881119227972,0.9840405225199089,0.9819416719785071,0.9826587650119232,0.983255028,0.9841303599066623,0.888081719
0.713,0.9756942453390356,0.9771484491035884,0.9805750312454388,0.9802931814293893,0.979897897,0.9805548889055795,0.9810787913731039,0.9817895783091795,0.878164882
0.714,0.9733748185100943,0.9746630046376876,0.9775619505680804,0.9765458403388696,0.9771470524519776,0.9777055259069038,0.9781237387963493,0.9786165833915724,0.868248044
0.715,0.9708944160127896,0.9729281006389032,0.9754612992796093,0.973733872,0.9745305709694584,0.9749955735650717,0.9753120956860999,0.975592665,0.8590075977077801
0.716,0.9675447449063223,0.9692253468517549,0.9708773010385326,0.9683008196505325,0.9711001177849037,0.9714352347365136,0.9716199243775585,0.9716427556899697,0.847670696
0.717,0.964195074,0.9655225930646065,0.9662933027974558,0.9628677675004911,0.9677879877929193,0.9679961148988171,0.9680510274473025,0.9678185243999804,0.8363337933621917
0.718,0.9608454026933879,0.9618198392774583,0.961709305,0.9574347153504496,0.9635568458561196,0.963606116,0.9635063249612299,0.9629838418556198,0.8249968911893973
0.719,0.9571364403446668,0.9589751045348963,0.9580447610279927,0.9528767608312937,0.9594163615582494,0.9593075544419696,0.959053341,0.9582405543451219,0.8141453890343205
0.72,0.9523496042691847,0.953568252,0.9514800833598438,0.9454641447109997,0.954258568,0.9539667446306644,0.9535401699864905,0.9524155549354751,0.8014876857308874
0.721,0.9475627681937024,0.9481613991953177,0.9449154056916949,0.9380515285907058,0.9491511905567147,0.9486754206328749,0.948075465,0.9466369514532564,0.7888299824274543
0.722,0.9427759321182202,0.9427545465255284,0.938350728,0.9306389124704117,0.9429401486716276,0.9422644126132746,0.9414814832757227,0.9397221918703909,0.7761722791240212
0.723,0.9373181670013919,0.938218643,0.9326004676515064,0.9239506193170246,0.9367265949743475,0.9358490268244615,0.9348815517984016,0.9327990209185735,0.7638117327504506
0.724,0.9305795373510846,0.9305589567822878,0.9236959607470543,0.9143393089142331,0.9293401502990777,0.9282550491551886,0.9271025909417322,0.9247051930864105,0.7499872354450772
0.725,0.9238409077007772,0.9228992709043538,0.914791454,0.9047279985114416,0.9218864953370398,0.9205921460296955,0.9192535451350945,0.916540037,0.7361627381397038
0.726,0.917102278,0.9152395850264194,0.9058869469381499,0.8951166881086501,0.9132126508601504,0.9117143241670158,0.9101984734179633,0.9071920907249654,0.7223382408343303
0.727,0.9092481390324132,0.9083198987334478,0.8975805633854408,0.8860032488400127,0.9043972098860759,0.9026946295784795,0.9010018622383998,0.8977042828955977,0.7086427122902105
0.728,0.8999597736843927,0.8978805041991572,0.8860893303632231,0.8740857840721046,0.8943402315512747,0.8924494586172594,0.8905975023080577,0.8870454511509887,0.6938561387028653
0.729,0.8906714083363724,0.8874411096648666,0.8745980973410056,0.8621683193041964,0.8840608779825515,0.8819844135452619,0.8799761650769671,0.8761758417476418,0.6790695651155202
0.73,0.8813830429883519,0.877001715,0.863106864,0.8502508545362882,0.8725474704228491,0.8703111398688339,0.8681720229483787,0.8641713765274278,0.664282992
0.731,0.8704216371296634,0.8670107106997577,0.8519142067986263,0.8385604466820071,0.8607289715088605,0.8583392603847463,0.8560756542693463,0.8518866985078913,0.6494933406778035
0.732,0.8579840190556792,0.853409168,0.8377603143285142,0.8243708932850706,0.8477141601953075,0.845204863,0.8428481926062432,0.8385271123620851,0.6339929303160984
0.733,0.8455464009816951,0.8398076256513443,0.8236064218584018,0.81018134,0.8343150532882402,0.8316975247532548,0.8292582765762274,0.8248236887095273,0.6184925199543931
0.734,0.8331087829077108,0.8262060831271375,0.8094525293882896,0.7959917864911975,0.8197873856270392,0.8171009787141211,0.8146144689293061,0.8101273162417426,0.60299211
0.735,0.8184293560961722,0.812641255,0.795268546,0.7817584319036543,0.8048058951057059,0.8020672208236337,0.7995482474107765,0.7950338709102303,0.5874060206951016
0.736,0.8024048440421006,0.7957765511888619,0.7785911186637297,0.7654898827524671,0.7887915773736895,0.7860427411935491,0.7835281681510674,0.7790485790505486,0.5714735334650876
0.737,0.7863803319880289,0.7789118471010679,0.7619136914650972,0.7492213336012797,0.7722700883415954,0.7695327090458703,0.767041339,0.7626279436095844,0.5555410462350735
0.738,0.7703558199339574,0.7620471430132737,0.7452362642664649,0.7329527844500924,0.7548357097573369,0.7521517072556018,0.7497195792757492,0.745431854,0.5396085590050596
0.739,0.7517252762739921,0.7447924269267583,0.7282427669124427,0.7164201919673051,0.7368633724144131,0.7342584146557372,0.7319074720809349,0.7277814084899783,0.5235664089960032
0.74,0.7320749811160685,0.7249558073187523,0.7094146702813124,0.6984258974962831,0.7181169319453513,0.7156299607917199,0.7133932273630377,0.7094825336272877,0.5075048803484276
0.741,0.712424686,0.7051191877107464,0.6905865736501823,0.6804316030252613,0.6988300685769999,0.6964891350718335,0.694390289,0.6907332831975217,0.491443352
0.742,0.6927743908002215,0.6852825681027406,0.671758477,0.6624373085542394,0.6789201113455349,0.6767587948088593,0.6748260210755798,0.6714680380716791,0.4753818230532764
0.743,0.6706567621616355,0.6647615898570548,0.6524457395507478,0.6440575439973241,0.6585002306446706,0.6565466807693826,0.6548035225465592,0.6517822861568936,0.45924932782100736
0.744,0.6479697488736658,0.6426767215987865,0.6320596376004428,0.6248337499558203,0.6376130133725508,0.6358936876152577,0.6343621886269208,0.6317128753227643,0.44336933585295046
0.745,0.6252827355856961,0.6205918533405181,0.6116735356501379,0.6056099559143164,0.6162823949417233,0.6148228121541055,0.6135241815822696,0.6112805459221169,0.4274893438848935
0.746,0.6025957222977265,0.5985069850822498,0.591287434,0.5863861618728126,0.5946371257728532,0.5934556348819499,0.5924050912962259,0.5905913000324694,0.41160935191683656
0.747,0.5783200497679202,0.5757162793062441,0.5704253419077724,0.5667907308024831,0.5726521086646287,0.5717686678802278,0.5709827450515685,0.5696250203236983,0.39575822558337587
0.748,0.5538800331786133,0.5524786256788112,0.5492456870338537,0.546941941,0.5504944362362428,0.5499191332094212,0.5494061920036288,0.5485178016448624,0.38036355428193785
0.749,0.5294400165893067,0.5292409720513781,0.5280660321599351,0.527093151,0.5281367148055227,0.5278811103376151,0.5276507453454078,0.5272469376651446,0.3649688829804998
0.75,0.505,0.5054698167759877,0.5065589691214941,0.5069997391376657,0.50567779,0.5057481614303915,0.5058055367476599,0.5058944377935277,0.34898862432579403
0.751,0.4805599834106933,0.482385895,0.485445247,0.48718985665081926,0.483297147,0.4836866234545434,0.48402629,0.4845996850215701,0.33436226542426495
0.752,0.45611996682138656,0.45930197344917834,0.46433152464566185,0.4673799741639728,0.4607895859712516,0.4615064195724714,0.46213513238322657,0.4632035917762859,0.31973590652273587
0.753,0.4316799502320799,0.43621805178577366,0.4432178024077457,0.4475700916771263,0.4387077160865795,0.43972356936901824,0.44061820052399014,0.44214565960245966,0.3051095476212068
0.754,0.40740427770227355,0.4119487769774388,0.42132401077999765,0.4271600547729211,0.4164544053938373,0.41777990303794643,0.41894921012060027,0.4209494737232122,0.2898439413949002
0.755,0.38471726441430387,0.3903120561929523,0.40113674153838264,0.40805519413412195,0.3949350243338291,0.39652372943935954,0.397929551,0.40034266179344735,0.27623535869444404
0.756,0.36203025112633425,0.36867533540846575,0.38094947229676757,0.3889503334953228,0.3732292851286042,0.3750921198074394,0.37674353647464154,0.3795839381920776,0.262626776
0.757,0.3393432378383646,0.3470386146239792,0.3607622030551525,0.3698454728565236,0.35251722556408505,0.35459411110994477,0.35644141583516586,0.3596304383638351,0.24901819329353184
0.758,0.31722560919977866,0.3239797812455472,0.33957617483396024,0.34995369017627725,0.3316317533087987,0.33393208496313276,0.3359831851285596,0.3395335733593666,0.23478684557503193
0.759,0.29757531404185505,0.30484554032177413,0.32108118132602725,0.33216391885709673,0.31194482166121207,0.3143999900692552,0.31659764226782117,0.32041797910888414,0.22240133096318454
0.76,0.27792501888393145,0.2857112993980011,0.30258618781809427,0.31437414753791626,0.2921218265225354,0.2947383294538099,0.2970881152410027,0.3011875908466972,0.21001581635133715
0.761,0.25827472372600785,0.26657705847422797,0.2840911943101613,0.2965843762187358,0.2736440856157526,0.2763500773785813,0.27879140218351056,0.2830721299984272,0.19763030173948976
0.762,0.23964418006604268,0.2461603727579162,0.2646082888525882,0.2779894300424622,0.25508719623655135,0.2578854986639509,0.2604209176767868,0.2648873306603164,0.18469813272573127
0.763,0.22361966801197108,0.2301842752349698,0.24839547268896361,0.2620170157434301,0.23796400698904724,0.2407845599643899,0.24335415215826128,0.24790801326619222,0.17368892070842198
0.764,0.20759515595789949,0.2142081777120234,0.23218265652533904,0.246044601,0.22083236749452395,0.22367418955401805,0.22627729083990775,0.2309178200542212,0.16267970869111265
0.765,0.1915706439038279,0.19823208018907704,0.21596984036171443,0.23007218714536593,0.20516740159397193,0.20796657137701924,0.21054749855349783,0.2151816445859886,0.15167049667380336
0.766,0.17689121709228914,0.18135557205845004,0.1989636629288865,0.21341981702765306,0.18957222753196123,0.19232445949096413,0.19487963811872444,0.19950171092247035,0.14023591813180486
0.767,0.16445359901830497,0.16873784102910375,0.18539370688892137,0.19962060866995798,0.175426529,0.1780774234679742,0.18055827556972923,0.18508501621733772,0.13069951021954923
0.768,0.15201598094432084,0.15612010999975745,0.1718237508489563,0.1858214003122629,0.161430209,0.1639731997713728,0.16637398790129065,0.1707957896565701,0.12116310230729362
0.769,0.13957836287033668,0.14350237897041118,0.15825379480899116,0.17202219195456786,0.14882324908355157,0.15121568675592728,0.1534969526726883,0.15774378081683832,0.11162669439503797
0.77,0.12861695701164808,0.1304408440663684,0.14419546254173038,0.1577680428892478,0.13644089506582938,0.13867532135221877,0.1408302388485346,0.1448901149154603,0.10181454902030568
0.771,0.11932859166362766,0.12097978663274275,0.1333821363160994,0.14633057795214238,0.12535343795508658,0.12739996686439164,0.12939929168823933,0.13321753231606728,0.093789451
0.772,0.11004022631560723,0.11151872919911711,0.12256881009046841,0.13489311301503698,0.11455663755228608,0.11640846847577871,0.11824554200512505,0.12180970145605817,0.085764352
0.773,0.1007518609675868,0.10205767176549146,0.1117554838648374,0.12345564807793152,0.10493512867617036,0.1065750048942834,0.10823099085699038,0.1115025467680115,0.077739254
0.774,0.092897722,0.092545238,0.10078752409823105,0.11183485916260855,0.095657496,0.097080775,0.098550461,0.10151854075312812,0.069598854
0.775,0.086159092,0.085767616,0.092616032,0.10277903317472942,0.087419613,0.088620547,0.089894895,0.092536726,0.063067666
0.776,0.079420463,0.078989995,0.084444541,0.093723207,0.079563659,0.080541022,0.081617411,0.083925639,0.056536478714026714
0.777,0.072681833,0.072212373,0.076273049,0.084667381,0.072604609,0.073362294,0.074240232,0.076206384,0.050005291
0.778,0.067224068,0.065638994,0.068238114,0.075693817,0.066049398,0.066590453,0.067270785,0.06889267,0.04351346
0.779,0.062437231806297594,0.060955536,0.062412969,0.068887987,0.060248542,0.060584169,0.061073247,0.062354453,0.038408025
0.78,0.057650396,0.056272077,0.056587824361428785,0.062082156,0.054857585,0.054995465164543636,0.055298110408967746,0.056242772,0.03330259
0.781,0.052863559655333126,0.051588618810387774,0.05076268,0.055276326,0.050084976,0.05004111,0.050168581728759196,0.050789616,0.028197155463683333
0.782,0.049154597306612154,0.047223443,0.045275506,0.048769213,0.045713866,0.045500396655347476,0.045461584,0.045770013,0.023265754772836947
0.783,0.045804926,0.044061201,0.041386373,0.043961974,0.041836355,0.041471659474695416,0.041280762,0.041295890139827686,0.019474835858523224
0.784,0.042455255,0.040898958186875736,0.037497241,0.039154736,0.038339707813852264,0.03783972,0.037509363,0.037249022,0.015683916944209505
0.785,0.039105584,0.037736716,0.033608108,0.034347497,0.035226323,0.034609672,0.034155178379506795,0.03364218,0.011892998029895784
0.786,0.036625181,0.034903816,0.030151224,0.02997891,0.032463703,0.03174904,0.031186064,0.030444336704328702,0.008380093
0.787,0.034305755,0.032787464,0.027743128595281025,0.026839947337891024,0.029990087,0.02919462,0.028538078314826514,0.027591360917173156,0.005758914
0.788,0.031986328,0.030671111763115252,0.025335033,0.023700985,0.027830702250303818,0.026974451821928487,0.026242023,0.025119073,0.003137736
0.789,0.029666901,0.02855476,0.022926938400641875,0.020562022028182393,0.025882505,0.024980116332628245,0.024185158,0.022908523239991947,0.000516557
0.79,0.028027225314659253,0.026725957,0.020948233315412984,0.017915875,0.024208563037717755,0.023279963426363147,0.022440993455511773,0.021042575160434417,-0.001759894
0.791,0.026432866,0.025305098,0.019583629623624376,0.016079506,0.022683753460059842,0.021740416637255715,0.020868494048596822,0.019368096201483564,-0.003379019
0.792,0.024838507,0.023884238370384024,0.018219025931835765,0.014243137134109978,0.021392504411809475,0.020452855294217108,0.019566095549844613,0.017996820061904964,-0.004998145
0.793,0.023259895,0.022236536787795132,0.016544017,0.011933757,0.020136649227081388,0.019203718,0.018304739749523784,0.016670655,-0.007067683
0.794,0.02216944,0.021274214953332992,0.015847869,0.011039139703816453,0.019207204,0.018306992288180578,0.017423942074697517,0.015781421714807797,-0.007864441
0.795,0.021078985,0.020311893118870848,0.015151720449605811,0.010144522421495852,0.018236980837739034,0.017366836,0.016496235646770465,0.014837184410563035,-0.008661198
0.796,0.019988529,0.019349571284408708,0.014455572192769838,0.009249905,0.017506931192421707,0.016684238,0.015847004,0.014217181,-0.009457956
0.797,0.018941474751000338,0.018262875520307486,0.013633344736574661,0.008123756,0.016753309,0.015977231,0.015171737001156378,0.013566489348958804,-0.010534264
0.798,0.018198224636693208,0.017606511970901642,0.013317339,0.007847025,0.016174090100259754,0.015454221947929012,0.014694364,0.01314821,-0.010689897
0.799,0.017454974522386077,0.016950148421495802,0.013001333683638918,0.007570293,0.01558252,0.014919135496039626,0.014204577105048667,0.012715549422056542,-0.01084553
0.8,0.016711724408078943,0.016293785,0.012685328157171048,0.007293561,0.015116589836350156,0.014512770041222013,0.013851089891652919,0.012442738912649359,-0.011001163
0.801,0.016020502091775427,0.015571364324172422,0.012336279324883901,0.006936506,0.014645292840258567,0.014101786254507538,0.013493368663576363,0.012165536257128077,-0.011305511
0.802,0.015515093339770488,0.015123125535566589,0.012203189142204952,0.007012007,0.014264470286832847,0.013779360269806935,0.013226498906238355,0.011992753896396343,-0.010993513
0.803,0.015009684587765547,0.014674886746960755,0.012070098959526003,0.007087508,0.013882443651594523,0.013456450010258993,0.012959751878590645,0.011820872438012645,-0.010681515
0.804,0.014504275835760607,0.014226647958354922,0.011937008776847054,0.007163009,0.013566175,0.013193946307946496,0.012751628432907431,0.011712689259027131,-0.010369517
0.805,0.01404958,0.013746237114761873,0.011805461035566834,0.007235846,0.013251115968736826,0.012933008,0.012545513163984418,0.011607457721503685,-0.010115219
0.806,0.013706450810613545,0.013441277742794529,0.011738342239634877,0.007465763,0.012984804197625578,0.012713484881020084,0.012376198282333164,0.011537381185226365,-0.009493673
0.807,0.013363322042504079,0.013136318370827182,0.011671223443702916,0.007695679,0.012721122984490154,0.012496415500041106,0.012209366223836601,0.011470296422350229,-0.008872127
0.808,0.013020193274394614,0.012831358998859836,0.011604104647770959,0.007925596,0.012494619,0.012308449048278523,0.012065352117995493,0.011419526540825911,-0.00825058
0.809,0.012721925,0.012513743919286911,0.011543401138461782,0.008179137,0.012271653119407935,0.012123295218563626,0.011923654640235133,0.011370756271761099,-0.007631914
0.81,0.012489222997740877,0.012307311553237957,0.011486120251655182,0.00843266,0.012077963560294395,0.011959553672175442,0.011796414759131981,0.011326866425080701,-0.00683781
0.811,0.012256520725322214,0.012100879187189004,0.011428839364848582,0.008686184,0.011888474464181203,0.011798838562599744,0.011671189757414416,0.011283671772028835,-0.006043706
0.812,0.012023818,0.011894447,0.011371558478041983,0.008939708,0.011722716670718064,0.011654854452112569,0.011555857280071809,0.011239296277491805,-0.005249601
0.813,0.011828618582416527,0.011685895894375688,0.011315821608900113,0.009213837,0.011561698199251815,0.011514154668831109,0.011442385,0.011194477001563487,-0.004433661
0.814,0.011670921113861102,0.011546564292842475,0.011251318,0.009418426,0.011420308289294771,0.011387317708852781,0.011336607846391632,0.011146072578123448,-0.003579347
0.815,0.011513223645305675,0.011407232691309263,0.011186814,0.009623016,0.011284099014886303,0.011264119792608525,0.011232794398919235,0.011096517483825383,-0.002725032
0.816,0.011355526176750248,0.011267901,0.011122309602524656,0.009827605,0.011164268961179466,0.011152899713127981,0.011135793,0.011043249109122204,-0.001870718
0.817,0.011228040159141493,0.01113146,0.011055266443607615,0.010038454251121195,0.011049944,0.011045739,0.011041108058538888,0.010988651679949887,-0.000992461
0.818,0.011121225,0.011037393,0.010986447334063752,0.010166385320945015,0.010949257,0.010949125661015371,0.010952944,0.010931436,-0.000164184
0.819,0.011014410109429967,0.010943325576670899,0.010917628224519887,0.010294316390768835,0.010854249952536104,0.010856987193649009,0.010867619074604519,0.010873213217769014,0.000664093
0.82,0.010907595084574206,0.010849258286863547,0.010848809114976023,0.010422247460592657,0.010770471376071344,0.010774121682740978,0.010788663946368623,0.010813938997674886,0.001492369
0.821,0.010824491,0.010759975656306668,0.010777316085517727,0.010542709870312608,0.010692379,0.010696065,0.010713131384612827,0.010754367979477071,0.002331965
0.822,0.010752165577759555,0.010696340066951412,0.010713302,0.010596117459918005,0.010623365122645837,0.010626029240629845,0.010643716513541259,0.010695291454663086,0.003073608
0.823,0.01067984,0.010632704477596153,0.010649288469487515,0.010649525049523406,0.010559869055700994,0.010560993606493763,0.010578258686240023,0.010636868,0.003815251
0.824,0.010607513949259142,0.010569068888240895,0.010585274661472409,0.010702932639128804,0.010503550453790263,0.010502719290494754,0.010518473910762459,0.010580181305808232,0.004556894
0.825,0.010553441478486249,0.010510553799101093,0.010521357198661442,0.010741566952723462,0.010452425491705808,0.01044946,0.010463044965519887,0.010525177,0.005289885
0.826,0.010504479943887007,0.010467438036380611,0.010469650460477242,0.010738614797290982,0.010406830723464398,0.010401721988772082,0.010412656175152732,0.010472727595271838,0.005907919
0.827,0.010455518409287762,0.010424322273660127,0.010417943722293044,0.010735662641858502,0.010365985064167717,0.010358832054350647,0.010366831,0.010422926,0.006525954
0.828,0.010406556874688519,0.010381206510939645,0.010366236984108846,0.010732710486426022,0.010329285,0.010320294211239641,0.010325282710130189,0.010376064527796608,0.007143989
0.829,0.010371439384147392,0.010342849529614838,0.010317950442488084,0.010715011991867399,0.010296812077682632,0.010286276378957895,0.010288296,0.010332641954905308,0.007732267
0.83,0.0103383,0.010313636081468158,0.010281551812631469,0.010678936978060691,0.010267359237001703,0.010255559111117677,0.010254765779963143,0.010292171992404385,0.008210119
0.831,0.010305159844224605,0.010284423,0.010245153182774854,0.010642861964253986,0.010241582212639594,0.010228911996256116,0.010225595470841006,0.010255687,0.008687972
0.832,0.01027202,0.010255209,0.010208755,0.010606786950447282,0.010217942469107604,0.010204666833728518,0.010199083099522752,0.010221891338350815,0.009165824
0.833,0.010249256935738338,0.010230113,0.010177843524783143,0.010561226207649408,0.010197436550004713,0.010183967840830453,0.010176563216967704,0.010192351,0.009596309
0.834,0.010226828527259806,0.010210338342789126,0.010155582752529143,0.010513026966069181,0.010177417952193141,0.010163831691126644,0.010154651676802576,0.010163315,0.009933837
0.835,0.010204400118781272,0.010190563996986063,0.010133321980275143,0.010464827724488954,0.010161998334139234,0.010148911,0.010138904601178462,0.010142038547290485,0.010271364056691105
0.836,0.010182425,0.010167785521781957,0.010106196,0.01041155,0.010145941,0.010133293237344338,0.010122309234972253,0.010119510828462507,0.010678609841663663
0.837,0.010167246783525154,0.010154411621408966,0.010094500788776299,0.010366233693121807,0.010133354710191441,0.010121535326138343,0.010110375818831993,0.010103504555265735,0.010887808
0.838,0.010152069,0.010141037721035974,0.010082805224439106,0.010320917165184013,0.010120368498848956,0.010109365811755039,0.010097946332267188,0.010086690023569916,0.011097007
0.839,0.010136890638005165,0.010127663820662984,0.01007111,0.010275601,0.010110011279134728,0.010100003458173176,0.010088919935679673,0.010075094802899974,0.011306205515438988
0.84,0.010122479290801617,0.010112665991340817,0.010057425831785746,0.010223530596390494,0.010099415409482298,0.010090417322135326,0.010079637758766925,0.010063045465067193,0.011561522615036563
0.841,0.010112208261602869,0.010103621497357607,0.010052198061921485,0.010189231927923512,0.010090829707648217,0.010082852534495918,0.010072757,0.010054970765522663,0.011662301509317182
0.842,0.010101937232404122,0.010094577003374397,0.010046970292057224,0.010154933259456527,0.010082114713777485,0.010075181,0.010065769804797764,0.010046697934889146,0.011763080403597803
0.843,0.010091666203205374,0.010085532509391187,0.010041742522192964,0.010120634590989544,0.010074959,0.010068966,0.010060425655757156,0.010041295249482288,0.011863859297878424
0.844,0.010082225,0.010075665,0.010036091229169304,0.01008121,0.010067748210454124,0.010062715128660525,0.010055060444810393,0.010035857820665425,0.011990386
0.845,0.010075275,0.010069546,0.010033981098790107,0.010060209352322845,0.010061765902734736,0.010057528059125891,0.010050793019446173,0.010032371864440915,0.012006722170081382
0.846,0.010068324985169002,0.010063426275577408,0.010031870968410912,0.010039209,0.010055782176130833,0.010052346116047868,0.010046545513223442,0.010028937372250149,0.012023058488245156
0.847,0.010061374786885752,0.010057306967529697,0.010029760838031717,0.010018208793084292,0.010050779536627114,0.010047962529316664,0.010043025,0.010026736253990472,0.012039395
0.848,0.010055197078259059,0.010050815868892818,0.010027760636370406,0.009994663,0.010045813392759971,0.010043609844667954,0.010039541300398266,0.010024615803327294,0.012066243118814756
0.849,0.010050494122613062,0.010046674233098655,0.010026664,0.009985313,0.010041638,0.010039877276306265,0.010036547177614492,0.010023202781984087,0.012022947140384606
0.85,0.010045791166967067,0.010042532597304494,0.010025567603024154,0.009975964,0.010037527288171047,0.010036193518350667,0.010033594,0.010021863382278473,0.011979651161954452
0.851,0.010041088,0.010038390961510331,0.010024471086351029,0.009966614,0.010034056358420397,0.010033008424585127,0.010030987526327743,0.010020873941210925,0.011936355183524299
0.852,0.010037051,0.010034122885177082,0.010023487351678179,0.009956803,0.010030668032233762,0.010029886215026408,0.010028424,0.010019933174314804,0.011893981204947298
0.853,0.010033868274174905,0.010031319845034942,0.01002245,0.009955565,0.010027796,0.010027176,0.010026126303376537,0.010019122,0.011814205845322685
0.854,0.010030686,0.010028516804892801,0.010021412,0.009954327,0.010025019032649008,0.01002454,0.010023875087372508,0.01001833,0.011734430485698069
0.855,0.010027503718216237,0.010025714,0.010020374743088561,0.009953089,0.010022655,0.010022248099039122,0.010021844714309214,0.01001755,0.011654655126073452
0.856,0.010024868094180048,0.010022910147840553,0.010019326,0.009952439,0.010020391536059738,0.010020040205659851,0.010019867289022162,0.010016766168790903,0.011571343
0.857,0.010022714811858405,0.010021013496662245,0.010018152081084471,0.009955515,0.010018454943254304,0.01001812,0.010018084326339076,0.010015946474684668,0.011474881364107226
0.858,0.010020561529536762,0.010019116845483936,0.010016978078499935,0.00995859,0.010016619,0.010016290322555816,0.010016362618619308,0.010015111,0.011378419834170352
0.859,0.010018408,0.01001722,0.010015804075915399,0.009961665,0.010015037942141508,0.010014698522412093,0.010014816,0.010014235916715042,0.011281958304233475
0.86,0.010016690138560373,0.010015380773259357,0.010014563462741616,0.009965456,0.010013554030109652,0.010013199065804022,0.010013339283501527,0.010013344,0.011181484832844368
0.861,0.010015233134105767,0.010014098,0.010013397647146823,0.009969797,0.010012266169942002,0.010011892941349758,0.010012019303099912,0.01001243,0.011083822160500408
0.862,0.010013776129651158,0.010012814,0.010012232,0.009974138,0.010011068991247258,0.010010678004704367,0.010010775892245258,0.010011508497221433,0.010986159488156448
0.863,0.010012319125196551,0.010011531229802131,0.010011066015957235,0.00997848,0.01001002,0.010009616253241664,0.010009669464832872,0.01001059,0.010888496815812488
0.864,0.010011200750046599,0.010010325698530722,0.01000987,0.009983147,0.010009054258573777,0.010008641205464935,0.010008643436971821,0.010009679619396285,0.010788913130703397
0.865,0.010010215,0.010009457518813481,0.010008900184599951,0.009986859,0.010008199,0.010007784351568006,0.010007732986828449,0.010008795658618463,0.010700936532265051
0.866,0.010009229,0.010008589339096239,0.010007930724802641,0.009990571,0.010007418,0.010007007132125104,0.010006903,0.010007937193324474,0.010612959933826703
0.867,0.010008243145954382,0.010007721159378997,0.010006961265005332,0.009994283,0.010006719,0.010006318641249057,0.010006167,0.010007121808256228,0.010524983335388356
0.868,0.010007516,0.010006931805437439,0.010006032868753947,0.009997836,0.010006085878813424,0.010005701086213008,0.010005507786038838,0.010006349196019686,0.010438349836786718
0.869,0.010006849220397646,0.010006344348289863,0.010005354257708423,0.010000120175141083,0.010005512682925637,0.010005148,0.010004921459391474,0.010005627705686197,0.010366583
0.87,0.010006182144369526,0.010005756891142284,0.010004676,0.010002404775210907,0.010004997025643385,0.010004657263947237,0.010004406,0.010004962864545015,0.010294815956302062
0.871,0.010005515068341402,0.010005169433994708,0.010003997035617376,0.010004689375280734,0.010004525306356898,0.010004212387566372,0.010003944074241312,0.010004349680707821,0.010223049016059735
0.872,0.010005043477522957,0.010004653104067483,0.010003410076559102,0.010006502543817984,0.010004104061641067,0.010003819958830845,0.010003544472567903,0.010003802003916165,0.010155902810520812
0.873,0.010004592109312408,0.010004255587152113,0.010003008,0.010007353617315862,0.010003714704030739,0.010003459806686927,0.010003183271522246,0.010003300953874078,0.010103109340418488
0.874,0.010004140741101859,0.010003858070236744,0.010002606364695637,0.010008204690813743,0.01000337,0.010003143791151883,0.010002874606435697,0.010002868698860488,0.010050315870316167
0.875,0.010003689372891311,0.010003392198332836,0.010002104563649325,0.010009550907093325,0.010003031,0.010002834913361916,0.010002575124518116,0.010002445938102154,0.009985827
0.876,0.010003383960971017,0.010003123220582881,0.010001901848877778,0.010009381527368487,0.010002764721164976,0.010002593084935032,0.010002352400081887,0.010002147691460312,0.00995183
0.877,0.010003078549050724,0.010002854242832926,0.010001699134106232,0.010009212147643647,0.010002487,0.010002341185756759,0.010002119,0.01000183,0.009917834
0.878,0.010002773137130428,0.010002585265082973,0.010001496419334687,0.010009042767918808,0.010002266146511013,0.010002140641339209,0.010001941355710642,0.010001612,0.009883837
0.879,0.010002477,0.010002278189583866,0.010001256719654298,0.010008999,0.010002037819972585,0.010001933440214508,0.010001757283804097,0.010001382,0.00984162
0.88,0.010002270331449716,0.010002096194357702,0.010001164851461717,0.010008327,0.010001855573817348,0.010001766194708864,0.010001612641917346,0.010001228185108008,0.009824199
0.881,0.010002063678989877,0.010001914199131538,0.010001072983269133,0.010007655005544472,0.010001668,0.010001594682414456,0.010001464494483081,0.010001067922207226,0.009806778
0.882,0.010001857026530038,0.010001732203905376,0.010000981,0.010006982938844621,0.010001518035737653,0.010001454810238529,0.010001344663430055,0.010000961837985524,0.009789357
0.883,0.010001662903611451,0.010001529950143587,0.010000883,0.010006246,0.010001364834463886,0.010001312,0.010001222949859395,0.010000853177126737,0.009767067
0.884,0.010001523075371613,0.010001406808379269,0.010000836081225244,0.010005495035008654,0.010001241,0.010001195418177029,0.010001122053432256,0.010000780619842036,0.009762815
0.885,0.010001383247131774,0.010001283666614952,0.010000789267381998,0.010004744094671976,0.010001116087282751,0.010001077171520583,0.01000102,0.010000707660376985,0.009758563
0.886,0.010001243418891935,0.010001160524850635,0.010000742453538752,0.010003993154335299,0.010001014487491024,0.010000979602654116,0.010000934,0.010000656963928775,0.009754311
0.887,0.010001116307548755,0.010001027409039166,0.010000697,0.010003135837916797,0.010000912635925424,0.010000881718211965,0.010000848253343653,0.010000606822367917,0.009747859
0.888,0.010001022,0.010000944086807106,0.010000661,0.010002556,0.010000829304086236,0.010000801,0.010000775,0.010000569172778086,0.009752926
0.889,0.010000927082334184,0.010000860764575046,0.010000624790936743,0.010001975373554906,0.010000746479960125,0.010000720065402632,0.010000701601371509,0.010000532266982004,0.009757993
0.89,0.010000832,0.010000777442342984,0.010000588647991034,0.010001395141373961,0.010000678180614637,0.010000653135300687,0.010000638886925123,0.010000501576479255,0.009763059
0.891,0.010000749330047694,0.010000689896831463,0.010000552472788514,0.010000745684143268,0.010000610881253936,0.010000587120539405,0.010000576813597575,0.010000471442912277,0.00976769
0.892,0.010000685311915287,0.010000633517488821,0.010000516890629585,0.010000418827129008,0.010000554900451847,0.010000532133935728,0.010000523609273074,0.010000443969492293,0.009778358
0.893,0.010000621293782881,0.010000577138146177,0.010000481308470657,0.010000092,0.010000500211427909,0.010000478402258199,0.010000471,0.010000417,0.009789026
0.894,0.010000557275650475,0.010000520758803533,0.010000445726311726,0.009999765,0.010000454,0.010000433439204474,0.010000426681492794,0.010000390615265363,0.009799693
0.895,0.010000502961242549,0.010000463230888504,0.010000408,0.009999422,0.010000409818074332,0.010000389922160166,0.010000383220801625,0.010000365,0.009810807
0.896,0.010000459644389026,0.010000425082594378,0.010000375142097263,0.009999317,0.010000372113458963,0.010000353,0.010000346102406764,0.010000339,0.009823882
0.897,0.010000416327535505,0.010000386934300252,0.010000342057399268,0.009999213,0.010000335896225376,0.010000318148600633,0.010000310400035734,0.010000313682986962,0.009836958
0.898,0.010000373010681986,0.010000348786006124,0.010000309,0.009999108,0.010000304893634637,0.010000288327116035,0.010000279934000631,0.010000289059691244,0.009850033
0.899,0.010000337572876182,0.010000311017147311,0.010000274338067433,0.00999902,0.010000275,0.01000026,0.010000250974191213,0.010000264665660157,0.009863737
0.9,0.010000308263218604,0.010000285204852246,0.010000247972610302,0.009999056,0.010000249839003892,0.010000235726623629,0.010000226230434832,0.010000241441077232,0.009876767
0.901,0.010000278953561027,0.010000259392557182,0.010000222,0.009999091,0.010000225730502578,0.010000212870368305,0.010000203,0.010000218697952402,0.009889798
0.902,0.01000025,0.010000233580262117,0.010000195241696038,0.009999127,0.010000204700137943,0.010000193062856459,0.010000183062046449,0.010000197490292323,0.009902828
0.903,0.010000226554017602,0.010000208807262205,0.010000168997266039,0.009999185,0.010000185004458956,0.010000175,0.010000164566363438,0.010000177055710328,0.009916218
0.904,0.010000206722107424,0.010000191,0.010000151182616173,0.009999276,0.010000167668529111,0.010000158353123744,0.010000149,0.010000158,0.009927555
0.905,0.010000186890197243,0.010000173876440114,0.010000133367966308,0.009999368,0.010000151574902996,0.010000143,0.010000134,0.010000140712791514,0.009938893
0.906,0.010000167058287063,0.010000156411029068,0.010000115553316442,0.009999459,0.010000137285229844,0.010000130004621521,0.010000121107616784,0.010000124825994088,0.00995023
0.907,0.010000152036101917,0.010000140178284498,0.010000099224277057,0.009999562,0.010000124139301745,0.010000117748999912,0.010000109461787365,0.010000110166000676,0.00996146
0.908,0.010000139,0.010000128,0.010000089,0.00999965,0.010000112366010065,0.010000106760979862,0.010000099164172679,0.010000097133107209,0.009970209
0.909,0.010000125198214981,0.010000116542873486,0.010000078564758022,0.009999737,0.010000101635709918,0.010000096729073552,0.010000089867046046,0.010000085414789403,0.009978958
0.91,0.010000111779271514,0.010000105,0.010000068234998506,0.009999825,0.010000091942575971,0.010000087642462331,0.010000081528955913,0.010000075078585743,0.009987708
0.911,0.010000102021554514,0.010000094099770977,0.01000006,0.00999991,0.010000083192134357,0.010000079412163042,0.010000074040182938,0.010000066041010617,0.009995887
0.912,0.010000092941842412,0.010000086103492518,0.010000054355422824,0.009999965,0.010000075217898018,0.010000071886981803,0.010000067226530445,0.010000058092785527,0.010001779636784542
0.913,0.010000083862130311,0.010000078,0.010000049,0.010000020590699335,0.010000068088519935,0.010000065129947092,0.010000061130954516,0.010000051339099683,0.010007672699736375
0.914,0.010000074782418211,0.01000007,0.010000043625275176,0.010000076,0.010000061532897092,0.010000058897415662,0.010000055509499872,0.010000045383706985,0.010013565762688208
0.915,0.010000068455272872,0.010000063163832338,0.010000039603499229,0.010000119002518938,0.010000055728448472,0.010000053354399517,0.010000050499197534,0.010000040457297712,0.010018563024769646
0.916,0.010000062311631985,0.010000057753279393,0.010000036770171007,0.010000139,0.010000050341591156,0.010000048198392704,0.010000046,0.010000036073803427,0.010021791
0.917,0.010000056167991095,0.010000052,0.010000033936842788,0.010000159,0.010000045617796107,0.010000044,0.010000041675292521,0.010000032522854859,0.010025019554919431
0.918,0.010000050086432873,0.010000046056516894,0.010000030798852736,0.01000019,0.010000040984450025,0.010000039204111705,0.010000038,0.010000029,0.010029411295499903
0.919,0.010000046,0.010000042395557919,0.010000028939713582,0.010000185689577664,0.010000037348092735,0.010000035698124861,0.010000034318564452,0.010000026736151437,0.010030453990877894
0.92,0.010000041772441785,0.010000038734598945,0.010000027080574429,0.010000180944344812,0.010000033571750047,0.010000032055831444,0.010000030922717455,0.010000024254052615,0.010031496686255886
0.921,0.010000038,0.010000035,0.010000025221435276,0.010000176199111956,0.010000030582957647,0.010000029175036774,0.010000028179376043,0.010000022,0.010032539381633877
0.922,0.010000033626479641,0.010000030931168384,0.010000023,0.010000173255777104,0.010000027504225493,0.010000026205988426,0.010000025355788849,0.010000020557083288,0.010034204732183156
0.923,0.010000030813715647,0.010000028454040522,0.010000021729098106,0.010000157404916919,0.010000025046585778,0.010000023843320775,0.010000023068312922,0.010000019,0.010033673069194192
0.924,0.010000028,0.010000025976912658,0.010000020190624365,0.010000141554056735,0.010000022535524651,0.010000021428278978,0.010000021,0.010000017599664058,0.010033141406205232
0.925,0.010000025188187656,0.010000023499784794,0.010000018652150621,0.010000126,0.010000020513731311,0.010000019,0.010000019,0.010000016353661724,0.010032609743216271
0.926,0.010000022574388315,0.010000020771944602,0.010000017,0.010000107567016142,0.010000018464785175,0.010000017530796771,0.010000016909910675,0.010000015100297072,0.010032303285955514
0.927,0.010000021,0.010000019095835245,0.010000015679522203,0.010000091435254859,0.010000016800946272,0.010000015945416316,0.010000015346947526,0.010000013999177649,0.010030816464780415
0.928,0.010000018767965746,0.010000017,0.010000014357738465,0.010000075303493578,0.010000015,0.010000014352095212,0.010000013774840484,0.010000012894924503,0.010029329643605318
0.929,0.010000016864754461,0.010000015743616534,0.010000013035954727,0.010000059171732297,0.010000013758992798,0.010000013052758583,0.010000012494500232,0.010000011900018755,0.010027842822430218
0.93,0.010000015153866313,0.010000013948678558,0.010000011594975619,0.010000040504169425,0.010000012393718172,0.010000011757910144,0.010000011218072957,0.010000010904360512,0.010026345865027762
0.931,0.010000013866089062,0.010000012814565903,0.010000011,0.010000029668248159,0.010000011266397713,0.010000010691682715,0.010000010174140012,0.010000010002434149,0.010024445174609426
0.932,0.010000012578311809,0.010000012,0.010000009530101082,0.010000019,0.01000001,0.01000001,0.010000009142972855,0.010000009102983626,0.010022544
0.933,0.010000011290534558,0.010000010546340596,0.010000008497663812,0.010000007996405623,0.010000009224101783,0.010000009,0.010000008294172557,0.010000008294203106,0.010020643793772755
0.934,0.010000010171929405,0.010000009366205867,0.010000007,0.009999996,0.010000008,0.010000008,0.010000007463502672,0.010000007492605014,0.010018638284449452
0.935,0.010000009300575785,0.010000008598826904,0.010000006685968281,0.009999991,0.010000007551114631,0.010000007181507179,0.010000006773762827,0.010000006781591521,0.010016739
0.936,0.010000008429222166,0.010000007831447943,0.010000005979414141,0.009999987,0.010000006809082928,0.010000006480347991,0.010000006104820217,0.010000006,0.01001484
0.937,0.010000007557868545,0.010000007064068981,0.010000005272860001,0.009999982,0.010000006,0.010000005885917897,0.010000005543442669,0.010000005473451446,0.01001294
0.938,0.010000006827398041,0.010000006288813588,0.010000004552204737,0.009999978,0.010000005575889344,0.010000005312864917,0.010000005003619652,0.010000004881717935,0.010010940008256636
0.939,0.010000006237810654,0.010000005769578806,0.010000004123865274,0.009999978,0.010000005059372508,0.010000005,0.010000004545192117,0.010000004372128241,0.010009315483903306
0.94,0.010000005648223266,0.010000005250344023,0.010000003695525811,0.009999978,0.010000004565995943,0.010000004354075748,0.010000004107868658,0.010000003884885937,0.010007690959549976
0.941,0.010000005,0.010000005,0.010000003267186346,0.009999978,0.010000004141262162,0.010000003949797949,0.010000003731889117,0.010000003,0.010006066435196644
0.942,0.010000005,0.010000004,0.010000002858891337,0.009999978,0.010000003739106792,0.010000003566691144,0.010000003375910792,0.010000003079664577,0.010004397
0.943,0.010000004183313732,0.010000003870953473,0.010000002616250529,0.009999981,0.010000003389865944,0.010000003233425574,0.010000003066185644,0.010000002749557497,0.010003188131831386
0.944,0.010000003784378972,0.010000003519621164,0.010000002,0.009999983,0.010000003062099545,0.010000002920430842,0.010000002775092071,0.010000002,0.010001979
0.945,0.010000003385444213,0.010000003168288857,0.010000002130968912,0.009999985,0.010000003,0.010000002645929101,0.010000003,0.010000002186711208,0.010000770038440255
0.946,0.010000003075198284,0.010000002834651727,0.010000001913521525,0.009999988,0.010000003,0.010000002,0.010000002280148267,0.010000001952489075,0.009999585
0.947,0.010000002805265458,0.010000002596928176,0.010000001770350458,0.00999999,0.010000002271614801,0.010000002,0.010000002067929146,0.010000001753684682,0.009998824
0.948,0.010000003,0.010000002359204625,0.010000002,0.009999992,0.010000002053879572,0.010000001956372831,0.010000001871583444,0.010000002,0.009998062
0.949,0.010000002265399804,0.010000002121481076,0.010000001484008321,0.009999995,0.010000001859629758,0.010000001770674588,0.010000001695596441,0.010000001422711801,0.009997301
0.95,0.010000002063660095,0.010000001902937195,0.010000001,0.009999997,0.010000001682146986,0.010000001601092573,0.010000001534215187,0.010000001,0.009996618
0.951,0.010000002,0.010000001742086422,0.010000001259297885,0.009999998,0.010000001522355263,0.010000001448531325,0.010000001388402686,0.010000001168587602,0.00999626
0.952,0.010000001698368826,0.010000001581235648,0.010000001,0.01,0.010000001377676808,0.010000001,0.010000001255987809,0.010000001063874421,0.009995903
0.953,0.010000002,0.010000001420384876,0.010000001063656673,0.010000001502191491,0.010000001246218169,0.010000001185222537,0.010000001135426739,0.010000000970274037,0.009995545
0.954,0.010000001384756298,0.010000001,0.010000000973822521,0.010000002744714274,0.010000001128281937,0.010000001072928075,0.010000001027084624,0.010000000887365178,0.009995292
0.955,0.010000001261172082,0.010000001168554649,0.010000000898313627,0.010000003284648389,0.010000001020128041,0.010000000970021253,0.010000001,0.010000000811522495,0.009995249
0.956,0.010000001137587868,0.010000001059720858,0.010000000822804729,0.010000003824582503,0.010000000923997918,0.010000000878637517,0.010000000839316965,0.010000000743869319,0.009995207
0.957,0.010000001014003654,0.010000000950887067,0.010000000747295833,0.010000004364516618,0.010000001,0.010000000794087869,0.010000000757582039,0.010000000680707612,0.009995164
0.958,0.010000001,0.010000000857435078,0.010000001,0.010000004549700141,0.010000000756671207,0.010000001,0.010000000685735798,0.010000000623950952,0.009995222
0.959,0.010000000845512207,0.010000000783799857,0.010000001,0.010000004397436143,0.010000000679844872,0.010000000646743059,0.010000000615306724,0.010000000568094917,0.00999539
0.96,0.010000000761890906,0.010000000710164637,0.010000001,0.010000004245172145,0.010000000619623412,0.010000000589562248,0.010000000560400622,0.010000000521614212,0.009995558
0.961,0.010000000679959627,0.010000000625356097,0.010000000492132451,0.010000004140630268,0.010000000556922337,0.010000000530036718,0.010000000503191121,0.01,0.00999569
0.962,0.010000000623378682,0.010000000575536351,0.010000000449739492,0.010000003706864241,0.010000000507379363,0.01,0.010000000458244247,0.010000000433331428,0.009995968
0.963,0.010000000566797737,0.010000000525716604,0.010000000407346535,0.010000003273098216,0.010000000456209572,0.010000000434358428,0.010000000411803892,0.010000000391910456,0.009996246
0.964,0.010000000510216794,0.010000000475896859,0.010000000364953576,0.010000003,0.010000000415447526,0.010000000395590477,0.010000000374984991,0.01,0.009996524
0.965,0.010000000456494643,0.010000000420035004,0.010000000316481645,0.010000002327785737,0.010000000373687108,0.010000000355877078,0.010000000337263525,0.010000000321556752,0.00999681
0.966,0.010000000418209974,0.01,0.010000000288537855,0.010000001921705672,0.01,0.010000000323934837,0.01,0.010000000291881302,0.009997116
0.967,0.010000000379925305,0.010000000352607138,0.010000000260594069,0.010000001515625606,0.01,0.010000000291477249,0.010000000276362952,0.010000000261693003,0.009997421
0.968,0.010000000341640638,0.010000000318893204,0.01,0.010000001,0.01,0.010000000265152152,0.010000000251521741,0.010000000236739005,0.009997727
0.969,0.010000000306450988,0.010000000282123216,0.010000000201798708,0.010000000623489411,0.010000000250609948,0.010000000238619317,0.010000000226491534,0.010000000211535982,0.009998059
0.97,0.01,0.010000000259288211,0.010000000184542182,0.010000000384849534,0.010000000227865933,0.010000000216919373,0.010000000206015788,0.010000000190882444,0.009998333
0.971,0.010000000254641792,0.010000000236453206,0.010000000167285656,0.010000000146209657,0.010000000205131362,0.010000000195226903,0.01,0.010000000170205112,0.009998607
0.972,0.010000000228737196,0.010000000213618201,0.010000000150029132,0.01,0.01,0.010000000177335955,0.010000000168636716,0.010000000153364543,0.009998882
0.973,0.01,0.010000000189413393,0.010000000131874277,0.01,0.010000000167805225,0.010000000159598205,0.010000000151866062,0.01,0.009999183
0.974,0.01,0.010000000173913549,0.010000000121230491,0.01,0.01,0.010000000144843995,0.010000000137872896,0.010000000123108721,0.009999391
0.975,0.010000000170656099,0.010000000158413704,0.010000000110586707,0.009999999,0.010000000137148815,0.010000000130336887,0.010000000124108493,0.010000000109808987,0.0099996
0.976,0.010000000153128118,0.010000000142913858,0.01,0.009999999,0.010000000124392837,0.010000000118166041,0.010000000112522733,0.010000000098969581,0.009999808
0.977,0.01,0.010000000126950048,0.01,0.009999999,0.01,0.010000000106298205,0.010000000101218546,0.010000000088456279,0.010000034526218223
0.978,0.010000000126219781,0.01,0.010000000082160707,0.009999999,0.010000000101422164,0.010000000096256428,0.010000000091627667,0.010000000079817991,0.010000163
0.979,0.010000000114359715,0.01,0.010000000075127653,0.009999999,0.01,0.010000000086546465,0.010000000082347953,0.01,0.010000290522982697
0.98,0.010000000102499648,0.01,0.010000000068094596,0.009999999,0.010000000082542386,0.010000000078262548,0.010000000074417925,0.01,0.010000418521364934
0.981,0.010000000092677031,0.010000000084707026,0.010000000061101987,0.01,0.01,0.010000000070320725,0.010000000066812259,0.010000000058047551,0.010000553327606762
0.982,0.010000000084652162,0.010000000077505091,0.010000000056075885,0.01,0.010000000067032305,0.01,0.010000000060270913,0.010000000052490719,0.010000602000011603
0.983,0.010000000076627292,0.010000000070303156,0.010000000051049784,0.01,0.01,0.01,0.010000000054055751,0.01,0.010000650672416444
0.984,0.01,0.01,0.010000000046023683,0.01,0.010000000054312983,0.010000000051392559,0.010000000048680655,0.010000000042723115,0.010000699344821284
0.985,0.010000000062199402,0.010000000056074551,0.010000000041047823,0.01,0.010000000048758007,0.010000000046111117,0.01,0.010000000038482084,0.010000745
0.986,0.01,0.010000000051209629,0.010000000037409256,0.01,0.010000000043923214,0.01,0.010000000039235896,0.010000000034785067,0.010000725117594728
0.987,0.01,0.010000000046344706,0.010000000033770688,0.01,0.01,0.010000000037244565,0.010000000035156494,0.010000000031336442,0.010000705304402665
0.988,0.01,0.010000000041479785,0.010000000030132123,0.01,0.010000000035499312,0.01,0.010000000031604363,0.010000000028301127,0.010000685
0.989,0.010000000041741765,0.010000000036862973,0.010000000026609805,0.010000000021965133,0.010000000031899006,0.010000000030100712,0.010000000028351955,0.01,0.010000656221185237
0.99,0.01,0.010000000033726789,0.010000000024166868,0.010000000046405739,0.010000000028758147,0.010000000027121333,0.010000000025520909,0.010000000023022017,0.010000584150526917
0.991,0.010000000034393617,0.010000000030590603,0.010000000021723928,0.010000000070846348,0.010000000025933785,0.010000000024443088,0.010000000022979405,0.010000000020771636,0.010000512
0.992,0.010000000030719543,0.010000000027454417,0.01,0.010000000095286954,0.010000000023483266,0.01,0.010000000020778168,0.010000000018791614,0.01000044
0.993,0.010000000028010811,0.010000000024605884,0.01,0.010000000111608965,0.010000000021343805,0.010000000020092551,0.010000000018859107,0.010000000017038897,0.010000356130284136
0.994,0.010000000025524848,0.01,0.010000000015694812,0.010000000111474892,0.010000000019513207,0.01,0.010000000017218697,0.010000000015516994,0.010000250530921347
0.995,0.010000000023038885,0.010000000021144878,0.010000000014338213,0.010000000111340819,0.010000000017993036,0.010000000016917221,0.010000000015857394,0.01,0.010000145
0.996,0.010000000020552926,0.010000000019414375,0.010000000012981616,0.010000000111206747,0.010000000016732246,0.010000000015721924,0.01,0.010000000013145034,0.010000039
0.997,0.010000000018795453,0.010000000018024282,0.01,0.010000000103836401,0.010000000015786907,0.010000000014824737,0.01,0.010000000012307421,0.009999924
0.998,0.010000000017113342,0.010000000017563059,0.010000000011517459,0.010000000092867833,0.01,0.010000000014136456,0.010000000013229506,0.010000000011646823,0.009999804
0.999,0.010000000015431233,0.010000000017101836,0.010000000011128208,0.010000000081899267,0.010000000014666041,0.010000000013756557,0.010000000012868902,0.010000000011249986,0.009999685
1,0.010000000013749065,0.010000000015812572,0.01,0.010000000067149208,0.010000000014292736,0.010000000013398992,0.010000000012529283,0.010000000010870999,0.009999554

==> plot_results_csv/DG_bump_2D_30_30_p_1_1_q_5_5_T_3-0.csv <==
x,y,t_0.0,t_1.0,t_2.0,t_3.0
0,0,0.0001,0.009088383,0.000126888,0.019133857243016365
0.02,0,0.0001,0.010032588723094572,0.000103091,0.013219863360818287
0.04,0,0.0001,0.011335466,8.247229571173149e-5,0.006857687
0.06,0,0.0001,0.010430256204084899,4.017667781978452e-5,-0.001776529
0.08,0,0.000100001,0.007711758,-2.05E-05,-0.011206212
0.1,0,0.000100003,0.000589671,-0.000134617,-0.024872271
0.12,0,0.000100052,-0.007095491,-0.000156524,-0.020846147
0.14,0,0.000100544,-0.018716855,-0.000198477,-0.017880758
0.16,0,0.00010192,-0.006396969,4.609667738215907e-5,0.017715073
0.18,0,0.000127931,0.024356481590585618,0.00046546,0.071291164
0.2,0,0.000166259,0.076578015,0.001084403,0.14504755235496072
0.22,0,0.001070186,0.22882062259016842,0.002355877,0.2766472424426278
0.24,0,0.003023682,0.39403659556724707,0.003704768,0.41483754251140503
0.26,0,0.007076318,0.5854103067024713,0.005212615,0.5667248323749181
0.28,0,0.009029814,0.7697323745578746,0.006684581,0.715821824
0.3,0,0.009933741,0.9175901904211735,0.007942695,0.8469557864875805
0.32,0,0.009972069,0.999257837,0.008788856,0.9426086383935666
0.34,0,0.00999808,1.044647016448593,0.009390985,1.0167844840368419
0.36,0,0.009999456,1.036982260516404,0.009500438,1.0409408389213328
0.38,0,0.009999948,1.0200854144284108,0.009464606,1.0480057039721677
0.4,0,0.009999997,0.9989024628099965,0.009290493,1.0373750705109863
0.42,0,0.009999999,0.9955707963013667,0.009165327,1.0206029411198945
0.44,0,0.01,0.9942907806098041,0.009050328,1.0035849860246278
0.46,0,0.01,0.9974621570717654,0.009026959,0.9949468879825895
0.48,0,0.010000000011381616,0.9999928837306473,0.009030746,0.9904643129882101
0.5,0,0.010000000013611574,1.000805925477163,0.009053336,0.990151629
0.52,0,0.010000000011381616,0.9998617200703247,0.009077132,0.9960656227109812
0.54,0,0.01,0.9985588425233066,0.009097751,1.0024277994422146
0.56,0,0.01,0.9994640525893335,0.009140047,1.0110620152550238
0.58,0,0.009999999,1.0021825507829436,0.009200699,1.0204916979041436
0.6,0,0.009999997,1.0079572520161737,0.009275764,1.0284068504424015
0.62,0,0.009999948,1.0169897994906991,0.009336748,1.0301316334894763
0.64,0,0.009999456,1.0286111642917466,0.0093787,1.0271662441815699
0.66,0,0.00999808,1.0162912773296284,0.009134127,0.991570413
0.68,0,0.009972069,0.985537827,0.008714763,0.9379943224959191
0.7,0,0.009933741,0.9134245927143281,0.007973626,0.8536895522751818
0.72,0,0.009029814,0.7810736862032504,0.006824346,0.7326382436291714
0.74,0,0.007076318,0.6158577132261714,0.005475455,0.5944479435603933
0.76,0,0.003023682,0.4244840020909464,0.003967608,0.44256065369687986
0.78,0,0.001070186,0.24016193423554288,0.002495642,0.2934636617971569
0.8,0,0.000166259,0.067430688,0.001059213,0.14601293619874509
0.82,0,0.000127931,0.010636471995386237,0.000391367,0.066676848
0.84,0,0.00010192,-0.034752708,-0.000210761,-0.007498998
0.86,0,0.000100544,-0.027087952,-0.000320215,-0.031655353
0.88,0,0.000100052,-0.010191106,-0.000284383,-0.038720218
0.9,0,0.000100003,0.010991845983423513,-0.00011027,-0.028089584
0.92,0,0.000100001,0.014323512492052975,1.489667915561084e-5,-0.011317455
0.94,0,0.0001,0.015603528183615165,0.000129895,0.0057005
0.96,0,0.0001,0.012432151721653458,0.000153265,0.014338598089210718
0.98,0,0.0001,0.009901425,0.000149477,0.018821173083589507
1,0,0.0001,0.009088383,0.000126888,0.019133857243016365
0,0.02,0.0001,0.009087642,0.000140071,0.019141601683208248
0.02,0.02,0.0001,0.010031771,0.000113802,0.013225214281098517
0.04,0.02,0.0001,0.011334542035126694,9.104032127018812e-5,0.006860463
0.06,0.02,0.0001,0.010429405748437322,4.435038710230349e-5,-0.001777247
0.08,0.02,0.000100001,0.007711129,-2.26E-05,-0.011210746
0.1,0.02,0.000100003,0.000589622,-0.000148602,-0.024882336
0.12,0.02,0.000100052,-0.007094912,-0.000172784,-0.020854586
0.14,0.02,0.000100544,-0.018715329,-0.000219094,-0.017888
0.16,0.02,0.00010192,-0.006396447,5.0890367959076514e-5,0.017722233121684014
0.18,0.02,0.000127931,0.024354496,0.000513823,0.071320002
0.2,0.02,0.000166259,0.076571773,0.00119707,0.14510623548918183
0.22,0.02,0.001070186,0.22880196709757433,0.002600639,0.2767591834154749
0.24,0.02,0.003023683,0.39400446917109855,0.004089667,0.41500540888506887
0.26,0.02,0.007076318,0.5853625762347012,0.005754164,0.5669541699064296
0.28,0.02,0.009029814,0.7696696149005965,0.007379054,0.7161115044902425
0.3,0.02,0.009933741,0.9175153748130631,0.008767875,0.84729854
0.32,0.02,0.009972069,0.9991763624591926,0.009701946,0.9429901050148144
0.34,0.02,0.00999808,1.0445618416161235,0.010366633002949167,1.0171959711243355
0.36,0.02,0.009999457,1.0368977111801567,0.010487460643228304,1.041362101144984
0.38,0.02,0.009999948,1.0200022432779077,0.010447909004832633,1.0484298235562068
0.4,0.02,0.009999997,0.9988210191752591,0.010255709389818802,1.0377948851344896
0.42,0.02,0.009999999,0.9954896242482272,0.010117539344927947,1.021015966208957
0.44,0.02,0.010000000149544937,0.9942097128156832,0.009990593,1.0039911222047173
0.46,0.02,0.010000000212054265,0.997380831,0.009964796,0.9953495278681492
0.48,0.02,0.010000000234377348,0.9999113508348288,0.009968976,0.9908651387588949
0.5,0.02,0.010000000236607305,1.0007243262887535,0.009993912,0.9905523284478204
0.52,0.02,0.010000000234377348,0.9997801979018465,0.010020180393396578,0.9964687158499301
0.54,0.02,0.010000000212054267,0.9984774266173968,0.010042941982284444,1.0028334673617327
0.56,0.02,0.01,0.9993825629040864,0.010089631916452334,1.0114711774680445
0.58,0.02,0.009999999,1.0021008394765587,0.010156585728579097,1.020904676543561
0.6,0.02,0.009999997,1.0078750698883836,0.010239449,1.0288230332973594
0.62,0.02,0.009999948,1.0169068808533424,0.010306766,1.0305485165795658
0.64,0.02,0.009999457,1.0285272979972662,0.010353076048407319,1.0275819301718119
0.66,0.02,0.00999808,1.0162084152129358,0.010083092,0.9919716970093457
0.68,0.02,0.009972069,0.9854574721627595,0.009620159,0.9383739285129201
0.7,0.02,0.009933741,0.9133501170284255,0.008802023,0.8540350433825181
0.72,0.02,0.009029814,0.7810100015549493,0.007533344,0.732934747
0.74,0.02,0.007076318,0.6158074994814244,0.006044315,0.5946885212459592
0.76,0.02,0.003023683,0.42444939241782165,0.004379818,0.4427397602245981
0.78,0.02,0.001070186,0.240142354,0.002754928,0.2935824256407846
0.8,0.02,0.000166259,0.067425192,0.001169268,0.1460720226762233
0.82,0.02,0.000127931,0.010635606,0.000432036,0.066703825
0.84,0.02,0.00010192,-0.034749873,-0.000232651,-0.007502041
0.86,0.02,0.000100544,-0.027085743,-0.000353478,-0.031668171
0.88,0.02,0.000100052,-0.010190275,-0.000313927,-0.038735893
0.9,0.02,0.000100003,0.010990949477264842,-0.000121727,-0.028100955
0.92,0.02,0.000100001,0.014322344404296595,1.644295862668411e-5,-0.011322036
0.94,0.02,0.0001,0.015602255836840493,0.000143389,0.005702808
0.96,0.02,0.0001,0.012431138067640759,0.000169187,0.014344402262880172
0.98,0.02,0.0001,0.009900618,0.000165007,0.018828791
1,0.02,0.0001,0.009087642,0.000140071,0.019141601683208248
0,0.04,0.0001,0.009086324,0.000158261,0.019138667385834075
0.02,0.04,0.0001,0.010030315279729828,0.000128581,0.013223187
0.04,0.04,0.0001,0.011332897517689669,0.000102863,0.006859412
0.06,0.04,0.0001,0.010427892539738004,5.010956069254807e-5,-0.001776974
0.08,0.04,0.000100001,0.00771001,-2.55E-05,-0.011209027
0.1,0.04,0.000100003,0.000589537,-0.0001679,-0.024878522
0.12,0.04,0.000100052,-0.007093883,-0.000195221,-0.020851393
0.14,0.04,0.000100544,-0.018712614,-0.000247543,-0.017885265
0.16,0.04,0.00010192,-0.006395518,5.750371453410661e-5,0.017719503644381733
0.18,0.04,0.000127931,0.024350963883184057,0.000580556,0.071309049
0.2,0.04,0.000166259,0.076560665,0.001352532,0.14508396461596748
0.22,0.04,0.001070186,0.2287687715294363,0.002938371,0.2767167246089564
0.24,0.04,0.003023683,0.39394730432504077,0.004620767,0.4149417515417178
0.26,0.04,0.007076319,0.5852776473511528,0.00650142,0.5668672150711456
0.28,0.04,0.009029816,0.7695579452148144,0.008337322,0.7160016806609426
0.3,0.04,0.009933743,0.9173822548399168,0.009906499,0.8471686024213677
0.32,0.04,0.009972071,0.9990313952959174,0.010961873184959718,0.9428454951441126
0.34,0.04,0.009998082,1.0444102905418602,0.011712880882013131,1.0170399824097425
0.36,0.04,0.009999459,1.0367472727538134,0.011849402360604392,1.0412024044040138
0.38,0.04,0.00999995,1.0198542565967175,0.011804716890118428,1.0482690400488073
0.4,0.04,0.009999999,0.9986761057041502,0.011587559566638993,1.0376357287533624
0.42,0.04,0.010000001192857912,0.995345194,0.011431446,1.0208593808979431
0.44,0.04,0.010000002,0.9940654679961295,0.011288014592794764,1.0038371458780215
0.46,0.04,0.010000002444362291,0.9972361256056164,0.011258865784815698,0.9951968765232154
0.48,0.04,0.010000002466685375,0.9997662787022064,0.011263588124754469,0.9907131753325503
0.5,0.04,0.010000002468915335,1.000579136252835,0.011291762287824754,0.9904004135719359
0.52,0.04,0.010000002466685377,0.9996351448794945,0.011321443,0.996315894
0.54,0.04,0.010000002444362291,0.9983325626415348,0.011347160337169203,1.0026796693538904
0.56,0.04,0.010000002381852948,0.9992375676194866,0.011399913673139769,1.0113160550651954
0.58,0.04,0.010000001192857912,1.001955449813702,0.011475562181522734,1.0207481080532403
0.6,0.04,0.009999999,1.0077288424222453,0.011569185597233364,1.028665251972615
0.62,0.04,0.00999995,1.016759342842957,0.011645244056679473,1.0303904734920828
0.64,0.04,0.009999459,1.0283780737767605,0.011697566004790286,1.027424345633295
0.66,0.04,0.009998082,1.0160609780090035,0.01139252,0.9918195773133891
0.68,0.04,0.009972071,0.9853144962760408,0.010869467443945926,0.9382300317276385
0.7,0.04,0.009933743,0.9132176029435495,0.009945085,0.8539040823341586
0.72,0.04,0.009029816,0.7808966886297884,0.008511653,0.7328223563488141
0.74,0.04,0.007076319,0.6157181558341833,0.006829256,0.5945973294160517
0.76,0.04,0.003023683,0.42438781280807114,0.004948603,0.44267186588662344
0.78,0.04,0.001070186,0.2401075149444094,0.003112702,0.2935374002968259
0.8,0.04,0.000166259,0.067415412,0.001321123,0.14604961326771548
0.82,0.04,0.000127931,0.010634064863307225,0.00048815,0.066693586
0.84,0.04,0.00010192,-0.03474483,-0.000262858,-0.007500901
0.86,0.04,0.000100544,-0.027081813,-0.000399379,-0.031663323
0.88,0.04,0.000100052,-0.010188796,-0.000354694,-0.038729959
0.9,0.04,0.000100003,0.010989354455074356,-0.000137536,-0.028096648
0.92,0.04,0.000100001,0.014320266229332313,1.8576948040375407e-5,-0.0113203
0.94,0.04,0.0001,0.015599992,0.000162009,0.005701935
0.96,0.04,0.0001,0.012429335,0.000191157,0.014342204434554848
0.98,0.04,0.0001,0.009899181,0.000186435,0.018825905625219873
1,0.04,0.0001,0.009086324,0.000158261,0.019138667385834075
0,0.06,0.0001,0.009085674,0.000145623,0.019186575665369326
0.02,0.06,0.0001,0.010029597604900561,0.000118313,0.013256287519396165
0.04,0.06,0.0001,0.011332086685552644,9.464790475917707e-5,0.006876582
0.06,0.06,0.0001,0.010427147,4.610752374983773e-5,-0.001781423
0.08,0.06,0.000100001,0.007709459,-2.35E-05,-0.011237089
0.1,0.06,0.000100003,0.000589495,-0.000154491,-0.024940804
0.12,0.06,0.000100052,-0.007093375,-0.000179628,-0.020903596
0.14,0.06,0.000100544,-0.018711275,-0.000227769,-0.017930045
0.16,0.06,0.00010192,-0.006395061,5.291805168472419e-5,0.017763853
0.18,0.06,0.000127931,0.024349219,0.000534201,0.071487549
0.2,0.06,0.000166259,0.076555183,0.001244528,0.14544714709642648
0.22,0.06,0.001070187,0.2287523996950951,0.002703724,0.27740942327429613
0.24,0.06,0.003023685,0.39391911402122226,0.004251767,0.41598046885665607
0.26,0.06,0.007076324,0.5852357682729259,0.005982235,0.5682862431420411
0.28,0.06,0.009029822,0.7695028819888441,0.007671527,0.7177940306216085
0.3,0.06,0.009933749,0.9173166158032695,0.009115397,0.8492892934068492
0.32,0.06,0.009972078,0.9989599147608579,0.010086496375764524,0.9452056830663683
0.34,0.06,0.009998088,1.0443355632759204,0.010777535449738682,1.019585890216229
0.36,0.06,0.009999465,1.036673093459882,0.010903157754956804,1.0438087903599715
0.38,0.06,0.009999957,1.0197812856619202,0.010862042554365035,1.0508931105220776
0.4,0.06,0.010000006,0.9986046498013372,0.010662227,1.040233178261613
0.42,0.06,0.010000007443789738,0.9952739764024644,0.010518578983638553,1.023414836199041
0.44,0.06,0.010000008632785516,0.9939943421108259,0.010386599720849814,1.0063499918827274
0.46,0.06,0.010000009,0.9971647729326957,0.010359777789102388,0.9976880957339931
0.48,0.06,0.010000008717617997,0.9996947450333746,0.010364122692280944,0.9931931722424122
0.5,0.06,0.010000008719847957,1.0005075444209695,0.010390047345258191,0.9928796282630368
0.52,0.06,0.010000008717617997,0.9995636205514112,0.010417357959789104,0.9988099164090103
0.54,0.06,0.010000008695294898,0.9982611314707589,0.010441022601035202,1.0051896218413683
0.56,0.06,0.010000008632785518,0.9991660716355072,0.010489562982044547,1.0138476273791273
0.58,0.06,0.010000007,1.0018837592974148,0.010559169730530962,1.0233032925970669
0.6,0.06,0.010000006,1.0076567388146582,0.010645315323922898,1.031240257203753
0.62,0.06,0.009999957,1.016686593294764,0.010715298105305533,1.0329697995413278
0.64,0.06,0.009999465,1.028304493283165,0.010763439764446691,1.0299962484842256
0.66,0.06,0.009998088,1.0159882796217137,0.010482752454109661,0.9943023512195507
0.68,0.06,0.009972078,0.9852439987545999,0.010001469642740688,0.9405786546254442
0.7,0.06,0.009933749,0.9131522648296047,0.009150907,0.8560416111643632
0.72,0.06,0.009029822,0.780840818,0.007831946,0.734656781
0.74,0.06,0.007076324,0.615674104,0.006283904,0.5960857350717498
0.76,0.06,0.003023685,0.4243574498833854,0.004553436,0.4437799607863645
0.78,0.06,0.001070187,0.2400903361674669,0.002864143,0.29427217330679667
0.8,0.06,0.000166259,0.067410588,0.001215633,0.1464151894387625
0.82,0.06,0.000127931,0.010633303395453564,0.000449174,0.066860521
0.84,0.06,0.00010192,-0.034742345,-0.000241865,-0.007519686
0.86,0.06,0.000100544,-0.027079875,-0.000367487,-0.031742586
0.88,0.06,0.000100052,-0.010188068,-0.000326372,-0.038826907
0.9,0.06,0.000100003,0.010988568354974528,-0.000126556,-0.028166974
0.92,0.06,0.000100001,0.014319241753847299,1.7091522155821635e-5,-0.011348632
0.94,0.06,0.0001,0.015598876045485554,0.000149071,0.005716212
0.96,0.06,0.0001,0.012428445223615886,0.000175893,0.014378108194413458
0.98,0.06,0.0001,0.009898473,0.000171548,0.018873032
1,0.06,0.0001,0.009085674,0.000145623,0.019186575665369326
0,0.08,0.000100001,0.009086968,0.00010767,0.019280424772267046
0.02,0.08,0.000100001,0.010031026501280694,8.747611863070433e-5,0.013321129
0.04,0.08,0.000100001,0.011333701,6.997838383661817e-5,0.006910218
0.06,0.08,0.000100001,0.010428632,3.4089712510326955e-5,-0.001790139
0.08,0.08,0.000100003,0.007710557,-1.74E-05,-0.011292058
0.1,0.08,0.000100004,0.000589579,-0.000114222,-0.025062807
0.12,0.08,0.000100053,-0.007094386,-0.000132805,-0.021005851
0.14,0.08,0.000100545,-0.018713942,-0.000168396,-0.018017755
0.16,0.08,0.000101922,-0.006395976,3.913522793873342e-5,0.017850742385324646
0.18,0.08,0.000127933,0.024352683747148128,0.000394979,0.071837233
0.2,0.08,0.000166261,0.076566084,0.000920168,0.14615861136686215
0.22,0.08,0.0010702,0.2287849836801616,0.001999044,0.278766385
0.24,0.08,0.003023721,0.39397522963938025,0.003143609,0.41801525462991973
0.26,0.08,0.007076408,0.5853191415304794,0.004423057,0.5710660300001388
0.28,0.08,0.009029929,0.7696125082791949,0.005672064,0.7213051290307411
0.3,0.08,0.009933868,0.9174473008505429,0.006739616,0.8534435912645746
0.32,0.08,0.009972196,0.9991022302450924,0.007457621,0.9498291438111873
0.34,0.08,0.009998207,1.0444843418349914,0.007968559,1.0245731695534963
0.36,0.08,0.009999584,1.0368207793338988,0.008061444,1.0489145484539237
0.38,0.08,0.010000075472719843,1.0199265644579065,0.008031048,1.0560335168279171
0.4,0.08,0.010000125,0.9987469117444229,0.007883311,1.045321440292514
0.42,0.08,0.010000126343248773,0.9954157642471508,0.0077771,1.0284208346638222
0.44,0.08,0.010000127532258688,0.9941359480489611,0.007679516,1.011272521441048
0.46,0.08,0.010000127594768812,0.9973068306097077,0.007659684,1.002568258554025
0.48,0.08,0.010000127617092177,0.9998371630885576,0.007662896,0.9980513500846362
0.5,0.08,0.010000127619322164,1.0006500781465337,0.007682064,0.9977362729250219
0.52,0.08,0.010000127617092177,0.9997060197230005,0.007702258,1.0036955686957594
0.54,0.08,0.010000127594768812,0.9984033449989929,0.007719755,1.0101064800224593
0.56,0.08,0.010000128,0.9993084139940732,0.007755644,1.018806836845354
0.58,0.08,0.010000126343248771,1.0020264887477994,0.007807108,1.028308755696983
0.6,0.08,0.010000125,1.0078002908247379,0.007870799,1.0362845455087177
0.62,0.08,0.010000075472719845,1.0168314323511158,0.007922539,1.0380225487824624
0.64,0.08,0.009999584,1.0284509885077737,0.00795813,1.035034452584758
0.66,0.08,0.009998207,1.016133021776648,0.007750599,0.9991659553119654
0.68,0.08,0.009972196,0.9853843624771336,0.007394755,0.9451794645135201
0.7,0.08,0.009933868,0.9132823589780228,0.00676588,0.8602289023305938
0.72,0.08,0.009029929,0.7809520625441193,0.00579069,0.7382503127873563
0.74,0.08,0.007076408,0.6157618165849003,0.004646124,0.5990014430673687
0.76,0.08,0.003023721,0.4244179046938009,0.003366676,0.4459506676971492
0.78,0.08,0.0010702,0.24012453794508534,0.00211767,0.29571156866654613
0.8,0.08,0.000166261,0.067420188,0.000898813,0.14713135232303068
0.82,0.08,0.000127933,0.010634816,0.000332113,0.067187554
0.84,0.08,0.000101922,-0.034747296,-0.000178825,-0.007556472
0.86,0.08,0.000100545,-0.027083733,-0.000271711,-0.031897851
0.88,0.08,0.000100053,-0.010189518,-0.000241314,-0.039016819
0.9,0.08,0.000100004,0.010990134479857867,-9.36E-05,-0.028304743
0.92,0.08,0.000100003,0.014321281977130045,1.2633874513834174e-5,-0.011404137
0.94,0.08,0.000100001,0.015601098175319811,0.000110218,0.005744176
0.96,0.08,0.000100001,0.012430215614572863,0.00013005,0.014448439
0.98,0.08,0.000100001,0.009899883,0.000126838,0.018965347612652932
1,0.08,0.000100001,0.009086968,0.00010767,0.019280424772267046
0,0.1,0.000100003,0.009094414,8.236265701400052e-6,0.019489512
0.02,0.1,0.000100003,0.010039245841210897,6.689288950748304e-6,0.013465589819178713
0.04,0.1,0.000100003,0.011342988196699981,5.348324545486214e-6,0.006985155
0.06,0.1,0.000100003,0.010437177859684258,2.6051250051377375e-6,-0.001809556
0.08,0.1,0.000100004,0.007716876,-1.33E-06,-0.011414523
0.1,0.1,0.000100006,0.000590063,-8.73E-06,-0.025334615
0.12,0.1,0.000100055,-0.007100201,-1.01E-05,-0.021233661
0.14,0.1,0.000100547,-0.018729282,-1.29E-05,-0.018213158
0.16,0.1,0.000101923,-0.006401227,3.0219626121219816e-6,0.018044330759389653
0.18,0.1,0.000127935,0.024372622701860268,3.0233697528945208e-5,0.0726163
0.2,0.1,0.000166264,0.076628802,7.038943837844333e-5,0.14774368709834554
0.22,0.1,0.001070219,0.2289724298201075,0.000152883,0.2817895619485674
0.24,0.1,0.003023774,0.39429803354892506,0.000240399,0.42254855356798915
0.26,0.1,0.007076532,0.5857987327468835,0.00033824,0.5772591167155023
0.28,0.1,0.009030087,0.7702431077768352,0.000433761,0.7291275061247164
0.3,0.1,0.009934042,0.9181990313220262,0.000515415,0.8626989561381349
0.32,0.1,0.009972371,0.9999208610733379,0.000570347,0.9601297627699555
0.34,0.1,0.009998383,1.0453401509671452,0.000609445,1.0356843468156631
0.36,0.1,0.009999759,1.0376703055030694,0.000616563,1.0602896903649464
0.38,0.1,0.010000251,1.0207622465323052,0.000614247,1.0674858561860112
0.4,0.1,0.010000299814680895,0.9995652411839678,0.000602948,1.0566576106321979
0.42,0.1,0.010000302,0.9962313659700215,0.000594818,1.039573729496778
0.44,0.1,0.010000303,0.9949505027007497,0.000587347,1.0222394550264309
0.46,0.1,0.010000303,0.9981239833997817,0.000585826,1.013440801811533
0.48,0.1,0.010000302840837135,1.0006563887503452,0.00058607,1.0088749117616065
0.5,0.1,0.010000303,1.0014699693030458,0.000587538,1.0085564180824338
0.52,0.1,0.010000302840837135,1.0005251371102262,0.000589085,1.0145803399821904
0.54,0.1,0.010000302818513381,0.9992213947547374,0.000590426,1.0210607750800145
0.56,0.1,0.010000303,1.0001272050917525,0.000593169,1.0298554859409035
0.58,0.1,0.010000302,1.0028475067808602,0.000597101,1.0394604524245616
0.6,0.1,0.010000299814680896,1.0086260403181504,0.000601966,1.0475227394817601
0.62,0.1,0.010000250695551122,1.0176645840391911,0.000605914,1.049279591072096
0.64,0.1,0.009999759,1.0292936646776207,0.000608626,1.0462590880027531
0.66,0.1,0.009998383,1.0169656097981634,0.000592753,1.0100015990419802
0.68,0.1,0.009972371,0.9861917602495767,0.000565541,0.9554296295687011
0.7,0.1,0.009934042,0.9140306801746727,0.000517456,0.869557791
0.72,0.1,0.009030087,0.7815919531313289,0.000442891,0.7462563678528013
0.74,0.1,0.007076532,0.6162663494025108,0.000355376,0.6054973762333792
0.76,0.1,0.003023774,0.4247656502045518,0.000257534,0.450786813
0.78,0.1,0.001070219,0.24032127517459972,0.000162014,0.2989184236766505
0.8,0.1,0.000166264,0.067475416,6.878862547831799e-5,0.14872691431941118
0.82,0.1,0.000127935,0.010643522,2.5427624373971832e-5,0.067916167
0.84,0.1,0.000101923,-0.034775768,-1.37E-05,-0.007638417
0.86,0.1,0.000100547,-0.027105923,-2.08E-05,-0.032243761
0.88,0.1,0.000100055,-0.010197864,-1.85E-05,-0.039439926
0.9,0.1,0.000100006,0.010999141767468105,-7.17E-06,-0.028611681
0.92,0.1,0.000100004,0.014333016981414788,9.565659824181314e-7,-0.0115278
0.94,0.1,0.000100003,0.015613880250687284,8.42780034802364e-6,0.005806475
0.96,0.1,0.000100003,0.012440399551654874,9.948730033026647e-6,0.014605127989836193
0.98,0.1,0.000100003,0.009907994,9.704492779270484e-6,0.019171018039762986
1,0.1,0.000100003,0.009094414,8.236265701400052e-6,0.019489512
0,0.12,0.000100052,0.009153397,-9.91E-05,0.019596339440203663
0.02,0.12,0.000100052,0.010104356558123214,-8.05E-05,0.013539398
0.04,0.12,0.000100052,0.011416554135641728,-6.44E-05,0.00702344
0.06,0.12,0.000100052,0.010504868628788414,-3.14E-05,-0.001819476
0.08,0.12,0.000100053,0.007766924,1.5989854976746406e-5,-0.011477086
0.1,0.12,0.000100055,0.000593888,0.000105105,-0.025473472
0.12,0.12,0.000100104,-0.007146251,0.000122205,-0.021350023
0.14,0.12,0.000100596,-0.018850752,0.000154955,-0.018312947
0.16,0.12,0.000101973,-0.006442738,-3.60E-05,0.018143296
0.18,0.12,0.000127998,0.024530705,-0.000363407,0.073014405
0.2,0.12,0.000166346,0.077125806,-0.000846637,0.14855359897478862
0.22,0.12,0.001070744,0.2304574761357308,-0.001839289,0.2833342192722734
0.24,0.12,0.003025259,0.39685531681222896,-0.002892381,0.42486475144637487
0.26,0.12,0.007080008,0.5895980046582419,-0.004069554,0.5804233265414702
0.28,0.12,0.009034523,0.7752386004621851,-0.005218708,0.7331241507186927
0.3,0.12,0.009938921,0.9241540940013437,-0.0062009,0.8674277492529202
0.32,0.12,0.009977269,1.0064059295291286,-0.006861479,0.9653926139145315
0.34,0.12,0.010003293359099864,1.0521197854031756,-0.007331544,1.0413613494208733
0.36,0.12,0.010004670593772011,1.0444001986595108,-0.00741699,1.0661015777178033
0.38,0.12,0.010005162434166196,1.0273824847670359,-0.007389018,1.0733372017663634
0.4,0.12,0.010005211577421397,1.0060480090735018,-0.007253096,1.0624496147329097
0.42,0.12,0.010005213,1.0026925123022161,-0.007155387,1.0452720921458005
0.44,0.12,0.010005214520187327,1.0014033419403807,-0.007065615,1.0278428025700805
0.46,0.12,0.010005214582729249,1.004597403464511,-0.007047372,1.0189959177459962
0.48,0.12,0.010005215,1.0071462320882913,-0.007050328,1.0144049975033116
0.5,0.12,0.010005214607295091,1.0079650887889946,-0.00706796,1.0140847563061894
0.52,0.12,0.010005214605063971,1.007014129106239,-0.007086537,1.0201416981031746
0.54,0.12,0.010005214582729252,1.005701931528721,-0.007102634,1.0266576560710168
0.56,0.12,0.010005214520187326,1.0066136170355742,-0.007135656,1.0355005719750348
0.58,0.12,0.010005213330572572,1.0093515620701403,-0.007183011,1.045158182172686
0.6,0.12,0.010005211577421399,1.015167573310611,-0.007241617,1.0532646522882398
0.62,0.12,0.010005162434166196,1.024264737104186,-0.007289226,1.0550311192334427
0.64,0.12,0.010004670593772011,1.0359692380976158,-0.007321976,1.0519940429207006
0.66,0.12,0.010003293359099864,1.0235612235426768,-0.007131026,1.0155377994770474
0.68,0.12,0.009977269,0.9925877806302152,-0.006803614,0.9606666904978914
0.7,0.12,0.009938921,0.9199586856256571,-0.00622499,0.8743241532423358
0.72,0.12,0.009034523,0.7866610095286309,-0.005327731,0.7503468764741189
0.74,0.12,0.007080008,0.620263169,-0.004274639,0.6088163443000167
0.76,0.12,0.003025259,0.4275204810061187,-0.003097466,0.45325776920492056
0.78,0.12,0.001070744,0.24187988520217527,-0.001948312,0.30055694502769753
0.8,0.12,0.000166346,0.067913033,-0.000826912,0.14954218969034827
0.82,0.12,0.000127998,0.010712556135232903,-0.000305542,0.068288482
0.84,0.12,0.000101973,-0.0350013,0.000164523,-0.007680254
0.86,0.12,0.000100596,-0.027281713,0.000249969,-0.032420482
0.88,0.12,0.000100104,-0.010263999,0.000221997,-0.039656106
0.9,0.12,0.000100055,0.011070476590859827,8.607535993598903e-5,-0.028768519
0.92,0.12,0.000100053,0.014425973362145699,-1.16E-05,-0.011590996
0.94,0.12,0.000100052,0.015715143723981112,-0.000101406,0.005838293
0.96,0.12,0.000100052,0.012521082199851258,-0.000119649,0.014685178000397354
0.98,0.12,0.000100052,0.009972254,-0.000116693,0.019276098243081744
1,0.12,0.000100052,0.009153397,-9.91E-05,0.019596339440203663
0,0.14,0.000100544,0.009253169,-0.000261313,0.019759947
0.02,0.14,0.000100544,0.010214493,-0.000212307,0.013652435367307989
0.04,0.14,0.000100544,0.011540993037822363,-0.000169841,0.007082074
0.06,0.14,0.000100544,0.010619369673251389,-8.27E-05,-0.001834669
0.08,0.14,0.000100545,0.007851581,4.2175456281318205e-5,-0.011572905
0.1,0.14,0.000100547,0.000600358,0.000277239,-0.025686136
0.12,0.14,0.000100596,-0.007224147,0.000322339,-0.021528244
0.14,0.14,0.00010109,-0.019056225,0.000408718,-0.018465792
0.16,0.14,0.000102474,-0.006512959,-9.50E-05,0.018294839929313345
0.18,0.14,0.000128627,0.024798098747234088,-0.000958651,0.073624079
0.2,0.14,0.000167163,0.077966493,-0.002233334,0.14979395503876217
0.22,0.14,0.001076005,0.2329694629275971,-0.004851811,0.28569984547084737
0.24,0.14,0.003040123,0.4011810221565298,-0.007629718,0.42841200040832994
0.26,0.14,0.007114794,0.5960245693788245,-0.010734954,0.5852693150415761
0.28,0.14,0.009078912,0.7836886068518627,-0.013766291,0.7392450213365178
0.3,0.14,0.009987754,0.9342272399573407,-0.016357219,0.8746699106060422
0.32,0.14,0.010026290001408594,1.0173755939956268,-0.018099781,0.973452686
0.34,0.14,0.010052442,1.0635877149366413,-0.019339793,1.0500556922066642
0.36,0.14,0.010053826,1.0557839883503155,-0.019565211,1.075002491752479
0.38,0.14,0.010054320583064292,1.0385807895364503,-0.019491435,1.0822985412283945
0.4,0.14,0.01005437,1.0170137790918954,-0.019132888,1.0713200681343884
0.42,0.14,0.010054371729538884,1.0136217093251427,-0.018875129,1.053999133027698
0.44,0.14,0.010054372924998547,1.0123184877380338,-0.018638309,1.0364243276261842
0.46,0.14,0.010054372987847754,1.0155473623579416,-0.01859018,1.0275035771925947
0.48,0.14,0.010054373010292213,1.0181239713311827,-0.018597975,1.0228743242685068
0.5,0.14,0.010054373012534295,1.0189517526409944,-0.018644491,1.0225514073312585
0.52,0.14,0.010054373010292213,1.0179904280405303,-0.018693498,1.0286589189649256
0.54,0.14,0.010054372987847757,1.016663928112903,-0.018735963,1.0352292798361185
0.56,0.14,0.010054372924998549,1.0175855514774736,-0.01882307,1.0441460228370203
0.58,0.14,0.010054371729538884,1.0203533405543606,-0.01894798,1.0538842590547752
0.6,0.14,0.01005437,1.026232746,-0.019102567,1.062058399477681
0.62,0.14,0.010054320583064292,1.0354290684806093,-0.019228143,1.063839598095791
0.64,0.14,0.010053826326121302,1.0472611464388097,-0.019314523,1.0607771462396425
0.66,0.14,0.010052442324711728,1.0347178803324177,-0.018810821,1.024016514402919
0.68,0.14,0.010026290001408592,1.0034068224034907,-0.017947154,0.9686872754635573
0.7,0.14,0.009987754,0.9299860694810765,-0.01642083,0.8816238621404826
0.72,0.14,0.009078912,0.795235458,-0.014053994,0.7566115088613848
0.74,0.14,0.007114794,0.6270238989941935,-0.011276087,0.6138993539239015
0.76,0.14,0.003040123,0.43218035177189834,-0.008170851,0.4570420392906545
0.78,0.14,0.001076005,0.24451631429886034,-0.005139514,0.3030663329957122
0.8,0.14,0.000167163,0.06865327,-0.002181371,0.15079076955569526
0.82,0.14,0.000128627,0.010829327155098167,-0.000806023,0.068858669
0.84,0.14,0.000102474,-0.035382794,0.000433989,-0.007744338
0.86,0.14,0.00010109,-0.027579067,0.000659406,-0.032691137
0.88,0.14,0.000100596,-0.010375868,0.00058563,-0.039987187
0.9,0.14,0.000100547,0.011191142058829562,0.000227083,-0.029008714
0.92,0.14,0.000100545,0.014583211825581656,-3.07E-05,-0.011687779
0.94,0.14,0.000100544,0.015886433,-0.000267496,0.005887027
0.96,0.14,0.000100544,0.012657558792783472,-0.000315625,0.014807777139639272
0.98,0.14,0.000100544,0.010080949819542646,-0.00030783,0.01943703
1,0.14,0.000100544,0.009253169,-0.000261313,0.019759947
0,0.16,0.00010192,0.009241614,-8.93E-05,0.019363075021316067
0.02,0.16,0.00010192,0.010201737584842063,-7.26E-05,0.01337823
0.04,0.16,0.00010192,0.011526579984857215,-5.80E-05,0.00693983
0.06,0.16,0.00010192,0.010606106278403995,-2.83E-05,-0.001797814
0.08,0.16,0.000101922,0.007841772,1.441836576670672e-5,-0.011340447
0.1,0.16,0.000101923,0.000599603,9.474317571340991e-5,-0.025170193
0.12,0.16,0.000101973,-0.007215118,0.000110124,-0.021095788
0.14,0.16,0.000102474,-0.019032405,0.000139609,-0.018094821
0.16,0.16,0.000103877,-0.00650478,-3.26E-05,0.017927481135917855
0.18,0.16,0.000130388,0.024767200532290794,-0.000327778,0.07214543
0.2,0.16,0.000169452,0.07786922,-0.000763445,0.14678541823474384
0.22,0.16,0.001090736,0.23267862264509878,-0.00165834,0.27996161398610664
0.24,0.16,0.003081745,0.4006801156525866,-0.002607717,0.4198073679783082
0.26,0.16,0.0072122,0.59528034,-0.003668962,0.5735141974608622
0.28,0.16,0.009203209,0.7827100265145288,-0.004704957,0.72439731
0.3,0.16,0.010124493135022217,0.9330606842400249,-0.005590451,0.8571022205255808
0.32,0.16,0.010163557211800435,1.0161052326111961,-0.006186025,0.9539009947793428
0.34,0.16,0.010190067579451439,1.0622596751078388,-0.006609854,1.028965487251927
0.36,0.16,0.010191470528848019,1.0544657083193563,-0.006686928,1.0534112746206243
0.38,0.16,0.010191971552528432,1.0372839973816623,-0.00666174,1.0605608154027764
0.4,0.16,0.010192021613350763,1.0157439121984588,-0.006539216,1.0498028615877277
0.42,0.16,0.010192023399235502,1.0123560708971295,-0.006451114,1.0328298043149888
0.44,0.16,0.010192024611061879,1.0110544700541628,-0.006370166,1.0156079727095655
0.46,0.16,0.010192024674771538,1.0142793126830483,-0.006353708,1.0068663800037045
0.48,0.16,0.010192024697523276,1.0168527059132866,-0.006356367,1.0023300946629015
0.5,0.16,0.010192024699796055,1.0176794559858031,-0.006372265,1.002013660299055
0.52,0.16,0.010192024697523276,1.0167193328208743,-0.00638902,1.0079985055862573
0.54,0.16,0.010192024674771542,1.015394490420859,-0.006403541,1.0144369048615887
0.56,0.16,0.010192024611061879,1.0163149641273124,-0.006433312,1.02317455
0.58,0.16,0.010192023399235502,1.019079298006933,-0.006475997,1.032717181843607
0.6,0.16,0.010192021613350763,1.0249513600376443,-0.006528814,1.040727125061831
0.62,0.16,0.010191971552528432,1.0341361886852454,-0.006571703,1.0424725236284291
0.64,0.16,0.010191470528848019,1.045953475767929,-0.006601188,1.0394715568051238
0.66,0.16,0.010190067579451439,1.0334258503140854,-0.006429004,1.0034492541844526
0.68,0.16,0.010163557211800435,1.0021538698734247,-0.006133801,0.9492313048717504
0.7,0.16,0.010124493135022217,0.9288247869358592,-0.005612139,0.8639165755925222
0.72,0.16,0.009203209,0.7942424477606163,-0.004803239,0.7414151213342638
0.74,0.16,0.0072122,0.6262409547531278,-0.003853861,0.6015693673420617
0.76,0.16,0.003081745,0.4316407307708534,-0.002792617,0.4478625378595071
0.78,0.16,0.001090736,0.24421104389118561,-0.001756622,0.29697942532252075
0.8,0.16,0.000169452,0.0685676,-0.000745632,0.14776228879384595
0.82,0.16,0.000130388,0.010815837794519475,-0.000275554,0.067475741
0.84,0.16,0.000103877,-0.035338605,0.000148275,-0.007588752
0.86,0.16,0.000102474,-0.027544638,0.000225349,-0.032034539
0.88,0.16,0.000101973,-0.010362927,0.000200161,-0.03918408
0.9,0.16,0.000101923,0.011177158207255712,7.7637114894809e-5,-0.028426126
0.92,0.16,0.000101922,0.014564999508585221,-1.05E-05,-0.011453069
0.94,0.16,0.00010192,0.015866600351552247,-9.14E-05,0.005768763
0.96,0.16,0.00010192,0.012641757722667898,-0.000107871,0.014510355316668184
0.98,0.16,0.00010192,0.010068364492430064,-0.000105212,0.019046640657470935
1,0.16,0.00010192,0.009241614,-8.93E-05,0.019363075021316067
0,0.18,0.000127931,0.009105683,0.000340045,0.018595175012182916
0.02,0.18,0.000127931,0.010051682874941535,0.000276286,0.012847675690066488
0.04,0.18,0.000127931,0.011357037416229092,0.000221043,0.006664609
0.06,0.18,0.000127931,0.010450101397693198,0.00010769,-0.001726507
0.08,0.18,0.000127933,0.007726426,-5.49E-05,-0.010890677
0.1,0.18,0.000127935,0.000590779,-0.000360798,-0.024171929
0.12,0.18,0.000127998,-0.007108977,-0.00041957,-0.020259086
0.14,0.18,0.000128627,-0.018752423,-0.000532069,-0.017377109
0.16,0.18,0.000130388,-0.006409032,0.000123326,0.017216601062993386
0.18,0.18,0.000163664,0.024403004863386882,0.001247169,0.069284332
0.2,0.18,0.000212697,0.07672398,0.002905903,0.14096417341439832
0.22,0.18,0.001369101,0.22925632491533454,0.006313463,0.2688587605036892
0.24,0.18,0.003868232,0.3947867160426625,0.009928508,0.4031583985364939
0.26,0.18,0.009052814,0.5865246235944028,0.013969537142025923,0.5507694376463181
0.28,0.18,0.011551943880659015,0.771197482,0.017914387,0.6956687655344124
0.3,0.18,0.012708347941802606,0.9193367224163268,0.021286076878534215,0.8231108423497977
0.32,0.18,0.012757381,1.0011598576407805,0.023553698297956317,0.9160707937663979
0.34,0.18,0.012790657529530439,1.046635489150305,0.025167304,0.9881584190727853
0.36,0.18,0.012792418523274885,1.038956182064852,0.025460570721937536,1.0116347794402887
0.38,0.18,0.012793047412363244,1.0220271925005067,0.025364498426984156,1.0185008190494427
0.4,0.18,0.01279311,1.000803912335719,0.024897865951916516,1.0081695255065284
0.42,0.18,0.012793112490780929,0.9974658878275656,0.024562450253841725,0.9918695726783011
0.44,0.18,0.012793114,0.9961834202890636,0.024254288632458997,0.9753307077750082
0.46,0.18,0.012793114091844367,0.9993608320850713,0.024191679,0.9669357718948879
0.48,0.18,0.012793114120402535,1.0018963789870974,0.024201836818578723,0.9625793742420498
0.5,0.18,0.012793114123255345,1.0027109736792506,0.024262369662740584,0.9622754857862831
0.52,0.18,0.012793114120402536,1.0017649737254257,0.024326129,0.9680229851083993
0.54,0.18,0.012793114091844365,1.0004596191841375,0.024381371295047794,0.9742060522517758
0.56,0.18,0.012793114,1.0013665552026734,0.024494724869340317,0.9825971678100892
0.58,0.18,0.012793112490780929,1.0040902302083201,0.024657287,0.9917613382501735
0.6,0.18,0.012793110249123562,1.0098759177643666,0.024858493488744693,0.9994535953684696
0.62,0.18,0.012793047412363246,1.0189256339475785,0.025021984,1.001129747227732
0.64,0.18,0.012792418523274885,1.0305690797835128,0.025134483120481377,0.9982477702386545
0.66,0.18,0.012790658,1.0182256889219212,0.024479088208545316,0.9636540597354718
0.68,0.18,0.012757381495690417,0.9874136517369787,0.023355245,0.9115863287307432
0.7,0.18,0.012708347941802606,0.9151631310674976,0.021369024,0.8296550867656058
0.72,0.18,0.011551943880659015,0.7825603316850311,0.018288951315069704,0.7120119002947766
0.74,0.18,0.009052814,0.6170299405577027,0.014673906312194621,0.5777122622619713
0.76,0.18,0.003868232,0.4252920330059623,0.010632877252577003,0.4301012231521465
0.78,0.18,0.001369101,0.2406191746230041,0.006688028,0.2852018952640517
0.8,0.18,0.000212697,0.067559168,0.002838451,0.14190244459524887
0.82,0.18,0.000163664,0.010656798959585947,0.001048716,0.064799867
0.84,0.18,0.000130388,-0.034818833,-0.000564889,-0.007287758
0.86,0.18,0.000128627,-0.027139525,-0.000858156,-0.030764119
0.88,0.18,0.000127998,-0.010210536,-0.000762084,-0.037630158
0.9,0.18,0.000127935,0.011012744264645699,-0.000295452,-0.027298865
0.92,0.18,0.000127933,0.014350769,3.996414076111069e-5,-0.010998912
0.94,0.18,0.000127931,0.015633236,0.000348126,0.005539953
0.96,0.18,0.000127931,0.012455824515295323,0.000410736,0.013934889
0.98,0.18,0.000127931,0.009920278,0.000400578,0.018291286556416885
1,0.18,0.000127931,0.009105683,0.000340045,0.018595175012182916
0,0.2,0.000166259,0.008835334,0.001069128,0.017399379451935038
0.02,0.2,0.000166259,0.009753246,0.000868647,0.012021482839843955
0.04,0.2,0.000166259,0.011019842741608473,0.000694938,0.006236028
0.06,0.2,0.000166259,0.010139832584807055,0.000338548,-0.001615464
0.08,0.2,0.000166261,0.007497024,-0.000172536,-0.010190286
0.1,0.2,0.000166264,0.000573236,-0.001134338,-0.022617413
0.12,0.2,0.000166346,-0.006897878,-0.001319012,-0.018956172
0.14,0.2,0.000167163,-0.018195587,-0.001672596,-0.016259504
0.16,0.2,0.000169452,-0.00621863,0.000388104,0.016109548049187905
0.18,0.2,0.000212697,0.023678626,0.003921602,0.064828885
0.2,0.2,0.000276421,0.07444619,0.00913679,0.13189909087792462
0.22,0.2,0.001779283,0.22244979816057628,0.019850217396033137,0.2515690051652154
0.24,0.2,0.005027151,0.3830655294192403,0.031215966308842026,0.37723207333081765
0.26,0.2,0.011765030602196717,0.5691107296900689,0.043921001,0.5153505756773581
0.28,0.2,0.015012898411574806,0.7483006861731895,0.05632366,0.650931784
0.3,0.2,0.016515760343041436,0.8920417663476913,0.066924337,0.7701784236234208
0.32,0.2,0.016579484,0.9714357022512919,0.074053865,0.8571604422176168
0.34,0.2,0.016622729827279102,1.0155612813602177,0.079127183,0.924612394
0.36,0.2,0.016625018413551847,1.008110006740685,0.080049326,0.9465791219950761
0.38,0.2,0.016625836,0.9916836332096128,0.079747356,0.9530036739237182
0.4,0.2,0.016625917379994387,0.9710904234822731,0.078280303,0.943336778
0.42,0.2,0.016625920293250777,0.9678514781486315,0.077225725,0.928085002
0.44,0.2,0.016625922270064212,0.9666070657450662,0.076256827,0.912609673
0.46,0.2,0.016625922,0.9696901468118634,0.076059951,0.9047545634555609
0.48,0.2,0.016625922,0.9721504242240481,0.07609187,0.900678295
0.5,0.2,0.016625922,0.9729408437762317,0.076282188,0.9003939444801471
0.52,0.2,0.016625922,0.9720229318533216,0.076482668,0.905771841
0.54,0.2,0.016625922,0.9707563347778705,0.076656377,0.911557296
0.56,0.2,0.016625922270064212,0.9716363449346715,0.077012767,0.9194087876680744
0.58,0.2,0.016625920293250777,0.9742791537981963,0.077523851,0.9279836099689736
0.6,0.2,0.016625917379994387,0.9798930547837529,0.078156402,0.9351811644549325
0.62,0.2,0.016625836,0.9886740557409373,0.078670328,0.9367494955946687
0.64,0.2,0.016625018413551847,0.9999717644063065,0.079023911,0.9340528274572991
0.66,0.2,0.016622729827279102,0.9879948072646838,0.076963211,0.9016837758828937
0.68,0.2,0.016579484,0.9580975515326643,0.073429713,0.8529644391531019
0.7,0.2,0.016515760343041436,0.8879921538776088,0.067184917,0.7763020691009703
0.72,0.2,0.015012898,0.7593263793589029,0.057501098,0.6662243187668666
0.74,0.2,0.011765030602196712,0.5987106481002384,0.046135349,0.540561251
0.76,0.2,0.005027151,0.41266544782940945,0.033430315,0.4024427482547228
0.78,0.2,0.001779283,0.23347549134628878,0.021027655501703997,0.2668615396493589
0.8,0.2,0.000276421,0.065553531,0.008924508,0.13277727917955714
0.82,0.2,0.000212697,0.010340475268187373,0.00329745,0.060632881714465084
0.84,0.2,0.000169452,-0.033785104,-0.001775867,-0.00681907
0.86,0.2,0.000167163,-0.026333829,-0.00269801,-0.028785798
0.88,0.2,0.000166346,-0.009907456,-0.002396041,-0.03521035
0.9,0.2,0.000166264,0.010685754,-0.000928988,-0.025543454
0.92,0.2,0.000166261,0.013924699370846812,0.00012559,-0.010291678
0.94,0.2,0.000166259,0.015169112,0.001094488,0.005183651
0.96,0.2,0.000166259,0.012086031,0.001291364,0.013038760476521796
0.98,0.2,0.000166259,0.009625753,0.001259445,0.017115029338146525
1,0.2,0.000166259,0.008835334,0.001069128,0.017399379451935038
0,0.22,0.001070186,0.007366293,0.003194671,0.014617435813047424
0.02,0.22,0.001070186,0.008131588,0.002595572,0.010099398006088915
0.04,0.22,0.001070186,0.009187592,0.002076463,0.005238966
0.06,0.22,0.001070187,0.008453902,0.001011556,-0.00135715
0.08,0.22,0.0010702,0.006250512,-0.000515548,-0.008560936
0.1,0.22,0.001070219,0.00047794,-0.003389372,-0.019001071
0.12,0.22,0.001070744,-0.005750941,-0.003940997,-0.015925221
0.14,0.22,0.001076005,-0.015170171,-0.004997315,-0.013659722
0.16,0.22,0.001090736,-0.005184596,0.00116036,0.013533832517734842
0.18,0.22,0.001369101,0.019741682003034795,0.011718801691355137,0.054463424
0.2,0.22,0.001779283,0.062068155236227815,0.027302157635533335,0.11080975640113899
0.22,0.22,0.011452984441372573,0.18546344018221117,0.059314466,0.21134571966280127
0.24,0.22,0.032359032,0.31937385249996925,0.093275925,0.3169165983750766
0.26,0.22,0.075729772,0.4744857418494086,0.13123934681356333,0.43295149728959065
0.28,0.22,0.096635819,0.6238822564793901,0.16829933924933874,0.5468548225145236
0.3,0.22,0.10630952021031559,0.743723964,0.1999750424946937,0.6470353354319361
0.32,0.22,0.10671970205392667,0.8099173937570601,0.22127887655438913,0.7201100061177073
0.34,0.22,0.10699806704741245,0.8467064233780015,0.2364386604484876,0.7767772484958136
0.36,0.22,0.10701279834064764,0.8404940495650837,0.2391943553258781,0.7952317955766499
0.38,0.22,0.10701805920520338,0.8267988051930057,0.23829222854036244,0.8006291567600241
0.4,0.22,0.10701858485541939,0.8096294974570659,0.2339086332616975,0.7925078748926052
0.42,0.22,0.1070186036076223,0.8069290597940622,0.23075737893301307,0.7796946385730545
0.44,0.22,0.10701861633207962,0.8058915381058214,0.22786212625703708,0.7666935893706847
0.46,0.22,0.10701861700104578,0.8084620191703936,0.22727376992517442,0.7600943926918347
0.48,0.22,0.1070186172399443,0.8105132494751212,0.22736911266953402,0.7566698561364517
0.5,0.22,0.10701861726380898,0.8111722593752579,0.22793781641832622,0.7564309719505291
0.52,0.22,0.1070186172399443,0.8104069648513323,0.22853691515917113,0.7609490097574877
0.54,0.22,0.10701861700104578,0.8093509605826419,0.22905602443656264,0.7658094421328128
0.56,0.22,0.10701861633207962,0.8100846509328286,0.23012093123587313,0.7724055575152895
0.58,0.22,0.1070186036076223,0.8122880410074738,0.23164803511279042,0.7796093432895976
0.6,0.22,0.1070185848554194,0.8169685177009396,0.23353802659031891,0.7856560677775026
0.62,0.22,0.10701805920520338,0.8242894940444447,0.23507348458861266,0.7869736292149148
0.64,0.22,0.10701279834064764,0.8337087237836198,0.23612980250153112,0.7847081296621634
0.66,0.22,0.10699806704741244,0.8237231481310855,0.2299721270816892,0.7575145752458414
0.68,0.22,0.10671970205392667,0.7987968705809031,0.21941368572492442,0.716584984
0.7,0.22,0.10630952021031559,0.7403478120992122,0.20075380987642352,0.6521801543026078
0.72,0.22,0.096635819,0.6330751124017274,0.1718180218502902,0.5597026881007752
0.74,0.22,0.075729772,0.49916470008396907,0.13785656234543575,0.4541318093884994
0.76,0.22,0.032359032,0.34405281073452953,0.099893141,0.33809691047398505
0.78,0.22,0.011452984441372587,0.19465629610454782,0.062833148,0.2241935852490523
0.8,0.22,0.001779283,0.054654183147654564,0.026667983,0.11154781674063932
0.82,0.22,0.001369101,0.008621159,0.009853611,0.050938401645869616
0.84,0.22,0.001090736,-0.028167871,-0.005306173,-0.005728841
0.86,0.22,0.001076005,-0.021955497,-0.008061868,-0.024183388
0.88,0.22,0.001070744,-0.008260253,-0.007159741,-0.029580749
0.9,0.22,0.001070219,0.008909055,-0.002776146,-0.021459467
0.92,0.22,0.0010702,0.011609492789875692,0.000375108,-0.008646231
0.94,0.22,0.001070187,0.012647014,0.003270361,0.004354818
0.96,0.22,0.001070186,0.010076533413544225,0.003858717,0.010954015071742339
0.98,0.22,0.001070186,0.008025303,0.003763375,0.014378551627125341
1,0.22,0.001070186,0.007366293,0.003194671,0.014617435813047424
0,0.24,0.003023682,0.005723009,0.005501344,0.011640709
0.02,0.24,0.003023683,0.006317585,0.004469658,0.008042735
0.04,0.24,0.003023683,0.007138018,0.003575714,0.004172093
0.06,0.24,0.003023685,0.006568003,0.001741913,-0.00108075
0.08,0.24,0.003023721,0.004856152,-0.00088779,-0.006817505
0.1,0.24,0.003023774,0.000371342,-0.005836568,-0.015131529
0.12,0.24,0.003025259,-0.004467969,-0.006786409,-0.012682061
0.14,0.24,0.003040123,-0.011785919,-0.00860534,-0.010877923
0.16,0.24,0.003081745,-0.00402793,0.001998439,0.010777760752590524
0.18,0.24,0.003868232,0.015337753365743903,0.020180459280410182,0.043372193
0.2,0.24,0.005027151,0.048221931,0.047015511,0.088243801
0.22,0.24,0.032359032,0.14409010217750426,0.10214168696394267,0.16830611731090708
0.24,0.24,0.091426558,0.2481276820714619,0.1606243532877049,0.2523780187477224
0.26,0.24,0.213965373,0.36863726521003126,0.22599856069940372,0.3447830926179233
0.28,0.24,0.2730328989443439,0.4847065399475131,0.28981706748757596,0.43549071878317214
0.3,0.24,0.3003647797452603,0.5778141659152862,0.3443637131935218,0.5152701540832908
0.32,0.24,0.30152369927446154,0.629241368,0.3810497272634522,0.5734637240218756
0.34,0.24,0.30231018612711347,0.657823648,0.40715550698286956,0.6185911404742157
0.36,0.24,0.30235180762666686,0.6529971132424549,0.4119010071439242,0.6332875889688344
0.38,0.24,0.3023666715675484,0.642356934,0.41034758599761095,0.6375858339849713
0.4,0.24,0.302368157,0.6290176377919725,0.40279891646300914,0.6311183813562609
0.42,0.24,0.30236820971119094,0.6269195830443177,0.397372315,0.6209144239134478
0.44,0.24,0.30236824566261666,0.626113494,0.392386551,0.6105608968534753
0.46,0.24,0.3023682475527002,0.6281105761022568,0.39137335314015126,0.6053055491529917
0.48,0.24,0.30236824822767927,0.629704242,0.3915375227270864,0.6025783783524462
0.5,0.24,0.3023682482951061,0.6302162547352774,0.39251685722287605,0.6023881441500798
0.52,0.24,0.30236824822767927,0.6296216791199237,0.3935485434741754,0.6059861184265053
0.54,0.24,0.3023682475527002,0.6288012456186467,0.3944424876471037,0.6098567604282727
0.56,0.24,0.30236824566261666,0.6293712607291746,0.39627628818323735,0.6151096030328739
0.58,0.24,0.30236820971119094,0.6310831121556854,0.39890599136063837,0.6208463579274914
0.6,0.24,0.30236815672909406,0.6347194517159239,0.40216057351594736,0.6256616772861319
0.62,0.24,0.3023666715675484,0.6404072330974127,0.4048046104509655,0.6267109142223707
0.64,0.24,0.3023518076266668,0.647725183,0.4066235415311324,0.6249067758496419
0.66,0.24,0.30231018612711347,0.6399671943807761,0.39601976207013984,0.6032510925369957
0.68,0.24,0.30152369927446154,0.6206015106128613,0.3778377422854451,0.57065666
0.7,0.24,0.30036477974526027,0.5751913548238852,0.34570483085140535,0.519367605
0.72,0.24,0.27303289894434396,0.4918491618011011,0.2958765146019127,0.445722736
0.74,0.24,0.2139653732026909,0.3878115819071433,0.23739384827815077,0.36165083454186336
0.76,0.24,0.091426558,0.2673019987685741,0.17201964086645202,0.26924576067166256
0.78,0.24,0.032359031837912174,0.15123272403109217,0.10820113407828004,0.17853813450641395
0.8,0.24,0.005027151,0.042462034,0.045923498,0.088831914
0.82,0.24,0.003868232,0.006697896,0.016968474302403853,0.040565129
0.84,0.24,0.003081745,-0.021884384,-0.009137305,-0.004562287
0.86,0.24,0.003040123,-0.017057849,-0.013882806,-0.019258736
0.88,0.24,0.003025259,-0.00641767,-0.012329384,-0.023556981
0.9,0.24,0.003023774,0.006921626,-0.004780715,-0.017089528
0.92,0.24,0.003023721,0.009019681,0.000645886,-0.006885571
0.94,0.24,0.003023685,0.00982577,0.005631651,0.003467956
0.96,0.24,0.003023683,0.007828688,0.006644848,0.008723304
0.98,0.24,0.003023683,0.006235022,0.006480679,0.011450475
1,0.24,0.003023682,0.005723009,0.005501344,0.011640709
0,0.26,0.007076318,0.003736931,0.008173231,0.008266473
0.02,0.26,0.007076318,0.004125175,0.006640457,0.005711426
0.04,0.26,0.007076319,0.004660896,0.005312321,0.00296275
0.06,0.26,0.007076324,0.004288699,0.002587901,-0.000767455
0.08,0.26,0.007076408,0.00317092,-0.001318952,-0.004841296
0.1,0.26,0.007076532,0.000242498,-0.008671168,-0.01074533
0.12,0.26,0.007080008,-0.002917406,-0.010082249,-0.009005898
0.14,0.26,0.007114794,-0.007695779,-0.012784509,-0.00772474
0.16,0.26,0.0072122,-0.002630086,0.00296929,0.0076536
0.18,0.26,0.009052814,0.010015034337896463,0.029981857,0.030799885014144702
0.2,0.26,0.011765030602196717,0.031487249297704106,0.069849961,0.062664565
0.22,0.26,0.075729772,0.094086061,0.15174944117017886,0.11951935928140388
0.24,0.26,0.21396537320269096,0.16201923937725948,0.23863556457580853,0.17922149248821118
0.26,0.26,0.5007426960150527,0.2407082425171059,0.33576036899926476,0.24484135761354042
0.28,0.26,0.6389782976177228,0.3164979230758786,0.4305739699947077,0.3092558434142882
0.3,0.26,0.7029430386155471,0.3772944128666752,0.5116126881064018,0.3659098996676918
0.32,0.26,0.7056552554608727,0.4108748744139328,0.566116387,0.40723514317502263
0.34,0.26,0.7074958689259507,0.4295382702845497,0.6049013088421309,0.43928167733960966
0.36,0.26,0.7075932756305338,0.42638664542048776,0.6119517107251946,0.4497181298006832
0.38,0.26,0.7076280616789443,0.4194388631542519,0.6096439046466174,0.45277044882413636
0.4,0.26,0.7076315373992689,0.41072862339788085,0.5984290318411577,0.4481776571510373
0.42,0.26,0.7076316613931546,0.4093586450141252,0.5903667955152381,0.44093143616218056
0.44,0.26,0.7076317455301979,0.408832291,0.5829594945641526,0.4335789995616997
0.46,0.26,0.7076317499535563,0.41013634591726283,0.5814541742872258,0.4298469766511826
0.48,0.26,0.7076317515332082,0.41117697943667486,0.5816980645132739,0.4279103107104514
0.5,0.26,0.7076317516910072,0.4115113173959212,0.5831530576417422,0.4277752263057067
0.52,0.26,0.7076317515332082,0.41112307390938224,0.5846858320370907,0.4303302730809937
0.54,0.26,0.7076317499535564,0.4105873527125825,0.5860139676983351,0.43307894910053785
0.56,0.26,0.7076317455301979,0.41095955011645413,0.5887383878268131,0.43680915449350044
0.58,0.26,0.7076316613931546,0.41207732826271026,0.5926452407066347,0.4408829955856621
0.6,0.26,0.707631537,0.4144517306753175,0.5974804348196413,0.4443024967622653
0.62,0.26,0.7076280616789443,0.41816565435951625,0.6014085376515228,0.4450475972886031
0.64,0.26,0.7075932756305336,0.42294402718921636,0.6041107981186862,0.44376643909816194
0.66,0.26,0.7074958689259507,0.4178783348531213,0.5883569985045796,0.4283880986710226
0.68,0.26,0.7056552554608726,0.40523321427978276,0.5613444319574831,0.40524181408271576
0.7,0.26,0.7029430386155471,0.3755819091566605,0.5136054271423971,0.368819879
0.72,0.26,0.638978298,0.3211621878695531,0.43957684749782255,0.31652233981545647
0.74,0.26,0.5007426960150525,0.2532290092404196,0.35269072409219315,0.256820207
0.76,0.26,0.21396537320269077,0.17454000610057321,0.2555659196687372,0.19120034148331985
0.78,0.26,0.075729772,0.098750326,0.16075231867329443,0.12678585568257222
0.8,0.26,0.011765030602196642,0.027726313,0.068227861,0.063082457
0.82,0.26,0.009052814,0.004373374,0.025209901,0.028806555921838492
0.84,0.26,0.0072122,-0.014290022,-0.01357502,-0.003239978
0.86,0.26,0.007114794,-0.011138397,-0.020625422,-0.013676431
0.88,0.26,0.007080008,-0.004190615,-0.018317616,-0.01672875
0.9,0.26,0.007076532,0.004519625,-0.007102743,-0.012135958
0.92,0.26,0.007076408,0.005889604,0.000959493,-0.004889737
0.94,0.26,0.007076324,0.006415958,0.008366794,0.0024627
0.96,0.26,0.007076319,0.005111903,0.009872114,0.006194722
0.98,0.26,0.007076318,0.004071269,0.009628224,0.008131388
1,0.26,0.007076318,0.003736931,0.008173231,0.008266473
0,0.28,0.009029814,0.001863941,0.010746668,0.004988327
0.02,0.28,0.009029814,0.0020576,0.008731265,0.003446507
0.04,0.28,0.009029816,0.002324819,0.006984933,0.001787846
0.06,0.28,0.009029822,0.002139175,0.003402715,-0.000463091
0.08,0.28,0.009029929,0.001581642,-0.001734219,-0.002921384
0.1,0.28,0.009030087,0.000120982,-0.011401297,-0.006484074
0.12,0.28,0.009034523,-0.001455149,-0.013256617,-0.005434459
0.14,0.28,0.009078912,-0.00383856,-0.016809653,-0.004661387
0.16,0.28,0.009203209,-0.001311866,0.003904388,0.004618405
0.18,0.28,0.011551943880659015,0.004995365,0.039422094,0.018585647502706644
0.2,0.28,0.015012898411574806,0.015705439980572437,0.091842976,0.037813871
0.22,0.28,0.096635819,0.046929239,0.19952919856328594,0.072122117
0.24,0.28,0.2730328989443439,0.08081379,0.31377214912946877,0.10814855829314474
0.26,0.28,0.638978298,0.12006339917842812,0.44147762127663503,0.14774605699016924
0.28,0.28,0.8153753775655064,0.15786689765866124,0.5661442439362939,0.18661621771395503
0.3,0.28,0.8969982981504923,0.18819192012153815,0.6726989086850304,0.22080347628528788
0.32,0.28,0.9004592526814079,0.2049417258482728,0.7443638093959848,0.24574076265702377
0.34,0.28,0.9028079880056522,0.21425094068222775,0.7953607286935745,0.26507891661658034
0.36,0.28,0.9029322849165532,0.21267885778364737,0.8046311237562217,0.2713766732730562
0.38,0.28,0.9029766740412897,0.20921325469172034,0.8015967355064816,0.2732185364640395
0.4,0.28,0.9029811092729438,0.20486854097319945,0.786850736,0.27044701518158587
0.42,0.28,0.9029812674967235,0.204185196,0.7762499604674111,0.2660743095991142
0.44,0.28,0.9029813748607353,0.2039226575805099,0.7665103295189161,0.2616375091657815
0.46,0.28,0.9029813805052109,0.20457313764016852,0.7645310136560135,0.259385438
0.48,0.28,0.9029813825209436,0.20509221920798043,0.7648516869655455,0.258216771
0.5,0.28,0.9029813827223045,0.20525899290680255,0.7667648196786736,0.2581352661635036
0.52,0.28,0.9029813825209435,0.20506533414310868,0.7687802227793354,0.25967708608108625
0.54,0.28,0.902981381,0.20479811490684985,0.770526555,0.2613357476524665
0.56,0.28,0.9029813748607353,0.204983759,0.7741087726437794,0.2635866840915164
0.58,0.28,0.9029812674967236,0.20554129243849187,0.7792457067655413,0.2660449775895174
0.6,0.28,0.9029811092729441,0.20672561689188243,0.7856032600587441,0.26810842134157487
0.62,0.28,0.9029766740412899,0.20857808363482713,0.7907681049779216,0.26855805203502425
0.64,0.28,0.9029322849165532,0.2109614942559897,0.7943211406615536,0.2677849802239096
0.66,0.28,0.9028079880056521,0.208434801,0.7736071,0.258505189
0.68,0.28,0.9004592526814079,0.202127569,0.7380893939384214,0.24453794573056117
0.7,0.28,0.896998298,0.18733779386442895,0.6753193756599947,0.222559686
0.72,0.28,0.8153753775655065,0.16019369476019577,0.5779822895427829,0.19100147578779805
0.74,0.28,0.6389782976177226,0.1263091439307753,0.463739339,0.1549750349401231
0.76,0.28,0.2730328989443437,0.087059535,0.3360338668294338,0.11537753624309868
0.78,0.28,0.096635819,0.049256037,0.21136724416977506,0.076507376
0.8,0.28,0.015012898411574712,0.013829554,0.089710441,0.038066268180864615
0.82,0.28,0.011551943880658997,0.002181208,0.033147679,0.017382830576244814
0.84,0.28,0.009203209,-0.007128006,-0.017849241,-0.001955323
0.86,0.28,0.009078912,-0.005555924,-0.027119636,-0.00825308
0.88,0.28,0.009034523,-0.00209032,-0.024085247,-0.010094943
0.9,0.28,0.009030087,0.002254393,-0.009339248,-0.007323422
0.92,0.28,0.009029929,0.002937738,0.001261528,-0.002950716
0.94,0.28,0.009029822,0.003200277,0.011001158587153458,0.001486084
0.96,0.28,0.009029816,0.002549797,0.012980474450055905,0.003738155
0.98,0.28,0.009029814,0.002030715,0.012659801140523721,0.004906823
1,0.28,0.009029814,0.001863941,0.010746668,0.004988327
0,0.3,0.009933741,0.000486198,0.012811006702062713,0.002252443
0.02,0.3,0.009933741,0.000536721,0.010408448083249935,0.001556244
0.04,0.3,0.009933743,0.000606431,0.008326647,0.000807289
0.06,0.3,0.009933749,0.00055801,0.004056337,-0.000209085
0.08,0.3,0.009933868,0.000412583,-0.002067321,-0.001319083
0.1,0.3,0.009934042,3.158341779826963e-5,-0.013591296,-0.00292775
0.12,0.3,0.009938921,-0.000379554,-0.015802969,-0.002453838
0.14,0.3,0.009987754,-0.001001271,-0.02003847,-0.0021048
0.16,0.3,0.010124493135022217,-0.000342223,0.004654505,0.002085295
0.18,0.3,0.012708347941802608,0.001302963,0.046994745845687656,0.008391934
0.2,0.3,0.016515760343041436,0.004096595,0.1094850385278087,0.01707408
0.22,0.3,0.10630952021031559,0.012241349469220935,0.23785658559847694,0.032565474
0.24,0.3,0.3003647797452603,0.021080174864544925,0.3740443362056373,0.048832702085839286
0.26,0.3,0.7029430386155471,0.031318597,0.5262807255775029,0.066712466
0.28,0.3,0.8969982981504921,0.041179837,0.6748945926662488,0.084263839
0.3,0.3,0.9867920580177663,0.049090306,0.8019174532411129,0.09970073
0.32,0.3,0.9905994704190051,0.053459588,0.8873486296202643,0.11096091289767826
0.34,0.3,0.9931833252257855,0.055887915,0.9481417132223394,0.1196928631598437
0.36,0.3,0.9933200648436489,0.05547774,0.9591929391496519,0.1225365237262238
0.38,0.3,0.9933688975291097,0.054573623994144026,0.9555757056912412,0.12336815418332159
0.4,0.3,0.9933737767483689,0.053440196,0.9379971130788741,0.12211663486249397
0.42,0.3,0.9933739508110949,0.053261943,0.9253599687476961,0.12014212931333233
0.44,0.3,0.9933740689227505,0.05319347,0.9137493841985497,0.11813868352541405
0.46,0.3,0.9933740751322649,0.053363176412090874,0.9113898365478025,0.11712176520837894
0.48,0.3,0.9933740773497819,0.053498599,0.9117721050773342,0.11659406158771213
0.5,0.3,0.9933740775713001,0.053542108,0.9140527556294014,0.1165572731951347
0.52,0.3,0.9933740773497819,0.053491586,0.9164553142482142,0.11725347193315536
0.54,0.3,0.9933740751322649,0.053421875,0.9185371154360658,0.11800242708358984
0.56,0.3,0.9933740689227505,0.053470295723646796,0.9228074257160005,0.11901880065346801
0.58,0.3,0.993373951,0.053615723,0.9289310834118635,0.12012879927064854
0.6,0.3,0.9933737767483689,0.053924647,0.9365098156029041,0.12106051387794671
0.62,0.3,0.9933688975291097,0.05440786,0.9426667311263142,0.12126355386276343
0.64,0.3,0.993320065,0.055029577288953795,0.9469022322782452,0.12091451625652132
0.66,0.3,0.9931833252257853,0.054370529,0.9222092573101089,0.11672442148152769
0.68,0.3,0.9905994704190051,0.052725343651653725,0.8798690164857756,0.11041778250133573
0.7,0.3,0.9867920580177661,0.048867485421545634,0.8050416111033496,0.10049387492401499
0.72,0.3,0.8969982981504925,0.041786957,0.689007177,0.086244242
0.74,0.3,0.7029430386155469,0.032948131,0.5528194261258262,0.069977014
0.76,0.3,0.3003647797452601,0.022709709118226007,0.4005830367539607,0.05209725
0.78,0.3,0.10630952021031573,0.012848469170455866,0.25196916966521476,0.034545877
0.8,0.3,0.016515760343041332,0.003607233,0.1069431957377346,0.017188201156640787
0.82,0.3,0.012708347941802589,0.000568718,0.039515133,0.007848803
0.84,0.3,0.010124493135022242,-0.001859609,-0.021277951,-0.000883147
0.86,0.3,0.009987754,-0.001449433,-0.032329177,-0.003726808
0.88,0.3,0.009938921,-0.000545318,-0.028711943,-0.004558438
0.9,0.3,0.009934042,0.00058811,-0.011133351,-0.003306919
0.92,0.3,0.009933868,0.000766363,0.001503794,-0.001332413
0.94,0.3,0.009933749,0.000834836,0.013114378,0.000671033
0.96,0.3,0.009933743,0.00066513,0.015473926,0.001687951
0.98,0.3,0.009933741,0.000529707,0.015091657254130114,0.002215655
1,0.3,0.009933741,0.000486198,0.012811006702062713,0.002252443
0,0.32,0.009972069,-7.06E-05,0.013951219473941078,0.000539025
0.02,0.32,0.009972069,-7.79E-05,0.011334815731936985,0.000372418
0.04,0.32,0.009972071,-8.80E-05,0.009067719,0.000193188
0.06,0.32,0.009972078,-8.10E-05,0.004417359,-5.00E-05
0.08,0.32,0.009972196,-5.99E-05,-0.002251291,-0.000315628
0.1,0.32,0.009972371,-4.56E-06,-0.014800881,-0.000700561
0.12,0.32,0.009977269,5.510733124501384e-5,-0.017209386,-0.000587186
0.14,0.32,0.010026290001408592,0.00014534,-0.021821844,-0.000503697
0.16,0.32,0.010163557211800435,4.96380199097183e-5,0.00506881,0.000498905
0.18,0.32,0.012757381,-0.000189216,0.051177345,0.002007977
0.2,0.32,0.016579484,-0.000594793,0.11922928387697335,0.004085482
0.22,0.32,0.10671970205392667,-0.001776979,0.25902607439356895,0.007792466
0.24,0.32,0.30152369927446154,-0.003059895,0.4073347256043822,0.011685108479266043
0.26,0.32,0.7056552554608728,-0.004545866,0.5731204798546532,0.015963681171408242
0.28,0.32,0.9004592526814079,-0.005977067,0.7349613519665953,0.020163691931118805
0.3,0.32,0.9905994704190051,-0.007125136,0.8732896308883209,0.023857729
0.32,0.32,0.9944215732396442,-0.007759296,0.9663245057503846,0.026552286
0.34,0.32,0.9970153975235342,-0.008111794,1.032528434396459,0.028641828875477393
0.36,0.32,0.9971526647339258,-0.00805237,1.044563285161594,0.029322270976087486
0.38,0.32,0.9972016858341297,-0.007921252,1.040624107818154,0.029521219980581142
0.4,0.32,0.9972065838792397,-0.007756832,1.0214809256310644,0.029221652227794416
0.42,0.32,0.9972067586135649,-0.007730953,1.007718986076902,0.028749099313081207
0.44,0.32,0.9972068771809393,-0.007720997,0.9950749733022786,0.028269623452639708
0.46,0.32,0.9972068834144123,-0.007745603,0.9925054053173454,0.028026261
0.48,0.32,0.9972068856404853,-0.007765241,0.9929217005833573,0.027899982498050473
0.5,0.32,0.9972068858628581,-0.007771553,0.9954053603239302,0.027891195874811293
0.52,0.32,0.9972068856404853,-0.007764227,0.9980217640659346,0.028057802925024553
0.54,0.32,0.9972068834144123,-0.007754115,1.0002888603625804,0.028237032136944843
0.56,0.32,0.9972068771809393,-0.007761148,1.0049392211730668,0.02848024
0.58,0.32,0.9972067586135648,-0.007782261,1.011607870984906,0.028745848517950166
0.6,0.32,0.9972065838792399,-0.007827107,1.0198610945488478,0.028968801065165483
0.62,0.32,0.9972016858341298,-0.007897245,1.0265659655348263,0.029017406
0.64,0.32,0.9971526647339259,-0.007987478,1.0311784241659356,0.028933918
0.66,0.32,0.9970153975235342,-0.007891775,1.0042877696805041,0.027931315603008558
0.68,0.32,0.994421573,-0.007652922,0.9581792344923628,0.026422243788795298
0.7,0.32,0.9905994704190051,-0.007092903,0.8766921378443469,0.024047574217386045
0.72,0.32,0.9004592526814081,-0.006065158,0.7503305054043018,0.020637754395541285
0.74,0.32,0.7056552554608725,-0.004782243,0.6020218541934886,0.016745111951255887
0.76,0.32,0.3015236992744613,-0.003296271,0.43623609994321727,0.012466539259113675
0.78,0.32,0.1067197020539268,-0.00186507,0.2743952278312749,0.008266528
0.8,0.32,0.016579484,-0.000523884,0.11646150781868632,0.004112841
0.82,0.32,0.012757381,-8.28E-05,0.043032074,0.001877935
0.84,0.32,0.010163557,0.000269657,-0.023171855,-0.000211608
0.86,0.32,0.010026290001408682,0.000210232,-0.035206705,-0.000892051
0.88,0.32,0.009977269,7.911431363780632e-5,-0.031267528,-0.001091
0.9,0.32,0.009972371,-8.53E-05,-0.012124346,-0.000791432
0.92,0.32,0.009972196,-0.000111184,0.001637594,-0.000318879
0.94,0.32,0.009972078,-0.00012114,0.014281606495593888,0.000160597
0.96,0.32,0.009972071,-9.65E-05,0.016851174480526518,0.000403959
0.98,0.32,0.009972069,-7.69E-05,0.016434879,0.000530238
1,0.32,0.009972069,-7.06E-05,0.013951219473941078,0.000539025
0,0.34,0.00999808,-0.000246022,0.014584923,-0.000583432
0.02,0.34,0.00999808,-0.00027158,0.011849666548975712,-0.000403105
0.04,0.34,0.009998082,-0.000306847,0.009479586,-0.000209109
0.06,0.34,0.009998088,-0.000282343,0.004618008,5.417614541194505e-5
0.08,0.34,0.009998207,-0.000208755,-0.002353528,0.000341717
0.1,0.34,0.009998383,-1.60E-05,-0.015473119,0.000758436
0.12,0.34,0.010003293359099864,0.000192059,-0.017991025,0.000635634
0.14,0.34,0.010052442,0.000506631,-0.022812996,0.000545173
0.16,0.34,0.010190067579451439,0.000173124,0.005299052,-0.000540303
0.18,0.34,0.012790657529530437,-0.000659366,0.053501884,-0.002174051
0.2,0.34,0.016622729827279102,-0.002072976,0.1246448120218982,-0.004423159
0.22,0.34,0.10699806704741245,-0.00619411,0.2707914672251622,-0.008436035
0.24,0.34,0.30231018612711347,-0.010666423,0.42583661503768727,-0.012649873
0.26,0.34,0.7074958689259507,-0.015846852,0.5991528079689098,-0.017281347
0.28,0.34,0.9028079880056522,-0.020836422,0.7683449729295805,-0.021827732
0.3,0.34,0.9931833252257853,-0.024838951,0.9129565821675556,-0.02582638
0.32,0.34,0.9970153975235341,-0.02704976,1.0102174534689823,-0.028743131
0.34,0.34,0.9996159874736129,-0.02827852,1.0794286312874832,-0.031005006
0.36,0.34,0.9997536127283526,-0.028071081,1.0920101513076803,-0.031741677
0.38,0.34,0.9998027616939645,-0.027613708,1.087892025520856,-0.031957188
0.4,0.34,0.9998076725150125,-0.027040282,1.0678792465140463,-0.031633121
0.42,0.34,0.9998078477051101,-0.026950078,1.0534921509485673,-0.031121736
0.44,0.34,0.9998079665817527,-0.026915413,1.0402737637232182,-0.03060285
0.46,0.34,0.999807973,-0.027001259,1.0375874708280641,-0.030339452
0.48,0.34,0.9998079750633644,-0.027069768,1.0380226827347243,-0.030202757
0.5,0.34,0.9998079752863174,-0.027091781,1.0406191813589187,-0.030193202
0.52,0.34,0.9998079750633645,-0.027066224,1.0433544376388078,-0.03037353
0.54,0.34,0.999807973,-0.027030956,1.045724517746992,-0.030567526
0.56,0.34,0.999807967,-0.02705546,1.0505860957138453,-0.030830811
0.58,0.34,0.9998078477051102,-0.027129048,1.0575576317522617,-0.031118351
0.6,0.34,0.9998076725150125,-0.027285364,1.0661857159687353,-0.031359701
0.62,0.34,0.9998027616939645,-0.027529862,1.0731951294076005,-0.031412269
0.64,0.34,0.9997536127283527,-0.027844434,1.078017100077408,-0.031321808
0.66,0.34,0.9996159874736131,-0.027510927,1.0499050523710647,-0.030236332
0.68,0.34,0.9970153975235341,-0.026678437,1.001702219790182,-0.028602583
0.7,0.34,0.9931833252257851,-0.024726364,0.9165138577210239,-0.026031835
0.72,0.34,0.9028079880056524,-0.021143694,0.784412637,-0.022340599
0.74,0.34,0.7074958689259506,-0.016671381,0.6293674891500953,-0.018126761
0.76,0.34,0.30231018612711325,-0.011490951,0.4560512962188724,-0.013495287
0.78,0.34,0.10699806704741259,-0.006501381,0.2868591312582016,-0.008948902
0.8,0.34,0.016622729827278995,-0.001825532,0.12175153623559079,-0.004452723
0.82,0.34,0.012790658,-0.000288044,0.044986650718801355,-0.002033503
0.84,0.34,0.010190067579451463,0.000940716,-0.024224527,0.000228371
0.86,0.34,0.010052442324711818,0.000733278,-0.036806047,0.000965043
0.88,0.34,0.010003293359099965,0.000275904,-0.032687921,0.001180553
0.9,0.34,0.009998383,-0.000297522,-0.012675142,0.000856487
0.92,0.34,0.009998207,-0.000387726,0.001711953,0.000345101
0.94,0.34,0.009998088,-0.000422391,0.014930340464566027,-0.000173785
0.96,0.34,0.009998082,-0.000336544,0.017616633,-0.000437183
0.98,0.34,0.00999808,-0.000268036,0.017181421453059516,-0.000573878
1,0.34,0.00999808,-0.000246022,0.014584923,-0.000583432
0,0.36,0.009999456,-7.98E-05,0.014477905,-0.000647379
0.02,0.36,0.009999457,-8.81E-05,0.011762716855082907,-0.000447286
0.04,0.36,0.009999459,-9.96E-05,0.009410027,-0.000232028
0.06,0.36,0.009999465,-9.16E-05,0.004584127,6.010165169547148e-5
0.08,0.36,0.009999584,-6.77E-05,-0.002336248,0.000379143
0.1,0.36,0.009999759,-5.19E-06,-0.015359567,0.000841513
0.12,0.36,0.010004670593772011,6.230851338715603e-5,-0.01785901,0.000705274
0.14,0.36,0.010053826326121302,0.000164374,-0.022645615,0.000604923
0.16,0.36,0.010191470528848019,5.617097348121112e-5,0.005260133,-0.000599447
0.18,0.36,0.012792418523274885,-0.000213928,0.053109247,-0.002412159
0.2,0.36,0.016625018413551847,-0.000672569,0.1237301261242652,-0.004907646
0.22,0.36,0.10701279834064764,-0.002009721,0.268804436,-0.009360204
0.24,0.36,0.3023518076266668,-0.003460819,0.42271194956035674,-0.014035747
0.26,0.36,0.7075932756305338,-0.005141709,0.5947564810774757,-0.019174731
0.28,0.36,0.9029322849165532,-0.006760684,0.7627072557093488,-0.024219319
0.3,0.36,0.9933200648436489,-0.008059408,0.9062578352006112,-0.028656165
0.32,0.36,0.9971526647339258,-0.008776772,1.0028050929323151,-0.031892561
0.34,0.36,0.9997536127283527,-0.009175482,1.0715084531314825,-0.034402312
0.36,0.36,0.9998912569310793,-0.009108166,1.0839976323000016,-0.035219694
0.38,0.36,0.9999404126634286,-0.008959747,1.0799096860682629,-0.035458792
0.4,0.36,0.9999453241605891,-0.008773668,1.0600436998264393,-0.035099168
0.42,0.36,0.9999454993748067,-0.008744396,1.0457621458245336,-0.034531707
0.44,0.36,0.9999456182678161,-0.008733147,1.0326407281785386,-0.033955924
0.46,0.36,0.9999456245184087,-0.008761006,1.0299741490712857,-0.03366365
0.48,0.36,0.9999456267505953,-0.008783239,1.0304061767559074,-0.033511972
0.5,0.36,0.999945627,-0.008790384,1.0329836376844637,-0.03350138
0.52,0.36,0.9999456267505953,-0.008782091,1.0356988258910178,-0.033701473
0.54,0.36,0.9999456245184088,-0.008770647,1.0380515155697587,-0.033916731
0.56,0.36,0.9999456182678161,-0.008778596,1.0428774153698355,-0.034208861
0.58,0.36,0.9999454993748067,-0.008802472,1.049797791046743,-0.034527902
0.6,0.36,0.9999453241605891,-0.008853188,1.0583625640035728,-0.034795694
0.62,0.36,0.9999404126634287,-0.008932516,1.0653205531931897,-0.034854034
0.64,0.36,0.9998912569310795,-0.009034581,1.0701071573286667,-0.034753682
0.66,0.36,0.9997536127283527,-0.008926378,1.042201409599315,-0.033549312
0.68,0.36,0.9971526647339257,-0.008656279,0.9943522960773993,-0.0317366
0.7,0.36,0.9933200648436488,-0.00802292,0.9097890290466523,-0.028884218
0.72,0.36,0.9029322849165533,-0.006860487,0.7786571070755639,-0.024788555
0.74,0.36,0.7075932756305335,-0.005409388,0.6247495931857432,-0.020113012
0.76,0.36,0.3023518076266666,-0.003728499,0.452705062,-0.014974028
0.78,0.36,0.10701279834064777,-0.002109523,0.2847542870367507,-0.00992944
0.8,0.36,0.016625018,-0.000592321,0.12085809742444151,-0.004940536
0.82,0.36,0.012792418523274868,-9.34E-05,0.044656449813786143,-0.002256198
0.84,0.36,0.010191470528848041,0.000305275,-0.02404691,0.000253552
0.86,0.36,0.010053826326121392,0.000237959,-0.03653609,0.001070934
0.88,0.36,0.010004670593772113,8.9539567104361e-5,-0.032448143,0.001310033
0.9,0.36,0.009999759,-9.65E-05,-0.012582157,0.000950409
0.92,0.36,0.009999584,-0.000125812,0.001699397,0.000382947
0.94,0.36,0.009999465,-0.00013706,0.014820814567562792,-0.000192836
0.96,0.36,0.009999459,-0.000109201,0.017487394,-0.00048511
0.98,0.36,0.009999457,-8.70E-05,0.017055366,-0.000636787
1,0.36,0.009999456,-7.98E-05,0.014477905,-0.000647379
0,0.38,0.009999948,7.140700046747819e-5,0.014241993445427667,-0.000444197
0.02,0.38,0.009999948,7.882405514263025e-5,0.011571048,-0.000306905
0.04,0.38,0.00999995,8.905913609789507e-5,0.009256696,-0.000159207
0.06,0.38,0.009999957,8.194612213035019e-5,0.004509434,4.123090218473989e-5
0.08,0.38,0.010000075472719843,6.058638508056041e-5,-0.002298176,0.000260131
0.1,0.38,0.010000251,4.62720533992152e-6,-0.015109288,0.000577372
0.12,0.38,0.010005162434166196,-5.58E-05,-0.017568016,0.000483904
0.14,0.38,0.010054320583064292,-0.000147057,-0.022276639,0.00041506
0.16,0.38,0.010191971552528432,-5.03E-05,0.005174385,-0.000411272
0.18,0.38,0.012793047412363244,0.00019138,0.052243812,-0.001655003
0.2,0.38,0.016625836,0.000601691,0.12171395485601494,-0.003367201
0.22,0.38,0.10701805920520338,0.001797815,0.2644243813261568,-0.00642223
0.24,0.38,0.3023666715675484,0.003095865,0.41582408406489546,-0.009630258
0.26,0.38,0.7076280616789443,0.004599401,0.5850652841780432,-0.013156293
0.28,0.38,0.9029766740412897,0.006047526,0.7502794326601925,-0.01661757
0.3,0.38,0.9933688975291097,0.007209162,0.8914909630986858,-0.019661865
0.32,0.38,0.9972016858341298,0.007850778,0.986465042,-0.021882492
0.34,0.38,0.9998027616939645,0.008207379,1.0540489092005438,-0.02360454
0.36,0.38,0.9999404126634286,0.008147176,1.0663345528808446,-0.024165375
0.38,0.38,0.9999895708123265,0.008014444,1.0623131829814332,-0.024329421
0.4,0.38,0.9999944825509417,0.007848038,1.0427708656676482,-0.024082651
0.42,0.38,0.999994658,0.007821863,1.028722011731419,-0.023693276
0.44,0.38,0.9999947766726272,0.007811805,1.0158143933314243,-0.023298191
0.46,0.38,0.9999947829235272,0.007836716,1.013191270586987,-0.023097643
0.48,0.38,0.9999947851558235,0.007856595,1.013616266410591,-0.022993569
0.5,0.38,0.9999947853788183,0.007862982,1.0161517372090993,-0.022986305
0.52,0.38,0.9999947851558236,0.007855564,1.0188226825299473,-0.023123598
0.54,0.38,0.9999947829235273,0.007845329,1.0211370347545454,-0.023271296
0.56,0.38,0.9999947766726272,0.007852442,1.025884296417987,-0.023471733
0.58,0.38,0.999994658,0.007873802,1.0326919070325622,-0.023690634
0.6,0.38,0.9999944825509419,0.007919174,1.0411171246529118,-0.023874373
0.62,0.38,0.9999895708123268,0.007990141,1.0479617469909788,-0.023914406
0.64,0.38,0.9999404126634287,0.008081446,1.0526703698586455,-0.023845563
0.66,0.38,0.9998027616939645,0.007984643,1.0252193452912106,-0.02301923
0.68,0.38,0.9972016858341298,0.007743009,0.9781499183265867,-0.021775499
0.7,0.38,0.9933688975291095,0.007176422,0.8949645648417573,-0.019818417
0.72,0.38,0.9029766740412899,0.006136573,0.7659693493283704,-0.017008272
0.74,0.38,0.7076280616789442,0.004838524,0.6145696465896302,-0.013800245
0.76,0.38,0.30236667156754815,0.003334987,0.4453284464764823,-0.01027421
0.78,0.38,0.1070180592052035,0.001886862,0.280114298,-0.006812932
0.8,0.38,0.016625835717383304,0.000529814,0.1188886680864514,-0.003389848
0.82,0.38,0.012793047412363227,8.36109844536531e-5,0.043928689,-0.00154801
0.84,0.38,0.010191971552528455,-0.000272991,-0.023655179,0.000174037
0.86,0.38,0.010054321,-0.000212788,-0.035940822,0.000734873
0.88,0.38,0.010005162434166298,-8.01E-05,-0.031919452,0.000898918
0.9,0.38,0.010000250695551209,8.635078099526851e-5,-0.012377135,0.000652148
0.92,0.38,0.010000075472719885,0.000112526,0.001671719,0.000262773
0.94,0.38,0.009999957,0.000122584,0.014579337323103018,-0.000132312
0.96,0.38,0.00999995,9.767250548279787e-5,0.01720246,-0.000332859
0.98,0.38,0.009999948,7.779342814045754e-5,0.016777464,-0.000436933
1,0.38,0.009999948,7.140700046747819e-5,0.014241993445427667,-0.000444197
0,0.4,0.009999997,0.000147494,0.013946243444677533,-1.85E-05
0.02,0.4,0.009999997,0.000162816,0.011330765044436097,-1.28E-05
0.04,0.4,0.009999999,0.00018396,0.009064475,-6.64E-06
0.06,0.4,0.010000006,0.00016927,0.004415793,1.7096920264523855e-6
0.08,0.4,0.010000125,0.000125152,-0.002250456,1.0828052684504209e-5
0.1,0.4,0.010000299814680895,9.569765840738902e-6,-0.014795544,2.404147412287846e-5
0.12,0.4,0.010005211577421397,-0.000115148,-0.017203223,2.0155253266268732e-5
0.14,0.4,0.01005437,-0.000303744,-0.021814077,1.7297009216891953e-5
0.16,0.4,0.010192021613350763,-0.000103805,0.005066908,-1.71E-05
0.18,0.4,0.01279311,0.000395286,0.051158909,-6.89E-05
0.2,0.4,0.016625917379994387,0.001242773,0.11918646900604009,-0.000140232
0.22,0.4,0.10701858485541939,0.00371347,0.2589334302469396,-0.000267537
0.24,0.4,0.302368157,0.006394706,0.4071892306181947,-0.000401219
0.26,0.4,0.7076315373992689,0.009500455,0.57291602,-0.000548187
0.28,0.4,0.9029811092729438,0.012491771265672833,0.7346993706897371,-0.00069247
0.3,0.4,0.9933737767483689,0.014891328361436846,0.8729785175168313,-0.000819386
0.32,0.4,0.9972065838792397,0.016216711776391078,0.9659803497094402,-0.000911978
0.34,0.4,0.9998076725150125,0.016953343176954128,1.032160743511219,-0.000983787
0.36,0.4,0.9999453241605891,0.016828968,1.0441912320099933,-0.001007173
0.38,0.4,0.9999944825509417,0.016554760834312045,1.0402533433033978,-0.001014009
0.4,0.4,0.9999993943136822,0.016210989,1.0211168234255863,-0.001003708
0.42,0.4,0.9999995695373742,0.016156915644637216,1.0073597114918793,-0.000987456
0.44,0.4,0.9999996884368124,0.016136138,0.9947201383616193,-0.000970967
0.46,0.4,0.9999996946877431,0.016187605,0.9921514947242118,-0.000962597
0.48,0.4,0.9999996969200504,0.016228675284157935,0.9925676702385982,-0.000958254
0.5,0.4,0.9999996971430462,0.016241871056264606,0.9950504906380466,-0.000957954
0.52,0.4,0.9999996969200506,0.016226548,0.9976659690382875,-0.000963678
0.54,0.4,0.9999996946877432,0.016205404758591325,0.9999322588287571,-0.000969837
0.56,0.4,0.9999996884368124,0.016220095225276752,1.0045809410101931,-0.000978187
0.58,0.4,0.9999995695373742,0.016264212897945697,1.011247190138455,-0.000987306
0.6,0.4,0.9999993943136823,0.016357928,1.0194974588385202,-0.00099496
0.62,0.4,0.9999944825509419,0.016504513,1.026199956652626,-0.000996633
0.64,0.4,0.9999453241605892,0.016693109,1.0308108105846934,-0.000993775
0.66,0.4,0.9998076725150125,0.016493169995878066,1.0039298265762369,-0.000959363
0.68,0.4,0.9972065838792397,0.015994079099579662,0.9578378246910504,-0.000907562
0.7,0.4,0.9933737767483688,0.014823775128882213,0.8763798612698557,-0.000826032
0.72,0.4,0.9029811092729442,0.012675895254393344,0.7500633038357847,-0.000708941
0.74,0.4,0.7076315373992688,0.009994659,0.6018075034645286,-0.000575258
0.76,0.4,0.3023681567290938,0.00688891,0.43608071420287786,-0.00042829
0.78,0.4,0.10701858485541951,0.003897594,0.2742973633929858,-0.000284008
0.8,0.4,0.016625917,0.001094372,0.11641972254174936,-0.0001413
0.82,0.4,0.012793110249123541,0.000172653,0.043016384,-6.45E-05
0.84,0.4,0.010192021613350786,-0.000563978,-0.023164009,7.309058185310952e-6
0.86,0.4,0.010054369967774078,-0.000439603,-0.035194498,3.069507127280734e-5
0.88,0.4,0.010005212,-0.000165396,-0.031256609,3.753120328679828e-5
0.9,0.4,0.010000299814680983,0.000178376,-0.012120089,2.7229943079323608e-5
0.92,0.4,0.010000124590989003,0.000232449,0.001637023,1.097880853071946e-5
0.94,0.4,0.010000005691550788,0.000253226,0.014276595721105761,-5.51E-06
0.96,0.4,0.009999999,0.00020176,0.016845239358512582,-1.39E-05
0.98,0.4,0.009999997,0.00016069,0.016429063844126058,-1.82E-05
1,0.4,0.009999997,0.000147494,0.013946243444677533,-1.85E-05
0,0.42,0.009999999,0.000120977,0.013899730343686183,0.000168655
0.02,0.42,0.009999999,0.000133545,0.011292976,0.000116526
0.04,0.42,0.010000001192857912,0.000150888,0.009034245,6.044638628856074e-5
0.06,0.42,0.010000007,0.000138839,0.004401065,-1.57E-05
0.08,0.42,0.010000126343248773,0.000102653,-0.002242955,-9.88E-05
0.1,0.42,0.010000302,7.850293750935675e-6,-0.014746207,-0.000219254
0.12,0.42,0.010005213,-9.44E-05,-0.017145854,-0.000183757
0.14,0.42,0.010054371729538884,-0.000249139,-0.021741327,-0.000157608
0.16,0.42,0.010192023399235502,-8.51E-05,0.005050015,0.00015618
0.18,0.42,0.012793112490780929,0.000324214,0.050988307177607245,0.000628464
0.2,0.42,0.016625920293250777,0.001019337,0.11878900399461154,0.001278638
0.22,0.42,0.1070186036076223,0.003045853,0.25806989870096336,0.002438674
0.24,0.42,0.3023682097111909,0.005245059,0.4058312537974142,0.003656804
0.26,0.42,0.7076316613931546,0.007792462,0.5710053143436933,0.004995653
0.28,0.42,0.9029812674967235,0.010246004508765266,0.7322490817288829,0.0063099
0.3,0.42,0.9933739508110949,0.012214171531191847,0.8700670291172347,0.007465801
0.32,0.42,0.9972067586135649,0.013301275,0.9627586679476561,0.008308946
0.34,0.42,0.9998078477051102,0.013905468652290478,1.028718325114505,0.008962779
0.36,0.42,0.9999454993748067,0.013803446303724268,1.0407086885272205,0.009175716
0.38,0.42,0.999994658,0.013578530697500342,1.0367839374195351,0.009238001
0.4,0.42,0.9999995695373742,0.013296558235295103,1.0177112516046256,0.009144312
0.42,0.42,0.9999997447610969,0.013252208,1.0040000300376675,0.008996484
0.44,0.42,0.9999998636605559,0.013235167334166853,0.9914026196244868,0.008846489
0.46,0.42,0.9999998699114877,0.013277382233767097,0.9888425438428781,0.008770352
0.48,0.42,0.9999998721437954,0.01331107,0.9892573299694624,0.00873084
0.5,0.42,0.9999998723667911,0.013321893085567041,0.9917318658806507,0.00872808
0.52,0.42,0.9999998721437955,0.013309324701389336,0.9943386202120967,0.008780209
0.54,0.42,0.9999998699114877,0.013291981964531756,0.9965973509729162,0.008836289
0.56,0.42,0.999999864,0.013304031165433548,1.001230531471059,0.008912399
0.58,0.42,0.9999997447610969,0.013340217145654778,1.007874550840531,0.008995522
0.6,0.42,0.9999995695373742,0.013417084243813807,1.0160973063760843,0.009065293
0.62,0.42,0.999994658,0.013537316361782643,1.0227774502449765,0.009080492
0.64,0.42,0.9999454993748067,0.013692008,1.0273729236797695,0.009054343
0.66,0.42,0.9998078477051102,0.013528017,1.0005815811575773,0.008740555
0.68,0.42,0.9972067586135648,0.013118655780559194,0.9546432890467302,0.008268271
0.7,0.42,0.9933739508110948,0.012158751,0.873456984,0.007525119
0.72,0.42,0.9029812674967237,0.010397016842404672,0.7475616975233734,0.006458061
0.74,0.42,0.7076316613931544,0.008197811,0.5998003424269216,0.005239931
0.76,0.42,0.30236820971119066,0.005650408,0.4346262818806423,0.003901082
0.78,0.42,0.10701860360762243,0.003196865,0.27338251449545237,0.002586835
0.8,0.42,0.01662592,0.000897603,0.11603143976154398,0.001287108
0.82,0.42,0.012793112,0.000141595,0.042872928276680426,0.000587789
0.84,0.42,0.010192023399235523,-0.000462599,-0.023086729,-6.60E-05
0.86,0.42,0.010054371729538974,-0.000360577,-0.035077092,-0.000278981
0.88,0.42,0.010005213330572672,-0.000135661,-0.031152341,-0.000341266
0.9,0.42,0.010000301566971499,0.000146312,-0.012079655,-0.000247577
0.92,0.42,0.010000126343248816,0.000190662,0.001631566,-9.97E-05
0.94,0.42,0.010000007443789765,0.000207702,0.014228977,5.024565339503558e-5
0.96,0.42,0.010000001192857991,0.000165488,0.016789052,0.000126383
0.98,0.42,0.009999999,0.0001318,0.016374266254874762,0.000165895
1,0.42,0.009999999,0.000120977,0.013899730343686183,0.000168655
0,0.44,0.01,9.208808269684822e-5,0.013881861904356951,0.000320411
0.02,0.44,0.01,0.000101656,0.011278459,0.000221378
0.04,0.44,0.010000002,0.000114857,0.009022633,0.000114838
0.06,0.44,0.010000008632785516,0.000105685,0.004395406,-2.97E-05
0.08,0.44,0.010000127532258688,7.814043070090797e-5,-0.002240075,-0.000187656
0.1,0.44,0.010000303,5.976131019466432e-6,-0.014727258,-0.000416505
0.12,0.44,0.010005214520187327,-7.19E-05,-0.017123817,-0.000349079
0.14,0.44,0.010054372924998547,-0.000189649,-0.021713379,-0.000299415
0.16,0.44,0.010192024611061879,-6.48E-05,0.005043533,0.000296674
0.18,0.44,0.012793114,0.000246789,0.050922782465772906,0.001193856
0.2,0.44,0.016625922270064212,0.000775921,0.118636336,0.002428973
0.22,0.44,0.10701861633207962,0.002318529,0.2577381877789251,0.00463272
0.24,0.44,0.30236824566261666,0.00399259,0.4053095970007432,0.006946831
0.26,0.44,0.7076317455301979,0.005931701,0.5702713137631455,0.00949031
0.28,0.44,0.9029813748607353,0.007799364,0.7313077845583484,0.011987064509818578
0.3,0.44,0.9933740689227504,0.009297549,0.8689485461827806,0.014183016960846668
0.32,0.44,0.9972068771809393,0.010125055759478923,0.9615210123903305,0.015784814815551197
0.34,0.44,0.9998079665817527,0.010584965371681283,1.027395865759899,0.017026965657349197
0.36,0.44,0.9999456182678161,0.010507297992334859,1.0393708174333733,0.017431502
0.38,0.44,0.9999947766726272,0.010336085,1.0354511188136235,0.017549825817952922
0.4,0.44,0.9999996884368124,0.010121443351298061,1.0164029641173904,0.017371823599354786
0.42,0.44,0.9999998636605559,0.010087684939790316,1.002709376402537,0.017090965891359302
0.44,0.44,0.9999999825600291,0.010074715491478627,0.9901281672895236,0.016805990556491363
0.46,0.44,0.9999999888109616,0.010106850779485293,0.987571383,0.016661336963788603
0.48,0.44,0.9999999910432696,0.010132494331998783,0.9879856336657878,0.01658627
0.5,0.44,0.9999999912662654,0.010140733,0.9904569844874882,0.01658103
0.52,0.44,0.9999999910432696,0.010131165275114913,0.9930603869871175,0.016680064
0.54,0.44,0.9999999888109616,0.010117964,0.9953162138062397,0.016786602845576686
0.56,0.44,0.9999999825600292,0.010127135,0.9999434404304308,0.01693119
0.58,0.44,0.999999864,0.010154680425943755,1.0065789214238179,0.017089097472466338
0.6,0.44,0.9999996884368124,0.010213192626788648,1.0147911082124021,0.017221641
0.62,0.44,0.9999947766726274,0.010304715,1.0214626633539978,0.017250519689206184
0.64,0.44,0.9999456182678161,0.01042247,1.0260522254962436,0.017200856
0.66,0.44,0.999807967,0.010297640301502884,0.999295314,0.016604767277037014
0.68,0.44,0.9972068771809393,0.009986032,0.953416064,0.015707584906206096
0.7,0.44,0.9933740689227503,0.009255344,0.872334113,0.014295827100365232
0.72,0.44,0.9029813748607354,0.007914292,0.7466006586129198,0.012268720972878806
0.74,0.44,0.7076317455301976,0.006240231,0.5990292493911012,0.00995461
0.76,0.44,0.3023682456626164,0.004301119,0.4340675326286984,0.007411131
0.78,0.44,0.10701861633207976,0.002433457,0.2730310618334952,0.004914377
0.8,0.44,0.016625922270064104,0.000683238,0.11588228648658436,0.002445188
0.82,0.44,0.012793114011875452,0.000107765,0.042817834,0.001116626
0.84,0.44,0.010192024611061903,-0.000352145,-0.023057019,-0.000125525
0.86,0.44,0.010054372924998639,-0.000274477,-0.035031971,-0.00053006
0.88,0.44,0.010005215,-0.000103264,-0.031112272,-0.000648385
0.9,0.44,0.010000303,0.000111378,-0.012064118,-0.000470382
0.92,0.44,0.010000127532258731,0.000145136,0.00162947,-0.000189525
0.94,0.44,0.010000008632785546,0.000158105,0.014210679102322864,9.545055022826503e-5
0.96,0.44,0.010000002,0.00012597,0.016767464,0.000240104
0.98,0.44,0.01,0.000100327,0.016353212726057782,0.000315171
1,0.44,0.01,9.208808269684822e-5,0.013881861904356951,0.000320411
0,0.46,0.01,8.463253577430118e-5,0.013926140571646222,0.000301384
0.02,0.46,0.010000000212054265,9.342529769832118e-5,0.011314434,0.000208231
0.04,0.46,0.010000002444362291,0.000105558,0.009051411,0.000108019
0.06,0.46,0.010000008695294898,9.712863837808139e-5,0.004409425,-2.80E-05
0.08,0.46,0.010000127594768812,7.181350442538753e-5,-0.00224722,-0.000176509
0.1,0.46,0.010000303,5.491353175859283e-6,-0.014774231,-0.000391765
0.12,0.46,0.010005214582729249,-6.61E-05,-0.017178432,-0.000328347
0.14,0.46,0.010054372987847756,-0.000174296,-0.02178263,-0.000281637
0.16,0.46,0.010192024674771538,-5.96E-05,0.005059628,0.000279041
0.18,0.46,0.012793114091844365,0.00022681,0.051085215,0.001122929
0.2,0.46,0.016625922,0.000713106,0.11901474832654224,0.00228468
0.22,0.46,0.10701861700104578,0.00213082,0.2585602756382971,0.004357538
0.24,0.46,0.3023682475527002,0.003669344,0.40660237448713143,0.006534205
0.26,0.46,0.7076317499535563,0.005451454,0.5720902497588356,0.008926624
0.28,0.46,0.9029813805052109,0.007167898,0.7336403605135295,0.011275095262671148
0.3,0.46,0.9933740751322649,0.008544778,0.8717201424199361,0.013340631040645529
0.32,0.46,0.9972068834144122,0.009305281,0.9645878836189076,0.014847299079459409
0.34,0.46,0.999807973,0.00972795,1.0306728594213628,0.016015678
0.36,0.46,0.9999456245184087,0.009656572,1.0426860151738713,0.016396184973017258
0.38,0.46,0.9999947829235272,0.009499223,1.0387538220905088,0.016507476372063016
0.4,0.46,0.9999996946877431,0.009301962,1.0196449176810196,0.016340038
0.42,0.46,0.9999998699114877,0.009270938,1.005907653159148,0.016075855359827876
0.44,0.46,0.9999999888109616,0.009259019,0.993286315,0.015807799776159905
0.46,0.46,0.9999999950618942,0.009288552,0.9907213731416714,0.015671736
0.48,0.46,0.9999999972942022,0.009312118,0.9911369437019815,0.015601126897118577
0.5,0.46,0.999999998,0.00931969,0.9936161759901371,0.0155962
0.52,0.46,0.9999999972942022,0.009310897,0.9962278827172777,0.015689352
0.54,0.46,0.9999999950618943,0.009298764,0.998490905,0.015789565
0.56,0.46,0.9999999888109616,0.009307193,1.003132891320959,0.015925563943945165
0.58,0.46,0.9999998699114878,0.009332509,1.009789536718034,0.016074092
0.6,0.46,0.9999996946877432,0.009386284,1.0180279160427408,0.016198764
0.62,0.46,0.9999947829235274,0.009470397,1.0247207485612213,0.01622593
0.64,0.46,0.9999456245184088,0.009578618,1.0293249468060868,0.016179220282001923
0.66,0.46,0.999807973,0.009463894,1.0024826890149474,0.015618542417375654
0.68,0.46,0.9972068834144122,0.009177512,0.9564571013511067,0.014774654211567827
0.7,0.46,0.9933740751322648,0.00850598,0.8751165317427004,0.013446751969873896
0.72,0.46,0.9029813805052112,0.007273503,0.7489820409234863,0.011540045680205061
0.74,0.46,0.70763175,0.005734978,0.6009399420746516,0.009363378
0.76,0.46,0.302368248,0.003952868,0.4354520668029469,0.006970959
0.78,0.46,0.10701861700104592,0.002236424,0.2739019560482526,0.004622488
0.8,0.46,0.016625922373991624,0.000627917,0.11625193890950751,0.002299943
0.82,0.46,0.012793114091844346,9.904123050872284e-5,0.042954432942876083,0.001050284
0.84,0.46,0.010192025,-0.000323628,-0.023130543,-0.000118095
0.86,0.46,0.010054372987847846,-0.00025225,-0.035143699,-0.000498602
0.88,0.46,0.010005214582729351,-9.49E-05,-0.031211506,-0.000609893
0.9,0.46,0.010000302818513468,0.00010236,-0.012102601,-0.000442455
0.92,0.46,0.010000127594768853,0.000133384,0.001634663,-0.000178272
0.94,0.46,0.010000008695294925,0.000145303,0.014256001893577343,8.978364975835559e-5
0.96,0.46,0.010000002,0.00011577,0.016820943420112824,0.000225848
0.98,0.46,0.010000000212054348,9.220362380962579e-5,0.016405372859802057,0.000296457
1,0.46,0.01,8.463253577430118e-5,0.013926140571646222,0.000301384
0,0.48,0.010000000011381616,8.616435086777494e-5,0.013961473743655564,0.00025423
0.02,0.48,0.010000000234377348,9.511608406653625e-5,0.011343140289223718,0.000175652
0.04,0.48,0.010000002466685375,0.000107468,0.009074376,9.111835351424575e-5
0.06,0.48,0.010000008717617997,9.88861933215066e-5,0.004420613,-2.36E-05
0.08,0.48,0.010000127617092177,7.31128178917267e-5,-0.002252921,-0.000148892
0.1,0.48,0.010000302840837135,5.5901796735831565e-6,-0.014811713,-0.000330469
0.12,0.48,0.010005215,-6.73E-05,-0.017222012,-0.000276976
0.14,0.48,0.010054373010292213,-0.00017745,-0.021837891,-0.000237578
0.16,0.48,0.010192024697523276,-6.06E-05,0.005072468,0.000235373
0.18,0.48,0.012793114120402536,0.000230917,0.051214826,0.000947223
0.2,0.48,0.016625922,0.000726016,0.11931670090065369,0.001927203
0.22,0.48,0.10701861723994431,0.002169385,0.25921626797490616,0.003675741
0.24,0.48,0.30236824822767927,0.00373575,0.4076339631190557,0.005511847
0.26,0.48,0.7076317515332082,0.005550108,0.5735417007210712,0.00752995
0.28,0.48,0.9029813825209436,0.00729761,0.7355016856641223,0.009510981
0.3,0.48,0.9933740773497819,0.008699404,0.8739317981882075,0.011253344375221717
0.32,0.48,0.9972068856404852,0.009473668,0.9670351646257913,0.012524277766664298
0.34,0.48,0.9998079750633644,0.009903988,1.033287815192327,0.01350985
0.36,0.48,0.9999456267505953,0.00983132,1.0453314562603502,0.013830816375424314
0.38,0.48,0.9999947851558235,0.009671126,1.041389291206571,0.013924688923108337
0.4,0.48,0.9999996969200504,0.009470297,1.0222319070691834,0.013783441252712837
0.42,0.48,0.9999998721437954,0.009438711,1.0084597877489834,0.013560589413042758
0.44,0.48,0.9999999910432696,0.009426576,0.9958064253888387,0.013334471
0.46,0.48,0.9999999972942022,0.009456643,0.9932349747912151,0.013219695639176953
0.48,0.48,0.9999999995265103,0.009480635,0.9936515988456924,0.013160134905795528
0.5,0.48,1,0.009488344,0.9961371213056139,0.01315598
0.52,0.48,0.9999999995265104,0.009479392,0.9987554547600457,0.013234558569912538
0.54,0.48,0.9999999972942024,0.00946704,1.0010242195197683,0.013319091972386272
0.56,0.48,0.9999999910432696,0.009475622,1.0056779824988291,0.013433812775656829
0.58,0.48,0.9999998721437956,0.009501395,1.0123515158658092,0.013559102485486902
0.6,0.48,0.9999996969200506,0.009556143,1.020610795710609,0.013664269124286178
0.62,0.48,0.9999947851558237,0.009641779,1.0273206073714785,0.013687186708503512
0.64,0.48,0.9999456267505955,0.009751958,1.031936485829378,0.013647788
0.66,0.48,0.9998079750633644,0.009635156,1.0050261268371263,0.013174837508191903
0.68,0.48,0.9972068856404852,0.009343591,0.958883769,0.012462987702345451
0.7,0.48,0.9933740773497819,0.008659905,0.8773368318366866,0.011342851790093127
0.72,0.48,0.9029813825209438,0.007405123,0.7508823270743636,0.00973447
0.74,0.48,0.7076317515332081,0.005838758,0.6024646319302136,0.007898363
0.76,0.48,0.302368248,0.0040244,0.43655689432819755,0.00588026
0.78,0.48,0.10701861723994444,0.002276898,0.27459690938514625,0.003899229
0.8,0.48,0.016625922411105803,0.000639286,0.11654690973216975,0.001940067
0.82,0.48,0.012793114120402519,0.000100839,0.04306343,0.000885933
0.84,0.48,0.010192024697523299,-0.00032948,-0.02318922,-9.96E-05
0.86,0.48,0.010054373010292304,-0.000256812,-0.035232861,-0.000420606
0.88,0.48,0.010005214605064072,-9.66E-05,-0.031290696,-0.000514479
0.9,0.48,0.010000302840837225,0.000104211,-0.012133312,-0.000373231
0.92,0.48,0.010000127617092219,0.000135797,0.001638807,-0.000150379
0.94,0.48,0.010000008717618025,0.000147932,0.014292169660432055,7.573927609951573e-5
0.96,0.48,0.010000002466685455,0.000117865,0.016863620258054803,0.000190515
0.98,0.48,0.010000000234377429,9.38723928719116e-5,0.016446996203577084,0.000250075
1,0.48,0.010000000011381616,8.616435086777494e-5,0.013961473743655564,0.00025423
0,0.5,0.010000000013611574,9.184457331454583e-5,0.013972824330734797,0.000205021
0.02,0.5,0.010000000236607305,0.000101386,0.011352361812174444,0.000141652
0.04,0.5,0.010000002468915335,0.000114553,0.009081752,7.348066264832734e-5
0.06,0.5,0.010000008719847957,0.000105405,0.004424207,-1.90E-05
0.08,0.5,0.010000127619322164,7.793266041987975e-5,-0.002254751,-0.000120075
0.1,0.5,0.010000303,5.958920727633099e-6,-0.014823751,-0.000266508
0.12,0.5,0.010005214607295091,-7.17E-05,-0.01723601,-0.00022337
0.14,0.5,0.010054373012534295,-0.000189147,-0.021855642,-0.000191598
0.16,0.5,0.010192024699796055,-6.46E-05,0.005076591,0.00018981
0.18,0.5,0.012793114123255345,0.00024614,0.051256457193369714,0.000763877
0.2,0.5,0.016625922,0.000773876,0.11941369010260944,0.001554178
0.22,0.5,0.10701861726380898,0.002312394,0.2594269873330145,0.002964275
0.24,0.5,0.3023682482951061,0.003982016,0.4079653376765159,0.004444991
0.26,0.5,0.7076317516910072,0.005915981,0.5740079546912844,0.006072472
0.28,0.5,0.9029813827223045,0.007778684,0.7360996121800141,0.007670055
0.3,0.5,0.9933740775713001,0.00927289,0.8746422708108056,0.009075163
0.32,0.5,0.9972068858628581,0.010098199564650651,0.9678213350294798,0.010100087045997042
0.34,0.5,0.9998079752863174,0.010556889838025689,1.0341278538089798,0.010894882559518626
0.36,0.5,0.999945627,0.010479433107045034,1.0461812882315407,0.011153715
0.38,0.5,0.9999947853788183,0.010308679473347078,1.0422359183777867,0.011229410203190012
0.4,0.5,0.9999996971430462,0.010094611,1.0230629573070564,0.011115497160397402
0.42,0.5,0.9999998723667911,0.010060942455852923,1.0092796388560032,0.010935780592838892
0.44,0.5,0.9999999912662654,0.010048006790125616,0.9966159869340246,0.010753430283322759
0.46,0.5,0.999999998,0.010080055590512048,0.9940424451175707,0.010660872648375475
0.48,0.5,1,0.010105630262164763,0.9944594080267585,0.010612842223938644
0.5,0.5,0.9999999999725018,0.010113847,0.9969469522559226,0.010609492880925112
0.52,0.5,1,0.010104304828467402,0.9995674147744829,0.010672862001645689
0.54,0.5,0.9999999975171981,0.010091138386494948,1.0018380242983813,0.010741033265565126
0.56,0.5,0.9999999912662654,0.010100286193137666,1.0064955699125409,0.010833549302715803
0.58,0.5,0.9999998723667912,0.010127758546165818,1.013174527570169,0.010934588947202716
0.6,0.5,0.9999996971430463,0.010186115952546482,1.021440521,0.011019400946929152
0.62,0.5,0.9999947853788184,0.010277396108645219,1.0281557870591265,0.011037883949754149
0.64,0.5,0.999945627,0.010394837997599323,1.032775418497464,0.011006112193929728
0.66,0.5,0.9998079752863174,0.010270336601678786,1.005843185390995,0.010624704
0.68,0.5,0.997206886,0.009959551,0.9596633193932887,0.010050636835680795
0.7,0.5,0.993374078,0.009230796,0.8780500927105508,0.009147309
0.72,0.5,0.9029813827223048,0.007893298,0.7514927892536428,0.007850239
0.74,0.5,0.7076317516910069,0.006223675,0.6029544389101409,0.006369523
0.76,0.5,0.30236824829510583,0.00428971,0.4369118218953715,0.004742042
0.78,0.5,0.10701861726380912,0.002427007,0.27482016440664175,0.003144459
0.8,0.5,0.016625922414813313,0.000681438,0.11664166752302135,0.001564515
0.82,0.5,0.012793114123255327,0.000107492,0.043098442,0.000714427
0.84,0.5,0.010192024699796076,-0.000351199,-0.023208077,-8.04E-05
0.86,0.5,0.010054373012534385,-0.000273742,-0.035261512,-0.000339201
0.88,0.5,0.010005214607295192,-0.000102988,-0.031316142,-0.000414896
0.9,0.5,0.010000302843067249,0.00011108,-0.012143181,-0.000300983
0.92,0.5,0.010000127619322206,0.000144749,0.001640138,-0.000121267
0.94,0.5,0.010000008719847985,0.000157684,0.014303789652633205,6.10836448906819e-5
0.96,0.5,0.010000002468915413,0.000125636,0.016877331469086106,0.000153641
0.98,0.5,0.010000000236607387,0.000100061,0.016460368559898287,0.000201672
1,0.5,0.010000000013611574,9.184457331454583e-5,0.013972824330734797,0.000205021
0,0.52,0.010000000011381616,9.258552580083098e-5,0.013959641402314458,0.000197277
0.02,0.52,0.010000000234377348,0.000102204,0.011341651323929287,0.000136301
0.04,0.52,0.010000002466685377,0.000115477,0.009073184,7.070452293780332e-5
0.06,0.52,0.010000008717617997,0.000106255,0.004420033,-1.83E-05
0.08,0.52,0.010000127617092177,7.856149493003025e-5,-0.002252623,-0.00011554
0.1,0.52,0.010000302840837135,6.007126939986709e-6,-0.014809766,-0.000256442
0.12,0.52,0.010005214605063971,-7.23E-05,-0.01721975,-0.000214931
0.14,0.52,0.010054373010292213,-0.000190673,-0.021835025,-0.000184356
0.16,0.52,0.010192024697523278,-6.52E-05,0.005071798,0.00018265
0.18,0.52,0.012793114120402536,0.000248125,0.051208093873184396,0.000735039
0.2,0.52,0.016625922,0.000780118,0.11930102291982042,0.001495494
0.22,0.52,0.1070186172399443,0.002331049,0.25918222585862727,0.002852334
0.24,0.52,0.30236824822767927,0.004014143,0.40758043924939996,0.004277124
0.26,0.52,0.7076317515332082,0.005963711,0.5734664054935437,0.005843135
0.28,0.52,0.9029813825209435,0.007841444,0.7354051395628839,0.007380375
0.3,0.52,0.9933740773497819,0.009347706,0.8738170911761411,0.00873241
0.32,0.52,0.9972068856404853,0.010179673903490422,0.966908245,0.00971862
0.34,0.52,0.9998079750633645,0.010642064670495473,1.0331522054359414,0.010483395472024641
0.36,0.52,0.9999456267505955,0.010563982,1.045194266,0.010732452444799756
0.38,0.52,0.9999947851558237,0.010391850623849484,1.0412526156327018,0.010805290619150105
0.4,0.52,0.9999996969200506,0.010176055065830643,1.022097741,0.010695682536893332
0.42,0.52,0.9999998721437955,0.010142114508991636,1.0083274262452708,0.010522755503775813
0.44,0.52,0.9999999910432696,0.010129074584246046,0.9956757217611854,0.010347294103232967
0.46,0.52,0.9999999972942022,0.010161382077394445,0.9931046084823933,0.010258232762815825
0.48,0.52,0.9999999995265103,0.010187163,0.9935211785365512,0.010212016453254029
0.5,0.52,1,0.010195445821679961,0.9960063762941396,0.010208793261887903
0.52,0.52,0.9999999995265105,0.010185827,0.9986243663725247,0.010269768862696819
0.54,0.52,0.9999999972942023,0.010172554292404561,1.0008928334337366,0.010335365346046545
0.56,0.52,0.9999999910432698,0.010181775878385188,1.0055459847316208,0.010424387089694837
0.58,0.52,0.9999998721437956,0.010209469852550768,1.0122186411589413,0.010521610307785386
0.6,0.52,0.9999996969200506,0.010268298080336663,1.0204768363681185,0.010603218091972016
0.62,0.52,0.9999947851558239,0.010360315,1.027185768133246,0.010621000859665074
0.64,0.52,0.9999456267505955,0.010478704292079526,1.0318010426115878,0.010590426203687399
0.66,0.52,0.9998079750633644,0.010353198718371282,1.0048942201913693,0.010223419955537038
0.68,0.52,0.9972068856404853,0.010039906142040636,0.9587579238232711,0.009671031
0.7,0.52,0.9933740773497819,0.009305272,0.8772216956123762,0.008801818
0.72,0.52,0.9029813825209438,0.007956982,0.7507837918378276,0.007553736
0.74,0.52,0.7076317515332081,0.006273889,0.6023855784470539,0.006128945
0.76,0.52,0.302368248,0.00432432,0.43649961220290956,0.004562935
0.78,0.52,0.10701861723994442,0.002446588,0.27456087813356894,0.003025695
0.8,0.52,0.016625922411105803,0.000686934,0.11653161311689592,0.001505429
0.82,0.52,0.012793114120402519,0.000108357,0.043057773,0.000687449
0.84,0.52,0.010192025,-0.000354033,-0.023186188,-7.73E-05
0.86,0.52,0.010054373010292304,-0.000275951,-0.035228248,-0.000326383
0.88,0.52,0.010005214605064072,-0.000103819,-0.031286598,-0.000399221
0.9,0.52,0.010000302840837225,0.000111976,-0.012131723,-0.000289613
0.92,0.52,0.010000127617092219,0.000145917,0.001638591,-0.000116686
0.94,0.52,0.010000008717618025,0.000158957,0.014290295935269298,5.877576575136903e-5
0.96,0.52,0.010000002466685457,0.000126649,0.016861409,0.000147837
0.98,0.52,0.010000000234377429,0.000100868,0.016444839159902847,0.000194053
1,0.52,0.010000000011381616,9.258552580083098e-5,0.013959641402314458,0.000197277
0,0.54,0.01,9.390398318215331e-5,0.013941451042104152,0.000200211
0.02,0.54,0.010000000212054268,0.00010366,0.011326872534378455,0.000138328
0.04,0.54,0.010000002444362291,0.000117122,0.009061362,7.175568835445195e-5
0.06,0.54,0.010000008695294898,0.000107769,0.004414274,-1.86E-05
0.08,0.54,0.010000127594768812,7.968032537243941e-5,-0.002249688,-0.00011726
0.1,0.54,0.010000302818513381,6.092731583872044e-6,-0.014790468,-0.000260257
0.12,0.54,0.010005215,-7.33E-05,-0.017197314,-0.000218125
0.14,0.54,0.010054372987847756,-0.000193389,-0.021806576,-0.000187092
0.16,0.54,0.010192024674771542,-6.61E-05,0.005065184,0.000185379
0.18,0.54,0.012793114091844367,0.000251658,0.051141362,0.000745991
0.2,0.54,0.016625922,0.000791227,0.11914556140929702,0.001517765
0.22,0.54,0.10701861700104578,0.002364245,0.2588444938301371,0.002894792
0.24,0.54,0.3023682475527002,0.004071308,0.40704933893962447,0.004340782
0.26,0.54,0.7076317499535564,0.00604864,0.5727191499636881,0.005930089
0.28,0.54,0.9029813805052109,0.007953113,0.7344468719804088,0.007490199
0.3,0.54,0.9933740751322648,0.009480826,0.8726784670680353,0.008862347
0.32,0.54,0.9972068834144123,0.010324641066765734,0.9656483178956063,0.00986323
0.34,0.54,0.999807973,0.010793615744758577,1.0318059575568774,0.010639384
0.36,0.54,0.9999456245184088,0.010714420869634322,1.0438323238965534,0.010892149185769728
0.38,0.54,0.9999947829235273,0.010539837305039395,1.0398958077474154,0.010966074126549237
0.4,0.54,0.9999996946877432,0.010320968536939213,1.0207658909373094,0.010854839
0.42,0.54,0.9999998699114878,0.010286544827326412,1.0070135193044063,0.010679340814789613
0.44,0.54,0.9999999888109617,0.010273319,0.9943783006538388,0.01050127
0.46,0.54,0.9999999950618943,0.010306087056660808,0.9918105382153828,0.010410884107749563
0.48,0.54,0.9999999972942024,0.010332235290605335,0.9922265659681142,0.010363979879598976
0.5,0.54,0.9999999975171981,0.010340635857597702,0.9947085257240723,0.010360708137772796
0.52,0.54,0.9999999972942023,0.010330880019296815,0.9973231042317974,0.010422591
0.54,0.54,0.9999999950618943,0.010317418268266591,0.9995886150788512,0.010489163353888956
0.56,0.54,0.9999999888109619,0.010326771162984924,1.0042357029749331,0.010579509
0.58,0.54,0.9999998699114879,0.010354859515407419,1.0108996647059985,0.010678178798106541
0.6,0.54,0.9999996946877432,0.010414525546474623,1.0191470996531615,0.010760999416716594
0.62,0.54,0.9999947829235274,0.010507852756387255,1.025847290559822,0.010779043947148511
0.64,0.54,0.9999456245184088,0.010627928512585658,1.0304565526552054,0.010748010742204455
0.66,0.54,0.9998079728314851,0.010500636,1.0035847926076669,0.010375539651493827
0.68,0.54,0.9972068834144123,0.010182882028759527,0.9575086152484362,0.009814928
0.7,0.54,0.9933740751322648,0.009437786,0.8760786330204742,0.008932779
0.72,0.54,0.9029813805052112,0.008070295,0.7498054829360401,0.007666127
0.74,0.54,0.70763175,0.006363232,0.601600638,0.006220137
0.76,0.54,0.302368248,0.0043859,0.43593082680248774,0.00463083
0.78,0.54,0.10701861700104591,0.002481427,0.2742031047857666,0.00307072
0.8,0.54,0.016625922373991624,0.000696714,0.11637975803681261,0.001527838
0.82,0.54,0.012793114091844348,0.000109899,0.043001659,0.000697689
0.84,0.54,0.010192024674771562,-0.000359076,-0.023155981,-7.85E-05
0.86,0.54,0.010054372987847848,-0.000279881,-0.035182347,-0.00033123
0.88,0.54,0.010005214582729353,-0.000105297,-0.031245831,-0.000405155
0.9,0.54,0.010000302818513468,0.000113571,-0.012115914,-0.00029392
0.92,0.54,0.010000127594768852,0.000147995,0.001636457,-0.000118422
0.94,0.54,0.010000008695294925,0.00016122,0.014271676112338108,5.964861231497019e-5
0.96,0.54,0.010000002444362369,0.000128453,0.016839438550794242,0.000150035
0.98,0.54,0.010000000212054348,0.000102305,0.016423410798062452,0.000196939
1,0.54,0.01,9.390398318215331e-5,0.013941451042104152,0.000200211
0,0.56,0.01,9.455415422932541e-5,0.013954088827575522,0.000152303
0.02,0.56,0.01,0.000104377,0.011337140688082066,0.000105228
0.04,0.56,0.010000002,0.000117932,0.009069577,5.4585205195650354e-5
0.06,0.56,0.010000008632785518,0.000108515,0.004418276,-1.41E-05
0.08,0.56,0.010000128,8.023181199858248e-5,-0.002251728,-8.92E-05
0.1,0.56,0.010000303,6.134612837963912e-6,-0.014803878,-0.000197975
0.12,0.56,0.010005214520187326,-7.38E-05,-0.017212907,-0.000165922
0.14,0.56,0.010054372924998549,-0.000194727,-0.021826349,-0.000142312
0.16,0.56,0.010192024611061879,-6.66E-05,0.00506977,0.00014103
0.18,0.56,0.012793114,0.000253402,0.051187716,0.000567491
0.2,0.56,0.016625922270064212,0.000796708,0.1192535651742722,0.001154583
0.22,0.56,0.10701861633207962,0.002380616,0.2590791404883177,0.002202094
0.24,0.56,0.30236824566261666,0.004099498,0.4074183395759462,0.003302064
0.26,0.56,0.7076317455301979,0.006090519,0.5732383349975941,0.004511061
0.28,0.56,0.9029813748607353,0.008008176,0.7351126664069297,0.005697849
0.3,0.56,0.9933740689227505,0.009546465,0.8734695690155064,0.006741656
0.32,0.56,0.9972068771809393,0.010396121601825022,0.9665236947048017,0.007503042
0.34,0.56,0.999807967,0.010868343,1.0327413029891517,0.008093476
0.36,0.56,0.9999456182678161,0.010788600163565297,1.0447785685022004,0.008285763
0.38,0.56,0.9999947766726273,0.010612808239836086,1.040838482083168,0.008342004
0.4,0.56,0.9999996884368124,0.010392424,1.0216912235275277,0.008257389
0.42,0.56,0.999999864,0.010357762,1.0079263866065595,0.008123886
0.44,0.56,0.9999999825600292,0.010344445289103131,0.995279716,0.007988424
0.46,0.56,0.9999999888109616,0.010377439729581594,0.9927096262110966,0.007919665
0.48,0.56,0.9999999910432696,0.010403768959437072,0.9931260314005882,0.007883983
0.5,0.56,0.9999999912662654,0.010412227689463498,0.9956102406666392,0.007881493
0.52,0.56,0.9999999910432698,0.010402404347380517,0.9982271888061325,0.007928568
0.54,0.56,0.9999999888109617,0.010388849,1.0004947528149857,0.007979211
0.56,0.56,0.9999999825600292,0.010398267146964443,1.0051460536660286,0.008047937
0.58,0.56,0.999999864,0.010426550031694246,1.0118160571569903,0.008122994
0.6,0.56,0.9999996884368125,0.010486629154061414,1.0200709699264723,0.008185994
0.62,0.56,0.9999947766726274,0.010580602304580796,1.026777236511196,0.008199718
0.64,0.56,0.9999456182678162,0.010701509006181343,1.0313906788955487,0.008176108
0.66,0.56,0.9998079665817529,0.010573334309594437,1.0044945596728552,0.007892766
0.68,0.56,0.9972068771809393,0.010253379550201034,0.9583766130496412,0.007466305
0.7,0.56,0.9933740689227504,0.009503124,0.8768728112276701,0.00679525
0.72,0.56,0.9029813748607354,0.008126165,0.7504851890058974,0.005831702
0.74,0.56,0.7076317455301977,0.006407284,0.6021459899182683,0.004731732
0.76,0.56,0.3023682456626164,0.004416262,0.43632599449661996,0.003522735
0.78,0.56,0.10701861633207975,0.002498605,0.2744516630872838,0.002335947
0.8,0.56,0.016625922270064104,0.000701538,0.11648524837553764,0.001162262
0.82,0.56,0.012793114011875453,0.00011066,0.043040635,0.000530754
0.84,0.56,0.010192024611061902,-0.000361561,-0.023176973,-5.97E-05
0.86,0.56,0.010054372924998639,-0.000281818,-0.035214239,-0.000251967
0.88,0.56,0.010005215,-0.000106026,-0.031274153,-0.000308208
0.9,0.56,0.010000303,0.000114357,-0.012126894,-0.000223593
0.92,0.56,0.010000127532258731,0.000149019,0.001637943,-9.01E-05
0.94,0.56,0.010000008632785546,0.000162337,0.014284613968431094,4.5371646384956895e-5
0.96,0.56,0.010000002,0.000129342,0.016854703283118867,0.000114131
0.98,0.56,0.01,0.000103013,0.016438298093626864,0.000149813
1,0.56,0.01,9.455415422932541e-5,0.013954088827575522,0.000152303
0,0.58,0.009999999,9.325981182387444e-5,0.013992042471235894,5.845351803763093e-5
0.02,0.58,0.009999999,0.000102949,0.011367977115456633,4.0386285856421964e-5
0.04,0.58,0.010000001192857913,0.000116318,0.009094246,2.094961740409334e-5
0.06,0.58,0.010000007,0.000107029,0.004430294,-5.43E-06
0.08,0.58,0.010000126343248771,7.913319441387042e-5,-0.002257853,-3.42E-05
0.1,0.58,0.010000302,6.050199109639319e-6,-0.014844146,-7.60E-05
0.12,0.58,0.010005213330572572,-7.28E-05,-0.01725973,-6.37E-05
0.14,0.58,0.010054371729538885,-0.00019206,-0.021885722,-5.46E-05
0.16,0.58,0.010192023399235502,-6.56E-05,0.005083553,5.414064980666082e-5
0.18,0.58,0.012793112490780929,0.000249938,0.051326938,0.000217807
0.2,0.58,0.016625920293250777,0.000785808,0.11957792481405721,0.000443119
0.22,0.58,0.10701860360762229,0.002348032,0.2597838204404792,0.000845132
0.24,0.58,0.30236820971119094,0.004043382,0.40852649664065965,0.001267279
0.26,0.58,0.7076316613931546,0.006007146,0.5747975123928106,0.001731275
0.28,0.58,0.9029812674967236,0.00789855,0.7371121300361179,0.002186751
0.3,0.58,0.993373951,0.00941578,0.8758453500825871,0.002587358
0.32,0.58,0.9972067586135649,0.010253806,0.9691525703543484,0.002879582
0.34,0.58,0.9998078477051102,0.010719564451626376,1.0355502794349567,0.003106197
0.36,0.58,0.9999454993748067,0.010640914289548121,1.0476202817957951,0.003180005
0.38,0.58,0.999994658,0.010467529443849733,1.0436694767830332,0.003201597
0.4,0.58,0.9999995695373742,0.010250162,1.024470139592907,0.003169127
0.42,0.58,0.9999997447610969,0.010215974510068117,1.0106678656173713,0.003117887
0.44,0.58,0.999999864,0.010202839350968398,0.9979867989476061,0.003065895
0.46,0.58,0.9999998699114877,0.010235382052569578,0.9954097202567885,0.003039502
0.48,0.58,0.9999998721437956,0.010261350904254025,0.9958272583106104,0.003025805
0.5,0.58,0.9999998723667912,0.010269693963899956,0.9983182236814339,0.003024849
0.52,0.58,0.9999998721437956,0.010260005175791658,1.0009422890372128,0.003042916
0.54,0.58,0.9999998699114878,0.010246636,1.0032160199525184,0.003062353
0.56,0.58,0.999999864,0.010255924788398586,1.007879972513244,0.003088728
0.58,0.58,0.9999997447610971,0.010283820581309968,1.014568119055296,0.003117531
0.6,0.58,0.9999995695373743,0.010343077143982249,1.0228454864075565,0.003141706
0.62,0.58,0.9999946577737732,0.010435763248228997,1.0295699957064746,0.003146969
0.64,0.58,0.9999454993748068,0.010555014,1.0341959883814849,0.003137904
0.66,0.58,0.9998078477051102,0.010428592,1.007226713507563,0.003029162
0.68,0.58,0.9972067586135649,0.010113015827667628,0.960983328,0.002865495
0.7,0.58,0.993373951,0.00937303,0.8792578381481714,0.002607959
0.72,0.58,0.9029812674967238,0.008014921,0.7525264457121899,0.00223817
0.74,0.58,0.7076316613931545,0.006319572,0.6037837695120087,0.001816024
0.76,0.58,0.3023682097111907,0.004355808,0.4375127537598573,0.001352028
0.78,0.58,0.10701860360762243,0.002464404,0.27519813611654986,0.000896552
0.8,0.58,0.01662592,0.000691938,0.1168020674747974,0.000446099
0.82,0.58,0.012793112,0.000109148,0.043157696,0.000203721
0.84,0.58,0.010192023399235525,-0.000356611,-0.023240013,-2.29E-05
0.86,0.58,0.010054371729538972,-0.000277961,-0.035310016,-9.67E-05
0.88,0.58,0.010005213330572672,-0.000104576,-0.031359211,-0.000118295
0.9,0.58,0.010000302,0.000112791,-0.012159873,-8.58E-05
0.92,0.58,0.010000126343248815,0.000146979,0.001642401,-3.46E-05
0.94,0.58,0.010000007443789765,0.000160114,0.014323467205062978,1.7407435823047733e-5
0.96,0.58,0.010000001192857993,0.000127572,0.016900546,4.380022578478067e-5
0.98,0.58,0.009999999,0.000101603,0.016483007842059527,5.749717521136928e-5
1,0.58,0.009999999,9.325981182387444e-5,0.013992042471235894,5.845351803763093e-5
0,0.6,0.009999997,7.77767039120138e-5,0.014072665067224863,-9.04E-05
0.02,0.6,0.009999997,8.585688009448423e-5,0.011433480212381178,-6.25E-05
0.04,0.6,0.009999999,9.700648908610369e-5,0.009146648,-3.24E-05
0.06,0.6,0.010000006,8.925969731686081e-5,0.004455821,8.397592865063577e-6
0.08,0.6,0.010000125,6.599517457338001e-5,-0.002270864,5.2952554464587806e-5
0.1,0.6,0.010000299814680896,5.045533061160117e-6,-0.014929683,0.000117525
0.12,0.6,0.010005211577421399,-6.07E-05,-0.017359185,9.850483562903522e-5
0.14,0.6,0.01005437,-0.000160171,-0.022011832,8.449546923505891e-5
0.16,0.6,0.010192021613350763,-5.47E-05,0.005112845,-8.37E-05
0.18,0.6,0.012793110249123562,0.000208449,0.051622693,-0.000336826
0.2,0.6,0.016625917379994387,0.000655354,0.12026695291044062,-0.000685313
0.22,0.6,0.1070185848554194,0.001958215,0.26128072843991457,-0.001307081
0.24,0.6,0.30236815672909406,0.003372098,0.41088047397789074,-0.001959988
0.26,0.6,0.707631537,0.005009835,0.5781095523533444,-0.002677593
0.28,0.6,0.9029811092729441,0.006587227,0.7413594326393198,-0.003382008
0.3,0.6,0.9933737767483689,0.007852568,0.8808920346501361,-0.004001545
0.32,0.6,0.9972065838792399,0.008551469,0.974736888,-0.004453441
0.34,0.6,0.9998076725150126,0.008939907,1.0415171767790914,-0.004803866
0.36,0.6,0.9999453241605891,0.008874316,1.0536567242612782,-0.004917978
0.38,0.6,0.9999944825509419,0.008729716,1.049683154006556,-0.004951346
0.4,0.6,0.9999993943136823,0.008548435,1.0303731916464978,-0.004901118
0.42,0.6,0.9999995695373742,0.008519922,1.0164913913135818,-0.004821884
0.44,0.6,0.9999996884368125,0.008508967,1.0037372587236808,-0.00474149
0.46,0.6,0.9999996946877432,0.008536107,1.0011453316468164,-0.004700685
0.48,0.6,0.9999996969200506,0.008557765,1.0015652754904762,-0.004679511
0.5,0.6,0.9999996971430463,0.008564723,1.0040705927369495,-0.004678035
0.52,0.6,0.9999996969200506,0.008556643,1.006709777591793,-0.004705975
0.54,0.6,0.9999996946877433,0.008545493,1.0089966094719391,-0.004736033
0.56,0.6,0.9999996884368125,0.00855324,1.013687436842536,-0.004776828
0.58,0.6,0.9999995695373743,0.008576505,1.020414122,-0.004821383
0.6,0.6,0.9999993943136825,0.008625923,1.0287391855570942,-0.004858783
0.62,0.6,0.9999944825509419,0.00870322,1.0355024424452148,-0.004866935
0.64,0.6,0.9999453241605893,0.008802671,1.0401550901054382,-0.004852926
0.66,0.6,0.9998076725150126,0.008697236,1.0130304130942953,-0.004684742
0.68,0.6,0.9972065838792399,0.008434051,0.9665205652198712,-0.004431605
0.7,0.6,0.9933737767483689,0.007816918,0.884324162,-0.004033283
0.72,0.6,0.9029811092729442,0.006684285,0.7568625293642589,-0.003461349
0.74,0.6,0.7076315373992688,0.005270402,0.6072627838262816,-0.002808442
0.76,0.6,0.3023681567290938,0.003632664,0.44003370545082787,-0.002090837
0.78,0.6,0.10701858485541954,0.002055272,0.27678382516485195,-0.001386422
0.8,0.6,0.016625917,0.000577069,0.11747507677500695,-0.000689796
0.82,0.6,0.012793110249123543,9.103039430922942e-5,0.04340637,-0.00031499
0.84,0.6,0.010192021613350788,-0.000297407,-0.023373919,3.543535958434017e-5
0.86,0.6,0.01005437,-0.000231816,-0.035513466,0.000149548
0.88,0.6,0.010005212,-8.72E-05,-0.031539896,0.000182916
0.9,0.6,0.010000299814680985,9.406459003145322e-5,-0.012229934,0.000132688
0.92,0.6,0.010000124590989002,0.000122578,0.001651866,5.3453728491109956e-5
0.94,0.6,0.010000005691550788,0.000133533,0.014405999080492463,-2.69E-05
0.96,0.6,0.009999999,0.000106393,0.016997926157357443,-6.77E-05
0.98,0.6,0.009999997,8.473502255910867e-5,0.016577982313698197,-8.89E-05
1,0.6,0.009999997,7.77767039120138e-5,0.014072665067224863,-9.04E-05
0,0.62,0.009999948,2.683101420400793e-5,0.014198772746269702,-0.000257461
0.02,0.62,0.009999948,2.9618543089655465e-5,0.011535937249021147,-0.000177882
0.04,0.62,0.00999995,3.346495456119567e-5,0.009228612,-9.23E-05
0.06,0.62,0.009999957,3.079258874450759e-5,0.004495748,2.3911670914028135e-5
0.08,0.62,0.010000075472719845,2.2767076673586243e-5,-0.002291217,0.0001508
0.1,0.62,0.010000250695551122,1.7414479195641786e-6,-0.015063473,0.000334693
0.12,0.62,0.010005162434166198,-2.09E-05,-0.01751474,0.000280506
0.14,0.62,0.010054320583064292,-5.52E-05,-0.022209074,0.000240591
0.16,0.62,0.010191971552528432,-1.89E-05,0.005158683,-0.000238413
0.18,0.62,0.012793047412363246,7.191666105748442e-5,0.052085324,-0.000959365
0.2,0.62,0.016625836,0.000226085,0.12134472967939583,-0.001951869
0.22,0.62,0.10701805920520338,0.00067554,0.2636221540249529,-0.003722702
0.24,0.62,0.3023666715675484,0.001163295,0.41456248754448277,-0.005582218
0.26,0.62,0.7076280616789444,0.001728283,0.5832901242875399,-0.007626022
0.28,0.62,0.9029766740412899,0.002272458,0.7480029020107563,-0.009632271
0.3,0.62,0.9933688975291097,0.002708987,0.8887858663019965,-0.0113968
0.32,0.62,0.9972016858341298,0.002950107,0.9834716699361732,-0.012683888
0.34,0.62,0.9998027616939645,0.003084121,1.050850382120046,-0.013681983
0.36,0.62,0.9999404126634287,0.003061495,1.0630987160551957,-0.014007024
0.38,0.62,0.9999895708123268,0.003011609,1.0590895422653552,-0.014102088
0.4,0.62,0.9999944825509419,0.002949065,1.0396065467036735,-0.013959047
0.42,0.62,0.999994658,0.002939226,1.025600352211823,-0.01373337
0.44,0.62,0.9999947766726274,0.002935445,1.012731930174106,-0.013504386
0.46,0.62,0.9999947829235274,0.002944809,1.010116775902441,-0.013388157
0.48,0.62,0.9999947851558237,0.002952282,1.0105404817944255,-0.013327842
0.5,0.62,0.9999947853788184,0.002954683,1.0130682480935302,-0.013323635
0.52,0.62,0.9999947851558239,0.002951896,1.0157310835907787,-0.013403213
0.54,0.62,0.9999947829235274,0.002948049,1.018038409011261,-0.013488823
0.56,0.62,0.9999947766726274,0.002950722,1.0227712727349623,-0.013605007
0.58,0.62,0.9999946577737732,0.002958747,1.0295582375822874,-0.013731895
0.6,0.62,0.9999944825509419,0.002975795,1.0379579019353757,-0.013838401
0.62,0.62,0.9999895708123268,0.003002458,1.044781760677031,-0.013861602
0.64,0.62,0.9999404126634287,0.003036764,1.0494760943693975,-0.013821687
0.66,0.62,0.9998027616939646,0.00300039,1.0221083379855038,-0.013342683
0.68,0.62,0.9972016858341298,0.002909598,0.9751816964485593,-0.012621731
0.7,0.62,0.9933688975291096,0.002696703,0.8922487081393764,-0.011487292
0.72,0.62,0.9029766740412899,0.002305974,0.7636448668148459,-0.009858394
0.74,0.62,0.7076280616789442,0.001818219,0.6127045332953154,-0.007998878
0.76,0.62,0.30236667156754815,0.001253231,0.44397689655225797,-0.005955074
0.78,0.62,0.10701805920520352,0.000709056,0.2792641188290409,-0.003948825
0.8,0.62,0.016625835717383304,0.000199093,0.11852779327836324,-0.001964738
0.82,0.62,0.012793047412363225,3.1407502088434284e-5,0.043795350903624755,-0.000897207
0.84,0.62,0.010191971552528455,-0.000102607,-0.023583361,0.000100887
0.86,0.62,0.010054320583064382,-8.00E-05,-0.035831695,0.000425928
0.88,0.62,0.010005162434166298,-3.01E-05,-0.031822521,0.000520992
0.9,0.62,0.010000250695551209,3.24491680551597e-5,-0.012339526,0.000377951
0.92,0.62,0.010000075472719885,4.228788064004948e-5,0.001666669,0.000152275
0.94,0.62,0.009999957,4.606887609413234e-5,0.014535090665692809,-7.67E-05
0.96,0.62,0.00999995,3.670513787585941e-5,0.017150244937358398,-0.000192939
0.98,0.62,0.009999948,2.923243112203415e-5,0.016726539,-0.000253253
1,0.62,0.009999948,2.683101420400793e-5,0.014198772746269702,-0.000257461
0,0.64,0.009999456,-7.29E-05,0.014361025,-0.000421069
0.02,0.64,0.009999457,-8.05E-05,0.011667759785491673,-0.00029092
0.04,0.64,0.009999459,-9.10E-05,0.009334066,-0.000150907
0.06,0.64,0.009999465,-8.37E-05,0.004547118,3.9103947059366356e-5
0.08,0.64,0.009999584,-6.19E-05,-0.002317402,0.000246618
0.1,0.64,0.009999759,-4.73E-06,-0.015235607,0.000547358
0.12,0.64,0.010004670593772011,5.6951730545582386e-5,-0.017714873,0.000458726
0.14,0.64,0.010053826326121302,0.000150223,-0.022462837,0.000393436
0.16,0.64,0.010191470528848019,5.1345250391119145e-5,0.005217672,-0.000389957
0.18,0.64,0.012792418523274883,-0.000195477,0.052680567823701535,-0.001569038
0.2,0.64,0.016625018413551847,-0.000614602,0.12273142695799036,-0.003192225
0.22,0.64,0.10701279834064764,-0.001836447,0.26663467553771714,-0.006088328
0.24,0.64,0.3023518076266668,-0.00316241,0.41929982364777996,-0.009129467
0.26,0.64,0.7075932756305336,-0.004698282,0.5899555235911756,-0.012472011
0.28,0.64,0.9029322849165532,-0.006177548,0.7565504845172698,-0.015753142
0.3,0.64,0.9933200648436489,-0.007364159,0.8989421846399942,-0.018638961
0.32,0.64,0.9971526647339258,-0.008019558,0.9947099724610222,-0.02074396
0.34,0.64,0.9997536127283527,-0.008383809,1.0628586317875979,-0.022376326
0.36,0.64,0.9998912569310795,-0.008322295,1.0752469374513358,-0.022907938
0.38,0.64,0.9999404126634286,-0.008186696,1.0711919595273656,-0.023063427
0.4,0.64,0.9999453241605892,-0.008016705,1.051486339,-0.0228295
0.42,0.64,0.9999454993748069,-0.007989971,1.0373200948434678,-0.022460411
0.44,0.64,0.9999456182678161,-0.0079797,1.0243046241477456,-0.022085911
0.46,0.64,0.9999456245184088,-0.00800515,1.0216595839070317,-0.021895817
0.48,0.64,0.9999456267505955,-0.008025457,1.022088129349539,-0.021797169
0.5,0.64,0.999945627,-0.008031981,1.0246447792861255,-0.021790286
0.52,0.64,0.9999456267505955,-0.008024403,1.0273380449758869,-0.021920434
0.54,0.64,0.9999456245184088,-0.008013947,1.0296717387430008,-0.022060447
0.56,0.64,0.9999456182678162,-0.008021213,1.0344586868143526,-0.022250458
0.58,0.64,0.9999454993748069,-0.008043031,1.0413232071051708,-0.022457972
0.6,0.64,0.9999453241605892,-0.008089378,1.0498188517641553,-0.022632148
0.62,0.64,0.9999404126634288,-0.008161873,1.0567206780079652,-0.022670081
0.64,0.64,0.9998912569310794,-0.008255144,1.0614686413080496,-0.02260479
0.66,0.64,0.9997536127283526,-0.008156266,1.033788132688162,-0.021821397
0.68,0.64,0.9971526647339259,-0.007909444,0.9863252369376756,-0.020642316
0.7,0.64,0.9933200648436488,-0.007330681,0.9024445487981176,-0.018787001
0.72,0.64,0.9029322849165534,-0.006268474,0.7723711292236607,-0.016123026
0.74,0.64,0.7075932756305334,-0.004942511,0.6197059811135974,-0.013081887
0.76,0.64,0.3023518076266666,-0.003406639,0.4490502811702011,-0.009739344
0.78,0.64,0.10701279834064775,-0.001927373,0.2824553202441067,-0.006458213
0.8,0.64,0.016625018,-0.000541144,0.11988225228060945,-0.003213318
0.82,0.64,0.012792418523274866,-8.54E-05,0.044295832,-0.001467394
0.84,0.64,0.010191470528848041,0.000278887,-0.023852827,0.000164971
0.86,0.64,0.010053826,0.000217374,-0.036241133,0.000696584
0.88,0.64,0.010004670593772113,8.17744839729424e-5,-0.032186155,0.000852073
0.9,0.64,0.009999759,-8.82E-05,-0.012480534,0.000618146
0.92,0.64,0.009999584,-0.000114951,0.00168571,0.000249057
0.94,0.64,0.009999465,-0.000125221,0.014701180613632646,-0.000125443
0.96,0.64,0.009999459,-9.98E-05,0.017346220854346922,-0.000315538
0.98,0.64,0.009999457,-7.95E-05,0.016917675,-0.000414185
1,0.64,0.009999456,-7.29E-05,0.014361025,-0.000421069
0,0.66,0.00999808,-6.14E-05,0.014189025906416535,-2.42E-05
0.02,0.66,0.00999808,-6.78E-05,0.011528011624345795,-1.67E-05
0.04,0.66,0.009998082,-7.66E-05,0.009222262,-8.66E-06
0.06,0.66,0.009998088,-7.04E-05,0.00449265,2.2498460816474193e-6
0.08,0.66,0.009998207,-5.21E-05,-0.002289645,1.4159671902809132e-5
0.1,0.66,0.009998383,-3.97E-06,-0.015053112,3.141417765132756e-5
0.12,0.66,0.010003293359099864,4.792268019104449e-5,-0.017502659,2.627086884243881e-5
0.14,0.66,0.010052442324711728,0.000126403,-0.022193728,2.2465109268597367e-5
0.16,0.66,0.010190067579451439,4.316597706802871e-5,0.005155263,-2.26E-05
0.18,0.66,0.012790658,-0.000164579,0.052049695165513055,-9.04E-05
0.2,0.66,0.016622729827279102,-0.000517329,0.1212615375539092,-0.000183688
0.22,0.66,0.10699806704741244,-0.001545606,0.2634412041546306,-0.000350097
0.24,0.66,0.30231018612711347,-0.002661504,0.4142778234852268,-0.000524835
0.26,0.66,0.7074958689259507,-0.003954052,0.5828895320378776,-0.000716893
0.28,0.66,0.9028079880056521,-0.005198968,0.7474891505800862,-0.00090543
0.3,0.66,0.9931833252257853,-0.006197603,0.8881754168113586,-0.001071271
0.32,0.66,0.9970153975235342,-0.006749196,0.9827962161229236,-0.001192269
0.34,0.66,0.999615987,-0.007055769,1.0501286926371327,-0.001286121
0.36,0.66,0.9997536127283527,-0.007004015,1.0623686542750872,-0.001316721
0.38,0.66,0.9998027616939645,-0.006889903,1.0583622647410764,-0.001325701
0.4,0.66,0.9998076725150125,-0.006746838,1.0388926664675235,-0.001312294
0.42,0.66,0.9998078477051102,-0.006724332,1.0248960799381912,-0.001291083
0.44,0.66,0.999807967,-0.006715683,1.0120364815970453,-0.001269556
0.46,0.66,0.999807973,-0.0067371,1.009423111958207,-0.001258619
0.48,0.66,0.9998079750633644,-0.006754192,1.0098465206918439,-0.001252939
0.5,0.66,0.9998079752863174,-0.006759684,1.0123725529422738,-0.001252539
0.52,0.66,0.9998079750633644,-0.006753308,1.0150335672243445,-0.001260021
0.54,0.66,0.9998079728314851,-0.00674451,1.0173393169003437,-0.001268072
0.56,0.66,0.999807967,-0.006750625,1.0220689288343503,-0.001278985
0.58,0.66,0.9998078477051103,-0.006768989,1.0288512241019674,-0.001290895
0.6,0.66,0.9998076725150126,-0.006807992,1.0372450992752007,-0.001300874
0.62,0.66,0.9998027616939646,-0.006868993,1.044064237424182,-0.001303006
0.64,0.66,0.9997536127283528,-0.006947473,1.0487553069290207,-0.0012992
0.66,0.66,0.999615987,-0.006864236,1.021406315970975,-0.001254137
0.68,0.66,0.9970153975235341,-0.006656492,0.9745118836831761,-0.001186346
0.7,0.66,0.9931833252257853,-0.006169398,0.8916358569115833,-0.001079714
0.72,0.66,0.9028079880056523,-0.005275464,0.7631203746940591,-0.000926638
0.74,0.66,0.7074958689259505,-0.004159567,0.6122837553634625,-0.000751901
0.76,0.66,0.30231018612711325,-0.002867018,0.4436720468108114,-0.000559842
0.78,0.66,0.10699806704741258,-0.001622102,0.2790724282686025,-0.000371305
0.8,0.66,0.016622729827278995,-0.000455474,0.11844651274874107,-0.000184838
0.82,0.66,0.012790657529530423,-7.19E-05,0.043765363,-8.45E-05
0.84,0.66,0.010190067579451463,0.000234698,-0.023567114,9.38533521093535e-6
0.86,0.66,0.010052442,0.000182944,-0.035807075,3.9985710484604476e-5
0.88,0.66,0.010003293359099965,6.883307419461203e-5,-0.031800686,4.896590706307664e-5
0.9,0.66,0.009998383,-7.42E-05,-0.012331088,3.5558595987912465e-5
0.92,0.66,0.009998207,-9.67E-05,0.001665499,1.4347281898291905e-5
0.94,0.66,0.009998088,-0.000105388,0.014525097251645318,-7.18E-06
0.96,0.66,0.009998082,-8.40E-05,0.017138467,-1.81E-05
0.98,0.66,0.00999808,-6.69E-05,0.016715058156846745,-2.38E-05
1,0.66,0.00999808,-6.14E-05,0.014189025906416535,-2.42E-05
0,0.68,0.009972069,7.454496845479876e-5,0.013759667256249542,0.000743703
0.02,0.68,0.009972069,8.229222627133921e-5,0.011179167538277881,0.00051384
0.04,0.68,0.009972071,9.298167397384398e-5,0.008943181,0.000266559
0.06,0.68,0.009972078,8.555981983973822e-5,0.004356694,-6.91E-05
0.08,0.68,0.009972196,6.326427884910355e-5,-0.002220355,-0.000435609
0.1,0.68,0.009972371,4.850366543238706e-6,-0.014597571,-0.000966849
0.12,0.68,0.009977269,-5.82E-05,-0.016972965,-0.000810431
0.14,0.68,0.010026290001408592,-0.000153579,-0.02152205,-0.000695247
0.16,0.68,0.010163557211800435,-5.26E-05,0.004999362,0.000688282
0.18,0.68,0.012757381495690417,0.000199617,0.050474748278070206,0.002770709
0.2,0.68,0.016579484,0.000627911,0.11759219023153511,0.005637556
0.22,0.68,0.10671970205392667,0.001876691,0.25546940144576924,0.010752756585814626
0.24,0.68,0.30152369927446154,0.003231896,0.40174159800191706,0.016124134793965624
0.26,0.68,0.7056552554608726,0.004801664,0.5652510327039859,0.022027866889475566
0.28,0.68,0.9004592526814079,0.006313576,0.7248698068345559,0.027823114131934997
0.3,0.68,0.9905994704190051,0.007526358,0.8612988890266944,0.032920107226172224
0.32,0.68,0.994421573,0.008196179,0.9530564927826108,0.036637931673166105
0.34,0.68,0.9970153975235342,0.008568417,1.018351534840607,0.039520948
0.36,0.68,0.9971526647339257,0.008505512,1.0302211555352203,0.040459774
0.38,0.68,0.9972016858341297,0.008366901,1.0263360262105492,0.040734295125913256
0.4,0.68,0.9972065838792397,0.008193162,1.0074555845520317,0.040321042164854166
0.42,0.68,0.9972067586135648,0.008165851,0.9938825153363566,0.039669149
0.44,0.68,0.9972068771809393,0.008155367,0.9814120266141753,0.039007709
0.46,0.68,0.9972068834144121,0.008181381,0.9788777253193928,0.038671989
0.48,0.68,0.9972068856404851,0.008202135,0.979288317,0.038497781
0.5,0.68,0.997206886,0.008208798,0.9817379183491576,0.038485636
0.52,0.68,0.9972068856404853,0.008201051,0.9843184180671288,0.038715499604228404
0.54,0.68,0.9972068834144123,0.008190362,0.986554404,0.03896278
0.56,0.68,0.9972068771809393,0.008197784,0.9911408917787325,0.039298397
0.58,0.68,0.9972067586135649,0.008220079,0.99771794,0.039664948601173075
0.6,0.68,0.9972065838792399,0.00826745,1.0058577917616482,0.039972656020861086
0.62,0.68,0.9972016858341298,0.008341562,1.012470550642837,0.04003977
0.64,0.68,0.9971526647339258,0.008436923,1.0170196355395116,0.039924586136843535
0.66,0.68,0.9970153975235341,0.008335925,0.9904982239184172,0.038541057
0.68,0.68,0.9944215732396441,0.008083727,0.9450228373273355,0.036458630600856544
0.7,0.68,0.99059947,0.007492258,0.864654695,0.033181775
0.72,0.68,0.9004592526814081,0.006406652,0.740028184,0.028476582615733506
0.74,0.68,0.7056552554608725,0.005051448,0.5937559876034887,0.023105204407582534
0.76,0.68,0.30152369927446127,0.003481679,0.43024655290141955,0.017201472312072613
0.78,0.68,0.10671970205392681,0.001969767,0.27062777877084937,0.011406225069613222
0.8,0.68,0.016579484,0.000552958,0.11486243014999876,0.005675007
0.82,0.68,0.012757381,8.716467773538331e-5,0.042441093,0.002591408
0.84,0.68,0.010163557211800458,-0.000285074,-0.022853949,-0.000291608
0.86,0.68,0.010026290001408682,-0.000222168,-0.03472357,-0.001230435
0.88,0.68,0.009977269,-8.36E-05,-0.030838441,-0.001504956
0.9,0.68,0.009972371,9.018149426928652e-5,-0.011957999,-0.001091703
0.92,0.68,0.009972196,0.000117492,0.00161507,-0.00043981
0.94,0.68,0.009972078,0.000127976,0.014085558991231812,0.000221631
0.96,0.68,0.009972071,0.000101963,0.01661986,0.00055735
0.98,0.68,0.009972069,8.120839392301844e-5,0.016209268331116255,0.000731558
1,0.68,0.009972069,7.454496845479876e-5,0.013759667256249542,0.000743703
0,0.7,0.009933741,0.000601803,0.012752862028247368,0.002243582
0.02,0.7,0.009933741,0.000664328,0.010361169688946518,0.001550128
0.04,0.7,0.009933743,0.000750604,0.008288783,0.000804124
0.06,0.7,0.009933749,0.000690667,0.004037903,-0.000208333
0.08,0.7,0.009933868,0.000510659,-0.002057876,-0.001314089
0.1,0.7,0.009934042,3.905827617768206e-5,-0.013529403,-0.002916634
0.12,0.7,0.009938921,-0.000469887,-0.015730958,-0.002444622
0.14,0.7,0.009987754,-0.001239485,-0.01994715,-0.002096994
0.16,0.7,0.010124493135022217,-0.000423784,0.004633651,0.002076899
0.18,0.7,0.012708347941802606,0.001612541,0.046781518,0.008359171
0.2,0.7,0.016515760343041436,0.005070446,0.10898783109023563,0.017007813666697166
0.22,0.7,0.10630952021031559,0.015151515,0.23677631706049707,0.032439108
0.24,0.7,0.30036477974526027,0.026091657,0.37234551160913404,0.048643216
0.26,0.7,0.7029430386155471,0.038763829,0.5238907290476835,0.066453328
0.28,0.7,0.896998298,0.050969010464170454,0.671830006,0.083936197
0.3,0.7,0.9867920580177661,0.060759567,0.798276457,0.099312662
0.32,0.7,0.9905994704190051,0.066167167,0.883320137,0.11052858202244524
0.34,0.7,0.9931833252257853,0.06917253,0.9438375573488416,0.11922611723268026
0.36,0.7,0.9933200648436488,0.068664941,0.9548387156843365,0.12205849237806533
0.38,0.7,0.9933688975291095,0.067546087,0.9512378894752935,0.12288679066560998
0.4,0.7,0.9933737767483688,0.066143482,0.9337389385144854,0.12164020254855847
0.42,0.7,0.9933739508110949,0.065922907,0.9211589890289281,0.11967358242149556
0.44,0.7,0.9933740689227504,0.06583818,0.9096009411950654,0.11767814839536189
0.46,0.7,0.9933740751322648,0.066048171,0.9072520616521604,0.11666531810022947
0.48,0.7,0.9933740773497819,0.066215734,0.9076326071426924,0.11613973951554037
0.5,0.7,0.993374078,0.066269556,0.9099029816314885,0.11610308514877303
0.52,0.7,0.9933740773497819,0.066207031,0.9122946739707893,0.1167965392754343
0.54,0.7,0.9933740751322649,0.066120756,0.9143670610685637,0.11754254280685303
0.56,0.7,0.9933740689227504,0.066180693,0.9186179408739464,0.11855499989751847
0.58,0.7,0.993373951,0.066360701,0.92471372,0.11966075652351552
0.6,0.7,0.9933737767483689,0.066743096,0.9322579395191357,0.12058895126128406
0.62,0.7,0.9933688975291097,0.067341247,0.9383868016779127,0.1207912892879506
0.64,0.7,0.9933200648436489,0.068110845,0.9426029938192668,0.12044366129850413
0.66,0.7,0.9931833252257853,0.067295144,0.9180221930851236,0.11626976806454284
0.68,0.7,0.99059947,0.065258819,0.8758743255012507,0.10998749599161141
0.7,0.7,0.9867920580177661,0.060483738,0.8013868785089725,0.1001019704380391
0.72,0.7,0.8969982981504923,0.051719845,0.6858795265992383,0.085907559
0.74,0.7,0.7029430386155469,0.040779702960218545,0.5503103320506005,0.069703451
0.76,0.7,0.30036478,0.028107531,0.3987651146120514,0.051893338939902896
0.78,0.7,0.10630952021031571,0.015902349,0.2508258380973878,0.034410470075199054
0.8,0.7,0.01651576,0.004464765,0.10645797794134529,0.017120716919013408
0.82,0.7,0.012708347941802589,0.000704193,0.039335707002839664,0.007818085
0.84,0.7,0.010124493135022238,-0.00230117,-0.021181714,-0.00087945
0.86,0.7,0.009987754,-0.001793581,-0.032182872,-0.003711825
0.88,0.7,0.009938921,-0.000674727,-0.028582046,-0.004540124
0.9,0.7,0.009934042,0.000727878,-0.011083095,-0.003293535
0.92,0.7,0.009933868,0.000948452,0.001496855,-0.001326915
0.94,0.7,0.009933749,0.00103318,0.013054902464670361,0.000668519
0.96,0.7,0.009933743,0.000823189,0.015403782007575681,0.001681349
0.98,0.7,0.009933741,0.000655626,0.015023236517043525,0.002206928
1,0.7,0.009933741,0.000601803,0.012752862028247368,0.002243582
0,0.72,0.009029814,0.001813935,0.010905040990158474,0.004721442
0.02,0.72,0.009029814,0.002002387,0.008859881,0.003262117
0.04,0.72,0.009029816,0.002262427,0.007087762,0.001692202
0.06,0.72,0.009029822,0.00208176,0.003452827,-0.000438415
0.08,0.72,0.009029929,0.001539179,-0.001759679,-0.002765351
0.1,0.72,0.009030087,0.00011769,-0.011568996,-0.006137707
0.12,0.72,0.009034523,-0.001416254,-0.013451537,-0.005144296
0.14,0.72,0.009078912,-0.003735831,-0.017056804,-0.004412634
0.16,0.72,0.009203209,-0.001277018,0.003962328,0.004371051
0.18,0.72,0.011551943880659015,0.00486094,0.040003116,0.017591616533242933
0.2,0.72,0.015012898,0.015283735949511917,0.093195935,0.035791973495907445
0.22,0.72,0.096635819,0.045669576,0.20246839895931296,0.068265797
0.24,0.72,0.27303289894434396,0.078644759,0.3183941810134815,0.1023659349553831
0.26,0.72,0.638978298,0.11684054580939476,0.447981223,0.13984580724620346
0.28,0.72,0.8153753775655065,0.1536288019564702,0.5744848543797054,0.17663705715182473
0.3,0.72,0.8969982981504925,0.18313911709774933,0.6826099234105358,0.20899561414403522
0.32,0.72,0.9004592526814081,0.19943864260562436,0.7553313145261784,0.2325987193218575
0.34,0.72,0.9028079880056523,0.208497483,0.8070801779904041,0.25090211810054736
0.36,0.72,0.9029322849165533,0.2069676440583649,0.8164873709312801,0.25686275801313385
0.38,0.72,0.9029766740412899,0.2035952887087516,0.8134082960971709,0.25860595741533193
0.4,0.72,0.9029811092729442,0.19936757678402367,0.7984448172422502,0.2559826927787762
0.42,0.72,0.9029812674967237,0.1987026789631568,0.7876875866571847,0.2518440831396773
0.44,0.72,0.9029813748607354,0.19844724929410817,0.7778041889895962,0.2476448269372651
0.46,0.72,0.9029813805052112,0.19908019349188394,0.7757956340750237,0.2455133679391304
0.48,0.72,0.9029813825209437,0.19958526451769082,0.7761210414233344,0.2444072990756978
0.5,0.72,0.9029813827223048,0.19974751273517535,0.7780624715935707,0.24433014975917952
0.52,0.72,0.9029813825209438,0.19955906004745944,0.7801076316067501,0.2457894749551395
0.54,0.72,0.9029813805052112,0.19929902032715974,0.7818797509794579,0.2473593905749663
0.56,0.72,0.9029813748607354,0.1994796878496431,0.785514685,0.2494900070424493
0.58,0.72,0.9029812674967238,0.20002226832163555,0.7907271917747289,0.2518169435617482
0.6,0.72,0.9029811092729442,0.20117485026778043,0.7971782586600742,0.25377018361182785
0.62,0.72,0.9029766740412899,0.20297770155489947,0.80241905,0.2541958882243148
0.64,0.72,0.9029322849165534,0.20529727850572596,0.8060243161584626,0.2534642267133342
0.66,0.72,0.9028079880056523,0.20283846580022175,0.7850051850452737,0.2446805417190403
0.68,0.72,0.9004592526814081,0.19670050772389727,0.7489643969674558,0.23145997570319382
0.7,0.72,0.8969982981504923,0.182307577,0.6852699084407821,0.21065670729662017
0.72,0.72,0.8153753775655068,0.1558918714349031,0.5864991136244155,0.18078579480973453
0.74,0.72,0.6389782976177227,0.12291668806193556,0.4705733315702468,0.14668565728105395
0.76,0.72,0.27303289894434374,0.084720902,0.34098628955127946,0.10920578499023365
0.78,0.72,0.096635819,0.047932645459596905,0.21448265820402337,0.072414535
0.8,0.72,0.015012898411574712,0.013457943,0.091032898,0.036029635
0.82,0.72,0.011551943880658999,0.002122805,0.033636198,0.016452872914579728
0.84,0.72,0.009203209,-0.006936035,-0.018112665,-0.001850526
0.86,0.72,0.009078912,-0.005406197,-0.027519858,-0.007811166
0.88,0.72,0.009034523,-0.002033841,-0.024440784,-0.009554365
0.9,0.72,0.009030087,0.002193871,-0.009477305,-0.006931101
0.92,0.72,0.009029929,0.002858768,0.001279926,-0.002792491
0.94,0.72,0.009029822,0.003114198,0.011163323594133173,0.001406765
0.96,0.72,0.009029816,0.002481254,0.013171878508705706,0.003538224
0.98,0.72,0.009029814,0.001976183,0.012846471160394831,0.004644293
1,0.72,0.009029814,0.001813935,0.010905040990158474,0.004721442
0,0.74,0.007076318,0.003457219,0.008598368,0.007698169
0.02,0.74,0.007076318,0.00381639,0.006985795,0.00531878
0.04,0.74,0.007076319,0.004312001,0.005588511,0.002759074
0.06,0.74,0.007076324,0.003967658,0.00272247,-0.000714815
0.08,0.74,0.007076408,0.002933539,-0.001387437,-0.004508782
0.1,0.74,0.007076532,0.000224287,-0.0091218,-0.010007249
0.12,0.74,0.007080008,-0.002699226,-0.010606126,-0.008387457
0.14,0.74,0.007114794,-0.007120083,-0.013448779,-0.007194434
0.16,0.74,0.0072122,-0.002433684,0.003124248,0.007127122
0.18,0.74,0.009052814,0.009264868,0.031541458,0.028682847595051904
0.2,0.74,0.011765030602196712,0.02912996,0.073482582,0.058357929
0.22,0.74,0.075729772,0.087042914,0.15964117756135976,0.11130539977859669
0.24,0.74,0.2139653732026909,0.1498909297826388,0.2510457527966207,0.16690451458273728
0.26,0.74,0.5007426960150525,0.22268902244877223,0.35322200914660856,0.22801421191787097
0.28,0.74,0.6389782976177227,0.2928045184883475,0.45296712614146817,0.2880011608831765
0.3,0.74,0.7029430386155469,0.34904891487743134,0.5382212527117071,0.3407607954926807
0.32,0.74,0.7056552554608725,0.3801146686061627,0.5955604638171145,0.3792450014176895
0.34,0.74,0.7074958689259505,0.39738025864301196,0.6363633314560211,0.4090882261221458
0.36,0.74,0.7075932756305335,0.39446458038099413,0.6437807191132332,0.41880696462094974
0.38,0.74,0.7076280616789442,0.38803716040117286,0.6413529386399218,0.4216492801903856
0.4,0.74,0.7076315373992688,0.3799794364491178,0.6295545340409381,0.4173721863151212
0.42,0.74,0.7076316613931544,0.3787121557129015,0.62107265,0.41062429779928444
0.44,0.74,0.7076317455301976,0.3782252932800649,0.6132797642256935,0.4037775194544745
0.46,0.74,0.70763175,0.37943163656002105,0.6116960508600462,0.4003022114779731
0.48,0.74,0.7076317515332082,0.38039427214852967,0.6119526313657816,0.39849877685970336
0.5,0.74,0.7076317516910069,0.3807035173751562,0.6134834307890203,0.3983729775596288
0.52,0.74,0.7076317515332081,0.3803443457788679,0.6150960032917449,0.4007523662861216
0.54,0.74,0.70763175,0.37984873529115437,0.6164932877689158,0.4033120722795063
0.56,0.74,0.7076317455301977,0.3801930780532967,0.6193593284648341,0.4067859615248649
0.58,0.74,0.7076316613931545,0.38122719717342396,0.6234692355268805,0.4105799289238542
0.6,0.74,0.7076315373992688,0.3834239162527965,0.6285557117344451,0.4137645741031978
0.62,0.74,0.7076280616789442,0.38685996250193244,0.6326879241655338,0.4144586032168583
0.64,0.74,0.7075932756305333,0.3912808194720825,0.6355305771288607,0.41326558052585527
0.66,0.74,0.7074958689259505,0.3865944195505314,0.6189575500568227,0.398944024
0.68,0.74,0.7056552554608725,0.3748958676919395,0.5905403404069346,0.3773882991153749
0.7,0.74,0.7029430386155469,0.3474640340145609,0.5403188874657994,0.3434692567635924
0.72,0.74,0.6389782976177227,0.2971178220355294,0.46244062087279236,0.29476574693183055
0.74,0.74,0.5007426960150524,0.23426980623876137,0.3710360456375313,0.23916663212769007
0.76,0.74,0.21396537320269074,0.16147171357262793,0.26885978928754367,0.17805693479255635
0.78,0.74,0.075729772,0.091356218,0.16911467229268431,0.11806998582725098
0.8,0.74,0.011765030602196637,0.025650091219039335,0.071777383,0.058745537
0.82,0.74,0.009052814,0.004046067,0.026521335,0.026826145292738045
0.84,0.74,0.0072122,-0.013219523,-0.014281533,-0.003017079
0.86,0.74,0.007114794,-0.010303844,-0.021698921,-0.012735818
0.88,0.74,0.007080008,-0.003876424,-0.01927114,-0.015578133
0.9,0.74,0.007076532,0.0041813,-0.007472736,-0.01130104
0.92,0.74,0.007076408,0.00544858,0.001009148,-0.004553151
0.94,0.74,0.007076324,0.005935443,0.008802034,0.002293627
0.96,0.74,0.007076319,0.004729099,0.010385747574106659,0.005768935
0.98,0.74,0.007076318,0.003766464,0.010129167068371173,0.00757237
1,0.74,0.007076318,0.003457219,0.008598368,0.007698169
0,0.76,0.003023682,0.005443297,0.005926481,0.011072405499150687
0.02,0.76,0.003023683,0.0060088,0.004814997,0.007650089
0.04,0.76,0.003023683,0.006789123,0.003851904,0.003968417
0.06,0.76,0.003023685,0.006246963,0.001876483,-0.001028109
0.08,0.76,0.003023721,0.00461877,-0.000956275,-0.00648499
0.1,0.76,0.003023774,0.000353131,-0.0062872,-0.014393449
0.12,0.76,0.003025259,-0.00424979,-0.007310286,-0.012063619
0.14,0.76,0.003040123,-0.011210224,-0.009269609,-0.010347616
0.16,0.76,0.003081745,-0.003831528,0.002153398,0.010251282609293484
0.18,0.76,0.003868232,0.014587587357307906,0.021740061,0.041255156
0.2,0.76,0.005027151,0.045864642,0.050648132,0.083937165
0.22,0.76,0.032359032,0.13704695541524875,0.11003342335512353,0.16009215780809988
0.24,0.76,0.091426558,0.23599937247684105,0.1730345415085169,0.2400610408422484
0.26,0.76,0.21396537320269077,0.35061804514169725,0.2434602008467473,0.3279559469222537
0.28,0.76,0.2730328989443437,0.4610131353599817,0.31221022363433604,0.41423603625206007
0.3,0.76,0.3003647797452601,0.5495686679260422,0.37097227779882685,0.4901210499082795
0.32,0.76,0.3015236992744613,0.5984811619487516,0.4104938036068996,0.5454735822645425
0.34,0.76,0.30231018612711325,0.6256656360020698,0.43861752959675954,0.5883976892567516
0.36,0.76,0.3023518076266666,0.621075048,0.4437300155319623,0.6023764237891008
0.38,0.76,0.3023666715675481,0.6109552307475057,0.4420566199909146,0.6064646653512203
0.4,0.76,0.3023681567290938,0.5982684508432093,0.433924419,0.6003129105203449
0.42,0.76,0.30236820971119066,0.5962730937430941,0.42807817007495913,0.5906072855505522
0.44,0.76,0.30236824566261644,0.5955064965095698,0.4227068206824803,0.5807594167462506
0.46,0.76,0.302368248,0.5974058667450153,0.4216152297129723,0.5757607839797829
0.48,0.76,0.30236824822767905,0.5989215345561378,0.4217920895795943,0.5731668445016985
0.5,0.76,0.30236824829510583,0.5994084547145124,0.4228472303701542,0.5729858954040021
0.52,0.76,0.30236824822767905,0.5988429509894095,0.4239587147288296,0.5764082116316334
0.54,0.76,0.302368248,0.598062628,0.42492180771768456,0.5800898836072408
0.56,0.76,0.3023682456626164,0.5986047886660175,0.4268972288212587,0.5850864100642384
0.58,0.76,0.3023682097111907,0.6002329810663993,0.4297299861808844,0.5905432912656834
0.6,0.76,0.3023681567290938,0.6036916372934035,0.43323585043075163,0.5951237546270645
0.62,0.76,0.30236667156754815,0.6091015412398288,0.4360839969649766,0.5961219201506258
0.64,0.76,0.3023518076266666,0.6160619751001299,0.438043321,0.5944059172773354
0.66,0.76,0.30231018612711325,0.6086832790781863,0.42662031362238306,0.573807018
0.68,0.76,0.30152369927446127,0.5902641640250178,0.40703365073489645,0.5428031452488837
0.7,0.76,0.30036478,0.5470734796817857,0.3724182911748079,0.4940169825724983
0.72,0.76,0.2730328989443438,0.4678047959670776,0.3187402879768826,0.423966143
0.74,0.76,0.21396537320269074,0.36885237890548506,0.2557391698234892,0.3439972600609044
0.76,0.76,0.091426558,0.25423370624062885,0.18531351048525885,0.2561023539808992
0.78,0.76,0.032359032,0.14383861602234446,0.1165634876976702,0.1698222646510929
0.8,0.76,0.005027151,0.040385813,0.049473019740297906,0.084494994
0.82,0.76,0.003868232,0.006370589,0.018279908,0.038584719
0.84,0.76,0.003081745,-0.020813885,-0.009843818,-0.004339388
0.86,0.76,0.003040123,-0.016223297,-0.014956304,-0.018318123
0.88,0.76,0.003025259,-0.006103479,-0.013282909,-0.022406364
0.9,0.76,0.003023774,0.006583301,-0.005150707,-0.01625461
0.92,0.76,0.003023721,0.008578658,0.000695541,-0.006548985
0.94,0.76,0.003023685,0.009345255,0.006066891,0.003298884
0.96,0.76,0.003023683,0.007445885,0.007158482,0.008297517
0.98,0.76,0.003023683,0.005930217,0.006981622,0.010891456401454853
1,0.76,0.003023682,0.005443297,0.005926481,0.011072405499150687
0,0.78,0.001070186,0.007316287,0.003353044,0.014350551220539862
0.02,0.78,0.001070186,0.008076375,0.002724188,0.009915008
0.04,0.78,0.001070186,0.0091252,0.002179291,0.005143322
0.06,0.78,0.001070187,0.008396486,0.001061668,-0.001332474
0.08,0.78,0.0010702,0.006208049,-0.000541008,-0.008404902
0.1,0.78,0.001070219,0.000474647,-0.003557071,-0.018654704
0.12,0.78,0.001070744,-0.005712046,-0.004135918,-0.015635059
0.14,0.78,0.001076005,-0.015067442,-0.005244466,-0.013410969
0.16,0.78,0.001090736,-0.005149747,0.0012183,0.013286478319069418
0.18,0.78,0.001369101,0.019607256216149373,0.012299823139980931,0.053469393
0.2,0.78,0.001779283,0.061646451,0.028655117052996865,0.1087878591980863
0.22,0.78,0.011452984441372587,0.18420377667657584,0.062253666,0.20748939964403396
0.24,0.78,0.032359032,0.31720482153788115,0.097897957,0.31113397503731477
0.26,0.78,0.075729772,0.4712628884803748,0.13774294856937672,0.4250512475456245
0.28,0.78,0.096635819,0.6196441607771987,0.1766399496927495,0.5368756619523928
0.3,0.78,0.10630952021031573,0.7386711606711787,0.20988605722019793,0.6352274732906826
0.32,0.78,0.10671970205392681,0.8044143105144109,0.2322463816845814,0.7069679627825406
0.34,0.78,0.10699806704741259,0.8409529656043917,0.24815810974531563,0.7626004499797803
0.36,0.78,0.10701279834064777,0.8347828358398013,0.25105060250093514,0.7807178803167273
0.38,0.78,0.1070180592052035,0.821180839,0.25010378913105086,0.786016578
0.4,0.78,0.10701858485541951,0.8041285332678907,0.24550271471027946,0.7780435524897968
0.42,0.78,0.10701860360762244,0.8014465424448524,0.2421950051227867,0.7654644121136188
0.44,0.78,0.10701861633207976,0.8004161298194199,0.23915598572771715,0.7527009071421693
0.46,0.78,0.10701861700104592,0.8029690750221095,0.23853839034418456,0.7462223223149587
0.48,0.78,0.10701861723994442,0.8050062947848323,0.23863846712732298,0.7428603844967568
0.5,0.78,0.10701861726380912,0.8056607792036314,0.23923546833322315,0.7426258555462053
0.52,0.78,0.10701861723994442,0.8049006907556836,0.23986432398658517,0.7470613986315406
0.54,0.78,0.10701861700104591,0.8038518660029522,0.24040922041501334,0.7518330850553124
0.56,0.78,0.10701861633207975,0.8045805793570331,0.24152684400429264,0.7583088804662224
0.58,0.78,0.10701860360762244,0.806769017,0.2431295201219784,0.7653813092618287
0.6,0.78,0.10701858485541954,0.811417751,0.24511302519164904,0.7713178300477553
0.62,0.78,0.1070180592052035,0.8186891119645175,0.24672442963857813,0.7726114654042048
0.64,0.78,0.10701279834064775,0.8280445080333566,0.2478329779984398,0.7703873761515877
0.66,0.78,0.10699806704741256,0.8181268132099475,0.2413702121590807,0.7436899284476752
0.68,0.78,0.10671970205392681,0.7933698095368603,0.23028868875395836,0.7035070136010377
0.7,0.78,0.10630952021031571,0.7353175949740167,0.21070434265721028,0.6402771753046168
0.72,0.78,0.096635819,0.6287732890764343,0.18033484593192275,0.5494870071227109
0.74,0.78,0.075729772,0.49577224421512894,0.14469055493908264,0.44584243172943006
0.76,0.78,0.032359032,0.34171417727263526,0.1048455633245625,0.3319251592211202
0.78,0.78,0.011452984441372601,0.19333290497581138,0.065948562,0.22010074481435216
0.8,0.78,0.001779283,0.054282571,0.02799044,0.1095111830727359
0.82,0.78,0.001369101,0.008562755,0.01034213,0.050008444
0.84,0.78,0.001090736,-0.0279759,-0.005569598,-0.005624043
0.86,0.78,0.001076005,-0.02180577,-0.008462091,-0.023741474
0.88,0.78,0.001070744,-0.008203773,-0.007515277,-0.029040171
0.9,0.78,0.001070219,0.008848532,-0.002914203,-0.021067146
0.92,0.78,0.0010702,0.011530523308157608,0.000393507,-0.008488005
0.94,0.78,0.001070187,0.012560935933589973,0.003432526,0.0042755
0.96,0.78,0.001070186,0.010007990730900397,0.004050122,0.010754084451787329
0.98,0.78,0.001070186,0.007970771,0.003950045,0.014116022269988846
1,0.78,0.001070186,0.007316287,0.003353044,0.014350551220539862
0,0.8,0.000166259,0.008943618,0.00094143,0.017506607024061763
0.02,0.8,0.000166259,0.009872772,0.000764859,0.012095574006974953
0.04,0.8,0.000166259,0.011154885573210363,0.000611867,0.00627447
0.06,0.8,0.000166259,0.010264089329257181,0.000298091,-0.001625491
0.08,0.8,0.000166261,0.00758889,-0.000151868,-0.010253285
0.1,0.8,0.000166264,0.000580241,-0.000998656,-0.022757208
0.12,0.8,0.000166346,-0.006982492,-0.001161204,-0.01907344
0.14,0.8,0.000167163,-0.018418722,-0.001472482,-0.016360191
0.16,0.8,0.000169452,-0.006295043,0.000341986,0.016208630295259426
0.18,0.8,0.000212697,0.023968571,0.003453244,0.065228663
0.2,0.8,0.000276421,0.075358326,0.008045187,0.13271286996597623
0.22,0.8,0.001779283,0.22517562078748612,0.017478608,0.2531211364434381
0.24,0.8,0.005027151,0.38775959147671935,0.027486421,0.3795595254104229
0.26,0.8,0.011765030602196642,0.5760844182617378,0.03867377,0.5185299147036203
0.28,0.8,0.015012898411574712,0.7574698813147152,0.049594991,0.654947228
0.3,0.8,0.016515760343041332,0.9029719896309776,0.058929632901354265,0.77492906
0.32,0.8,0.016579484,0.9833384903299649,0.065207843,0.8624471622140709
0.34,0.8,0.016622729827278995,1.0280045647916953,0.06967544,0.9303147382131801
0.36,0.8,0.016625018,1.0204620482120388,0.070487515,0.9524167427237658
0.38,0.8,0.016625835717383304,1.0038345375086197,0.07022159,0.9588808274140903
0.4,0.8,0.016625917,0.9829891999821545,0.068929615,0.949154367
0.42,0.8,0.01662592,0.9797106139759308,0.06800084,0.9338087191418984
0.44,0.8,0.016625922270064104,0.9784509771674965,0.067147514,0.9182381529817456
0.46,0.8,0.016625922373991624,0.9815717911261518,0.066974117,0.9103347240612945
0.48,0.8,0.016625922411105803,0.984062172,0.067002238,0.9062333840668462
0.5,0.8,0.016625922414813313,0.9848622520370343,0.067169898,0.9059472702206807
0.52,0.8,0.016625922411105803,0.9839330976726925,0.067346468,0.9113583032377672
0.54,0.8,0.016625922373991624,0.9826509845003081,0.067499461,0.9171794071650916
0.56,0.8,0.016625922270064104,0.9835417807442606,0.067813236,0.9250793687119404
0.58,0.8,0.01662592,0.9862169801742009,0.068263195,0.9337071627017663
0.6,0.8,0.016625917,0.9918996985768096,0.068820088,0.9409492223731785
0.62,0.8,0.016625835717383304,1.0007883618397262,0.069272532,0.9425273176352009
0.64,0.8,0.016625018,1.0122245920146584,0.069583809,0.9398140680422548
0.66,0.8,0.016622729827278995,1.0001009127358333,0.067769341,0.9072452469494822
0.68,0.8,0.016579484,0.9698372989186652,0.064658084,0.8582252139966096
0.7,0.8,0.01651576,0.8988727759884942,0.059159492,0.7810897229172786
0.72,0.8,0.015012898411574712,0.7686302492860305,0.050632719,0.6703327408013033
0.74,0.8,0.011765030602196637,0.6060462785967973,0.040624906987590206,0.5438943518343181
0.76,0.8,0.005027151,0.41772145181177855,0.029437557725453003,0.40492396254112045
0.78,0.8,0.001779283,0.2363359887588014,0.018516336142688584,0.2685066494699461
0.8,0.8,0.000276421,0.066356767,0.007858671,0.13359569461053025
0.82,0.8,0.000212697,0.01046738,0.002903484,0.061006715
0.84,0.8,0.000169452,-0.034198695,-0.001564113,-0.006860861
0.86,0.8,0.000167163,-0.026656178,-0.002376188,-0.028962865
0.88,0.8,0.000166346,-0.010028667,-0.002110262,-0.03542695
0.9,0.8,0.000166264,0.010816670091362836,-0.000818287,-0.02570049
0.92,0.8,0.000166261,0.014095256097586457,0.000110487,-0.010354842
0.94,0.8,0.000166259,0.015354892906020446,0.000963813,0.005215724
0.96,0.8,0.000166259,0.012234078947365182,0.001137211,0.013119153183448388
0.98,0.8,0.000166259,0.009743698,0.00110909,0.017220493
1,0.8,0.000166259,0.008943618,0.00094143,0.017506607024061763
0,0.82,0.000127931,0.009250812,0.000148493,0.018799854
0.02,0.82,0.000127931,0.010211885376809808,0.000120638,0.012989097781888451
0.04,0.82,0.000127931,0.011538041322478172,9.650514869659816e-5,0.006737979
0.06,0.82,0.000127931,0.010616650867055499,4.7024727131027694e-5,-0.001745545
0.08,0.82,0.000127933,0.007849567,-2.39E-05,-0.011010659
0.1,0.82,0.000127935,0.000600192,-0.000157488,-0.024438218
0.12,0.82,0.000127998,-0.007222303,-0.000183149,-0.020482332
0.14,0.82,0.000128627,-0.019051343,-0.000232274,-0.017568659
0.16,0.82,0.000130388,-0.006511252,5.3877755678805256e-5,0.017405978207617852
0.18,0.82,0.000163664,0.024791837397825863,0.000544572,0.070047064
0.2,0.82,0.000212697,0.077946685,0.001268809,0.14251624796076753
0.22,0.82,0.001369101,0.23290999525368347,0.00275679,0.27181905105452286
0.24,0.82,0.003868232,0.4010785064321773,0.00433538,0.40759742485119305
0.26,0.82,0.009052814,0.595872154,0.00610009,0.5568336233643849
0.28,0.82,0.011551943880658997,0.7834881252730637,0.007822842,0.703328188
0.3,0.82,0.012708347941802589,0.9339882170991971,0.009295335,0.8321732205780324
0.32,0.82,0.012757381,1.0171153320134296,0.010285685330182278,0.9261564397856339
0.34,0.82,0.012790658,1.063315700697359,0.010990404042432886,0.999037538
0.36,0.82,0.012792418523274868,1.0555140631989084,0.011118441095564587,1.0227722826136953
0.38,0.82,0.012793047412363227,1.0383153454435543,0.011076417,1.0297138941947754
0.4,0.82,0.012793110249123541,1.016753906219761,0.010872524872885814,1.0192689154435888
0.42,0.82,0.012793112,1.013362691712226,0.010725979513297824,1.0027896223996522
0.44,0.82,0.012793114011875452,1.012059784881325,0.010591341944356394,0.986068793
0.46,0.82,0.012793114091844346,1.015287815551359,0.010563998682853827,0.9775814993754721
0.48,0.82,0.012793114120402519,1.0178637554162553,0.010568453509512193,0.9731771727140985
0.5,0.82,0.012793114123255327,1.018691325488655,0.010594927687967551,0.9728699258348973
0.52,0.82,0.012793114120402519,1.0177302518513547,0.010622783,0.9786806817876025
0.54,0.82,0.012793114,1.0164040959056864,0.010646915053441584,0.9849318005708345
0.56,0.82,0.012793114011875453,1.0173254863611092,0.010696395475007147,0.9934153247878014
0.58,0.82,0.012793112,1.0200925706058996,0.010767355902615721,1.002680438333396
0.6,0.82,0.012793110249123543,1.025970474537287,0.010855191,1.010457450324165
0.62,0.82,0.012793047412363227,1.0351644401587494,0.010926569081674201,1.012152111384846
0.64,0.82,0.012792418523274866,1.0469934799786471,0.010975694494058429,1.0092384387332587
0.66,0.82,0.012790658,1.0344533891793755,0.010689542446459395,0.9742638013618723
0.68,0.82,0.012757381,1.003150299830337,0.010198848200018009,0.9216227155428033
0.7,0.82,0.012708347941802589,0.9297482917358295,0.00933158,0.8387892873818403
0.72,0.82,0.011551943880658997,0.7950321419744804,0.00798663,0.7198507285149673
0.74,0.82,0.009052814,0.6268636307959864,0.00640804,0.5840723547182969
0.76,0.82,0.003868232,0.43206998369126537,0.00464333,0.43483615620510485
0.78,0.82,0.001369101,0.24445401195509955,0.002920579,0.2883415918342616
0.8,0.82,0.000212697,0.06863601,0.001239373,0.14346460997038696
0.82,0.82,0.000163664,0.010826805214734352,0.000457735,0.06551334
0.84,0.82,0.000130388,-0.035373563,-0.000246984,-0.007367758
0.86,0.82,0.000128627,-0.027571926,-0.000375021,-0.031102503
0.88,0.82,0.000127998,-0.010373208,-0.000332997,-0.038044115
0.9,0.82,0.000127935,0.011188231,-0.000129105,-0.027599136
0.92,0.82,0.000127933,0.014579445515938087,1.744068884032637e-5,-0.011119843
0.94,0.82,0.000127931,0.015882352346839115,0.000152078,0.005600987
0.96,0.82,0.000127931,0.012654321676805566,0.000179422,0.014088280194019667
0.98,0.82,0.000127931,0.010078381811909183,0.000174967,0.018492607
1,0.82,0.000127931,0.009250812,0.000148493,0.018799854
0,0.84,0.00010192,0.00942625,-0.000485211,0.019922310530681137
0.02,0.84,0.00010192,0.010405554946522878,-0.000394213,0.013764620296259139
0.04,0.84,0.00010192,0.011756866,-0.000315362,0.007140276
0.06,0.84,0.00010192,0.010818004,-0.000153625,-0.001849741
0.08,0.84,0.000101922,0.007998446,7.830067696652817e-5,-0.011668004
0.1,0.84,0.000101923,0.000611594,0.000514751,-0.025897215
0.12,0.84,0.000101973,-0.007359254,0.000598491,-0.021705152
0.14,0.84,0.000102474,-0.019412633,0.000758877,-0.01861753
0.16,0.84,0.000103877,-0.006634738,-0.000176364,0.018445185691146844
0.18,0.84,0.000130388,0.025261988099994047,-0.001779967,0.074229092
0.2,0.84,0.000169452,0.079424868,-0.004146719,0.15102488884027612
0.22,0.84,0.001090736,0.23732712588549126,-0.009008603,0.28804755229521295
0.24,0.84,0.003081745,0.4086850346494491,-0.014166509,0.43193240656691156
0.26,0.84,0.0072122,0.6071731401378904,-0.019932238,0.5900786516727092
0.28,0.84,0.009203209,0.7983474804912094,-0.025560779,0.7453196118544444
0.3,0.84,0.010124493135022242,0.9517020322101039,-0.030371616,0.8818573294703786
0.32,0.84,0.010163557,1.036405795949027,-0.033607262,0.9814518568817808
0.34,0.84,0.010190067579451461,1.0834824261322027,-0.035909793,1.0586843726228568
0.36,0.84,0.010191471,1.0755327746483618,-0.036328425,1.0838362307420282
0.38,0.84,0.010191971552528455,1.0580078015467589,-0.036191501,1.0911923019629262
0.4,0.84,0.010192021613350786,1.0360373557600129,-0.035525796,1.0801236889683066
0.42,0.84,0.010192023399235523,1.0325818165288694,-0.035047185,1.0626604575607814
0.44,0.84,0.010192024611061903,1.0312542000540417,-0.034607448,1.0449412661208566
0.46,0.84,0.010192025,1.0345434717591164,-0.034518067,1.0359472125527123
0.48,0.84,0.010192024697523299,1.0371682815129877,-0.034532529,1.0312799117551839
0.5,0.84,0.010192024699796076,1.0380115534813594,-0.034618893,1.030954324096401
0.52,0.84,0.010192025,1.0370322484325432,-0.034709891,1.0371120143308228
0.54,0.84,0.010192024674771562,1.0356809372953442,-0.034788742,1.0437363585627215
0.56,0.84,0.010192024611061902,1.0366197989265071,-0.034950479,1.0527263753302205
0.58,0.84,0.010192023399235525,1.0394393577124037,-0.035182405,1.062544638129017
0.6,0.84,0.010192021613350788,1.0454287319101265,-0.035469431,1.0707859520397887
0.62,0.84,0.010191971552528455,1.0547970576202097,-0.035702595,1.0725817863432718
0.64,0.84,0.010191470528848041,1.0668504362000173,-0.035862981,1.0694941642598645
0.66,0.84,0.010190067579451463,1.054072541328277,-0.03492774,1.0324314489359336
0.68,0.84,0.010163557211800458,1.0221758152790719,-0.033324137,0.9766475426275221
0.7,0.84,0.010124493135022238,0.9473817533280491,-0.030490139,0.8888686967645167
0.72,0.84,0.009203209,0.8101106774935753,-0.026095501,0.762829082
0.74,0.84,0.0072122,0.6387527687296174,-0.020937595,0.6189442280601695
0.76,0.84,0.003081745,0.4402646632411757,-0.015171866,0.46079798295437135
0.78,0.84,0.001090736,0.24909032288785646,-0.009543325,0.30555702277263574
0.8,0.84,0.000169452,0.069937658,-0.004050655,0.1520301739084429
0.82,0.84,0.000130388,0.011032007430039991,-0.001496842,0.069424778
0.84,0.84,0.000103877,-0.036044623,0.000805689,-0.007807738
0.86,0.84,0.000102474,-0.028094971,0.001224321,-0.032959596
0.88,0.84,0.000101973,-0.010569998,0.001087397,-0.040315667
0.9,0.84,0.000101923,0.011400447619054425,0.000421692,-0.029247054
0.92,0.84,0.000101922,0.014855986850197733,-5.69E-05,-0.011783823
0.94,0.84,0.00010192,0.016183603325025712,-0.000496656,0.005935369
0.96,0.84,0.00010192,0.012894331619950876,-0.000586037,0.014929422074370279
0.98,0.84,0.00010192,0.010269521866079096,-0.000571576,0.019596722871897967
1,0.84,0.00010192,0.00942625,-0.000485211,0.019922310530681137
0,0.86,0.000100544,0.009260051,-0.000378193,0.019986257304944792
0.02,0.86,0.000100544,0.010222092,-0.000307264,0.013808801708511367
0.04,0.86,0.000100544,0.011549579800493983,-0.000245803,0.007163196
0.06,0.86,0.000100544,0.010627272432811662,-0.000119744,-0.001855666
0.08,0.86,0.000100545,0.007857427,6.102141313030672e-5,-0.01170543
0.1,0.86,0.000100547,0.000600815,0.000401199,-0.025980292
0.12,0.86,0.000100596,-0.007229504,0.000466476,-0.021774792
0.14,0.86,0.00010109,-0.019070376,0.000591496,-0.018677279
0.16,0.86,0.000102474,-0.006517785,-0.000137445,0.018504329944736487
0.18,0.86,0.000128627,0.024816550104135197,-0.001387329,0.0744672
0.2,0.86,0.000167163,0.07802446,-0.003232033,0.15150937573937248
0.22,0.86,0.001076005,0.23314273691711807,-0.007021571,0.28897172091228085
0.24,0.86,0.003040123,0.4014794311812873,-0.011041843,0.43331828028138547
0.26,0.86,0.007114794,0.5964679963636312,-0.015535911,0.5919720356993633
0.28,0.86,0.009078912,0.7842717427106711,-0.019923062,0.7477111991417091
0.3,0.86,0.009987754,0.9349224888730153,-0.023672869,0.8846871141948973
0.32,0.86,0.010026290001408682,1.0181328085296055,-0.026194902,0.9846012864491522
0.34,0.86,0.010052442324711818,1.0643793887326576,-0.027989615,1.0620816781100988
0.36,0.86,0.010053826326121392,1.056569859783055,-0.028315906,1.0873142472326929
0.38,0.86,0.010054321,1.0393538409716472,-0.028209161,1.0946939060884968
0.4,0.86,0.010054369967774078,1.0177707418618034,-0.027690249,1.0835897355107051
0.42,0.86,0.010054371729538972,1.0143761346945537,-0.02731718,1.0660704282399411
0.44,0.86,0.010054372924998637,1.0130719345404107,-0.026974413,1.0482943398903153
0.46,0.86,0.010054372987847846,1.0163032190608952,-0.026904745,1.0392714101625256
0.48,0.86,0.010054373010292304,1.018881753,-0.026916023,1.034589127523844
0.5,0.86,0.010054373012534385,1.0197101564635271,-0.02698335,1.0342625019613199
0.52,0.86,0.010054373010292304,1.0187481156196108,-0.027054279,1.0404399575577539
0.54,0.86,0.010054372987847848,1.017420627702295,-0.02711574,1.0470855636601473
0.56,0.86,0.010054372924998639,1.018342935069978,-0.027241799,1.0561044254756873
0.58,0.86,0.010054371729538972,1.0211127808433083,-0.027422564,1.065954188829076
0.6,0.86,0.01005437,1.0269965558981118,-0.027646279,1.0742219456861397
0.62,0.86,0.010054320583064384,1.036199711615518,-0.027828019,1.0760235510696674
0.64,0.86,0.010053826326121392,1.0480405836635451,-0.027953039,1.0729260387002317
0.66,0.86,0.010052442,1.0354879924075746,-0.027224097,1.0357444293215279
0.68,0.86,0.010026290001408682,1.0041536573986551,-0.025974213,0.9797815597618074
0.7,0.86,0.009987754,0.930678309,-0.023765311,0.8917210794364427
0.72,0.86,0.009078912,0.7958274705856719,-0.020339972,0.7652770383539838
0.74,0.86,0.007114794,0.6274907763215022,-0.016319699,0.6209304789848787
0.76,0.86,0.003040123,0.4325022111391582,-0.011825632,0.46227672356690075
0.78,0.86,0.001076005,0.24469846479211818,-0.007438481,0.3065375601245544
0.8,0.86,0.000167163,0.068704447,-0.003157216,0.15251798764462393
0.82,0.86,0.000128627,0.010837398973184776,-0.001166641,0.069647473
0.84,0.86,0.000102474,-0.035409181,0.000628072,-0.007832919
0.86,0.86,0.00010109,-0.027599652,0.000954363,-0.033065488
0.88,0.86,0.000100596,-0.010383633,0.000847619,-0.040445147
0.9,0.86,0.000100547,0.011199465640986549,0.000328707,-0.029340976
0.92,0.86,0.000100545,0.014594072808236424,-4.44E-05,-0.011821669
0.94,0.86,0.000100544,0.015898273,-0.00038713,0.005954419
0.96,0.86,0.000100544,0.012666988441894907,-0.000456798,0.014977349
0.98,0.86,0.000100544,0.010088454102319778,-0.00044552,0.019659631742420983
1,0.86,0.000100544,0.009260051,-0.000378193,0.019986257304944792
0,0.88,0.000100052,0.009108821,-0.000142281,0.019783075789168422
0.02,0.88,0.000100052,0.010055151046070234,-0.000115595,0.013668419809914118
0.04,0.88,0.000100052,0.011360959954105026,-9.25E-05,0.007090374
0.06,0.88,0.000100052,0.010453715095402584,-4.51E-05,-0.001836795
0.08,0.88,0.000100053,0.007729104,2.2949490523257948e-5,-0.011586418
0.1,0.88,0.000100055,0.000591002,0.00015092,-0.025716151
0.12,0.88,0.000100104,-0.007111443,0.000175482,-0.021553421
0.14,0.88,0.000100596,-0.018758945,0.000222521,-0.018487417
0.16,0.88,0.000101973,-0.00641136,-5.17E-05,0.018316155132764866
0.18,0.88,0.000127998,0.024411241672272977,-0.000521895,0.073710044
0.2,0.88,0.000166346,0.0767502,-0.001215862,0.14996893106382075
0.22,0.88,0.001070744,0.22933520107167643,-0.002641517,0.28603374703916107
0.24,0.88,0.003025259,0.3949227471024675,-0.004153978,0.4289127908948523
0.26,0.88,0.007080008,0.5867268864367772,-0.005844714,0.5859535973277242
0.28,0.88,0.009034523,0.7714635322306687,-0.007495239,0.74010945
0.3,0.88,0.009938921,0.9196539188243458,-0.008905997,0.8756928141966879
0.32,0.88,0.009977269,1.0015052588025901,-0.009854851,0.9745912177034594
0.34,0.88,0.010003293359099965,1.0469965272334796,-0.010530071,1.0512839061553567
0.36,0.88,0.010004670593772113,1.0393145171736131,-0.010652827,1.076259928540558
0.38,0.88,0.010005162434166296,1.0223796497857713,-0.010612658,1.0835645347340699
0.4,0.88,0.010005212,1.0011490364775373,-0.010417415,1.072573218197164
0.42,0.88,0.010005213330572672,0.9978098757918281,-0.010277046,1.0552319972863666
0.44,0.88,0.010005214520187428,0.996526982,-0.010148078,1.0376366071740442
0.46,0.88,0.010005214582729351,0.9997054966232128,-0.010121867,1.0287054036674286
0.48,0.88,0.010005214605064072,1.0022419188764051,-0.010126112,1.024070724217117
0.5,0.88,0.010005214607295192,1.0030567905663537,-0.010151449,1.0237474265900501
0.52,0.88,0.010005214605064074,1.0021104604093867,-0.010178136,1.0298620825693048
0.54,0.88,0.010005214582729353,1.0008046515013513,-0.010201259,1.0364401285523126
0.56,0.88,0.010005215,1.001711896360054,-0.01024868,1.0453672978391304
0.58,0.88,0.010005213330572672,1.0044365071696422,-0.01031668,1.0551169207292166
0.6,0.88,0.010005212,1.0102241941324364,-0.010400839,1.0633006241274985
0.62,0.88,0.010005162434166298,1.0192770548657233,-0.010469212,1.0650839236322824
0.64,0.88,0.010004670593772113,1.0309245567173886,-0.010516251,1.0620179191229424
0.66,0.88,0.010003293359099965,1.0185769712868895,-0.010242033,1.0252143472464537
0.68,0.88,0.009977269,0.9877543697831849,-0.009771836,0.9698204585777125
0.7,0.88,0.009938921,0.9154789670204746,-0.008940847,0.8826552787048024
0.72,0.88,0.009034523,0.7828304103837811,-0.007652214,0.7574967553400574
0.74,0.88,0.007080008,0.6172428643529889,-0.006139753,0.6146177114843655
0.76,0.88,0.003025259,0.42543872501867896,-0.004449016,0.4575769050514932
0.78,0.88,0.001070744,0.2407020792247876,-0.002798492,0.30342105236096983
0.8,0.88,0.000166346,0.067582312,-0.001187787,0.1509672993616754
0.82,0.88,0.000127998,0.010660352652867654,-0.00043888,0.068939285
0.84,0.88,0.000101973,-0.034830916,0.00023634,-0.007753404
0.86,0.88,0.000100596,-0.027148906,0.000359096,-0.032729426
0.88,0.88,0.000100104,-0.010214038,0.000318928,-0.040034032
0.9,0.88,0.000100055,0.011016574977919701,0.000123685,-0.029042716
0.92,0.88,0.000100053,0.014355736,-1.67E-05,-0.011701495
0.94,0.88,0.000100052,0.015638628998823966,-0.000145653,0.005893895
0.96,0.88,0.000100052,0.012460114832244325,-0.000171864,0.014825098711790274
0.98,0.88,0.000100052,0.009923693,-0.000167618,0.019459778162101544
1,0.88,0.000100052,0.009108821,-0.000142281,0.019783075789168422
0,0.9,0.000100003,0.009032734,0.000153469,0.019357402369302352
0.02,0.9,0.000100003,0.009971159,0.000124688,0.013374314437732328
0.04,0.9,0.000100003,0.011266059033005926,9.9749330021131e-5,0.006937808
0.06,0.9,0.000100003,0.010366391627021364,4.8590279404694145e-5,-0.001797274
0.08,0.9,0.000100004,0.007664539,-2.48E-05,-0.011337115
0.1,0.9,0.000100006,0.00058606,-0.000162825,-0.02516282
0.12,0.9,0.000100055,-0.007052048,-0.000189312,-0.021089673
0.14,0.9,0.000100547,-0.018602258,-0.000240042,-0.018089653
0.16,0.9,0.000101923,-0.006357809,5.578036655771162e-5,0.017921997249966036
0.18,0.9,0.000127935,0.024207335978995742,0.000563008,0.072123956
0.2,0.9,0.000166264,0.076109118,0.001311624,0.14674196167455314
0.22,0.9,0.001070219,0.22741954660197947,0.002849434,0.27987905363068705
0.24,0.9,0.003023774,0.391623906,0.004480875,0.41968375259186935
0.26,0.9,0.007076532,0.5818258325660793,0.00630455,0.5733454916571264
0.28,0.9,0.009030087,0.7650192871701857,0.008084823,0.7241843491878222
0.3,0.9,0.009934042,0.9119717524312787,0.009606448,0.8568503358493603
0.32,0.9,0.009972371,0.9931393245862925,0.010629841371126037,0.9536207038185897
0.34,0.9,0.009998383,1.0382505631096655,0.011358094927671768,1.028663153272828
0.36,0.9,0.009999759,1.0306327260715125,0.011490494247164862,1.0531017262793392
0.38,0.9,0.010000250695551209,1.0138393330674456,0.011447181334137357,1.0602491229969266
0.4,0.9,0.010000299814680983,0.9927860857211597,0.011236627078363502,1.0494942752327452
0.42,0.9,0.010000301566971499,0.9894748231125816,0.011085254098319878,1.0325261781395465
0.44,0.9,0.010000303,0.9882026489689959,0.010946176885014806,1.0153093831124533
0.46,0.9,0.010000302818513468,0.9913546079651447,0.010917909275986421,1.0065703574774734
0.48,0.9,0.010000302840837225,0.9938698387086543,0.010922483854270457,1.002035409155827
0.5,0.9,0.010000302843067249,0.9946779010541691,0.010949797373850528,1.0017190752489946
0.52,0.9,0.010000302840837225,0.9937394765668994,0.010978577727633455,1.0077021631805647
0.54,0.9,0.010000302818513468,0.992444576,0.011003516587263555,1.0141386693053827
0.56,0.9,0.010000303,0.9933442435571943,0.011054675637879981,1.0228737518680502
0.58,0.9,0.010000302,0.9960460964311632,0.011128036749066109,1.0324135925223146
0.6,0.9,0.010000299814680985,1.0017854398171049,0.011218826411873805,1.040421211460471
0.62,0.9,0.010000250695551209,1.0107626829904213,0.011292577963873677,1.0421661503107797
0.64,0.9,0.009999759,1.022312893209776,0.011343308075300772,1.039166131002999
0.66,0.9,0.009998383,1.0100684439354295,0.011047485550726991,1.0031544803683308
0.68,0.9,0.009972371,0.9795032992052211,0.010540258001331524,0.9489525214858063
0.7,0.9,0.009934042,0.9078316137095637,0.009643857,0.8636628938922191
0.72,0.9,0.009030087,0.7762910885822372,0.008253832,0.741197424
0.74,0.9,0.007076532,0.6120867289144752,0.00662239,0.6013927250264259
0.76,0.9,0.003023774,0.421884803,0.004798716,0.4477309859611682
0.78,0.9,0.001070219,0.23869134801402875,0.003018443,0.2968921284304722
0.8,0.9,0.000166264,0.067017753,0.001281158,0.14771875125179795
0.82,0.9,0.000127935,0.010571310597924072,0.000473425,0.067455774
0.84,0.9,0.000101923,-0.034539928,-0.000254829,-0.007586676
0.86,0.9,0.000100547,-0.026922091,-0.000387228,-0.032025249
0.88,0.9,0.000100055,-0.010128698,-0.000343915,-0.039172645
0.9,0.9,0.000100006,0.010924549463056998,-0.000133361,-0.028417798
0.92,0.9,0.000100004,0.014235812071634617,1.8011818964815405e-5,-0.011449701
0.94,0.9,0.000100003,0.015507986215220343,0.000157089,0.005767095
0.96,0.9,0.000100003,0.012356027219071756,0.000185357,0.014506120140823125
0.98,0.9,0.000100003,0.009840796,0.000180782,0.019041068462469453
1,0.9,0.000100003,0.009032734,0.000153469,0.019357402369302352
0,0.92,0.000100001,0.009059251,0.000199982,0.019170223714981952
0.02,0.92,0.000100001,0.010000430058007574,0.000162477,0.013244989235448784
0.04,0.92,0.000100001,0.011299131,0.000129979,0.006870721
0.06,0.92,0.000100001,0.010396822638371859,6.331859865808139e-5,-0.0017799
0.08,0.92,0.000100003,0.007687038,-3.23E-05,-0.0112275
0.1,0.92,0.000100004,0.000587779,-0.000212161,-0.024919524
0.12,0.92,0.000100053,-0.007072749,-0.000246681,-0.020885761
0.14,0.92,0.000100545,-0.018656864,-0.000312791,-0.017914748
0.16,0.92,0.000101922,-0.006376467,7.267280628512868e-5,0.017748702664279314
0.18,0.92,0.000127933,0.024278407731168964,0.00073361,0.071426576
0.2,0.92,0.000166261,0.076332555,0.001709089,0.1453230918479769
0.22,0.92,0.0010702,0.22808716326118458,0.003712966,0.2771728431509491
0.24,0.92,0.003023721,0.3927735528077855,0.005838852,0.4156257297977941
0.26,0.92,0.007076408,0.5835338254924067,0.008215256,0.5678016517607976
0.28,0.92,0.009029929,0.7672650539270933,0.010535111900159877,0.7171819799225894
0.3,0.92,0.009933868,0.914648909,0.012517936787993206,0.8485651481220746
0.32,0.92,0.009972196,0.9960547617586095,0.013851523132910073,0.9443997796133705
0.34,0.92,0.009998207,1.0412984376343288,0.014800513324386184,1.0187165877482178
0.36,0.92,0.009999584,1.0336582473197247,0.014973037729938162,1.0429188379421737
0.38,0.92,0.010000075472719885,1.0168155632042577,0.014916587217999672,1.0499971132379213
0.4,0.92,0.010000124590989003,0.9957005160057952,0.014642198899323802,1.0393462557390205
0.42,0.92,0.010000126343248815,0.9923795310565056,0.014444935552531728,1.0225422374834272
0.44,0.92,0.010000127532258731,0.9911036200657629,0.014263695622147321,1.0054919270018572
0.46,0.92,0.010000127594768853,0.9942648304285109,0.014226860157320477,0.9968374090530392
0.48,0.92,0.010000127617092219,0.9967874442167799,0.014232824123406448,0.9923463153088343
0.5,0.92,0.010000127619322206,0.9975978790248663,0.014268422131246454,0.9920330413255432
0.52,0.92,0.010000127617092219,0.9966567001974023,0.014305926553824476,0.9979582758050766
0.54,0.92,0.010000127594768853,0.9953579989452693,0.014338424443104389,1.0043325441345805
0.56,0.92,0.010000127532258731,0.9962603076170375,0.014405085177013877,1.0129831655329666
0.58,0.92,0.010000126343248815,0.9989700921834539,0.014500676,1.0224307647708935
0.6,0.92,0.010000124590989002,1.0047262837249056,0.014618978874309952,1.0303609582119067
0.62,0.92,0.010000075472719888,1.013729879237561,0.014715084371524183,1.032089025545764
0.64,0.92,0.009999584,1.0253139940221925,0.014781195,1.0291180130081643
0.66,0.92,0.009998207,1.0130335969263757,0.014395730969386858,0.9934545623762467
0.68,0.92,0.009972196,0.9823787225242413,0.013734793645651354,0.9397766887542696
0.7,0.92,0.009933868,0.9104966375000041,0.012566734235328869,0.8553117421166132
0.72,0.92,0.009029929,0.7785699669942255,0.010755437951333203,0.7340304218895753
0.74,0.92,0.007076408,0.6138835774476237,0.008629551,0.5955775352427294
0.76,0.92,0.003023721,0.4231233047630017,0.006253148,0.4434016132797257
0.78,0.92,0.0010702,0.23939207632831505,0.003933292,0.2940212851179336
0.8,0.92,0.000166261,0.067214522,0.001669441,0.14629034324856327
0.82,0.92,0.000127933,0.010602368496800633,0.000616881,0.066803485
0.84,0.92,0.000101922,-0.034641307,-0.00033211,-0.007513323
0.86,0.92,0.000100545,-0.027001117,-0.000504634,-0.031715573
0.88,0.92,0.000100053,-0.010158433,-0.000448183,-0.038793848
0.9,0.92,0.000100004,0.010956614249615453,-0.000173795,-0.028142991
0.92,0.92,0.000100003,0.014277599198904933,2.3468223140246392e-5,-0.011338972
0.94,0.92,0.000100001,0.015553510189647448,0.000204708,0.005711338
0.96,0.92,0.000100001,0.012392299826899569,0.000241544,0.014365855987486374
0.98,0.92,0.000100001,0.009869686,0.00023558,0.01885695
1,0.92,0.000100001,0.009059251,0.000199982,0.019170223714981952
0,0.94,0.0001,0.00908814,0.00021785,0.019018467
0.02,0.94,0.0001,0.010032319519683119,0.000176994,0.013140137714738279
0.04,0.94,0.0001,0.011335161751950784,0.000141592,0.006816329
0.06,0.94,0.0001,0.010429976,6.897739052212167e-5,-0.001765816
0.08,0.94,0.000100001,0.00771155,-3.52E-05,-0.01113863
0.1,0.94,0.000100003,0.000589653,-0.00023111,-0.024722274
0.12,0.94,0.000100052,-0.007095301,-0.000268718,-0.020720439
0.14,0.94,0.000100544,-0.018716353,-0.00034074,-0.017772942
0.16,0.94,0.00010192,-0.006396794,7.915522238868838e-5,0.017608209205448696
0.18,0.94,0.000127931,0.024355833176850913,0.000799135,0.070861184
0.2,0.94,0.000166259,0.07657597,0.001861757,0.1441727564595254
0.22,0.94,0.001070187,0.2288144875111409,0.004044677,0.2749787969556622
0.24,0.94,0.003023685,0.3940260219798279,0.006360509,0.41233570208070397
0.26,0.94,0.007076324,0.5853945862209454,0.008949256,0.563306994
0.28,0.94,0.009029822,0.7697116949083285,0.011476409070694076,0.711504815
0.3,0.94,0.009933749,0.9175655314695195,0.013636419722446926,0.8418479326151226
0.32,0.94,0.009972078,0.9992309806032045,0.015089178690235537,0.9369239106240123
0.34,0.94,0.009998088,1.0446189409149378,0.016122972678992615,1.0106524009390112
0.36,0.94,0.009999465,1.036954395631114,0.016310908823785678,1.0346630520400812
0.38,0.94,0.009999957,1.0200580086574234,0.016249406,1.0416852883574053
0.4,0.94,0.010000005691550788,0.9988756308897927,0.015950486,1.0311187440720304
0.42,0.94,0.010000007443789765,0.9955440538174295,0.015735589187662047,1.0144477558213754
0.44,0.94,0.010000008632785544,0.9942640719084518,0.015538148,0.9975324257514598
0.46,0.94,0.010000008695294925,0.9974353618827927,0.015498021,0.9889464236671771
0.48,0.94,0.010000008717618025,0.9999660196608133,0.015504520427081094,0.9844908854639802
0.5,0.94,0.010000008719847985,1.0007790393364855,0.015543303524408844,0.9841800918232886
0.52,0.94,0.010000008717618027,0.9998348596236766,0.015584159778803695,0.9900584211785555
0.54,0.94,0.010000008695294927,0.9985320173914083,0.015619561609780964,0.99638223
0.56,0.94,0.010000008632785547,0.999437203,0.015692176217641466,1.0049643745628234
0.58,0.94,0.010000007443789765,1.0021556289031646,0.015796305,1.0143371893788804
0.6,0.94,0.010000005691550788,1.007930175,0.015925177037991647,1.0222046100683593
0.62,0.94,0.009999957,1.016962480186211,0.016029871262502965,1.023918997750025
0.64,0.94,0.009999465,1.0285835323115453,0.016101893163751383,1.0209715005683455
0.66,0.94,0.009998088,1.0162639736298045,0.015681998,0.9855903496878465
0.68,0.94,0.009972078,0.985511346,0.014962018766308647,0.9323373744253947
0.7,0.94,0.009933749,0.913400045,0.013689605416914913,0.8485410344988622
0.72,0.94,0.009029822,0.7810526916322192,0.011716476861786508,0.7282197619376307
0.74,0.94,0.007076324,0.6158411571635316,0.009400645,0.5908628568125885
0.76,0.94,0.003023685,0.4244725929224137,0.006811898,0.4398915644599159
0.78,0.94,0.001070187,0.24015548423503078,0.004284745,0.2916937437367638
0.8,0.94,0.000166259,0.067428888,0.001818594,0.14513226282424968
0.82,0.94,0.000127931,0.010636198540155663,0.000671975,0.066274648
0.84,0.94,0.00010192,-0.034751762,-0.000361819,-0.007453842
0.86,0.94,0.000100544,-0.027087216,-0.000549755,-0.031464493
0.88,0.94,0.000100052,-0.01019083,-0.000488252,-0.038486729
0.9,0.94,0.000100003,0.010991548,-0.000189333,-0.027920185
0.92,0.94,0.000100001,0.014323125325931397,2.5564420501557377e-5,-0.011249197
0.94,0.94,0.0001,0.015603107,0.000223006,0.005666133
0.96,0.94,0.0001,0.012431817260567732,0.000263132,0.014252135226117669
0.98,0.94,0.0001,0.009901159,0.000256633,0.018707673429313867
1,0.94,0.0001,0.00908814,0.00021785,0.019018467
0,0.96,0.0001,0.009095595,0.000173571,0.019037494606575875
0.02,0.96,0.0001,0.01004055,0.000141019,0.013153284
0.04,0.96,0.0001,0.011344461017571547,0.000112813,0.006823149
0.06,0.96,0.0001,0.010438532579154858,5.495811111159338e-5,-0.001767584
0.08,0.96,0.000100001,0.007717877,-2.80E-05,-0.011149778
0.1,0.96,0.000100003,0.000590138,-0.000184137,-0.024747014
0.12,0.96,0.000100052,-0.007101121,-0.000214103,-0.020741171
0.14,0.96,0.000100544,-0.018731707,-0.000271488,-0.01779072
0.16,0.96,0.00010192,-0.006402042,6.306032620890275e-5,0.017625842
0.18,0.96,0.000127931,0.024375811967575597,0.000636702,0.070932111
0.2,0.96,0.000166259,0.076638785,0.001483345,0.1443170496388371
0.22,0.96,0.001070186,0.22900219660296964,0.003222589,0.27525397934378987
0.24,0.96,0.003023683,0.3943492678648161,0.005067732,0.41274832792070937
0.26,0.96,0.007076319,0.5858748331881807,0.00713032,0.5638706805387483
0.28,0.96,0.009029816,0.7703431602524037,0.009143833,0.7122167844036751
0.3,0.96,0.009933743,0.9183183024452841,0.010864823,0.842690319
0.32,0.96,0.009972071,1.000050755489141,0.012022307461658952,0.9378614263601043
0.34,0.96,0.009998082,1.045475955826315,0.012845979,1.0116636881162724
0.36,0.96,0.009999459,1.0378051217258328,0.012995711083288067,1.0356983686167678
0.38,0.96,0.00999995,1.0208948708159715,0.012946702547025925,1.0427276378032955
0.4,0.96,0.009999999,0.9996951118639885,0.012708532822929766,1.032150529562371
0.42,0.96,0.010000001192857991,0.9963608009043218,0.012537312431051224,1.0154628663529062
0.44,0.96,0.010000002,0.9950797685911741,0.012380000578427005,0.9985306165317906
0.46,0.96,0.010000002,0.9982536609626949,0.012348030858527273,0.9899360247931066
0.48,0.96,0.010000002466685457,1.0007863955125709,0.012353210390887064,0.985476028
0.5,0.96,0.010000002468915413,1.001600082542157,0.012384112021759808,0.9851649219675189
0.52,0.96,0.010000002466685457,1.000655128092439,0.012416664048643493,0.9910491323453949
0.54,0.96,0.010000002444362369,0.9993512168783815,0.012444870061380767,0.9973792680667133
0.56,0.96,0.010000002,1.0002571453167979,0.012502725,1.0059700006137946
0.58,0.96,0.010000001192857993,1.0029778007294827,0.012585690169485866,1.0153521945243908
0.6,0.96,0.009999999,1.008757084188469,0.012688369207653132,1.023227487020439
0.62,0.96,0.00999995,1.0177967986870227,0.012771786055279497,1.0249435872431911
0.64,0.96,0.009999459,1.0294273844235855,0.012829171853908096,1.0219931360934977
0.66,0.96,0.009998082,1.0170977203490597,0.012494623112016403,0.9865765745475078
0.68,0.96,0.009972071,0.9863198659283781,0.011920981341273956,0.9332703051200328
0.7,0.96,0.009933743,0.9141494084378055,0.010907186574505442,0.8493901096293539
0.72,0.96,0.009029816,0.7816934812929843,0.009335095,0.7289484372303046
0.74,0.96,0.007076319,0.6163464100311374,0.007489952,0.5914540886533842
0.76,0.96,0.003023683,0.4248208447077726,0.005427363,0.44033173603534503
0.78,0.96,0.001070186,0.24035251764354942,0.00341385,0.2919856321704179
0.8,0.96,0.000166259,0.067484209,0.001448942,0.1452775079817416
0.82,0.96,0.000127931,0.010644922406812677,0.000535376,0.06634099
0.84,0.96,0.00010192,-0.034780278,-0.000288296,-0.007461272
0.86,0.96,0.000100544,-0.027109444,-0.000438028,-0.031495952
0.88,0.96,0.000100052,-0.010199193,-0.000389019,-0.038525221
0.9,0.96,0.000100003,0.011000566031966483,-0.000150849,-0.027948113
0.92,0.96,0.000100001,0.014334876991633093,2.0371007174076625e-5,-0.01126045
0.94,0.96,0.0001,0.015615909304780089,0.000177683,0.0056718
0.96,0.96,0.0001,0.012442016933259064,0.000209653,0.014266391780989313
0.98,0.96,0.0001,0.009909282,0.000204473,0.018726388259064614
1,0.96,0.0001,0.009095595,0.000173571,0.019037494606575875
0,0.98,0.0001,0.009094064,0.000138238,0.019084648033346245
0.02,0.98,0.0001,0.010038859017146334,0.000112313,0.013185863531398057
0.04,0.98,0.0001,0.011342550810888221,8.98490544863858e-5,0.006840049
0.06,0.98,0.0001,0.010436775024211432,4.37708014954719e-5,-0.001771962
0.08,0.98,0.000100001,0.007716578,-2.23E-05,-0.011177395
0.1,0.98,0.000100003,0.000590039,-0.000146655,-0.024808309
0.12,0.98,0.000100052,-0.007099925,-0.000170522,-0.020792541
0.14,0.98,0.000100544,-0.018728552,-0.000216228,-0.017834779
0.16,0.98,0.00010192,-0.006400966,5.021966090150849e-5,0.017669510217422683
0.18,0.98,0.000127931,0.024371704777951374,0.000507091,0.071107818
0.2,0.98,0.000166259,0.076625876,0.001181392,0.14467452731628183
0.22,0.98,0.001070186,0.22896363164096742,0.002566597,0.2759357764047772
0.24,0.98,0.003023683,0.39428286157324555,0.004036143,0.41377068607127876
0.26,0.98,0.007076318,0.5857761796171024,0.005678869,0.5652673546273366
0.28,0.98,0.009029814,0.7702134482329704,0.007282508,0.7139808983386691
0.3,0.98,0.009933741,0.9181636764407641,0.008653168,0.8447776052007475
0.32,0.98,0.009972069,0.9998823678689561,0.009575026,0.9401844476728995
0.34,0.98,0.00999808,1.0452999187788747,0.010231023246564106,1.0141695170255793
0.36,0.98,0.009999457,1.037630374,0.010350269996808357,1.0382637372143604
0.38,0.98,0.009999948,1.0207229683835324,0.010311233430963644,1.0453104252522498
0.4,0.98,0.009999997,0.999526777,0.010121543,1.0347071264186711
0.42,0.98,0.009999999,0.9961930278763632,0.009985178,1.017978132299691
0.44,0.98,0.01,0.9949122116162039,0.00985989,1.0010039452581496
0.46,0.98,0.010000000212054348,0.9980855700887097,0.009834429,0.9923880649917882
0.48,0.98,0.010000000234377429,1.0006178785116855,0.009838555,0.9879170203063535
0.5,0.98,0.010000000236607387,1.0014314285873032,0.009863167,0.9876051416407662
0.52,0.98,0.010000000234377429,1.0004866331088598,0.009889092,0.9935039261427145
0.54,0.98,0.010000000212054348,0.9991829413151174,0.009911556,0.9998497407353935
0.56,0.98,0.01,1.000088717101794,0.009957634,1.0084617517820826
0.58,0.98,0.009999999,1.0028089142730021,0.010023711,1.0178671843658595
0.6,0.98,0.009999997,1.0085872244910687,0.010105489539785061,1.0257619822650448
0.62,0.98,0.009999948,1.0176254169240226,0.010171927245021943,1.027482330730727
0.64,0.98,0.009999457,1.0292540445736031,0.010217632830616281,1.0245245684047009
0.66,0.98,0.00999808,1.016926457773264,0.009951185,0.9890202794566914
0.68,0.98,0.009972069,0.9861537873480546,0.009494314,0.935581972
0.7,0.98,0.009933741,0.9139954836565225,0.008686886,0.8514940098091344
0.72,0.98,0.009029814,0.7815618604850387,0.007434808,0.7307540132693349
0.74,0.98,0.007076318,0.6162426305527601,0.005965262,0.5929191036028325
0.76,0.98,0.003023683,0.424749313,0.004322536,0.4414224350467745
0.78,0.98,0.001070186,0.2403120438930346,0.002718897,0.2927088913354418
0.8,0.98,0.000166259,0.06747284,0.001153971,0.1456373838574721
0.82,0.98,0.000127931,0.010643124257049566,0.000426378,0.066505342
0.84,0.98,0.00010192,-0.034774427,-0.000229618,-0.007479727
0.86,0.98,0.000100544,-0.027104882,-0.000348865,-0.031573948
0.88,0.98,0.000100052,-0.010197476,-0.000309828,-0.038620636
0.9,0.98,0.000100003,0.010998714871383194,-0.000120138,-0.028017337
0.92,0.98,0.000100001,0.014332464249643757,1.6227109523090167e-5,-0.011288343
0.94,0.98,0.0001,0.015613280509802601,0.000141515,0.005685844
0.96,0.98,0.0001,0.012439922037296556,0.000166976,0.014301724682325127
0.98,0.98,0.0001,0.009907614,0.00016285,0.018772769
1,0.98,0.0001,0.009094064,0.000138238,0.019084648033346245
0,1,0.0001,0.009088383,0.000126888,0.019133857243016365
0.02,1,0.0001,0.010032588723094572,0.000103091,0.013219863360818287
0.04,1,0.0001,0.011335466,8.247229571173149e-5,0.006857687
0.06,1,0.0001,0.010430256204084899,4.017667781978452e-5,-0.001776529
0.08,1,0.000100001,0.007711758,-2.05E-05,-0.011206212
0.1,1,0.000100003,0.000589671,-0.000134617,-0.024872271
0.12,1,0.000100052,-0.007095491,-0.000156524,-0.020846147
0.14,1,0.000100544,-0.018716855,-0.000198477,-0.017880758
0.16,1,0.00010192,-0.006396969,4.609667738215907e-5,0.017715073
0.18,1,0.000127931,0.024356481590585618,0.00046546,0.071291164
0.2,1,0.000166259,0.076578015,0.001084403,0.14504755235496072
0.22,1,0.001070186,0.22882062259016842,0.002355877,0.2766472424426278
0.24,1,0.003023682,0.39403659556724707,0.003704768,0.41483754251140503
0.26,1,0.007076318,0.5854103067024713,0.005212615,0.5667248323749181
0.28,1,0.009029814,0.7697323745578746,0.006684581,0.715821824
0.3,1,0.009933741,0.9175901904211735,0.007942695,0.8469557864875805
0.32,1,0.009972069,0.999257837,0.008788856,0.9426086383935666
0.34,1,0.00999808,1.044647016448593,0.009390985,1.0167844840368419
0.36,1,0.009999456,1.036982260516404,0.009500438,1.0409408389213328
0.38,1,0.009999948,1.0200854144284108,0.009464606,1.0480057039721677
0.4,1,0.009999997,0.9989024628099965,0.009290493,1.0373750705109863
0.42,1,0.009999999,0.9955707963013667,0.009165327,1.0206029411198945
0.44,1,0.01,0.9942907806098041,0.009050328,1.0035849860246278
0.46,1,0.01,0.9974621570717654,0.009026959,0.9949468879825895
0.48,1,0.010000000011381616,0.9999928837306473,0.009030746,0.9904643129882101
0.5,1,0.010000000013611574,1.000805925477163,0.009053336,0.990151629
0.52,1,0.010000000011381616,0.9998617200703247,0.009077132,0.9960656227109812
0.54,1,0.01,0.9985588425233066,0.009097751,1.0024277994422146
0.56,1,0.01,0.9994640525893335,0.009140047,1.0110620152550238
0.58,1,0.009999999,1.0021825507829436,0.009200699,1.0204916979041436
0.6,1,0.009999997,1.0079572520161737,0.009275764,1.0284068504424015
0.62,1,0.009999948,1.0169897994906991,0.009336748,1.0301316334894763
0.64,1,0.009999456,1.0286111642917466,0.0093787,1.0271662441815699
0.66,1,0.00999808,1.0162912773296284,0.009134127,0.991570413
0.68,1,0.009972069,0.985537827,0.008714763,0.9379943224959191
0.7,1,0.009933741,0.9134245927143281,0.007973626,0.8536895522751818
0.72,1,0.009029814,0.7810736862032504,0.006824346,0.7326382436291714
0.74,1,0.007076318,0.6158577132261714,0.005475455,0.5944479435603933
0.76,1,0.003023682,0.4244840020909464,0.003967608,0.44256065369687986
0.78,1,0.001070186,0.24016193423554288,0.002495642,0.2934636617971569
0.8,1,0.000166259,0.067430688,0.001059213,0.14601293619874509
0.82,1,0.000127931,0.010636471995386237,0.000391367,0.066676848
0.84,1,0.00010192,-0.034752708,-0.000210761,-0.007498998
0.86,1,0.000100544,-0.027087952,-0.000320215,-0.031655353
0.88,1,0.000100052,-0.010191106,-0.000284383,-0.038720218
0.9,1,0.000100003,0.010991845983423513,-0.00011027,-0.028089584
0.92,1,0.000100001,0.014323512492052975,1.489667915561084e-5,-0.011317455
0.94,1,0.0001,0.015603528183615165,0.000129895,0.0057005
0.96,1,0.0001,0.012432151721653458,0.000153265,0.014338598089210718
0.98,1,0.0001,0.009901425,0.000149477,0.018821173083589507
1,1,0.0001,0.009088383,0.000126888,0.019133857243016365

==> plot_results_csv/DG_bump_2D_32_32_p_1_1_q_5_5_T_3-0.csv <==
x,y,t_0.0,t_1.0,t_2.0,t_3.0
0,0,0.0001,0.0092256,0.000109778,0.01698461
0.02,0,0.0001,0.010162305415156305,9.952918165855428e-5,0.012549666307256842
0.04,0,0.0001,0.011160952059861003,9.158484104476708e-5,0.007799516
0.06,0,0.0001,0.010932941,6.5384909986664e-5,0.00108887
0.08,0,0.000100001,0.00875163,1.0305255108444911e-5,-0.007351697
0.1,0,0.000100009,0.003837276,-7.68E-05,-0.017570067
0.12,0,0.000100031,-0.004478039,-0.00014347,-0.020346477
0.14,0,0.000100422,-0.012222273,-0.000155145,-0.014346862
0.16,0,0.000103028,-0.020467292,-0.000104736,0.00135984
0.18,0,0.000114698,0.022566997408561232,0.000425465,0.066134141
0.2,0,0.000278112,0.092392512,0.001166179,0.1508085423436802
0.22,0,0.000698002,0.20641943133271481,0.002226556,0.2646474025799514
0.24,0,0.003599334,0.39411251965664074,0.003752887,0.4178210389512452
0.26,0,0.006500666,0.5923110046077196,0.005343783,0.5762743109882271
0.28,0,0.009401998,0.7783367191809909,0.006866743,0.7287751325729148
0.3,0,0.009821888,0.9184840649588378,0.008115285,0.8581220901117732
0.32,0,0.009985302,1.0149005385856862,0.009090505,0.9642930859297077
0.34,0,0.009996972,1.0385688603465657,0.009509259,1.0190930650391579
0.36,0,0.009999578,1.0327082778038341,0.009634261,1.0441371260370422
0.38,0,0.009999969,1.0130104486572966,0.009563028,1.0473580998314524
0.4,0,0.009999991,1.0004899568286894,0.009398401,1.0318600233229327
0.42,0,0.009999999,0.9946429244177806,0.009258015,1.0150043641895858
0.44,0,0.01,0.9958429060826706,0.009167528,0.999296841
0.46,0,0.01,0.998665684,0.009170183,0.9943252010278338
0.48,0,0.010000000011696835,1.0005908270013295,0.009185892,0.9920426760899397
0.5,0,0.010000000013611574,1.0006330846608442,0.009209403,0.9933459015789114
0.52,0,0.010000000011696833,0.9996963797186834,0.009219652,0.9977808455483663
0.54,0,0.01,0.9986977330739788,0.009227596,1.002530995924355
0.56,0,0.01,0.9989257445531092,0.009253796,1.0092416419346888
0.58,0,0.009999999,1.0011070552124843,0.009308876,1.0176822084348325
0.6,0,0.009999991,1.0060214096144933,0.009395955,1.0279005791961786
0.62,0,0.009999969,1.0143367240178716,0.009462651,1.0306769889280045
0.64,0,0.009999578,1.0220809577828223,0.009474327,1.024677373705257
0.66,0,0.009996972,1.030325976688518,0.009423917,1.0089706714211313
0.68,0,0.009985302,0.987291688,0.008893716,0.9441963706580596
0.7,0,0.009821888,0.9174661733823742,0.008153002,0.85952197
0.72,0,0.009401998,0.8034392538011265,0.007092626,0.7456831092756697
0.74,0,0.006500666,0.6157461654772007,0.005566294,0.5925094729043764
0.76,0,0.003599334,0.4175476805261224,0.003975398,0.43405620086739527
0.78,0,0.000698002,0.23152196595285107,0.002452438,0.2815553792827084
0.8,0,0.000278112,0.09137462,0.001203896,0.15220842174385024
0.82,0,0.000114698,-0.005041853,0.000228677,0.046037426
0.84,0,0.000103028,-0.028710175,-0.000190078,-0.008762553
0.86,0,0.000100422,-0.022849593,-0.000315079,-0.033806614
0.88,0,0.000100031,-0.003151764,-0.000243847,-0.037027588
0.9,0,0.000100009,0.009368728,-7.92E-05,-0.021529511
0.92,0,0.000100001,0.015215760716059696,6.116666705268746e-5,-0.004673852
0.94,0,0.0001,0.014015779051170688,0.000151653,0.011033671002999606
0.96,0,0.0001,0.011193001402146008,0.000148999,0.016005311
0.98,0,0.0001,0.009267858,0.000133289,0.018287835765681458
1,0,0.0001,0.0092256,0.000109778,0.01698461
0,0.02,0.0001,0.009225821,0.000120924,0.016976111
0.02,0.02,0.0001,0.010162548,0.000109635,0.012543387
0.04,0.02,0.0001,0.011161218428582503,0.000100883,0.007795613
0.06,0.02,0.0001,0.010933201495928491,7.202334350944173e-5,0.001088326
0.08,0.02,0.000100001,0.008751839,1.1351489554542555e-5,-0.007348017
0.1,0.02,0.000100009,0.003837367,-8.46E-05,-0.017561275
0.12,0.02,0.000100031,-0.004478146,-0.000158036,-0.020336297
0.14,0.02,0.000100422,-0.012222564,-0.000170896,-0.014339687
0.16,0.02,0.000103028,-0.02046778,-0.000115367,0.001359152
0.18,0.02,0.000114698,0.022567537,0.000468666,0.066101036
0.2,0.02,0.000278112,0.092394718,0.001284586,0.15073306275879716
0.22,0.02,0.000698002,0.2064243585471868,0.002452623,0.264514955
0.24,0.02,0.003599334,0.3941219260270736,0.004133923,0.4176119424750082
0.26,0.02,0.006500666,0.5923251408133845,0.005886345,0.575985924
0.28,0.02,0.009401998,0.7783552948531487,0.007563932,0.728410435
0.3,0.02,0.009821888,0.918505986,0.008939241,0.8576926681599102
0.32,0.02,0.009985302,1.0149247605955711,0.010013477650316073,0.9638105362559443
0.34,0.02,0.009996972,1.0385936478398143,0.010474751086681739,1.018583092313372
0.36,0.02,0.009999578,1.032732925979328,0.010612446164383182,1.0436146192893503
0.38,0.02,0.009999969,1.013034627113996,0.010533983178692034,1.0468339787639147
0.4,0.02,0.009999992,1.0005138364805815,0.010352641964088694,1.0313436553343238
0.42,0.02,0.009999999,0.9946666644348909,0.010198001574309702,1.0144964291232368
0.44,0.02,0.010000000139448606,0.9958666745935161,0.010098327407992972,0.998796765
0.46,0.02,0.01,0.9986895195737238,0.010101251038575341,0.9938276131488875
0.48,0.02,0.010000000203170881,1.0006147087834483,0.010118555452294979,0.9915462308176006
0.5,0.02,0.010000000205085622,1.0006569674830041,0.010144453328041491,0.9928488047536044
0.52,0.02,0.010000000203170881,0.9997202402008276,0.010155743059667498,0.9972815294235939
0.54,0.02,0.010000000183027899,0.9987215697341301,0.010164494199045528,1.0020293026244318
0.56,0.02,0.010000000139448607,0.9989495866667848,0.010193354322344477,1.008736590305387
0.58,0.02,0.009999999,1.0011309494024712,0.010254026176299374,1.017172933085365
0.6,0.02,0.009999992,1.0060454211083647,0.010349946458329309,1.0273861909104502
0.62,0.02,0.009999969,1.0143609338957411,0.010423413721466376,1.0301612131192108
0.64,0.02,0.009999578,1.0221053523402195,0.010436274,1.0241646027331242
0.66,0.02,0.009996972,1.0303505677769211,0.010380745,1.0084657635671854
0.68,0.02,0.009985302,0.9873152515257565,0.009796712,0.9437238796750598
0.7,0.02,0.009821888,0.9174880705637484,0.008980792,0.8590918531872647
0.72,0.02,0.009401998,0.8034584296155272,0.007812755,0.7453099610326147
0.74,0.02,0.006500666,0.6157608621356405,0.006131454,0.5922129734710552
0.76,0.02,0.003599334,0.41755764734932976,0.004379033,0.4338389916441162
0.78,0.02,0.000698002,0.23152749330956557,0.002701445,0.28141448079742876
0.8,0.02,0.000278112,0.091376803,0.001326136,0.1521322477861548
0.82,0.02,0.000114698,-0.005041972,0.0002519,0.04601438
0.84,0.02,0.000103028,-0.02871086,-0.000209373,-0.008758176
0.86,0.02,0.000100422,-0.022850138,-0.000347068,-0.033789703
0.88,0.02,0.000100031,-0.003151839,-0.000268606,-0.037009063
0.9,0.02,0.000100009,0.009368952,-8.73E-05,-0.021518739
0.92,0.02,0.000100001,0.015216124,6.737609154421787e-5,-0.004671513
0.94,0.02,0.0001,0.014016113569198504,0.00016705,0.011028151
0.96,0.02,0.0001,0.011193268588990515,0.000164127,0.015997302797174415
0.98,0.02,0.0001,0.009268079,0.000146822,0.018278685128462074
1,0.02,0.0001,0.009225821,0.000120924,0.016976111
0,0.04,0.0001,0.009225501,0.000132807,0.016963313425156033
0.02,0.04,0.0001,0.010162196053108504,0.000120408,0.012533930579521185
0.04,0.04,0.0001,0.011160831931904371,0.000110797,0.007789737
0.06,0.04,0.0001,0.010932823,7.910067797333586e-5,0.001087506
0.08,0.04,0.000100001,0.008751536,1.2466910037619398e-5,-0.007342477
0.1,0.04,0.000100009,0.003837234,-9.29E-05,-0.017548037
0.12,0.04,0.000100031,-0.004477991,-0.000173565,-0.020320969
0.14,0.04,0.000100422,-0.012222141,-0.000187688,-0.014328882
0.16,0.04,0.000103028,-0.02046707,-0.000126702,0.001358119
0.18,0.04,0.000114698,0.022566755704873685,0.000514723,0.066051193
0.2,0.04,0.000278112,0.092391519,0.001410821,0.15061941640265814
0.22,0.04,0.000698002,0.20641721048188924,0.002693637,0.2643155311249935
0.24,0.04,0.003599335,0.3941082779259557,0.004540153,0.4172971050185702
0.26,0.04,0.006500668,0.5923046289539966,0.006464779,0.5755516953754926
0.28,0.04,0.009402,0.7783283411982891,0.008307218,0.7278612998582544
0.3,0.04,0.00982189,0.9184741792470813,0.009817676,0.857046072
0.32,0.04,0.009985304,1.014889616342298,0.010997476,0.9630839406856937
0.34,0.04,0.009996974,1.0385576847211977,0.011504078771156109,1.0178152032614323
0.36,0.04,0.00999958,1.0326971662871502,0.011655306296212803,1.0428278567960512
0.38,0.04,0.009999971,1.0129995497262068,0.011569134177458747,1.0460447859705455
0.4,0.04,0.009999994,1.0004791925210412,0.011369973,1.0305661379744002
0.42,0.04,0.010000001280421708,0.9946322227844993,0.011200136689826463,1.0137316108887615
0.44,0.04,0.010000002153746771,0.9958321912595333,0.011090667384862104,0.9980437816565438
0.46,0.04,0.010000002197326077,0.9986549385029697,0.011093878022485558,0.9930783765240989
0.48,0.04,0.010000002217469061,1.0005800610789544,0.011112882710817434,0.9907987146703418
0.5,0.04,0.010000002,1.000622318352678,0.011141325529484792,0.9921003071886535
0.52,0.04,0.010000002217469061,0.9996856235138663,0.011153724842503796,0.9965296900342889
0.54,0.04,0.010000002197326075,0.9986869876350708,0.011163336109110508,1.0012738837780173
0.56,0.04,0.010000002153746773,0.9989149966809019,0.011195032278648894,1.0079761148881015
0.58,0.04,0.010000001280421708,1.0010962838845578,0.011261666046584611,1.0164060980914404
0.6,0.04,0.009999994,1.006010585396354,0.011367012,1.0266116573355257
0.62,0.04,0.009999971,1.0143258101172608,0.011447697890165164,1.029384589753516
0.64,0.04,0.00999958,1.0220699602142196,0.011461820758122325,1.0233925028278619
0.66,0.04,0.009996974,1.030314889900317,0.011400834699202798,1.0077055018648566
0.68,0.04,0.009985304,0.9872810638621019,0.010759410200690829,0.9430124273697258
0.7,0.04,0.00982189,0.9174563010050691,0.009863312,0.8584442042111504
0.72,0.04,0.009402,0.8034306090850872,0.008580496,0.744748089
0.74,0.04,0.006500668,0.6157395416410206,0.00673398,0.5917665155952396
0.76,0.04,0.003599335,0.4175431906129795,0.004809354,0.43351192523831805
0.78,0.04,0.000698002,0.2315194783686871,0.002966915,0.28120232075555707
0.8,0.04,0.000278112,0.09137364,0.001456457,0.15201754880819449
0.82,0.04,0.000114698,-0.005041797,0.000276657,0.04597968
0.84,0.04,0.000103028,-0.028709865,-0.000229946,-0.008751583
0.86,0.04,0.000100422,-0.022849347,-0.000381173,-0.033764236
0.88,0.04,0.000100031,-0.00315173,-0.000295001,-0.036981165
0.9,0.04,0.000100009,0.009368627,-9.58E-05,-0.021502517
0.92,0.04,0.000100001,0.015215597,7.399626679576711e-5,-0.00466799
0.94,0.04,0.0001,0.014015628307443915,0.000183466,0.011019838957264085
0.96,0.04,0.0001,0.011192881064007239,0.000180255,0.015985244089709152
0.98,0.04,0.0001,0.009267758,0.00016125,0.018264906
1,0.04,0.0001,0.009225501,0.000132807,0.016963313425156033
0,0.06,0.0001,0.009223782,0.000130094,0.016984274647059688
0.02,0.06,0.0001,0.010160302232302704,0.000117948,0.012549419
0.04,0.06,0.0001,0.011158752023179272,0.000108533,0.007799363
0.06,0.06,0.0001,0.010930785495098877,7.748416349176951e-5,0.00108885
0.08,0.06,0.000100001,0.008749905,1.2212122373830888e-5,-0.007351552
0.1,0.06,0.000100009,0.003836519,-9.10E-05,-0.017569724
0.12,0.06,0.000100031,-0.004477156,-0.000170017,-0.020346086
0.14,0.06,0.000100422,-0.012219863,-0.00018385,-0.014346596
0.16,0.06,0.000103028,-0.020463257,-0.000124108,0.001359788
0.18,0.06,0.000114698,0.022562549,0.000504212,0.066132807
0.2,0.06,0.000278112,0.092374299,0.001382002,0.15080553542169628
0.22,0.06,0.000698002,0.20637874042156065,0.002638608,0.26464215104968336
0.24,0.06,0.003599336,0.39403483025357783,0.004447398,0.4178127703245863
0.26,0.06,0.00650067,0.5921942461620082,0.006332702,0.5762629213408762
0.28,0.06,0.009402004,0.7781832921933522,0.008137499,0.7287607370427189
0.3,0.06,0.009821894,0.9183030137984922,0.009617098,0.858105141
0.32,0.06,0.009985308,1.0147004837719837,0.010772795800540292,0.9642740375246559
0.34,0.06,0.009996979,1.0383641415251301,0.011269050977044103,1.0190729261088982
0.36,0.06,0.009999584,1.0325047150622548,0.011417190505756968,1.0441164826862361
0.38,0.06,0.009999975,1.0128107689809176,0.011332779874304911,1.0473373828849797
0.4,0.06,0.009999998,1.0002927448649808,0.011137688,1.031839607102151
0.42,0.06,0.010000005638350504,0.994446865,0.010971320049988496,1.0149842780243565
0.44,0.06,0.010000006511675949,0.9956466095996417,0.010864086330306218,0.9992770650027579
0.46,0.06,0.010000006555255271,0.9984688308638516,0.010867231091892174,0.9943055254508213
0.48,0.06,0.010000006575398266,1.0003935947175475,0.010885847445805534,0.9920230475580765
0.5,0.06,0.010000006577313007,1.0004358441159562,0.010913709,0.9933262485050959
0.52,0.06,0.010000006575398266,0.9994993238202287,0.010925855800130215,0.997761104
0.54,0.06,0.010000006555255271,0.9985008740293524,0.010935271,1.0025111600619117
0.56,0.06,0.010000007,0.9987288405574335,0.010966319607329902,1.0092216735902546
0.58,0.06,0.010000005638350504,1.0009097212151097,0.011031591648447841,1.0176620751572087
0.6,0.06,0.009999998,1.0058231068382728,0.011134784470582637,1.0278802476276914
0.62,0.06,0.009999975,1.0141367819891687,0.011213820796406308,1.0306566089357636
0.64,0.06,0.009999584,1.0218794890687704,0.011227653678780057,1.024657119391858
0.66,0.06,0.009996979,1.0301228825984157,0.011167912044306814,1.008950735
0.68,0.06,0.009985308,0.9870970769343025,0.010539591748358756,0.9441777162521257
0.7,0.06,0.009821894,0.917285327,0.009661802,0.8595049877304597
0.72,0.06,0.009402004,0.8032808856309721,0.008405195,0.745668372
0.74,0.06,0.00650067,0.6156247957989547,0.006596406,0.5924977528275706
0.76,0.06,0.003599336,0.4174653798905243,0.004711102,0.4340476018112813
0.78,0.06,0.000698002,0.23147633385918048,0.002906305,0.2815497861094395
0.8,0.06,0.000278112,0.091356612,0.001426706,0.15220538188544191
0.82,0.06,0.000114698,-0.005040858,0.000271008,0.046036485627502476
0.84,0.06,0.000103028,-0.028704515,-0.000225247,-0.008762403
0.86,0.06,0.000100422,-0.022845089,-0.000373387,-0.03380596
0.88,0.06,0.000100031,-0.003151143,-0.000288976,-0.03702686
0.9,0.06,0.000100009,0.009366881,-9.39E-05,-0.021529084
0.92,0.06,0.000100001,0.015212761359876186,7.248372083317667e-5,-0.004673755
0.94,0.06,0.0001,0.014013016452891843,0.000179717,0.011033458149397445
0.96,0.06,0.0001,0.011190795188681726,0.000176573,0.016004998
0.98,0.06,0.0001,0.009266031,0.000157956,0.018287475594078968
1,0.06,0.0001,0.009223782,0.000130094,0.016984274647059688
0,0.08,0.000100001,0.009223596,0.000104139,0.017059142
0.02,0.08,0.000100001,0.010160097,9.441523880113429e-5,0.012604737647947516
0.04,0.08,0.000100001,0.011158526732934377,8.687793862266369e-5,0.007833744
0.06,0.08,0.000100001,0.010930565,6.202413212686917e-5,0.001093649
0.08,0.08,0.000100002,0.008749728,9.775665819084339e-6,-0.007383961
0.1,0.08,0.00010001,0.003836442,-7.28E-05,-0.017647178
0.12,0.08,0.000100032,-0.004477066,-0.000136092,-0.020435779
0.14,0.08,0.000100423,-0.012219617,-0.000147163,-0.014409843
0.16,0.08,0.000103029,-0.020462846,-9.93E-05,0.001365778
0.18,0.08,0.000114699,0.02256209,0.000403622,0.066424329
0.2,0.08,0.000278115,0.092372429,0.001106278,0.15147031128631427
0.22,0.08,0.000698008,0.20637456852640093,0.002112169,0.26580873965005214
0.24,0.08,0.003599368,0.39402687032250927,0.003560074,0.4196545558228917
0.26,0.08,0.006500727,0.5921822863071243,0.005069228,0.5788031749922153
0.28,0.08,0.009402087,0.7781675778748196,0.006513941,0.7319732152238736
0.3,0.08,0.00982198,0.9182844703246481,0.00769834,0.861887777
0.32,0.08,0.009985396,1.0146799932710497,0.008623463,0.9685246687168823
0.34,0.08,0.009997066,1.0383431721435603,0.009020713,1.0235651086349806
0.36,0.08,0.009999672,1.0324838631366269,0.0091393,1.048719053960055
0.38,0.08,0.010000063,1.0127903142657368,0.009071732,1.0519541487922566
0.4,0.08,0.010000085234307851,1.000272543123812,0.008915563,1.0363880584415066
0.42,0.08,0.010000092970829388,0.9944267812893103,0.008782386,1.0194584318390318
0.44,0.08,0.010000093844162459,0.9956265022326963,0.008696545,1.003681983283435
0.46,0.08,0.010000093887742163,0.9984486664924008,0.008699062,0.9986885303739486
0.48,0.08,0.010000093907885333,1.0003733914218527,0.008713964,0.9963959920315184
0.5,0.08,0.010000094,1.0004156398990622,0.008736268,0.9977049371542618
0.52,0.08,0.010000093907885333,0.999479138,0.008745992,1.0021593416694505
0.54,0.08,0.010000093887742163,0.9984807088272251,0.008753529,1.006930335709307
0.56,0.08,0.010000094,0.9987086706749148,0.008778383,1.0136704306439026
0.58,0.08,0.010000092970829388,1.0008895072035346,0.008830631,1.0221480401161567
0.6,0.08,0.010000085234307853,1.0058027935508862,0.008913234,1.032411257696176
0.62,0.08,0.010000063,1.0141163012488823,0.008976499,1.0351998587922036
0.64,0.08,0.009999672,1.0218588527800159,0.00898757,1.0291739227953625
0.66,0.08,0.009997066,1.0301020811213535,0.008939745,1.013398301132455
0.68,0.08,0.009985396,0.9870771454673527,0.008436785,0.9483397500948874
0.7,0.08,0.00982198,0.9172668063243767,0.007734129,0.8632937680310825
0.72,0.08,0.009402087,0.8032646670337592,0.006728238,0.7489553396673452
0.74,0.08,0.006500727,0.6156123652376505,0.005280333,0.5951095234945061
0.76,0.08,0.003599368,0.4174569492530356,0.003771179,0.4359609043251828
0.78,0.08,0.000698008,0.23147165768534061,0.002326466,0.28279086409352505
0.8,0.08,0.000278115,0.091354765,0.001142067,0.1528763023055583
0.82,0.08,0.000114699,-0.005040758,0.000216944,0.046239410600516735
0.84,0.08,0.000103029,-0.028703937,-0.000180306,-0.008801029
0.86,0.08,0.000100423,-0.022844628,-0.000298893,-0.033954975
0.88,0.08,0.000100032,-0.003151079,-0.000231325,-0.037190069
0.9,0.08,0.00010001,0.009366692,-7.52E-05,-0.021623979
0.92,0.08,0.000100002,0.015212454,5.802052544740909e-5,-0.004694353
0.94,0.08,0.000100001,0.014012733327464841,0.000143861,0.011082096033961746
0.96,0.08,0.000100001,0.011190569067760173,0.000141345,0.016075549
0.98,0.08,0.000100001,0.009265844,0.000126443,0.018368087285878555
1,0.08,0.000100001,0.009223596,0.000104139,0.017059142
0,0.1,0.000100009,0.009229919,4.566257106726734e-5,0.017195697117659788
0.02,0.1,0.000100009,0.010167063,4.139771762063657e-5,0.012705636293333187
0.04,0.1,0.000100009,0.011166176985392727,3.809168189134938e-5,0.007896451
0.06,0.1,0.000100009,0.010938059014953958,2.7194431707671318e-5,0.001102402
0.08,0.1,0.00010001,0.008755727,4.286882271873642e-6,-0.007443072
0.1,0.1,0.000100017,0.003839073,-3.19E-05,-0.017788447
0.12,0.1,0.00010004,-0.004480136,-5.97E-05,-0.020599371
0.14,0.1,0.000100431,-0.012227998,-6.45E-05,-0.014525195
0.16,0.1,0.000103037,-0.02047688,-4.35E-05,0.001376714
0.18,0.1,0.000114708,0.022577550904972217,0.000176991,0.06695606
0.2,0.1,0.000278136,0.09243575,0.000485081,0.15268283528932935
0.22,0.1,0.000698062,0.20651604910311291,0.000926126,0.26793654045698917
0.24,0.1,0.003599646,0.39429700636546483,0.001560984,0.42301387745237873
0.26,0.1,0.00650123,0.5925882786541392,0.0022227,0.5834364634363777
0.28,0.1,0.009402814,0.7787010809725358,0.002856167,0.7378326059235538
0.3,0.1,0.00982274,0.9189140345893467,0.003375501,0.8687871078719778
0.32,0.1,0.009986168,1.015375642192597,0.003781154,0.9762776030758141
0.34,0.1,0.009997839,1.0390550410955706,0.003955348,1.031758625352713
0.36,0.1,0.010000445311387716,1.0331917130913684,0.004007353,1.0571139188090355
0.38,0.1,0.010000836302021879,1.0134846621181588,0.00397773,1.0603749077218352
0.4,0.1,0.010000858878524869,1.0009583099867199,0.003909252,1.0446842158662029
0.42,0.1,0.010000867,0.995108541,0.003850854,1.0276190740070743
0.44,0.1,0.010000867489045565,0.9963090854292165,0.00381321,1.011716341877174
0.46,0.1,0.010000867532628643,0.9991331843160509,0.003814312,1.006682918902299
0.48,0.1,0.010000868,1.0010592285406177,0.003820847,1.0043720299489278
0.5,0.1,0.010000867554688275,1.0011015057916335,0.003830628,1.005691452103309
0.52,0.1,0.010000867552773369,1.000164362,0.003834893,1.0101815129276364
0.54,0.1,0.010000867532628641,0.9991652480722513,0.003838199,1.0149906978250227
0.56,0.1,0.010000867489045568,0.9993933660426904,0.003849096,1.0217847474289483
0.58,0.1,0.010000866615644931,1.001575697566731,0.003872003,1.0303302209823648
0.6,0.1,0.010000859,1.0064923523906992,0.003908219,1.0406755965116083
0.62,0.1,0.010000836,1.0148115608839567,0.003935955,1.043486519743697
0.64,0.1,0.010000445311387716,1.022559422565337,0.003940805,1.0374123443757408
0.66,0.1,0.009997839,1.030808305252059,0.003919831,1.021510435640068
0.68,0.1,0.009986168,0.9877538741526717,0.0036993,0.9559310892076892
0.7,0.1,0.00982274,0.9178956748242475,0.00339121,0.8702043139316388
0.72,0.1,0.009402814,0.8038153759545305,0.002950164,0.7549506087639799
0.74,0.1,0.00650123,0.616034419,0.002315306,0.5998732717685904
0.76,0.1,0.003599646,0.41774314640350474,0.00165359,0.43945068578459157
0.78,0.1,0.000698062,0.23163034408510863,0.001020123,0.2850545432974154
0.8,0.1,0.000278136,0.09141739,0.000500789,0.1541000413489913
0.82,0.1,0.000114708,-0.005044217,9.513676348881146e-5,0.046609546
0.84,0.1,0.000103037,-0.028723616,-7.91E-05,-0.008871476
0.86,0.1,0.000100431,-0.022860288,-0.000131062,-0.03422677
0.88,0.1,0.00010004,-0.003153237,-0.00010144,-0.037487759
0.9,0.1,0.000100017,0.009373115,-3.30E-05,-0.021797067
0.92,0.1,0.00010001,0.015222883683179774,2.5436788351089655e-5,-0.004731925
0.94,0.1,0.000100009,0.014022339628427747,6.30802836964034e-5,0.011170807343794801
0.96,0.1,0.000100009,0.011198240741594081,6.197789495482163e-5,0.016204230318669927
0.98,0.1,0.000100009,0.009272197,5.544384257946785e-5,0.018515119272041032
1,0.1,0.000100009,0.009229919,4.566257106726734e-5,0.017195697117659788
0,0.12,0.000100031,0.009275069,-5.33E-05,0.017340507566860015
0.02,0.12,0.000100031,0.010216796614374534,-4.83E-05,0.012812634
0.04,0.12,0.000100031,0.011220798075569555,-4.45E-05,0.007962948
0.06,0.12,0.000100031,0.010991564,-3.17E-05,0.001111683
0.08,0.12,0.000100032,0.008798557,-5.00E-06,-0.007505754
0.1,0.12,0.00010004,0.003857851,3.7270812067874046e-5,-0.017938247
0.12,0.12,0.000100063,-0.004502053,6.964563967282048e-5,-0.020772832
0.14,0.12,0.000100454,-0.012287815,7.531240048327554e-5,-0.014647492
0.16,0.12,0.00010306,-0.020577048,5.0841581769136036e-5,0.001388347
0.18,0.12,0.000114734,0.022687993178801033,-0.000206516,0.06751997
0.2,0.12,0.000278199,0.092887919,-0.000566055,0.15396868891847537
0.22,0.12,0.00069822,0.20752626574755134,-0.001080753,0.2701929893923634
0.24,0.12,0.003600459,0.3962257835311498,-0.001821602,0.4265762796429516
0.26,0.12,0.006502698,0.5954870271482902,-0.002593786,0.588349831
0.28,0.12,0.009404936,0.7825102224349201,-0.003332982,0.7440461868338725
0.3,0.12,0.009824957,0.9234090398304183,-0.003938975,0.8761034941069599
0.32,0.12,0.009988422,1.020342494977939,-0.0044123,0.9844991994256762
0.34,0.12,0.010000096,1.0441377211396388,-0.004615538,1.0404474490638402
0.36,0.12,0.010002702670528905,1.038245711575565,-0.004676203,1.066016274139944
0.38,0.12,0.010003093749419767,1.0184422632029406,-0.004641628,1.0693047328849352
0.4,0.12,0.010003116331018856,1.005854639265071,-0.004561729,1.053481910248898
0.42,0.12,0.010003124069885386,0.9999762572678047,-0.004493597,1.0362730609668618
0.44,0.12,0.010003125,1.0011826740638565,-0.004449684,1.0202364078885242
0.46,0.12,0.010003124987076083,1.0040205866544294,-0.004450973,1.0151605954203484
0.48,0.12,0.010003125,1.005956051762548,-0.004458597,1.0128302442290085
0.5,0.12,0.010003125009140697,1.0059985356293335,-0.004470005,1.014160777
0.52,0.12,0.010003125007225359,1.0050568080856621,-0.004474979,1.018688650687001
0.54,0.12,0.010003124987076083,1.0040528066244667,-0.004478834,1.0235383366519386
0.56,0.12,0.010003124943483172,1.0042820405040551,-0.004491552,1.030389601686526
0.58,0.12,0.010003124069885386,1.0064750474262785,-0.00451829,1.039007037876913
0.6,0.12,0.010003116331018856,1.0114157533520851,-0.004560559,1.049439531282452
0.62,0.12,0.010003093749419767,1.0197756574192152,-0.004592934,1.052274117
0.64,0.12,0.010002702670528905,1.027561419647364,-0.004598601,1.0461487763006212
0.66,0.12,0.010000096,1.035850653173212,-0.00457413,1.0301129376171358
0.68,0.12,0.009988422,0.9925856115212346,-0.004316772,0.9639813137788503
0.7,0.12,0.009824957,0.9223856856356689,-0.003957234,0.8775325952713026
0.72,0.12,0.009404936,0.8077473389524835,-0.003442536,0.761308295
0.74,0.12,0.006502698,0.6190478211688857,-0.002701687,0.6049250045468273
0.76,0.12,0.003600459,0.4197865775517458,-0.001929503,0.4431514530315511
0.78,0.12,0.00069822,0.23276338226511606,-0.001190306,0.28745509735590696
0.8,0.12,0.000278199,0.091864565,-0.000584314,0.1553977900828197
0.82,0.12,0.000114734,-0.00506889,-0.000110988,0.047002085
0.84,0.12,0.00010306,-0.028864116,9.224942172573177e-5,-0.008946165
0.86,0.12,0.000100454,-0.022972107,0.000152914,-0.03451499
0.88,0.12,0.000100063,-0.003168659,0.000118339,-0.037803449
0.9,0.12,0.00010004,0.009418965,3.844068361053384e-5,-0.021980626
0.92,0.12,0.000100032,0.015297347432231299,-2.97E-05,-0.004771777
0.94,0.12,0.000100031,0.014090930636179829,-7.36E-05,0.011264876301254431
0.96,0.12,0.000100031,0.011253018045607327,-7.23E-05,0.016340689
0.98,0.12,0.000100031,0.009317553,-6.47E-05,0.018671039960771123
1,0.12,0.000100031,0.009275069,-5.33E-05,0.017340507566860015
0,0.14,0.000100422,0.009346931,-0.000145436,0.017419797702316765
0.02,0.14,0.000100422,0.010295954250344951,-0.000131857,0.012871217698397707
0.04,0.14,0.000100422,0.011307734248047485,-0.00012133,0.007999354
0.06,0.14,0.000100422,0.011076724,-8.66E-05,0.001116762
0.08,0.14,0.000100423,0.008866725,-1.36E-05,-0.007540072
0.1,0.14,0.000100431,0.003887739,0.000101716,-0.018020258
0.12,0.14,0.000100454,-0.004536935,0.000190067,-0.020867789
0.14,0.14,0.000100846,-0.012383017,0.000205521,-0.014714422
0.16,0.14,0.000103463,-0.020736469,0.000138718,0.001394759
0.18,0.14,0.000115183,0.02286379,-0.000563714,0.067828776
0.2,0.14,0.000279286,0.093607619,-0.001545031,0.15467278305930224
0.22,0.14,0.000700949,0.209134168,-0.002949832,0.27142851134607787
0.24,0.14,0.003614531,0.3992956850857138,-0.004971903,0.4285268469421051
0.26,0.14,0.006528112,0.6001007540314839,-0.007079503,0.5910400901251462
0.28,0.14,0.009441694,0.7885729509446371,-0.009097091,0.747448355
0.3,0.14,0.009863356,0.9305634082611336,-0.010751129,0.8801094910438194
0.32,0.14,0.01002746,1.0282478726916875,-0.012043075,0.9890008406392304
0.34,0.14,0.010039180062631263,1.0522274580526507,-0.012597834,1.0452049284654077
0.36,0.14,0.010041796691535342,1.0462898018822313,-0.01276344,1.0708906838714831
0.38,0.14,0.010042189298897742,1.0263329261754237,-0.012669082,1.0741941953102816
0.4,0.14,0.010042212,1.0136477788567972,-0.012450997,1.058299029402768
0.42,0.14,0.010042219737866228,1.0077238533703992,-0.012265021,1.041011494615079
0.44,0.14,0.010042220614878333,1.008939616,-0.012145149,1.0249015107796497
0.46,0.14,0.010042220658641621,1.0117995153593835,-0.012148663,1.0198024847821747
0.48,0.14,0.010042220678869649,1.0137499754111834,-0.012169472,1.0174614746201782
0.5,0.14,0.010042220680792472,1.0137927884725273,-0.012200616,1.0187980901229643
0.52,0.14,0.010042220678869649,1.0128437649086828,-0.012214195,1.0233466701268839
0.54,0.14,0.010042220658641621,1.011831985,-0.012224721,1.0282185338126142
0.56,0.14,0.010042220614878335,1.012062995215751,-0.012259433,1.0351011256507028
0.58,0.14,0.010042219737866226,1.0142729937081274,-0.012332405,1.0437579598383775
0.6,0.14,0.010042212,1.019251980097319,-0.012447767,1.0542381462112256
0.62,0.14,0.010042189298897743,1.027676654257013,-0.012536118,1.0570856764071417
0.64,0.14,0.010041796691535342,1.0355227364129385,-0.012551572,1.0509323101857992
0.66,0.14,0.010039180062631263,1.043876187975197,-0.012484769,1.0348231290748195
0.68,0.14,0.010027460361222809,1.0002759289740022,-0.011782338,0.9683891113595418
0.7,0.14,0.009863356,0.9295321,-0.01080102,0.8815451047659759
0.72,0.14,0.009441694,0.8140055507323646,-0.009396219,0.7647893764792009
0.74,0.14,0.006528112,0.6238440340733121,-0.007374149,0.6076910408831737
0.76,0.14,0.003614531,0.4230389651275425,-0.005266548,0.4451777977001329
0.78,0.14,0.000700949,0.23456676821438993,-0.00324896,0.2887695331283799
0.8,0.14,0.000279286,0.092576311,-0.001594922,0.15610839678146055
0.82,0.14,0.000115183,-0.005108154,-0.000302976,0.047217047
0.84,0.14,0.000103463,-0.029087739,0.000251783,-0.008987041
0.86,0.14,0.000100846,-0.023150083,0.000417388,-0.034672796
0.88,0.14,0.000100454,-0.003193207,0.000323031,-0.037976307
0.9,0.14,0.000100431,0.00949194,0.000104945,-0.022081142
0.92,0.14,0.000100423,0.015415866,-8.10E-05,-0.004793607
0.94,0.14,0.000100422,0.014200102923417557,-0.000200903,0.011316377045629123
0.96,0.14,0.000100422,0.011340203799643827,-0.000197388,0.016415403043104914
0.98,0.14,0.000100422,0.009389744,-0.000176579,0.018756413205102143
1,0.14,0.000100422,0.009346931,-0.000145436,0.017419797702316765
0,0.16,0.000103028,0.009486145,-0.000243549,0.017429436
0.02,0.16,0.000103028,0.010449302546862445,-0.000220806,0.012878335858801217
0.04,0.16,0.000103028,0.011476151,-0.000203175,0.008003773
0.06,0.16,0.000103028,0.011241699536616218,-0.000145046,0.001117376
0.08,0.16,0.000103029,0.008998784,-2.29E-05,-0.007544237
0.1,0.16,0.000103037,0.003945639,0.000170325,-0.018030204
0.12,0.16,0.00010306,-0.004604509,0.000318265,-0.020879285
0.14,0.16,0.000103463,-0.012567443,0.00034413,-0.014722491
0.16,0.16,0.000106147,-0.021045296,0.000232249,0.001395624
0.18,0.16,0.000118171,0.023204365460110926,-0.000944042,0.067866391
0.2,0.16,0.000286533,0.095001873,-0.002587348,0.15475842725016414
0.22,0.16,0.000719136,0.21224908988247668,-0.004939809,0.2715787161263236
0.24,0.16,0.003708316,0.40524286244885477,-0.008325951,0.42876392143159614
0.26,0.16,0.006697495,0.6090387066901553,-0.011855324,0.5913670308935219
0.28,0.16,0.009686675,0.8003179870778456,-0.015233978,0.7478617993098999
0.3,0.16,0.010119278,0.9444232340176556,-0.01800385,0.8805963231744218
0.32,0.16,0.01028764,1.0435626032541983,-0.020167372,0.9895479256022336
0.34,0.16,0.010299663945155193,1.0678993471224605,-0.021096401,1.0457831350084736
0.36,0.16,0.010302348,1.0618732661251422,-0.021373747,1.0714831303546075
0.38,0.16,0.010302751261258992,1.0416191631233735,-0.021215749,1.0747884963217422
0.4,0.16,0.010302775,1.0287450855078153,-0.020850537,1.0588845450036417
0.42,0.16,0.010302782490019136,1.0227329282859723,-0.020539094,1.041587446406132
0.44,0.16,0.010302783389786838,1.0239667955946499,-0.020338344,1.0254685417127458
0.46,0.16,0.010302783434685643,1.0268692888089284,-0.020344225,1.0203666866556873
0.48,0.16,0.010302783,1.028848799,-0.020379071,1.018024375451371
0.5,0.16,0.010302783457411233,1.0288922497986175,-0.020431228,1.019361729994043
0.52,0.16,0.010302783,1.0279290920117228,-0.020453971,1.0239128300419553
0.54,0.16,0.010302783,1.0269022430831904,-0.020471602,1.0287873927709177
0.56,0.16,0.010302783389786841,1.0271366950219678,-0.020529731,1.035673789828829
0.58,0.16,0.010302782490019138,1.0293796106678241,-0.020651924,1.0443354029122462
0.6,0.16,0.010302775,1.0344327558134327,-0.020845102,1.0548213698978073
0.62,0.16,0.010302751261258992,1.042982903786972,-0.020993041,1.0576704510649964
0.64,0.16,0.010302348,1.050945837431413,-0.021018906,1.051513656728572
0.66,0.16,0.010299664,1.0594236907727845,-0.020907026,1.0353955419189955
0.68,0.16,0.01028764,1.0151740290984725,-0.019730735,0.9689247749248825
0.7,0.16,0.010119278308136862,0.9433765218485134,-0.018087428,0.8820327386505888
0.72,0.16,0.009686675,0.8261293046761068,-0.015734968,0.7652124497744295
0.74,0.16,0.006697495,0.6331355321097292,-0.012348826,0.6080272444691573
0.76,0.16,0.003708316,0.4293396878684289,-0.008819452,0.445424135
0.78,0.16,0.000719136,0.23806040748073873,-0.005440799,0.2889293665908543
0.8,0.16,0.000286533,0.093955161,-0.002670926,0.15619484272633244
0.82,0.16,0.000118171,-0.005184209,-0.000507405,0.04724324
0.84,0.16,0.000106147,-0.029520953,0.000421624,-0.008991969
0.86,0.16,0.000103463,-0.023494872,0.00069897,-0.034691964
0.88,0.16,0.00010306,-0.003240769,0.000540972,-0.03799733
0.9,0.16,0.000103037,0.009633309,0.000175761,-0.022093379
0.92,0.16,0.000103029,0.015645466272612492,-0.000135683,-0.004796281
0.94,0.16,0.000103028,0.014411598963935469,-0.000336433,0.011322624188008645
0.96,0.16,0.000103028,0.011509105749656617,-0.000330552,0.016424479245067392
0.98,0.16,0.000103028,0.009529596,-0.000295706,0.018766790449384594
1,0.16,0.000103028,0.009486145,-0.000243549,0.017429436
0,0.18,0.000114698,0.009232742,0.000268524,0.016540590360179998
0.02,0.18,0.000114698,0.010170171810362123,0.000243466,0.012221576344383955
0.04,0.18,0.000114698,0.011169590428595621,0.000224045,0.007595596
0.06,0.18,0.000114698,0.010941399368007068,0.000159959,0.001060393
0.08,0.18,0.000114699,0.008758397,2.5214922764103863e-5,-0.007159482
0.1,0.18,0.000114708,0.003840237,-0.000187817,-0.017110665
0.12,0.18,0.000114734,-0.004481496,-0.000351015,-0.019814423
0.14,0.18,0.000115183,-0.012231691,-0.000379634,-0.01397159
0.16,0.18,0.000118171,-0.020483041,-0.000256394,0.001324552
0.18,0.18,0.000131557,0.022584604432899336,0.001040518,0.064405455
0.2,0.18,0.00031899,0.0924642,0.002852395,0.14686618395902346
0.22,0.18,0.000800596,0.2065793858704463,0.005446245,0.2577288845861281
0.24,0.18,0.004128373,0.39441771825069094,0.009179912,0.406898024
0.26,0.18,0.007456151,0.5927695754311828,0.013071512809160081,0.5612087792157601
0.28,0.18,0.010783928627904359,0.7789392612626082,0.016796899570900872,0.7097227450002412
0.3,0.18,0.011265534657854182,0.9191951053127783,0.019850978,0.835688214
0.32,0.18,0.011452967612312168,1.015686253343187,0.022236441,0.9390836481796481
0.34,0.18,0.011466353390547308,1.0393729454230174,0.023260697,0.9924510862402995
0.36,0.18,0.011469342000326085,1.033507859209958,0.023566404364176667,1.0168405081491805
0.38,0.18,0.01146979,1.013794793,0.023392117,1.0199773457095629
0.4,0.18,0.011469816313497985,1.0012645954423016,0.022989423,1.0048844448382064
0.42,0.18,0.011469825187070445,0.995413022,0.022646037931140624,0.9884694301663285
0.44,0.18,0.011469826188758898,0.9966139220736788,0.022424725761734227,0.9731725136883413
0.46,0.18,0.011469826238743592,0.9994388873630401,0.022431231061991797,0.9683308224721425
0.48,0.18,0.011469826,1.001365524659569,0.022469663668693702,0.9661079530800301
0.5,0.18,0.011469826264043415,1.0014078180589006,0.022527165874588542,0.9673771106506706
0.52,0.18,0.011469826,1.0004703887154935,0.022552223730507498,0.9716961246664667
0.54,0.18,0.011469826238743592,0.9994709700972596,0.022571644,0.9763221045523628
0.56,0.18,0.011469826,0.9996991611578478,0.022635731144190492,0.982857308
0.58,0.18,0.011469825187070445,1.0018821637327138,0.022770475,0.9910771829863363
0.6,0.18,0.011469816313497989,1.0068003238242318,0.022983507,1.0010283659650479
0.62,0.18,0.01146979,1.0151220563063985,0.023146704,1.0037321241992752
0.64,0.18,0.011469342000326087,1.0228722512717505,0.023175323804855583,0.9978892905499974
0.66,0.18,0.011466353,1.0311236010786913,0.023052083300801576,0.9825931488839605
0.68,0.18,0.011452967612312168,0.9880559560929554,0.021755171889215254,0.9195122459053404
0.7,0.18,0.011265534657854183,0.9181763608639366,0.019943294693536576,0.8370515170518253
0.72,0.18,0.010783929,0.8040611746554083,0.017349444755458618,0.726188816
0.74,0.18,0.007456151,0.6162228422751637,0.013615778129172178,0.5770196772379643
0.76,0.18,0.004128373,0.417870985,0.009724177,0.4227089217950894
0.78,0.18,0.000800596,0.23170129926324706,0.00599879,0.27419495601060834
0.8,0.18,0.00031899,0.091445455,0.002944712,0.1482294866653863
0.82,0.18,0.000131557,-0.005045693,0.000559248,0.044834053
0.84,0.18,0.000118171,-0.028732385,-0.000465008,-0.008533385
0.86,0.18,0.000115183,-0.022867299,-0.000770715,-0.032922807
0.88,0.18,0.000114734,-0.003154233,-0.000596428,-0.036059645
0.9,0.18,0.000114708,0.009375965,-0.000193734,-0.020966744
0.92,0.18,0.000114699,0.015227538754887263,0.000149652,-0.004551729
0.94,0.18,0.000114698,0.014026638,0.000370964,0.010745187322508478
0.96,0.18,0.000114698,0.011201673,0.000364459,0.015586878538707565
0.98,0.18,0.000114698,0.009275036,0.000326026,0.017809747930820317
1,0.18,0.000114698,0.009232742,0.000268524,0.016540590360179998
0,0.2,0.000278112,0.008721481,0.001099393,0.015231490220250209
0.02,0.2,0.000278112,0.009607002,0.000996772,0.011254297
0.04,0.2,0.000278112,0.010551078,0.000917229,0.006994434
0.06,0.2,0.000278112,0.010335520723346895,0.00065484,0.000976471
0.08,0.2,0.000278115,0.0082734,0.000103206,-0.006592817
0.1,0.2,0.000278136,0.003627584,-0.000768916,-0.015756377
0.12,0.2,0.000278199,-0.004233313,-0.001436934,-0.018246119
0.14,0.2,0.000279286,-0.011554311,-0.001553937,-0.012865704
0.16,0.2,0.000286533,-0.019348704,-0.001049177,0.001219817
0.18,0.2,0.00031899,0.021334095,0.004260652,0.059308106
0.2,0.2,0.000773464,0.087344122,0.011678758779125147,0.1352423816407175
0.22,0.2,0.001941228,0.19514017096286174,0.022298262,0.23733072196528818
0.24,0.2,0.010010186987936133,0.37257699164024616,0.037584199,0.3746937616444093
0.26,0.2,0.018079146,0.5599451702924341,0.053516730829943196,0.5167914972117901
0.28,0.2,0.026148104738286826,0.7358058252874091,0.068768818,0.6535512866154111
0.3,0.2,0.027315868857304894,0.8682951545090153,0.081272597,0.7695472366525293
0.32,0.2,0.027770342982058667,0.9594432566985065,0.091039069,0.8647594887852663
0.34,0.2,0.0278028,0.9818183780428869,0.095232671,0.9139032281166095
0.36,0.2,0.027810046435928472,0.9762780901157285,0.09648444,0.9363624048443686
0.38,0.2,0.027811133734279042,0.9576566070454543,0.095771019,0.9392510134899684
0.4,0.2,0.027811196516842912,0.9458202264124282,0.094122354,0.9253526295284409
0.42,0.2,0.027811218032851595,0.940292655,0.092716464,0.9102367562168702
0.44,0.2,0.027811220461674665,0.9414270482599203,0.091810321,0.8961504775286312
0.46,0.2,0.027811220582874004,0.9440955922537447,0.091836919,0.8916919637041871
0.48,0.2,0.027811220638894095,0.9459155520122317,0.091994248,0.8896450134281639
0.5,0.2,0.027811220644219217,0.9459555072418813,0.092229682,0.8908137300721575
0.52,0.2,0.027811220638894088,0.9450699868482436,0.092332304,0.8947909233529667
0.54,0.2,0.027811221,0.9441259105851206,0.092411847,0.8990507858359003
0.56,0.2,0.02781122,0.9443414678302138,0.092674236,0.9050687493190663
0.58,0.2,0.027811218032851602,0.946403589,0.09322587,0.912638037
0.6,0.2,0.027811196516842916,0.9510494040640787,0.094097991,0.9218015976620458
0.62,0.2,0.027811133734279042,0.9589103012983637,0.09476601,0.9242913388630809
0.64,0.2,0.027810046435928472,0.9662312997706008,0.094883013,0.9189109238974689
0.66,0.2,0.0278028,0.9740256925810405,0.094378253,0.9048254035577986
0.68,0.2,0.027770343,0.9333428938427668,0.089068424,0.8467371145745388
0.7,0.2,0.027315869,0.8673328670337103,0.081650317,0.7708028386516896
0.72,0.2,0.026148104738286826,0.7595368175906987,0.071030813,0.6687144983271193
0.74,0.2,0.018079145863111476,0.582099997,0.055744877,0.5313514586479979
0.76,0.2,0.010010186987936133,0.39473181826112635,0.039812344804086366,0.3892537230806172
0.78,0.2,0.001941228,0.21887116326615166,0.024560257548797558,0.25249393367699613
0.8,0.2,0.000773464,0.086381834,0.012056478168351228,0.13649798363987786
0.82,0.2,0.00031899,-0.004766268,0.002290007,0.041285732
0.84,0.2,0.000286533,-0.027141389,-0.001903595,-0.007858008
0.86,0.2,0.000279286,-0.021601102,-0.003155364,-0.030317185
0.88,0.2,0.000278199,-0.002979618,-0.002441944,-0.033205793
0.9,0.2,0.000278136,0.008856762,-0.000793278,-0.019307409
0.92,0.2,0.000278115,0.014384334,0.000612612,-0.004191536
0.94,0.2,0.000278112,0.01324994,0.001518755,0.009894743
0.96,0.2,0.000278112,0.010581396,0.001492156,0.014353256588220498
0.98,0.2,0.000278112,0.008761437,0.001334827,0.016400206864243646
1,0.2,0.000278112,0.008721481,0.001099393,0.015231490220250209
0,0.22,0.000698002,0.007732328,0.002456231,0.013264058443980724
0.02,0.22,0.000698002,0.008517419,0.00222694,0.009800586
0.04,0.22,0.000698002,0.009354424,0.00204921,0.00609096
0.06,0.22,0.000698002,0.009163312,0.001462987,0.000850348
0.08,0.22,0.000698008,0.007335067,0.000230565,-0.005741188
0.1,0.22,0.000698062,0.003216166,-0.001717859,-0.013721054
0.12,0.22,0.00069822,-0.003753152,-0.003210243,-0.015889171
0.14,0.22,0.000700949,-0.010243795,-0.003471557,-0.011203737
0.16,0.22,0.000719136,-0.017154137,-0.002343738,0.00106234
0.18,0.22,0.000800596,0.018914595542887595,0.009519307,0.051647295
0.2,0.22,0.001941228,0.077438029,0.026092545619195967,0.11777305757166096
0.22,0.22,0.004872065,0.17300825216373517,0.049818151,0.20667454577223088
0.24,0.22,0.025123414344013852,0.3303209858339806,0.083969243,0.3262943753407216
0.26,0.22,0.045374764,0.4964387445055798,0.11956492603683742,0.45003734400009004
0.28,0.22,0.065626114,0.6523542245639252,0.15364042728711996,0.5691319436734104
0.3,0.22,0.06855695,0.7698174311837547,0.18157584273982896,0.6701448256362837
0.32,0.22,0.069697582,0.8506281489171983,0.20339573205859285,0.753058662
0.34,0.22,0.069779042,0.8704656956352828,0.2127649979133247,0.7958546314289425
0.36,0.22,0.06979723,0.8655537778207552,0.2155617426150071,0.8154128404560345
0.38,0.22,0.069799958,0.8490442022892558,0.21396792385280808,0.8179283660194185
0.4,0.22,0.069800116,0.8385501811515076,0.21028455128701873,0.8058252
0.42,0.22,0.06980017,0.8336494772841875,0.20714355541696866,0.7926617903726983
0.44,0.22,0.069800176,0.8346552062337914,0.20511905177600756,0.7803949714537386
0.46,0.22,0.069800176,0.837021116,0.20517845736381984,0.7765123370959293
0.48,0.22,0.069800177,0.8386346805633963,0.20552994536725422,0.7747297785434489
0.5,0.22,0.069800177,0.8386701097249374,0.2060559491939956,0.7757475442742462
0.52,0.22,0.069800177,0.8378850185679815,0.2062852394352731,0.7792110165301083
0.54,0.22,0.069800176,0.8370480140252913,0.2064629697434226,0.7829206427063716
0.56,0.22,0.069800176,0.8372391260374098,0.20704919278020606,0.7881612551407956
0.58,0.22,0.06980017,0.8390673705772368,0.20828161494240122,0.7947527907841943
0.6,0.22,0.069800116,0.8431862714716242,0.21023003885012922,0.8027326569614056
0.62,0.22,0.069799958,0.85015559,0.21172242331257318,0.8049007732606972
0.64,0.22,0.06979723,0.8566462332277405,0.21198373672565313,0.8002153396603578
0.66,0.22,0.069779042,0.8635565746631735,0.2108559174621948,0.7879492631233378
0.68,0.22,0.069697582,0.8274878423393937,0.1989928724407993,0.7373643080254761
0.7,0.22,0.06855695,0.7689644090626728,0.18241963421090557,0.6712385451465664
0.72,0.22,0.065626114,0.6733941857185463,0.15869402870910027,0.5823370569459965
0.74,0.22,0.045374764,0.5160814520483007,0.12454293689022401,0.4627172273775053
0.76,0.22,0.025123414344013852,0.34996369337670136,0.088947254,0.33897425871813686
0.78,0.22,0.004872065,0.19404821331835587,0.054871753,0.21987965904481696
0.8,0.22,0.001941228,0.076585007,0.026936337090272187,0.11886677708194295
0.82,0.22,0.000800596,-0.004225711,0.005116448,0.035952940580430755
0.84,0.22,0.000719136,-0.024063258,-0.004252818,-0.006843029
0.86,0.22,0.000700949,-0.01915134,-0.007049563,-0.026401238
0.88,0.22,0.00069822,-0.002641764,-0.005455744,-0.028916763
0.9,0.22,0.000698062,0.007852257,-0.001772371,-0.016813597
0.92,0.22,0.000698008,0.012752960598094217,0.001368624,-0.003650188
0.94,0.22,0.000698002,0.011747231648490314,0.003393128,0.008616631
0.96,0.22,0.000698002,0.009381322,0.003333722,0.012499265622297818
0.98,0.22,0.000698002,0.007767757,0.002982234,0.014281824174778345
1,0.22,0.000698002,0.007732328,0.002456231,0.013264058443980724
0,0.24,0.003599334,0.005794486,0.004689653,0.010295246057382836
0.02,0.24,0.003599334,0.006382825,0.004251844,0.007606975
0.04,0.24,0.003599335,0.007010066,0.00391248,0.00472765
0.06,0.24,0.003599336,0.00686685,0.002793219,0.000660028
0.08,0.24,0.003599368,0.005496793,0.000440214,-0.004456136
0.1,0.24,0.003599646,0.00241016,-0.003279812,-0.010649883
0.12,0.24,0.003600459,-0.002812524,-0.006129088,-0.012332716
0.14,0.24,0.003614531,-0.007676496,-0.006627895,-0.008696015
0.16,0.24,0.003708316,-0.012854993,-0.004474458,0.000824568
0.18,0.24,0.004128373,0.014174330524114834,0.018175430603724056,0.040087265
0.2,0.24,0.010010186987936133,0.058030851156703936,0.049818349,0.091412342
0.22,0.24,0.025123414344013852,0.12964964987145766,0.095117058,0.16041535953754787
0.24,0.24,0.12955204682323943,0.24753747791500819,0.16032095406323038,0.2532612619518394
0.26,0.24,0.23398067930246513,0.3720237006228518,0.22828300274210905,0.3493074640802305
0.28,0.24,0.3384093117816908,0.4888645865394218,0.29334271972082293,0.4417457799453111
0.3,0.24,0.35352253913776843,0.5768899537485922,0.3466794209900392,0.5201495585168855
0.32,0.24,0.35940435265044396,0.6374484725706165,0.38833993999250355,0.5845053212565366
0.34,0.24,0.35982441032668777,0.6523144862809658,0.40622873271531773,0.6177225649844399
0.36,0.24,0.35991819557075955,0.6486335390068235,0.41156867902465755,0.6329031995886365
0.38,0.24,0.35993226740847784,0.6362614272325098,0.40852573123824826,0.6348556893933256
0.4,0.24,0.3599330799417166,0.6283973017933733,0.4014931005639998,0.6254614646983392
0.42,0.24,0.3599333584023455,0.6247247551891395,0.3954959864243778,0.615244298
0.44,0.24,0.3599333898362238,0.6254784393147717,0.3916305501488011,0.6057230410600013
0.46,0.24,0.3599333914047882,0.6272514369961888,0.3917439439565709,0.6027094199404559
0.48,0.24,0.3599333921298013,0.628460634,0.3924150264268311,0.6013258374965356
0.5,0.24,0.3599333921987191,0.6284871861475461,0.39341934419114205,0.6021158173309229
0.52,0.24,0.35993339212980124,0.6278988469627571,0.3938571531089156,0.6048040880025257
0.54,0.24,0.3599333914047881,0.6272716060534778,0.39419651706964476,0.6076834136303805
0.56,0.24,0.3599333898362239,0.6274148227212171,0.39531577824197217,0.6117510352824249
0.58,0.24,0.3599333584023455,0.628784879,0.3976687835424245,0.6168671992575911
0.6,0.24,0.3599330799417166,0.6318715125032776,0.4013888088559431,0.623060946
0.62,0.24,0.35993226740847784,0.6370941960261375,0.4042380848523144,0.6247437791054626
0.64,0.24,0.35991819557075955,0.6419581687144613,0.404736892,0.621107078
0.66,0.24,0.35982441032668777,0.6471366652822523,0.4025834547391705,0.6115864958873135
0.68,0.24,0.35940435265044396,0.620107342,0.37993356644827175,0.5723237981233553
0.7,0.24,0.3535225391377685,0.5762508211747983,0.34829064830481116,0.5209987209497015
0.72,0.24,0.33840931178169087,0.5046320224600446,0.3029919394291963,0.4519957038507581
0.74,0.24,0.23398067930246513,0.3867441944164941,0.23778804298876507,0.35914980143646624
0.76,0.24,0.12955204682323945,0.2622579717086504,0.16982599430988635,0.26310359930807503
0.78,0.24,0.025123414,0.14541708579208007,0.10476627733117265,0.1706652834429944
0.8,0.24,0.010010187,0.057391719,0.051429576,0.092261505
0.82,0.24,0.004128373,-0.0031668,0.009769057,0.027905742131768375
0.84,0.24,0.003708316,-0.018032814,-0.008119736,-0.005311502
0.86,0.24,0.003614531,-0.014351867,-0.013459682,-0.020492136
0.88,0.24,0.003600459,-0.001979755,-0.010416734,-0.022444626
0.9,0.24,0.003599646,0.005884371,-0.003384104,-0.013050401
0.92,0.24,0.003599368,0.009556917,0.002613011,-0.002833234
0.94,0.24,0.003599336,0.008803233,0.006478447,0.006688022
0.96,0.24,0.003599335,0.007030235,0.006365053,0.009701643
0.98,0.24,0.003599334,0.005821039,0.005693971,0.011085225891770346
1,0.24,0.003599334,0.005794486,0.004689653,0.010295246057382836
0,0.26,0.006500666,0.003717289,0.007048084,0.00718723
0.02,0.26,0.006500666,0.004094727,0.006390082,0.00531051
0.04,0.26,0.006500668,0.00449712,0.005880036,0.003300418
0.06,0.26,0.00650067,0.004405243,0.004197903,0.000460784
0.08,0.26,0.006500727,0.003526324,0.000661599,-0.003110837
0.1,0.26,0.00650123,0.00154619,-0.004929179,-0.007434725
0.12,0.26,0.006502698,-0.001804262,-0.009211285,-0.008609526
0.14,0.26,0.006528112,-0.004924597,-0.009960874,-0.006070733
0.16,0.26,0.006697495,-0.00824672,-0.006724409,0.000575626
0.18,0.26,0.007456151,0.00909315,0.027316064892054834,0.027985204466524836
0.2,0.26,0.018079146,0.037228032,0.074872116,0.063815642
0.22,0.26,0.045374764033100354,0.083173022,0.14295137868541172,0.11198721513614651
0.24,0.26,0.23398067930246513,0.1588008037463362,0.24094613403228288,0.1768038321594849
0.26,0.26,0.42258659457183023,0.23866165587982868,0.34308613,0.2438546357129345
0.28,0.26,0.6111925098411952,0.31361795836763073,0.44086430218103656,0.30838680756662584
0.3,0.26,0.6384881280111839,0.37008847904977504,0.521024061,0.3631213736432606
0.32,0.26,0.6491111228227129,0.40893835176928534,0.5836357511475252,0.408048891
0.34,0.26,0.6498697783811839,0.41847528368982445,0.610520949,0.4312382604574019
0.36,0.26,0.6500391615415008,0.41611382082099146,0.6185464616478742,0.44183604786327024
0.38,0.26,0.6500645763321513,0.4081767198219399,0.6139732815426878,0.4431990914779436
0.4,0.26,0.6500660438279093,0.4031316301405252,0.6034039208576387,0.4366408274419204
0.42,0.26,0.6500665467486175,0.40077557269623876,0.5943908158369895,0.4295080528352137
0.44,0.26,0.650066604,0.4012590896399433,0.588581395,0.4228611023365636
0.46,0.26,0.6500666063534954,0.4023965330561948,0.5887517972495551,0.4207572457851719
0.48,0.26,0.6500666076629235,0.40317227820519463,0.5897603629563128,0.4197913495287777
0.5,0.26,0.6500666077873942,0.4031893139783657,0.591269771,0.42034286175762914
0.52,0.26,0.6500666076629233,0.40281187622571957,0.591927773,0.4222195812572327
0.54,0.26,0.6500666063534954,0.40240948380791886,0.5924378193782541,0.424229674
0.56,0.26,0.6500666035205512,0.40250136026280575,0.5941199517870709,0.4270693076020084
0.58,0.26,0.6500665467486175,0.4033802793061422,0.5976562558609381,0.43064092827373046
0.6,0.26,0.6500660438279094,0.40536041372609344,0.6032470340972226,0.43496481648809143
0.62,0.26,0.6500645763321513,0.40871086538731016,0.6075291405618273,0.43613961787293865
0.64,0.26,0.6500391615415008,0.411831201,0.6082787286675084,0.43360082463339733
0.66,0.26,0.6498697783811839,0.41515332358586593,0.6050422643685162,0.4269544654956221
0.68,0.26,0.6491111228227129,0.39781345391098544,0.5710017902470997,0.3995448869657336
0.7,0.26,0.6384881280111839,0.3696785713555597,0.5234457388559959,0.36371444961339616
0.72,0.26,0.6111925098411952,0.32373358131051977,0.4553664764537424,0.3155428762961123
0.74,0.26,0.42258659457183023,0.2481057997021808,0.357371721,0.2507262592727739
0.76,0.26,0.23398067930246516,0.16824494756868835,0.2552317254807479,0.1836754557193242
0.78,0.26,0.045374764,0.093288645,0.15745355295811772,0.11914328386563253
0.8,0.26,0.018079146,0.036818124,0.077293794,0.064408718
0.82,0.26,0.007456151,-0.002031748,0.014682103991629253,0.019481200105793826
0.84,0.26,0.006697495,-0.01156868,-0.012203094,-0.003708169
0.86,0.26,0.006528112,-0.009207217,-0.020228607,-0.014305956
0.88,0.26,0.006502698,-0.001270116,-0.015655426,-0.015669
0.9,0.26,0.00650123,0.003774973,-0.005086066,-0.009110736
0.92,0.26,0.006500727,0.006131031,0.003927039,-0.001977961
0.94,0.26,0.00650067,0.005647514,0.00973646,0.004668989
0.96,0.26,0.006500668,0.00451007,0.009566058,0.006772846
0.98,0.26,0.006500666,0.003734325,0.008557492,0.007738742
1,0.26,0.006500666,0.003717289,0.007048084,0.00718723
0,0.28,0.009401998,0.00182097,0.009261667,0.004240093
0.02,0.28,0.009401998,0.002005869,0.008396991,0.00313292
0.04,0.28,0.009402,0.002202991,0.00772674,0.001947068
0.06,0.28,0.009402004,0.002157985,0.005516313,0.000271849
0.08,0.28,0.009402087,0.001727435,0.000869399,-0.001835197
0.1,0.28,0.009402814,0.000757443,-0.006477218,-0.004386038
0.12,0.28,0.009404936,-0.000883821,-0.012104139,-0.005079116
0.14,0.28,0.009441694,-0.002412368,-0.013089098,-0.003581396
0.16,0.28,0.009686675,-0.00403978,-0.008836129,0.000339541
0.18,0.28,0.010783928627904359,0.004454384,0.035895311,0.016509628538331156
0.2,0.28,0.026148104738286826,0.018236656,0.0983871,0.037647567
0.22,0.28,0.065626114,0.040743496,0.18784772531894048,0.066066112
0.24,0.28,0.3384093117816908,0.077791088,0.3166193894708308,0.10430442062563232
0.26,0.28,0.6111925098411952,0.1169123626701711,0.45083820739574354,0.14386080221416805
0.28,0.28,0.8839757079006997,0.15363113713883958,0.5793254010772408,0.18193138159312935
0.3,0.28,0.9234537168845993,0.18129434595894744,0.6846609009461265,0.21422192894506925
0.32,0.28,0.9388178929949819,0.2003257391657683,0.766937093,0.24072684640573005
0.34,0.28,0.9399151464356799,0.20499756273341438,0.8022662304930004,0.254407379
0.36,0.28,0.940160128,0.20384068760439414,0.812812405,0.2606595119204208
0.38,0.28,0.9401968852558247,0.19995245764790903,0.8068029778169769,0.2614636028527868
0.4,0.28,0.9401990077141021,0.19748097820693178,0.7929140702849788,0.2575945110558087
0.42,0.28,0.9401997350948894,0.19632680230079302,0.7810701725888196,0.2533864889695555
0.44,0.28,0.9401998172048783,0.19656367879880052,0.7734361308536915,0.24946508536967482
0.46,0.28,0.9401998213022028,0.19712089610654113,0.7736600370065647,0.24822391186585596
0.48,0.28,0.9401998231960456,0.19750092204809952,0.7749853633169367,0.24765408635122332
0.5,0.28,0.9401998233760693,0.19750926677025601,0.7769688553464869,0.24797946971924137
0.52,0.28,0.9401998231960454,0.19732436794852076,0.7778335319929801,0.2490866428334485
0.54,0.28,0.9401998213022026,0.1971272461845332,0.7785037823359904,0.2502724942774005
0.56,0.28,0.9401998172048784,0.19717225237952846,0.7807142095813379,0.2519477139540492
0.58,0.28,0.9401997350948895,0.19760280171500472,0.7853611240251005,0.2540547591178649
0.6,0.28,0.9401990077141023,0.19857279375537104,0.7927077402370308,0.2566056009239472
0.62,0.28,0.9401968852558247,0.20021405820190144,0.7983346617066946,0.2572986789048909
0.64,0.28,0.940160128,0.2017426047608497,0.7993196211660603,0.2558009585045144
0.66,0.28,0.9399151464356799,0.20337001749557265,0.795066651,0.25188002163631773
0.68,0.28,0.9388178929949818,0.19487585295709453,0.7503352119400173,0.23570993407634855
0.7,0.28,0.9234537168845993,0.18109358074370685,0.6878434222092327,0.2145719952941113
0.72,0.28,0.8839757079006997,0.15858674085294258,0.5983827973488142,0.1861534510448257
0.74,0.28,0.6111925098411952,0.12153914860649256,0.46961113319692366,0.14791514198904754
0.76,0.28,0.33840931178169087,0.082417874,0.33539231527201113,0.10835876040051187
0.78,0.28,0.065626114,0.0456991,0.2069051215905142,0.070288181
0.8,0.28,0.026148104738286795,0.018035891087679105,0.10156962172162848,0.037997634
0.82,0.28,0.010783928627904376,-0.000995502,0.01929343,0.011492716208949313
0.84,0.28,0.009686675,-0.005667326,-0.016035708,-0.002187816
0.86,0.28,0.009441694,-0.004510451,-0.026581882,-0.008439949
0.88,0.28,0.009404936,-0.000622221,-0.020572455,-0.00924404
0.9,0.28,0.009402814,0.001849259,-0.006683548,-0.005374948
0.92,0.28,0.009402087,0.003003435,0.00516035,-0.001166926
0.94,0.28,0.009402004,0.002766558,0.012794392,0.002754477
0.96,0.28,0.009402,0.002209341,0.012570485661190648,0.003995651
0.98,0.28,0.009401998,0.001829315,0.011245159,0.004565476
1,0.28,0.009401998,0.00182097,0.009261667,0.004240093
0,0.3,0.009821888,0.000548969,0.010929325021396558,0.001904994
0.02,0.3,0.009821888,0.000604715,0.00990894,0.001407557
0.04,0.3,0.00982189,0.000664144,0.009117995,0.000874775
0.06,0.3,0.009821894,0.000650577,0.00650957,0.000122145
0.08,0.3,0.00982198,0.000520781,0.001025961,-0.000824491
0.1,0.3,0.00982274,0.000228361,-0.007643445,-0.001970517
0.12,0.3,0.009824957,-0.000266433,-0.01428351,-0.002281916
0.14,0.3,0.009863356,-0.000727255,-0.015445795,-0.001609056
0.16,0.3,0.010119278,-0.001217897,-0.01042703,0.000152482
0.18,0.3,0.011265534657854182,0.001342819,0.042358673,0.007417281
0.2,0.3,0.027315868857304894,0.005497757,0.11610262619950915,0.016914031792040714
0.22,0.3,0.06855695,0.012282921176016637,0.22167137697022385,0.029681807359486317
0.24,0.3,0.3535225391377685,0.023451842032273976,0.373629591,0.046861467
0.26,0.3,0.6384881280111839,0.035245951,0.5320158045992636,0.064633326
0.28,0.3,0.9234537168845993,0.046315809824609595,0.6836384650609375,0.081737686
0.3,0.3,0.9646947982916475,0.054655639,0.8079408233426943,0.096245215
0.32,0.3,0.9807451324910982,0.060393159,0.905031847,0.10815337838242561
0.34,0.3,0.9818913888408155,0.061801552,0.9467224913677584,0.11429977144789101
0.36,0.3,0.9821473106763317,0.061452705,0.9591676881552906,0.11710870462965219
0.38,0.3,0.98218571,0.060280414,0.9520762172899278,0.11746991612904757
0.4,0.3,0.9821879272527829,0.059535291,0.935686409,0.11573154565105942
0.42,0.3,0.9821886871181111,0.059187328,0.9217098273701594,0.11384090649005985
0.44,0.3,0.9821887728951001,0.059258760187760925,0.9127011342029011,0.11207905218309651
0.46,0.3,0.9821887771754095,0.059426762613399714,0.9129653503546662,0.11152141429074008
0.48,0.3,0.9821887791538305,0.05954134,0.9145293231342111,0.11126540940959793
0.5,0.3,0.9821887793418941,0.059543853,0.916869992,0.111411618
0.52,0.3,0.9821887791538306,0.059488107484527826,0.9178903771242299,0.11190905546116711
0.54,0.3,0.9821887771754094,0.059428678,0.9186813227801353,0.11244183680334174
0.56,0.3,0.9821887728951004,0.059442245,0.9212897472878971,0.11319446729308476
0.58,0.3,0.9821886871181114,0.059572041,0.9267733562650611,0.11414110348237977
0.6,0.3,0.982187927,0.059864461,0.9354427626924205,0.11528712948680374
0.62,0.3,0.98218571,0.060359255,0.9420828274429076,0.11559852845338045
0.64,0.3,0.9821473106763317,0.060820077,0.9432451121116296,0.11492566805790427
0.66,0.3,0.9818913888408156,0.061310719,0.9382263469229707,0.11316413044648113
0.68,0.3,0.9807451324910982,0.058750003,0.8854406439762617,0.10589933073932487
0.7,0.3,0.9646947982916476,0.054595065478042513,0.8116966911728379,0.09640258
0.72,0.3,0.9234537168845994,0.047809900815199806,0.7061279404021229,0.083634805
0.74,0.3,0.6384881280111839,0.03664098,0.5541697263886708,0.066455146
0.76,0.3,0.3535225391377685,0.024846870669040264,0.3957835127730835,0.048683286
0.78,0.3,0.06855695,0.013777012166606761,0.24416085231140933,0.031578926
0.8,0.3,0.027315868857304866,0.005437183,0.11985849402965253,0.017071397
0.82,0.3,0.011265534657854199,-0.000300337,0.02276747,0.005163234
0.84,0.3,0.010119278308136838,-0.00170873,-0.018923174,-0.000983159
0.86,0.3,0.009863356,-0.001359883,-0.031368371,-0.003792092
0.88,0.3,0.009824957,-0.000187592,-0.0242769,-0.004153304
0.9,0.3,0.00982274,0.000557531,-0.007887092,-0.002414933
0.92,0.3,0.00982198,0.000905494,0.00608949,-0.000524294
0.94,0.3,0.009821894,0.000834062,0.015098183169446182,0.00123756
0.96,0.3,0.00982189,0.000666059,0.014833967017681065,0.001795198
0.98,0.3,0.009821888,0.000551482,0.013269994238136337,0.002051203
1,0.3,0.009821888,0.000548969,0.010929325021396558,0.001904994
0,0.32,0.009985302,-0.000173888,0.012076610350417093,0.000167535
0.02,0.32,0.009985302,-0.00019154,0.010949102,0.000123781
0.04,0.32,0.009985304,-0.00021036,0.010075122101728857,7.692515033078958e-5
0.06,0.32,0.009985308,-0.000206061,0.007192896,1.0751826630472785e-5
0.08,0.32,0.009985396,-0.000164945,0.00113368,-7.25E-05
0.1,0.32,0.009986168,-7.23E-05,-0.008445749,-0.000173246
0.12,0.32,0.009988422,8.440619906097122e-5,-0.015782818,-0.000200651
0.14,0.32,0.010027460361222809,0.000230355,-0.017067102,-0.000141526
0.16,0.32,0.01028764,0.000385729,-0.011521514,1.3309557901200827e-5
0.18,0.32,0.011452967612312168,-0.000425413,0.046805193,0.000652078
0.2,0.32,0.027770343,-0.001741506,0.12829018468625464,0.001487126
0.22,0.32,0.069697582,-0.003890687,0.24494069522655174,0.002609835
0.24,0.32,0.35940435265044396,-0.007428246,0.4128504084625497,0.00412061
0.26,0.32,0.6491111228227129,-0.011163794,0.5878629197609113,0.005683483
0.28,0.32,0.9388178929949819,-0.01466991,0.7554019788305784,0.0071877
0.3,0.32,0.9807451324910982,-0.017311356,0.8927529005389907,0.008463563
0.32,0.32,0.9970625078608447,-0.019128613,1.0000360442335399,0.009510827
0.34,0.32,0.9982278353173243,-0.019574785,1.0461032006435005,0.010051342341240808
0.36,0.32,0.9984880151119341,-0.019464412,1.059854858809981,0.010298317
0.38,0.32,0.9985270533197415,-0.019093228,1.0520189633405022,0.010330001674463287
0.4,0.32,0.9985293074561278,-0.018857261,1.033908596440024,0.010177035445342405
0.42,0.32,0.9985300799638924,-0.018747053,1.0184647795236186,0.010010690066855978
0.44,0.32,0.998530167,-0.018769648,1.0085103583808537,0.009855691
0.46,0.32,0.9985301715195399,-0.01882284,1.0088023093328307,0.009806651
0.48,0.32,0.9985301735308774,-0.01885912,1.010530468916031,0.009784148
0.5,0.32,0.998530174,-0.018859921,1.013116874009979,0.009797034
0.52,0.32,0.9985301735308773,-0.018842269,1.0142443824170864,0.009840788
0.54,0.32,0.9985301715195399,-0.018823449,1.0151183622586668,0.009887645
0.56,0.32,0.9985301671680162,-0.018827748,1.0180005886484813,0.009953818
0.58,0.32,0.9985300799638926,-0.018868863,1.0240598046951284,0.010037048101976809
0.6,0.32,0.9985293074561279,-0.018961493,1.033639233269059,0.010137815649317613
0.62,0.32,0.9985270533197416,-0.019118215,1.0409763022294383,0.010165221225441088
0.64,0.32,0.9984880151119341,-0.019264164,1.0422605865280101,0.010106095972449432
0.66,0.32,0.9982278353173244,-0.019419537,1.0367149986458353,0.00995126
0.68,0.32,0.9970625078608446,-0.018608396,0.9783882913625008,0.009312492
0.7,0.32,0.9807451324910981,-0.017292302,0.8969032996741397,0.008477443
0.72,0.32,0.9388178929949819,-0.015143122,0.7802527891338429,0.007354735
0.74,0.32,0.6491111228227129,-0.011605562,0.612343076,0.00584396
0.76,0.32,0.35940435265044396,-0.007870014,0.4373305645994837,0.004281086
0.78,0.32,0.069697582,-0.004363898,0.2697915055298169,0.00277687
0.8,0.32,0.027770342982058632,-0.001722453,0.1324405838214043,0.001501007
0.82,0.32,0.011452967612312187,9.480400159175948e-5,0.02515744,0.000453742
0.84,0.32,0.010287640155832575,0.000540976,-0.020909716,-8.68E-05
0.86,0.32,0.010027460361222776,0.000430604,-0.034661374,-0.000333747
0.88,0.32,0.009988422,5.941906912250299e-5,-0.026825479,-0.000365432
0.9,0.32,0.009986168,-0.000176547,-0.008715112,-0.000212466
0.92,0.32,0.009985396,-0.000286756,0.006728705,-4.61E-05
0.94,0.32,0.009985308,-0.000264161,0.016683126,0.000108879
0.96,0.32,0.009985304,-0.000210968,0.016391175,0.000157919
0.98,0.32,0.009985302,-0.000174688,0.014663015444364907,0.000180421
1,0.32,0.009985302,-0.000173888,0.012076610350417093,0.000167535
0,0.34,0.009996972,-0.000196328,0.012358237683973258,-0.00044826
0.02,0.34,0.009996972,-0.000216261,0.011204431507138731,-0.000331215
0.04,0.34,0.009996974,-0.000237513,0.010310069758645646,-0.000205848
0.06,0.34,0.009996979,-0.00023266,0.007360639,-2.87E-05
0.08,0.34,0.009997066,-0.00018624,0.001160134,0.000194035
0.1,0.34,0.009997839,-8.17E-05,-0.008642675,0.000463718
0.12,0.34,0.010000096,9.528698614617539e-5,-0.016150845,0.000536971
0.14,0.34,0.010039180062631263,0.000260078,-0.01746509,0.000378594
0.16,0.34,0.010299663945155193,0.000435522,-0.011790204,-3.60E-05
0.18,0.34,0.011466353390547308,-0.000480275,0.04789665,-0.001745564
0.2,0.34,0.0278028,-0.001966198,0.1312818447686283,-0.003980342
0.22,0.34,0.069779042,-0.004392737,0.25065262754494777,-0.006984822
0.24,0.34,0.35982441032668777,-0.008386945,0.42247807470601595,-0.011027394
0.26,0.34,0.6498697783811839,-0.012604721,0.6015719818044617,-0.0152093
0.28,0.34,0.9399151464356799,-0.016563488,0.7730182035023611,-0.019234105
0.3,0.34,0.9818913888408155,-0.019545968,0.9135723105753781,-0.022647842
0.32,0.34,0.9982278353173243,-0.021597844,1.0233574417221645,-0.025449934
0.34,0.34,0.9993945247627165,-0.022101583,1.0704989479899205,-0.026896272
0.36,0.34,0.9996550086452405,-0.021976905,1.0845712998609263,-0.027557308
0.38,0.34,0.999694092,-0.021557737,1.076552629836967,-0.027642397
0.4,0.34,0.9996963492503026,-0.021291282,1.0580198643758982,-0.027233433
0.42,0.34,0.9996971226609439,-0.021166839,1.0422158421628935,-0.026788623
0.44,0.34,0.9996972099669881,-0.021192366,1.032029247835085,-0.026374093
0.46,0.34,0.999697214,-0.021252437,1.032328013795983,-0.026242872
0.48,0.34,0.9996972163372863,-0.021293408,1.0340964879893393,-0.026182618
0.5,0.34,0.9996972165287021,-0.02129431,1.0367432295589765,-0.026216994
0.52,0.34,0.9996972163372861,-0.021274377,1.0378970357358108,-0.026334038
0.54,0.34,0.999697214,-0.021253125,1.0387913974843035,-0.026459405
0.56,0.34,0.9996972099669881,-0.021257978,1.0417408284790868,-0.026636519
0.58,0.34,0.9996971226609439,-0.021304398,1.0479413335940304,-0.026859288
0.6,0.34,0.9996963492503027,-0.021408977,1.0577441424714389,-0.027128972
0.62,0.34,0.999694092,-0.021585925,1.0652523122724915,-0.027202225
0.64,0.34,0.9996550086452405,-0.021750716,1.0665665569200689,-0.027043847
0.66,0.34,0.9993945247627166,-0.02192616,1.0608916710123955,-0.026629267
0.68,0.34,0.9982278353173242,-0.021010362,1.0012048170162964,-0.024919689
0.7,0.34,0.9818913888408156,-0.01952444,0.9178196224743185,-0.022684911
0.72,0.34,0.9399151464356799,-0.017097901,0.7984488396979994,-0.019680432
0.74,0.34,0.6498697783811839,-0.013103693,0.6266233925369316,-0.015637859
0.76,0.34,0.35982441032668777,-0.008885917,0.4475294854384861,-0.011455953
0.78,0.34,0.069779042,-0.00492715,0.276083264,-0.007431149
0.8,0.34,0.027802799867056024,-0.001944669,0.1355291566675701,-0.004017411
0.82,0.34,0.011466353390547326,0.000107206,0.025744025520784836,-0.001215319
0.84,0.34,0.010299663945155168,0.000610945,-0.021397481,0.000231019
0.86,0.34,0.010039180062631232,0.000486267,-0.035469833,0.000892055
0.88,0.34,0.010000096,6.709930876773511e-5,-0.027451163,0.000977144
0.9,0.34,0.009997839,-0.000199356,-0.008918397,0.00056818
0.92,0.34,0.009997066,-0.000323798,0.006885625,0.00012337
0.94,0.34,0.009996979,-0.000298272,0.017072219407864513,-0.00029116
0.96,0.34,0.009996974,-0.000238201,0.016773453446966423,-0.000422381
0.98,0.34,0.009996972,-0.00019723,0.015004979253609732,-0.000482635
1,0.34,0.009996972,-0.000196328,0.012358237683973258,-0.00044826
0,0.36,0.009999578,-4.74E-05,0.012288492074286943,-0.000525561
0.02,0.36,0.009999578,-5.22E-05,0.011141196961106608,-0.000388329
0.04,0.36,0.00999958,-5.73E-05,0.010251884354654649,-0.000241343
0.06,0.36,0.009999584,-5.62E-05,0.007319104,-3.37E-05
0.08,0.36,0.009999672,-4.50E-05,0.001153597,0.000227476
0.1,0.36,0.010000445311387718,-1.97E-05,-0.008593887,0.000543652
0.12,0.36,0.010002702670528905,2.2990881714447485e-5,-0.016059693,0.000629547
0.14,0.36,0.010041796691535342,6.276249545618809e-5,-0.017366535,0.000443887
0.16,0.36,0.010302348,0.000105109,-0.011723699,-4.21E-05
0.18,0.36,0.011469342000326085,-0.000115907,0.047626297,-0.002046443
0.2,0.36,0.027810046435928472,-0.000474521,0.13054089907397012,-0.004666511
0.22,0.36,0.06979723,-0.001060151,0.2492380200669243,-0.008189003
0.24,0.36,0.35991819557075955,-0.002024176,0.42009383950959694,-0.012928642
0.26,0.36,0.6500391615415008,-0.00304217,0.598177113,-0.017831653
0.28,0.36,0.940160128,-0.003997674,0.7686558786233797,-0.022550502
0.3,0.36,0.9821473106763317,-0.004717553,0.9084168605568552,-0.026552928
0.32,0.36,0.9984880151119342,-0.00521282,1.0175824906461903,-0.029838236
0.34,0.36,0.9996550086452405,-0.005334409,1.0644579676441543,-0.031533982
0.36,0.36,0.9999155604207248,-0.005304308,1.0784508816269884,-0.032308987
0.38,0.36,0.9999546544417313,-0.00520312,1.0704774205061158,-0.03240871
0.4,0.36,0.9999569118008724,-0.005138796,1.0520492008010427,-0.031929176
0.42,0.36,0.9999576854130967,-0.005108755,1.0363343357223498,-0.03140762
0.44,0.36,0.9999577727418967,-0.005114918,1.0262052133745505,-0.030921575
0.46,0.36,0.999957777,-0.005129421,1.0265023017692831,-0.030767724
0.48,0.36,0.9999577791138552,-0.005139313,1.0282608070073618,-0.030697084
0.5,0.36,0.9999577793053209,-0.005139531,1.0308926247092218,-0.030737403
0.52,0.36,0.999957779,-0.005134719,1.0320399198224024,-0.030874635
0.54,0.36,0.999957777,-0.00512959,1.0329292324288544,-0.031021621
0.56,0.36,0.9999577727418968,-0.005130761,1.0358620125659428,-0.031229268
0.58,0.36,0.9999576854130969,-0.005141963,1.0420275201155522,-0.031490439
0.6,0.36,0.9999569118008724,-0.005167201,1.0517750041230347,-0.031806616
0.62,0.36,0.9999546544417313,-0.005209905,1.059240809529983,-0.031892511
0.64,0.36,0.9999155604207248,-0.005249677,1.0605476519219024,-0.031706851
0.66,0.36,0.9996550086452405,-0.005292023,1.0549048154116667,-0.031220826
0.68,0.36,0.9984880151119341,-0.005071007,0.9955548202479179,-0.029216521
0.7,0.36,0.9821473106763318,-0.004712393,0.9126402177095367,-0.026596453
0.72,0.36,0.940160128,-0.004126763,0.7939430967165829,-0.02307396
0.74,0.36,0.6500391615415008,-0.003162738,0.6230872772739107,-0.018334322
0.76,0.36,0.3599181955707595,-0.002144744,0.4450040036917656,-0.01343131
0.78,0.36,0.06979723,-0.001189241,0.27452523816012814,-0.008712461
0.8,0.36,0.027810046435928437,-0.000469362,0.13476425622665292,-0.004710036
0.82,0.36,0.011469342000326104,2.5905759563343778e-5,0.025598626137319065,-0.001424728
0.84,0.36,0.010302348467019808,0.000147494,-0.021276851,0.000271018
0.86,0.36,0.010041796691535307,0.000117394,-0.035269765,0.001046023
0.88,0.36,0.010002703,1.6205782226524803e-5,-0.027296304,0.001145747
0.9,0.36,0.010000445311387815,-4.81E-05,-0.008868084,0.000666212
0.92,0.36,0.009999672,-7.82E-05,0.006846781,0.000144656
0.94,0.36,0.009999584,-7.20E-05,0.016975903408958083,-0.000341389
0.96,0.36,0.00999958,-5.75E-05,0.016678815014225128,-0.00049524
0.98,0.36,0.009999578,-4.76E-05,0.014920309776146851,-0.00056588
1,0.36,0.009999578,-4.74E-05,0.012288492074286943,-0.000525561
0,0.38,0.009999969,0.000110381,0.012054095664815566,-0.000280421
0.02,0.38,0.009999969,0.000121588,0.010928686257266207,-0.000207197
0.04,0.38,0.009999971,0.000133536,0.010056339515242194,-0.00012877
0.06,0.38,0.009999975,0.000130807,0.007179502,-1.80E-05
0.08,0.38,0.010000063,0.000104708,0.001131597,0.00012136
0.1,0.38,0.010000836,4.590849874800482e-5,-0.008429965,0.000290052
0.12,0.38,0.010003093749419767,-5.36E-05,-0.015753377,0.000335886
0.14,0.38,0.010042189298897743,-0.000146234,-0.017035306,0.000236838
0.16,0.38,0.010302751261258992,-0.000244876,-0.011500118,-2.25E-05
0.18,0.38,0.011469790420887619,0.000270021,0.046717822638989964,-0.001091836
0.2,0.38,0.027811133734279042,0.001105463,0.12805090355728196,-0.002489754
0.22,0.38,0.069799958,0.002469752,0.2444839954272226,-0.004369164
0.24,0.38,0.3599322674084778,0.004715401,0.4120809267986008,-0.006898019
0.26,0.38,0.6500645763321513,0.007086736,0.5867674582997588,-0.00951405
0.28,0.38,0.9401968852558247,0.009312424,0.7539945259561281,-0.01203184
0.3,0.38,0.98218571,0.010989203881475867,0.8910897077537083,-0.014167389
0.32,0.38,0.9985270533197416,0.012142774573513265,0.9981731005890786,-0.015920316
0.34,0.38,0.999694092,0.012425967,1.0441544435367813,-0.01682511
0.36,0.38,0.9999546544417311,0.012355866151818499,1.0578804199351715,-0.017238623
0.38,0.38,0.9999937499912094,0.01212021,1.0500590075486322,-0.017291822
0.4,0.38,0.999996007,0.011970415,1.0319822688583775,-0.017035942
0.42,0.38,0.9999967810810776,0.011900459,1.0165671399201492,-0.016757641
0.44,0.38,0.9999968684132919,0.011914811511303065,1.0066312222378957,-0.016498289
0.46,0.38,0.9999968727712074,0.011948582,1.0069226520792156,-0.016416197
0.48,0.38,0.9999968747854994,0.011971613302428121,1.0086476230226318,-0.016378507
0.5,0.38,0.9999968749769728,0.01197212,1.0112292461569594,-0.016400026
0.52,0.38,0.9999968747854994,0.011960913112415112,1.0123546555645084,-0.016473249
0.54,0.38,0.9999968727712074,0.011948965338821064,1.0132270023065328,-0.016551676
0.56,0.38,0.9999968684132918,0.011951693731389667,1.016103839472527,-0.016662464
0.58,0.38,0.9999967810810777,0.011977792877282909,1.022151745,-0.016801807
0.6,0.38,0.9999960074386072,0.012036592346697085,1.0317133073153504,-0.016970498
0.62,0.38,0.9999937499912094,0.012136081154174465,1.0390367190134961,-0.017016332
0.64,0.38,0.9999546544417311,0.012228734859393011,1.0403186476666009,-0.016917284
0.66,0.38,0.9996940924793701,0.012327376394396098,1.0347834597666024,-0.016657985
0.68,0.38,0.9985270533197415,0.011812479570171877,0.9765655191827832,-0.01558861
0.7,0.38,0.98218571,0.010977038165303389,0.8952324382644918,-0.014190692
0.72,0.38,0.9401968852558247,0.009612749,0.7787993463945514,-0.012311282
0.74,0.38,0.6500645763321513,0.0073671,0.6112024150231734,-0.009782427
0.76,0.38,0.35993226740847784,0.004995765,0.4365158835220153,-0.007166396
0.78,0.38,0.069799958,0.002770077,0.2692888158656463,-0.004648606
0.8,0.38,0.027811134,0.001093297,0.13219363406806625,-0.002513058
0.82,0.38,0.011469790420887638,-6.03E-05,0.025110241232696985,-0.00076013
0.84,0.38,0.010302751261258968,-0.000343466,-0.020871102,0.000144664
0.86,0.38,0.010042189298897709,-0.000273365,-0.034597078,0.000558176
0.88,0.38,0.010003094,-3.77E-05,-0.026775666,0.000611376
0.9,0.38,0.010000836302021976,0.000112086,-0.008698927,0.000355496
0.92,0.38,0.010000062659551442,0.000182042,0.006716202,7.719442852795968e-5
0.94,0.38,0.009999975,0.000167689,0.016652119583877953,-0.000182157
0.96,0.38,0.009999971,0.000133919,0.01636069,-0.000264249
0.98,0.38,0.009999969,0.000110888,0.014635718799142336,-0.000301939
1,0.38,0.009999969,0.000110381,0.012054095664815566,-0.000280421
0,0.4,0.009999991,0.000129841,0.011905112,6.809328939873328e-6
0.02,0.4,0.009999992,0.000143024,0.010793614,5.032732161972599e-6
0.04,0.4,0.009999994,0.000157078,0.00993205,3.1284494470228905e-6
0.06,0.4,0.009999998,0.000153869,0.007090768,4.326880985740282e-7
0.08,0.4,0.010000085234307851,0.000123169,0.001117607,-2.96E-06
0.1,0.4,0.010000858878524869,5.4005191273792834e-5,-0.008325784,-7.07E-06
0.12,0.4,0.010003116331018856,-6.30E-05,-0.015558686,-8.18E-06
0.14,0.4,0.010042212,-0.000172012,-0.016824772,-5.76E-06
0.16,0.4,0.010302775,-0.000288048,-0.011357995,5.590127737919721e-7
0.18,0.4,0.011469816313497985,0.000317614,0.046140413573536605,2.657564818705257e-5
0.2,0.4,0.027811196516842912,0.001300333,0.12646827452573323,6.057746239958295e-5
0.22,0.4,0.069800116,0.002905134,0.24146233347486917,0.000106281
0.24,0.4,0.3599330799417165,0.005546704,0.4069878579430585,0.000167738
0.26,0.4,0.6500660438279093,0.008336126,0.5795153534451193,0.000231306
0.28,0.4,0.9401990077141021,0.010954234733229578,0.7446755630865588,0.000292466
0.3,0.4,0.9821879272527829,0.012926662601964938,0.8800762882849229,0.000344325
0.32,0.4,0.9985293074561278,0.014283630952390967,0.9858361498566277,0.000386884
0.34,0.4,0.9996963492503026,0.014616750273113842,1.0312491579533651,0.000408845
0.36,0.4,0.9999569118008724,0.014534279674860307,1.0448054695451978,0.000418881
0.38,0.4,0.999996007,0.014257060816110907,1.0370807176133003,0.000420176
0.4,0.4,0.999998265,0.014080847875840494,1.019227405,0.000413975
0.42,0.4,0.9999990385353179,0.013998555072111528,1.0040028077678331,0.000407232
0.44,0.4,0.9999991258677292,0.014015440719894726,0.9941897026716014,0.000400948
0.46,0.4,0.9999991302256549,0.014055168,0.9944775328151455,0.000398958
0.48,0.4,0.9999991322399512,0.014082262117810718,0.9961811840741249,0.000398044
0.5,0.4,0.999999132,0.014082858,0.9987308964332169,0.000398561
0.52,0.4,0.9999991322399512,0.014069674647609954,0.9998423944054292,0.000400338
0.54,0.4,0.9999991302256548,0.014055619954227909,1.0007039579756014,0.000402242
0.56,0.4,0.9999991258677293,0.014058829,1.003545240335547,0.000404938
0.58,0.4,0.9999990385353181,0.014089528816274507,1.0095184005587425,0.00040833
0.6,0.4,0.999998265,0.014158693,1.018961792,0.000412436
0.62,0.4,0.999996007,0.014275721,1.026194693858916,0.000413548
0.64,0.4,0.9999569118008724,0.014384710226993627,1.0274607803819267,0.000411131
0.66,0.4,0.9996963492503025,0.014500746410596612,1.0219940031130534,0.000404812
0.68,0.4,0.9985293074561278,0.013895084,0.9644955944743905,0.000378795
0.7,0.4,0.9821879272527831,0.012912365584416201,0.8841677335221947,0.000344793
0.72,0.4,0.9401990077141023,0.011307564,0.7691736745730587,0.00029909
0.74,0.4,0.6500660438279093,0.008665994,0.6036481501048694,0.000237632
0.76,0.4,0.3599330799417166,0.005876572,0.4311206546028089,0.000174065
0.78,0.4,0.069800116,0.003258464,0.2659604449613697,0.000112905
0.8,0.4,0.027811196516842877,0.001286036,0.13055971976300573,6.104555830929931e-5
0.82,0.4,0.011469816313498006,-7.09E-05,0.024799858191301885,1.848703128093959e-5
0.84,0.4,0.010302774519323356,-0.000404052,-0.02061315,-3.47E-06
0.86,0.4,0.010042211968753498,-0.000321581,-0.034169461,-1.35E-05
0.88,0.4,0.010003116331018849,-4.44E-05,-0.02644471,-1.48E-05
0.9,0.4,0.010000858878524966,0.00013185,-0.008591397,-8.60E-06
0.92,0.4,0.010000085234307962,0.000214143,0.0066332,-1.86E-06
0.94,0.4,0.009999998,0.000197258,0.016446305,4.4227681051195715e-6
0.96,0.4,0.009999994,0.000157531,0.016158475232781695,6.412477747776783e-6
0.98,0.4,0.009999992,0.000130436,0.014454823973802503,7.3271302447452456e-6
1,0.4,0.009999991,0.000129841,0.011905112,6.809328939873328e-6
0,0.42,0.009999999,0.000114283,0.011835538723237516,0.000207858
0.02,0.42,0.009999999,0.000125886,0.010730537341027944,0.000153584
0.04,0.42,0.010000001280421706,0.000138257,0.009874009,9.545152727605384e-5
0.06,0.42,0.010000005638350504,0.000135433,0.007049329,1.3323897689435723e-5
0.08,0.42,0.010000092970829386,0.000108412,0.001111073,-9.00E-05
0.1,0.42,0.010000867,4.75353380123362e-5,-0.008277135,-0.00021503
0.12,0.42,0.010003124069885384,-5.55E-05,-0.01546777,-0.000249003
0.14,0.42,0.010042219737866225,-0.000151402,-0.016726455,-0.00017557
0.16,0.42,0.010302782490019135,-0.000253537,-0.01129162,1.6663762262881653e-5
0.18,0.42,0.011469825187070445,0.000279549,0.045870783515416444,0.000809395
0.2,0.42,0.027811218032851595,0.001144512,0.12572922658520133,0.001845665
0.22,0.42,0.06980017,0.002557021,0.24005128194863457,0.00323885
0.24,0.42,0.3599333584023455,0.004882079,0.40460948221186865,0.005113406
0.26,0.42,0.6500665467486175,0.007337277,0.576128729,0.007052572
0.28,0.42,0.9401997350948894,0.009641689,0.7403237313436153,0.008918885
0.3,0.42,0.9821886871181111,0.011377785037725225,0.8749331545810678,0.010501838
0.32,0.42,0.9985300799638924,0.012572161839711141,0.9800749333241019,0.011801163
0.34,0.42,0.9996971226609439,0.012865360832131849,1.0252225333400418,0.012471814398254524
0.36,0.42,0.9999576854130967,0.012792763986041199,1.0386996160062691,0.012778316248802268
0.38,0.42,0.9999967810810776,0.012548753801158045,1.0310200096830424,0.012817750009863222
0.4,0.42,0.9999990385353179,0.012393652,1.013271040749405,0.012628098415040003
0.42,0.42,0.9999998121801333,0.012321219882776315,0.998135426,0.012421830077882817
0.44,0.42,0.9999998995126124,0.012336084306773853,0.9883796754745034,0.012229609
0.46,0.42,0.9999999038705413,0.012371052,0.9886658233614685,0.012168765
0.48,0.42,0.9999999058848392,0.012394900978175348,0.990359517,0.012140828758353834
0.5,0.42,0.9999999060763132,0.012395424726921669,0.9928943248553463,0.012156773113790018
0.52,0.42,0.9999999058848392,0.012383821,0.9939993262375562,0.012211047247982748
0.54,0.42,0.9999999038705412,0.012371450241422693,0.994855855,0.012269179854287847
0.56,0.42,0.9999998995126125,0.012374275,0.9976805344959738,0.012351307
0.58,0.42,0.9999998121801335,0.012401296,1.0036187909437544,0.012454606221126367
0.6,0.42,0.9999990385353181,0.012462171921244363,1.0130069989727633,0.012579661
0.62,0.42,0.9999967810810776,0.012565177422000674,1.0201976333391436,0.012613634104207386
0.64,0.42,0.9999576854130967,0.012661108819467118,1.0214563190029478,0.012540201240078907
0.66,0.42,0.9996971226609439,0.012763244272301806,1.0160214836259247,0.012347967619301016
0.68,0.42,0.9985300799638924,0.012230157803440642,0.9588590800631671,0.011555236649358945
0.7,0.42,0.9821886871181114,0.011365194773632046,0.8790006369933825,0.010518966807810557
0.72,0.42,0.9401997350948894,0.009952686,0.7646785816299492,0.009125781
0.74,0.42,0.6500665467486175,0.007627628,0.6001203813667152,0.007251225
0.76,0.42,0.3599333584023455,0.005172431,0.4286011343233034,0.00531206
0.78,0.42,0.06980017,0.002868018,0.2644061322349694,0.003445747
0.8,0.42,0.027811218032851564,0.001131922,0.12979670899751727,0.001862794
0.82,0.42,0.011469825187070463,-6.25E-05,0.02465493,0.000563468
0.84,0.42,0.010302782,-0.000355654,-0.02049267,-0.000107183
0.86,0.42,0.010042219737866193,-0.000283057,-0.033969752,-0.000413685
0.88,0.42,0.010003124069885377,-3.90E-05,-0.026290146,-0.000453119
0.9,0.42,0.010000866615645027,0.000116055,-0.008541177,-0.000263467
0.92,0.42,0.010000092970829497,0.000188487,0.006594438,-5.72E-05
0.94,0.42,0.010000005638350573,0.000173623,0.016350188,0.000135023
0.96,0.42,0.010000001280421639,0.000138655,0.016064040217114828,0.000195867
0.98,0.42,0.009999999,0.000114806,0.014370347,0.000223803
1,0.42,0.009999999,0.000114283,0.011835538723237516,0.000207858
0,0.44,0.01,8.674348697419741e-5,0.011849821,0.000285588
0.02,0.44,0.010000000139448606,9.555100431485073e-5,0.010743486157035907,0.000211017
0.04,0.44,0.010000002153746771,0.000104941,0.009885924,0.000131145
0.06,0.44,0.010000006511675949,0.000102797,0.007057834,1.830947845051893e-5
0.08,0.44,0.010000093844162459,8.228744172779512e-5,0.001112411,-0.000123613
0.1,0.44,0.010000867489045566,3.6080451067978704e-5,-0.008287126,-0.000295426
0.12,0.44,0.010003124943483172,-4.21E-05,-0.015486435,-0.000342107
0.14,0.44,0.010042220614878333,-0.00011492,-0.016746635,-0.000241223
0.16,0.44,0.010302783389786838,-0.000192446,-0.011305235,2.2878367904089477e-5
0.18,0.44,0.011469826,0.000212182,0.04592615,0.001112019
0.2,0.44,0.027811220461674665,0.000868715,0.12588095861635556,0.002535768
0.22,0.44,0.069800176,0.001940852,0.24034096178277797,0.004449897
0.24,0.44,0.3599333898362238,0.003705639,0.40509771233691005,0.00702542
0.26,0.44,0.650066604,0.005569204,0.5768239058538529,0.009689719
0.28,0.44,0.9401998172048783,0.007318315,0.7412170121135379,0.012253936741913335
0.3,0.44,0.9821887728951001,0.008636053,0.8759888418798023,0.014428842212484715
0.32,0.44,0.998530167,0.009542609,0.9812574747899867,0.016214061452678296
0.34,0.44,0.9996972099669882,0.009765147,1.0264595503137923,0.017135509781094342
0.36,0.44,0.9999577727418967,0.009710039,1.0399529011411692,0.017556628566483413
0.38,0.44,0.9999968684132919,0.009524827,1.0322640396494989,0.017610803
0.4,0.44,0.9999991258677292,0.009407102,1.0144936645645872,0.017350217761484207
0.42,0.44,0.9999998995126124,0.009352125,0.9993397938006316,0.017066802264768848
0.44,0.44,0.9999999868450987,0.009363409,0.9895722754759955,0.016802687996907834
0.46,0.44,0.9999999912030283,0.009389951,0.9898587663842322,0.016719089365779722
0.48,0.44,0.9999999932173262,0.009408052,0.9915545005789119,0.016680707
0.5,0.44,0.9999999934088003,0.009408449,0.9940923641475271,0.016702617902660064
0.52,0.44,0.9999999932173262,0.009399642,0.9951986989287286,0.016777189
0.54,0.44,0.9999999912030281,0.009390252,0.9960562613396086,0.016857060729381534
0.56,0.44,0.999999987,0.009392396,0.9988843513008531,0.016969896
0.58,0.44,0.9999998995126124,0.009412905,1.0048297744700654,0.017111819
0.6,0.44,0.9999991258677293,0.009459112,1.014229311471328,0.017283632214328732
0.62,0.44,0.9999968684132919,0.009537297,1.0214286199994487,0.017330313
0.64,0.44,0.9999577727418967,0.009610113,1.0226888200241266,0.017229429
0.66,0.44,0.9996972099669881,0.009687638,1.0172474197959958,0.016965328
0.68,0.44,0.998530167,0.00928301,0.9600160350914702,0.015876186433484842
0.7,0.44,0.9821887728951003,0.008626478,0.8800612264694082,0.014452438
0.72,0.44,0.9401998172048783,0.00755434,0.7656012233029853,0.012538309007473044
0.74,0.44,0.650066604,0.005789553,0.6008444727488536,0.009962786
0.76,0.44,0.3599333898362238,0.003925988,0.42911827923191126,0.007298487
0.78,0.44,0.069800176,0.002176878,0.2647251729722272,0.004734269
0.8,0.44,0.02781122,0.00085914,0.12995334320596305,0.002559364
0.82,0.44,0.011469826188758919,-4.74E-05,0.02468471,0.000774144
0.84,0.44,0.010302783389786815,-0.000269954,-0.020517365,-0.000147304
0.86,0.44,0.010042221,-0.000214846,-0.034010716,-0.000568423
0.88,0.44,0.010003124943483165,-2.96E-05,-0.026321855,-0.000622597
0.9,0.44,0.010000867489045663,8.809096787860195e-5,-0.008551479,-0.000362012
0.92,0.44,0.010000093844162568,0.000143068,0.006602391,-7.86E-05
0.94,0.44,0.010000006511676018,0.000131784,0.016369909609767933,0.000185518
0.96,0.44,0.010000002153746705,0.000105242,0.016083419,0.000269117
0.98,0.44,0.010000000139448543,8.714064614378996e-5,0.014387684506852086,0.000307499
1,0.44,0.01,8.674348697419741e-5,0.011849821,0.000285588
0,0.46,0.01,8.6414798234919e-5,0.011883410321100712,0.000242086
0.02,0.46,0.01,9.518881365449843e-5,0.010773939060228183,0.000178874
0.04,0.46,0.010000002197326077,0.000104543,0.009913945,0.000111169
0.06,0.46,0.010000006555255271,0.000102407,0.007077839,1.5521024267037828e-5
0.08,0.46,0.010000093887742163,8.197527013459513e-5,0.001115564,-0.000104783
0.1,0.46,0.010000867532628643,3.594319813222641e-5,-0.008310615,-0.000250425
0.12,0.46,0.010003124987076083,-4.19E-05,-0.015530329,-0.000289997
0.14,0.46,0.010042220658641621,-0.000114485,-0.016794099,-0.000204484
0.16,0.46,0.010302783434685641,-0.000191715,-0.011337275,1.93845196267515e-5
0.18,0.46,0.011469826238743592,0.000211381,0.046056332,0.000942619
0.2,0.46,0.027811220582874004,0.000865426,0.12623777143704457,0.002149493
0.22,0.46,0.069800176,0.001933501,0.24102220952927975,0.003772053
0.24,0.46,0.3599333914047882,0.003691596,0.40624596419854353,0.005955264
0.26,0.46,0.6500666063534954,0.005548094,0.5784589177857914,0.008213729
0.28,0.46,0.9401998213022028,0.00729057,0.7433180022805285,0.010387358393756152
0.3,0.46,0.9821887771754095,0.008603308,0.8784718520030437,0.012230976193506733
0.32,0.46,0.998530172,0.009506424,0.9840388795328892,0.013744264819548269
0.34,0.46,0.999697214,0.009728119,1.0293690900243546,0.014525351873197824
0.36,0.46,0.999957777,0.009673222,1.0429006951192001,0.014882319517765282
0.38,0.46,0.9999968727712074,0.009488715,1.0351900443164037,0.014928235468071642
0.4,0.46,0.9999991302256549,0.009371437,1.0173692990854923,0.014707338794942954
0.42,0.46,0.9999999038705413,0.009316669,1.002172473352437,0.014467090236193832
0.44,0.46,0.9999999912030283,0.00932791,0.9923772666861475,0.014243204519279414
0.46,0.46,0.9999999955609576,0.00935435,0.9926645685027614,0.014172340477179919
0.48,0.46,0.9999999975752558,0.009372383,0.9943651086227925,0.014139805602501302
0.5,0.46,0.9999999977667298,0.009372779,0.9969101660417757,0.014158380514439147
0.52,0.46,0.9999999975752557,0.009364005,0.9980196373026484,0.014221593
0.54,0.46,0.9999999955609575,0.00935465,0.9988796310096691,0.014289298
0.56,0.46,0.9999999912030283,0.009356786,1.0017157372114516,0.014384945884415834
0.58,0.46,0.9999999038705414,0.009377218,1.0076780121895714,0.014505249573867757
0.6,0.46,0.9999991302256549,0.00942325,1.0171041912733154,0.014650892
0.62,0.46,0.9999968727712075,0.009501139,1.0243239049769994,0.014690464032972762
0.64,0.46,0.999957777,0.009573678,1.025587675849022,0.014604950856839114
0.66,0.46,0.9996972143235979,0.009650909,1.0201308510398148,0.014381082389056101
0.68,0.46,0.9985301715195399,0.009247813,0.9627372444588084,0.013457847513609162
0.7,0.46,0.9821887771754095,0.008593767,0.8825558049258307,0.012250974
0.72,0.46,0.9401998213022028,0.007525692,0.7677713668335955,0.010628414137156554
0.74,0.46,0.6500666063534956,0.005767597,0.6025476121643323,0.008445203
0.76,0.46,0.3599333914047882,0.0039111,0.43033465857708486,0.006186738
0.78,0.46,0.069800176,0.002168624,0.2654755740823487,0.004013109
0.8,0.46,0.027811220582873972,0.000855886,0.1303217243598336,0.002169491
0.82,0.46,0.011469826,-4.72E-05,0.024754696829989153,0.000656202
0.84,0.46,0.010302783434685617,-0.000268926,-0.020575514,-0.000124885
0.86,0.46,0.010042221,-0.000214029,-0.034107119,-0.000481853
0.88,0.46,0.010003124987076076,-2.95E-05,-0.026396468,-0.000527769
0.9,0.46,0.010000868,8.775630654655575e-5,-0.008575723,-0.000306872
0.92,0.46,0.010000093887742272,0.000142524,0.006621103,-6.66E-05
0.94,0.46,0.010000007,0.000131284,0.016416309676727824,0.000157262
0.96,0.46,0.010000002197326007,0.000104843,0.016129007860114255,0.000228126
0.98,0.46,0.01,8.681049175327356e-5,0.014428467740083419,0.000260661
1,0.46,0.01,8.6414798234919e-5,0.011883410321100712,0.000242086
0,0.48,0.010000000011696835,8.982886846763507e-5,0.011906317790637581,0.000194701
0.02,0.48,0.010000000203170881,9.894944596831179e-5,0.010794707444629369,0.000143862
0.04,0.48,0.010000002217469063,0.000108673,0.009933056,8.940884107148199e-5
0.06,0.48,0.010000006575398268,0.000106453,0.007091483,1.2483068613168013e-5
0.08,0.48,0.010000093907885333,8.521373469654924e-5,0.001117715,-8.43E-05
0.1,0.48,0.010000867552773369,3.7362999957100025e-5,-0.008326633,-0.000201409
0.12,0.48,0.010003125007225359,-4.36E-05,-0.015560263,-0.000233237
0.14,0.48,0.010042220678869649,-0.000119007,-0.01682647,-0.000164464
0.16,0.48,0.010302783455438518,-0.000199288,-0.011359127,1.5582755931914593e-5
0.18,0.48,0.011469826,0.000219733,0.046145112,0.000758106
0.2,0.48,0.027811220638894095,0.000899619,0.12648110963923148,0.001728752
0.22,0.48,0.069800177,0.00200989,0.2414868075030227,0.003033719
0.24,0.48,0.3599333921298013,0.00383744,0.40702905501182896,0.0047896
0.26,0.48,0.6500666076629235,0.00576728,0.5795739754062036,0.006606004
0.28,0.48,0.9401998231960453,0.007578594,0.7447508549385111,0.008354178
0.3,0.48,0.9821887791538305,0.008943193,0.8801652413464339,0.009836932
0.32,0.48,0.9985301735308774,0.00988199,0.9859357735890296,0.011054013230280808
0.34,0.48,0.9996972163372863,0.010112445080930364,1.0313533717207632,0.011682208111460497
0.36,0.48,0.9999577791138551,0.010055381207270724,1.0449110654923515,0.011969298225678372
0.38,0.48,0.9999968747854994,0.009863586,1.037185553297006,0.012006220511154993
0.4,0.48,0.9999991322399512,0.009741676,1.019330455,0.011828557455213023
0.42,0.48,0.9999999058848392,0.009684744,1.0041043326969399,0.011635331790260647
0.44,0.48,0.9999999932173262,0.009696428,0.9942902421284325,0.011455267869541916
0.46,0.48,0.9999999975752558,0.009723913,0.994578097,0.011398275513767589
0.48,0.48,0.9999999995895539,0.009742658,0.9962819153314255,0.011372110058153903
0.5,0.48,0.9999999997810278,0.009743069,0.9988318794068214,0.011387050303059771
0.52,0.48,0.9999999995895538,0.009733949,0.9999434897528298,0.011437889949215116
0.54,0.48,0.9999999975752557,0.009724225,1.0008051415211237,0.011492342673717123
0.56,0.48,0.9999999932173265,0.009726445,1.0036467144301673,0.011569268446175434
0.58,0.48,0.9999999058848394,0.009747684,1.0096204818418424,0.011666024641837861
0.6,0.48,0.9999991322399514,0.009795535,1.0190648302571694,0.011783160520713279
0.62,0.48,0.9999968747854994,0.009876501,1.0262984602980914,0.011814989
0.64,0.48,0.9999577791138551,0.009951906,1.0275646670754877,0.011746215669738241
0.66,0.48,0.9996972163372861,0.010032186393209888,1.022097323994916,0.011566168758856668
0.68,0.48,0.9985301735308775,0.009613165,0.9645930854143051,0.010823645102779576
0.7,0.48,0.9821887791538306,0.008933279,0.8842570875582253,0.009853
0.72,0.48,0.9401998231960453,0.007823008,0.7692513896944346,0.008548033
0.74,0.48,0.6500666076629235,0.005995458,0.6037091421856289,0.006792152
0.76,0.48,0.35993339212980135,0.004065618,0.43116422179125496,0.004975747
0.78,0.48,0.069800177,0.002254304,0.26598734225894793,0.003227574
0.8,0.48,0.027811221,0.000889705,0.13057295585102507,0.001744819
0.82,0.48,0.011469826261847262,-4.91E-05,0.024802424,0.000527738
0.84,0.48,0.010302783455438495,-0.000279547,-0.020615175,-0.000100457
0.86,0.48,0.010042220678869616,-0.000222483,-0.034172868,-0.000387547
0.88,0.48,0.010003125007225352,-3.07E-05,-0.026447356,-0.000424469
0.9,0.48,0.010000867552773468,9.122245565975463e-5,-0.008592257,-0.000246806
0.92,0.48,0.010000093907885444,0.000148154,0.006633865,-5.36E-05
0.94,0.48,0.010000006575398335,0.00013647,0.016447955069024404,0.000126484
0.96,0.48,0.010000002217468995,0.000108985,0.0161601,0.000183476
0.98,0.48,0.010000000203170822,9.024029589612706e-5,0.014456282,0.000209641
1,0.48,0.010000000011696835,8.982886846763507e-5,0.011906317790637581,0.000194701
0,0.5,0.010000000013611574,9.355990684434354e-5,0.011906819618516981,0.000164234
0.02,0.5,0.010000000205085622,0.000103059,0.010795162,0.00012135
0.04,0.5,0.010000002,0.000113187,0.009933474,7.541834551344067e-5
0.06,0.5,0.010000006577313007,0.000110875,0.007091782,1.0529044470779039e-5
0.08,0.5,0.010000094,8.875317997352595e-5,0.001117763,-7.11E-05
0.1,0.5,0.010000867554688275,3.8915085987680934e-5,-0.008326983,-0.000169897
0.12,0.5,0.010003125009140697,-4.54E-05,-0.015560918,-0.000196746
0.14,0.5,0.010042220680792472,-0.00012395,-0.016827179,-0.000138734
0.16,0.5,0.010302783457411233,-0.000207565,-0.011359607,1.3141866026450207e-5
0.18,0.5,0.011469826264043415,0.00022886,0.046147054,0.000639484
0.2,0.5,0.027811220644219217,0.000936983,0.12648643599519813,0.001458253
0.22,0.5,0.069800177,0.002093368,0.2414969803829899,0.002559033
0.24,0.5,0.3599333921987191,0.003996826,0.407046209,0.004040166
0.26,0.5,0.6500666077873942,0.006006822,0.5795984072623901,0.005572351
0.28,0.5,0.9401998233760693,0.00789337,0.7447822560208445,0.007046977
0.3,0.5,0.9821887793418941,0.009314652,0.8802023574862581,0.008297712
0.32,0.5,0.998530174,0.010292444175081471,0.9859773543827439,0.009324342
0.34,0.5,0.9996972165287021,0.010532473477696846,1.0313968694825202,0.009854232
0.36,0.5,0.9999577793053209,0.010473040114477552,1.044955134654285,0.010096392990311327
0.38,0.5,0.9999968749769728,0.010273278,1.0372292947041901,0.010127533223057839
0.4,0.5,0.999999132,0.010146303782230656,1.019373440382647,0.00997767
0.42,0.5,0.9999999060763132,0.010087006916554654,1.0041466742515823,0.00981468
0.44,0.5,0.9999999934088003,0.010099176135157963,0.9943321684804591,0.009662794
0.46,0.5,0.9999999977667298,0.010127803,0.9946200360808086,0.009614721
0.48,0.5,0.9999999997810278,0.010147326362498517,0.9963239266749082,0.009592651
0.5,0.5,0.9999999999725018,0.010147755,0.9988739991952318,0.009605254
0.52,0.5,0.9999999997810278,0.010138255538339984,0.9999856565291683,0.009648138
0.54,0.5,0.9999999977667297,0.010128127941143735,1.0008473445816242,0.00969407
0.56,0.5,0.9999999934088004,0.010130440286361769,1.0036890368251008,0.009758959
0.58,0.5,0.9999999060763134,0.010152561686190272,1.0096630555180297,0.009840577
0.6,0.5,0.999999132,0.010202399780176117,1.0191078015557218,0.009939385
0.62,0.5,0.9999968749769728,0.010286728059135357,1.0263417367772012,0.009966234
0.64,0.5,0.9999577793053209,0.010365265,1.0276079977761772,0.009908222
0.66,0.5,0.9996972165287021,0.010448880042545213,1.0221404258389621,0.009756346
0.68,0.5,0.998530174,0.010012455000453809,0.9646337652965467,0.009130004
0.7,0.5,0.9821887793418942,0.009304331,0.8842943828185494,0.008311235
0.72,0.5,0.9401998233760693,0.008147947,0.7692838384307585,0.007210455
0.74,0.5,0.6500666077873942,0.006244489,0.6037346095943431,0.005729322
0.76,0.5,0.3599333921987191,0.004234493,0.4311824115513595,0.004197137
0.78,0.5,0.069800177,0.002347944,0.26599856279290524,0.002722511
0.8,0.5,0.027811220644219183,0.000926663,0.13057846132749143,0.001471777
0.82,0.5,0.011469826264043435,-5.11E-05,0.024803464431006977,0.000445146
0.84,0.5,0.010302783457411209,-0.000291159,-0.020616051,-8.47E-05
0.86,0.5,0.010042221,-0.000231725,-0.034174316,-0.000326905
0.88,0.5,0.010003125,-3.20E-05,-0.026448476,-0.000358045
0.9,0.5,0.010000867554688372,9.501108393314477e-5,-0.008592622,-0.000208182
0.92,0.5,0.010000094,0.000154308,0.006634145,-4.52E-05
0.94,0.5,0.010000006577313075,0.000142139,0.016448650333288496,0.000106694
0.96,0.5,0.010000002219383734,0.000113512,0.016160783,0.000154767
0.98,0.5,0.010000000205085562,9.398850366528914e-5,0.014456892138840226,0.000176837
1,0.5,0.010000000013611574,9.355990684434354e-5,0.011906819618516981,0.000164234
0,0.52,0.010000000011696833,9.333970013181965e-5,0.011895673421852385,0.000172734
0.02,0.52,0.010000000203170881,0.000102817,0.010785056860053259,0.00012763
0.04,0.52,0.010000002,0.000112921,0.009924176,7.932095514914967e-5
0.06,0.52,0.010000006575398266,0.000110614,0.007085144,1.107332472713794e-5
0.08,0.52,0.010000093907885333,8.854434108713705e-5,0.001116717,-7.48E-05
0.1,0.52,0.010000867552773369,3.8823550986237556e-5,-0.008319188,-0.000178689
0.12,0.52,0.010003125007225359,-4.53E-05,-0.015546352,-0.000206926
0.14,0.52,0.010042220678869649,-0.000123658,-0.016811428,-0.000145909
0.16,0.52,0.010302783,-0.000207077,-0.011348976,1.3829921639304885e-5
0.18,0.52,0.011469826,0.000228321,0.046103853,0.000672589
0.2,0.52,0.027811220638894088,0.000934778,0.12636802969008046,0.001533733
0.22,0.52,0.069800177,0.002088441,0.24127091339412007,0.002691481
0.24,0.52,0.35993339212980124,0.003987419,0.4066651728224727,0.004249262
0.26,0.52,0.6500666076629233,0.005992686,0.5790558459923298,0.005860738
0.28,0.52,0.9401998231960456,0.007874795,0.7440850668413574,0.007411674
0.3,0.52,0.9821887791538306,0.009292731,0.8793784013379862,0.008727133
0.32,0.52,0.9985301735308774,0.010268222165196168,0.9850543813430712,0.009806892
0.34,0.52,0.9996972163372861,0.010507685984447498,1.0304313775464475,0.010364204593809347
0.36,0.52,0.999957779,0.010448391938983271,1.0439769490736852,0.010618899738003363
0.38,0.52,0.9999968747854994,0.010249099864451225,1.0362583397094505,0.010651654290595272
0.4,0.52,0.9999991322399512,0.010122424130338772,1.0184191996881844,0.010494037702185759
0.42,0.52,0.9999999058848392,0.010063266899444739,1.0032066871964802,0.010322615217934539
0.44,0.52,0.9999999932173262,0.010075407624312912,0.9934013690863996,0.010162870035583478
0.46,0.52,0.9999999975752557,0.010103966992191956,0.9936889675713116,0.010112309091861409
0.48,0.52,0.9999999995895539,0.010123444580380093,0.9953912634298123,0.010089096367258896
0.5,0.52,0.9999999997810278,0.010123872137159108,0.9979389489123027,0.010102350471714603
0.52,0.52,0.9999999995895539,0.010114395056195574,0.9990495654741022,0.010147454
0.54,0.52,0.9999999975752556,0.010104291,0.999910447,0.010195763
0.56,0.52,0.9999999932173265,0.010106598172686214,1.0027494787790299,0.010264010729223248
0.58,0.52,0.9999999058848392,0.010128667496203787,1.0087179052728825,0.010349851885647729
0.6,0.52,0.9999991322399513,0.010178388286304683,1.0181538103304304,0.010453773476841299
0.62,0.52,0.9999968747854994,0.010262518,1.0253809744439153,0.010482009641112363
0.64,0.52,0.999957779,0.01034087,1.0266460507962352,0.010420992877449103
0.66,0.52,0.999697216,0.010424288954141988,1.0211835978584918,0.010261254
0.68,0.52,0.9985301735308774,0.009988891,0.9637307695294024,0.009602495
0.7,0.52,0.9821887791538306,0.009282434,0.8834665926440741,0.008741351
0.72,0.52,0.9401998231960454,0.008128771,0.7685637089400352,0.007583603
0.74,0.52,0.6500666076629233,0.006229793,0.6031694495116829,0.006025822
0.76,0.52,0.35993339212980124,0.004224526,0.43077877634182593,0.004414346
0.78,0.52,0.069800177,0.002342417,0.26574955549279855,0.00286341
0.8,0.52,0.027811221,0.000924481,0.1304562209961701,0.001547951
0.82,0.52,0.011469826261847262,-5.10E-05,0.024780240991086017,0.000468193
0.84,0.52,0.010302783455438494,-0.000290474,-0.020596755,-8.91E-05
0.86,0.52,0.010042220678869616,-0.00023118,-0.034142327,-0.000343816
0.88,0.52,0.010003125007225352,-3.19E-05,-0.026423717,-0.00037657
0.9,0.52,0.010000867552773468,9.478770695216121e-5,-0.008584577,-0.000218954
0.92,0.52,0.010000093907885442,0.000153945,0.006627935,-4.75E-05
0.94,0.52,0.010000006575398335,0.000141804,0.016433253,0.000112214
0.96,0.52,0.010000002217468992,0.000113245,0.016145655,0.000162775
0.98,0.52,0.01,9.376725691083267e-5,0.014443358904342452,0.000185988
1,0.52,0.010000000011696833,9.333970013181965e-5,0.011895673421852385,0.000172734
0,0.54,0.01,9.3659165543049e-5,0.011883790332527377,0.000185531
0.02,0.54,0.010000000183027899,0.000103169,0.010774283352121248,0.000137086
0.04,0.54,0.010000002197326073,0.000113307,0.009914262,8.519744098825842e-5
0.06,0.54,0.010000006555255271,0.000110992,0.007078066,1.1893239695190958e-5
0.08,0.54,0.010000094,8.884741891129045e-5,0.001115602,-8.03E-05
0.1,0.54,0.010000867532628641,3.89564347129181e-5,-0.008310878,-0.000191928
0.12,0.54,0.010003124987076083,-4.55E-05,-0.015530823,-0.000222254
0.14,0.54,0.010042220658641621,-0.000124082,-0.016794637,-0.000156713
0.16,0.54,0.010302783,-0.000207786,-0.011337641,1.486355156400876e-5
0.18,0.54,0.011469826238743592,0.000229102,0.046057795751860045,0.000722432
0.2,0.54,0.027811221,0.000937977,0.12624179460621326,0.001647379
0.22,0.54,0.069800176,0.002095589,0.24102989929084304,0.002890904
0.24,0.54,0.3599333914047881,0.004001067,0.40625894297587817,0.0045641
0.26,0.54,0.6500666063534954,0.006013197,0.5784774114987565,0.006294967
0.28,0.54,0.9401998213022026,0.007901748,0.7433417807481235,0.00796081
0.3,0.54,0.9821887771754095,0.009324537,0.8784999668274944,0.00937373
0.32,0.54,0.9985301715195399,0.010303366418468999,0.9840703833925694,0.010533487
0.34,0.54,0.999697214,0.010543649103063681,1.0294020498619725,0.011132093645748836
0.36,0.54,0.9999577770996418,0.010484151631160891,1.0429340889418555,0.011405662
0.38,0.54,0.9999968727712073,0.010284177252240513,1.0352231887106833,0.011440847083964428
0.4,0.54,0.9999991302256548,0.010157068,1.0174018683668993,0.011271555062109181
0.42,0.54,0.9999999038705412,0.010097708549836708,1.0022045520809633,0.011087433
0.44,0.54,0.9999999912030281,0.010109890958295835,0.9924090291095304,0.010915853287557767
0.46,0.54,0.9999999955609575,0.010138548062946198,0.9926963405874014,0.010861545716649686
0.48,0.54,0.9999999975752556,0.010158092,0.9943969361712899,0.010836612514517339
0.5,0.54,0.9999999977667297,0.010158521,0.9969420767108592,0.010850848036664733
0.52,0.54,0.9999999975752556,0.010149011743156822,0.9980515836912653,0.010899293
0.54,0.54,0.9999999955609576,0.010138873380051743,0.9989116048177282,0.010951181945215662
0.56,0.54,0.9999999912030284,0.010141188158569217,1.0017478008227254,0.011024486146508725
0.58,0.54,0.9999999038705414,0.010163333014117152,1.007710265402598,0.011116686879572528
0.6,0.54,0.99999913,0.010213223998315521,1.0171367449565856,0.011228307051766188
0.62,0.54,0.9999968727712074,0.010297641959745973,1.024356690275217,0.011258633
0.64,0.54,0.9999577770996418,0.010376262336482967,1.025620503647881,0.011193092782711087
0.66,0.54,0.9996972143235979,0.010459966830746379,1.0201635081460534,0.011021515834639893
0.68,0.54,0.9985301715195398,0.010023079,0.9627680712915258,0.010313947444180321
0.7,0.54,0.9821887771754096,0.009314204,0.8825840724371733,0.009389
0.72,0.54,0.9401998213022026,0.008156592,0.767795968,0.008145475
0.74,0.54,0.6500666063534954,0.006251113,0.6025669240675088,0.006472279
0.76,0.54,0.35993339140478814,0.004238983,0.43034845554463064,0.004741413
0.78,0.54,0.069800176,0.002350432,0.2654840862952642,0.00307557
0.8,0.54,0.027811221,0.000927643,0.13032590021589355,0.00166265
0.82,0.54,0.011469826238743609,-5.12E-05,0.024755483650819213,0.000502892
0.84,0.54,0.010302783434685617,-0.000291469,-0.020576183,-9.57E-05
0.86,0.54,0.010042220658641588,-0.000231971,-0.034108222,-0.000369283
0.88,0.54,0.010003124987076074,-3.20E-05,-0.026397322,-0.000404468
0.9,0.54,0.010000867532628738,9.511234314888358e-5,-0.008576001,-0.000235176
0.92,0.54,0.010000094,0.000154472,0.006621315,-5.11E-05
0.94,0.54,0.010000007,0.000142289,0.016416837933855295,0.000120526
0.96,0.54,0.010000002197326007,0.000113632,0.016129526,0.000174834
0.98,0.54,0.010000000183027838,9.40881481543634e-5,0.014428930872096596,0.000199767
1,0.54,0.01,9.3659165543049e-5,0.011883790332527377,0.000185531
0,0.56,0.01,9.537844326443741e-5,0.011886503465591456,0.00016457
0.02,0.56,0.010000000139448607,0.000105063,0.010776743495548219,0.000121598
0.04,0.56,0.010000002153746771,0.000115387,0.009916526,7.557118653552356e-5
0.06,0.56,0.010000007,0.00011303,0.007079683,1.0549403501224454e-5
0.08,0.56,0.010000094,9.04782639066434e-5,0.001115856,-7.12E-05
0.1,0.56,0.010000867489045568,3.967139107523925e-5,-0.008312776,-0.00017024
0.12,0.56,0.010003124943483172,-4.63E-05,-0.015534371,-0.000197137
0.14,0.56,0.010042220614878335,-0.00012636,-0.016798474,-0.000138999
0.16,0.56,0.010302783,-0.0002116,-0.011340235,1.3194091920585207e-5
0.18,0.56,0.011469826,0.000233308,0.046068306485328545,0.000640818
0.2,0.56,0.027811220461674672,0.000955196,0.1262706132266888,0.00146126
0.22,0.56,0.069800176,0.002134059,0.24108492761827624,0.002564285
0.24,0.56,0.3599333898362239,0.004074515,0.406351698,0.004048435
0.26,0.56,0.6500666035205512,0.00612358,0.5786094889009016,0.005583741
0.28,0.56,0.9401998172048784,0.008046797,0.7435115,0.007061372
0.3,0.56,0.9821887728951004,0.009495703,0.8787005446531972,0.00831466
0.32,0.56,0.9985301671680162,0.010492498988783109,0.9842950631928464,0.00934339
0.34,0.56,0.9996972099669881,0.010737192299131715,1.0296370776560846,0.009874371
0.36,0.56,0.9999577727418968,0.010676602856055855,1.0431722047323113,0.010117036
0.38,0.56,0.9999968684132918,0.010472957997529125,1.0354595430138367,0.010148250169530387
0.4,0.56,0.9999991258677293,0.010343515745939584,1.017634154119436,0.009998086
0.42,0.56,0.9999998995126124,0.010283066641679205,1.0024333687208014,0.009834766
0.44,0.56,0.999999987,0.010295473,0.9926356101640862,0.00968257
0.46,0.56,0.9999999912030283,0.010324655702064091,0.9929229875179948,0.009634397
0.48,0.56,0.9999999932173265,0.010344558646280753,0.9946239714363021,0.00961228
0.5,0.56,0.9999999934088004,0.010344995504207408,0.9971696927635958,0.009624907
0.52,0.56,0.9999999932173265,0.010335311436794425,0.9982794527336392,0.009667879
0.54,0.56,0.9999999912030283,0.010324986985770042,0.99913967,0.009713906
0.56,0.56,0.999999987,0.010327344282037515,1.0019765134940446,0.009778927
0.58,0.56,0.9999998995126125,0.010349895683565204,1.0079403398007356,0.00986071
0.6,0.56,0.9999991258677294,0.010400702556396605,1.0173689723181794,0.009959717
0.62,0.56,0.9999968684132918,0.010486670087838308,1.0245905673689761,0.009986614
0.64,0.56,0.9999577727418968,0.010566733,1.0258546707272225,0.009928476
0.66,0.56,0.9996972099669881,0.010651974132647509,1.0203964308009486,0.009776283
0.68,0.56,0.9985301671680161,0.010207065791430131,0.9629878897438573,0.009148659
0.7,0.56,0.9821887728951004,0.009485178,0.8827855830024982,0.008328217
0.72,0.56,0.9401998172048784,0.008306315,0.7679712686109115,0.007225192
0.74,0.56,0.6500666035205512,0.006365859,0.6027044982273915,0.005741042
0.76,0.56,0.35993338983622397,0.004316794,0.4304467073282861,0.004205736
0.78,0.56,0.069800176,0.002393577,0.26554469592918906,0.002728104
0.8,0.56,0.02781122,0.000944671,0.13035565157599138,0.001474816
0.82,0.56,0.011469826,-5.21E-05,0.024761133036342496,0.000446087
0.84,0.56,0.010302783389786817,-0.000296818,-0.020580881,-8.49E-05
0.86,0.56,0.010042220614878302,-0.000236229,-0.034116009,-0.000327559
0.88,0.56,0.010003124943483165,-3.26E-05,-0.026403347,-0.000358773
0.9,0.56,0.010000867489045665,9.685820153226829e-5,-0.008577958,-0.000208609
0.92,0.56,0.010000093844162571,0.000157307,0.006622828,-4.53E-05
0.94,0.56,0.010000006511676018,0.000144901,0.016420586065099958,0.000106907
0.96,0.56,0.010000002153746705,0.000115718,0.016133208711191914,0.00015508
0.98,0.56,0.010000000139448547,9.581530119109916e-5,0.014432224792885254,0.000177197
1,0.56,0.01,9.537844326443741e-5,0.011886503465591456,0.00016457
0,0.58,0.009999999,9.556471874297363e-5,0.011912458944497632,8.970261155988982e-5
0.02,0.58,0.009999999,0.000105268,0.010800276227438545,6.627897342420163e-5
0.04,0.58,0.010000001280421708,0.000115612,0.009938181,4.119066868981811e-5
0.06,0.58,0.010000005638350504,0.00011325,0.007095143,5.750291908534162e-6
0.08,0.58,0.010000092970829388,9.065474470394928e-5,0.001118293,-3.88E-05
0.1,0.58,0.010000866615644931,3.9748596060779496e-5,-0.00833093,-9.28E-05
0.12,0.58,0.010003124069885386,-4.64E-05,-0.015568296,-0.000107443
0.14,0.58,0.010042219737866226,-0.000126605,-0.016835161,-7.58E-05
0.16,0.58,0.010302782490019138,-0.000212011,-0.011365005,7.204115574048774e-6
0.18,0.58,0.011469825187070445,0.000233767,0.046168896294161016,0.000349296
0.2,0.58,0.027811218032851602,0.000957066,0.1265463370098836,0.000796484
0.22,0.58,0.06980017,0.002138231,0.24161136694979882,0.001397696
0.24,0.58,0.3599333584023455,0.004082475,0.4072390217367099,0.002206649
0.26,0.58,0.6500665467486175,0.00613554,0.5798729622686698,0.003043487
0.28,0.58,0.9401997350948896,0.008062512,0.7451350582764203,0.003848894
0.3,0.58,0.9821886871181114,0.009514246,0.8806193023862485,0.004532025
0.32,0.58,0.9985300799638926,0.010512989489717354,0.986444396,0.005092759
0.34,0.58,0.999697123,0.010758161680701397,1.0318854159811355,0.005382188
0.36,0.58,0.9999576854130969,0.010697455,1.0454500956696091,0.005514465
0.38,0.58,0.9999967810810776,0.010493412712710678,1.037720590878049,0.005531484
0.4,0.58,0.9999990385353181,0.010363717487108539,1.0198562790758479,0.005449635
0.42,0.58,0.9999998121801335,0.010303150045025706,1.0046223024584005,0.005360613
0.44,0.58,0.9999998995126125,0.010315579985132562,0.9948031511044266,0.005277652
0.46,0.58,0.9999999038705414,0.010344820073514931,0.9950911564297684,0.005251392
0.48,0.58,0.9999999058848394,0.010364761941975923,0.996795855,0.005239335
0.5,0.58,0.9999999060763134,0.010365199721101264,0.9993471342176747,0.005246218
0.52,0.58,0.9999999058848393,0.010355496768338433,1.000459316934734,0.005269642
0.54,0.58,0.9999999038705414,0.010345152187897532,1.0013214120276248,0.00529473
0.56,0.58,0.9999998995126125,0.010347514164556376,1.0041644503956648,0.00533017
0.58,0.58,0.9999998121801337,0.010370109695140291,1.0101413002771653,0.005374745
0.6,0.58,0.9999990385353181,0.010421015843783462,1.0195905227615707,0.005428707
0.62,0.58,0.9999967810810777,0.010507150828124742,1.0268278890334461,0.005443364
0.64,0.58,0.9999576854130969,0.010587369770687206,1.0280947546469565,0.005411673
0.66,0.58,0.9996971226609439,0.010672775609709936,1.0226245976792925,0.005328717
0.68,0.58,0.9985300799638926,0.010226997258380131,0.9650906968680095,0.004986625
0.7,0.58,0.9821886871181115,0.009503698,0.8847132561522881,0.004539436
0.72,0.58,0.9401997350948895,0.008322534,0.7696482262123735,0.003938225
0.74,0.58,0.6500665467486175,0.00637829,0.6040205714254626,0.003129272
0.76,0.58,0.3599333584023455,0.004325224,0.4313866308935031,0.002292434
0.78,0.58,0.06980017,0.002398253,0.266124535,0.001487027
0.8,0.58,0.027811218032851567,0.000946518,0.1306402907759249,0.000803896
0.82,0.58,0.011469825187070466,-5.22E-05,0.024815197394581157,0.000243162
0.84,0.58,0.010302782490019112,-0.000297397,-0.020625823,-4.63E-05
0.86,0.58,0.010042219737866193,-0.00023669,-0.034190503,-0.000178544
0.88,0.58,0.010003124069885379,-3.26E-05,-0.026460998,-0.000195564
0.9,0.58,0.010000866615645029,9.704695273570221e-5,-0.008596686,-0.000113714
0.92,0.58,0.010000092970829497,0.000157614,0.006637291,-2.47E-05
0.94,0.58,0.010000005638350571,0.000145184,0.016456442057745227,5.826902194846455e-5
0.96,0.58,0.010000001280421639,0.000115944,0.016168436732403653,8.452881581528053e-5
0.98,0.58,0.009999999,9.600249786832111e-5,0.014463738,9.658552927499487e-5
1,0.58,0.009999999,9.556471874297363e-5,0.011912458944497632,8.970261155988982e-5
0,0.6,0.009999991,8.924111382937111e-5,0.011970935188597551,-4.69E-05
0.02,0.6,0.009999992,9.830198396621194e-5,0.010853293748619054,-3.46E-05
0.04,0.6,0.009999994,0.000107962,0.009986967,-2.15E-05
0.06,0.6,0.009999998,0.000105756,0.007129972,-3.00E-06
0.08,0.6,0.010000085234307853,8.465561041655463e-5,0.001123782,2.02867903972426e-5
0.1,0.6,0.010000858878524872,3.7117938390129914e-5,-0.008371828,4.8482903361003875e-5
0.12,0.6,0.010003116331018856,-4.33E-05,-0.015644724,5.614776241845849e-5
0.14,0.6,0.010042211968753531,-0.000118225,-0.01691781,3.959954421192294e-5
0.16,0.6,0.010302775,-0.000197977,-0.011420802,-3.73E-06
0.18,0.6,0.011469816313497989,0.000218306,0.046395528,-0.000182435
0.2,0.6,0.027811196516842916,0.000893745,0.12716753468650827,-0.00041604
0.22,0.6,0.069800116,0.00199675,0.24279740993038937,-0.000730105
0.24,0.6,0.3599330799417166,0.003812339,0.4092381115178085,-0.001152672
0.26,0.6,0.6500660438279094,0.005729548,0.5827194902548075,-0.001589801
0.28,0.6,0.9401990077141023,0.007529009,0.7487928316663601,-0.002010497
0.3,0.6,0.9821879272527829,0.008884682,0.8849421412133822,-0.002367306
0.32,0.6,0.9985293074561279,0.009817341,0.9912867053976477,-0.002660175
0.34,0.6,0.9996963492503027,0.010046292728691626,1.036950780872742,-0.002811328
0.36,0.6,0.9999569118008724,0.009989605,1.0505820423894001,-0.0028804
0.38,0.6,0.9999960074386072,0.009799065,1.0428145925646921,-0.002889275
0.4,0.6,0.9999982648911011,0.009677951,1.0248625899517854,-0.002846523
0.42,0.6,0.999999039,0.00962139,1.0095538351999132,-0.00280003
0.44,0.6,0.9999991258677293,0.009632997,0.9996864864188622,-0.002756707
0.46,0.6,0.99999913,0.009660302,0.9999759061456148,-0.002742997
0.48,0.6,0.9999991322399514,0.009678925,1.0016889723654596,-0.002736703
0.5,0.6,0.999999132,0.009679334,1.0042527744521836,-0.002740297
0.52,0.6,0.9999991322399512,0.009670273,1.0053704158921624,-0.00275253
0.54,0.6,0.9999991302256549,0.009660613,1.0062367422495029,-0.002765632
0.56,0.6,0.9999991258677294,0.009662819,1.009093737173854,-0.002784146
0.58,0.6,0.9999990385353181,0.009683919,1.015099927972226,-0.002807436
0.6,0.6,0.9999982648911012,0.009731457,1.0245955374982147,-0.002835632
0.62,0.6,0.9999960074386072,0.009811891,1.0318684334071255,-0.002843297
0.64,0.6,0.9999569118008724,0.0098868,1.0331415198312812,-0.002826749
0.66,0.6,0.9996963492503026,0.009966551,1.0276445117389092,-0.002783418
0.68,0.6,0.9985293074561279,0.009550269,0.9698281819503561,-0.002604714
0.7,0.6,0.982187927,0.00887483,0.8890561749542717,-0.00237111
0.72,0.6,0.9401990077141024,0.007771825,0.7734262997103915,-0.002057044
0.74,0.6,0.6500660438279094,0.005956236,0.6069855981229724,-0.001634477
0.76,0.6,0.3599330799417166,0.004039027,0.4335042193859735,-0.001197348
0.78,0.6,0.069800116,0.002239566,0.26743087797442106,-0.000776653
0.8,0.6,0.027811196516842888,0.000883893,0.13128156842739944,-0.000419843
0.82,0.6,0.011469816313498006,-4.88E-05,0.024937004243135115,-0.000126974
0.84,0.6,0.010302775,-0.000277718,-0.020727071,2.417922457713467e-5
0.86,0.6,0.010042212,-0.00022103,-0.034358333,9.325056072724227e-5
0.88,0.6,0.010003116,-3.05E-05,-0.026590883,0.000102125
0.9,0.6,0.010000858878524968,9.062431815988408e-5,-0.00863888,5.9373608738017664e-5
0.92,0.6,0.010000085234307962,0.000147185,0.006669874,1.2880444946561084e-5
0.94,0.6,0.009999998,0.000135578,0.016537223221918983,-3.04E-05
0.96,0.6,0.009999994,0.000108273,0.016247803,-4.42E-05
0.98,0.6,0.009999992,8.965011914899678e-5,0.014534737275321922,-5.04E-05
1,0.6,0.009999991,8.924111382937111e-5,0.011970935188597551,-4.69E-05
0,0.62,0.009999969,4.409130913639736e-5,0.012069881320033334,-0.000191663
0.02,0.62,0.009999969,4.856812860558713e-5,0.010943001584232344,-0.000141617
0.04,0.62,0.009999971,5.334090931152422e-5,0.010069514,-8.80E-05
0.06,0.62,0.009999975,5.2250964552207544e-5,0.007188903,-1.23E-05
0.08,0.62,0.010000063,4.1825827572487454e-5,0.001133068,8.296871613481641e-5
0.1,0.62,0.010000836302021879,1.833925738466978e-5,-0.008441028,0.000198283
0.12,0.62,0.010003093749419767,-2.14E-05,-0.015774034,0.00022961
0.14,0.62,0.010042189298897743,-5.84E-05,-0.017057637,0.000161897
0.16,0.62,0.010302751,-9.78E-05,-0.011515184,-1.54E-05
0.18,0.62,0.01146979,0.000107864,0.046779034966931476,-0.000746345
0.2,0.62,0.027811133734279042,0.000441576,0.12821867032911413,-0.001701893
0.22,0.62,0.069799958,0.000986534,0.24480428904904572,-0.002986554
0.24,0.62,0.35993226740847784,0.001883562,0.41262069817454206,-0.004715075
0.26,0.62,0.6500645763321513,0.002830799,0.5875359762873178,-0.006503169
0.28,0.62,0.9401968852558247,0.003719867,0.7549819812632258,-0.008224077
0.3,0.62,0.98218571,0.004389677,0.8922566173150459,-0.009683692
0.32,0.62,0.9985270533197415,0.004850488,0.9994801594760906,-0.010881772
0.34,0.62,0.999694092,0.004963613,1.0455216667324425,-0.011500152
0.36,0.62,0.9999546544417313,0.004935606,1.0592655980741446,-0.011782755
0.38,0.62,0.9999937499912094,0.004841464,1.0514339507660935,-0.0118191
0.4,0.62,0.999996007,0.004781621,1.0333335710134715,-0.011644217
0.42,0.62,0.9999967810810776,0.004753674,1.0178982856764272,-0.011454017
0.44,0.62,0.9999968684132918,0.004759408,1.007949380268167,-0.011276773
0.46,0.62,0.9999968727712075,0.0047729,1.0082411912365565,-0.011220673
0.48,0.62,0.9999968747854994,0.004782102,1.0099684155353192,-0.011194917
0.5,0.62,0.9999968749769728,0.004782304,1.0125534073575642,-0.011209621
0.52,0.62,0.9999968747854993,0.004777827,1.0136802870933654,-0.011259667
0.54,0.62,0.9999968727712073,0.004773054,1.0145537748545987,-0.011313271
0.56,0.62,0.9999968684132918,0.004774144,1.0174343854055896,-0.011389001
0.58,0.62,0.9999967810810777,0.004784569,1.0234902209912744,-0.011484253
0.6,0.62,0.9999960074386072,0.004808056,1.0330643162784157,-0.011599567
0.62,0.62,0.9999937499912094,0.004847795,1.0403973224826426,-0.011630894
0.64,0.62,0.9999546544417313,0.004884803,1.0416809254840733,-0.011563181
0.66,0.62,0.9996940924793701,0.004924204,1.0361384731046122,-0.01138592
0.68,0.62,0.9985270533197415,0.004718531,0.9778442537106635,-0.010654939
0.7,0.62,0.98218571,0.004384819,0.8964046183484815,-0.009699391
0.72,0.62,0.9401968852558247,0.003839862,0.7798189996285502,-0.00841473
0.74,0.62,0.6500645763321513,0.002942834,0.6120025905030542,-0.00668621
0.76,0.62,0.35993226740847784,0.001995596,0.437087312,-0.004898115
0.78,0.62,0.069799958,0.001106528,0.26964130741437087,-0.003177207
0.8,0.62,0.027811134,0.000436718,0.1323666713625513,-0.001717592
0.82,0.62,0.01146979,-2.41E-05,0.025143129201507932,-0.000519513
0.84,0.62,0.010302751261258968,-0.000137217,-0.020898378,9.886796689452851e-5
0.86,0.62,0.010042189,-0.000109211,-0.034642309,0.000381471
0.88,0.62,0.010003094,-1.51E-05,-0.026810662,0.000417816
0.9,0.62,0.010000836302021978,4.477395411854501e-5,-0.008710282,0.000242933
0.92,0.62,0.010000062659551442,7.272123343753343e-5,0.006725003,5.2732435924579504e-5
0.94,0.62,0.009999975,6.698714599669167e-5,0.016673908409430317,-0.000124511
0.96,0.62,0.009999971,5.3495388482154826e-5,0.016382097441041136,-0.000180611
0.98,0.62,0.009999969,4.429369868737084e-5,0.014654873142278112,-0.000206367
1,0.62,0.009999969,4.409130913639736e-5,0.012069881320033334,-0.000191663
0,0.64,0.009999578,-2.78E-05,0.012162033,-0.000270953
0.02,0.64,0.009999578,-3.06E-05,0.011026548199535777,-0.000200201
0.04,0.64,0.00999958,-3.36E-05,0.010146389304649752,-0.00012442
0.06,0.64,0.009999584,-3.29E-05,0.007243785,-1.74E-05
0.08,0.64,0.009999672,-2.63E-05,0.001141715,0.000117287
0.1,0.64,0.010000445311387718,-1.15E-05,-0.008505473,0.000280294
0.12,0.64,0.010002702670528905,1.3483020985101975e-5,-0.015894455,0.000324566
0.14,0.64,0.010041796691535342,3.6794703213711004e-5,-0.017187845,0.000228827
0.16,0.64,0.010302348,6.161208511090703e-5,-0.011603061,-2.18E-05
0.18,0.64,0.011469342000326087,-6.79E-05,0.047136232,-0.001055151
0.2,0.64,0.027810046435928472,-0.000278124,0.12919764650247542,-0.002405987
0.22,0.64,0.06979723,-0.000621369,0.24667336795295686,-0.004222076
0.24,0.64,0.35991819557075955,-0.00118634,0.4157709986937699,-0.006665642
0.26,0.64,0.6500391615415008,-0.001782928,0.5920216939800943,-0.009193428
0.28,0.64,0.940160128,-0.002342861,0.7607460899394294,-0.011626245
0.3,0.64,0.9821473106763317,-0.002764692,0.8990687721676562,-0.013689689
0.32,0.64,0.9984880151119341,-0.00305489,1.0071109344651579,-0.015383413
0.34,0.64,0.9996550086452405,-0.003126124,1.053503963,-0.016257632
0.36,0.64,0.9999155604207247,-0.003108484,1.0673528350158963,-0.016657165
0.38,0.64,0.9999546544417313,-0.003049199,1.0594614053235145,-0.016708562
0.4,0.64,0.9999569118008724,-0.003011518,1.041222838267395,-0.016461336
0.42,0.64,0.9999576854130967,-0.002993922,1.025669709868534,-0.01619245
0.44,0.64,0.9999577727418967,-0.002997534,1.0156448451390219,-0.015941876
0.46,0.64,0.999957777,-0.003006029,1.015938881450262,-0.015862563
0.48,0.64,0.9999577791138551,-0.003011822,1.017679290741791,-0.015826147
0.5,0.64,0.9999577793053209,-0.003011949,1.0202840179680446,-0.015846935
0.52,0.64,0.999957779,-0.00300913,1.0214195030981261,-0.015917687
0.54,0.64,0.9999577770996418,-0.003006124,1.0222996619930127,-0.015993468
0.56,0.64,0.9999577727418968,-0.00300681,1.0252022665983678,-0.016100525
0.58,0.64,0.9999576854130969,-0.003013377,1.0313043361737135,-0.016235175
0.6,0.64,0.9999569118008724,-0.003028171,1.0409515241413179,-0.016398182
0.62,0.64,0.9999546544417313,-0.003053202,1.048340506287329,-0.016442454
0.64,0.64,0.9999155604207248,-0.003076514,1.049633896212304,-0.016346715
0.66,0.64,0.9996550086452404,-0.003101331,1.0440491120927764,-0.016096111
0.68,0.64,0.9984880151119341,-0.002971786,0.9853098191666037,-0.015062737
0.7,0.64,0.9821473106763318,-0.002761595,0.9032484047951843,-0.0137119
0.72,0.64,0.940160128,-0.00241835,0.7857726833447028,-0.011895812
0.74,0.64,0.6500391615415008,-0.001853379,0.616675053,-0.009452246
0.76,0.64,0.3599181955707595,-0.001256792,0.44042435731756635,-0.00692446
0.78,0.64,0.06979723,-0.000696858,0.27169996135823177,-0.004491643
0.8,0.64,0.027810046,-0.000275028,0.13337727913000466,-0.002428198
0.82,0.64,0.011469342000326106,1.5170771898362703e-5,0.025335117,-0.000734475
0.84,0.64,0.010302348467019808,8.640506936659554e-5,-0.021057912,0.000139744
0.86,0.64,0.010041796691535309,6.87648048975843e-5,-0.034906784,0.000539277
0.88,0.64,0.010002703,9.480037953407855e-6,-0.027015354,0.000590674
0.9,0.64,0.010000445311387815,-2.82E-05,-0.008776787,0.000343449
0.92,0.64,0.009999672,-4.58E-05,0.006776341,7.456244864157283e-5
0.94,0.64,0.009999584,-4.22E-05,0.016801206158639115,-0.000176012
0.96,0.64,0.00999958,-3.37E-05,0.016507169847399392,-0.000255325
0.98,0.64,0.009999578,-2.79E-05,0.014766761,-0.00029174
1,0.64,0.009999578,-2.78E-05,0.012162033,-0.000270953
0,0.66,0.009996972,-0.000166984,0.012260146452884764,-0.000280591
0.02,0.66,0.009996972,-0.000183938,0.011115497357673556,-0.000207319
0.04,0.66,0.009996974,-0.000202012,0.010228233952913212,-0.000128839
0.06,0.66,0.009996979,-0.000197884,0.007302213,-1.80E-05
0.08,0.66,0.009997066,-0.000158401,0.001150921,0.000121452
0.1,0.66,0.009997839,-6.94E-05,-0.008574082,0.00029024
0.12,0.66,0.010000096,8.105715138570164e-5,-0.016022653,0.000336062
0.14,0.66,0.010039180062631263,0.00022122,-0.017326454,0.000236895
0.16,0.66,0.010299664,0.000370439,-0.011696591,-2.26E-05
0.18,0.66,0.011466353,-0.000408508,0.047516561,-0.001092766
0.2,0.66,0.0278028,-0.001672377,0.13023996377314323,-0.002491632
0.22,0.66,0.069779042,-0.003736291,0.24866334469179655,-0.004372281
0.24,0.66,0.35982441032668777,-0.007133517,0.4191250468215068,-0.006902716
0.26,0.66,0.6498697783811838,-0.01072088,0.5967975150296514,-0.009520369
0.28,0.66,0.9399151464356799,-0.014087897,0.7668829772818762,-0.01203969
0.3,0.66,0.9818913888408156,-0.016624517,0.9063214930994734,-0.014176522
0.32,0.66,0.9982278353173244,-0.01836962,1.0152352309708499,-0.015930498
0.34,0.66,0.9993945247627166,-0.018798013,1.062002529736912,-0.016835838
0.36,0.66,0.9996550086452404,-0.018691948,1.0759631420480715,-0.017249611
0.38,0.66,0.9996940924793701,-0.018335436,1.0680080717675782,-0.017302863
0.4,0.66,0.9996963492503025,-0.018108825,1.0496223791402275,-0.017046852
0.42,0.66,0.9996971226609439,-0.018002997,1.033943782561412,-0.016768402
0.44,0.66,0.9996972099669881,-0.018024713,1.0238380403116918,-0.016508907
0.46,0.66,0.9996972143235979,-0.018075802,1.024134443707161,-0.016426764
0.48,0.66,0.9996972163372861,-0.018110645,1.0258888898959668,-0.016389048
0.5,0.66,0.9996972165287021,-0.01811141,1.0285146304534114,-0.016410575
0.52,0.66,0.999697216,-0.018094457,1.0296592795486226,-0.016483847
0.54,0.66,0.9996972143235979,-0.018076382,1.0305465429533833,-0.016562327
0.56,0.66,0.9996972099669881,-0.01808051,1.033472564026443,-0.016673189
0.58,0.66,0.9996971226609439,-0.018119994,1.039623855475408,-0.016812618
0.6,0.66,0.9996963492503026,-0.018208946,1.049348858995333,-0.016981406
0.62,0.66,0.9996940924793701,-0.018359452,1.0567974295982632,-0.017027228
0.64,0.66,0.9996550086452404,-0.018499615,1.0581012308989146,-0.016928061
0.66,0.66,0.9993945247627165,-0.018648834,1.0524713683878846,-0.016668524
0.68,0.66,0.9982278353173244,-0.017869886,0.9932582163632511,-0.0155984
0.7,0.66,0.9818913888408156,-0.016606017,0.9105348131331504,-0.014199534
0.72,0.66,0.9399151464356799,-0.014542104,0.7921114322144978,-0.012318885
0.74,0.66,0.6498697783811838,-0.011144877,0.6216497300847876,-0.009788449
0.76,0.66,0.35982441032668777,-0.007557514,0.4439772618766436,-0.007170797
0.78,0.66,0.069779042,-0.004190497,0.2738917996244193,-0.004651476
0.8,0.66,0.027802799867056024,-0.001653877,0.13445328380682223,-0.002514644
0.82,0.66,0.011466353390547327,9.122593485119279e-5,0.025539546,-0.000760668
0.84,0.66,0.010299663945155167,0.000519619,-0.021227753,0.000144672
0.86,0.66,0.01003918,0.000413554,-0.035188365,0.000558445
0.88,0.66,0.010000096228501582,5.7041586346114563e-5,-0.027233295,0.000611697
0.9,0.66,0.009997839,-0.00016957,-0.008847602,0.000355686
0.92,0.66,0.009997066,-0.000275398,0.006830994,7.723616421884241e-5
0.94,0.66,0.009996979,-0.000253681,0.016936737,-0.000182259
0.96,0.66,0.009996974,-0.000202592,0.016640333199134123,-0.000264401
0.98,0.66,0.009996972,-0.000167749,0.014885887,-0.000302118
1,0.66,0.009996972,-0.000166984,0.012260146452884764,-0.000280591
0,0.68,0.009985302,8.641791288462822e-5,0.011748073953812157,0.000608254
0.02,0.68,0.009985302,9.519293261800713e-5,0.010651225516306005,0.00044944
0.04,0.68,0.009985304,0.000104549,0.009801014,0.000279338
0.06,0.68,0.009985308,0.000102416,0.006997208,3.900554889573537e-5
0.08,0.68,0.009985396,8.198630818897362e-5,0.001102854,-0.000263303
0.1,0.68,0.009986168,3.59539037123899e-5,-0.00821594,-0.000629299
0.12,0.68,0.009988422,-4.20E-05,-0.015353373,-0.0007288
0.14,0.68,0.010027460361222809,-0.000114532,-0.01660269,-0.000514006
0.16,0.68,0.010287640155832601,-0.000191816,-0.011207949,4.843017362628313e-5
0.18,0.68,0.011452967612312168,0.000211253,0.045532001,0.00236817
0.2,0.68,0.027770343,0.000865296,0.12480022035956231,0.005400612
0.22,0.68,0.069697582,0.001933413,0.23827729105476703,0.009477551
0.24,0.68,0.35940435265044396,0.003691627,0.4016191844500603,0.014963181
0.26,0.68,0.6491111228227129,0.005548251,0.5718706777915903,0.020637883
0.28,0.68,0.9388178929949818,0.007290828,0.7348520995034538,0.026099364
0.3,0.68,0.9807451324910982,0.008603611,0.8684666645608536,0.030731587283333042
0.32,0.68,0.9970625078608446,0.009506729,0.9728314176861157,0.03453378
0.34,0.68,0.9982278353173243,0.009728388,1.0176454314474896,0.036496210666879525
0.36,0.68,0.9984880151119341,0.009673459,1.031022990873891,0.037393011
0.38,0.68,0.9985270533197415,0.009488934,1.0234002054425788,0.037508287344946704
0.4,0.68,0.9985293074561278,0.009371665,1.005782418334877,0.036953248
0.42,0.68,0.9985300799638925,0.00931691,0.9907586508396495,0.036349614
0.44,0.68,0.998530167,0.00932816,0.9810749707326587,0.035787121255761944
0.46,0.68,0.9985301715195399,0.009354599,0.9813589875478952,0.0356091
0.48,0.68,0.9985301735308775,0.009372629,0.9830401552134136,0.035527374
0.5,0.68,0.998530174,0.009373022,0.9855562363657556,0.035574045
0.52,0.68,0.9985301735308774,0.009364247,0.9866530848032616,0.035732858712175894
0.54,0.68,0.9985301715195398,0.009354891,0.9875032965822101,0.035902961170869725
0.56,0.68,0.9985301671680161,0.009357024,0.990307102,0.036143293
0.58,0.68,0.9985300799638926,0.009377453,0.9962014566915042,0.036445602
0.6,0.68,0.9985293074561279,0.009423486,1.0055202502638287,0.036811598422242534
0.62,0.68,0.9985270533197415,0.009501396,1.0126576836922285,0.036911099
0.64,0.68,0.9984880151119341,0.009573971,1.0139070006011466,0.036696305
0.66,0.68,0.9982278353173242,0.009651256,1.0085122595444536,0.036133868815537436
0.68,0.68,0.9970625078608446,0.009248187,0.9517723096030002,0.033814129
0.7,0.68,0.9807451324910983,0.008594144,0.87250409,0.030781687338123795
0.72,0.68,0.9388178929949818,0.007526026,0.7590270192647998,0.026704747959578137
0.74,0.68,0.6491111228227129,0.005767813,0.5956851258695065,0.021219117794820157
0.76,0.68,0.359404353,0.003911189,0.42543363252797695,0.015544416
0.78,0.68,0.069697582,0.002168611,0.2624522108161137,0.010082935
0.8,0.68,0.027770342982058636,0.000855828,0.12883764575871381,0.005450712
0.82,0.68,0.011452967612312187,-4.73E-05,0.024472892633453015,0.001648519
0.84,0.68,0.010287640155832577,-0.000268949,-0.020341121,-0.000313912
0.86,0.68,0.010027460361222776,-0.000214019,-0.033718681,-0.001210712
0.88,0.68,0.009988422,-2.95E-05,-0.026095895,-0.001325988
0.9,0.68,0.009986168,8.777430553055462e-5,-0.008478108,-0.000770949
0.92,0.68,0.009985396,0.00014253,0.006545659,-0.000167315
0.94,0.68,0.009985308,0.000131279,0.016229339586908403,0.000395178
0.96,0.68,0.009985304,0.00010484,0.015945323,0.000573199
0.98,0.68,0.009985302,8.681076988908862e-5,0.014264155106153885,0.000654925
1,0.68,0.009985302,8.641791288462822e-5,0.011748073953812157,0.000608254
0,0.7,0.009821888,0.000597679,0.010917204283958787,0.001917355
0.02,0.7,0.009821888,0.000658363,0.00989792,0.00141672
0.04,0.7,0.00982189,0.000723061,0.00910783,0.0008805
0.06,0.7,0.009821894,0.000708294,0.006502327,0.000122928
0.08,0.7,0.00982198,0.000566983,0.001024863,-0.000829968
0.1,0.7,0.00982274,0.000248606,-0.007634841,-0.001983587
0.12,0.7,0.009824957,-0.000290139,-0.014267454,-0.002297104
0.14,0.7,0.009863356,-0.000791911,-0.015428387,-0.001619892
0.16,0.7,0.010119278308136862,-0.001326153,-0.010415166,0.000153166
0.18,0.7,0.011265534657854183,0.001461763,0.042311867,0.007465519
0.2,0.7,0.027315868857304894,0.005985374,0.11597385656734187,0.017024413969345883
0.22,0.7,0.06855695,0.013372628370652373,0.22142527375603668,0.029875714
0.24,0.7,0.35352253913776854,0.025532353529269095,0.37321489689389153,0.047167443
0.26,0.7,0.6384881280111839,0.038372656,0.53142546,0.065055165
0.28,0.7,0.9234537168845993,0.050424264,0.6828801809891227,0.082270823
0.3,0.7,0.9646947982916474,0.059503562,0.8070450452079161,0.096872565
0.32,0.7,0.9807451324910983,0.065749726,0.9040287898768836,0.10885793898844671
0.34,0.7,0.9818913888408156,0.067282956,0.9456734579108531,0.11504406879056872
0.36,0.7,0.9821473106763318,0.066903228,0.9581049553896154,0.11787111418298227
0.38,0.7,0.98218571,0.06562712,0.951021303,0.11823461956454055
0.4,0.7,0.9821879272527829,0.064816034,0.9346494880267666,0.11648506350806802
0.42,0.7,0.9821886871181114,0.064437277,0.9206882249025512,0.11458228812430149
0.44,0.7,0.9821887728951003,0.064515034,0.9116893758384391,0.11280915741547148
0.46,0.7,0.9821887771754095,0.064697894,0.911953299,0.11224795853656258
0.48,0.7,0.9821887791538307,0.064822601,0.9135155705035778,0.11199031375669552
0.5,0.7,0.9821887793418942,0.064825332,0.9158537200820207,0.11213742515316039
0.52,0.7,0.9821887791538307,0.064764648,0.9168730048257767,0.11263806002567453
0.54,0.7,0.9821887771754096,0.06469995,0.9176630939264436,0.11317427988733074
0.56,0.7,0.9821887728951004,0.064714717,0.9202685970218871,0.11393185171554127
0.58,0.7,0.9821886871181115,0.064856028,0.9257460617319808,0.11488474791604336
0.6,0.7,0.982187927,0.065174405,0.9344057655175269,0.11603836672524409
0.62,0.7,0.98218571,0.065713151,0.9410383785002476,0.11635188389724177
0.64,0.7,0.9821473106763318,0.066214923,0.9421993114030177,0.11567467171310444
0.66,0.7,0.9818913888408156,0.066749164,0.9371860901944129,0.1139016141416988
0.68,0.7,0.9807451324910983,0.063961249,0.884459058,0.10658926023936813
0.7,0.7,0.9646947982916476,0.059437637717717304,0.8107970677986368,0.097030366
0.72,0.7,0.9234537168845993,0.052050383,0.7053456506099423,0.084179066
0.74,0.7,0.6384881280111839,0.039890658,0.5535560274720874,0.066887336
0.76,0.7,0.3535225391377685,0.027050355339753696,0.3953454645951719,0.048999614889006296
0.78,0.7,0.06855695,0.014998747154823563,0.24389074337685657,0.031783956919185535
0.8,0.7,0.027315869,0.005919449,0.11972587915806349,0.017182215
0.82,0.7,0.011265535,-0.000326715,0.022742134489096656,0.005196841
0.84,0.7,0.010119278,-0.001859944,-0.018902534,-0.000989289
0.86,0.7,0.009863356,-0.001480216,-0.031334031,-0.003816334
0.88,0.7,0.009824957,-0.000204108,-0.024250379,-0.00417984
0.9,0.7,0.00982274,0.000606977,-0.007878564,-0.002430284
0.92,0.7,0.00982198,0.000985735,0.006082699,-0.000527508
0.94,0.7,0.009821894,0.000907977,0.015081548527540279,0.001245622
0.96,0.7,0.00982189,0.000725117,0.014817624923395728,0.001806821
0.98,0.7,0.009821888,0.00060041,0.013255353862401602,0.002064466
1,0.7,0.009821888,0.000597679,0.010917204283958787,0.001917355
0,0.72,0.009401998,0.001586832,0.009560367,0.003884786
0.02,0.72,0.009401998,0.001747945,0.008667751,0.00287043
0.04,0.72,0.009402,0.001919715,0.007975849,0.001783974
0.06,0.72,0.009402004,0.001880503,0.00569418,0.000249051
0.08,0.72,0.009402087,0.001505316,0.000897504,-0.001681597
0.1,0.72,0.009402814,0.000660024,-0.006685898,-0.00401891
0.12,0.72,0.009404936,-0.0007703,-0.012494145,-0.004654052
0.14,0.72,0.009441694,-0.002102427,-0.013510768,-0.003281859
0.16,0.72,0.009686675,-0.00352072,-0.009120605,0.000310643
0.18,0.72,0.010783929,0.003881262,0.037053211118489325,0.015126330493354588
0.2,0.72,0.026148104738286826,0.015891466428967434,0.10156006972727101,0.034493738
0.22,0.72,0.065626114,0.035504547169778834,0.19390538485874834,0.06053189
0.24,0.72,0.33840931178169087,0.067788359,0.3268298530614518,0.09556683
0.26,0.72,0.6111925098411952,0.10187908189354314,0.4653772645639126,0.13180931803029902
0.28,0.72,0.8839757079006997,0.13387586501510274,0.5980085717872347,0.1666901657304211
0.3,0.72,0.9234537168845994,0.1579812855456988,0.7067417999337653,0.19627497599251195
0.32,0.72,0.9388178929949819,0.17456483384356658,0.791672127,0.2205587656359175
0.34,0.72,0.9399151464356799,0.17863563818897715,0.8281411307198028,0.23309266547823612
0.36,0.72,0.9401601275122421,0.17762754009755466,0.839027653,0.238820679
0.38,0.72,0.9401968852558247,0.17423952468919116,0.8328243990353339,0.23955726703509087
0.4,0.72,0.9401990077141021,0.1720860794594128,0.8184872903652546,0.23601249297130938
0.42,0.72,0.9401997350948895,0.17108045405014774,0.8062611333538221,0.2321572539684736
0.44,0.72,0.9401998172048783,0.171286876,0.7983806447183864,0.2285646634903645
0.46,0.72,0.9401998213022028,0.1717723708839177,0.7986117612460686,0.22742758514482084
0.48,0.72,0.9401998231960453,0.17210347280043195,0.7999798735148541,0.22690554864141094
0.5,0.72,0.9401998233760693,0.1721107298952267,0.8020274530463488,0.2272036109510717
0.52,0.72,0.9401998231960453,0.17194961668904185,0.8029200690984961,0.22821796684853302
0.54,0.72,0.9401998213022026,0.1717778469898308,0.8036119711834157,0.22930442301685916
0.56,0.72,0.9401998172048784,0.1718170588020604,0.8058936403211672,0.23083934589381183
0.58,0.72,0.9401997350948894,0.17219224632143637,0.810690317,0.23276999418681585
0.6,0.72,0.9401990077141024,0.1730375379230432,0.8182737179386299,0.23510730742588423
0.62,0.72,0.9401968852558247,0.17446786195218236,0.8240819648528079,0.23574244949962536
0.64,0.72,0.9401601275122421,0.1757999893229615,0.8250985876803495,0.2343702559502155
0.66,0.72,0.9399151464356799,0.1772182820678895,0.8207084253830621,0.230777755
0.68,0.72,0.9388178929949816,0.1698163003863389,0.7745346090514182,0.2159620667884317
0.7,0.72,0.9234537168845992,0.15780609568875514,0.7100277504426366,0.19659465924338393
0.72,0.72,0.8839757079006997,0.13819301494794375,0.6176824353111591,0.17055650743830358
0.74,0.72,0.6111925098411952,0.10590920278218785,0.48475796710845537,0.13552156765527978
0.76,0.72,0.33840931178169087,0.07181848,0.34621055560599473,0.099279079
0.78,0.72,0.065626114,0.039821697,0.21357924838267323,0.064398232
0.8,0.72,0.026148104738286795,0.015716276572023284,0.10484602023614274,0.034813421289274296
0.82,0.72,0.010783928627904376,-0.000867272,0.019915693,0.010529631645869082
0.84,0.72,0.009686675,-0.004938076,-0.016553311,-0.002004268
0.86,0.72,0.009441694,-0.003929978,-0.027439832,-0.007732281
0.88,0.72,0.009404936,-0.000541963,-0.021236579,-0.00846887
0.9,0.72,0.009402814,0.001611483,-0.00689947,-0.004924096
0.92,0.72,0.009402087,0.002617108,0.005326687,-0.001068857
0.94,0.72,0.009402004,0.002410686,0.013207175451521667,0.002523734
0.96,0.72,0.009402,0.001925191,0.012976058923839918,0.003660812
0.98,0.72,0.009401998,0.001594089,0.011607946655054314,0.004182849
1,0.72,0.009401998,0.001586832,0.009560367,0.003884786
0,0.74,0.006500666,0.003524674,0.007326945,0.006853599
0.02,0.74,0.006500666,0.003882539,0.006642848,0.005064041
0.04,0.74,0.006500668,0.004264073,0.006112579,0.003147285
0.06,0.74,0.00650067,0.004176966,0.004363948,0.000439371
0.08,0.74,0.006500727,0.00334359,0.000687855,-0.002966649
0.1,0.74,0.00650123,0.001466031,-0.005123945,-0.007090081
0.12,0.74,0.006502698,-0.001710928,-0.0095753,-0.008210507
0.14,0.74,0.006528112,-0.004669726,-0.010354429,-0.005789581
0.16,0.74,0.006697495,-0.007819864,-0.006989885,0.000548415
0.18,0.74,0.007456151,0.008621527,0.028397087904067392,0.026686359921155107
0.2,0.74,0.018079146,0.035298644,0.077834267,0.060854453
0.22,0.74,0.045374764033100354,0.078863149,0.14860647835694998,0.1067910760781657
0.24,0.74,0.23398067930246513,0.15057186725450714,0.25047814193809875,0.16859994301538883
0.26,0.74,0.42258659457183023,0.22629412577627137,0.35665918785864104,0.23253919795015876
0.28,0.74,0.6111925098411952,0.2973655030396063,0.4583062793535316,0.2940763294585203
0.3,0.74,0.6384881280111838,0.3509087629808616,0.5416382216835547,0.34627024311191046
0.32,0.74,0.6491111228227129,0.3877445101901486,0.6067279190008819,0.389112107
0.34,0.74,0.6498697783811839,0.39678684754329463,0.6346773959178098,0.4112247319227391
0.36,0.74,0.6500391615415008,0.394547779,0.6430207162134098,0.42133031943871546
0.38,0.74,0.6500645763321513,0.38702229974593816,0.638266592,0.4226299436611846
0.4,0.74,0.6500660438279093,0.3822389588175479,0.6272787410882739,0.4163762283381708
0.42,0.74,0.6500665467486175,0.3800051761451966,0.6179087023464135,0.4095747467537629
0.44,0.74,0.6500666035205511,0.3804636429030566,0.6118691463455933,0.4032365938841024
0.46,0.74,0.6500666063534954,0.38154204956972626,0.6120462746533175,0.4012305023002948
0.48,0.74,0.6500666076629233,0.3822775196767524,0.6130947924552772,0.40030949
0.5,0.74,0.6500666077873942,0.3822936534726187,0.6146640580492023,0.40083533789439596
0.52,0.74,0.6500666076629233,0.3819357882942672,0.6153481554248537,0.4026248953761161
0.54,0.74,0.6500666063534954,0.38155425496164547,0.6158784238571934,0.4045416520928507
0.56,0.74,0.6500666035205512,0.38164136211825406,0.6176270548594013,0.4072495657521827
0.58,0.74,0.6500665467486175,0.38247473762496315,0.621303148,0.4106555857134191
0.6,0.74,0.6500660438279094,0.3843522968913907,0.6271149479328165,0.41477901810437334
0.62,0.74,0.6500645763321513,0.3875292560508687,0.6315663033130674,0.41589944365486076
0.64,0.74,0.6500391615415008,0.3904880538362412,0.6323454320867989,0.41347851763829313
0.66,0.74,0.6498697783811838,0.3936381914488112,0.628980888,0.40714052181218563
0.68,0.74,0.6491111228227129,0.37719680091834595,0.5935939150439462,0.3810025766905532
0.7,0.74,0.6384881280111839,0.3505196835766305,0.5441567363487314,0.34683448344024953
0.72,0.74,0.6111925098411951,0.3069551782064464,0.4733845245910632,0.30089786053354245
0.74,0.74,0.42258659457183023,0.23524646041399527,0.37151286100991454,0.2390889935963193
0.76,0.74,0.23398067930246516,0.15952420189223074,0.2653318150893724,0.17514973866154934
0.78,0.74,0.045374764,0.088452825,0.163684724,0.11361260715318788
0.8,0.74,0.018079146,0.034909565,0.080352781,0.061418693
0.82,0.74,0.007456151,-0.001926183,0.015263083947131524,0.018576830094531562
0.84,0.74,0.006697495,-0.01096852,-0.012686393,-0.003535795
0.86,0.74,0.006528112,-0.008729451,-0.021029713,-0.013641383
0.88,0.74,0.006502698,-0.001203972,-0.016275589,-0.014941007
0.9,0.74,0.00650123,0.003579369,-0.005287738,-0.008687292
0.92,0.74,0.006500727,0.005813152,0.004082301,-0.00188581
0.94,0.74,0.00650067,0.005354685,0.010121856602420523,0.004452343
0.96,0.74,0.006500668,0.004276278,0.009944728,0.006458434
0.98,0.74,0.006500666,0.003540808,0.00889621,0.007379447
1,0.74,0.006500666,0.003524674,0.007326945,0.006853599
0,0.76,0.003599334,0.005601871,0.004968514,0.009961615
0.02,0.76,0.003599334,0.006170638,0.004504609,0.007360506
0.04,0.76,0.003599335,0.006777019,0.004145023,0.004574517
0.06,0.76,0.003599336,0.006638572,0.002959264,0.000638615
0.08,0.76,0.003599368,0.005314059,0.000466469,-0.004311948
0.1,0.76,0.003599646,0.002330001,-0.003474578,-0.010305239
0.12,0.76,0.003600459,-0.00271919,-0.006493103,-0.011933696
0.14,0.76,0.003614531,-0.007421625,-0.007021451,-0.008414862
0.16,0.76,0.003708316,-0.012428137,-0.004739934,0.000797356
0.18,0.76,0.004128373,0.013702707736740023,0.019256453615736604,0.038788421
0.2,0.76,0.010010186987936133,0.056101463,0.052780499,0.088451154
0.22,0.76,0.025123414344013852,0.12533977719551678,0.10077215729433761,0.15521922047956688
0.24,0.76,0.12955204682323945,0.239308541,0.1698529619690462,0.24505737280774315
0.26,0.76,0.23398067930246516,0.3596561705192945,0.24185606094234416,0.33799202631745473
0.28,0.76,0.33840931178169087,0.47261213121139756,0.3107846968933181,0.42743530183720546
0.3,0.76,0.3535225391377685,0.557710238,0.367293582,0.5032984279855355
0.32,0.76,0.35940435265044396,0.6162546309914803,0.41143210784586026,0.5655685364472499
0.34,0.76,0.3598244103266878,0.6306260501344367,0.43038517943745586,0.5977090364497775
0.36,0.76,0.3599181955707595,0.6270674970973201,0.43604293359019386,0.6123974711640823
0.38,0.76,0.35993226740847784,0.6151070071565086,0.43281904134545485,0.6142865415765671
0.4,0.76,0.3599330799417166,0.6075046304703964,0.42536792079463565,0.6051968655945904
0.42,0.76,0.3599333584023456,0.6039543586380977,0.41901387293380254,0.5953109915059599
0.44,0.76,0.3599333898362238,0.6046829925778854,0.4149183010025547,0.5860985326075405
0.46,0.76,0.3599333914047882,0.6063969535097206,0.41503842136033353,0.5831826764555793
0.48,0.76,0.35993339212980135,0.6075658751586338,0.4157494559257955,0.5818439776560834
0.5,0.76,0.3599333921987191,0.6075915256417989,0.4168136309738105,0.5826082934676903
0.52,0.76,0.3599333921298013,0.6070227590313052,0.41727753577383053,0.5852094021214098
0.54,0.76,0.3599333914047882,0.606416377,0.41763712154858457,0.5879953920519557
0.56,0.76,0.3599333898362239,0.6065548245766661,0.4188228813143031,0.5919312934325999
0.58,0.76,0.3599333584023455,0.6078793375925327,0.42131567558824395,0.5968818566972803
0.6,0.76,0.3599330799417166,0.6108633956685756,0.4252567226915376,0.6028751478991996
0.62,0.76,0.35993226740847784,0.6159125866896966,0.4282752476035548,0.6045036048873853
0.64,0.76,0.3599181955707595,0.6206150219786838,0.428803596,0.6009847709771778
0.66,0.76,0.35982441032668777,0.6256215331451979,0.42652207847674173,0.5917725522038776
0.68,0.76,0.359404353,0.599490689,0.40252569124511905,0.5537814878481755
0.7,0.76,0.3535225391377685,0.5570919333958693,0.3690016457975475,0.504118755
0.72,0.76,0.33840931178169087,0.4878536193559715,0.32100998756651755,0.4373506880881883
0.74,0.76,0.23398067930246516,0.373884855,0.25192918289180904,0.34751253576001195
0.76,0.76,0.12955204682323943,0.25353722603219325,0.17992608391851125,0.25457788225030054
0.78,0.76,0.025123414,0.14058126534008988,0.11099744796753724,0.16513460673054997
0.8,0.76,0.010010187,0.055483159,0.054488563,0.089271481
0.82,0.76,0.004128373,-0.003061234,0.010350037014994628,0.027001372120506177
0.84,0.76,0.003708316,-0.017432654,-0.008603035,-0.005139128
0.86,0.76,0.003614531,-0.013874101,-0.014260789,-0.019827563
0.88,0.76,0.003600459,-0.001913611,-0.011036896,-0.021716633
0.9,0.76,0.003599646,0.005688766,-0.003585776,-0.012626957
0.92,0.76,0.003599368,0.009239038,0.002768272,-0.002741083
0.94,0.76,0.003599336,0.008510404,0.006863844,0.006471376
0.96,0.76,0.003599335,0.006796443,0.006743724,0.009387232
0.98,0.76,0.003599334,0.005627521,0.006032689,0.010725931
1,0.76,0.003599334,0.005601871,0.004968514,0.009961615
0,0.78,0.000698002,0.00749819,0.00275493,0.012908751879256688
0.02,0.78,0.000698002,0.008259496,0.002497701,0.009538097
0.04,0.78,0.000698002,0.009071148,0.002298319,0.005927866
0.06,0.78,0.000698002,0.00888583,0.001640854,0.00082755
0.08,0.78,0.000698008,0.007112948,0.00025867,-0.005587588
0.1,0.78,0.000698062,0.003118747,-0.001926539,-0.013353926
0.12,0.78,0.00069822,-0.003639631,-0.003600249,-0.015464106
0.14,0.78,0.000700949,-0.009933855,-0.003893226,-0.0109042
0.16,0.78,0.000719136,-0.016635076,-0.002628214,0.001033441
0.18,0.78,0.000800596,0.018341473184739176,0.010677207780053521,0.050263996647773965
0.2,0.78,0.001941228,0.075092839,0.029265514887944225,0.11461922828949477
0.22,0.78,0.004872065,0.16776930313982968,0.055875810660808815,0.20114032404585916
0.24,0.78,0.025123414,0.320318257,0.094179707,0.31755678434159573
0.26,0.78,0.045374764,0.481405464,0.1341039832050064,0.4379858598162211
0.28,0.78,0.065626114,0.6325989524401889,0.17232359799711372,0.5538907278107019
0.3,0.78,0.06855695,0.7465043707705068,0.2036567417274675,0.6521978726837269
0.32,0.78,0.069697582,0.824867244,0.22813076636558854,0.7328905813679844
0.34,0.78,0.069779042,0.8441037710908472,0.23863989814012768,0.7745399178639327
0.36,0.78,0.06979723,0.8393406303139175,0.24177699057317903,0.7935740071069319
0.38,0.78,0.069799958,0.8233312693305395,0.23998934507116593,0.7960220302017241
0.4,0.78,0.069800116,0.8131552824039896,0.23585777136729555,0.7842431819807022
0.42,0.78,0.06980017,0.8084031290335432,0.2323345161819722,0.7714325553716184
0.44,0.78,0.069800176,0.8093784034190286,0.23006356564070307,0.7594945495744295
0.46,0.78,0.069800176,0.8116725904593747,0.23013018160332369,0.7557160103748952
0.48,0.78,0.069800177,0.813237231,0.23052445556517132,0.7539812408336377
0.5,0.78,0.069800177,0.8132715728499084,0.2311145468938578,0.754971686
0.52,0.78,0.069800177,0.8125102673085035,0.23137177654078955,0.7583423405451943
0.54,0.78,0.069800176,0.8116986148305904,0.23157115859084831,0.7619525714458321
0.56,0.78,0.069800176,0.8118839324599436,0.2322286235200359,0.7670528870805602
0.58,0.78,0.06980017,0.8136568151836703,0.23361080742408136,0.773468026
0.6,0.78,0.069800116,0.8176510156392981,0.23579601655172927,0.7812343634633446
0.62,0.78,0.069799958,0.8244093938751054,0.23746972645868744,0.783344544
0.64,0.78,0.06979723,0.8307036177898534,0.2377627032399433,0.7787846371060614
0.66,0.78,0.069779042,0.8374048392354915,0.23649769161158077,0.766846996
0.68,0.78,0.069697582,0.80242829,0.2231922695522012,0.7176164407375603
0.7,0.78,0.06855695,0.7456769240077219,0.2046039624443105,0.6532612090958394
0.72,0.78,0.065626114,0.6530004598135487,0.17799366667144584,0.5667401133394747
0.74,0.78,0.045374764,0.5004515062239969,0.13968977080175643,0.4503236530437382
0.76,0.78,0.025123414,0.339364299,0.099765494,0.32989457756911306
0.78,0.78,0.004872065,0.18817081051318887,0.061545879335140816,0.2139897095746322
0.8,0.78,0.001941228,0.074265392,0.030212735604786763,0.11568256470160747
0.82,0.78,0.000800596,-0.004097481,0.005738711,0.034989856017350766
0.84,0.78,0.000719136,-0.023334008,-0.004770421,-0.00665948
0.86,0.78,0.000700949,-0.018570867,-0.007907513,-0.02569357
0.88,0.78,0.00069822,-0.002561506,-0.006119868,-0.028141593
0.9,0.78,0.000698062,0.007614481,-0.001988294,-0.016362745
0.92,0.78,0.000698008,0.012366634,0.001534961,-0.003552118
0.94,0.78,0.000698002,0.01139136,0.003805912,0.008385888
0.96,0.78,0.000698002,0.009097172,0.003739296,0.012164427010439382
0.98,0.78,0.000698002,0.007532532,0.003345022,0.013899197
1,0.78,0.000698002,0.00749819,0.00275493,0.012908751879256688
0,0.8,0.000278112,0.008770192,0.001087273,0.015243851
0.02,0.8,0.000278112,0.00966065,0.000985751,0.011263459890241042
0.04,0.8,0.000278112,0.010609994872784492,0.000907064,0.007000159
0.06,0.8,0.000278112,0.010393238082006663,0.000647597,0.000977254
0.08,0.8,0.000278115,0.008319602,0.000102107,-0.006598294
0.1,0.8,0.000278136,0.003647829,-0.000760311,-0.015769447
0.12,0.8,0.000278199,-0.004257019,-0.001420878,-0.018261306
0.14,0.8,0.000279286,-0.011618968,-0.00153653,-0.01287654
0.16,0.8,0.000286533,-0.019456959,-0.001037313,0.001220501
0.18,0.8,0.00031899,0.021453038,0.004213845,0.059356343733132116
0.2,0.8,0.000773464,0.087831739,0.011549989146957705,0.1353527638180227
0.22,0.8,0.001941228,0.1962298781574974,0.022052159009525344,0.23752462825622717
0.24,0.8,0.010010187,0.37465750313724144,0.037169505,0.37499973837614026
0.26,0.8,0.018079146,0.5630718750769472,0.052926386,0.5172133358586514
0.28,0.8,0.026148104738286795,0.7399142797544193,0.068010534,0.6540844233659072
0.3,0.8,0.027315868857304866,0.8731430780162568,0.080376819,0.7701745863287197
0.32,0.8,0.027770342982058632,0.964799824,0.090036012,0.8654640493912893
0.34,0.8,0.027802799867056024,0.9872997822423965,0.094183637,0.9146475254592893
0.36,0.8,0.027810046,0.9817286130655842,0.095421707,0.9371248143977013
0.38,0.8,0.027811134,0.9630033128819444,0.094716106,0.9400157169254638
0.4,0.8,0.027811196516842884,0.9511009699134432,0.093085433,0.9261061473854522
0.42,0.8,0.027811218032851567,0.9455426029328939,0.091694861,0.9109781378511145
0.44,0.8,0.02781122,0.9466833220300683,0.090798562,0.8968805827610083
0.46,0.8,0.027811220582873972,0.9493667239525165,0.090824868,0.8924185079500115
0.48,0.8,0.027811220638894064,0.9511968134691712,0.090980496,0.8903699177752633
0.5,0.8,0.027811220644219183,0.9512369861965606,0.09121341,0.8915395369522012
0.52,0.8,0.027811221,0.9503465277724967,0.091314931,0.8955199279174759
0.54,0.8,0.027811221,0.9493971831360037,0.091393618,0.8997832289198916
0.56,0.8,0.02781122,0.9496139399267819,0.091653086,0.9058061337415255
0.58,0.8,0.027811218032851567,0.9516875760087024,0.092198575,0.9133816814886333
0.6,0.8,0.027811196516842884,0.9563593488417396,0.093060994,0.9225528349004897
0.62,0.8,0.027811134,0.9642641973002897,0.093721561,0.925044694
0.64,0.8,0.027810046,0.9716261460442568,0.093837212,0.9196599275526715
0.66,0.8,0.027802799867056027,0.9794641373132111,0.093337996,0.9055628872530187
0.68,0.8,0.027770343,0.9385541395751313,0.088086838,0.8474270440745839
0.7,0.8,0.027315868857304866,0.8721754392733863,0.080750693,0.7714306239896935
0.72,0.8,0.026148104738286795,0.7637772998512908,0.070248524,0.6692587595514887
0.74,0.8,0.018079146,0.5853496748715467,0.055131178,0.5317836494315762
0.76,0.8,0.010010187,0.396935303,0.039374297,0.3895700519490654
0.78,0.8,0.001941228,0.22009289825436917,0.024290149,0.2526989644418097
0.8,0.8,0.000773464,0.0868641,0.011923863296762557,0.13660880147899715
0.82,0.8,0.00031899,-0.004792646,0.002264671,0.041319338
0.84,0.8,0.000286533,-0.027292604,-0.001882955,-0.007864138
0.86,0.8,0.000279286,-0.021721435,-0.003121024,-0.030341427
0.88,0.8,0.000278199,-0.002996135,-0.002415423,-0.033232329
0.9,0.8,0.000278136,0.008906208,-0.00078475,-0.01932276
0.92,0.8,0.000278115,0.014464575075894954,0.000605821,-0.00419475
0.94,0.8,0.000278112,0.013323855978721037,0.00150212,0.009902805
0.96,0.8,0.000278112,0.010640454056272876,0.001475814,0.014364879857705607
0.98,0.8,0.000278112,0.008810365,0.001320187,0.016413470032453657
1,0.8,0.000278112,0.008770192,0.001087273,0.015243851
0,0.82,0.000114698,0.009493048,-6.00E-05,0.016981309
0.02,0.82,0.000114698,0.010456904,-5.44E-05,0.012547235183570302
0.04,0.82,0.000114698,0.011484499,-5.01E-05,0.007798009
0.06,0.82,0.000114698,0.011249876227172446,-3.57E-05,0.001088647
0.08,0.82,0.000114699,0.009005329,-5.61E-06,-0.007350307
0.1,0.82,0.000114708,0.003948507,4.199211991298041e-5,-0.017566719
0.12,0.82,0.000114734,-0.004607858,7.842970366985173e-5,-0.020342571
0.14,0.82,0.000115183,-0.012576578,8.47777616208218e-5,-0.014344069
0.16,0.82,0.000118171,-0.021060585,5.717144019266823e-5,0.001359673
0.18,0.82,0.000131557,0.02322127,-0.000232674,0.066121547
0.2,0.82,0.00031899,0.095071002,-0.000637569,0.15077966925253264
0.22,0.82,0.000800596,0.21240348623241154,-0.001217159,0.26459660065537477
0.24,0.82,0.004128373,0.4055375912768572,-0.002051312,0.4177405954661804
0.26,0.82,0.007456151,0.6094816207962069,-0.002920729,0.5761631786840782
0.28,0.82,0.010783928627904376,0.8008999998620385,-0.00375298,0.7286344095397459
0.3,0.82,0.011265534657854202,0.9451100724284488,-0.004435258,0.8579562384813304
0.32,0.82,0.011452967612312185,1.0443215953291956,-0.004968185,0.9641066004412372
0.34,0.82,0.011466353390547326,1.0686761187288483,-0.005197072,1.0188959545659393
0.36,0.82,0.011469342000326106,1.0626457301356986,-0.005265464,1.043935202419587
0.38,0.82,0.01146979,1.042376954614408,-0.00522664,1.0471556313800479
0.4,0.82,0.011469816313498006,1.029493521679703,-0.005136755,1.0316606575911689
0.42,0.82,0.011469825187070463,1.0234769842040699,-0.005060091,1.014808354274318
0.44,0.82,0.011469826188758919,1.0247117300173392,-0.005010662,0.9991039436654496
0.46,0.82,0.011469826,1.0276163269189802,-0.005012091,0.9941332716505493
0.48,0.82,0.011469826261847262,1.0295972736933932,-0.00502065,0.9918511788808037
0.5,0.82,0.011469826264043435,1.0296407602945439,-0.005033472,0.9931541207425839
0.52,0.82,0.011469826261847262,1.028676904141965,-0.005039074,0.997588195
0.54,0.82,0.011469826238743609,1.027649309709407,-0.005043421,1.0023374210716858
0.56,0.82,0.011469826,1.027883932339669,-0.005057756,1.0090467830593624
0.58,0.82,0.011469825187070466,1.030128480020491,-0.005087873,1.0174857368690364
0.6,0.82,0.011469816313498006,1.035185301992549,-0.005135476,1.0277021487379754
0.62,0.82,0.01146979,1.0437416668429047,-0.005171914,1.0304780015348836
0.64,0.82,0.011469342000326106,1.051710386320927,-0.005178262,1.0244794996381257
0.66,0.82,0.011466353390547327,1.0601943938131788,-0.005150656,1.008775757455521
0.68,0.82,0.011452967612312187,1.015912539,-0.00486081,0.9440138832639926
0.7,0.82,0.011265535,0.9440628069811586,-0.004455915,0.8593557609456025
0.72,0.82,0.010783928627904376,0.8267303223344291,-0.003876325,0.7455388295427603
0.74,0.82,0.007456151,0.6335962172899832,-0.003042172,0.592394835
0.76,0.82,0.004128373,0.42965218777063363,-0.002172755,0.4339722515140581
0.78,0.82,0.000800596,0.23823380870480257,-0.001340505,0.2815010206583906
0.8,0.82,0.00031899,0.094023736,-0.000658226,0.15217919171680588
0.82,0.82,0.000131557,-0.005187787,-0.000125299,0.04602883
0.84,0.82,0.000118171,-0.02954231,0.000103588,-0.008760524
0.86,0.82,0.000115183,-0.023511922,0.000171979,-0.033799772
0.88,0.82,0.000114734,-0.003243146,0.000133156,-0.037020201
0.9,0.82,0.000114708,0.009640287,4.327042736453742e-5,-0.021525227
0.92,0.82,0.000114699,0.015656824,-3.34E-05,-0.004672924
0.94,0.82,0.000114698,0.014422078549503418,-8.28E-05,0.011031487
0.96,0.82,0.000114698,0.011517482,-8.14E-05,0.016002159
0.98,0.82,0.000114698,0.009536535,-7.28E-05,0.018284251317332495
1,0.82,0.000114698,0.009493048,-6.00E-05,0.016981309
0,0.84,0.000103028,0.009515488,-0.00034164,0.017597104
0.02,0.84,0.000103028,0.010481625853791043,-0.00030974,0.013002232
0.04,0.84,0.000103028,0.011511651577596255,-0.000285011,0.008080783
0.06,0.84,0.000103028,0.011276475020094892,-0.000203472,0.001128133
0.08,0.84,0.000103029,0.009026623,-3.21E-05,-0.00761682
0.1,0.84,0.000103037,0.003957851,0.000238918,-0.018203683
0.12,0.84,0.00010306,-0.004618739,0.000446457,-0.021080194
0.14,0.84,0.000103463,-0.0126063,0.000482765,-0.01486419
0.16,0.84,0.000106147,-0.021110379,0.000325861,0.001408968
0.18,0.84,0.000118171,0.023276132707705545,-0.001324132,0.068519189
0.2,0.84,0.000286533,0.095295693,-0.003629229,0.15624713781339195
0.22,0.84,0.000719136,0.21290553620643568,-0.006929092,0.27419125716670917
0.24,0.84,0.003708316,0.40649629008614463,-0.011678979,0.43288859893769066
0.26,0.84,0.006697495,0.6109225477356499,-0.016629791,0.5970559621944489
0.28,0.84,0.009686675,0.8027935775733988,-0.021369204,0.7550562140397654
0.3,0.84,0.010119278308136838,0.9473446851409925,-0.025254668,0.8890676436722307
0.32,0.84,0.010287640155832575,1.046790827024701,-0.028289583,0.9990673614937332
0.34,0.84,0.010299663945155168,1.0712029168448605,-0.029592819,1.055843569381453
0.36,0.84,0.010302348467019808,1.065158222788075,-0.029981905,1.0817908271136525
0.38,0.84,0.010302751261258968,1.0448414641887642,-0.029760307,1.085128030459925
0.4,0.84,0.010302774519323356,1.0319275421118432,-0.029248023,1.0690711260734924
0.42,0.84,0.010302782490019112,1.0258967708237177,-0.028811153,1.051607667408545
0.44,0.84,0.010302783389786813,1.0271344477535065,-0.028529551,1.0353337281689672
0.46,0.84,0.010302783434685617,1.0300459235790145,-0.028537795,1.0301827945646913
0.48,0.84,0.010302783455438495,1.0320315611320516,-0.028586669,1.0278179448958957
0.5,0.84,0.010302783457411209,1.0320751496475986,-0.028659827,1.0291681487656024
0.52,0.84,0.010302783455438494,1.0311090120477613,-0.028691727,1.033763021295595
0.54,0.84,0.010302783434685617,1.0300789863239561,-0.028716457,1.0386844705116551
0.56,0.84,0.010302783389786817,1.0303141628814578,-0.028797995,1.0456371204158832
0.58,0.84,0.010302782490019112,1.0325640148398791,-0.028969402,1.0543820731746054
0.6,0.84,0.010302775,1.0376327868151294,-0.029240386,1.0649689360405106
0.62,0.84,0.010302751261258968,1.046209376964701,-0.029447924,1.0678454473190753
0.64,0.84,0.010302348467019808,1.0541969383323153,-0.029484233,1.0616294430467332
0.66,0.84,0.010299663945155167,1.062701016765818,-0.029327328,1.0453562851428195
0.68,0.84,0.010287640155832577,1.0183145051938465,-0.027677336,0.9782460641958407
0.7,0.84,0.010119278,0.9462949444233759,-0.025372238,0.8905181153398657
0.72,0.84,0.009686675,0.8286851016951162,-0.022072376,0.7725739959865485
0.74,0.84,0.006697495,0.6350943478154072,-0.017322489,0.6138766542155674
0.76,0.84,0.003708316,0.43066809016590213,-0.012371676,0.4497092909588096
0.78,0.84,0.000719136,0.2387970603281536,-0.007632263,0.2917090391134936
0.8,0.84,0.000286533,0.094245953,-0.003746799,0.15769760948102857
0.82,0.84,0.000118171,-0.005200189,-0.000711885,0.047697892
0.84,0.84,0.000106147,-0.029612279,0.000591352,-0.009078316
0.86,0.84,0.000103463,-0.023567585,0.000980437,-0.035025574
0.88,0.84,0.00010306,-0.003250826,0.00075884,-0.038362777
0.9,0.84,0.000103037,0.009663096,0.000246555,-0.022305873
0.92,0.84,0.000103029,0.015693867,-0.000190314,-0.004842414
0.94,0.84,0.000103028,0.014456190148046607,-0.000471916,0.011431524984292065
0.96,0.84,0.000103028,0.011544714322538384,-0.000463672,0.016582459
0.98,0.84,0.000103028,0.009559077,-0.000414798,0.018947308257363644
1,0.84,0.000103028,0.009515488,-0.00034164,0.017597104
0,0.86,0.000100422,0.009366544,-0.000271894,0.017674405782244437
0.02,0.86,0.000100422,0.010317559873363085,-0.000246505,0.013059345552121215
0.04,0.86,0.000100422,0.011331463859566968,-0.000226825,0.008116277
0.06,0.86,0.000100422,0.011099969062325864,-0.000161937,0.001133094
0.08,0.86,0.000100423,0.008885334,-2.55E-05,-0.007650261
0.1,0.86,0.000100431,0.003895904,0.000190131,-0.018283616
0.12,0.86,0.000100454,-0.004546443,0.000355305,-0.02117277
0.14,0.86,0.000100846,-0.012408985,0.000384211,-0.014929482
0.16,0.86,0.000103463,-0.020779966,0.000259356,0.00141512
0.18,0.86,0.000115183,0.022911764,-0.001053778,0.068820068
0.2,0.86,0.000279286,0.093804016,-0.002888284,0.15693330629243316
0.22,0.86,0.000700949,0.2095729505699017,-0.005514484,0.27539543886568185
0.24,0.86,0.003614531,0.40013352130738056,-0.009294744,0.4347898468537298
0.26,0.86,0.006528112,0.6013599966758997,-0.013234922,0.599678315
0.28,0.86,0.009441694,0.7902277631173675,-0.01700688,0.758372612
0.3,0.86,0.009863356,0.9325162696869085,-0.020099218,0.892972729
0.32,0.86,0.010027460361222776,1.0304058030164154,-0.022514632,1.0034556634668463
0.34,0.86,0.010039180062631232,1.054435742663258,-0.023551839,1.0604812789096798
0.36,0.86,0.010041796691535307,1.0484856260942539,-0.023861486,1.0865425056661477
0.38,0.86,0.010042189,1.0284868472567603,-0.023685098,1.0898943433973387
0.4,0.86,0.010042211968753498,1.0157750570440058,-0.023277359,1.0737668690540798
0.42,0.86,0.010042219737866193,1.009838686696703,-0.022929647,1.0562266639393545
0.44,0.86,0.010042221,1.0110570005012256,-0.022705517,1.0398812096300736
0.46,0.86,0.010042221,1.013922907941692,-0.022712083,1.034707646124003
0.48,0.86,0.010042220678869616,1.015877466489141,-0.022750988,1.0323324110873795
0.5,0.86,0.010042221,1.0159203708552973,-0.022809222,1.0336885579496988
0.52,0.86,0.010042220678869616,1.0149693546227274,-0.022834611,1.0383036181798215
0.54,0.86,0.010042220658641588,1.0139554506365238,-0.022854292,1.0432466869371075
0.56,0.86,0.010042220614878302,1.0141869454337653,-0.022919179,1.050229869527048
0.58,0.86,0.010042219737866193,1.0164015801618669,-0.023055589,1.0590132243343566
0.6,0.86,0.010042212,1.021391010856191,-0.023271247,1.0696465801345583
0.62,0.86,0.010042189,1.0298333574548066,-0.023436421,1.0725357337064942
0.64,0.86,0.010041796691535309,1.0376958995422445,-0.023465328,1.0662924461283525
0.66,0.86,0.01003918,1.0460668802068982,-0.023340473,1.0499478440812902
0.68,0.86,0.010027460361222776,1.002375150212756,-0.022027339,0.9825428956007969
0.7,0.86,0.009863356,0.9314828980530724,-0.020192833,0.894429657
0.72,0.86,0.009441694,0.8157139639261881,-0.017566633,0.775967525
0.74,0.86,0.006528112,0.6251533931887094,-0.013786373,0.6165731168782111
0.76,0.86,0.003614531,0.42392691782019054,-0.009846194,0.45168464841914824
0.78,0.86,0.000700949,0.23505915137872285,-0.006074237,0.292990352
0.8,0.86,0.000279286,0.092770645,-0.002981899,0.1583902344595845
0.82,0.86,0.000115183,-0.005118889,-0.000566485,0.0479073
0.84,0.86,0.000103463,-0.029148828,0.000470722,-0.009118315
0.86,0.86,0.000100846,-0.023198712,0.00078037,-0.035179542
0.88,0.86,0.000100454,-0.003199933,0.000603981,-0.03853138
0.9,0.86,0.000100431,0.009511857,0.000196242,-0.022403905
0.92,0.86,0.000100423,0.015448227799387197,-0.00015147,-0.0048637
0.94,0.86,0.000100422,0.014229913994865007,-0.0003756,0.011481754101868401
0.96,0.86,0.000100422,0.011364006554398383,-0.000369034,0.016655317607939847
0.98,0.86,0.000100422,0.009409448,-0.000330129,0.019030553
1,0.86,0.000100422,0.009366544,-0.000271894,0.017674405782244437
0,0.88,0.000100031,0.009208779,-3.75E-05,0.017429265298102545
0.02,0.88,0.000100031,0.010143777009950146,-3.40E-05,0.012878213380889217
0.04,0.88,0.000100031,0.011140603478257051,-3.13E-05,0.008003704
0.06,0.88,0.000100031,0.010913008,-2.23E-05,0.001117382
0.08,0.88,0.000100032,0.008735675,-3.53E-06,-0.007544145
0.1,0.88,0.00010004,0.003830282,2.620870482538728e-5,-0.018030016
0.12,0.88,0.000100063,-0.004469872,4.8989026349215807e-5,-0.020879109
0.14,0.88,0.000100454,-0.012199989,5.2981438832777e-5,-0.014722434
0.16,0.88,0.00010306,-0.020429981,3.577509958068947e-5,0.001395444
0.18,0.88,0.000114734,0.022525835998998007,-0.000145304,0.067865462
0.2,0.88,0.000278199,0.092224033,-0.000398288,0.1547565493321122
0.22,0.88,0.00069822,0.20604304745964958,-0.000760459,0.2715755998641397
0.24,0.88,0.003600459,0.39339394451740783,-0.001281831,0.42875922400704986
0.26,0.88,0.006502698,0.5912310903072813,-0.001825268,0.5913607121888766
0.28,0.88,0.009404936,0.7769176656918653,-0.002345527,0.7478539494430058
0.3,0.88,0.009824957,0.9168095128479787,-0.002772065,0.8805871902697727
0.32,0.88,0.009988422,1.0130502081872532,-0.003105242,0.9895377442488739
0.34,0.88,0.010000096,1.0366753670652928,-0.003248315,1.045772407093246
0.36,0.88,0.010002703,1.030825451766493,-0.003291025,1.0714721417037256
0.38,0.88,0.010003094,1.0111635166616852,-0.003266685,1.074777455094916
0.4,0.88,0.010003116331018849,0.9986658454079425,-0.003210427,1.0588736350937331
0.42,0.88,0.010003124069885377,0.9928294723444054,-0.003162451,1.0415766849720143
0.44,0.88,0.010003124943483165,0.9940272707065243,-0.003131526,1.0254579239120836
0.46,0.88,0.010003124987076076,0.9968449049881662,-0.003132433,1.0203561193012702
0.48,0.88,0.010003125007225352,0.9987665400613999,-0.003137804,1.0180138340361382
0.5,0.88,0.010003125,0.9988087200798781,-0.003145844,1.019351180904227
0.52,0.88,0.010003125007225352,0.9978737221446096,-0.003149347,1.0239022328214398
0.54,0.88,0.010003124987076076,0.9968768956763031,-0.003152061,1.0287767419169371
0.56,0.88,0.010003124943483165,0.9971044911080824,-0.003161006,1.0356630645936433
0.58,0.88,0.010003124069885379,0.999281824,-0.003179814,1.0443245915308168
0.6,0.88,0.010003116,1.004187217047972,-0.003209551,1.054810462442477
0.62,0.88,0.010003094,1.0124873709228321,-0.003232331,1.0576595547657621
0.64,0.88,0.010002703,1.0202174876913095,-0.003236323,1.0515028797049435
0.66,0.88,0.010000096,1.028447480336667,-0.003219117,1.0353850025989773
0.68,0.88,0.009988422,0.9854916631555602,-0.003038038,0.9689149846331544
0.7,0.88,0.009824957,0.9157934665861243,-0.002785054,0.882023897
0.72,0.88,0.009404936,0.8019744516949097,-0.002422882,0.7652048463381879
0.74,0.88,0.006502698,0.6146235546371516,-0.001901511,0.6080212221952778
0.76,0.88,0.003600459,0.41678640884727847,-0.001358074,0.4454197340134513
0.78,0.88,0.00069822,0.23109983346269458,-0.000837815,0.2889264967593228
0.8,0.88,0.000278199,0.091207986,-0.000411277,0.15619325593255648
0.82,0.88,0.000114734,-0.005032709,-7.81E-05,0.047242702
0.84,0.88,0.00010306,-0.028657868,6.497308188717733e-5,-0.008991961
0.86,0.88,0.000100454,-0.022807953,0.000107683,-0.034691696
0.88,0.88,0.000100063,-0.003146018,8.334283872413461e-5,-0.037997009
0.9,0.88,0.00010004,0.009351654,2.708538433898574e-5,-0.022093189
0.92,0.88,0.000100032,0.015188026810153034,-2.09E-05,-0.004796239
0.94,0.88,0.000100031,0.013990228448034506,-5.18E-05,0.011322522290243709
0.96,0.88,0.000100031,0.011172594166392892,-5.09E-05,0.016424326901057863
0.98,0.88,0.000100031,0.009250959,-4.55E-05,0.018766612
1,0.88,0.000100031,0.009208779,-3.75E-05,0.017429265298102545
0,0.9,0.000100009,0.00918932,0.000111486,0.017142035445755335
0.02,0.9,0.000100009,0.010122341,0.000101078,0.012665983889209743
0.04,0.9,0.000100009,0.011117061,9.300900084331895e-5,0.007871806
0.06,0.9,0.000100009,0.010889945994753559,6.63991862540361e-5,0.001098966
0.08,0.9,0.00010001,0.008717214,1.0461061641427348e-5,-0.007419825
0.1,0.9,0.000100017,0.003822185,-7.80E-05,-0.017732899
0.12,0.9,0.00010004,-0.00446043,-0.000145702,-0.020535046
0.14,0.9,0.000100431,-0.012174211,-0.000157552,-0.014479835
0.16,0.9,0.000103037,-0.020386809,-0.000106348,0.001372423
0.18,0.9,0.000114708,0.022478242876481168,0.000432105,0.06674705
0.2,0.9,0.000278136,0.092029163,0.001184341,0.15220621814766389
0.22,0.9,0.000698062,0.20560766519358592,0.002261203,0.26710015443148294
0.24,0.9,0.003599646,0.39256264118764284,0.003811238,0.4216934665570551
0.26,0.9,0.00650123,0.5899817,0.005426837,0.5816153557871712
0.28,0.9,0.009402814,0.7752758548457992,0.006973436,0.7355296431640792
0.3,0.9,0.00982274,0.9148720541274892,0.008241354,0.8660754763997225
0.32,0.9,0.009986168,1.0109093518083745,0.009231709,0.9732305440176127
0.34,0.9,0.009997839,1.0344845835511474,0.009656971,1.0285384520677177
0.36,0.9,0.010000445311387815,1.0286470382434512,0.009783926,1.053814638
0.38,0.9,0.010000836302021978,1.0090266661623373,0.009711605,1.057065457365781
0.4,0.9,0.010000858878524966,0.9965554127350802,0.009544437,1.041423717970956
0.42,0.9,0.010000866615645027,0.9907313762622236,0.009401881,1.024411812809054
0.44,0.9,0.010000867489045663,0.9919266414979327,0.009309994,1.0085586869248218
0.46,0.9,0.010000868,0.9947383188155835,0.009312686,1.0035409639311121
0.48,0.9,0.010000867552773468,0.9966558912460173,0.009328635,1.001237284
0.5,0.9,0.010000867554688372,0.9966979821113002,0.009352506,1.0025525937668742
0.52,0.9,0.010000867552773468,0.9957649606094142,0.009362914,1.007028645
0.54,0.9,0.010000867532628738,0.9947702410608958,0.009370983,1.0118228233852942
0.56,0.9,0.010000867489045665,0.9949973557470766,0.009397593,1.018595662935322
0.58,0.9,0.010000866615645029,0.9971700880824005,0.009453531,1.027114454672854
0.6,0.9,0.010000858878524968,1.0020651163277685,0.009541965,1.0374275281866707
0.62,0.9,0.010000836302021978,1.0103477312712679,0.009609694,1.0402296749479398
0.64,0.9,0.010000445311387815,1.0180615123237087,0.009621544,1.0341744643260236
0.66,0.9,0.009997839,1.026274110320466,0.00957034,1.0183222059248895
0.68,0.9,0.009986168,0.9834090588653475,0.009031887,0.9529475796747116
0.7,0.9,0.00982274,0.9138581391670118,0.008279651,0.8674884110649659
0.72,0.9,0.009402814,0.8002796365482435,0.007202789,0.7525944747811465
0.74,0.9,0.00650123,0.6133246605541868,0.005652754,0.5980011626555743
0.76,0.9,0.003599646,0.41590560140254196,0.004037155,0.43807927342545855
0.78,0.9,0.000698062,0.23061144689603078,0.002490556,0.28416498604855067
0.8,0.9,0.000278136,0.091015248,0.001222638,0.15361915281290792
0.82,0.9,0.000114708,-0.00502205,0.000232283,0.046464085
0.84,0.9,0.000103037,-0.028597282,-0.000192979,-0.008843823
0.86,0.9,0.000100431,-0.022759737,-0.000319934,-0.034120008
0.88,0.9,0.00010004,-0.003139364,-0.000247613,-0.037370828
0.9,0.9,0.000100017,0.009331889,-8.04E-05,-0.021729089
0.92,0.9,0.00010001,0.015155925479605568,6.211094912425541e-5,-0.004717184
0.94,0.9,0.000100009,0.013960660243896465,0.000153998,0.011135942287805097
0.96,0.9,0.000100009,0.011148982926245936,0.000151306,0.016153665281515593
0.98,0.9,0.000100009,0.00923141,0.000135357,0.018457345684908807
1,0.9,0.000100009,0.00918932,0.000111486,0.017142035445755335
0,0.92,0.000100001,0.009204878,0.000181059,0.016940987
0.02,0.92,0.000100001,0.010139478603540305,0.000164154,0.012517432487790576
0.04,0.92,0.000100001,0.011135882,0.00015105,0.007779483
0.06,0.92,0.000100001,0.010908383,0.000107838,0.001086075
0.08,0.92,0.000100002,0.008731971,1.6995915997162827e-5,-0.00733281
0.1,0.92,0.00010001,0.003828655,-0.000126621,-0.017524935
0.12,0.92,0.000100032,-0.004467982,-0.000236618,-0.02029422
0.14,0.92,0.000100423,-0.012194821,-0.000255869,-0.014310026
0.16,0.92,0.000103029,-0.02042132,-0.000172723,0.001356319
0.18,0.92,0.000114699,0.022516307818455178,0.000701735,0.06596423
0.2,0.92,0.000278115,0.092184983,0.001923389,0.15042113103631002
0.22,0.92,0.000698008,0.2059557785405502,0.003672254,0.26396758515964014
0.24,0.92,0.003599368,0.3932272657173853,0.006189614,0.4167477987001508
0.26,0.92,0.006500727,0.59098055,0.008813461,0.57479409
0.28,0.92,0.009402087,0.7765884001037922,0.011325267730739746,0.7269032247055827
0.3,0.92,0.00982198,0.9164209316917291,0.013384488,0.8559179640196624
0.32,0.92,0.009985396,1.012620820921055,0.014992925669285449,0.9618162646521233
0.34,0.92,0.009997066,1.036235973,0.015683595293087667,1.016475482508927
0.36,0.92,0.009999672,1.0303885539322708,0.015889779231800176,1.0414552027785517
0.38,0.92,0.010000062659551442,1.0107349731772908,0.015772313,1.0446678830446474
0.4,0.92,0.010000085234307962,0.9982426082257296,0.015500801,1.0292095946214697
0.42,0.92,0.010000092970829495,0.9924087114515592,0.015269263181536425,1.0123972142632882
0.44,0.92,0.010000094,0.9936059979110543,0.015120021019888784,0.9967300262669755
0.46,0.92,0.010000093887742272,0.9964224341240822,0.015124395248418401,0.9917711574358987
0.48,0.92,0.010000093907885444,0.9983432523856531,0.015150302126173121,0.9894944984265047
0.5,0.92,0.010000094,0.9983854148932423,0.015189077384997661,0.9907943821115284
0.52,0.92,0.010000093907885442,0.9974508141372072,0.015205982296213214,0.9952179361306592
0.54,0.92,0.010000094,0.9964544107737009,0.015219086425417755,0.9999558858689441
0.56,0.92,0.010000093844162571,0.9966819101368263,0.015262298605400217,1.006649293550734
0.58,0.92,0.010000092970829497,0.9988583212801379,0.015353141,1.0150681787498845
0.6,0.92,0.010000085234307962,1.0037616374734253,0.015496758,1.0252603033965697
0.62,0.92,0.010000062659551442,1.012058274655006,0.015606754826238302,1.0280295886561157
0.64,0.92,0.009999672,1.019785113731235,0.015626005403055122,1.0220453943704955
0.66,0.92,0.009997066,1.0280116124587606,0.015542859219331516,1.0063790500801981
0.68,0.92,0.009985396,0.985073985,0.014668401429049918,0.9417711381645499
0.7,0.92,0.00982198,0.9154053099777961,0.013446747660159334,0.8573142375821406
0.72,0.92,0.009402087,0.8016345142001975,0.011697882390310143,0.7437677834588102
0.74,0.92,0.006500727,0.6143630270233622,0.009180523,0.5909875699182995
0.76,0.92,0.003599368,0.41660974300665077,0.006556675,0.4329412782504912
0.78,0.92,0.000698008,0.23100189263695575,0.004044869,0.28083214391286815
0.8,0.92,0.000278115,0.091169361,0.001985648,0.1518174045987886
0.82,0.92,0.000114699,-0.005030528,0.000377211,0.045919104
0.84,0.92,0.000103029,-0.02864568,-0.000313459,-0.008740114
0.86,0.92,0.000100423,-0.022798261,-0.000519643,-0.033719834
0.88,0.92,0.000100032,-0.00314468,-0.000402177,-0.036932514
0.9,0.92,0.00010001,0.009347685,-0.000130664,-0.021474226
0.92,0.92,0.000100002,0.015181581289188442,0.000100873,-0.004661846
0.94,0.92,0.000100001,0.013984294829693676,0.000250115,0.011005342
0.96,0.92,0.000100001,0.011167858616665909,0.000245741,0.015964211
0.98,0.92,0.000100001,0.00924704,0.000219834,0.01824087
1,0.92,0.000100001,0.009204878,0.000181059,0.016940987
0,0.94,0.0001,0.009232417,0.000166777,0.016863256792326184
0.02,0.94,0.0001,0.010169813738665266,0.000151205,0.012459999912630719
0.04,0.94,0.0001,0.011169198,0.000139135,0.007743789
0.06,0.94,0.0001,0.010941018081310875,9.9333113724341e-5,0.001081089
0.08,0.94,0.000100001,0.008758096,1.5657935128773633e-5,-0.007299172
0.1,0.94,0.000100009,0.00384011,-0.00011663,-0.017444538
0.12,0.94,0.000100031,-0.004481348,-0.000217953,-0.020201116
0.14,0.94,0.000100422,-0.012231302,-0.000235689,-0.014244372
0.16,0.94,0.000103028,-0.020482411,-0.000159108,0.001350104
0.18,0.94,0.000114698,0.022583674862047827,0.000646369,0.065661606
0.2,0.94,0.000278112,0.09246078,0.001771657,0.1497310279206418
0.22,0.94,0.000698002,0.20657194708577778,0.003382574,0.26275653873815713
0.24,0.94,0.003599336,0.39440370580807677,0.005701384,0.4148357846804344
0.26,0.94,0.00650067,0.5927486220896954,0.008118285,0.5721569430549497
0.28,0.94,0.009402004,0.7789117744462201,0.010431987,0.7235681726619191
0.3,0.94,0.009821894,0.9191626638719348,0.012328800793792902,0.851990959
0.32,0.94,0.009985308,1.0156503738792282,0.013810384,0.957403366
0.34,0.94,0.009996979,1.0393361866891035,0.014446578319338248,1.011811787126087
0.36,0.94,0.009999584,1.033471278833717,0.014636494096900841,1.0366768904608707
0.38,0.94,0.009999975,1.0137589003844063,0.014528283238644876,1.0398748305072592
0.4,0.94,0.009999998,1.0012291588845934,0.014278177087686462,1.024487475275025
0.42,0.94,0.010000005638350573,0.9953778062145715,0.014064894970158417,1.0077522420764022
0.44,0.94,0.010000006511676018,0.9965786732646398,0.013927421018397508,0.9921569469471931
0.46,0.94,0.010000007,0.9994035359237997,0.013931452225655257,0.9872208328749684
0.48,0.94,0.010000006575398335,1.0013301013157672,0.013955318303195671,0.9849546202516399
0.5,0.94,0.010000006577313075,1.0013723904129326,0.013991038092817392,0.986248537
0.52,0.94,0.010000006575398335,1.000434993567133,0.014006609605041184,0.9906517942023545
0.54,0.94,0.010000007,0.9994356092072748,0.014018679587230532,0.9953680049938515
0.56,0.94,0.010000006511676018,0.9996637892244881,0.014058482,1.0020307046280315
0.58,0.94,0.010000005638350573,1.0018467116461964,0.014142156979116194,1.0104109664523817
0.6,0.94,0.009999998,1.0067646971515307,0.014274445,1.0205563321729625
0.62,0.94,0.009999975,1.015086154895015,0.014375768165933158,1.0233129102260954
0.64,0.94,0.009999584,1.0228361095249239,0.014393504381875874,1.017356166358279
0.66,0.94,0.009996979,1.0310872184855093,0.014316923049260284,1.0017616901823727
0.68,0.94,0.009985308,0.988021132,0.013511446,0.9374501883804233
0.7,0.94,0.009821894,0.9181440271698936,0.012386158184133704,0.8533807661943436
0.72,0.94,0.009402004,0.8040328602200206,0.010775240717273763,0.7403552553768278
0.74,0.94,0.00650067,0.6162011014977214,0.008456431,0.5882760094345503
0.76,0.94,0.003599336,0.4178561852161028,0.00603953,0.43095485106003506
0.78,0.94,0.000698002,0.23169303285957843,0.003725828,0.2795436214530663
0.8,0.94,0.000278112,0.091442143,0.001829014,0.15112083469867288
0.82,0.94,0.000114698,-0.005045567,0.000347431,0.045708427793949145
0.84,0.94,0.000103028,-0.028731379,-0.000288763,-0.008699993
0.86,0.94,0.000100422,-0.022866472,-0.000478679,-0.033565096
0.88,0.94,0.000100031,-0.003154093,-0.000370468,-0.036763036
0.9,0.94,0.000100009,0.009375648,-0.000120362,-0.021375681
0.92,0.94,0.000100001,0.015227001091226882,9.29199440865489e-5,-0.004640448
0.94,0.94,0.0001,0.014026134041159056,0.000230394,0.010954847
0.96,0.94,0.0001,0.011201271381999398,0.000226363,0.015890961240013986
0.98,0.94,0.0001,0.009274706,0.000202497,0.018157174
1,0.94,0.0001,0.009232417,0.000166777,0.016863256792326184
0,0.96,0.0001,0.009232746,0.000133187,0.016906758380451494
0.02,0.96,0.0001,0.010170175929325627,0.000120752,0.012492142791239736
0.04,0.96,0.0001,0.011169595967706274,0.000111114,0.007763766
0.06,0.96,0.0001,0.010941407878563233,7.932774721095422e-5,0.001083878
0.08,0.96,0.000100001,0.008758408,1.2504377523024575e-5,-0.007318002
0.1,0.96,0.000100009,0.003840247,-9.31E-05,-0.017489539
0.12,0.96,0.000100031,-0.004481507,-0.00017406,-0.020253226
0.14,0.96,0.000100422,-0.012231738,-0.000188225,-0.014281112
0.16,0.96,0.000103028,-0.020483141,-0.000127068,0.001353598
0.18,0.96,0.000114698,0.022584477,0.000516187,0.065831006
0.2,0.96,0.000278112,0.092464069,0.001414844,0.1501173022204404
0.22,0.96,0.000698002,0.20657929828192742,0.002701326,0.263434383
0.24,0.96,0.003599335,0.39441774893417103,0.004553132,0.4159059408313174
0.26,0.96,0.006500668,0.5927697326133032,0.006483273,0.573632933
0.28,0.96,0.009402,0.7789395200583705,0.008330997,0.725434751
0.3,0.96,0.00982189,0.9191954089913502,0.009845791,0.8541888254352907
0.32,0.96,0.009985304,1.0156865584193202,0.011028979460498444,0.959873163
0.34,0.96,0.009996974,1.039373214,0.011537038608775512,1.0144219450339838
0.36,0.96,0.00999958,1.0335080956281226,0.011688700118869895,1.039351199509589
0.38,0.96,0.009999971,1.0137950124565211,0.011602278571740187,1.0425573975864393
0.4,0.96,0.009999994,1.001264823468589,0.011402543,1.027130354241567
0.42,0.96,0.010000001280421639,0.9954132620246436,0.011232215418353283,1.0103519541049781
0.44,0.96,0.010000002153746705,0.9966141723513174,0.011122429808245548,0.9947164304248223
0.46,0.96,0.010000002197326007,0.9994391361019305,0.011125650107125983,0.9897675817635687
0.48,0.96,0.010000002217468993,1.0013657704067043,0.011144710259315151,0.9874955215823574
0.5,0.96,0.010000002219383734,1.001408060969521,0.011173236198569012,0.9887927747108793
0.52,0.96,0.010000002217468993,1.0004706306218003,0.011185671231121613,0.9932073903000923
0.54,0.96,0.010000002197326007,0.9994712105834198,0.011195309917170344,0.997935767
0.56,0.96,0.010000002153746705,0.9996993986725633,0.011227095889922163,1.0046156551501948
0.58,0.96,0.010000001280421639,1.0018823987199308,0.011293919,1.0130175353971447
0.6,0.96,0.009999994,1.0068005591439226,0.011399565515444321,1.0231890722504475
0.62,0.96,0.009999971,1.0151223132231921,0.011480483188381976,1.0259527587273503
0.64,0.96,0.00999958,1.0228725441813544,0.011494648556979912,1.019980644753734
0.66,0.96,0.009996974,1.0311239478985206,0.011433491805440817,1.0043459353104407
0.68,0.96,0.009985304,0.98805633,0.010790237,0.9398685273002982
0.7,0.96,0.00982189,0.9181767376468979,0.00989158,0.8555822308708905
0.72,0.96,0.009402,0.8040615082691991,0.008605097,0.7422651502471437
0.74,0.96,0.006500668,0.6162230576169554,0.006753292,0.5897935922600133
0.76,0.96,0.003599335,0.417871074,0.004823151,0.4320666000435859
0.78,0.96,0.000698002,0.23170128649275618,0.002975427,0.2802647820812553
0.8,0.96,0.000278112,0.091445398,0.001460633,0.15151070765604122
0.82,0.96,0.000114698,-0.005045752,0.000277444,0.04582637
0.84,0.96,0.000103028,-0.028732408,-0.000230615,-0.008722412
0.86,0.96,0.000100422,-0.022867289,-0.000382276,-0.033651666
0.88,0.96,0.000100031,-0.003154206,-0.000295855,-0.036857864
0.9,0.96,0.000100009,0.009375983,-9.61E-05,-0.021430821
0.92,0.96,0.000100001,0.015227545,7.420821877983865e-5,-0.004652421
0.94,0.96,0.0001,0.014026634199809167,0.000183994,0.010983102666506758
0.96,0.96,0.0001,0.01120167,0.000180774,0.015931951327760423
0.98,0.96,0.0001,0.009275036,0.000161713,0.018204012
1,0.96,0.0001,0.009232746,0.000133187,0.016906758380451494
0,0.98,0.0001,0.009229332,0.00011028,0.016954144
0.02,0.98,0.0001,0.010166415297011816,9.998402161031888e-5,0.012527155055798241
0.04,0.98,0.0001,0.011165465832209422,9.200339683490389e-5,0.007785525
0.06,0.98,0.0001,0.010937362153068812,6.568413134401532e-5,0.001086916
0.08,0.98,0.000100001,0.008755169,1.0353195212149357e-5,-0.007338512
0.1,0.98,0.000100009,0.003838828,-7.71E-05,-0.017538555
0.12,0.98,0.000100031,-0.00447985,-0.000144125,-0.020309986
0.14,0.98,0.000100422,-0.012227215,-0.000155855,-0.014321131
0.16,0.98,0.000103028,-0.020475568,-0.000105216,0.0013574
0.18,0.98,0.000114698,0.022576123873198694,0.000427407,0.066015519
0.2,0.98,0.000278112,0.092429876,0.001171506,0.15053804398988055
0.22,0.98,0.000698002,0.20650290934557952,0.002236728,0.2641727166055107
0.24,0.98,0.003599334,0.39427190494946257,0.003770041,0.41707160507851315
0.26,0.98,0.006500666,0.5925505463372691,0.005368215,0.5752406575374333
0.28,0.98,0.009401998,0.7786514959526276,0.006898144,0.7274679316566608
0.3,0.98,0.009821888,0.9188555234772515,0.008152401,0.8565828692876595
0.32,0.98,0.009985302,1.015310993177783,0.009132085,0.9625634145434353
0.34,0.98,0.009996972,1.0389888887433325,0.009552757,1.017265088795721
0.36,0.98,0.009999578,1.0331259367110408,0.00967833,1.0422642208016757
0.38,0.98,0.009999969,1.0134201410706938,0.00960677,1.0454794125433564
0.4,0.98,0.009999992,1.0008945850037625,0.009441387,1.0300091355812975
0.42,0.98,0.009999999,0.9950451874238729,0.009300356,1.0131837125509118
0.44,0.98,0.010000000139448545,0.9962456542123166,0.009209454,0.9975043670745601
0.46,0.98,0.01,0.9990695736074979,0.009212121,0.9925416467269814
0.48,0.98,0.010000000203170822,1.0009954955969074,0.009227904,0.9902632171267053
0.5,0.98,0.010000000205085562,1.0010377704258142,0.009251523,0.991564105
0.52,0.98,0.010000000203170819,1.0001006866401745,0.009261819,0.9959910934294286
0.54,0.98,0.010000000183027838,0.9991016361049772,0.009269799,1.0007327230495175
0.56,0.98,0.010000000139448547,0.9993297397841183,0.009296119,1.0074313325884354
0.58,0.98,0.009999999,1.0015119325705537,0.00935145,1.0158567603291746
0.6,0.98,0.009999992,1.0064282743318087,0.009438927,1.0260568038665783
0.62,0.98,0.009999969,1.0147469514400678,0.009505928,1.028828234
0.64,0.98,0.009999578,1.022494316994522,0.009517657,1.0228393799408346
0.66,0.98,0.009996972,1.0307426703378528,0.009467019,1.0071608489406403
0.68,0.98,0.009985302,0.9876909780639882,0.008934396,0.9425027297111275
0.7,0.98,0.009821888,0.9178372257208313,0.008190297,0.857980204
0.72,0.98,0.009401998,0.8037641925916084,0.007125074,0.7443455318797143
0.74,0.98,0.006500666,0.6159951969877255,0.005591762,0.5914466434067118
0.76,0.98,0.003599334,0.417716556,0.003993588,0.43327759094779206
0.78,0.98,0.000698002,0.2316156059845605,0.002463659,0.2810503168285651
0.8,0.98,0.000278112,0.091411578,0.001209401,0.15193537919756703
0.82,0.98,0.000114698,-0.005043891,0.000229717,0.045954834
0.84,0.98,0.000103028,-0.028721787,-0.000190954,-0.00874684
0.86,0.98,0.000100422,-0.022858835,-0.000316527,-0.033745972
0.88,0.98,0.000100031,-0.003153039,-0.000244967,-0.036961164
0.9,0.98,0.000100009,0.009372517,-7.96E-05,-0.021490887
0.92,0.98,0.000100001,0.015221914513314004,6.144672870091894e-5,-0.004665464
0.94,0.98,0.0001,0.014021447724871076,0.000152348,0.011013881410663543
0.96,0.98,0.0001,0.011197528329689878,0.000149681,0.015976602
0.98,0.98,0.0001,0.009271606,0.000133899,0.018255031358518872
1,0.98,0.0001,0.009229332,0.00011028,0.016954144
0,1,0.0001,0.0092256,0.000109778,0.01698461
0.02,1,0.0001,0.010162305415156305,9.952918165855428e-5,0.012549666307256842
0.04,1,0.0001,0.011160952059861003,9.158484104476708e-5,0.007799516
0.06,1,0.0001,0.010932941,6.5384909986664e-5,0.00108887
0.08,1,0.000100001,0.00875163,1.0305255108444911e-5,-0.007351697
0.1,1,0.000100009,0.003837276,-7.68E-05,-0.017570067
0.12,1,0.000100031,-0.004478039,-0.00014347,-0.020346477
0.14,1,0.000100422,-0.012222273,-0.000155145,-0.014346862
0.16,1,0.000103028,-0.020467292,-0.000104736,0.00135984
0.18,1,0.000114698,0.022566997408561232,0.000425465,0.066134141
0.2,1,0.000278112,0.092392512,0.001166179,0.1508085423436802
0.22,1,0.000698002,0.20641943133271481,0.002226556,0.2646474025799514
0.24,1,0.003599334,0.39411251965664074,0.003752887,0.4178210389512452
0.26,1,0.006500666,0.5923110046077196,0.005343783,0.5762743109882271
0.28,1,0.009401998,0.7783367191809909,0.006866743,0.7287751325729148
0.3,1,0.009821888,0.9184840649588378,0.008115285,0.8581220901117732
0.32,1,0.009985302,1.0149005385856862,0.009090505,0.9642930859297077
0.34,1,0.009996972,1.0385688603465657,0.009509259,1.0190930650391579
0.36,1,0.009999578,1.0327082778038341,0.009634261,1.0441371260370422
0.38,1,0.009999969,1.0130104486572966,0.009563028,1.0473580998314524
0.4,1,0.009999991,1.0004899568286894,0.009398401,1.0318600233229327
0.42,1,0.009999999,0.9946429244177806,0.009258015,1.0150043641895858
0.44,1,0.01,0.9958429060826706,0.009167528,0.999296841
0.46,1,0.01,0.998665684,0.009170183,0.9943252010278338
0.48,1,0.010000000011696835,1.0005908270013295,0.009185892,0.9920426760899397
0.5,1,0.010000000013611574,1.0006330846608442,0.009209403,0.9933459015789114
0.52,1,0.010000000011696833,0.9996963797186834,0.009219652,0.9977808455483663
0.54,1,0.01,0.9986977330739788,0.009227596,1.002530995924355
0.56,1,0.01,0.9989257445531092,0.009253796,1.0092416419346888
0.58,1,0.009999999,1.0011070552124843,0.009308876,1.0176822084348325
0.6,1,0.009999991,1.0060214096144933,0.009395955,1.0279005791961786
0.62,1,0.009999969,1.0143367240178716,0.009462651,1.0306769889280045
0.64,1,0.009999578,1.0220809577828223,0.009474327,1.024677373705257
0.66,1,0.009996972,1.030325976688518,0.009423917,1.0089706714211313
0.68,1,0.009985302,0.987291688,0.008893716,0.9441963706580596
0.7,1,0.009821888,0.9174661733823742,0.008153002,0.85952197
0.72,1,0.009401998,0.8034392538011265,0.007092626,0.7456831092756697
0.74,1,0.006500666,0.6157461654772007,0.005566294,0.5925094729043764
0.76,1,0.003599334,0.4175476805261224,0.003975398,0.43405620086739527
0.78,1,0.000698002,0.23152196595285107,0.002452438,0.2815553792827084
0.8,1,0.000278112,0.09137462,0.001203896,0.15220842174385024
0.82,1,0.000114698,-0.005041853,0.000228677,0.046037426
0.84,1,0.000103028,-0.028710175,-0.000190078,-0.008762553
0.86,1,0.000100422,-0.022849593,-0.000315079,-0.033806614
0.88,1,0.000100031,-0.003151764,-0.000243847,-0.037027588
0.9,1,0.000100009,0.009368728,-7.92E-05,-0.021529511
0.92,1,0.000100001,0.015215760716059696,6.116666705268746e-5,-0.004673852
0.94,1,0.0001,0.014015779051170688,0.000151653,0.011033671002999606
0.96,1,0.0001,0.011193001402146008,0.000148999,0.016005311
0.98,1,0.0001,0.009267858,0.000133289,0.018287835765681458
1,1,0.0001,0.0092256,0.000109778,0.01698461

==> plot_results_csv/DG_ratio_bump_1D_256_p_1_q_11_T_50-0.csv <==
x,t_0.0,t_1.0,t_5.0,t_10.0,t_20.0,t_25.0,t_30.0,t_40.0,t_49.99
0,1,1,0.999999999,1.000000005,1,1,1,1,0.999955399
0.001,1,1,0.999999998,1.000000004,1,1,1,1,0.999944198
0.002,1,0.999999998,0.999999999,1.000000003,1,1,1,0.999999999,0.999933098
0.003,1,1,0.999999999,1.000000002,1,1,1,0.999999999,0.999921998
0.004,1.000000002,1.000000002,0.999999999,1.000000002,1,0.999999999,0.999999999,0.999999999,0.999908298
0.005,1,1,0.999999999,0.999999998,0.999999999,0.999999999,0.999999999,0.999999999,0.999900298
0.006,1,1,0.999999999,0.999999997,0.999999999,0.999999999,0.999999999,0.999999999,0.999892298
0.007,1,1,0.999999999,0.999999999,0.999999999,0.999999999,0.999999999,0.999999999,0.999884297
0.008,1.000000003,1.000000003,0.999999999,1.000000001,0.999999999,0.999999999,0.999999999,0.999999999,0.999872697
0.009,1.000000003,1,0.999999999,1.000000002,0.999999999,0.999999999,0.999999999,0.999999999,0.999870497
0.01,0.999999996,1,0.999999998,0.999999999,0.999999999,0.999999999,0.999999999,0.999999998,0.999868196
0.011,1,1,1.000000002,0.999999999,0.999999999,0.999999999,0.999999999,0.999999998,0.999866
0.012,1,0.999999999,0.999999995,0.999999995,0.999999999,0.999999999,0.999999998,0.999999998,0.999859595
0.013,1,0.999999995,0.999999995,1,0.999999999,0.999999999,0.999999998,0.999999998,0.999865895
0.014,1,0.999999999,1.000000003,1.000000001,0.999999999,0.999999998,0.999999998,0.999999998,0.999872194
0.015,1.000000006,1,0.999999998,1,0.999999999,0.999999998,0.999999998,0.999999998,0.999878494
0.016,1,0.999999999,1.000000004,0.999999993,0.999999998,0.999999998,0.999999998,0.999999997,0.999880793
0.017,1,0.999999999,0.999999997,1.000000002,0.999999998,0.999999998,0.999999998,0.999999997,0.999898393
0.018,1,0.999999999,0.999999997,1.000000002,0.999999998,0.999999998,0.999999997,0.999999997,0.999915992
0.019,1.000000009,1.000000008,1.000000006,1.000000011,0.999999998,0.999999998,0.999999997,0.999999997,0.999933491
0.02,0.99999999,0.999999999,0.999999996,0.99999999,0.999999998,0.999999997,0.999999997,0.999999996,0.99994819
0.021,1,0.999999999,1.000000007,1.000000001,0.999999998,0.999999997,0.999999997,0.999999996,0.999979189
0.022,1,0.999999999,0.999999988,0.999999999,0.999999997,0.999999997,0.999999996,0.999999996,1.000010253
0.023,1,0.999999986,0.999999995,0.999999996,0.999999997,0.999999997,0.999999996,0.999999995,1.000041299
0.024,1,0.999999985,1.000000009,0.999999995,0.999999997,0.999999996,0.999999996,0.999999995,1.000071239
0.025,1,0.999999999,0.999999994,0.999999983,0.999999997,0.999999996,0.999999995,0.999999994,1.000116639
0.026,1,0.999999999,0.999999993,0.999999985,0.999999996,0.999999996,0.999999995,0.999999994,1.000162039
0.027,1,0.999999999,0.999999993,0.99999998,0.999999996,0.999999995,0.999999994,0.999999993,1.000207439
0.028,1,0.999999998,0.999999992,0.999999977,0.999999996,0.999999995,0.999999994,0.999999992,1.000254073
0.029,1,0.999999998,0.999999991,0.999999975,0.999999995,0.999999994,0.999999993,0.999999991,1.000312386
0.03,1,0.999999972,0.99999999,0.999999972,0.999999995,0.999999993,0.999999992,0.99999999,1.000370673
0.031,1,0.999999998,0.99999997,0.999999969,0.999999994,0.999999993,0.999999992,0.999999989,1.00042907
0.032,1,0.999999997,0.999999988,0.999999966,0.999999993,0.999999992,0.999999991,0.999999988,1.000490667
0.033,0.999999963,0.999999963,0.999999987,0.999999963,0.999999993,0.999999991,0.99999999,0.999999987,1.000557138
0.034,1.000000001,0.999999997,0.999999959,0.999999959,0.999999992,0.99999999,0.999999989,0.999999986,1.000623608
0.035,1,0.999999997,0.999999984,0.999999854,0.999999991,0.999999989,0.999999987,0.999999984,1.000690079
0.036,1.00000005,0.999999996,0.999999982,0.99999985,0.99999999,0.999999988,0.999999986,0.999999982,1.000760414
0.037,1.000000001,0.999999996,0.999999981,0.999999844,0.999999989,0.999999987,0.999999985,0.99999998,1.000825834
0.038,1.000000039,0.999999996,0.999999979,0.999999839,0.999999988,0.999999986,0.999999983,0.999999978,1.000891253
0.039,1,0.999999995,0.999999933,0.999999832,0.999999987,0.999999984,0.999999981,0.999999976,1.000956672
0.04,1.000000001,0.999999994,0.999999974,0.999999825,0.999999986,0.999999982,0.999999979,0.999999974,1.001023426
0.041,1.000000017,0.999999994,0.999999972,0.999999817,0.999999984,0.99999998,0.999999977,0.999999971,1.001073584
0.042,1.000000001,0.999999994,0.999999969,0.999999808,0.999999982,0.999999978,0.999999975,0.999999968,1.001123702
0.043,1,0.999999999,0.999999963,0.999999799,0.99999998,0.999999976,0.999999971,0.999999965,1.001202542
0.044,0.999999988,0.999999991,0.999999961,0.999999888,0.999999978,0.999999974,0.999999969,0.999999962,1.001218024
0.045,1.000000002,0.999999991,0.99999998,0.999999876,0.999999975,0.99999997,0.999999965,0.999999958,1.001233527
0.046,1.000000038,1.000000027,0.999999965,0.999999931,0.999999974,0.999999968,0.999999962,0.999999954,1.001249019
0.047,1,0.999999984,0.999999995,0.999999893,0.99999997,0.999999964,0.999999957,0.999999949,1.001303187
0.048,1.000000003,0.999999987,0.999999907,0.999999945,0.999999968,0.999999961,0.999999954,0.999999945,1.001260575
0.049,0.999999988,0.999999972,0.999999937,0.999999979,0.999999963,0.999999955,0.999999948,0.999999939,1.00121796
0.05,1.000000002,0.999999986,0.99999993,1.000000042,0.999999961,0.999999952,0.999999943,0.999999934,1.001175344
0.051,1.000000001,0.999999977,0.999999919,1.000000077,0.999999955,0.999999946,0.999999936,0.999999927,1.001176774
0.052,1.000000004,0.99999998,0.999999954,1.000000155,0.999999952,0.999999941,0.999999931,0.999999921,1.001050753
0.053,1.000000005,1.000000024,0.999999905,1.00000023,0.999999946,0.999999934,0.999999922,0.999999912,1.000924774
0.054,1.000000003,0.999999978,0.999999894,1.000000302,0.999999941,0.999999928,0.999999915,0.999999904,1.000798771
0.055,1.000000002,0.999999967,0.999999877,1.000000419,0.999999934,0.999999919,0.999999905,0.999999892,1.000715067
0.056,1.000000006,0.999999928,0.999999868,1.00000046,0.999999928,0.999999912,0.999999897,0.999999882,1.000482441
0.057,1.000000007,0.999999989,0.999999861,1.000000534,0.999999919,0.999999901,0.999999885,0.999999867,1.000249769
0.058,0.999999958,0.999999922,0.999999851,1.000000559,0.999999912,0.999999892,0.999999875,0.999999853,1.000017094
0.059,1.000000003,0.999999952,0.999999812,1.000000708,0.999999901,0.99999988,0.99999986,0.999999835,0.9998167
0.06,0.999999965,0.999999913,0.999999798,1.000000724,0.999999893,0.999999869,0.999999847,0.999999816,0.9994617
0.061,1.00000001,0.999999957,0.999999779,1.000000735,0.99999988,0.999999853,0.99999983,0.999999793,0.999106494
0.062,0.999999983,0.999999929,0.999999753,1.000000718,0.999999869,0.99999984,0.999999814,0.999999769,0.998751331
0.063,1.000000006,0.99999993,0.999999715,1.000000794,0.999999853,0.999999821,0.999999793,0.999999739,0.998410901
0.064,1.000000014,0.999999937,0.999999695,1.000000648,0.99999984,0.999999804,0.999999774,0.999999708,0.997931802
0.065,0.999999984,0.999999936,0.999999696,1.000000492,0.999999821,0.999999782,0.999999748,0.999999671,0.997452798
0.066,1.000000005,0.999999926,0.99999963,1.000000288,0.999999804,0.999999761,0.999999724,0.999999633,0.996973804
0.067,1.000000029,0.999999916,0.999999576,1.0000002,0.999999782,0.999999734,0.999999692,0.999999587,0.9964876
0.068,1.000000022,0.999999908,0.999999549,0.999999765,0.999999761,0.999999709,0.999999662,0.999999541,0.995905585
0.069,1.000000021,0.999999905,0.999999559,0.999999318,0.999999734,0.999999677,0.999999624,0.999999486,0.995323606
0.07,1.000000006,0.999999889,0.999999448,0.999998857,0.999999708,0.999999645,0.999999585,0.99999943,0.994741517
0.071,1.000000032,0.999999852,0.999999353,0.999998372,0.999999676,0.999999606,0.999999539,0.999999367,0.994133262
0.072,1.000000057,0.999999865,0.999999349,0.9999976,0.999999643,0.999999566,0.999999491,0.999999302,0.993499291
0.073,1.00000003,0.999999859,0.999999295,0.999996763,0.999999605,0.999999519,0.999999434,0.99999923,0.992865303
0.074,0.999999957,0.9999998,0.999999177,0.999995849,0.999999565,0.99999947,0.999999373,0.999999156,0.992231294
0.075,1.000000031,0.999999784,0.999999082,0.999994912,0.999999518,0.999999414,0.999999304,0.999999076,0.991564621
0.076,1.000000051,0.999999801,0.999999085,0.9999937,0.999999468,0.999999352,0.999999229,0.999998994,0.990966609
0.077,1.000000043,0.99999979,0.999998999,0.999992462,0.999999413,0.999999284,0.999999145,0.999998907,0.990368529
0.078,1.000000005,0.999999749,0.9999989,0.999991243,0.999999351,0.999999207,0.999999052,0.999998816,0.989770434
0.079,1.00000009,0.999999686,0.999998765,0.99998979,0.999999284,0.999999124,0.99999895,0.999998723,0.98915864
0.08,1.0000001,0.9999997,0.999998687,0.9999885,0.999999207,0.999999029,0.999998836,0.999998623,0.988725045
0.081,1.000000062,0.999999688,0.999998568,0.999987169,0.999999127,0.999998929,0.999998715,0.999998522,0.988291178
0.082,1.000000002,0.999999623,0.999998449,0.9999858,0.999999031,0.99999881,0.999998576,0.999998408,0.987857416
0.083,1.000000117,0.999999576,0.999998222,0.999984267,0.999998936,0.999998689,0.999998432,0.999998297,0.987467205
0.084,1.000000131,0.999999569,0.999998082,0.999983485,0.999998782,0.99999851,0.99999823,0.99999813,0.987365537
0.085,1.000000041,0.999999533,0.99999788,0.9999826,0.999998699,0.999998394,0.999998092,0.999998027,0.987263785
0.086,1.000000008,0.99999923,0.999997503,0.99998033,0.999998513,0.999998177,0.999997852,0.999997829,0.98678062
0.087,1.000000129,0.99999933,0.999997321,0.999981043,0.999998409,0.999998035,0.999997688,0.999997687,0.98720985
0.088,1.000000168,0.999999358,0.999997058,0.999981774,0.999998186,0.999997774,0.999997405,0.999997438,0.987638899
0.089,1.000000115,0.999999282,0.999996665,0.999982314,0.999998054,0.999997598,0.999997207,0.99999723,0.988067857
0.09,1.00000003,0.999998861,0.99999609,0.999980952,0.999997785,0.999997286,0.999996873,0.999996904,0.988060622
0.091,1.000000198,0.999999036,0.999995736,0.999984378,0.999997619,0.999997069,0.999996634,0.999996595,0.989233462
0.092,1.000000243,0.999999045,0.999995294,0.999987582,0.999997297,0.999996697,0.99999624,0.999996151,0.99040618
0.093,1.000000152,0.999998938,0.999994651,0.999990784,0.999997089,0.999996431,0.999995946,0.999995697,0.99157876
0.094,1.00000007,0.999998341,0.999993741,0.999991992,0.999996701,0.999995987,0.999995477,0.999995084,0.992316397
0.095,1.000000303,0.999998538,0.999993142,0.999998932,0.999996441,0.999995662,0.999995111,0.999994432,0.994432943
0.096,1.000000379,0.999998579,0.999992331,1.000005708,0.999995977,0.999995133,0.999994545,0.99999359,0.996549301
0.097,1.000000241,0.999998401,0.999991378,1.000012238,0.999995652,0.999994732,0.999994081,0.999992682,0.99866543
0.098,1.000000178,0.999997584,0.999989878,1.000017738,0.999995096,0.999994102,0.999993389,0.999991548,1.000415176
0.099,1.000000462,0.999997871,0.999988991,1.000027894,0.999994692,0.999993605,0.999992792,0.999990328,1.003624994
0.1,1.000000507,0.999997884,0.999987832,1.000037775,0.999994028,0.99999285,0.999991935,0.999988837,1.006834586
0.101,1.000000291,0.999997593,0.999986374,1.00004739,0.999993524,0.999992231,0.999991159,0.999987257,1.010043849
0.102,1.000000267,0.999996482,0.999984127,1.000057586,0.999992732,0.999991322,0.999990086,0.999985359,1.0130208
0.103,1.000000704,0.999996899,0.999983022,1.000068322,0.999992105,0.999990544,0.999989073,0.99998339,1.017376307
0.104,1.000000764,0.99999685,0.9999815,1.000078682,0.999991159,0.999989442,0.999987723,0.999981058,1.021731367
0.105,1.00000031,0.999996376,0.999979531,1.000088523,0.999990378,0.999988458,0.999986405,0.999978701,1.026085932
0.106,1.00000048,0.999994879,0.99997646,1.000100991,0.999989246,0.999987112,0.999984704,0.999975946,1.030388341
0.107,1.000001073,0.999995357,0.999975304,1.000106081,0.999988272,0.999985861,0.999983006,0.999973241,1.035790942
0.108,1.000001055,0.999995312,0.999973563,1.000110695,0.999986916,0.999984209,0.999980875,0.999970125,1.04119273
0.109,1.000000333,0.999994548,0.999971157,1.000114591,0.999985697,0.999982617,0.999978715,0.999967156,1.04659383
0.11,1.000000835,0.999992547,0.999967473,1.000121786,0.999984067,0.999980582,0.999976076,0.999963797,1.052127353
0.111,1.000001632,0.99999324,0.999966603,1.000111168,0.999982537,0.999978558,0.999973374,0.999960695,1.058271471
0.112,1.00000152,0.999993022,0.999964704,1.000099737,0.999980575,0.999976056,0.999970158,0.999957267,1.064414526
0.113,1.000000401,0.999991801,0.999961951,1.000087177,0.99997865,0.999973495,0.99996684,0.999954193,1.070556401
0.114,1.000001378,0.999989157,0.999957822,1.000075853,0.999976278,0.999970428,0.999962994,0.999950907,1.076955022
0.115,1.000002482,0.999990065,0.999957183,1.000036034,0.999973856,0.999967215,0.999958999,0.999948033,1.083277256
0.116,1.000002188,0.999989616,0.999955253,0.999994861,0.999970986,0.999963485,0.999954498,0.9999451,1.089597868
0.117,1.0000004,0.999987663,0.999951743,0.999952212,0.999967939,0.999959494,0.999949783,0.999942556,1.095916678
0.118,1.000002372,0.999984229,0.999947266,0.999904518,0.999964465,0.999955005,0.999944629,0.999940126,1.102471125
0.119,1.000003771,0.999985396,0.999946232,0.999821998,0.99996064,0.999950102,0.999939159,0.999937938,1.108111464
0.12,1.000003149,0.99998452,0.999943111,0.999737475,0.999956445,0.999944772,0.999933385,0.999936013,1.113749363
0.121,1.0000003,0.999981463,0.999937822,0.99965078,0.999951663,0.999938821,0.999927129,0.999934006,1.119384595
0.122,1.000003909,0.99997707,0.999931711,0.99954942,0.999946613,0.999932574,0.999920768,0.999932319,1.124992114
0.123,1.000005725,0.999978578,0.999927842,0.999417276,0.999940662,0.999925424,0.999913661,0.999930018,1.128778379
0.124,1.000004527,0.99997701,0.999920954,0.999282172,0.999934626,0.999918206,0.999906727,0.999927912,1.132561058
0.125,1,0.999960787,0.999907076,0.999151176,0.999925088,0.99990747,0.999896336,0.999922831,1.139020989
0.126,1.000006282,0.999966571,0.999899312,0.998982026,0.999920007,0.999901344,0.999890947,0.999920572,1.139490998
0.127,1.00000848,0.99996827,0.999887499,0.99880881,0.999908514,0.999888769,0.999879136,0.999913128,1.139956399
0.128,1.000006164,0.999965437,0.999871231,0.998631101,0.999902274,0.999881623,0.999872832,0.999906917,1.140416604
0.129,1.000000882,0.999942907,0.999847296,0.998418271,0.99988862,0.999867062,0.999859274,0.999895069,1.144240109
0.13,1.000009602,0.99995087,0.999825783,0.998245376,0.999881,0.999858625,0.999851378,0.999882216,1.139690891
0.131,1.000012256,0.999952773,0.999798222,0.998066443,0.999864845,0.999841717,0.999835316,0.999863049,1.135135351
0.132,1.000008164,0.999947947,0.999764016,0.997880776,0.999855576,0.999831544,0.999824741,0.999840195,1.130572911
0.133,1.000002612,0.999916763,0.999718467,0.99760806,0.999836541,0.999811751,0.999804969,0.999809954,1.12974831
0.134,1.000014701,0.999927779,0.999674474,0.997502781,0.99982524,0.999799098,0.999790078,0.999773133,1.118359932
0.135,1.000017702,0.999929718,0.999621523,0.997388553,0.999802814,0.99977554,0.999764756,0.999727368,1.10696349
0.136,1.000010668,0.9999216,0.999558675,0.997264239,0.999788939,0.999759276,0.99974329,0.999672301,1.095558361
0.137,1.000005779,0.99987885,0.999474675,0.99700175,0.999762475,0.999730675,0.999709896,0.999606135,1.087839953
0.138,1.000022446,0.999893922,0.999401936,0.997071832,0.999745237,0.999709154,0.999678924,0.99952855,1.067843423
0.139,1.000025575,0.999895435,0.999315843,0.997128301,0.999713788,0.999673623,0.999634132,0.999437155,1.04783797
0.14,1.000013691,0.99988199,0.99921499,0.997169792,0.999692044,0.999644589,0.999590077,0.999333433,1.02782296
0.141,1.000011385,0.99982369,0.999075035,0.997043889,0.999654357,0.999599629,0.999529916,0.999212729,1.010952322
0.142,1.000034226,0.999844198,0.99897609,0.997418062,0.999626519,0.999560171,0.999468716,0.999080492,0.980860917
0.143,1.000036854,0.999844498,0.998857369,0.997771902,0.999580787,0.999502496,0.999388636,0.998927994,0.950761968
0.144,1.000017188,0.999822509,0.99871667,0.998103355,0.999544671,0.999449023,0.99930599,0.998767072,0.920655423
0.145,1.000021014,0.99974359,0.998512044,0.998281467,0.999488589,0.999374764,0.999201397,0.99858296,0.892674491
0.146,1.000052112,0.999771323,0.99840657,0.999071471,0.999441382,0.999303166,0.999093237,0.998396075,0.851570955
0.147,1.000053104,0.999768898,0.998271518,0.999830941,0.999371894,0.999207871,0.998959882,0.998184185,0.810466626
0.148,1.000020885,0.999733297,0.998103828,1.000556701,0.999310028,0.999113674,0.998822867,0.997977913,0.769362728
0.149,1.000037214,0.999627434,0.99784769,1.001197664,0.999223529,0.998992857,0.998657793,0.997746771,0.729012636
0.15,1.00007926,0.999664519,0.997777342,1.00243089,0.999142821,0.998871689,0.998490084,0.997531882,0.676883102
0.151,1.000076432,0.999656797,0.99766295,1.003618111,0.999035066,0.998721155,0.998292301,0.997295182,0.62476985
0.152,1.000024192,0.999599666,0.997499998,1.004754589,0.998930678,0.99856908,0.998094094,0.997086938,0.572677021
0.153,1.000064033,0.999459134,0.997237282,1.005913382,0.998797275,0.998385846,0.997865698,0.996863736,0.519866853
0.154,1.000120291,0.999508242,0.997260691,1.007438255,0.998664197,0.998200177,0.99764007,0.996681074,0.45796379
0.155,1.000109804,0.999490643,0.997218453,1.00889398,0.998500789,0.997983025,0.997386742,0.996494588,0.396112174
0.156,1.000025866,0.999399603,0.997103928,1.010273398,0.998333819,0.997762518,0.9971396,0.996358847,0.334321898
0.157,1.000107823,0.999215617,0.996905679,1.011763933,0.998136949,0.997513044,0.996871229,0.996234749,0.270636391
0.158,1.000182299,0.999279561,0.997072448,1.013140459,0.997931637,0.99725885,0.996611666,0.996166672,0.201844202
0.159,1.000157574,0.999244472,0.997141518,1.01441395,0.997699113,0.996981699,0.996341688,0.996128813,0.133166958
0.16,1.000023776,0.999100367,0.997103045,1.015574004,0.997451458,0.996696735,0.996080332,0.996144795,0.06462376
0.161,1.000178454,0.998863469,0.9970275,1.016811902,0.997183341,0.996399997,0.995824686,0.996210634,0.006177589
0.162,1.000275459,0.998945398,0.997323208,1.017215658,0.996890952,0.996089352,0.995572642,0.99631682,0.077014952
0.163,1.000225472,0.998880573,0.9974736,1.017469033,0.996589676,0.995783507,0.995346726,0.996489277,0.147636203
0.164,1.000013849,0.998654363,0.997464281,1.017557002,0.996250617,0.995452015,0.995111253,0.996674836,0.218007627
0.165,1.000291061,0.998356353,0.997472557,1.017433721,0.995921127,0.99514824,0.994925769,0.996934718,0.289570041
0.166,1.000414988,0.998459757,0.997732484,1.015620282,0.995534571,0.994799329,0.994706914,0.997163592,0.355424718
0.167,1.000319725,0.998344475,0.997775704,1.013592753,0.995181685,0.994504385,0.994559999,0.997456555,0.420919684
0.168,1.000013961,0.997204749,0.997311931,1.01354314,0.994577588,0.993963175,0.994175344,0.997537509,0.497069939
0.169,1.000452963,0.997617811,0.997400098,1.008190746,0.994364609,0.993839329,0.994205803,0.997880483,0.549150936
0.17,1.000598242,0.997738088,0.9972008,1.002576087,0.993698055,0.993264557,0.993798816,0.997856141,0.600773949
0.171,1.000421675,0.997537698,0.996686337,0.996676027,0.993473664,0.993133114,0.993788837,0.997953539,0.651878764
0.172,1.000082712,0.995984706,0.995820767,0.993043659,0.992737587,0.992500976,0.993301631,0.99766298,0.718470774
0.173,1.000682938,0.996558659,0.994842565,0.982338752,0.992486598,0.99231646,0.993159317,0.997308954,0.745278635
0.174,1.000850579,0.996702001,0.99345257,0.971305872,0.991664823,0.991580249,0.992496659,0.996533064,0.771545019
0.175,1.000546422,0.996375738,0.9916136,0.959920529,0.991356729,0.991268293,0.992089564,0.99546822,0.7972083
0.176,1.000210142,0.994292102,0.989493778,0.950470796,0.990414311,0.990347095,0.991108519,0.993928142,0.841821116
0.177,1.001021361,0.99508626,0.986472272,0.933261992,0.989994374,0.989795921,0.990258116,0.991850885,0.831042181
0.178,1.001199724,0.995251461,0.982881176,0.915687302,0.988874301,0.988571668,0.988768549,0.989220741,0.819884863
0.179,1.00069214,0.994734988,0.978674817,0.897728201,0.988261639,0.987632887,0.987256466,0.985801264,0.808324814
0.18,1.00043137,0.99199427,0.973989705,0.880634423,0.986875946,0.985944656,0.985021729,0.981725518,0.817302829
0.181,1.001510757,0.993078036,0.967920567,0.857021612,0.98595671,0.984432037,0.982596518,0.976637353,0.757180774
0.182,1.001673043,0.993252181,0.961101276,0.833065535,0.984187071,0.982083315,0.979350185,0.970769537,0.697457127
0.183,1.000850449,0.99244948,0.953482365,0.808764239,0.982821136,0.979788201,0.97575307,0.963727002,0.63821876
0.184,1.00079515,0.988924999,0.944767427,0.783666083,0.980519721,0.976558157,0.971222348,0.955772525,0.599129031
0.185,1.002201526,0.990366044,0.935150457,0.755886482,0.978542935,0.973263368,0.966213016,0.946583858,0.481301686
0.186,1.002297089,0.990510483,0.92459988,0.727855443,0.97554613,0.968934286,0.960159889,0.936367289,0.365848504
0.187,1.001002759,0.989279928,0.91307193,0.69959712,0.972795661,0.964453014,0.953567339,0.924991143,0.253072774
0.188,1.001363213,0.984854767,0.899435018,0.668761908,0.96894502,0.958846903,0.945838566,0.912514603,0.158559405
0.189,1.003144717,0.986710021,0.887037993,0.641800207,0.965275231,0.953052356,0.937600861,0.899119445,0.017975234
0.19,1.003088508,0.986754032,0.873524748,0.614663319,0.960451382,0.946080052,0.928187519,0.884639262,0.188255749
0.191,1.00111564,0.984908763,0.858870421,0.587396271,0.955782417,0.938965097,0.918416732,0.869651435,0.351681937
0.192,1.00220155,0.979504421,0.84101613,0.556355861,0.949947225,0.930679775,0.907512101,0.853715165,0.499190906
0.193,1.004376828,0.9818431,0.828549917,0.537635078,0.944288556,0.922386076,0.896521973,0.83784357,0.723891735
0.194,1.004041218,0.981716965,0.814714486,0.518531176,0.937528876,0.913030824,0.884564612,0.821324186,0.936115037
0.195,1.001142313,0.979074089,0.799513352,0.499086159,0.931032215,0.903897986,0.872908377,0.8055504,1.13503219
0.196,1.003364459,0.972741601,0.780522954,0.475877706,0.923601755,0.893940413,0.860601272,0.789605457,1.319689096
0.197,1.00589716,0.975729596,0.772606061,0.473406258,0.916567241,0.884498075,0.849043448,0.775120789,1.568387447
0.198,1.00511246,0.975465968,0.762783705,0.469606327,0.908901015,0.874625201,0.837323184,0.761127043,1.796534063
0.199,1.001027831,0.971965999,0.75109399,0.464496712,0.901796029,0.86558594,0.826803023,0.749229737,2.003419566
0.2,1.004865596,0.965068257,0.73611667,0.45702466,0.894511758,0.856674,0.816775554,0.738631364,2.196550925
0.201,1.00764533,0.969092149,0.737940802,0.476124515,0.887921049,0.848850708,0.808292397,0.730564365,2.434537943
0.202,1.006217128,0.968960506,0.736721817,0.491805193,0.881757291,0.841865736,0.801098675,0.724714276,2.643950843
0.203,1.000724267,0.964809202,0.732560318,0.504110205,0.876342003,0.836094224,0.795603278,0.721510208,2.824790726
0.204,1.00665202,0.95821627,0.726949188,0.51647351,0.872100493,0.831995537,0.792291337,0.721463016,2.991974243
0.205,1.009493437,0.963910363,0.74184243,0.55661699,0.868486798,0.828993868,0.790524971,0.723760582,3.183388403
0.206,1.007238002,0.964446044,0.751765243,0.590175414,0.86689516,0.828569128,0.79186843,0.730129245,3.341066302
0.207,1.000209946,0.960136706,0.756964973,0.617376296,0.865602041,0.828846412,0.794263672,0.738088563,3.466217968
0.208,1.008594326,0.955213991,0.763627062,0.647418448,0.867241181,0.832624,0.800671361,0.750916065,3.578864596
0.209,1.011174189,0.963140079,0.790835771,0.701417422,0.863518033,0.830984726,0.801556039,0.757856852,3.698357458
0.21,1.007821101,0.964789151,0.810554956,0.745325519,0.873532876,0.844292406,0.818465962,0.782714598,3.783708547
0.211,1.000653246,0.940404081,0.795657278,0.749206881,0.872727437,0.846280182,0.823531325,0.794568537,3.808517301
0.212,1.009971543,0.95881287,0.840951545,0.819673113,0.885944541,0.863302258,0.844475182,0.823686428,3.881864246
0.213,1.012069844,0.969168703,0.875560605,0.876394496,0.888055958,0.868673748,0.853217862,0.839420903,3.92284644
0.214,1.007703799,0.9722607,0.900393102,0.920456451,0.90391472,0.888548905,0.877042213,0.871119328,3.934653388
0.215,1.00176339,0.949666708,0.892787007,0.929025362,0.908616426,0.896704508,0.888596198,0.889391344,3.902985623
0.216,1.01098855,0.970968326,0.94024628,0.992984108,0.92632434,0.918344189,0.91394617,0.921849898,3.901303467
0.217,1.012470039,0.983126614,0.975189909,1.041808758,0.933052434,0.928452003,0.92723822,0.941158951,3.8748645
0.218,1.007183151,0.987216844,0.998964704,1.077068533,0.95162539,0.950615831,0.952660572,0.972599005,3.827063825
0.219,1.002895011,0.968012991,0.995256181,1.08370703,0.959641749,0.961705972,0.966528757,0.991505549,3.751796974
0.22,1.011565174,0.990182118,1.036947255,1.132381184,0.978069469,0.983189956,0.990674868,1.020371102,3.694746653
0.221,1.012328319,1.00262239,1.065766165,1.166539142,0.986574381,0.994288296,1.004015694,1.037575687,3.621679098
0.222,1.006324265,1.006644392,1.083359518,1.188011838,1.003865992,1.013981561,1.025701782,1.062622543,3.535548544
0.223,1.003890475,0.991452989,1.079894858,1.188524702,1.012061349,1.024182431,1.037545318,1.077124599,3.434871369
0.224,1.01160608,1.011868215,1.110500073,1.218463517,1.027392583,1.041213896,1.055893159,1.097513976,3.345662497
0.225,1.011642025,1.022698311,1.129344344,1.236057372,1.034589877,1.049787558,1.065504821,1.108602996,3.248201643
0.226,1.005223046,1.025378782,1.138147511,1.243123623,1.047311732,1.063524753,1.079927398,1.123879874,3.144672975
0.227,1.004587712,1.013843112,1.132446618,1.236360414,1.052955893,1.069932169,1.086810602,1.131200332,3.035694193
0.228,1.011043172,1.030147379,1.15017872,1.248771878,1.062675201,1.080047515,1.097063184,1.141303691,2.934549004
0.229,1.010437916,1.037791095,1.158285159,1.251793333,1.066413864,1.08399673,1.101001965,1.144788458,2.830918864
0.23,1.003991433,1.038192333,1.158351129,1.247011104,1.07296243,1.090419358,1.107117431,1.149956727,2.726210963
0.231,1.00483842,1.029394019,1.149619087,1.234210281,1.074616885,1.091820653,1.10811658,1.149819123,2.62164814
0.232,1.009843113,1.040233876,1.155710443,1.23313532,1.078065854,1.094735133,1.110390511,1.1505653,2.52296841
0.233,1.008771315,1.043973415,1.154753229,1.225703383,1.07766529,1.093721418,1.108683961,1.147211959,2.425483322
0.234,1.002751772,1.041881439,1.148061614,1.213158679,1.078267423,1.09349599,1.10759139,1.144198696,2.329972662
0.235,1.004538163,1.034889203,1.136948126,1.196829331,1.075975451,1.090336228,1.10354496,1.138190662,2.237526974
0.236,1.008037656,1.040223228,1.134452786,1.18728881,1.07414077,1.087488533,1.099698764,1.132210138,2.149820512
0.237,1.006745725,1.040369177,1.127428402,1.174037194,1.070270676,1.082594482,1.093810745,1.124182478,2.065288987
0.238,1.0016323,1.036359782,1.116862912,1.157964444,1.066501159,1.077719391,1.087884872,1.116037843,1.984270016
0.239,1.003671928,1.030613419,1.10484946,1.14086972,1.061426231,1.071549263,1.080685177,1.10665857,1.907443057
0.24,1.00576578,1.031528921,1.097404969,1.127536382,1.056277711,1.06527766,1.073372039,1.097157201,1.834556029
0.241,1.004539719,1.029201251,1.087570116,1.112540353,1.050431745,1.058334152,1.065419332,1.087070579,1.765632422
0.242,1.000755689,1.024390238,1.076015973,1.096460471,1.044461965,1.0512803,1.057377648,1.076939914,1.700730533
0.243,1.002357579,1.019770835,1.064758406,1.080926782,1.038265743,1.044036172,1.049185142,1.066734094,1.640076655
0.244,1.003295935,1.017964523,1.055654448,1.067412824,1.031997602,1.036762378,1.041006629,1.056623011,1.582699887
0.245,1.002401561,1.014623907,1.045772068,1.053660048,1.025852437,1.02965546,1.033039113,1.046803824,1.529331883
0.246,1.00020709,1.010245237,1.035516938,1.040002739,1.019746026,1.022646673,1.025225835,1.037238539,1.479878298
0.247,1.000846763,1.006883586,1.026341092,1.027577403,1.013987845,1.016036098,1.017858255,1.028209719,1.434162663
0.248,1.000985905,1.004061387,1.01799435,1.016212015,1.008415827,1.00967837,1.010804055,1.019602541,1.391123891
0.249,1.000598555,1.001012995,1.009946622,1.005485084,1.003312228,1.003844436,1.004324092,1.011663122,1.351734948
0.25,1,0.99906967,1.00305779,0.996040121,0.998657845,0.998518496,0.998404883,1.004381801,1.317001513
0.251,0.999457326,0.996010438,0.996039183,0.986941697,0.994290212,0.993554974,0.992913766,0.997644755,1.282919739
0.252,0.999189565,0.993449283,0.989848219,0.978876715,0.990765659,0.989472505,0.988338319,0.991894298,1.252146139
0.253,0.999368877,0.991526788,0.984581428,0.971909838,0.987224513,0.985469064,0.983923093,0.98644389,1.224495127
0.254,0.999860039,0.992319555,0.981611665,0.967080164,0.98484357,0.982644232,0.980704054,0.982236199,1.200853427
0.255,0.998528104,0.989593654,0.976850421,0.961259237,0.982211134,0.979674095,0.977429108,0.978124427,1.177240177
0.256,0.998167925,0.987931475,0.973275107,0.956698763,0.980916324,0.978046713,0.975502781,0.975387876,1.156345499
0.257,0.998811318,0.987350568,0.970886082,0.953384239,0.979191256,0.976098144,0.973346948,0.972578549,1.137990796
0.258,0.999654346,0.989908262,0.971120693,0.952428627,0.978866679,0.975547364,0.972587684,0.971182399,1.122909866
0.259,0.998115914,0.987930236,0.968644111,0.949656845,0.977984055,0.974544334,0.971465396,0.969576595,1.107391445
0.26,0.997828354,0.987215545,0.967431827,0.948147686,0.978477909,0.97491158,0.97170879,0.969344493,1.094027486
0.261,0.998744608,0.987714099,0.967433462,0.947846281,0.978324825,0.974729637,0.971486085,0.968791588,1.082661648
0.262,0.999493305,0.991038911,0.969883016,0.949742502,0.979456862,0.975826222,0.972536659,0.969519933,1.073859886
0.263,0.998098223,0.989766221,0.969223952,0.949363123,0.979891946,0.976312014,0.973050608,0.969844295,1.064296094
0.264,0.997941355,0.989716819,0.969739652,0.950122238,0.981478394,0.977944054,0.974706608,0.971316579,1.056392078
0.265,0.998943663,0.990812968,0.971359516,0.951950148,0.98234798,0.978931421,0.97578124,0.972323737,1.050018713
0.266,0.999417668,0.994062119,0.974970415,0.955597066,0.984205219,0.980903574,0.97783832,0.97432361,1.045568743
0.267,0.998311721,0.993253443,0.975458961,0.956791069,0.985356307,0.982226474,0.979297406,0.975824122,1.040158856
0.268,0.998275992,0.993500783,0.976950063,0.958942931,0.987322412,0.984363608,0.981570259,0.978148219,1.035998407
0.269,0.999228456,0.994723756,0.979371565,0.961983521,0.988615493,0.985869017,0.983250165,0.979957998,1.032985249
0.27,0.999420197,0.99735205,0.983211269,0.96636512,0.990548457,0.988014791,0.985571281,0.982422418,1.031339209
0.271,0.998617928,0.996766614,0.984195919,0.968343388,0.991862891,0.989568329,0.987326693,0.984380722,1.028647394
0.272,0.998666255,0.997025591,0.985986394,0.971087534,0.99365449,0.991599552,0.989560991,0.986829805,1.026878231
0.273,0.999494223,0.998058806,0.988518246,0.974537005,0.994895752,0.993093112,0.991272764,0.988796602,1.02595311
0.274,0.999473958,0.999858102,0.991901345,0.978835938,0.99646631,0.994915195,0.993313507,0.991103845,1.025926485
0.275,0.998927889,0.999351183,0.992883322,0.98095713,0.997564918,0.996266375,0.994888452,0.992969155,1.024863472
0.276,0.9990218,0.999483928,0.994483893,0.983667117,0.998868072,0.997818826,0.996663271,0.995041438,1.024470336
0.277,0.999699583,1.000200286,0.996650239,0.986916359,0.999781946,0.998973835,0.998037468,0.996721396,1.024688163
0.278,0.999552087,1.001232617,0.99918956,0.99057227,1.000797498,1.00022386,0.999502557,0.99849509,1.025421896
0.279,0.999198193,1.000760631,0.999873044,0.992395918,1.001506151,1.001152235,1.000636506,0.999934788,1.025202532
0.28,0.999308386,1.000754667,1.001014518,0.994658103,1.002238906,1.002094227,1.001776659,1.001376798,1.025462345
0.281,0.999840593,1.001172417,1.002573188,0.997320177,1.002743147,1.002788971,1.002655812,1.002545035,1.026158163
0.282,0.99963528,1.001644396,1.00416035,1.000036223,1.003214917,1.003437003,1.003477383,1.003645628,1.027069811
0.283,0.999415238,1.001222659,1.004440162,1.00132551,1.003528773,1.003906791,1.004104662,1.004533991,1.02716215
0.284,0.999523297,1.001131031,1.005049472,1.002932903,1.003774868,1.004291381,1.004632657,1.005305998,1.027592821
0.285,0.999929104,1.001338908,1.005958118,1.004829482,1.003924375,1.004559467,1.005027552,1.005923015,1.028330786
0.286,0.999712427,1.00148037,1.006694778,1.006538534,1.003986507,1.004720508,1.005298717,1.006393634,1.029062395
0.287,0.999580858,1.001136319,1.00660657,1.00722944,1.004002181,1.004817122,1.005489737,1.006762099,1.029135761
0.288,0.999677201,1.00102155,1.006750222,1.008146069,1.003924876,1.004800093,1.005548746,1.006971026,1.029445386
0.289,0.999980245,1.001114675,1.007104068,1.009267597,1.003840485,1.004760959,1.005571849,1.007122857,1.02996923
0.29,0.999778553,1.001103417,1.007211348,1.010073249,1.003666458,1.004611896,1.005466078,1.007115274,1.030336409
0.291,0.999703106,1.000849377,1.006869014,1.010226319,1.003513725,1.004472538,1.005358765,1.007088128,1.030213115
0.292,0.999785207,1.000753641,1.006688206,1.010537855,1.003282362,1.00423596,1.005135883,1.006913752,1.030254348
0.293,0.999995052,1.001032157,1.006969001,1.011473335,1.003160253,1.004105716,1.00501677,1.00684064,1.030901867
0.294,0.999838754,1.000744862,1.006389109,1.011104355,1.002837,1.003748154,1.004641939,1.006456374,1.030393292
0.295,0.999799589,1.000575119,1.005929632,1.010854336,1.002672857,1.003552574,1.004432751,1.006247672,1.030007797
0.296,0.9998666,1.000511918,1.005579359,1.010712122,1.002372901,1.003203784,1.004049352,1.005820153,1.029733932
0.297,0.999986168,1.00067088,1.005455022,1.010901334,1.002194045,1.002977114,1.003789864,1.005522487,1.029843076
0.298,0.999886642,1.000483178,1.004909472,1.010322222,1.001927276,1.002653013,1.003419064,1.005079997,1.029114868
0.299,0.999866587,1.000375137,1.004445534,1.009824184,1.001752854,1.002421132,1.003140961,1.004733453,1.028470517
0.3,0.999918541,1.00033927,1.004055581,1.009399571,1.001524323,1.002132173,1.00279827,1.00429981,1.02790217
0.301,0.999983451,1.000435302,1.003765744,1.009122317,1.001366967,1.001913757,1.002525849,1.003937531,1.027552134
0.302,0.999920651,1.000314762,1.003319241,1.008470214,1.00117811,1.001665872,1.002221755,1.003530841,1.026644327
0.303,0.999911569,1.000248023,1.002927751,1.007872929,1.001044386,1.001472486,1.001971641,1.003178225,1.025793309
0.304,0.999951147,1.000230017,1.002586099,1.00732527,1.000893447,1.001267341,1.001711638,1.002811435,1.024993715
0.305,0.999983904,1.000288475,1.002287976,1.006825233,1.000785602,1.001104998,1.001494062,1.002486792,1.02429855
0.306,0.99994463,1.000210775,1.001965959,1.006208189,1.000668922,1.000941235,1.001279758,1.002167666,1.023276761
0.307,0.999941573,1.000169329,1.001680906,1.00562801,1.000585901,1.000811354,1.001099355,1.001882508,1.022293235
0.308,0.999971312,1.000160713,1.001429333,1.005081196,1.000498463,1.000685192,1.000929019,1.001614471,1.021344342
0.309,0.999985785,1.000194531,1.001201621,1.004540907,1.000437279,1.00058604,1.000786223,1.001374741,1.020429655
0.31,0.999961452,1.00014381,1.000997873,1.00402798,1.000373721,1.000492422,1.000655962,1.001157523,1.019367387
0.311,0.999961492,1.00011748,1.000818922,1.003539766,1.000330357,1.000420192,1.000548124,1.000964416,1.018330797
0.312,0.999983599,1.00011323,1.000662436,1.003073912,1.000285306,1.000353305,1.000452501,1.000794968,1.01731745
0.313,0.999988129,1.000131112,1.000524735,1.00260767,1.000255536,1.000303166,1.000375066,1.000646303,1.016303244
0.314,0.999973208,1.000097769,1.000414192,1.002229413,1.000224234,1.000257279,1.000308072,1.000519613,1.015269588
0.315,0.999974671,1.00008082,1.000320281,1.001867696,1.000204137,1.000224146,1.000255518,1.000410713,1.014253118
0.316,0.999990966,1.000078708,1.000241436,1.001520946,1.00018248,1.000193865,1.000210995,1.000320604,1.013252202
0.317,0.999990447,1.000087145,1.000178767,1.001181485,1.000168761,1.000172971,1.000177608,1.000245464,1.012241377
0.318,0.999981404,1.000065329,1.000130204,1.000937298,1.000153563,1.000153694,1.000149871,1.000185276,1.011293299
0.319,0.999983368,1.000054524,1.000092794,1.000704181,1.000143689,1.000140949,1.000130306,1.000137254,1.0103567
0.32,0.999995293,1.000053682,1.000065487,1.000481079,1.00013254,1.000128887,1.000114331,1.000100389,1.009430489
0.321,0.999992507,1.000057075,1.000050002,1.000274519,1.000124728,1.000121038,1.000103958,1.000072969,1.008502345
0.322,0.999987107,1.000042974,1.0000353,1.00014327,1.000116002,1.000113336,1.000095636,1.000053324,1.007680717
0.323,0.999989096,1.000036263,1.00002808,1.000019431,1.000109147,1.000108022,1.000090745,1.000040509,1.006866749
0.324,0.99999777,1.000036238,1.000027634,0.999902294,1.000101797,1.000102628,1.000086864,1.00003273,1.006059711
0.325,0.999994233,1.000037144,1.000033227,0.999806005,1.000095305,1.000098272,1.000084679,1.000029405,1.005267602
0.326,0.999991068,1.000028129,1.00003215,0.999756817,1.000088766,1.000093877,1.000082938,1.000029071,1.004596171
0.327,0.999992861,1.000024071,1.000036092,0.999712591,1.000082435,1.000089591,1.000081588,1.000031107,1.003929849
0.328,0.999999139,1.000024499,1.000044575,0.999672853,1.000076443,1.000085437,1.000080446,1.000034743,1.003268147
0.329,0.999995627,1.000024227,1.000053755,0.999651928,1.000070282,1.000080821,1.000078801,1.000039058,1.0026404
0.33,0.999993817,1.000018489,1.000054763,0.999653067,1.000064781,1.000076585,1.000077379,1.000044139,1.002126892
0.331,0.999995333,1.000016076,1.000059137,0.999657529,1.00005893,1.000071604,1.000074921,1.0000486,1.001616793
0.332,0.999999857,1.000016672,1.000066557,0.999664999,1.000053949,1.000067228,1.000072813,1.000053417,1.001109775
0.333,0.999996723,1.000015872,1.000071249,0.999684677,1.000048556,1.000062028,1.000069435,1.000056739,1.000652928
0.334,0.999995757,1.000012251,1.00006982,0.999709495,1.000045178,1.000058768,1.00006795,1.000062085,1.000291616
0.335,0.99999703,1.000010869,1.000070656,0.99973655,1.00003944,1.00005253,1.000062539,1.000061938,0.999932586
0.336,0.999999859,1.000014501,1.000078393,0.999770692,1.00003635,1.000049,1.000059986,1.000065076,0.999505874
0.337,0.999997708,1.000010545,1.000072541,0.999798688,1.000031605,1.000043427,1.000054588,1.000063535,0.999279101
0.338,0.999997204,1.000008237,1.000068356,0.99982833,1.000028909,1.000039913,1.000051334,1.000064471,0.999054001
0.339,0.999998191,1.000007419,1.00006568,0.999859462,1.000025074,1.000035083,1.000046168,1.000061695,0.998830415
0.34,0.999999759,1.000009574,1.000066358,0.999898696,1.000022826,1.000031825,1.000042606,1.000060737,0.998562074
0.341,0.999998407,1.000006994,1.000059815,0.999921374,1.000019788,1.000027766,1.000037863,1.000057042,0.998449531
0.342,0.999998159,1.00000552,1.000054391,0.999945158,1.000017983,1.000024918,1.00003433,1.000054664,0.998338107
0.343,0.999998912,1.000005046,1.00004998,0.999969941,1.000015621,1.000021614,1.000030155,1.000050427,0.998227696
0.344,0.999999739,1.0000063,1.000046907,1.000000755,1.000014217,1.000019251,1.000026906,1.000047141,0.998092451
0.345,0.999998893,1.000004623,1.000041123,1.00001396,1.000012404,1.000016642,1.000023377,1.000042732,0.998068234
0.346,0.999998789,1.000003688,1.00003609,1.000027907,1.000011333,1.000014769,1.00002057,1.000039024,0.998044767
0.347,0.999999356,1.000003424,1.000031736,1.000042524,1.000009952,1.000012769,1.000017706,1.00003476,0.998021978
0.348,0.999999757,1.000004138,1.000027886,1.000060295,1.000009141,1.000011345,1.000015413,1.000031031,0.99798929
0.349,0.999999232,1.000003052,1.000023688,1.000064416,1.000008088,1.000009849,1.000013179,1.00002715,0.998027305
0.35,0.999999204,1.000002463,1.000019995,1.000069035,1.000007468,1.000008802,1.000011402,1.000023699,0.998065822
0.351,0.999999626,1.000002324,1.000016756,1.000074103,1.000006658,1.000007706,1.000009727,1.000020354,0.998104794
0.352,0.99999979,1.000002718,1.000013817,1.000080041,1.000006173,1.000006955,1.000008417,1.000017372,0.998143254
0.353,0.999999467,1.000002016,1.000011305,1.000077773,1.000005539,1.00000616,1.000007209,1.000014634,0.998219489
0.354,0.999999477,1.000001646,1.000009131,1.000075839,1.000005144,1.000005624,1.000006288,1.000012213,0.99829606
0.355,0.999999789,1.000001579,1.000007262,1.000074206,1.000004638,1.000005045,1.000005448,1.000010087,0.998372936
0.356,0.999999828,1.000001786,1.000005681,1.000072258,1.000004304,1.000004656,1.000004829,1.00000824,0.998453625
0.357,0.999999631,1.000001332,1.000004474,1.000066832,1.000003891,1.000004225,1.000004261,1.00000668,0.998547712
0.358,0.999999657,1.000001102,1.000003495,1.00006163,1.0000036,1.000003928,1.000003856,1.000005362,0.998642025
0.359,0.999999886,1.000001074,1.00000272,1.00005663,1.000003256,1.000003596,1.000003478,1.000004289,0.998736543
0.36,0.999999863,1.000001172,1.000002198,1.000051098,1.000002999,1.000003354,1.000003214,1.000003417,0.998835257
0.361,0.999999744,1.00000088,1.000001768,1.000045181,1.000002711,1.000003084,1.000002958,1.000002735,0.998931327
0.362,0.999999775,1.000000737,1.00000149,1.000039413,1.000002482,1.000002873,1.000002776,1.000002213,0.999027549
0.363,0.999999942,1.00000073,1.00000135,1.000033782,1.000002241,1.000002645,1.000002592,1.000001825,0.999123908
0.364,0.999999893,1.000000768,1.000001364,1.000027947,1.00000204,1.000002453,1.000002451,1.000001554,0.999222312
0.365,0.999999823,1.00000058,1.000001264,1.000023179,1.000001838,1.000002253,1.000002305,1.000001368,0.99930922
0.366,0.999999853,1.000000493,1.000001265,1.000018511,1.000001664,1.000002075,1.000002179,1.000001259,0.999396231
0.367,0.999999974,1.000000496,1.000001359,1.000013934,1.000001498,1.000001898,1.00000205,1.000001199,0.999483333
0.368,0.999999918,1.000000503,1.000001495,1.000009599,1.000001349,1.000001734,1.000001927,1.000001179,0.999569175
0.369,0.999999877,1.000000382,1.000001457,1.000006606,1.000001214,1.000001578,1.000001805,1.000001183,0.999640226
0.37,0.999999904,1.000000329,1.000001487,1.000003681,1.000001089,1.000001429,1.00000168,1.0000012,0.999711345
0.371,0.999999991,1.000000337,1.000001579,1.000000817,1.000000981,1.000001294,1.000001562,1.000001226,0.999782525
0.372,0.999999939,1.000000329,1.000001634,0.999998479,1.000000878,1.000001162,1.000001437,1.000001242,0.999849141
0.373,0.999999915,1.000000252,1.000001556,0.999997154,1.000000793,1.000001047,1.000001324,1.000001263,0.999901454
0.374,0.999999937,1.00000022,1.000001523,0.999995873,1.000000708,1.000000934,1.000001203,1.00000126,0.999953813
0.375,1,1.000000297,1.000001631,0.999994138,1.000000658,1.000000854,1.000001114,1.00000129,1.000017909
0.376,0.999999955,1.000000215,1.000001479,0.999993957,1.000000574,1.000000746,1.000000986,1.000001233,1.000051551
0.377,0.999999942,1.000000167,1.00000136,0.999993809,1.000000535,1.00000068,1.000000902,1.00000123,1.000085226
0.378,0.999999961,1.000000149,1.000001272,0.999993691,1.000000468,1.000000593,1.000000793,1.000001156,1.000118932
0.379,0.999999997,1.000000196,1.000001248,0.999993475,1.000000436,1.000000541,1.000000717,1.000001123,1.000160885
0.38,0.999999969,1.000000143,1.000001102,0.999993912,1.000000383,1.000000473,1.000000626,1.000001039,1.000178068
0.381,0.999999962,1.000000112,1.000000978,0.999994371,1.000000358,1.000000431,1.000000561,1.000000984,1.000195274
0.382,0.999999976,1.000000101,1.000000875,0.99999485,1.000000315,1.000000378,1.000000489,1.000000895,1.0002125
0.383,0.999999996,1.000000129,1.000000797,0.999995413,1.000000294,1.000000347,1.000000436,1.000000827,1.000234613
0.384,0.999999978,1.000000094,1.000000684,0.999996006,1.00000026,1.000000306,1.000000379,1.000000739,1.000238705
0.385,0.999999975,1.000000075,1.000000586,0.999996614,1.000000242,1.000000281,1.000000338,1.000000668,1.000242813
0.386,0.999999986,1.000000069,1.000000502,0.999997236,1.000000215,1.00000025,1.000000295,1.000000588,1.000246934
0.387,0.999999996,1.000000085,1.000000429,0.999997976,1.0000002,1.000000231,1.000000264,1.000000519,1.000253267
0.388,0.999999985,1.000000062,1.000000358,0.999998451,1.000000177,1.000000206,1.000000232,1.00000045,1.000248093
0.389,0.999999984,1.00000005,1.000000297,0.999998935,1.000000164,1.000000191,1.000000209,1.00000039,1.00024293
0.39,0.999999992,1.000000047,1.000000246,0.999999429,1.000000146,1.000000171,1.000000185,1.000000333,1.000237775
0.391,0.999999996,1.000000056,1.000000203,1,1.000000135,1.000000159,1.000000169,1.000000284,1.000233065
0.392,0.999999989,1.000000041,1.000000166,1.000000256,1.00000012,1.000000143,1.000000151,1.000000239,1.000222326
0.393,0.999999989,1.000000033,1.000000137,1.000000519,1.00000011,1.000000132,1.000000139,1.000000201,1.000211593
0.394,0.999999995,1.000000032,1.000000114,1.000000787,1.000000098,1.000000119,1.000000126,1.000000169,1.000200866
0.395,0.999999997,1.000000037,1.000000098,1.000001078,1.00000009,1.00000011,1.000000117,1.000000142,1.000189699
0.396,0.999999992,1.000000027,1.000000083,1.000001135,1.00000008,1.000000099,1.000000106,1.000000119,1.000176576
0.397,0.999999993,1.000000022,1.000000072,1.000001197,1.000000073,1.000000091,1.000000099,1.000000101,1.000163457
0.398,0.999999997,1.000000021,1.000000066,1.000001262,1.000000065,1.000000082,1.00000009,1.000000086,1.000150342
0.399,0.999999998,1.000000024,1.000000065,1.000001315,1.00000006,1.000000075,1.000000084,1.000000075,1.000136603
0.4,0.999999995,1.000000018,1.000000059,1.000001248,1.000000053,1.000000067,1.000000077,1.000000066,1.00012354
0.401,0.999999995,1.000000015,1.000000056,1.000001183,1.000000049,1.000000061,1.000000071,1.000000059,1.00011048
0.402,0.999999999,1.000000015,1.000000056,1.000001122,1.000000044,1.000000055,1.000000065,1.000000054,1.000097423
0.403,0.999999998,1.000000016,1.000000058,1.000001039,1.00000004,1.00000005,1.00000006,1.00000005,1.000084009
0.404,0.999999996,1.000000012,1.000000055,1.000000927,1.000000036,1.000000045,1.000000055,1.000000047,1.00007265
0.405,0.999999997,1.00000001,1.000000053,1.000000816,1.000000032,1.000000041,1.00000005,1.000000045,1.000061293
0.406,0.999999999,1.00000001,1.000000053,1.000000707,1.000000029,1.000000036,1.000000045,1.000000044,1.000049938
0.407,0.999999998,1.00000001,1.000000053,1.000000588,1.000000026,1.000000033,1.000000041,1.000000042,1.000038693
0.408,0.999999998,1.000000008,1.000000049,1.000000486,1.000000024,1.000000029,1.000000037,1.000000041,1.000029929
0.409,0.999999998,1.000000007,1.000000046,1.000000386,1.000000022,1.000000026,1.000000033,1.000000039,1.000021167
0.41,1,1.000000007,1.000000045,1.000000286,1.00000002,1.000000024,1.00000003,1.000000038,1.000012405
0.411,0.999999999,1.000000007,1.000000042,1.000000191,1.000000018,1.000000021,1.000000027,1.000000036,1.000004216
0.412,0.999999998,1.000000005,1.000000038,1.000000126,1.000000016,1.000000019,1.000000024,1.000000034,0.999998313
0.413,0.999999999,1.000000004,1.000000035,1.000000062,1.000000014,1.000000017,1.000000021,1.000000032,0.999992411
0.414,1,1.000000005,1.000000032,0.999999999,1.000000013,1.000000016,1.000000019,1.00000003,0.99998651
0.415,0.999999999,1.000000004,1.000000029,0.999999949,1.000000012,1.000000014,1.000000017,1.000000028,0.999981505
0.416,0.999999999,1.000000003,1.000000025,0.999999922,1.000000011,1.000000013,1.000000015,1.000000026,0.999978271
0.417,0.999999999,1.000000003,1.000000022,0.999999896,1.00000001,1.000000012,1.000000014,1.000000024,0.999975036
0.418,1,1.000000004,1.00000002,0.99999986,1.000000009,1.000000011,1.000000012,1.000000022,0.999970639
0.419,0.999999999,1.000000003,1.000000017,0.99999986,1.000000008,1.00000001,1.000000011,1.000000019,0.999969592
0.42,0.999999999,1.000000002,1.000000014,0.99999986,1.000000007,1.000000009,1.00000001,1.000000017,0.999968545
0.421,0.999999999,1.000000002,1.000000012,0.999999861,1.000000007,1.000000008,1.000000009,1.000000015,0.999967498
0.422,1,1.000000003,1.000000011,0.99999986,1.000000006,1.000000007,1.000000008,1.000000013,0.999965829
0.423,1,1.000000002,1.000000009,0.999999873,1.000000005,1.000000007,1.000000007,1.000000012,0.999966358
0.424,0.999999999,1.000000002,1.000000008,0.999999886,1.000000005,1.000000006,1.000000007,1.00000001,0.999966887
0.425,1,1.000000001,1.000000006,0.999999899,1.000000004,1.000000005,1.000000006,1.000000009,0.999967415
0.426,1,1.000000002,1.000000006,0.999999915,1.000000004,1.000000005,1.000000006,1.000000008,0.99996772
0.427,0.999999999,1.000000001,1.000000005,0.999999929,1.000000004,1.000000004,1.000000005,1.000000007,0.999969204
0.428,1,1.000000001,1.000000004,0.999999943,1.000000003,1.000000004,1.000000005,1.000000006,0.999970689
0.429,1,1.000000001,1.000000004,0.999999958,1.000000003,1.000000004,1.000000004,1.000000005,0.999972174
0.43,1,1.000000001,1.000000004,0.999999975,1.000000003,1.000000003,1.000000004,1.000000004,0.999973669
0.431,1,1.000000001,1.000000003,0.999999984,1.000000002,1.000000003,1.000000003,1.000000004,0.999975569
0.432,1,1.000000001,1.000000003,0.999999993,1.000000002,1.000000003,1.000000003,1.000000003,0.999977469
0.433,1,1,1.000000003,1.000000003,1.000000002,1.000000002,1.000000003,1.000000003,0.999979368
0.434,1,1.000000001,1.000000003,1.000000014,1.000000002,1.000000002,1.000000003,1.000000003,0.999981372
0.435,1,1.000000001,1.000000002,1.000000018,1.000000002,1.000000002,1.000000002,1.000000002,0.99998327
0.436,1,1,1.000000002,1.000000021,1.000000001,1.000000002,1.000000002,1.000000002,0.999985169
0.437,1,1,1.000000002,1.000000025,1.000000001,1.000000002,1.000000002,1.000000002,0.999987067
0.438,1,1,1.000000002,1.000000029,1.000000001,1.000000001,1.000000002,1.000000002,0.999989067
0.439,1,1,1.000000002,1.000000028,1.000000001,1.000000001,1.000000002,1.000000002,0.999990691
0.44,1,1,1.000000002,1.000000028,1.000000001,1.000000001,1.000000001,1.000000002,0.999992315
0.441,1,1,1.000000002,1.000000027,1.000000001,1.000000001,1.000000001,1.000000002,0.999993939
0.442,1,1.000000001,1.000000002,1.000000027,1.000000001,1.000000001,1.000000001,1.000000002,0.999995607
0.443,1,1,1.000000002,1.000000023,1.000000001,1.000000001,1.000000001,1.000000001,0.999996816
0.444,1,1,1.000000001,1.000000021,1.000000001,1.000000001,1.000000001,1.000000001,0.999998025
0.445,1,1,1.000000001,1.000000018,1.000000001,1.000000001,1.000000001,1.000000001,0.999999233
0.446,1,1,1.000000001,1.000000016,1.000000001,1.000000001,1.000000001,1.000000001,1.000000418
0.447,1,1,1.000000001,1.000000013,1,1.000000001,1.000000001,1.000000001,1.000001179
0.448,1,1,1.000000001,1.00000001,1,1.000000001,1.000000001,1.000000001,1.00000194
0.449,1,1,1.000000001,1.000000007,1,1,1.000000001,1.000000001,1.000002701
0.45,1,1,1.000000001,1.000000005,1,1,1.000000001,1.000000001,1.000003384
0.451,1,1,1.000000001,1.000000003,1,1,1,1.000000001,1.000003742
0.452,1,1,1.000000001,1.000000002,1,1,1,1.000000001,1.000004099
0.453,1,1,1,1,1,1,1,1.000000001,1.000004456
0.454,1,1,1,0.999999999,1,1,1,1.000000001,1.000004709
0.455,1,1,1,0.999999998,1,1,1,1,1.000004752
0.456,1,1,1,0.999999997,1,1,1,1,1.000004795
0.457,1,1,1,0.999999997,1,1,1,1,1.000004837
0.458,1,1,1,0.999999996,1,1,1,1,1.000004779
0.459,1,1,1,0.999999996,1,1,1,1,1.000004611
0.46,1,1,1,0.999999997,1,1,1,1,1.000004443
0.461,1,1,1,0.999999997,1,1,1,1,1.00000431
0.462,1,1,1,0.999999997,1,1,1,1,1.000004032
0.463,1,1,1.000000001,0.999999997,1,1,1,1,1.000003754
0.464,1,1.000000001,1,0.999999998,1,1,1,1,1.000003476
0.465,1,1,1,0.999999998,1,1,1,1,1.00000319
0.466,1,1,1,0.999999998,1,1,1,1,1.000002885
0.467,1,1,1,0.999999999,1,1,1,1,1.000002579
0.468,1,1,1,0.999999999,1,1,1,1,1.000002274
0.469,1,1,1,1,1,1,1,1,1.000001942
0.47,1,1,1,1,1,1,1,1,1.000001667
0.471,1,1,1,1,1,1,1,1,1.000001393
0.472,1,1,1,1,1,1,1,1,1.000001118
0.473,1,1,1,1.000000001,1,1,1,1,1.000000817
0.474,1,1,1,1,1,1,1,1,1.000000609
0.475,1,1,1,1.000000001,1,1,1,1,1.000000401
0.476,1,1,1,1.000000001,1,1,1,1,1.000000192
0.477,1,1,1,1.000000001,1,1,1,1,0.999999965
0.478,1,1,1,1.000000001,1,1,1,1,0.999999837
0.479,1,1,1,1.000000001,1,1,1,1,0.99999971
0.48,1,1,1,1.000000001,1,1,1,1,0.999999581
0.481,1,1,1,1.000000001,1,1,1,1,0.999999447
0.482,1,1,1,1,1,1,1,1,0.999999398
0.483,1,1,1,1,1,1,1,1,0.999999349
0.484,1,1,1,1,1,1,1,1,0.999999301
0.485,1,1,1,1,1,1,1,1,0.999999255
0.486,1,1,1,1,1,1,1,1,0.999999275
0.487,1,1,1,1,1,1,1,1,0.999999295
0.488,1,1,1,1,1,1,1,1,0.999999315
0.489,1,1,1,1,1,1,1,1,0.999999344
0.49,1,1,1,1,1,1,1,1,0.999999416
0.491,1,1,1,1,1,1,1,1,0.999999488
0.492,1,1,1,1,1,1,1,1,0.99999956
0.493,1,1,1,1,1,1,1,1,0.999999644
0.494,1,1,1,1,1,1,1,1,0.999999749
0.495,1,1,1,1,1,1,1,1,0.999999855
0.496,1,1,1,1,1,1,1,1,0.999999961
0.497,1,1,1,1,1,1,1,1,1.000000077
0.498,1,1,1,1,1,1,1,1,1.000000196
0.499,1,1,1,1,1,1,1,1,1.000000315
0.5,1,1,1,1,1,1,1,1,1.000000446
0.501,1,1,1,1,1,1,1,1,1.000000558
0.502,1,1,1,1,1,1,1,1,1.000000669
0.503,1,1,1,1,1,1,1,1,1.00000078
0.504,1,1,1,1,1,1,1,1,1.000000917
0.505,1,1,1,1,1,1,1,1,1.000000997
0.506,1,1,1,1,1,1,1,1,1.000001077
0.507,1,1,1,1,1,1,1,1,1.000001157
0.508,1,1,1,1,1,1,1,1,1.000001273
0.509,1,1,1,1,1,1,1,1,1.000001295
0.51,1,1,1,1,1,1,1,1,1.000001318
0.511,1,1,1,1,1,1,1,1,1.00000134
0.512,1,1,1,1,1,1,1,1,1.000001404
0.513,1,1,1,1,1,1,1,1,1.000001341
0.514,1,1,1,1,1,1,1,1,1.000001278
0.515,1,1,1,1,1,1,1,1,1.000001215
0.516,1,1,1,1,1,1,1,1,1.000001192
0.517,1,1,1,1,1,1,1,1,1.000001016
0.518,1,1,1,1,1,1,1,1,1.00000084
0.519,1,1,1,1,1,1,1,1,1.000000665
0.52,1,1,1,1,1,1,1,1,1.000000518
0.521,1,1,1,1,1,1,1,1,1.000000208
0.522,1,1,1,1,1,1,1,1,0.999999897
0.523,1,1,1,1,1,1,1,1,0.999999587
0.524,1,1,1,1,1,1,1,1,0.999999288
0.525,1,1,1,1,1,1,1,1,0.999998834
0.526,1,1,1,1,1,1,1,1,0.999998379
0.527,1,1,1,1,1,1,1,1,0.999997926
0.528,1,1,1,1,1,1,1,1,0.999997459
0.529,1,1,1,1,1,1,1,1,0.999996876
0.53,1,1,1,1,1,1,1,1,0.999996293
0.531,1,1,1,1.000000001,1,1,1,1,0.999995709
0.532,1,1,1,1.000000001,1,1,1,1,0.999995093
0.533,1,1,1,1.000000001,1,1,1,1,0.999994429
0.534,1,1,1,1.000000001,1,1,1,1,0.999993764
0.535,1,1,1,1.000000001,1,1,1,1,0.999993099
0.536,1,1,1,1.000000001,1,1,1,1,0.999992396
0.537,1,1,1,1.000000001,1,1,1,1,0.999991742
0.538,1,1,1.000000001,1.000000001,1,1,1,1,0.999991088
0.539,1,1,1,1.000000001,1,1,1,1,0.999990433
0.54,1,1,1,1.000000001,1,1,1,1,0.999989765
0.541,1,1,1,1.000000001,1,1,1,1,0.999989264
0.542,1,1,1,1.000000001,1,1,1,1,0.999988763
0.543,1,1,1,1.000000002,1,1,1,1,0.999987975
0.544,1,1,1,1.000000001,1,1,1,1,0.99998782
0.545,1,1,1,1.000000001,1,1,1,1,0.999987665
0.546,1,1,1,1.000000001,1,1,1,1,0.99998751
0.547,1,1,1.000000001,1.000000001,1,1,1,1.000000001,0.999986968
0.548,1,1,1.000000001,1.000000001,1,1,1,1.000000001,0.999987394
0.549,1,1,1.000000001,1,1,1,1.000000001,1.000000001,0.99998782
0.55,1,1,1.000000001,1,1,1,1.000000001,1.000000001,0.999988247
0.551,1,1,1.000000001,0.999999999,1,1.000000001,1.000000001,1.000000001,0.999988232
0.552,1,1,1.000000001,0.999999998,1,1.000000001,1.000000001,1.000000001,0.999989492
0.553,1,1,1.000000001,0.999999998,1.000000001,1.000000001,1.000000001,1.000000001,0.999990753
0.554,1,1,1.000000001,0.999999997,1.000000001,1.000000001,1.000000001,1.000000001,0.999992012
0.555,1,1,1.000000001,0.999999996,1.000000001,1.000000001,1.000000001,1.000000001,0.999992849
0.556,1,1,1.000000002,0.999999995,1.000000001,1.000000001,1.000000001,1.000000001,0.999995176
0.557,1,1,1.000000001,0.999999995,1.000000001,1.000000001,1.000000001,1.000000001,0.999997502
0.558,1,1,1.000000002,0.999999994,1.000000001,1.000000001,1.000000001,1.000000001,0.999999829
0.559,1,1,1.000000002,0.999999993,1.000000001,1.000000001,1.000000001,1.000000002,1.000001833
0.56,1,1,1.000000002,0.999999993,1.000000001,1.000000001,1.000000002,1.000000002,1.000005384
0.561,1,1,1.000000002,0.999999993,1.000000001,1.000000001,1.000000002,1.000000002,1.000008935
0.562,1,1,1.000000002,0.999999993,1.000000001,1.000000002,1.000000002,1.000000002,1.000012487
0.563,1,1.000000001,1.000000003,0.999999992,1.000000001,1.000000002,1.000000002,1.000000003,1.000015892
0.564,1,1.000000001,1.000000003,0.999999994,1.000000002,1.000000002,1.000000002,1.000000003,1.000020682
0.565,1,1,1.000000003,0.999999995,1.000000002,1.000000002,1.000000003,1.000000003,1.000025472
0.566,1,1.000000001,1.000000004,0.999999997,1.000000002,1.000000002,1.000000003,1.000000004,1.000030262
0.567,1,1.000000001,1.000000004,0.999999998,1.000000002,1.000000003,1.000000003,1.000000004,1.000035124
0.568,1,1.000000001,1.000000004,1.000000002,1.000000002,1.000000003,1.000000003,1.000000005,1.000040944
0.569,1,1.000000001,1.000000005,1.000000007,1.000000003,1.000000003,1.000000004,1.000000005,1.000046764
0.57,1,1.000000001,1.000000005,1.000000011,1.000000003,1.000000004,1.000000004,1.000000006,1.000052585
0.571,1,1.000000001,1.000000006,1.000000016,1.000000003,1.000000004,1.000000005,1.000000006,1.000058667
0.572,1,1.000000001,1.000000007,1.000000024,1.000000004,1.000000004,1.000000005,1.000000007,1.000065008
0.573,1,1.000000001,1.000000007,1.000000033,1.000000004,1.000000005,1.000000006,1.000000008,1.000071347
0.574,1,1.000000002,1.000000008,1.000000041,1.000000004,1.000000005,1.000000006,1.000000008,1.000077687
0.575,1,1.000000002,1.000000009,1.000000051,1.000000005,1.000000006,1.000000007,1.000000009,1.000084354
0.576,0.999999999,1.000000002,1.000000009,1.000000063,1.000000005,1.000000006,1.000000008,1.00000001,1.000090334
0.577,1,1.000000002,1.00000001,1.000000075,1.000000006,1.000000007,1.000000009,1.000000011,1.000096315
0.578,1,1.000000003,1.000000011,1.000000088,1.000000006,1.000000008,1.000000009,1.000000012,1.000102296
0.579,0.999999999,1.000000003,1.000000012,1.000000102,1.000000007,1.000000009,1.00000001,1.000000013,1.000108414
0.58,0.999999999,1.000000003,1.000000013,1.000000115,1.000000008,1.00000001,1.000000012,1.000000014,1.000112751
0.581,0.999999999,1.000000003,1.000000014,1.000000128,1.000000009,1.000000011,1.000000013,1.000000015,1.000117088
0.582,1,1.000000004,1.000000016,1.000000142,1.00000001,1.000000012,1.000000014,1.000000016,1.000121426
0.583,0.999999999,1.000000004,1.000000018,1.000000157,1.000000011,1.000000013,1.000000016,1.000000017,1.000125328
0.584,0.999999999,1.000000004,1.000000019,1.000000165,1.000000012,1.000000015,1.000000018,1.000000019,1.000126345
0.585,0.999999999,1.000000005,1.000000021,1.000000173,1.000000013,1.000000016,1.000000019,1.00000002,1.000127363
0.586,1,1.000000008,1.000000025,1.000000197,1.000000015,1.000000018,1.000000021,1.000000022,1.000132195
0.587,0.999999999,1.000000007,1.000000027,1.000000189,1.000000016,1.00000002,1.000000023,1.000000023,1.000127903
0.588,0.999999998,1.000000006,1.000000029,1.000000183,1.000000018,1.000000022,1.000000026,1.000000026,1.000123612
0.589,0.999999999,1.000000007,1.000000033,1.000000177,1.000000019,1.000000024,1.000000028,1.000000028,1.000119323
0.59,1,1.000000011,1.000000039,1.000000191,1.000000022,1.000000027,1.000000031,1.000000031,1.000119396
0.591,0.999999998,1.00000001,1.000000042,1.000000157,1.000000024,1.000000029,1.000000034,1.000000034,1.000107667
0.592,0.999999998,1.00000001,1.000000047,1.000000124,1.000000027,1.000000033,1.000000038,1.000000038,1.00009594
0.593,0.999999998,1.000000011,1.000000053,1.000000092,1.000000029,1.000000036,1.000000041,1.000000043,1.000084213
0.594,0.999999999,1.000000017,1.000000063,1.00000008,1.000000033,1.00000004,1.000000045,1.000000049,1.000076838
0.595,0.999999997,1.000000014,1.000000069,1.000000011,1.000000036,1.000000043,1.000000049,1.000000056,1.000055672
0.596,0.999999996,1.000000014,1.000000076,0.999999943,1.00000004,1.000000049,1.000000055,1.000000064,1.000034508
0.597,0.999999998,1.000000016,1.000000086,0.999999878,1.000000043,1.000000053,1.000000059,1.000000073,1.000013346
0.598,0.999999999,1.000000024,1.000000101,0.999999823,1.000000049,1.000000059,1.000000066,1.000000085,0.999995849
0.599,0.999999995,1.000000021,1.00000011,0.999999721,1.000000053,1.000000064,1.000000072,1.000000097,0.999963749
0.6,0.999999995,1.000000021,1.000000121,0.999999622,1.00000006,1.000000072,1.000000081,1.000000112,0.999931652
0.601,0.999999998,1.000000024,1.000000136,0.999999526,1.000000065,1.000000078,1.000000088,1.000000127,0.999899558
0.602,0.999999997,1.000000035,1.000000159,0.999999424,1.000000073,1.000000087,1.000000099,1.000000146,0.999869787
0.603,0.999999993,1.000000031,1.00000017,0.999999317,1.000000079,1.000000095,1.000000109,1.000000166,0.99982623
0.604,0.999999992,1.000000032,1.000000185,0.999999213,1.000000088,1.000000106,1.000000123,1.000000189,0.999782677
0.605,0.999999997,1.000000036,1.000000205,0.999999115,1.000000096,1.000000115,1.000000136,1.000000213,0.999739128
0.606,0.999999995,1.000000051,1.000000235,0.999998991,1.000000108,1.000000129,1.000000153,1.000000241,0.999696099
0.607,0.999999989,1.000000046,1.000000247,0.999998939,1.000000117,1.000000141,1.00000017,1.000000268,0.999642069
0.608,0.999999989,1.000000047,1.000000264,0.999998893,1.000000131,1.000000158,1.000000191,1.000000299,0.999588045
0.609,0.999999996,1.000000055,1.000000288,0.999998854,1.000000143,1.000000174,1.000000213,1.000000328,0.999534027
0.61,0.999999992,1.000000074,1.000000325,0.999998782,1.000000159,1.000000194,1.000000239,1.000000362,0.999478684
0.611,0.999999984,1.000000068,1.000000335,0.999998888,1.000000175,1.000000214,1.000000266,1.000000393,0.999417232
0.612,0.999999985,1.000000069,1.000000353,0.999999003,1.000000194,1.000000239,1.000000298,1.000000427,0.99935579
0.613,0.999999996,1.000000082,1.000000381,0.999999128,1.000000214,1.000000265,1.000000332,1.000000458,0.999294358
0.614,0.999999986,1.000000108,1.000000422,0.999999241,1.000000237,1.000000296,1.00000037,1.000000491,0.999230355
0.615,0.999999975,1.000000099,1.000000428,0.99999964,1.000000261,1.000000328,1.00000041,1.00000052,0.999167115
0.616,0.999999978,1.000000104,1.000000448,1.000000051,1.00000029,1.000000365,1.000000455,1.000000549,0.999103887
0.617,0.999999996,1.000000123,1.000000483,1.000000478,1.000000321,1.000000405,1.000000502,1.000000575,0.999040674
0.618,0.999999976,1.000000157,1.000000528,1.000000956,1.000000355,1.00000045,1.000000554,1.000000599,0.998975101
0.619,0.999999962,1.000000146,1.000000538,1.00000178,1.000000394,1.000000499,1.000000609,1.000000621,0.998918667
0.62,0.999999969,1.000000155,1.000000569,1.000002625,1.000000436,1.000000552,1.000000666,1.00000064,0.998862253
0.621,0.999999997,1.000000185,1.000000622,1.000003493,1.000000483,1.000000612,1.000000729,1.00000066,0.99880586
0.622,0.999999961,1.000000229,1.000000683,1.000004507,1.000000534,1.000000674,1.000000793,1.000000677,0.998749738
0.623,0.999999942,1.000000215,1.000000722,1.000005829,1.000000594,1.000000746,1.000000864,1.0000007,0.998711828
0.624,0.999999955,1.00000023,1.000000791,1.000007181,1.000000654,1.000000818,1.000000933,1.000000721,0.998673948
0.625,1,1.000000392,1.00000093,1.000008492,1.000000749,1.000000926,1.000001037,1.000000772,0.998609278
0.626,0.999999937,1.000000334,1.000001007,1.000010184,1.0000008,1.000000987,1.000001091,1.000000795,0.998604523
0.627,0.999999915,1.000000317,1.000001126,1.000011917,1.000000915,1.000001113,1.000001209,1.000000869,0.998599807
0.628,0.999999939,1.000000346,1.000001288,1.000013695,1.000000978,1.000001184,1.000001272,1.000000931,0.998595136
0.629,0.999999991,1.000000571,1.000001528,1.000015826,1.000001114,1.00000133,1.000001408,1.00000105,0.998556807
0.63,0.999999904,1.000000492,1.000001743,1.000017557,1.000001191,1.000001415,1.000001487,1.000001179,0.998602243
0.631,0.999999877,1.000000473,1.000002019,1.000019349,1.000001352,1.000001584,1.000001648,1.00000137,0.99864774
0.632,0.999999919,1.000000521,1.000002362,1.000021208,1.000001445,1.000001686,1.000001754,1.000001599,0.998693303
0.633,0.999999974,1.000000833,1.000002818,1.00002394,1.000001636,1.000001884,1.000001952,1.000001902,0.998701453
0.634,0.999999853,1.000000723,1.000003258,1.000024995,1.000001749,1.000002011,1.000002101,1.000002271,0.998815329
0.635,0.999999823,1.000000704,1.000003789,1.000026141,1.000001974,1.000002247,1.000002355,1.000002729,0.998929294
0.636,0.999999893,1.000000785,1.000004418,1.000027388,1.000002113,1.00000241,1.00000257,1.000003281,0.999043359
0.637,0.999999942,1.000001213,1.00000526,1.000030019,1.000002378,1.000002697,1.000002905,1.000003943,0.999120526
0.638,0.999999775,1.000001062,1.000005989,1.000029322,1.000002551,1.000002912,1.000003215,1.000004721,0.999320649
0.639,0.999999744,1.000001047,1.000006852,1.000028761,1.000002866,1.000003269,1.000003664,1.000005637,0.999520906
0.64,0.999999863,1.000001182,1.000007863,1.000028349,1.000003085,1.00000356,1.000004106,1.000006677,0.999721311
0.641,0.999999886,1.000001766,1.000009267,1.000029616,1.000003463,1.000004011,1.00000471,1.000007887,0.999890277
0.642,0.999999657,1.000001561,1.000010259,1.000025872,1.000003742,1.000004407,1.000005324,1.000009214,1.000191777
0.643,0.999999631,1.000001558,1.000011452,1.000022331,1.000004202,1.000004986,1.000006127,1.000010744,1.000493477
0.644,0.999999828,1.000001779,1.000012865,1.000019014,1.000004565,1.000005524,1.000006957,1.00001236,1.0007954
0.645,0.999999789,1.000002571,1.00001492,1.000017233,1.000005128,1.00000627,1.000008008,1.000014209,1.001076177
0.646,0.999999477,1.000002294,1.000015982,1.000009314,1.000005603,1.00000699,1.000009095,1.000016088,1.001488756
0.647,0.999999467,1.000002319,1.000017342,1.000001696,1.000006302,1.000007948,1.000010436,1.000018219,1.001901636
0.648,0.99999979,1.000002677,1.000019031,0.999994413,1.000006925,1.000008896,1.000011815,1.000020295,1.002314849
0.649,0.999999627,1.000003741,1.000021611,0.999987974,1.000007797,1.000010113,1.000013477,1.000022624,1.002720879
0.65,0.999999204,1.00000337,1.000022326,0.999975581,1.000008611,1.000011334,1.000015168,1.000024792,1.003245671
0.651,0.999999232,1.000003449,1.000023486,0.999963637,1.000009698,1.000012853,1.000017163,1.000027182,1.003770914
0.652,0.999999757,1.000004026,1.000025137,0.999952191,1.000010753,1.000014389,1.000019165,1.00002929,1.004296654
0.653,0.999999356,1.000005441,1.000027794,0.999940503,1.000012101,1.000016241,1.000021474,1.000031553,1.004830418
0.654,0.999998789,1.000004951,1.000027576,0.999925113,1.000013449,1.00001812,1.000023759,1.000033411,1.00545665
0.655,0.999998893,1.000005132,1.000028021,0.999910394,1.000015104,1.000020321,1.000026328,1.000035313,1.006083557
0.656,0.999999739,1.000006053,1.000029198,0.999896416,1.0000168,1.00002256,1.000028841,1.000036709,1.006711208
0.657,0.999998912,1.000007916,1.000031223,0.999881284,1.000018801,1.000025097,1.000031574,1.000037993,1.007359538
0.658,0.999998159,1.000007277,1.000029568,0.999867267,1.000020893,1.000027689,1.000034226,1.000038716,1.008061255
0.659,0.999998407,1.00000764,1.000028901,0.99985425,1.000023266,1.00003052,1.000036992,1.000039139,1.008763982
0.66,0.999999759,1.000009107,1.000029323,0.999842337,1.0000258,1.000033441,1.000039681,1.000039022,1.009467824
0.661,0.999998191,1.00001152,1.000030126,0.999829587,1.000028551,1.000036491,1.000042323,1.000038404,1.010197357
0.662,0.999997204,1.000010705,1.000027167,0.999825248,1.000031559,1.000039696,1.000044941,1.00003738,1.010930533
0.663,0.999997708,1.000011381,1.00002568,0.999822399,1.000034672,1.000042868,1.000047308,1.000035685,1.01166522
0.664,0.999999859,1.000013704,1.000025818,0.999821197,1.000038184,1.000046317,1.000049788,1.000033856,1.012401575
0.665,0.99999703,1.000016771,1.000025782,0.999822115,1.000041619,1.000049505,1.000051775,1.000031269,1.013154849
0.666,0.999995757,1.000015749,1.000023178,0.999840285,1.000045658,1.000053176,1.000054121,1.000028994,1.013855244
0.667,0.999996723,1.000016967,1.000022789,0.999860695,1.000049381,1.000056322,1.000055752,1.000026059,1.014557914
0.668,0.999999857,1.00002872,1.00002761,0.999860849,1.000055714,1.000062026,1.000059846,1.000025293,1.015376792
0.669,0.999995333,1.000024545,1.000026779,0.999915606,1.000058065,1.000063477,1.000059701,1.000021831,1.015955972
0.67,0.999993817,1.000023378,1.00002892,0.999973375,1.000065134,1.000069615,1.000064093,1.000022149,1.016538206
0.671,0.999995627,1.000025536,1.00003435,1.000034473,1.000067684,1.000071216,1.000064415,1.000021214,1.017123823
0.672,0.999999139,1.000041799,1.000043484,1.000072415,1.000075601,1.000078064,1.000069729,1.000024316,1.017880393
0.673,0.999992861,1.000035973,1.000053882,1.000184614,1.000078538,1.000080317,1.000071506,1.000028115,1.018233694
0.674,0.999991068,1.000034631,1.000068712,1.00030131,1.000087526,1.000088414,1.000078791,1.000036384,1.018591538
0.675,0.999994233,1.000038249,1.000088448,1.000422977,1.000091216,1.00009215,1.000083482,1.000047795,1.018954411
0.676,0.99999777,1.000060571,1.000111409,1.00052559,1.000101721,1.000102434,1.000094354,1.000064387,1.019530877
0.677,0.999989096,1.000052459,1.00014431,1.0007125,1.000106821,1.00010894,1.000104005,1.000086932,1.01953298
0.678,0.999987107,1.000051034,1.000183821,1.000906127,1.00011957,1.000122823,1.000120707,1.000115747,1.019541817
0.679,0.999992507,1.000056998,1.000230644,1.001107179,1.000127078,1.000133885,1.00013796,1.000153568,1.019558104
0.68,0.999995293,1.000087364,1.000283549,1.001302606,1.000143219,1.000153382,1.000163454,1.000199218,1.019811164
0.681,0.999983368,1.000076202,1.000352753,1.001574017,1.000154599,1.000171384,1.000191591,1.000256901,1.019322394
0.682,0.999981404,1.000075002,1.000431817,1.001855461,1.000175759,1.000199142,1.000229521,1.000324489,1.018843558
0.683,0.999990447,1.000084809,1.000521783,1.002147996,1.000192956,1.000227023,1.000272346,1.00040687,1.018375705
0.684,0.999990966,1.000125832,1.000626608,1.002457943,1.000221331,1.000266342,1.000326966,1.000501756,1.018141948
0.685,0.999974671,1.00011084,1.000744885,1.002808539,1.000246865,1.000307606,1.000388721,1.000613557,1.017014756
0.686,0.999973208,1.000110679,1.000877859,1.003174117,1.000285214,1.00036233,1.000464669,1.000740855,1.015902134
0.687,0.999988129,1.000126907,1.001027094,1.003556253,1.000322053,1.000420815,1.000549683,1.000886263,1.01480561
0.688,0.999983598,1.000182221,1.001207421,1.003985325,1.000373641,1.000495138,1.000651649,1.001050383,1.013910103
0.689,0.999961492,1.000162739,1.001380099,1.004386249,1.000425214,1.000574886,1.000764094,1.001232495,1.011997759
0.69,0.999961452,1.000165327,1.001574683,1.004809525,1.00049362,1.000672994,1.000896317,1.001436301,1.010106639
0.691,0.999985785,1.000192296,1.001793501,1.0052575,1.000563432,1.000777722,1.001039554,1.001656494,1.008238947
0.692,0.999971312,1.000267069,1.002065668,1.005780938,1.000652216,1.000903282,1.00120517,1.001900671,1.006506984
0.693,0.999941573,1.00024238,1.002281591,1.006172206,1.000743704,1.001036084,1.00138135,1.002157914,1.003674341
0.694,0.99994463,1.000250502,1.002530132,1.006596754,1.000855936,1.001191592,1.001581616,1.002439875,1.000872369
0.695,0.999983904,1.000294854,1.002814746,1.007058068,1.000971783,1.001354114,1.00179077,1.002729988,0.998104206
0.696,0.999951147,1.000395801,1.003174562,1.007610433,1.001109328,1.001540021,1.002024117,1.003043191,0.99537595
0.697,0.999911569,1.000363947,1.003395776,1.007896532,1.001251115,1.001732008,1.002263668,1.003358223,0.991512013
0.698,0.999920651,1.000380782,1.003665456,1.008232001,1.001413906,1.001945886,1.002524833,1.003691054,0.987691992
0.699,0.999983451,1.000451368,1.003988698,1.00862199,1.001581155,1.002164163,1.002788596,1.004018572,0.983920286
0.7,0.999918541,1.000584821,1.004395798,1.009090394,1.001766065,1.002399538,1.00306751,1.004353908,0.980067719
0.701,0.999866587,1.000539352,1.004548772,1.009141795,1.001955813,1.002637603,1.003345359,1.00467681,0.975099575
0.702,0.999886642,1.00056595,1.004773477,1.009266024,1.002155944,1.002883296,1.00362661,1.004991185,0.970193648
0.703,0.999986168,1.000672083,1.005077392,1.009470638,1.002361654,1.003130317,1.003903624,1.00528718,0.96535601
0.704,0.9998666,1.000837935,1.005441709,1.009696692,1.00256491,1.003369179,1.004165412,1.005551044,0.960301369
0.705,0.999799589,1.000761869,1.005414209,1.009360016,1.002776303,1.003610017,1.004422113,1.005793431,0.95420889
0.706,0.999838754,1.00079206,1.005492237,1.009129944,1.002965268,1.003819084,1.00463669,1.005970937,0.948203503
0.707,0.999995052,1.000939474,1.005686725,1.009017446,1.00316741,1.004033645,1.00484867,1.00612841,0.942293494
0.708,0.999785207,1.001119311,1.005863527,1.008811865,1.003317964,1.004183131,1.004981704,1.00617884,0.936028027
0.709,0.999703106,1.000979354,1.005514386,1.007933225,1.003626274,1.004490671,1.00527258,1.006383839,0.928860755
0.71,0.999778553,1.00099696,1.005320852,1.00721085,1.003580788,1.004408703,1.005139952,1.00610279,0.921815318
0.711,0.999980245,1.001802282,1.006128279,1.007584412,1.00384894,1.00464875,1.005336714,1.006160931,0.915771996
0.712,0.999677201,1.001333311,1.005104531,1.00583755,1.003692208,1.004425185,1.005034656,1.005658641,0.907508895
0.713,0.999580858,1.001070663,1.004283147,1.004292383,1.003887422,1.004560498,1.005097226,1.00552706,0.89939695
0.714,0.999712427,1.001035469,1.003684384,1.002969251,1.00358673,1.004160315,1.004589844,1.004767199,0.891449389
0.715,0.999929104,1.002023606,1.004270179,1.002853475,1.003673998,1.004152907,1.004478894,1.004405425,0.884377182
0.716,0.999523297,1.001259445,1.002567446,1.000304361,1.003196179,1.003542372,1.003733166,1.003357886,0.875339289
0.717,0.999415238,1.000791249,1.001152068,0.998039448,1.003139394,1.003355124,1.003412042,1.002732312,0.866504306
0.718,0.99963528,1.000649056,1.000052043,0.996086902,1.002456186,1.002507445,1.002403625,1.001377395,0.857888993
0.719,0.999840593,1.001761292,1.000258553,0.995390861,1.002222236,1.002108574,1.001843018,1.000462974,0.850018624
0.72,0.999308386,1.000587123,0.997813352,0.992083416,1.001311477,1.001005265,1.000557656,0.998794378,0.840516927
0.721,0.999198193,0.999829445,0.995767628,0.989168659,1.000873173,1.000371477,0.999738828,0.997581822,0.831282205
0.722,0.999552087,0.999529414,0.994159029,0.986684148,0.999726193,0.999009762,0.998179683,0.995612061,0.822335037
0.723,0.999699583,1.000659988,0.993897306,0.985442383,0.999068639,0.998132666,0.997100803,0.99410891,0.81401463
0.724,0.9990218,0.998999705,0.99078857,0.981587135,0.997691258,0.99652635,0.99528913,0.991871108,0.804462522
0.725,0.998927889,0.997909719,0.988220449,0.978261541,0.996814628,0.995415077,0.993967679,0.990109389,0.795253465
0.726,0.999473958,0.997443963,0.986241879,0.975513681,0.995234975,0.993602072,0.991950072,0.987662794,0.786411846
0.727,0.999494223,0.998473851,0.985563048,0.973942195,0.994161821,0.992290254,0.990429473,0.985698896,0.778105166
0.728,0.998666255,0.996358934,0.982068523,0.969954438,0.992430368,0.990332217,0.98827714,0.98312821,0.769013069
0.729,0.998617928,0.994996128,0.979281959,0.966660356,0.991206222,0.988878097,0.986626455,0.98104855,0.7603499
0.73,0.999420197,0.99445211,0.977263196,0.964118703,0.98940134,0.986865514,0.984439921,0.978468504,0.752142463
0.731,0.999228456,0.995312773,0.976418787,0.96265238,0.988101449,0.985358103,0.982759523,0.976387259,0.744414751
0.732,0.998275992,0.992953091,0.973046466,0.959166666,0.986326872,0.98340727,0.980665252,0.973937092,0.736373605
0.733,0.998311721,0.991536118,0.97056353,0.956557236,0.985051199,0.98196076,0.979080811,0.971997997,0.728850906
0.734,0.999417668,0.991137021,0.969036971,0.954891212,0.983436993,0.980214314,0.977231435,0.969844794,0.721872661
0.735,0.998943663,0.991878928,0.968500957,0.954184531,0.982315385,0.978972663,0.9758981,0.968215165,0.715359987
0.736,0.997941355,0.989697826,0.965973357,0.952030657,0.981010697,0.977592001,0.974464656,0.966540915,0.709009129
0.737,0.998098223,0.988618992,0.964504086,0.950934874,0.980189065,0.976714698,0.973552573,0.965408257,0.703257624
0.738,0.999493305,0.988713264,0.964158213,0.950964972,0.979356834,0.975874492,0.972718942,0.96441126,0.698124947
0.739,0.998744608,0.989533602,0.964583801,0.951838159,0.978999033,0.975538078,0.972414607,0.963972717,0.693482591
0.74,0.997828354,0.988124821,0.963754972,0.951964186,0.978803337,0.975413561,0.972364861,0.963847168,0.689456219
0.741,0.998115914,0.987880819,0.964095112,0.953293204,0.979069683,0.975790005,0.972849495,0.964299929,0.686080726
0.742,0.999654346,0.988843853,0.965650541,0.955878773,0.979663001,0.97654428,0.973755341,0.965233039,0.683359771
0.743,0.998811318,0.990031618,0.967744532,0.959197014,0.980706554,0.977797125,0.975201033,0.966760462,0.681184661
0.744,0.998167925,0.990014257,0.969439256,0.962527971,0.982213843,0.979565299,0.977206094,0.968907403,0.680030203
0.745,0.998528103,0.991037127,0.972287378,0.967112197,0.984155254,0.981824413,0.979750599,0.971662703,0.679516889
0.746,0.999860038,0.99307578,0.976287712,0.972964242,0.986654694,0.984694299,0.982951178,0.975138313,0.679617279
0.747,0.999368877,0.994869419,0.980605866,0.97944558,0.989574361,0.988047726,0.986689607,0.979230054,0.680339414
0.748,0.999189565,0.996661451,0.985388294,0.986673372,0.993082007,0.99204417,0.991118832,0.984082416,0.682400987
0.749,0.999457327,0.999081578,0.991091792,0.995027,0.996996999,0.996514477,0.996079602,0.989554492,0.684985679
0.75,1,1.00093033,0.996979447,1.003959879,1.001342155,1.001481504,1.001595117,0.995671559,0.68685881
0.751,1.000598554,1.004400378,1.004315481,1.014402952,1.00629774,1.007108688,1.007815923,1.00256614,0.691746818
0.752,1.000985905,1.007969032,1.012199454,1.025696747,1.011233695,1.012806833,1.014186584,1.00974067,0.696994493
0.753,1.000846763,1.011368318,1.020435107,1.037687938,1.017140583,1.01949583,1.021570024,1.017966681,0.702463885
0.754,1.00020709,1.011364166,1.026877028,1.048708958,1.022425808,1.02568,1.028550732,1.025964188,0.706425656
0.755,1.002401561,1.016979092,1.037312287,1.063209794,1.029024482,1.033163937,1.03682688,1.035258856,0.714325834
0.756,1.003295935,1.021711484,1.047495296,1.07789967,1.034331861,1.039494341,1.044070917,1.043740498,0.722143848
0.757,1.002357579,1.025088308,1.057043754,1.092455577,1.041271114,1.047405851,1.052862448,1.053727656,0.729630568
0.758,1.000755689,1.022063162,1.062373944,1.104003385,1.046202933,1.053459817,1.059930447,1.06224067,0.734537494
0.759,1.004539719,1.029082181,1.074639896,1.121302184,1.053047573,1.061335605,1.068754327,1.072420203,0.744364237
0.76,1.005765779,1.033943073,1.085427623,1.137669293,1.057141732,1.066610432,1.075113925,1.080410626,0.753362125
0.761,1.003671928,1.035935326,1.094109998,1.152545662,1.063398237,1.07391389,1.083401031,1.090185319,0.76112635
0.762,1.0016323,1.0288678,1.095857797,1.161902584,1.066178924,1.077874888,1.088472087,1.097013437,0.764915167
0.763,1.006745725,1.03629988,1.10785973,1.179612298,1.071324575,1.084022829,1.095591245,1.105685637,0.774663738
0.764,1.008037656,1.040149075,1.116739696,1.194739934,1.072314719,1.086113997,1.098754098,1.11065616,0.782448162
0.765,1.004538163,1.039468708,1.121583879,1.20642854,1.075835419,1.090513411,1.104047006,1.117490594,0.787661777
0.766,1.002751772,1.028059076,1.116878518,1.209823207,1.074637223,1.090238931,1.104723593,1.119898847,0.787211524
0.767,1.008771315,1.035051193,1.126001125,1.224488519,1.076080129,1.09234092,1.10755866,1.124126278,0.793812269
0.768,1.009843115,1.037106868,1.130062466,1.234412725,1.072381881,1.089274986,1.105223434,1.123301706,0.796873988
0.769,1.004838423,1.033087803,1.127858463,1.238404753,1.071393268,1.088616661,1.105039717,1.124223653,0.795551951
0.77,1.003991433,1.018228801,1.114239949,1.231546502,1.065065544,1.082507603,1.099329012,1.119607735,0.786750421
0.771,1.010437916,1.024419729,1.117987888,1.239082455,1.061454463,1.07878384,1.095713507,1.116608211,0.786128307
0.772,1.011043172,1.02462757,1.114708331,1.239390043,1.05253969,1.069554203,1.086433125,1.107804586,0.779988319
0.773,1.004587712,1.017607833,1.102970595,1.230965123,1.046298692,1.062649748,1.079161432,1.10047424,0.767247481
0.774,1.005223046,1.001408905,1.079511564,1.210137078,1.03508586,1.050486809,1.06638991,1.087341323,0.745457047
0.775,1.011642025,1.007045487,1.076423559,1.206786038,1.026442494,1.040543333,1.055506169,1.075501835,0.732999694
0.776,1.01160608,1.00612306,1.064729943,1.193785109,1.013430006,1.025879019,1.039589362,1.058187317,0.71284754
0.777,1.003890475,0.997406235,1.042910846,1.169436347,1.002823848,1.013289087,1.025415276,1.041999316,0.683741659
0.778,1.006324265,0.98259618,1.011320777,1.133113883,0.988739801,0.996839231,1.007023597,1.021021602,0.644889846
0.779,1.012328321,0.988304787,1.00193148,1.116917868,0.976841913,0.982283608,0.990213289,1.000992122,0.616573946
0.78,1.011565178,0.987380444,0.983211037,1.089327241,0.962560999,0.964980314,0.97029069,0.977215771,0.578631092
0.781,1.002895011,0.978707616,0.953743934,1.048668533,0.950181425,0.949349222,0.951767536,0.954250018,0.529776339
0.782,1.007183163,0.967613591,0.9188804,0.999286596,0.936682181,0.932308175,0.931512894,0.928916583,0.4721857
0.783,1.012470035,0.973926815,0.906241247,0.971733506,0.924748927,0.916687702,0.912468107,0.90425995,0.426442301
0.784,1.01098856,0.973928396,0.884719545,0.932393169,0.912984879,0.901078649,0.893211844,0.878862999,0.370050378
0.785,1.00176339,0.966697251,0.853190152,0.879876005,0.90238879,0.886592106,0.874949404,0.85405513,0.301920866
0.786,1.007703799,0.960342231,0.822288123,0.824838558,0.893205068,0.873541846,0.858052146,0.830281936,0.228542997
0.787,1.012069844,0.967278043,0.811442563,0.791817621,0.884751311,0.861283886,0.841914947,0.807003603,0.168439115
0.788,1.009971534,0.968443457,0.793277232,0.748361,0.878757229,0.851721034,0.828594513,0.786515207,0.09824714
0.789,1.000653246,0.963141154,0.767051253,0.693549151,0.873007014,0.842569784,0.815756134,0.766435153,0.017282103
0.79,1.007821113,0.961029276,0.747362084,0.644230632,0.87050718,0.837115992,0.806947766,0.750727885,0.062787064
0.791,1.011174157,0.968032037,0.743482564,0.615112308,0.867754016,0.831667204,0.798312303,0.735299958,0.128282746
0.792,1.008594309,0.969845204,0.734395555,0.578357912,0.868665663,0.830510198,0.794502363,0.725438613,0.201471561
0.793,1.000209933,0.956204027,0.70642068,0.513169232,0.865905748,0.825788312,0.787130924,0.711828059,0.301786287
0.794,1.007237985,0.966564684,0.715179424,0.501548123,0.872652878,0.831753001,0.791632829,0.712180807,0.354904907
0.795,1.009493431,0.972756648,0.720960102,0.485831211,0.873387045,0.831714934,0.790021035,0.705993624,0.412123383
0.796,1.006651998,0.974473139,0.723529126,0.465838949,0.881675046,0.84024301,0.79807865,0.711597199,0.473388861
0.797,1.000724257,0.964872206,0.716072418,0.429197825,0.885118146,0.844116061,0.801559824,0.712560935,0.553297542
0.798,1.006217128,0.973500123,0.73226029,0.433878091,0.89429858,0.854495594,0.812481517,0.722960681,0.587789132
0.799,1.00764533,0.978502572,0.74660628,0.437019852,0.899551757,0.861255728,0.820005515,0.730195019,0.622808469
0.8,1.004865621,0.979735196,0.758978704,0.438557298,0.908951167,0.872643856,0.832857439,0.744464295,0.65821305
0.801,1.001027808,0.972963806,0.767223038,0.433421844,0.915099016,0.881138456,0.843121985,0.756604116,0.703117084
0.802,1.005112482,0.979719688,0.78709128,0.454258031,0.924093513,0.892666686,0.856850732,0.773518443,0.709068592
0.803,1.005897154,0.98346016,0.80557229,0.474980276,0.930353363,0.901804742,0.86851775,0.788938627,0.712896606
0.804,1.003364459,0.984158954,0.822592923,0.49551656,0.938469283,0.912719596,0.882121305,0.80713481,0.714575279
0.805,1.001142343,0.979526793,0.838212372,0.51561056,0.944245541,0.92157783,0.893965827,0.824153725,0.718201666
0.806,1.004041218,0.984616421,0.856998876,0.546890927,0.951178278,0.931303273,0.906595955,0.84232701,0.693118925
0.807,1.004376828,0.98731541,0.874477939,0.578401212,0.956109648,0.939220809,0.917646409,0.859423285,0.66475288
0.808,1.002201599,0.987666484,0.890629273,0.610055826,0.96174664,0.947416577,0.92870471,0.876462678,0.633242145
0.809,1.00111559,0.984733374,0.905952558,0.64363385,0.965682728,0.954008126,0.93829798,0.892402995,0.598970093
0.81,1.003088508,0.988478049,0.920250347,0.677280271,0.97005766,0.960547412,0.947444694,0.907491176,0.547834859
0.811,1.003144717,0.990406111,0.933277154,0.710927659,0.973021676,0.965685354,0.955237835,0.921422794,0.493528047
0.812,1.001363175,0.990588947,0.945058659,0.744513464,0.976286965,0.970635288,0.962390642,0.934066715,0.436279769
0.813,1.001002724,0.988924746,0.955761182,0.779725534,0.978414453,0.974391058,0.968317524,0.945512129,0.374477545
0.814,1.002297089,0.991617342,0.964551316,0.80885312,0.980774494,0.977941267,0.97358631,0.955528853,0.306849729
0.815,1.002201526,0.99297524,0.972207478,0.837662988,0.982256716,0.980517567,0.977790758,0.964360119,0.236823147
0.816,1.00079519,0.993072531,0.978782243,0.866135101,0.98393914,0.982937136,0.981429457,0.971824786,0.164626376
0.817,1.000850464,0.992241455,0.984106326,0.894812599,0.984975228,0.984600422,0.984187619,0.978176486,0.088345872
0.818,1.001673031,0.994122401,0.988300401,0.915671963,0.986184074,0.986172286,0.986516178,0.983351857,0.01476939
0.819,1.001510757,0.995047231,0.991580611,0.936034567,0.986947823,0.987196713,0.988163441,0.987546672,0.060315458
0.82,1.000431361,0.99508079,0.994005333,0.955915876,0.98785455,0.988189351,0.98952315,0.990810414,0.136735999
0.821,1.000692104,0.994727851,0.995385707,0.974642273,0.988478705,0.988819503,0.990397237,0.993266236,0.215378729
0.822,1.001199685,0.996001431,0.996718263,0.986669093,0.989206289,0.989454361,0.991101331,0.995042674,0.285954912
0.823,1.001021383,0.99660337,0.997371953,0.998179962,0.989776506,0.98988191,0.991500166,0.996208687,0.357321934
0.824,1.000210142,0.996585057,0.997397826,1.009207419,0.990407152,0.99032878,0.991814324,0.996917905,0.429373476
0.825,1.000546437,0.996480344,0.996853608,1.018382162,0.990969354,0.990688175,0.991976161,0.997215513,0.501193991
0.826,1.000850579,0.997321284,0.996940136,1.023158551,0.991546713,0.99105996,0.992101752,0.997233147,0.562563345
0.827,1.00068292,0.997697182,0.996549146,1.027495148,0.992113828,0.991429223,0.992194831,0.997025743,0.624253122
0.828,1.0000827,0.997646499,0.995720139,1.031426456,0.992656742,0.991792753,0.992272154,0.996664116,0.686209831
0.829,1.000421675,0.997663918,0.994819014,1.033562445,0.993223178,0.992206912,0.99240168,0.996235557,0.745516913
0.83,1.000598232,0.99821112,0.994703694,1.033566986,0.9937322,0.992590118,0.992513335,0.995731116,0.794299912
0.831,1.000452963,0.998439774,0.994262669,1.033238004,0.994280673,0.993050614,0.992728637,0.995284927,0.843142712
0.832,1.000013953,0.998377317,0.993524426,1.032604585,0.994749333,0.993456907,0.992913313,0.994802866,0.892025561
0.833,1.000319725,0.998451292,0.993049944,1.03076769,0.995262095,0.993947559,0.993224873,0.994465403,0.936309765
0.834,1.000414988,0.998801876,0.993173437,1.028411665,0.995581517,0.994252474,0.993354461,0.993929701,0.971487667
0.835,1.000291061,0.998934769,0.99307701,1.025819586,0.996134606,0.994851731,0.993870832,0.993931244,1.00660529
0.836,1.000013863,0.998576123,0.992304146,1.022516182,0.996430762,0.995188643,0.994109906,0.993611483,1.048508129
0.837,1.000225472,0.998962784,0.992866301,1.019801251,0.996891264,0.995728506,0.994630664,0.993751886,1.070893736
0.838,1.00027549,0.999188587,0.993267162,1.016911967,0.997152064,0.996067978,0.994942826,0.993649858,1.093177217
0.839,1.000178454,0.99926807,0.993521513,1.013864614,0.997526343,0.996538899,0.995445319,0.993914623,1.115364492
0.84,1.000023776,0.999054297,0.993446203,1.010006875,0.997745241,0.996856298,0.995791359,0.994001256,1.142016902
0.841,1.000157583,0.999308291,0.99408546,1.007775673,0.998043107,0.997254117,0.996255561,0.994359659,1.153312369
0.842,1.000182269,0.999453541,0.994616001,1.005429351,0.998219662,0.997533178,0.99660137,0.994589039,1.164505085
0.843,1.000107823,0.999499959,0.995047914,1.002978658,0.998452057,0.997858214,0.997011811,0.995003594,1.175603529
0.844,1.000025888,0.999375199,0.995348256,0.999925191,0.998589956,0.99809074,0.997331495,0.995325107,1.189169091
0.845,1.000109831,0.999541149,0.995918657,0.998614358,0.998768867,0.998348202,0.997679657,0.995758933,1.191722259
0.846,1.000120299,0.999633694,0.996415608,0.997228111,0.99887438,0.998533065,0.997956871,0.996124229,1.194190313
0.847,1.000064033,0.999659707,0.996846022,0.99577349,0.999010904,0.998730903,0.99824017,0.996545412,1.196581124
0.848,1.000024192,0.999588466,0.997226994,0.994003868,0.999090952,0.998871802,0.998467171,0.996914268,1.199947226
0.849,1.000076432,0.999696334,0.997643143,0.993590572,0.999195249,0.999020001,0.998688639,0.997298755,1.196271339
0.85,1.000079239,0.999754863,0.998009696,0.9931278,0.999256552,0.999123773,0.998864973,0.997640954,1.192531783
0.851,1.000037193,0.999768539,0.998331308,0.992619992,0.99933688,0.999232512,0.999031241,0.99797307,1.188734745
0.852,1.00002093,0.999729186,0.99862347,0.992025585,0.999384976,0.999307081,0.999161403,0.998269351,1.184977654
0.853,1.000053104,0.999799108,0.998873303,0.992248838,0.999447929,0.999386069,0.999281479,0.998541621,1.177446161
0.854,1.000052112,0.999835876,0.999089703,0.992439206,0.99948712,0.99943933,0.999373069,0.998782446,1.169869942
0.855,1.000021012,0.999842528,0.999275832,0.992599795,0.999537489,0.999496881,0.999456652,0.998994095,1.162253509
0.856,1.000017188,0.999821876,0.999433379,0.992792122,0.999570635,0.999535589,0.99951834,0.999178035,1.154247944
0.857,1.000036854,0.999867102,0.999553618,0.9933319,0.999611817,0.999578433,0.999574838,0.999333517,1.144897647
0.858,1.000034184,0.999890049,0.999651228,0.993849577,0.999640754,0.999607967,0.999615182,0.999464933,1.135517246
0.859,1.00001136,0.999892777,0.99972847,0.994347422,0.99967497,0.99964109,0.999652824,0.999571944,1.126109779
0.86,1.000013698,0.999882971,0.999780601,0.994898751,0.999700606,0.999665168,0.999679166,0.999658861,1.116277476
0.861,1.000025552,0.999912209,0.999823432,0.995488756,0.9997293,0.999692033,0.99970465,0.999726877,1.106703843
0.862,1.000022446,0.999926363,0.999851221,0.996063997,0.999752099,0.999713053,0.999722828,0.99977897,1.097110512
0.863,1.000005779,0.999927086,0.999865214,0.996626011,0.999776176,0.999735823,0.999741138,0.999817703,1.087499491
0.864,1.000010668,0.999923259,0.999863802,0.997208401,0.999796256,0.999754997,0.99975522,0.999844786,1.0776807
0.865,1.000017714,0.99994201,0.999873759,0.997684424,0.999816339,0.999774893,0.999769762,0.999863317,1.069007127
0.866,1.0000147,0.999950792,0.999873579,0.998150593,0.999833786,0.999792715,0.99978232,0.999874225,1.060320912
0.867,1.000002607,0.999950451,0.999864239,0.998607739,0.999850349,0.999810314,0.999795153,0.999880235,1.051623335
0.868,1.000008134,0.999949758,0.999850587,0.999040854,0.999865229,0.999826778,0.999807462,0.999882196,1.043049763
0.869,1.000012256,0.999961802,0.999854409,0.999339804,0.999878692,0.999842286,0.999819609,0.999881735,1.035952713
0.87,1.000009617,0.999967117,0.999851447,0.999632109,0.999891177,0.999857221,0.999832083,0.999880116,1.028847574
0.871,1.000000882,0.999966337,0.999842237,0.999918382,0.99990196,0.999870685,0.999843869,0.999877482,1.021735229
0.872,1.000006164,0.999967146,0.999836642,1.000151998,0.999912269,0.999883873,0.999856338,0.999875815,1.015078227
0.873,1.000008507,0.999974843,0.999844471,1.000284533,0.999920779,0.9998953,0.999867659,0.999873758,1.009850043
0.874,1.000006272,0.999978027,0.999847784,1.000412512,0.999929209,0.999906628,0.99987972,0.999874007,1.004616765
0.875,1,0.999970294,0.999836936,1.000585937,0.999934214,0.999914586,0.999888616,0.999871061,0.998209787
0.876,1.000004527,0.999978429,0.999852167,1.000604083,0.999942624,0.999925466,0.999901405,0.999876743,0.994846674
0.877,1.000005725,0.999983329,0.999864027,1.000618928,0.999946557,0.999932011,0.999909824,0.999877079,0.991480079
0.878,1.000003909,0.999985127,0.999872837,1.000630701,0.999953224,0.999940677,0.999920754,0.999884385,0.988110151
0.879,1.000000293,0.999980424,0.999875203,1.000652339,0.999956386,0.999945951,0.999928339,0.999887714,0.983915529
0.88,1.000003149,0.999985739,0.99988981,1.000608664,0.999961682,0.999952746,0.999937394,0.999896141,0.982197236
0.881,1.000003771,0.999988826,0.999902218,1.00056279,0.999964245,0.999956881,0.999943865,0.999901668,0.980476661
0.882,1.000002372,0.999989892,0.999912481,1.0005149,0.999968479,0.999962157,0.999951145,0.999910565,0.978754008
0.883,1.00000039,0.999987101,0.999920331,1.000458628,0.999970593,0.999965349,0.999956407,0.999917349,0.976542641
0.884,1.000002188,0.999990563,0.999931611,1.000399344,0.999973999,0.999969428,0.999962092,0.999926065,0.97613312
0.885,1.000002482,0.999992525,0.999941384,1.000338563,0.99997577,0.999971879,0.999966189,0.999933224,0.975722088
0.886,1.000001419,0.999993153,0.999949784,1.000276381,0.999978529,0.999975041,0.999970519,0.999941236,0.975309705
0.887,1.000000401,0.999991512,0.999957076,1.000202331,0.999980036,0.999976944,0.999973598,0.999948059,0.974676123
0.888,1.00000155,0.99999376,0.999964204,1.000154935,0.999982283,0.999979422,0.999976833,0.999955006,0.975193212
0.889,1.000001632,0.999995001,0.99997026,1.000106452,0.999983574,0.999980932,0.999979086,0.999961009,0.97570934
0.89,1.0000008,0.999995345,0.999975419,1.000057098,0.999985407,0.999982903,0.999981478,0.999966712,0.976224436
0.891,1.000000362,0.999994419,0.99997974,0.999999997,0.999986518,0.999984142,0.999983111,0.999971637,0.976695251
0.892,1.000001055,0.999995876,0.999983365,0.999974384,0.999988014,0.999985738,0.999984886,0.999976073,0.977768993
0.893,1.000001073,0.999996657,0.999986307,0.999948146,0.999988965,0.999986784,0.999986082,0.999979854,0.978842083
0.894,1.00000048,0.999996829,0.999988631,0.999921257,0.999990183,0.999988097,0.999987421,0.99998312,0.979914482
0.895,1.000000306,0.999996333,0.999990182,0.999892215,0.999990992,0.999989003,0.999988333,0.999985837,0.981031041
0.896,1.000000731,0.999997275,0.999991712,0.999886472,0.999991979,0.999990095,0.999989378,0.999988106,0.982343209
0.897,1.000000704,0.999997765,0.999992763,0.999880376,0.999992661,0.999990887,0.999990112,0.999989925,0.983655034
0.898,1.000000267,0.999997845,0.999993401,0.999873771,0.999993456,0.999991799,0.99999096,0.999991407,0.984966364
0.899,1.000000248,0.999997593,0.999993504,0.999868496,0.999994028,0.999992492,0.999991589,0.999992537,0.986340233
0.9,1.000000507,0.999998201,0.999994097,0.999875284,0.999994665,0.999993254,0.999992304,0.999993443,0.987646379
0.901,1.000000462,0.999998506,0.999994421,0.999881703,0.99999514,0.999993854,0.999992866,0.999994091,0.988952328
0.902,1.0000002,0.999998536,0.99999439,0.999887881,0.999995648,0.999994484,0.999993484,0.999994615,0.99025791
0.903,1.000000196,0.999998422,0.9999942,0.999896043,0.999996041,0.999994998,0.999993998,0.999994964,0.991599291
0.904,1.000000351,0.999998779,0.999994542,0.999907281,0.999996446,0.999995514,0.999994537,0.99999526,0.99273505
0.905,1.000000303,0.999999001,0.999994719,0.999918415,0.999996771,0.999995946,0.999995005,0.999995454,0.993870796
0.906,1.00000007,0.999999005,0.99999471,0.999929301,0.999997093,0.999996365,0.999995475,0.999995638,0.995006284
0.907,1.000000104,0.999998966,0.999994681,0.999941149,0.999997362,0.999996723,0.999995894,0.999995776,0.996130818
0.908,1.000000281,0.9999992,0.9999951,0.999951382,0.999997618,0.999997058,0.999996298,0.999995923,0.997007151
0.909,1.000000198,0.999999333,0.999995357,0.9999614,0.999997842,0.999997351,0.999996665,0.999996065,0.99788335
0.91,1.00000003,0.999999352,0.999995524,0.999971352,0.999998046,0.999997616,0.999997005,0.999996219,0.998759525
0.911,1.000000115,0.99999931,0.999995787,0.999980914,0.999998233,0.999997855,0.999997317,0.999996391,0.999578491
0.912,1.000000168,0.999999484,0.999996195,0.999987374,0.999998396,0.999998063,0.999997597,0.999996569,1.000168762
0.913,1.000000129,0.999999543,0.999996539,0.999993802,0.999998552,0.999998256,0.999997856,0.999996773,1.000758903
0.914,1.000000008,0.9999995,0.999996798,1.00000013,0.999998683,0.999998419,0.999998081,0.999996974,1.001348966
0.915,1.000000087,0.999999558,0.999997117,1.000005142,0.999998814,0.999998577,0.999998291,0.999997202,1.001849446
0.916,1.000000116,0.999999661,0.999997477,1.000007785,0.999998919,0.999998705,0.999998468,0.999997416,1.002172887
0.917,1.000000084,0.999999667,0.999997791,1.000010367,0.999999029,0.999998833,0.999998635,0.99999765,1.002496339
0.918,1.000000002,0.999999599,0.99999801,1.000013993,0.999999092,0.999998914,0.999998753,0.999997842,1.002936045
0.919,1.000000069,0.999999709,0.999998294,1.000014069,0.999999204,0.999999039,0.999998901,0.999998086,1.003040797
0.92,1.000000077,0.999999773,0.999998557,1.000013994,0.999999257,0.999999106,0.999998992,0.999998274,1.003145504
0.921,1.0000001,0.9999998,0.999998765,1.00001391,0.999999348,0.999999207,0.999999108,0.999998486,1.003250169
0.922,1.000000005,0.999999736,0.9999989,1.000013968,0.999999393,0.999999263,0.999999178,0.999998656,1.003417062
0.923,1.000000081,0.999999845,0.999999097,1.000012702,0.999999467,0.999999346,0.999999269,0.999998832,1.00336422
0.924,1.0000001,0.999999898,0.999999219,1.000011455,0.999999504,0.999999394,0.999999324,0.999998976,1.003311348
0.925,1.000000031,0.999999862,0.999999346,1.000010112,0.999999564,0.999999462,0.999999396,0.999999116,1.003258447
0.926,1.000000006,0.999999826,0.999999421,1.000008506,0.999999595,0.999999502,0.99999944,0.999999231,1.003228042
0.927,1.0000001,0.99999991,0.999999468,1.000007106,0.999999643,0.999999557,0.999999498,0.999999337,1.003079577
0.928,1.000000033,0.999999857,0.999999569,1.000005687,0.99999967,0.999999592,0.999999534,0.999999423,1.002931092
0.929,0.999999986,0.999999874,0.999999615,1.000004249,0.999999708,0.999999637,0.999999581,0.999999501,1.002782589
0.93,1.000000006,0.999999886,0.999999631,1.000002541,0.99999973,0.999999666,0.999999612,0.999999562,1.002633054
0.931,1.000000021,0.999999916,0.999999717,1.000001601,0.999999761,0.999999703,0.999999652,0.999999617,1.002443131
0.932,1.000000022,0.999999964,0.999999702,1.0000007,0.999999779,0.999999728,0.999999678,0.999999659,1.002253146
0.933,1.000000029,0.999999955,0.999999717,0.999999681,0.999999804,0.999999758,0.999999711,0.999999697,1.002063245
0.934,1.000000005,0.999999925,0.9999997,0.999998588,0.99999982,0.999999778,0.999999734,0.999999725,1.001862802
0.935,1.000000014,0.999999944,0.999999741,0.999998184,0.99999984,0.999999803,0.999999762,0.999999751,1.001672971
0.936,1.000000014,0.999999955,0.999999759,0.999997872,0.999999852,0.99999982,0.999999782,0.999999769,1.00148316
0.937,1.000000006,0.999999957,0.999999768,0.99999745,0.999999868,0.999999839,0.999999805,0.999999788,1.00129324
0.938,1.000000004,0.999999951,0.999999755,0.999997122,0.999999879,0.999999853,0.999999822,0.999999801,1.0010933
0.939,1.000000024,0.999999977,0.999999791,0.999997186,0.999999892,0.999999869,0.999999841,0.999999816,1.000930926
0.94,1.000000009,0.99999997,0.999999807,0.999997245,0.999999901,0.99999988,0.999999855,0.999999826,1.000768533
0.941,0.999999998,0.999999998,0.999999818,0.999997298,0.999999912,0.999999892,0.999999871,0.999999838,1.000606134
0.942,1.000000045,0.999999945,0.999999826,0.999997345,0.999999919,0.999999902,0.999999883,0.999999848,1.0004392
0.943,1.000000007,0.999999976,0.999999862,0.999997689,0.999999928,0.999999912,0.999999895,0.999999858,1.000318396
0.944,1.000000006,0.99999998,0.9999998,0.999997928,0.999999934,0.99999992,0.999999905,0.999999868,1.0001975
0.945,1.000000002,0.99999998,0.999999872,0.999998163,0.999999941,0.999999928,0.999999915,0.999999878,1.000076663
0.946,1.000000003,0.999999979,0.999999883,0.999998495,0.999999946,0.999999934,0.999999923,0.999999887,0.999958191
0.947,1.000000005,0.999999984,0.999999877,0.999998724,0.999999951,0.999999941,0.999999931,0.999999896,0.999882121
0.948,1.000000051,0.999999986,0.999999947,0.999998951,0.999999956,0.999999946,0.999999938,0.999999905,0.999805947
0.949,1.000000027,1.000000012,0.99999992,0.9999993,0.99999996,0.999999951,0.999999944,0.999999914,0.999729872
0.95,1.000000002,0.999999986,0.999999893,0.999999496,0.999999964,0.999999956,0.999999949,0.999999922,0.999661593
0.951,1.000000015,0.999999989,0.999999939,0.999999615,0.999999967,0.99999996,0.999999954,0.99999993,0.999625813
0.952,0.99999997,0.999999958,0.9999999,0.9999998,0.999999971,0.999999964,0.999999958,0.999999937,0.999590131
0.953,1,0.999999942,0.999999953,0.99999995,0.999999973,0.999999967,0.999999962,0.999999944,0.9995543
0.954,1.000000002,0.999999963,0.999999997,1.000000138,0.999999976,0.99999997,0.999999966,0.99999995,0.999529061
0.955,1.000000002,0.999999993,0.99999999,1.000000205,0.999999978,0.999999973,0.999999969,0.999999956,0.9995248
0.956,1.000000014,1.000000006,0.999999969,1.000000282,0.99999998,0.999999976,0.999999972,0.999999961,0.999520587
0.957,1,0.999999994,0.999999975,1.000000335,0.999999982,0.999999978,0.999999974,0.999999965,0.999516297
0.958,1.000000008,0.999999994,1.000000007,1.000000363,0.999999984,0.99999998,0.999999977,0.99999997,0.999522107
0.959,1.000000002,0.999999995,1.000000016,1.000000357,0.999999985,0.999999982,0.999999979,0.999999973,0.999538916
0.96,1.000000001,0.999999996,1.000000024,1.000000349,0.999999987,0.999999984,0.999999981,0.999999976,0.9995557
0.961,0.999999968,0.999999963,0.99999998,1.000000314,0.999999988,0.999999985,0.999999982,0.999999979,0.999568931
0.962,1.000000001,0.999999996,0.999999945,1.000000309,0.999999989,0.999999987,0.999999984,0.999999981,0.999596738
0.963,1.000000001,0.999999997,0.999999984,1.000000272,0.99999999,0.999999988,0.999999986,0.999999983,0.999624544
0.964,1.000000001,0.999999997,0.999999986,1.00000025,0.999999991,0.999999989,0.999999987,0.999999985,0.9996523
0.965,1,0.999999996,0.999999986,1.000000187,0.999999992,0.99999999,0.999999988,0.999999986,0.999681
0.966,1.000000042,1,0.999999987,1.000000192,0.999999993,0.999999991,0.999999989,0.999999987,0.999711558
0.967,1.000000001,0.999999998,0.999999988,1.000000114,0.999999993,0.999999992,0.99999999,0.999999988,0.999742062
0.968,1,0.999999998,0.999999966,1.000000066,0.999999994,0.999999993,0.999999991,0.999999989,0.999772666
0.969,1.000000031,1.000000028,0.999999989,1.000000062,0.999999995,0.999999993,0.999999992,0.99999999,0.999805869
0.97,0.999999972,0.999999998,0.99999999,1.000000011,0.999999995,0.999999994,0.999999993,0.999999991,0.999833272
0.971,1,0.999999999,0.999999991,0.99999999,0.999999996,0.999999995,0.999999994,0.999999992,0.9998607
0.972,1,0.999999999,0.999999992,0.999999977,0.999999996,0.999999995,0.999999994,0.999999992,0.999888177
0.973,0.99999998,0.999999998,0.999999992,0.99999998,0.999999996,0.999999995,0.999999995,0.999999993,0.999918279
0.974,1,1.000000017,1.000000012,1,0.999999997,0.999999996,0.999999995,0.999999994,0.999939081
0.975,1,0.999999999,0.999999994,0.999999883,0.999999997,0.999999996,0.999999996,0.999999994,0.999959983
0.976,1,0.999999999,0.999999985,0.999999885,0.999999997,0.999999997,0.999999996,0.999999995,0.999980785
0.977,0.999999986,0.999999999,1,0.999999886,0.999999997,0.999999997,0.999999996,0.999999995,1.000003439
0.978,1,0.999999988,0.999999996,0.999999888,0.999999998,0.999999997,0.999999997,0.999999995,1.000016287
0.979,1,0.999999989,0.999999996,0.999999889,0.999999998,0.999999997,0.999999997,0.999999996,1.000029052
0.98,1,0.99999999,0.999999997,0.99999989,0.999999998,0.999999998,0.999999997,0.999999996,1.000041842
0.981,1,0.999999999,0.999999997,0.999999991,0.999999998,0.999999998,0.999999997,0.999999996,1.000055323
0.982,1.000000008,1.000000008,1.000000006,1,0.999999998,0.999999998,0.999999998,0.999999997,1.000060192
0.983,1,0.999999999,0.999999997,0.999999992,0.999999998,0.999999998,0.999999998,0.999999997,1.00006506
0.984,0.999999993,0.999999993,1.000000005,0.999999993,0.999999999,0.999999998,0.999999998,0.999999997,1.000069928
0.985,1,0.999999999,1.000000004,0.999999994,0.999999999,0.999999998,0.999999998,0.999999998,1.0000745
0.986,0.999999994,1,0.999999998,0.999999994,0.999999999,0.999999999,0.999999998,0.999999998,1.000072506
0.987,0.999999995,1,0.999999998,0.999999995,0.999999999,0.999999999,0.999999998,0.999999998,1.00007053
0.988,0.999999995,1,0.999999998,0.999999995,0.999999999,0.999999999,0.999999999,0.999999998,1.0000685
0.989,1,1,1.000000003,0.999999998,0.999999999,0.999999999,0.999999999,0.999999998,1.000065618
0.99,0.999999996,1,0.999999999,1.000000001,0.999999999,0.999999999,0.999999999,0.999999999,1.000058411
0.991,1,1,1.000000002,1.000000004,0.999999999,0.999999999,0.999999999,0.999999999,1.000051197
0.992,1,1,0.999999997,1.000000006,0.999999999,0.999999999,0.999999999,0.999999999,1.000043997
0.993,1,1,0.999999997,1.000000008,0.999999999,0.999999999,0.999999999,0.999999999,1.00003561
0.994,1,0.999999997,0.999999999,1.000000009,0.999999999,0.999999999,0.999999999,0.999999999,1.000025051
0.995,1,1,1.000000001,1.000000009,1,0.999999999,0.999999999,0.999999999,1.0000145
0.996,1,1,0.999999999,1.000000009,1,1,0.999999999,0.999999999,1.000003898
0.997,1,1,1,1.000000009,1,1,1,0.999999999,0.9999924
0.998,1,1,0.999999999,1.000000008,1,1,1,0.999999999,0.999980398
0.999,1,1,1.000000001,1.000000007,1,1,1,1,0.9999685
1,1,1,0.999999999,1.000000005,1,1,1,1,0.999955399

==> plot_results_csv/DG_ratio_sinusoidal2_1D_512_p_1_q_5_T_100-0.csv <==
x,t_0.0,t_2.0,t_5.0,t_10.0,t_15.0,t_20.0,t_25.0,t_50.0,t_100.0
0,0,0.000410334,0.002418004,4.86806E-05,0.228624558,0.48918127,0.003248268,0.083500236,0.902286571
0.001,0,0.000462245,0.002485574,7.01828E-06,0.229964308,0.484389755,0.003303815,0.078979087,0.904460903
0.002,0,0.000413112,0.002412321,4.99916E-05,0.231385613,0.479559597,0.003236126,0.074451326,0.906687682
0.003,0,0.000461043,0.00247438,1.24969E-06,0.232713597,0.474811464,0.003287022,0.069974528,0.908824433
0.004,0,0.000415768,0.002406776,5.13774E-05,0.23411611,0.47003026,0.003224383,0.065493551,0.911007649
0.005,0,0.000459782,0.002463585,4.51977E-06,0.235432345,0.465325813,0.00327065,0.06106065,0.913107543
0.006,0,0.000418318,0.002401445,5.28379E-05,0.23681634,0.460593579,0.003212901,0.056625858,0.915248323
0.007,0,0.000458569,0.002453115,1.00601E-05,0.238120854,0.455933057,0.003254838,0.052236408,0.917312086
0.008,0,0.000420764,0.00239625,5.43734E-05,0.23948659,0.451249749,0.003201645,0.047847158,0.919411425
0.009,0,0.000457368,0.00244302,1.57275E-05,0.240779408,0.446633353,0.003239243,0.043500691,0.921439845
0.01,0,0.000423117,0.002391254,5.59295E-05,0.242127131,0.44199884,0.003190677,0.039156363,0.923498773
0.011,0,0.000456179,0.002433211,2.12097E-05,0.24340829,0.437426708,0.003224253,0.03485244,0.925492518
0.012,0,0.000425362,0.002386418,5.76105E-05,0.244738248,0.432840834,0.003180151,0.030552404,0.927512023
0.013,0,0.000455002,0.002423766,2.66011E-05,0.24600781,0.428313028,0.003209617,0.026290521,0.929471809
0.014,0,0.000427527,0.002381758,5.94197E-05,0.247320269,0.423775601,0.003169594,0.022034156,0.93145279
0.015,0,0.000453836,0.002414661,3.20008E-05,0.248578256,0.419292188,0.003195285,0.017813875,0.933379307
0.016,0,0.000429557,0.002377253,6.10399E-05,0.249873466,0.414802963,0.00315947,0.013600535,0.935322719
0.017,0,0.00045268,0.00240588,3.72972E-05,0.251119948,0.410363926,0.003181523,0.009421398,0.937216621
0.018,0,0.000431568,0.002372966,6.28962E-05,0.252398127,0.405922627,0.003149614,0.005250454,0.939123389
0.019,0,0.000451536,0.002397421,4.25919E-05,0.253633185,0.401527926,0.003167847,0.001111963,0.940985292
0.02,0,0.000433464,0.002368828,6.47769E-05,0.254894592,0.397134269,0.003139852,0.003017192,0.942856231
0.021,0,0.000450401,0.002389278,4.78808E-05,0.256118259,0.392783823,0.003154736,0.00711552,0.944686817
0.022,0,0.000435278,0.002364866,6.67922E-05,0.257363163,0.388437444,0.003130331,0.011203506,0.946522814
0.023,0,0.000449277,0.002381444,5.30492E-05,0.258575498,0.384131143,0.003141803,0.015262136,0.948322635
0.024,0,0.000436986,0.002361076,6.87223E-05,0.259804104,0.379831713,0.003121092,0.019309581,0.950124536
0.025,0,0.000448163,0.00237394,5.80896E-05,0.261005199,0.375569403,0.003129312,0.023328979,0.951894203
0.026,0,0.000438672,0.002357455,7.07889E-05,0.262217767,0.371316533,0.003111951,0.02733649,0.953662756
0.027,0,0.000447059,0.002366657,6.32212E-05,0.263407682,0.367098053,0.003117087,0.031317152,0.955402897
0.028,0,0.000440267,0.002353973,7.28815E-05,0.264604431,0.362891333,0.003103169,0.035285336,0.957138874
0.029,0,0.000445964,0.002359737,6.82147E-05,0.265783241,0.35871649,0.003105053,0.039227738,0.958850084
0.03,0,0.000441735,0.002350708,7.49998E-05,0.266964404,0.354555517,0.003094443,0.043157186,0.96055423
0.031,0,0.000444878,0.002353071,7.31784E-05,0.268132188,0.35042407,0.003093365,0.047061796,0.962236995
0.032,0,0.000443213,0.00234757,7.71436E-05,0.269298008,0.346308412,0.003086035,0.05095315,0.963910067
0.033,0,0.000443762,0.002346684,7.82249E-05,0.270454827,0.342220136,0.003082065,0.054820426,0.965564955
0.034,0,0.000444624,0.002344606,7.93126E-05,0.27160554,0.338149341,0.003077631,0.05867423,0.967207633
0.035,0,0.000442733,0.002340565,8.30002E-05,0.27275147,0.334103968,0.003070957,0.062504658,0.968835208
0.036,0,0.0004459,0.0023418,8.15066E-05,0.273887283,0.33007756,0.003069496,0.066321515,0.970448217
0.037,0,0.000441656,0.002334723,8.78505E-05,0.275022437,0.326074804,0.003060077,0.070115563,0.972048958
0.038,0,0.000447149,0.002339138,8.38449E-05,0.276143574,0.32209235,0.003061424,0.073896044,0.973632938
0.039,0,0.000440622,0.002329115,9.26552E-05,0.277268,0.318131921,0.00304946,0.077654187,0.975207354
0.04,0,0.000448336,0.002336624,8.60892E-05,0.2783747,0.31419292,0.003053685,0.081398856,0.976762938
0.041,0,0.000439542,0.002323716,9.7289E-05,0.279488493,0.310274517,0.003039262,0.085121543,0.978311568
0.042,0,0.000449105,0.002333771,8.8967E-05,0.280581146,0.306378903,0.003045577,0.08883074,0.979839428
0.043,0,0.000415851,0.002286486,0.000127578,0.281703698,0.302491138,0.003001099,0.092525379,0.981376824
0.044,0,0.000448084,0.002328734,9.36018E-05,0.282763987,0.298651026,0.003035626,0.096191636,0.982863431
0.045,0,0.00041751,0.002285205,0.000129243,0.283872009,0.294806272,0.002994427,0.099851394,0.984373387
0.046,0,0.000447018,0.002323886,9.83027E-05,0.284922527,0.291006471,0.003025681,0.103483921,0.985836047
0.047,0,0.000419102,0.002284041,0.000131037,0.286016245,0.287204196,0.002987845,0.10710934,0.987319091
0.048,0,0.000445986,0.002319282,0.000102944,0.287057039,0.283444391,0.003016143,0.110708534,0.988758287
0.049,0,0.00042063,0.002282993,0.000132837,0.288136674,0.27968407,0.002981376,0.11430018,0.990215008
0.05,0,0.000444919,0.002314897,0.000107522,0.289167819,0.275963924,0.003006794,0.117866523,0.99163111
0.051,0,0.000422096,0.002282056,0.000134643,0.290233569,0.272245015,0.002974917,0.121424909,0.993062161
0.052,0,0.000443932,0.002310724,0.000112032,0.291255154,0.26856419,0.002997405,0.124958809,0.99445559
0.053,0,0.0004235,0.002281227,0.000136454,0.292307217,0.264886205,0.002968876,0.128484516,0.995861451
0.054,0,0.000442936,0.002306756,0.000116471,0.293319314,0.261244323,0.002988515,0.131986398,0.997232634
0.055,0,0.000424814,0.002280503,0.000138399,0.294357905,0.257606734,0.002962762,0.135479915,0.998613852
0.056,0,0.000441891,0.002302986,0.000120964,0.295360615,0.254003417,0.002979635,0.138950218,0.999963176
0.057,0,0.000426135,0.00227988,0.000140352,0.296385939,0.250405698,0.002956724,0.14241208,1.00132133
0.058,0,0.000440944,0.002299412,0.000125512,0.297379295,0.246840599,0.002971051,0.145851209,1.002647135
0.059,0,0.000427419,0.002279357,0.000142312,0.298391547,0.243282232,0.00295065,0.14928195,1.003981809
0.06,0,0.000439949,0.002296001,0.000129848,0.299375655,0.239755015,0.002962525,0.152690302,1.005288364
0.061,0,0.000428507,0.002278928,0.000144278,0.300375046,0.236235453,0.00294496,0.156090434,1.006598769
0.062,0,0.000438984,0.002292816,0.000134233,0.301349969,0.232745723,0.002954212,0.159468433,1.007884782
0.063,0,0.000429686,0.002278592,0.000146518,0.302336663,0.229264479,0.00293914,0.162838412,1.009172526
0.064,0,0.00043799,0.002289818,0.000138531,0.303302482,0.225811852,0.002946136,0.166186486,1.010438173
0.065,0,0.000430754,0.002278389,0.000148365,0.30427669,0.222368394,0.002933613,0.169526825,1.011703743
0.066,0,0.000437079,0.002286906,0.000142875,0.305233481,0.218952476,0.002938185,0.17284534,1.01294938
0.067,0,0.000431783,0.002278185,0.000150621,0.306195388,0.21554633,0.002928129,0.176156571,1.014193262
0.068,0,0.000436057,0.002284222,0.000147126,0.307143233,0.212166736,0.002930381,0.179445914,1.015419191
0.069,0,0.000432764,0.002278107,0.000152615,0.308093015,0.208797375,0.002922566,0.182728454,1.016641774
0.07,0,0.000435099,0.002281682,0.000151419,0.309031984,0.205453743,0.002922744,0.185989059,1.017848429
0.071,0,0.00043366,0.002278107,0.000154888,0.309969791,0.202120641,0.002917218,0.189243398,1.019050144
0.072,0,0.000434147,0.002279294,0.000155614,0.310899978,0.198812587,0.002915294,0.192475595,1.020237765
0.073,0,0.000434591,0.002278189,0.000157032,0.31182602,0.195515256,0.002911963,0.195702215,1.021419035
0.074,0,0.000433201,0.002277055,0.000159847,0.31274748,0.192242383,0.002907772,0.198906437,1.022587941
0.075,0,0.000435439,0.002278337,0.000159323,0.313661932,0.188980354,0.002906678,0.202105752,1.023749227
0.076,0,0.000432261,0.002274961,0.000163978,0.31457474,0.185742287,0.002900617,0.205282354,1.024899729
0.077,0,0.000436246,0.002278568,0.00016148,0.315477756,0.182515032,0.002901662,0.20845484,1.026041386
0.078,0,0.000431325,0.002272999,0.000168001,0.316381995,0.179311379,0.002893423,0.211604185,1.027173825
0.079,0,0.000437012,0.002278877,0.000163928,0.31727377,0.176118437,0.002896504,0.214750294,1.028296196
0.08,0,0.000430396,0.002271173,0.000172199,0.318169539,0.172948812,0.002886495,0.217872722,1.029410898
0.081,0,0.000437739,0.002279221,0.000166099,0.319050138,0.169789714,0.002891504,0.220992895,1.030514355
0.082,0,0.000429471,0.002269476,0.000176288,0.319937508,0.166653727,0.00287956,0.224088821,1.031611535
0.083,0,0.000438437,0.002279663,0.000168419,0.32080718,0.163527977,0.002886534,0.227183455,1.032696488
0.084,0,0.00041562,0.00224881,0.000194983,0.32169756,0.160418334,0.002856366,0.230259078,1.033784856
0.085,0,0.000437767,0.002278474,0.000172194,0.322545797,0.157334085,0.002880131,0.23332155,1.034843231
0.086,0,0.00041665,0.002249879,0.000196907,0.323425225,0.154257845,0.002852142,0.236371703,1.035913259
0.087,0,0.000436844,0.002276999,0.000176141,0.324265639,0.151205808,0.002873467,0.239408931,1.036955206
0.088,0,0.00041763,0.002250993,0.000198827,0.32513412,0.148162169,0.002847698,0.242434247,1.038007184
0.089,0,0.000435967,0.002275677,0.000180263,0.32596677,0.145141971,0.002866996,0.245446553,1.039032972
0.09,0,0.000418582,0.00225211,0.000200745,0.32682446,0.142130452,0.002843642,0.248447453,1.040067358
0.091,0,0.000435015,0.002274464,0.000184118,0.327649417,0.139141751,0.002860587,0.25143518,1.041077231
0.092,0,0.000419494,0.002253353,0.000202806,0.328496458,0.1361619,0.002839388,0.254412085,1.042094262
0.093,0,0.000434089,0.002273357,0.000187997,0.32931379,0.133204324,0.002854404,0.257375514,1.04308844
0.094,0,0.00042035,0.002254594,0.000204866,0.330150353,0.130255691,0.002835249,0.260328813,1.044088479
0.095,0,0.000433187,0.002272363,0.000192049,0.330960092,0.127328885,0.002848159,0.263268299,1.045067205
0.096,0,0.000421262,0.002255831,0.000206924,0.331786327,0.124411024,0.002831084,0.266198385,1.046050541
0.097,0,0.00043232,0.002271443,0.000195976,0.332588579,0.121514632,0.002842169,0.269114259,1.047014128
0.098,0,0.000422029,0.002257178,0.000208978,0.333404593,0.118627106,0.002826904,0.27202151,1.047981024
0.099,0,0.000431489,0.002270629,0.000199773,0.334199406,0.115760773,0.002836143,0.274914037,1.048929663
0.1,0,0.000422751,0.002258537,0.000210878,0.335005366,0.112903156,0.002823029,0.277798826,1.04988045
0.101,0,0.000430492,0.002269906,0.000203591,0.335792795,0.110066525,0.00283009,0.280668367,1.050814297
0.102,0,0.000423428,0.002259918,0.000213078,0.336588826,0.107238387,0.002819007,0.283531067,1.051749284
0.103,0,0.000429637,0.002269262,0.00020758,0.337368942,0.104431118,0.002824335,0.286377893,1.052668618
0.104,0,0.000424163,0.002261349,0.000215123,0.338155173,0.101632025,0.002815002,0.289218879,1.05358803
0.105,0,0.00042872,0.002268717,0.000211282,0.338928047,0.098853792,0.002818579,0.292043294,1.054493099
0.106,0,0.00042475,0.00226277,0.000217318,0.33970462,0.096083348,0.002811025,0.294862927,1.055397232
0.107,0,0.000427846,0.002268234,0.000214999,0.340470288,0.093333802,0.002812991,0.29766523,1.05628815
0.108,0,0.000425397,0.002264238,0.000219355,0.341237324,0.090591592,0.002807244,0.300463862,1.057177271
0.109,0,0.000427015,0.00226782,0.000218732,0.341995859,0.087870378,0.002807423,0.303244324,1.058054321
0.11,0,0.000425999,0.002265731,0.0002217,0.342753494,0.085155992,0.002803352,0.306022284,1.058928714
0.111,0,0.000426126,0.002267529,0.000222479,0.343504941,0.082462819,0.002801887,0.308781222,1.059792043
0.112,0,0.000426558,0.002267278,0.000223886,0.344253291,0.079775865,0.002799678,0.311538875,1.060651856
0.113,0,0.000425283,0.002267279,0.000226241,0.344997725,0.077110364,0.002796555,0.314276544,1.06150168
0.114,0,0.000427072,0.002268789,0.000226068,0.345736926,0.074450476,0.002795748,0.317014218,1.062347284
0.115,0,0.000424383,0.002267079,0.000230015,0.346474399,0.071812358,0.002791113,0.319730894,1.063183783
0.116,0,0.000427542,0.002270364,0.000228246,0.347204504,0.069179123,0.002792057,0.322448918,1.064015359
0.117,0,0.000423533,0.002267004,0.000233643,0.347935109,0.06656803,0.002785896,0.325144879,1.064838677
0.118,0,0.000428075,0.002271929,0.00023042,0.348656288,0.063961112,0.002788287,0.327843612,1.065656418
0.119,0,0.000422734,0.002266974,0.000237281,0.349380028,0.06137674,0.002780753,0.330519108,1.066466818
0.12,0,0.000428566,0.002273602,0.00023275,0.35009239,0.05879573,0.002784612,0.333198827,1.067270992
0.121,0,0.00042188,0.002266934,0.000240928,0.350809342,0.056237805,0.002775527,0.335854132,1.068068644
0.122,0,0.000429012,0.002275083,0.000235075,0.351512986,0.053682322,0.00278104,0.338515195,1.068859422
0.123,0,0.000420972,0.002266991,0.000244584,0.352223205,0.051150496,0.00277056,0.341150566,1.069644406
0.124,0,0.000429416,0.002276787,0.000237235,0.352918239,0.048620255,0.002777414,0.343793261,1.070422029
0.125,0,0.000413469,0.00225652,0.000256068,0.353628164,0.046108491,0.002756515,0.346414006,1.071199973
0.126,0,0.00042923,0.002277685,0.000240205,0.354308634,0.043609676,0.00277307,0.349032911,1.071959226
0.127,0,0.000414065,0.002258392,0.000258141,0.355010211,0.041123641,0.002753387,0.351634823,1.072724089
0.128,0,0.000428338,0.002277872,0.000243832,0.355684301,0.03864991,0.002768172,0.354234708,1.073471329
0.129,0,0.000414623,0.00226051,0.000260205,0.356377306,0.036188427,0.002750062,0.356818742,1.074223316
0.13,0,0.000427392,0.002278076,0.000247466,0.357045111,0.033739488,0.002763059,0.359399892,1.074958777
0.131,0,0.000415251,0.002262463,0.000262259,0.357729628,0.031302231,0.002746882,0.36196632,1.075698119
0.132,0,0.000426615,0.002278409,0.000251107,0.358391155,0.028877776,0.002758415,0.364528925,1.07642188
0.133,0,0.000415842,0.002264464,0.000264302,0.359067265,0.026464413,0.002743516,0.367078066,1.077148769
0.134,0,0.000425787,0.002278666,0.000254754,0.359722605,0.024064186,0.002753571,0.369622372,1.077860925
0.135,0,0.000416282,0.002266519,0.000266336,0.360390427,0.021674361,0.002740309,0.372154496,1.07857556
0.136,0,0.000425019,0.002279064,0.000258239,0.36103958,0.019298085,0.002748874,0.374680747,1.079276325
0.137,0,0.000416795,0.002268632,0.000268358,0.361699223,0.016931502,0.002737099,0.377196144,1.079978861
0.138,0,0.000424091,0.002279396,0.000261727,0.362342228,0.014578873,0.002744335,0.379704535,1.080668348
0.139,0,0.00041727,0.002270595,0.000270538,0.362993773,0.01223523,0.002734066,0.382203481,1.081358958
0.14,0,0.000423337,0.002279883,0.000265217,0.363630714,0.009906011,0.002739614,0.384694259,1.082037288
0.141,0,0.000417706,0.002272625,0.000272876,0.364274228,0.007584949,0.002730694,0.387177006,1.082716146
0.142,0,0.000422422,0.002280313,0.000268708,0.364905144,0.005278883,0.002735063,0.389650388,1.083383512
0.143,0,0.000418104,0.002274727,0.000275036,0.365540716,0.002980095,0.002727686,0.39211723,1.084050751
0.144,0,0.000421571,0.0022808,0.000272201,0.366165636,0.000696915,0.002730343,0.394573417,1.084707238
0.145,0,0.000418577,0.002276797,0.000277184,0.366793373,0.001579874,0.002724525,0.397024607,1.085363058
0.146,0,0.000420901,0.00228135,0.000275694,0.367412335,0.003840428,0.002725808,0.399463801,1.086008763
0.147,0,0.000418898,0.00227873,0.000279322,0.368032312,0.006095496,0.002721391,0.401899597,1.086653314
0.148,0,0.000420071,0.002281857,0.000279015,0.368645347,0.00833369,0.002721468,0.404322022,1.087288397
0.149,0,0.000419295,0.002280746,0.000281619,0.369257653,0.010567345,0.00271829,0.406742696,1.087921786
0.15,0,0.000419194,0.002282547,0.000282506,0.3698648,0.012783422,0.002717152,0.409148509,1.088546358
0.151,0,0.000419655,0.002282851,0.000283733,0.370469494,0.014995958,0.002715405,0.411554314,1.089168807
0.152,0,0.000418386,0.002283203,0.000285994,0.371070821,0.017190138,0.002712689,0.413943728,1.089782935
0.153,0,0.000419977,0.002284828,0.000285835,0.371667994,0.019381803,0.002712209,0.416334905,1.090394566
0.154,0,0.000417534,0.002283831,0.000289307,0.372263523,0.021554379,0.002708262,0.418708136,1.090998433
0.155,0,0.000420261,0.002286902,0.000288097,0.372853242,0.023725431,0.002709241,0.421084951,1.091599318
0.156,0,0.000416752,0.002284432,0.000292964,0.373443002,0.025876641,0.002704056,0.423442164,1.092193003
0.157,0,0.000420624,0.002288852,0.000290347,0.374025336,0.028027377,0.002705969,0.425804805,1.092783338
0.158,0,0.000415927,0.002285236,0.000296269,0.374609378,0.030157376,0.002699718,0.428146186,1.093366927
0.159,0,0.000420949,0.002290793,0.000292585,0.375184393,0.032288061,0.002703117,0.430494968,1.093946852
0.16,0,0.000415174,0.00228591,0.000299568,0.375762737,0.034397163,0.002695614,0.432820712,1.09452044
0.161,0,0.000421122,0.002292842,0.000294985,0.376330517,0.036508076,0.002699968,0.435155815,1.095090051
0.162,0,0.000414379,0.002286683,0.00030286,0.376903199,0.038596431,0.002691571,0.437466085,1.095653736
0.163,0,0.000421373,0.002294776,0.000297197,0.377463804,0.040687795,0.002696889,0.439787747,1.09621319
0.164,0,0.000413425,0.002287445,0.000306322,0.378030869,0.042755681,0.002687228,0.442082733,1.096767134
0.165,0,0.000421705,0.002296824,0.000299395,0.37858435,0.04482772,0.002693884,0.444391212,1.097316427
0.166,0,0.00041278,0.002288315,0.0003096,0.379145831,0.046875352,0.002683136,0.446671028,1.097860688
0.167,0,0.000421649,0.002298647,0.000301757,0.379692357,0.048928094,0.002690775,0.448966325,1.098400081
0.168,0,0.000410215,0.002285156,0.000315532,0.380250719,0.050960969,0.002676,0.451235335,1.098937943
0.169,0,0.000420849,0.002299436,0.000305348,0.380788281,0.052988442,0.002686644,0.453512618,1.09946416
0.17,0,0.000410543,0.002287274,0.000317732,0.381339553,0.055002442,0.002673339,0.455768708,1.099992129
0.171,0,0.000420125,0.002300225,0.000308576,0.381871722,0.057010343,0.002682595,0.458031613,1.100508988
0.172,0,0.000410837,0.002289406,0.000319738,0.382415963,0.059005783,0.002670402,0.460274971,1.101027195
0.173,0,0.000419361,0.002301134,0.000311795,0.382942767,0.060994299,0.002678632,0.462523598,1.101534824
0.174,0,0.000411097,0.002291671,0.000321905,0.383480049,0.062971351,0.002667747,0.464754457,1.102043343
0.175,0,0.000418557,0.002301932,0.000315363,0.38400155,0.064940676,0.002674575,0.466989022,1.102541712
0.176,0,0.00041144,0.002293722,0.000324055,0.38453188,0.066899585,0.002664823,0.469207555,1.10304068
0.177,0,0.000417712,0.002302741,0.000318562,0.385048058,0.068849919,0.002670426,0.471428181,1.103529931
0.178,0,0.000411749,0.002295911,0.000326188,0.385571551,0.070790885,0.002662005,0.473634622,1.104019379
0.179,0,0.000416947,0.002303561,0.00032193,0.386082455,0.072722402,0.002666563,0.475841452,1.104499598
0.18,0,0.000412024,0.002298124,0.000328302,0.386599117,0.07464569,0.002659296,0.478036024,1.104979668
0.181,0,0.000416143,0.002304514,0.000325287,0.387104762,0.076558588,0.002662617,0.480229203,1.1054509
0.182,0,0.000412265,0.002300128,0.000330761,0.387614651,0.078464359,0.002656326,0.482412068,1.105921692
0.183,0,0.0004153,0.002305486,0.000328451,0.388115086,0.080358788,0.002658592,0.484591746,1.106384028
0.184,0,0.000412472,0.002302278,0.000332839,0.388618238,0.082247284,0.00265366,0.486763131,1.106845582
0.185,0,0.000414538,0.002306241,0.000331783,0.38911347,0.084123475,0.002654867,0.488929447,1.107299129
0.186,0,0.000412645,0.00230434,0.000334898,0.389609945,0.085994882,0.002650927,0.49108953,1.107751551
0.187,0,0.000413738,0.002307139,0.000335101,0.390099981,0.087852974,0.00265107,0.493242605,1.108196301
0.188,0,0.000412904,0.002306434,0.000337302,0.390589822,0.089707487,0.00264813,0.495391604,1.108639638
0.189,0,0.000412901,0.002308061,0.000338224,0.391074702,0.09154766,0.002647205,0.497531569,1.109075696
0.19,0,0.000413129,0.002308563,0.000339505,0.391557933,0.09338545,0.002645461,0.499669658,1.109510123
0.191,0,0.000412147,0.002309013,0.000341513,0.392037675,0.095207891,0.002643274,0.501796636,1.109937496
0.192,0,0.000413441,0.002310489,0.000341688,0.392514344,0.097029142,0.002642543,0.503924011,1.110363007
0.193,0,0.000411356,0.002309995,0.000344788,0.392988963,0.098833995,0.00263947,0.506038147,1.110781755
0.194,0,0.000413599,0.002312453,0.000344035,0.393459105,0.100638931,0.00263995,0.508154968,1.11119847
0.195,0,0.000410649,0.002310889,0.000348046,0.393928618,0.102426393,0.002635607,0.510256382,1.111608711
0.196,0,0.000413724,0.002314578,0.000346178,0.394392273,0.104215113,0.002637113,0.512362866,1.1120167
0.197,0,0.000409786,0.002311819,0.000351288,0.394856696,0.105985373,0.002631687,0.514451653,1.112418441
0.198,0,0.000414057,0.002316624,0.000348484,0.395313891,0.107758098,0.002634417,0.516547954,1.112817716
0.199,0,0.000409128,0.002312664,0.000354512,0.395773258,0.109511181,0.002628096,0.518624229,1.113211036
0.2,0,0.000414114,0.002318593,0.000350769,0.396224011,0.111268178,0.002631482,0.520710553,1.113601661
0.201,0,0.000408315,0.002313548,0.000357718,0.396678342,0.113004297,0.002624071,0.522774433,1.113986573
0.202,0,0.000414381,0.002320485,0.000353032,0.397122684,0.11474564,0.002628692,0.524850929,1.114368685
0.203,0,0.000407466,0.002314474,0.000361089,0.397571957,0.11646494,0.002620382,0.526902569,1.114745264
0.204,0,0.000414493,0.002322546,0.000355274,0.398009917,0.118190815,0.002626052,0.528969424,1.115118882
0.205,0,0.000406825,0.002315442,0.000364257,0.398454185,0.119893473,0.002616648,0.531008858,1.115487157
0.206,0,0.000414572,0.002324411,0.000357494,0.398885832,0.121604009,0.002623372,0.533066228,1.115852304
0.207,0,0.000406029,0.002316455,0.000367405,0.399325064,0.123290111,0.002613065,0.535093611,1.116212351
0.208,0,0.000414861,0.002326326,0.000359876,0.399750376,0.124985518,0.00262046,0.537141698,1.116569115
0.209,0,0.000405076,0.002316164,0.000371089,0.40018621,0.126660548,0.002608474,0.539158211,1.116923464
0.21,0,0.000414143,0.00232743,0.000362979,0.400604049,0.128334624,0.002616929,0.541194861,1.117269222
0.211,0,0.000405307,0.002318129,0.000373264,0.40103365,0.129994436,0.002605972,0.543201706,1.117615156
0.212,0,0.000413269,0.002328214,0.000366061,0.40144656,0.131652436,0.002613167,0.545226896,1.117952874
0.213,0,0.000405384,0.002320148,0.000375601,0.401869849,0.133297337,0.002603244,0.547224513,1.118290498
0.214,0,0.000412482,0.00232917,0.000369307,0.402277822,0.134939404,0.002609564,0.549238329,1.1186201
0.215,0,0.00040555,0.0023221,0.000377727,0.402694826,0.136569609,0.002600681,0.551226826,1.118949449
0.216,0,0.000411783,0.002330178,0.000372531,0.403097881,0.138195826,0.002605929,0.553229384,1.119271027
0.217,0,0.000405807,0.002324109,0.000380013,0.403508588,0.139811447,0.002597895,0.555208974,1.11959214
0.218,0,0.00041105,0.002330991,0.000375731,0.40390671,0.141421951,0.002602068,0.557200337,1.119905733
0.219,0,0.000405909,0.002325929,0.000382274,0.404311173,0.143023127,0.002595084,0.559171112,1.120218594
0.22,0,0.000410284,0.002331982,0.000378909,0.404704392,0.144618053,0.002598374,0.561151395,1.120524182
0.221,0,0.000406102,0.002327931,0.000384509,0.40510259,0.146204902,0.002592443,0.56311355,1.120828886
0.222,0,0.000409485,0.00233278,0.000382248,0.405490889,0.147784345,0.002594848,0.565082815,1.12112652
0.223,0,0.00040614,0.00232987,0.000386717,0.40588286,0.149357037,0.002589779,0.567036491,1.121423117
0.224,0,0.000408775,0.002333634,0.000385376,0.406266239,0.150921093,0.002590907,0.568994803,1.121712836
0.225,0,0.000406391,0.002331745,0.000388897,0.406651996,0.152479709,0.002587094,0.570940171,1.122001313
0.226,0,0.00040791,0.002334547,0.000388478,0.407030457,0.154028527,0.002587335,0.572887619,1.122283112
0.227,0,0.000406609,0.002333557,0.000391238,0.407409993,0.15557321,0.00258439,0.57482478,1.122563516
0.228,0,0.000407257,0.002335393,0.000391741,0.407783548,0.157106871,0.002583938,0.576761438,1.122837384
0.229,0,0.000406674,0.002335432,0.000393362,0.408156841,0.158637751,0.002581669,0.57869056,1.12310977
0.23,0,0.000406449,0.0023363,0.000394789,0.408525518,0.160156334,0.002580129,0.580616508,1.12337576
0.231,0,0.000406828,0.002337245,0.000395834,0.408892597,0.161673526,0.00257893,0.582537731,1.123640121
0.232,0,0.000405609,0.002337016,0.000397997,0.409256352,0.163177175,0.002576304,0.584453027,1.123898233
0.233,0,0.000407073,0.002338997,0.000397901,0.409617223,0.164680773,0.002576373,0.586366492,1.124154564
0.234,0,0.000404982,0.002337921,0.000401365,0.409976069,0.166169551,0.002572855,0.58827118,1.124404852
0.235,0,0.000407164,0.002340814,0.000400126,0.410330719,0.167659668,0.002573409,0.590177046,1.124653212
0.236,0,0.000404078,0.002338762,0.000404515,0.410684659,0.169133695,0.002568999,0.592071187,1.124895618
0.237,0,0.000407344,0.002342697,0.000402697,0.411033101,0.170610454,0.002570827,0.59396957,1.125136008
0.238,0,0.000403387,0.002339541,0.000407636,0.411382099,0.172069819,0.002565523,0.595853246,1.125370587
0.239,0,0.00040737,0.002344394,0.000404861,0.411724327,0.173533299,0.002568233,0.5977443,1.125603074
0.24,0,0.000402665,0.002340511,0.000410913,0.412068418,0.174978024,0.002561839,0.599617531,1.125829779
0.241,0,0.000407609,0.002346031,0.000407183,0.412404408,0.176428382,0.002565432,0.601501395,1.126054304
0.242,0,0.000401911,0.002341167,0.000413972,0.41274358,0.177858568,0.002558145,0.603364219,1.126273197
0.243,0,0.000407692,0.002347861,0.000409473,0.413073319,0.17929588,0.002562621,0.605241027,1.126489768
0.244,0,0.000401004,0.002342015,0.000417186,0.413407562,0.180711636,0.002554639,0.607093528,1.126700856
0.245,0,0.000407744,0.002349632,0.000411731,0.413731032,0.18213597,0.002559803,0.608963406,1.126909538
0.246,0,0.00040031,0.002342803,0.000420367,0.414060337,0.183537385,0.002550928,0.610805606,1.127112777
0.247,0,0.000407885,0.002351218,0.000413956,0.414377562,0.1849488,0.002557175,0.612668684,1.127313469
0.248,0,0.000399585,0.002343531,0.000423703,0.414701901,0.186335924,0.002547408,0.614500643,1.127508925
0.249,0,0.000408115,0.002352998,0.000416336,0.415012842,0.187734623,0.00255454,0.616357046,1.127701693
0.25,0,0.000398586,0.002344201,0.000426816,0.415334266,0.189112325,0.002543685,0.618174592,1.127891545
0.251,0,0.000407825,0.002354212,0.000419057,0.41563715,0.190492906,0.00255111,0.620027774,1.128074126
0.252,0,0.000398652,0.002345821,0.00042933,0.415952587,0.191857292,0.002540743,0.621837535,1.128255985
0.253,0,0.000407016,0.002354859,0.00042212,0.416250456,0.193223845,0.002547478,0.623681032,1.128430679
0.254,0,0.000398808,0.002347511,0.000431433,0.416559613,0.19457554,0.002537996,0.625483948,1.128604569
0.255,0,0.000406297,0.002355574,0.000425335,0.416852432,0.195928164,0.002543841,0.627317806,1.12877145
0.256,0,0.000398932,0.002349016,0.000433688,0.417155296,0.197267313,0.002535245,0.629113986,1.12893739
0.257,0,0.000405547,0.002356229,0.000428514,0.417443071,0.198606004,0.002540004,0.630938237,1.129096475
0.258,0,0.000399146,0.002350716,0.000436094,0.417739601,0.199932616,0.002532492,0.632727809,1.129254429
0.259,0,0.000404766,0.002356952,0.000431843,0.418022293,0.201257462,0.002536362,0.634542483,1.129405568
0.26,0,0.000399205,0.002352359,0.000438462,0.418312466,0.202571594,0.002529737,0.636325558,1.129555614
0.261,0,0.000403953,0.002357742,0.000434946,0.418590075,0.203882669,0.002532916,0.638130661,1.129698895
0.262,0,0.000399353,0.002353944,0.000440606,0.418873862,0.205184449,0.002526981,0.639907375,1.129840886
0.263,0,0.000403232,0.002358347,0.00043801,0.419146358,0.206481773,0.002529271,0.64170294,1.129976269
0.264,0,0.000399348,0.00235547,0.000442899,0.419423761,0.207771209,0.002524224,0.643473359,1.130110239
0.265,0,0.000402479,0.002358892,0.000441222,0.419691103,0.209054804,0.002525429,0.645259396,1.130237698
0.266,0,0.000399552,0.002357065,0.00044534,0.419962059,0.210332008,0.002521269,0.647023668,1.130363663
0.267,0,0.000401696,0.002359506,0.000444581,0.420224261,0.21160194,0.002521587,0.648800216,1.130483171
0.268,0,0.000399722,0.0023586,0.000447554,0.420488735,0.212866946,0.002518511,0.650558441,1.130601057
0.269,0,0.000400882,0.002360187,0.000447711,0.420745728,0.214123252,0.00251814,0.652325465,1.130712591
0.27,0,0.00039986,0.002360077,0.000449914,0.421003688,0.215376133,0.002515556,0.654077752,1.130822424
0.271,0,0.000400157,0.002360808,0.000450799,0.421255514,0.216618832,0.002514301,0.655835273,1.130925956
0.272,0,0.000399964,0.002361493,0.000452234,0.421506907,0.217859611,0.002512799,0.657581737,1.131027663
0.273,0,0.000399403,0.00236137,0.000454218,0.421753505,0.219088733,0.002510462,0.659329757,1.131123176
0.274,0,0.000400156,0.002362976,0.000454512,0.421998282,0.220317506,0.002509845,0.661070496,1.131216732
0.275,0,0.000398617,0.002361872,0.000457219,0.42223962,0.221533159,0.002506823,0.662809022,1.131304148
0.276,0,0.000400313,0.002364526,0.000456748,0.42247777,0.222749873,0.002507088,0.664544143,1.131389595
0.277,0,0.000397801,0.002362567,0.000460547,0.422713813,0.223951993,0.002502989,0.666273163,1.131468895
0.278,0,0.000400436,0.002365887,0.000459128,0.422945277,0.225156798,0.002504331,0.668002758,1.131546103
0.279,0,0.000397075,0.002363075,0.00046383,0.423175998,0.226345442,0.002499353,0.669722269,1.131617273
0.28,0,0.000400646,0.002367314,0.000461463,0.423400724,0.227538356,0.002501378,0.671446466,1.131686231
0.281,0,0.000396318,0.002363522,0.000467066,0.42362609,0.228713486,0.002495524,0.673156422,1.131749209
0.282,0,0.00040082,0.002368804,0.000463754,0.423844013,0.229894518,0.002498425,0.674875309,1.131809903
0.283,0,0.000395649,0.002364034,0.000470254,0.424064,0.231056224,0.002491697,0.676575724,1.13186467
0.284,0,0.00040096,0.002370232,0.000466,0.424275076,0.232225424,0.002495669,0.678289403,1.131916984
0.285,0,0.000394712,0.002364611,0.000473393,0.424489646,0.233373666,0.002487873,0.679980227,1.131963481
0.286,0,0.000401184,0.002371595,0.000468385,0.424693804,0.234531089,0.002492912,0.681688788,1.132007462
0.287,0,0.000394101,0.002364999,0.000476668,0.424902921,0.235665917,0.002484052,0.683370032,1.132045629
0.288,0,0.000401373,0.002372894,0.000470723,0.425100115,0.236811548,0.002489959,0.685073581,1.132081162
0.289,0,0.00039334,0.00236545,0.000479892,0.425303735,0.237932962,0.002480428,0.686745193,1.132110995
0.29,0,0.000401644,0.002374254,0.000473015,0.425493901,0.239066803,0.002487006,0.688443826,1.132138028
0.291,0,0.000392549,0.002365838,0.000483248,0.425691978,0.240174798,0.002476417,0.690105768,1.132159415
0.292,0,0.000401761,0.002375421,0.000475441,0.425875143,0.241296766,0.002483856,0.691799219,1.132177865
0.293,0,0.000390549,0.002366412,0.000487102,0.426070794,0.242395353,0.002472407,0.693441022,1.132193076
0.294,0,0.000401019,0.002375763,0.000478736,0.426244209,0.243500641,0.002479929,0.695138337,1.132200539
0.295,0,0.000390758,0.002367549,0.000489433,0.426432795,0.24458739,0.002469173,0.696774772,1.132207141
0.296,0,0.000400127,0.002376164,0.000481976,0.426600421,0.245679395,0.002476196,0.698463045,1.132206011
0.297,0,0.000390931,0.002368745,0.000491897,0.426781878,0.246754302,0.002466133,0.700094152,1.132203906
0.298,0,0.000399438,0.002376499,0.000485163,0.426943662,0.247833042,0.00247227,0.701773323,1.132194192
0.299,0,0.000391069,0.002369997,0.000494308,0.427117912,0.248896148,0.002463283,0.703399239,1.132183282
0.3,0,0.000398718,0.002376891,0.000488476,0.427273812,0.249961503,0.002468344,0.705069246,1.132164835
0.301,0,0.000391171,0.002371179,0.000496666,0.427440773,0.251012824,0.002460238,0.706690028,1.13214519
0.302,0,0.000397966,0.002377215,0.000491732,0.427590723,0.25206485,0.002464419,0.708350828,1.132117917
0.303,0,0.000391237,0.002372416,0.00049897,0.427750328,0.253104412,0.00245719,0.70996656,1.13208934
0.304,0,0.000397182,0.002377468,0.000494931,0.427894272,0.254143049,0.002460492,0.711618106,1.132053263
0.305,0,0.0003915,0.00237358,0.000501401,0.428046434,0.255170815,0.002453945,0.713228846,1.132015721
0.306,0,0.00039625,0.002377776,0.000498434,0.428184346,0.256196091,0.002456372,0.714871089,1.131970752
0.307,0,0.000391725,0.002374795,0.000503777,0.428328954,0.257212048,0.002450888,0.716476924,1.131924107
0.308,0,0.000395519,0.002378012,0.000501694,0.428460743,0.258223869,0.002452444,0.718109791,1.131870117
0.309,0,0.000391912,0.002375936,0.000506096,0.428597719,0.259228059,0.002447826,0.719710811,1.131814399
0.31,0,0.00039487,0.0023783,0.000505074,0.428723328,0.260226425,0.002448512,0.721334204,1.131751309
0.311,0,0.000392062,0.002377124,0.000508539,0.428852601,0.26121881,0.002444757,0.722930454,1.131686339
0.312,0,0.000393959,0.002378514,0.000508391,0.428971975,0.262203653,0.002444386,0.724544354,1.131614078
0.313,0,0.000392404,0.00237811,0.000510922,0.429093426,0.263184262,0.00244168,0.726135911,1.131539838
0.314,0,0.000393131,0.002378652,0.000511644,0.429206494,0.264155591,0.002440448,0.727740203,1.131458337
0.315,0,0.000392591,0.002379266,0.000513247,0.429320017,0.265124318,0.002438595,0.729327153,1.131374606
0.316,0,0.000392386,0.002378838,0.000515011,0.429426727,0.266082126,0.002436315,0.730921754,1.131283801
0.317,0,0.00039274,0.002380341,0.00051569,0.429532221,0.267038981,0.002435311,0.732504146,1.131190571
0.318,0,0.000391607,0.002378946,0.000518313,0.429632465,0.267983162,0.002432176,0.734089004,1.131090298
0.319,0,0.000393077,0.002381334,0.000518071,0.429729838,0.268928185,0.002432206,0.735666898,1.130987514
0.32,0,0.00039091,0.002379222,0.000521546,0.429823597,0.269858669,0.002427843,0.737241873,1.130877723
0.321,0,0.000393374,0.00238249,0.000520391,0.4299127,0.270791786,0.002429088,0.738815344,1.130765176
0.322,0,0.000390066,0.002379171,0.000525066,0.42999988,0.271708534,0.002423881,0.740380358,1.130645764
0.323,0,0.00039363,0.002383437,0.000522647,0.430080599,0.272629732,0.002425958,0.741949473,1.130523415
0.324,0,0.000389303,0.002379284,0.000528515,0.430161134,0.273532691,0.002419722,0.743504435,1.130394233
0.325,0,0.000393957,0.002384543,0.000525017,0.430233365,0.27444193,0.002422813,0.745069232,1.130261932
0.326,0,0.000388506,0.002379314,0.000531892,0.430307161,0.275331037,0.002415554,0.746614018,1.130122948
0.327,0,0.000394354,0.002385559,0.000527321,0.430370769,0.27622828,0.002419651,0.748174555,1.129980562
0.328,0,0.000387677,0.002379381,0.000535196,0.430437751,0.277103456,0.002411189,0.749709037,1.129831638
0.329,0,0.000394597,0.002386607,0.00052956,0.430492594,0.277988673,0.002416286,0.751265417,1.129679038
0.33,0,0.000386815,0.002379362,0.000538601,0.430552689,0.278849897,0.002406814,0.752789484,1.129520096
0.331,0,0.000395019,0.002387562,0.000531907,0.430598647,0.279723038,0.00241309,0.754341696,1.129357159
0.332,0,0.000386141,0.002379377,0.000542104,0.430651753,0.280570127,0.002402612,0.755855212,1.129188077
0.333,0,0.000395508,0.002388543,0.000534359,0.430688674,0.281431094,0.002409873,0.757403363,1.129014686
0.334,0,0.000380474,0.002376873,0.000549345,0.43074188,0.282265278,0.002395072,0.7588824,1.128838239
0.335,0,0.000394852,0.002388578,0.000537607,0.430763142,0.283111886,0.002405709,0.760447843,1.128651154
0.336,0,0.00038063,0.0023778,0.000551986,0.430807521,0.283933469,0.002391586,0.761921404,1.128464054
0.337,0,0.00039405,0.002388639,0.000540949,0.430821293,0.284765954,0.002401345,0.763476963,1.128266414
0.338,0,0.000380853,0.002378507,0.000554381,0.430856549,0.285575115,0.002388262,0.764945571,1.128068637
0.339,0,0.000393213,0.002388483,0.000544385,0.430862721,0.286393419,0.002396963,0.766491058,1.127860251
0.34,0,0.000381034,0.002379356,0.000556873,0.430888719,0.287190034,0.002384731,0.767954759,1.127651611
0.341,0,0.00039245,0.002388352,0.00054791,0.430887172,0.287994074,0.002392562,0.769490041,1.127432388
0.342,0,0.000381388,0.002380102,0.00055946,0.430903754,0.288778151,0.002381176,0.77094885,1.127212697
0.343,0,0.000391759,0.002388241,0.000551521,0.430894379,0.289567769,0.002387959,0.772473806,1.126982515
0.344,0,0.00038159,0.002380864,0.0005618,0.430901377,0.290339186,0.002377594,0.773927732,1.126751607
0.345,0,0.000390816,0.00238803,0.000555047,0.430884078,0.291114331,0.002383516,0.775442188,1.126510291
0.346,0,0.000381963,0.002381638,0.000564401,0.43088132,0.291873056,0.002374165,0.776891285,1.126268047
0.347,0,0.000390053,0.002387835,0.000558487,0.430855993,0.292633574,0.00237905,0.778395039,1.126015494
0.348,0,0.00038229,0.002382422,0.000566752,0.430843306,0.293379476,0.002370705,0.779839315,1.125761713
0.349,0,0.000389253,0.002387654,0.000562007,0.430809798,0.294125303,0.00237438,0.781332253,1.125497673
0.35,0,0.00038257,0.002383094,0.000569192,0.43078702,0.294858369,0.002367212,0.782771727,1.125232214
0.351,0,0.000388523,0.002387365,0.000565438,0.430745213,0.295589299,0.002369863,0.784253619,1.124956594
0.352,0,0.000382909,0.002383888,0.000571717,0.430712162,0.296309393,0.002363684,0.785688305,1.12467923
0.353,0,0.00038765,0.002387086,0.000569111,0.430661954,0.297025403,0.002365139,0.787159005,1.124391859
0.354,0,0.000383307,0.002384565,0.000574159,0.430618396,0.297732428,0.002359941,0.788588917,1.124102465
0.355,0,0.000386845,0.002386813,0.00057269,0.430559657,0.29843332,0.002360565,0.790048187,1.123803174
0.356,0,0.000383655,0.002385358,0.000576515,0.430505419,0.29912722,0.002356337,0.79147335,1.123501453
0.357,0,0.000386004,0.002386543,0.000576339,0.430438008,0.299812886,0.002355781,0.792920987,1.123190089
0.358,0,0.000384163,0.002386028,0.000578952,0.430372891,0.300493522,0.002352694,0.794341402,1.122875944
0.359,0,0.000385229,0.00238604,0.000579891,0.430296673,0.301163835,0.002350966,0.79577722,1.12255227
0.36,0,0.00038462,0.00238669,0.000581465,0.43022045,0.301831065,0.002349007,0.797192865,1.122225426
0.361,0,0.000384312,0.002385768,0.000583507,0.430135304,0.302485879,0.002346292,0.798616626,1.121889362
0.362,0,0.000385025,0.002387341,0.000583889,0.430047755,0.303139643,0.002345451,0.800027529,1.121549609
0.363,0,0.000383564,0.002385259,0.000587023,0.429953516,0.303778844,0.002341407,0.80143901,1.121200852
0.364,0,0.000385686,0.002388093,0.000586385,0.429854417,0.304418988,0.002341846,0.80284514,1.120847989
0.365,0,0.000382675,0.002384858,0.000590761,0.429750958,0.305042331,0.002336484,0.804244103,1.120486439
0.366,0,0.000386088,0.002388825,0.000588789,0.429640072,0.305668763,0.002338017,0.805645487,1.120120242
0.367,0,0.000381849,0.002384446,0.000594393,0.429527238,0.306276167,0.002331521,0.807031651,1.119745622
0.368,0,0.000386741,0.002389535,0.0005911,0.429404313,0.306888741,0.002334483,0.808428269,1.119365832
0.369,0,0.000380985,0.002383905,0.000598079,0.429281947,0.307479968,0.00232669,0.809801405,1.118978023
0.37,0,0.000387338,0.002390219,0.000593318,0.429146753,0.308078598,0.002330548,0.811193238,1.118584395
0.371,0,0.000380182,0.002383347,0.000601976,0.429014686,0.308653554,0.002321471,0.812553053,1.118183114
0.372,0,0.000387977,0.002390874,0.000595759,0.428866949,0.309238031,0.0023269,0.813940108,1.117775426
0.373,0,0.000379349,0.00238277,0.0006056,0.428725024,0.309796486,0.002316549,0.815286328,1.117360496
0.374,0,0.000388648,0.002391495,0.000598103,0.428564495,0.310366714,0.00232302,0.81666854,1.116938449
0.375,0,0.000367306,0.002375169,0.000618905,0.428426778,0.310905439,0.002302927,0.817957023,1.116514578
0.376,0,0.000388585,0.002391403,0.000601136,0.428239485,0.311463582,0.00231874,0.819376179,1.116072837
0.377,0,0.000367685,0.002375693,0.00062162,0.428089631,0.311986878,0.00229879,0.820656353,1.115634349
0.378,0,0.000387756,0.002390939,0.000605,0.427891493,0.312528256,0.002313387,0.822062563,1.115178146
0.379,0,0.000368079,0.002376066,0.000624227,0.427728685,0.313036706,0.002294593,0.823336411,1.114724845
0.38,0,0.000386923,0.002390217,0.000608745,0.427519481,0.313561147,0.002308149,0.824729395,1.114253939
0.381,0,0.000368477,0.002376395,0.000626881,0.427343422,0.314054579,0.002290331,0.825996871,1.113785552
0.382,0,0.000386085,0.002389569,0.000612524,0.427122992,0.314561822,0.002302856,0.82737629,1.113299634
0.383,0,0.000368912,0.00237679,0.000629579,0.426933389,0.315040043,0.002286337,0.828637324,1.112815869
0.384,0,0.000385265,0.002388881,0.000616336,0.426701508,0.31552994,0.002297504,0.830002873,1.112314696
0.385,0,0.000369392,0.002377133,0.000632164,0.426498053,0.315992789,0.002282105,0.831257395,1.11181524
0.386,0,0.000384377,0.002388149,0.000620175,0.426254516,0.316465094,0.002292258,0.832608745,1.111298598
0.387,0,0.000369899,0.002377531,0.000634635,0.426036891,0.316912371,0.002277801,0.833856672,1.110783114
0.388,0,0.000383522,0.00238737,0.000624038,0.425781476,0.317366881,0.002286783,0.835193458,1.110250679
0.389,0,0.00037044,0.002377869,0.000637296,0.42554936,0.317798424,0.002273586,0.836434704,1.109718865
0.39,0,0.000382693,0.002386647,0.000627922,0.425281845,0.318234884,0.002281244,0.837756591,1.109170376
0.391,0,0.000371016,0.002378252,0.000639838,0.425034901,0.318650431,0.002269455,0.838991089,1.108621909
0.392,0,0.000381833,0.002385761,0.000631974,0.42475505,0.319068628,0.002275476,0.840297679,1.108057059
0.393,0,0.000371629,0.002378567,0.00064241,0.424492921,0.319468076,0.002264918,0.841525319,1.107491563
0.394,0,0.000380969,0.002385031,0.000635887,0.424200511,0.319867708,0.002269965,0.842816218,1.106910024
0.395,0,0.000372246,0.002379024,0.000645011,0.423922844,0.320250784,0.00226062,0.84403691,1.106327195
0.396,0,0.0003801,0.002384022,0.000639811,0.423617625,0.320631667,0.00226438,0.845311746,1.105728711
0.397,0,0.00037297,0.002379296,0.000647635,0.423324049,0.320998171,0.002256234,0.846525364,1.105128107
0.398,0,0.000379225,0.00238316,0.000643889,0.423005749,0.32135996,0.002258561,0.847783696,1.104512329
0.399,0,0.000373672,0.002379698,0.000650133,0.422695879,0.321709665,0.002251917,0.848990139,1.103893628
0.4,0,0.000378345,0.002382227,0.000647821,0.422364275,0.32205216,0.002252825,0.850231531,1.103260238
0.401,0,0.000374473,0.002380119,0.00065265,0.422037707,0.322384829,0.002247504,0.851430696,1.102623031
0.402,0,0.000377504,0.002381217,0.000651897,0.421692504,0.322707736,0.002246852,0.85265469,1.101971705
0.403,0,0.000375289,0.002380446,0.000655183,0.421348848,0.323023129,0.002242995,0.853846436,1.101315574
0.404,0,0.00037656,0.002380232,0.000655967,0.420989804,0.323326165,0.002240801,0.855052572,1.100645943
0.405,0,0.000376149,0.00238078,0.000657584,0.420628607,0.323624033,0.002238542,0.856236762,1.09997047
0.406,0,0.000375673,0.002379267,0.000660169,0.420255427,0.323906881,0.002234822,0.857424555,1.099282204
0.407,0,0.000377012,0.002381116,0.000660139,0.419876262,0.324186977,0.002233984,0.858601045,1.098586973
0.408,0,0.00037477,0.002378212,0.000664214,0.419488658,0.324449406,0.002228757,0.859769992,1.097879658
0.409,0,0.000377971,0.002381551,0.000662557,0.419091076,0.324711446,0.002229473,0.86093863,1.097164216
0.41,0,0.000373862,0.002377167,0.000668382,0.418688741,0.324953096,0.002222605,0.86208821,1.096437522
0.411,0,0.000379012,0.002381872,0.000665121,0.41827227,0.325196824,0.002224852,0.863248834,1.095701379
0.412,0,0.000372947,0.002376023,0.000672666,0.417854926,0.325417368,0.002216362,0.864378505,1.094954937
0.413,0,0.000380066,0.002382278,0.000667403,0.417419071,0.325642524,0.002220419,0.865530946,1.094197654
0.414,0,0.000372002,0.002374878,0.000676922,0.416986388,0.32584166,0.002210177,0.866640148,1.093430986
0.415,0,0.000381172,0.00238266,0.000669823,0.416530654,0.326047905,0.002215716,0.867784224,1.092652056
0.416,0,0.000371107,0.002373726,0.000681145,0.41608233,0.326225308,0.002203745,0.868872368,1.091864809
0.417,0,0.000381987,0.00238281,0.000672513,0.415606455,0.326412079,0.002210892,0.870006889,1.091063664
0.418,0,0.000350446,0.002359095,0.000702624,0.415166916,0.326559336,0.002181587,0.871004839,1.090264314
0.419,0,0.000381094,0.002381604,0.000676691,0.414646673,0.326733065,0.00220431,0.872193965,1.089431437
0.42,0,0.00035109,0.002359107,0.00070541,0.414186945,0.326860458,0.002176397,0.873180944,1.088609569
0.421,0,0.000380194,0.002380404,0.0006811,0.413649144,0.327011769,0.002197773,0.874349566,1.087754503
0.422,0,0.000351782,0.002359116,0.00070844,0.41316867,0.327118962,0.002171234,0.875325313,1.086909639
0.423,0,0.000379288,0.002379133,0.00068546,0.412612927,0.327247518,0.002191131,0.876472811,1.086031893
0.424,0,0.000352533,0.002359102,0.000711168,0.412111171,0.327334135,0.002165947,0.877437068,1.085163464
0.425,0,0.00037841,0.002377832,0.000689767,0.411537093,0.327439556,0.002184379,0.878562789,1.084262565
0.426,0,0.000353326,0.002359153,0.000714129,0.41101347,0.327505342,0.002160677,0.87951527,1.083369995
0.427,0,0.000377455,0.002376535,0.000694151,0.41042063,0.327587173,0.002177517,0.880618547,1.082445389
0.428,0,0.000354171,0.002359184,0.000716918,0.409874544,0.327631757,0.002155276,0.881558959,1.081528093
0.429,0,0.000376529,0.002375137,0.000698736,0.409262553,0.327689644,0.002170685,0.882639097,1.080579363
0.43,0,0.000355068,0.002359239,0.000719533,0.408693373,0.327712626,0.002150025,0.883567131,1.07963672
0.431,0,0.000375618,0.002373706,0.00070312,0.408061804,0.327746185,0.002163595,0.884623408,1.078663233
0.432,0,0.000356021,0.002359278,0.000722495,0.407468907,0.327747212,0.002144493,0.885538742,1.077694626
0.433,0,0.000374689,0.002372318,0.000707691,0.406817298,0.32775599,0.002156528,0.886570409,1.076695888
0.434,0,0.000356996,0.002359343,0.000725274,0.406200029,0.327734678,0.0021391,0.887472706,1.075700636
0.435,0,0.000373706,0.002370899,0.00071231,0.40552793,0.327718315,0.00214934,0.888478987,1.074676091
0.436,0,0.0003581,0.002359422,0.000727998,0.404885603,0.327674243,0.00213356,0.889367892,1.073653489
0.437,0,0.000372771,0.002369405,0.000716844,0.404192527,0.327632243,0.002142167,0.890347981,1.07260259
0.438,0,0.00035923,0.00235949,0.000730664,0.403524443,0.327565029,0.002128008,0.891223124,1.071551949
0.439,0,0.000371821,0.002367831,0.000721541,0.402809923,0.327496981,0.002134729,0.892176185,1.070474061
0.44,0,0.000360423,0.002359629,0.000733394,0.402115336,0.327406266,0.002122438,0.893037177,1.069394681
0.441,0,0.000370812,0.00236631,0.00072614,0.401378888,0.327311608,0.002127164,0.893962345,1.06828919
0.442,0,0.000361681,0.002359761,0.000736057,0.400657037,0.327196898,0.00211671,0.894808781,1.067180265
0.443,0,0.000369835,0.002364731,0.000730885,0.399898138,0.327075324,0.00211974,0.895705155,1.066046576
0.444,0,0.000363007,0.002359912,0.000738649,0.399148237,0.326936181,0.002111089,0.896536609,1.064907362
0.445,0,0.000368841,0.002363121,0.000735644,0.39836637,0.326787081,0.002112046,0.897403258,1.063744782
0.446,0,0.000364402,0.002360082,0.000741289,0.397587599,0.326623118,0.002105301,0.898219285,1.062574478
0.447,0,0.000367842,0.00236146,0.000740531,0.396782229,0.326446028,0.002104217,0.899055241,1.061382351
0.448,0,0.00036587,0.002360326,0.000743971,0.395973759,0.326256742,0.002099475,0.899855375,1.060180067
0.449,0,0.000366833,0.002359839,0.000745295,0.395144318,0.326051177,0.00209625,0.900659634,1.058957741
0.45,0,0.000367436,0.002360509,0.000746567,0.394305257,0.325836031,0.002093736,0.901443388,1.057722643
0.451,0,0.000365815,0.002358107,0.00075029,0.393451189,0.325601489,0.002088274,0.902214908,1.056469385
0.452,0,0.000369031,0.002360761,0.000749075,0.392580638,0.325360085,0.002087816,0.902981773,1.055200567
0.453,0,0.000364787,0.002356391,0.000755148,0.391701345,0.325096014,0.002080156,0.903719476,1.053915638
0.454,0,0.000370731,0.002361056,0.000751608,0.390798371,0.324827813,0.002081842,0.904468916,1.052612163
0.455,0,0.000363749,0.002354621,0.000760216,0.389893248,0.324533678,0.002071892,0.905171681,1.05129482
0.456,0,0.000372512,0.002361356,0.000754045,0.388956875,0.324238169,0.002075935,0.905903138,1.049955736
0.457,0,0.0003627,0.002352793,0.00076525,0.3880253,0.32391338,0.002063609,0.906569803,1.048605209
0.458,0,0.00037438,0.002361704,0.000756611,0.38705452,0.323590064,0.002069961,0.907282691,1.047229485
0.459,0,0.000326384,0.002325941,0.000801518,0.386144398,0.323218037,0.002026418,0.907796783,1.04586487
0.46,0,0.000373872,0.002360278,0.000761234,0.385091671,0.322880372,0.002061909,0.908597959,1.044431436
0.461,0,0.00032744,0.002325709,0.000804784,0.384147956,0.32247906,0.002019591,0.909087841,1.043029728
0.462,0,0.000372894,0.002358399,0.000766265,0.383065035,0.322109492,0.002053197,0.909852933,1.04155986
0.463,0,0.000328569,0.002325471,0.000808021,0.382086297,0.32167881,0.002012583,0.91031942,1.040120017
0.464,0,0.000371824,0.002356521,0.000771461,0.380972446,0.321276709,0.002044451,0.911047158,1.038612774
0.465,0,0.000329751,0.00232526,0.000811223,0.379957566,0.32081602,0.002005636,0.911489503,1.037133724
0.466,0,0.000370821,0.002354614,0.000776809,0.378811997,0.320380805,0.002035423,0.91217857,1.035588157
0.467,0,0.000331054,0.00232508,0.000814384,0.377759883,0.31988958,0.00199874,0.912595995,1.03406874
0.468,0,0.000369801,0.002352678,0.000781966,0.376581802,0.319420639,0.002026477,0.913245022,1.03248393
0.469,0,0.000332394,0.002324933,0.000817497,0.375491283,0.3188982,0.001991528,0.913636713,1.030922972
0.47,0,0.00036876,0.002350714,0.000787471,0.374279885,0.3183949,0.002017245,0.914244279,1.029297896
0.471,0,0.000333862,0.00232482,0.000820663,0.373149744,0.31784068,0.001984357,0.914609386,1.027694194
0.472,0,0.000367698,0.002348721,0.000792767,0.371904138,0.317302296,0.00200785,0.915174014,1.026027798
0.473,0,0.000335396,0.002324774,0.000823767,0.370733154,0.316715676,0.001977101,0.91551165,1.024380076
0.474,0,0.000366633,0.0023467,0.000798276,0.369452494,0.316141626,0.001998405,0.916031806,1.022671315
0.475,0,0.000337025,0.002324709,0.000826801,0.368239341,0.315521931,0.001969755,0.916341044,1.020978269
0.476,0,0.000365562,0.002344651,0.000803771,0.366922734,0.314911479,0.001988676,0.916815134,1.019226063
0.477,0,0.000338736,0.002324716,0.000829864,0.365666073,0.314258093,0.001962429,0.917095006,1.017486319
0.478,0,0.000364461,0.002342575,0.000809345,0.364312573,0.313610565,0.001978892,0.917521375,1.015689543
0.479,0,0.00034055,0.002324768,0.000832946,0.363011015,0.312922765,0.001954888,0.917770869,1.013901676
0.48,0,0.000363351,0.002340471,0.000814986,0.361619682,0.312237446,0.001969051,0.918147796,1.012059149
0.481,0,0.000342465,0.002324867,0.000835936,0.360271763,0.311514564,0.001947466,0.918365855,1.010221675
0.482,0,0.000362237,0.002338341,0.000820781,0.358841615,0.310790756,0.001958922,0.918691554,1.008332228
0.483,0,0.000344484,0.002325018,0.000838827,0.357445841,0.310032117,0.001939818,0.918877074,1.00644362
0.484,0,0.000361105,0.002336183,0.000826558,0.355975868,0.309269074,0.00194862,0.919149686,1.004505986
0.485,0,0.000346613,0.002325222,0.000841775,0.354530641,0.308473945,0.001932054,0.919301514,1.00256467
0.486,0,0.000359968,0.002334,0.000832414,0.353019823,0.307670834,0.001938143,0.91951911,1.000577752
0.487,0,0.000348854,0.002325484,0.000844653,0.351523544,0.30683851,0.001924386,0.919636039,0.9985819
0.488,0,0.000358796,0.002331777,0.000838349,0.349970804,0.305994697,0.001927492,0.919796614,0.996544016
0.489,0,0.00035122,0.00232583,0.000847515,0.348421768,0.305124382,0.001916586,0.919877383,0.99449225
0.49,0,0.0003576,0.002329555,0.000844358,0.346826004,0.304239078,0.001916771,0.919978852,0.992402226
0.491,0,0.00035369,0.002326181,0.000850286,0.34522247,0.303330005,0.001908651,0.920022145,0.990292583
0.492,0,0.000356426,0.002327295,0.00085041,0.343582568,0.302402389,0.001905766,0.920062341,0.98814901
0.493,0,0.000356295,0.002326641,0.000853037,0.3419227,0.301453813,0.001900682,0.920066781,0.985979648
0.494,0,0.000355216,0.00232501,0.000856605,0.340237493,0.300483121,0.001894584,0.920043453,0.98378107
0.495,0,0.000359031,0.002327163,0.000855769,0.338519389,0.299494251,0.001892669,0.920007599,0.981550049
0.496,0,0.000353966,0.002322701,0.000862847,0.336787698,0.298479652,0.001883327,0.919918408,0.97929497
0.497,0,0.000361878,0.00232776,0.000858395,0.3350094,0.297449661,0.001884503,0.919840754,0.977000256
0.498,0,0.000352727,0.002320366,0.000869139,0.333229992,0.296390359,0.001871788,0.919683264,0.974687142
0.499,0,0.000364916,0.002328433,0.000860997,0.331389451,0.295318475,0.001876281,0.919562238,0.972326663
0.5,0,0.000290657,0.002274349,0.000929476,0.329659152,0.29418839,0.001810413,0.919147301,0.970001995
0.501,0,0.000365903,0.002327629,0.000865436,0.327658227,0.29309731,0.001866289,0.91916043,0.967525568
0.502,0,0.000292319,0.002274091,0.00093337,0.325868781,0.291922327,0.001800861,0.918687465,0.965134657
0.503,0,0.000364743,0.002325267,0.000871918,0.323812388,0.290784433,0.001854299,0.918630455,0.962593072
0.504,0,0.000294098,0.002273886,0.000937227,0.321959695,0.289565348,0.001791183,0.918104889,0.960133657
0.505,0,0.000363577,0.002322884,0.000878466,0.319846333,0.28837982,0.001842104,0.917975027,0.957525082
0.506,0,0.00029603,0.002273749,0.000941055,0.317928205,0.287115752,0.001781382,0.917394924,0.954994865
0.507,0,0.000362369,0.002320479,0.000885077,0.3157563,0.2858817,0.001829639,0.917189388,0.952317359
0.508,0,0.000298009,0.002273683,0.000944854,0.313770484,0.284571784,0.001771537,0.916552726,0.949713977
0.509,0,0.000361161,0.002318035,0.000891823,0.311538432,0.283288346,0.001816985,0.916268579,0.946965557
0.51,0,0.000300187,0.002273693,0.000948616,0.309482574,0.281931779,0.001761542,0.915573244,0.944286497
0.511,0,0.000359932,0.002315607,0.000898644,0.307188727,0.280598023,0.001804102,0.915207428,0.941465108
0.512,0,0.000302478,0.002273783,0.000952344,0.305060378,0.279193884,0.001751435,0.914451214,0.938707817
0.513,0,0.000358686,0.002313141,0.000905603,0.302703052,0.277808937,0.001790945,0.914000547,0.935811319
0.514,0,0.000304933,0.002273957,0.000956025,0.300499674,0.276356359,0.001741177,0.913181146,0.932973065
0.515,0,0.000357414,0.002310655,0.00091262,0.298077127,0.274919362,0.00177763,0.912642316,0.929999278
0.516,0,0.000307506,0.002274218,0.000959682,0.295796065,0.273417413,0.001730887,0.911757316,0.927077285
0.517,0,0.000356125,0.002308127,0.000919708,0.293306512,0.271927487,0.001764029,0.911126874,0.924023897
0.518,0,0.000310263,0.002274572,0.000963287,0.290945019,0.270375276,0.001720428,0.910173756,0.921015222
0.519,0,0.000354806,0.002305625,0.000926944,0.288386632,0.268831471,0.00175019,0.909448114,0.917879922
0.52,0,0.000313181,0.002275004,0.000966845,0.28594186,0.267228108,0.001709861,0.908424242,0.914781514
0.521,0,0.000353483,0.002303083,0.000934282,0.283312761,0.265629548,0.001736064,0.907599663,0.911561854
0.522,0,0.000316254,0.002275577,0.000970352,0.280781722,0.263974206,0.001699177,0.906502284,0.908370504
0.523,0,0.00035213,0.002300522,0.00094176,0.278080001,0.262319978,0.001721728,0.905574879,0.905063976
0.524,0,0.000319523,0.002276237,0.000973821,0.275459606,0.260611662,0.001688338,0.904401111,0.901776389
0.525,0,0.000350732,0.002297944,0.000949322,0.272683277,0.258900952,0.001707034,0.903366832,0.898380378
0.526,0,0.000322933,0.002277009,0.000977204,0.269970311,0.257138804,0.001677452,0.902113665,0.894993073
0.527,0,0.000349361,0.002295348,0.000957019,0.267117379,0.255370661,0.001692116,0.900968297,0.891504895
0.528,0,0.000326598,0.002277851,0.00098054,0.264308503,0.253553823,0.001666405,0.899632582,0.88801425
0.529,0,0.000347912,0.002292735,0.000964836,0.261376891,0.251727387,0.001676905,0.898371738,0.884431131
0.53,0,0.000330426,0.002278911,0.000983812,0.258468629,0.249854947,0.001655265,0.896950181,0.880833344
0.531,0,0.000346455,0.002290081,0.000972791,0.255456237,0.247969406,0.001661402,0.895569294,0.877152405
0.532,0,0.000334488,0.002280024,0.000987015,0.252444976,0.24604049,0.001643966,0.894058452,0.873443553
0.533,0,0.000344969,0.002287457,0.000980874,0.24934966,0.244094985,0.0016456,0.892552769,0.869661831
0.534,0,0.000338761,0.002281323,0.000990149,0.246231634,0.242108772,0.001632562,0.89094904,0.865837772
0.535,0,0.000343454,0.002284772,0.000989093,0.243051204,0.240102473,0.001629489,0.889313615,0.861952173
0.536,0,0.000343245,0.002282734,0.000993198,0.239822518,0.238058142,0.001621,0.887613228,0.858008618
0.537,0,0.000341909,0.002282087,0.000997454,0.236554744,0.235990208,0.001613063,0.885842909,0.85401598
0.538,0,0.000347999,0.002284289,0.00099619,0.233211332,0.233886986,0.001609389,0.884041927,0.849948379
0.539,0,0.000340331,0.002279433,0.001005961,0.229853948,0.231756696,0.001596328,0.882131356,0.845845424
0.54,0,0.000353013,0.002286009,0.000999051,0.226391595,0.229593782,0.00159762,0.880225655,0.841649103
0.541,0,0.000338706,0.002276701,0.001014618,0.222942296,0.227400391,0.001579214,0.878169257,0.837432429
0.542,0,0.000357149,0.002287111,0.001002822,0.219357946,0.225176272,0.001584838,0.876150313,0.833102675
0.543,0,0.000235497,0.002202031,0.001112767,0.216015186,0.222882474,0.001479998,0.873657856,0.828883597
0.544,0,0.000355708,0.002284423,0.001011552,0.212109163,0.220629992,0.001567346,0.871787937,0.824301497
0.545,0,0.000238267,0.002202297,0.001117879,0.208647181,0.21827462,0.001465707,0.869172138,0.819948769
0.546,0,0.000354291,0.002281701,0.001020441,0.204631772,0.215957333,0.001549503,0.867148232,0.81523551
0.547,0,0.000241225,0.002202692,0.001122936,0.201046233,0.213539815,0.001451232,0.864404149,0.810743999
0.548,0,0.000352834,0.002278972,0.001029494,0.196918529,0.211157108,0.0015313,0.862219911,0.805895361
0.549,0,0.000244407,0.0022032,0.001128,0.193204934,0.208676847,0.001436616,0.859342385,0.801259695
0.55,0,0.000351335,0.002276219,0.001038714,0.188961979,0.206228249,0.001512728,0.856991216,0.796271292
0.551,0,0.000247816,0.002203878,0.001132964,0.185115675,0.203684727,0.001421777,0.853974852,0.791485869
0.552,0,0.000349775,0.00227346,0.001048101,0.180754486,0.201169784,0.00149378,0.851449878,0.786353182
0.553,0,0.000251468,0.002204699,0.001137912,0.176770646,0.198562601,0.001406796,0.848289046,0.781412128
0.554,0,0.000348248,0.002270674,0.00105768,0.17228821,0.195980911,0.00147446,0.845583115,0.776130469
0.555,0,0.000255391,0.002205664,0.001142758,0.168161838,0.1933097,0.001391631,0.842271936,0.77102764
0.556,0,0.000346642,0.002267879,0.001067479,0.163555121,0.190660987,0.001454699,0.839377608,0.765592187
0.557,0,0.000259575,0.002206766,0.001147578,0.159281052,0.187925495,0.001376242,0.835909941,0.760321141
0.558,0,0.000344979,0.002265048,0.001077417,0.15454701,0.185209601,0.001434551,0.832819478,0.754726881
0.559,0,0.000264044,0.002208066,0.001152332,0.150119903,0.182409652,0.001360703,0.829188916,0.749280895
0.56,0,0.000343315,0.002262186,0.001087578,0.14525549,0.17962651,0.001413984,0.825894273,0.743522656
0.561,0,0.000268812,0.00220952,0.001156994,0.140669828,0.176762078,0.001344949,0.822094126,0.73789469
0.562,0,0.000341607,0.002259308,0.001097923,0.135672013,0.173911658,0.001392986,0.818586943,0.731967125
0.563,0,0.000273896,0.002211164,0.001161614,0.130922104,0.170982877,0.001329027,0.814610234,0.726149781
0.564,0,0.000339841,0.002256424,0.001108524,0.12578788,0.168065387,0.001371569,0.810881824,0.720047387
0.565,0,0.00027931,0.002212978,0.001166117,0.120867855,0.165072464,0.001312937,0.806721276,0.714032963
0.566,0,0.000338022,0.002253466,0.001119354,0.11559426,0.162088191,0.001349652,0.80276262,0.707750028
0.567,0,0.000285074,0.002214992,0.001170532,0.110498076,0.159031517,0.001296636,0.798410645,0.701530423
0.568,0,0.000336154,0.002250498,0.001130359,0.105082209,0.155980924,0.001327281,0.794212386,0.69506108
0.569,0,0.000291217,0.002217202,0.001174845,0.099803655,0.152861096,0.001280174,0.789661076,0.688627824
0.57,0,0.000334245,0.00224748,0.001141673,0.094242696,0.149744814,0.001304458,0.785213508,0.681966013
0.571,0,0.000297748,0.002219613,0.001179071,0.088775392,0.146562638,0.001263521,0.780454628,0.675310224
0.572,0,0.000332294,0.002244464,0.001153173,0.083066634,0.14338145,0.001281106,0.775747692,0.668449703
0.573,0,0.00030469,0.002222244,0.001183132,0.077404043,0.14013794,0.001246688,0.77077267,0.661562107
0.574,0,0.000330262,0.002241374,0.001164985,0.071544911,0.136892861,0.0012573,0.765795949,0.65449645
0.575,0,0.000312081,0.002225098,0.001187092,0.065680345,0.133589249,0.001229687,0.760595863,0.647367298
0.576,0,0.000328176,0.002238247,0.001177055,0.059668434,0.130281529,0.001232953,0.755338584,0.640089897
0.577,0,0.000319903,0.002228183,0.001190905,0.053595069,0.126919325,0.001212515,0.749904164,0.632708998
0.578,0,0.000326057,0.002235072,0.001189387,0.047428179,0.123550457,0.00120808,0.744355187,0.625213077
0.579,0,0.000328239,0.002231494,0.001194572,0.041139067,0.12013145,0.001195168,0.738676806,0.61756974
0.58,0,0.000323847,0.002231844,0.001202008,0.034815245,0.116703165,0.001182633,0.73282463,0.609848326
0.581,0,0.000337085,0.002235094,0.001198078,0.028303334,0.113229508,0.00117767,0.726892297,0.601931373
0.582,0,0.000321566,0.002228574,0.001214958,0.02182092,0.109743832,0.001156694,0.720725067,0.593977329
0.583,0,0.000346485,0.002238922,0.001201392,0.015079078,0.106217996,0.001160011,0.714528429,0.585775039
0.584,0,0.000131572,0.002098047,0.00139002,0.008941461,0.10261418,0.00098364,0.707585839,0.577920047
0.585,0,0.000346565,0.002236823,0.001212861,0.001474425,0.099096826,0.001134815,0.701522041,0.569086692
0.586,0,0.000135698,0.002098804,0.001397971,0.004869937,0.095442223,0.000961474,0.694281781,0.560953343
0.587,0,0.000344726,0.002233472,0.001226258,0.012530213,0.091875981,0.001107575,0.687878927,0.551842505
0.588,0,0.000140219,0.002099757,0.001405946,0.019090176,0.088174951,0.000939021,0.68033759,0.543418017
0.589,0,0.000342784,0.002229984,0.001239987,0.026945416,0.084563289,0.001079732,0.673582426,0.534020507
0.59,0,0.000145173,0.002100894,0.001413883,0.033726549,0.080819558,0.000916283,0.66572847,0.525292603
0.591,0,0.000340821,0.002226461,0.00125407,0.04177796,0.077166425,0.001051264,0.658607415,0.515599035
0.592,0,0.000150584,0.002102233,0.001421714,0.04878565,0.073384211,0.000893262,0.650428994,0.506554884
0.593,0,0.00033876,0.002222834,0.001268515,0.05703382,0.069693985,0.001022167,0.642928163,0.496555675
0.594,0,0.00015646,0.002103767,0.001429517,0.064273215,0.065878041,0.000869975,0.63441314,0.4871819
0.595,0,0.000336656,0.002219079,0.00128335,0.07271802,0.062155602,0.000992391,0.626518382,0.476867257
0.596,0,0.000162857,0.002105483,0.001437247,0.080193948,0.058311275,0.000846408,0.617654366,0.46714991
0.597,0,0.000334458,0.002215276,0.001298596,0.088834429,0.054562056,0.000961951,0.609351304,0.456509912
0.598,0,0.000169825,0.002107454,0.001444868,0.096551306,0.050695318,0.00082253,0.600125679,0.446434448
0.599,0,0.000332177,0.002211335,0.001314248,0.105385545,0.046925296,0.000930789,0.591399765,0.435459031
0.6,0,0.000177364,0.002109618,0.001452413,0.113347278,0.04304278,0.000798408,0.581799743,0.425010314
0.601,0,0.000329814,0.002207299,0.001330322,0.12237224,0.0392586,0.000898917,0.57263632,0.413689301
0.602,0,0.000185557,0.002112017,0.001459838,0.130582109,0.03536765,0.000774023,0.562648999,0.402851591
0.603,0,0.000327362,0.002203117,0.001346858,0.139793478,0.031576563,0.000866308,0.553033383,0.391174784
0.604,0,0.000194428,0.002114701,0.001467142,0.148253989,0.027685353,0.00074938,0.542645817,0.379931728
0.605,0,0.000324813,0.002198778,0.00136389,0.15764598,0.023895288,0.000832926,0.532563388,0.367888902
0.606,0,0.000204005,0.002117629,0.001474304,0.166358715,0.020012781,0.000724486,0.521762676,0.356223535
0.607,0,0.000322168,0.002194305,0.001381416,0.175923859,0.016232435,0.000798775,0.511198995,0.343804536
0.608,0,0.000214374,0.002120855,0.001481305,0.184889287,0.012368502,0.000699349,0.499972387,0.331699294
0.609,0,0.000319401,0.002189715,0.001399459,0.19461819,0.008607347,0.000763802,0.488913329,0.318894105
0.61,0,0.00022558,0.002124322,0.001488113,0.203835459,0.004772791,0.000673972,0.477248355,0.306330829
0.611,0,0.000316526,0.00218496,0.001418079,0.213716535,0.001041051,0.000728,0.465680272,0.293129651
0.612,0,0.00023769,0.002128137,0.001494746,0.223183228,0.002752285,0.000648385,0.453564893,0.280089615
0.613,0,0.000313526,0.002180011,0.001437258,0.233202393,0.006443475,0.000691304,0.441474802,0.266482979
0.614,0,0.000250771,0.002132258,0.001501129,0.242914252,0.01018275,0.000622577,0.428897593,0.25294692
0.615,0,0.000310386,0.002174906,0.00145706,0.253054587,0.013821389,0.000653732,0.4162734,0.238925807
0.616,0,0.000264903,0.002136739,0.001507282,0.263005194,0.017492642,0.000596575,0.403223769,0.224873972
0.617,0,0.000307095,0.002169582,0.001477463,0.273246564,0.021065844,0.000615225,0.390054531,0.210429956
0.618,0,0.000280143,0.002141564,0.001513155,0.28342698,0.024653953,0.000570385,0.376522973,0.195842163
0.619,0,0.000303647,0.002164097,0.001498602,0.293745613,0.028147889,0.000575741,0.362799205,0.180967582
0.62,0,0.00029659,0.002146818,0.001518693,0.304143965,0.031636518,0.000544001,0.348777607,0.165823301
0.621,0,0.000300041,0.002158398,0.001520431,0.314511975,0.035036387,0.000535281,0.334491642,0.150511455
0.622,0,0.000314361,0.002152493,0.001523901,0.325112987,0.03840802,0.000517472,0.319973638,0.134789911
0.623,0,0.000296231,0.002152464,0.001542993,0.335497855,0.041698113,0.000493756,0.305120044,0.119035295
0.624,0,0.000333543,0.002158587,0.001528745,0.346282312,0.044933963,0.000490809,0.290101433,0.1027156
0.625,0,9.97861E-05,0.001904977,0.001890125,0.355233037,0.048288799,0.000165299,0.274099387,0.087668284
0.626,0,0.000342514,0.002158717,0.001542512,0.367557061,0.051182095,0.000455951,0.25910857,0.069591137
0.627,0,9.46346E-05,0.001904214,0.001906431,0.376534275,0.054389832,0.000128477,0.242558554,0.054020376
0.628,0,0.000340011,0.002152337,0.00156618,0.388857713,0.057113826,0.000412134,0.226993192,0.035397596
0.629,0,8.86414E-05,0.001903693,0.001922815,0.3978574,0.060149182,9.11116E-05,0.209946868,0.019274308
0.63,0,0.000337387,0.002145704,0.001590704,0.410129238,0.062683775,0.000367196,0.19381231,0.000101051
0.631,0,8.16909E-05,0.001903426,0.001939255,0.419109775,0.065524745,5.32212E-05,0.176278965,0.016588386
0.632,0,0.000334616,0.002138833,0.001616143,0.43127103,0.067849065,0.00032093,0.15958566,0.036314491
0.633,0,7.37207E-05,0.001903447,0.001955761,0.440183577,0.070472573,1.47549E-05,0.141579849,0.053582335
0.634,0,0.000331688,0.002131715,0.001642529,0.452166354,0.072565001,0.000273412,0.124344308,0.073860655
0.635,0,6.46058E-05,0.001903779,0.001972285,0.460953898,0.074947034,2.42754E-05,0.105886847,0.091717382
0.636,0,0.000328589,0.00212433,0.001669953,0.472680355,0.076785457,0.000224506,0.088132752,0.112543665
0.637,0,5.42272E-05,0.001904457,0.001988814,0.481276654,0.078901195,6.38731E-05,0.069251871,0.130997456
0.638,0,0.000325307,0.00211667,0.001698455,0.49265791,0.080463173,0.000174153,0.051011356,0.152363115
0.639,0,4.24765E-05,0.001905522,0.002005333,0.500986353,0.082287206,0.000104048,0.031744025,0.171419251
0.64,0,0.000321812,0.002108731,0.001728111,0.511921308,0.083550216,0.000122238,0.01305915,0.193310524
0.641,0,2.91899E-05,0.00190703,0.002021775,0.51989367,0.085056817,0.000144822,0.006547386,0.212970665
0.642,0,0.000318089,0.002100523,0.001758995,0.530267785,0.085998559,6.87003E-05,0.025622957,0.235367645
0.643,0,1.42155E-05,0.001908959,0.002038107,0.537782907,0.087162085,0.000186215,0.045509414,0.25562897
0.644,0,0.000314112,0.002092028,0.001791173,0.547466946,0.08776092,1.34245E-05,0.064908483,0.278504477
0.645,0,2.63161E-06,0.001911451,0.002054325,0.554409344,0.088556195,0.000228227,0.085001522,0.299358663
0.646,0,0.000309857,0.002083218,0.001824753,0.563258121,0.088791552,4.37046E-05,0.104641174,0.32267694
0.647,0,2.1556E-05,0.001914491,0.002070319,0.569496559,0.089194444,0.000270912,0.124851092,0.34410896
0.648,0,0.000305291,0.002074093,0.001859812,0.577347735,0.08904741,0.000102811,0.144630208,0.367824155
0.649,0,4.27884E-05,0.001918148,0.002086094,0.582733809,0.089035482,0.000314268,0.164848321,0.38981085
0.65,0,0.000300382,0.002064662,0.001896477,0.589406805,0.088489449,0.00016405,0.184644788,0.413865279
0.651,0,6.65896E-05,0.001922483,0.002101529,0.5937736,0.088042735,0.000358355,0.204740467,0.436373681
0.652,0,0.00029509,0.002054857,0.001934837,0.599068728,0.087084136,0.000227575,0.224408039,0.460695822
0.653,0,9.32551E-05,0.001927567,0.002116588,0.602229636,0.086186069,0.000403159,0.244225386,0.483681181
0.654,0,0.00028937,0.002044717,0.001975013,0.605927563,0.084805266,0.000293554,0.26359019,0.50818337
0.655,0,0.000123118,0.00193346,0.002131159,0.607675407,0.083443748,0.00044876,0.282944326,0.531586844
0.656,0,0.000283171,0.002034189,0.002017167,0.609537136,0.081635996,0.000362197,0.301801008,0.556162646
0.657,0,0.000156569,0.00194025,0.002145129,0.609643765,0.079804621,0.000495178,0.320473974,0.5799086
0.658,0,0.000276436,0.002023271,0.002061436,0.609411343,0.077571158,0.000433709,0.338581465,0.604429813
0.659,0,0.000194036,0.001947975,0.002158419,0.607627948,0.075270576,0.000542477,0.356317727,0.628422681
0.66,0,0.000269097,0.002011907,0.002107968,0.605026202,0.072619811,0.000508362,0.373394669,0.652735949
0.661,0,0.000236022,0.001956769,0.002170863,0.601084674,0.069859235,0.000590696,0.389896264,0.676856593
0.662,0,0.000261077,0.002000101,0.002156964,0.595824344,0.066808016,0.00058638,0.405616091,0.70077959
0.663,0,0.000283103,0.00196672,0.002182321,0.589440085,0.063606831,0.0006399,0.420537439,0.724881117
0.664,0,0.000252286,0.001987804,0.002208633,0.581222834,0.060181756,0.000668068,0.43452319,0.748198297
0.665,0,0.000335943,0.001977911,0.002192618,0.572099584,0.05657119,0.000690146,0.447465649,0.772101269
0.666,0,0.000242621,0.001974994,0.002263196,0.560625478,0.052809918,0.000753772,0.459284561,0.794559176
0.667,0,0.000384665,0.001986049,0.002209069,0.54840659,0.048837478,0.000747484,0.469789884,0.81801107
0.668,0,0.000854584,0.001430687,0.003123642,0.530497672,0.045314283,0.00151174,0.479235768,0.835106153
0.669,0,0.000382963,0.001972364,0.002264318,0.517520846,0.040527371,0.000838003,0.486456093,0.861885352
0.67,0,0.000861444,0.001422316,0.003177202,0.496181752,0.036723562,0.001599342,0.492602477,0.877837488
0.671,0,0.000380988,0.001958032,0.002322835,0.479161774,0.031766886,0.000933356,0.496291167,0.903217316
0.672,0,0.000866403,0.001414303,0.003232346,0.454175443,0.027759505,0.001690503,0.498513694,0.917682377
0.673,0,0.000378684,0.001943034,0.002384953,0.432878975,0.022726523,0.001033973,0.498004553,0.941228067
0.674,0,0.000869045,0.001406701,0.003289163,0.404090439,0.01860942,0.001785515,0.495609934,0.953803516
0.675,0,0.000375979,0.001927313,0.002451057,0.378369175,0.013608119,0.001140323,0.490169079,0.975011639
0.676,0,0.000868865,0.001399599,0.00334772,0.345718927,0.009491806,0.001884633,0.482396068,0.98522973
0.677,0,0.000372787,0.001910837,0.002521604,0.315550292,0.004643324,0.00125291,0.4712254,1.003521797
0.678,0,0.000865245,0.001393083,0.003408118,0.279117384,0.000653695,0.001988117,0.457249848,1.010843087
0.679,0,0.000369002,0.001893559,0.002597146,0.244655831,0.003910334,0.001372309,0.439495775,1.025560193
0.68,0,0.000857436,0.001387268,0.003470496,0.204712237,0.007634795,0.002096211,0.418442366,1.029368067
0.681,0,0.000364491,0.00187543,0.002678362,0.166352221,0.011776488,0.001499051,0.393212812,1.039767511
0.682,0,0.000844506,0.001382278,0.003535052,0.123429466,0.015089448,0.002209211,0.364177108,1.039364724
0.683,0,0.000359088,0.001856399,0.002766103,0.081880258,0.018670809,0.001633792,0.33057063,1.044620032
0.684,0,0.00082531,0.001378256,0.003602078,0.036848179,0.021425177,0.002327327,0.292655815,1.039228789
0.685,0,0.000352583,0.00183641,0.002861449,0.006781035,0.024316341,0.001777182,0.249807197,1.038435097
0.686,0,0.000798419,0.001375368,0.003672012,0.052625827,0.026374019,0.002450774,0.202180485,1.027202874
0.687,0,0.000344713,0.001815402,0.002965802,0.096735273,0.028463677,0.001929914,0.149327664,1.019390454
0.688,0,0.000762044,0.001373803,0.003745514,0.141577664,0.02970808,0.002579717,0.091302111,1.001404672
0.689,0,0.00033514,0.001793299,0.003081006,0.183990544,0.03091584,0.002092719,0.027879952,0.985564403
0.69,0,0.000713928,0.001373781,0.003823577,0.225414891,0.031266888,0.002714254,0.040971669,0.959880295
0.691,0,0.000323428,0.001770034,0.003209522,0.263312627,0.031556921,0.002266354,0.115204426,0.935006172
0.692,0,0.0006512,0.001375556,0.003907686,0.298252661,0.030987589,0.002854396,0.194896124,0.900693731
0.693,0,0.000309012,0.001745521,0.003354669,0.328158761,0.030382265,0.002451599,0.279690055,0.865849089
0.694,0,0.000570178,0.001379425,0.00400005,0.352911911,0.02893487,0.00300003,0.369621978,0.822066901
0.695,0,0.00029115,0.001719672,0.003520945,0.370759061,0.027526294,0.002649246,0.464024429,0.776482798
0.696,0,0.00046609,0.001385735,0.004103902,0.381104081,0.025325599,0.003150878,0.56272953,0.722588674
0.697,0,0.000268852,0.001692391,0.003714457,0.382420707,0.023282085,0.002860087,0.664823664,0.665804687
0.698,0,0.000332699,0.001394898,0.004223885,0.37388172,0.020541009,0.003306439,0.76966174,0.601515105
0.699,0,0.000240783,0.001663573,0.003943442,0.354144615,0.018104736,0.003084897,0.876261617,0.533574039
0.7,0,0.000161747,0.001407393,0.004366492,0.322478311,0.015117529,0.003465936,0.983072359,0.459185698
0.701,0,0.000205111,0.001633106,0.00421883,0.277737223,0.012589311,0.003324433,1.089391886,0.380893537
0.702,0,5.78223E-05,0.001423789,0.004540433,0.219800509,0.009706856,0.003628262,1.192139583,0.297579385
0.703,0,0.000159271,0.001600862,0.004554681,0.147744214,0.007414711,0.003579479,1.291475894,0.21083833
0.704,0,0.000341018,0.001444756,0.004756611,0.062896865,0.00499836,0.003791991,1.381953178,0.121024572
0.705,0,9.95929E-05,0.001566699,0.004968059,0.035568854,0.003249069,0.003850997,1.46546064,0.02923693
0.706,0,0.000708508,0.001471087,0.005027036,0.143574392,0.001604051,0.003955554,1.533171539,0.062947987
0.707,0,2.0681E-05,0.001530455,0.005477418,0.262398476,0.000621878,0.004140551,1.589854093,0.154428877
0.708,0,0.001189192,0.001503724,0.005361155,0.383350588,8.02732E-05,0.004117787,1.622269784,0.24267417
0.709,0,0.008945583,0.00025608,0.009997044,0.516899506,0.001612011,0.00708801,1.648346901,0.327776817
0.71,0,0.001368582,0.001474794,0.005950078,0.62436642,4.0801E-05,0.004400295,1.622570282,0.402093211
0.711,0,0.010156226,0.000336075,0.010942908,0.74400809,0.000706133,0.007507739,1.593963421,0.467480073
0.712,0,0.001478299,0.00143012,0.006657785,0.819219626,0.001381268,0.004736708,1.508095486,0.516862234
0.713,0,0.011711401,0.000419488,0.011997385,0.894407474,0.001289655,0.007970452,1.411375416,0.549005901
0.714,0,0.001586297,0.001382339,0.007365699,0.908551765,0.003462803,0.005126445,1.258196276,0.558818956
0.715,0,0.013774123,0.000506358,0.01304657,0.90498462,0.003475943,0.008504769,1.084843898,0.542828616
0.716,0,0.001666529,0.001331121,0.007868795,0.834264837,0.005319142,0.005613088,0.865841199,0.497702997
0.717,0,0.016620871,0.000596676,0.013817409,0.725259588,0.004962646,0.009167973,0.617733655,0.417959056
0.718,0,0.001651379,0.001276063,0.007766079,0.564777128,0.006243838,0.006278196,0.348275833,0.303341579
0.719,0,0.02074905,0.000690368,0.013786899,0.349330091,0.005248319,0.010066107,0.044145857,0.146323809
0.72,0,0.001376392,0.00121666,0.006425264,0.128561504,0.006027576,0.007260701,0.242116344,0.046101755
0.721,0,0.026959728,0.000787279,0.012168844,0.14931477,0.00446734,0.011375855,0.561269087,0.284516034
0.722,0,0.000341445,0.001152258,0.003180707,0.359805853,0.005050694,0.008765445,0.811820441,0.54818866
0.723,0,0.038304754,0.000887148,0.008284968,0.605670086,0.003280875,0.013344037,1.082566372,0.853047913
0.724,0,0.004174315,0.001081991,0.001753853,0.712238288,0.004006417,0.011015592,1.233662399,1.157089063
0.725,0,0.064887531,0.000989591,0.003052682,0.811878107,0.00238816,0.016192501,1.381243676,1.483992295
0.726,0,0.002335416,0.001004663,0.004818549,0.750196748,0.003383431,0.014041296,1.377673997,1.765818415
0.727,0,0.047975828,0.001094087,0.00272261,0.644907142,0.00200336,0.019766577,1.343192936,2.034386504
0.728,0,0.052191872,0.00091859,0.00537082,0.445474887,0.003134702,0.017120317,1.168960494,2.201284373
0.729,0,0.054156936,0.001199989,0.024738272,0.209288723,0.001804781,0.022687757,0.948978905,2.302327642
0.73,0,0.019311393,0.000821332,0.05109368,0.009395241,0.002879875,0.017755279,0.655986394,2.252296364
0.731,0,0.021942214,0.001306572,0.097871486,0.172314341,0.001420796,0.021035731,0.333118335,2.081465044
0.732,0,0.074618373,0.000709273,0.152187182,0.231116069,0.002401391,0.010843758,0.041206978,1.750965198
0.733,0,0.000170644,0.001413187,0.230759231,0.230797899,0.000832552,0.008166583,0.232382565,1.274142961
0.734,0,0.067168983,0.000576937,0.27040642,0.152257769,0.001795823,0.008780675,0.389194306,0.703932969
0.735,0,0.073339811,0.001519608,0.32496193,0.048958051,0.00020596,0.018608983,0.479132786,0.03137962
0.736,0,0.02797736,0.000415863,0.237275814,0.024610568,0.001177516,0.033371794,0.446285879,0.590953927
0.737,0,0.050077592,0.001626787,0.144284945,0.066054276,0.000428869,0.035716276,0.347615662,1.188847858
0.738,0,0.033282198,0.000212661,0.118748474,0.054111895,0.000510768,0.016233017,0.205117653,1.577474494
0.739,0,0.016710877,0.00173844,0.326819793,0.023085745,0.001135267,0.034017549,0.057041664,1.791884771
0.74,0,0.00189336,5.44556E-05,0.477033893,0.00830846,0.000255033,0.131360578,0.047848938,1.73472344
0.741,0,0.003418684,0.001864387,0.412949094,0.020485267,0.001931832,0.274277316,0.103012269,1.457819186
0.742,0,0.004232291,0.000422177,0.136113947,0.01870916,0.001131091,0.42185533,0.101445774,1.013066018
0.743,0,0.00201117,0.002027867,0.18785069,0.007913761,0.002831376,0.55911601,0.063690783,0.486681023
0.744,0,5.06245E-05,0.000954892,0.325025076,0.001801296,0.002148956,0.567093466,0.014250758,0.012049007
0.745,0,0.001289017,0.002276012,0.157716742,0.000463137,0.003862314,0.427963608,0.021518722,0.373861916
0.746,0,0.000155401,0.001762978,0.27306001,0.003528692,0.003323699,0.129809596,0.041716583,0.59250597
0.747,0,0.002255402,0.002754429,0.647079853,0.004274871,0.004968251,0.303427905,0.035899417,0.593012371
0.748,0,0.000862091,0.003202273,0.684355438,0.005613802,0.004576312,0.616021653,0.024931707,0.492236253
0.749,0,0.002979858,0.004087185,0.324069771,0.00375931,0.006190786,0.775047462,0.010343434,0.296997477
0.75,0,0.009530657,0.027213809,0.542257934,0.000166015,0.011141153,0.662414227,0.003023608,0.048571969
0.751,0,0.002967539,0.003432575,0.538525963,0.002668833,0.009027386,0.18244911,0.000528114,0.030088663
0.752,0,0.007472515,0.013622658,0.514746536,6.46628E-05,0.0171554,0.187518103,0.000765388,0.141320569
0.753,0,0.002617966,0.000455303,0.245492076,0.002288895,0.014970853,0.433976699,0.002281484,0.117875539
0.754,0,0.005908924,0.011952473,0.135263345,0.000311517,0.026246729,0.269838032,0.002136244,0.090542869
0.755,0,0.002343448,0.062131594,0.176749826,0.001666002,0.015257135,0.137468409,0.002591103,0.043772754
0.756,0,0.004685113,0.196679083,0.108147138,0.000787404,0.01539044,0.696898655,0.000598664,0.007871686
0.757,0,0.002127533,0.212757248,0.049393698,0.001044497,0.006652106,1.099305842,0.000618092,0.028267469
0.758,0,0.003708839,0.387675389,0.07458721,0.001185246,0.02756856,1.067200418,0.003889054,0.043822452
0.759,0,0.001954514,0.138304292,0.049029103,0.000465364,0.03109925,0.911225502,0.003344712,0.040347154
0.76,0,0.002917258,0.083709519,0.033247865,0.001593672,0.038973614,0.167081449,0.005637614,0.028753227
0.761,0,0.001813125,0.267262188,0.000853173,0.00011556,0.020324418,0.216479256,0.004926795,0.020057937
0.762,0,0.002267565,0.391407927,0.014166749,0.002003061,0.081370137,0.873044204,0.006787351,0.005227475
0.763,0,0.001695092,0.405020913,0.019090443,0.000686051,0.199738713,0.982851281,0.006515568,0.001053048
0.764,0,0.001729346,0.274977144,0.0033863,0.00240896,0.326569833,1.054271593,0.008653727,0.007036708
0.765,0,0.001594529,0.004773756,0.00503114,0.001247484,0.42819772,0.842101101,0.009317758,0.006838944
0.766,0,0.001280328,0.181682113,0.005385144,0.002819673,0.536253564,0.523178136,0.012337924,0.009728079
0.767,0,0.001507284,0.297462825,0.001126982,0.001804913,0.531619721,0.241008224,0.014124722,0.008419838
0.768,0,0.000903689,0.238644835,0.001479027,0.003237393,0.530093805,0.073180379,0.018208242,0.010163094
0.769,0,0.001430441,0.072156786,0.00430733,0.002356725,0.392220412,0.230767092,0.02067062,0.010025266
0.77,0,0.000586399,0.189646811,0.001936718,0.003656392,0.264900002,0.352892833,0.025179895,0.012951137
0.771,0,0.001361937,0.433821314,0.00525598,0.002894034,0.047281617,0.362630791,0.027205319,0.01456796
0.772,0,0.000318162,0.580232139,0.002088445,0.004064022,0.14135062,0.324676899,0.030765879,0.01901552
0.773,0,0.001300298,0.629110096,0.004279233,0.003404644,0.347530198,0.256820678,0.030971003,0.021878379
0.774,0,9.07211E-05,0.501136266,0.001630095,0.004449521,0.506420653,0.161383939,0.032053026,0.027100666
0.775,0,0.001244441,0.341835831,0.003525534,0.003884719,0.627594536,0.086926273,0.029345914,0.030275305
0.776,0,0.000102623,0.067580118,0.00171646,0.004818186,0.694515352,0.007058097,0.026934467,0.035205215
0.777,0,0.001193551,0.138606016,0.003340651,0.004351296,0.703961001,0.038984481,0.020926836,0.037749067
0.778,0,0.000267346,0.358989619,0.002065947,0.005200045,0.666925344,0.079060991,0.014912063,0.041423136
0.779,0,0.001146997,0.472457516,0.003308382,0.004845513,0.582208582,0.092740846,0.006031906,0.042594055
0.78,0,0.000407955,0.542794778,0.002327893,0.005645706,0.469231235,0.09901257,0.002786663,0.044338783
0.781,0,0.00110427,0.530275581,0.003197106,0.005422816,0.332391981,0.090824548,0.013448432,0.043676204
0.782,0,0.000528175,0.473708732,0.002439593,0.006210661,0.188499754,0.078531689,0.023637604,0.043158537
0.783,0,0.001064953,0.3802881,0.003012891,0.006134505,0.044965189,0.060923448,0.034621303,0.040488908
0.784,0,0.000631099,0.27061791,0.002468909,0.006935523,0.087830742,0.043091447,0.044494078,0.03768982
0.785,0,0.001028694,0.159910919,0.002819615,0.007008971,0.203056949,0.024974273,0.054280234,0.033087338
0.786,0,0.000719305,0.060229296,0.002475885,0.007830355,0.296545224,0.009169002,0.062237727,0.028234679
0.787,0,0.00099519,0.02398097,0.00265176,0.008039672,0.364039584,0.004906744,0.069489975,0.021959498
0.788,0,0.000794946,0.084096888,0.002482578,0.008867979,0.405904727,0.015779713,0.07425325,0.015445898
0.789,0,0.000964177,0.126505602,0.0025124,0.009182859,0.420515844,0.024503803,0.077964709,0.007876586
0.79,0,0.000859833,0.14580002,0.00248893,0.00998683,0.410984513,0.030344735,0.078684619,0.000180456
0.791,0,0.000935423,0.151393774,0.002392597,0.010364071,0.377445545,0.034217276,0.078233058,0.008247799
0.792,0,0.000902945,0.142615761,0.002469897,0.011105762,0.324560495,0.036130261,0.074497628,0.016620045
0.793,0,0.000501526,0.118355394,0.000383161,0.012400955,0.253796575,0.034109058,0.069925368,0.024676508
0.794,0,0.000880782,0.103075249,0.00235359,0.012145684,0.170521884,0.035657197,0.061407443,0.03401326
0.795,0,0.000374814,0.069450869,0.000513731,0.013299502,0.076936607,0.031511362,0.052235954,0.042233513
0.796,0,0.000860086,0.052857219,0.00224435,0.0129856,0.024238237,0.031604793,0.039777776,0.051210308
0.797,0,0.00026111,0.02108836,0.000622318,0.013953769,0.128032337,0.026543713,0.026349493,0.059176184
0.798,0,0.000840714,0.008163508,0.002141243,0.013542733,0.235532302,0.02592516,0.010406435,0.067507214
0.799,0,0.000158887,0.01617061,0.00071264,0.01429029,0.338911429,0.020780845,0.006742766,0.074878689
0.8,0,0.000822544,0.023565903,0.002044206,0.013754081,0.443409939,0.019941637,0.025618763,0.082339731
0.801,0,6.6826E-05,0.039073964,0.000788067,0.014258174,0.538385811,0.01521129,0.045844017,0.088856828
0.802,0,0.00080547,0.041114173,0.00195328,0.013580063,0.633078883,0.014440747,0.067059173,0.095283351
0.803,0,1.62169E-05,0.048819914,0.000851318,0.013830814,0.714329605,0.01037035,0.089674602,0.10076135
0.804,0,0.000789398,0.04669969,0.001868332,0.013005043,0.794794355,0.009812722,0.112635103,0.106043215
0.805,0,9.12386E-05,0.048625982,0.000904472,0.013004925,0.859340577,0.006480287,0.136964209,0.11036404
0.806,0,0.000774246,0.043835743,0.00178904,0.012035542,0.923177171,0.00618474,0.161105822,0.114438398
0.807,0,0.000159109,0.042110027,0.000949106,0.011797765,0.96990817,0.003567413,0.186515811,0.117540269
0.808,0,0.000759943,0.036016188,0.001714959,0.010696973,1.016305876,0.003526428,0.21132303,0.120383811
0.809,0,0.000220588,0.032421364,0.000986432,0.010243325,1.04548526,0.001548511,0.237245784,0.122250615
0.81,0,0.000746422,0.026080639,0.001645614,0.009029613,1.074797089,0.00172486,0.262262619,0.12387191
0.811,0,0.000276343,0.021906408,0.001017429,0.008388135,1.087618007,0.000289241,0.288205326,0.124523158
0.812,0,0.000733626,0.016028613,0.00158053,0.007084419,1.100987333,0.000633581,0.313039781,0.124955579
0.813,0,0.000326962,0.012090661,0.001042888,0.006287154,1.099206852,0.000359375,0.338588023,0.124437447
0.814,0,0.0007215,0.007079532,0.001519284,0.004919059,1.09826278,0.000102123,0.362912078,0.123732893
0.815,0,0.000372962,0.003812301,0.001063496,0.004000043,1.083921001,0.000540113,0.38772778,0.122110547
0.816,0,0.000709998,0.000163367,0.001461504,0.002594401,1.070543648,7.96503E-06,0.411274354,0.120334078
0.817,0,0.0004148,0.002596779,0.001079845,0.001587988,1.045760404,0.000379099,0.435090473,0.117685323
0.818,0,0.000699075,0.005529355,0.001406866,0.000171614,1.021909129,0.000184201,0.457648537,0.114910699
0.819,0,0.000452882,0.007138504,0.001092461,0.000888855,0.988745662,1.81446E-05,0.480261923,0.111320857
0.82,0,0.000688691,0.009118384,0.001355093,0.002290128,0.956339961,0.00058089,0.501670621,0.10762692
0.821,0,0.000487565,0.010008642,0.001101785,0.003373314,0.916711723,0.0005669,0.52293407,0.103184829
0.822,0,0.000678814,0.011176204,0.001305958,0.004735348,0.87755388,0.001104874,0.543076475,0.098652633
0.823,0,0.000519174,0.011494741,0.001108233,0.005812591,0.833181627,0.001201475,0.562890675,0.093447591
0.824,0,0.0006694,0.012007025,0.00125925,0.007113433,0.788911088,0.001697108,0.581687577,0.088158195
0.825,0,0.000547982,0.011908247,0.001112171,0.008159171,0.741299363,0.001872562,0.599993397,0.082277701
0.826,0,0.000660426,0.011917918,0.001214776,0.009379354,0.693370271,0.002313893,0.617397426,0.0763105
0.827,0,0.00057427,0.011543648,0.001113904,0.01037133,0.643804575,0.002544385,0.634168807,0.069838648
0.828,0,0.000651868,0.011187224,0.001172391,0.011494019,0.593479544,0.002923962,0.650159019,0.063270167
0.829,0,0.000598244,0.010657159,0.001113691,0.012413318,0.543035547,0.003192022,0.665396614,0.056286556
0.83,0,0.000643698,0.010049707,0.001131937,0.013424342,0.491390301,0.003505951,0.679973646,0.049189608
0.831,0,0.000620107,0.009458454,0.0011118,0.014255308,0.440950197,0.003798963,0.693699252,0.041768657
0.832,0,0.000635877,0.008692445,0.001093284,0.015143088,0.388885033,0.004046045,0.706881038,0.034211793
0.833,0,0.00064004,0.008110447,0.001108428,0.01587315,0.339157581,0.004355119,0.719132803,0.026422372
0.834,0,0.000149367,0.006299165,0.000479723,0.016342551,0.282485393,0.00387072,0.731576753,0.018008436
0.835,0,0.000637381,0.006684286,0.001076754,0.017236364,0.238829096,0.004821611,0.741781369,0.010359658
0.836,0,0.000185024,0.004992761,0.00049962,0.017595311,0.184112354,0.004372521,0.752774315,0.001656456
0.837,0,0.000630643,0.005309617,0.001041004,0.018341046,0.141128899,0.005226856,0.761744116,0.006288919
0.838,0,0.000218216,0.003773427,0.00051707,0.018585002,0.088754801,0.004814428,0.771348454,0.015220767
0.839,0,0.000624165,0.004050888,0.001006784,0.019180026,0.046863373,0.00557816,0.779135892,0.023413707
0.84,0,0.000249134,0.002682032,0.000532282,0.019304349,0.002916352,0.005198223,0.787420093,0.032522379
0.841,0,0.000617928,0.002939344,0.00097397,0.019747643,0.04339007,0.005877414,0.794081382,0.04091813
0.842,0,0.000277932,0.001740128,0.000545457,0.019749713,0.090411424,0.005526986,0.801117331,0.050157135
0.843,0,0.000611923,0.001989219,0.000942454,0.020041656,0.129221705,0.006127654,0.80671097,0.058715027
0.844,0,0.000304806,0.000955136,0.000556816,0.019920589,0.173392285,0.005804576,0.812572207,0.068042887
0.845,0,0.000606123,0.001202551,0.000912168,0.020062772,0.210361008,0.006332536,0.817157791,0.076726125
0.846,0,0.000329878,0.000324589,0.000566513,0.019819155,0.251646012,0.006035165,0.821918117,0.086106019
0.847,0,0.000600547,0.000573048,0.000883063,0.019814195,0.286651622,0.006496055,0.825555377,0.094881446
0.848,0,0.000353258,0.000160524,0.000574681,0.019449852,0.325061893,0.006223176,0.829287781,0.104280861
0.849,0,0.000595153,8.91028E-05,0.000855046,0.01930122,0.358029664,0.006622277,0.832035829,0.113118695
0.85,0,0.000375085,0.000513196,0.000581508,0.018818989,0.39361158,0.006372945,0.834811673,0.122509064
0.851,0,0.000589965,0.000263938,0.000828067,0.018530856,0.424505135,0.006715245,0.836728419,0.131382673
0.852,0,0.000395483,0.000748508,0.000587065,0.017934395,0.457332159,0.006488643,0.83861681,0.140739027
0.853,0,0.000584943,0.000502118,0.000802062,0.017511494,0.486146155,0.006778793,0.839758528,0.149624679
0.854,0,0.000414531,0.000882268,0.000591484,0.016805108,0.516311838,0.006574266,0.840825895,0.158925301
0.855,0,0.000580089,0.000641703,0.000776967,0.016252605,0.543065717,0.006816545,0.841246879,0.167801927
0.856,0,0.000432323,0.000930076,0.00059488,0.015441084,0.570677949,0.006633467,0.84155666,0.177028063
0.857,0,0.0005754,0.0006984,0.000752742,0.01476448,0.595410637,0.006831884,0.841309019,0.185877018
0.858,0,0.000448957,0.000906715,0.000597332,0.013852982,0.620586987,0.006669635,0.840921477,0.195012562
0.859,0,0.000570844,0.000686858,0.00072935,0.013058003,0.643352435,0.006827829,0.840054959,0.203817433
0.86,0,0.000464502,0.000825746,0.000598924,0.012051933,0.66621639,0.006685848,0.83902709,0.212848643
0.861,0,0.000566448,0.000620378,0.000706745,0.011144454,0.687079847,0.006807204,0.837589,0.221595016
0.862,0,0.000479039,0.000699374,0.000599713,0.010049366,0.707757824,0.00668486,0.835974491,0.230510317
0.863,0,0.0005622,0.000510777,0.000684871,0.009035342,0.726792745,0.006772466,0.834009649,0.239185613
0.864,0,0.000492627,0.000538333,0.000599809,0.007856863,0.745411739,0.006669206,0.831858908,0.247975277
0.865,0,0.000558061,0.00036842,0.00066368,0.006742265,0.762697244,0.006725839,0.829409656,0.256568597
0.866,0,0.000505323,0.000351923,0.000599232,0.005486021,0.779383006,0.006641072,0.826769858,0.2652246
0.867,0,0.000554068,0.000202174,0.000643189,0.004276789,0.795001792,0.006669343,0.823876084,0.273726517
0.868,0,0.000517202,0.000148035,0.000598051,0.002948356,0.809877438,0.006602422,0.820791289,0.282242359
0.869,0,0.000550198,1.95656E-05,0.000623306,0.001650352,0.8239141,0.006604679,0.817490475,0.290644791
0.87,0,0.000528282,6.66905E-05,0.00059634,0.000255208,0.837099084,0.006554973,0.814001729,0.299015239
0.871,0,0.000546412,0.000173128,0.000604043,0.001125813,0.849638763,0.006533374,0.810329025,0.307311321
0.872,0,0.000538658,0.00028674,0.000594095,0.002582325,0.861248126,0.006500288,0.806474493,0.315532356
0.873,0,0.000542774,0.000370721,0.000585337,0.004040748,0.872375437,0.006456797,0.802462806,0.323716313
0.874,0,0.000548356,0.000507647,0.000591426,0.005553446,0.882519295,0.006439697,0.798277907,0.331784895
0.875,0,0.000311469,0.000209891,0.00030468,0.007250357,0.892994558,0.0060791,0.794023558,0.340133908
0.876,0,0.000551197,0.000714657,0.000580853,0.008651583,0.901102422,0.006365607,0.789476171,0.347769104
0.877,0,0.000326892,0.000439533,0.000309773,0.01039996,0.910166447,0.006021745,0.784925894,0.355956305
0.878,0,0.000547767,0.000906204,0.000563137,0.011866349,0.91717717,0.00627992,0.780128404,0.363479238
0.879,0,0.00034148,0.000661721,0.000314167,0.013657445,0.924933329,0.005960737,0.775312036,0.371500425
0.88,0,0.000544449,0.001091531,0.000545893,0.015184094,0.930914502,0.006192433,0.770288774,0.37890822
0.881,0,0.000355315,0.000874652,0.000317922,0.017013366,0.937462122,0.005896877,0.765234461,0.386763163
0.882,0,0.000541177,0.001268965,0.00052913,0.018595568,0.942479116,0.006103763,0.760008078,0.394053576
0.883,0,0.00036839,0.001077078,0.000321063,0.020458695,0.947911462,0.005830919,0.754741784,0.4017426
0.884,0,0.000538013,0.001437272,0.000512812,0.022091948,0.952027184,0.006014585,0.749333334,0.40891394
0.885,0,0.000380773,0.001268115,0.000323643,0.023984832,0.956431622,0.005763458,0.743878984,0.41643789
0.886,0,0.000534938,0.001595661,0.000496946,0.025664834,0.959706345,0.005925355,0.738308,0.423488954
0.887,0,0.000392478,0.001447262,0.0003257,0.027583603,0.963164546,0.005694989,0.732687643,0.430849088
0.888,0,0.000531918,0.001743574,0.0004815,0.029306271,0.96565582,0.005836489,0.726972242,0.437779105
0.889,0,0.000403567,0.001614259,0.00032727,0.031247265,0.968243987,0.005625992,0.721206149,0.444977056
0.89,0,0.00052897,0.001880793,0.000466446,0.0330087,0.970006573,0.00574838,0.715363129,0.451785627
0.891,0,0.000414076,0.001769106,0.000328387,0.034968476,0.971795711,0.005556882,0.709469917,0.458823306
0.892,0,0.000526113,0.002007293,0.000451775,0.036764992,0.972881577,0.005661258,0.703514827,0.465510413
0.893,0,0.00042403,0.001911967,0.000329078,0.038740343,0.973937743,0.005487946,0.697511612,0.472390012
0.894,0,0.000523303,0.00212319,0.000437471,0.040568426,0.974396098,0.005575411,0.691458831,0.478955902
0.895,0,0.000433458,0.002043084,0.000329375,0.042556323,0.974780672,0.005419468,0.685361305,0.485679815
0.896,0,0.000520596,0.002228752,0.000423506,0.04441267,0.974657986,0.005491037,0.679224128,0.492125007
0.897,0,0.000442377,0.002162901,0.000329305,0.046410295,0.974427949,0.005351651,0.67304666,0.498695816
0.898,0,0.000517914,0.002324309,0.000409904,0.048291798,0.97376806,0.00540827,0.666837371,0.505021055
0.899,0,0.000450815,0.002271857,0.000328891,0.050296525,0.972976245,0.005284731,0.660593141,0.51144148
0.9,0,0.00051528,0.002410341,0.000396599,0.052200198,0.971820411,0.00532725,0.654323065,0.517647711
0.901,0,0.000458811,0.002370477,0.000328156,0.054209598,0.970515771,0.005218828,0.648024114,0.523920599
0.902,0,0.000512764,0.002487273,0.000383653,0.056132678,0.968902767,0.00524807,0.641703703,0.530008951
0.903,0,0.000466366,0.002459326,0.000327141,0.058144456,0.967130622,0.005154087,0.635361046,0.53613721
0.904,0,0.000510262,0.002555625,0.000370956,0.06008434,0.965096859,0.005170826,0.628999927,0.542108945
0.905,0,0.000473525,0.002538983,0.000325809,0.062096405,0.962899129,0.005090581,0.622623617,0.548095583
0.906,0,0.000507824,0.002615928,0.000358565,0.064050617,0.960478732,0.005095497,0.616230648,0.553952098
0.907,0,0.000480296,0.002610015,0.000324236,0.066061025,0.957894188,0.005028418,0.609829854,0.559800126
0.908,0,0.000505437,0.002668689,0.000346451,0.068027278,0.955119112,0.005022199,0.603413197,0.565542941
0.909,0,0.000486686,0.002672964,0.000322419,0.070034234,0.952183574,0.004967645,0.596996273,0.571255432
0.91,0,0.00050311,0.002714448,0.000334598,0.072010355,0.949083717,0.004950858,0.590563412,0.57688615
0.911,0,0.000492752,0.002728469,0.000320375,0.074012195,0.945830273,0.004908296,0.584137965,0.582466193
0.912,0,0.000500805,0.002753735,0.000323011,0.075996173,0.942433572,0.004881605,0.577695776,0.58798647
0.913,0,0.000498483,0.002777026,0.000318118,0.077991396,0.938892746,0.004850415,0.571268712,0.593437142
0.914,0,0.000498554,0.002787018,0.000311681,0.07998132,0.935225307,0.00481435,0.564823505,0.598848726
0.915,0,0.000503893,0.002819213,0.000315664,0.081968519,0.93142527,0.004794015,0.558401108,0.604173093
0.916,0,0.000496366,0.002814804,0.00030058,0.083962632,0.927511447,0.004749076,0.551958659,0.609477772
0.917,0,0.000507801,0.002853584,0.000311634,0.085941285,0.923478374,0.004737525,0.545546903,0.614679276
0.918,0,0.000378526,0.002669788,0.000159387,0.08803514,0.919343257,0.004541251,0.539093571,0.619996136
0.919,0,0.000505629,0.002873435,0.000300689,0.089909752,0.915099619,0.004674961,0.532717749,0.624961921
0.92,0,0.000386278,0.002703264,0.000160131,0.091990707,0.910756519,0.004492835,0.52628174,0.630154564
0.921,0,0.000503496,0.002888927,0.000290006,0.093867478,0.906331297,0.004614302,0.519921647,0.635023907
0.922,0,0.000393644,0.002731856,0.000160604,0.095934525,0.901802493,0.004445749,0.51350756,0.640095481
0.923,0,0.000501416,0.002900485,0.000279512,0.097812081,0.897213427,0.004555565,0.5071672,0.644870091
0.924,0,0.000400681,0.002756011,0.000160825,0.099864314,0.892519424,0.004400001,0.500779158,0.649823684
0.925,0,0.000499335,0.002908438,0.000269223,0.101741375,0.887783044,0.00449868,0.494462187,0.654505275
0.926,0,0.000407398,0.002776077,0.000160809,0.103777973,0.882942708,0.004355551,0.488103919,0.659343948
0.927,0,0.000497328,0.002913177,0.000259173,0.105653328,0.878074405,0.00444359,0.481813652,0.663934244
0.928,0,0.000413823,0.002792472,0.000160575,0.107673554,0.873105076,0.004312368,0.475488483,0.668660974
0.929,0,0.000495346,0.002915018,0.000249266,0.109546088,0.868119185,0.004390294,0.469227937,0.673161712
0.93,0,0.000419955,0.002805548,0.000160115,0.111549324,0.863036811,0.004270501,0.462938859,0.677779431
0.931,0,0.000493384,0.002914287,0.000239584,0.113417975,0.857946651,0.004338698,0.456710754,0.682192345
0.932,0,0.000425775,0.002815597,0.000159457,0.115403611,0.852765883,0.004229849,0.450460414,0.686703915
0.933,0,0.0004915,0.002911211,0.000230103,0.117267433,0.847583841,0.004288773,0.44426723,0.691030707
0.934,0,0.000431348,0.002822948,0.000158614,0.119234971,0.84231813,0.004190412,0.438057993,0.695438968
0.935,0,0.00048958,0.002906086,0.000220742,0.121093075,0.837055715,0.004240458,0.431901939,0.69968138
0.936,0,0.000436669,0.002827841,0.00015758,0.123042069,0.831717407,0.004152134,0.425735893,0.703989051
0.937,0,0.000487766,0.002899162,0.000211572,0.124893622,0.826385294,0.004193774,0.419618968,0.70814877
0.938,0,0.000441702,0.002830559,0.000156399,0.126823667,0.820985723,0.004115061,0.413497951,0.712358543
0.939,0,0.000485951,0.002890644,0.000202567,0.12866791,0.815593828,0.004148534,0.407421951,0.716437254
0.94,0,0.000446507,0.002831315,0.000155053,0.13057867,0.810143373,0.004079086,0.401347565,0.720551749
0.941,0,0.000484159,0.002880745,0.000193721,0.132414918,0.804700883,0.004104805,0.39531408,0.72455113
0.942,0,0.000451097,0.002830341,0.000153552,0.134306125,0.799209072,0.004044215,0.389287732,0.728572889
0.943,0,0.000482406,0.002869639,0.000185029,0.136133686,0.793724494,0.004062503,0.383298168,0.7324946
0.944,0,0.000455489,0.002827829,0.000151884,0.1380051,0.788200041,0.004010411,0.377321058,0.736426113
0.945,0,0.000480676,0.002857512,0.000176487,0.139823392,0.782681263,0.004021592,0.371376678,0.740271753
0.946,0,0.000459678,0.002823974,0.000150124,0.141674816,0.777132137,0.003977587,0.365449837,0.744115452
0.947,0,0.000478971,0.002844493,0.000168088,0.143483308,0.771586456,0.003981993,0.35955174,0.747886632
0.948,0,0.000463619,0.002818893,0.000148214,0.145314576,0.766019954,0.003945814,0.353676031,0.751644873
0.949,0,0.000477296,0.002830729,0.00015983,0.147112754,0.760454112,0.003943694,0.347825174,0.755343212
0.95,0,0.000467392,0.002812789,0.000146183,0.14892375,0.754876894,0.003914959,0.342001329,0.759018287
0.951,0,0.000475647,0.002816347,0.000151708,0.150711178,0.749297128,0.003906638,0.33619854,0.762645289
0.952,0,0.000470967,0.002805789,0.000144037,0.152501805,0.743715266,0.003885063,0.33042713,0.766239423
0.953,0,0.000474024,0.002801494,0.000143718,0.154278047,0.738127321,0.003870761,0.32467312,0.769796651
0.954,0,0.000474393,0.002798004,0.000141783,0.156048264,0.732546379,0.00385607,0.318954611,0.773312037
0.955,0,0.000472422,0.002786235,0.000135856,0.157812953,0.726955561,0.003836049,0.313249976,0.776800979
0.956,0,0.000477611,0.002789532,0.000139426,0.159562715,0.721380581,0.003827918,0.307584722,0.780239714
0.957,0,0.000470867,0.002770655,0.000128108,0.1613155,0.715791778,0.003802502,0.301929965,0.783661838
0.958,0,0.000480734,0.002780541,0.000136973,0.163044829,0.710227356,0.003800655,0.296318218,0.787025968
0.959,0,0.000400546,0.002658195,4.37507E-05,0.164845906,0.704607143,0.003685746,0.29069545,0.790440946
0.96,0,0.000479918,0.002765583,0.000130202,0.166496558,0.6990975,0.003769532,0.285157228,0.793674899
0.961,0,0.000405088,0.002651115,4.309E-05,0.168276237,0.693494983,0.003661873,0.279589443,0.797015742
0.962,0,0.000478339,0.002749393,0.000122665,0.169915769,0.687997297,0.003738481,0.274100881,0.800189294
0.963,0,0.000409424,0.002643604,4.22966E-05,0.171673671,0.682415772,0.003638741,0.26858779,0.803457863
0.964,0,0.000476805,0.002733202,0.000115252,0.173301816,0.676933552,0.003708355,0.263149087,0.806572266
0.965,0,0.000413585,0.00263581,4.13766E-05,0.175038013,0.671376375,0.003616285,0.25769064,0.80977049
0.966,0,0.000475291,0.002717009,0.000107949,0.176654578,0.665912838,0.003679206,0.252301927,0.81282699
0.967,0,0.000417551,0.002627678,4.03359E-05,0.17836921,0.660383035,0.003594495,0.246898022,0.815956756
0.968,0,0.000473798,0.002700907,0.000100754,0.179973929,0.654941138,0.003650971,0.241559357,0.818956592
0.969,0,0.000421329,0.002619346,3.92253E-05,0.18166714,0.649441449,0.003573347,0.236209833,0.822019725
0.97,0,0.000472352,0.002684914,9.3663E-05,0.183259854,0.644023879,0.003623586,0.230921213,0.824964126
0.971,0,0.000424992,0.002610879,3.79146E-05,0.184931761,0.638556752,0.0035528,0.225625836,0.827962363
0.972,0,0.000470849,0.002669098,8.6674E-05,0.186512312,0.633165993,0.003597107,0.220387236,0.830852506
0.973,0,0.000428467,0.002602268,3.65443E-05,0.188163079,0.627733608,0.003532886,0.215145734,0.833787583
0.974,0,0.000469435,0.002653435,7.97839E-05,0.189731328,0.62237191,0.003571388,0.209957043,0.836624607
0.975,0,0.000431802,0.002593633,3.50742E-05,0.191361131,0.616976241,0.003513528,0.204769116,0.839498185
0.976,0,0.000468018,0.002638008,7.299E-05,0.192916938,0.611645648,0.003546508,0.199630194,0.842283243
0.977,0,0.000434995,0.002584925,3.35089E-05,0.194525952,0.60628843,0.003494725,0.194495448,0.845096939
0.978,0,0.000466619,0.002622799,6.62896E-05,0.196069228,0.600990803,0.003522321,0.189406134,0.847831093
0.979,0,0.000438027,0.002576268,3.18527E-05,0.197657642,0.595673579,0.003476457,0.184324205,0.850586487
0.98,0,0.000465236,0.002607939,5.96385E-05,0.199188291,0.590410609,0.003498941,0.179284272,0.853270877
0.981,0,0.000440969,0.002567608,3.01099E-05,0.200756299,0.585134741,0.003458703,0.1742547,0.855969417
0.982,0,0.000463855,0.002593287,5.31594E-05,0.202274253,0.579907938,0.003476224,0.169263918,0.858605088
0.983,0,0.00044376,0.002559045,2.82844E-05,0.203822052,0.574674617,0.003441445,0.164286271,0.861248336
0.984,0,0.000462471,0.002578977,4.67248E-05,0.205327235,0.56948535,0.003454154,0.159344346,0.863836291
0.985,0,0.000446413,0.002550555,2.63993E-05,0.20685506,0.56429562,0.003424663,0.154418129,0.866425618
0.986,0,0.000461188,0.002564949,4.03729E-05,0.208347427,0.55914512,0.003432799,0.149524773,0.868966896
0.987,0,0.000448972,0.002542166,2.44006E-05,0.209855477,0.553999869,0.003408345,0.144649464,0.871503719
0.988,0,0.000459872,0.002551282,3.41052E-05,0.211335006,0.548889229,0.003412001,0.139804342,0.873999285
0.989,0,0.000451387,0.002533905,2.23495E-05,0.212823496,0.54378922,0.00339247,0.134979425,0.876484935
0.99,0,0.00045857,0.002537943,2.79158E-05,0.214290167,0.538719425,0.003391881,0.130182187,0.878935802
0.991,0,0.000453728,0.002525765,2.023E-05,0.215759314,0.533665288,0.003377065,0.125407138,0.881371564
0.992,0,0.000457282,0.002524949,2.18041E-05,0.217213115,0.528637195,0.003372308,0.12065741,0.883778617
0.993,0,0.00045593,0.002517819,1.80226E-05,0.21866315,0.52362948,0.003361985,0.11593166,0.88616579
0.994,0,0.000456019,0.002512313,1.57678E-05,0.220104063,0.518643839,0.003353297,0.111229056,0.888529972
0.995,0,0.000458036,0.002510019,1.57984E-05,0.22153525,0.51368298,0.003347345,0.106552027,0.890869753
0.996,0,0.000454749,0.002500015,9.80524E-06,0.22296329,0.508740438,0.003334828,0.101896136,0.893191987
0.997,0,0.000460041,0.002502389,1.34923E-05,0.22437583,0.50382678,0.003333088,0.097267239,0.895485564
0.998,0,0.000453503,0.002488062,3.91435E-06,0.225791019,0.49892791,0.00331689,0.092657669,0.897766712
0.999,0,0.00046195,0.002494951,1.1157E-05,0.227185128,0.494061692,0.003319194,0.088076309,0.900015253
1,0,0.000410334,0.002418004,4.86806E-05,0.228624558,0.48918127,0.003248268,0.083500236,0.902286571

==> plot_results_csv/DG_sinusoidal1_1D_1000_p_1_q_5_T_3-0.csv <==
x,t_0.0,t_1.0,t_2.0,t_3.0
0,1,1.2544478242381054,0.5593859877250247,0.5658242846315533
0.001,1,1.247147786,0.5568148562806341,0.5649347501606232
0.001,1,1.2471394541824117,0.5568106840344015,0.564933158
0.002,1,1.2398895219251045,0.5542647713698426,0.5640532828445581
0.002,1,1.239881214416833,0.5542606549189085,0.5640517091553452
0.003,1,1.232681400861997,0.5517396924540519,0.5631814509223264
0.003,1,1.2326731192612823,0.5517356310505835,0.5631798956149179
0.004,1,1.2255234231999235,0.5492393536703564,0.5623192120987475
0.004,1,1.2255151692415958,0.5492353465766632,0.5623176749865001
0.005,1,1.2184155761990774,0.5467634925861687,0.5614665245610875
0.005,1,1.2184073515499223,0.5467595390745756,0.5614650054588811
0.006,1,1.2113578342354878,0.5443118501547202,0.5606233469767672
0.006,1,1.2113496404957576,0.5443079495074428,0.5606218457009929
0.007,1,1.204350159242699,0.5418841706710644,0.5597896384910788
0.007,1,1.2043419979476189,0.5418803221800841,0.5597881548596269
0.008,1,1.1973925011441287,0.539480202,0.5589653587249191
0.008,1,1.197384373765393,0.539476405,0.5589638925571674
0.009,1,1.1904847982761246,0.5370996941760281,0.5581504677725364
0.009,1,1.1904767062233867,0.5370959479120312,0.5581490188893381
0.010000000000000002,1,1.1836269778017727,0.5347424020749907,0.5573449261992901
0.01,1,1.183618922424121,0.534738706,0.5573434944229616
0.011,1,1.1768189561155062,0.5324080826579746,0.5565486950394269
0.011,1,1.1768109387029286,0.5324044359029972,0.5565472801937364
0.012,1,1.1700606392385737,0.530096496,0.5557617357938701
0.012,1,1.1700526610234117,0.5300928982903026,0.5557603377040249
0.013000000000000001,1,1.1633519232054388,0.5278074064120921,0.55498401
0.013000000000000001,1,1.1633439853638252,0.5278038565218967,0.5549826289206614
0.014000000000000002,1,1.1566926944411806,0.5255405795318762,0.5542154813696092
0.014,1,1.1566847980944621,0.5255370771049984,0.5542141162727722
0.015,1,1.1500828301299821,0.5232957851525126,0.5534561115064701
0.015,1,1.1500749763461264,0.5232923295546762,0.5534547626496145
0.016,1,1.143522198574791,0.521072796,0.5527058641844605
0.016,1,1.1435143883697771,0.5210693863543506,0.5527045313984288
0.017,1,1.1370106595482543,0.5188713867247579,0.5519647032052983
0.017,1,1.1370028938874448,0.5188680229167921,0.5519633863223119
0.018000000000000002,1,1.1305480646350141,0.516691336,0.5512325928244557
0.018000000000000002,1,1.1305403444345108,0.5166880175456005,0.5512312916781024
0.019000000000000003,1,1.1241342575654742,0.5145324258496615,0.5505094977490652
0.019,1,1.1241265836934515,0.5145291513971664,0.5505082121742862
0.02,1,1.1177690745411475,0.5123944391099997,0.5497953831358439
0.02,1,1.1177614478191686,0.5123912084431201,0.5497941129689229
0.021,1,1.1114523445516928,0.5102771628984006,0.5490902145890328
0.021,1,1.1114447657560067,0.5102739754332484,0.5490889596675824
0.022000000000000002,1,1.105183889683758,0.508180387,0.5483939581583568
0.022,1,1.1051763595465753,0.5081772418588942,0.5483927183213074
0.023,1,1.0989635254217445,0.5061039026982619,0.5477065803370023
0.023,1,1.098956044632489,0.5061007999168184,0.5477053554245892
0.024,1,1.0927910609406206,0.5040475057573092,0.5470280480596134
0.024,1,1.0927836301471683,0.5040444444735335,0.5470268379133649
0.025,1,1.0866662993909015,0.5020109933687159,0.5463583287003078
0.025,1,1.0866589192007896,0.5020079730300956,0.5463571331630329
0.026000000000000002,1,1.0805890381759222,0.4999941656257604,0.5456973900707103
0.026000000000000002,1,1.0805817091575405,0.49999118568735984,0.5456962089864864
0.027000000000000003,1,1.0745590692215365,0.4979968251873332,0.5450452004180075
0.027,1,1.074551791905296,0.4979938851116894,0.5450440336321681
0.028,1,1.0685761792383595,0.49601877724409454,0.5444017284230215
0.028,1,1.068568954117842,0.4960158765011127,0.5444005757821444
0.029,1,1.0626401499767006,0.49405982948508087,0.5437669431983025
0.029,1,1.0626329775097814,0.4940569675519328,0.5437658045501975
0.030000000000000002,1,1.0567507584743012,0.4921197920647545,0.5431408142862435
0.03,1,1.0567436390842522,0.492116968,0.543139689
0.031,1,1.0509077772970237,0.4901984775704903,0.5425233116572117
0.031,1,1.050900711373598,0.49019569171708616,0.5425222005429473
0.032,1,1.0451109747726124,0.4882957009904994,0.5419144057077054
0.032,1,1.045103962673098,0.48829295242103704,0.5419133081369126
0.033,1,1.039360115217666,0.48641127968218234,0.5413140672585262
0.033,1,1.0393531572679269,0.4864085679018989,0.5413129830838213
0.034,1,1.0336549591579542,0.48454503334090787,0.5407222675529748
0.034,1,1.0336480556534438,0.48454235786181266,0.5407211966281459
0.035,1,1.0279952635422116,0.4826967839692165,0.5401389782550692
0.035,1,1.027988414748965,0.4826941443099953,0.5401379204350637
0.036000000000000004,1,1.0223807819495379,0.4808663558464389,0.5395641714477786
0.036000000000000004,1,1.0223739881051441,0.4808637515323591,0.5395631265886912
0.037000000000000005,1,1.0168112647905416,0.4790535754987284,0.5389978196312835
0.037,1,1.0168045261050915,0.47905100606154666,0.5389967875903449
0.038,1,1.011286459502358,0.47725827166950396,0.5384398957212564
0.038,1,1.011279776159374,0.47725573664737425,0.5384388763568206
0.039,1,1.0058061107376712,0.4754802752902967,0.5378903730471606
0.039,1,1.005799482895012,0.4754777742276782,0.5378893662186938
0.04,1,1.000369961,0.4737194194519946,0.5373492253505756
0.04,1,1.0003633883386176,0.4737169518995627,0.537348231
0.041,1,0.9949777485604708,0.47197553937648823,0.5368164267835389
0.041,1,0.9949712320937927,0.4719731048910457,0.536815445
0.042,1,0.9896292121509331,0.47024847238870326,0.5362919519069153
0.042,1,0.9896227515129271,0.47024607053309275,0.5362909818540903
0.043000000000000003,1,0.9843240866089955,0.468538058,0.5357757756887823
0.043000000000000003,1,0.9843176818635128,0.46853568823203773,0.5357748176206711
0.044000000000000004,1,0.9790621052996603,0.46684413732608393,0.5352678735028419
0.044,1,0.979055756,0.46684179944239146,0.5352669272842924
0.045,1,0.9738429998189456,0.46516655416997627,0.5347682211268525
0.045,1,0.9738367069650664,0.46516424764002134,0.5347672866237541
0.046,1,0.9686665001445364,0.463505154,0.5342767947410851
0.046,1,0.9686602632491768,0.4635028782957105,0.5342758718203565
0.047,1,0.9635323347814536,0.46185978390750415,0.5337935709267975
0.047,1,0.963526154,0.46185753884908276,0.5337926594563756
0.048,1,0.9584402309028581,0.4602302936123662,0.5333185266647357
0.048,1,0.9584341058541749,0.4602280786828958,0.5333176265135646
0.049,1,0.9533899144861128,0.4586165342954531,0.5328516393336573
0.049,1,0.9533838452894285,0.458614349,0.5328507503716757
0.05,1,0.9483811104442161,0.457018359,0.5323928867088716
0.05,1,0.9483750970290222,0.4570162032868074,0.532392009
0.051000000000000004,1,0.9434135427527305,0.45543562321636777,0.5319422469608123
0.051000000000000004,1,0.9434075850321466,0.45543349631173385,0.5319413799909498
0.052000000000000005,1,0.9384869345723073,0.45386818341051866,0.5314996986536228
0.052000000000000005,1,0.9384810324437308,0.4538660850778254,0.5314988424886232
0.053000000000000005,1,0.9336010083669326,0.45231589844729836,0.5310652207437718
0.053,1,0.9335951617126724,0.4523138283103515,0.531064375
0.054,1,0.9287554860179954,0.45077862884321096,0.5306387925786887
0.054,1,0.928749695,0.45077658653088853,0.530637958
0.055,1,0.9239500889342899,0.44925623688786737,0.5302203938954217
0.055,1,0.9239443528182891,0.44925422203404547,0.5302195693915887
0.056,1,0.919184538,0.4477485866210411,0.5298100048193194
0.056,1,0.9191788570788307,0.4477465988645212,0.5298091906211588
0.057,1,0.9144585544671927,0.4462555438100517,0.529407606
0.057,1,0.9144529282526659,0.4462535827944884,0.529406802
0.058,1,0.9097718584736458,0.44477697592746857,0.5290131779237595
0.058,1,0.9097662869395722,0.4447750413012991,0.5290123839703168
0.059000000000000004,1,0.9051241707182475,0.443312752,0.528626702
0.059000000000000004,1,0.9051186536687276,0.4433108435455096,0.5286259182723408
0.060000000000000005,1,0.9005152117619254,0.4418627432325104,0.5282481606121715
0.06,1,0.9005097489899279,0.4418608603492202,0.5282473864205162
0.061,1,0.8959447022734901,0.4404268216953077,0.5278775349532772
0.061,1,0.8959392935613549,0.44042496417472204,0.5278767704635906
0.062,1,0.8914123631140591,0.43900486159445956,0.5275148077370414
0.062,1,0.8914070082339818,0.4390030291034548,0.5275140528311774
0.063,1,0.8869179154182125,0.4375967386053682,0.5271599617719497
0.063,1,0.886912614,0.43759493081526296,0.5271592163326022
0.064,1,0.882461081,0.43620232998146125,0.5268129802450746
0.064,1,0.8824558327343859,0.4362005465679506,0.5268122441557664
0.065,1,0.8780415807877342,0.43482151453404283,0.5264738467209695
0.065,1,0.8780363859425888,0.43481975517713417,0.5264731198660416
0.066,1,0.8736591381761054,0.43345417261243047,0.5261425451405817
0.066,1,0.8736539961596198,0.4334524369963803,0.5261418274051831
0.067,1,0.869313476,0.4321001860843841,0.5258190598201904
0.067,1,0.869308386,0.43209847389763456,0.5258183510902668
0.068,1,0.8650043173155972,0.4307594383168137,0.525503375
0.068,1,0.8649992801337991,0.4307577492519319,0.5255026756126528
0.069,1,0.8607313869861222,0.4294318141567683,0.5251954770949696
0.069,1,0.860726402,0.4294301479103845,0.5251947860369699
0.07,1,0.8564944098922523,0.42811719991269787,0.5248953501901308
0.07,1,0.8564894764001567,0.42811555618544583,0.5248946678001215
0.071,1,0.8522931119154726,0.4268154833359911,0.5246029805433116
0.071,1,0.8522882298222293,0.4268138618324493,0.5246023067103225
0.072,1,0.8481272198087018,0.4255265536027773,0.5243183543323453
0.072,1,0.8481223888088346,0.42552495403141005,0.5243176889461517
0.073,1,0.8439964612495282,0.4242503012959945,0.5240414581045204
0.073,1,0.843991681,0.4242487233690946,0.5240408010556313
0.074,1,0.8399005648910839,0.42298661838771706,0.5237722787756838
0.074,1,0.839895835,0.42298506182134876,0.5237716299553338
0.075,1,0.8358392604106298,0.4217353982217431,0.5235108036293671
0.075,1,0.8358345808029464,0.4217338627356869,0.5235101629295048
0.076,1,0.8318122785559234,0.420496535,0.5232570203159375
0.076,1,0.8318076487662446,0.4204950208141299,0.523256388
0.077,1,0.8278193511894351,0.4192699262477987,0.5230109168517709
0.077,1,0.8278147708871353,0.4192684320962961,0.5230102920715378
0.078,1,0.8238602113304839,0.4180554678328419,0.5227724816184522
0.078,1,0.8238556801808222,0.418053994,0.5227718646387391
0.079,1,0.8199345931953508,0.41685305891313357,0.5225417033619947
0.079,1,0.8199301108597505,0.41685160501853247,0.5225410940775079
0.08,1,0.8160422322354415,0.4156625994386353,0.5223185711920866
0.08,1,0.8160377983717633,0.4156611652770831,0.5223179694981968
0.081,1,0.812182865,0.4144839906317563,0.5221030745813615
0.081,1,0.812178479,0.41448257594419763,0.52210248
0.082,1,0.8083562300382967,0.41331713497164513,0.521895203
0.082,1,0.808351892,0.41331573950237094,0.521894617
0.083,1,0.804562066,0.41216193617871094,0.521694948
0.083,1,0.8045577756642713,0.4121605596753078,0.521694368
0.084,1,0.8008001143855149,0.4110182991993728,0.5215022982601033
0.084,1,0.8007958709258447,0.4110169414126746,0.5215017258952555
0.085,1,0.7970701167397296,0.40988613,0.5213172458470889
0.085,1,0.7970659199966917,0.40988479087507185,0.5213166805593169
0.086,1,0.7933718168210161,0.408765337,0.5211397817766814
0.086,1,0.793367666,0.40876401541923013,0.5211392234651381
0.087,1,0.7897049596434554,0.40765582668325523,0.5209698976851691
0.087,1,0.7897008552567909,0.40765452358342136,0.5209693462496041
0.088,1,0.7860692916982294,0.40655751,0.5208075855673366
0.088,1,0.7860652329476857,0.4065562250730891,0.5208070409080872
0.089,1,0.7824645609767801,0.40547029857706285,0.5206528377759263
0.089,1,0.7824605474988982,0.40546903074668644,0.5206523
0.09,1,0.7788905169925631,0.4043941031448739,0.5205056470211187
0.09,1,0.7788865484225602,0.4043928526017259,0.520505116
0.091,1,0.7753469108014434,0.403328837,0.5203660063700438
0.091,1,0.7753429867733937,0.40332760376103427,0.5203654814474938
0.092,1,0.7718334950207811,0.40227441510829315,0.5202339092463099
0.092,1,0.7718296151677918,0.40227319845921183,0.5202333907071076
0.093,1,0.7683500238472498,0.40123075206582043,0.5201093494295604
0.093,1,0.7683461878016274,0.40122955202929056,0.5201088371768386
0.094,1,0.7648962530734322,0.40019776453282013,0.5199923210550533
0.094,1,0.7648924604668453,0.4001965808895911,0.5199918149924758
0.095,1,0.7614719401032327,0.3991753699972028,0.519882819
0.095,1,0.7614681905668664,0.39917420253077446,0.5198823186450161
0.096,1,0.7580768439661549,0.3981634870065049,0.5197808369495089
0.096,1,0.7580731371308608,0.39816233550308633,0.5197803429802917
0.097,1,0.7547107253304763,0.3971620351553213,0.5196863712636054
0.097,1,0.7547070608269141,0.39716089940378946,0.5196858831986214
0.098,1,0.7513733465153619,0.39617093507292556,0.519599417
0.098,1,0.7513697239741386,0.39616981486478614,0.5195989348544843
0.099,1,0.7480644715019574,0.3951901084110744,0.5195199703951566
0.099,1,0.7480608905537582,0.3951890035404213,0.519519494
0.1,1,0.744783866,0.3942194778319933,0.5194480273819089
0.1,1,0.7447803262192098,0.3942183880954697,0.5194475564657497
0.101,1,0.7415312971744482,0.39325896699654184,0.5193835846845768
0.101,1,0.7415277983052929,0.3932578921933021,0.5193831192983249
0.10200000000000001,1,0.7383065342187722,0.39230850055255656,0.5193266392710506
0.10200000000000001,1,0.7383030758364053,0.3923074404842281,0.5193261793222954
0.10300000000000001,1,0.7351093477972619,0.3913680041233671,0.519277188
0.10300000000000001,1,0.7351059295338951,0.391366959,0.5192767338589056
0.10400000000000001,1,0.7319395103340591,0.3904374042964847,0.5192352299313115
0.10400000000000001,1,0.7319361318225642,0.39043637311256646,0.5192347805821115
0.10500000000000001,1,0.7287967959623417,0.3895166286124602,0.5192007617046906
0.105,1,0.728793457,0.38951561158280196,0.5192003175184243
0.106,1,0.7256809805292271,0.3886056055539091,0.5191737821607681
0.106,1,0.7256776804232351,0.3886046024896615,0.5191733430467749
0.107,1,0.7225918415999182,0.3877042645347025,0.51915429
0.107,1,0.7225885801493688,0.38770327524930753,0.5191538558984048
0.108,1,0.7195291584611211,0.3868125358893189,0.5191422843965511
0.108,1,0.7195259353025003,0.3868115601984748,0.5191418551567788
0.109,1,0.7164927121237611,0.38593035086235805,0.5191377646945436
0.109,1,0.7164895268946808,0.38592938858398523,0.5191373402575251
0.11,1,0.7134822853250261,0.3850576415982123,0.5191407307117066
0.11,1,0.7134791376643043,0.38505669255241926,0.5191403109883939
0.111,1,0.7104976625297647,0.38419434113089307,0.5191511825875192
0.111,1,0.7104945520775036,0.3841934051399436,0.5191507674892464
0.112,1,0.7075386299312625,0.38334038337401277,0.5191691208135873
0.112,1,0.7075355563289208,0.3833394602622921,0.5191687102520618
0.113,1,0.704604975,0.382495703,0.5191945462336771
0.113,1,0.7046019383418871,0.3824947927049005,0.5191941401209715
0.114,1,0.7016964887403743,0.381660236,0.5192274600437727
0.114,1,0.7016934877680234,0.3816593381131882,0.5192270582923165
0.115,1,0.6988129611755282,0.3808339184899733,0.5192678637921576
0.115,1,0.6988099959862976,0.3808330329829887,0.5192674663147285
0.116,1,0.6959541858601134,0.38001668796076216,0.5193157593795186
0.116,1,0.6959512561015544,0.38001581465112644,0.5193153660892348
0.117,1,0.6931199576212049,0.37920848256390527,0.5193711490590763
0.117,1,0.6931170629425417,0.3792076212861364,0.5193707598693879
0.11800000000000001,1,0.6903100730072685,0.37840924128857434,0.5194340354367368
0.11800000000000001,1,0.6903072130594516,0.3784083918791243,0.5194336502614173
0.11900000000000001,1,0.6875243302852441,0.37761890393754416,0.5195044214712694
0.11900000000000001,1,0.687521505,0.3776180662347693,0.5195040402244083
0.12000000000000001,1,0.6847625294371859,0.3768374111183287,0.5195823104745068
0.12,1,0.6847597379110694,0.37683658496246003,0.5195819330705014
0.121,1,0.682024472,0.37606470423445776,0.5196677061115692
0.121,1,0.6820217143249123,0.3760638894675725,0.5196673324651158
0.122,1,0.679309962,0.37530072547688403,0.5197606124011147
0.122,1,0.6793072373649707,0.3752999219428766,0.5197602424272012
0.123,1,0.6766188036018006,0.37454541781552314,0.5198610337156094
0.123,1,0.676616112,0.3745446253600769,0.5198606673295071
0.124,1,0.6739508042316479,0.37379872499092637,0.5199689747816247
0.124,1,0.6739481454415955,0.3737979434614864,0.5199686118988803
0.125,1,0.6713057722262439,0.37306059150607923,0.5200844406801581
0.125,1,0.6713031457759512,0.37305982075182426,0.5200840812165857
0.126,1,0.6686835177653331,0.37233096261832793,0.5202074368469751
0.126,1,0.6686809233211649,0.37233020249014387,0.5202070807186487
0.127,1,0.6660838527094061,0.37160978433143277,0.5203379690729801
0.127,1,0.6660812899398165,0.37160903468188544,0.5203376161962251
0.128,1,0.6635065905934389,0.3708970033877432,0.5204760435046065
0.128,1,0.6635040591690012,0.37089626407105253,0.5204756937959921
0.129,1,0.6609515466203466,0.37019256726049526,0.5206216666442329
0.129,1,0.6609490462137783,0.37019183813250944,0.5206213200205648
0.13,1,0.6584185376541603,0.3694964241462305,0.5207748453506221
0.13,1,0.6584160679403489,0.36949570506439966,0.520774502
0.131,1,0.6559073822129419,0.36880852295733235,0.5209355868393859
0.131,1,0.6559049428689685,0.3688078137806839,0.5209352461369323
0.132,1,0.6534179004614512,0.36812881331468045,0.5211038986834708
0.132,1,0.6534154911666092,0.36812811390379424,0.5211035608177186
0.133,1,0.6509499142035758,0.3674572455404208,0.521279789
0.133,1,0.6509475346393924,0.3674565557574042,0.5212794537022926
0.134,1,0.6485032468745394,0.36679377065084884,0.5214632655191618
0.134,1,0.6485008967247915,0.36679309035931285,0.5214629330800267
0.135,1,0.6460777235328979,0.36613834034940645,0.5216543374480593
0.135,1,0.6460754024836288,0.36613766941444137,0.5216540075992275
0.136,1,0.6436731708523368,0.36549090701978987,0.5218530136080045
0.136,1,0.6436708785918701,0.36549024530794216,0.5218526862677177
0.137,1,0.6412894171132797,0.36485142371916707,0.5220593033667665
0.137,1,0.6412871533322326,0.36485077109841546,0.5220589784534413
0.138,1,0.6389262921943213,0.3642198441715043,0.5222732164528769
0.138,1,0.6389240565856159,0.3642192005112377,0.5222728938850971
0.139,1,0.6365836275634909,0.36359612276099823,0.5224947629562814
0.139,1,0.6365814198223632,0.3635954879319923,0.5224944426527902
0.14,1,0.6342612562693604,0.36298021452561413,0.5227239533290189
0.14,1,0.6342590760933701,0.3629795884000092,0.5227236352087121
0.14100000000000001,1,0.6319590129320061,0.36237207515072856,0.522960798
0.14100000000000001,1,0.6319568600210432,0.36237145760200734,0.5229604823678408
0.14200000000000002,1,0.6296767337338328,0.36177166096287583,0.5232053093053494
0.14200000000000002,1,0.6296746077901241,0.36177105186584213,0.5232049953086695
0.14300000000000002,1,0.6274142564102686,0.36117892892359393,0.523457498
0.14300000000000002,1,0.6274121571383824,0.3611783281543508,0.523457186
0.14400000000000002,1,0.6251714202403406,0.36059383662337274,0.523717375
0.14400000000000002,1,0.6251693473471898,0.3605932440593008,0.5237170650714785
0.14500000000000002,1,0.6229480660371381,0.36001634227569956,0.5239849544910191
0.145,1,0.6229460192319843,0.36001575779543693,0.5239846460748734
0.146,1,0.6207440361381763,0.35944640471120387,0.5242602479412228
0.146,1,0.6207420151326297,0.35944582819462473,0.5242599412244148
0.147,1,0.6185591743956605,0.35888398337189786,0.5245432686255961
0.147,1,0.6185571789036821,0.35888341470009255,0.5245429635278792
0.148,1,0.6163933261666656,0.3583290383055128,0.5248340299201879
0.148,1,0.6163913559045655,0.3583284773607675,0.524833726
0.149,1,0.6142463383032353,0.3577815301599296,0.5251325455703136
0.149,1,0.6142443929896716,0.35778097682570614,0.5251322434704057
0.15,1,0.6121180591424045,0.3572414201777015,0.5254388296914704
0.15,1,0.6121161384983822,0.35724087433861806,0.5254385289704446
0.151,1,0.6100083384961608,0.3567086701906708,0.5257528967702763
0.151,1,0.6100064422450269,0.35670813173248234,0.525752597
0.152,1,0.6079170276413406,0.3561832426146734,0.5260747616654311
0.152,1,0.6079151555087818,0.35618271142425245,0.5260744634624838
0.153,1,0.6058439793094771,0.3556651004443355,0.5264044396087059
0.153,1,0.6058421310235144,0.35566457640965327,0.5264041425450765
0.154,1,0.603789048,0.3551542072479582,0.5267419462059519
0.154,1,0.6037872229675763,0.3551536902580657,0.5267416502018955
0.155,1,0.601752088,0.35465052716248957,0.5270872974381331
0.155,1,0.601750287,0.3546500171074996,0.5270870024139477
0.156,1,0.5997329583728077,0.35415402488858305,0.5274405096623845
0.156,1,0.59973118,0.35415352165965147,0.5274402155384041
0.157,1,0.5977315161840332,0.3536646656857416,0.5278015996130927
0.157,1,0.5977297606111471,0.35366416917504956,0.5278013063096803
0.158,1,0.5957476216378399,0.35318241536754624,0.5281705844029995
0.158,1,0.5957458885864564,0.3531819254682824,0.5281702918405394
0.159,1,0.5937811359783911,0.3527072402969684,0.5285474815243302
0.159,1,0.5937794251903996,0.35270675690331094,0.5285471896232227
0.16,1,0.5918319218324317,0.3522391073817649,0.5289323088499435
0.16,1,0.5918302330520048,0.35223863038886455,0.5289320175305956
0.161,1,0.5898998431989034,0.35177798406995436,0.5293250846345062
0.161,1,0.5898981761724856,0.35177751337391705,0.5293247938173266
0.162,1,0.5879847654385502,0.3513238383453733,0.5297258275156914
0.162,1,0.5879831199148491,0.35132337384324325,0.5297255371210823
0.163,1,0.5860865552635228,0.35087663872331404,0.5301345565153986
0.163,1,0.5860849309934977,0.35087618031305695,0.5301342664637496
0.164,1,0.5842050807269832,0.3504363542462406,0.5305512910409984
0.164,1,0.5842034774638334,0.3504359018267266,0.5305510012526788
0.165,1,0.5823402112127153,0.35000295447958174,0.5309760508865994
0.165,1,0.5823386287118694,0.3500025079505699,0.5309757612819522
0.166,1,0.5804918174247433,0.34957640950760216,0.5314088562343381
0.166,1,0.5804902554438462,0.34957596876972374,0.5314085667336728
0.167,1,0.5786597713769613,0.34915668992934995,0.5318497276556935
0.167,1,0.5786582296758623,0.349156255,0.5318494381792785
0.168,1,0.5768439463827821,0.34874376685467867,0.5322986861128239
0.168,1,0.5768424247235217,0.34874333740436897,0.5322983965808811
0.169,1,0.5750442170448018,0.34833761190034573,0.5327557529599257
0.169,1,0.5750427151915986,0.3483371879481364,0.5327554632926227
0.17,1,0.5732604592444864,0.34793819718618246,0.5332209499446139
0.17,1,0.5732589769637234,0.34793777863603476,0.5332206600620574
0.171,1,0.5714925501318864,0.34754549533133905,0.5336942992093304
0.171,1,0.5714910871920973,0.347545082,0.5336940090315598
0.17200000000000001,1,0.5697403681153775,0.3471594794506017,0.5341758232927707
0.17200000000000001,1,0.5697389242872328,0.34715907141962127,0.5341755327397514
0.17300000000000001,1,0.5680037928514312,0.34678012315077955,0.5346655451313346
0.17300000000000001,1,0.5680023679077231,0.34677972,0.5346652541229503
0.17400000000000002,1,0.5662827052344197,0.34640740052716534,0.5351634880605987
0.17400000000000002,1,0.5662812989500476,0.3464070026405266,0.5351631965166462
0.17500000000000002,1,0.5645769873864575,0.34604128616006335,0.5356696758168142
0.17500000000000002,1,0.5645755995384135,0.34604089320689857,0.5356693836569959
0.17600000000000002,1,0.5628865226472776,0.345681755,0.5361841325384232
0.176,1,0.5628851530146309,0.3456813670001966,0.5361838396823405
0.177,1,0.5612111955641526,0.3453287829213327,0.5367068827676011
0.177,1,0.5612098439280337,0.3453283995613193,0.536706589
0.178,1,0.5595508918818557,0.3449823456051033,0.5372379514518176
0.178,1,0.5595495580254418,0.3449819669061636,0.5372376569615742
0.179,1,0.5579054985326678,0.3446424196497227,0.5377773639454233
0.179,1,0.5579041822411659,0.34464204552242866,0.5377770685170489
0.18,1,0.5562749036264294,0.3443089820108981,0.5383251460112557
0.18,1,0.5562736046870612,0.34430861236648463,0.5383248495638824
0.181,1,0.5546589964406425,0.34398201010995916,0.5388813238222693
0.181,1,0.5546577146426278,0.343981645,0.5388810262748959
0.182,1,0.5530576674106206,0.34366148183085704,0.5394459239631861
0.182,1,0.553056403,0.34366112088849127,0.5394456252346709
0.183,1,0.5514708081196944,0.3433473755172317,0.5400189734321678
0.183,1,0.5514695599799572,0.343347019,0.5400186734412225
0.184,1,0.5498983112894664,0.34303966996954216,0.5406005
0.184,1,0.5498970796705678,0.34303931738177335,0.5406001983076948
0.185,1,0.5483400707701241,0.3427383444422599,0.5411905304243634
0.185,1,0.5483388554691125,0.3427379959030077,0.5411902276640755
0.186,1,0.5467959815308078,0.34244337864112634,0.5417890940264589
0.186,1,0.5467947823466472,0.34244303406531623,0.5417887897589333
0.187,1,0.5452659396500368,0.34215475272047324,0.5423962191178783
0.187,1,0.5452647563835897,0.3421544120235992,0.5423959132611763
0.188,1,0.5437498423061942,0.34187244728060356,0.5430119347898269
0.188,1,0.5437486747602049,0.34187211037871523,0.5430116272618316
0.189,1,0.5422475877680725,0.3415964433652353,0.5436362705574361
0.189,1,0.5422464357471501,0.3415961101749252,0.543635961
0.19,1,0.5407590753854798,0.34132672245900575,0.5442692563615845
0.19,1,0.5407579386960807,0.34132639289739636,0.5442689452439068
0.191,1,0.5392842055799089,0.3410632664850366,0.5449109225707384
0.191,1,0.5392830840303197,0.34106294046976804,0.5449106095342829
0.192,1,0.5378228798352694,0.34080605780255896,0.5455612999828149
0.192,1,0.5378217732355907,0.3408057352517762,0.5455609849446887
0.193,1,0.5363750006886859,0.34055507920459804,0.54622042
0.193,1,0.5363739088508138,0.34055476003693824,0.5462201027041638
0.194,1,0.5349404717213588,0.34031031391571687,0.5468883137659716
0.194,1,0.534939394,0.3403099980502977,0.5468879944749787
0.195,1,0.5335191975494917,0.34007174558981823,0.547565014
0.195,1,0.5335181346780183,0.34007143294622566,0.5475646923545547
0.196,1,0.5321110838152883,0.3398393583080055,0.5482505527554354
0.196,1,0.5321100351519127,0.3398390488062808,0.548250229
0.197,1,0.5307160371780141,0.3396131365764998,0.5489449633145378
0.197,1,0.5307150025416436,0.33961283013712806,0.5489446370171048
0.198,1,0.5293339653051268,0.33939306532461694,0.5496482789893344
0.198,1,0.529332945,0.3393927618685156,0.5496479501882541
0.199,1,0.5279647768634754,0.3391791299027997,0.550360534
0.199,1,0.5279637697446566,0.33917882935130583,0.5503602022484955
0.2,1,0.5266083815105699,0.3389713160807065,0.5510817615626178
0.2,1,0.5266073878856642,0.33897101835556553,0.5510814275005249
0.201,1,0.52526469,0.33876961,0.5518119975140946
0.201,1,0.5252637095805684,0.33876931506871094,0.5518116606941267
0.202,1,0.523933614,0.33857399839933394,0.5525512766913392
0.202,1,0.5239326464439273,0.33857370609370996,0.5525509370282343
0.203,1,0.5226150652379485,0.33838446815903883,0.5532996347447712
0.203,1,0.5226141110551702,0.33838417844733726,0.553299292
0.20400000000000001,1,0.5213089583266792,0.33820100675300324,0.5540571077781273
0.20400000000000001,1,0.5213080169501484,0.3382007195584865,0.5540567621718786
0.20500000000000002,1,0.5200152073509443,0.3380236020202568,0.554823732
0.20500000000000002,1,0.5200142786127585,0.338023317,0.5548233836437573
0.20600000000000002,1,0.5187337277328087,0.33785224220874677,0.5555995454788074
0.20600000000000002,1,0.5187328114666363,0.33785195981977817,0.5555991935850578
0.20700000000000002,1,0.5174644358258604,0.33768691597381395,0.5563845846392468
0.20700000000000002,1,0.5174635318669243,0.33768663587387615,0.5563842294718927
0.20800000000000002,1,0.5162072489070489,0.3375276123767212,0.5571788877701424
0.20800000000000002,1,0.516206357,0.3375273344904114,0.5571785292422189
0.20900000000000002,1,0.5149620851685981,0.33737432088323616,0.5579824932737751
0.209,1,0.5149612053359316,0.3373740451354574,0.5579821312980142
0.21,1,0.5137288637099887,0.337227031,0.5587954400186449
0.21,1,0.5137279956993783,0.33722675767821714,0.5587950745074689
0.211,1,0.5125075045300157,0.3370857340845513,0.559617767
0.211,1,0.5125066481827294,0.3370854623897117,0.5596173982071914
0.212,1,0.5112979285189198,0.3369504197213961,0.5604495150504312
0.212,1,0.5112970836776934,0.33695014994152145,0.5604491422044305
0.213,1,0.510100057,0.3368210793434733,0.5612907234253655
0.213,1,0.5100992239596123,0.3368208114045796,0.561290347
0.214,1,0.5089138139748396,0.3366977044196659,0.5621414332220595
0.214,1,0.508912992,0.33669743824802056,0.5621410526870815
0.215,1,0.507739122,0.33658028681596536,0.5630016856734928
0.215,1,0.50773831,0.33658002233807616,0.563001301
0.216,1,0.5065759047341201,0.33646881879442175,0.5638715224923206
0.216,1,0.5065751043732873,0.33646855593702596,0.563871134
0.217,1,0.5054240885799098,0.33636329301214557,0.5647509858731627
0.217,1,0.5054232989602647,0.33636303170219933,0.5647505931348327
0.218,1,0.5042835992248629,0.33626370252036086,0.5656401184949112
0.218,1,0.5042828201976032,0.33626344268502867,0.5656397215087817
0.219,1,0.5031543635851199,0.33617004076350904,0.5665389635230422
0.219,1,0.5031535950027958,0.336169782,0.5665385621985167
0.22,1,0.5020363094079414,0.3360823015784039,0.5674475646119465
0.22,1,0.5020355511244389,0.33608204447457307,0.5674471588580672
0.221,1,0.5009293652644954,0.3360004791934379,0.5683659659072664
0.221,1,0.5009286171350205,0.33600022334685825,0.5683655556327099
0.222,1,0.4998334605427168,0.3359245682278393,0.5692942120482474
0.222,1,0.49983272242377835,0.33592431356640284,0.569293797
0.223,1,0.4987485254402423,0.3358545636909786,0.5702323481700957
0.223,1,0.4987477971896367,0.33585431014273265,0.5702319285787282
0.224,1,0.4976744909574173,0.33579046098172766,0.5711804199063477
0.224,1,0.49767377243421235,0.33579020847486496,0.5711799955180912
0.225,1,0.49661128889037254,0.33573225588786654,0.5721384733912492
0.225,1,0.49661057995489105,0.3357320043507146,0.5721380441132704
0.226,1,0.4955588518241756,0.3356799445855416,0.5731065552621403
0.226,1,0.49555815233797995,0.3356796939465525,0.573106121
0.227,1,0.4945171131260535,0.3356335236387748,0.5740847126618498
0.227,1,0.49451642295192977,0.33563327382651453,0.5740842733243671
0.228,1,0.49348600693868805,0.33559298999902076,0.5750729932410972
0.228,1,0.4934853259406299,0.33559274094215913,0.5750725487330421
0.229,1,0.4924654681735798,0.33555834100477594,0.5760714451609005
0.229,1,0.4924647962167733,0.33555809263207625,0.5760709953878589
0.23,1,0.4914554325044876,0.33552957438123576,0.5770801170949893
0.23,1,0.491454769,0.33552932662154455,0.5770796619621416
0.231,1,0.4904558363609355,0.33550668824000296,0.5780990582322226
0.231,1,0.49045518208688277,0.33550644102223953,0.5780985976443385
0.232,1,0.4894666169217923,0.3354896810788447,0.5791283182790133
0.232,1,0.48946597129154873,0.3354894343319911,0.5791278521404497
0.233,1,0.4884877121089211,0.335478552,0.5801679474617545
0.233,1,0.4884870749922875,0.33547830543458945,0.5801674756764503
0.234,1,0.4875190605808996,0.33547329961753236,0.5812179965292498
0.234,1,0.4875184318487927,0.3354730535996435,0.5812175190007236
0.23500000000000001,1,0.4865606017268098,0.3354739242422456,0.5822785167551425
0.23500000000000001,1,0.4865599812512465,0.3354736784824859,0.5822780333864876
0.23600000000000002,1,0.4856122756600984,0.3354804256966287,0.5833495599403502
0.23600000000000002,1,0.4856116633141809,0.33548018012412806,0.5833490706342321
0.23700000000000002,1,0.48467402321250524,0.33549280440736745,0.5844311784154977
0.23700000000000002,1,0.4846734188704069,0.3354925589512676,0.5844306830741504
0.23800000000000002,1,0.4837457859280616,0.3355110611868974,0.5855234250433495
0.23800000000000002,1,0.48374518946501144,0.33551081577634134,0.5855229235685722
0.23900000000000002,1,0.4828275060571565,0.3355351972335082,0.5866263532212417
0.23900000000000002,1,0.48282691734942446,0.3355349517976296,0.5866258455143956
0.24000000000000002,1,0.481919127,0.3355652141314982,0.5877400168835106
0.24,1,0.4819185454755557,0.3355649685994117,0.5877395028455165
0.241,1,0.4810205910541906,0.3356011138513771,0.5888644705039191
0.241,1,0.4810200174899965,0.33560086815216783,0.58886395
0.242,1,0.48013184390225655,0.3356428987501193,0.5899997690980766
0.242,1,0.48013127772829206,0.335642653,0.5899992420987716
0.243,1,0.47925283011272574,0.3356905715714679,0.5911459682258567
0.243,1,0.4792522712092801,0.335690325,0.5911454345954938
0.244,1,0.4783834953811651,0.33574413544628584,0.5923031239938076
0.244,1,0.4783829436294967,0.3357438888197717,0.5923025836315174
0.245,1,0.47752378607532525,0.3358035938929594,0.593471293
0.245,1,0.4775232413576474,0.33580334681516405,0.5934707458620128
0.246,1,0.476673649,0.33586895081785045,0.5946505326241888
0.246,1,0.4766731114291479,0.33586870321755796,0.5946499784936204
0.247,1,0.47583303254003434,0.3359402105157979,0.5958409004546645
0.247,1,0.4758325015407268,0.3359399623217014,0.5958403392868324
0.248,1,0.4750018843581855,0.33601737767067136,0.5970424548661593
0.248,1,0.47500136004509746,0.3360171288113627,0.5970418865583683
0.249,1,0.4741801536866688,0.33610045735597294,0.5982552547344413
0.249,1,0.47417963594569357,0.336100208,0.5982546791835355
0.25,1,0.4733677901735528,0.3361894550354903,0.5994793594962176
0.25,1,0.4733672788914688,0.33618920463107477,0.5994787765985785
0.251,1,0.47256474410730465,0.3362843765640008,0.6007148291514676
0.251,1,0.47256423917176266,0.3362841252794363,0.6007142388030139
0.252,1,0.4717709664117203,0.33638522818802474,0.6019617242657604
0.252,1,0.4717704677112291,0.33638497595139355,0.6019611263619457
0.253,1,0.47098640864091723,0.33649201654663086,0.6032201059725559
0.253,1,0.4709859160648309,0.33649176328586183,0.6032195004083682
0.254,1,0.47021102297438944,0.33660474867229045,0.604490036
0.254,1,0.4702105364128936,0.3366044943151486,0.6044894226454468
0.255,1,0.4694447622121281,0.33672343199178584,0.6057715765506124
0.255,1,0.46944428155622686,0.33672317646586186,0.6057709553487791
0.256,1,0.4686875797698027,0.3368480743271677,0.6070647905486765
0.256,1,0.46868710491130533,0.33684781755986726,0.6070641613686371
0.257,1,0.46793942967400526,0.33697868389676394,0.6083697413973056
0.257,1,0.4679389605055135,0.3369784258152971,0.6083691041321823
0.258,1,0.4672002665575573,0.3371152693162415,0.6096864931032092
0.258,1,0.4671998029724518,0.33711500984761195,0.6096858476456577
0.259,1,0.4664700456548764,0.33725783959971845,0.6110151102543459
0.259,1,0.4664695875473043,0.3372575786707131,0.6110144564965553
0.26,1,0.4657487227974049,0.3374064041609297,0.6123556580220582
0.26,1,0.46574827006226677,0.3374061416981078,0.6123549958557529
0.261,1,0.46503625440909946,0.3375609728144433,0.613708202
0.261,1,0.4650358069420367,0.3375607087441254,0.6137075314796215
0.262,1,0.4643325975019809,0.33772155577693114,0.6150728090221212
0.262,1,0.4643321551993633,0.3377212900251888,0.6150721297121018
0.263,1,0.46363770967174345,0.3378881636684907,0.616449546
0.263,1,0.4636372724306559,0.3378878961611351,0.6164488574867482
0.264,1,0.4629515490934238,0.3380608075140212,0.6178384792211289
0.264,1,0.46295111681165463,0.3380605381765925,0.617837782
0.265,1,0.46227407451713015,0.3382394987446521,0.6192396782060561
0.265,1,0.46227364709315855,0.3382392275024084,0.6192389723568282
0.266,1,0.4616052452638292,0.3384242491992253,0.6206532112024172
0.266,1,0.46160482259681235,0.3384239759771315,0.6206524962853157
0.267,1,0.46094502122119146,0.338615071,0.6220791475223664
0.267,1,0.46094460321095276,0.3386147958485495,0.6220784234258986
0.268,1,0.46029336283949607,0.33881197718340644,0.6235175570773139
0.268,1,0.4602929493865133,0.33881169977527825,0.6235168236895363
0.269,1,0.4596502311275912,0.33901498044336226,0.6249685103797277
0.269,1,0.45964982213298367,0.33901470082840784,0.6249677675882501
0.27,1,0.4590155876489129,0.33922409439130224,0.6264320785448859
0.27,1,0.4590151830144298,0.339223812,0.6264313262368739
0.271,1,0.4583893945175619,0.33943933292876777,0.6279083332925821
0.271,1,0.45838899414557055,0.3394390486708525,0.6279075713547624
0.272,1,0.45777161439443464,0.33966071037505136,0.6293973469487745
0.272,1,0.45777121818790845,0.3396604236802911,0.6293965752674375
0.273,1,0.45716221048341277,0.33988824146906305,0.6308991924471827
0.273,1,0.4571618183459193,0.3398879522600554,0.6308984109081883
0.274,1,0.45656114652760676,0.3401219413712531,0.6324139433308267
0.274,1,0.4565607583632961,0.34012164957021146,0.6324131518196079
0.275,1,0.4559683868056569,0.34036182566559126,0.6339416737535071
0.275,1,0.45596800251925007,0.3403615311943334,0.6339408721550766
0.276,1,0.4553838961280873,0.3406079103616034,0.6354824584812215
0.276,1,0.4553835156248649,0.3406076131415396,0.635481647
0.277,1,0.45480763983371647,0.3408602118964657,0.6370363728935173
0.277,1,0.4548072630195069,0.34085991184858666,0.637035551
0.278,1,0.4542395837861223,0.3411187471371566,0.6386034929847756
0.278,1,0.45423921056729016,0.3411184441820217,0.6386026604306652
0.279,1,0.45367969437015865,0.34138353338266675,0.6401838953654242
0.279,1,0.4536793246535937,0.34138322744039235,0.6401830522600634
0.28,1,0.4531279384885289,0.3416545883662681,0.6417776572630804
0.28,1,0.4531275721816345,0.3416542793565144,0.6417768034894706
0.281,1,0.45258428355841124,0.3419319302578417,0.6433848565236127
0.281,1,0.45258392056909336,0.34193161809980144,0.6433839919643747
0.28200000000000003,1,0.4520486975081365,0.3422155776662653,0.6450055716121256
0.28200000000000003,1,0.4520483377447923,0.3422152622786512,0.6450046961495076
0.28300000000000003,1,0.45152114877392047,0.3425055496418617,0.6466398816138619
0.28300000000000003,1,0.4515207921454275,0.34250523094289387,0.6466389951297483
0.28400000000000003,1,0.4510016062966475,0.34280186567890697,0.6482878662350183
0.28400000000000003,1,0.45100125271235186,0.34280154358630033,0.6482869686109383
0.28500000000000003,1,0.4504900395187054,0.3431045457182002,0.6499496058034719
0.28500000000000003,1,0.450489689,0.34310422014915226,0.6499486969206102
0.28600000000000003,1,0.44998641838087444,0.3434136101496952,0.6516251812694159
0.28600000000000003,1,0.4499860706148348,0.3434132810208723,0.6516242610086218
0.28700000000000003,1,0.44949071331926443,0.34372907981519263,0.6533146742058938
0.28700000000000003,1,0.44949036832816675,0.3437287470427186,0.6533137424476927
0.28800000000000003,1,0.4490028952623065,0.344050976,0.6550181668092427
0.28800000000000003,1,0.4490025529572641,0.34405063951053977,0.6550172234338463
0.28900000000000003,1,0.4485229356277923,0.34437932049123954,0.6567357418994257
0.289,1,0.44852259592033317,0.34437898017759466,0.656734787
0.29,1,0.44805080631996624,0.3447141354697521,0.658467483
0.29,1,0.44805046912202257,0.3447137912574356,0.6584665159499167
0.291,1,0.44758647972666643,0.34505544362402524,0.6602134739395348
0.291,1,0.4475861449505635,0.345055095,0.6602124949908736
0.292,1,0.44712992871651647,0.3454032680977156,0.6619737996490141
0.292,1,0.44712959627496224,0.3454029158289031,0.6619728086011183
0.293,1,0.44668112663616494,0.3457576325038252,0.6637485453643195
0.293,1,0.4466807964422398,0.34575727607595613,0.6637475420960228
0.294,1,0.44624004730757716,0.3461185609278461,0.6655377970246905
0.294,1,0.4462397192747225,0.3461182,0.6655367814145929
0.295,1,0.44580666502537275,0.3464860779309724,0.6673416411926193
0.295,1,0.4458063390673812,0.3464857129201884,0.6673406131191021
0.296,1,0.4453809545542139,0.34686020855337835,0.6691601650533485
0.296,1,0.4453806305852192,0.3468598391174206,0.6691591243945908
0.297,1,0.4449628911262422,0.34724097831756584,0.6709934564142402
0.297,1,0.444962569,0.3472406043663898,0.6709924030482344
0.298,1,0.44455245,0.3476284132317808,0.6728416037039968
0.298,1,0.4445521301912712,0.347628035,0.6728405375085672
0.299,1,0.44414960865076875,0.34802254,0.6747046959717423
0.299,1,0.4441492901368168,0.34802215653896645,0.6747036168245627
0.3,1,0.44375434238253764,0.34842338499298126,0.6765828228859495
0.3,1,0.4437540255173165,0.3484229969488804,0.676581731
0.301,1,0.4433666287112412,0.3488309763169005,0.6784760747332131
0.301,1,0.4433663134104329,0.34883058339032746,0.6784749693150476
0.302,1,0.4429864451696278,0.3492453417520417,0.6803845424168633
0.302,1,0.44298613134919357,0.3492449438493405,0.6803834236792581
0.303,1,0.44261376974354144,0.3496665097890714,0.682308317
0.303,1,0.44261345731971125,0.3496661068158195,0.6823071852756338
0.304,1,0.4422485808696883,0.35009450942638237,0.6842474919808255
0.304,1,0.4422482697589514,0.3500941012873749,0.6842463462360945
0.305,1,0.4418908574334515,0.35052937017401314,0.686202159
0.305,1,0.4418905475525452,0.35052895677324786,0.6862009993041417
0.306,1,0.4415405787667481,0.3509711220576397,0.6881724110758363
0.306,1,0.4415402700326491,0.35097070329830143,0.688171238
0.307,1,0.44119772464593676,0.3514197956226459,0.6901583429586428
0.307,1,0.4411974169758503,0.3514193714070909,0.6901571557822243
0.308,1,0.4408622752897672,0.35187542193826815,0.6921600489500018
0.308,1,0.4408619686011171,0.3518749921680077,0.6921588477174864
0.309,1,0.4405342113573771,0.3523380326018179,0.6941776242169413
0.309,1,0.4405339055677965,0.3523375971775029,0.6941764088056627
0.31,1,0.4402135139463321,0.3528076597429829,0.6962111645256983
0.31,1,0.44021320897365274,0.3528072185643871,0.6962099348130917
0.311,1,0.43990016459071246,0.3532843360282073,0.6982607662386401
0.311,1,0.43989986035295525,0.353283889,0.6982595221022702
0.312,1,0.4395941452592434,0.35376809466515197,0.7003265263109628
0.312,1,0.4395938416746085,0.3537676416737252,0.7003252676285521
0.313,1,0.43929543835347046,0.3542589694072342,0.7024085422871668
0.313,1,0.4392951353403274,0.3542585103554203,0.7024072689366265
0.314,1,0.4390040267059785,0.35475699455825205,0.7045069122973009
0.314,1,0.4390037241828567,0.3547565293421501,0.7045056241567631
0.315,1,0.4387198935786551,0.35526220497708794,0.706621735
0.315,1,0.43871959146423367,0.3552617334918357,0.7066204320008157
0.316,1,0.43844302266099755,0.35577463608249976,0.7087531098430819
0.316,1,0.4384427208740955,0.3557741582222564,0.7087517917579844
0.317,1,0.43817339806846334,0.35629432385799326,0.7109011365293749
0.317,1,0.4381730965280304,0.3562938395159216,0.7108998032903215
0.318,1,0.43791100434086494,0.3568213048567832,0.7130659155416429
0.318,1,0.4379107029659709,0.3568208139250314,0.7130645670279779
0.319,1,0.4376558264408065,0.35735561620683864,0.7152475478727219
0.319,1,0.4376555251506328,0.35735511857652275,0.7152461839641833
0.32,1,0.4374078497521648,0.3578972956160179,0.7174461350731903
0.32,1,0.43740754846599395,0.35789679117720335,0.7174447556499461
0.321,1,0.4371670600786118,0.35844638137729107,0.719661779
0.321,1,0.43716675871581767,0.3584458700189738,0.7196603841884734
0.322,1,0.4369334436421815,0.3590029123740529,0.7218945830395321
0.322,1,0.43693314212222034,0.35900239398414063,0.7218931722292989
0.323,1,0.43670698708187766,0.359566928,0.7241446496435627
0.323,1,0.4367066853242777,0.3595664025508215,0.724143223
0.324,1,0.43648767745232536,0.36013846859226656,0.726412083
0.324,1,0.43648737537667764,0.36013793579844033,0.7264106401102596
0.325,1,0.43627550222246353,0.36071757458173315,0.7286969867003499
0.325,1,0.43627519974841217,0.36071703441331554,0.7286955279239785
0.326,1,0.4360704492742803,0.3613042873539916,0.7309994661719843
0.326,1,0.4360701463215129,0.3613037396943457,0.7309979911732407
0.327,1,0.4358725069015908,0.36189864882748485,0.7333196264770715
0.327,1,0.4358722033898288,0.36189809355878766,0.7333181351403075
0.328,1,0.4356816638088549,0.3625007015449098,0.7356575734015711
0.328,1,0.4356813596578441,0.3625001385481328,0.7356560656119195
0.329,1,0.4354979091100393,0.36311048867919443,0.7380134132277157
0.329,1,0.43549760423954015,0.36310991783408214,0.738011889
0.33,1,0.43532123232751785,0.36372805403956876,0.7403872527254858
0.33,1,0.43532092665729616,0.363727475,0.7403857116888327
0.331,1,0.43515162339101554,0.36435344207774184,0.7427791991437117
0.331,1,0.4351513168408322,0.3643528551701838,0.7427776413147638
0.332,1,0.434989073,0.3649866978941762,0.74518936
0.332,1,0.43498876512619505,0.36498610276994936,0.7451877854683233
0.333,1,0.43483357080567275,0.365627867,0.7476178440750285
0.333,1,0.43483326225478364,0.36562726377820165,0.7476162523288551
0.334,1,0.4346851090441052,0.36627699654583407,0.7500647593945241
0.334,1,0.43468479937241516,0.36627638461082146,0.7500631505255717
0.335,1,0.4345436789012772,0.3669341328836929,0.7525302152267124
0.335,1,0.4345433680284338,0.3669335123518746,0.7525285891270693
0.336,1,0.43440927232925913,0.3675993240183714,0.7550143210674234
0.336,1,0.43440896017485714,0.367598695,0.7550126776304035
0.337,1,0.434281882,0.36827261839190606,0.7575171868295308
0.337,1,0.43428156816556734,0.3682719802767605,0.7575155259497364
0.338,1,0.43416149971453205,0.36895406513495865,0.7600389228311453
0.338,1,0.4341611847555404,0.3689534180304672,0.7600372444045317
0.339,1,0.4340481195822905,0.3696437140738435,0.7625796397833453
0.339,1,0.4340478031001148,0.36964305784629614,0.762577944
0.34,1,0.4339417348403749,0.3703416157376692,0.7651394487774421
0.34,1,0.4339414167543046,0.3703409502518845,0.765137735
0.341,1,0.4338423394429242,0.37104782136559117,0.7677184612717528
0.341,1,0.4338420196721482,0.37104714648489295,0.7677167295949616
0.342,1,0.4337499277425031,0.37176238291418384,0.7703167890778824
0.342,1,0.4337496062061002,0.3717616985003764,0.7703150394529896
0.343,1,0.4336644944895338,0.37248535306492886,0.7729345443464957
0.343,1,0.43366417110646277,0.37248465897827215,0.7729327766772611
0.34400000000000003,1,0.433586035,0.3732167852318213,0.7755718395525636
0.34400000000000003,1,0.43358570952085773,0.37321608133100626,0.7755700537445287
0.34500000000000003,1,0.43351454431379405,0.3739567335690984,0.7782287874800791
0.34500000000000003,1,0.4335142169937368,0.37395601971122117,0.7782269834406454
0.34600000000000003,1,0.4334500188765973,0.3747052529790899,0.7809055012062202
0.34600000000000003,1,0.4334496894659337,0.37470452901962603,0.7809036788447296
0.34700000000000003,1,0.43339245485714273,0.37546239912019225,0.7836020940849545
0.34700000000000003,1,0.4333921232742559,0.3754616649129707,0.7836002533127722
0.34800000000000003,1,0.4333418489880102,0.3762282284149688,0.7863186797300649
0.34800000000000003,1,0.4333415151511148,0.37622748381214577,0.78631682
0.34900000000000003,1,0.43329819839706607,0.3770027980583774,0.7890553719975886
0.34900000000000003,1,0.4332978622241988,0.37700204291040884,0.789053494
0.35000000000000003,1,0.43326150060717217,0.3777861660261269,0.7918122849676452
0.35000000000000003,1,0.43326116201618176,0.3777854001817418,0.7918103884530944
0.35100000000000003,1,0.4332317535359385,0.37857839108316427,0.7945895329256538
0.35100000000000003,1,0.43323141244447605,0.3785776143893366,0.7945876176678313
0.35200000000000004,1,0.43320895549551175,0.37937953279229364,0.7973872303429118
0.352,1,0.433208612,0.379378745,0.7973852962646141
0.353,1,0.433193105,0.3801896515229329,0.8002054918565212
0.353,1,0.43319275885211395,0.38018885266398306,0.8002035388831099
0.354,1,0.4331842017273769,0.38100880846000307,0.8030444322486573
0.354,1,0.43318385263828046,0.3810079982817225,0.8030424603081588
0.355,1,0.4331822445953212,0.3818370656129581,0.8059041664251523
0.355,1,0.43318189267418306,0.38183624395501803,0.8059021754483586
0.356,1,0.4331872336852354,0.38267448582495356,0.8087848093933835
0.356,1,0.43318687884857004,0.3826736525251261,0.8087827993139548
0.357,1,0.4331991692802009,0.38352113278215744,0.8116864762394482
0.357,1,0.43319881144426603,0.3835202876762861,0.8116844469940201
0.358,1,0.4332180520574128,0.38437707102320623,0.8146092821046133
0.358,1,0.4332176911381985,0.38437621394517524,0.8146072336329051
0.359,1,0.43324388308824724,0.3852423659488053,0.8175533421610133
0.359,1,0.4332435190014664,0.38524149673050845,0.817551274
0.36,1,0.43327666383837043,0.386117084,0.820518772
0.36,1,0.4332762964994486,0.38611620230278787,0.8205166844943762
0.361,1,0.4333163961678856,0.38700129182546594,0.8235056855392524
0.361,1,0.43331602549195103,0.3870003978142016,0.8235035790595466
0.362,1,0.43336308233152065,0.3878950579767798,0.826514199
0.362,1,0.433362708,0.38789415130867483,0.8265120732162273
0.363,1,0.4334167249788538,0.3887984512334043,0.8295444273966158
0.363,1,0.43341634737303786,0.38879753173207393,0.8295422820051848
0.364,1,0.4334773271545814,0.389711541,0.8325964852730915
0.364,1,0.43347694595525066,0.3897106089425692,0.8325943203648879
0.365,1,0.43354489229882465,0.39063439942672956,0.835670488
0.365,1,0.4335445074198151,0.3906334537211547,0.8356683031023694
0.366,1,0.4336194242474749,0.39156709686332813,0.8387665489071716
0.366,1,0.4336190356022743,0.391566138,0.8387643448632145
0.367,1,0.43370092723257986,0.39250970642655925,0.8418847837553589
0.367,1,0.43370053473431647,0.3925087337849433,0.8418825601006601
0.368,1,0.4337894058827705,0.3934623017329194,0.8450253063320831
0.368,1,0.4337890094442033,0.3934613153432022,0.8450230630437863
0.369,1,0.4338848652237263,0.3944249573654771,0.8481882306050638
0.369,1,0.4338844647572337,0.39442395703785066,0.8481859676647764
0.37,1,0.4339873106786809,0.3953977488852202,0.8513736702512925
0.37,1,0.43398690609625096,0.39539673442751533,0.8513713876452293
0.371,1,0.4340967480689691,0.39638075284257607,0.8545817386223751
0.371,1,0.4340963392821891,0.3963797240602266,0.8545794363415051
0.372,1,0.43421318361461225,0.3973740467891081,0.8578125487088843
0.372,1,0.4342127705346572,0.3973730034851128,0.8578102267490801
0.373,1,0.4343366239349455,0.3983777092893869,0.8610662131037037
0.373,1,0.4343362064725678,0.39837665126427213,0.8610638714658942
0.374,1,0.43446707604928325,0.39939181993304324,0.8643428439643387
0.374,1,0.4344666541148025,0.39939074698482463,0.8643404826546663
0.375,1,0.4346045473776276,0.4004164593470019,0.8676425529741795
0.375,1,0.43460412088091893,0.40041537127114524,0.867640172
0.376,1,0.43474904574141454,0.4014517092079022,0.870965451
0.376,1,0.43474861459189834,0.40145060579728487,0.8709630506893685
0.377,1,0.4349005793643028,0.40249765225470535,0.87431165
0.377,1,0.43490014347093353,0.402496533,0.8743092293306327
0.378,1,0.4350591568730023,0.40355437230149077,0.8776812577774054
0.378,1,0.43505871614425734,0.4035532375894256,0.8776788179516049
0.379,1,0.43522478729814384,0.4046219542504469,0.8810743853191692
0.379,1,0.4352243416420127,0.40462080356631425,0.8810719259361037
0.38,1,0.4353974800751887,0.40570048410505677,0.884491141
0.38,1,0.4353970293991619,0.40569931723097175,0.8844886619838022
0.381,1,0.43557724504538053,0.4067900489834816,0.8879316324332671
0.381,1,0.43557678925643856,0.4067888656987641,0.8879291340647277
0.382,1,0.43576409245673703,0.40789073713214663,0.8913959671563307
0.382,1,0.4357636314613384,0.4078895372132785,0.8913934493725657
0.383,1,0.4359580329650831,0.40900263793952957,0.8948842514150829
0.383,1,0.435957567,0.4090014211601113,0.8948817142767324
0.384,1,0.43615907763512635,0.41012584195015744,0.8983965906985323
0.384,1,0.4361586059440482,0.4101246080808636,0.8983940342731981
0.385,1,0.436367238,0.4112604408788105,0.9019330895715967
0.385,1,0.43636676076017195,0.4112591896873449,0.9019305139340364
0.386,1,0.43658252577028483,0.4124065276249415,0.9054938516233555
0.386,1,0.4365820430028196,0.4124052588759918,0.9054912568556814
0.387,1,0.436804953,0.4135641962873095,0.9090789794139789
0.387,1,0.43680446496962944,0.4135629097425007,0.909076366
0.388,1,0.43703453360096944,0.41473354217883207,0.9126885744203175
0.388,1,0.4370340393718249,0.4147322375966801,0.9126859416691783
0.389,1,0.43727127944145017,0.41591466184166004,0.9163227369801242
0.389,1,0.43727077933549763,0.4159133389775235,0.916320085
0.39,1,0.43751520448381986,0.41710765306247555,0.9199815662348868
0.39,1,0.4375146984029323,0.4171063116685079,0.9199788959220883
0.391,1,0.4377663226885498,0.41831261488802074,0.9236651600712449
0.391,1,0.43776581053397357,0.41831125471312125,0.923662471
0.392,1,0.4380246484350937,0.41952964764085404,0.9273736150609717
0.392,1,0.4380241301074374,0.41952826843061825,0.9273709076746512
0.393,1,0.4382901965233412,0.42075885293534365,0.9311070263994934
0.393,1,0.4382896719225631,0.4207574544320126,0.9311043006811525
0.394,1,0.4385629821751126,0.42200033369389744,0.9348654878429231
0.394,1,0.4385624512005084,0.42199891563630704,0.9348627439410728
0.395,1,0.4388430210356973,0.42325419416343407,0.9386490916435861
0.395,1,0.4388424835858883,0.42325275628696285,0.9386463297160395
0.396,1,0.4391303291754348,0.42452053993209843,0.9424579284840136
0.396,1,0.4391297851483549,0.4245190819686151,0.9424551486981193
0.397,1,0.43942492309134046,0.42579947794622475,0.9462920874093819
0.397,1,0.4394243723842241,0.4257979996240344,0.9462892899422639
0.398,1,0.4397268197087732,0.4270911165275498,0.950151656
0.398,1,0.4397262622181428,0.42708961757134073,0.9501488407971633
0.399,1,0.440036036,0.4283955653906831,0.9540367190923849
0.399,1,0.4400354720048008,0.42839404552147065,0.9540338868345042
0.4,1,0.44035259090169115,0.42971293566083246,0.9579473611232476
0.4,1,0.4403520195306877,0.4297113945959045,0.9579445117766038
0.401,1,0.4406765014852412,0.43104333989179205,0.9618836636391095
0.401,1,0.4406759230158913,0.4310417773446516,0.9618807974223842
0.402,1,0.44100778679009245,0.4323868920841967,0.9658457064287836
0.402,1,0.4410072011159426,0.43238530776450473,0.9658428235716804
0.403,1,0.4413464659098841,0.43374370770404336,0.9698335672043434
0.403,1,0.4413458729237046,0.4337421013175609,0.9698306679478483
0.404,1,0.44169255837753396,0.4351139037014857,0.9738473215220113
0.404,1,0.44169195797130556,0.43511227495001503,0.9738444061186559
0.405,1,0.4420460841672169,0.4364975985299052,0.9778870427013024
0.405,1,0.4420454762321181,0.4364959471112294,0.9778841114154322
0.406,1,0.44240706369638877,0.4378949121652614,0.9819528017424098
0.406,1,0.4424064481227818,0.4378932377730843,0.9819498548504528
0.40700000000000003,1,0.44277551782785496,0.43930596612572703,0.9860446672417982
0.40700000000000003,1,0.4427748945052725,0.4393042684496112,0.9860417050325399
0.40800000000000003,1,0.4431514678718858,0.44073088349160916,0.9901627053059938
0.40800000000000003,1,0.44315083668901767,0.44072916221691383,0.9901597280808532
0.40900000000000003,1,0.4435349355883768,0.4421697889255614,0.9943069794635491
0.40900000000000003,1,0.4435342964330561,0.44216804373337903,0.9943039875368593
0.41000000000000003,1,0.4439259431890557,0.4436228086930938,0.9984775505751577
0.41000000000000003,1,0.4439252959482453,0.4436210392601861,0.9984745442744497
0.41100000000000003,1,0.4443245133397356,0.4450900706833791,1.0026744767419045
0.41100000000000003,1,0.44432385789951384,0.44508827668211154,1.0026714564081916
0.41200000000000003,1,0.4447306691626142,0.44657170443036376,1.0068978132116206
0.41200000000000003,1,0.444730005,0.4465698855286399,1.0068947791996885
0.41300000000000003,1,0.44514443423862127,0.4480678411341844,1.011147612283344
0.41300000000000003,1,0.4451437620542042,0.44806599699537913,1.0111445649620423
0.41400000000000003,1,0.4455658326098115,0.4495786136828978,1.0154239232098456
0.41400000000000003,1,0.44556515187877166,0.4495767439657891,1.0154208629623827
0.41500000000000004,1,0.4459948887818071,0.45110415667452397,1.019726792098224
0.41500000000000004,1,0.4459941993865444,0.45110226103322437,1.0197237193224633
0.41600000000000004,1,0.44643162772628514,0.4526446064394091,1.0240562618085332
0.41600000000000004,1,0.4464309295482437,0.45264268452329565,1.0240531769172914
0.41700000000000004,1,0.44687607488351566,0.4542001010629129,1.0284123718504445
0.417,1,0.44687536780316994,0.4541981525165571,1.0284092752717957
0.418,1,0.4473282561649455,0.45577078040842117,1.032795158277913
0.418,1,0.4473275400617849,0.4557688048715168,1.0327920504554897
0.419,1,0.4477881979558337,0.4573567861406916,1.037204653581849
0.419,1,0.44778747270834807,0.4573547832479822,1.0372015349751502
0.42,1,0.448255927,0.45895826174953647,1.0416408865807683
0.42,1,0.4482551926035964,0.4589562311307415,1.041637757665464
0.421,1,0.4487314709922167,0.4605753525738425,1.0461038823094146
0.421,1,0.4487307270874767,0.46057329385358337,1.0461007435776564
0.422,1,0.44921485740166994,0.4622082058259381,1.0505936619053513
0.422,1,0.44921410398192574,0.4622061186236616,1.0505905138660818
0.423,1,0.44970611465411037,0.46385697061630893,1.0551102424934955
0.423,1,0.44970535159370273,0.4638548545462118,1.0551070856727613
0.424,1,0.45020527154507295,0.46552179797866355,1.0596536370686047
0.424,1,0.4502044987172658,0.4655196526496134,1.0596504720098667
0.425,1,0.45071235736073956,0.46720284089536024,1.0642238543756948
0.425,1,0.4507115746377061,0.46720066591081805,1.0642206816401425
0.426,1,0.451227402,0.4689002543231935,1.068820898788391
0.426,1,0.451226609,0.46889804928113293,1.0688177189552557
0.427,1,0.4517504353820926,0.47061419521954645,1.0734447701852052
0.427,1,0.4517496324806808,0.4706119597123742,1.0734415838520728
0.428,1,0.452281489,0.4723448225689142,1.0780954638237423
0.428,1,0.4522806754536421,0.47234255618338683,1.0780922716068688
0.429,1,0.4528205929351451,0.4740922974098013,1.0827729702128261
0.429,1,0.4528197693305534,0.47408999972694343,1.0827697727474503
0.43,1,0.45336778005128686,0.4758567828620004,1.0874772749825508
0.43,1,0.45336694589540627,0.47585445345702015,1.0874740729232064
0.431,1,0.4539230822833623,0.47763844415425155,1.0922083587522582
0.431,1,0.45392223744148164,0.47763608259645585,1.0922051527730854
0.432,1,0.454486532,0.47943744865229126,1.0969661969964501
0.432,1,0.45448567677464047,0.4794350545049992,1.096962987791508
0.433,1,0.455058164,0.48125396588729386,1.1017507599086411
0.433,1,0.4550572972166693,0.4812515387077506,1.1017475481922148
0.434,1,0.4556380103289557,0.4830881675847101,1.1065620122631505
0.434,1,0.4556371326086772,0.4830857069239971,1.1065587987700587
0.435,1,0.45622610627188503,0.4849402276935045,1.1113999132748609
0.435,1,0.4562252173145472,0.4849377330964515,1.1113966987607609
0.436,1,0.456822487,0.48681032241580197,1.1162644164569433
0.436,1,0.4568215862244414,0.4868077934208956,1.1162612016986326
0.437,1,0.45742718661381576,0.48869863023694093,1.1211554694765695
0.437,1,0.45742627475835934,0.4886960663762334,1.1211522552722837
0.438,1,0.4580402423888662,0.49060533195594347,1.126073014008631
0.438,1,0.45803931886975346,0.49060273275496025,1.126069801178341
0.439,1,0.4586616903767905,0.4925306107164021,1.1310169855874832
0.439,1,0.45866075504919607,0.4925279756940477,1.1310137749731846
0.44,1,0.4592915676103493,0.49447465203779073,1.135987313456737
0.44,1,0.45929062032810536,0.49447198070625425,1.1359841059227378
0.441,1,0.45992991166694486,0.4964376438472023,1.1409839204171257
0.441,1,0.45992895228252223,0.4964349357118607,1.1409807168503279
0.442,1,0.46057676067245845,0.4984197765115179,1.1460067226724766
0.442,1,0.46057578903694935,0.49841703107083946,1.146003523982652
0.443,1,0.4612321533051422,0.5004212428700127,1.1510556296738184
0.443,1,0.4612311692682421,0.5004184596154587,1.1510524367938813
0.444,1,0.4618961287995682,0.5024422382673999,1.1561305439616607
0.444,1,0.46189513220955647,0.5024394166833256,1.156127357847929
0.445,1,0.4625687269506341,0.5044829605873201,1.1612313610064808
0.445,1,0.4625677176543565,0.5044801,1.1612281826389361
0.446,1,0.4632499881176273,0.5065436102862779,1.1663579690474657
0.446,1,0.4632489659604764,0.5065407104673002,1.1663547994300005
0.447,1,0.46393995322834686,0.5086243904280306,1.1715102489295495
0.447,1,0.46393891805424364,0.5086214506889506,1.1715070890902095
0.448,1,0.46463866378328317,0.5107255067184346,1.1766880739387937
0.448,1,0.4646376154346574,0.5107225265141672,1.176684924930009
0.449,1,0.4653461618598553,0.5128471675407489,1.181891309636174
0.449,1,0.46534510017762726,0.5128441463185897,1.1818881725349857
0.45,1,0.4660624901167094,0.5149895839914038,1.187119813689816
0.45,1,0.4660614149402692,0.5149865211909233,1.1871166895980851
0.451,1,0.46678769179807533,0.5171529699162368,1.1923734357057494
0.451,1,0.4667866029652643,0.5171498649691736,1.1923703257503622
0.452,1,0.46752181073818316,0.5193375419471986,1.1976520170572398
0.452,1,0.46752070808527385,0.5193343942773514,1.197648922390298
0.453,1,0.46826489136573896,0.52154352,1.2029553907127768
0.453,1,0.46826377472741476,0.5215403285626523,1.202952312511776
0.454,1,0.4690169787084629,0.5237711250094405,1.2082833810627782
0.454,1,0.46901584791779877,0.5237678901331151,1.2082803205307755
0.455,1,0.4697781183976873,0.5260205835722084,1.2136358037451007
0.455,1,0.469776973,0.5260173041957602,1.2136327621108651
0.456,1,0.470548357,0.528292123,1.2190124654694274
0.456,1,0.4705471970703586,0.5282887988952102,1.2190094439875796
0.457,1,0.47132774038704134,0.5305859755651763,1.2244131638406301
0.457,1,0.471326566,0.5305826053528031,1.2244101637917657
0.458,1,0.4721163170101368,0.5329023742714671,1.2298376871811973
0.458,1,0.47211512790797144,0.5328989577061881,1.2298347098719922
0.459,1,0.472914135,0.535241557,1.2352858143528094
0.459,1,0.4729129305213134,0.5352380931494182,1.2352828611161124
0.46,1,0.4737212419830261,0.5376037631581343,1.2407573145771909
0.46,1,0.47372002268022423,0.5376002519735371,1.2407543867720958
0.461,1,0.47453768840635824,0.5399892370764685,1.2462519472563176
0.461,1,0.47453645373596937,0.5399856776076627,1.2462490462682174
0.462,1,0.4753635238958423,0.5423982250753429,1.2517694617921133
0.462,1,0.4753622736773267,0.5423946166605694,1.2517665890327352
0.463,1,0.4761987990846663,0.5448309769944653,1.2573095974057442
0.463,1,0.4761975331356872,0.5448273189627736,1.257306754313165
0.464,1,0.4770435652538149,0.5472877459379891,1.2628720829566331
0.464,1,0.4770422833902162,0.5472840376091165,1.2628692709952725
0.465,1,0.4778978743372975,0.5497687883176058,1.2684566367613304
0.465,1,0.4778965763730818,0.5497650290018583,1.268453857421923
0.466,1,0.4787617789274409,0.5522743638961417,1.2740629664123726
0.466,1,0.4787604646747478,0.5522705528942741,1.2740602212119163
0.467,1,0.479635332,0.5548047358316585,1.2796907685972663
0.467,1,0.4796340015493315,0.5548008724347517,1.2796880590789468
0.468,1,0.48051858832082156,0.557360171,1.2853397289177522
0.468,1,0.48051724092002684,0.5573562542114023,1.2853370566508417
0.46900000000000003,1,0.48141160164885427,0.5599409386502188,1.2910095217094948
0.46900000000000003,1,0.48141023738459654,0.5599369682971749,1.2910068882892298
0.47000000000000003,1,0.48231442754418624,0.5625473132295764,1.2966998098623643
0.47000000000000003,1,0.4823130462209261,0.5625432882954757,1.2966972169097877
0.47100000000000003,1,0.48322712197242773,0.5651795716502919,1.3024102446414645
0.47100000000000003,1,0.48322572339264974,0.5651754913862984,1.3024076938032472
0.47200000000000003,1,0.48414974159065194,0.5678379947258649,1.3081404655090962
0.47200000000000003,1,0.48414832555484033,0.5678338583728544,1.3081379584573267
0.47300000000000003,1,0.48508234375315007,0.5705228669402734,1.3138900999478196
0.47300000000000003,1,0.4850809100597658,0.5705186737287086,1.313887638379762
0.47400000000000003,1,0.4860249865172601,0.5732344764956143,1.319658763284807
0.47400000000000003,1,0.486023535,0.5732302256454214,1.319656348922633
0.47500000000000003,1,0.4869777286492604,0.5759731153602428,1.3254460585176773
0.47500000000000003,1,0.48697625902790204,0.5759688060806862,1.3254436931081612
0.47600000000000003,1,0.48794062963033374,0.5787390793174075,1.3312515761420072
0.47600000000000003,1,0.48793914173440894,0.578734711,1.331249261
0.47700000000000004,1,0.4889137496625983,0.5815326680143851,1.3370748939807222
0.47700000000000004,1,0.48891224328223715,0.5815282394606218,1.3370726318135395
0.47800000000000004,1,0.48989714967520903,0.584354185,1.3429155770155894
0.47800000000000004,1,0.4898956245983987,0.5843496955915446,1.3429133691854689
0.47900000000000004,1,0.49089089133052854,0.5872039378352362,1.3487731772210159
0.47900000000000004,1,0.49088934734308926,0.5871993867132557,1.3487710255694325
0.48000000000000004,1,0.491895037,0.590082238,1.3546472334003885
0.48,1,0.49189347391592775,0.5900776243535034,1.3546451397913863
0.481,1,0.49290964992229647,0.5929894011793327,1.3605372710251749
0.481,1,0.4929080674622669,0.5929847241053311,1.3605352373448487
0.482,1,0.4939347939060237,0.5959257470261627,1.3664428020770358
0.482,1,0.493933192,0.5959210056786192,1.3664408302329758
0.483,1,0.494970534,0.5988915994536995,1.3723633248931857
0.483,1,0.49496891182388625,0.5988867929520887,1.3723614168138747
0.484,1,0.4960169345471937,0.6018872865737489,1.378298324015251
0.484,1,0.4960152927163248,0.601882414,1.3782964816494323
0.485,1,0.4970740628231745,0.604913141,1.3842472700418935
0.485,1,0.49707240074969555,0.6049082012738861,1.3842454953578847
0.486,1,0.4981419854412895,0.6079694987636557,1.3902096194854492
0.486,1,0.49814030289515243,0.6079644913982648,1.3902079144704185
0.487,1,0.49922077016014527,0.611056702,1.3961848146328621
0.487,1,0.4992190669089332,0.6110516254820609,1.3961831812920587
0.488,1,0.5003104855302664,0.614175095,1.402172283411191
0.488,1,0.5003087613391681,0.6141699490439919,1.402170723767129
0.489,1,0.5014112009009773,0.6173250286782723,1.408171439257962
0.489,1,0.5014094555327617,0.6173198120929468,1.4081699553495644
0.49,1,0.5025229864273558,0.6205068574227289,1.414181680996667
0.49,1,0.5025212196423449,0.6205015691829932,1.414180275
0.491,1,0.503645913,0.62372094,1.4202023927176903
0.491,1,0.5036441246332994,0.6237155794687728,1.4202010664584133
0.492,1,0.5047800526384102,0.6269676412569816,1.426232943664978
0.492,1,0.5047782422908577,0.6269622067612648,1.4262316993472344
0.493,1,0.5059254777255968,0.6302473287067579,1.4322726881287422
0.493,1,0.5059236452272733,0.6302418195839044,1.4322715278475076
0.494,1,0.5070822617878852,0.6335603759956845,1.438320965344518
0.494,1,0.507080407,0.6335547912290362,1.4383198912061432
0.495,1,0.5082504791159526,0.6369071612548448,1.4443770993988934
0.495,1,0.5082486015643245,0.6369014998146894,1.4443761135199498
0.496,1,0.5094302048494723,0.6402880674981855,1.450440399142209
0.496,1,0.5094283043901251,0.6402823283416523,1.450439504
0.497,1,0.5106215149845788,0.6437034826798711,1.4565101581085964
0.497,1,0.510619591,0.6436976647508306,1.4565093551330177
0.498,1,0.5118244863814014,0.6471537997518931,1.4625856544436298
0.498,1,0.5118225393313165,0.6471479019808575,1.462584946126175
0.499,1,0.513039197,0.650639417,1.4686661508399745
0.499,1,0.513037226,0.6506334380259466,1.4686655393254926
0.5,1,0.5142657247664228,0.6541607367113449,1.4747508944813361
0.5,1,0.5142637300739943,0.6541546759939543,1.4747503819183283
0.501,1,0.5155041498637105,0.6577181680135494,1.4808391169950526
0.501,1,0.5155021309489531,0.6577120241646239,1.4808387055341998
0.502,1,0.5167545524564756,0.6613121241522801,1.4869300344136882
0.502,1,0.5167525090482671,0.6613058960479896,1.4869297262063232
0.503,1,0.5180170138404304,0.6649430239401857,1.4930228471459561
0.503,1,0.5180149456648504,0.6649367104429063,1.4930226443424799
0.504,1,0.5192916162220347,0.668611292,1.499116739957331
0.504,1,0.5192895230023373,0.6686048914956773,1.499116644705577
0.505,1,0.5205784427265441,0.6723173565104157,1.505210882
0.505,1,0.5205763241831302,0.6723108687587442,1.505210896404222
0.506,1,0.5218775774061314,0.6760616538904177,1.5113044266172726
0.506,1,0.5218754332565205,0.6760550772494045,1.5113045528936775
0.507,1,0.5231891052480768,0.6798446242323649,1.5173965117485158
0.507,1,0.5231869352068788,0.6798379575085198,1.5173967519875458
0.508,1,0.5245131121830356,0.6836667136734542,1.523486259558765
0.508,1,0.5245109159619233,0.6836599556591751,1.5234866158805196
0.509,1,0.5258496850933726,0.6875283739917188,1.529572776669548
0.509,1,0.5258474624010535,0.6875215234652466,1.5295732511825588
0.51,1,0.5271989118215726,0.6914300626644578,1.5356551541655572
0.51,1,0.5271966623637607,0.6914231183898379,1.5356557489648237
0.511,1,0.5285608811787206,0.6953722429264807,1.5417324676527464
0.511,1,0.5285586046581086,0.695365204,1.5417331848177247
0.512,1,0.5299356829530507,0.6993553838281223,1.5478037773288758
0.512,1,0.5299333790692811,0.6993482482924105,1.5478046189214112
0.513,1,0.5313234079185695,0.7033799602929771,1.553868128066842
0.513,1,0.5313210763682074,0.7033727272158048,1.5538690961290518
0.514,1,0.532724148,0.7074464531752948,1.559924549511122
0.514,1,0.5327217883202512,0.7074391212636912,1.5599256460632296
0.515,1,0.5341379955002789,0.7115553493169845,1.5659720561876687
0.515,1,0.5341356076939742,0.7115479172637091,1.5659732832257862
0.516,1,0.5355650446719167,0.7157071416041624,1.5720096476275576
0.516,1,0.5355626282699653,0.7156996080877174,1.5720110071214226
0.517,1,0.5370053901633665,0.7199023290231814,1.5780363085047262
0.517,1,0.5370029448497408,0.719894693,1.5780378023953923
0.518,1,0.5384591278092575,0.724141417,1.584051008788103
0.518,1,0.5384566532647114,0.7241336762518984,1.5840526389855827
0.519,1,0.5399263544831745,0.7284249160353635,1.5900527039084091
0.519,1,0.5399238503852152,0.7284170700582612,1.5900544722892764
0.52,1,0.5414071681067584,0.7327533445980788,1.5960403349399566
0.52,1,0.5414046341296189,0.7327453917298687,1.5960422433449064
0.521,1,0.5429016676588756,0.7371272263390584,1.6020128287976914
0.521,1,0.542899103,0.7371191651875271,1.6020148790290591
0.522,1,0.5444099531848455,0.7415470915632913,1.6079690984497688
0.522,1,0.5444073584588093,0.7415389207222819,1.6079712922690141
0.523,1,0.5459321258057395,0.7460134769973176,1.613908043145916
0.523,1,0.5459295002032989,0.7460051950468272,1.6139103822710692
0.524,1,0.5474682877277359,0.7505269258395527,1.6198285486618216
0.524,1,0.5474656309097499,0.7505185313458457,1.6198310347648979
0.525,1,0.549018542,0.755087988,1.6257294875597925
0.525,1,0.5490158538754567,0.7550794793251987,1.6257321222641756
0.526,1,0.5505829937818756,0.7596972191954774,1.6316097194658854
0.526,1,0.550580274,0.7596885952598589,1.6316125043436838
0.527,1,0.5521617478370046,0.7643551829015487,1.6374680913637203
0.527,1,0.5521589953032747,0.7643464420404806,1.6374710279330973
0.528,1,0.5537549110583472,0.7690624484922356,1.6433034379051632
0.528,1,0.5537521259181115,0.769053589,1.6433065276276475
0.529,1,0.5553625912201281,0.7738195922362069,1.6491145817380364
0.529,1,0.555359773,0.7738106130496957,1.649117826015812
0.53,1,0.5569848972390914,0.7786271971480483,1.6549003338510155
0.53,1,0.5569820458128787,0.7786180965359341,1.654903734024194
0.531,1,0.5586219391842662,0.7834858530282379,1.6606594939358401
0.531,1,0.5586190540714625,0.7834766294652485,1.6606630512797254
0.532,1,0.560273828,0.7883961565011678,1.6663908507669463
0.532,1,0.5602709091202005,0.7883868084498422,1.6663945664892887
0.533,1,0.5619406769497608,0.7933587110510759,1.6720931825986065
0.533,1,0.5619377233585783,0.793349237,1.6720970578368515
0.534,1,0.5636225987581959,0.798374127,1.6777652575796542
0.534,1,0.5636196103679517,0.7983645253680591,1.677769293398192
0.535,1,0.5653197084889586,0.8034430218177857,1.683405834185814
0.535,1,0.5653166849215139,0.8034332909592411,1.6834100315732314
0.536,1,0.5670321221207942,0.8085660195934605,1.689013661669686
0.536,1,0.5670290629943111,0.8085561579809531,1.689018021536024
0.537,1,0.5687599568443813,0.8137437516186988,1.6945874805283518
0.537,1,0.5687568617732979,0.8137337576586299,1.694592003702377
0.538,1,0.5705033310724307,0.8189768561323149,1.7001260229885942
0.538,1,0.5705001996674388,0.818966728,1.700130710215088
0.539,1,0.572262364,0.8242659783961472,1.7056280135096555
0.539,1,0.5722591963178445,0.8242557149203016,1.705632865
0.54,1,0.5740371778637884,0.8296117707119627,1.7110921693034513
0.54,1,0.5740339726079486,0.8296013700491325,1.711097186519845
0.541,1,0.5758278934541075,0.8350148924349352,1.7165172008721332
0.541,1,0.5758246506737185,0.8350043529540496,1.7165223838446328
0.542,1,0.5776346346233626,0.8404760099834861,1.7219018125628474
0.542,1,0.577631354,0.8404653300454012,1.7219071616736479
0.543,1,0.5794575260472061,0.8459957968452838,1.7272447031395253
0.543,1,0.5794542070002795,0.8459849748033711,1.727250218673681
0.544,1,0.5812966936846582,0.851574934,1.7325445663715011
0.544,1,0.5812933358880034,0.8515639677799527,1.7325502485144069
0.545,1,0.5831522647884285,0.857214108,1.737800091638714
0.545,1,0.5831488678258783,0.8572029965966301,1.7378059404736426
0.546,1,0.5850243679152606,0.8629140142358986,1.7430099645532549
0.546,1,0.5850209313667273,0.8629027559375326,1.7430159800589489
0.547,1,0.5869131329362927,0.8686753545882073,1.7481728675969297
0.547,1,0.5869096563777505,0.8686639475378037,1.748179049645252
0.548,1,0.5888186910474319,0.8744988376431958,1.753287480774525
0.548,1,0.5888151740508962,0.8744872801669333,1.7532938291281794
0.549,1,0.5907411747797381,0.8803851791858104,1.7583524822824148
0.549,1,0.590737617,0.88037347,1.758358996592735
0.55,1,0.5926807180098191,0.8863351019849028,1.7633665491921078
0.55,1,0.5926771188374277,0.8863232386240008,1.7633732289969262
0.551,1,0.5946374559702242,0.8923493357597245,1.7683283581483105
0.551,1,0.5946338150519708,0.8923373169365995,1.768335202869909
0.552,1,0.5966115252598423,0.8984286171402291,1.7732365860810448
0.552,1,0.5966078421517452,0.8984164411742789,1.773243595024195
0.553,1,0.5986030638542912,0.9045736896208638,1.7780899109313164
0.553,1,0.5985993381083318,0.904561355,1.7780970832814091
0.554,1,0.6006122111162981,0.9107853035075235,1.782887012
0.554,1,0.6006084422804074,0.9107728082184474,1.782894347
0.555,1,0.6026391078060693,0.9170642158573202,1.7876265726480571
0.555,1,0.6026352954241155,0.9170515583929507,1.787634069
0.556,1,0.6046838960916397,0.9234111904108111,1.7923072771614603
0.556,1,0.6046800397034169,0.9233983691006832,1.7923149336250555
0.557,1,0.6067467195592011,0.9298269975163167,1.7969278154235588
0.557,1,0.606742819,0.9298140106955926,1.796935630808113
0.558,1,0.6088277232234004,0.9363124140459428,1.8014868817508753
0.558,1,0.6088237774256756,0.9362992600567793,1.801494854620532
0.559,1,0.6109270535376052,0.9428682233028982,1.8059831760776321
0.559,1,0.6109230623284534,0.9428549004958879,1.805991304868219
0.56,1,0.6130448584041304,0.9494952149197114,1.8104154047596366
0.56,1,0.6130408213069588,0.9494817216553955,1.810423687777604
0.561,1,0.6151812871844219,0.9561941847468921,1.8147822813865517
0.561,1,0.615177204,0.9561805193973477,1.8147907168080406
0.562,1,0.6173364907091895,0.9629659347316061,1.8190825276017821
0.562,1,0.61733236,0.9629520956821165,1.8190911134718362
0.5630000000000001,1,0.6195106212884813,0.9698112727858907,1.823314873929141
0.5630000000000001,1,0.6195064436265383,0.969797258,1.823323608161064
0.5640000000000001,1,0.6217038327216985,0.9767310126439319,1.8274780606054746
0.5640000000000001,1,0.6216996072241944,0.9767168214120593,1.827486941
0.5650000000000001,1,0.6239162803075374,0.9837259737079036,1.8315708384183451
0.5650000000000001,1,0.6239120064772846,0.9837116040290997,1.8315798625846174
0.5660000000000001,1,0.6261481208538594,0.9907969808818559,1.8355919695478926
0.5660000000000001,1,0.6261437981895505,0.9907824312125963,1.8356011350212942
0.5670000000000001,1,0.628399513,0.9979448643931043,1.8395402284119267
0.5670000000000001,1,0.6283951406836805,0.9979301332127056,1.8395495325753726
0.5680000000000001,1,0.6306706156638178,1.0051704596005797,1.8434144025133143
0.5680000000000001,1,0.6306661938110102,1.0051555454134093,1.8434238426170597
0.5690000000000001,1,0.6329615911765818,1.0124746067895538,1.8472132932886942
0.5690000000000001,1,0.6329571189611155,1.0124595081273382,1.8472228664506336
0.5700000000000001,1,0.6352726021671661,1.0198581509521516,1.8509357169574998
0.5700000000000001,1,0.6352680790713036,1.0198428663763954,1.8509454201636402
0.5710000000000001,1,0.6376038131340713,1.0273219415530326,1.8545805053702993
0.5710000000000001,1,0.6375992386359887,1.0273064696575416,1.8545903354754052
0.5720000000000001,1,0.6399553901421438,1.0348668322796073,1.8581465068554086
0.5720000000000001,1,0.6399507637159435,1.0348511716931283,1.858156460583819
0.5730000000000001,1,0.6423275008316921,1.0424936807761318,1.8616325870627286
0.5730000000000001,1,0.6423228219474179,1.0424778301651054,1.8616426610093517
0.5740000000000001,1,0.6447203144274649,1.0502033483610023,1.8650376298037532
0.5740000000000001,1,0.6447155825511174,1.050187306432439,1.8650478204352374
0.5750000000000001,1,0.6471340017474732,1.0579966997265446,1.8683605378866595
0.5750000000000001,1,0.6471292163410287,1.0579804652310254,1.8683708415427478
0.5760000000000001,1,0.6495687352116535,1.0658746026205863,1.8716002339454032
0.5760000000000001,1,0.6495638957330859,1.0658581743553894,1.871610646840463
0.5770000000000001,1,0.6520246888503627,1.0738379275090468,1.874755661261721
0.577,1,0.6520197947536654,1.0738213043214089,1.8747661794864554
0.578,1,0.6545020383126849,1.081887547,1.8778257845789355
0.578,1,0.6544970890478986,1.0818707280093158,1.8778364041022833
0.579,1,0.6570009608745502,1.0900243365599998,1.8808095909064662
0.579,1,0.656995956,1.0900073202861567,1.8808203075776675
0.58,1,0.6595216354466472,1.098249171927053,1.8837060903139242
0.58,1,0.6595165741801285,1.098231957606916,1.8837168998647797
0.581,1,0.6620642425821198,1.106562930877418,1.8865143167137104
0.581,1,0.662059124,1.106545517593464,1.886525214761015
0.582,1,0.6646289644840335,1.1149664916873334,1.8892333286309817
0.582,1,0.6646237889692493,1.1149488785904373,1.8892443106791366
0.583,1,0.6672159850126036,1.1234607328836161,1.8918622099599165
0.583,1,0.6672107515217003,1.1234429191971942,1.8918732714037159
0.584,1,0.6698254896921673,1.1320465327506015,1.8944000707051558
0.584,1,0.6698201976521481,1.1320285177749199,1.8944112068327505
0.585,1,0.6724576657178871,1.1407247688112943,1.896846047707374
0.585,1,0.6724523145520579,1.140706551927942,1.8968572537034065
0.586,1,0.6751127019621734,1.1494963172817596,1.8991993053518788
0.586,1,0.6751072910901906,1.1494778979582936,1.8992105763007832
0.587,1,0.6777907889808104,1.158362052,1.9014590362592059
0.587,1,0.6777853178187325,1.158343430292545,1.9014703671486777
0.588,1,0.6804921190187708,1.167322846312758,1.9036244619566647
0.588,1,0.6804865869791139,1.167304020879888,1.903635847681289
0.589,1,0.6832168860157036,1.1763795674658308,1.9056948335298158
0.589,1,0.6832112925075017,1.1763605385604317,1.9057062688948563
0.59,1,0.6859652856110786,1.1855330809191378,1.9076694322528964
0.59,1,0.6859596300399439,1.1855138484026584,1.9076809119782336
0.591,1,0.6887375151489692,1.1947842471631662,1.9095475701972007
0.591,1,0.6887317969171597,1.1947648110089653,1.9095590889214205
0.592,1,0.6915337736824622,1.2041339214890618,1.9113285908164928
0.592,1,0.6915279921889522,1.2041142817881672,1.911340143101118
0.593,1,0.6943542619776706,1.213582953226775,1.9130118695085234
0.593,1,0.6943484166182244,1.2135631101938427,1.9130234498423802
0.594,1,0.6971991825173361,1.2231321849479067,1.9145968141517806
0.594,1,0.697193273,1.223112138927388,1.9146084169554993
0.595,1,0.7000687395039942,1.2327824516320685,1.9160828656166016
0.595,1,0.7000627645875265,1.2327622031045797,1.9160944852472395
0.596,1,0.7029631388626942,1.242534579795582,1.9174694982498603
0.596,1,0.702957098,1.2425141293844886,1.9174811290056437
0.597,1,0.7058825882432447,1.2523893865813018,1.9187562203324298
0.597,1,0.7058764813163397,1.2523687350595147,1.9187678564576065
0.598,1,0.7088272970219676,1.2623476788083283,1.9199425745086987
0.598,1,0.7088211231627018,1.262326827105318,1.9199542101984983
0.599,1,0.7117974763029392,1.272410251980389,1.9210281381874381
0.599,1,0.7117912348896216,1.2723892011894173,1.9210397675931221
0.6,1,0.7147933389186911,1.2825778892516158,1.9220125239133652
0.6,1,0.7147870293270662,1.2825566406371927,1.9220241411473722
0.601,1,0.7178150994303594,1.292851360348468,1.9228953797088075
0.601,1,0.7178087210337178,1.2928299153540315,1.922906978849974
0.602,1,0.7208629741272441,1.3032314204464934,1.9236763893848907
0.602,1,0.7208565262965398,1.303209780702312,1.923687964483746
0.603,1,0.7239371810257671,1.313718809000679,1.924355272821765
0.603,1,0.7239306631297406,1.3136969763319852,1.924366817905891
0.604,1,0.7270379398677942,1.324314248528067,1.9249317862173723
0.604,1,0.7270313512730997,1.3242922249634153,1.9249432952968173
0.605,1,0.7301654721183015,1.335018443341358,1.925405722304378
0.605,1,0.7301588121896426,1.334996231121213,1.9254171893771173
0.606,1,0.7333200009623572,1.3458320782322046,1.9257769105348799
0.606,1,0.7333132690626242,1.3458096798177535,1.9257883295923122
0.607,1,0.7365017513013858,1.3567558171028982,1.9260452172326068
0.607,1,0.7364949467918043,1.3567332351850934,1.9260565822650808
0.608,1,0.7397109497487017,1.3677903015451736,1.9262105457123404
0.608,1,0.7397040719889846,1.3677675390539978,1.9262218507147013
0.609,1,0.7429478246242613,1.3789361493648413,1.9262728363663633
0.609,1,0.7429408729727677,1.378913209478794,1.926284075343505
0.61,1,0.7462126059486237,1.3901939530510083,1.9262320667178006
0.61,1,0.74620558,1.3901708392068155,1.9262432336902249
0.611,1,0.7495055254360722,1.4015642781886433,1.9260882514407507
0.611,1,0.7494984240715252,1.4015409940911805,1.9260993404501119
0.612,1,0.7528268164868782,1.4130476618132548,1.9258414423471806
0.612,1,0.7528196392992047,1.413024211,1.9258524474618153
0.613,1,0.7561767141786678,1.4246446107065187,1.925491728
0.613,1,0.7561694605225427,1.4246209983406115,1.9255026436610316
0.614,1,0.7595554552568533,1.4363555996316866,1.9250392353366026
0.614,1,0.7595481244864999,1.4363318298383854,1.9250500550010043
0.615,1,0.7629632781241014,1.4481810695076822,1.924484126150399
0.615,1,0.7629558695934926,1.4481571471678119,1.924494844340016
0.616,1,0.7664004228287987,1.4601214255208184,1.9238266003515334
0.616,1,0.7663929358918694,1.4600973558359964,1.9238372112960502
0.617,1,0.7698671310524826,1.4721770351731278,1.923066894086019
0.617,1,0.7698595650633488,1.4721528236768453,1.923077392068864
0.618,1,0.773363646,1.484348226266365,1.9222052798661924
0.618,1,0.7733560004093729,1.4843238788352224,1.9222156592297654
0.619,1,0.7768902128656803,1.4966352848208024,1.921242066328639
0.619,1,0.7768824868363522,1.4966108076858937,1.9212523214794677
0.62,1,0.7804470778555312,1.509038452928035,1.9201775979605826
0.62,1,0.7804392708397478,1.5090138526864616,1.9201877233743825
0.621,1,0.7840344891319948,1.521557926537081,1.9190122547951982
0.621,1,0.7840266004869569,1.5215332101635797,1.9190222450218397
0.622,1,0.7876526963146432,1.5341938531731658,1.9177464520763443
0.622,1,0.7876447253989594,1.5341690280318339,1.917756301744715
0.623,1,0.7913019505567138,1.546946329588686,1.9163806398932657
0.623,1,0.7912938967306732,1.546921403444785,1.9163903437160186
0.624,1,0.7949825045241263,1.5598153993459762,1.9149153027858634
0.624,1,0.7949743671499824,1.5597903803777868,1.9149248555640481
0.625,1,0.798694612,1.572801050331607,1.9133509593211777
0.625,1,0.7986863908153866,1.5727759471423202,1.9133603559487466
0.626,1,0.80243853,1.5859032122021013,1.9116881616417678
0.626,1,0.8024302233522232,1.585878034,1.911697397109943
0.627,1,0.8062145136482477,1.5991217537611095,1.909927495
0.627,1,0.806206122,1.599096509698282,1.9099365643882174
0.628,1,0.8100228226169598,1.61245648,1.908069577185995
0.628,1,0.810014345,1.6124311804621299,1.9080784757191505
0.629,1,0.8138637164972675,1.625907130679859,1.9061150581291189
0.629,1,0.8138551519062818,1.625881785551877,1.9061237811017582
0.63,1,0.8177374565099474,1.6394733748226402,1.904064619208724
0.63,1,0.8177288046028017,1.639447995278011,1.9040731620419902
0.631,1,0.8216443052002125,1.6531548105002865,1.9019189727401553
0.631,1,0.8216355653617273,1.6531294079395444,1.901927330972106
0.632,1,0.8255845264042907,1.666950960534765,1.8996788613578395
0.632,1,0.8255756980239063,1.6669255468650033,1.8996870306469074
0.633,1,0.8295583852141969,1.6808612697430856,1.8973450573894293
0.633,1,0.8295494676863574,1.6808358573889757,1.8973530335176962
0.634,1,0.8335661479406512,1.6948851018511764,1.8949183622086816
0.634,1,0.8335571406652013,1.6948597037656952,1.8949261410849876
0.635,1,0.8376080820740703,1.7090217363465998,1.8923996055680605
0.635,1,0.837598984,1.7089963660214305,1.8924071832309364
0.636,1,0.8416844562435812,1.7232703652721528,1.8897896449120695
0.636,1,0.8416752676961134,1.723245036747693,1.8897970175324834
0.637,1,0.8457955401739872,1.7376300899626949,1.8870893646723435
0.637,1,0.8457862601150193,1.7376048178376253,1.8870965285562717
0.638,1,0.8499416046406216,1.7520999177278678,1.8842996755455732
0.638,1,0.849932232,1.752074717168223,1.8843066271363813
0.639,1,0.8541229214220204,1.7666787584837083,1.881421513755298
0.639,1,0.8541134566247024,1.766653645231386,1.8814282496359358
0.64,1,0.8583397632503477,1.7813654213365255,1.8784558402986777
0.64,1,0.8583302052418372,1.7813404117171743,1.8784623571936905
0.641,1,0.8625924037595019,1.796158611122772,1.8754036401792986
0.641,1,0.8625827519897079,1.7961337220529896,1.8754099349566455
0.642,1,0.8668811174308311,1.8110569249090427,1.8722659216271462
0.642,1,0.8668713713587364,1.8110321739028132,1.8722719912998307
0.643,1,0.8712061795363789,1.826058848456744,1.8690437153068113
0.643,1,0.8711963386305661,1.8260342536310408,1.8690495570343242
0.644,1,0.8755678660795976,1.8411627526564185,1.8657380735150815
0.644,1,0.8755579298187911,1.8411383327358992,1.865743684604651
0.645,1,0.879966454,1.8563668899371326,1.8623500693689712
0.645,1,0.8799564216070562,1.8563426642578469,1.8623554472766288
0.646,1,0.8844022197757191,1.871669390656833,1.8588807959853422
0.646,1,0.8843920912844675,1.871645379168857,1.858885938
0.647,1,0.8888754420217815,1.8870682594800472,1.855331365653189
0.647,1,0.8888652166782177,1.8870444827489652,1.8553362701645293
0.648,1,0.8933863987541929,1.9025613717497962,1.8517029089996941
0.648,1,0.8933760760833518,1.9025378509569366,1.8517075735978763
0.649,1,0.8979353686495709,1.9181464698611301,1.847996574151153
0.649,1,0.8979249481895872,1.918123226802473,1.8480009968943392
0.65,1,0.9025226307023426,1.9338211596441943,1.8442135258898193
0.65,1,0.9025121120050938,1.933798216727849,1.844217704987517
0.651,1,0.9071484641453917,1.9495829067653265,1.8403549448077712
0.651,1,0.9071378467771614,1.9495602870074917,1.840358878620804
0.652,1,0.9118131483674848,1.9654290331551936,1.8364220264588103
0.652,1,0.911802432,1.9654067601745027,1.8364257134991102
0.653,1,0.9165169628274005,1.9813567134736045,1.832415980509476
0.653,1,0.9165061468771035,1.981334811483757,1.832419419439708
0.654,1,0.9212601869646484,1.9973629716211572,1.828338029890149
0.654,1,0.9212492711355585,1.9973414654217359,1.8283412195231663
0.655,1,0.9260431001066985,2.013444677308502,1.824189409947272
0.655,1,0.9260320840297218,2.013423592273878,1.8241923492454082
0.656,1,0.9308659813726171,2.0295985426946115,1.8199713675976597
0.656,1,0.9308548646966625,2.0295779047608455,1.8199740556718644
0.657,1,0.9357291095730019,2.045821119105994,1.8156851604858473
0.657,1,0.9357178919657605,2.045800954755612,1.8156875965946644
0.658,1,0.9406327631061298,2.062108793849426,1.8113320561454176
0.658,1,0.9406214442548743,2.062089130093994,1.811334239693812
0.659,1,0.94557722,2.0784577871313497,1.8069133311651995
0.659,1,0.9455657994625996,2.0784386514917372,1.8069152617032418
0.66,1,0.950562757,2.094864149097729,1.802430270361244
0.66,1,0.9505512348565319,2.0948455695819606,1.802431947582653
0.661,1,0.9555896512088202,2.111323757008615,1.797884165955401
0.661,1,0.955578027,2.111305762087233,1.7978855896959465
0.662,1,0.9606581779528324,2.127832313,1.793276316761338
0.662,1,0.9606464514190489,2.1278149311412187,1.7932774869971204
0.663,1,0.965768612,2.144385339385065,1.7886080273787892
0.663,1,0.9657567829039154,2.144368600775301,1.7886089442243862
0.664,1,0.9709212266342279,2.1609781807006625,1.7838806073968094
0.664,1,0.9709092949542865,2.1609621145862006,1.783881271103307
0.665,1,0.976116294,2.177605997,1.779095370606754
0.665,1,0.97610426,2.177590633601052,1.7790957815596617
0.666,1,0.9813540859455037,2.1942637651186736,1.7742536342256898
0.666,1,0.9813419485145194,2.1942491343568724,1.774253793
0.667,1,0.9866348707495349,2.210946274560105,1.7693567181309096
0.667,1,0.9866226302837303,2.210932407211844,1.7693566252597972
0.668,1,0.991958916,2.2276481280506033,1.7644059441061746
0.668,1,0.9919465728464556,2.2276350549061466,1.7644056004221031
0.669,1,0.9973264887575733,2.2443637393754017,1.7594026351003145
0.669,1,0.9973140420474648,2.2443514913905327,1.7594020415035536
0.67,1,1.0027378515971688,2.2610873326955474,1.7543481144987276
0.67,1,1.0027253017383062,2.2610759409409815,1.754347272012026
0.671,1,1.0081932665970905,2.277812941970507,1.7492437054083372
0.671,1,1.0081806136140348,2.277802437578187,1.7492426151742735
0.672,1,1.0136929930940948,2.2945344107043835,1.7440907299564836
0.672,1,1.0136802370445217,2.294524824810629,1.7440893932347374
0.673,1,1.019237287924394,2.311245392,1.7388905086042554
0.673,1,1.0192244289002392,2.311236755720195,1.7388889267688115
0.674,1,1.0248264052437517,2.3279393491825124,1.733644359474662
0.674,1,1.0248134433723792,2.3279316934092846,1.7336425340109503
0.675,1,1.0304605963417823,2.3446095562831863,1.7283535976960698
0.675,1,1.0304475317871806,2.3446029118282783,1.7283515301980477
0.676,1,1.0361401094503342,2.3612490996157787,1.7230195347612685
0.676,1,1.0361269424143336,2.3612434970020986,1.723017226928452
0.677,1,1.0418651895458164,2.3778508792502615,1.717643477902497
0.677,1,1.0418519202693353,2.3778463486743457,1.7176409315369425
0.678,1,1.0476360781453447,2.394407611130182,1.7122267294827442
0.678,1,1.0476227069096573,2.394404182387097,1.7122239464859939
0.679,1,1.0534530130965636,2.410911829608571,1.7067705864035865
0.679,1,1.0534395402245973,2.4109095320140246,1.7067675687735713
0.68,1,1.0593162283610358,2.4273558904541366,1.701276339529806
0.68,1,1.059302654218691,2.427354752763939,1.7012730893577235
0.681,1,1.0652259537910358,2.4437319743440735,1.6957452731309985
0.681,1,1.0652122787885303,2.4437320246710796,1.695741792598162
0.682,1,1.0711824148996336,2.4600320908589914,1.6901786643403547
0.682,1,1.0711686394928754,2.4600333565877026,1.6901749557150225
0.683,1,1.0771858326239308,2.476248082994534,1.6845777826307515
0.683,1,1.0771719573159144,2.4762505906935472,1.6845738482649422
0.684,1,1.0832364230813096,2.4923716322031475,1.6789438893082833
0.684,1,1.0832224484235335,2.492375407535663,1.6789397316345744
0.685,1,1.0893343973185827,2.508394264,1.673278237
0.685,1,1.0893203239125009,2.5083993316108586,1.6732738585516567
0.686,1,1.095479961053889,2.524307353991518,1.6675820692992085
0.686,1,1.0954657895523763,2.524313737501649,1.667577472613657
0.687,1,1.1016733144112054,2.540102134793087,1.6618566200784641
0.687,1,1.1016590455200566,2.5401098565750995,1.6618518078340685
0.6880000000000001,1,1.107914651647376,2.5557697030816096,1.6561031132867932
0.6880000000000001,1,1.1079002861268221,2.555778784252229,1.6560980882063363
0.6890000000000001,1,1.1142041608714826,2.5713010275508235,1.650322762414605
0.6890000000000001,1,1.114189699537735,2.5713114878539702,1.6503175272854342
0.6900000000000001,1,1.1205420237564676,2.586686957316141,1.64451677
0.6900000000000001,1,1.1205274674832828,2.586698815027601,1.6445113277870134
0.6910000000000001,1,1.1269284152428725,2.6019182309233124,1.6386863278262487
0.6910000000000001,1,1.1269137649631427,2.6019315027556256,1.6386806812041017
0.6920000000000001,1,1.133363503,2.6169854859388155,1.6328326153943067
0.6920000000000001,1,1.1333487599419225,2.617000186946763,1.6328267674412376
0.6930000000000001,1,1.1398474482863141,2.6318792691193393,1.6269568007358723
0.6930000000000001,1,1.139832613036785,2.631895412606458,1.6269507544659583
0.6940000000000001,1,1.1463804032831963,2.646590047155246,1.6210600395012646
0.6940000000000001,1,1.1463654771968244,2.646607644581778,1.6210537979774986
0.6950000000000001,1,1.152962513111535,2.6611082179803156,1.6151434747613116
0.6950000000000001,1,1.1529474973740748,2.661127278873077,1.6151370410925583
0.6960000000000001,1,1.1595939143214526,2.675424122637502,1.6092082367099994
0.6960000000000001,1,1.1595788101860602,2.675444654502102,1.609201614047977
0.6970000000000001,1,1.1662747347808144,2.689528057687498,1.6032554423838317
0.6970000000000001,1,1.1662595435697587,2.6895500659233984,1.6032486339201395
0.6980000000000001,1,1.1730050933205038,2.7034102881442337,1.5972861953977344
0.6980000000000001,1,1.1729898164268955,2.703433775963131,1.597279204360913
0.6990000000000001,1,1.179785099370913,2.7170610609183807,1.591301585697242
0.6990000000000001,1,1.1797697382604524,2.7170860292664014,1.5912944153498794
0.7000000000000001,1,1.186614852589585,2.730470618747102,1.5853026893267863
0.7000000000000001,1,1.1865994088023257,2.730497066231306,1.5852953429626666
0.7010000000000001,1,1.1934944424798961,2.7436292145851726,1.5792905682138259
0.7010000000000001,1,1.1934789176320193,2.7436571374048553,1.5792830491551249
0.7020000000000001,1,1.2004239480007062,2.756527126429672,1.5732662699685445
0.7020000000000001,1,1.2004083437863116,2.756556518312971,1.5732585815630715
0.7030000000000001,1,1.2074034371669082,2.769154673,1.5672308276988811
0.7030000000000001,1,1.2073877553598154,2.769185524693697,1.567222973317376
0.7040000000000001,1,1.2144329666408176,2.781502227,1.5611852598405984
0.704,1,1.2144172090963767,2.781534528099827,1.5611772428740738
0.705,1,1.2215125813143288,2.793560235928995,1.5551305700020923
0.705,1,1.2214967499712432,2.7935939718341674,1.5551223938592387
0.706,1,1.2286423138818023,2.8053192330637233,1.549067746823663
0.706,1,1.2286264107639513,2.8053543871778275,1.5490594149282926
0.707,1,1.235822184403645,2.8167698569059567,1.5429977638509287
0.707,1,1.235806211621918,2.8168064098691503,1.5429892796394924
0.708,1,1.2430521998605475,2.827902867049739,1.5369215794220816
0.708,1,1.2430361596146795,2.8279407967882144,1.5369129463412328
0.709,1,1.250332353698361,2.8387091610868467,1.530840136568647
0.709,1,1.250316248278766,2.838748442799319,1.5308313580728663
0.71,1,1.2576626253636056,2.8491797915486483,1.5247543629294287
0.71,1,1.2576464571532138,2.849220397701542,1.5247454424787061
0.711,1,1.2650429798296288,2.859305982903645,1.518665170677322
0.711,1,1.2650267513057147,2.8593478832352814,1.5186561117348998
0.712,1,1.2724733671134019,2.8690791485566516,1.5125734564586386
0.712,1,1.2724570808494113,2.8691223100906993,1.512564262488816
0.713,1,1.2799537217830153,2.878490907793888,1.5064801013446099
0.713,1,1.2799373804503815,2.8785352948622833,1.5064707758106037
0.714,1,1.2874839624559002,2.887533102616786,1.500385970794731
0.714,1,1.2874675688258472,2.8875786768922964,1.5003765171566008
0.715,1,1.2950639912878392,2.896197814406103,1.4942919146315943
0.715,1,1.2950475482331723,2.896244534944656,1.494282336344228
0.716,1,1.3026936934528466,2.9044773803570556,1.488198767026876
0.716,1,1.3026772039497265,2.9045252036498965,1.488189067538036
0.717,1,1.3103729366140064,2.912364409625556,1.4821073464981134
0.717,1,1.3103564037437012,2.912413289661239,1.4820975292465455
0.718,1,1.3181015703853811,2.9198517991254183,1.4760184559159373
0.718,1,1.318084997335995,2.919901687461596,1.476008524
0.719,1,1.3258794257851103,2.9269327489164523,1.4699328825214009
0.719,1,1.3258628158532844,2.926983594761354,1.469922840015457
0.72,1,1.3337063146798727,2.933600777123753,1.463851397953075
0.72,1,1.3336896712724546,2.933652527427194,1.4638412479285416
0.721,1,1.3415820292208425,2.9398497343293006,1.4577747582835343
0.721,1,1.3415653558565217,2.9399023338829897,1.4577645041253984
0.722,1,1.3495063412713684,2.945673817378111,1.4517037040649277
0.722,1,1.3494896415822715,2.9457272089250037,1.4516933491406183
0.723,1,1.357479001826563,2.9510675825426214,1.4456389603832545
0.723,1,1.3574622795598072,2.9511217068949387,1.445628508041114
0.724,1,1.3654997404250462,2.956025957990911,1.4395812369210306
0.724,1,1.3654829994442437,2.956080754156469,1.4395706904888514
0.725,1,1.3735682645530942,2.960544255506484,1.4335312280279984
0.725,1,1.373551508839804,2.960599660822852,1.433520590811613
0.726,1,1.3816842590415073,2.964618181409957,1.4274896127995467
0.726,1,1.381667492696632,2.964674131685957,1.4274788880814777
0.727,1,1.3898473854554774,2.968243846635791,1.4214570551625076
0.727,1,1.3898306127005964,2.9683002762997748,1.4214462462006752
0.728,1,1.3980572814778087,2.9714177759204654,1.4154342039680199
0.728,1,1.3980405066564459,2.9714746181747724,1.4154233139945098
0.729,1,1.406313560285861,2.974136916061928,1.4094216930911196
0.729,1,1.4062967878646768,2.9741941030428687,1.4094107253110018
0.73,1,1.414615809922609,2.976398643213987,1.403420141536744
0.73,1,1.414599044492519,2.9764561061566783,1.4034090991269497
0.731,1,1.422963592662264,2.9782007691832764,1.397430153551851
0.731,1,1.4229468389394722,2.9782584385905997,1.3974190396601052
0.732,1,1.4313564443708857,2.9795415467007174,1.3914523187433312
0.732,1,1.431339707197826,2.9795993525156446,1.3914411364871362
0.733,1,1.4397938738625151,2.9804196736438433,1.3854872122014168
0.733,1,1.4397771582087022,2.9804775454243697,1.385475964667091
0.734,1,1.4482753622513254,2.980834296,1.3795353946282964
0.734,1,1.448258673214099,2.9808921632869043,1.379524084870065
0.735,1,1.4568003623003787,2.9807850108932565,1.3735974124716395
0.735,1,1.4567837051055441,2.9808428026237532,1.3735860435107723
0.736,1,1.4653682977675795,2.980271865654301,1.3676737980627496
0.736,1,1.4653516777699318,2.980329511486087,1.3676623728867539
0.737,1,1.4739785627494473,2.979295359614517,1.3617650697590646
0.737,1,1.4739619854331718,2.979352789338974,1.3617535913209218
0.738,1,1.4826305210234019,2.9778564419390934,1.3558717320907416
0.738,1,1.4826139920023507,2.977913585848161,1.3558602033081972
0.739,1,1.4913235053892753,2.9759565095160823,1.3499942759110524
0.739,1,1.491307030407106,2.9760132985758596,1.3499826996659479
0.74,1,1.500056817010784,2.973597403574659,1.3441331785503274
0.74,1,1.5000404019409568,2.9736537695959773,1.3441215576879804
0.741,1,1.5088297247577775,2.9707814052388635,1.3382889039732098
0.741,1,1.508813375603401,2.9708372810440724,1.3382772413018362
0.742,1,1.5176414645500933,2.9675112300368207,1.3324619029389602
0.742,1,1.5176251874436149,2.967566549622044,1.3324502012291441
0.743,1,1.5264912387038911,2.9637900213900252,1.3266526131645866
0.743,1,1.5264750399066225,2.9638447200821902,1.3266408751487901
0.744,1,1.5353782152813942,2.9596213431116833,1.3208614594905497
0.744,1,1.535362101182861,2.9596753577196493,1.320849687862663
0.745,1,1.5443015274450038,2.955009170947328,1.3150888540488224
0.745,1,1.5442855045621193,2.9550624399064973,1.3150770514637555
0.746,1,1.5532602728168006,2.9499578831949034,1.3093351964331006
0.746,1,1.553244347792849,2.9500103467047385,1.3093233655064143
0.747,1,1.5622535128444828,2.944472250445205,1.3036008738709366
0.747,1,1.5622376924479042,2.9445238505991074,1.3035890171785105
0.748,1,1.5712802721748431,2.938557424487006,1.2978862613975901
0.748,1,1.5712645632978188,2.9386081053940956,1.2978743814753297
0.749,1,1.5803395380359373,2.932218926424332,1.2921917220313979
0.749,1,1.5803239476927573,2.932268634322698,1.2921798213749744
0.75,1,1.5894302596291385,2.9254626340561685,1.2865176069504813
0.75,1,1.589414794954354,2.925511317417218,1.2865056880151093
0.751,1,1.5985513475323057,2.9182947685712803,1.280864255670583
0.751,1,1.5985360157786497,2.9183423781948896,1.2808523208708287
0.752,1,1.6077016731153677,2.910721880613068,1.2752319962238785
0.752,1,1.6076864816514382,2.9107683697132756,1.275220047933503
0.753,1,1.616880067969639,2.9027508357710294,1.2696211453385708
0.753,1,1.616865024277343,2.9027961600520866,1.2696091858904053
0.754,1,1.6260853233522639,2.8943887995569266,1.2640320086191057
0.754,1,1.6260704350240032,2.894432917279571,1.264020040304954
0.755,1,1.6353161896471924,2.8856432219247075,1.2584648807268515
0.755,1,1.6353014643827941,2.885686093962592,1.2584529057974259
0.756,1,1.644571376,2.8765218213939723,1.2529200455610872
0.756,1,1.644556821447545,2.876563411280225,1.252908066
0.757,1,1.6538495490372427,2.8670325688371574,1.247397776440142
0.757,1,1.6538351734127734,2.867072842801123,1.2473857948677765
0.758,1,1.6631493339443495,2.857183670990538,1.2418983362825597
0.758,1,1.6631351450929928,2.857222597984786,1.2418863546002639
0.759,1,1.6724693124495789,2.846983553748833,1.2364219777881378
0.759,1,1.6724553184646778,2.847021105466587,1.2364099980821497
0.76,1,1.6818080231697399,2.836440845302588,1.230968943618726
0.76,1,1.6817942322325459,2.836476996,1.2309569679342693
0.761,1,1.6911639610469305,2.825564359,1.2255394665786299
0.761,1,1.6911503814218158,2.825599086414536,1.2255274969200014
0.762,1,1.7005355769687935,2.8143630772253805,1.220133769794535
0.762,1,1.700522216998159,2.8143963607454388,1.2201218081252203
0.763,1,1.7099212774182477,2.8028461326439613,1.214752066894821
0.763,1,1.7099081455171155,2.802877955092142,1.2147401151376276
0.764,1,1.7193194241544396,2.7910227930427602,1.2093945621881552
0.764,1,1.7193065288047256,2.7910531397575418,1.2093826222253674
0.765,1,1.7287283339267625,2.7789024436430485,1.2040614508412626
0.765,1,1.7287156836712254,2.778931302620716,1.2040495245148164
0.766,1,1.7381462782237715,2.7664945706395025,1.1987529190557862
0.766,1,1.7381338816596341,2.766521932,1.198741008167465
0.767,1,1.747571483058859,2.7538087447778272,1.1934691442441272
0.767,1,1.7475593488310925,2.753834602684801,1.193457250555772
0.768,1,1.7570021287945965,2.7408546051918137,1.1882102952041949
0.768,1,1.7569902655888765,2.7408789548438572,1.188198420437934
0.769,1,1.7664363500076437,2.727641843541618,1.1829765322929637
0.769,1,1.7664247665429629,2.727664683079795,1.1829646781314629
0.77,1,1.775872235,2.714180188492287,1.177768007598782
0.77,1,1.7758609404170909,2.714201518440956,1.1777561756855017
0.771,1,1.7853078277315888,2.700479390568626,1.1725848651123247
0.771,1,1.7852968300002623,2.700499213763457,1.1725730570518003
0.772,1,1.794741123856971,2.6865492074196426,1.167427240896166
0.772,1,1.7947304321446031,2.686567528931071,1.1674154582542984
0.773,1,1.8041700747333753,2.6723993895227145,1.1622952632528587
0.773,1,1.8041596978115635,2.6724162165753373,1.1622835075572193
0.774,1,1.813592585536747,2.658039666354677,1.1571890528914903
0.774,1,1.8135825321683725,2.6580550082430925,1.1571773256316407
0.775,1,1.8230065158069113,2.643479733054078,1.1521087230926526
0.775,1,1.822996794736716,2.6434936010556553,1.1520970257204701
0.776,1,1.8324096796506983,2.6287292375957074,1.147054379871757
0.776,1,1.8324002995955293,2.628741645,1.1470427138017816
0.777,1,1.841799846,2.6137977684956906,1.1420261221406702
0.777,1,1.8417908156398342,2.6138087300355286,1.142014488750453
0.778,1,1.851174738934397,2.598694843062475,1.1370240418675963
0.778,1,1.851166066897495,2.598704375535801,1.1370124424980637
0.779,1,1.8605320380469068,2.583429896206256,1.1320482242351861
0.779,1,1.8605237329057456,2.583438017904332,1.1320366601910121
0.78,1,1.869869378893506,2.568012269816568,1.127098747796823
0.78,1,1.8698614491493097,2.5680190005475922,1.1270872203468076
0.781,1,1.8791843534893533,2.552451202715186,1.1221756846310467
0.781,1,1.8791768075618702,2.5524565637082763,1.1221641950085086
0.782,1,1.888474510876746,2.5367558211889216,1.117279100494102
0.782,1,1.888467357092625,2.5367598349980955,1.1172676498972733
0.783,1,1.8977373577586796,2.520935130104414,1.112409054970549
0.783,1,1.897730604339572,2.520937820512932,1.112397644562981
0.784,1,1.906970359200755,2.504998004604793,1.1075656016219366
0.784,1,1.9069640142511515,2.5049993965302018,1.107554232532909
0.785,1,1.9161709394029192,2.488953182385847,1.102748788133506
0.785,1,1.9161650108977324,2.4889533017860495,1.102737461458446
0.786,1,1.9253364825424988,2.4728092565473117,1.0979586564589012
0.786,1,1.925330978314413,2.4728081303279543,1.097947373259804
0.787,1,1.934464333689886,2.4565746690129835,1.0931952429628673
0.787,1,1.9344592614164873,2.456572324936444,1.0931840042687258
0.788,1,1.9435517997981282,2.4402577045116067,1.0884585785619332
0.788,1,1.943547166988838,2.4402541711078163,1.0884473853691714
0.789,1,1.9525961507675687,2.423866485108841,1.0837486888630359
0.789,1,1.952591965,2.423861791588181,1.0837375421359414
0.79,1,1.9615946205865882,2.4074089652791377,1.0790655943001093
0.79,1,1.9615908884946998,2.407403141447608,1.0790544949712786
0.791,1,1.9705444085493613,2.3908929275050395,1.0744093102686114
0.791,1,1.9705411373075685,2.390886003681879,1.0743982592393926
0.792,1,1.9794426805514216,2.3743259783901793,1.0697798472579805
0.792,1,1.9794398768624994,2.3743179853280973,1.0697688453989185
0.793,1,1.9882865704636838,2.357715545271204,1.065177210982017
0.793,1,1.9882842407946304,2.3577065140793527,1.0651662591333053
0.794,1,1.9970731815854215,2.3410688733129272,1.0606014025071928
0.794,1,1.9970713321536473,2.3410588353827455,1.0605905014791233
0.795,1,2.0057995881765716,2.3243930230702174,1.0560524183788902
0.795,1,2.0057982249360613,2.3243820100042196,1.0560415689523082
0.796,1,2.014462837069536,2.3076948684994014,1.051530250745552
0.796,1,2.0144619656970026,2.3076829120430076,1.0515194536723094
0.797,1,2.023059949360519,2.2909810954014875,1.0470348874807724
0.797,1,2.0230595752415863,2.2909682273779373,1.047024143484185
0.798,1,2.031587922180222,2.2742582002789917,1.0425663123033055
0.798,1,2.031588050395664,2.274244452527394,1.0425556220786094
0.799,1,2.040043731,2.2575324895878666,1.0381245048950198
0.799,1,2.040044365855653,2.257517894,1.0381138691098284
0.8,1,2.0484243292779865,2.240810079365775,1.0337094410167864
0.8,1,2.0484254761168867,2.2407946674480512,1.0336988603115476
0.801,1,2.056726655029288,2.224096895217808,1.029321093
0.801,1,2.056728317479772,2.224080698612399,1.0293105676107737
0.802,1,2.064947628344603,2.2073986726407537,1.0249594279699832
0.802,1,2.064949810132799,2.2073817226938557,1.024948959239618
0.803,1,2.0730841558308373,2.1907209576669517,1.0206244117325531
0.803,1,2.073086860311295,2.1907032854781616,1.0206139998450618
0.804,1,2.081133132387515,2.174069107809021,1.0163160051049802
0.804,1,2.0811363625305246,2.1740507441881847,1.0163056505967145
0.805,1,2.089091443512366,2.1574482932867913,1.0120341659101375
0.805,1,2.089095201891583,2.157429268713868,1.012023869292564
0.806,1,2.0969559676778484,2.1408634985181276,1.0077788487025712
0.806,1,2.096960256458274,2.140843843106017,1.007768610462721
0.807,1,2.1047235787765954,2.1243195238555685,1.0035500048702808
0.807,1,2.1047284,2.124299267315834,1.0035398254712022
0.808,1,2.112391149,2.1078209875511065,0.9993475827345367
0.808,1,2.112396503018974,2.1078001591625144,0.9993374626157422
0.809,1,2.119955549582017,2.0913723279318046,0.9951715276477598
0.809,1,2.1199614382975542,2.0913509565116017,0.9951614672256743
0.81,1,2.127413657101769,2.0749778057693904,0.991021782
0.81,1,2.1274200805658454,2.074955919647242,0.9910117817578633
0.811,1,2.1347623525148234,2.0586415068274975,0.9868982857602719
0.811,1,2.134769310683721,2.0586191338219813,0.9868883458907449
0.812,1,2.141998525737108,2.0423673445706294,0.9828009756741038
0.812,1,2.1420060180958114,2.042344511968211,0.9827910966164608
0.8130000000000001,1,2.149119078081764,2.0261590630195863,0.9787297862484088
0.8130000000000001,1,2.1491271036354758,2.026135797555962,0.9787199683311388
0.8140000000000001,1,2.156120925110718,2.010020239738525,0.9746846493926047
0.8140000000000001,1,2.1561294823770285,2.0099965675822498,0.9746748929233036
0.8150000000000001,1,2.163000999530599,1.9939542889394772,0.9706654945946637
0.8150000000000001,1,2.1630100865323545,1.9939302356777662,0.9706557998604638
0.8160000000000001,1,2.169756254,1.9779644646906953,0.9666722490058882
0.8160000000000001,1,2.169765868387815,1.977940055317308,0.966662616
0.8170000000000001,1,2.176383664746147,1.9620538642157863,0.9627048375239011
0.8170000000000001,1,2.1763938032771337,1.962029123120887,0.9626952670415773
0.8180000000000001,1,2.1828802332793575,1.9462254312712108,0.9587631828738665
0.8180000000000001,1,2.1828908925857604,1.9462003822331053,0.9587536748695109
0.8190000000000001,1,2.189242990712409,1.9304819595902982,0.9548472056879628
0.8190000000000001,1,2.189254166781967,1.9304566257689524,0.9548377603710871
0.8200000000000001,1,2.1954690001680452,1.9148260963825408,0.9509568245831334
0.8200000000000001,1,2.195480688469773,1.914800500314772,0.9509474421448838
0.8210000000000001,1,2.201555359976675,1.8992603458775021,0.9470919562371343
0.8210000000000001,1,2.2015675554586314,1.899234509473757,0.947082637
0.8220000000000001,1,2.2074992067565966,1.8837870729033095,0.943252515
0.8220000000000001,1,2.2075119038445568,1.8837610174459236,0.9432432592839243
0.8230000000000001,1,2.213297718500225,1.868408506490209,0.9394384152812922
0.8230000000000001,1,2.213310911097314,1.8683822526330585,0.939429222
0.8240000000000001,1,2.218948117660806,1.8531267434903003,0.9356495669921158
0.8240000000000001,1,2.218961799148087,1.8531003112597526,0.9356404376267298
0.8250000000000001,1,2.224447674233832,1.8379437522050683,0.9318858802436614
0.8250000000000001,1,2.224461837471881,1.8379171610021445,0.9318768144512984
0.8260000000000001,1,2.2297937088273803,1.8228613760129138,0.928147263
0.8260000000000001,1,2.229808346158865,1.8228346446165709,0.9281382609706053
0.8270000000000001,1,2.234983595715461,1.807881336989397,0.9244336221101291
0.8270000000000001,1,2.2349986989687323,1.8078544835608523,0.9244246837163659
0.8280000000000001,1,2.2400147658682994,1.793005239513409,0.9207448623671401
0.8280000000000001,1,2.2400303263620076,1.7929782816014206,0.9207359877681405
0.8290000000000001,1,2.2448847099535185,1.7782345738530294,0.9170808875771208
0.8290000000000001,1,2.244900718502269,1.7782075284000578,0.917072077
0.8300000000000001,1,2.2495909813020556,1.7635707197252344,0.9134416001181259
0.8300000000000001,1,2.2496074282231016,1.7635436030744063,0.9134328532253576
0.8310000000000001,1,2.254131198832648,1.7490149498241805,0.9098269011010657
0.8310000000000001,1,2.2541480739536164,1.7489877777269875,0.9098182180911796
0.8320000000000001,1,2.258503049928694,1.7345684333131381,0.9062366904285825
0.8320000000000001,1,2.2585203425963623,1.7345412209377957,0.9062280713029683
0.8330000000000001,1,2.2627042932613177,1.7202322392756468,0.9026708668525085
0.833,1,2.262721992351414,1.7202050012160564,0.9026623115991598
0.834,1,2.266732762,1.7060073401218294,0.899129328
0.834,1,2.2667508554804865,1.7059800904070648,0.899120837
0.835,1,2.2705863642719075,1.6918946149462142,0.8956119705778953
0.835,1,2.270604841,1.691867367050497,0.8956035429812159
0.836,1,2.274263090262211,1.677894852833794,0.8921186901267291
0.836,1,2.2742819373319314,1.677867619686876,0.8921103262893919
0.837,1,2.2777610102854986,1.6640087561113706,0.8886493813720843
0.837,1,2.277780214801705,1.6639815501092854,0.8886410812319475
0.838,1,2.2810782794863926,1.6502369435415976,0.8852039381256468
0.838,1,2.281097828151972,1.6502097765577297,0.8851957016088735
0.839,1,2.284213139765267,1.6365799534574532,0.8817822533645819
0.839,1,2.2842330188918423,1.6365528368538687,0.8817740803859656
0.84,1,2.287163922056289,1.623038246835144,0.8783842192797218
0.84,1,2.2871841175808125,1.623011191474147,0.8783761097430064
0.841,1,2.289929048504848,1.609612210303766,0.875009727
0.841,1,2.289949546007064,1.6095852265596344,0.8750016811207129
0.842,1,2.2925070345391587,1.596302159090275,0.8716586682507944
0.842,1,2.292527819259894,1.5962752568611351,0.8716506852664864
0.843,1,2.2948964908310265,1.5831083398985886,0.8683309321733028
0.843,1,2.2949175476912744,1.5830815286183995,0.8683230122789616
0.844,1,2.2970961251410493,1.5700309337218923,0.8650264085931214
0.844,1,2.2971174387617963,1.5700042223724948,0.8650185516513991
0.845,1,2.2991047440436643,1.5570700585873742,0.8617449864499049
0.845,1,2.299126298766424,1.5570434557105803,0.8617371923139332
0.846,1,2.3009212545278594,1.5442257722329193,0.8584865541610233
0.846,1,2.300943034435861,1.5441992859426115,0.8584788226747038
0.847,1,2.302544665469509,1.5314980747153732,0.8552509996615923
0.847,1,2.3025666544094885,1.5314717127095834,0.8552433306598827
0.848,1,2.3039740889716973,1.5188869109502576,0.8520382104434369
0.848,1,2.303996270576239,1.5188606805232059,0.8520306037526311
0.849,1,2.305208741569655,1.5063921731828984,0.8488480735929895
0.849,1,2.3052310992800344,1.506366081236963,0.8488405290309948
0.85,1,2.3062479452972604,1.4940137033911423,0.8456804758281624
0.85,1,2.3062704623867245,1.493987756448745,0.8456729932047707
0.851,1,2.307091128612423,1.4817512956199437,0.8425353035342033
0.851,1,2.307113788209848,1.4817254998353258,0.8425278826513571
0.852,1,2.307737827178973,1.469604698248219,0.8394124427985532
0.852,1,2.3077606122928485,1.4695790594190958,0.8394050834506073
0.853,1,2.3081876845030918,1.457573616188515,0.836311779
0.853,1,2.3082105780457596,1.4575481397675916,0.8363044814187166
0.854,1,2.308440452422629,1.4456577130201083,0.8332331990653083
0.854,1,2.3084634372347237,1.4456324041264388,0.8332259621411551
0.855,1,2.3084959914480905,1.4338566130562747,0.8301765870538356
0.855,1,2.308519050323106,1.4338314764864581,0.8301694110046639
0.856,1,2.3083542709543736,1.4221699033465354,0.8271418286360086
0.856,1,2.3083773866633117,1.4221449435857332,0.8271347132283432
0.857,1,2.3080153692228125,1.4105971356147684,0.8241288088998293
0.857,1,2.3080385245388224,1.4105723568475323,0.8241217538938426
0.858,1,2.3074794733333723,1.3991378281341365,0.8211374128249304
0.858,1,2.307502651056348,1.3991132342550452,0.8211304179746773
0.859,1,2.3067468789073207,1.3877914675398673,0.8181675253110441
0.859,1,2.3067700618883658,1.3877670621639544,0.8181605903646904
0.86,1,2.3058179897010036,1.3765575105809378,0.8152190312056288
0.86,1,2.305841160866715,1.3765332970539115,0.815212156
0.861,1,2.3046933170517603,1.3654353858117914,0.8122918153306734
0.861,1,2.304716459428271,1.3654113672200405,0.8122849994141718
0.862,1,2.3033734791774396,1.3544244952252478,0.8093857625087094
0.862,1,2.3033965759141455,1.3544006744056238,0.8093790057074842
0.863,1,2.301859200331247,1.3435242158277858,0.8065007575880275
0.863,1,2.3018822347241708,1.3435005953771655,0.8064940596288812
0.864,1,2.300151309814141,1.3327339011584383,0.8036366854671374
0.864,1,2.3001742653288746,1.3327104834430568,0.803630046
0.865,1,2.298250740847213,1.3220528827525195,0.8007934311184713
0.865,1,2.298273601141371,1.3220296699170766,0.80078685
0.866,1,2.2961585293069664,1.3114804715514723,0.7979708796113592
0.866,1,2.296181278252109,1.311457465528007,0.7979643564921303
0.867,1,2.293875812326631,1.3010159592600945,0.795168916
0.867,1,2.293898434029595,1.3009931617766317,0.7951624507182022
0.868,1,2.291403826767056,1.2906586196524334,0.7923874260164487
0.868,1,2.2914263055906514,1.2906360322413977,0.7923810180082174
0.869,1,2.288743907560958,1.2804077098276514,0.7896262947486326
0.869,1,2.2887662281439787,1.2803853338340525,0.7896199438491128
0.87,1,2.285897485934637,1.2702624714171424,0.7868854080034149
0.87,1,2.285919633211141,1.2702403080065292,0.7868791139097989
0.871,1,2.282866087511552,1.260222131744208,0.784164652
0.871,1,2.282888046729372,1.2602001819103963,0.7841584140607103
0.872,1,2.2796513303023564,1.2502859049375685,0.7814639117967389
0.872,1,2.2796730870407975,1.2502641695101415,0.7814577303927167
0.873,1,2.2762549225863045,1.2404529930000172,0.7787830747622164
0.873,1,2.276276462773005,1.2404314726516055,0.7787769492354176
0.874,1,2.272678660689088,1.2307225868334648,0.7761220271401453
0.874,1,2.272699970615997,1.230701282086797,0.776115957
0.875,1,2.268924426662419,1.2210938672216658,0.7734806557928586
0.875,1,2.268945493000871,1.2210727784564097,0.7734746410704304
0.876,1,2.2649941858708225,1.2115660057718631,0.770858848
0.876,1,2.2650149956856778,1.2115451332312466,0.7708528880717719
0.877,1,2.2608899844912984,1.2021381658165953,0.7682564908371917
0.877,1,2.2609105252541424,1.2021175096138126,0.7682505856343229
0.878,1,2.256613946931617,1.1928095032768862,0.765673472
0.878,1,2.256634206532971,1.192789063401301,0.7656676215349176
0.879,1,2.2521682731731243,1.183579167,0.7631096808742389
0.879,1,2.252188239933687,1.1835589438111582,0.7631038838866003
0.88,1,2.2475552360441156,1.174446301989094,0.7605650045275644
0.88,1,2.2475748987249973,1.1744262942704395,0.7605592611529598
0.881,1,2.2427771784297876,1.1654100452775003,0.7580393322558675
0.881,1,2.242796526241739,1.1653902531700882,0.7580336421619469
0.882,1,2.237836510424958,1.1564695315294966,0.7555325532665882
0.882,1,2.2378555330365937,1.156449954585319,0.7555269161191998
0.883,1,2.2327357064356796,1.1476238912879806,0.7530445571575509
0.883,1,2.2327543939806866,1.1476045289631969,0.7530389726208725
0.884,1,2.2274773022359726,1.1388722521185648,0.7505752339293345
0.884,1,2.2274956453193098,1.1388531037785343,0.7505697016660023
0.885,1,2.2220638919858198,1.1302137392350378,0.7481244739971674
0.885,1,2.222081881688911,1.1301948041591638,0.748118994
0.886,1,2.216498125216623,1.1216474760952542,0.7456921682023787
0.886,1,2.2165157531015582,1.1216287534816587,0.7456867394681025
0.887,1,2.210782703790216,1.113172584968502,0.7432782078234087
0.887,1,2.210799961902959,1.1131540739385233,0.7432728303423698
0.888,1,2.2049203788374925,1.1047881874753278,0.7408824845863893
0.888,1,2.204937259710126,1.1047698870778546,0.7408771580162751
0.889,1,2.1989139476826485,1.0964934051008277,0.7385048906753118
0.889,1,2.1989304443346573,1.0964753143164665,0.7384996146728595
0.89,1,2.1927662507588876,1.088287359682334,0.7361453187417792
0.89,1,2.1927823566975113,1.088269477427421,0.7361400929628868
0.891,1,2.1864801685214084,1.0801691738724528,0.7338036619143734
0.891,1,2.1864958777410757,1.0801514990029082,0.733798486
0.892,1,2.1800586183632786,1.0721379715783474,0.7314798138076263
0.892,1,2.1800739253441517,1.0721205028933818,0.7314746874407161
0.893,1,2.173504551539752,1.0641928783781611,0.7291736685306237
0.893,1,2.1735194512454106,1.0641756146238355,0.7291685913509748
0.894,1,2.166820950106338,1.0563330219154223,0.7268851206952363
0.894,1,2.166835437980626,1.0563159617880664,0.7268800923564196
0.895,1,2.160010823875844,1.048557532272288,0.7246140654240024
0.895,1,2.1600248958389052,1.0485406744217818,0.7246090855792506
0.896,1,2.1530772073993885,1.040865542322418,0.7223603983576591
0.896,1,2.1530908598429304,1.0408488853553373,0.7223554666599579
0.897,1,2.146023157,1.0332561880642745,0.7201240156623352
0.897,1,2.146036386758039,1.033239730546913,0.7201191317645136
0.898,1,2.1388517476969753,1.0257286089356266,0.7179048140364219
0.898,1,2.1388645521347662,1.0257123493968878,0.7178999775912377
0.899,1,2.1315660705247788,1.0182819481099648,0.7157026907171183
0.899,1,2.131578447389276,1.0182658850441346,0.7156979013773429
0.9,1,2.1241692294184342,1.0109153527755785,0.713517543
0.9,1,2.124181176925913,1.010899484644981,0.7135128009051684
0.901,1,2.1166643385016664,1.0036279743979748,0.7113492706783026
0.901,1,2.116675855305843,1.0036122996355146,0.7113445745081138
0.902,1,2.1090545192822283,0.996418969,0.7091977711818674
0.902,1,2.1090656044656018,0.9964034859779132,0.7091931210762796
0.903,1,2.101342897924384,0.9892874972245455,0.7070629444491952
0.903,1,2.101353550989045,0.9892722043914476,0.70705834
0.904,1,2.0935326025781116,0.9822327248877661,0.7049446904991766
0.904,1,2.0935428234360693,0.9822176205687962,0.7049401314840212
0.905,1,2.085626760768101,0.9752538228446058,0.7028429099225706
0.905,1,2.085636549731154,0.9752389053782708,0.7028383959341057
0.906,1,2.077628496845403,0.9683499673460222,0.7007575038865522
0.906,1,2.077637854614611,0.9683352350525471,0.7007530345797809
0.907,1,2.069540929504364,0.96152034,0.6986883741390065
0.907,1,2.0695498571591306,0.9615057913644804,0.6986839491695276
0.908,1,2.0613671693672067,0.9547641288411517,0.6966354230125712
0.908,1,2.061375668354035,0.9547497617905425,0.6966310420366424
0.909,1,2.053110316638447,0.9480805266702518,0.6945985534284453
0.909,1,2.053118388759394,0.9480663396624208,0.6945942161030441
0.91,1,2.0447734588310595,0.9414687330067413,0.6925776688999581
0.91,1,2.0447811062319308,0.9414547243072895,0.6925733748828391
0.911,1,2.0363596685661105,0.9349279533121727,0.6905726735359163
0.911,1,2.0363668937244253,0.934914121,0.6905684224856694
0.912,1,2.0278720014473017,0.9284573992905861,0.6885834720437284
0.912,1,2.027878807160065,0.9284437419684157,0.6885792636198309
0.913,1,2.0193134940117488,0.9220562889977801,0.68660997
0.913,1,2.0193198833830723,0.9220428047301097,0.6866058035951886
0.914,1,2.010687162,0.9157238469411225,0.6846520725148251
0.914,1,2.010693138186597,0.9157105339646026,0.6846479483258763
0.915,1,2.0019959972521595,0.9094593041703438,0.682709687
0.915,1,2.002001564418745,0.9094461607178405,0.6827056043328016
0.916,1,1.9932429683127577,0.9032618983597224,0.6807827200500993
0.916,1,1.9932481301673926,0.9032489226615604,0.6807786787459512
0.917,1,1.9844310162748016,0.8971308738820464,0.6788710796718198
0.917,1,1.984435777024209,0.8971180641671931,0.6788670793065125
0.918,1,1.975563054333297,0.8910654818747563,0.6769746741294265
0.918,1,1.9755674184281735,0.8910528363719431,0.6769707143688065
0.919,1,1.966641965966276,0.88506498,0.6750934123909136
0.919,1,1.966645938088632,0.8850524972373959,0.6750894929020456
0.92,1,1.9576706034372837,0.8791286339892626,0.6732272040407179
0.92,1,1.9576741884878373,0.8791163116010339,0.6732233244919231
0.921,1,1.9486517863770105,0.8732557147020364,0.6713759592811339
0.921,1,1.9486549894626606,0.8732435512209714,0.6713721193420308
0.922,1,1.9395883004437056,0.8674455011503001,0.6695395889335779
0.922,1,1.9395911268651076,0.8674334948142628,0.6695357882751168
0.923,1,1.9304828960617408,0.8616972790376819,0.6677180044396859
0.923,1,1.930485351301005,0.8616854280890744,0.6677142427341854
0.924,1,1.921338287237669,0.8560103410844809,0.6659111178622705
0.924,1,1.9213403769462098,0.855998644,0.6659073947834513
0.925,1,1.912157150452893,0.8503839870485381,0.6641188418861255
0.925,1,1.9121588804394398,0.8503724416241272,0.6641151571091418
0.926,1,1.9029421236319792,0.8448175237408526,0.6623410898186862
0.926,1,1.9029434998507737,0.8448061284661239,0.662337443
0.927,1,1.8936958051855397,0.8393102650362189,0.6605777755905606
0.927,1,1.8936968337247364,0.8392990181793205,0.6605741664486017
0.928,1,1.8844207531264583,0.8338615318791276,0.6588288137559176
0.928,1,1.8844214401967392,0.833850432,0.6588252419501652
0.929,1,1.8751194842582002,0.8284706522851965,0.6570941194927591
0.929,1,1.8751198361816217,0.8284596971014764,0.6570905847043993
0.93,1,1.8657944734337553,0.8231369613383465,0.655373609
0.93,1,1.865794496632844,0.8231261494279564,0.6553701105148492
0.931,1,1.8564481528837955,0.8178598011839696,0.6536671975127699
0.931,1,1.8564478538708964,0.8178491308509506,0.6536637358090783
0.932,1,1.8470829116124405,0.8126385210182949,0.6519748032717648
0.932,1,1.8470822969793355,0.8126279905769668,0.651971378
0.933,1,1.8377010948590433,0.8074724770741672,0.6502963435535963
0.933,1,1.8377001712668433,0.8074620848495826,0.6502929536785252
0.934,1,1.8283050036242907,0.8023610326034375,0.6486317366552015
0.934,1,1.8283037777936164,0.8023507769318053,0.6486283822275452
0.935,1,1.8188968942588717,0.7973035578561537,0.6469809014964777
0.935,1,1.8188953729603259,0.7972934370852358,0.6469775822072116
0.936,1,1.8094789781129483,0.7922994300567442,0.6453437576197685
0.936,1,1.8094771681578856,0.7922894425462199,0.6453404731615711
0.937,1,1.800053421244564,0.7873480333773575,0.643720225
0.937,1,1.8000513294761626,0.7873381774991621,0.6437169752565151
0.9380000000000001,1,1.7906223441851614,0.7824487589085436,0.6421102249902049
0.9380000000000001,1,1.7906199774698066,0.7824390330471829,0.6421070092790746
0.9390000000000001,1,1.7811878217602848,0.7776010046274192,0.6405136784282631
0.9390000000000001,1,1.7811851869792579,0.7775914071802582,0.6405104966366192
0.9400000000000001,1,1.7717518829635794,0.7728041753634897,0.6389305075284792
0.9400000000000001,1,1.7717489870050604,0.7727947047410164,0.6389273593559732
0.9410000000000001,1,1.7623165108821375,0.7680576827622572,0.6373606349343841
0.9410000000000001,1,1.7623133606335235,0.7680483373883269,0.6373575200824464
0.9420000000000001,1,1.7528836426712657,0.7633609452467758,0.6358039839069317
0.9420000000000001,1,1.7528802450118008,0.7633517235588305,0.6358009020787841
0.9430000000000001,1,1.7434551695767275,0.7587133879772752,0.6342604783233778
0.9430000000000001,1,1.7434515313704448,0.7587042884265462,0.6342574292240459
0.9440000000000001,1,1.7340329370024872,0.7541144428089821,0.6327300426760768
0.9440000000000001,1,1.7340290650914674,0.7541054638606707,0.6327270260123985
0.9450000000000001,1,1.724618744622065,0.7495635482482716,0.6312126020712137
0.9450000000000001,1,1.724614645820002,0.7495546883817116,0.6312096175518507
0.9460000000000001,1,1.715214346531523,0.7450601494072555,0.6297080822274659
0.9460000000000001,1,1.7152100276175974,0.7450514071160584,0.6297051295629119
0.9470000000000001,1,1.705821451442189,0.7406036979569339,0.6282164094745993
0.9470000000000001,1,1.7058169191552468,0.740595072,0.6282134883771885
0.9480000000000001,1,1.6964417229112092,0.7361936520790016,0.6267375107520001
0.9480000000000001,1,1.6964369839442428,0.7361851404771037,0.6267346209359136
0.9490000000000001,1,1.6870767796080515,0.7318294764164222,0.6252713136071498
0.9490000000000001,1,1.6870718406029768,0.7318210779575965,0.625268455
0.9500000000000001,1,1.677728195615087,0.7275106420228641,0.6238177461940374
0.9500000000000001,1,1.6777230631578115,0.7275023552589631,0.6238149180905654
0.9510000000000001,1,1.6683975007604377,0.7232366263110945,0.6223767372715227
0.9510000000000001,1,1.6683921813762184,0.7232284498087388,0.6223739396030656
0.9520000000000001,1,1.6590861809812847,0.7190069130004179,0.620948216
0.9520000000000001,1,1.6590806811303624,0.7189988453410526,0.6209454486898296
0.9530000000000001,1,1.6497956787158434,0.7148209920632402,0.6195321129478638
0.9530000000000001,1,1.6497900047893606,0.7148130318431796,0.619529375
0.9540000000000001,1,1.6405273933223128,0.7106783596708508,0.6181283580732994
0.9540000000000001,1,1.6405215516384941,0.7106705055013085,0.6181256500471586
0.9550000000000001,1,1.6312826815230608,0.7065785181384813,0.6167368827388631
0.9550000000000001,1,1.6312766783236603,0.7065707686455932,0.6167342040455036
0.9560000000000001,1,1.6220628578724121,0.7025209758697343,0.6153576187013938
0.9560000000000001,1,1.6220566993194172,0.70251333,0.6153549690699527
0.9570000000000001,1,1.6128691952463985,0.6985052473004324,0.6139904983117302
0.9570000000000001,1,1.6128628874189817,0.698497703,0.6139878774732255
0.9580000000000001,1,1.6037029253529143,0.6945308528419738,0.6126354545127499
0.9580000000000001,1,1.6036964742446298,0.6945234092851751,0.6126328622000816
0.9590000000000001,1,1.5945652392607124,0.6905973188242379,0.6112924208373678
0.9590000000000001,1,1.5945586507769272,0.6905899745979148,0.6112898567853181
0.9600000000000001,1,1.5854572879457765,0.686704177,0.6099613314065014
0.96,1,1.585450567901329,0.686696931,0.6099587953517343
0.961,1,1.5763801828536064,0.6828509666776963,0.6086421209270034
0.961,1,1.5763733369706858,0.6828438172293004,0.6086396126080624
0.962,1,1.567334996476006,0.6790372302822315,0.6073347246895566
0.962,1,1.5673280303822474,0.6790301763109378,0.6073322438468655
0.963,1,1.5583227629410359,0.675262518,0.6060390785665446
0.963,1,1.558315682,0.6752555579287375,0.6060366249424034
0.964,1,1.5493444786148056,0.6715263839189305,0.6047551190098913
0.964,1,1.5493372885957541,0.671519517,0.6047526923484752
0.965,1,1.5404011027138373,0.6678283896298843,0.6034827830488746
0.965,1,1.5403938087835023,0.667821615,0.603480383
0.966,1,1.5314935579267908,0.6641681009461142,0.6022220082879135
0.966,1,1.5314861653195269,0.6641614164810881,0.6022196347919551
0.967,1,1.5226227310443703,0.6605450894554976,0.6009727329043348
0.967,1,1.522615244893382,0.6605384943395217,0.600970386
0.968,1,1.5137894735962876,0.6569589321396357,0.5997348956461136
0.968,1,1.5137818989328449,0.6569524251906603,0.5997325743147257
0.969,1,1.5049946024942045,0.6534092113151809,0.5985084358295975
0.969,1,1.5049869442470198,0.6534027913654954,0.5985061402098097
0.97,1,1.496238901,0.6498955145752313,0.5972932933372083
0.97,1,1.4962311636743606,0.64988918,0.597291023
0.971,1,1.4875231177756016,0.6464174347308307,0.5960894086151288
0.971,1,1.4875153067346452,0.6464111853335116,0.5960871636864249
0.972,1,1.478847970741802,0.6429745697525978,0.5948967226709698
0.972,1,1.4788400902839358,0.6429684039365816,0.5948945027254342
0.973,1,1.4702141445311843,0.6395665227125245,0.5937151770714295
0.973,1,1.470206199171634,0.6395604393665458,0.5937129818699268
0.974,1,1.4616222927482705,0.6361929017259574,0.5925447139399301
0.974,1,1.4616142868987583,0.6361868997526161,0.5925425432451521
0.975,1,1.4530730383077022,0.6328533198938008,0.5913852759542483
0.975,1,1.4530649762766419,0.6328473982094561,0.5913831295307072
0.976,1,1.4445669740924492,0.629547395,0.5902368063441331
0.976,1,1.4445588600852528,0.6295415527796201,0.5902346839581546
0.977,1,1.4361046636109267,0.626274751,0.5890992488889116
0.977,1,1.4360965017304232,0.6262689863762557,0.5890971503086279
0.978,1,1.4276866416523315,0.6230350139093375,0.5879725479150919
0.978,1,1.4276784358992811,0.623029327,0.5879704729104337
0.979,1,1.4193134149395088,0.619827817,0.5868566482939506
0.979,1,1.4193051692132117,0.6198222063127324,0.5868545966366397
0.98,1,1.410985462778765,0.6166527983403721,0.5857514954391199
0.98,1,1.4109771808777622,0.6166472623202637,0.5857494669026608
0.981,1,1.402703237706019,0.6135095985274591,0.5846570353041661
0.981,1,1.4026949233288726,0.6135041365772202,0.5846550296638376
0.982,1,1.3944671661287567,0.6103978643717509,0.5835732143801651
0.982,1,1.3944588228749089,0.6103924755008954,0.5835712314130119
0.983,1,1.386277648963272,0.6073172468111538,0.5824999796932725
0.983,1,1.3862692803339773,0.6073119300420267,0.5824980191780965
0.984,1,1.3781350622667028,0.6042674012622148,0.5814372788022931
0.984,1,1.3781266716660265,0.6042621556298695,0.5814353405196439
0.985,1,1.3700397578634453,0.601247988,0.5803850597962504
0.985,1,1.3700313485993219,0.601242812,0.5803831435284167
0.986,1,1.361992063965489,0.5982586699319753,0.5793432712919514
0.986,1,1.3619836392508404,0.598253564,0.5793413768229514
0.987,1,1.3539922857863278,0.5952991168883159,0.5783118624315531
0.987,1,1.353983848740234,0.5952940790018362,0.5783099895471245
0.988,1,1.3460407061480635,0.5923690012246485,0.5772907828801305
0.988,1,1.3460322597969794,0.5923640307397305,0.5772889313677209
0.989,1,1.3381375860813864,0.5894679999412347,0.5762799828232483
0.989,1,1.3381291333604048,0.5894630959545794,0.5762781524720053
0.99,1,1.330283165418126,0.5865957941962038,0.5752794129645322
0.99,1,1.3302747091722793,0.5865909558164575,0.5752776035652936
0.991,1,1.3224776633761006,0.5837520692536481,0.5742890245232458
0.991,1,1.3224692063616985,0.5837472956012738,0.5742872358685286
0.992,1,1.3147212791360214,0.5809365144321824,0.5733087692318696
0.992,1,1.3147128240220198,0.580931805,0.5733070011158602
0.993,1,1.3070141924102099,0.578148823,0.5723385993336874
0.993,1,1.3070057417796104,0.5781441762643519,0.5723368515522301
0.994,1,1.2993565640029492,0.5753886923942593,0.5713784675803775
0.994,1,1.2993481203542219,0.5753841077630003,0.57137674
0.995,1,1.2917485363622572,0.5726558236313243,0.5704283272296083
0.995,1,1.2917401021107868,0.5726513,0.5704266195113704
0.996,1,1.2841902341229545,0.5699499217970003,0.5694881320426444
0.996,1,1.2841818116025046,0.5699454589929359,0.5694864440563365
0.997,1,1.2766817646408668,0.5672706957276286,0.5685578362819562
0.997,1,1.2766733561050574,0.5672662926146013,0.568556168
0.998,1,1.2692232185180485,0.5646178580155314,0.567637395
0.998,1,1.2692148261418508,0.564613514,0.5676357455951103
0.999,1,1.2618146701189188,0.5619911249609785,0.5667267625810593
0.999,1,1.2618062960001573,0.5619868388394518,0.566725133
1,1,1.2544561780772405,0.5593902165246561,0.5658258956504554

==> plot_results_csv/DG_sinusoidal1_1D_1024_p_1_q_5_T_3-0.csv <==
x,t_0.0,t_1.0,t_2.0,t_2.99
0,1,1.254447788628393,0.5594898133335073,0.5848835845262911
0.001,1,1.2471401672651254,0.5569137305047634,0.584075144
0.002,1,1.2398826476989087,0.5543629129277671,0.583275952
0.003,1,1.2326752436990913,0.5518370916937746,0.5824859746728419
0.004,1,1.2255179553083997,0.5493360013578923,0.5817051763109111
0.005,1,1.2184107693003374,0.5468593798943112,0.5809335226387576
0.006,1,1.2113536596272878,0.5444069686520472,0.5801709796046981
0.007,1,1.204346587859342,0.5419785123111805,0.5794175135625415
0.008,1,1.1973895036138749,0.5395737588396005,0.578673091
0.009,1,1.1904823449758937,0.5371924594502475,0.5779376798881801
0.01,1,1.1836250389092127,0.5348343685588584,0.5772112469783923
0.011,1,1.1768175016585025,0.5324992437422099,0.5764937605025474
0.012,1,1.1700596391422757,0.5301868456968549,0.5757851888208765
0.013,1,1.1633513473368724,0.5278969381983587,0.5750855006907295
0.014,1,1.1566925126515257,0.525629288,0.5743946652652043
0.015,1,1.1500830122945853,0.523383665,0.5737126520917828
0.016,1,1.1435227146309868,0.5211598420825542,0.5730394311109738
0.017,1,1.137011479531064,0.5189575947081118,0.5723749726549688
0.018,1,1.130549158710795,0.5167767015510913,0.5717192474463021
0.019,1,1.1241355960635935,0.5146169440324743,0.5710722265965213
0.02,1,1.1177706279837412,0.5124781063805511,0.5704338816048697
0.021,1,1.1114540836815823,0.510359976,0.5698041843569748
0.022,1,1.1051857854905893,0.5082623414055891,0.5691831071235507
0.023,1,1.0989655491664179,0.5061849962459567,0.5685706225591081
0.024,1,1.0927931841780725,0.5041277352083754,0.5679667037006777
0.025,1,1.0866684939912998,0.5020903560135822,0.5673713239665407
0.026,1,1.0805912763443415,0.5000726589752247,0.566784457
0.027,1,1.0745613235161682,0.4980744469657288,0.5662060774430131
0.028,1,1.0685784225873214,0.49609552538261736,0.5656361593852008
0.029,1,1.0626423556934976,0.4941357021152718,0.5650746779123881
0.03,1,1.0567529002719953,0.49219478751213264,0.5645216083305145
0.031,1,1.0509098293011683,0.49027259434833703,0.5639769263194139
0.032,1,1.045112911533005,0.48836893779378865,0.5634406079316339
0.033,1,1.0393619117189676,0.48648363538165235,0.5629126295912644
0.034,1,1.0336565908292275,0.4846165069772748,0.5623929680927802
0.035,1,1.027996706265428,0.4827673747475229,0.5618816005998991
0.036,1,1.0223820120671008,0.4809360631305376,0.5613785046444506
0.037,1,1.0168122591118682,0.4791223988058973,0.5608836581252613
0.038,1,1.0112871953095715,0.4773262106651885,0.5603970393070513
0.039,1,1.005806565790435,0.47554733,0.5599186268193468
0.04,1,1.0003701130874179,0.4737855893881818,0.5594483996554064
0.041,1,0.9949775773128657,0.4720408248358275,0.5589863371711604
0.042,1,0.9896228648422379,0.47031070814340364,0.5585315985692537
0.043,1,0.9843184109279199,0.46859981561634134,0.5580860009385828
0.044,1,0.9790570694686017,0.46690541011731657,0.5576485072522568
0.045,1,0.9738385724287434,0.46522733536654637,0.5572190983308578
0.046,1,0.9686626501674624,0.46356543707262804,0.5567977553524753
0.047,1,0.9635290315831244,0.4619195629066061,0.5563844598517341
0.048,1,0.9584374442531228,0.46028956247640557,0.5559791937188482
0.049,1,0.9533876145689553,0.45867528730161966,0.5555819391986785
0.05,1,0.9483792678667206,0.4570765907886526,0.5551926788898147
0.051,1,0.9434121285531463,0.4554933282062114,0.5548113957436694
0.052,1,0.9384859202272609,0.4539253566611424,0.5544380730635879
0.053,1,0.9336003657978191,0.45237253507460845,0.5540726945039756
0.054,1,0.9287551875965914,0.4508347241586037,0.5537152440694401
0.055,1,0.9239501074876258,0.44931178639279945,0.5533657061139505
0.056,1,0.919184847,0.44780358600171993,0.5530240653400132
0.057,1,0.914459127,0.44630998893223994,0.5526903067978632
0.058,1,0.9097726695244004,0.44483086283140444,0.5523644158846737
0.059,1,0.9051251946778245,0.4433660770245637,0.5520463783437802
0.06,1,0.9005164237831558,0.44191550249381983,0.5517361802639231
0.061,1,0.8959460779800177,0.44047901185678084,0.5514338080785053
0.062,1,0.8914138786009513,0.43905647934561953,0.5511392485648687
0.063,1,0.8869195472520803,0.43764778078643185,0.5508524888435866
0.064,1,0.8824628058906347,0.43625279357889213,0.5505735163777734
0.065,1,0.8780433768994138,0.4348713966761992,0.5503023189724102
0.066,1,0.8736609831582763,0.43350347056531174,0.5500388847736898
0.067,1,0.8693153481127462,0.43214889724746763,0.5497832022683772
0.068,1,0.8650061958398135,0.43080756021898425,0.5495352602831883
0.069,1,0.8607332511110142,0.4294793444523368,0.549295048
0.07,1,0.8564962394528675,0.4281641363775091,0.5490625548761932
0.071,1,0.8522948872047471,0.42686182386361227,0.5488377708022221
0.072,1,0.8481289215742647,0.4255722962007734,0.5486206859429245
0.073,1,0.8439980706902392,0.4242954440822838,0.5484112908160562
0.074,1,0.8399020636533232,0.42303115958700777,0.5482095762759623
0.075,1,0.8358406305843588,0.42177933616204505,0.5480155335130762
0.076,1,0.831813503,0.42053986860564824,0.5478291540534386
0.077,1,0.8278204122093917,0.41931265305038506,0.5476504297582352
0.078,1,0.823861093,0.41809758694654975,0.547479353
0.079,1,0.8199352786368842,0.41689456904581357,0.547315916
0.08,1,0.8160427060400309,0.415703499,0.5471601114890255
0.081,1,0.8121831119990214,0.41452427927078106,0.5470119331510889
0.082,1,0.8083562349533285,0.41335681126289475,0.5468713742957142
0.083,1,0.8045618146756595,0.4122009991598711,0.5467384287862244
0.084,1,0.8007960311688646,0.4110556267915777,0.5466126908904003
0.085,1,0.7970665136218873,0.40992311873617066,0.5464951351377063
0.086,1,0.793368669,0.40880198097287856,0.5463851760188291
0.087,1,0.7897022421048732,0.407692122,0.5462828087470579
0.088,1,0.7860669805946462,0.4065934522099431,0.5461880288668847
0.089,1,0.7824626327020077,0.4055058820482432,0.5461008322537593
0.09,1,0.7788889484081859,0.4044293238265884,0.5460212151138597
0.091,1,0.7753456792326816,0.40336369079569817,0.545949174
0.092,1,0.7718325782521815,0.40230889731454494,0.5458847057308632
0.093,1,0.7683494001182221,0.401264859,0.5458278075519776
0.094,1,0.764895901,0.4002314918991803,0.5457784769744134
0.095,1,0.7614718389678625,0.39920871410572656,0.5457367118552218
0.096,1,0.7580769732710432,0.39819644411795524,0.5457025103812001
0.097,1,0.7547110650871439,0.39719460164093634,0.545675871
0.098,1,0.7513738771659411,0.3962031074112612,0.5456567927640094
0.099,1,0.748065174,0.39522188318490953,0.5456452746423597
0.1,1,0.7447847214048307,0.39425085172529717,0.5456413162088123
0.101,1,0.7415322873877082,0.39328993679150154,0.5456449172977649
0.102,1,0.7383076412961072,0.39233906312666145,0.5456560780730357
0.103,1,0.7351105542548712,0.3913981564465514,0.5456747990278739
0.104,1,0.7319407990866973,0.3904671434283266,0.5457010809849874
0.105,1,0.7287981503177823,0.3895459516994345,0.5457349250965876
0.106,1,0.7256823841826883,0.3886345098266939,0.5457763328444566
0.107,1,0.7225932786284592,0.38773274730553786,0.545825306
0.108,1,0.7195306133180148,0.3868405945494168,0.5458818468244878
0.109,1,0.7164941696328473,0.3859579828793612,0.5459459576688945
0.11,1,0.7134837306750538,0.3850848445137026,0.5460176413743164
0.111,1,0.7104990812687262,0.3842211125579474,0.5460969010719869
0.112,1,0.7075400079607238,0.3833667209948048,0.5461837402234783
0.113,1,0.7046062990208559,0.382521605,0.5462781626208941
0.114,1,0.7016977444414957,0.381685699,0.5463801723870797
0.115,1,0.6988141359366501,0.38085894144096644,0.546489774
0.116,1,0.6959552669405054,0.38004126847876407,0.546606972
0.117,1,0.6931209326054758,0.37923261864215474,0.5467317720927601
0.118,1,0.6903109297997687,0.37843293097593533,0.5468641791856894
0.119,1,0.6875250571044925,0.377642145,0.5470041992313709
0.12,1,0.6847631148103243,0.3768602023825275,0.5471518383425327
0.121,1,0.6820249049137574,0.37608704356727246,0.5473071029646237
0.122,1,0.6793102311129461,0.37532261112903026,0.5474699998761688
0.123,1,0.6766188988031654,0.3745668480832026,0.5476405361891442
0.124,1,0.6739507150719075,0.37381969821390665,0.5478187193493651
0.125,1,0.6713029835582682,0.3730803705560687,0.5480042382765772
0.126,1,0.6686810712188453,0.37235048459387093,0.5481979174269772
0.127,1,0.6660817301941098,0.37162904518056344,0.5483992680920274
0.128,1,0.6635047743955776,0.37091599914398343,0.5486082990794476
0.129,1,0.6609500193969534,0.37021129404042674,0.54882502
0.13,1,0.6584172824273264,0.36951487814710976,0.5490494389332744
0.131,1,0.6559063823641088,0.3688267004547462,0.5492815670976415
0.132,1,0.6534171397257269,0.3681467106602432,0.5495214141813519
0.133,1,0.6509493766640801,0.36747485915950917,0.5497689906778057
0.134,1,0.6485029169567811,0.36681109704037695,0.5500243074191813
0.135,1,0.6460775859991824,0.3661553760756392,0.5502873755770215
0.136,1,0.643673211,0.3655076487161899,0.5505582066628394
0.137,1,0.64128962,0.3648678680842813,0.5508368125287414
0.138,1,0.6389266436714192,0.364235988,0.5511232053680666
0.139,1,0.6365841137312691,0.36361196280914904,0.5514173977160441
0.14,1,0.6342618634915393,0.36299574770799026,0.5517194024504682
0.141,1,0.6319597278763609,0.362387298,0.5520292327923886
0.142,1,0.6296775433668853,0.3617865712839766,0.5523469023068189
0.143,1,0.6274151479920271,0.3611935233573112,0.5526724249034637
0.144,1,0.6251723813190874,0.3606081122674557,0.5530058148374597
0.145,1,0.6229490844442664,0.36003029627725375,0.5533470867101353
0.146,1,0.6207450999830761,0.3594600342648624,0.5536962554697864
0.147,1,0.6185602720606576,0.3588972857180212,0.5540533364124696
0.148,1,0.6163944463020081,0.3583420107284154,0.5544183451828107
0.149,1,0.6142474698221361,0.3577941699861332,0.5547912977748296
0.15,1,0.6121191912161359,0.3572537247742149,0.5551722105327834
0.151,1,0.6100094605492015,0.3567206369632935,0.5555611
0.152,1,0.6079181293465796,0.3561948690063259,0.5559579836798769
0.153,1,0.6058450505834676,0.355676384,0.5563628785165216
0.154,1,0.6037900786748657,0.3551651453467026,0.5567758024159077
0.155,1,0.6017530694653882,0.354661117,0.557196773
0.156,1,0.59973388,0.35416426487081265,0.5576258101930823
0.157,1,0.59773237,0.3536745530015709,0.5580629313559806
0.158,1,0.5957483977071015,0.35319194764882716,0.5585081561537625
0.159,1,0.5937818259740284,0.352716415,0.5589615041233562
0.16,1,0.5918325172484861,0.3522479225922448,0.559422995
0.161,1,0.5899003357371293,0.35178643729182807,0.55989265
0.162,1,0.587985147,0.351331927,0.5603704878314003
0.163,1,0.5860868179610481,0.35088436116970895,0.5608565310635074
0.164,1,0.5842052168560712,0.3504437079447061,0.5613508005655884
0.165,1,0.5823402132640997,0.35000993721359663,0.5618533180472902
0.166,1,0.5804916780762104,0.34958301907660666,0.5623641055841014
0.167,1,0.5786581364418237,0.349162561,0.5628829949060409
0.168,1,0.576842542,0.34874942,0.5634105813287936
0.169,1,0.5750430301425427,0.34834304390587023,0.5639465072294697
0.17,1,0.5732594778191958,0.34794340456959333,0.5644907961824794
0.171,1,0.5714917621610655,0.347550475,0.565043472
0.172,1,0.5697397618236504,0.347164227,0.5656045594022374
0.173,1,0.568003357,0.3467846364091487,0.5661740826804291
0.174,1,0.5662824279406948,0.3464116757877852,0.5667520670362235
0.175,1,0.5645768578835044,0.34604532017270095,0.5673385379137965
0.176,1,0.5628865301035595,0.34568554466016255,0.5679335211348928
0.177,1,0.5612113293732082,0.3453323248231867,0.5685370429000587
0.178,1,0.5595511416580572,0.3449856367082944,0.5691491297898872
0.179,1,0.5579058541070341,0.3446454568323294,0.5697698087662753
0.18,1,0.5562753550424929,0.34431176217934484,0.5703991071736931
0.181,1,0.5546595339503722,0.3439845301975544,0.571037053
0.182,1,0.5530582814703996,0.34366373879634865,0.5716836735800443
0.183,1,0.5514714893863502,0.34334936634337715,0.572338998
0.184,1,0.5498990506163572,0.34304139166169156,0.5730030554650222
0.185,1,0.5483408592032759,0.3427397940269543,0.5736758746748061
0.186,1,0.5467968103051049,0.3424445531647098,0.5743574854888309
0.187,1,0.5452668001854649,0.342155649,0.5750479179659729
0.188,1,0.5437507262041363,0.3418730628933395,0.5757472025581989
0.189,1,0.5422484868076556,0.34159677516101083,0.5764553701119242
0.19,1,0.5407599815199722,0.341326768,0.5771724518693755
0.191,1,0.5392851109331692,0.341063022,0.5778984794699653
0.192,1,0.5378237766982445,0.34080552086982746,0.5786334849516712
0.193,1,0.5363758815159597,0.3405542469755873,0.5793775007524246
0.194,1,0.5349413291277483,0.3403091835466553,0.58013056
0.195,1,0.5335200243066944,0.3400703142447657,0.5808926950709347
0.196,1,0.5321118728485752,0.33983762315757327,0.5816639404768966
0.197,1,0.5307167815629703,0.33961109479657975,0.5824443299811359
0.198,1,0.5293346582644409,0.3393907140951178,0.5832338980423805
0.199,1,0.5279654117637742,0.3391764664063903,0.5840326795277619
0.2,1,0.5266089518592978,0.33896833750156813,0.5848407097142416
0.201,1,0.5252651893282663,0.3387663135679412,0.5856580242900381
0.202,1,0.5239340359183124,0.33857038120712646,0.5864846593560614
0.203,1,0.5226154043389716,0.3383805274333301,0.5873206514273464
0.204,1,0.521309208,0.3381967396716652,0.5881660374344893
0.205,1,0.5200153622694292,0.33801900575652255,0.5890208547250873
0.206,1,0.5187337819325227,0.33784731392999706,0.5898851410651766
0.207,1,0.5174643837163652,0.33768165284036716,0.5907589346406724
0.208,1,0.5162070850153524,0.3375220115406274,0.591642274
0.209,1,0.5149611468122549,0.33736820795796035,0.5925350251208532
0.21,1,0.5137280841053059,0.33722071391174374,0.5934377925844542
0.211,1,0.512506875,0.33707920875134023,0.5943502259943689
0.212,1,0.51129744,0.33694368316136514,0.5952723656854821
0.213,1,0.510099702,0.33681412822449913,0.5962042524212903
0.214,1,0.5089135830188586,0.33669053542034155,0.5971459273953258
0.215,1,0.5077390070310812,0.3365728966243155,0.5980974322325773
0.216,1,0.5065758985295752,0.33646120410662367,0.5990588089909034
0.217,1,0.5054241828962857,0.3363554505312559,0.6000301001624414
0.218,1,0.5042837863558954,0.336255629,0.6010113486750069
0.219,1,0.5031546359685088,0.3361617328267903,0.6020025978934855
0.22,1,0.5020366596224092,0.33607375598638756,0.6030038916212193
0.221,1,0.500929786,0.33599169266407003,0.6040152741013785
0.222,1,0.49983394470514764,0.3359155374796528,0.6050367900183269
0.223,1,0.4987490659872746,0.33584528544184783,0.6060684844989741
0.224,1,0.4976750810032857,0.335780932,0.6071104031141153
0.225,1,0.4966119216762461,0.3357224727816179,0.6081625918797582
0.226,1,0.4955595207154573,0.33566990411559444,0.6092250972584357
0.227,1,0.4945178116097185,0.33562322250795684,0.6102979661605034
0.228,1,0.4934867286206591,0.33558242490330703,0.6113812459454224
0.229,1,0.4924662067761407,0.33554750863205396,0.6124749844230224
0.23,1,0.49145618186373075,0.3355184714100724,0.6135792298547469
0.231,1,0.4904565904242475,0.33549531133841204,0.614694031
0.232,1,0.48946736974537386,0.3354780269030538,0.6158194368917598
0.233,1,0.48848845785534145,0.3354666169747168,0.6169554972889442
0.234,1,0.4875197935166852,0.33546108080871406,0.6181022622263928
0.235,1,0.48656131622006665,0.33546141804485774,0.6192597822415931
0.236,1,0.48561296617816674,0.33546762870741315,0.6204281083306765
0.237,1,0.4846746843196468,0.335479713,0.6216072919495023
0.238,1,0.4837464122831795,0.3354976723311547,0.6227973850147162
0.239,1,0.4828280924115464,0.33552150726341246,0.6239984399047781
0.24,1,0.4819196677458045,0.33555121956447803,0.6252105094609604
0.241,1,0.48102108201951954,0.33558681118191575,0.6264336469883135
0.242,1,0.4801322796530669,0.3356282844485008,0.6276679062565983
0.243,1,0.4792532057479995,0.3356756420825178,0.6289133415011836
0.244,1,0.4783838060814827,0.3357288871881089,0.6301700074239068
0.245,1,0.4775240271007943,0.3357880232556713,0.6314379591938961
0.246,1,0.47667381591789104,0.3358530541623043,0.6327172524483544
0.247,1,0.4758331203040403,0.3359239841723051,0.634007943
0.248,1,0.4750018886845173,0.336000818,0.6353100883042662
0.249,1,0.4741800701333668,0.3360835604989202,0.6366237445269537
0.25,1,0.4733671266961162,0.33617197852851344,0.6379484517839746
0.251,1,0.47256420200654503,0.3362666902777135,0.6392855647855407
0.252,1,0.471770539,0.33636732851369594,0.6406343655230352
0.253,1,0.47098608989247676,0.33647389986279747,0.6419949129593265
0.254,1,0.47021080641046403,0.336586411,0.6433672665300189
0.255,1,0.4694446416404543,0.33670487036731667,0.6447514861437951
0.256,1,0.46868754909697424,0.33682928473977747,0.6461476321826978
0.257,1,0.46793948290329435,0.3369596626614027,0.6475557655023522
0.258,1,0.4672003977867624,0.3370960127287751,0.6489759474321246
0.259,1,0.4664702490741999,0.33723834393564334,0.65040824
0.26,1,0.46574899268735737,0.3373866656740825,0.6518527048086987
0.261,1,0.46503658513843055,0.3375409877357045,0.653309405
0.262,1,0.4643329835256373,0.33770132031292127,0.654778404
0.263,1,0.46363814552885196,0.33786767400026063,0.6562597659286971
0.264,1,0.46295202940530067,0.33804005979573476,0.6577535539686671
0.265,1,0.46227459398531406,0.33821848910226077,0.6592598331882741
0.266,1,0.461605799,0.33840297372913575,0.6607786687042847
0.267,1,0.46094560341781243,0.33859352589356406,0.6623101261054396
0.268,1,0.460293969,0.33879015822223935,0.6638542714518557
0.269,1,0.45965085577338527,0.33899288375297976,0.6654111712743398
0.27,1,0.45901622609491677,0.3392017159364185,0.6669808925736074
0.271,1,0.45839004190669597,0.33941666863774883,0.668563503
0.272,1,0.4577722659367369,0.33963775613852365,0.6701590699495392
0.273,1,0.45716286145425467,0.33986499313851093,0.671767662
0.274,1,0.45656179226593147,0.34009839475760617,0.6733893489477358
0.275,1,0.45596902271223605,0.3403379765377982,0.6750241990214656
0.276,1,0.45538451766379884,0.34058375444519395,0.676672282
0.277,1,0.454808243,0.34083574487210033,0.678333669
0.278,1,0.4542401631946619,0.34109396463916064,0.6800084304995557
0.279,1,0.4536802461341667,0.34135843099755325,0.6816966371418901
0.28,1,0.4531284582924665,0.34162916163124435,0.683398361
0.281,1,0.45258476713851725,0.3419061746593023,0.6851136737690022
0.282,1,0.4520491406508161,0.3421894886382692,0.6868426483830034
0.283,1,0.4515215473141499,0.34247912256459406,0.6885853577014284
0.284,1,0.451001956,0.3427750958771247,0.6903418751622927
0.285,1,0.45049033654537385,0.34307742845965983,0.6921122746484974
0.286,1,0.4499866585857486,0.3433861406435637,0.6938966304851137
0.287,1,0.44949089271598447,0.34370125321044215,0.6956950174365153
0.288,1,0.4490030099053507,0.34402278739487996,0.6975075107033524
0.289,1,0.4485229816109771,0.3443507648872413,0.699334186
0.29,1,0.44805077977495905,0.3446852078365346,0.7011751191480342
0.291,1,0.44758637682151237,0.34502613885333916,0.7030303868790493
0.292,1,0.4471294876718988,0.34537329520385956,0.7048993080718374
0.293,1,0.4466807803000622,0.3457274186443738,0.7067838003530008
0.294,1,0.4462397907269182,0.3460881018071295,0.7086828625502571
0.295,1,0.4458064933087651,0.34645536921040027,0.7105965728463186
0.296,1,0.4453808628703083,0.3468292458499235,0.7125250098293925
0.297,1,0.44496287470211215,0.34720975720223207,0.7144682524885105
0.298,1,0.4445525045581009,0.34759692922805285,0.71642638
0.299,1,0.44414972865310703,0.3479907883757762,0.7183994727656857
0.3,1,0.44375452366046575,0.34839136158499334,0.7203876103210065
0.301,1,0.44336686670965686,0.3487986762901043,0.7223908734160717
0.302,1,0.44298673538399436,0.3492127604239992,0.724409343
0.303,1,0.4426141077183604,0.3496336424218091,0.7264431002566761
0.304,1,0.4422489621969869,0.3500613512247306,0.7284922269323535
0.305,1,0.44189127775128273,0.3504959162839234,0.7305568049953498
0.306,1,0.44154103375770576,0.3509373675644831,0.7326369167962377
0.307,1,0.44119821,0.3513857355494888,0.7347326450274781
0.308,1,0.440862787,0.3518410512441248,0.7368440727161693
0.309,1,0.4405347448866599,0.35230334617988157,0.7389712832165274
0.31,1,0.44021406529524576,0.3527726524188325,0.74111436
0.311,1,0.4399007296427031,0.35324900255799074,0.7432733876576196
0.312,1,0.4395947199336412,0.35373242973374364,0.7454484498707508
0.313,1,0.43929601860408596,0.35422296762636885,0.7476396314232917
0.314,1,0.43900460851971046,0.3547206504646304,0.7498470171822521
0.315,1,0.43872047297410843,0.355225513,0.7520706922905469
0.316,1,0.4384435956871106,0.35573759066370914,0.7543107421573785
0.317,1,0.4381739608031449,0.35625691926701464,0.7565672524482917
0.318,1,0.4379115528896398,0.3567835353107096,0.7588403090748892
0.319,1,0.43765635693547045,0.35731747583785023,0.7611299981842049
0.32,1,0.43740835834944725,0.3578587784693192,0.7634364061477239
0.321,1,0.43716754295884785,0.35840748140901635,0.7657596195500416
0.322,1,0.43693389700798974,0.3589636234491414,0.768099725
0.323,1,0.43670740715684725,0.35952724397556496,0.7704568100043606
0.324,1,0.43648806047970934,0.3600983829732918,0.7728309611838109
0.325,1,0.4362758444638797,0.3606770810320169,0.7752222660316144
0.326,1,0.43607074700841747,0.3612633793517743,0.7776308120145747
0.327,1,0.4358727564229219,0.36185731974868235,0.7800566867365035
0.328,1,0.4356818614263559,0.36245894466078266,0.7824999779241099
0.329,1,0.43549805114591233,0.3630682971539779,0.7849607734124578
0.33,1,0.43532131511592215,0.3636854209280682,0.7874391611299858
0.331,1,0.4351516432768006,0.3643103603228865,0.7899352290830728
0.332,1,0.434989026,0.36494316032453517,0.7924490653401437
0.333,1,0.43483345395723155,0.36558386657172487,0.7949807580153023
0.334,1,0.43468473039489325,0.3662320645601087,0.7975293077021066
0.335,1,0.4345433823664543,0.36688890002540847,0.8000973814595422
0.336,1,0.43440905388181006,0.3675537846934681,0.8026835799932468
0.337,1,0.4342817373242942,0.36822676692290274,0.805287991
0.338,1,0.4341614254770325,0.36890789575879174,0.8079107038334512
0.339,1,0.4340481115222218,0.3695972209396732,0.8105518052295335
0.34,1,0.4339417890404461,0.3702947929046474,0.813211384
0.341,1,0.4338424520100328,0.3710006628005952,0.815889527
0.342,1,0.4337500948064499,0.37171488248951196,0.8185863220775053
0.343,1,0.43366471220174313,0.37243750455595714,0.8213018575457635
0.344,1,0.4335862993640119,0.373168582,0.8240362203746748
0.345,1,0.43351485185692606,0.3739081698180231,0.8267894977486754
0.346,1,0.4334503656392813,0.3746563218643002,0.8295617766353574
0.347,1,0.43339283706459464,0.3754130940051607,0.8323531437613103
0.348,1,0.43334226288073974,0.3761785425539309,0.8351636855873195
0.349,1,0.43329864022962217,0.3769527245937414,0.8379934882829128
0.35,1,0.43326196664689254,0.3777356979858383,0.8408426377002403
0.351,1,0.4332322400616998,0.37852752137802526,0.8437112193472764
0.352,1,0.43320945879648565,0.37932825421323646,0.8465993183603331
0.353,1,0.4331936215668154,0.3801379567382439,0.8495070194758643
0.354,1,0.43318472748125125,0.38095669001249904,0.852434407
0.355,1,0.43318277604126226,0.3817845159171121,0.8553815647866924
0.356,1,0.4331877671411756,0.38262149716396965,0.8583485761917603
0.357,1,0.433199701,0.38346769730499347,0.8613355240573191
0.358,1,0.4332185785022855,0.3843231807415435,0.864342491
0.359,1,0.4332444005165315,0.3851880127339634,0.8673695577402407
0.36,1,0.4332771685769548,0.3860622594112739,0.8704168063479328
0.361,1,0.4333168845428074,0.3869459877810161,0.8734843169289765
0.362,1,0.4333635506667288,0.3878392657392448,0.8765721692297199
0.363,1,0.4334171695949717,0.3887421620806733,0.8796804422730766
0.364,1,0.43347774436766867,0.38965474650897597,0.8828092143217025
0.365,1,0.4335452784191365,0.3905770896472474,0.8859585628403035
0.366,1,0.4336197755782211,0.39150926304861966,0.8891285644570627
0.367,1,0.43370124006868127,0.39245133920704234,0.8923192949241724
0.368,1,0.4337896765096127,0.39340339156822685,0.8955308290774553
0.369,1,0.43388508991591174,0.3943654945407571,0.8987632407950601
0.37,1,0.43398748569877676,0.39533772350736707,0.9020166029552172
0.371,1,0.43409686966625405,0.39632015483639293,0.9052909873930461
0.372,1,0.4342132480238174,0.39731286589339365,0.9085864648563886
0.373,1,0.43433662737499223,0.39831593505295276,0.9119031049606676
0.374,1,0.43446701472201815,0.39932944171065304,0.9152409761427422
0.375,1,0.43460401077849914,0.4003524293479161,0.9185982509102082
0.376,1,0.43474859351474077,0.40138728401532187,0.9219792642110196
0.377,1,0.43490020795925616,0.40243282417748655,0.9253817093102733
0.378,1,0.4350588627426233,0.40348913350639753,0.9288056493611321
0.379,1,0.43522456689811856,0.4045562967587837,0.9322511460876894
0.38,1,0.4353973298626243,0.4056344,0.9357182597324409
0.381,1,0.435577161,0.40672352956351726,0.9392070490026627
0.382,1,0.43576407198996603,0.40782377417209814,0.9427175710156752
0.383,1,0.435958072,0.4089352228438574,0.9462498812429929
0.384,1,0.43615917272892346,0.4100579659600174,0.949804033
0.385,1,0.436367385,0.4111920950682753,0.9533800796544669
0.386,1,0.43658272220646394,0.412337703,0.9569780700339381
0.387,1,0.4368051951793008,0.413494883,0.9605980528985683
0.388,1,0.4370348171085189,0.4146637316224521,0.9642400746128037
0.389,1,0.437271601,0.4158443440121272,0.9679041795358554
0.39,1,0.43751556071890396,0.41703681813910887,0.9715904099576301
0.391,1,0.43776671,0.4182412528587698,0.9752988060334384
0.392,1,0.4380250629609065,0.4194577482979679,0.9790294057174732
0.393,1,0.43829063474611185,0.4206864058709535,0.9827822446950434
0.394,1,0.4385634404415577,0.421927328,0.986557356
0.395,1,0.4388434956751657,0.4231806196093455,0.9903547715122423
0.396,1,0.43913081649861296,0.424446385,0.994174519
0.397,1,0.4394254193889502,0.42572473175521597,0.998016624
0.398,1,0.43972732125026237,0.4270157674130867,1.001881110347355
0.399,1,0.4400365394153729,0.4283196016463899,1.005767998564167
0.4,1,0.44035309164759207,0.4296363453467341,1.0096773063853253
0.401,1,0.4406769961425074,0.4309661108291427,1.0136090487533302
0.402,1,0.4410082715298197,0.4323090118502025,1.0175632376744992
0.403,1,0.4413469368752242,0.43366516362648055,1.021539882138309
0.404,1,0.4416930116823332,0.43503468285321134,1.0255389880354153
0.405,1,0.44204651589464566,0.4364176877232565,1.0295605580743408
0.406,1,0.4424074698975598,0.4378142979463432,1.0336045916968348
0.407,1,0.44277589452043276,0.4392246347685833,1.0376710849919062
0.408,1,0.4431518110386846,0.4406488209922786,1.0417600306085248
0.409,1,0.443535241,0.44208698099601323,1.0458714176669865
0.41,1,0.4439262071062592,0.44353924075504053,1.0500052316689563
0.411,1,0.44432473145630924,0.4450057278619654,1.0541614544061757
0.412,1,0.4447308373077212,0.44648657154772853,1.058340063867857
0.413,1,0.4451445481993896,0.44798190270289306,1.0625410341467478
0.414,1,0.44556588812986053,0.4494918538992412,1.0667643353438891
0.415,1,0.4459948815597592,0.4510165594116834,1.071009933472065
0.416,1,0.44643155341426494,0.45255615524048265,1.0752777903579558
0.417,1,0.44687531399866937,0.45410903832706334,1.0795658653149718
0.418,1,0.4473275889530053,0.4556791568842791,1.0838786160329583
0.419,1,0.44778762101847824,0.45726459044241063,1.0882134828636718
0.42,1,0.4482554370347483,0.45886548224882323,1.0925704095887052
0.421,1,0.44873106431935095,0.46048197739427216,1.096949335286339
0.422,1,0.4492145306704665,0.462114223,1.1013501942260384
0.423,1,0.449705864,0.4637623674280711,1.105772915761757
0.424,1,0.450205094,0.46542656193483417,1.1102174242240597
0.425,1,0.45071224937392584,0.4671069590676992,1.1146836388111052
0.426,1,0.45122735968551936,0.46880371350505623,1.1191714734784959
0.427,1,0.45175045536462227,0.47051698191944236,1.1236808368280278
0.428,1,0.4522815671542381,0.4722469230039302,1.1282116319953732
0.429,1,0.45282072629880243,0.47399369749888765,1.132763756536726
0.43,1,0.4533679645473577,0.47575746821911513,1.1373371023144347
0.431,1,0.4539233141567777,0.4775384000813614,1.141931555381674
0.432,1,0.45448680789504403,0.4793366601322269,1.1465469958661718
0.433,1,0.4550584790445761,0.4811524175764537,1.151183297853052
0.434,1,0.45563836140561365,0.48298584380561205,1.1558403292668247
0.435,1,0.4562264892996523,0.4848371124271834,1.160517951752567
0.436,1,0.4568228975729324,0.4867063992940469,1.1652160205563473
0.437,1,0.45742762159998174,0.4885938825343715,1.1699343844049417
0.438,1,0.45804069728721386,0.49049974258192064,1.174672885384896
0.439,1,0.4586621610765782,0.49242416220677077,1.1794313588209806
0.44,1,0.4592920499492677,0.4943673265464511,1.1842096331541114
0.441,1,0.45993040142947994,0.49632942313750616,1.189007529818784
0.442,1,0.46057725358823487,0.49831064194748687,1.1938248631200936
0.443,1,0.4612326450472485,0.5003111754073742,1.198661440110401
0.444,1,0.46189661498286183,0.5023312184444391,1.2035170604657217
0.445,1,0.46256920313002825,0.5043709685155426,1.2083915163619101
0.446,1,0.4632504497863557,0.5064306256408814,1.213284592350707
0.447,1,0.4639403958162085,0.5085103924381802,1.2181960652357406
0.448,1,0.4646390826548653,0.5106104741573383,1.223125703948559
0.449,1,0.4653465523127371,0.5127310787155314,1.2280732694247787
0.45,1,0.4660628473796413,0.5148724167327736,1.2330385144804439
0.451,1,0.4667880110291366,0.5170347015679428,1.2380211836886843
0.452,1,0.46752208702291687,0.5192181493552744,1.2430210132567692
0.453,1,0.46826511971526413,0.5214229790413237,1.248037730903666
0.454,1,0.4690171540575618,0.5236494124224027,1.253071055738192
0.455,1,0.4697782356028682,0.5258976741824954,1.2581206981378787
0.456,1,0.4705484105105511,0.5281679919316518,1.2631863596286514
0.457,1,0.47132772555098423,0.5304605962448654,1.268267732765448
0.458,1,0.47211622811030357,0.5327757207014376,1.273364501013886
0.459,1,0.4729129602159471,0.5351106535943075,1.278475156445004
0.46,1,0.47372018310648917,0.5374720237423217,1.283602090914203
0.461,1,0.4745367415053006,0.5398566436912854,1.2887434003410465
0.462,1,0.475362685,0.5422647596449897,1.2938987300523552
0.463,1,0.47619806522334174,0.5446966210192666,1.2990677157045503
0.464,1,0.47704293234778944,0.5471524804843687,1.3042499831745265
0.465,1,0.47789733860128986,0.5496325940078477,1.3094451484525145
0.466,1,0.4787613365172583,0.5521372208979374,1.314652817537112
0.467,1,0.4796349792909704,0.5546666238474354,1.3198725863325973
0.468,1,0.4805183207849628,0.5572210689780905,1.3251040405487229
0.469,1,0.4814114155344984,0.5598008258854918,1.3303467556031179
0.47,1,0.4823143187530984,0.562406168,1.3356002965264717
0.471,1,0.4832270863381398,0.5650373710549441,1.340864217870673
0.472,1,0.48414977487652155,0.5676947162884105,1.3461380636200664
0.473,1,0.48508244165039593,0.5703784873347472,1.351421367105997
0.474,1,0.48602514464296764,0.5730889718496524,1.3567136509248303
0.475,1,0.4869779425443621,0.5758264612425307,1.362014426859624
0.476,1,0.4879408947575602,0.578591251,1.367323195805621
0.477,1,0.4889140614044014,0.5813836393591436,1.372639447699774
0.478,1,0.48989750333165605,0.5842039301081252,1.3779626614544727
0.479,1,0.4908912821171678,0.5870524298847863,1.3832923048956647
0.48,1,0.49189546007606344,0.5899294496025964,1.3886278347055763
0.481,1,0.4929101002670332,0.5928353042263297,1.3939686963702171
0.482,1,0.49393526649868036,0.5957703128233323,1.3993143241318817
0.483,1,0.4949710233359423,0.5987347986152521,1.4046641409468301
0.484,1,0.4960174361065801,0.6017290890302234,1.410017558448366
0.485,1,0.4970745709077414,0.604753516,1.4153739769155083
0.486,1,0.4981424946125905,0.6078084147905022,1.4207327852474652
0.487,1,0.4992212748770129,0.6108941265003549,1.4260933609441167
0.488,1,0.5003109801463901,0.6140109956697609,1.4314550700927113
0.489,1,0.5014116796624448,0.6171593715573409,1.436817267360992
0.49,1,0.5025234434701595,0.6203396079503462,1.4421792959969544
0.491,1,0.5036463424247654,0.6235520632197544,1.4475404878354399
0.492,1,0.5047804481988044,0.6267971003757353,1.4529001633117933
0.493,1,0.5059258332892638,0.6300750871234662,1.4582576314827747
0.494,1,0.5070825710247822,0.6333863959192858,1.4636121900549413
0.495,1,0.5082507355729277,0.6367314040271634,1.4689631254207014
0.496,1,0.5094304019475491,0.6401104935754725,1.4743097127022535
0.497,1,0.5106216460161996,0.6435240516140404,1.479651215803603
0.498,1,0.5118245445076339,0.6469724701714582,1.4849868874708694
0.499,1,0.5130391750193765,0.6504561463126255,1.4903159693610746
0.5,1,0.5142637140041197,0.6539697062227113,1.495639048225258
0.501,1,0.5155022969504542,0.6575258689837484,1.5009525194956095
0.502,1,0.5167528533971849,0.6611185290510281,1.5062570255221783
0.503,1,0.5180154645513679,0.6647481045524568,1.5115517637544937
0.504,1,0.5192902125284264,0.6684150189475548,1.5168359210402789
0.505,1,0.5205771803601653,0.6721197010858592,1.5221086737501324
0.506,1,0.5218764520028508,0.6758625852653503,1.5273691879119864
0.507,1,0.5231881123453688,0.6796441112908738,1.5326166193555242
0.508,1,0.5245122472174505,0.6834647245325058,1.5378501138666978
0.509,1,0.525848943,0.6873248759838353,1.5430688073525038
0.51,1,0.5271982886233234,0.6912250223201077,1.5482718260161548
0.511,1,0.5285603715958506,0.6951656259561918,1.5534582865427813
0.512,1,0.5299352819923651,0.6991471551043134,1.558627296
0.513,1,0.5313231104727265,0.703170084,1.5637779535239373
0.514,1,0.5327239486884923,0.7072348921167798,1.5689093475794271
0.515,1,0.5341378892916375,0.7113420659077632,1.5740205591467695
0.516,1,0.5355650259433447,0.7154920971770768,1.5791106604828542
0.517,1,0.5370054533228579,0.7196854839780584,1.584178715668081
0.518,1,0.5384592671364093,0.7239227304999625,1.5892237808687022
0.519,1,0.5399265641262077,0.7282043471225033,1.5942449046103966
0.52,1,0.5414074420794954,0.7325308504696753,1.5992411280631291
0.521,1,0.5429019998376713,0.736902763,1.6042114853373097
0.522,1,0.5444103373054753,0.7413206153725442,1.6091550037912623
0.523,1,0.5459325554602378,0.7457849418703496,1.6140707043500124
0.524,1,0.5474687563611929,0.7502962850783097,1.6189576018353646
0.525,1,0.5490190431588513,0.7548551936182748,1.6238147053072387
0.526,1,0.5505835201044345,0.7594622226595681,1.6286410184162237
0.527,1,0.552162293,0.7641179339653796,1.6334355397672775
0.528,1,0.5537554670048269,0.7688228959377058,1.6381972632945005
0.529,1,0.555363151,0.7735776836607254,1.6429251786468764
0.53,1,0.5569854534485204,0.778382879,1.6476182715848824
0.531,1,0.5586224840946308,0.7832390703548375,1.6522755243878258
0.532,1,0.5602743540465085,0.7881468532712971,1.6568959162717587
0.533,1,0.561941176,0.7931068299030284,1.6614784238178197
0.534,1,0.5636230619463856,0.7981196093324733,1.6660220214107948
0.535,1,0.5653201278892163,0.8031858075446818,1.670525681687725
0.536,1,0.5670324891473552,0.8083060474561234,1.6749883759963127
0.537,1,0.5687602627184429,0.8134809589408297,1.6794090748629034
0.538,1,0.570503567,0.8187111788536938,1.6837867484697813
0.539,1,0.5722625208907789,0.8239973510507592,1.688120367141503
0.54,1,0.5740372456183551,0.8293401264063073,1.6924089018399662
0.541,1,0.5758278629318158,0.8347401628265627,1.6966513246679125
0.542,1,0.5776314914935622,0.8401883961954664,1.700852359935301
0.543,1,0.5794546033640955,0.84570619,1.7049984581949056
0.544,1,0.5812939865448264,0.8512832899467215,1.709095326457256
0.545,1,0.5831497681449744,0.8569203829616293,1.713141946758861
0.546,1,0.5850220765743396,0.8626181625159299,1.7171373049548724
0.547,1,0.586911042,0.8683773292353023,1.7210803912661423
0.548,1,0.5888167941246834,0.874198591,1.7249702008319256
0.549,1,0.590739467,0.8800826617184341,1.7288057342677658
0.55,1,0.5926791928779163,0.8860302637087506,1.7325859982280878
0.551,1,0.5946361078429696,0.892042125,1.736310006
0.552,1,0.5966103479863043,0.898118982,1.7399767779387445
0.553,1,0.5986020511109661,0.9042615755420199,1.7435853423114436
0.554,1,0.6006113564032404,0.9104706556001169,1.7471347356032805
0.555,1,0.6026384044429676,0.9167469777437638,1.7506240032308882
0.556,1,0.6046833372138373,0.923091304,1.754052200095169
0.557,1,0.6067462981136652,0.9295044047008176,1.7574183911620413
0.558,1,0.6088274319646382,0.9359870541140747,1.7607216520434852
0.559,1,0.6109268850235268,0.9425400346371817,1.7639610695783021
0.56,1,0.6130448049918578,0.9491641345531979,1.7671357424119503
0.561,1,0.615181341,0.9558601483488873,1.7702447815748532
0.562,1,0.6173366437474712,0.9626288765942932,1.7732873110585237
0.563,1,0.6195108652525037,0.9694711258119469,1.7762624683888646
0.564,1,0.6217041591224635,0.9763877083352351,1.7791694051960065
0.565,1,0.6239166804335128,0.9833794421554227,1.7820072877800208
0.566,1,0.6261485857664719,0.9904471507568355,1.7847752976718452
0.567,1,0.6284000332165511,0.9975916629396615,1.7874726321887655
0.568,1,0.6306711824029929,1.004813812629824,1.7900985049837854
0.569,1,0.6329621944786181,1.0121144386753622,1.792652146588223
0.57,1,0.6352732321392639,1.0194943846287288,1.7951328049468651
0.571,1,0.6376044596331086,1.026954498514397,1.797539745945015
0.572,1,0.6399560427698731,1.0344956325811492,1.7998722539267802
0.573,1,0.6423281489298911,1.0421186430384026,1.8021296322039415
0.574,1,0.6447209470730398,1.0498243897758959,1.8043112035547444
0.575,1,0.6471346077475203,1.0576137360660423,1.8064163107119813
0.576,1,0.6495693030984783,1.0654875482482489,1.8084443168397213
0.577,1,0.6520252068764539,1.0734466953944493,1.8103946059980616
0.578,1,0.6545024944456532,1.0814920489550994,1.8122665835952887
0.579,1,0.6570013427920233,1.0896244823848458,1.8140596768268404
0.58,1,0.6595219305311314,1.097844870747076,1.8157733351004721
0.581,1,0.6620644379158254,1.1061540902965012,1.8174070304470664
0.582,1,0.6646290468436674,1.1145530180389365,1.818960257916512
0.583,1,0.6672159408641315,1.1230425312673844,1.8204325359581084
0.584,1,0.6698206066202785,1.131607751130607,1.821831306190576
0.585,1,0.6724531002756662,1.1402830296013642,1.8231384506754802
0.586,1,0.6751084476885914,1.1490515607521439,1.8243633244730002
0.587,1,0.6777868391905929,1.1579142177876331,1.8255055447260369
0.588,1,0.6804884667975545,1.166871871442351,1.8265647536552194
0.589,1,0.6832135242151444,1.175925389351752,1.8275406188342158
0.59,1,0.685962207,1.185075635,1.8284328334462627
0.591,1,0.6887347117840309,1.1943234689922373,1.8292411165215727
0.592,1,0.6915312378396613,1.2036697444035487,1.829965213155262
0.593,1,0.6943519855229272,1.2131153099480219,1.8306048947054931
0.594,1,0.6971971570574734,1.2226610072222437,1.8311599589715375
0.595,1,0.7000669563816014,1.2323076702687938,1.8316302303515064
0.596,1,0.7029615891509525,1.2420561247096393,1.8320155599795216
0.597,1,0.7058812627407212,1.2519071868409606,1.8323158258421226
0.598,1,0.7088261862473798,1.2618616626881725,1.8325309328737447
0.599,1,0.7117965704898925,1.2719203470199174,1.8326608130311266
0.6,1,0.714792628,1.282084022,1.8327054253465402
0.601,1,0.7178145730743348,1.2923534577145914,1.832664755959758
0.602,1,0.7208626216699872,1.3027294078576557,1.8325388181287268
0.603,1,0.7239369915074285,1.313212612,1.832327652218912
0.604,1,0.7270379020168369,1.3238037916118492,1.8320313256713554
0.605,1,0.7301655743461558,1.3345036514609463,1.8316499329494609
0.606,1,0.7333202313580763,1.3453128759671578,1.8311835954646183
0.607,1,0.7365020976263099,1.3562321290112456,1.830632461480746
0.608,1,0.7397113994311262,1.3672620522890497,1.8299967059979099
0.609,1,0.7429483647541262,1.3784032638456472,1.8292765306151904
0.61,1,0.7462132232722198,1.3896563565545546,1.8284721633729872
0.611,1,0.7495062063507769,1.4010218965407446,1.8275838585749906
0.612,1,0.7528275470359239,1.4125004215462695,1.8266118965900904
0.613,1,0.7561774800459479,1.424092439237325,1.8255565836344996
0.614,1,0.759556242,1.4357984254516092,1.8244182515344025
0.615,1,0.7629640702165077,1.4476188223848827,1.8231972574694872
0.616,1,0.7664012050839215,1.4595540367156665,1.8218939836977046
0.617,1,0.769867888,1.471604437667093,1.8205088372616711
0.618,1,0.773364361,1.4837703550049621,1.819042249677113
0.619,1,0.7768908692404236,1.496052076971142,1.817494676603808
0.62,1,0.7804476588499479,1.5084498481515118,1.8158665974994739
0.621,1,0.7840349773756236,1.5209638672777486,1.814158515
0.622,1,0.7876530740340253,1.5335942849623456,1.8123709558262195
0.623,1,0.7913021995710516,1.5463412013663556,1.8105044678186535
0.624,1,0.7949826062410768,1.5592046637994574,1.8085596220992533
0.625,1,0.7986867081216487,1.5721607231943704,1.8065429670819335
0.626,1,0.802431096,1.585259791116997,1.8044413047632837
0.627,1,0.8062075425427255,1.598475204597752,1.8022631533195568
0.628,1,0.810016304,1.6118067702357848,1.8000091696461282
0.629,1,0.8138576418251138,1.625254228528674,1.797680030600055
0.63,1,0.8177318154366833,1.6388172510590724,1.7952764325119244
0.631,1,0.8216390875159482,1.6524954376152068,1.792799090686973
0.632,1,0.8255797215438225,1.6662883132462465,1.7902487388961648
0.633,1,0.8295539822516703,1.680195325253751,1.7876261288578403
0.634,1,0.833562136,1.6942158401206708,1.7849320297106077
0.635,1,0.8376044486611169,1.7083491403796591,1.7821672274781428
0.636,1,0.8416811897351392,1.7225944214226996,1.7793325245265428
0.637,1,0.8457926281502001,1.7369507882543909,1.7764287390149134
0.638,1,0.8499390342958817,1.751417252191509,1.7734567043398575
0.639,1,0.8541206795603534,1.7659927275118443,1.770417268574516
0.64,1,0.8583378362809626,1.7806760280556317,1.7673112939028373
0.641,1,0.8625907776925192,1.7954658637832668,1.764139656049721
0.642,1,0.866879778,1.8103608372934055,1.7609032437077023
0.643,1,0.8712051116880504,1.8253594403059406,1.7576029579608214
0.644,1,0.8755670547298313,1.840460050114769,1.754239711706317
0.645,1,0.8799658832574433,1.8556609260157195,1.7508144290747891
0.646,1,0.8844018741315336,1.8709602057154617,1.747328044849455
0.647,1,0.8888753047474001,1.8863559017277014,1.743781503885109
0.648,1,0.8933864529650419,1.9018458977634491,1.7401757605274037
0.649,1,0.8979355970362843,1.9174279451226803,1.7365117780330368
0.65,1,0.9025230155288877,1.9330996590952085,1.7327905279914344
0.651,1,0.9071489872475569,1.948858515379145,1.7290129897485091
0.652,1,0.9118137911517636,1.9647018465258665,1.7251801498330401
0.653,1,0.9165177062702838,1.9806268384209749,1.7212930013862127
0.654,1,0.9212610116123632,1.9966305268113105,1.717352543594864
0.655,1,0.9260439860754124,2.012709793888652,1.7133597811289338
0.656,1,0.930866908,2.0288613649413216,1.7093157235836178
0.657,1,0.9357300568159772,2.0450818050855104,1.7052213849267133
0.658,1,0.940633709,2.0613675160887324,1.7010777829516095
0.659,1,0.9455781436989049,2.0777147332983703,1.6968859387363757
0.66,1,0.9505636363944572,2.094119522688907,1.6926468761093696
0.661,1,0.955590464,2.1105777780419683,1.6883616211217773
0.662,1,0.9606589005802895,2.127085218273889,1.6840312015274868
0.663,1,0.9657692215186849,2.143637384926032,1.679656646270654
0.664,1,0.9709216995459651,2.1602296398336334,1.6752389849813165
0.665,1,0.9761166065292122,2.1768571629894464,1.6707792474794074
0.666,1,0.9813542129502225,2.193514950618907,1.6662784632874652
0.667,1,0.9866234473007459,2.2101846749407943,1.6617354704045724
0.668,1,0.9919481621140835,2.2268882402980763,1.657154634
0.669,1,0.9973163898027568,2.2436057084503127,1.652535879567749
0.67,1,1.0027283937212648,2.2603313137849335,1.6478802309934018
0.671,1,1.0081844350651594,2.2770591010196486,1.6431887090635484
0.672,1,1.013684772702877,2.2937829249523807,1.6384623316214473
0.673,1,1.0192296630020654,2.310496450551598,1.6337021130322547
0.674,1,1.024819359650279,2.327193153405815,1.6289090637756471
0.675,1,1.030454113469923,2.343866320550887,1.624084190049174
0.676,1,1.0361341722273143,2.3605090516936555,1.6192284933824797
0.677,1,1.0418597804357241,2.3771142608501887,1.6143429702625034
0.678,1,1.0476311791522825,2.3936746784165077,1.6094286117697407
0.679,1,1.0534486057686037,2.4101828536892884,1.604486403225671
0.68,1,1.0593122937950044,2.426631157853355,1.5995173238513873
0.681,1,1.0652224726381885,2.4430117874521544,1.5945223464374967
0.682,1,1.071179367372261,2.459316768356582,1.5895024370253121
0.683,1,1.0771831985029425,2.4755379602465393,1.5844585545993601
0.684,1,1.083234181724846,2.4916670616185557,1.579391651
0.685,1,1.0893325276716996,2.5076956153316017,1.5743026695945455
0.686,1,1.0954784416593641,2.5236150147018233,1.5691925470916606
0.687,1,1.1016721234215365,2.5394165101554957,1.5640622111910103
0.688,1,1.1079137668379997,2.555091216447811,1.5589125813760933
0.689,1,1.1142035596552917,2.5706301204534103,1.5537445684653959
0.69,1,1.1205416831996713,2.5860240895325726,1.5485590743834126
0.691,1,1.1269283120822617,2.6012638804750106,1.5433569919426278
0.692,1,1.133363613896238,2.616340149021047,1.5381392046363755
0.693,1,1.139847748905954,2.6312434599575694,1.5329065864424622
0.694,1,1.1463808697278828,2.645964297783824,1.5276600016374395
0.695,1,1.1529631210032614,2.6604930779395786,1.5224003046214145
0.696,1,1.1595946390623324,2.674820158585484,1.5171283397532453
0.697,1,1.1662755515800771,2.6889358529228025,1.511844941
0.698,1,1.1730059772233359,2.702830442036862,1.506550932772471
0.699,1,1.1797860252892303,2.7164941882456803,1.5012471278307775
0.7,1,1.1866157953347805,2.7299173489323745,1.495934329
0.701,1,1.1934953767976497,2.7430901908369334,1.4906133286729482
0.702,1,1.200424848607923,2.756003004780004,1.4852849077049097
0.703,1,1.207404278790856,2.768646121,1.4799498365128703
0.704,1,1.2144337240605356,2.781009923588996,1.4746088743904289
0.705,1,1.2215132294043858,2.7930848684350638,1.4692627695489577
0.706,1,1.2286428276584713,2.8048614972257266,1.4639122590479048
0.707,1,1.2358225390735695,2.816330454877156,1.4585580687336064
0.708,1,1.243052370871966,2.827482505900948,1.4532009131864105
0.709,1,1.2503177252655888,2.8383407832714833,1.4478331719874105
0.71,1,1.2576488537464898,2.8488250854056685,1.442472076559311
0.711,1,1.2650300412573403,2.8589652519244897,1.4371101237873884
0.712,1,1.2724612373512556,2.8687527053261612,1.4317479820665115
0.713,1,1.2799423761561792,2.878179073440265,1.4263863083770796
0.714,1,1.287473375875123,2.8872362061805052,1.4210257482784514
0.715,1,1.295054138277281,2.895916192127781,1.4156669359092249
0.716,1,1.302684548180091,2.9042113748848055,1.410310493994149
0.717,1,1.3103644729223152,2.912114369142982,1.4049570338574502
0.718,1,1.318093761828279,2.9196180764020077,1.3996071554423806
0.719,1,1.325872245663379,2.9267157002826893,1.394261447336766
0.72,1,1.3336997360810114,2.9334007613739574,1.3889204868043696
0.721,1,1.3415760250610917,2.9396671115557598,1.383584839821835
0.722,1,1.3495008843403515,2.945508947740714,1.3782550611210276
0.723,1,1.357474064834629,2.9509208249787733,1.3729316942365577
0.724,1,1.3654952960533817,2.955897668871093,1.3676152715582965
0.725,1,1.3735642855066907,2.960434787241374,1.3623063143886793
0.726,1,1.381680718105024,2.964527881015499,1.3570053330045928
0.727,1,1.3898442555520827,2.968173054263123,1.3517128267236695
0.728,1,1.3980545357310659,2.971366823358024,1.3464292839747856
0.729,1,1.4063111720847128,2.9741061252174337,1.3411551823725683
0.73,1,1.4146137529895264,2.9763883245843057,1.3358909887957506
0.731,1,1.422961841124598,2.978211220320482,1.3306371594691562
0.732,1,1.4313549728354924,2.979573050682829,1.325394140049165
0.733,1,1.4397926574936815,2.980472497558881,1.320162365712466
0.734,1,1.4482743768520536,2.9809086896430608,1.3149422612479325
0.735,1,1.4567995843970527,2.980881204539214,1.3097342411514363
0.736,1,1.465367705,2.980390069780025,1.3045387097234524
0.737,1,1.4739781327545114,2.9794357627587287,1.2993560611692785
0.738,1,1.482630233341839,2.9780192095734375,1.2941866797017123
0.739,1,1.49132334,2.9761417827892824,1.289030939646034
0.74,1,1.500056756159716,2.9738052981284344,1.2838892055471365
0.741,1,1.508829750925761,2.971012010102859,1.2787618322786602
0.742,1,1.5176415619866488,2.9677646066093177,1.2736491651539845
0.743,1,1.5264913931831885,2.9640662025106956,1.2685515400389298
0.744,1,1.5353784142178295,2.9599203322320693,1.263469283466038
0.745,1,1.5443017600121198,2.9553309414041107,1.2584027127503081
0.746,1,1.5532605300694624,2.9503023775903583,1.2533521361062383
0.747,1,1.5622537878442517,2.944839380138588,1.2483178527660521
0.748,1,1.571280560118467,2.938947069199868,1.243300153098997
0.749,1,1.5803398363868446,2.9326309339620305,1.2382993187315885
0.75,1,1.589415818717064,2.925943317163752,1.2333051239893795
0.751,1,1.5985377097606768,2.918787158779769,1.2283392271229294
0.752,1,1.6076887977719059,2.9112259946414576,1.2233910019209397
0.753,1,1.6168679146163023,2.903266680274423,1.2184606956972845
0.754,1,1.6260738519215574,2.8949163701735507,1.2135485476451469
0.755,1,1.6353053605422563,2.886182502,1.208654788960688
0.756,1,1.6445611500425958,2.877072782713927,1.2037796429669305
0.757,1,1.6538398881985832,2.867595168555743,1.1989233252377585
0.758,1,1.663140200521253,2.857757852513307,1.1940860437219447
0.759,1,1.6724606698024798,2.847569246,1.1892679988671182
0.76,1,1.6817998356850234,2.837037961243648,1.184469383743612
0.761,1,1.6911561942584552,2.826172797,1.179690384168096
0.762,1,1.7005281976826714,2.814982718416513,1.1749311788269277
0.763,1,1.7099142538407315,2.803476842904705,1.1701919393991564
0.764,1,1.7193127260227778,2.791664421496066,1.1654728306791027
0.765,1,1.7287219326428476,2.7795548229002947,1.1607740106984605
0.766,1,1.7381401469903832,2.7671575167936213,1.1560956308478523
0.767,1,1.7475655970183102,2.754482057476285,1.1514378359977862
0.768,1,1.7569964651695513,2.741538067787112,1.1468007646189529
0.769,1,1.7664308882438609,2.7283352233165585,1.142184549
0.77,1,1.7758669573068864,2.714883236956852,1.1375893148754126
0.771,1,1.785302717643379,2.701191843825013,1.1330151825254342
0.772,1,1.794736168756474,2.6872707865916476,1.1284622659113381
0.773,1,1.804165264414963,2.673129801245428,1.123930673282651
0.774,1,1.813587912750486,2.6587786033202425,1.1194205071943049
0.775,1,1.8230019764065557,2.6442268746090254,1.1149318646210102
0.776,1,1.8324052727413243,2.6294842503853277,1.1104648370706136
0.777,1,1.8417955740859648,2.6145603071507515,1.1060195106964206
0.778,1,1.851170608060541,2.5994645509235683,1.1015959664084554
0.779,1,1.8605280579491825,2.584206406080991,1.097194279983603
0.78,1,1.8698655631363745,2.5687952047648963,1.0928145221746437
0.781,1,1.8791807196061026,2.5532401768581576,1.0884567588181255
0.782,1,1.888471080505553,2.5375504405362324,1.0841210509410626
0.783,1,1.8977341567750192,2.5217349933962527,1.0798074548664423
0.784,1,1.9069674178455833,2.505802704163585,1.075516022317513
0.785,1,1.9161682924060952,2.4897623049736612,1.0712468005208458
0.786,1,1.9253341692408572,2.473622384224876,1.0669998323081396
0.787,1,1.9344623981393787,2.457391379996425,1.0627751562167695
0.788,1,1.9435502908794264,2.441077574023237,1.0585728065890563
0.789,1,1.9525951222845297,2.424689086218547,1.0543928136702532
0.79,1,1.9615941313569623,2.4082338697331322,1.050235203705229
0.791,1,1.970544522487124,2.3917197065389684,1.0460999990338502
0.792,1,1.979440364784483,2.3751463235447585,1.0419777497641087
0.793,1,1.9882841013661614,2.3585351750000196,1.037887962295159
0.794,1,1.9970705132067799,2.341887704233734,1.0338206255602043
0.795,1,2.005796677888515,2.3252109622902526,1.0297757469612916
0.796,1,2.014459645730489,2.3085118141261205,1.0257533304603057
0.797,1,2.0230564414762733,2.291796937070136,1.0217533766662683
0.798,1,2.0315840660601285,2.2750728196934524,1.0177758829213066
0.799,1,2.0400394984516623,2.2583457610713626,1.0138208433852887
0.8,1,2.0484196975783484,2.241621870418231,1.009888249119131
0.801,1,2.056721604325149,2.2249070670768383,1.0059780881667808
0.802,1,2.0649421436103372,2.208207080843435,1.0020903456358654
0.803,1,2.0730782265363565,2.191527452609777,0.9982250037770322
0.804,1,2.0811267526143564,2.1748735353035427,0.994382042
0.805,1,2.0890846120608195,2.1582504951087413,0.9905614372601208
0.806,1,2.0969486881645203,2.1416633129479727,0.9867631635140863
0.807,1,2.104715859721738,2.1251167862086238,0.982987192
0.808,1,2.1123830035375293,2.108615530695529,0.9792334930690809
0.809,1,2.119946997,2.0921639827929805,0.9755020321817183
0.81,1,2.127404720658788,2.075766401819407,0.9717927741152036
0.811,1,2.134753061003072,2.059426872558518,0.968105681
0.812,1,2.141988913105534,2.0431493079512313,0.964440713
0.813,1,2.1491091834592977,2.0269374519331866,0.9607978268454611
0.814,1,2.1561107928059693,2.010794882403221,0.9571769793253224
0.815,1,2.1629906790170335,1.9947250143087532,0.9535781237442968
0.816,1,2.169745800015108,1.9787311028345695,0.9500012118431902
0.817,1,2.176373136730801,1.9628162466821093,0.9464461934818631
0.818,1,2.182869696090657,1.946983391426914,0.9429130166996985
0.819,1,2.1892325140315867,1.9312353329425205,0.9394016277748968
0.82,1,2.195458658536867,1.915574720879645,0.9359119712826063
0.821,1,2.2015452326886935,1.9000040621900924,0.9324439901519079
0.822,1,2.207489377732075,1.8845257246854203,0.9289976257216603
0.823,1,2.2132882761447124,1.8691419406209417,0.9255728177952265
0.824,1,2.2189391547073276,1.8538548102962087,0.9221695046940885
0.825,1,2.224439287568821,1.8386663056636883,0.918787623
0.826,1,2.2297859993004723,1.8235782739378648,0.9154271091582629
0.827,1,2.234976667933344,1.8085924411975314,0.9120878964244169
0.828,1,2.2400087279729237,1.7937104159745396,0.9087699180172373
0.829,1,2.2448796733849923,1.7789336928227604,0.9054731056151671
0.83,1,2.249587060546615,1.7642636558615066,0.9021973897139351
0.831,1,2.2541285111562055,1.7497015822880946,0.8989426996727916
0.832,1,2.2585017150964912,1.735248645854715,0.8957089637597498
0.833,1,2.2627044332442874,1.7209059203051242,0.8924961091958394
0.834,1,2.2667490700736863,1.706650107030388,0.8892968672884172
0.835,1,2.2706006688754736,1.6925332380886038,0.8861260769861881
0.836,1,2.274275421640769,1.6785292766344908,0.8829759403854625
0.837,1,2.277771405246671,1.6646389239180328,0.8798463808793566
0.838,1,2.2810867808172257,1.6508627979095825,0.8767373210245413
0.839,1,2.284219796079089,1.6372014364175582,0.8736486825798071
0.84,1,2.287168787622301,1.6236553001449523,0.8705803865437367
0.841,1,2.289932183060867,1.610224775683032,0.8675323531915214
0.842,1,2.2925085030879737,1.5969101784407858,0.8645045021109161
0.843,1,2.2948963634209463,1.5837117555089768,0.8614967522373612
0.844,1,2.2970944766311976,1.5706296884578557,0.8585090218882743
0.845,1,2.2991016538547457,1.557664096067831,0.8555412287965332
0.846,1,2.3009168063791052,1.5448150369925737,0.8525932901431584
0.847,1,2.3025389471026196,1.5320825123542225,0.849665123
0.848,1,2.3039671918626183,1.5194664682705323,0.8467566423069456
0.849,1,2.305200760629085,1.5069667983139712,0.8438677650101352
0.85,1,2.306238978560881,1.494583345902912,0.840998406
0.851,1,2.3070812769217937,1.4823159066252016,0.8381484801128393
0.852,1,2.3077271938541832,1.470164230494512,0.8353179019107037
0.853,1,2.308176375008208,1.4581280241400032,0.832506586
0.854,1,2.3084285740250587,1.446206952929919,0.8297144448714822
0.855,1,2.3084836528729644,1.4344006430298248,0.8269413934461912
0.856,1,2.308341582035135,1.4227086833963034,0.8241873445648218
0.857,1,2.308002440549153,1.411130627706981,0.8214522112805558
0.858,1,2.307466416,1.399665996227824,0.8187359064296053
0.859,1,2.3067338037509204,1.388314277618723,0.8160383426547366
0.86,1,2.305805007561081,1.3770749306784142,0.8133594324281803
0.861,1,2.3046805380105497,1.3659473860298499,0.8106990880739331
0.862,1,2.3033610123145065,1.3549310477471541,0.8080572217894711
0.863,1,2.3018471533801503,1.344025294925344,0.8054337456668812
0.864,1,2.3001397888245494,1.3332294831940368,0.8028285717134238
0.865,1,2.298239849853598,1.322542946176352,0.8002416118715406
0.866,1,2.2961483700048824,1.3119649968942655,0.7976727780383078
0.867,1,2.293866483757652,1.301494929121689,0.7951219820843651
0.868,1,2.291395425013312,1.291132018686524,0.7925891358723127
0.869,1,2.2887365254502146,1.2808755247229937,0.7900741512745956
0.87,1,2.2858912127568107,1.2707246908755172,0.7875769401908899
0.871,1,2.282861008747479,1.2606787464554148,0.7850974145649934
0.872,1,2.2796475273655936,1.2507369075517176,0.7826354864012313
0.873,1,2.2762524725786735,1.2408983780973601,0.7801910677803969
0.874,1,2.2726776361706214,1.2311623508920104,0.7777640708752247
0.875,1,2.268944988298565,1.2215078852684125,0.7753490288952913
0.876,1,2.265012088023197,1.2119768886678874,0.7729570508869882
0.877,1,2.2609053688543126,1.2025458779108105,0.7705822276668991
0.878,1,2.256626955194418,1.193214010130031,0.7682244719300131
0.879,1,2.252179046645764,1.1839804359046817,0.7658836965352558
0.88,1,2.247563915,1.1748443000448654,0.7635598145183494
0.881,1,2.242783902924869,1.1658047423415925,0.7612527391042835
0.882,1,2.237841418195763,1.156860898,0.7589623837193941
0.883,1,2.232738933741979,1.148011899738534,0.7566886620030663
0.884,1,2.2274789832500876,1.1392568756104962,0.7544314878190694
0.885,1,2.2220641584887426,1.1305949524568348,0.7521907752665314
0.886,1,2.216497106308294,1.1220252550834007,0.749966439
0.887,1,2.2107805256145063,1.113546907108383,0.7477583926925169
0.888,1,2.2049171643223566,1.1051590314993534,0.7455665521399615
0.889,1,2.198909816295847,1.0968607510839705,0.7433908321762612
0.89,1,2.192761318279616,1.0886511890352895,0.7412311482298822
0.891,1,2.186474546828092,1.080529469,0.7390874160233663
0.892,1,2.180052415237748,1.0724947171986954,0.7369595515820007
0.893,1,2.1734978704879144,1.0645460595144425,0.7348474712421917
0.894,1,2.166813890195408,1.0566826252115007,0.7327510916595437
0.895,1,2.1600034795881617,1.048903545644018,0.7306703298166519
0.896,1,2.1530696685027753,1.0412079549401172,0.728605103
0.897,1,2.1460155084107355,1.0335949903339332,0.7265553289603206
0.898,1,2.1388440694779285,1.0260637924789742,0.7245209256133387
0.899,1,2.131558437661783,1.0186135057435257,0.7225018113527316
0.9,1,2.1241617118502147,1.0112432784888263,0.7204979049034819
0.901,1,2.116657001046339,1.0039522633306865,0.7185091253587221
0.902,1,2.109047421602666,0.9967396173852323,0.7165353921857223
0.903,1,2.101336094508288,0.9896045024994097,0.714576625
0.904,1,2.0935261427323484,0.9825460854668817,0.7126327447290378
0.905,1,2.0856206886268356,0.9755635382299208,0.7107036713011929
0.906,1,2.0776228513915354,0.9686560380678766,0.7087893259671737
0.907,1,2.069535744603738,0.9618227677727944,0.7068896301467152
0.908,1,2.0613624738150484,0.9550629158127218,0.7050045056648848
0.909,1,2.053106134217448,0.948375676,0.7031338747565488
0.91,1,2.044769808380536,0.9417602500476867,0.7012776600706441
0.911,1,2.036356564061614,0.9352158428666886,0.6994357846742589
0.912,1,2.0278694520900915,0.9287416675172662,0.6976081720565275
0.913,1,2.019311504327487,0.9223369429021788,0.6957947461323457
0.914,1,2.010685731704048,0.9160008943498277,0.6939954312459127
0.915,1,2.001995122332842,0.9097327537051727,0.6922101521740958
0.916,1,1.9932426397019736,0.9035317594120803,0.690438834
0.917,1,1.9844353450196617,0.8973854304864244,0.6886778950571675
0.918,1,1.9755663420361051,0.8913181014559505,0.6869346248890422
0.919,1,1.9666443229935382,0.88531564,0.6852050905098648
0.92,1,1.957672134415248,0.8793773121581413,0.6834892189349713
0.921,1,1.9486525902177374,0.8735023907094943,0.681786938
0.922,1,1.9395884703830304,0.8676901554770512,0.680098175
0.923,1,1.9304825197084985,0.8619398932264442,0.6784228579494094
0.924,1,1.9213374466335345,0.8562508977187411,0.6767609167737361
0.925,1,1.9121559221421842,0.8506224697311195,0.6751122802690988
0.926,1,1.9029405787407905,0.8450539170723346,0.6734768781809515
0.927,1,1.8936940095095598,0.8395445545932484,0.6718546407162176
0.928,1,1.8844187672268422,0.8340937041926697,0.670245499
0.929,1,1.875117363564851,0.8287006948187484,0.6686493828010152
0.93,1,1.8657922683554227,0.8233648624661647,0.667066225
0.931,1,1.8564459089243637,0.8180855501693314,0.6654959574630289
0.932,1,1.847080669492832,0.8128621079918298,0.6639385124704258
0.933,1,1.8376988906441345,0.8076938930122824,0.6623938231106734
0.934,1,1.8283028688542933,0.8025802693068627,0.6608618228572248
0.935,1,1.818894856,0.7975206079286328,0.6593424456540985
0.936,1,1.8094770594346072,0.7925142868838895,0.6578356259165625
0.937,1,1.800051640853117,0.7875606911056915,0.6563412985317352
0.938,1,1.7906207169063668,0.7826592124247398,0.6548593988590922
0.939,1,1.7811863586004895,0.7778092495377655,0.6533898627308925
0.94,1,1.7717505912569904,0.7730102079735821,0.6519326264525253
0.941,1,1.7623153944391103,0.7682615000569453,0.650487627
0.942,1,1.7528827019272009,0.763562545,0.6490548010339914
0.943,1,1.7434544017411677,0.7589127682139887,0.6476340868722432
0.944,1,1.734032336208076,0.7543116025637253,0.6462254225173194
0.945,1,1.724618302072988,0.7497584870276608,0.6448287466427223
0.946,1,1.7152140506511153,0.745252867,0.6434439983955705
0.947,1,1.7058212880194064,0.7407941956192922,0.6420711173964385
0.948,1,1.6964416752456617,0.7363819307109868,0.6407100437391355
0.949,1,1.687076828653347,0.7320155377478808,0.6393607179904239
0.95,1,1.67772832,0.7276944882950876,0.6380230811896784
0.951,1,1.668397677409057,0.7234182602597083,0.6366970748484901
0.952,1,1.659086384528471,0.7191863378385875,0.6353826409502148
0.953,1,1.6497958821224343,0.7149982114652058,0.6340797219494722
0.954,1,1.6405275678864162,0.7108533777557782,0.6327882607715899
0.955,1,1.6312827970086863,0.7067513394546417,0.631508201
0.956,1,1.622062883,0.7026916053790094,0.6302394859356019
0.957,1,1.6128690963554941,0.6986736903631443,0.6289820604760483
0.958,1,1.6037026687109606,0.694697115,0.6277358692350281
0.959,1,1.5945589661544706,0.6907550116159012,0.626498695
0.96,1,1.5854513875891758,0.686860699,0.6252750857508869
0.961,1,1.5763746707538082,0.6830063029567298,0.6240625448572941
0.962,1,1.567329884831482,0.6791913670512464,0.6228610194965056
0.963,1,1.5583180607933234,0.6754154416982363,0.621670457
0.964,1,1.5493401919978833,0.6716780826275521,0.6204908044802571
0.965,1,1.5403972348009414,0.6679788511211604,0.6193220105340274
0.966,1,1.5314901091745268,0.6643173139547739,0.6181640235370353
0.967,1,1.5226196993339773,0.6606930433394403,0.6170167924950587
0.968,1,1.5137868543719264,0.6571056168631351,0.6158802668724155
0.969,1,1.5049923888981596,0.653554617,0.6147543965908507
0.97,1,1.4962370836843157,0.6500396332139619,0.6136391320284016
0.971,1,1.487521686312452,0.6465602575766879,0.6125344240182373
0.972,1,1.4788469118265366,0.643116089,0.6114402238474742
0.973,1,1.4702134433859855,0.6397067311828375,0.6103564832559698
0.974,1,1.4616219329203863,0.6363317926523424,0.6092831544350977
0.975,1,1.4530730017846047,0.6329908870399368,0.6082201900265038
0.976,1,1.4445672414135076,0.6296836328572668,0.6071675431208396
0.977,1,1.4361052139755763,0.6264096534725565,0.6061251672564854
0.978,1,1.4276874530247214,0.6231685770538886,0.6050930164182515
0.979,1,1.419314464,0.6199600365127823,0.604071045
0.98,1,1.4109867256201678,0.616783669,0.6030592079836536
0.981,1,1.4027046890298507,0.6136391180902636,0.6020574605771862
0.982,1,1.3944687799345379,0.6105260292458948,0.6010657585739426
0.983,1,1.386279398486137,0.6074440542427294,0.6000840581709384
0.984,1,1.3781369200612699,0.6043928488749871,0.599112316
0.985,1,1.3700416958843222,0.6013720733491096,0.5981504891441618
0.986,1,1.3619940536444761,0.5983813922299077,0.597198535
0.987,1,1.353994298106354,0.5954204743871321,0.5962564118153586
0.988,1,1.3460427117139175,0.5924889929424689,0.5953240776630342
0.989,1,1.3381395551872939,0.5895866252169796,0.5944014914500482
0.99,1,1.3302850681122373,0.5867130526789834,0.5934886124126622
0.991,1,1.3224794695219475,0.583867961,0.5925854002156675
0.992,1,1.3147229584710123,0.5810510394655322,0.5916918149509598
0.993,1,1.3070157146012271,0.5782619820003735,0.5908078171361053
0.994,1,1.2993578986991128,0.5755004860423117,0.589933368
0.995,1,1.291749653244942,0.5727662530303752,0.5890684280459795
0.996,1,1.284191102953115,0.5700589882479334,0.5882129599212856
0.997,1,1.276682355303748,0.5673784007738928,0.5873669255447261
0.998,1,1.269223501065359,0.5647242034343817,0.5865302875406861
0.999,1,1.261814614808536,0.5620961127549323,0.5857030089505995
1,1,1.254447788628393,0.5594898133335073,0.5848835845262911

==> plot_results_csv/DG_sinusoidal1_1D_250_p_1_q_5_T_3-0.csv <==
x,t_0.0,t_1.0,t_2.0,t_3.0
0,1,1.2544739989322429,0.5590952904609573,0.565731821
0.001,1,1.2472744291018472,0.5565767913875739,0.5648610218799768
0.002,1,1.2400748592714514,0.5540582923141905,0.5639902229865865
0.003,1,1.2328752894410557,0.551539793,0.5631194240931963
0.004,1,1.2255438780472947,0.5489585593733384,0.5622244439207684
0.005,1,1.2185441916048925,0.5465370052913836,0.5613915730394919
0.006,1,1.2115445051624902,0.5441154512094287,0.5605587021582155
0.007,1,1.204544818720088,0.5416938971274738,0.559725831
0.008,1,1.197415503992722,0.539212896,0.5588698977779557
0.009,1,1.190614921756759,0.5368842723238608,0.5580743160674493
0.01,1,1.1838143395207963,0.5345556487739727,0.557278734
0.011,1,1.1770137572848334,0.5322270252240845,0.5564831526464366
0.012,1,1.1700860945995257,0.5298420697909477,0.5556655816653032
0.013,1,1.163483135811527,0.5276025652615817,0.55490668
0.014,1,1.1568801770235282,0.5253630607322157,0.5541477785060427
0.015,1,1.1502772182355294,0.5231235562028497,0.5533888769264124
0.016,1,1.1435500040393458,0.520830672,0.5526090155659359
0.017,1,1.1371425849646606,0.5186766674742675,0.5518862143266141
0.018,1,1.1307351658899756,0.5165226629854631,0.5511634130872924
0.019,1,1.1243277468152906,0.5143686584966587,0.5504406118479707
0.02,1,1.117799122946425,0.5121640720962763,0.5496978378680031
0.021,1,1.1115846464588612,0.5100921312845828,0.5490105858922334
0.022,1,1.1053701699712974,0.5080201904728892,0.5483233339164637
0.023,1,1.0991556934837337,0.5059482496611954,0.5476360819406939
0.024,1,1.0928232421754118,0.5038283786447841,0.5469298031731274
0.025,1,1.0867986787196924,0.5018352383378856,0.5462775775802959
0.026,1,1.080774115263973,0.4998420980309871,0.5456253519874645
0.027,1,1.0747495518082535,0.49784895772408855,0.544973126
0.028,1,1.0686103817370418,0.49581040066740534,0.5443027801761824
0.029,1,1.0627723421312048,0.4938929619347391,0.5436850857830688
0.03,1,1.056934302525368,0.49197552320207283,0.5430673913899552
0.031,1,1.0510962629195308,0.4900580844694066,0.5424496969968415
0.032,1,1.045147086740704,0.48809761160623794,0.54181475
0.033,1,1.0394918873244392,0.4862529312702385,0.5412311184627348
0.034,1,1.0338366879081742,0.484408251,0.5406474873045976
0.035,1,1.0281814884919092,0.4825635705982396,0.5400638561464604
0.036,1,1.0225262890756444,0.48071889026224013,0.5394802249883232
0.037,1,1.0169424130188471,0.4789033975177849,0.538913793
0.038,1,1.0114661336778945,0.4771286801092347,0.5383637840794862
0.039,1,1.005989854336942,0.4753539627006844,0.5378137749517693
0.04,1,1.0004095599412464,0.4735406115502784,0.5372481373481426
0.041,1,0.9951080955464255,0.47183320169047976,0.5367313353694704
0.042,1,0.9898066311516048,0.47012579183068104,0.5362145333907982
0.043,1,0.9845051667567841,0.4684183819708825,0.5356977314121258
0.044,1,0.9792037023619633,0.4667109721110838,0.5351809294334536
0.045,1,0.9739723922166882,0.4650317442104007,0.534682076
0.046,1,0.9688414980123184,0.4633891194024552,0.5341980924902316
0.047,1,0.9637106038079488,0.4617464945945097,0.5337141086872553
0.048,1,0.9584828891977792,0.4600691923031118,0.5332159807122528
0.049,1,0.9535182206611625,0.4584889561144233,0.5327644516268244
0.05,1,0.9485535521245458,0.4569087199257348,0.5323129225413958
0.051,1,0.943588884,0.4553284837370464,0.5318613934559674
0.052,1,0.9386242150513122,0.45374824754835785,0.5314098643705389
0.053,1,0.9337281162404567,0.452195272,0.5309769997278999
0.054,1,0.9289252639141607,0.450675147,0.530557587
0.055,1,0.9241224115878646,0.44915502306099303,0.5301381743660378
0.056,1,0.9192298497408746,0.44760377926748596,0.5297059699510044
0.057,1,0.9145843695148201,0.4461416034119224,0.52931836
0.058,1,0.9099388892887659,0.44467942755635875,0.5289307503681318
0.059,1,0.9052934090627114,0.4432172517007952,0.5285431405766954
0.06,1,0.900647929,0.44175507584523155,0.5281555307852591
0.061,1,0.896069146,0.44031931628126014,0.5277872722801458
0.062,1,0.8915765849709105,0.43891303345332977,0.5274311763375205
0.063,1,0.8870840242633711,0.43750675062539934,0.5270750803948951
0.064,1,0.882508667,0.4360725491558409,0.5267074208874365
0.065,1,0.8781645877450543,0.4347202062105582,0.526382574
0.066,1,0.8738205080019417,0.4333678632652753,0.5260577269667115
0.067,1,0.8694764282588291,0.4320155203199926,0.5257328800063491
0.068,1,0.8650529092512675,0.4306367366513139,0.5253970391430132
0.069,1,0.8608529051525456,0.4293364776743528,0.5251032001960392
0.07,1,0.8566529010538237,0.42803621869739156,0.5248093612490653
0.071,1,0.8524528969551021,0.42673595972043044,0.5245155223020914
0.072,1,0.8482528928563801,0.4254357007434692,0.5242216833551174
0.073,1,0.8441164493322362,0.42416072338763594,0.5239481823159627
0.074,1,0.8400561650637655,0.4229107848618573,0.5236851340585811
0.075,1,0.835995881,0.4216608463360786,0.5234220858011994
0.076,1,0.8319355965268243,0.42041090781029994,0.5231590375438178
0.077,1,0.8279377776657006,0.41918590500648056,0.5229166466204109
0.078,1,0.8240129205848912,0.4179846112528304,0.5226841951452865
0.079,1,0.8200880635040817,0.4167833174991803,0.5224517436701622
0.08,1,0.8160933551381293,0.41555957604659016,0.5222098390041425
0.081,1,0.8122997071328876,0.41440533492485143,0.522007814
0.082,1,0.8085060591276458,0.41325109380311265,0.5218057882275634
0.083,1,0.8047124111224041,0.41209685268137386,0.5216037628392738
0.084,1,0.8008519320268653,0.4109213602539916,0.5213927441124722
0.085,1,0.7971853588397986,0.40981265910951536,0.5212209971470955
0.086,1,0.7935187856527318,0.40870395796503906,0.5210492501817188
0.087,1,0.7898522124656652,0.40759525682056286,0.5208775032163421
0.088,1,0.7861856392785984,0.40648655567608655,0.5207057562509654
0.089,1,0.7825781945043577,0.4054018409175586,0.5205556036601435
0.09,1,0.7790346532682273,0.404337243,0.5204140103290358
0.091,1,0.7754911120320969,0.4032726446039514,0.520272417
0.092,1,0.7719475707959665,0.4022080464471478,0.5201308236668203
0.093,1,0.7684620458756909,0.4011671458436387,0.5200111315626673
0.094,1,0.7650375910818178,0.40014528574965114,0.5198995898204704
0.095,1,0.7616131362879447,0.3991234256556636,0.5197880480782733
0.096,1,0.7581303498666337,0.3980835454300698,0.5196687402453005
0.097,1,0.7548211379654151,0.3971031271466978,0.5195871706822107
0.098,1,0.7515119260641963,0.3961227088633259,0.519505601
0.099,1,0.7482027141629777,0.3951422905799539,0.5194240315560312
0.1,1,0.7448378140680106,0.3941448195558648,0.5193350560639178
0.101,1,0.7416401068798972,0.39320461230842435,0.5192834018222375
0.102,1,0.7384423996917837,0.39226440506098403,0.5192317475805572
0.103,1,0.7352446925036703,0.39132419781354366,0.5191800933388769
0.104,1,0.7320469853155567,0.39038399056610323,0.5191284390971966
0.105,1,0.7289040129597765,0.3894666902782576,0.519099596
0.106,1,0.7258141800559741,0.38856552576067843,0.5190778231310549
0.107,1,0.7227243471521719,0.38766436124309933,0.51905605
0.108,1,0.7196345142483694,0.3867631967255202,0.519034277
0.109,1,0.7165983498572446,0.38588469946217757,0.5190356162787378
0.11,1,0.7136128700519633,0.3850214690042273,0.5190437120437844
0.111,1,0.7106273902466819,0.38415823854627706,0.519051808
0.112,1,0.7075935880321413,0.38328056451378606,0.5190534381007508
0.113,1,0.7047090501123641,0.3824542164148821,0.5190914134568585
0.114,1,0.7018245121925868,0.3816278683159781,0.5191293888129661
0.115,1,0.6989399742728095,0.38080152021707414,0.5191673641690737
0.116,1,0.6960093849224349,0.37996150817662516,0.5191991422267724
0.117,1,0.693222488,0.3791710451972426,0.5192670301763878
0.118,1,0.6904355905311872,0.378380582,0.519334918
0.119,1,0.6876486933355634,0.37759011923847746,0.5194028060756184
0.12,1,0.6848617961399395,0.3767996562590949,0.5194706940252337
0.121,1,0.6821254781764541,0.3760312073631219,0.5195625988884136
0.122,1,0.6794330301219529,0.37527568436533454,0.519660455
0.123,1,0.6767405820674518,0.3745201613675471,0.5197583109787646
0.124,1,0.6740481340129506,0.37376463836975965,0.519856167
0.125,1,0.6714052762527616,0.3730309325417487,0.5199783424128834
0.126,1,0.6688041943960479,0.37230945427094203,0.5201062446177833
0.127,1,0.6662031125393342,0.3715879760001354,0.5202341468226832
0.128,1,0.6635622633667593,0.37085493058357655,0.5203565251025322
0.129,1,0.6610495720767697,0.3701666495838565,0.5205145741802807
0.13,1,0.6585368807867803,0.3694783685841364,0.5206726232580292
0.131,1,0.6560241894967909,0.3687900875844163,0.5208306723357777
0.132,1,0.653473656,0.36809086358545073,0.5209833791473455
0.133,1,0.6510464855878058,0.36743497824172666,0.521171699
0.134,1,0.6486193148966264,0.3667790928980026,0.5213600179950825
0.135,1,0.6461921442054472,0.3661232075542785,0.5215483374189509
0.136,1,0.6437289760812561,0.3654569686549392,0.5217314752149489
0.137,1,0.64138456,0.3648327213551035,0.5219502113538739
0.138,1,0.6390401434627819,0.3642084740552678,0.5221689474927987
0.139,1,0.6366957271535448,0.36358422675543206,0.5223876836317236
0.14,1,0.6343170793795336,0.36295018210567304,0.522601378
0.141,1,0.6320527528625821,0.36235685751671054,0.5228507002192888
0.142,1,0.6297884263456306,0.36176353292774793,0.5231000224977026
0.143,1,0.6275241,0.3611702083387853,0.5233493447761163
0.144,1,0.6252597733117274,0.3605768837498227,0.5235986670545301
0.145,1,0.6230404297138528,0.36000453419275263,0.5238738454142776
0.146,1,0.6208536277357859,0.3594414576450131,0.5241539464962284
0.147,1,0.6186668257577188,0.3588783810972736,0.524434048
0.148,1,0.6164800237796519,0.3583153045495341,0.5247141486601299
0.149,1,0.6143373525255216,0.357773061,0.52502042
0.15,1,0.6122256067498346,0.3572395972496223,0.5253315164694852
0.151,1,0.6101138609741477,0.3567061332238647,0.5256426124670054
0.152,1,0.6080021151984606,0.356172669,0.5259537084645255
0.153,1,0.6059336710694432,0.355659905,0.5262912930396648
0.154,1,0.6038946075622553,0.35515545575775953,0.5266336237453346
0.155,1,0.6018555440550675,0.3546510064699321,0.5269759544510044
0.156,1,0.5998164805478795,0.3541465571821047,0.5273182851566741
0.157,1,0.5978199125511849,0.3536626825264538,0.5276874258038803
0.158,1,0.5958512492009386,0.3531866866055191,0.5280612549475123
0.159,1,0.5938825858506922,0.35271069068458455,0.5284350840911444
0.16,1,0.5918874273241672,0.35222722495356495,0.5288042619827382
0.161,1,0.5899869712201027,0.3517791562079958,0.5292098775120839
0.162,1,0.5880865151160382,0.35133108746242664,0.5296154930414297
0.163,1,0.5861860590119737,0.3508830187168575,0.5300211085707756
0.164,1,0.5842604530349977,0.3504278628572896,0.5304220897054913
0.165,1,0.5824260978256227,0.3500072291261722,0.5308598040908428
0.166,1,0.5805917426162477,0.34958659539505477,0.5312975184761943
0.167,1,0.5787573874068727,0.34916596166393743,0.5317352328615458
0.168,1,0.5768991657536204,0.348738598,0.5321683092972181
0.169,1,0.5751288890032401,0.34834494027983487,0.5326384598597389
0.17,1,0.5733586122528597,0.34795128236480777,0.5331086104222595
0.171,1,0.5715883355024793,0.3475576244497806,0.5335787609847803
0.172,1,0.569818059,0.34716396653475345,0.534048912
0.173,1,0.5680872766612821,0.3467904603705622,0.534547199
0.174,1,0.5663791372198856,0.34642335104509325,0.535050148
0.175,1,0.5646709977784891,0.34605624171962435,0.5355530973675421
0.176,1,0.5629628583370926,0.34568913239415544,0.5360560466311242
0.177,1,0.5612935174285395,0.3453420878514286,0.5365874761596257
0.178,1,0.5596456528279169,0.3450011309442014,0.537123612
0.179,1,0.5579977882272944,0.34466017403697413,0.5376597482924083
0.18,1,0.5563499236266719,0.34431921712974695,0.5381958843587995
0.181,1,0.5547401822133053,0.3439982452718231,0.5387608495459982
0.182,1,0.5531508061001467,0.3436830748212505,0.5393305864928868
0.183,1,0.55156143,0.34336790437067793,0.5399003234397752
0.184,1,0.5499720538738293,0.3430527339201053,0.5404700603866637
0.185,1,0.5484201459159821,0.3427574759064255,0.5410689809179023
0.186,1,0.5468875455308639,0.3424677553835536,0.5416727592195769
0.187,1,0.5453549451457458,0.34217803486068177,0.5422765375212515
0.188,1,0.5438223447606275,0.34188831433780986,0.542880316
0.189,1,0.5423265773301275,0.34161844065741753,0.5435136380621455
0.19,1,0.5408491110396842,0.3413538622547098,0.5441519250322753
0.191,1,0.5393716447492409,0.3410892838520021,0.5447902120024053
0.192,1,0.5378768343722844,0.34081963123621173,0.5454234061448392
0.193,1,0.5364529292604636,0.34057991521992337,0.546096696
0.194,1,0.5350290241486428,0.3403401992036349,0.546769987
0.195,1,0.5336051190368222,0.34010048318734654,0.5474432769127939
0.196,1,0.5321647793577696,0.33985589337748157,0.5481113248960918
0.197,1,0.5307929288808617,0.33964078750154597,0.5488201408443318
0.198,1,0.5294210784039537,0.3394256816256104,0.549528957
0.199,1,0.5280492279270458,0.3392105757496748,0.5502377727408121
0.2,1,0.5266618066414573,0.3389907763081642,0.5509411753864979
0.201,1,0.5253405683505465,0.33880005528771584,0.5516860677278151
0.202,1,0.5240193300596357,0.33860933426726747,0.5524309600691324
0.203,1,0.522698092,0.3384186132468191,0.5531758524104496
0.204,1,0.5213768534778142,0.3382278922263708,0.5539207447517669
0.205,1,0.5200900957026562,0.3380568241453753,0.5546966868279255
0.206,1,0.5188180890362419,0.33789028918822805,0.5554782350822373
0.207,1,0.5175460823698275,0.33772375423108075,0.556259783
0.208,1,0.5162740757034133,0.3375572192739335,0.5570413315908608
0.209,1,0.515036006,0.33741030555830104,0.5578543234561874
0.21,1,0.5138119101645096,0.33726778395289014,0.5586731365053776
0.211,1,0.5125878143132753,0.3371252623474792,0.5594919495545678
0.212,1,0.511363718,0.33698274074206824,0.5603107626037581
0.213,1,0.5101730328757866,0.3368598152881261,0.5611614206246756
0.214,1,0.508995585,0.33674116004660504,0.5620181372724418
0.215,1,0.5078181365658871,0.33662250480508393,0.5628748539202079
0.216,1,0.5066406884109373,0.33650384956356283,0.5637315705679741
0.217,1,0.5054961401336672,0.33640477195584734,0.5646205412790151
0.218,1,0.5043641322589939,0.33630986151120845,0.5655158308262748
0.219,1,0.5032321243843206,0.3362149510665697,0.5664111203735346
0.22,1,0.5021001165096474,0.3361200406219308,0.5673064099207944
0.221,1,0.5010005139609038,0.3360446958393213,0.5682343705929354
0.222,1,0.49991279274037104,0.33597343379558076,0.569168933
0.223,1,0.49882507151983824,0.33590217175184023,0.5701034962613827
0.224,1,0.49772609144580693,0.3358268929482742,0.5710311501211289
0.225,1,0.49668155520454527,0.3357792078829329,0.572005718
0.226,1,0.49563701896328355,0.33573152281759167,0.572980287
0.227,1,0.4945924827220219,0.3356838377522504,0.5739548547109079
0.228,1,0.49353727479081416,0.3356321835981533,0.5749221832453559
0.229,1,0.4925348720405882,0.33560802891631103,0.5759375211789405
0.23,1,0.49153246929036226,0.3355838742344688,0.576952859
0.231,1,0.4905300665401363,0.33555971955262653,0.5779681970461095
0.232,1,0.4895175451761497,0.33553162523995483,0.5789759403485474
0.233,1,0.4885562729239851,0.3355309790796176,0.580032845
0.234,1,0.48759500067182054,0.3355303329192804,0.5810897502748286
0.235,1,0.48663372841965596,0.33552968675894324,0.582146655
0.236,1,0.48567245616749144,0.335529041,0.5832035602011097
0.237,1,0.4847417598322328,0.33554797745360065,0.5842948887244006
0.238,1,0.4838206619613709,0.3355708426418835,0.5853941915509759
0.239,1,0.48289956409050905,0.3355937078301664,0.5864934943775513
0.24,1,0.4819784662196472,0.3356165730184493,0.5875927972041266
0.241,1,0.4810875217986704,0.3356590418932375,0.5887269837798592
0.242,1,0.48020568752073756,0.3357054459533273,0.5898695494699033
0.243,1,0.4793238532428047,0.3357518500134171,0.5910121151599473
0.244,1,0.4784420189648718,0.3357982540735069,0.5921546808499913
0.245,1,0.47758992873091866,0.33586428906445326,0.5933326
0.246,1,0.4767464911080564,0.3359342842733525,0.5945193280229157
0.247,1,0.4759030534851942,0.3360042794822518,0.5957060563653254
0.248,1,0.475059616,0.33607427469115103,0.5968927847077351
0.249,1,0.47424552550933613,0.3361639346840206,0.5981153449434613
0.25,1,0.47343966004493393,0.3362575981812572,0.599347171
0.251,1,0.4726337945805318,0.33635126167849383,0.6005789973215347
0.252,1,0.47182792911612964,0.33644492517573044,0.6018108235105714
0.253,1,0.4710510263599683,0.3365582939634048,0.6030789698487314
0.254,1,0.47028194965655556,0.3366757279110511,0.6043568650897181
0.255,1,0.4695128729531428,0.3367931618586974,0.6056347603307047
0.256,1,0.46873634101333483,0.33690645046344225,0.6069023967429426
0.257,1,0.4680033094961394,0.337047782,0.6082273688419818
0.258,1,0.46727027797894394,0.3371891140524578,0.609552341
0.259,1,0.4665372464617485,0.3373304458469655,0.6108773130400602
0.26,1,0.46579710331799945,0.33746753338693647,0.6121914889390191
0.261,1,0.46509941202264476,0.3376329159234589,0.6135645828709099
0.262,1,0.46440172072729013,0.3377982984599813,0.6149376768028008
0.263,1,0.46370402943193545,0.33796368099650376,0.6163107707346915
0.264,1,0.46299954367357954,0.33812470139283507,0.6176725031838274
0.265,1,0.462336525,0.33831431338287293,0.6190948016316513
0.266,1,0.4616735065191705,0.33850392537291085,0.6205171000794752
0.267,1,0.461010488,0.3386935373629487,0.6219393985272992
0.268,1,0.46034096632785426,0.3388786500630469,0.6233497418397264
0.269,1,0.4597119893371367,0.3390926964064276,0.6248223656987872
0.27,1,0.45908301234641913,0.3393067427498083,0.62629499
0.271,1,0.45845403535570156,0.339520789,0.6277676134169089
0.272,1,0.45781882167546506,0.3397301793969707,0.6292276596714176
0.273,1,0.45722329,0.3399688916093424,0.6307517685093538
0.274,1,0.456627759,0.34020760382171406,0.6322758773472898
0.275,1,0.45603222809645294,0.34044631603408576,0.6337999861852261
0.276,1,0.4554307020925349,0.3406801954745994,0.6353108657038213
0.277,1,0.4548680552802379,0.3409438321718013,0.6368876581677563
0.278,1,0.4543054084679408,0.3412074688690032,0.6384644506316912
0.279,1,0.45374276165564376,0.3414711055662052,0.640041243
0.28,1,0.4531743380045289,0.34172971234583827,0.6416041248741021
0.281,1,0.4526440476131214,0.34201855978669443,0.6432348390346497
0.282,1,0.4521137572217139,0.3423074072275505,0.6448655531951972
0.283,1,0.4515834668303063,0.34259625466840665,0.646496267
0.284,1,0.45105317643889875,0.3428851021092628,0.6481269815162926
0.285,1,0.45054916484879753,0.34319422684133477,0.6497982730586094
0.286,1,0.45005073551618935,0.34350859953060625,0.6514841866794013
0.287,1,0.4495523061835811,0.3438229722198778,0.6531701003001932
0.288,1,0.449053877,0.3441373449091492,0.654856014
0.289,1,0.44858143441037646,0.34447209884012453,0.656583081
0.29,1,0.44811440256647894,0.34481234019355583,0.6583255115249147
0.291,1,0.4476473707225815,0.34515258154698714,0.6600679422450484
0.292,1,0.447180339,0.3454928229004184,0.6618103729651821
0.293,1,0.44673901056136683,0.34585355707593574,0.6635945421295861
0.294,1,0.4463029436747803,0.34622004014953356,0.6653948475450181
0.295,1,0.4458668767881938,0.3465865232231313,0.6671951529604501
0.296,1,0.4454308099016072,0.34695300629672915,0.668995458
0.297,1,0.4450201713999237,0.3473401015587957,0.6708380964450094
0.298,1,0.4446146672757712,0.34773322984469357,0.6726976740733983
0.299,1,0.4442091631516187,0.3481263581305914,0.6745572517017873
0.3,1,0.44380365902746616,0.3485194864164893,0.6764168293301762
0.301,1,0.4434233160572879,0.34893335421131516,0.6783193425098722
0.302,1,0.4430480021849962,0.34935356250279925,0.6802396296217319
0.303,1,0.4426726883127044,0.3497737707942834,0.6821599167335917
0.304,1,0.44229737444041256,0.3501939790857675,0.6840802038454513
0.305,1,0.4419469620956058,0.3506350623411997,0.6860440376788688
0.306,1,0.4416014950454972,0.35108281766970495,0.688026511
0.307,1,0.44125602799538866,0.3515305729982102,0.6900089842733174
0.308,1,0.44091056094528003,0.35197832832671555,0.6919914575705418
0.309,1,0.4405897431005739,0.3524471024021098,0.6940180965328844
0.31,1,0.44027380796820503,0.35292290504923807,0.6960642716537522
0.311,1,0.4399578728358361,0.3533987076963663,0.698110447
0.312,1,0.43964193770346716,0.3538745103434946,0.7001566218954879
0.313,1,0.4393504064646374,0.35437148405511437,0.7022475888062522
0.314,1,0.4390637163618899,0.3548758686429824,0.7043590196339022
0.315,1,0.43877702625914233,0.3553802532308504,0.7064704504615524
0.316,1,0.4384903361563947,0.3558846378187183,0.7085818812892025
0.317,1,0.4382278113567619,0.35641035454400394,0.7107387365180657
0.318,1,0.4379701069487654,0.3569438912074977,0.7129170142671402
0.319,1,0.43771240254076893,0.3574774278709914,0.7150952920162145
0.32,1,0.43744987778804134,0.3580027077540153,0.7172511581517579
0.321,1,0.43722092687508185,0.35856600339880823,0.7194979102054317
0.322,1,0.4369919759621224,0.3591292990436011,0.7217446622591057
0.323,1,0.436763025,0.359692595,0.7239914143127796
0.324,1,0.4365292332353911,0.3602471678324967,0.7262147356796094
0.325,1,0.43632883037903447,0.36084086748298616,0.7285316241465658
0.326,1,0.4361284275226778,0.36143456713347555,0.7308485126135222
0.327,1,0.43592802466632113,0.36202826678396494,0.7331654010804787
0.328,1,0.43572273980515386,0.3626127481593212,0.7354578104928775
0.329,1,0.4355507059978891,0.36323753640094847,0.73784653
0.33,1,0.4353786721906243,0.36386232464257573,0.7402352504089604
0.331,1,0.4352066383833595,0.36448711288420294,0.7426239703670019
0.332,1,0.43502966093509915,0.3651021557630658,0.7449871344920602
0.333,1,0.43488584331288554,0.3657587582838146,0.7474494118819937
0.334,1,0.4347420256906719,0.3664153608045633,0.7499116892719269
0.335,1,0.4345982080684582,0.36707196332531206,0.7523739666618603
0.336,1,0.43444936461332695,0.367718261,0.754809584
0.337,1,0.4343336362105031,0.36840744597262765,0.7573471732662014
0.338,1,0.43421790780767927,0.36909663120883923,0.7598847623963617
0.339,1,0.43410217940485546,0.3697858164450509,0.762422352
0.34,1,0.4339813223585978,0.37046410272761715,0.764932151
0.341,1,0.4338935819046914,0.3711866836196272,0.767546831
0.342,1,0.433805841,0.3719092645116372,0.770161512
0.343,1,0.4337181009968786,0.37263184540364724,0.7727761925646279
0.344,1,0.4336303605429722,0.3733544262956573,0.7753908731829539
0.345,1,0.43356528012620493,0.37409973372964217,0.7780555027774536
0.346,1,0.4335054518842581,0.37485656959312363,0.7807490766643586
0.347,1,0.4334456236423113,0.37561340545660515,0.7834426505512634
0.348,1,0.4333857954003645,0.3763702413200866,0.7861362244381682
0.349,1,0.43334843247749516,0.3771500446651949,0.7888803904623046
0.35,1,0.43331646612359914,0.37794204318449637,0.7916546774937452
0.351,1,0.4332844997697031,0.3787340417037978,0.7944289645251859
0.352,1,0.4332525334158072,0.3795260402230993,0.7972032515566265
0.353,1,0.4332428419519241,0.38034125864051804,0.8000287673798605
0.354,1,0.4332387124957356,0.38116937799071116,0.8028856010059912
0.355,1,0.4332345830395471,0.38199749734090427,0.8057424346321219
0.356,1,0.43323045358335865,0.3828256166910974,0.8085992682582526
0.357,1,0.43324841261637703,0.3836772202313906,0.8115079583295574
0.358,1,0.4332721203624652,0.38454247133618336,0.8144491804101858
0.359,1,0.4332958281085533,0.38540772244097615,0.8173904024908141
0.36,1,0.4333195358546415,0.38627297354576884,0.8203316245714426
0.361,1,0.4333651494566629,0.38716198542947305,0.823325319
0.362,1,0.4334167200066168,0.38806543436261387,0.8263527739027818
0.363,1,0.43346829055657077,0.38896888329575463,0.8293802288365607
0.364,1,0.43351986110652474,0.3898723322288954,0.8324076837703397
0.365,1,0.4335931583854061,0.39079983127168816,0.8354882120197819
0.366,1,0.4336726426807089,0.3917426018099772,0.8386037400997076
0.367,1,0.4337521269760117,0.3926853723482663,0.8417192681796335
0.368,1,0.4338316112713144,0.39362814288655534,0.8448347962595593
0.369,1,0.43393264641244406,0.3945952660771678,0.8480039803516601
0.37,1,0.4340401208181993,0.3955785424137014,0.85120941
0.371,1,0.4341475952239546,0.3965618187502351,0.85441484
0.372,1,0.43425506962970983,0.3975450950867687,0.85762027
0.373,1,0.43438392197805786,0.3985530403263174,0.860879917
0.374,1,0.43451948840773247,0.39957807,0.8641770571130638
0.375,1,0.43465505483740713,0.4006030995799406,0.8674741975698698
0.376,1,0.4347906212670818,0.4016281292067522,0.8707713380266756
0.377,1,0.4349473954496781,0.4026781582187047,0.8741232294038987
0.378,1,0.4351111815311025,0.40374625498852285,0.8775138596628753
0.379,1,0.43527496761252693,0.404814352,0.8809044899218519
0.38,1,0.4354387536939514,0.40588244852815913,0.8842951201808285
0.381,1,0.4356235797830136,0.40697588994869804,0.8877410047604469
0.382,1,0.43581573906596227,0.40808843732612143,0.8912268641688589
0.383,1,0.4360078983489109,0.4092009847035448,0.8947127235772708
0.384,1,0.4361923791431276,0.4102933302271127,0.8981573878163076
0.385,1,0.4364130913488762,0.4114517847401014,0.9017401641250093
0.386,1,0.4366338035546247,0.4126102392530901,0.90532294
0.387,1,0.43685451576037326,0.41376869376607883,0.9089057167424126
0.388,1,0.43706717961393193,0.41490578978022175,0.912446101
0.389,1,0.4373166509272701,0.4161116846834227,0.9161274169348137
0.39,1,0.4375661222406083,0.4173175795866237,0.9198087333574583
0.391,1,0.4378155935539466,0.4185234744898247,0.92349005
0.392,1,0.43805662146638574,0.4197067902598233,0.9271278074584681
0.393,1,0.43833508487063955,0.4209617394218824,0.9309092083710394
0.394,1,0.4386135482748933,0.42221668858394157,0.9346906092836107
0.395,1,0.4388920116791471,0.4234716377460007,0.9384720101961821
0.396,1,0.4391616107827724,0.42470272,0.942208726
0.397,1,0.43946932643846953,0.426008422,0.9460916615895182
0.398,1,0.4397770420941667,0.42731412376245903,0.9499745967747163
0.399,1,0.4400847577498638,0.42861982579011904,0.9538575319599145
0.4,1,0.44038316163786445,0.4299003014571293,0.9576947067534549
0.401,1,0.44072041730575173,0.43125854406956754,0.9616805140938907
0.402,1,0.44105767297363907,0.43261678668200576,0.9656663214343264
0.403,1,0.4413949286415264,0.433975029,0.9696521287747621
0.404,1,0.44172239773892513,0.4353066114085358,0.973591161
0.405,1,0.4420895092481255,0.4367192760760529,0.9776810478669151
0.406,1,0.44245662075732595,0.43813194074356987,0.9817709343918624
0.407,1,0.44282373226652627,0.43954460541108686,0.9858608209168092
0.408,1,0.4431908437757267,0.4409572700786039,0.9899507074417564
0.409,1,0.4435778660068178,0.442398163,0.9940980128793316
0.41,1,0.443975178,0.4438672300616565,0.9982930340722547
0.411,1,0.44437248953116015,0.445336297,1.0024880552651776
0.412,1,0.4447698012933313,0.44680536378530344,1.0066830764581007
0.413,1,0.44518686533680385,0.44830314639332347,1.0109355436061853
0.414,1,0.44561475090723507,0.44983069946992515,1.0152365808847459
0.415,1,0.4460426364776663,0.45135825254652684,1.0195376181633062
0.416,1,0.4464705220480975,0.4528858056231286,1.0238386554418668
0.417,1,0.4469180012419054,0.4544425830063253,1.0281970681992374
0.418,1,0.44737686392856585,0.45603081572226534,1.032604804486403
0.419,1,0.4478357266152263,0.45761904843820533,1.0370125407735682
0.42,1,0.44829458930188676,0.45920728115414544,1.0414202770607337
0.421,1,0.4487728864008458,0.4608252689199739,1.0458852099926732
0.422,1,0.44926315992246446,0.4624764899538516,1.0504001033073047
0.423,1,0.44975343344408314,0.46412771098772937,1.0549149966219362
0.424,1,0.4502437069657018,0.4657789320216071,1.0594298899365675
0.425,1,0.4507532547885534,0.467460462,1.064001681059419
0.426,1,0.4512754039828854,0.46917710146890224,1.0686239360678167
0.427,1,0.4517975531772174,0.47089374094750946,1.0732461910762143
0.428,1,0.4523197023715494,0.4726103804261167,1.077868446084612
0.429,1,0.45286096449729524,0.47435790686960083,1.082547168
0.43,1,0.45341548608079396,0.47614252292380344,1.0872767050758623
0.431,1,0.45397000766429263,0.477927139,1.0920062425626849
0.432,1,0.45452452924779135,0.4797117550322086,1.0967357800495072
0.433,1,0.45509800076248447,0.48152786127562386,1.101521206927373
0.434,1,0.45568542414266394,0.48338314697582724,1.1063576311656749
0.435,1,0.4562728475228434,0.4852384326760307,1.1111940554039768
0.436,1,0.45686027090302284,0.4870937183762341,1.1160304796422786
0.437,1,0.45746647919825995,0.4889811237795532,1.1209220562050406
0.438,1,0.45808736734009176,0.49090991446879556,1.1258646202314773
0.439,1,0.45870825548192357,0.49283870515803796,1.1308071842579137
0.44,1,0.4593291436237553,0.4947674958472803,1.1357497482843504
0.441,1,0.4599686492481754,0.49672906318481125,1.1407465525890503
0.442,1,0.4606235995959205,0.49873434422754503,1.145794121422139
0.443,1,0.46127854994366563,0.5007396252702788,1.1508416902552274
0.444,1,0.46193350029141067,0.5027449063130126,1.1558892590883163
0.445,1,0.46260689785655923,0.5047836495683982,1.1609899653211528
0.446,1,0.4632965433124846,0.5068685645328149,1.166140977198462
0.447,1,0.463986189,0.5089534794972317,1.1712919890757716
0.448,1,0.46465874340482927,0.510989628,1.1763934141060555
0.449,1,0.4653837533663026,0.513157487,1.1816458398608487
0.45,1,0.46610876332777595,0.515325346,1.186898265615642
0.451,1,0.46683377328924935,0.5174932056382481,1.1921506913704352
0.452,1,0.4675408081925111,0.5196095584366175,1.1973545338823843
0.453,1,0.46830189,0.521863848,1.2027058346320763
0.454,1,0.46906297110549283,0.5241181383586226,1.2080571353817682
0.455,1,0.4698240525619837,0.5263724283196252,1.213408436
0.456,1,0.47056623178198387,0.5285723189206553,1.2187124677044463
0.457,1,0.47136413047352455,0.530916711,1.224159551082662
0.458,1,0.4721620291650652,0.5332611039102568,1.2296066344608776
0.459,1,0.4729599278566059,0.5356054964050577,1.2350537178390935
0.46,1,0.47373795248048944,0.5378924348801073,1.2404551827748729
0.461,1,0.4745734541191652,0.5403307973738236,1.2459943580061779
0.462,1,0.4754089557578409,0.54276916,1.2515335332374826
0.463,1,0.47624445739651666,0.5452075223612565,1.2570727084687876
0.464,1,0.4770590666835815,0.5475852051885257,1.262568279156354
0.465,1,0.4779329982396172,0.5501216113347089,1.2681952113479666
0.466,1,0.47880692979565287,0.5526580174808922,1.2738221435395798
0.467,1,0.47968086135168864,0.5551944236270754,1.2794490757311925
0.468,1,0.48053283392998525,0.5576667437923802,1.285034806913237
0.469,1,0.4814460649839854,0.5603054845360017,1.2907444710211076
0.47,1,0.48235929603798566,0.5629442252796233,1.2964541351289784
0.471,1,0.48327252709198587,0.565582966,1.3021637992368496
0.472,1,0.48418575814598613,0.5682217067668667,1.3078734633447204
0.473,1,0.4851161263810079,0.5708996188250671,1.313621716593344
0.474,1,0.4860695705438703,0.5736452140251305,1.3194083516104076
0.475,1,0.48702301470673276,0.5763908092251938,1.3251949866274715
0.476,1,0.48797645886959523,0.5791364044252573,1.3309816216445354
0.477,1,0.48894683,0.5819221331614309,1.3368035640705926
0.478,1,0.48994144639449455,0.5847793437321092,1.342660628082013
0.479,1,0.49093606279646707,0.5876365543027875,1.3485176920934334
0.48,1,0.49193067919843964,0.5904937648734658,1.3543747561048538
0.481,1,0.4929420048419964,0.5933921121817555,1.360263486393217
0.482,1,0.49397879969226566,0.5963659527445192,1.3661836132457372
0.483,1,0.49501559454253485,0.599339793,1.3721037400982576
0.484,1,0.4960523893928041,0.6023136338700468,1.378023866950778
0.485,1,0.49710566762363323,0.6053296567940629,1.3839716406726037
0.486,1,0.49818569584172984,0.6084254088252614,1.389946599110962
0.487,1,0.4992657240598265,0.6115211608564599,1.3959215575493205
0.488,1,0.5003457522779231,0.6146169128876584,1.4018965159876793
0.489,1,0.5014420291971202,0.6177559367356167,1.4078947056204476
0.49,1,0.5025663961172837,0.6209791621841154,1.4139153618508167
0.491,1,0.5036907630374472,0.6242023876326142,1.4199360180811857
0.492,1,0.5048151299576106,0.6274256130811128,1.4259566743115548
0.493,1,0.5059555013725534,0.6306932449887741,1.4319957330518154
0.494,1,0.5071253645220213,0.6340498003261734,1.4380520177973932
0.495,1,0.5082952276714892,0.6374063556635728,1.444108302542971
0.496,1,0.509465091,0.6407629110009722,1.450164587288549
0.497,1,0.5106507039893338,0.6441650539000556,1.456234017763316
0.498,1,0.5118672749413015,0.6476611045513121,1.4623148989768242
0.499,1,0.5130838458932692,0.6511571552025686,1.4683957801903325
0.5,1,0.5143004168452368,0.6546532058538251,1.4744766614038407
0.501,1,0.5155324722919663,0.6581960727879635,1.480564990484433
0.502,1,0.5167970185936888,0.6618381078724228,1.4866584529719198
0.503,1,0.5180615648954112,0.6654801429568821,1.492751915459407
0.504,1,0.5193261111971336,0.6691221780413412,1.498845377946894
0.505,1,0.5206058646045942,0.6728123067528018,1.5049401389552912
0.506,1,0.5219197117807748,0.676607154,1.5110331722402044
0.507,1,0.5232335589569553,0.6804020013355523,1.5171262055251176
0.508,1,0.5245474061331358,0.6841968486269274,1.5232192388100305
0.509,1,0.5258761703047902,0.6880411163146114,1.5293069624771167
0.51,1,0.5272407039360032,0.6919959573026429,1.5353855582872882
0.511,1,0.5286052375672163,0.6959507982906742,1.5414641540974596
0.512,1,0.5299322502201139,0.6997888924950633,1.5475598047023156
0.513,1,0.5313489180955395,0.7039112774007331,1.553608965489002
0.514,1,0.532765586,0.708033662,1.5596581262756883
0.515,1,0.5341822538463906,0.7121560472120729,1.5657072870623745
0.516,1,0.5355595702292825,0.7161551785200309,1.5717819359301144
0.517,1,0.5370298845724715,0.7204530410794027,1.577785695820843
0.518,1,0.5385001989156605,0.7247509036387744,1.5837894557115715
0.519,1,0.5399705132588495,0.7290487661981462,1.5897932156023002
0.52,1,0.5413995633154243,0.7332165204986167,1.595831373691643
0.521,1,0.5429251030811584,0.7376981922866332,1.601772833230552
0.522,1,0.5444506428468925,0.7421798640746496,1.6077142927694612
0.523,1,0.5459761826126266,0.7466615358626661,1.6136557523083703
0.524,1,0.5474584596171417,0.7510058826027131,1.6196409576926245
0.525,1,0.5490408728566839,0.755680107,1.625502333626622
0.526,1,0.5506232860962261,0.7603543306302449,1.63136371
0.527,1,0.5522056993357682,0.7650285546440109,1.6372250854946175
0.528,1,0.5537427621434724,0.7695578608750567,1.643139942757981
0.529,1,0.5553837684346051,0.7744338040349564,1.6489026339783788
0.53,1,0.557024775,0.779309747,1.6546653251987764
0.531,1,0.5586657810168707,0.7841856903547557,1.6604280164191745
0.532,1,0.560259256,0.7889087339752219,1.666254252
0.533,1,0.5619606493188417,0.7939959981302217,1.6718989223020153
0.534,1,0.5636620422560534,0.7990832622852215,1.6775435928444105
0.535,1,0.565363435,0.8041705264402214,1.683188263386806
0.536,1,0.5670150201489024,0.8090965082811747,1.688906797
0.537,1,0.5687786698878707,0.8144051392202084,1.6944134762614433
0.538,1,0.5705423196268391,0.8197137701592421,1.6999201559981567
0.539,1,0.5723059693658075,0.8250224010982757,1.705426836
0.54,1,0.5740174336666265,0.830160955,1.7110178694980218
0.541,1,0.5758452895157592,0.8357014492972038,1.716366072826217
0.542,1,0.5776731453648918,0.8412419431698115,1.7217142761544117
0.543,1,0.5795010012140245,0.8467824370424194,1.7270624794826068
0.544,1,0.5812741898288155,0.85214364,1.7325056076443317
0.545,1,0.5831682828790018,0.8579269463895164,1.7376744700805928
0.546,1,0.5850623759291882,0.8637102528239516,1.742843332516854
0.547,1,0.5869564689793745,0.869493559,1.7480121949531153
0.548,1,0.5887933046318188,0.8750879343818524,1.7532865285418264
0.549,1,0.5907557504137042,0.8811254554555363,1.7582549606852569
0.55,1,0.5927181961955896,0.8871629765292204,1.7632233928286873
0.551,1,0.594680642,0.8932004976029045,1.768191824972118
0.552,1,0.5965831277242816,0.8990390183232738,1.7732761368475607
0.553,1,0.5986161288802613,0.9053426023865379,1.7780229946768444
0.554,1,0.60064913,0.9116461864498019,1.7827698525061284
0.555,1,0.6026821311922207,0.9179497705130659,1.7875167103354124
0.556,1,0.6046523530285032,0.9240438578953238,1.7923895973475636
0.557,1,0.6067582019842187,0.9306257870725286,1.7968938672853012
0.558,1,0.6088640509399342,0.9372077162497334,1.8013981372230388
0.559,1,0.6109698998956498,0.9437896454269382,1.8059024071607763
0.56,1,0.6130100293749638,0.9501511607810516,1.810542469
0.561,1,0.6151911109923223,0.9570241307711603,1.814783465306302
0.562,1,0.6173721926096806,0.9638971007612691,1.819024461932584
0.563,1,0.6195532742270387,0.9707700707513771,1.8232654585588657
0.564,1,0.6217343558443971,0.9776430407414858,1.8275064551851476
0.565,1,0.6239243652716843,0.9845883922041303,1.8316090633521438
0.566,1,0.6261831594622785,0.9917654827735529,1.8355666370988186
0.567,1,0.6284419536528727,0.9989425733429758,1.8395242108454932
0.568,1,0.630700748,1.0061196639123984,1.8434817845921678
0.569,1,0.6329678526674007,1.0133708458804387,1.8472901591012703
0.57,1,0.6353069369416349,1.0208654801827561,1.850944910731839
0.571,1,0.637646021,1.0283601144850738,1.8545996623624075
0.572,1,0.6399851054901031,1.0358547487873915,1.8582544139929758
0.573,1,0.6423318496196057,1.0434251151045837,1.861749334567739
0.574,1,0.6447539015427721,1.0512510056735487,1.8650828327707099
0.575,1,0.6471759534659385,1.0590768962425137,1.868416330973681
0.576,1,0.649598005,1.0669027868114784,1.871749829176652
0.577,1,0.6520270309046816,1.074805950966382,1.8749131285200349
0.578,1,0.65453483,1.082977029910328,1.8779081265422493
0.579,1,0.6570426299485884,1.0911481088542738,1.8809031245644634
0.58,1,0.6595504294705418,1.0993191877982196,1.8838981225866778
0.581,1,0.6620644788668644,1.107568947327652,1.886712903599586
0.582,1,0.6646609104867442,1.1160992779066057,1.8893535505463634
0.583,1,0.6672573421066242,1.1246296084855594,1.8919941974931411
0.584,1,0.6698537737265041,1.1331599390645133,1.8946348444399188
0.585,1,0.6724556919856339,1.141770180426038,1.8970856905265143
0.586,1,0.6751437467072134,1.1506738468210393,1.8993577327810258
0.587,1,0.6778318014287931,1.1595775132160404,1.9016297750355375
0.588,1,0.6805198561503726,1.1684811796110417,1.9039018172900493
0.589,1,0.6832125926006964,1.177465760222936,1.9059749911269503
0.59,1,0.6859953696273254,1.186756731916904,1.9078659593114309
0.591,1,0.6887781466539542,1.1960477036108719,1.9097569274959112
0.592,1,0.6915609236805832,1.2053386753048396,1.9116478956803917
0.593,1,0.6943475335898064,1.214711279058128,1.913331522
0.594,1,0.6972282417004846,1.224403245849719,1.9148308988788867
0.595,1,0.7001089498111628,1.2340952126413098,1.916330275908754
0.596,1,0.7029896579218411,1.2437871794329007,1.917829652938621
0.597,1,0.7058733037648167,1.2535611415822823,1.919113880005509
0.598,1,0.7088552623045913,1.2636673148643685,1.920213246080297
0.599,1,0.7118372208443658,1.2737734881464546,1.921312612155085
0.6,1,0.7148191793841405,1.2838796614285408,1.922411978229873
0.601,1,0.7178031317178116,1.294067758384906,1.9232891162122177
0.602,1,0.7208897711263506,1.3046006339602902,1.923982267042105
0.603,1,0.7239764105348896,1.3151335095356749,1.9246754178719927
0.604,1,0.7270630499434285,1.325666385111059,1.925368569
0.605,1,0.7301506878116336,1.3362805843128096,1.9258331983695298
0.606,1,0.7333455496034087,1.3472516617227956,1.9261162335417854
0.607,1,0.7365404113951838,1.358222739132782,1.9263992687140414
0.608,1,0.7397352731869588,1.369193816542768,1.926682303886297
0.609,1,0.7429300839672017,1.380244981310306,1.9267313550119898
0.61,1,0.7462368200650876,1.3916644344585103,1.9266027341374767
0.611,1,0.7495435561629735,1.4030838876067147,1.9264741132629637
0.612,1,0.7528502922608594,1.414503340754919,1.9263454923884509
0.613,1,0.7561558708532762,1.4260008848777717,1.9259782888418808
0.614,1,0.7595782421644777,1.4378771786965623,1.9254388539595049
0.615,1,0.7630006134756793,1.449753472515353,1.924899419077129
0.616,1,0.7664229847868808,1.4616297663341435,1.924359984194753
0.617,1,0.7698430320324317,1.4735812531618204,1.923578254651532
0.618,1,0.7733849061413466,1.4859207012610876,1.9226312182732133
0.619,1,0.7769267802502616,1.4982601493603547,1.9216841818948946
0.62,1,0.7804686543591766,1.5105995974596218,1.9207371455165758
0.621,1,0.7840069745594631,1.523010279,1.9195449994831097
0.622,1,0.7876723223963201,1.5358165372826516,1.9181958985942136
0.623,1,0.7913376702331772,1.5486227960258434,1.9168467977053172
0.624,1,0.7950030180700343,1.5614290547690348,1.9154976968164208
0.625,1,0.7986635154649888,1.5743013436880158,1.9139015666151418
0.626,1,0.802456407,1.587574839061506,1.9121581838641206
0.627,1,0.8062492981185051,1.6008483344349966,1.9104148011130997
0.628,1,0.8100421894452632,1.6141218298084872,1.9086714183620788
0.629,1,0.8138288634871808,1.6274547079600827,1.9066799686366058
0.63,1,0.817753461,1.6411919930589924,1.9045522228125789
0.631,1,0.8216780585591673,1.6549292781579017,1.902424476988552
0.632,1,0.8256026560951606,1.6686665632568114,1.9002967311645254
0.633,1,0.8295195953380673,1.682454915894111,1.8979207383110595
0.634,1,0.833580147,1.696647958975246,1.8954205469823784
0.635,1,0.8376406993162607,1.7108410020563807,1.8929203556536973
0.636,1,0.8417012513053576,1.7250340451375155,1.8904201643250165
0.637,1,0.8457526257074837,1.7392679284296313,1.8876723689992032
0.638,1,0.8499534567060764,1.7539033344234642,1.8848134868387478
0.639,1,0.8541542877046691,1.7685387404172976,1.8819546046782927
0.64,1,0.8581996704764403,1.782779817167297,1.8791928221458813
0.641,1,0.8625451701173786,1.7978379894374419,1.8759906589765363
0.642,1,0.86689067,1.8128961617075867,1.8727884958071908
0.643,1,0.8712361693992552,1.8279543339777318,1.8695863326378457
0.644,1,0.8754200901800859,1.8426300019709656,1.8664665530209124
0.645,1,0.8799146996417769,1.858084256085168,1.8629379759627724
0.646,1,0.8844093091034679,1.8735385101993705,1.8594093989046327
0.647,1,0.888903919,1.8889927643135729,1.855880821846493
0.648,1,0.8932306905211065,1.9040815944129375,1.8524193352322158
0.649,1,0.897878886,1.9198972418266442,1.8485824595161149
0.65,1,0.9025270822859595,1.935712889240351,1.844745583800014
0.651,1,0.907175278,1.951528536654058,1.840908708083913
0.652,1,0.9116492633679341,1.967001718883668,1.8371232065865002
0.653,1,0.9164555386484973,1.9831351457454294,1.832997179619782
0.654,1,0.9212618139290605,1.999268572607191,1.8288711526530634
0.655,1,0.9260680892096236,2.0154019994689527,1.8247451256863452
0.656,1,0.930693682,2.0312223969477605,1.8206544866755927
0.657,1,0.9356625240817313,2.0476201716123965,1.8162592698169027
0.658,1,0.9406313657938866,2.0640179462770325,1.8118640529582128
0.659,1,0.9456002075060419,2.0804157209416685,1.8074688360995228
0.66,1,0.9503818167830168,2.0965369218657446,1.8030929004427614
0.661,1,0.9555176800300796,2.1131349738855714,1.798449052680759
0.662,1,0.9606535432771425,2.1297330259053986,1.793805204918757
0.663,1,0.9657894065242053,2.146331077925226,1.7891613571567548
0.664,1,0.9707314309867233,2.1626964819996215,1.7845207069548923
0.665,1,0.9760387088725682,2.179419404888984,1.779649174313632
0.666,1,0.981345987,2.1961423277783467,1.7747776416723722
0.667,1,0.9866532646442578,2.212865250667709,1.7699061090311123
0.668,1,0.9917600680286723,2.2294072363977313,1.7650218490039458
0.669,1,0.9972430570570949,2.246167775615448,1.7599437630406511
0.67,1,1.0027260460855176,2.2629283148331654,1.7548656770773565
0.671,1,1.0082090351139403,2.2796888540508817,1.7497875911140621
0.672,1,1.0134849154356085,2.2963280836764914,1.7446811373621265
0.673,1,1.0191477759019039,2.313026879052838,1.7394176256076743
0.674,1,1.0248106363681995,2.3297256744291843,1.734154113853222
0.675,1,1.030473496834495,2.3464244698055308,1.7288906020987698
0.676,1,1.0359226513944126,2.3630693985811657,1.7235834814659694
0.677,1,1.0417693622675128,2.379595055568108,1.7181554921106221
0.678,1,1.047616073140613,2.396120713,1.7127275027552746
0.679,1,1.0534627840137132,2.412646369541992,1.7072995133999274
0.68,1,1.0590892693114164,2.4291930343840415,1.701813176110818
0.681,1,1.0651235770843572,2.4454225995491234,1.696241318681691
0.682,1,1.071157884857298,2.461652164714205,1.690669461252564
0.683,1,1.077192192630239,2.477881729879287,1.685097603823437
0.684,1,1.0829998786674189,2.4942138976629593,1.6794532514974956
0.685,1,1.0892252396399666,2.510013809197788,1.6737576547312156
0.686,1,1.0954506006125144,2.5258137207326166,1.6680620579649355
0.687,1,1.1016759615850624,2.5416136322674454,1.6623664611986553
0.688,1,1.1079013225576093,2.557413543802272,1.656670864432376
0.689,1,1.1140879954751248,2.572830961,1.6507850793767034
0.69,1,1.120507510927487,2.588058532911478,1.6449852669783305
0.691,1,1.126927026379849,2.6032861050965455,1.6391854545799576
0.692,1,1.133346541832211,2.6185136772816135,1.6333856421815847
0.693,1,1.139724055720993,2.6333004383080594,1.6274017096520028
0.694,1,1.1463403994446084,2.6478059187363394,1.6215164941633686
0.695,1,1.152956743168224,2.6623113991646195,1.6156312786747344
0.696,1,1.1595730868918395,2.67681688,1.6097460631861003
0.697,1,1.1661439057403855,2.690821167577676,1.6036827812335923
0.698,1,1.1729592434142244,2.7044503770365393,1.5977301758205416
0.699,1,1.179774581088063,2.718079586495403,1.5917775704074906
0.7,1,1.1865899187619018,2.7317087959542663,1.5858249649944398
0.701,1,1.1933559810301486,2.744775381707243,1.5797003007853183
0.702,1,1.2003718809727804,2.757372909502157,1.5736974483999882
0.703,1,1.2073877809154123,2.769970437297071,1.5676945960146578
0.704,1,1.2144036808580443,2.782567965091985,1.5616917436293276
0.705,1,1.2213663085140973,2.7945415976580144,1.5555227676304892
0.706,1,1.2285836434075668,2.8059544816532926,1.5494858867143095
0.707,1,1.235800978301036,2.817367365648571,1.5434490057981298
0.708,1,1.2430183131945052,2.828780249643849,1.537412125
0.709,1,1.250178111625675,2.8395095039027964,1.5312149613202894
0.71,1,1.2575969509020934,2.849591277869121,1.525159307
0.711,1,1.2650157901785122,2.8596730518354456,1.5191036526509107
0.712,1,1.2724346294549307,2.8697548258017704,1.5130479983162215
0.713,1,1.2797913779672003,2.8790962730907212,1.5068377907778914
0.714,1,1.2874108706786158,2.887711218590763,1.5007776302382259
0.715,1,1.2950303633900313,2.896326164090805,1.4947174696985603
0.716,1,1.3026498561014468,2.9049411095908475,1.4886573091588946
0.717,1,1.3102023888610923,2.9127636322937196,1.4824482000469386
0.718,1,1.3180206370236958,2.919791033713568,1.4763968009537027
0.719,1,1.325838885186299,2.9268184351334168,1.4703454018604671
0.72,1,1.3336571333489022,2.9338458365532656,1.4642940027672313
0.721,1,1.3414032108023857,2.940034871589074,1.4580991252427085
0.722,1,1.3494171334238332,2.9453730466733647,1.4520687555234084
0.723,1,1.3574310560452807,2.950711221757656,1.4460383858041086
0.724,1,1.3654449786667282,2.956049396841947,1.4400080160848086
0.725,1,1.3733811497065762,2.960510871423708,1.4338394970708812
0.726,1,1.3815863379764655,2.964080740780287,1.4278414348447528
0.727,1,1.389791526246355,2.9676506101368663,1.4218433726186244
0.728,1,1.3979967145162446,2.9712204794934456,1.415845310392496
0.729,1,1.406118169947834,2.973884200140534,1.4097142832162404
0.73,1,1.4145087344021525,2.9756321710218137,1.4037588353802715
0.731,1,1.4228992988564708,2.9773801419030934,1.3978033875443028
0.732,1,1.4312898633107893,2.9791281127843727,1.3918479397083339
0.733,1,1.4395902815236434,2.9799503880977714,1.385764564984294
0.734,1,1.448158692389438,2.979850361288535,1.3798610931093704
0.735,1,1.456727103255233,2.979750334479298,1.3739576212344469
0.736,1,1.4652955141210278,2.979650307670062,1.3680541493595235
0.737,1,1.4737669002832536,2.9786156268368678,1.362027642775503
0.738,1,1.4825038226734506,2.9766699887264876,1.356184595022238
0.739,1,1.4912407450636476,2.974724350616108,1.350341547268973
0.74,1,1.4999776674538448,2.972778712505728,1.3444984995157083
0.741,1,1.508610188032922,2.969900361833611,1.338537165258495
0.742,1,1.5175043141944653,2.966139891891964,1.3327621131091822
0.743,1,1.526398440356009,2.9623794219503172,1.3269870609598695
0.744,1,1.5352925665175525,2.9586189520086705,1.321212008810557
0.745,1,1.5440743814854245,2.9539385251070334,1.3153232774614292
0.746,1,1.5531122629048273,2.9484212248896053,1.3096229561630608
0.747,1,1.5621501443242298,2.9429039246721773,1.3039226348646924
0.748,1,1.5711880257436326,2.9373866244547493,1.2982223135663242
0.749,1,1.5801051214460904,2.93097246,1.2924127833979893
0.75,1,1.5892710042787859,2.923781385141424,1.286793135116699
0.751,1,1.5984368871114816,2.916590310250658,1.2811734868354088
0.752,1,1.607602769944177,2.909399235359892,1.2755538385541183
0.753,1,1.6166387962962103,2.9013438912302663,1.2698293192678154
0.754,1,1.6259144642980123,2.8925841340672993,1.2642955380634557
0.755,1,1.6351901322998144,2.8838243769043324,1.2587617568590959
0.756,1,1.6444658003016166,2.8750646197413654,1.253227975654736
0.757,1,1.653601916698321,2.8654815543429404,1.2475935337048147
0.758,1,1.6629665465801975,2.8552765760949907,1.2421501115423683
0.759,1,1.672331176462074,2.845071597847041,1.236706689379922
0.76,1,1.681695806343951,2.834866619599092,1.2312632672174755
0.761,1,1.6909105414298777,2.823886296823299,1.2257232719778444
0.762,1,1.7003405763046044,2.812373837452292,1.2203740450974137
0.763,1,1.7097706111793312,2.8008613780812848,1.2150248182169832
0.764,1,1.7192006460540576,2.7893489187102776,1.2096755913365524
0.765,1,1.728469777243565,2.7771145745607146,1.2042337614665914
0.766,1,1.7379388245490768,2.7644423780280443,1.1989819565338133
0.767,1,1.7474078718545885,2.751770181495374,1.1937301516010357
0.768,1,1.756694617584525,2.739439715146351,1.1882895165809202
0.769,1,1.7661733785088933,2.7257612950670302,1.1831377961333978
0.77,1,1.7756521394332618,2.7120828749877095,1.1779860756858755
0.771,1,1.7851309003576301,2.698404454908389,1.172834355238353
0.772,1,1.7944472369851219,2.684972260424384,1.1674954112919955
0.773,1,1.8039034749274023,2.6704429024972773,1.1624459180837623
0.774,1,1.8133597128696828,2.6559135445701703,1.1573964248755289
0.775,1,1.8228159508119632,2.641384186643064,1.1523469316672954
0.776,1,1.832131901694599,2.627008321484249,1.1471121947261023
0.777,1,1.8415304576111668,2.6117814786027984,1.1421665946506765
0.778,1,1.8509290135277343,2.596554635721348,1.1372209945752507
0.779,1,1.8603275694443022,2.581327792839897,1.1322753944998247
0.78,1,1.8696101924780595,2.5661662784875436,1.1271468664056614
0.781,1,1.8789130550156967,2.5503904681333434,1.1223063897486916
0.782,1,1.888215917553334,2.5346146577791435,1.117465913091722
0.783,1,1.897518780090971,2.5188388474249432,1.1126254364347523
0.784,1,1.9067321923103127,2.5030461835389897,1.1076046476870853
0.785,1,1.9158986303424455,2.4868624502776515,1.1028701285219629
0.786,1,1.9250650683745782,2.4706787170163134,1.0981356093568406
0.787,1,1.9342315064067113,2.4544949837549757,1.0934010901917182
0.788,1,1.9433369662903561,2.438219227771077,1.0884891409623112
0.789,1,1.9523237307805479,2.4217591907790723,1.0838610545566592
0.79,1,1.9613104952707394,2.4052991537870674,1.079232968151007
0.791,1,1.9702972597609312,2.3888391167950624,1.074604881745355
0.792,1,1.9792533151040692,2.3722195698956483,1.0698024809950606
0.793,1,1.9880149160588723,2.3556040394659905,1.0652809791431102
0.794,1,1.996776517013675,2.3389885090363323,1.0607594772911597
0.795,1,2.005538117968478,2.3223729786066745,1.0562379754392093
0.796,1,2.0143008263856146,2.3055384771524086,1.0515454780225002
0.797,1,2.0227898889813423,2.2888765966560074,1.0471304222584947
0.798,1,2.031278952,2.2722147161596054,1.0427153664944893
0.799,1,2.039768014172798,2.2555528356632046,1.038300310730484
0.8,1,2.048291241988017,2.2386206139577083,1.0337177524172432
0.801,1,2.056458943742633,2.222009465117692,1.0294087450987297
0.802,1,2.064626645497249,2.205398316277676,1.0250997377802165
0.803,1,2.0727943472518646,2.1887871674376593,1.0207907304617032
0.804,1,2.081030150668407,2.1718622339912845,1.0163178608429255
0.805,1,2.0888267387948853,2.1553868329360557,1.012114274
0.806,1,2.096623326921364,2.1389114318808273,1.0079106873984949
0.807,1,2.1044199150478424,2.1224360308255985,1.0037071006762794
0.808,1,2.1123190050493514,2.1056109857653387,0.9993434139514176
0.809,1,2.1196943899276506,2.089344593914426,0.9952444166656402
0.81,1,2.1270697748059497,2.073078202063514,0.991145419
0.811,1,2.1344451596842493,2.0568118102126016,0.9870464220940858
0.812,1,2.141957449128308,2.0401670250161366,0.982791186
0.813,1,2.148861866275522,2.0241717008683486,0.9787957683231416
0.814,1,2.1557662834227367,2.008176376720559,0.974800351
0.815,1,2.1626707005699517,1.9921810525727692,0.9708049334428522
0.816,1,2.1695751177171667,1.9761857284249793,0.9668095160027076
0.817,1,2.1761306576213517,1.960112457032782,0.9627642122666252
0.818,1,2.1825153867805804,1.9444397807705827,0.9588712095852522
0.819,1,2.188900115939809,1.9287671045083836,0.954978207
0.82,1,2.195284845099038,1.9130944282461844,0.951085204
0.821,1,2.201306666262332,1.8973694754229857,0.9471450108452162
0.822,1,2.207124792475401,1.8820613864575098,0.9433531234117669
0.823,1,2.212942918688471,1.8667532974920331,0.9395612359783175
0.824,1,2.2187610449015405,1.851445208526557,0.9357693485448682
0.825,1,2.2242032616885634,1.8361070695709287,0.9319328897585192
0.826,1,2.2294104597099693,1.8211967665052313,0.928240703
0.827,1,2.234617657731375,1.8062864634395341,0.9245485161152488
0.828,1,2.2398248557527807,1.7913761603738367,0.9208563292936136
0.829,1,2.2446444223782187,1.7764548768016124,0.9171221151696916
0.83,1,2.2491997427947537,1.7619677388435488,0.9135281168182537
0.831,1,2.2537550632112886,1.7474806008854853,0.909934118
0.832,1,2.2583103836278235,1.7329934629274217,0.9063401201153783
0.833,1,2.2624678772175146,1.718511553448922,0.9027065641313775
0.834,1,2.26633451,1.7044660513935597,0.899209161
0.835,1,2.270201143640265,1.6904205493381974,0.8957117571504906
0.836,1,2.2740677768516404,1.6763750472828354,0.8922143536600471
0.837,1,2.2775281504832887,1.662348417572094,0.8886797887097978
0.838,1,2.2806741435178464,1.6487569906755422,0.8852773195577492
0.839,1,2.2838201365524045,1.6351655637789906,0.8818748504057008
0.84,1,2.2869661295869625,1.6215741368824388,0.8784723812536522
0.841,1,2.289699409949699,1.6080129472182758,0.8750350741960032
0.842,1,2.2920983111279885,1.5948828293768922,0.8717258251144515
0.843,1,2.294497212306279,1.5817527115355083,0.8684165760328997
0.844,1,2.2968961134845696,1.5686225936941245,0.865107327
0.845,1,2.298878018248045,1.5555320702564701,0.8617654917914005
0.846,1,2.3005094260792305,1.5428660548134996,0.8585477066451499
0.847,1,2.302140833910417,1.530200039370529,0.8553299214988994
0.848,1,2.3037722417416027,1.5175340239275585,0.8521121363526488
0.849,1,2.304984693547413,1.5049152050350738,0.8488639461481796
0.85,1,2.305834688964444,1.492712342290385,0.8457358376160891
0.851,1,2.3066846843814752,1.4805094795456957,0.8426077290839986
0.852,1,2.3075346797985063,1.4683066168010068,0.8394796205519081
0.853,1,2.307966197,1.456157029739967,0.8363232181352109
0.854,1,2.308027641975772,1.444413254932612,0.8332829772850969
0.855,1,2.308089086990864,1.432669480125257,0.830242736
0.856,1,2.3081505320059557,1.4209257053179023,0.8272024955848691
0.857,1,2.307796480401003,1.409239972752568,0.8241360031872206
0.858,1,2.307069171290655,1.3979486650508015,0.8211818080307428
0.859,1,2.306341862180306,1.3866573573490353,0.8182276128742649
0.86,1,2.305614553069957,1.3753660496472688,0.8152734177177873
0.861,1,2.304477249070673,1.3641364270590832,0.8122949455802237
0.862,1,2.302967917981742,1.3532889020721606,0.8094249686900574
0.863,1,2.301458586892812,1.3424413770852377,0.8065549917998912
0.864,1,2.299949255803881,1.3315938520983148,0.8036850149097249
0.865,1,2.298037916134917,1.3208106994226065,0.8007926689599694
0.866,1,2.295760081173131,1.3103966390859445,0.7980050842272058
0.867,1,2.2934822462113442,1.2999825787492825,0.7952174994944424
0.868,1,2.2912044112495584,1.2895685184126204,0.7924299147616788
0.869,1,2.2885349519263647,1.2792207101684632,0.7896218034329929
0.87,1,2.2855086219432925,1.2692285346807988,0.7869147920382195
0.871,1,2.282482292,1.2592363591931344,0.784207781
0.872,1,2.2794559619771477,1.2492441837054697,0.7815007692486725
0.873,1,2.276050654619391,1.2393194625751218,0.7787750095122148
0.874,1,2.2723019006536607,1.2297366495000475,0.7761467651791933
0.875,1,2.268553147,1.2201538364249733,0.7735185208461719
0.876,1,2.2648043927222004,1.210571023349899,0.7708902765131505
0.877,1,2.260691392110759,1.2010563024702272,0.7682449991911721
0.878,1,2.2562518024049605,1.1918696582543782,0.7656937327875291
0.879,1,2.2518122126991624,1.182683014038529,0.7631424663838859
0.88,1,2.247372622993364,1.17349637,0.7605911999802429
0.881,1,2.2425853844229966,1.1643779890956203,0.7580245544032396
0.882,1,2.2374914238433696,1.1555738781839147,0.7555484979481648
0.883,1,2.232397463263742,1.146769767272209,0.753072441
0.884,1,2.227303502684115,1.1379656563605034,0.7505963850380151
0.885,1,2.2218801111922923,1.129229597949149,0.748106543
0.886,1,2.2161724085337675,1.1207941344597878,0.7457039532394301
0.887,1,2.2104647058752427,1.1123586709704272,0.743301363
0.888,1,2.2047570032167174,1.103923207481066,0.740898774
0.889,1,2.198739438987116,1.0955552753930407,0.7384839332042092
0.89,1,2.1924620269687045,1.0874744820030688,0.7361530941763641
0.891,1,2.1861846149502924,1.079393688613097,0.7338222551485188
0.892,1,2.1799072029318807,1.0713128952231252,0.7314914161206737
0.893,1,2.1733405680329567,1.063298863540338,0.7291498045425917
0.894,1,2.1665401008007743,1.055558802,0.7268890307531943
0.895,1,2.1597396335685923,1.0478187401913819,0.7246282569637967
0.896,1,2.153145925746456,1.039817536083143,0.722289721
0.897,1,2.1458708975209393,1.0324044124460574,0.7200973591158393
0.898,1,2.138595869295423,1.0249912888089718,0.7179049972712117
0.899,1,2.1313208410699063,1.0175781651718863,0.7157126354265841
0.9,1,2.1242249172328367,1.009916344975658,0.7134454988035073
0.901,1,2.116524904,1.002816595052151,0.7113199297135552
0.902,1,2.1088248898744233,0.9957168451286442,0.7091943606236031
0.903,1,2.101124876195217,0.9886170952051374,0.7070687915336511
0.904,1,2.0935761746414254,0.9812806832873011,0.7048713470762836
0.905,1,2.085501114717209,0.9744810387469603,0.7028109871356029
0.906,1,2.077426054792992,0.9676813942066196,0.7007506271949222
0.907,1,2.069350994868775,0.9608817496662787,0.6986902672542414
0.908,1,2.0613997230149486,0.9538570459790946,0.6965608437484574
0.909,1,2.0529992582375534,0.9473445858570637,0.6945641461341399
0.91,1,2.0445987934601586,0.9408321257350327,0.6925674485198222
0.911,1,2.0361983286827634,0.9343196656130018,0.6905707509055046
0.912,1,2.027894755739091,0.9275933047255308,0.6885077145994335
0.913,1,2.019217636,0.9213554939295199,0.6865731702164324
0.914,1,2.010540515721789,0.9151176831335089,0.6846386258334313
0.915,1,2.001863395713138,0.908879872,0.6827040814504303
0.916,1,1.9932572088631613,0.9024388682654606,0.6807058372299263
0.917,1,1.9843507727260676,0.8964635853077726,0.6788319754321219
0.918,1,1.9754443365889738,0.8904883023500845,0.6769581136343177
0.919,1,1.9665379,0.8845130193923965,0.6750842518365133
0.92,1,1.9576776344328477,0.8783447985034584,0.6731492441452165
0.921,1,1.9485873713712734,0.8726203542666148,0.6713346332577903
0.922,1,1.9394971083096992,0.8668959100297713,0.6695200223703641
0.923,1,1.9304068452481251,0.8611714657929277,0.6677054114829379
0.924,1,1.9213393914564298,0.85526389,0.6658321250152054
0.925,1,1.9121085817703054,0.8497790388543794,0.6640753726815929
0.926,1,1.9028777720841807,0.844294188,0.6623186203479805
0.927,1,1.8936469623980565,0.8388093370399002,0.6605618680143681
0.928,1,1.8844171601638322,0.8331507175550402,0.6587488282068782
0.929,1,1.8750865949121427,0.8278946635924105,0.657048582
0.93,1,1.8657560296604534,0.8226386096297806,0.6553483349559539
0.931,1,1.856425464408764,0.817382556,0.6536480883304918
0.932,1,1.8470757740277657,0.8119616623533278,0.6518938616760144
0.933,1,1.8376835494487116,0.8069240582977328,0.6502488074814037
0.934,1,1.8282913248696575,0.8018864542421378,0.648603753
0.935,1,1.8188991002906034,0.7968488501865428,0.6469586990921824
0.936,1,1.8094693548527931,0.7916549129882574,0.6452618932968701
0.937,1,1.800050735947565,0.786825858,0.6436707577637606
0.938,1,1.790632117042338,0.7819968020463572,0.6420796222306513
0.939,1,1.7812134981371104,0.777167747,0.6404884866975418
0.94,1,1.7717948792318823,0.7723386911044566,0.6388973511644322
0.941,1,1.762328075695378,0.767560484,0.6373092994054458
0.942,1,1.752915422204946,0.7629305150996537,0.635770848
0.943,1,1.743502768714514,0.7583005458165702,0.6342323968140804
0.944,1,1.734090115224082,0.7536705765334869,0.6326939455183976
0.945,1,1.724643846593706,0.7490901221036711,0.6311594583026594
0.946,1,1.7152665938834217,0.7446502062772056,0.6296724959147701
0.947,1,1.7058893411731377,0.74021029,0.6281855335268808
0.948,1,1.6965120884628537,0.7357703746242745,0.6266985711389915
0.949,1,1.687114625987576,0.7313786758072824,0.6252164182398978
0.95,1,1.677799313043177,0.7271201992165927,0.6237797881983076
0.951,1,1.668484000098778,0.722861723,0.6223431581567175
0.952,1,1.6591686871543787,0.7186032460352133,0.6209065281151274
0.953,1,1.6498454191586174,0.7143917269912095,0.6194755195547343
0.954,1,1.6406157559212908,0.7103064813556177,0.6180881036757306
0.955,1,1.6313860926839643,0.7062212357200258,0.6167006877967272
0.956,1,1.622156429446638,0.7021359900844341,0.6153132719177236
0.957,1,1.6129299424227952,0.6980964824799318,0.6139322575443448
0.958,1,1.6038069089797675,0.6941766518717842,0.6125929755778416
0.959,1,1.594683876,0.6902568212636366,0.6112536936113384
0.96,1,1.5855608420937122,0.686336991,0.6099144116448353
0.961,1,1.576451031015501,0.6824617194519795,0.6085822806551452
0.962,1,1.5674530016479666,0.6786998660212273,0.6072900897959177
0.963,1,1.5584549722804322,0.6749380125904751,0.6059978989366903
0.964,1,1.5494569429128977,0.6711761591597231,0.6047057080774629
0.965,1,1.5404811439523478,0.6674577278306274,0.6034213884926249
0.966,1,1.5316240296622776,0.6638467771106382,0.6021752828551703
0.967,1,1.5227669153722074,0.6602358263906489,0.6009291772177158
0.968,1,1.5139098010821372,0.6566248756706597,0.5996830715802612
0.969,1,1.5050829405759245,0.6530562510974851,0.59844553
0.97,1,1.4963803444132215,0.6495894771115673,0.5972445397489929
0.971,1,1.4876777482505184,0.6461227031256498,0.5960435498133738
0.972,1,1.4789751520878154,0.642655929,0.5948425598777548
0.973,1,1.4703099063233076,0.639230426,0.5936507996276815
0.974,1,1.4617732865698598,0.6359014367369548,0.5924939916629233
0.975,1,1.4532366668164123,0.6325724470828625,0.591337184
0.976,1,1.4447000470629645,0.6292434574287702,0.5901803757334068
0.977,1,1.436207008199256,0.6259547245857755,0.5890334381432402
0.978,1,1.4278458452009066,0.6227574456399565,0.5879199136141331
0.979,1,1.4194846822025575,0.6195601666941376,0.5868063890850259
0.98,1,1.4111235192042084,0.6163628877483186,0.5856928645559188
0.981,1,1.4028113633758472,0.6132048909073389,0.5845898270669276
0.982,1,1.3946333265200925,0.6101335532609369,0.5835187220294451
0.983,1,1.3864552896643376,0.6070622156145349,0.5824476169919626
0.984,1,1.378277252808583,0.6039908779681329,0.581376512
0.985,1,1.3701529071555822,0.6009578865223499,0.5803164877923805
0.986,1,1.3621640191528004,0.5980070107361088,0.579286972
0.987,1,1.3541751311500188,0.5950561349498679,0.5782574567722898
0.988,1,1.346186243147237,0.5921052591636268,0.5772279412622443
0.989,1,1.3382550491578786,0.5891918314430215,0.576210079
0.99,1,1.330459845384683,0.5863562141875573,0.5752213562070754
0.991,1,1.3226646416114873,0.5835205969320933,0.5742326336261117
0.992,1,1.3148694378382917,0.5806849796766294,0.573243911
0.993,1,1.307135308970983,0.5778859490056917,0.572267393
0.994,1,1.299536990169055,0.5751606496364594,0.5713186996061053
0.995,1,1.291938671367127,0.5724353502672271,0.5703700061086564
0.996,1,1.284340352565199,0.5697100508979949,0.5694213126112078
0.997,1,1.2768059246273176,0.5670205121147169,0.5684853558804521
0.998,1,1.2694065017174139,0.5644008397168523,0.5675759597648589
0.999,1,1.2620070788075104,0.561781167,0.5666665636492658
1,1,1.2546076558976067,0.5591614949211234,0.5657571675336727

==> plot_results_csv/DG_sinusoidal1_1D_256_p_1_q_5_T_3-0.csv <==
x,t_0.0,t_1.0,t_2.0,t_2.99
0,1,1.2544722387320717,0.559509336,0.5847829114852399
0.001,1,1.2472695248765837,0.5569848217953799,0.5839932076674589
0.002,1,1.2400668110210962,0.5544603078712768,0.5832035038496778
0.003,1,1.2328640971656082,0.5519357939471736,0.5824138000318968
0.004,1,1.2255538967188404,0.5493601219472094,0.5816053458978429
0.005,1,1.2185464109617503,0.5469305821764122,0.5808511487665005
0.006,1,1.2115389252046602,0.544501042,0.5800969516351581
0.007,1,1.2045314394475701,0.5420715026348178,0.5793427545038157
0.008,1,1.1974366796440068,0.539602064,0.5785740400194863
0.009,1,1.1906237050831745,0.5372636519409842,0.5778548468535689
0.01,1,1.183810730522342,0.5349252402136166,0.5771356536876513
0.011,1,1.176997756,0.532586828,0.5764164605217338
0.012,1,1.170117707943873,0.5302189511275239,0.575686857
0.013,1,1.163497869536329,0.5279680113671329,0.5750021886189038
0.014,1,1.1568780311287847,0.5257170716067419,0.5743175204368158
0.015,1,1.1502581927212403,0.5234661318463507,0.5736328522547278
0.016,1,1.1435912669033523,0.5211953928151338,0.5729417618510859
0.017,1,1.1371626216638813,0.5190284494499193,0.5722911630946528
0.018,1,1.1307339764244104,0.5168615060847048,0.5716405643382196
0.019,1,1.1243053311849398,0.5146945627194903,0.5709899655817866
0.02,1,1.1178492024899993,0.512516774,0.570336822
0.021,1,1.1116093216563177,0.5104305224538129,0.5697198602484161
0.022,1,1.105369440822636,0.5083442713345228,0.5691028984741465
0.023,1,1.0991295599889546,0.5062580202152328,0.5684859366998769
0.024,1,1.0928812812272022,0.5041692147052823,0.5678702040317567
0.025,1,1.0868273247278746,0.5021605144600894,0.5672864696105708
0.026,1,1.0807733682285472,0.5001518142148966,0.5667027351893851
0.027,1,1.0747194117292198,0.4981431139697038,0.5661190007681992
0.028,1,1.068675515650273,0.4961395360478715,0.5655401731143361
0.029,1,1.0628042992714215,0.4942053998625645,0.5649892789408371
0.03,1,1.0569330828925698,0.4922712636772576,0.5644383847673379
0.031,1,1.0510618665137181,0.49033712749195063,0.5638874905938388
0.032,1,1.0452184571644434,0.4884152199459932,0.563345092
0.033,1,1.0395265128506161,0.48655280775634235,0.5628266729389375
0.034,1,1.0338345685367885,0.4846903955666916,0.5623082541511779
0.035,1,1.028142624222961,0.4828279833770407,0.5617898353634183
0.036,1,1.0224954583022186,0.4809843770758313,0.5612834182930511
0.037,1,1.0169790880493477,0.4791909881579333,0.5607971320036442
0.038,1,1.0114627177964768,0.47739759924003533,0.5603108457142375
0.039,1,1.005946347543606,0.47560421032213734,0.5598245594248308
0.04,1,1.0004909064774516,0.473835714,0.5593537060046794
0.041,1,0.9951462302849017,0.47210877999066037,0.5588992310440019
0.042,1,0.9898015540923519,0.47038184593436366,0.5584447560833243
0.043,1,0.9843654330234446,0.4686214246662352,0.5579775650017692
0.044,1,0.979188431,0.4669585027163209,0.5575546016739185
0.045,1,0.9740114297178355,0.4652955807664065,0.5571316383460678
0.046,1,0.968834428,0.46363265881649207,0.5567086750182172
0.047,1,0.9635845367646292,0.4619437843939416,0.5562765747939391
0.048,1,0.9585710880681013,0.4603425511435436,0.5558848446460306
0.049,1,0.9535576393715737,0.45874131789314554,0.5554931144981223
0.05,1,0.9485441906750458,0.4571400846427475,0.5551013843502138
0.051,1,0.9434756045375341,0.45551993069563534,0.5547040201662878
0.052,1,0.9386215180285042,0.4539781761163749,0.5543432657716039
0.053,1,0.9337674315194742,0.4524364215371145,0.5539825113769199
0.054,1,0.9289133450104443,0.4508946669578541,0.553621757
0.055,1,0.9240210454309282,0.4493405553818129,0.5532588016863647
0.056,1,0.9193220898734646,0.44785617717526227,0.5529287864418048
0.057,1,0.914623134,0.4463717989687117,0.5525987711972449
0.058,1,0.9099241787585374,0.44488742076216115,0.5522687559526849
0.059,1,0.9052030932558871,0.4433968138113925,0.5519399097502822
0.06,1,0.9006550219026512,0.4419678120667416,0.5516404176885118
0.061,1,0.8961069505494152,0.44053881032209075,0.5513409256267414
0.062,1,0.8915588791961793,0.4391098085774399,0.5510414335649709
0.063,1,0.8870039159668591,0.4376803014135096,0.5507464237344607
0.064,1,0.8826024881246111,0.4363047735566549,0.5504772593510991
0.065,1,0.8782010602823631,0.43492924569980024,0.5502080949677375
0.066,1,0.8737996324401152,0.43355371784294555,0.5499389305843759
0.067,1,0.8694057099263534,0.4321830315161996,0.5496775112152453
0.068,1,0.8651467094776536,0.4308591675358934,0.5494384993113921
0.069,1,0.8608877090289541,0.42953530355558717,0.549199487
0.07,1,0.8566287085802543,0.42821143957528096,0.5489604755036858
0.071,1,0.8523907805931641,0.4268974144162224,0.5487324272577626
0.072,1,0.8482700317947443,0.4256234923533892,0.5485234127981201
0.073,1,0.8441492829963245,0.42434957,0.5483143983384776
0.074,1,0.8400285341979047,0.4230756482277228,0.5481053838788352
0.075,1,0.8359416110929773,0.42181623762647796,0.5479105137751822
0.076,1,0.8319549919456524,0.4205906193133093,0.5477313617619957
0.077,1,0.8279683727983274,0.4193650010001406,0.54755221
0.078,1,0.8239817536510025,0.41813938268697204,0.5473730577356224
0.079,1,0.8200409200109657,0.41693264723983536,0.5472111989593802
0.08,1,0.8161843734710872,0.41575377427580396,0.5470617943223826
0.081,1,0.8123278269312085,0.41457490131177255,0.5469123896853849
0.082,1,0.80847128,0.4133960283477412,0.5467629850483874
0.083,1,0.8046717096303474,0.4122401303506843,0.5466339967838438
0.084,1,0.8009412529089519,0.4111065203031641,0.5465142442863664
0.085,1,0.7972107961875566,0.40997291025564386,0.5463944917888888
0.086,1,0.7934255735570637,0.40882225566033836,0.5462686824181422
0.087,1,0.7898173057302655,0.4077324984780659,0.5461785065795198
0.088,1,0.7862090379034674,0.40664274129579336,0.5460883307408975
0.089,1,0.7826007700766691,0.4055529841135209,0.5459981549022752
0.09,1,0.7789512818187687,0.4044511173086517,0.545905068
0.091,1,0.7754613899516819,0.4034038719368169,0.5458444126841836
0.092,1,0.7719714980845953,0.4023566265649822,0.5457837577185642
0.093,1,0.7684816062175086,0.4013093811931475,0.545723103
0.094,1,0.7649632616751342,0.4002546739194341,0.5456626543941396
0.095,1,0.7615880256417812,0.3992486651057358,0.5456314841657807
0.096,1,0.7582127896084283,0.39824265629203753,0.5456003139374217
0.097,1,0.7548375535750753,0.3972366474783392,0.5455691437090627
0.098,1,0.7514458818327445,0.39622755726279435,0.5455412766249906
0.099,1,0.748181678,0.39526157254432936,0.5455395746201047
0.1,1,0.7449174741592793,0.3942955878258643,0.5455378726152188
0.101,1,0.7416532703225468,0.39332960310739934,0.5455361706103328
0.102,1,0.7383839253336072,0.39236466905081135,0.5455408527278567
0.103,1,0.7352272292323605,0.3914375559121955,0.5455686220430496
0.104,1,0.7320705331311139,0.3905104427735797,0.5455963913582424
0.105,1,0.7289138370298671,0.38958332963496384,0.5456241606734354
0.106,1,0.725762601,0.3886611684539165,0.5456613854302769
0.107,1,0.7227099894547497,0.38777183164754525,0.5457186487776008
0.108,1,0.7196573776296626,0.3868824948411741,0.5457759121249246
0.109,1,0.7166047658045753,0.38599315803480294,0.5458331754722485
0.11,1,0.7135675527158991,0.38511246034388574,0.5459029618070039
0.111,1,0.7106157037913425,0.38425985936373525,0.545989762
0.112,1,0.707663855,0.3834072583835848,0.546076561
0.113,1,0.7047120059422294,0.3825546574034343,0.5461633609928758
0.114,1,0.701784861,0.38171418422412506,0.5462657533599671
0.115,1,0.698930556,0.3808973309249743,0.5463821514944485
0.116,1,0.6960762514551422,0.38008047762582353,0.54649855
0.117,1,0.6932219465815483,0.3792636243266728,0.5466149477634114
0.118,1,0.6904010485548604,0.3784622038101684,0.5467500161729213
0.119,1,0.6876411713042484,0.37768016016458217,0.546896094
0.12,1,0.6848812940536364,0.3768981165189959,0.5470421727631648
0.121,1,0.6821214168030244,0.37611607287340965,0.5471882510582865
0.122,1,0.6794030761685701,0.37535259722544567,0.5473560911405959
0.123,1,0.6767346119653206,0.37460447321129703,0.5475319511527115
0.124,1,0.6740661477620712,0.37385634919714833,0.547707811
0.125,1,0.6713583071383229,0.37309669616768965,0.5478786410972407
0.126,1,0.6687783422977285,0.37238164777942606,0.5480844042720479
0.127,1,0.6661983774571338,0.3716665993911624,0.548290167
0.128,1,0.6636184126165393,0.37095155100289884,0.5484959306216621
0.129,1,0.6610089571793933,0.3702286079199597,0.5486996592911829
0.13,1,0.6585146776179184,0.36954583529721763,0.5489354670678247
0.131,1,0.6560203980564434,0.36886306267447555,0.5491712748444666
0.132,1,0.6535261184949683,0.3681802900517335,0.5494070826211085
0.133,1,0.65101165,0.36749308230400596,0.5496438630390726
0.134,1,0.648600339,0.3668418279715656,0.5499098769704373
0.135,1,0.6461890290310099,0.3661905736391252,0.5501758909018019
0.136,1,0.6437777187044861,0.3655393193066849,0.5504419048331665
0.137,1,0.6413549651312966,0.3648869274965511,0.5507119159984505
0.138,1,0.6390240042503785,0.36426647470999024,0.5510083178875129
0.139,1,0.6366930433694604,0.3636460219234294,0.5513047197765752
0.14,1,0.6343620824885424,0.3630255691368685,0.5516011216656376
0.141,1,0.6320278974634885,0.3624071267597478,0.551904569
0.142,1,0.6297747605295354,0.3618167979515039,0.5522315607868752
0.143,1,0.6275216235955824,0.36122646914326006,0.5525585528388962
0.144,1,0.6252684866616294,0.36063614033501623,0.5528855448909172
0.145,1,0.6230198454555003,0.36005083160808676,0.5532226593722862
0.146,1,0.6208420991545528,0.35948998692896916,0.5535804643626475
0.147,1,0.6186643528536053,0.3589291422498516,0.5539382693530089
0.148,1,0.6164866065526577,0.3583682975707341,0.5542960743433702
0.149,1,0.6143206034513633,0.3578153554031866,0.5546671143138965
0.15,1,0.6122159044390022,0.35728339135469733,0.5550559757713115
0.151,1,0.6101112054266411,0.35675142730620796,0.5554448372287265
0.152,1,0.6080065064142799,0.3562194632577186,0.5558336986861415
0.153,1,0.6059203516177509,0.3556981673552316,0.5562389490316753
0.154,1,0.603886444,0.35519451550835623,0.5566591314364769
0.155,1,0.601852537,0.35469086366148095,0.5570793138412786
0.156,1,0.599818629,0.3541872118146056,0.5574994962460803
0.157,1,0.5978096458433444,0.35369688691122814,0.5579392689237589
0.158,1,0.59584436,0.35322101270764383,0.558391058
0.159,1,0.5938790735925095,0.35274513850405953,0.5588428469180752
0.16,1,0.5919137874670921,0.3522692643004752,0.5592946359152333
0.161,1,0.5899794073953717,0.35180927851158517,0.5597692702377253
0.162,1,0.5880806551252433,0.3513606801435048,0.5602529728641894
0.163,1,0.5861819028551151,0.35091208177542443,0.5607366754906538
0.164,1,0.5842831505849868,0.35046348340734407,0.5612203781171179
0.165,1,0.5824209124288907,0.3500332466977947,0.5617302410580052
0.166,1,0.5805866871319398,0.34961145406292826,0.5622461859839185
0.167,1,0.578752462,0.34918966142806174,0.5627621309098318
0.168,1,0.576897409,0.3487622578268363,0.5632750245720203
0.169,1,0.5751257814305528,0.34836683155519516,0.5638235623552749
0.17,1,0.5733541543517346,0.347971405,0.5643721001385296
0.171,1,0.5715825272729164,0.3475759790119129,0.5649206379217843
0.172,1,0.5697968505475823,0.3471776739264425,0.5654692057418246
0.173,1,0.5680859686664044,0.34680820447594884,0.5660507090953638
0.174,1,0.5663750867852262,0.3464387350254552,0.5666322124489032
0.175,1,0.5646642049040482,0.34606926557496154,0.5672137158024425
0.176,1,0.5629456680313695,0.3456995574103648,0.5677983873337014
0.177,1,0.5612937516926015,0.3453556642284512,0.5684132514048861
0.178,1,0.5596418353538337,0.3450117710465377,0.569028115
0.179,1,0.5579899190150658,0.3446678778646241,0.5696429795472558
0.18,1,0.5563363804015837,0.3443263025718336,0.5702642131291308
0.181,1,0.5547417209785553,0.34400763332043444,0.5709128557904012
0.182,1,0.553147062,0.34368896406903526,0.5715614984516715
0.183,1,0.5515524021324987,0.3433702948176361,0.5722101411129419
0.184,1,0.5499618120855683,0.3430564248024802,0.5728684242575333
0.185,1,0.5484227696838397,0.3427626546440171,0.5735512864074923
0.186,1,0.546883727,0.342468884,0.5742341485574511
0.187,1,0.5453446848803825,0.34217511432709086,0.5749170107074101
0.188,1,0.5438150824152312,0.34188855744973395,0.5756128605017216
0.189,1,0.5423300836230555,0.34161938839189754,0.5763304063756571
0.19,1,0.5408450848308797,0.3413502193340611,0.5770479522495927
0.191,1,0.539360086,0.34108105027622465,0.5777654981235283
0.192,1,0.5378895957558368,0.3408214489374817,0.5784994616456446
0.193,1,0.5364571314466322,0.3405766092347948,0.5792521791343808
0.194,1,0.5350246671374278,0.34033177,0.5800048966231169
0.195,1,0.5335922028282233,0.3400869298294212,0.5807576141118531
0.196,1,0.5321790318691383,0.3398539601407718,0.5815302688593287
0.197,1,0.530797655,0.3396332037511028,0.5823186698351581
0.198,1,0.5294162782511637,0.3394124473614338,0.5831070708109877
0.199,1,0.5280349014421764,0.3391916909717647,0.5838954717868171
0.2,1,0.526677337,0.33898506200619516,0.5847074261152801
0.201,1,0.5253456603000991,0.3387881681005598,0.5855320467635772
0.202,1,0.5240139840705333,0.33859127419492446,0.5863566674118743
0.203,1,0.5226823078409676,0.3383943802892891,0.5871812880601713
0.204,1,0.5213787124088203,0.33821383341037164,0.5880331816298894
0.205,1,0.5200954078799388,0.3380406059345321,0.588894583
0.206,1,0.5188121033510573,0.3378673784586926,0.5897559839397786
0.207,1,0.517528799,0.33769415098285305,0.5906173850947232
0.208,1,0.5162776102378623,0.33753945924975126,0.5915098893225935
0.209,1,0.5150414046168865,0.337389727,0.5924086568052489
0.21,1,0.5138051989959106,0.33723999382280473,0.5933074242879044
0.211,1,0.5125590455687118,0.3370876143260625,0.5942032653278819
0.212,1,0.5113687202577766,0.3369612287556846,0.5951400102846625
0.213,1,0.5101783949468411,0.33683484318530676,0.596076755
0.214,1,0.5089880696359058,0.3367084576149289,0.5970135001982236
0.215,1,0.5077925751904814,0.3365816963182295,0.5979507550091707
0.216,1,0.5066469639614105,0.336478534,0.5989261142485078
0.217,1,0.5055013527323398,0.33637537174066645,0.599901473
0.218,1,0.5043557415032689,0.33627220945188496,0.600876833
0.219,1,0.5032094988957702,0.3361709081465182,0.6018562447225727
0.22,1,0.5021074861310193,0.3360908687926052,0.6028708810473384
0.221,1,0.5010054733662684,0.33601082943869215,0.603885517
0.222,1,0.49990346060151747,0.3359307900847791,0.6049001536968697
0.223,1,0.49880512817270645,0.3358548207961293,0.6059225
0.224,1,0.49774564717246794,0.3357978273487811,0.6069771020538015
0.225,1,0.4966861661722294,0.33574083390143294,0.608031705
0.226,1,0.4956266851719909,0.3356838404540847,0.6090863071197425
0.227,1,0.4945749843905877,0.3356331051545358,0.6101523970856078
0.228,1,0.4935570157457593,0.3355991037535887,0.6112476815849468
0.229,1,0.4925390471009309,0.3355651023526416,0.612342966
0.23,1,0.49152107845610254,0.33553110095169447,0.613438251
0.231,1,0.49051479165975276,0.3355055313413526,0.6145489290979947
0.232,1,0.48953736169022244,0.3354944911901092,0.6156856382594051
0.233,1,0.48855993172069206,0.33548345103886584,0.6168223474208154
0.234,1,0.4875825017511617,0.3354724108876225,0.6179590565822257
0.235,1,0.4866204699841008,0.3354719682421227,0.6191152025492805
0.236,1,0.48568264924160065,0.33548388154797576,0.6202941062911077
0.237,1,0.48474482849910044,0.33549579485382885,0.6214730100329349
0.238,1,0.48380700775660024,0.3355077081596819,0.622651914
0.239,1,0.48288812870276904,0.3355323832445703,0.6238544409749599
0.24,1,0.48198903053738684,0.33556726520474567,0.6250763367021346
0.241,1,0.4810899323720047,0.33560214716492104,0.6262982324293092
0.242,1,0.4801908342066225,0.3356370291250964,0.6275201281564837
0.243,1,0.4793140602167268,0.33568684217650946,0.6287699855931097
0.244,1,0.4784528394060319,0.3357447310088863,0.6300356984353778
0.245,1,0.47759161859533694,0.3358026198412632,0.6313014112776458
0.246,1,0.476730398,0.33586050867364003,0.6325671241199139
0.247,1,0.47589473399543963,0.33593550944522327,0.6338652963262137
0.248,1,0.4750705854350774,0.33601646646432537,0.635175679
0.249,1,0.4742464368747152,0.3360974234834275,0.6364860623650422
0.25,1,0.473414633,0.3361745386403783,0.6377880183211548
0.251,1,0.4726267908582986,0.33627864837876625,0.6391439526832845
0.252,1,0.4718389483128333,0.3363827581171543,0.6404998870454143
0.253,1,0.471051106,0.33648686785554227,0.6418558214075439
0.254,1,0.47025930261243715,0.3365892513948432,0.6432072593739606
0.255,1,0.46950703752516376,0.3367166217702736,0.6446096544767065
0.256,1,0.4687547724378903,0.33684399214570404,0.6460120495794524
0.257,1,0.4680025073506169,0.33697136252113447,0.6474144446821981
0.258,1,0.4672498210697111,0.33709913009813863,0.6488164287922471
0.259,1,0.4665324414301237,0.3372498926269952,0.650266222
0.26,1,0.46581506179053633,0.33740065515585177,0.6517160158988248
0.261,1,0.46509768215094893,0.3375514176847083,0.6531658094521136
0.262,1,0.4643832765248376,0.3377047150687824,0.6546194400051512
0.263,1,0.46370012579241854,0.33787902512642365,0.6561175980541145
0.264,1,0.4630169750599995,0.3380533351840648,0.6576157561030778
0.265,1,0.46233382432758047,0.338227645,0.659113914
0.266,1,0.46165690885539784,0.33840664865372067,0.6606203276481684
0.267,1,0.46100736493838823,0.3386046857825317,0.6621678445316825
0.268,1,0.46035782102137857,0.3388027229113427,0.6637153614151968
0.269,1,0.459708277,0.3390007600401537,0.6652628782987109
0.27,1,0.4590681055804803,0.3392056765597259,0.6668232473795699
0.271,1,0.4584515798682947,0.3394276448258073,0.6684211456152493
0.272,1,0.45783505415610903,0.3396496130918887,0.6700190438509287
0.273,1,0.45721852844392347,0.3398715813579701,0.671616942
0.274,1,0.45661439761392875,0.34010264940187224,0.6732324753683679
0.275,1,0.45603033406189564,0.3403487778014481,0.6748818054542498
0.276,1,0.4554462705098626,0.34059490620102395,0.6765311355401318
0.277,1,0.45486220695782953,0.3408410346005998,0.6781804656260136
0.278,1,0.454293455,0.341098524,0.6798524074092438
0.279,1,0.45374132951673873,0.34136906739078277,0.6815542475314864
0.28,1,0.45318920378187144,0.3416396103075635,0.6832560876537291
0.281,1,0.45263707804700415,0.3419101532243443,0.6849579277759719
0.282,1,0.45210308438673324,0.34219436774680423,0.686687558
0.283,1,0.451582403,0.3424896054616978,0.6884430132504867
0.284,1,0.45106172163980074,0.3427848431765914,0.6901984688854056
0.285,1,0.45054104026633446,0.343080081,0.6919539245203244
0.286,1,0.4500412229475096,0.34339135609986604,0.6937425566369899
0.287,1,0.44955152260097997,0.3437115953545933,0.69555276
0.288,1,0.44906182225445035,0.3440318346093206,0.6973629634323981
0.289,1,0.4485721219079207,0.3443520738640478,0.6991731668301021
0.29,1,0.44810593755140216,0.34469077979481244,0.7010221493430975
0.291,1,0.44764678430008337,0.34503635441115343,0.7028882588788383
0.292,1,0.44718763104876463,0.34538192902749437,0.7047543684145792
0.293,1,0.44672443172813336,0.34572277364087456,0.7066079925311449
0.294,1,0.44629542037070186,0.34609404519744646,0.7085311919092612
0.295,1,0.44586640901327024,0.34646531675401837,0.7104543912873774
0.296,1,0.4454373976558386,0.3468365883105903,0.7123775906654937
0.297,1,0.44500723276582344,0.34720531918896325,0.7142931509409809
0.298,1,0.44460798620416375,0.34760267775761444,0.7162746482350084
0.299,1,0.44420873964250407,0.3480000363262657,0.7182561455290359
0.3,1,0.44380949308084433,0.3483973948949169,0.7202376428230636
0.301,1,0.44341190109366674,0.34879446031228345,0.7222165591079983
0.302,1,0.4430420697497932,0.3492183252563778,0.7242575856191129
0.303,1,0.4426722384059196,0.3496421902004722,0.7262986121302276
0.304,1,0.44230240706204604,0.35006605514456657,0.7283396386413423
0.305,1,0.44193696179797454,0.3504919404938982,0.7303833606945118
0.306,1,0.44159622307409596,0.3509427613309637,0.7324851696089828
0.307,1,0.4412554843502174,0.3513935821680292,0.7345869785234538
0.308,1,0.4409147456263388,0.3518444030050947,0.7366887874379247
0.309,1,0.44058105549256205,0.35229963195747477,0.7387987931101817
0.31,1,0.440269113,0.35277788928889764,0.7409626579349302
0.311,1,0.43995717105419785,0.3532561466203205,0.7431265227596788
0.312,1,0.4396452288350158,0.35373440395174344,0.7452903875844274
0.313,1,0.4393429361265849,0.35421953971303205,0.7474681806787654
0.314,1,0.4390595203229719,0.35472574622369696,0.749695393
0.315,1,0.4387761045193589,0.3552319527343619,0.7519226061861506
0.316,1,0.43849268871574576,0.3557381592450269,0.7541498189398431
0.317,1,0.43822146897722436,0.3562538059145217,0.756396927
0.318,1,0.4379663351104959,0.3567885074455256,0.7586887958478469
0.319,1,0.4377112012437674,0.3573232089765295,0.7609806649831917
0.32,1,0.43745606737703896,0.35785791050753346,0.7632725341185367
0.321,1,0.4372156288236019,0.3584047145434795,0.7655905043829752
0.322,1,0.436988558,0.3589684912412876,0.7679483524140536
0.323,1,0.4367614864757081,0.35953226793909565,0.7703062004451321
0.324,1,0.4365344153017612,0.36009604463690376,0.7726640484762105
0.325,1,0.43632449829859066,0.3606746964340949,0.7750544462687263
0.326,1,0.4361252954712484,0.36126816397975914,0.7774796070752703
0.327,1,0.4359260926439062,0.36186163152542333,0.7799047678818145
0.328,1,0.43572689,0.3624550990710875,0.7823299286883586
0.329,1,0.43554726641549496,0.36306633465622645,0.7847943324509337
0.33,1,0.43537576218845997,0.3636901455785515,0.7872881482294746
0.331,1,0.4352042579614249,0.3643139565008765,0.7897819640080155
0.332,1,0.43503275373438993,0.36493776742320155,0.7922757797865565
0.333,1,0.43488322726686657,0.36558237027411944,0.7948157770191924
0.334,1,0.43473927623375086,0.3662372153509398,0.797379595
0.335,1,0.4345953252006351,0.3668920604277601,0.7999434126787137
0.336,1,0.4344482980210626,0.36753909874785934,0.8024892448505424
0.337,1,0.43433177889302993,0.3682257084998836,0.8051244128398607
0.338,1,0.4342152597649973,0.3689123182519079,0.8077595808291789
0.339,1,0.43409874063696463,0.3695989280039322,0.8103947488184972
0.34,1,0.4339816068975813,0.3702802789801697,0.8130180114527527
0.341,1,0.4338924223181996,0.3709994252621564,0.8157258744296988
0.342,1,0.43380323773881796,0.3717185715441431,0.818433737
0.343,1,0.43371405315943623,0.3724377178261299,0.8211416003835912
0.344,1,0.43362668435539864,0.37315427651746114,0.8238438840589023
0.345,1,0.4335647607523696,0.3739067742118141,0.8266257787676334
0.346,1,0.43350283714934057,0.37465927190616716,0.8294076734763647
0.347,1,0.43344091354631153,0.3754117696005202,0.8321895681850959
0.348,1,0.4333832114839744,0.37616448536989916,0.8349724541053186
0.349,1,0.4333484989574714,0.3769511941881102,0.8378297038676163
0.35,1,0.4333137864309684,0.37773790300632115,0.8406869536299142
0.351,1,0.4332790739044654,0.3785246118245322,0.8435442033922119
0.352,1,0.4332509705291819,0.3793144907724852,0.8464092561264213
0.353,1,0.4332434427765951,0.3801363171702101,0.8493431649258212
0.354,1,0.4332359150240084,0.3809581435679351,0.852277074
0.355,1,0.43322838727142154,0.38177996996566005,0.8552109825246208
0.356,1,0.43322984454843444,0.38260807752884485,0.8581597419020383
0.357,1,0.4332494988253877,0.3834659767407739,0.8611715878460224
0.358,1,0.433269153,0.384323876,0.8641834337900067
0.359,1,0.4332888073792942,0.3851817751646321,0.8671952797339911
0.36,1,0.4333198172274706,0.38604923888890885,0.8702292518241665
0.361,1,0.43336667434504006,0.3869442170899848,0.8733202799381093
0.362,1,0.4334135314626095,0.3878391952910607,0.876411308
0.363,1,0.433460389,0.3887341734921366,0.8795023361659946
0.364,1,0.43352097285845437,0.3896421859903319,0.8826229832716295
0.365,1,0.4335950772165874,0.39057530259028317,0.8857943975766027
0.366,1,0.43366918157472056,0.39150841919023444,0.8889658118815761
0.367,1,0.4337432859328536,0.3924415357901857,0.8921372261865493
0.368,1,0.43383349647936126,0.3933913578954028,0.895345956
0.369,1,0.433934916,0.3943637279739882,0.8985989105990102
0.37,1,0.43403633579375667,0.39533609805257364,0.9018518654242664
0.371,1,0.43413775545095445,0.39630846813115905,0.9051048202495227
0.372,1,0.43425767417492234,0.39730143225720504,0.9084029727382428
0.373,1,0.4343865009543155,0.39831422914801706,0.9117385632182422
0.374,1,0.4345153277337086,0.39932702603882914,0.9150741536982414
0.375,1,0.4346375439076947,0.4003228786197411,0.9183793278088043
0.376,1,0.4347938935397101,0.4013773366508836,0.9217985795141684
0.377,1,0.4349502431717255,0.4024317946820261,0.9252178312195327
0.378,1,0.4351065928037409,0.4034862527131686,0.9286370829248969
0.379,1,0.4352586320023768,0.40452684320761134,0.9320331599071312
0.38,1,0.43544264430425755,0.4056242606080526,0.9355370175589651
0.381,1,0.43562665660613836,0.4067216780084938,0.939040875
0.382,1,0.4358106689080191,0.407819095,0.9425447328626329
0.383,1,0.4359926800329044,0.4089059264137385,0.946032859
0.384,1,0.4362045191254128,0.4100476683946458,0.9496221744789264
0.385,1,0.43641635821792124,0.41118941,0.9532114896966788
0.386,1,0.4366281973104297,0.41233115235646034,0.9568008049144312
0.387,1,0.43684035998073506,0.413465811,0.9603820116820426
0.388,1,0.4370802145424332,0.41465331257486027,0.9640575297166246
0.389,1,0.43732006910413135,0.4158408145957414,0.9677330477512066
0.39,1,0.4375599236658296,0.41702831661662265,0.9714085657857886
0.391,1,0.4378024485410649,0.418212477,0.9750837502601587
0.392,1,0.4380705321006367,0.41944724840626646,0.9788460956665261
0.393,1,0.43833861566020843,0.4206820196362779,0.9826084410728934
0.394,1,0.4386066992197802,0.4219167908662893,0.9863707864792607
0.395,1,0.4388798283775908,0.4231522221283153,0.9901406928055649
0.396,1,0.4391763796447299,0.42443584911363863,0.9939903540125892
0.397,1,0.439472931,0.425719476,0.9978400152196134
0.398,1,0.4397694821790081,0.42700310308428535,1.0016896764266379
0.399,1,0.4400734895487811,0.42829167154285236,1.0055548743592784
0.4,1,0.4403987727842412,0.42962582209160105,1.009492187099657
0.401,1,0.4407240560197013,0.4309599726403498,1.0134294998400353
0.402,1,0.4410493392551614,0.4322941231890985,1.0173668125804138
0.403,1,0.4413845311083249,0.43363779879208725,1.0213276746055018
0.404,1,0.441738837,0.43502422608875524,1.0253528041748592
0.405,1,0.442093142,0.4364106533854233,1.0293779337442168
0.406,1,0.44244744738471403,0.4377970806820912,1.0334030633135742
0.407,1,0.44281416288272424,0.4391979424665101,1.0374597400445094
0.408,1,0.44319780713121043,0.44063848942853523,1.041572662366987
0.409,1,0.4435814513796966,0.44207903639056023,1.045685584689465
0.41,1,0.4439650956281828,0.4435195833525853,1.0497985070119427
0.411,1,0.4443637074292959,0.4449798254350459,1.053950901
0.412,1,0.44477703403690205,0.4464764293246051,1.0581513823119573
0.413,1,0.4451903606445082,0.44797303321416415,1.0623518637996345
0.414,1,0.4456036872521143,0.4494696371037233,1.066552345287312
0.415,1,0.4460346021781465,0.4509915750464413,1.070800082176405
0.416,1,0.4464779821179624,0.4525462723511279,1.075087658382134
0.417,1,0.4469213620577783,0.4541009696558145,1.079375234587863
0.418,1,0.44735456950286384,0.4556268129375946,1.083631257381816
0.419,1,0.44782840176197625,0.45724174453412697,1.0880052104596794
0.42,1,0.4483022340210886,0.4588566761306594,1.0923791635375424
0.421,1,0.44877606628020106,0.4604716077271918,1.0967531166154056
0.422,1,0.4492420683372861,0.4620619190735255,1.1011037788793137
0.423,1,0.44974678053784345,0.4637393356891025,1.1055631138841955
0.424,1,0.4502514927384008,0.4654167523046796,1.1100224488890775
0.425,1,0.4507562049389581,0.46709416892025657,1.1144817838939596
0.426,1,0.4512554862399507,0.4687515548811957,1.1189259979929824
0.427,1,0.4517915353053161,0.4704938228675195,1.1234694180709033
0.428,1,0.45232758437068155,0.4722360908538433,1.1280128381488241
0.429,1,0.45286363343604696,0.47397835884016715,1.1325562582267448
0.43,1,0.4533967153586094,0.4757055709661425,1.1370925561534353
0.431,1,0.45396458822568786,0.4775151784014623,1.1417184366975395
0.432,1,0.4545324610927662,0.47932478583678206,1.1463443172416437
0.433,1,0.4551003339598446,0.48113439327210183,1.1509701977857478
0.434,1,0.4556677755683284,0.4829343363481256,1.1555966957190316
0.435,1,0.4562679899472053,0.4848138994828884,1.160303058
0.436,1,0.45686820432608216,0.4866934626176512,1.1650094194662886
0.437,1,0.4574684187049591,0.488573026,1.169715781339917
0.438,1,0.4580708177594114,0.4904487665298555,1.174430142807809
0.439,1,0.4587039229414906,0.4924010365916619,1.179214625
0.44,1,0.4593370281235698,0.4943533066534682,1.1839991067242912
0.441,1,0.459970133,0.49630557671527464,1.1887835886825324
0.442,1,0.4606081273406974,0.4982603531654563,1.1935829865321936
0.443,1,0.46127470505656987,0.5002882235389677,1.1984428170068009
0.444,1,0.4619412827724424,0.5023160939124792,1.2033026474814081
0.445,1,0.46260786048831487,0.5043439642859907,1.2081624779560154
0.446,1,0.46328212796380824,0.5063811953997477,1.2130435553905203
0.447,1,0.46398279329212566,0.5084877091969484,1.2179755238401349
0.448,1,0.464683459,0.5105942229941491,1.2229074922897492
0.449,1,0.4653841239487604,0.5127007367913498,1.2278394607393637
0.45,1,0.4660953854741131,0.5148240329482531,1.232798291742578
0.451,1,0.46683078780277154,0.5170123909839761,1.2377987198107203
0.452,1,0.46756619013142997,0.5192007490196991,1.2427991478788627
0.453,1,0.4683015924600884,0.5213891070554222,1.247799575947005
0.454,1,0.469050612,0.5236022809854775,1.2528316254860772
0.455,1,0.46982143613529836,0.5258758501723162,1.2578963382531991
0.456,1,0.47059226017626765,0.5281494193591552,1.262961051020321
0.457,1,0.471363084,0.530422989,1.2680257637874428
0.458,1,0.47215067084680784,0.5327300669051946,1.2731258482562537
0.459,1,0.4729576377059577,0.5350923890807618,1.2782501459189362
0.46,1,0.4737646045651076,0.537454711,1.2833744435816186
0.461,1,0.47455471191735293,0.5397674678130256,1.2884823593304344
0.462,1,0.4753985802206385,0.5422222690109183,1.2936609896900915
0.463,1,0.476242449,0.5446770702088111,1.2988396200497485
0.464,1,0.47708631682720953,0.5471318714067037,1.3040182504094053
0.465,1,0.4779159520123748,0.5495433570132916,1.3091875653328604
0.466,1,0.478797519,0.5520945571869815,1.3144146975273898
0.467,1,0.4796790861671053,0.5546457573606713,1.319641829721919
0.468,1,0.48056065324447056,0.5571969575343613,1.3248689619164482
0.469,1,0.481430729,0.5597117123842393,1.3300929235959698
0.47,1,0.4823508318880986,0.562363436,1.3353621235597637
0.471,1,0.4832709350164421,0.5650151587963888,1.3406313235235574
0.472,1,0.48419103814478565,0.5676668820024634,1.3459005234873516
0.473,1,0.4851025163417089,0.5702897023458642,1.3511716094915585
0.474,1,0.48606203404822246,0.5730462873894773,1.3564758176810419
0.475,1,0.48702155175473594,0.5758028724330905,1.3617800258705253
0.476,1,0.4879810694612494,0.5785594574767037,1.3670842340600087
0.477,1,0.4889349642815941,0.5812954100192961,1.3723941205608226
0.478,1,0.4899348177087365,0.5841614215601867,1.3777256325328002
0.479,1,0.49093467113587885,0.5870274331010774,1.383057144504778
0.48,1,0.4919345245630211,0.5898934446419681,1.3883886564767558
0.481,1,0.49293190336348824,0.5927478816128432,1.393728190992942
0.482,1,0.49397305769678657,0.5957281217246692,1.3990786414698813
0.483,1,0.495014212,0.5987083618364951,1.4044290919468203
0.484,1,0.4960553663633833,0.6016886019483211,1.4097795424237596
0.485,1,0.497097352,0.6046671768260067,1.415138721686478
0.486,1,0.4981808177905912,0.6077666969948101,1.4204990727844653
0.487,1,0.4992642837503674,0.6108662171636134,1.4258594238824525
0.488,1,0.5003477497101436,0.6139657373324168,1.4312197749804396
0.489,1,0.5014355218690121,0.617074421,1.436587728984489
0.49,1,0.5025623572670083,0.6202985347451713,1.4419482633138032
0.491,1,0.5036891926650046,0.6235226482842916,1.4473087976431172
0.492,1,0.5048160280630007,0.6267467618234119,1.4526693319724313
0.493,1,0.5059508263766667,0.62999186,1.4580343153326811
0.494,1,0.5071221377383919,0.6333461552002921,1.4633846347052757
0.495,1,0.5082934491001171,0.6367004500486892,1.4687349540778702
0.496,1,0.5094647604618422,0.6400547448970864,1.4740852734504648
0.497,1,0.5106478860288357,0.6434429158114123,1.4794346652207926
0.498,1,0.5118648302822616,0.6469332676698138,1.4847636957108439
0.499,1,0.5130817745356875,0.6504236195282155,1.490092726200895
0.5,1,0.51426775,0.6538196567148598,1.4954460657176896
0.501,1,0.5155315366353646,0.6574522424590199,1.5007420698179912
0.502,1,0.5167953228663691,0.661084828,1.5060380739182926
0.503,1,0.5180591090973736,0.6647174139473401,1.511334078018594
0.504,1,0.5192949455212713,0.6682644757765986,1.5166563870943572
0.505,1,0.5206068367959451,0.6720457870687908,1.5219069836899022
0.506,1,0.5219187280706188,0.6758270983609831,1.527157580285447
0.507,1,0.5232306193452926,0.6796084096531754,1.5324081768809918
0.508,1,0.5245177605987257,0.6833139907138744,1.537684924036479
0.509,1,0.5258790758523206,0.6872508477120143,1.542877116874327
0.51,1,0.5272403911059156,0.691187705,1.548069309712175
0.511,1,0.5286017063595104,0.6951245617082938,1.5532615025500227
0.512,1,0.5299416661445633,0.6989965684666348,1.5584773501125722
0.513,1,0.5313537821364664,0.7030961335045391,1.5635975653815244
0.514,1,0.5327658981283696,0.7071956985424435,1.5687177806504764
0.515,1,0.5341780141202729,0.7112952635803479,1.5738379959194286
0.516,1,0.5355723781780509,0.7153420330239009,1.578976849318612
0.517,1,0.5370367315116941,0.7196118241054381,1.5840109828611166
0.518,1,0.5385010848453371,0.7238816151869755,1.589045116403621
0.519,1,0.5399654381789804,0.7281514062685128,1.5940792499461252
0.52,1,0.541415867,0.7323817243075174,1.599124321170496
0.521,1,0.5429339562013928,0.7368296282209881,1.6040577957309634
0.522,1,0.5444520454074586,0.7412775321344589,1.6089912702914306
0.523,1,0.5459701346135244,0.7457254360479297,1.6139247448518979
0.524,1,0.5474783662168681,0.7501485553766956,1.6188586307191193
0.525,1,0.549051754,0.7547828401928058,1.6236764634865675
0.526,1,0.5506251415781559,0.7594171250089163,1.6284942962540154
0.527,1,0.552198529,0.7640514098250266,1.6333121290214636
0.528,1,0.5537663821067562,0.7686770668754197,1.6381169046706083
0.529,1,0.5553966971378133,0.7735063935416321,1.6428037851992965
0.53,1,0.5570270121688703,0.7783357202078445,1.6474906657279849
0.531,1,0.5586573271999274,0.7831650468740567,1.6521775462566732
0.532,1,0.5602867031500718,0.7880034774089197,1.6568348739786647
0.533,1,0.5619756429373529,0.7930369100936359,1.661375252369351
0.534,1,0.5636645827246342,0.798070343,1.6659156307600371
0.535,1,0.5653535225119153,0.8031037754630681,1.6704560091507235
0.536,1,0.5670464098707206,0.8081657282577979,1.674947262333219
0.537,1,0.5687957426555053,0.8134127430284429,1.6793254473323271
0.538,1,0.5705450754402898,0.818659758,1.6837036323314352
0.539,1,0.5722944082250744,0.8239067725697329,1.6880818173305434
0.54,1,0.574052885,0.8292035205126846,1.6923882189119621
0.541,1,0.575864452,0.8346740118508932,1.6965884853402189
0.542,1,0.5776760192827071,0.8401445031891016,1.7007887517684757
0.543,1,0.5794381044151974,0.8454540577683812,1.7050850879470725
0.544,1,0.5813138230396766,0.8511583423315632,1.7090917926084939
0.545,1,0.5831895416641556,0.856862627,1.713098497269915
0.546,1,0.5850652602886347,0.862566911,1.7171052019313366
0.547,1,0.5868953769561345,0.8681246666485414,1.7211947387764455
0.548,1,0.5888372419711728,0.8740734835784286,1.724992443729802
0.549,1,0.5907791069862112,0.8800223005083159,1.7287901486831583
0.55,1,0.5927209720012496,0.8859711174382032,1.7325878536365145
0.551,1,0.5946214056405477,0.8917895276339435,1.7364519860944494
0.552,1,0.5966314924273364,0.8979940345875039,1.740025587900885
0.553,1,0.5986415792141251,0.9041985415410643,1.7435991897073206
0.554,1,0.6006516660009137,0.9104030484946247,1.7471727915137563
0.555,1,0.602624802,0.916495101,1.7507933023650855
0.556,1,0.6047052689201018,0.9229668652030912,1.7541281656668914
0.557,1,0.6067857356985494,0.9294386291375853,1.7574630289686974
0.558,1,0.6088662024769971,0.9359103930720796,1.7607978922705032
0.559,1,0.61091453,0.9422895979822253,1.7641571365429176
0.56,1,0.6130676202800368,0.9490405795623224,1.7672392300899749
0.561,1,0.6152207105288976,0.9557915611424193,1.770321323637032
0.562,1,0.6173738007777582,0.962542543,1.7734034171840893
0.563,1,0.6194999153186431,0.9692229109986443,1.7764845105172204
0.564,1,0.6217279601670908,0.9762654413076686,1.7793005435501983
0.565,1,0.6239560050155384,0.9833079716166929,1.7821165765831763
0.566,1,0.62618405,0.9903505019257172,1.7849326096161542
0.567,1,0.6283906568682393,0.9973465150018322,1.7877196172961516
0.568,1,0.630696077,1.0046932630298573,1.7902571740299766
0.569,1,0.6330014980089349,1.0120400110578822,1.7927947307638021
0.57,1,0.6353069185792828,1.0193867590859071,1.7953322874976272
0.571,1,0.6375968366013437,1.0267133235952508,1.7978104106040844
0.572,1,0.6399821462793257,1.034377252742797,1.8000580804416226
0.573,1,0.6423674559573077,1.0420411818903434,1.8023057502791606
0.574,1,0.6447527656352897,1.0497051110378899,1.8045534201166984
0.575,1,0.6471289293776786,1.057377497,1.806709175042271
0.576,1,0.6495967359829915,1.065371809075732,1.808656676095435
0.577,1,0.6520645425883045,1.0733661206528538,1.810604177148599
0.578,1,0.6545323491936174,1.0813604322299755,1.812551678201763
0.579,1,0.6569978124306667,1.0893941942159966,1.8143730657315584
0.58,1,0.6595508202562834,1.0977322556331464,1.816011359242124
0.581,1,0.662103828,1.1060703170502966,1.817649653
0.582,1,0.6646568359075168,1.1144083784674466,1.8192879462632559
0.583,1,0.6672147742130449,1.1228192485834134,1.8207646064489884
0.584,1,0.6698557858970864,1.1315145036247047,1.8220859997886178
0.585,1,0.6724967975811278,1.1402097586659958,1.8234073931282473
0.586,1,0.6750596042980247,1.1486429139274235,1.824853899617975
0.587,1,0.677791522,1.1577087721728454,1.8258521357078026
0.588,1,0.6805234406753213,1.1667746304182671,1.8268503717976299
0.589,1,0.6832553588639697,1.1758404886636893,1.8278486078874574
0.59,1,0.6859143627115901,1.1846689558872983,1.82893986
0.591,1,0.6887401914655652,1.1941186580149008,1.8296101910181004
0.592,1,0.6915660202195403,1.2035683601425031,1.8302805222407907
0.593,1,0.6943918489735155,1.2130180622701054,1.830950853463481
0.594,1,0.6971505019026811,1.2222575201753112,1.8316805777155856
0.595,1,0.700073348,1.2321039755377754,1.8320198226917004
0.596,1,0.7029961936835789,1.2419504309002396,1.8323590676678152
0.597,1,0.7059190395740278,1.2517968862627034,1.8326983126439302
0.598,1,0.7087809222709327,1.2614626465126764,1.8330622480342966
0.599,1,0.7118039951031238,1.2717182390601824,1.8330688299914342
0.6,1,0.7148270679353148,1.2819738316076883,1.8330754119485717
0.601,1,0.7178501407675058,1.2922294241551944,1.8330819939057093
0.602,1,0.7208189637836689,1.3023361733635817,1.833077948
0.603,1,0.723945577,1.3130125316975298,1.8327519141275221
0.604,1,0.7270721899734569,1.3236888900314783,1.832425879993324
0.605,1,0.7301988030683508,1.3343652483654265,1.8320998458591258
0.606,1,0.7332784073288987,1.3449267381337255,1.8317277247281205
0.607,1,0.7365119772834099,1.3560344652521454,1.8310707445126964
0.608,1,0.7397455472379211,1.3671421923705653,1.8304137642972722
0.609,1,0.7429791171924323,1.3782499194889855,1.8297567840818483
0.61,1,0.7461734737614057,1.3892785975330169,1.8290185902490865
0.611,1,0.7495175195978926,1.4008269557058677,1.828033936732801
0.612,1,0.7528615654343794,1.412375313878719,1.8270492832165153
0.613,1,0.7562056112708662,1.423923672,1.8260646297002292
0.614,1,0.7595188202352909,1.4354302472699598,1.8249644336002113
0.615,1,0.7629769618394393,1.4474267935090235,1.8236569427923284
0.616,1,0.7664351034435877,1.4594233397480871,1.822349451984445
0.617,1,0.7698932450477362,1.4714198859871506,1.821041961176562
0.618,1,0.7733295333632962,1.4834128203860941,1.8195858430076548
0.619,1,0.7769054890970072,1.4958629882099854,1.8179618562733624
0.62,1,0.7804814448307181,1.5083131560338767,1.8163378695390697
0.621,1,0.7840574005644291,1.520763323857768,1.8147138828047773
0.622,1,0.7876211186845977,1.533248244688567,1.812909847869577
0.623,1,0.7913187020466839,1.5461548684020947,1.8109771370217072
0.624,1,0.7950162854087699,1.559061492115623,1.8090444261738372
0.625,1,0.7985863706657549,1.5715843636623095,1.807201907764905
0.626,1,0.8024094858581179,1.5849471422583394,1.8049695847683527
0.627,1,0.806232601,1.5983099208543696,1.8027372617718003
0.628,1,0.8100557162428439,1.6116726994503998,1.8005049387752479
0.629,1,0.8137582926869839,1.6246915591781403,1.798325482218322
0.63,1,0.817710929,1.6385064583298328,1.7958038954484692
0.631,1,0.8216635651678759,1.652321357481525,1.7932823086786165
0.632,1,0.8256162014083219,1.6661362566332174,1.7907607219087636
0.633,1,0.829455877,1.6796482208956924,1.7882562465439353
0.634,1,0.8335421009257251,1.6939068134486623,1.7854568657670118
0.635,1,0.8376283253306314,1.7081654060016325,1.782657484990088
0.636,1,0.8417145497355375,1.7224239985546024,1.7798581042131645
0.637,1,0.8456960331642528,1.7364208342468863,1.777042023236165
0.638,1,0.8499199820049141,1.751109582,1.7739773156345278
0.639,1,0.8541439308455754,1.765798330275314,1.770912608032891
0.64,1,0.8583678796862366,1.7804870782895277,1.7678479004312537
0.641,1,0.8624959720659708,1.7949542302941495,1.764734950985417
0.642,1,0.8668618401816279,1.8100537151374763,1.7614182506326785
0.643,1,0.871227708,1.8251531999808035,1.7581015502799402
0.644,1,0.8755935764129421,1.8402526848241307,1.7547848499272019
0.645,1,0.8798731555664111,1.8551682242654475,1.7513909131152192
0.646,1,0.8843851836947526,1.8706523356211482,1.7478362863167014
0.647,1,0.888897212,1.886136446976849,1.7442816595181831
0.648,1,0.8934092399514356,1.9016205583325494,1.7407270327196653
0.649,1,0.8978452441020313,1.916954067885779,1.737068947338794
0.65,1,0.9025077038644698,1.9327891678652387,1.7332910561965822
0.651,1,0.9071701636269083,1.9486242678446986,1.7295131650543705
0.652,1,0.9118326233893467,1.9644593678241584,1.7257352739121585
0.653,1,0.9164300309777096,1.9801707891614786,1.7218306476199412
0.654,1,0.9212472072321299,1.9963148740105634,1.717844614065824
0.655,1,0.9260643834865503,2.012458958859648,1.7138585805117064
0.656,1,0.9308815597409708,2.028603043708733,1.7098725469575888
0.657,1,0.935645365,2.0446415227154793,1.705739568374403
0.658,1,0.9406215356445831,2.0610434117747847,1.7015608407470797
0.659,1,0.9455977058928022,2.077445300834091,1.6973821131197564
0.66,1,0.9505738761410214,2.0938471898933964,1.693203385492433
0.661,1,0.9555090623159445,2.110149967366805,1.6888606404589859
0.662,1,0.9606484728271683,2.1267485567715267,1.6845048644941758
0.663,1,0.9657878833383919,2.143347146176248,1.6801490885293657
0.664,1,0.9709272938496157,2.1599457355809695,1.6757933125645554
0.665,1,0.9760387975827249,2.1764371442871346,1.6712596074157937
0.666,1,0.9813456358683278,2.1931607709844263,1.666742503279873
0.667,1,0.9866524741539306,2.2098843976817184,1.6622253991439526
0.668,1,0.9917736234190583,2.2264326973745554,1.6576652425793181
0.669,1,0.9972519866686864,2.243198666809894,1.6530024893195634
0.67,1,1.0027303499183144,2.259964636245233,1.6483397360598087
0.671,1,1.0082087131679425,2.276730605680572,1.6436769828000537
0.672,1,1.0135117861578122,2.293368431402179,1.6389479518514032
0.673,1,1.0191656452229565,2.3100827688775083,1.6341550803689753
0.674,1,1.024819504288101,2.326797106352837,1.6293622088865471
0.675,1,1.0304733633532455,2.3435114438281666,1.624569337404119
0.676,1,1.0359630710470327,2.3601318789515737,1.6196901897320726
0.677,1,1.041796229536879,2.376689369167629,1.6147824851168742
0.678,1,1.0476293880267251,2.393246859383685,1.6098747805016758
0.679,1,1.0534625465165717,2.409804349599741,1.6049670758864771
0.68,1,1.0591434068876835,2.426285886598592,1.5999562831863396
0.681,1,1.065159454924539,2.4425704670669477,1.5949486969939208
0.682,1,1.0711755029613943,2.458855047535303,1.5899411108015018
0.683,1,1.0771915509982495,2.475139628003659,1.584933524609083
0.684,1,1.0830678277725854,2.4913465984084087,1.5798091487771593
0.685,1,1.0892700899421048,2.507232168972864,1.5747162215837565
0.686,1,1.0954723521116243,2.5231177395373194,1.5696232943903539
0.687,1,1.1016746142811438,2.5390033101017746,1.564530367196951
0.688,1,1.1077502472913432,2.5547869212663783,1.559309951639118
0.689,1,1.1141417243180818,2.5701386226832055,1.5541457459869625
0.69,1,1.1205332013448208,2.585490324100032,1.5489815403348073
0.691,1,1.1269246783715596,2.6008420255168594,1.543817334682652
0.692,1,1.133203205,2.6160420896996337,1.5385178109450328
0.693,1,1.1397865084523982,2.630718088125077,1.5332958545901336
0.694,1,1.146369812136216,2.645394087,1.5280738982352344
0.695,1,1.1529531158200341,2.6600700849759633,1.5228519418803355
0.696,1,1.1594375814104143,2.6745174992828367,1.5174895514514548
0.697,1,1.1662148623767017,2.6883712901401453,1.512222790652644
0.698,1,1.172992143342989,2.7022250809974535,1.5069560298538336
0.699,1,1.1797694243092764,2.7160788718547617,1.501689269055023
0.7,1,1.1864622843154582,2.7295988676848744,1.4962794999052749
0.701,1,1.1934351521651951,2.742482082026698,1.4909802623475445
0.702,1,1.200408020014932,2.755365296368522,1.4856810247898142
0.703,1,1.207380887864669,2.7682485107103454,1.480381787232084
0.704,1,1.214283896462594,2.780664639198827,1.4749393244216389
0.705,1,1.2214533319605683,2.7924302996178327,1.4696192912488506
0.706,1,1.2286227674585424,2.804195960036838,1.464299258076062
0.707,1,1.235792202956517,2.8159616204558438,1.4589792249032736
0.708,1,1.2429062910363522,2.827100378720742,1.453517914403499
0.709,1,1.2502725500514802,2.837606512466744,1.4481881007445314
0.71,1,1.2576388090666084,2.8481126462127455,1.4428582870855635
0.711,1,1.2647676997964552,2.8592012389236765,1.4373905548539214
0.712,1,1.2723302088116588,2.8683147165979017,1.4320612981606922
0.713,1,1.2798927178268622,2.877428194272127,1.4267320414674631
0.714,1,1.2874552268420654,2.886541671946352,1.421402784774234
0.715,1,1.2947955546700178,2.896155790470286,1.4159316396202648
0.716,1,1.3025527978152875,2.9037562237412655,1.4106125950936943
0.717,1,1.3103100409605575,2.911356657012245,1.4052935505671236
0.718,1,1.318067284105827,2.9189570902832247,1.399974506040553
0.719,1,1.3256177173987995,2.9269469320623163,1.394511856765085
0.72,1,1.3335671151351112,2.9329304378861405,1.389211999123477
0.721,1,1.3415165128714228,2.9389139437099647,1.383912141481869
0.722,1,1.3494659106077345,2.9448974495337894,1.378612283840261
0.723,1,1.3572238117864528,2.9511335230615647,1.3731691591211952
0.724,1,1.365361591585172,2.955416149189782,1.367896789962004
0.725,1,1.373499371383891,2.9596987753179986,1.3626244208028127
0.726,1,1.3816371511826102,2.9639814014462154,1.3573520516436215
0.727,1,1.3895984013521598,2.968359396311326,1.3519386087969032
0.728,1,1.3979194609794736,2.9708800066836742,1.3467013688146374
0.729,1,1.4062405206067874,2.973400617056023,1.3414641288323719
0.73,1,1.414561580234101,2.9759212274283717,1.3362268888501063
0.731,1,1.422720393,2.9783661003741373,1.3308524298252777
0.732,1,1.4312181570438542,2.979088540833934,1.3256573151726463
0.733,1,1.4397159213769686,2.9798109812937312,1.320462200520015
0.734,1,1.448213685710083,2.980533421753528,1.3152670858673836
0.735,1,1.4565624098491525,2.9810024129123383,1.3099400793641527
0.736,1,1.465228682523874,2.979916817,1.3047934614778338
0.737,1,1.4738949551985958,2.9788312207773417,1.299646843591515
0.738,1,1.4825612278733171,2.977745624709843,1.294500225705196
0.739,1,1.4910901452224299,2.9762299854666137,1.289228334355438
0.74,1,1.499914956842097,2.9733531323893057,1.2841359826096528
0.741,1,1.5087397684617645,2.9704762793119976,1.2790436308638677
0.742,1,1.5175645800814317,2.967599426234689,1.2739512791180827
0.743,1,1.5262616956038118,2.964124732077148,1.2687413907482408
0.744,1,1.5352331507268564,2.959499435,1.2637084973463946
0.745,1,1.544204605849901,2.9548741374935314,1.2586756039445481
0.746,1,1.5531760609729455,2.9502488402017226,1.2536427105427017
0.747,1,1.562026892906453,2.9448738683551334,1.248500972610712
0.748,1,1.571131018570588,2.9385674294467723,1.243532179175824
0.749,1,1.580235144234723,2.932260990538411,1.2385633857409362
0.75,1,1.5891060436016338,2.9266669722416183,1.2334270233144404
0.751,1,1.5983266427291973,2.918768812,1.2285264486912189
0.752,1,1.6075472418567607,2.910870651352381,1.2236258740679975
0.753,1,1.6167678409843242,2.9029724909077625,1.218725299444776
0.754,1,1.6257737724792678,2.8955758282285555,1.2136636853984544
0.755,1,1.6350922861281123,2.886194434826268,1.2088349542322734
0.756,1,1.6444107997769568,2.876813041,1.2040062230660922
0.757,1,1.6537293134258015,2.867431648021692,1.1991774918999112
0.758,1,1.662849619956355,2.858355997067008,1.194195244374436
0.759,1,1.6722450030154306,2.8476153894621756,1.1894415160840064
0.76,1,1.6816403860745064,2.836874781857343,1.1846877877935769
0.761,1,1.691035769133582,2.8261341742525117,1.1799340595031473
0.762,1,1.700246663,2.815524471,1.1750351815922468
0.763,1,1.709695278545193,2.803560375090587,1.1703591794025123
0.764,1,1.7191438940985262,2.791596279227805,1.1656831772127776
0.765,1,1.7285925096518593,2.7796321833650226,1.161007175023043
0.766,1,1.7378669185689384,2.767649342600188,1.1561950946987036
0.767,1,1.7473424567335232,2.754605288,1.151599134447732
0.768,1,1.756817994898108,2.7415612334432318,1.1470031741967606
0.769,1,1.7662935330626925,2.728517178864754,1.1424072139457888
0.77,1,1.775600980675398,2.7153326513665443,1.137684823734696
0.771,1,1.7850744082175267,2.7013561745064347,1.1331708422126123
0.772,1,1.794547835759655,2.6873796976463256,1.1286568606905287
0.773,1,1.8040212633017836,2.673403220786216,1.1241428791684451
0.774,1,1.8133277938760943,2.659193706091043,1.1195125751988477
0.775,1,1.8227673412794418,2.644432819030487,1.1150821578177723
0.776,1,1.8322068886827894,2.6296719319699307,1.1106517404366971
0.777,1,1.8416464360861369,2.6149110449093746,1.1062213230556215
0.778,1,1.8509145939719398,2.5998536091475777,1.1016850431609848
0.779,1,1.860285786815722,2.584453655640988,1.097339450792357
0.78,1,1.869656979659504,2.569053702134399,1.0929938584237293
0.781,1,1.879028172503286,2.5536537486278093,1.0886482660551018
0.782,1,1.8882170471003885,2.5379215333254193,1.084207526681879
0.783,1,1.8974827885493413,2.5220225139219403,1.079947721531358
0.784,1,1.906748529998294,2.5061234945184614,1.0756879163808373
0.785,1,1.916014271447247,2.490224475114983,1.0714281112303168
0.786,1,1.9250796183346528,2.4739831160007526,1.0670840429518997
0.787,1,1.934200329185654,2.4577175250178076,1.0629107133722737
0.788,1,1.9433210400366552,2.441451934034862,1.0587373837926477
0.789,1,1.9524417508876564,2.4251863430519167,1.0545640542130217
0.79,1,1.961336199098017,2.408591153569919,1.0503174357004261
0.791,1,1.9702700211153545,2.3920823357415824,1.0462310198696958
0.792,1,1.9792038431326917,2.375573517913246,1.042144604038965
0.793,1,1.988107952102085,2.3588976124989567,1.0379087701353333
0.794,1,1.9968110192579895,2.3422586184245073,1.033909478550565
0.795,1,2.005514086413894,2.325619624350058,1.0299101869657963
0.796,1,2.0142171535697986,2.3089806302756086,1.0259108953810276
0.797,1,2.022893083693614,2.2921209924268866,1.021773136343019
0.798,1,2.0313198643812234,2.27545389,1.0178609731008157
0.799,1,2.039746645068833,2.258786788537313,1.0139488098586125
0.8,1,2.048173425756442,2.2421196865925266,1.0100366466164095
0.801,1,2.0565678998786736,2.225202411467822,1.0059970587558134
0.802,1,2.064671611171895,2.2085979996675666,1.0021718416076104
0.803,1,2.072775322465116,2.191993587867312,0.998346624
0.804,1,2.0808790337583374,2.175389176067056,0.9945214073112039
0.805,1,2.088936991937042,2.1585257607115738,0.9905798350362827
0.806,1,2.096670084555815,2.1420636144801795,0.9868412142213063
0.807,1,2.1044031771745875,2.125601468248785,0.9831025934063297
0.808,1,2.11213627,2.109139322017391,0.9793639725913532
0.809,1,2.119801518475815,2.0924266915038974,0.9755200349233851
0.81,1,2.127116228331213,2.0761754813358797,0.9718675107943477
0.811,1,2.1344309381866116,2.059924271167862,0.968214987
0.812,1,2.1417456480420096,2.0436730609998444,0.9645624625362725
0.813,1,2.148961608948311,2.0271939989608887,0.9608155778685288
0.814,1,2.1558105680840893,2.011212014258877,0.9572485173351133
0.815,1,2.1626595272198683,1.9952300295568661,0.9536814568016979
0.816,1,2.1695084863556473,1.979248044854855,0.9501143962682825
0.817,1,2.176219034105619,1.9630719277851978,0.9464638054023671
0.818,1,2.182555930655712,1.947407748,0.9429814572256083
0.819,1,2.1888928272058044,1.931743569129642,0.9394991090488494
0.82,1,2.195229723755897,1.9160793898018647,0.9360167608720905
0.821,1,2.2013800959268295,1.9002631336981004,0.9324615483798298
0.822,1,2.2071603695434305,1.8849563982210191,0.9290630573567955
0.823,1,2.2129406431600316,1.8696496627439376,0.9256645663337612
0.824,1,2.218720916776632,1.8543429272668563,0.9222660753107269
0.825,1,2.224258675,1.8389320673583223,0.9188051892800728
0.826,1,2.2294402310799057,1.8240142939939363,0.9154896093630407
0.827,1,2.234621787354811,1.8090965206295508,0.9121740294460086
0.828,1,2.2398033436297164,1.7941787472651651,0.9088584495289764
0.829,1,2.244679358146871,1.7792085850431425,0.9054907197601685
0.83,1,2.249223283,1.7647040110016414,0.9022570261579502
0.831,1,2.253767207986689,1.7501994369601406,0.899023333
0.832,1,2.258311132906598,1.735694863,0.8957896389535138
0.833,1,2.2624805631322342,1.721191628094885,0.8925137936772767
0.834,1,2.2663518167929606,1.7071180391261218,0.8893608939886861
0.835,1,2.2702230704536865,1.6930444501573585,0.8862079943000954
0.836,1,2.2743494903690227,1.6785833188828152,0.8829430313739508
0.837,1,2.2775175582191443,1.664952849,0.8798697758047773
0.838,1,2.280685626069266,1.6513223785778053,0.8767965202356038
0.839,1,2.283853693919387,1.637691908,0.8737232646664304
0.84,1,2.2872258040602187,1.623720206563825,0.8705485957586245
0.841,1,2.289665284004144,1.6105400917443216,0.8675537864740415
0.842,1,2.292104763948069,1.5973599769248183,0.8645589771894582
0.843,1,2.294544243891994,1.5841798621053151,0.8615641679048749
0.844,1,2.2971297701059936,1.5707073887118301,0.858478343
0.845,1,2.2988208749599206,1.5579806691311053,0.8555607423760556
0.846,1,2.3005119798138476,1.5452539495503808,0.8526431420402811
0.847,1,2.3022030846677746,1.5325272299696562,0.8497255417045066
0.848,1,2.303976832689311,1.5195582274652748,0.8467270542021365
0.849,1,2.304905789763536,1.5072843874689092,0.8438853937565088
0.85,1,2.3058347468377614,1.4950105474725435,0.8410437333108812
0.851,1,2.3067637039119866,1.4827367074761777,0.8382020728652535
0.852,1,2.3077081364870313,1.4702707585644776,0.8352893725053279
0.853,1,2.307867469390607,1.4584463062253552,0.8325223582348522
0.854,1,2.308026802294184,1.4466218538862323,0.8297553439643767
0.855,1,2.3081861351977597,1.4347974015471099,0.8269883296939011
0.856,1,2.3082917764809623,1.4228302344661172,0.8241598315357439
0.857,1,2.3076804584502657,1.4114492193326722,0.8214661514727212
0.858,1,2.3070691404195696,1.4000682041992265,0.8187724714096984
0.859,1,2.306457822388873,1.3886871890657813,0.8160787913466757
0.86,1,2.305723473,1.3772113916902673,0.8133328851987689
0.861,1,2.304346945521022,1.3662658629770617,0.8107112149103903
0.862,1,2.3029704184267548,1.3553203342638558,0.8080895446220118
0.863,1,2.301593891332487,1.3443748055506504,0.8054678743336332
0.864,1,2.3000266429155825,1.3333804516978631,0.8028029329771292
0.865,1,2.2978967013107336,1.322860860109206,0.8002519407820131
0.866,1,2.2957667597058853,1.3123412685205489,0.7977009485868971
0.867,1,2.293636818101036,1.3018216769318915,0.795149956
0.868,1,2.2912518730326488,1.2912968701230325,0.7925643429550201
0.869,1,2.288386418,1.281192417269697,0.7900826946116004
0.87,1,2.285520962653612,1.2710879644163613,0.7876010462681808
0.871,1,2.2826555074640935,1.2609835115630257,0.7851193979247612
0.872,1,2.279475804584782,1.250914852650885,0.7826114724747057
0.873,1,2.275898475989331,1.2412137924465472,0.780197835
0.874,1,2.272321147393879,1.2315127322422095,0.7777841982897681
0.875,1,2.269059784169969,1.221494761111372,0.7752856396597283
0.876,1,2.2647994875686406,1.2121846577024533,0.7729386866104813
0.877,1,2.2605391909673123,1.2028745542935346,0.7705917335612342
0.878,1,2.256278894365984,1.193564450884616,0.7682447805119871
0.879,1,2.252255919579303,1.1839857600021033,0.7658219621158793
0.88,1,2.2473462620662032,1.1750537067617663,0.7635403746348889
0.881,1,2.2424366045531032,1.1661216535214294,0.7612587871538985
0.882,1,2.2375269470400037,1.1571896002810926,0.7589771996729081
0.883,1,2.232780593079814,1.1480347190242859,0.7566284933354493
0.884,1,2.2272592503443347,1.1394675229848343,0.754410965
0.885,1,2.2217379076088557,1.1309003269453832,0.7521934359485165
0.886,1,2.2162165648733763,1.1223331309059317,0.7499759072550501
0.887,1,2.2107905164515644,1.1135861820795898,0.7476996988596654
0.888,1,2.204698551445479,1.1053705179321434,0.7455449364824269
0.889,1,2.1986065864393938,1.0971548537846967,0.7433901741051885
0.89,1,2.1925146214333084,1.0889391896372502,0.741235412
0.891,1,2.186457081117407,1.0805841075831382,0.7390301050793812
0.892,1,2.179838236139756,1.0727066450737808,0.7369368331553623
0.893,1,2.173219391162105,1.0648291825644236,0.7348435612313433
0.894,1,2.1666005461844535,1.0569517200550664,0.7327502893073244
0.895,1,2.1599632575603653,1.0489724290659124,0.7306143095075128
0.896,1,2.1528632407028545,1.0414199372896527,0.7285812707923696
0.897,1,2.1457632238453432,1.0338674455133932,0.7265482320772264
0.898,1,2.1386632069878324,1.0263149537371334,0.7245151933620833
0.899,1,2.1315004685243983,1.0186955122890717,0.7224469897436823
0.9,1,2.123966253825249,1.0114549440460114,0.7204729473595651
0.901,1,2.1164320391260993,1.004214375802951,0.7184989049754479
0.902,1,2.108897824,0.9969738075598906,0.7165248625913307
0.903,1,2.1012655244102962,0.9896985233147669,0.7145229112500439
0.904,1,2.093344682767246,0.9827570823604985,0.7126066501949362
0.905,1,2.0854238411241957,0.975815641,0.7106903891398286
0.906,1,2.0775029994811454,0.9688742004519616,0.7087741280847211
0.907,1,2.0694576984700284,0.9619277204281775,0.7068369340486446
0.908,1,2.061197774,0.955272914,0.7049772624894945
0.909,1,2.052937848672392,0.9486181078354705,0.7031175909303445
0.91,1,2.044677923773574,0.941963302,0.7012579193711945
0.911,1,2.036276006287305,0.9353306813232274,0.6993840184424623
0.912,1,2.027723946744494,0.9289503609476282,0.6975797688127032
0.913,1,2.0191718872016837,0.9225700405720291,0.695775519
0.914,1,2.010619827658873,0.91618972,0.6939712695531848
0.915,1,2.0019167396395394,0.9098564755774201,0.69215923
0.916,1,1.9931183953519107,0.9037388661201599,0.6904092597749543
0.917,1,1.984320051064282,0.8976212566628996,0.6886592896954236
0.918,1,1.975571602416965,0.8913220698822595,0.6868545498310644
0.919,1,1.9665712901298813,0.8854557911650984,0.6851577428718367
0.92,1,1.9575709778427979,0.8795895124479376,0.6834609359126091
0.921,1,1.9485706655557142,0.8737232337307764,0.6817641289533816
0.922,1,1.9395841435968422,0.8677069421319901,0.6800195782758164
0.923,1,1.9304242837899936,0.862081023,0.6783748445750645
0.924,1,1.921264423983145,0.856455103,0.6767301108743127
0.925,1,1.9121045641762966,0.8508291835361521,0.6750853771735608
0.926,1,1.902931210099971,0.8450824427681831,0.6733996604715253
0.927,1,1.893652034845105,0.8396863272582653,0.6718059372262116
0.928,1,1.884372859590239,0.8342902117483474,0.6702122139808979
0.929,1,1.8750936843353732,0.8288940962384295,0.6686184907355841
0.93,1,1.8657819861392133,0.8234041029478503,0.6669902885412652
0.931,1,1.8564213154743143,0.8182276555065031,0.6654465403832437
0.932,1,1.8470606448094156,0.8130512080651559,0.6639027922252221
0.933,1,1.8376999741445168,0.8078747606238086,0.6623590440672007
0.934,1,1.8282953462723515,0.8026292567707726,0.6607870732327685
0.935,1,1.818888428975832,0.797662759,0.6592922925027443
0.936,1,1.8094815116793124,0.7926962621193816,0.6577975117727202
0.937,1,1.8000745943827927,0.7877297647936862,0.6563027310426959
0.938,1,1.7906191529592839,0.7827170359707953,0.6547857451568253
0.939,1,1.781198566374072,0.7779511843572704,0.653338952
0.94,1,1.7717779797888595,0.7731853327437452,0.6518921590182787
0.941,1,1.7623573932036471,0.7684194811302203,0.6504453659490053
0.942,1,1.7528898184272774,0.7636283501158114,0.6489821556119773
0.943,1,1.7434854211565418,0.7590542463327479,0.6475823984311037
0.944,1,1.734081023885806,0.7544801425496841,0.6461826412502302
0.945,1,1.7246766266150702,0.7499060387666204,0.6447828840693568
0.946,1,1.7152321025345296,0.7453258553459803,0.6433722770437013
0.947,1,1.7058710333672147,0.7409349989905638,0.642018632
0.948,1,1.6965099641998997,0.7365441426351473,0.6406649869678287
0.949,1,1.6871488950325848,0.7321532862797309,0.6393113419298925
0.95,1,1.677759116,0.7277739141974461,0.6379522031819798
0.951,1,1.6684658324972408,0.7235581917592442,0.6366437745382099
0.952,1,1.6591725487711113,0.7193424693210425,0.6353353458944399
0.953,1,1.6498792650449816,0.7151267468828406,0.634026917
0.954,1,1.6405724995305817,0.7109385486437549,0.6327181488972616
0.955,1,1.6313688482466233,0.7068902217689108,0.6314540688110817
0.956,1,1.622165196962665,0.7028418948940668,0.6301899887249016
0.957,1,1.6129615456787063,0.6987935680192227,0.6289259086387217
0.958,1,1.6037627436984758,0.6947873881311932,0.6276664498111842
0.959,1,1.5946680590064237,0.6908990810654798,0.6264458782265925
0.96,1,1.5855733743143714,0.6870107739997664,0.6252253066420008
0.961,1,1.576378407305118,0.6830249275978345,0.6239714372257494
0.962,1,1.5674096284317072,0.6792896140801608,0.6227935616951006
0.963,1,1.5584408495582962,0.6755543005624869,0.6216156861644518
0.964,1,1.5494720706848855,0.6718189870448132,0.620437811
0.965,1,1.5404109432717161,0.6680049122359173,0.6192320242092877
0.966,1,1.5315827475124544,0.6644159020657013,0.61809606
0.967,1,1.5227545517531929,0.6608268918954854,0.6169600951635082
0.968,1,1.513926355993931,0.6572378817252694,0.6158241306406185
0.969,1,1.5050171525893177,0.6535874372095541,0.6146654487458325
0.97,1,1.4963420985893605,0.6501383626704811,0.6135706373497776
0.971,1,1.4876670445894034,0.646689288,0.6124758259537225
0.972,1,1.4789919905894464,0.6432402135923349,0.6113810145576676
0.973,1,1.4702500386204165,0.63974568,0.6102684948536206
0.974,1,1.4617387157959691,0.6364304818175208,0.6092141056080932
0.975,1,1.4532273929715218,0.6331152841055675,0.6081597163625657
0.976,1,1.4447160701470745,0.6298000863936143,0.6071053271170384
0.977,1,1.4361541461996865,0.6264541454587043,0.6060380630123672
0.978,1,1.4278153267710134,0.6232670612330993,0.605023392
0.979,1,1.4194765073423403,0.6200799770074943,0.6040087201176229
0.98,1,1.4111376879136672,0.6168928927818894,0.6029940486702507
0.981,1,1.402766228,0.613688611,0.6019711689138556
0.982,1,1.394607018520017,0.6106241595583831,0.6009955372394585
0.983,1,1.386447809220174,0.6075597077095792,0.6000199055650614
0.984,1,1.3782885999203311,0.6044952558607752,0.5990442738906643
0.985,1,1.3701159082069965,0.6014260658096837,0.5980649421389375
0.986,1,1.3621418992823962,0.5984790345178173,0.5971276982303152
0.987,1,1.354167890357796,0.5955320032259507,0.5961904543216928
0.988,1,1.3461938814331957,0.5925849719340842,0.5952532104130706
0.989,1,1.3382263364660565,0.5896446523199812,0.5943166247776176
0.99,1,1.3304417460867932,0.5868100864600757,0.5934171423271092
0.991,1,1.322657156,0.5839755206001701,0.5925176598766009
0.992,1,1.3148725653282665,0.5811409547402645,0.5916181774260925
0.993,1,1.3071148173059481,0.5783236145747932,0.5907235700072296
0.994,1,1.299522629950425,0.5755968035106371,0.5898612480819612
0.995,1,1.2919304425949016,0.5728699924464813,0.5889989261566926
0.996,1,1.2843382552393783,0.5701431813823252,0.5881366042314241
0.997,1,1.276793414917981,0.567443243,0.587283241
0.998,1,1.2693955126862786,0.5648197085115128,0.5864575033556392
0.999,1,1.2619976104545763,0.5621961743082805,0.5856317660690854
1,1,1.2544722387320717,0.559509336,0.5847829114852399

==> plot_results_csv/DG_sinusoidal2_1D_250_p_1_q_5_T_10-0.csv <==
x,t_0.0,t_2.0,t_4.5,t_10.0,t_15.0,t_20.0,t_25.0
0,1,0.014718273657399125,0.012947537010960207,0.010228048010715985,0.031303950336256464,0.067707024,0.008475549
0.001,1,0.014638244301116305,0.012861726,0.010167958268970318,0.031331050898072615,0.066620709,0.008430523
0.002,1,0.014558214944833486,0.012775915238067996,0.010107868527224652,0.031358151,0.065534394,0.008385497
0.003,1,0.014478185588550668,0.012690104,0.010047778785478984,0.031385252021704904,0.064448079,0.008340472
0.004,1,0.014395787883396046,0.012601449008872846,0.009985849,0.03141379,0.063313096,0.008294093
0.005,1,0.014319437602719896,0.012520052391250688,0.009928615,0.031438819,0.062302232,0.008251174
0.006,1,0.014243087322043744,0.012438655773628533,0.009871381,0.031463847894946106,0.061291368,0.008208254
0.007,1,0.014166737041367594,0.012357259156006375,0.009814147,0.031488877,0.060280504,0.008165335
0.008,1,0.014088183055769315,0.012273230958733361,0.009755204,0.031515255,0.059225178,0.008121161
0.009,1,0.014015310089141406,0.012195964779702667,0.00970066,0.031538462,0.05828344,0.008080225
0.01,1,0.013942437122513498,0.012118698600671971,0.009646116,0.031561669,0.057341702031717706,0.008039288
0.011,1,0.013869564155885587,0.012041432421641277,0.009591573,0.031584876,0.056399963870553356,0.007998352
0.012,1,0.01379464,0.011961729941278192,0.00953544,0.031609353,0.055417557,0.007956252
0.013,1,0.013725056741574652,0.011888333,0.009483434,0.031630971,0.054539228141710305,0.007917186
0.014,1,0.013655473533757363,0.011814936544324868,0.009431428,0.031652589,0.053660899245060144,0.007878119
0.015,1,0.013585890325940073,0.011741539845848206,0.009379422,0.031674207806014334,0.05278257,0.007839052
0.016,1,0.013514397197340707,0.011665886,0.009325938,0.031697023,0.051866997,0.007798906
0.017,1,0.013447929233484444,0.011596118746287356,0.009276327,0.031717271,0.051046903,0.007761605
0.018,1,0.013381461269628182,0.011526351,0.009226716,0.031737518503314396,0.050226809256857796,0.007724303
0.019,1,0.013314993305771919,0.011456583852053764,0.009177105,0.031757766,0.049406716,0.007687002
0.02,1,0.013246746527099389,0.011384724357042983,0.00912612,0.031779145,0.048552472,0.007648699
0.021,1,0.013183231,0.011318364744622684,0.009078773,0.031798225,0.047785924,0.007613066
0.022,1,0.013119716028158394,0.011252005132202383,0.009031425,0.031817305725959893,0.047019376,0.007577433
0.023,1,0.013056200778687898,0.011185645519782085,0.008984078,0.031836386,0.046252827,0.007541801
0.024,1,0.012991028450890655,0.011117345656973227,0.008935452,0.031856537,0.045454932,0.007505237
0.025,1,0.012930314415365098,0.011054189559530483,0.008890246,0.031874641,0.044737672,0.007471184
0.026,1,0.012869600379839544,0.010991033462087737,0.00884504,0.031892744557250316,0.044020412,0.007437131
0.027,1,0.012808886344313987,0.010927877364644994,0.008799833,0.031910848,0.043303151508617035,0.007403078
0.028,1,0.012746628361451868,0.010862920899707102,0.008753437,0.031929967,0.042557084,0.007368161
0.029,1,0.012688574200960508,0.010802779556545029,0.008710258,0.031947272,0.041885243,0.007335604
0.03,1,0.01263052,0.010742638,0.008667079,0.031964576205946754,0.041213403,0.007303048
0.031,1,0.012572466,0.010682496870220886,0.0086239,0.031981881,0.040541562,0.007270492
0.032,1,0.012512972990369298,0.010620684198938541,0.008579612,0.032000151,0.039843219,0.007237132
0.033,1,0.012457446739248272,0.010563383027897192,0.008538354,0.032016822,0.039213276,0.007205997
0.034,1,0.012401920488127249,0.010506081856855844,0.008497097,0.032033493,0.038583332445067384,0.007174861
0.035,1,0.012346394237006224,0.010448780685814495,0.008455839,0.032050165,0.037953389,0.007143725
0.036,1,0.012290868,0.010391479514773146,0.008414581,0.032066836151081426,0.037323446054540244,0.007112589
0.037,1,0.012236405539850273,0.010335304701331541,0.008374113,0.03208395,0.036707783899304416,0.007082055
0.038,1,0.012183284,0.010280682057985584,0.008334677,0.032100144,0.036116529061937186,0.007052268
0.039,1,0.012130162237295124,0.010226059414639627,0.008295241,0.032116338,0.035525274,0.007022481
0.04,1,0.012075791013425617,0.010169994743342282,0.008254844,0.032133411,0.034911518,0.006992
0.041,1,0.012024958655448432,0.010117900804283323,0.008217139,0.032149273,0.034356022909828726,0.006963496
0.042,1,0.011974126297471247,0.010065806865224364,0.008179433,0.032165134746698965,0.033800528,0.006934991
0.043,1,0.011923293939494064,0.010013712926165408,0.008141727,0.032180997,0.033245033069356555,0.006906487
0.044,1,0.011872461581516879,0.009961619,0.008104022,0.032196858,0.032689538,0.006877983
0.045,1,0.011822646075302208,0.009910575,0.008067064,0.032213367,0.032146362,0.006850054
0.046,1,0.011773995111467712,0.00986087,0.008031002,0.032229033,0.031623951,0.006822771
0.047,1,0.011725344147633217,0.009811166,0.007994941,0.0322447,0.031101541,0.006795488
0.048,1,0.011675608,0.009760216,0.007958045,0.032261174,0.030559947669971343,0.006767604
0.049,1,0.011629037348461092,0.009712772,0.007923546,0.032276773,0.030068174211134176,0.006741485
0.05,1,0.011582466743264963,0.009665329,0.007889048,0.032292372,0.029576401,0.006715365
0.051,1,0.011535896138068834,0.009617885,0.00785455,0.032307972,0.029084627,0.006689246
0.052,1,0.011489325532872706,0.009570442,0.007820052,0.032323570545693264,0.028592854,0.006663126
0.053,1,0.011443729413970264,0.00952398,0.007786264,0.032340000435619215,0.028111738311906616,0.006637558
0.054,1,0.011399144498634361,0.009478677,0.007753255,0.032355652599015336,0.027648360526518877,0.006612549
0.055,1,0.011354559583298458,0.009433374,0.007720245,0.032371305,0.027184983,0.006587539
0.056,1,0.011309032600028808,0.009386994,0.007686511,0.032387707,0.026705187829393254,0.00656201
0.057,1,0.011266344617867963,0.00934372,0.007654919,0.032403525368444444,0.026268150624406014,0.00653806
0.058,1,0.011223656635707117,0.009300446,0.007623327,0.032419344,0.025831113419418773,0.00651411
0.059,1,0.011180969,0.009257171,0.007591735,0.032435163,0.025394076214431537,0.00649016
0.06,1,0.011138280671385425,0.009213897,0.007560143,0.032450981,0.024957039,0.00646621
0.061,1,0.011096528898972141,0.009171546,0.007529229,0.032467798,0.024529246981023496,0.00644279
0.062,1,0.011055654589029379,0.009130197,0.007498989,0.03248389,0.024116663908130113,0.006419853
0.063,1,0.011014780279086615,0.009088848,0.007468749,0.032499982,0.023704081,0.006396916
0.064,1,0.010973088912037932,0.009046567,0.007437881,0.032516775,0.023277395,0.00637353
0.065,1,0.01093395,0.009007045,0.007408932,0.032533241,0.022887532732661447,0.006351562
0.066,1,0.010894811342743149,0.008967524,0.007379982,0.032549707768481706,0.022497670211677194,0.006329594
0.067,1,0.010855672558095757,0.008928003,0.007351033,0.032566174187691053,0.022107808,0.006307625
0.068,1,0.010815773,0.008887615,0.007321499,0.03258332,0.021704856972889746,0.00628524
0.069,1,0.010778296581396424,0.008849831,0.007293782,0.032600257,0.021336120155149386,0.0062642
0.07,1,0.010740819938913466,0.008812047,0.007266065,0.032617193,0.020967383337409023,0.00624316
0.071,1,0.010703343296430513,0.008774263,0.007238348,0.032634129,0.020598647,0.006222119
0.072,1,0.010665866653947555,0.00873648,0.007210631,0.032651066,0.020229909701928308,0.006201079
0.073,1,0.010629275549821729,0.008699543,0.007183549,0.032669223,0.019868672358019965,0.006180541
0.074,1,0.010593392108488246,0.008663412,0.00715701,0.03268672,0.019519592442214344,0.00616039
0.075,1,0.010557508667154766,0.008627282,0.007130472,0.032704217,0.019170512526408726,0.006140238
0.076,1,0.010521625225821283,0.008591151,0.007103933,0.032721714034384036,0.018821432610603105,0.006120087
0.077,1,0.010486612048454866,0.008555845,0.007078016,0.0327405,0.018479352952426423,0.00610043
0.078,1,0.010452257013674537,0.008521289,0.007052605,0.032758644,0.018148575788622525,0.006081132
0.079,1,0.010417901978894206,0.008486732,0.007027193,0.032776788,0.017817799,0.006061834
0.08,1,0.010382935188562717,0.008451479,0.007001311,0.032795556912241536,0.017476504989546778,0.006042203
0.081,1,0.010350047640114041,0.008418423,0.00697698,0.03281443,0.017162781,0.006023725
0.082,1,0.010317160091665365,0.008385367,0.006952648,0.032833302733733714,0.016849056665118566,0.006005246
0.083,1,0.010284272543216691,0.008352311,0.006928317,0.032852176,0.016535333,0.005986767
0.084,1,0.010250816707562662,0.008318607,0.006903547,0.032871658,0.016211815208870155,0.00596798
0.085,1,0.010219339349117593,0.008286983,0.006880251,0.032891338814744396,0.015913989463085334,0.005950289
0.086,1,0.010187861990672523,0.008255358,0.006856954,0.032911019,0.015616163717300516,0.005932597
0.087,1,0.010156384632227455,0.008223734,0.006833657,0.032930699923204305,0.015318337971515699,0.005914906
0.088,1,0.010124907273782386,0.008192109,0.006810361,0.03295038,0.015020512225730878,0.005897215
0.089,1,0.010094258661806311,0.00816125,0.006787649,0.032971539,0.014728390280858504,0.005879995
0.09,1,0.010064137590128535,0.008130992,0.006765345,0.032992102558116215,0.014445395203591107,0.005863061
0.091,1,0.010034017,0.008100735,0.006743041,0.033012666,0.014162400126323714,0.005846128
0.092,1,0.010003895446772982,0.008070477,0.006720737,0.03303323,0.013879405049056315,0.005829194
0.093,1,0.009974591,0.008040967,0.006699008,0.03305533,0.013601739586747557,0.005812725
0.094,1,0.009945775,0.008012015,0.006677656,0.033076849,0.013332586747525644,0.005796521
0.095,1,0.00991696,0.007983064,0.006656305,0.033098368,0.013063434,0.005780317
0.096,1,0.009887691,0.007953594,0.006634603,0.033120454409228346,0.012786335234106905,0.005763868
0.097,1,0.009860133,0.007925892,0.006614167,0.033142999,0.012530108721755591,0.005748367
0.098,1,0.009832575,0.007898191,0.006593732,0.033165543,0.012273882209404277,0.005732866
0.099,1,0.009805018,0.00787049,0.006573296,0.033188087,0.012017655697052963,0.005717364
0.1,1,0.00977704,0.007842306,0.006552535,0.033211186623533576,0.011754007,0.005701637
0.101,1,0.009750695,0.007815801,0.006532979,0.033234824,0.011509857074649339,0.005686814
0.102,1,0.00972435,0.007789296,0.006513424,0.033258461,0.011265707344363381,0.005671991
0.103,1,0.009698006,0.007762791,0.006493869,0.033282098496388496,0.011021557614077422,0.005657168
0.104,1,0.009671661,0.007736286,0.006474314,0.033305736,0.010777407883791461,0.005642345
0.105,1,0.009646098,0.007710481,0.006455304,0.033331074292801716,0.010537607654587753,0.005627969
0.106,1,0.009620924,0.007685122,0.006436597,0.03335587,0.010304745952579434,0.005613801
0.107,1,0.00959575,0.007659764,0.006417889,0.033380666,0.010071884250571117,0.005599633
0.108,1,0.009570576,0.007634406,0.006399181,0.033405462,0.009839023,0.005585464
0.109,1,0.009546173,0.007609733,0.006381011,0.033432011,0.009610225,0.005571738
0.11,1,0.00952213,0.007585474,0.006363119,0.03345803,0.009387918,0.005558202
0.111,1,0.009498087,0.007561216,0.006345228,0.033484048608510945,0.009165612,0.005544667
0.112,1,0.009473712,0.007536573,0.006327078,0.033510585,0.008937228,0.005530956
0.113,1,0.009450762,0.00751337,0.006309974,0.03353789,0.008724795,0.005518032
0.114,1,0.009427812,0.007490168,0.00629287,0.033565194,0.008512361,0.005505109
0.115,1,0.009404862,0.007466965,0.006275766,0.033592498,0.008299928,0.005492186
0.116,1,0.009381607,0.007443407,0.006258423,0.033620308,0.008081802,0.005479102
0.117,1,0.009359714,0.007421219,0.006242078,0.033648958587720816,0.007878606,0.005466771
0.118,1,0.009337822,0.007399031,0.006225734,0.033677609,0.007675411,0.005454441
0.119,1,0.00931593,0.007376843,0.006209389,0.033706260309756694,0.007472216,0.005442111
0.12,1,0.009294038,0.007354655,0.006193045,0.033734911,0.00726902,0.00542978
0.121,1,0.00927289,0.007333113,0.006177214,0.033765463,0.007069135,0.005417877
0.122,1,0.009252023,0.007311901,0.006161603,0.033795521,0.006874586,0.005406121
0.123,1,0.009231155,0.007290689,0.006145992,0.03382558,0.006680038,0.005394365
0.124,1,0.009210288,0.007269477,0.006130381,0.033855637981161514,0.006485489,0.005382609
0.125,1,0.009190157,0.007248899,0.006115276,0.033887645,0.006294029,0.005371275
0.126,1,0.009170283,0.007228627,0.006100375,0.03391917,0.006107574,0.005360077
0.127,1,0.009150409,0.007208354,0.006085473,0.033950695871682944,0.00592112,0.005348878
0.128,1,0.009130299,0.0071878,0.006070385,0.033982690016844515,0.005729967,0.005337557
0.129,1,0.00911139,0.007168432,0.00605617,0.034015742,0.005551091,0.005326899
0.13,1,0.00909248,0.007149064,0.006041954,0.034048794331070734,0.005372216,0.005316242
0.131,1,0.009073571,0.007129696,0.006027739,0.034081846,0.00519334,0.005305585
0.132,1,0.009054445,0.007110069,0.006013353,0.034115354134841465,0.005010052,0.005294815
0.133,1,0.009036472,0.007091574,0.005999802,0.034149992,0.004838273,0.005284684
0.134,1,0.009018499,0.007073079,0.005986252,0.034184630069787295,0.004666495,0.005274552
0.135,1,0.009000526,0.007054584,0.005972701,0.034219268,0.004494716,0.005264421
0.136,1,0.008982356,0.00703585,0.005958994,0.034254348,0.004318791,0.005254188
0.137,1,0.008965294,0.007018198,0.005946087,0.034290631,0.004153659,0.005244569
0.138,1,0.008948232,0.007000545,0.005933181,0.034326914,0.003988526,0.005234949
0.139,1,0.00893117,0.006982892,0.005920275,0.034363196,0.003823394,0.005225329
0.14,1,0.008913928,0.006965021,0.005907226,0.034399906913201495,0.003654362,0.005215618
0.141,1,0.008897752,0.006948182,0.005894945,0.034437894,0.003495454,0.005206497
0.142,1,0.008881576,0.006931343,0.005882664,0.034475881,0.003336546,0.005197375
0.143,1,0.008865401,0.006914505,0.005870383,0.034513868,0.003177637,0.005188254
0.144,1,0.008849225,0.006897666,0.005858102,0.034551855,0.003018729,0.005179132
0.145,1,0.00883375,0.006881414,0.005846298,0.034592018,0.002861981,0.005170415
0.146,1,0.008818437,0.006865363,0.005834624,0.034631769,0.0027089,0.005161779
0.147,1,0.008803125,0.006849311,0.005822951,0.03467152,0.00255582,0.005153144
0.148,1,0.008787813,0.00683326,0.005811277,0.034711271,0.00240274,0.005144508
0.149,1,0.008773195,0.006817786,0.005800075,0.034753242068890966,0.002251664,0.005136273
0.15,1,0.008758725,0.006802497,0.005788992,0.034794817,0.00210404,0.005128111
0.151,1,0.008744255,0.006787208,0.005777909,0.034836391139187836,0.001956417,0.00511995
0.152,1,0.008729785,0.006771919,0.005766826,0.034877966,0.001808793,0.005111788
0.153,1,0.008716004,0.006757199,0.00575621,0.034921805242655146,0.001663026,0.005104024
0.154,1,0.008702356,0.006742649,0.005745701,0.034965264,0.00152051,0.005096326
0.155,1,0.008688708,0.006728098,0.005735193,0.035008723509521694,0.001377995,0.005088627
0.156,1,0.00867506,0.006713547,0.005724685,0.035052183,0.001235479,0.005080929
0.157,1,0.008662097,0.006699559,0.005714638,0.035097951,0.001094679,0.005073625
0.158,1,0.008649252,0.006685725,0.00570469,0.035143356,0.000956943,0.00506638
0.159,1,0.008636408,0.00667189,0.005694741,0.035188761826559854,0.000819208,0.005059134
0.16,1,0.008623457,0.006657916,0.005684704,0.035234512,0.000678584,0.005051837
0.161,1,0.008611399,0.006644777,0.005675302,0.035281926115237644,0.000545319,0.005045035
0.162,1,0.00859934,0.006631638,0.005665899,0.035329341,0.000412054,0.005038232
0.163,1,0.008587282,0.006618499,0.005656496,0.035376754954629414,0.000278789,0.00503143
0.164,1,0.008575129,0.006605233,0.005647014,0.035424494,0.0001428,0.005024583
0.165,1,0.00856384,0.006592769,0.005638145,0.035473982,1.3715277754376858e-5,0.005018215
0.166,1,0.008552552,0.006580306,0.005629275,0.035523469,-0.00011537,0.005011847
0.167,1,0.008541264,0.006567843,0.005620405,0.035572956,-0.000244455,0.005005479
0.168,1,0.008529891,0.006555265,0.005611464,0.035622748,-0.000376109,0.004999072
0.169,1,0.008519358,0.006543459,0.005603115,0.035674373677259535,-0.000501289,0.00499313
0.17,1,0.008508824,0.006531654,0.005594766,0.035725999,-0.000626469,0.004987188
0.171,1,0.008498291,0.006519848,0.005586417,0.035777625243088085,-0.000751649,0.004981246
0.172,1,0.008487757,0.006508043,0.005578068,0.035829251026002346,-0.000876828,0.004975304
0.173,1,0.008477891,0.006496774,0.005570166,0.035883364,-0.001000787,0.004969747
0.174,1,0.008468098,0.006485608,0.005562326,0.035937195250837925,-0.001122321,0.004964224
0.175,1,0.008458306,0.006474443,0.005554486,0.035991026391343175,-0.001243854,0.0049587
0.176,1,0.008448513,0.006463278,0.005546647,0.036044858,-0.001365388,0.004953177
0.177,1,0.008439384,0.006452644,0.00553925,0.036101221243863994,-0.00148581,0.004948036
0.178,1,0.00843032,0.006442103,0.005531909,0.036157326,-0.001603943,0.004942924
0.179,1,0.008421256,0.006431562,0.005524569,0.036213432,-0.001722076,0.004937812
0.18,1,0.008412191,0.006421021,0.005517228,0.036269536991071466,-0.00184021,0.0049327
0.181,1,0.008403787,0.006411006,0.005510327,0.036328220554503785,-0.001957334,0.004927969
0.182,1,0.008395439,0.006401074,0.005503475,0.036386671,-0.002072299,0.004923262
0.183,1,0.008387091,0.006391143,0.005496624,0.036445121,-0.002187264,0.004918554
0.184,1,0.008378743,0.006381211,0.005489772,0.036503570730248076,-0.002302229,0.004913847
0.185,1,0.008371052,0.0063718,0.005483357,0.036564645,-0.002416285,0.004909519
0.186,1,0.00836341,0.006362464,0.005476985,0.036625513105502744,-0.002528301,0.004905211
0.187,1,0.008355767,0.006353128,0.005470614,0.036686380807415674,-0.002640317,0.004900902
0.188,1,0.008348125,0.006343791,0.005464242,0.036747248509328596,-0.002752334,0.004896594
0.189,1,0.008341137,0.006334971,0.005458305,0.036810788,-0.002863536,0.004892664
0.19,1,0.00833419,0.006326217,0.005452405,0.036874148,-0.002972813,0.004888749
0.191,1,0.008327244,0.006317463,0.005446505,0.036937509,-0.00308209,0.004884834
0.192,1,0.008320262,0.00630865,0.005440572,0.037001018,-0.003193185,0.004880908
0.193,1,0.008314002,0.006300466,0.005435136,0.037066949,-0.003299921,0.004877381
0.194,1,0.008307743,0.006292282,0.0054297,0.03713288,-0.003406657,0.004873855
0.195,1,0.008301483,0.006284098,0.005424264,0.037198810904636594,-0.003513393,0.004870328
0.196,1,0.008295194,0.006275863,0.0054188,0.037264858744373706,-0.003621846,0.004866794
0.197,1,0.008289613,0.006268238,0.005413821,0.037333441,-0.00372623,0.004863652
0.198,1,0.008284033,0.006260613,0.005408842,0.037402022,-0.003830613,0.004860509
0.199,1,0.008278452,0.006252988,0.005403863,0.037470604101207505,-0.003934997,0.004857367
0.2,1,0.008272847,0.006245318,0.005398861,0.037539269,-0.004041002,0.00485422
0.201,1,0.008267938,0.006238241,0.005394332,0.037610585,-0.004143214,0.004851458
0.202,1,0.008263029,0.006231165,0.005389804,0.037681901,-0.004245426,0.004848696
0.203,1,0.008258121,0.006224088,0.005385275,0.037753217,-0.004347638,0.004845934
0.204,1,0.008253212,0.006217011,0.005380746,0.037824532431895055,-0.004449849,0.004843172
0.205,1,0.008248949,0.006210435,0.005376643,0.037898716,-0.004551591,0.004840784
0.206,1,0.008244706,0.006203897,0.005372559,0.037972852,-0.004651803,0.004838399
0.207,1,0.008240463,0.006197359,0.005368475,0.038046989,-0.004752015,0.004836014
0.208,1,0.00823622,0.006190821,0.005364392,0.038121125,-0.004852227,0.004833629
0.209,1,0.008232622,0.00618478,0.005360731,0.03819818,-0.004952047,0.004831618
0.21,1,0.00822904,0.006178772,0.005357087,0.038275226821952904,-0.005050423,0.004829607
0.211,1,0.008225457,0.006172765,0.005353443,0.038352273,-0.005148799,0.004827596
0.212,1,0.008221875,0.006166757,0.005349799,0.038429320024469256,-0.005247175,0.004825584
0.213,1,0.008218936,0.006161243,0.005346576,0.038509338,-0.005345234,0.004823947
0.214,1,0.00821601,0.006155757,0.005343367,0.038589388235045964,-0.005441932,0.004822307
0.215,1,0.008213084,0.006150271,0.005340158,0.038669438331441514,-0.005538629,0.004820668
0.216,1,0.008210157,0.006144785,0.005336949,0.038749488427837056,-0.005635327,0.004819028
0.217,1,0.008207874,0.006139791,0.00533416,0.038832564,-0.00573178,0.004817761
0.218,1,0.0082056,0.00613482,0.005331382,0.038915714563904094,-0.00582695,0.004816491
0.219,1,0.008203326,0.006129849,0.005328603,0.038998865,-0.00592212,0.004815221
0.22,1,0.008201053,0.006124877,0.005325825,0.039082016,-0.006017291,0.004813951
0.221,1,0.008199422,0.006120395,0.005323466,0.039168247,-0.006112287,0.004813054
0.222,1,0.008197798,0.006115932,0.005321115,0.039254599,-0.006206074,0.004812151
0.223,1,0.008196173,0.006111469,0.005318765,0.039340952,-0.006299862,0.004811249
0.224,1,0.008194544,0.00610699,0.005316408,0.039427134330360006,-0.006394786,0.004810353
0.225,1,0.008193568,0.006103029,0.005314482,0.039516793703501224,-0.006487331,0.004809817
0.226,1,0.008192592,0.006099069,0.005312555,0.039606453076642456,-0.006579876,0.004809282
0.227,1,0.008191616,0.006095108,0.005310629,0.039696112449783674,-0.00667242,0.004808746
0.228,1,0.008190635,0.006091134,0.005308698,0.039785550325727045,-0.006766033,0.004808218
0.229,1,0.008190306,0.00608767,0.005307194,0.039878627,-0.006857469,0.004808048
0.23,1,0.008189977,0.006084207,0.00530569,0.039971703066946696,-0.006948905,0.004807879
0.231,1,0.008189647,0.006080743,0.005304186,0.040064779,-0.007040342,0.00480771
0.232,1,0.008189314,0.006077269,0.005302679,0.040157579407967006,-0.00713278,0.004807548
0.233,1,0.008189631,0.006074298,0.005301596,0.040254188,-0.007223238,0.004807744
0.234,1,0.008189948,0.006071327,0.005300512,0.040350796,-0.007313695,0.004807941
0.235,1,0.008190265,0.006068355,0.005299428,0.040447404,-0.007404153,0.004808138
0.236,1,0.008190582,0.006065384,0.005298345,0.040544012015674764,-0.007494611,0.004808334
0.237,1,0.008191543,0.006062893,0.005297678,0.040643937193481625,-0.007585154,0.004808904
0.238,1,0.008192507,0.006060411,0.005297014,0.040744197,-0.007674759,0.004809467
0.239,1,0.008193471,0.006057928,0.005296349,0.040844456896768716,-0.007764364,0.00481003
0.24,1,0.008194435,0.006055445,0.005295685,0.040944717,-0.007853969,0.004810592
0.241,1,0.008196044,0.006053442,0.005295437,0.041048357146639215,-0.00794372,0.004811529
0.242,1,0.008197657,0.006051444,0.005295191,0.041152394063494954,-0.008032594,0.004812459
0.243,1,0.008199269,0.006049447,0.005294944,0.041256431,-0.008121469,0.004813388
0.244,1,0.008200881,0.00604745,0.005294698,0.041360468,-0.008210343,0.004814318
0.245,1,0.00820314,0.00604593,0.005294869,0.041467951,-0.008299422,0.004815622
0.246,1,0.008205403,0.006044416,0.005295041,0.041575896,-0.008387684,0.004816919
0.247,1,0.008207666,0.006042901,0.005295213,0.041683841,-0.008475946,0.004818217
0.248,1,0.008209929,0.006041386,0.005295385,0.041791786,-0.008564208,0.004819514
0.249,1,0.008212839,0.006040348,0.005295974,0.041903245060050706,-0.008652733,0.004821187
0.25,1,0.008215755,0.006039314,0.005296564,0.042015236,-0.008740499,0.004822854
0.251,1,0.008218672,0.00603828,0.005297155,0.042127226,-0.008828264,0.004824521
0.252,1,0.008221588,0.006037246,0.005297745,0.042239217,-0.008916029,0.004826188
0.253,1,0.008225154,0.006036689,0.005298753,0.042354791,-0.009004114,0.004828231
0.254,1,0.008228728,0.006036134,0.005299763,0.042470971,-0.009091495,0.004830269
0.255,1,0.008232302,0.006035579,0.005300772,0.042587150708759285,-0.009178875,0.004832308
0.256,1,0.008235865,0.006035022,0.005301779,0.042702646,-0.009266906,0.004834349
0.257,1,0.008240101,0.006034945,0.005303209,0.042823166,-0.009354013,0.004836762
0.258,1,0.008244337,0.006034869,0.00530464,0.042943685932023426,-0.00944112,0.004839174
0.259,1,0.008248573,0.006034793,0.00530607,0.043064206,-0.009528226,0.004841586
0.26,1,0.008252794,0.006034714,0.005307496,0.043183958111434106,-0.009615929,0.004844
0.261,1,0.008257698,0.006035116,0.005309349,0.043308975701214274,-0.00970287,0.004846789
0.262,1,0.008262602,0.006035518,0.005311202,0.043433993,-0.009789811,0.004849578
0.263,1,0.008267505,0.00603592,0.005313055,0.043559011,-0.009876752,0.004852367
0.264,1,0.008272391,0.006036319,0.005314902,0.043683172887225924,-0.009964236,0.004855156
0.265,1,0.008277968,0.0060372,0.00531718,0.043812854032388354,-0.010051117,0.004858325
0.266,1,0.008283546,0.006038081,0.005319458,0.043942535177550784,-0.010137998,0.004861495
0.267,1,0.008289124,0.006038962,0.005321737,0.044072216,-0.010224879,0.004864664
0.268,1,0.008294679,0.006039838,0.005324006,0.044200948,-0.010312251,0.00486783
0.269,1,0.008300938,0.006041199,0.005326713,0.044335466816402685,-0.010399177,0.004871384
0.27,1,0.008307197,0.00604256,0.005329419,0.044469985437634404,-0.010486103,0.004874937
0.271,1,0.008313456,0.006043921,0.005332125,0.044604504058866117,-0.010573028,0.00487849
0.272,1,0.008319687,0.006045275,0.00533482,0.044737974,-0.010660394,0.004882038
0.273,1,0.008326636,0.006047118,0.005337958,0.044877512712902336,-0.010747467,0.00488598
0.274,1,0.008333585,0.00604896,0.005341095,0.045017051,-0.010834541,0.004889922
0.275,1,0.008340533,0.006050803,0.005344233,0.04515659,-0.010921614,0.004893863
0.276,1,0.008347449,0.006052637,0.005347357,0.045294975,-0.011009077,0.004897797
0.277,1,0.008355096,0.006054963,0.005350931,0.045439725426011074,-0.0110964,0.004902132
0.278,1,0.008362744,0.006057289,0.005354504,0.045584476168805156,-0.011183723,0.004906467
0.279,1,0.008370391,0.006059616,0.005358077,0.045729227,-0.011271046,0.004910801
0.28,1,0.008377999,0.006061931,0.005361634,0.045872711,-0.011358708,0.004915125
0.281,1,0.008386355,0.006064744,0.005365648,0.046022876,-0.011446382,0.004919858
0.282,1,0.008394711,0.006067557,0.005369661,0.04617304,-0.011534056,0.004924592
0.283,1,0.008403067,0.00607037,0.005373675,0.046323205,-0.01162173,0.004929325
0.284,1,0.008411424,0.006073183,0.005377688,0.046473369,-0.011709404,0.004934059
0.285,1,0.008420453,0.006076473,0.005382128,0.046627774,-0.011797818,0.004939181
0.286,1,0.008429529,0.006079777,0.005386587,0.046783565,-0.011885943,0.004944319
0.287,1,0.008438606,0.00608308,0.005391046,0.046939355,-0.011974068,0.004949457
0.288,1,0.008447682,0.006086383,0.005395505,0.047095145355234305,-0.012062194,0.004954595
0.289,1,0.008457436,0.006090165,0.005400392,0.047255273276514645,-0.012151109,0.004960124
0.29,1,0.008467244,0.006093962,0.005405303,0.047416913,-0.012239786,0.004965673
0.291,1,0.008477053,0.00609776,0.005410214,0.047578552124631406,-0.012328463,0.004971221
0.292,1,0.008486861,0.006101558,0.005415125,0.047740192,-0.012417139,0.00497677
0.293,1,0.008497352,0.006105835,0.005420465,0.047906269,-0.012506656,0.004982713
0.294,1,0.008507905,0.006110132,0.005425834,0.048073993,-0.012595984,0.004988679
0.295,1,0.008518459,0.006114429,0.005431203,0.048241716,-0.012685313,0.004994646
0.296,1,0.008529013,0.006118726,0.005436571,0.04840944,-0.012774641,0.005000612
0.297,1,0.008540254,0.006123504,0.005442372,0.048581707031689465,-0.012864858,0.005006975
0.298,1,0.008551567,0.006128306,0.005448206,0.048755762,-0.012954938,0.005013367
0.299,1,0.00856288,0.006133107,0.00545404,0.048929817343861516,-0.013045018,0.005019759
0.3,1,0.008574194,0.006137909,0.005459874,0.049103872,-0.013135098,0.005026151
0.301,1,0.0085862,0.006143193,0.005466142,0.049282580602107016,-0.013226116,0.005032942
0.302,1,0.008598288,0.006148506,0.005472449,0.049463228,-0.013317047,0.005039767
0.303,1,0.008610376,0.006153819,0.005478756,0.049643875883721024,-0.013407979,0.005046592
0.304,1,0.008622465,0.006159131,0.005485063,0.049824524,-0.01349891,0.005053418
0.305,1,0.008635251,0.006164928,0.005491807,0.050009938,-0.013590829,0.005060645
0.306,1,0.008648131,0.006170759,0.005498596,0.050197453386305685,-0.013682713,0.005067913
0.307,1,0.008661011,0.006176589,0.005505384,0.050384969,-0.013774598,0.00507518
0.308,1,0.008673891,0.00618242,0.005512172,0.050572483703561495,-0.013866482,0.005082447
0.309,1,0.008687476,0.006188737,0.005519401,0.050764884984664235,-0.013959402,0.00509012
0.31,1,0.008701165,0.006195093,0.00552668,0.050959558,-0.014052341,0.005097839
0.311,1,0.008714854,0.006201448,0.005533959,0.051154231,-0.014145279,0.005105558
0.312,1,0.008728544,0.006207804,0.005541237,0.051348903,-0.014238217,0.005113277
0.313,1,0.008742944,0.006214649,0.00554896,0.051548587,-0.014332241,0.005121405
0.314,1,0.008757462,0.006221538,0.005556739,0.051750723,-0.014426336,0.005129585
0.315,1,0.00877198,0.006228428,0.005564519,0.05195286,-0.014520431,0.005137766
0.316,1,0.008786498,0.006235318,0.005572298,0.052154997,-0.014614526,0.005145946
0.317,1,0.008801734,0.006242698,0.005580525,0.052362273620245446,-0.014709755,0.005154539
0.318,1,0.008817101,0.00625013,0.005588815,0.052572198,-0.01480511,0.005163192
0.319,1,0.008832467,0.006257563,0.005597106,0.052782121,-0.014900465,0.005171845
0.32,1,0.008847689,0.006264936,0.005605324,0.052989192,-0.014995639,0.00518043
0.321,1,0.008863927,0.006272921,0.005614138,0.053207245284227614,-0.015092359,0.005189567
0.322,1,0.008880164,0.006280906,0.005622951,0.053425298,-0.01518908,0.005198703
0.323,1,0.008896402,0.006288891,0.005631765,0.053643351,-0.0152858,0.00520784
0.324,1,0.008912479,0.006296809,0.005640497,0.053858332,-0.015382282,0.005216901
0.325,1,0.00892961,0.006305357,0.005649846,0.054084874512285455,-0.015480473,0.005226533
0.326,1,0.008946742,0.006313905,0.005659194,0.054311417403511295,-0.015578665,0.005236165
0.327,1,0.008963874,0.006322454,0.005668543,0.05453796,-0.015676857,0.005245798
0.328,1,0.008980828,0.006330927,0.005677801,0.054761198,-0.015774752,0.005255346
0.329,1,0.008998879,0.00634005,0.005687698,0.054996612653722646,-0.015874524,0.005265487
0.33,1,0.00901693,0.006349173,0.005697595,0.055232028,-0.015974296,0.005275628
0.331,1,0.009034981,0.006358296,0.005707491,0.055467443,-0.016074068,0.005285769
0.332,1,0.009052836,0.006367334,0.005717288,0.055699303,-0.016173482,0.005295817
0.333,1,0.009071832,0.006377045,0.005727747,0.055943995,-0.016274944,0.005306481
0.334,1,0.009090829,0.006386755,0.005738206,0.056188686,-0.016376407,0.005317145
0.335,1,0.009109825,0.006396465,0.005748665,0.056433378,-0.016477869,0.005327808
0.336,1,0.009128607,0.006406081,0.005759014,0.05667425,-0.016578912,0.005338369
0.337,1,0.009148577,0.006416391,0.00577005,0.056928646,-0.016682177,0.00534957
0.338,1,0.009168547,0.006426702,0.005781086,0.057183042,-0.016785442,0.005360771
0.339,1,0.009188517,0.006437012,0.005792122,0.057437438,-0.016888707,0.005371972
0.34,1,0.009208253,0.006447219,0.005803037,0.057687732,-0.016991488,0.00538306
0.341,1,0.009229226,0.006458144,0.005814667,0.057952286,-0.017096671,0.005394814
0.342,1,0.0092502,0.006469069,0.005826296,0.05821684,-0.017201854,0.005406568
0.343,1,0.009271173,0.006479994,0.005837926,0.058481394137133436,-0.017307037,0.005418322
0.344,1,0.009292147,0.006490919,0.005849555,0.058745948,-0.01741222,0.005430076
0.345,1,0.0093139,0.006502359,0.005861662,0.059016738,-0.017518889,0.005442274
0.346,1,0.00933591,0.006513914,0.005873902,0.059291931,-0.017626107,0.005454597
0.347,1,0.009357919,0.006525469,0.005886142,0.059567124,-0.017733326,0.005466921
0.348,1,0.009379928,0.006537024,0.005898382,0.059842318,-0.017840544,0.005479244
0.349,1,0.009402728,0.006549098,0.005911104,0.060123935,-0.017949301,0.005492018
0.35,1,0.009425807,0.006561299,0.005923973,0.060410277,-0.018058675,0.005504928
0.351,1,0.009448885,0.0065735,0.005936841,0.06069662,-0.01816805,0.005517838
0.352,1,0.009471964,0.006585701,0.005949709,0.060982962,-0.018277425,0.005530749
0.353,1,0.009495845,0.006598426,0.005963067,0.061275926879248724,-0.01838839,0.005544115
0.354,1,0.009520029,0.006611291,0.005976583,0.061573959843289484,-0.018500044,0.005557631
0.355,1,0.009544213,0.006624155,0.005990099,0.061871993,-0.018611699,0.005571146
0.356,1,0.009568398,0.00663702,0.006003615,0.062170026,-0.018723354,0.005584662
0.357,1,0.009593396,0.006650413,0.006017626,0.06247489,-0.018836652,0.00559864
0.358,1,0.009618724,0.00666396,0.006031811,0.062785188,-0.018950714,0.005612781
0.359,1,0.009644052,0.006677506,0.006045996,0.063095487,-0.019064775,0.005626922
0.36,1,0.00966938,0.006691053,0.006060181,0.063405786,-0.019178837,0.005641063
0.361,1,0.009695535,0.006705133,0.006074866,0.063723135,-0.019294596,0.005655672
0.362,1,0.009722048,0.006719381,0.006089742,0.06404631,-0.019411196,0.00567046
0.363,1,0.009748561,0.006733629,0.006104617,0.064369486,-0.019527795,0.005685247
0.364,1,0.009775073,0.006747878,0.006119492,0.064692662,-0.019644395,0.005700034
0.365,1,0.009802426,0.006762665,0.006134875,0.065023119,-0.019762746,0.005715296
0.366,1,0.009830166,0.006777636,0.006150463,0.065359821,-0.019882018,0.005730752
0.367,1,0.009857907,0.006792607,0.006166052,0.065696524,-0.02000129,0.005746207
0.368,1,0.009885648,0.006807577,0.00618164,0.066033227,-0.020120562,0.005761663
0.369,1,0.009914242,0.006823094,0.006197744,0.066377454,-0.020241641,0.0057776
0.37,1,0.009943256,0.006838809,0.006214071,0.066728376,-0.020363724,0.005793747
0.371,1,0.00997227,0.006854525,0.006230398,0.067079298,-0.020485807,0.005809894
0.372,1,0.010001284819238001,0.006870241,0.006246725,0.067430219,-0.020607891,0.005826041
0.373,1,0.010031167374021498,0.006886508,0.006263574,0.067788922,-0.020731837,0.005842677
0.374,1,0.010061504247613536,0.006902992,0.006280665,0.068154799,-0.020856875,0.005859541
0.375,1,0.010091841121205572,0.006919476,0.006297757,0.068520677,-0.020981912,0.005876405
0.376,1,0.010122177994797608,0.00693596,0.006314848,0.068886554,-0.021106949,0.005893269
0.377,1,0.010153399,0.006953003,0.00633247,0.069260483,-0.021233907,0.005910629
0.378,1,0.01018511,0.006970281,0.006350354,0.069642101,-0.021362047,0.005928235
0.379,1,0.010216821078394198,0.006987559,0.006368237,0.070023719,-0.021490186,0.005945842
0.38,1,0.010248532341681897,0.007004837,0.006386121,0.070405337,-0.021618325,0.005963449
0.381,1,0.010281143575702575,0.00702268,0.006404544,0.070795293,-0.021748443,0.00598156
0.382,1,0.010314284348850117,0.007040778,0.006423249,0.071193489,-0.021879837,0.005999937
0.383,1,0.010347425121997659,0.007058876,0.006441955,0.071591685,-0.022011231,0.006018315
0.384,1,0.010379994903329085,0.007076698,0.006460355,0.071981049,-0.022141249,0.006036404
0.385,1,0.010414623787395978,0.007095646,0.006479914,0.072396717,-0.022276056,0.006055582
0.386,1,0.010449252671462872,0.007114593,0.006499473,0.072812384,-0.022410863,0.00607476
0.387,1,0.010483881555529767,0.00713354,0.006519032,0.073228052,-0.022545669,0.006093938
0.388,1,0.010517895,0.007152188,0.006538261,0.073634254,-0.022678996,0.006112805
0.389,1,0.010554074501110945,0.007172015,0.006558707,0.074068347,-0.022817378,0.006132815
0.39,1,0.010590254,0.007191841,0.006579153,0.074502441,-0.022955761,0.006152824
0.391,1,0.010626433131890755,0.007211668,0.006599599,0.074936534,-0.023094143,0.006172834
0.392,1,0.010661949915863245,0.007231171,0.006619689,0.075360481,-0.023230937,0.006192509
0.393,1,0.010699745961195236,0.007251908,0.006641058,0.075814021,-0.023373064,0.006213383
0.394,1,0.010737542,0.007272646,0.006662426,0.07626756,-0.023515191,0.006234257
0.395,1,0.010775338,0.007293383,0.006683795,0.0767211,-0.023657318,0.006255132
0.396,1,0.010812421048449851,0.007313772,0.006704779,0.07716376,-0.023797743,0.006275646
0.397,1,0.010851904381817773,0.007335454,0.006727108,0.077637837,-0.023943789,0.006297421
0.398,1,0.010891388,0.007357137,0.006749437,0.078111914,-0.024089835,0.006319195
0.399,1,0.010930871048553613,0.00737882,0.006771765,0.078585991,-0.024235882,0.00634097
0.4,1,0.010969587,0.007400126,0.006793681,0.079048401,-0.024380107,0.006362357
0.401,1,0.011010833,0.00742279,0.00681701,0.079544184,-0.024530254,0.006385069
0.402,1,0.011052078821396197,0.007445454,0.006840339,0.080039966,-0.024680401,0.006407781
0.403,1,0.011093324566200227,0.007468118,0.006863668,0.080535749,-0.024830548,0.006430493
0.404,1,0.011133745509136808,0.007490376,0.006886553,0.081019017,-0.024978749,0.006452789
0.405,1,0.011176833686917041,0.00751406,0.006910925,0.081537757,-0.025133184,0.006476478
0.406,1,0.011219921864697273,0.007537743,0.006935297,0.082056496,-0.02528762,0.006500167
0.407,1,0.011263010042477505,0.007561427,0.00695967,0.082575236,-0.025442055,0.006523856
0.408,1,0.011306098220257736,0.00758511,0.006984042,0.083093976,-0.02559649,0.006547545
0.409,1,0.011350227518799194,0.007609418,0.007009025,0.083623588,-0.025753331,0.006571807
0.41,1,0.011395243411777589,0.007634162,0.007034486,0.084166627,-0.025912249,0.006596515
0.411,1,0.011440259304755982,0.007658906,0.007059947,0.084709666,-0.026071167,0.006621223
0.412,1,0.011485275197734377,0.00768365,0.007085408,0.085252705,-0.026230085,0.006645932
0.413,1,0.011531356999038227,0.007709028,0.007111492,0.085807074,-0.026391473,0.006671224
0.414,1,0.011578391545387047,0.007734876,0.00713809,0.086375853,-0.026555075,0.006696997
0.415,1,0.011625426091735867,0.007760724,0.007164688,0.086944632,-0.026718677,0.006722769
0.416,1,0.011672460638084685,0.007786571,0.007191286,0.087513411,-0.026882279,0.006748541
0.417,1,0.011720587262904678,0.007813064,0.007218521,0.088094006,-0.027048416,0.00677491
0.418,1,0.011769737488111685,0.007840062,0.007246308,0.088690073,-0.027216911,0.006801794
0.419,1,0.011818888,0.007867059,0.007274094,0.089286139,-0.027385405,0.006828678
0.42,1,0.011868037938525696,0.007894057,0.007301881,0.089882206,-0.0275539,0.006855562
0.421,1,0.011918307886860092,0.007921711,0.007330319,0.090490606,-0.027724996,0.006883055
0.422,1,0.011969677,0.007949907,0.007359349,0.091115624,-0.027898599,0.006911101
0.423,1,0.012021046863057586,0.007978104,0.00738838,0.091740643,-0.028072202,0.006939146
0.424,1,0.012072416351156332,0.0080063,0.007417411,0.092365661,-0.028245806,0.006967192
0.425,1,0.012124934781468488,0.008035165,0.007447106,0.093003565,-0.028422077,0.006995861
0.426,1,0.012178634190352942,0.008064612,0.007477439,0.093659326,-0.028601013,0.007025122
0.427,1,0.012232333599237399,0.00809406,0.007507773,0.094315086,-0.028779949,0.007054384
0.428,1,0.012286033008121856,0.008123507,0.007538106,0.094970846,-0.028958884,0.007083646
0.429,1,0.012340912261462337,0.008153635,0.007569119,0.095640083,-0.029140555,0.007113544
0.43,1,0.012397059887016698,0.008184389,0.007600818,0.096328515,-0.029325055,0.007144078
0.431,1,0.012453207512571061,0.008215143,0.007632516,0.097016946,-0.029509556,0.007174613
0.432,1,0.012509355138125424,0.008245897,0.007664214,0.097705377,-0.029694056,0.007205147
0.433,1,0.012566715311984146,0.008277345,0.007696609,0.098407916,-0.029881358,0.007236333
0.434,1,0.012625437706339861,0.008309464,0.007729739,0.099131099,-0.030071662,0.007268201
0.435,1,0.012684160100695578,0.008341583,0.007762869,0.099854282,-0.030261966,0.007300069
0.436,1,0.012742882495051296,0.008373703,0.007795999,0.10057746441288966,-0.03045227,0.007331937
0.437,1,0.012802852072362772,0.00840653,0.007829843,0.10131542931982386,-0.030645444,0.007364473
0.438,1,0.012864284722256323,0.008440078,0.007864477,0.10207560840588514,-0.0308418,0.007397739
0.439,1,0.012925717372149871,0.008473626,0.00789911,0.10283578749194643,-0.031038156,0.007431006
0.44,1,0.012987150022043424,0.008507173,0.007933744,0.10359596657800771,-0.031234511,0.007464272
0.441,1,0.013049866561444908,0.008541443,0.007969109,0.10437165067535863,-0.031433804,0.007498222
0.442,1,0.013114154633404145,0.008576487,0.008005323,0.10517125200703972,-0.031636468,0.007532956
0.443,1,0.013178443,0.00861153,0.008041536,0.10597085333872085,-0.031839131,0.00756769
0.444,1,0.013242730777322615,0.008646573,0.008077749,0.10677045467040196,-0.032041795,0.007602424
0.445,1,0.013308341671536926,0.008682354,0.008114713,0.1075863360765405,-0.032247462,0.007637859
0.446,1,0.013375640831485066,0.008718965,0.008152588,0.10842798353226957,-0.032456697,0.007674134
0.447,1,0.013442939991433204,0.008755575,0.008190462,0.10926963098799863,-0.032665933,0.007710409
0.448,1,0.013508425145625955,0.008791295,0.00822736,0.11008350330580116,-0.032871393,0.007745783
0.449,1,0.013578902,0.008829549,0.008266983,0.11097003803202067,-0.033087473,0.007783678
0.45,1,0.013649379777330004,0.008867803,0.008306606,0.11185657275824018,-0.033303553,0.007821572
0.451,1,0.013719857093182028,0.008906057,0.008346229,0.11274310748445968,-0.033519632,0.007859467
0.452,1,0.013788384846375741,0.008943356,0.008384803,0.11359968153440503,-0.033731722,0.007896396
0.453,1,0.013862219783331527,0.008983334,0.008426269,0.11453418336538185,-0.033954926,0.007935994
0.454,1,0.013936054720287312,0.009023313,0.008467735,0.11546868519635867,-0.034178129,0.007975592
0.455,1,0.014009889657243098,0.009063292,0.008509201,0.1164031870273355,-0.034401333,0.008015191
0.456,1,0.014081628762192435,0.009102246,0.008549539,0.11730534813619678,-0.034620322,0.008053754
0.457,1,0.014159014281728426,0.009144037,0.008592948,0.11829115946805448,-0.034850938,0.008095145
0.458,1,0.0142364,0.009185828,0.008636357,0.11927697079991216,-0.035081553,0.008136536
0.459,1,0.014313785320800413,0.009227618,0.008679766,0.12026278213176986,-0.035312168,0.008177927
0.46,1,0.014388917035062766,0.00926831,0.008721964,0.12121365800187292,-0.035538336,0.008218209
0.461,1,0.014470060810116843,0.009312006,0.008767423,0.12225441044161237,-0.035776657,0.008261489
0.462,1,0.014551205,0.009355702,0.008812883,0.12329516288135181,-0.036014979,0.008304769
0.463,1,0.014632348360224997,0.009399398,0.008858343,0.12433591532109127,-0.0362533,0.00834805
0.464,1,0.014711067553617509,0.009441915,0.008902501,0.1253389002654555,-0.036486931,0.00839014
0.465,1,0.014796193314182977,0.009487615,0.008950128,0.1264385444228769,-0.03673326,0.008435411
0.466,1,0.014881319074748444,0.009533316,0.008997754,0.12753818858029828,-0.036979589,0.008480683
0.467,1,0.014966444835313912,0.009579017,0.00904538,0.12863783273771967,-0.037225917,0.008525955
0.468,1,0.015048961214302525,0.009623452,0.009091608,0.129696615,-0.037467304,0.00856995
0.469,1,0.015138310239635936,0.009671264,0.009141526,0.1308594535754981,-0.037721947,0.008617323
0.47,1,0.015227659264969351,0.009719077,0.009191444,0.1320222924207883,-0.03797659,0.008664697
0.471,1,0.015317008290302766,0.009766889,0.009241361,0.13318513126607848,-0.038231232,0.00871207
0.472,1,0.015406357315636185,0.009814701,0.009291279,0.13434797011136868,-0.038485875,0.008759443
0.473,1,0.015497380529556343,0.009863381,0.009342119,0.13553444845302925,-0.03874394,0.008807665
0.474,1,0.015591213305506325,0.00991342,0.009394462,0.13676517472672112,-0.039007208,0.008857258
0.475,1,0.015685046081456308,0.009963458,0.009446805,0.13799590100041292,-0.039270475,0.00890685
0.476,1,0.015778879,0.010013495967480648,0.009499148,0.13922662727410479,-0.039533743,0.008956442
0.477,1,0.015874450285778923,0.010064425013355836,0.009552444,0.14048240869657097,-0.039800479,0.00900691
0.478,1,0.015973048348415106,0.010116811933335948,0.009607357,0.14178614693327882,-0.040072685,0.009058847
0.479,1,0.016071646411051285,0.010169198853316061,0.009662271,0.14308988516998666,-0.040344892,0.009110785
0.48,1,0.016170244473687465,0.010221585773296174,0.009717184,0.14439362340669445,-0.040617099,0.009162723
0.481,1,0.016270650179538486,0.010274888,0.009773082,0.14572395233155738,-0.040892813,0.009215563
0.482,1,0.016374318169366735,0.010329755040912172,0.009830721,0.1471063061463311,-0.041174275,0.009269981
0.483,1,0.016477986159194984,0.010384622,0.009888361,0.14848865996110483,-0.041455736,0.0093244
0.484,1,0.016581654,0.010439489863190102,0.009946,0.14987101377587855,-0.041737197,0.009378818
0.485,1,0.016687203709121204,0.010495298,0.010004659031634364,0.15128162628120698,-0.042022198,0.009434169
0.486,1,0.016796271663793442,0.010552787194641578,0.010065192269641456,0.15274873166992659,-0.042313229,0.009491214
0.487,1,0.016905339618465683,0.010610276732464948,0.010125725507648545,0.1542158370586462,-0.04260426,0.009548259
0.488,1,0.017014408,0.010667766270288315,0.010186258745655636,0.1556829424473658,-0.04289529,0.009605304
0.489,1,0.017125436,0.010726223068610933,0.010247849661148209,0.15718012112827784,-0.043189883,0.009663311
0.49,1,0.017240262334510377,0.010786487101635805,0.010311459035357101,0.15873870665411155,-0.043490794,0.009723139
0.491,1,0.017355088252169238,0.010846751134660677,0.010375068409565995,0.16029729217994532,-0.043791706,0.009782967
0.492,1,0.017469914169828096,0.010907015,0.010438677783774887,0.16185587770577906,-0.044092617,0.009842795
0.493,1,0.017586786194791634,0.010968274871442642,0.010503384619803664,0.1634465136436794,-0.044397102,0.009903618
0.494,1,0.017707758905147433,0.011031477480263719,0.010570267042395894,0.16510396852374337,-0.044708198,0.009966398
0.495,1,0.017828731615503225,0.011094680089084798,0.010637149464988123,0.1667614234038074,-0.045019294,0.010029177950112144
0.496,1,0.017949704325859024,0.011157882697905876,0.010704031887580352,0.16841887828387136,-0.04533039,0.010091957864084315
0.497,1,0.018072814828501087,0.011222111029209645,0.010772054318001125,0.17011054117433186,-0.045645058,0.010155766692137925
0.498,1,0.018200357,0.011288429,0.010842423159039195,0.171874992,-0.045966632,0.01022168
0.499,1,0.0183279,0.011354747155970138,0.010912792000077264,0.17363944372274415,-0.046288206,0.010287593393356576
0.5,1,0.018455441986678017,0.011421065219350383,0.010983160841115336,0.17540389499695028,-0.046609781,0.010353506743965901
0.501,1,0.018585221,0.011488440817868813,0.011054715245900449,0.17720491266047497,-0.046934909,0.010420485248635245
0.502,1,0.018719793571875025,0.011558065219472058,0.011128802000918259,0.179085313,-0.047267239,0.010489727988058285
0.503,1,0.018854366192091732,0.011627689621075302,0.011202888755936072,0.18096571298605701,-0.04759957,0.010558970727481328
0.504,1,0.018988938812308436,0.011697314022678549,0.011276975510953883,0.18284611314884808,-0.0479319,0.010628213466904369
0.505,1,0.019125854611965108,0.01176803,0.011352296671840175,0.184765662,-0.048267748,0.010698559737218375
0.506,1,0.019267959780683977,0.011841166634998731,0.011430352830721179,0.18677188856665894,-0.04861109,0.010771343431381083
0.507,1,0.019410064949402853,0.011914303606400271,0.011508408989602183,0.18877811527815389,-0.048954432,0.010844127125543793
0.508,1,0.01955217,0.011987440577801812,0.011586465148483186,0.19078434198964883,-0.049297775,0.010916910819706502
0.509,1,0.019696734,0.012061704527353247,0.011665808,0.19283254927120816,-0.049644577,0.010990838709185179
0.51,1,0.019846920074998144,0.012138577,0.011748107295113438,0.19497551904483734,-0.049999157,0.011067392023945528
0.511,1,0.019997106,0.012215449763235652,0.011830406,0.19711848881846653,-0.050353738,0.011143945338705878
0.512,1,0.020141195,0.01228951,0.011909507780635932,0.19915772241578994,-0.050700267,0.011217668924739167
0.513,1,0.020300062382234613,0.012370359907881275,0.011996347948876631,0.20144952051412343,-0.051066276,0.011298239278477699
0.514,1,0.020458930249987534,0.012451209766456861,0.012083188,0.20374131861245692,-0.051432285,0.011378809632216227
0.515,1,0.020617798117740456,0.012532059625032448,0.012170028285358028,0.20603311671079041,-0.051798294,0.01145938
0.516,1,0.020770045,0.012609875464463585,0.012253406,0.20821120084092698,-0.052155995,0.011536898341071071
0.517,1,0.020938252247021238,0.012694964546119224,0.012345112538951564,0.21066523001155035,-0.052533574,0.011621753745261499
0.518,1,0.021106459318558105,0.012780053627774865,0.012436818881355179,0.2131192591821737,-0.052911152,0.011706609149451926
0.519,1,0.021274666390094975,0.012865142709430503,0.012528525223758793,0.21557328835279707,-0.053288731,0.011791464553642354
0.52,1,0.021435677684936864,0.012946956153797366,0.012616479493051115,0.2179024896032907,-0.053657771,0.011873025860002686
0.521,1,0.021613946,0.013036568926759117,0.012713407282644838,0.22053364076636048,-0.054046999,0.011962457
0.522,1,0.021792214082079493,0.013126182,0.012810335,0.22316479192943023,-0.054436228,0.012051888085113035
0.523,1,0.021970482,0.013215794472682623,0.012907262861832282,0.22579594309250003,-0.054825457,0.012141319197668208
0.524,1,0.022140921,0.013301867913560075,0.013000120481010556,0.22828986412346988,-0.05520595,0.012227192
0.525,1,0.022330043983046867,0.013396313687723791,0.013102658516557699,0.23111471269940276,-0.055606835,0.012321514615207793
0.526,1,0.022519167072053675,0.013490759461887507,0.013205197,0.23393956127533566,-0.056007719,0.012415837035174827
0.527,1,0.022708290161060483,0.013585205236051225,0.013307734587651984,0.23676440985126854,-0.056408604,0.012510159455141862
0.528,1,0.022888883773151736,0.013675823,0.013405852760907687,0.23943816221778477,-0.056800599,0.012600635478947018
0.529,1,0.023089736,0.013775439,0.013514427229631257,0.24247519447895566,-0.057213051,0.012700192315570406
0.53,1,0.023290588401678115,0.013875055,0.013623001698354828,0.24551222674012657,-0.057625503,0.012799749152193793
0.531,1,0.023491441,0.013974670223011229,0.013731576167078399,0.2485492590012975,-0.058037955,0.012899305988817179
0.532,1,0.023682989282849367,0.014070142859203532,0.013835345714722447,0.2514196618735637,-0.058441422,0.012994701243729806
0.533,1,0.023896536,0.014175295529083594,0.013950424585825877,0.25468953654468723,-0.058865238,0.013099865998149114
0.534,1,0.024110082,0.014280448198963654,0.014065503456929307,0.2579594112158108,-0.059289054,0.013205031
0.535,1,0.024323628606336106,0.014385600868843716,0.014180582328032739,0.2612292858869344,-0.059712871,0.013310195506987726
0.536,1,0.024527013123104048,0.014486264853533751,0.014290431547056589,0.2643150950812263,-0.060127678,0.013410853612275472
0.537,1,0.024754321,0.014597355766073112,0.014412529581197757,0.2678409464326151,-0.060562514,0.013522033416344085
0.538,1,0.024981628,0.014708446678612474,0.014534627615338925,0.27136679778400385,-0.06099735,0.013633213220412697
0.539,1,0.025208936,0.014819537591151835,0.014656725649480094,0.2748926491353927,-0.061432186,0.013744393024481308
0.54,1,0.025425128179976143,0.014925760241265724,0.014773124702453747,0.27821482171132456,-0.061858082,0.013850687865312114
0.541,1,0.025667378945006925,0.015043228,0.014902809178038382,0.2820226116291241,-0.062303421,0.013968327129426163
0.542,1,0.025909629710037706,0.015160696241641118,0.015032493653623018,0.28583040154692374,-0.06274876,0.014085966393540213
0.543,1,0.026151880475068487,0.015278164241828816,0.015162178129207653,0.28963819146472325,-0.063194099,0.014203605657654262
0.544,1,0.026381955647366215,0.015390346574961206,0.015285644,0.2932201921651681,-0.063630683,0.014315944586785194
0.545,1,0.026640462344203957,0.015514672549675208,0.015423541322008237,0.29733912019517333,-0.0640858,0.014440529
0.546,1,0.026898969041041703,0.015638998524389207,0.015561438598170746,0.3014580482251786,-0.064540917,0.014565113648137767
0.547,1,0.027157476,0.015763324,0.015699335874333253,0.3055769762551839,-0.064996033,0.014689698178814055
0.548,1,0.027402624,0.015881905022876213,0.015830438265520632,0.30944513330529017,-0.065442724,0.014808526
0.549,1,0.027678847437830324,0.016013616849836564,0.015977241324729767,0.3139081155176709,-0.065906638,0.014940587277346012
0.55,1,0.027955070881547327,0.016145328676796918,0.016124044,0.3183710977300517,-0.066370553,0.015072648935917424
0.551,1,0.028231294,0.016277040503757268,0.016270847443148034,0.3228340799424324,-0.066834468,0.015204710594488836
0.552,1,0.028492837182652612,0.0164025,0.016410215045891654,0.3270179992352726,-0.067290463,0.015330512
0.553,1,0.028788407,0.016542177709412922,0.016566692,0.33186222902924695,-0.06776189,0.015470634085672015
0.554,1,0.029083976,0.016681855903723116,0.016723169,0.33670645882322137,-0.068233316,0.015610756072301953
0.555,1,0.029379546,0.016821534,0.016879646469922304,0.3415506886171957,-0.068704742,0.015750878
0.556,1,0.029658954,0.016954399,0.017027974664336688,0.3460837371604286,-0.069168976,0.015884184902748306
0.557,1,0.029975691654192053,0.017102682745282982,0.017194979552945217,0.35135134392525946,-0.069646257,0.016033007765542673
0.558,1,0.030292429472983804,0.017250967,0.017361984,0.3566189506900903,-0.070123538,0.016181830628337043
0.559,1,0.030609167291775558,0.017399251091041096,0.017528989,0.36188655745492115,-0.070600818,0.016330653491131414
0.56,1,0.030908079,0.017540100255857456,0.017687049,0.3668064292169475,-0.071071903,0.016472048
0.561,1,0.031248027825620875,0.017697696521585888,0.017865532117496877,0.3725452542213955,-0.071552934,0.016630276356849275
0.562,1,0.031587976,0.017855293,0.018044015437846242,0.3782840792258434,-0.072033964,0.016788504844862655
0.563,1,0.031927925,0.018012889053042734,0.018222498758195586,0.38402290423029073,-0.072514994,0.016946733332876013
0.564,1,0.032267873,0.018170485318771162,0.018400982,0.3897617292347387,-0.072996024,0.017104961820889393
0.565,1,0.032613629,0.018330050249811016,0.018582168493139446,0.39563679747416086,-0.073473291,0.017265265
0.566,1,0.032979083,0.018497739742789822,0.018773192,0.4019013106396357,-0.073955426,0.017433676068022753
0.567,1,0.033344538,0.018665429,0.018964214519167053,0.4081658238051105,-0.074437561,0.017602087
0.568,1,0.033709993,0.018833119,0.019155238,0.4144303369705854,-0.074919697,0.017770498
0.569,1,0.034081726,0.019002875940233803,0.019349152,0.42084555681363955,-0.075396506,0.017941088
0.57,1,0.034475275,0.019181524635399946,0.019553902,0.42769794335233824,-0.075876453,0.018120539304359168
0.571,1,0.034868823,0.019360173,0.019758652472900963,0.4345503298910369,-0.076356399,0.018299990446166016
0.572,1,0.035262371,0.019538822025732237,0.019963403,0.44140271642973566,-0.076836346,0.018479441587972864
0.573,1,0.035662728225026086,0.019719645779419558,0.020171253,0.44842224948570947,-0.077309116,0.018661184
0.574,1,0.036087295,0.019910215847336564,0.020391063331593864,0.45593370202989303,-0.077782797,0.018852624616650496
0.575,1,0.036511862,0.020100785915253567,0.020610873659721113,0.4634451545740766,-0.078256479,0.019044065219645263
0.576,1,0.036936429,0.020291356,0.020830683987848365,0.4709566071182602,-0.078730161,0.019235506
0.577,1,0.037368401,0.020484218,0.021053826,0.47865394598598576,-0.079194475,0.019429358
0.578,1,0.037827303,0.020687780635395645,0.021290196,0.4869062061521545,-0.079656876,0.019633840235098905
0.579,1,0.038286205,0.020891343609721752,0.021526565,0.4951584663183233,-0.080119276,0.019838322893935143
0.58,1,0.038745107821696816,0.021094906584047862,0.021762935,0.503410726,-0.080581677,0.020042806
0.581,1,0.039212087,0.021300887983283306,0.022002895387915056,0.5118702975222892,-0.081032119,0.020249828
0.582,1,0.039709098,0.02151864,0.022257516138741967,0.5209575012995331,-0.081477091,0.020468522451460594
0.583,1,0.040206108344912936,0.021736392,0.022512137,0.5300447050767769,-0.081922063,0.020687217
0.584,1,0.040703118816630454,0.021954144258418472,0.022766757640395794,0.5391319088540207,-0.082367035,0.020905911619983238
0.585,1,0.041208969,0.022174453,0.023025259,0.5484509918081143,-0.082796985,0.021127283744965437
0.586,1,0.041748395,0.022407733014491574,0.023300046,0.5584818863198396,-0.083217021,0.021361494
0.587,1,0.042287819725697146,0.022641012976705767,0.023574832243034614,0.568512781,-0.083637057,0.021595703
0.588,1,0.042827244872713374,0.022874293,0.023849619,0.5785436753432903,-0.084057093,0.021829913335205613
0.589,1,0.043376378,0.023110280710703167,0.024128612,0.5888347104388703,-0.084458489,0.022066949
0.59,1,0.043963152,0.023360590743367743,0.024425738274433985,0.5999353262583915,-0.084844448,0.02231813
0.591,1,0.044549925,0.023610900776032322,0.024722864891657433,0.6110359420779127,-0.085230406,0.022569310781048537
0.592,1,0.045136698,0.023861210808696895,0.025019991508880877,0.6221365578974338,-0.085616365,0.022820491753186147
0.593,1,0.045734172,0.024114394150599402,0.025321691277393955,0.6335299283967151,-0.08597941,0.023074657617663093
0.594,1,0.046373965908565504,0.024383424439759896,0.025643634592433358,0.645846813,-0.086320187,0.02334444
0.595,1,0.047013760139369254,0.024652455,0.025965578,0.6581636969586871,-0.086660963,0.023614223131165707
0.596,1,0.047653554370173004,0.024921485018080884,0.026287521222512163,0.670480581,-0.08700174,0.023884005887917014
0.597,1,0.048305187612847654,0.025193570292836056,0.026614453103837026,0.6831279815215463,-0.087314558,0.024156945
0.598,1,0.049004552429395776,0.025483227909845717,0.026964044677038355,0.6968321239973556,-0.087596692,0.024447162
0.599,1,0.049703917245943904,0.025772886,0.027313636250239692,0.7105362664731649,-0.087878826,0.024737378170763876
0.6,1,0.050403282062492026,0.026062543143865045,0.027663228,0.7242404089489741,-0.08816096,0.025027595
0.601,1,0.051115799,0.026355455637434303,0.028018280034322517,0.7383189361793796,-0.088409178,0.025321152716587705
0.602,1,0.051882327765039926,0.026667899,0.028398769,0.7536105542214282,-0.08861638,0.025633868071725897
0.603,1,0.052648857004490145,0.026980341734841942,0.028779258382458064,0.7689021722634769,-0.088823583,0.025946583426864088
0.604,1,0.053415386,0.027292785,0.029159747556525836,0.7841937903055255,-0.089030786,0.026259299
0.605,1,0.054196588,0.027608703,0.029546236134709664,0.7999109334382635,-0.089197042,0.026575555617193963
0.606,1,0.055039126,0.027946381,0.029961366,0.8170253259414983,-0.089309634,0.026913105627842777
0.607,1,0.055881664,0.028284059346410775,0.030376496755781954,0.8341397184447332,-0.089422227,0.027250656
0.608,1,0.056724201845982626,0.028621737449921372,0.030791627066318102,0.8512541109479681,-0.089534819,0.027588206
0.609,1,0.057583183,0.028963134,0.031213374,0.8688538562919694,-0.089598172,0.027929514132676435
0.61,1,0.058512079859537214,0.029328836953231054,0.031667477,0.8880685918634179,-0.089592419,0.028294551
0.611,1,0.059440977,0.029694539428333888,0.032121579,0.9072833274348665,-0.089586665,0.028659588772235782
0.612,1,0.060369874,0.030060241903436723,0.032575682,0.9264980630063149,-0.089580912,0.029024626092015452
0.613,1,0.061317286919360656,0.030429933,0.033037113,0.946268394,-0.089516141,0.029393658
0.614,1,0.062344718,0.030826846505574376,0.03353522,0.9679121698615758,-0.089363457,0.029789208201338974
0.615,1,0.063372148,0.03122376,0.034033328,0.9895559460402655,-0.089210773,0.030184758
0.616,1,0.064399579,0.031620673,0.034531435,1.0111997222189553,-0.089058089,0.030580308287795805
0.617,1,0.065447966,0.032021874816096814,0.035037695,1.0334818629998408,-0.088834869,0.030980111671049977
0.618,1,0.066588329,0.032453651888025056,0.035585683861132894,1.0579454643118509,-0.088500892,0.031409641488059865
0.619,1,0.067728692,0.032885429,0.036133672,1.0824090656238607,-0.088166916,0.031839171305069754
0.62,1,0.068869055,0.033317206,0.036681661,1.1068726669358708,-0.087832939,0.032268701
0.621,1,0.070033266,0.033753604,0.037238762,1.1320725205295674,-0.087414876,0.032702769210892886
0.622,1,0.071303689,0.034224447,0.037843527,1.1598224193265194,-0.086858384,0.033170273
0.623,1,0.072574113,0.03469529,0.038448291612524305,1.1875723181234714,-0.086301893,0.033637777
0.624,1,0.073844536,0.035166132,0.039053056596084795,1.2153222169204234,-0.085745401,0.034105281
0.625,1,0.075142255,0.035641967,0.039668057,1.2439245579901643,-0.085088907,0.03457764
0.626,1,0.076563242,0.036156726951002645,0.040337732,1.2755198494342825,-0.084260572,0.035087746
0.627,1,0.077984229,0.036671487,0.041007408,1.307115140878401,-0.083432237,0.035597852855078785
0.628,1,0.079405216,0.037186248,0.041677083395071014,1.338710432322519,-0.082603902,0.03610796
0.629,1,0.080857639,0.037706412,0.042358317502718366,1.3712965774111754,-0.081656919,0.036623277
0.63,1,0.082453897,0.038270714,0.043102554,1.4074101255218372,-0.0804979,0.037181386173602685
0.631,1,0.084050155,0.038835015412338976,0.043846791,1.443523673632499,-0.079338882,0.037739495227237525
0.632,1,0.085646413,0.039399317041332364,0.044591026998866204,1.4796372217431608,-0.078179863,0.038297604280872366
0.633,1,0.087279116,0.039969483149257606,0.045348391,1.5169070832422367,-0.076880429,0.03886133
0.634,1,0.089080636,0.040589871197078325,0.046178708,1.5583519852463046,-0.075320829,0.039473786485841295
0.635,1,0.090882156,0.041210259244899045,0.047009024,1.5997968872503723,-0.07376123,0.040086242958862234
0.636,1,0.092683676,0.041830647,0.04783934,1.6412417892544402,-0.07220163,0.040698699431883166
0.637,1,0.09452775,0.042457413055844634,0.048684658,1.6840414551485137,-0.070476328,0.041317243
0.638,1,0.096571222,0.043141538,0.049614892,1.7318042107582121,-0.068433569,0.041991564
0.639,1,0.098614693,0.043825663,0.050545127,1.7795669663679106,-0.066390809,0.042665885
0.64,1,0.10042101493824307,0.044444017,0.051375958388728944,1.8214038843666076,-0.06473318,0.043275998389288035
0.641,1,0.10275170343071319,0.045200862,0.052422851,1.876685982367893,-0.062110412,0.044021172
0.642,1,0.1050823919231833,0.045957708,0.053469743,1.9319680803691783,-0.059487644,0.044766345
0.643,1,0.10741308041565342,0.046714554,0.054516635,1.987250178370464,-0.056864876,0.045511517776700566
0.644,1,0.10945958363054774,0.047395662,0.055446457,2.0354258480076393,-0.054706348,0.046182304
0.645,1,0.11213385182724202,0.048235832,0.056630406,2.0996958356449937,-0.051391122,0.047009182
0.646,1,0.11480812002393631,0.049076001,0.057814355575086934,2.163965823282348,-0.048075897,0.047836060679728926
0.647,1,0.1174823882206306,0.049916171,0.058998305029717285,2.2282358109197022,-0.044760671,0.048662939156365055
0.648,1,0.11981327676403065,0.050668728,0.060043467,2.2839468139817836,-0.042000858,0.049403016
0.649,1,0.12290201515191085,0.051604805,0.061389528,2.3590052410009124,-0.03786442,0.050324851845989546
0.65,1,0.12599075353979106,0.052540882,0.06273559,2.4340636680200407,-0.033727982,0.051246688
0.651,1,0.12907949192767126,0.053476958485135874,0.064081651,2.5091220950391695,-0.029591544,0.052168524
0.652,1,0.13174952534727435,0.054311182289098626,0.065262009,2.5738295653019363,-0.026113505,0.05298825
0.653,1,0.13534288514937332,0.055358192,0.066801213,2.6618893685938136,-0.021011338,0.05402142
0.654,1,0.13893624495147228,0.056405201848135286,0.068340416,2.7499491718856914,-0.015909172,0.05505459
0.655,1,0.1425296047535712,0.057452212,0.06987962,2.838008975177569,-0.010807005,0.05608776
0.656,1,0.14560722959800498,0.058380172,0.071219466,2.9135033780667343,-0.006476196,0.056999718508466045
0.657,1,0.14982125634679705,0.059556180735081066,0.072990585,3.0172880272315883,-0.000250807,0.058164723
0.658,1,0.15403528309558912,0.060732189,0.074761704,3.1210726763964427,0.005974582,0.059329727
0.659,1,0.1582493098443812,0.061908197417891914,0.076532822,3.2248573255612967,0.012199970172241184,0.060494731
0.66,1,0.16182090697973206,0.062944229,0.078062112,3.313339519700062,0.017535627581459757,0.061514385
0.661,1,0.16680699879059022,0.064271126,0.080114043,3.4362000345858457,0.025048126636884084,0.062837236
0.662,1,0.17179309060144837,0.065598023,0.082165974,3.5590605494716296,0.032560626,0.064160087
0.663,1,0.17677918241230653,0.06692492,0.084217904,3.6819210643574136,0.040073125,0.065482938
0.664,1,0.18095489357693945,0.068086151,0.085973891,3.786103131531043,0.046581059,0.06662953
0.665,1,0.1869135461133841,0.069590691,0.088368895,3.9321518334655834,0.055538219,0.068143709
0.666,1,0.19287219864982874,0.071095231,0.090763899,4.078200535400123,0.064495378,0.069657889
0.667,1,0.19883085118627336,0.072599771,0.093158903,4.224249237334664,0.073452538,0.071172068
0.668,1,0.20375266318395285,0.073906815,0.095188338,4.347478564392572,0.081309632,0.072469859
0.669,1,0.21095387231319324,0.075622014,0.09800647,4.521730042055081,0.091840326,0.074219086
0.67,1,0.21815508144243362,0.077337212,0.10082460133285721,4.6959815197175905,0.10237102069102963,0.075968313
0.671,1,0.22535629057167406,0.079052411,0.10364273294803505,4.870232997,0.11290171516274869,0.07771754
0.672,1,0.2312093747136332,0.080530274,0.10600485628574666,5.016642168904742,0.12228210292514585,0.079197555
0.673,1,0.24002365046399138,0.082497296,0.10935003326359857,5.225136423787128,0.1344498049818737,0.081239742
0.674,1,0.24883792621434955,0.084464319,0.11269521024145049,5.433630678669514,0.14661750703860155,0.083281928
0.675,1,0.2576522019647077,0.086431341,0.1160403872193024,5.6421249335519015,0.15878520909532942,0.085324115
0.676,1,0.2646809705498631,0.088110638,0.11881106437699437,5.816806989275098,0.1698376604733875,0.087026599
0.677,1,0.2756277642207496,0.090381368,0.12281935405918173,6.066658526,0.18358323278783123,0.089439533
0.678,1,0.2865745578916361,0.092652097,0.1268276437413691,6.316510062073803,0.197328805,0.091852467
0.679,1,0.2975213515625226,0.094922827,0.13083593342355648,6.566361598473155,0.21107437741671875,0.094265402
0.68,1,0.3060523313289431,0.096841406,0.13411346162116058,6.775562649583101,0.22388288339537535,0.096243322
0.681,1,0.31987799912110415,0.099481964,0.13896421322651098,7.074818447082917,0.23894040505431258,0.099132854
0.682,1,0.33370366691326525,0.10212252096559574,0.14381496483186135,7.374074244582734,0.2539979267132498,0.10202238650476186
0.683,1,0.3475293347054263,0.10476307827514655,0.14866571643721174,7.673330042082551,0.269055448,0.10491191882435286
0.684,1,0.35800370142130566,0.10696817959329859,0.15257917372741372,7.9246336609321775,0.28357334404301054,0.10723598986429514
0.685,1,0.3758115032480538,0.11006377513226033,0.15850938709670667,8.281707603,0.29935519780132525,0.11074785188267161
0.686,1,0.3936193050748019,0.11315937067122209,0.16443960046599962,8.638781546062184,0.31513705155963995,0.11425971390104808
0.687,1,0.41142710690155004,0.11625496621018382,0.17036981383529257,8.995855488627186,0.33091890531795465,0.11777157591942455
0.688,1,0.42923490872829617,0.11935056174914523,0.17630002720458485,9.352929431,0.3467007590762676,0.12128343793780062
0.689,1,0.4479219695142661,0.1224677984214461,0.18241258704670718,9.720532646,0.3623208162170608,0.1248743396366748
0.69,1,0.4713978449743207,0.12612954274655425,0.18973372888247028,10.142772224819149,0.3777788809717153,0.12921116622252277
0.691,1,0.4948737204343753,0.12979128707166238,0.19705487071823338,10.565011803239857,0.3932369457263698,0.13354799280837076
0.692,1,0.518349596,0.1334530313967705,0.20437601255399648,10.987251381660569,0.4086950104810243,0.13788481939421876
0.693,1,0.5430819648212941,0.13713844727718022,0.21193192092891774,11.419510957130143,0.4234206283928784,0.14233273530679713
0.694,1,0.5749058666261281,0.14151318341427524,0.22104457099343688,11.91008222097936,0.43691825861293654,0.14777840592822666
0.695,1,0.606729768,0.1458879195513703,0.23015722105795602,12.400653484828576,0.4504158888329946,0.1532240765496562
0.696,1,0.6385536702357959,0.15026265568846536,0.23926987112247514,12.891224748677791,0.4639135190530527,0.15866974717108576
0.697,1,0.6722212076027458,0.15466271121160546,0.2486835003826727,13.388702028985195,0.4758152024766362,0.16427251537840726
0.698,1,0.7168604285679107,0.15994773123624628,0.2600743548767155,13.940389471392015,0.48510474590891617,0.17122630758782093
0.699,1,0.7614996495330755,0.1652327512608871,0.2714652093707582,14.492076913798835,0.4943942893411961,0.1781800997972346
0.7,1,0.8061388704982403,0.17051777128552795,0.28285606386480094,15.043764356205653,0.5036838327734761,0.18513389200664826
0.701,1,0.8535531793114404,0.1758288651698202,0.2946244248416511,15.593877790682507,0.5101943565967242,0.1923102574112525
0.702,1,0.9189015782027445,0.1822946087036011,0.3088017708554417,16.17763807065881,0.5127024017631137,0.2013323643861833
0.703,1,0.9842499770940486,0.18876035223738202,0.32297911686923236,16.761398350635112,0.5152104469295031,0.21035447136111413
0.704,1,1.0495983759853527,0.19522609577116296,0.33715646288302303,17.34515863061142,0.5177184920958927,0.21937657833604496
0.705,1,1.1191961674858473,0.20171706031401704,0.3517758799590037,17.908318512242424,0.5160665653069315,0.22871401731838525
0.706,1,1.2202610498857926,0.20974270576833715,0.36903160775983834,18.454070326664812,0.5098275840489398,0.24057682383176232
0.707,1,1.321325932285738,0.21776835122265722,0.3862873355606731,18.999822141087197,0.5035886027909481,0.25243963034513944
0.708,1,1.4223908146856834,0.22579399667697733,0.4035430633615077,19.545573955509585,0.4973496215329564,0.2643024368585165
0.709,1,1.5298460037409871,0.23384096872790927,0.42120247416728746,20.031879436380812,0.4858550362928194,0.27661378232435185
0.71,1,1.6979680883493624,0.2439711980059716,0.4409534018219675,20.40133069639062,0.47145488514252254,0.2923206073748049
0.711,1,1.8660901729577377,0.25410142728403395,0.4607043294766476,20.77078195640043,0.4570547339922257,0.30802743242525793
0.712,1,2.0342122575661126,0.2642316565620963,0.4804552571313277,21.140233216410238,0.4426545828419288,0.32373425747571094
0.713,1,2.210495966950146,0.2743729514081709,0.5001117766112515,21.376709222654988,0.423326168,0.3400902396167399
0.714,1,2.5199414985202115,0.2874119212422376,0.5194587482591598,21.339634456483687,0.4066333457258483,0.36069467625258633
0.715,1,2.8293870300902775,0.3004508910763042,0.5388057199070683,21.302559690312393,0.38994052372851357,0.3812991128884329
0.716,1,3.1388325616603425,0.3134898609103708,0.5581526915549765,21.265484924141095,0.3732477017311788,0.4019035495242793
0.717,1,3.4492284312435357,0.32651647945216833,0.5750046270344586,20.970487735683918,0.35513105497397596,0.4234706670272631
0.718,1,4.09044011,0.3436911257168446,0.5871062338356268,20.23017934230655,0.34852593620273864,0.44908164328815836
0.719,1,4.731651789343486,0.360865772,0.599207841,19.489870948929187,0.3419208174315014,0.4746926195490536
0.72,1,5.372863468,0.3780404182461972,0.6113094474379632,18.749562555551822,0.33531569866026406,0.5003035958099489
0.721,1,5.573576958008044,0.39515189395766276,0.6107953017120494,17.584636110915895,0.334567325,0.5272177625065098
0.722,1,7.483048758422961,0.41840883374061605,0.6122962009451718,15.960473776380915,0.3511060508829986,0.5532940056400492
0.723,1,9.392520558837878,0.4416657735235694,0.6137971001782941,14.33631144184594,0.36764477673398127,0.5793702487735886
0.724,1,11.301992359252795,0.4649227133065227,0.6152979994114165,12.712149107310962,0.38418350258496387,0.605446492
0.725,1,13.74400077,0.48800403807486326,0.5661625035951298,10.584795805889605,0.4121263316279943,0.6316016220199927
0.726,1,23.366725240509858,0.5205787939139072,0.6309244892464996,8.451246069464919,0.4496517924937724,0.6385847858552538
0.727,1,32.98944970629012,0.5531535497529511,0.6956864748978694,6.317696333040232,0.4871772533595505,0.64556795
0.728,1,42.61217417207037,0.585728306,0.7604484605492391,4.184146596615544,0.5247027142253285,0.6525511135257761
0.729,1,62.37215784039719,0.6178617872375107,0.6780114629215896,1.9143256856804147,0.5650656483143119,0.6459824510474007
0.73,1,74.00046104070347,0.6654445299610143,1.3379084135250823,0.5279385277381856,0.5993085404763956,0.5852618482977433
0.731,1,85.62876424100973,0.713027273,1.997805364128575,-0.85844863,0.6335514326384795,0.5245412455480859
0.732,1,97.25706744131601,0.7606100154080218,2.6577023147320675,-2.244835788,0.667794325,0.4638206427984285
0.733,1,95.36047863667116,0.8070641957981239,3.277659538081127,-2.839557708,0.6868543105770786,0.31840572629705627
0.734,1,81.10632180913714,0.8803661014864674,6.6368047686184495,-2.441163251,0.7052976941642051,0.17652073165203883
0.735,1,66.85216498160314,0.9536680071748111,9.995949999155771,-2.042768794,0.7237410777513316,0.034635737007021355
0.736,1,52.59800815406914,1.0269699128631546,13.355095229693095,-1.644374337,0.742184461,-0.107249258
0.737,1,31.74546293826252,1.0961812285182193,18.63693062553082,-0.358608609,0.7498115145997293,-0.512689846
0.738,1,23.323026304211844,1.2177251125015174,28.024803346074556,0.5545468404124916,0.7757199875231127,-0.194986405
0.739,1,14.90058967016117,1.3392689964848157,37.412676066618296,1.4677022898340537,0.80162846,0.12271703660133843
0.74,1,6.478153036110491,1.4608128804681135,46.80054878716203,2.3808577392556156,0.8275369333698794,0.4404204779861124
0.741,1,6.924146653446489,1.600005212150637,60.652166807526456,2.7958419076576577,0.8520621408444654,0.7255039994756105
0.742,1,6.676982536382017,1.8162183821086837,70.06508350757957,2.6469290381641346,0.8986761653203617,3.7660309156240213
0.743,1,6.429818419317543,2.032431552066731,79.47800020763269,2.4980161686706115,0.9452901897962578,6.806557831772431
0.744,1,6.182654302253071,2.2486447220247774,88.89091690768582,2.3491032991770884,0.991904214,9.847084747920842
0.745,1,5.006186372061198,2.2975701776017683,93.06621445979665,1.7930478200268434,1.0399393275867945,14.829649770772289
0.746,1,4.341287713515204,2.3724642320717884,86.11473196663967,1.53405401,1.1139398498242534,22.76065785776809
0.747,1,3.6763890549692113,2.4473582865418075,79.16324947348267,1.275060200199077,1.1879403720617123,30.691665944763894
0.748,1,3.0114903964232176,2.5222523410118276,72.21176698032568,1.0160663902851936,1.2619408942991712,38.62267403
0.749,1,2.7180308786274736,0.907459069,54.620666979504556,0.9996219000561082,1.3721743947854446,49.04620720771746
0.75,1,2.502387200846731,3.5154331587378262,41.12937732,1.028014289521501,1.3953664889553652,56.44396201786547
0.751,1,2.2867435230659887,6.123407248725177,27.63808765087945,1.0564066789868938,1.418558583125286,63.84171682801349
0.752,1,2.071099845285246,8.731381338712527,14.146797986566893,1.0847990684522864,1.441750677295207,71.23947163816149
0.753,1,1.8549202217654304,15.072199821760561,4.3698023734100016,1.090322609031929,1.3572124233561815,75.75282317049377
0.754,1,1.7128188533363262,26.043307516027983,1.607836182184308,1.0592727760240426,1.1324873702090785,74.14155583849288
0.755,1,1.570717484907222,37.014415210295404,-1.154130009,1.0282229430161562,0.9077623170619754,72.53028850649201
0.756,1,1.428616116478118,47.98552290456282,-3.9160962,0.9971731100082699,0.6830372639148723,70.91902117449114
0.757,1,1.3091365353694322,63.31023961785408,-2.253245189,0.9338645154772858,0.18742644280179876,64.03673611142617
0.758,1,1.2254349341152022,70.29183697572451,-0.958527585,0.8976118626888905,0.061899876,56.19814934952511
0.759,1,1.1417333328609724,77.27343433359493,0.3361900183254618,0.8613592099004952,-0.06362669,48.359562587624055
0.76,1,1.0580317316067427,84.25503169146536,1.6309076219543457,0.8251065571120998,-0.189153257,40.52097582572299
0.761,1,0.9789935485515027,84.45973493117741,2.4110941411520517,0.7938663659113869,-0.238827013,31.34078897152591
0.762,1,0.9232170613044098,77.82116895722812,2.4123259811327786,0.773590698,0.49617520918347685,25.05519382570999
0.763,1,0.867440574,71.18260298327885,2.413557821113506,0.75331503,1.2311774311912136,18.769598679894074
0.764,1,0.8116640868102241,64.54403700932956,2.4147896610942334,0.7330393624083519,1.9661796531989504,12.484003534078154
0.765,1,0.7583878842909595,52.56151687321094,1.957970635763463,0.7088812863241097,3.102893232028041,7.581613042766214
0.766,1,0.7198085754100981,43.11976633220257,1.6486623559076525,0.6921395255460467,4.686629429815189,5.054340182613843
0.767,1,0.6812292665292368,33.67801579119421,1.3393540760518425,0.675397765,6.270365627602337,2.527067322461472
0.768,1,0.6328959035273974,20.246118789426088,0.8998130012480553,0.6520607790970138,7.981040748598319,-0.90203627
0.769,1,0.6050065990204441,15.835652698549593,0.8087086778133257,0.6392960786457561,9.663619487257623,-1.27273783
0.77,1,0.5771172945134908,11.425186607673096,0.7176043543785962,0.6265313781944984,11.346198225916927,-1.643439389
0.771,1,0.5492279900065374,7.014720516796601,0.6265000309438665,0.6137666777432408,13.028776964576231,-2.014140949
0.772,1,0.5146895991718123,0.9971816006275916,0.5199995770486591,0.5975999317248748,15.117773030488538,-2.514919411
0.773,1,0.4938826094808611,0.32561556402777253,0.5096587556258453,0.5870595530333865,16.275945774341217,-2.258903028
0.774,1,0.47307561978990986,-0.345950473,0.49931793420303155,0.5765191743418981,17.434118518193895,-2.002886645
0.775,1,0.4522686300989587,-1.017516509,0.4889771127802178,0.5659787956504099,18.592291262046572,-1.746870262
0.776,1,0.42680818139463106,-1.836680519,0.48388342059922723,0.5543224650691102,20.13486464183486,-1.411340094
0.777,1,0.4108671824975241,-1.485486081,0.47178677517078543,0.5431795529719848,20.61022027830594,-1.14942885
0.778,1,0.394926184,-1.134291643,0.45969012974234363,0.5320366408748595,21.08557591477702,-0.887517605
0.779,1,0.378985185,-0.783097206,0.44759348431390183,0.5208937287777341,21.56093155,-0.625606361
0.78,1,0.3597070121584988,-0.258904484,0.43526453280633887,0.5093483930345283,22.279201349548796,-0.280450346
0.781,1,0.3472234814105351,0.005066166,0.4174455613912438,0.4964614368626734,22.211450731725225,-0.135596247
0.782,1,0.33473995066257134,0.2690368163492183,0.39962658997614864,0.48357448069081865,22.14370011390165,0.009257852
0.783,1,0.32225641991460763,0.5330074664020922,0.38180761856105355,0.4706875245189639,22.075949496078085,0.1541119511962813
0.784,1,0.30732703507607245,0.9117381511754813,0.360508605,0.4572059328729143,22.113438967647628,0.34766472116456415
0.785,1,0.2973683005290461,0.9669583877856618,0.34413128899738454,0.44296421,21.717539424735506,0.40176759225041114
0.786,1,0.2874095659820198,1.0221786243958422,0.32775397311630816,0.42872248696952975,21.321639881823387,0.4558704633362582
0.787,1,0.27745083143499344,1.0773988610060226,0.3113766572352318,0.4144807640178375,20.92574033891127,0.5099733344221052
0.788,1,0.2656636618691023,1.1665480034415159,0.29152402577855674,0.39919767718876575,20.54151798463064,0.5858983934063402
0.789,1,0.2575919231989358,1.1212943898097485,0.2789809536845629,0.3846083211663318,19.995331036366938,0.5913946684697697
0.79,1,0.24952018452876934,1.076040776177981,0.2664378815905689,0.3700189651438979,19.449144088103235,0.5968909435331992
0.791,1,0.24144844585860287,1.030787162546214,0.25389480949657506,0.35542960912146404,18.90295713983953,0.6023872185966287
0.792,1,0.23198528767967053,0.9814193966199249,0.2388023591408347,0.339439038,18.317339459390194,0.6149551623745092
0.793,1,0.22535232416100692,0.9170137301513959,0.22962479900978483,0.325478651,17.736119528409496,0.5999060888794355
0.794,1,0.21871936064234332,0.8526080636828666,0.220447239,0.3115182628750841,17.154899597428795,0.5848570153843619
0.795,1,0.21208639712367974,0.7882023972143374,0.21126967874768515,0.2975578752198241,16.57367967,0.5698079418892883
0.796,1,0.20437749187075102,0.7101247424837648,0.2003732224249302,0.2820244214500369,15.93116401613637,0.5550931263001323
0.797,1,0.198860737,0.6578960435861182,0.19354181783514088,0.26936910886887144,15.378087719022595,0.5340817981818522
0.798,1,0.19334398193471497,0.6056673446884717,0.18671041324535156,0.2567137962877059,14.825011421908819,0.5130704700635722
0.799,1,0.18782722696669693,0.5534386457908252,0.17987900865556225,0.24405848370654043,14.271935124795045,0.4920591419452922
0.8,1,0.18146640378927684,0.48901787871918273,0.17188454934377742,0.2298277312058047,13.652667642102207,0.4688481537284446
0.801,1,0.17682889111902594,0.4539888081622918,0.1666000831827427,0.21882347506120278,13.156495652048111,0.4483199735022151
0.802,1,0.17219137844877502,0.41895973760540095,0.161315617,0.20781921891660088,12.660323661994013,0.4277917932759855
0.803,1,0.16755386577852416,0.38393066704851003,0.1560311508606733,0.196814963,12.164151671939916,0.40726361304975595
0.804,1,0.16224552994622293,0.3405556123178238,0.14992704871990697,0.1843464875530275,11.60545776214107,0.38393346949976087
0.805,1,0.15830999835368606,0.319044438,0.14568314062407772,0.17508107259424383,11.17502586353399,0.36620710319958416
0.806,1,0.1543744667611492,0.2975332638330623,0.14143923252824847,0.16581565763546013,10.74459396492691,0.34848073689940745
0.807,1,0.15043893516861231,0.27602208959068153,0.13719532443241922,0.1565502426766765,10.314162066319831,0.33075437059923074
0.808,1,0.14596397174801273,0.24944390103389658,0.13234492759203462,0.1459914210660037,9.828462398081632,0.31040177789534706
0.809,1,0.14259567602638468,0.2366779702403651,0.12883801730360794,0.1383860568381784,9.462274740586139,0.2959339740552931
0.81,1,0.13922738030475662,0.22391203944683363,0.12533110701518127,0.13078069261035308,9.096087083090648,0.2814661702152391
0.811,1,0.13585908458312856,0.2111461086533022,0.12182419672675457,0.12317532838252779,8.729899425595157,0.26699836637518515
0.812,1,0.13205237465667752,0.1954991161247173,0.1178493293862274,0.11446749680574118,8.316616150440618,0.25032707588189074
0.813,1,0.12914740877124828,0.18784651530048352,0.11489407701571003,0.10835359694124547,8.008517671154099,0.2388395430177355
0.814,1,0.1262424428858187,0.18019391447624883,0.11193882464519231,0.10223969707674908,7.700419191867544,0.22735201
0.815,1,0.12333747700038916,0.1725413136520142,0.10898357227467459,0.096125797,7.392320713,0.21586447728942254
0.816,1,0.1204325111149596,0.16488871282777953,0.10602831990415688,0.090011897,7.084222233294438,0.20437694442526602
0.817,1,0.11754993518842807,0.15846304850573018,0.10313254221705329,0.084268836,6.787198157178538,0.19361433616495075
0.818,1,0.11502713432010422,0.15362063789331687,0.10060909973063634,0.079441618,6.529467890114592,0.184607815
0.819,1,0.11250433345178038,0.14877822728090362,0.098085657,0.0746144,6.2717376230506465,0.17560129341097724
0.82,1,0.10998153258345653,0.1439358166684903,0.095562215,0.069787182,6.014007355986701,0.1665947720339905
0.821,1,0.107478897,0.13971505659186237,0.093084932,0.065292212,5.766522640399727,0.1581983865729072
0.822,1,0.10527411713633275,0.13635927206198117,0.090910195,0.061543715,5.5514303304078645,0.1511662050846163
0.823,1,0.10306933684051547,0.13300348753209998,0.088735459,0.057795217,5.336338020416001,0.1441340235963255
0.824,1,0.10086455654469824,0.1296477030022188,0.086560723,0.05404672,5.121245710424137,0.1371018421080346
0.825,1,0.098677977,0.1265807467237769,0.084423982,0.050584098,4.915217857613536,0.1305584604269817
0.826,1,0.096739984,0.12400049858948406,0.082536615,0.047721169,4.735722539811905,0.1250620823409803
0.827,1,0.09480199,0.12142025045519124,0.080649248,0.04485824,4.556227222010275,0.11956570425497888
0.828,1,0.092863997,0.11884000232089842,0.078761882,0.041995310839500456,4.376731904208644,0.11406932616897748
0.829,1,0.090942466,0.11637900889339509,0.076906836,0.039371447,4.205055088937895,0.10895469270240636
0.83,1,0.08922994,0.1142130641668718,0.075259425,0.037223920518198325,4.0550504732445685,0.10464008031083358
0.831,1,0.087517415,0.1120471194403485,0.073612014,0.035076394369726954,3.905045857551243,0.10032546791926081
0.832,1,0.08580489,0.10988117471382519,0.071964603,0.032928868,3.755041241857917,0.096010856
0.833,1,0.084107286,0.1077551939241598,0.070345143,0.030977017670656134,3.6116815091855523,0.091990532
0.834,1,0.082586608,0.10582990825648539,0.068899897,0.029400027274861115,3.4860168826246642,0.088581688
0.835,1,0.08106593,0.10390462258881097,0.067454652,0.027823036879066097,3.3603522560637766,0.085172845
0.836,1,0.079545252,0.10197933692113659,0.066009406,0.026246046483271078,3.2346876295028886,0.081764002
0.837,1,0.078038129,0.10006149087083238,0.064588526,0.024826476909493387,3.1146230209209507,0.078580718
0.838,1,0.076681718,0.098298364,0.063314745,0.023699554220298538,3.009023544688219,0.075866342
0.839,1,0.075325306,0.096535237,0.062040964110958156,0.022572631531103695,2.9034240684554873,0.073151965
0.84,1,0.073968895,0.09477211,0.060767183017556896,0.021445708841908846,2.7978245922227556,0.070437589
0.841,1,0.072624826,0.093006474,0.05951473,0.020443555,2.696923758211546,0.06789586
0.842,1,0.071409884,0.091372387,0.05838717,0.019668189221678494,2.607874478405795,0.065715588
0.843,1,0.070194942,0.089738301,0.057259611,0.018892823230253205,2.518825198600044,0.063535317
0.844,1,0.06898,0.088104214,0.056132051,0.018117457238827923,2.4297759187942933,0.061355045
0.845,1,0.067776324,0.086467522,0.055023211771960345,0.017439609107473546,2.344661946106026,0.059307118033338976
0.846,1,0.066683876,0.084949247,0.054020951,0.016936238579711146,2.269287122438694,0.057539632
0.847,1,0.065591427,0.083430972,0.05301869,0.016432868051948747,2.193912298771363,0.055772146
0.848,1,0.064498979,0.081912697,0.052016428707670426,0.015929497524186344,2.118537475104031,0.05400466
0.849,1,0.063416838,0.080395248,0.05103064,0.015501269742348514,2.0464585584816923,0.052338969
0.85,1,0.062430985531052974,0.078987078,0.050136235327921747,0.015206247709370985,1.9824104832605358,0.050892456442100636
0.851,1,0.061445134,0.077578909,0.04924183,0.014911225676393452,1.918362408039379,0.049445944
0.852,1,0.060459282,0.07617074,0.048347425,0.014616204,1.8543143328182223,0.047999431325115124
0.853,1,0.059482882,0.074767434,0.047467553,0.014378181169365366,1.7930299073633946,0.046631583
0.854,1,0.058590227,0.073465621,0.046666391,0.014240978351782934,1.7383924172247194,0.04543638
0.855,1,0.057697572,0.072163808,0.045865229,0.014103775534200502,1.6837549270860441,0.044241176
0.856,1,0.056804917,0.070861994,0.045064067489239384,0.013966573,1.6291174369473689,0.043045971808936115
0.857,1,0.055920951,0.069568503,0.044275765,0.013871805307425619,1.5768019316386872,0.041911899158787645
0.858,1,0.055110134578051334,0.068369057,0.043555552,0.013852562879896342,1.5300094235241315,0.040914925
0.859,1,0.054299318500653594,0.067169611,0.04283534,0.013833320452367065,1.4832169154095753,0.039917951
0.86,1,0.053488502,0.065970164,0.042115127,0.013814078024837787,1.4364244072950196,0.038920977
0.861,1,0.052685693,0.064781563,0.041406329241300624,0.013825680171334412,1.391587799863037,0.037971807
0.862,1,0.051947037,0.063679628,0.040756679,0.013893135964563652,1.351358590675363,0.037132412
0.863,1,0.051208381842128836,0.062577693,0.040107029,0.013960591757792892,1.311129381487689,0.036293017
0.864,1,0.050469726,0.061475757854865504,0.039457378,0.014028048,1.2709001723000146,0.035453622
0.865,1,0.049738465,0.060386269235129894,0.038817896,0.014117195767676609,1.2323233355763672,0.034651862
0.866,1,0.049063682,0.059376162997502605,0.038229998,0.014246964006364536,1.1976054720206366,0.033938731223805904
0.867,1,0.048388899000633964,0.058366057,0.037642099,0.014376732245052464,1.1628876084649056,0.033225601
0.868,1,0.047714116,0.057355951,0.037054201,0.0145065,1.128169744909175,0.03251247
0.869,1,0.047046177295025096,0.056359122253868285,0.036475393,0.014650790274874885,1.094852269585194,0.031829181
0.87,1,0.046428136,0.055434602,0.035941743,0.014823955409057378,1.0647797675252884,0.031218039
0.871,1,0.045810094,0.054510082,0.035408093,0.014997121,1.0347072654653826,0.030606897
0.872,1,0.045192051982462476,0.053585562,0.034874444,0.015170285677422363,1.0046347634054769,0.029995755741780605
0.873,1,0.04458036,0.052674565,0.034348950575042114,0.015352399476672733,0.9757530448804242,0.029408452
0.874,1,0.044012897275001524,0.051829129,0.033863135,0.015554378644473744,0.9496106829297069,0.028880356954073066
0.875,1,0.043445435,0.050983693,0.033377318,0.015756357812274756,0.9234683209789896,0.028352261730001223
0.876,1,0.042877972004245236,0.050138257,0.032891502,0.015958336980075767,0.8973259590282722,0.027824166505929383
0.877,1,0.042316412726863324,0.049306170789972015,0.032413032,0.016164973,0.8721996018224987,0.027315261
0.878,1,0.041794182,0.048533313943948636,0.031969543184192296,0.016384603,0.8493946414802618,0.02685533
0.879,1,0.041271951,0.047760457,0.031526054366560356,0.016604232623838845,0.826589681,0.026395398904204365
0.88,1,0.040749721,0.0469876,0.031082565548928416,0.016823862285387344,0.8037847207957881,0.025935468068176655
0.881,1,0.04023299,0.046227638,0.030645717,0.017044880108646035,0.7818496220248071,0.025491106755789476
0.882,1,0.039751333,0.045521044,0.030239811,0.017273687,0.7618890931929299,0.025087568
0.883,1,0.039269676,0.044814449322448796,0.029833905,0.017502493,0.7419285643610527,0.024684028877220023
0.884,1,0.03878802,0.044107855,0.029427998813005632,0.017731299783309912,0.7219680355291754,0.024280489937935298
0.885,1,0.038311497,0.043413526220649874,0.029028116296110018,0.017959037975707286,0.7027548035333907,0.023889686
0.886,1,0.037866341666703794,0.042767194,0.028655690177998752,0.018190658,0.6852272421588789,0.023533162
0.887,1,0.037421186,0.042120862,0.028283264059887486,0.018422277361806353,0.6676996807843671,0.023176637
0.888,1,0.03697603,0.04147453,0.027910837941776224,0.018653897,0.6501721194098552,0.022820113
0.889,1,0.036535677,0.040839738,0.027543895226124732,0.018882634805166616,0.6332887425762721,0.022474090795316266
0.89,1,0.036123449,0.040248063,0.027201387383095008,0.019112353720435755,0.6178494822983642,0.022157059584200486
0.891,1,0.035711221,0.039656388,0.02685888,0.019342072635704897,0.6024102220204561,0.021840028373084703
0.892,1,0.035298992,0.039064713,0.026516371697035555,0.019571791550974035,0.5869709617425481,0.021522997161968923
0.893,1,0.034891265,0.038483811,0.026178873,0.019797321680756368,0.5720888600755668,0.0212147
0.894,1,0.034508818,0.037941619,0.025863180752023915,0.020021712,0.5584481593765738,0.020931087485463715
0.895,1,0.034126371,0.037399427,0.025547489,0.020246102062106815,0.544807459,0.020647475172063424
0.896,1,0.033721148,0.036822483,0.025212283,0.020473152282501378,0.5300960949980923,0.020342707619865234
0.897,1,0.033365704075344615,0.036325043268544605,0.024920695328455696,0.020689784450715065,0.5180095278938828,0.020087575071109223
0.898,1,0.03301026,0.035827603127988716,0.024629107677546273,0.020906416618928756,0.5059229607896734,0.019832442522353215
0.899,1,0.032654816,0.035330163,0.02433752,0.021123048787142447,0.49383639368546395,0.019577309973597204
0.9,1,0.032278805938474146,0.034801517,0.024028426,0.021343399,0.48082347640641265,0.019303935676524123
0.901,1,0.031947904,0.034344530636321896,0.023758564838164627,0.021550616,0.4700841325511435,0.019073239740493114
0.902,1,0.031617001155711415,0.033887544,0.023488703,0.021757833,0.45934478869587425,0.018842544
0.903,1,0.031286099,0.033430557687260075,0.023218842085730877,0.02196505,0.4486054448406051,0.018611847868431092
0.904,1,0.030936587733619982,0.032945533804864424,0.022933237981552612,0.022176691474382646,0.43706214768306034,0.018365331
0.905,1,0.030628041,0.032525116208576496,0.022683010836662652,0.022373430029813395,0.42749428167660225,0.018155740001865144
0.906,1,0.030319493874251723,0.032104698612288575,0.022432784,0.022570169,0.41792641567014416,0.017946149065251413
0.907,1,0.030010947,0.031684281016000654,0.022182557,0.022766907140674888,0.40835854966368607,0.017736558128637687
0.908,1,0.029685529,0.031238653,0.02191814,0.022968507422850528,0.39809088631414724,0.017513170509270922
0.909,1,0.029397389811235092,0.030851305,0.021685701,0.023154158,0.38954473044050364,0.017321921
0.91,1,0.029109250846313273,0.030463957477157744,0.021453262116870975,0.023339808567673606,0.38099857456686004,0.017130672
0.911,1,0.028821111881391456,0.030076609962800233,0.021220823081054448,0.023525459140085143,0.37245241869321644,0.016939423376527186
0.912,1,0.028517648138194348,0.029666570848247684,0.020975567,0.023716207,0.3632953862471556,0.016736080993539872
0.913,1,0.028248177843573963,0.02930915,0.020759282538290423,0.023890504129729765,0.35564289969665536,0.016560867698171642
0.914,1,0.027978707548953582,0.028951729277071195,0.020542997698985557,0.024064801,0.3479904131461551,0.016385654402803415
0.915,1,0.027709237254333198,0.028594308,0.020326712859680695,0.024239098,0.3403379265956548,0.016210441107435185
0.916,1,0.027425822108481903,0.028216441,0.020098827371684762,0.024418577666326654,0.33215071602235513,0.016024576359485548
0.917,1,0.027173463261482417,0.027886127327566648,0.019897246537651715,0.024581512660883872,0.3252820900717327,0.015863462
0.918,1,0.026921104414482935,0.027555813828482947,0.019695665703618668,0.024744447655441086,0.31841346412111027,0.015702347962265256
0.919,1,0.026668745567483457,0.027225500329399244,0.019494085,0.024907382649998304,0.3115448381704879,0.015541234
0.92,1,0.026403676120504222,0.02687674,0.019281984,0.025075475606311497,0.3042069043464846,0.015370695735114726
0.921,1,0.026167031187168628,0.026571007411177995,0.019093816132016182,0.025227231,0.29802767959838505,0.015222044495869226
0.922,1,0.025930386,0.026265274677843127,0.018905649,0.025378986421686858,0.29184845485028554,0.015073393256623725
0.923,1,0.025693741,0.025959541944508252,0.018717481220021922,0.025530741829374537,0.28566923010218603,0.014924742017378225
0.924,1,0.025445492247609103,0.025637145550815397,0.018519755,0.025687550436652343,0.27907705639260977,0.014767717950774847
0.925,1,0.025223304145482732,0.02535373,0.018343849612274813,0.025828446403467445,0.2735057370963914,0.014630139357672604
0.926,1,0.025001116043356364,0.025070315398640082,0.018167944,0.025969342,0.2679344178001731,0.014492560764570358
0.927,1,0.024778927941229996,0.0247869,0.017992038,0.026110238337097656,0.26236309850395473,0.014354982171468116
0.928,1,0.024546129754872765,0.024488412092110466,0.017807432871771216,0.026256026823834155,0.2564275243048006,0.014209935329043901
0.929,1,0.024337265266377778,0.024225287475953178,0.017642758785278864,0.026386480645825907,0.2513935976463468,0.014082241
0.93,1,0.024128400777882787,0.023962163,0.017478084698786513,0.026516934,0.24635967098789302,0.013954547259885219
0.931,1,0.023919536289387804,0.023699038243638598,0.017313411,0.026647388289809414,0.2413257443294392,0.013826853225305878
0.932,1,0.023700956643712585,0.023422261,0.017140805338141458,0.026782536268257304,0.23596975036368453,0.013692473451040715
0.933,1,0.023504392070881577,0.023177609817969607,0.016986439,0.026903031,0.23141203672375452,0.013573643170792935
0.934,1,0.023307827,0.022932959133653348,0.016832072954912528,0.027023525490032792,0.22685432308382447,0.013454812890545158
0.935,1,0.023111263,0.022688308449337086,0.016677706763298064,0.027144020100920534,0.22229660944389448,0.013335982610297378
0.936,1,0.022905790485124936,0.022431273797274335,0.016516099,0.027268987,0.2174534764572245,0.013211146784948688
0.937,1,0.022720599,0.022203468271605176,0.01637121,0.027380046,0.21331875101525832,0.013100298586153176
0.938,1,0.022535407927240382,0.021975662745936042,0.016226321596668758,0.027491106,0.20918402557329263,0.012989450387357677
0.939,1,0.022350217,0.021747857220266884,0.016081433,0.027602165916894614,0.2050493001313265,0.012878602188562164
0.94,1,0.022165025369355804,0.021520052,0.015936544637044383,0.027713225647068383,0.20091457468936036,0.012767753989766652
0.941,1,0.021982188773971328,0.021296381361446872,0.015793763,0.027819634323042935,0.19690291065431528,0.012658710972263261
0.942,1,0.021807530419026028,0.021083959342209392,0.015657605,0.027921806,0.19314474815525307,0.012555079514147504
0.943,1,0.021632872064080724,0.020871537,0.015521446,0.028023978,0.18938658565619082,0.012451448056031747
0.944,1,0.021458213709135428,0.020659115,0.015385287831077362,0.028126150494431266,0.18562842315712857,0.012347816597915992
0.945,1,0.021285807122958068,0.020450532968379315,0.015251119415455252,0.028223987,0.18198059274236536,0.012245843732202579
0.946,1,0.021120918132483187,0.020252181,0.015123016,0.028317827,0.1785583963716103,0.012148761447794499
0.947,1,0.020956029,0.02005383,0.014994912241232347,0.028411667689768053,0.17513620000085522,0.012051679163386416
0.948,1,0.020791140151533414,0.019855478425424317,0.014866808654120893,0.028505508135825558,0.17171400363010014,0.011954596878978336
0.949,1,0.020628407161901903,0.019660698641376158,0.014740588016033961,0.028595326956825692,0.1683909420259471,0.011859047057966181
0.95,1,0.020472593,0.019475237,0.014619928868640837,0.02868139,0.1652691246397254,0.011767928972121191
0.951,1,0.020316777897682214,0.019289774997762008,0.014499269721247713,0.028767453468863023,0.1621473072535037,0.011676810886276201
0.952,1,0.020160963,0.019104313175954932,0.014378610573854585,0.028853516724881692,0.15902548986728202,0.011585692800431212
0.953,1,0.020007215401669907,0.018922179971510366,0.014259736131263193,0.028935868,0.155992933,0.011495998
0.954,1,0.019859841436054404,0.018748545,0.014145968130021808,0.029014698934464754,0.1531402252214042,0.011410329280892884
0.955,1,0.019712467,0.018574909,0.014032200128780419,0.029093530047137384,0.15028751703809032,0.011324660529290579
0.956,1,0.019565093504823397,0.018401273838134377,0.013918432127539031,0.029172361159810017,0.14743480885477647,0.011238991777688273
0.957,1,0.019419703,0.018230746321066242,0.013806358591787627,0.029247782348101308,0.14466263405568905,0.011154651363835755
0.958,1,0.019280191,0.018067978737867793,0.013698979,0.029319911,0.14205149562722905,0.011073976882915587
0.959,1,0.019140678982182607,0.017905211154669337,0.013591600120551555,0.02939204,0.13944035719876902,0.010993302
0.96,1,0.019001166943147893,0.017742444,0.013484221,0.02946417,0.13682921877030904,0.010912627921075252
0.961,1,0.018863561,0.017582583,0.013378453065302703,0.029533181844673094,0.13429088155472396,0.010833198668949225
0.962,1,0.018731381,0.017429817877110128,0.013277005614866805,0.02959912,0.13189700464088033,0.010757114638899636
0.963,1,0.018599202,0.017277053,0.013175558164430909,0.029665058366712686,0.1295031277270367,0.010681030608850051
0.964,1,0.018467022,0.017124287247481978,0.013074111,0.029730996627732483,0.12710925081319305,0.010604946578800463
0.965,1,0.018336675699348114,0.016974247,0.012974198,0.029794101,0.12478130938342331,0.010530034664607092
0.966,1,0.018211344,0.016830700942447374,0.012878266028848947,0.029854338,0.12258319142986443,0.010458181374447931
0.967,1,0.018086012,0.016687155,0.012782333954494046,0.029914575,0.12038507347630553,0.010386328084288769
0.968,1,0.017960679804857327,0.016543609746349323,0.012686401880139144,0.029974812701342318,0.11818695552274665,0.010314474794129606
0.969,1,0.017837112818758497,0.016402622388111868,0.012591933910521727,0.030032488,0.11604866335614104,0.010243728963921922
0.97,1,0.017718183420889103,0.016267587958975028,0.012501137134761059,0.030087490652233102,0.11402724377600848,0.010175784835395985
0.971,1,0.017599254023019713,0.016132553529838188,0.01241034,0.030142493638260402,0.11200582419587592,0.010107841
0.972,1,0.017480325,0.015997519100701352,0.012319543583239723,0.030197497,0.10998440461574335,0.010039896578344113
0.973,1,0.017363096408924573,0.015864891,0.012230145,0.030250197336632464,0.10801736236221465,0.009973002
0.974,1,0.017250160742858164,0.015737725,0.012144137,0.030300409,0.10615571085480545,0.009908679
0.975,1,0.017137225076791752,0.015610559660247308,0.012058127551809598,0.030350620501160046,0.10429405934739623,0.009844356
0.976,1,0.017024289,0.015483393926882576,0.011972118597478227,0.030400832,0.10243240783998701,0.009780032
0.977,1,0.016912995073973272,0.015358495976837468,0.011887448,0.030448989553796713,0.1006202648462577,0.009716707
0.978,1,0.016805677,0.015238615531051942,0.011805908331958034,0.030494828457396053,0.098903314,0.009655745
0.979,1,0.016698359,0.015118735085266417,0.011724369030927616,0.030540667360995397,0.097186362,0.009594783
0.98,1,0.016591040832014414,0.014998855,0.011642829729897197,0.030586506,0.095469411,0.00953382
0.981,1,0.016485307873014374,0.014881115102539273,0.011562572104968527,0.030630527362958085,0.093797609,0.00947381
0.982,1,0.016383261,0.014767989401209354,0.011485210688609393,0.030672388356999085,0.092211922,0.009415975
0.983,1,0.016281213825920543,0.014654863699879438,0.011407849,0.030714249,0.090626236,0.009358139
0.984,1,0.016179166802373624,0.014541737998549522,0.011330487855891126,0.030756110345081078,0.089040549,0.009300304
0.985,1,0.016078652,0.014430636955539852,0.011254355760411396,0.030796378,0.0874961,0.009243379
0.986,1,0.015981556449352195,0.014323782833488133,0.011180904282063295,0.030834633,0.086029675,0.009188458
0.987,1,0.015884460833923808,0.014216928711436413,0.011107452803715197,0.030872887,0.08456325,0.009133537
0.988,1,0.015787365218495424,0.014110074589384694,0.011034001325367098,0.030911141328408612,0.083096825,0.009078616
0.989,1,0.015691752,0.014005138451818354,0.01096173,0.030948015685281723,0.081668122,0.009024568
0.99,1,0.015599312752949885,0.013904115261588286,0.010891942469374947,0.030983012073102556,0.080310217,0.008972369
0.991,1,0.015506873328782422,0.013803092071358217,0.010822154516251275,0.031018008460923393,0.078952312,0.008920169
0.992,1,0.015414433904614958,0.013702068881128146,0.010752366563127601,0.031053005,0.077594406,0.00886797
0.993,1,0.015323430240244492,0.013602865643884493,0.010683713738181461,0.031086823268059158,0.076271057,0.00881661
0.994,1,0.015235374032077252,0.013507270946773222,0.010617362396170095,0.031118888,0.075012041,0.008766958
0.995,1,0.015147317823910014,0.013411676,0.010551011,0.031150953525521025,0.073753025,0.008717305
0.996,1,0.015059261615742774,0.013316081552550678,0.010484659712147364,0.031183018654251958,0.072494009,0.008667652
0.997,1,0.014972597044416903,0.013222217,0.010419401069850329,0.031214097203754995,0.071266693,0.008618808
0.998,1,0.014888671354430134,0.013131682327390395,0.010356277109778277,0.031243536983793875,0.070097917,0.008571542
0.999,1,0.014804745664443363,0.013041148,0.010293153149706226,0.031272976763832755,0.068929141,0.008524276
1,1,0.014720819974456593,0.012950613811133846,0.010230029189634175,0.031302417,0.067760365,0.00847701

==> plot_results_csv/DG_sinusoidal2_1D_256_p_1_q_5_T_100-0.csv <==
x,t_0.0,t_2.0,t_5.0,t_10.0,t_15.0,t_20.0,t_25.0,t_50.0,t_100.0
0,1,0.014714963571275668,0.015362534480239677,0.010232347786023265,0.028978386,0.057186166,0.008939316,0.19009695587938114,0.005031534
0.001,1,0.014634892894949878,0.015273430786041372,0.010172217774712153,0.029008721479512348,0.05618493,0.008892227,0.1894833927533996,0.005115123
0.002,1,0.014554822218624088,0.015184327091843065,0.010112087763401039,0.029039057283985606,0.055183693445695695,0.008845138,0.18886982962741802,0.005198711
0.003,1,0.014474751542298298,0.015095223397644759,0.010051957752089927,0.029069393088458868,0.054182457,0.008798049,0.18825626650143648,0.0052823
0.004,1,0.014392754512028646,0.015003757120672012,0.009990332,0.029100851,0.053143794484113153,0.00874985,0.18763250290749017,0.005368569
0.005,1,0.014316281665699055,0.014919091001597391,0.009932993,0.029129266135367024,0.052212321494038136,0.008704839,0.18703826502000148,0.005447245
0.006,1,0.014239808819369463,0.014834424882522772,0.009875654,0.029157681,0.051280849,0.008659828,0.18644402713251282,0.00552592
0.007,1,0.014163335973039872,0.014749758763448152,0.009818315,0.029186095595899415,0.050349375513888094,0.008614817,0.18584978924502416,0.005604596
0.008,1,0.014085392,0.014663311701165218,0.009759834,0.029215421248787735,0.04938969,0.008568959,0.18524773097248828,0.005685334
0.009,1,0.014012324,0.014582780282277037,0.009705129,0.029242129,0.04852216,0.008525913,0.1846724893946761,0.005759476
0.01,1,0.013939255816746668,0.014502248863388856,0.009650423,0.029268837,0.04765463,0.008482868,0.18409724781686393,0.005833619
0.011,1,0.013866187860034147,0.014421717444500673,0.009595717,0.029295544,0.046787099,0.008439822,0.18352200623905174,0.005907761
0.012,1,0.013792059894830457,0.014339917,0.009540188,0.029322993,0.045899268,0.008396169,0.18294123804566467,0.005983431
0.013,1,0.013722217174361728,0.014263246460921926,0.009487969,0.029348195354860225,0.045090415,0.008354984,0.18238464904051682,0.006053391
0.014,1,0.013652374453892996,0.014186575680282042,0.00943575,0.029373397329757855,0.044281562,0.0083138,0.18182806003536894,0.006123351
0.015,1,0.013582531733424266,0.014109904899642162,0.009383532,0.029398599304655482,0.043472709,0.008272616,0.1812714710302211,0.006193311
0.016,1,0.013512001083623474,0.014032417213571596,0.009330776,0.029424411853424665,0.042650338019599394,0.008231039,0.18071155988807175,0.006264336
0.017,1,0.013445216,0.013959358427279188,0.009280908,0.029448297572596052,0.041895392,0.00819162,0.1801732692596082,0.006330438
0.018,1,0.013378431248528909,0.013886299640986779,0.00923104,0.029472183291767443,0.041140446,0.008152201,0.17963497863114464,0.006396539
0.019,1,0.013311646330981627,0.013813241,0.009181172,0.029496069010938833,0.040385499833110745,0.008112781,0.17909668800268105,0.006462641
0.02,1,0.013244510073686598,0.013739765,0.009131024,0.02952047,0.039622839,0.008073164,0.17855718899530243,0.006529411
0.021,1,0.013180626778082197,0.013670091643679952,0.009083381,0.029543217118542235,0.038917472194138596,0.00803542,0.17803683578134144,0.006591953
0.022,1,0.013116743482477796,0.013600418696341883,0.009035737,0.029565964726274527,0.038212105,0.007997676,0.17751648256738048,0.006654495
0.023,1,0.013052860186873395,0.013530745749003816,0.008988093,0.029588712334006808,0.037506738,0.007959931,0.17699612935341952,0.006717038
0.024,1,0.012988930079666753,0.013461008987007736,0.008940402,0.029611910915127243,0.036798611076634055,0.007922166,0.17647659061915166,0.00677991
0.025,1,0.012927802598525648,0.013394516,0.008894865,0.029633688,0.036138892054683125,0.007886013,0.17597381022004965,0.00683917
0.026,1,0.012866675,0.013328022366783203,0.008849328,0.029655464959324418,0.035479173032732195,0.00784986,0.17547102982094764,0.00689843
0.027,1,0.012805547636243433,0.013261529056670936,0.008803791,0.029677242,0.034819454010781264,0.007813707,0.1749682494218456,0.00695769
0.028,1,0.012744648891000875,0.013195285555295914,0.008758415,0.029699435268503403,0.034161190979168324,0.007777692,0.17446821628601258,0.007016992
0.029,1,0.012686140991182674,0.013131783,0.008714875,0.029720399267999333,0.033543544,0.007743052,0.1739826431088078,0.007073226
0.03,1,0.012627633091364476,0.013068281314805984,0.008671335,0.029741363267495262,0.032925896423950406,0.007708413,0.17349706993160297,0.00712946
0.031,1,0.012569125191546278,0.013004779,0.008627795,0.029762327266991195,0.032308249,0.007673773,0.17301149675439817,0.007185693
0.032,1,0.012511095366445771,0.012941805386957266,0.008584604,0.029783699279230146,0.031695634,0.007639417,0.17253051517167428,0.007241729
0.033,1,0.012455079661551105,0.012881121850292727,0.008542958,0.029803998495533078,0.031116801,0.007606217,0.17206178485794094,0.007295174
0.034,1,0.012399063956656438,0.012820438313628186,0.008501312,0.029824297711836013,0.030537968512498778,0.007573018,0.17159305454420765,0.007348619
0.035,1,0.012343048251761773,0.012759754776963648,0.008459666,0.029844597,0.029959136,0.007539819,0.17112432423047433,0.007402064
0.036,1,0.012287736248741217,0.012699847177780211,0.008418539,0.029865319953341428,0.029388354,0.007507035,0.1706619436408628,0.00745511
0.037,1,0.012234094,0.012641823790559932,0.008378692,0.029885093920881053,0.028845366,0.007475208,0.17020969493705723,0.007505986
0.038,1,0.012180450823004679,0.012583800403339652,0.008338845,0.029904868,0.028302378,0.007443382,0.16975744623325167,0.007556863
0.039,1,0.012126808110136411,0.012525777016119373,0.008298998,0.029924642,0.027759389796062604,0.007411555,0.16930519752944612,0.007607739
0.04,1,0.012074073266575312,0.012468749978350886,0.008259822,0.029944877293175135,0.027226988089499898,0.007380262,0.1688609732160569,0.007658053
0.041,1,0.012022692,0.012413241,0.008221685,0.029964257,0.026717132,0.007349744,0.1684248495369735,0.007706565
0.042,1,0.011971310575552131,0.012357732059665893,0.008183548,0.029983637580469527,0.026207277,0.007319227,0.16798872585789013,0.007755078
0.043,1,0.011918865072361192,0.012301035689280856,0.008144591,0.030003807,0.025679468993356647,0.007288101,0.16754644647371916,0.00780507
0.044,1,0.011869640494765233,0.012247906869011954,0.008108081,0.030022916891059938,0.025200266501593127,0.007258833,0.16712609720267518,0.007851408
0.045,1,0.011820416,0.012194778048743051,0.00807157,0.030042027096602093,0.024721064009829603,0.007229565,0.16670574793163123,0.007897747
0.046,1,0.011771191339573307,0.012141649228474147,0.008035059,0.030061137302144245,0.024241861518066083,0.007200297,0.16628539866058728,0.007944085
0.047,1,0.011721167836524424,0.012087632,0.00799793,0.030080995,0.023748726,0.007170574,0.1658607546023693,0.007991624
0.048,1,0.011674001946842942,0.012036759426923062,0.007962968,0.030099952,0.023297907521743433,0.007142499,0.16545583616572518,0.008035965
0.049,1,0.011626836057161463,0.011985886764644536,0.007928005,0.030118909569436504,0.022847089320618366,0.007114425,0.16505091772908106,0.008080306
0.05,1,0.011579670167479982,0.011935014102366009,0.007893043,0.030137866728150116,0.022396271119493296,0.00708635,0.16464599929243692,0.008124646
0.051,1,0.011531948602533187,0.011883524042375646,0.007857645,0.030157553,0.021935031,0.007057962,0.16423856567714645,0.008169947
0.052,1,0.011486749377107305,0.011834792873249376,0.007824158,0.030176467952477533,0.021510517725873125,0.007031029,0.16384874242560507,0.008212455
0.053,1,0.011441550151681423,0.011786061704123104,0.007790671,0.030195382,0.021086004828547514,0.007004096,0.1634589191740637,0.008254963
0.054,1,0.011396350926255542,0.011737330534996834,0.007757184,0.030214297006399264,0.020661492,0.006977163,0.16306909592252228,0.00829747
0.055,1,0.011350819224655672,0.011688228,0.007723429,0.030233944,0.02022962,0.006950046,0.16267845879259069,0.008340731
0.056,1,0.011307500271725843,0.011641531805820074,0.007691349,0.030252920300926057,0.019829505341325875,0.006924205,0.16230340371727864,0.008381559
0.057,1,0.011264181318796012,0.011594836,0.007659268,0.030271896627156132,0.019429391,0.006898364,0.16192834864196662,0.008422388
0.058,1,0.011220862365866184,0.011548140004835766,0.007627188,0.030290872953386214,0.019029276064390567,0.006872523,0.16155329356665457,0.008463216
0.059,1,0.011177415840380286,0.011501295628819566,0.007594993,0.030310604017051383,0.018624470323089715,0.006846617,0.16117905082940978,0.008504621
0.06,1,0.011135896010687655,0.011456536,0.007564255,0.030329741055949648,0.018247002696234686,0.006821822,0.16081844613692228,0.008543913
0.061,1,0.011094376180995026,0.011411777245273435,0.007533517,0.030348878094847914,0.017869535069379657,0.006797027,0.16045784144443484,0.008583205
0.062,1,0.011052856351302397,0.011367018,0.00750278,0.030368015,0.017492067442524628,0.006772233,0.16009723675194734,0.008622496
0.063,1,0.011011397155164642,0.011322313335942457,0.007472067,0.030387947,0.017112227513439944,0.006747482,0.1597389989155778,0.008662217
0.064,1,0.010971600184362922,0.011279399268971637,0.007442612,0.030407338649296733,0.016755796986228304,0.00672369,0.15939253648287846,0.008700106
0.065,1,0.010931803,0.011236485,0.007413156,0.030426730238061327,0.016399366459016664,0.006699898,0.15904607405017912,0.008737995
0.066,1,0.010892006242759478,0.011193571,0.007383701,0.030446121826825916,0.016042936,0.006676106,0.1586996116174798,0.008775883
0.067,1,0.010852442870170986,0.011150896310233775,0.007354399,0.030466364933275803,0.015686143356915615,0.00665246,0.15835700235569622,0.008814079
0.068,1,0.010814297050148742,0.011109742,0.00732617,0.030486100250214206,0.015349268379566162,0.00662963,0.15802438408292635,0.00885069
0.069,1,0.010776151230126495,0.011068587984664884,0.00729794,0.030505836,0.015012393,0.0066068,0.15769176581015654,0.008887301
0.07,1,0.010738005410104253,0.011027433821880438,0.007269711,0.030525570884091014,0.014675518,0.00658397,0.1573591475373867,0.008923912
0.071,1,0.010700252239695908,0.010986687308267405,0.007241752,0.03054623,0.014340018874185732,0.006561378,0.15703180411033346,0.008960729
0.072,1,0.010663690116205108,0.010947213645958066,0.007214695,0.030566393564383648,0.014021334606818089,0.006539471,0.15671274218714154,0.008996179
0.073,1,0.010627127992714312,0.010907739983648728,0.007187638,0.030586557523141426,0.013702650339450449,0.006517565,0.15639368026394962,0.00903163
0.074,1,0.010590565869223514,0.010868266321339387,0.007160581,0.030606721481899198,0.013383966072082809,0.006495659,0.15607461834075767,0.00906708
0.075,1,0.010554542746383958,0.010829353973707642,0.007133903,0.030627894909163084,0.013068153455712534,0.006474076,0.15576219189577603,0.009102657
0.076,1,0.010519501,0.010791486736715757,0.007107969,0.030648569,0.012766401289045715,0.006453057,0.15545640899466656,0.009137057
0.077,1,0.010484459,0.010753619,0.007082035,0.030669242152819756,0.012464649122378893,0.006432038,0.15515062609355712,0.009171456
0.078,1,0.010449417029132432,0.010715752262731984,0.007056101,0.030689916,0.012162896955712075,0.006411019,0.15484484319244765,0.009205856
0.079,1,0.010415048883539498,0.010678586708498323,0.007030643,0.030711698,0.011865299232426818,0.006390404,0.15454699896491236,0.009240321
0.08,1,0.010381467435645896,0.010642256712804417,0.007005785,0.030732958923132034,0.011579317351621259,0.006370238,0.15425422837329372,0.009273773
0.081,1,0.010347885987752293,0.010605926717110511,0.006980927,0.03075422,0.011293335470815699,0.006350072,0.15396145778167514,0.009307225
0.082,1,0.010314305,0.010569596721416604,0.00695607,0.030775480453607278,0.011007353590010139,0.006329907,0.15366868719005652,0.009340676
0.083,1,0.010281521034938044,0.010534096770016581,0.006931778,0.030797961676988395,0.01072662,0.006310218,0.1533851046216158,0.009374151
0.084,1,0.010249343767334865,0.010499239330123013,0.006907952,0.030819883856961702,0.010455334951467003,0.006290873,0.15310509032265207,0.009406751
0.085,1,0.010217166499731686,0.010464382,0.006884126,0.030841806036935007,0.010184049828885343,0.006271529,0.15282507602368833,0.009439352
0.086,1,0.010184550544412994,0.010429059990704741,0.006859958,0.030864339,0.009905236,0.006251938,0.15254293780278189,0.009472707
0.087,1,0.010153724443504574,0.010395614566510714,0.006837123,0.030886994,0.009647655,0.006233385,0.15227543451379544,0.009504548
0.088,1,0.010122898342596153,0.010362169142316689,0.006814287,0.030909649215118667,0.009390073,0.006214831,0.152007931,0.009536389
0.089,1,0.010092072241687733,0.010328723718122663,0.006791451,0.030932304185671992,0.009132492,0.006196278,0.15174042793582249,0.009568231
0.09,1,0.010060963146573341,0.010294978248373375,0.006768389,0.030955635914217274,0.00886908,0.006177569,0.15147218756808742,0.009600726
0.091,1,0.010031438261086049,0.010262888126940602,0.006746504,0.030979092452077295,0.008624283,0.006159779,0.15121696074408494,0.009631894
0.092,1,0.010001913375598756,0.010230798,0.00672462,0.031002548989937317,0.008379487,0.006141988,0.1509617339200825,0.009663062
0.093,1,0.009972388,0.010198707884075056,0.006702736,0.031026005527797336,0.00813469,0.006124198,0.15070650709608002,0.00969423
0.094,1,0.009942725,0.010166469716358775,0.006680731,0.031050217,0.007885562,0.006106336,0.15045187602292254,0.009725969
0.095,1,0.009914455,0.010135681724571414,0.006659761,0.031074541988766278,0.007652698,0.006089281,0.15020870183180113,0.009756545
0.096,1,0.009886184,0.010104893732784052,0.006638791,0.031098866551925196,0.007419834,0.006072226,0.14996552764067972,0.009787121
0.097,1,0.009857913,0.010074105740996691,0.006617822,0.031123191,0.00718697,0.006055171,0.14972235344955828,0.009817697
0.098,1,0.009829639,0.010043310391786742,0.00659683,0.031148361862317443,0.006951097,0.006038124,0.14948105728008607,0.009848778
0.099,1,0.009802578,0.010013774636427102,0.00657674,0.031173619,0.006729376,0.00602178,0.14924972255519897,0.009878839
0.1,1,0.009775517,0.009984239,0.00655665,0.031198875848865923,0.006507654,0.006005435,0.14901838783031188,0.0099089
0.101,1,0.009748456,0.009954703,0.00653656,0.031224132842140165,0.006285933,0.005989091,0.14878705310542478,0.00993896
0.102,1,0.009721517,0.00992529,0.006516539,0.031250338486993476,0.006062365,0.005972828,0.14855883152408264,0.009969476
0.103,1,0.009695624,0.00989696,0.006497297,0.031276591,0.005851053,0.005957169,0.14833913369908572,0.009999095
0.104,1,0.009669731,0.00986863,0.006478054,0.031302843,0.00563974,0.005941511,0.14811943587408882,0.010028713
0.105,1,0.009643838,0.009840299,0.006458811,0.031329095,0.005428428,0.005925853,0.14789973804909193,0.010058331967106596
0.106,1,0.009618185,0.009812213,0.006439723,0.031356409,0.005216289,0.005910346,0.14768434469919192,0.010088368379573234
0.107,1,0.00959342,0.009785044,0.006421296,0.031383716973798215,0.005014703,0.005895351,0.1474760917294362,0.010117614271580908
0.108,1,0.009568656,0.009757875,0.00640287,0.031411025,0.004813118,0.005880357,0.14726783875968047,0.010146860163588579
0.109,1,0.009543891,0.009730706,0.006384444,0.031438333,0.004611533,0.005865363,0.14705958578992476,0.010176106
0.11,1,0.009519476,0.009703893,0.006366251,0.031466828,0.004410013,0.005850583,0.14685678813954214,0.010205745400313016
0.111,1,0.009495803,0.009677844,0.006348612,0.031495252,0.004217521,0.005836231,0.14665979841371138,0.010234685
0.112,1,0.009472129,0.009651795,0.006330973,0.031523676,0.004025029,0.005821879,0.1464628086878806,0.010263623648684684
0.113,1,0.009448456,0.009625746,0.006313335,0.0315521,0.003832537,0.005807527,0.14626581896204985,0.010292562772870517
0.114,1,0.009425234,0.009600158,0.006296002,0.031581845,0.003640886,0.005793451,0.14607539815783943,0.010321883
0.115,1,0.009402618,0.00957519,0.006279123,0.031611443232002365,0.003456897,0.005779721,0.1458895004030435,0.010350578208313053
0.116,1,0.009380001,0.009550222,0.006262245,0.031641041,0.003272907,0.005765992,0.14570360264824753,0.010379273479605107
0.117,1,0.009357384,0.009525254,0.006245366,0.03167064,0.003088918,0.005752262,0.14551770489345156,0.010407968750897162
0.118,1,0.009335314,0.009500845,0.006228862,0.031701705,0.002906444,0.005738865,0.1453394556071604,0.010437044
0.119,1,0.009313721,0.009476921,0.006212718,0.031732535,0.002730407,0.005725738,0.14516448879027266,0.010465555299199524
0.12,1,0.009292127,0.009452998,0.006196574,0.031763365,0.00255437,0.005712612,0.14498952197338488,0.010494067
0.121,1,0.009270534,0.009429074,0.006180429,0.031794195,0.002378333,0.005699486,0.1448145551564971,0.010522578385335433
0.122,1,0.009249578,0.0094058,0.006164723,0.031826647,0.002204392,0.005686745,0.1446482854282804,0.010551479
0.123,1,0.009228976,0.009382886,0.006149289,0.031858767,0.002035795,0.005674204,0.1444840986559448,0.010579864155377733
0.124,1,0.009208375,0.009359973,0.006133855,0.031890886,0.001867197,0.005661663,0.14431991188360915,0.010608249556308985
0.125,1,0.009187533,0.009336816,0.006118231,0.031923447,0.001694233,0.005648989,0.144154804,0.010637113513046496
0.126,1,0.009167894,0.00931488,0.006103484,0.031956911,0.001532596,0.005637017,0.1440012561933506,0.010665428054199939
0.127,1,0.009148256,0.009292944,0.006088737,0.031990376,0.001370958,0.005625044,0.1438477086127712,0.010693742595353382
0.128,1,0.009128617,0.009271008,0.00607399,0.032023841,0.001209321,0.005613072,0.14369416103219182,0.010722057136506825
0.129,1,0.009108845,0.009248939,0.006059131,0.032057865817143115,0.001044187,0.00560103,0.14354081895295698,0.010750825144017297
0.13,1,0.009090142,0.00922795,0.00604505,0.032092732197902755,0.000889062,0.00558961,0.14339777965531467,0.010779122023599076
0.131,1,0.009071439,0.009206961,0.006030968,0.032127599,0.000733938,0.00557819,0.14325474035767238,0.010807418903180856
0.132,1,0.009052735,0.009185971,0.006016887,0.032162465,0.000578813,0.00556677,0.14311170106003007,0.010835715782762635
0.133,1,0.009034,0.009164953,0.006002766,0.03219802,0.000420965,0.00555534,0.14296996238312645,0.010864451692046346
0.134,1,0.009016206,0.009144882,0.00598933,0.032234344,0.000271934,0.005544458,0.1428373103112382,0.010892782
0.135,1,0.008998412,0.009124811,0.005975894,0.032270668,0.000122903,0.005533575,0.1427046582393499,0.010921112767598617
0.136,1,0.008980618,0.00910474,0.005962457,0.032306992,-2.61E-05,0.005522693,0.14257200616746166,0.010949443
0.137,1,0.008962888,0.009084736,0.00594905,0.032344144087605234,-0.000177196,0.005511857,0.1424417211250503,0.010978208500419915
0.138,1,0.008945979,0.009065556,0.00593624,0.032381982,-0.000320525,0.005501498,0.1423193449866898,0.011006622330864173
0.139,1,0.00892907,0.009046376,0.00592343,0.032419818942792916,-0.000463854,0.005491138,0.14219696884832933,0.011035036
0.14,1,0.008912161,0.009027196,0.00591062,0.032457656,-0.000607183,0.005480779,0.14207459270996883,0.01106345
0.141,1,0.008895406,0.009008175,0.005897903,0.032496470905739094,-0.000751943,0.00547052,0.14195562425929326,0.011092303658004992
0.142,1,0.008879359,0.008989861,0.005885701,0.032535877994853184,-0.000889938,0.005460671,0.14184342244742654,0.011120848912075626
0.143,1,0.008863312,0.008971547,0.005873499,0.032575285,-0.001027932,0.005450822,0.14173122063555982,0.011149394166146256
0.144,1,0.008847264,0.008953232,0.005861297,0.032614692173081355,-0.001165927,0.005440973,0.1416190188236931,0.011177939420216889
0.145,1,0.008831458,0.008935163,0.005849248,0.032655236,-0.001304819,0.005431275,0.14151124252284775,0.011206938796133548
0.146,1,0.008816251,0.00891769,0.005837637,0.032696268773976106,-0.001437823,0.005421923,0.14140912304389536,0.011235662272778254
0.147,1,0.008801044,0.008900217,0.005826026,0.032737302,-0.001570828,0.005412571,0.14130700356494297,0.011264386
0.148,1,0.008785837,0.008882744,0.005814416,0.032778335,-0.001703832,0.005403219,0.1412048840859906,0.011293109226067664
0.149,1,0.008770952,0.008865598,0.005803016,0.032820674,-0.001837266,0.005394067,0.14110818798231398,0.01132231
0.15,1,0.008756566,0.008848944,0.00579198,0.032863391,-0.001965604,0.005385201,0.14101606839343533,0.011351257167888384
0.151,1,0.008742179,0.00883229,0.005780944,0.032906106986996905,-0.002093942,0.005376335,0.1409239488045567,0.011380204496292227
0.152,1,0.008727792,0.008815636,0.005769908,0.032948823,-0.00222228,0.005367468,0.14083182921567802,0.011409151824696073
0.153,1,0.008713806,0.008799386,0.005759137,0.032993025185966085,-0.002350639,0.005358848,0.14074611374824728,0.011438608
0.154,1,0.00870022,0.00878353,0.005748662,0.033037482,-0.002474615,0.005350456,0.14066392110454337,0.011467824
0.155,1,0.008686635,0.008767673,0.005738186,0.03308194,-0.002598591,0.005342065,0.14058172846083947,0.011497039302625564
0.156,1,0.008673049,0.008751816,0.00572771,0.033126396979829234,-0.002722567,0.005333673,0.14049953581713556,0.011526255096140584
0.157,1,0.008659938,0.008736438,0.005717551,0.033172529950131695,-0.00284621,0.005325571,0.14042471373468599,0.011556019027282144
0.158,1,0.008647136,0.008721358,0.005707622,0.033218787,-0.002966109,0.005317644,0.1403523845471379,0.011585547
0.159,1,0.008634334,0.008706279,0.005697692,0.033265043,-0.003086009,0.005309716,0.1402800553595898,0.011615075032536497
0.16,1,0.008621532,0.0086912,0.005687762,0.0333113,-0.003205909,0.005301789,0.1402077261720417,0.011644603035163674
0.161,1,0.008609275,0.008676669,0.005678198,0.033359433328333736,-0.003325171,0.005294193,0.14014372246751028,0.011674726691928088
0.162,1,0.00859724,0.008662348,0.005668801,0.033407549,-0.003441264,0.00528672,0.14008120267240598,0.011704609918161437
0.163,1,0.008585205,0.008648028,0.005659404,0.033455664,-0.003557356,0.005279247,0.14001868287730168,0.011734493144394785
0.164,1,0.00857317,0.008633707,0.005650007,0.03350378,-0.003673449,0.005271774,0.13995616308219735,0.011764376370628132
0.165,1,0.008561749,0.008620001,0.005641023,0.033553984470708814,-0.003788646,0.005264674,0.13990291494499255,0.011794910551325703
0.166,1,0.008550466,0.008606421,0.005632146,0.033604019,-0.003901186,0.005257646,0.1398501598855445,0.011825191420113982
0.167,1,0.008539182,0.008592842,0.00562327,0.033654054,-0.004013726,0.005250618,0.13979740482609646,0.011855472288902262
0.168,1,0.008527841,0.008579216,0.005614341,0.033704421278708825,-0.004128466,0.005243565,0.13974513213285575,0.011886027491963772
0.169,1,0.008517295,0.008566361,0.005605973,0.033756437,-0.004237693,0.005236975,0.13970210655367343,0.011916748
0.17,1,0.008506748,0.008553506,0.005597606,0.033808454,-0.00434692,0.005230384,0.13965908097449115,0.011947468419030029
0.171,1,0.008496202,0.008540651,0.005589238,0.03386047,-0.004456147,0.005223793,0.13961605539530886,0.011978188882563159
0.172,1,0.008485675,0.008527825,0.005580872,0.033912991154435065,-0.004567168,0.005217223,0.13957447498747613,0.012009212655716379
0.173,1,0.008475853,0.008515679,0.005573002,0.033967052,-0.004673308,0.005211061,0.1395411530425319,0.012040414323700926
0.174,1,0.00846603,0.008503533,0.005565133,0.034021112878373186,-0.004779448,0.005204899,0.1395078310975877,0.012071615991685472
0.175,1,0.008456208,0.008491387,0.005557263,0.034075173740342246,-0.004885589,0.005198737,0.13947450915264348,0.012102817659670018
0.176,1,0.008446478,0.008479343,0.005549446,0.034129923641135165,-0.004993165,0.00519264,0.13944358528359438,0.012134359
0.177,1,0.008437368,0.008467892,0.005542064,0.034186094125804166,-0.005096433,0.005186899,0.1394199505583042,0.012166083685639224
0.178,1,0.008428257,0.00845644,0.005534682,0.034242264610473166,-0.005199701,0.005181159,0.13939631583301407,0.012197807945689577
0.179,1,0.008419146,0.008444988,0.0055273,0.034298435,-0.005302968,0.005175419,0.1393726811077239,0.012229532
0.18,1,0.008410199,0.008433709,0.00552002,0.034355489965272955,-0.005407357,0.005169786,0.13935239019670626,0.012261641070955932
0.181,1,0.008401789,0.008422938,0.005513117,0.034413837,-0.005507956,0.00516446,0.13933843574473964,0.012293929205694743
0.182,1,0.008393378,0.008412167,0.005506214,0.034472183597764564,-0.005608554,0.005159135,0.13932448129277303,0.012326217340433553
0.183,1,0.008384968,0.008401395,0.00549931,0.03453053,-0.005709152,0.00515381,0.13931052684080644,0.012358505475172362
0.184,1,0.008376791,0.008390864,0.005492556,0.034589969,-0.005810597,0.005148632,0.1393008575131208,0.012391230391459493
0.185,1,0.00836907,0.008380761,0.005486123,0.034650561,-0.005908718,0.005143716,0.1392965859085564,0.012424123692892324
0.186,1,0.008361349,0.008370658,0.005479689,0.034711152435123196,-0.006006839,0.005138799,0.13929231430399197,0.012457016994325155
0.187,1,0.008353629,0.008360555,0.005473255,0.034771744,-0.00610496,0.005133883,0.13928804269942757,0.012489910295757987
0.188,1,0.008346208,0.008350756,0.005467016,0.034833647,-0.00620369,0.005129153,0.13928899584942772,0.012523300217432191
0.189,1,0.008339168,0.00834131,0.005461044,0.034896555,-0.006299516,0.005124639,0.13929441925488045,0.01255684
0.19,1,0.008332128,0.008331863,0.005455073,0.034959462,-0.006395343,0.005120126,0.1392998426603332,0.012590379980841289
0.191,1,0.008325088,0.008322417,0.005449101,0.03502237,-0.00649117,0.005115612,0.13930526606578594,0.012623919862545836
0.192,1,0.008318412,0.008313336,0.005443367,0.035086821,-0.006587401,0.005111324,0.1393168549436404,0.012658024
0.193,1,0.008312044,0.008304535,0.00543785,0.035152117433497054,-0.006681107,0.005107208,0.13933199519500256,0.012692252008173881
0.194,1,0.008305676,0.008295734,0.005432332,0.035217414,-0.006774813,0.005103093,0.13934713544636473,0.012726480115823342
0.195,1,0.008299308,0.008286933,0.005426815,0.03528271,-0.006868518,0.005098977,0.1393622756977269,0.012760708223472802
0.196,1,0.008293367,0.008278558,0.005421578,0.035349796,-0.006962457,0.005095124,0.13938452602091345,0.012795575796904471
0.197,1,0.008287663,0.008270392,0.005416508,0.035417557,-0.007054207,0.005091401,0.1394094147293769,0.012830534117627489
0.198,1,0.008281959,0.008262226,0.005411437,0.035485317,-0.007145957,0.005087678,0.13943430343784036,0.012865492438350504
0.199,1,0.008276255,0.00825406,0.005406367,0.035553076960004884,-0.007237707,0.005083956,0.13945919214630378,0.012900450759073518
0.2,1,0.008271041,0.008246379,0.005401619,0.035622888589137286,-0.007329548,0.005080532,0.13949214223685097,0.012936131745321705
0.201,1,0.008265994,0.008238839,0.00539699,0.035693191,-0.007419499,0.005077198,0.13952682090890847,0.012971862716387603
0.202,1,0.008260947,0.008231299,0.005392362,0.035763493,-0.007509451,0.005073864,0.13956149958096598,0.013007594
0.203,1,0.008255901,0.008223759,0.005387733,0.035833795,-0.007599403,0.00507053,0.13959617825302348,0.013043324658519396
0.204,1,0.008251404,0.008216761,0.005383466,0.035906425,-0.007689331,0.005067531,0.1396398792015696,0.013079869542259419
0.205,1,0.008247009,0.008209838,0.005379273,0.035979350445188386,-0.007777635,0.005064582,0.1396843993777308,0.013116416159566961
0.206,1,0.008242614,0.008202916,0.00537508,0.036052276,-0.007865939,0.005061633,0.13972891955389202,0.013152962776874503
0.207,1,0.008238218,0.008195993,0.005370887,0.036125200819118054,-0.007954243,0.005058684,0.13977343973005324,0.013189509394182045
0.208,1,0.008234433,0.008189668,0.005367095,0.036200746,-0.008042433,0.005056106,0.1398279555878562,0.013226969416356113
0.209,1,0.008230684,0.008183355,0.005363332,0.036276378,-0.008129233,0.005053538,0.1398823790008584,0.013264375343196723
0.21,1,0.008226934,0.008177042,0.005359569,0.036352009,-0.008216033,0.005050971,0.13993680241386058,0.013301781270037335
0.211,1,0.008223213,0.008170777,0.005355821,0.036427777,-0.008304021,0.00504843,0.13999223507363087,0.013339304827678946
0.212,1,0.008220105,0.008165067,0.005352484,0.036506202,-0.008389454,0.005046242,0.14005663382697486,0.013377615
0.213,1,0.008216998,0.008159357,0.005349147,0.036584627675316284,-0.008474887,0.005044053,0.14012103258031883,0.013415924180803313
0.214,1,0.00821389,0.008153646,0.005345811,0.036663053,-0.008560321,0.005041865,0.14018543133366282,0.013454233857365494
0.215,1,0.008210873,0.008148044,0.00534253,0.036741851,-0.008646768,0.005039739,0.1402517641282147,0.013492732575831853
0.216,1,0.008208403,0.00814293,0.005339615,0.036823160442777766,-0.008730966,0.005037927,0.14032622089591434,0.013531991329912292
0.217,1,0.008205933,0.008137815,0.005336701,0.03690447,-0.008815165,0.005036115,0.140400678,0.01357125
0.218,1,0.008203464,0.008132701,0.005333786,0.036985779668578855,-0.008899364,0.005034303,0.14047513443131365,0.013610508838073165
0.219,1,0.008201146,0.008127753,0.005330968,0.037067714,-0.008984428,0.00503259,0.14055246095164528,0.013650036130390512
0.22,1,0.008199311,0.008123229,0.005328473,0.037152001,-0.009067519,0.005031152,0.14063706920014246,0.01369029
0.221,1,0.008197477,0.008118706,0.005325977,0.037236289,-0.00915061,0.005029715,0.14072167744863961,0.013730544
0.222,1,0.008195642,0.008114182,0.005323481,0.037320577,-0.009233701,0.005028277,0.14080628569713677,0.013770798608556309
0.223,1,0.00819402,0.008109881,0.005321121,0.037405757,-0.009317534,0.005026974,0.14089471332296655,0.013811409
0.224,1,0.008192819,0.008105943,0.005319041,0.037493120873520774,-0.009399639,0.005025909,0.14098957755623515,0.013852706145505224
0.225,1,0.008191617,0.008102005,0.005316961,0.037580484,-0.009481744,0.005024844,0.14108444178950375,0.013894003152516075
0.226,1,0.008190416,0.008098066,0.00531488,0.037667848,-0.009563849,0.005023779,0.14117930602277237,0.013935300159526926
0.227,1,0.008189487,0.008094407,0.005312976,0.037756391,-0.009646597,0.005022884,0.14127895625014836,0.01397705
0.228,1,0.008188917,0.00809105,0.005311309,0.037846932,-0.009727833,0.005022191,0.14138419227908877,0.014019438526807801
0.229,1,0.008188347,0.008087692,0.005309642,0.037937473,-0.00980907,0.005021498,0.14148942830802924,0.014061827
0.23,1,0.008187778,0.008084335,0.005307975,0.038028014,-0.009890307,0.005020804,0.14159466433696968,0.014104215584063542
0.231,1,0.00818754,0.008081312,0.005306523,0.03812004,-0.009972108,0.005020316,0.1417056731414799,0.014147162370217233
0.232,1,0.008187601,0.008078532,0.005305267,0.038213865,-0.01005259,0.005019994,0.14182140837879137,0.014190692
0.233,1,0.008187663,0.008075752,0.005304011,0.038307690172218495,-0.010133072,0.005019671,0.1419371436161029,0.014234222522602827
0.234,1,0.008187724,0.008072972,0.005302755,0.038401515,-0.010213554,0.005019349,0.1420528788534144,0.014277753
0.235,1,0.008188178,0.008070581,0.005301753,0.03849715,-0.010294544,0.005019267,0.14217539709082808,0.014321955703844218
0.236,1,0.008188871,0.008068375,0.005300907,0.038594369,-0.010374381,0.005019315,0.14230177087263993,0.014366678829395525
0.237,1,0.008189563,0.00806617,0.005300061,0.038691589,-0.010454218,0.005019363,0.14242814465445178,0.014411401954946832
0.238,1,0.008190256,0.008063964,0.005299215,0.038788809,-0.010534055,0.005019411,0.14255451843626363,0.014456125
0.239,1,0.008191401,0.0080622,0.005298661,0.038888184,-0.010614364,0.005019734,0.14268871228258795,0.014501645778697983
0.24,1,0.008192726,0.008060567,0.005298224,0.038988913862201754,-0.010693662,0.005020153,0.14282587621823303,0.014547615059280926
0.241,1,0.008194051,0.008058933,0.005297787,0.039089643908036424,-0.01077296,0.005020571,0.14296304015387812,0.014593584339863866
0.242,1,0.008195376,0.0080573,0.00529735,0.039190373953871094,-0.010852259,0.00502099,0.14310020408952326,0.014639553620446808
0.243,1,0.008197213,0.008056161,0.005297243,0.039293628,-0.010932012,0.005021719,0.14324625552263248,0.014686455
0.244,1,0.008199172,0.008055098,0.005297214,0.039397989,-0.011010875,0.005022509,0.14339437387405818,0.014733725543205855
0.245,1,0.008201132,0.008054035,0.005297186,0.03950235,-0.011089738,0.005023299,0.14354249222548388,0.014780995821089729
0.246,1,0.008203091,0.008052971,0.005297157,0.039606711,-0.011168601,0.005024089,0.1436906105769096,0.014828266098973602
0.247,1,0.008205622,0.008052456,0.005297497,0.039713988420485506,-0.01124792,0.005025224,0.14384871790208914,0.014876614
0.248,1,0.008208218,0.008051961,0.005297877,0.039822106761262646,-0.011326448,0.005026386,0.14400796799452037,0.014925242
0.249,1,0.008210814,0.008051467,0.005298256,0.039930225102039786,-0.011404976,0.005027548,0.14416721808695163,0.014973870290753014
0.25,1,0.008213403,0.008051005,0.005298634,0.040037789,-0.011484216,0.005028718,0.14432627393573097,0.015022316682222097
0.251,1,0.008216639,0.008051079,0.005299423,0.040149796,-0.011562508,0.005030254,0.14449684660133325,0.015072361
0.252,1,0.008219874,0.008051153,0.005300212,0.040261804,-0.0116408,0.005031789,0.14466741926693555,0.015122405564906884
0.253,1,0.00822311,0.008051227,0.005301001,0.040373811620364575,-0.011719091,0.005033325,0.14483799193253782,0.015172450006249276
0.254,1,0.008226397,0.008051387,0.005301826,0.040485572,-0.011798035,0.005034902,0.14500934678577893,0.015222420851205985
0.255,1,0.008230277,0.008052029,0.005303024,0.040601607,-0.011876186,0.005036813,0.14519144684221055,0.015273942645708617
0.256,1,0.008234156,0.008052672,0.005304223,0.040717642,-0.011954336,0.005038724,0.14537354689864218,0.015325464
0.257,1,0.008238036,0.008053315,0.005305422,0.040833677086726534,-0.012032487,0.005040635,0.14555564695507378,0.015376986
0.258,1,0.008242025,0.008054095,0.005306695,0.040949796,-0.012111249,0.005042622,0.14573953723126726,0.015428553
0.259,1,0.008246554,0.008055307,0.005308305,0.041070002774028475,-0.012189353,0.005044911,0.14593338399716543,0.015481615172974144
0.26,1,0.008251082,0.008056519,0.005309916,0.041190209,-0.012267457,0.005047199,0.1461272307630636,0.015534677550500527
0.261,1,0.008255611,0.008057731,0.005311526,0.041310416,-0.012345561,0.005049488,0.14632107752896176,0.015587739928026909
0.262,1,0.008260308,0.008059134,0.005313248,0.041431062,-0.012424251,0.005051887,0.14651775801507047,0.015640976386473528
0.263,1,0.008265491,0.008060916,0.005315272,0.041555592464895375,-0.012502401,0.005054556,0.14672358586468387,0.015695645068135693
0.264,1,0.008270673,0.008062698,0.005317297,0.041680122,-0.01258055,0.005057225,0.14692941371429724,0.015750313749797854
0.265,1,0.008275856,0.008064481,0.005319321,0.041804652,-0.012658699,0.005059893,0.1471352415639106,0.015804982431460016
0.266,1,0.008281268,0.008066506,0.005321494,0.041930003870909074,-0.012737429,0.005062708,0.14734498616188618,0.015859966
0.267,1,0.008287111,0.008068861,0.005323935,0.042059016,-0.012815714,0.00506576,0.1475630451212492,0.015916309485385794
0.268,1,0.008292955,0.008071216,0.005326375,0.042188028,-0.012893999,0.005068812,0.1477811040806122,0.015972652857329385
0.269,1,0.008298799,0.008073571,0.005328815,0.042317039677099835,-0.012972284,0.005071864,0.14799916303997523,0.016028996
0.27,1,0.008304932,0.008076222,0.005331444,0.042447283,-0.013051161,0.005075098,0.14822226557363008,0.016085807841138586
0.271,1,0.008311444,0.008079151,0.005334303,0.042580944,-0.01312967,0.005078537,0.14845282196087234,0.016143897137688986
0.272,1,0.008317956,0.008082081,0.005337163,0.042714604,-0.01320818,0.005081976,0.14868337834811457,0.016201986
0.273,1,0.008324468,0.008085011,0.005340022,0.042848264147151365,-0.01328669,0.005085415,0.14891393473535683,0.016260076
0.274,1,0.008331331,0.00808829,0.005343109,0.042983597,-0.013365819,0.005089071,0.1491507098215939,0.016318799609676363
0.275,1,0.00833852,0.008091798,0.005346391,0.04312208,-0.013444642,0.005092902,0.14939404693419375,0.016378709
0.276,1,0.008345708,0.008095306,0.005349674,0.043260563,-0.013523465,0.005096732,0.1496373840467936,0.016438619
0.277,1,0.008352896,0.008098814,0.005352956,0.043399046,-0.013602288,0.005100562,0.14988072115939347,0.016498528100731377
0.278,1,0.0083605,0.008102725,0.005356505,0.043539675836694124,-0.013681775,0.005104646,0.15013150514815068,0.016559252
0.279,1,0.008368373,0.008106815,0.005360214,0.043683165,-0.013760998,0.005108871,0.15038792400017614,0.016621059699138376
0.28,1,0.008376247,0.008110905,0.005363923,0.043826654,-0.013840221,0.005113097,0.1506443428522016,0.016682866918497803
0.281,1,0.008384121,0.008114994,0.005367633,0.043970143355552084,-0.013919444,0.005117323,0.15090076170422706,0.016744674137857234
0.282,1,0.008392476,0.008119543,0.005371649,0.044116287870273926,-0.013999391,0.00512184,0.15116591369188118,0.016807491
0.283,1,0.008401044,0.008124219,0.00537579,0.044264975,-0.014079101,0.005126466,0.15143573380451625,0.016871277
0.284,1,0.008409613,0.008128895,0.005379931,0.044413663,-0.014158811,0.005131092,0.1517055539171513,0.016935063280113464
0.285,1,0.008418182,0.008133571,0.005384071,0.044562350658668794,-0.014238521,0.005135718,0.15197537402978634,0.016998849206273932
0.286,1,0.0084273,0.008138761,0.005388561,0.044714241,-0.014319031,0.005140674,0.15225527695118504,0.017063856294902525
0.287,1,0.008436575,0.008144029,0.005393138,0.044868328730001794,-0.014399314,0.005145706,0.15253883720011685,0.017129705604637557
0.288,1,0.00844585,0.008149296,0.005397716,0.045022417,-0.014479597,0.005150738,0.1528223974490487,0.017195554914372586
0.289,1,0.008455125,0.008154564,0.005402293,0.045176505,-0.01455988,0.00515577,0.15310595769798052,0.017261404224107622
0.29,1,0.008465019,0.008160402,0.005407262,0.045334383,-0.014641055,0.005161173,0.1534010195027347,0.017328703
0.291,1,0.008475013,0.008166267,0.005412282,0.045494084,-0.014721996,0.005166616,0.15369867902627948,0.017396704101788563
0.292,1,0.008485006,0.008172132,0.005417302,0.045653785552683845,-0.014802938,0.00517206,0.15399633854982425,0.017464705408200637
0.293,1,0.00849496,0.008178022,0.005422308,0.045812072429587895,-0.014884134,0.005177497,0.15429251382037168,0.017532157
0.294,1,0.008505683,0.00818449,0.005427777,0.045977609916115686,-0.01496582,0.00518336,0.15460465299254622,0.017602403589046363
0.295,1,0.008516407,0.008190958,0.005433246,0.046143147,-0.015047506,0.005189222,0.15491679216472076,0.017672649701099268
0.296,1,0.008527131,0.008197427,0.005438715,0.046308684889171274,-0.015129192,0.005195084,0.15522893133689528,0.017742896
0.297,1,0.008537878,0.008203973,0.005444208,0.046473252,-0.01521117,0.005200975,0.1555407589458785,0.017812761224775674
0.298,1,0.008549346,0.008211052,0.005450133,0.046644861,-0.015293686,0.005207263,0.15586778041898383,0.017885349423673584
0.299,1,0.008560815,0.008218131,0.005456057,0.04681647,-0.015376202,0.00521355,0.15619480189208917,0.017957937622571495
0.3,1,0.008572284,0.008225211,0.005461982,0.046988079254356496,-0.015458718,0.005219838,0.1565218233651945,0.018030525821469405
0.301,1,0.008583838,0.008232421,0.005467971,0.047159201210959886,-0.01554158,0.005226191,0.15684977090702681,0.018102918019462906
0.302,1,0.008596067,0.008240119,0.005474359,0.047337129071890846,-0.015625011,0.005232912,0.15719210072870318,0.01817795
0.303,1,0.008608295,0.008247817,0.005480747,0.047515056932821806,-0.015708443,0.005239633,0.15753443055037955,0.018252982687172955
0.304,1,0.008620523,0.008255515,0.005487135,0.047692984793752766,-0.015791875,0.005246353,0.15787676037205592,0.018328015021027978
0.305,1,0.008632904,0.008263398,0.005493627,0.047870950531569915,-0.015875721,0.005253177,0.15822132493824623,0.018403053
0.306,1,0.008645908,0.008271723,0.005500487,0.048055458,-0.015960155,0.005260339,0.15857941374838647,0.018480637039358948
0.307,1,0.008658912,0.008280048,0.005507346,0.048239965,-0.016044589,0.005267501,0.1589375025585267,0.018558220637712276
0.308,1,0.008671916,0.008288373,0.005514206,0.048424473,-0.016129023,0.005274663,0.15929559136866694,0.018635804
0.309,1,0.00868514,0.00829694,0.005521212,0.048609588256113154,-0.016213956,0.005281967,0.15965730116376317,0.018713614731503625
0.31,1,0.008698937,0.008305902,0.005528551,0.048800949836744614,-0.016299478,0.005289579,0.1600316254771413,0.018793862
0.311,1,0.008712734,0.008314863,0.005535891,0.048992311417376075,-0.016385001,0.005297191,0.16040594979051945,0.018874109551300478
0.312,1,0.008726531,0.008323825,0.005543231,0.049183672998007535,-0.016470523,0.005304803,0.16078027410389759,0.018954356961198904
0.313,1,0.00874062,0.008333086,0.005550761,0.049376262,-0.016556646,0.005312598,0.1611596901856676,0.019035072
0.314,1,0.008755228,0.008342694,0.005558591,0.049574767,-0.016643345,0.005320669,0.16155075376665157,0.019118101805948317
0.315,1,0.008769837,0.008352302,0.005566421,0.049773273,-0.016730044,0.00532874,0.16194181734763557,0.019201131351428515
0.316,1,0.008784445,0.00836191,0.005574251,0.049971778,-0.016816743,0.005336811,0.16233288092861958,0.019284160896908712
0.317,1,0.00879942,0.008371877,0.005582316,0.050172183,-0.016904159,0.005345108,0.16273059908231588,0.019367921094422213
0.318,1,0.008814859,0.008382143,0.005590646,0.050378138,-0.016992123,0.005353648,0.16313893441859606,0.019453857261421667
0.319,1,0.008830298,0.008392408,0.005598976,0.050584092,-0.017080086,0.005362189,0.16354726975487627,0.019539793428421114
0.32,1,0.008845737,0.008402674,0.005607306,0.050790046684653596,-0.01716805,0.005370729,0.16395560509115648,0.01962573
0.321,1,0.008861622,0.008413359,0.005615918,0.050998631552645016,-0.017256864,0.00537954,0.16437225784863554,0.019712682680041616
0.322,1,0.008877913,0.008424294,0.005624759,0.051212357456344795,-0.017346182,0.00538856,0.16479842773151615,0.019801657
0.323,1,0.008894204,0.008435229,0.005633601,0.051426083,-0.0174355,0.005397581,0.16522459761439676,0.01989063
0.324,1,0.008910495,0.008446163,0.005642442,0.051639809,-0.017524817,0.005406601,0.16565076749727733,0.019979604226734556
0.325,1,0.008927315,0.008457582,0.005651614,0.051856958,-0.017615135,0.005415938,0.16608702631276553,0.020069906650895267
0.326,1,0.00894448,0.008469198,0.005660979,0.052078796,-0.017705898,0.00542545,0.1665316255322421,0.020162056259088543
0.327,1,0.008961645,0.008480815,0.005670343,0.052300634,-0.017796661,0.005434961,0.16697622475171872,0.020254206
0.328,1,0.00897881,0.008492431,0.005679707,0.052522471669134395,-0.017887423,0.005444473,0.1674208239711953,0.020346355475475097
0.329,1,0.008996591,0.008504597,0.005689454,0.052748593456477845,-0.017979353,0.00545435,0.16787740156661796,0.020440172768796547
0.33,1,0.009014654,0.008516909,0.005699354,0.052978903,-0.018071653,0.005464365,0.16834105873020672,0.020535643705946884
0.331,1,0.009032716,0.00852922,0.005709254,0.053209211733025855,-0.018163952,0.005474381,0.16880471589379548,0.020631114643097224
0.332,1,0.009050779,0.008541532,0.005719154,0.053439521,-0.018256252,0.005484396,0.16926837305738424,0.020726585580247564
0.333,1,0.009069551,0.008554462,0.005729491,0.053675048424536395,-0.018349903,0.005494827,0.16974602595141772,0.020824093011830816
0.334,1,0.009088537,0.008567483,0.005739939,0.053914209,-0.018443833,0.005505359,0.17022940543651727,0.020923039
0.335,1,0.009107523,0.008580504,0.005750388,0.05415337,-0.018537763,0.005515891,0.17071278492161684,0.021021984689487953
0.336,1,0.009126365,0.00859349,0.005760768,0.054389509520460795,-0.018631521,0.005526362,0.17119189159263065,0.021119731
0.337,1,0.009146301,0.008607236,0.00577178,0.054637924,-0.018727176,0.005537424,0.1716956956430956,0.021222313822295998
0.338,1,0.009166237,0.008620981,0.005782792,0.054886337928572004,-0.018822832,0.005548485,0.17219949969356058,0.021324896688088117
0.339,1,0.009186173,0.008634727,0.005793804,0.055134752,-0.018918488,0.005559547,0.17270330374402557,0.021427479553880233
0.34,1,0.00920604,0.008648497,0.005804791,0.055380821,-0.019014095,0.005570591,0.1732043989080322,0.021529127
0.341,1,0.009226954,0.008662983,0.005816382,0.055638914,-0.019111574,0.005582197,0.17372936988662485,0.021635518529093577
0.342,1,0.009247869,0.00867747,0.005827973,0.055897007401238236,-0.019209053,0.005593803,0.17425434086521752,0.02174191
0.343,1,0.009268784,0.008691956,0.005839563,0.056155101,-0.019306531,0.005605409,0.17477931184381015,0.021848301
0.344,1,0.009289708,0.008706529,0.005851177,0.056411593,-0.019404102,0.005617042,0.17530325812355993,0.021954049450349122
0.345,1,0.009311632,0.008721773,0.005863362,0.056679815877631635,-0.019503502,0.005629208,0.17585018093303598,0.022064429960553956
0.346,1,0.009333556,0.008737018,0.005875547,0.056948039,-0.019602903,0.005641373,0.176397104,0.02217481
0.347,1,0.009355479,0.008752262,0.005887732,0.057216261219494184,-0.019702304,0.005653539,0.17694402655198802,0.022285190980963623
0.348,1,0.009377497,0.008767657,0.00589999,0.057483703649648034,-0.019801954,0.005665779,0.17749174005119314,0.022395251886008046
0.349,1,0.009400462,0.008783678,0.005912788,0.057762533,-0.019903379,0.005678521,0.17806144473797886,0.022509813265289485
0.35,1,0.009423426,0.008799699,0.005925585,0.058041363,-0.020004803,0.005691263,0.17863114942476457,0.022624374644570927
0.351,1,0.009446391,0.00881572,0.005938382,0.058320192,-0.020106227,0.005704005,0.17920085411155026,0.022738936023852362
0.352,1,0.00946954,0.008831959,0.005951305,0.058599144,-0.020208077,0.005716871,0.1797733079306318,0.022853533978625742
0.353,1,0.00949358,0.008848776,0.005964732,0.058889086,-0.020311629,0.005730206,0.18036667248637694,0.022972478960460816
0.354,1,0.00951762,0.008865593,0.00597816,0.059179028,-0.02041518,0.005743542,0.1809600370421221,0.023091423942295894
0.355,1,0.00954166,0.008882409,0.005991587,0.059468971,-0.020518732,0.005756877,0.18155340159786723,0.023210369
0.356,1,0.009565979,0.008899515,0.006005196,0.059760028769831434,-0.020622903,0.005770389,0.18215162963624157,0.023329742896211585
0.357,1,0.009591131,0.008917148,0.006019273,0.06006162,-0.020728688,0.005784336,0.1827695830139971,0.023453286228841283
0.358,1,0.009616283,0.008934782,0.006033351,0.060363211943192566,-0.020834473,0.005798283,0.18338753639175265,0.02357683
0.359,1,0.009641434,0.008952415,0.006047428,0.060664804,-0.020940258,0.00581223,0.18400548976950815,0.023700373
0.36,1,0.009666967,0.008970412,0.006061746,0.060968603312435345,-0.021046877,0.00582641,0.18463059084032107,0.023824777
0.361,1,0.009693269,0.008988883,0.006076494,0.061282414,-0.021155004,0.005840988,0.18527411620371442,0.023953146
0.362,1,0.009719571,0.009007355,0.006091241,0.061596224684562315,-0.021263131,0.005855566,0.18591764156710777,0.024081515802609817
0.363,1,0.009745872,0.009025827,0.006105988,0.061910035,-0.021371259,0.005870144,0.18656116693050112,0.024209885116925716
0.364,1,0.009772665,0.00904474,0.006121041,0.062227254,-0.021480454,0.005885015,0.18721430921638965,0.024339590510711575
0.365,1,0.009800157,0.009064074,0.00613648,0.062553889,-0.021591035,0.005900244,0.18788444744196542,0.024473027
0.366,1,0.00982765,0.009083407,0.00615192,0.062880524,-0.021701617,0.005915474,0.18855458566754119,0.024606464008823162
0.367,1,0.009855142,0.00910274,0.00616736,0.063207159,-0.021812198,0.005930703,0.18922472389311693,0.024739900757878956
0.368,1,0.009883243,0.009122598,0.006183172,0.063538521,-0.021924102,0.005946289,0.18990714977455977,0.024875195885724156
0.369,1,0.009911969,0.009142817,0.006199327,0.063878623,-0.022037252,0.005962191,0.19060500322944546,0.025013956362703656
0.37,1,0.009940695,0.009163036,0.006215482,0.064218725,-0.022150402,0.005978094,0.19130285668433114,0.025152717
0.371,1,0.009969422,0.009183256,0.006231637,0.064558827,-0.022263552,0.005993996,0.19200071013921682,0.025291477
0.372,1,0.009998883,0.009204087,0.006248237,0.064905104,-0.022378302,0.006010323,0.19271374143035372,0.025432670027669024
0.373,1,0.010028889049081315,0.009225218,0.006265132,0.065259357,-0.022494139,0.006026921,0.19344047804961895,0.025577026469869837
0.374,1,0.010058895297111979,0.009246349,0.006282028,0.06561361,-0.022609976,0.00604352,0.19416721466888417,0.025721383
0.375,1,0.010088442990438507,0.009267246,0.006298679,0.065960749,-0.022724904,0.006059895,0.1948821372281274,0.025862916482709258
0.376,1,0.010119777888893053,0.009289316,0.00631634,0.06632988,-0.022843549,0.006077214,0.195638995,0.026013158
0.377,1,0.010151113,0.009311387,0.006334002,0.066699012,-0.022962193,0.006094533,0.19639585260919262,0.0261634
0.378,1,0.010182447685802145,0.009333457,0.006351663,0.067068144,-0.023080838,0.006111851,0.1971527102997252,0.026313642
0.379,1,0.010213417918796316,0.009355362,0.006369136,0.067431132,-0.023198772,0.006128999,0.1978998307755854,0.026461444874472065
0.38,1,0.010246133171543347,0.009378401,0.006387591,0.067815917,-0.023320349,0.006147063,0.19868812217603624,0.02661788
0.381,1,0.010278848424290377,0.00940144,0.006406047,0.068200703,-0.023441927,0.006165128,0.1994764135764871,0.026774315
0.382,1,0.010311563677037412,0.009424478,0.006424503,0.068585488,-0.023563504,0.006183193,0.2002647049769379,0.026930749744068117
0.383,1,0.010344016109122835,0.009447425,0.006442828,0.06896522,-0.02368459,0.006201142,0.2010455396980048,0.027085177752245646
0.384,1,0.010378166602258113,0.009471463,0.006462107,0.069366485,-0.023809228,0.006219979,0.2018666573273908,0.027248133562991435
0.385,1,0.010412317095393392,0.0094955,0.006481386,0.069767749,-0.023933867,0.006238817,0.2026877749567768,0.027411089373737228
0.386,1,0.010446467588528668,0.009519538,0.006500665,0.070169014,-0.024058505,0.006257655,0.20350889258616284,0.027574045
0.387,1,0.010480465851710743,0.009543562,0.006519878,0.070566449,-0.024182893,0.006276437,0.20432505759644506,0.027735478
0.388,1,0.010516109865274294,0.009568631,0.006540012,0.070985073,-0.024310724,0.006296077,0.20518047942738588,0.027905304215344092
0.389,1,0.010551753878837847,0.009593699,0.006560146,0.071403698,-0.024438556,0.006315716,0.2060359012583267,0.02807513
0.39,1,0.010587397892401398,0.009618768,0.00658028,0.071822322,-0.024566388,0.006335356,0.2068913230892675,0.028244955719131427
0.391,1,0.01062301,0.009643908,0.006600417,0.072238486,-0.024694232,0.006355005,0.20774454162655628,0.028413801405764216
0.392,1,0.010660209312361375,0.009670042,0.006621439,0.07267541,-0.024825393,0.006375476,0.2086358371228953,0.028590869267457936
0.393,1,0.010697408749694631,0.009696176,0.00664246,0.073112335,-0.024956554,0.006395948,0.20952713261923428,0.028767937129151655
0.394,1,0.010734608187027888,0.009722309,0.006663482,0.073549259,-0.025087715,0.00641642,0.21041842811557324,0.028945005
0.395,1,0.010771906342908597,0.009748604,0.006684582,0.073985253,-0.025219176,0.006436971,0.21131053875794573,0.029121699
0.396,1,0.010810726979300673,0.00977584,0.006706527,0.074441482,-0.025353806,0.006458307,0.21223937542072502,0.029306406
0.397,1,0.010849547615692748,0.009803075,0.006728472,0.07489771,-0.025488436,0.006479643,0.21316821208350434,0.029491113442969334
0.398,1,0.010888368252084824,0.00983031,0.006750417,0.075353938,-0.025623067,0.00650098,0.2140970487462836,0.029675820496906976
0.399,1,0.01092743,0.009857802,0.00677252,0.075810945,-0.025758309,0.006522471,0.21503001429435264,0.029860831351699268
0.4,1,0.010967941689950245,0.009886177,0.006795425,0.07628755,-0.025896553,0.006544706,0.21599816476482656,0.030053602
0.401,1,0.011008453442400656,0.009914552,0.006818331,0.076764154,-0.026034798,0.00656694,0.21696631523530047,0.030246371837175996
0.402,1,0.011048965194851068,0.009942927,0.006841236,0.077240759,-0.026173042,0.006589175,0.21793446570577435,0.030439142079914362
0.403,1,0.011089873036276622,0.009971662,0.006864388,0.07772005,-0.026312236,0.006611647,0.21891038287601586,0.030632972
0.404,1,0.011132150256401352,0.010001217213541674,0.006888294,0.078218179,-0.026454243,0.006634816,0.21991973264966772,0.030834258165061128
0.405,1,0.011174427476526078,0.010030772250239663,0.006912199,0.078716308,-0.02659625,0.006657985,0.22092908242331957,0.031035545
0.406,1,0.011216704696650807,0.010060327286937652,0.006936105,0.079214437,-0.026738256,0.006681154,0.22193843219697146,0.031236831222011673
0.407,1,0.011259547,0.010090352247703759,0.006960352,0.079717378,-0.026881579,0.00670465,0.22295954221017392,0.031440019018910775
0.408,1,0.011303668784685052,0.010121130042685082,0.0069853,0.080238259,-0.027027501,0.006728792,0.22401209802161648,0.031650306
0.409,1,0.011347790577016813,0.010151907837666403,0.007010248,0.080759141,-0.027173423,0.006752934,0.22506465383305901,0.031860593825968925
0.41,1,0.011391912369348573,0.010182685632647726,0.007035196,0.081280023,-0.027319346,0.006777076,0.2261172096445016,0.032070881
0.411,1,0.011436783528373275,0.010214052,0.007060589,0.081808085,-0.027466977,0.00680164,0.22718590980320813,0.032284007
0.412,1,0.011482834096558626,0.010246097328486189,0.007086624,0.082353036,-0.027616972,0.006826796,0.22828380874848883,0.032503814
0.413,1,0.011528885,0.010278143054166767,0.00711266,0.082897987,-0.027766968,0.006851951,0.22938170769376953,0.032723621
0.414,1,0.011574935232929335,0.010310188779847344,0.007138695,0.083442937,-0.027916963,0.006877107,0.23047960663905026,0.032943428
0.415,1,0.011621936,0.010342949690366912,0.007165287,0.083997707,-0.02806909,0.006902788,0.2315984629989703,0.033167117589862516
0.416,1,0.011670005279109203,0.010376311137981039,0.007192457,0.084568138,-0.028223321,0.006929,0.23274398246926115,0.033397
0.417,1,0.011718074302788265,0.010409672585595168,0.007219628,0.085138569,-0.028377552,0.006955212,0.23388950193955196,0.033626882076491095
0.418,1,0.011765199284326922,0.010442519,0.00724629,0.08569476,-0.028529966,0.006980961,0.23501121415373202,0.033851136
0.419,1,0.011815382329800637,0.010477247193526294,0.007274647,0.086292186,-0.028688599,0.007008275,0.23620678266277495,0.034091689307490514
0.42,1,0.011865565375274351,0.010511975,0.007303003,0.086889613,-0.028847232,0.007035589,0.23740235117181785,0.034332243
0.421,1,0.011915748420748065,0.010546702687825305,0.007331359,0.087487039,-0.029005865,0.007062903,0.2385979196808608,0.034572796
0.422,1,0.011965125293618992,0.010581009174271487,0.007359286,0.088071865,-0.029162994,0.007089827,0.2397728918928156,0.034808372
0.423,1,0.012017524,0.010617156766234842,0.007388882,0.088697914,-0.029326201,0.007118292,0.2410211008899479,0.035060236
0.424,1,0.012069923229919148,0.010653304358198196,0.007418478,0.089323963,-0.029489407,0.007146757,0.24226930988708023,0.0353121
0.425,1,0.012122322198069226,0.010689451950161551,0.007448074,0.089950012,-0.029652614,0.007175221,0.24351751888421258,0.035563963
0.426,1,0.012174068277184829,0.010725279684900921,0.007477327,0.090565344,-0.029814659,0.007203377,0.24474873639109207,0.035811597
0.427,1,0.012228791892518465,0.010762903831021693,0.00750822,0.091221765,-0.029982615,0.007233044,0.2460523531623346,0.036075459
0.428,1,0.012283515507852099,0.010800527977142468,0.007539114,0.091878186,-0.030150571,0.00726271,0.2473559699335771,0.036339319775169604
0.429,1,0.012338239123185735,0.010838152,0.007570007,0.092534607,-0.030318527,0.007292377,0.24865958670481966,0.036603181
0.43,1,0.012392480211833435,0.010875566658087341,0.007600653,0.093182472,-0.030485693,0.007321824,0.2499502536547646,0.036863668
0.431,1,0.012449644556985733,0.010914727444713055,0.007632905,0.093871147,-0.030658579,0.007352747,0.25131223542649633,0.037140265
0.432,1,0.012506808902138032,0.010953888,0.007665157,0.094559823,-0.030831465,0.00738367,0.252674217,0.037416862
0.433,1,0.012563973,0.010993049017964484,0.007697409,0.095248499,-0.031004352,0.007414593,0.2540361989699597,0.037693458934909475
0.434,1,0.012620844352210975,0.01103212,0.007729519,0.095931086,-0.031176849,0.007445395,0.25538975725097524,0.037967658
0.435,1,0.012680573452760344,0.011072881,0.007763195,0.096654044,-0.03135485,0.007477633,0.25681326662433274,0.038257785894232295
0.436,1,0.012740302553309713,0.011113642360513841,0.007796871,0.097377003,-0.031532851,0.00750987,0.25823677599769024,0.038547913
0.437,1,0.012800031653859081,0.011154403482127881,0.007830546,0.098099962,-0.031710852,0.007542108,0.25966028537104774,0.038838040995382565
0.438,1,0.012859678,0.011195205432377857,0.007864197,0.098819645,-0.031888898,0.007574332,0.261080435,0.039126883
0.439,1,0.012922104237586416,0.011237634442761827,0.007899367,0.099579074,-0.032072203,0.007607946,0.2625688572714999,0.039431398
0.44,1,0.012984530702631364,0.011280063453145795,0.007934536,0.10033850163845157,-0.032255508,0.00764156,0.26405727913105886,0.039735912
0.441,1,0.013046957,0.011322492463529765,0.007969706,0.10109792975336473,-0.032438813,0.007675174,0.2655457009906178,0.040040425813914336
0.442,1,0.013109534156233463,0.011365104411297143,0.008004979,0.10185728595432046,-0.032622629,0.007708893,0.2670364246946311,0.040344919
0.443,1,0.0131748,0.011409272996782412,0.008041717,0.10265554369561339,-0.03281143,0.007743949,0.26859338475241257,0.040664743
0.444,1,0.013240065605474414,0.011453441582267678,0.008078455,0.10345380143690633,-0.033000232,0.007779004,0.27015034481019407,0.040984567090138375
0.445,1,0.013305331330094889,0.011497610167752947,0.008115192,0.10425205917819927,-0.033189034,0.00781406,0.2717073048679755,0.041304391
0.446,1,0.013371006861193106,0.011542116489821494,0.008152176,0.1050538846595388,-0.033378846,0.007849352,0.27327289092840856,0.041625629627174164
0.447,1,0.013439263797688212,0.011588100766940668,0.008190562,0.1058935219196466,-0.033573341,0.007885919,0.27490227608411216,0.041961759478337565
0.448,1,0.013507521,0.011634085044059843,0.008228947,0.1067331591797544,-0.033767836,0.007922487,0.2765316612398158,0.042297889
0.449,1,0.013575777670678427,0.011680069321179019,0.008267333,0.10757279643986221,-0.033962331,0.007959054,0.27816104639551953,0.042634019
0.45,1,0.013644732292259655,0.01172656,0.008306122,0.10842013208115057,-0.03415837,0.007996002,0.27980611827544194,0.042973191
0.451,1,0.013716143,0.011774440870174924,0.00834624,0.10930390668634096,-0.034358757,0.008034155,0.2815120989963956,0.043326703453555264
0.452,1,0.013787554303602068,0.011822321710311508,0.008386358,0.11018768129153136,-0.034559145,0.008072309,0.28321807971734925,0.043680216
0.453,1,0.013858965309273275,0.011870202550448095,0.008426476,0.11107145589672177,-0.034759533,0.008110463,0.28492406043830293,0.044033728368863434
0.454,1,0.013931393616271916,0.011918773739325868,0.008467172,0.11196761179551129,-0.034962033,0.008149154,0.28665360733406214,0.044392125125007884
0.455,1,0.014006133,0.011968637123289036,0.008509114,0.11289850967859069,-0.035168516,0.008188973,0.2884406622841047,0.044764185
0.456,1,0.014080873,0.012018500507252202,0.008551056,0.11382940756167009,-0.035374998,0.008228792,0.29022771723414725,0.045136244
0.457,1,0.014155612927028311,0.012068363891215367,0.008592998,0.11476030544474948,-0.035581481,0.008268612,0.2920147721841898,0.045508304
0.458,1,0.014231725,0.012119118223227495,0.008635709,0.11570888915887391,-0.035790679,0.008309142,0.2938341833355903,0.045887332
0.459,1,0.014309980956648666,0.012171055629055138,0.008679572,0.11669014680442316,-0.03600346,0.008350711,0.29570712651145803,0.0462792
0.46,1,0.014388237,0.012222993034882782,0.008723435,0.1176714044499724,-0.036216241,0.008392281,0.2975800696873257,0.046671067
0.461,1,0.014464541450087708,0.012273868859633292,0.008766254,0.11862248085921669,-0.036425873,0.008432911,0.29940410495554903,0.047051085
0.462,1,0.014546515436308041,0.012327977687358427,0.008812143,0.11965761031318048,-0.036645157,0.008476322,0.3013681156228739,0.047464128
0.463,1,0.014628489422528378,0.012382086515083563,0.008858032,0.12069273976714429,-0.036864441,0.008519732,0.3033321262901988,0.04787717
0.464,1,0.014710463408748712,0.012436195,0.008903921,0.12172786922110808,-0.037083725,0.008563142,0.3052961369575237,0.048290213
0.465,1,0.014790706456846296,0.012489377767899502,0.008948887,0.1227357960078008,-0.037300327,0.008605726,0.3072165939971665,0.048692584770888225
0.466,1,0.014876615151031138,0.012545761805511275,0.008996914,0.12382861278536703,-0.037526319,0.008651073,0.3092772497565773,0.049128286142179595
0.467,1,0.014962523845215982,0.012602145843123047,0.009044941,0.12492142956293326,-0.03775231,0.00869642,0.31133790551598806,0.049563988
0.468,1,0.015048432539400828,0.01265853,0.009092968,0.1260142463404995,-0.037978302,0.008741767,0.3133985612753988,0.049999689
0.469,1,0.015132862884707853,0.012714137838063508,0.009140211,0.12708339495310483,-0.038202113,0.008786416,0.3154218404186022,0.050426115
0.47,1,0.015222939748388058,0.012772908,0.009190496,0.1282380492276774,-0.038435014,0.008833803,0.31758515377641783,0.050886087588194406
0.471,1,0.015313016612068261,0.012831677708868016,0.009240781,0.12939270350225002,-0.038667916,0.00888119,0.3197484671342335,0.05134606
0.472,1,0.015403093475748465,0.012890448,0.009291067,0.1305473577768226,-0.038900817,0.008928578,0.32191178049204916,0.051806032
0.473,1,0.01549198,0.012948608586279985,0.009340725,0.1316825145657309,-0.039132074,0.00897541,0.3240448214843153,0.052258373
0.474,1,0.015586477,0.013009882570709846,0.009393397,0.13290352607861217,-0.039372085,0.009024947,0.32631728035284113,0.052744369704511865
0.475,1,0.015680973739160494,0.013071156555139705,0.00944607,0.13412453759149343,-0.039612096,0.009074485,0.328589739,0.053230367
0.476,1,0.015775470415018415,0.013132430539569565,0.009498742,0.13534554910437466,-0.039852106,0.009124023,0.33086219808989287,0.053716363577353925
0.477,1,0.015869105837747734,0.013193281186276103,0.009550966,0.13655196199837596,-0.040091041,0.009173166,0.3331125341939972,0.054196655403337714
0.478,1,0.015968294,0.013257185455407466,0.009606165,0.13784425919495577,-0.040338355,0.009224972,0.3355011468045409,0.054710587638805874
0.479,1,0.016067482,0.013321089724538833,0.009661364,0.1391365563915356,-0.040585669,0.009276779,0.33788975941508453,0.05522452
0.48,1,0.01616667,0.013384993993670198,0.009716563,0.1404288535881154,-0.040832983,0.009328585,0.34027837202562816,0.055738452109742195
0.481,1,0.016265371,0.013448681161737227,0.009771514,0.14171228484644274,-0.041079821,0.009380177,0.3426541904554141,0.056248928846951665
0.482,1,0.016369543422447307,0.013515350721577033,0.009829389,0.14308124882193973,-0.041334625,0.009434378,0.345166535,0.05679288
0.483,1,0.016473716,0.013582020281416841,0.009887265,0.14445021279743675,-0.041589428,0.00948858,0.3476788800127559,0.057336832
0.484,1,0.016577888781038153,0.013648689841256648,0.00994514,0.1458191767729338,-0.041844231,0.009542781,0.3501912247914267,0.057880783079278304
0.485,1,0.016682,0.013715371365951893,0.010002994103689197,0.1471859627113576,-0.042099188,0.009596971,0.3527014343202799,0.058423898377491165
0.486,1,0.016791474,0.013784950751661473,0.010063707420824602,0.14863747663951232,-0.042361657,0.009653702,0.35534571535390536,0.059000145
0.487,1,0.016900948621291146,0.013854530137371052,0.010124420737960008,0.15008899056766703,-0.042624125,0.009710434,0.3579899963875307,0.059576391418025496
0.488,1,0.017010423177264717,0.01392411,0.010185134055095413,0.15154050449582177,-0.042886594,0.009767166,0.3606342774211561,0.060152638
0.489,1,0.017120319,0.013993955285616528,0.010246081492505865,0.15299762323415084,-0.04314987,0.009824113,0.3632885841366843,0.060731091
0.49,1,0.017235439,0.014066599402581157,0.010309807,0.1545381280581784,-0.043420166,0.009883521,0.3660736929455228,0.061342122
0.491,1,0.017350558473686148,0.014139243519545784,0.010373532084317134,0.15607863288220597,-0.043690461,0.009942929,0.3688588017543612,0.061953152339265946
0.492,1,0.017465678378935676,0.014211887636510415,0.010437257380222768,0.15761913770623354,-0.043960757,0.010002337138920708,0.3716439105631996,0.062564183
0.493,1,0.017581767164828437,0.014285080711232682,0.010501505425621024,0.15917428616077756,-0.044232535,0.010062214,0.3744529028874485,0.063180947
0.494,1,0.017702904781385805,0.014360955769088827,0.010568430890031667,0.160810843,-0.044510801,0.010124454719336668,0.3773884873248745,0.063829488
0.495,1,0.017824042397943173,0.014436830826944972,0.010635356,0.1624474007398045,-0.044789068,0.010186695280978757,0.38032407176230065,0.064478029
0.496,1,0.01794518,0.014512705884801119,0.010702281818852953,0.16408395802931797,-0.045067334,0.010248935842620845,0.38325965619972674,0.06512657
0.497,1,0.018067907958216674,0.014589443822992458,0.010770055383457135,0.1657456395829079,-0.045347771,0.010311929,0.38623490046701636,0.065784927
0.498,1,0.018195467484764204,0.014668728374939117,0.010840384549708558,0.16748600260698182,-0.04563413,0.010377170368254243,0.3893314416864645,0.066473969
0.499,1,0.018323027011311735,0.014748012926885774,0.010910713715959985,0.1692263656310558,-0.045920489,0.010442411640337846,0.39242798290591274,0.06716301
0.5,1,0.018446020156233724,0.014824907647001668,0.010978633531272914,0.17089165894653818,-0.046201524,0.010505541,0.3954097736430285,0.067822803
0.501,1,0.018580440932787108,0.014907794,0.011052586792154654,0.17274435318588913,-0.046496068,0.010573964,0.39867867221214603,0.068555628
0.502,1,0.018714861709340492,0.01499068,0.011126540053036392,0.17459704742524007,-0.046790612,0.010642386948848968,0.40194757078126353,0.069288453
0.503,1,0.018849282485893876,0.015073565951830022,0.011200493,0.17644974166459104,-0.047085157,0.010710809878602356,0.405216469,0.070021278
0.504,1,0.018979457276219892,0.015154243154479332,0.011272211398681202,0.17823201962473192,-0.047375003,0.010777280533830914,0.4083786062534133,0.070726694
0.505,1,0.019121217,0.015240937658432579,0.011350027700596337,0.18020643415036774,-0.047677791,0.010849080056220324,0.41183227865808286,0.071506917
0.506,1,0.019262978,0.015327632,0.011427844,0.18218084867600354,-0.047980579,0.010920879578609731,0.41528595106275235,0.072287139
0.507,1,0.019404737937560583,0.015414326666339078,0.011505660304426603,0.18415526320163936,-0.048283366,0.010992679100999141,0.41873962346742183,0.073067361
0.508,1,0.019542636103308034,0.015499020467781711,0.011581447522753174,0.186065141,-0.048582103,0.011062712280571992,0.42209618528842163,0.073822487
0.509,1,0.019692256994325835,0.015589746473543279,0.011663386262579182,0.1881716323213929,-0.04889315,0.011138098616507235,0.42574817225925143,0.074654087
0.51,1,0.019841877885343633,0.015680472479304847,0.011745325,0.19027812370936276,-0.049204196,0.011213484952442477,0.42940015923008124,0.075485687
0.511,1,0.019991498776361433,0.015771198485066414,0.011827263742231198,0.19238461509733262,-0.049515242,0.011288871288377718,0.43305214620091104,0.076317287
0.512,1,0.020137715,0.015860163,0.011907415984216673,0.19443389167029915,-0.049822896,0.011362707023603631,0.4366185893963455,0.077126658
0.513,1,0.020295765240167928,0.015955161274871177,0.011993759137087506,0.19668390241008832,-0.050142163,0.011441907120958899,0.44048367771238806,0.07801403
0.514,1,0.020453816,0.01605016,0.012080102289958337,0.19893391314987752,-0.050461431,0.011521107218314166,0.44434876602843054,0.078901402
0.515,1,0.020611866309159392,0.016145158,0.012166445442829169,0.2011839238896667,-0.050780699,0.011600307315669434,0.4482138543444731,0.079788773
0.516,1,0.020767053260720477,0.016238668884805997,0.012251286427057598,0.2033857386695219,-0.051097231,0.011678206246053424,0.4520071738903429,0.080657436
0.517,1,0.020934155,0.016338200515660043,0.012342340937792694,0.20579193236662457,-0.05142462,0.011761465381850472,0.45610153357519145,0.081605436
0.518,1,0.021101257709969144,0.016437732,0.012433395448527793,0.20819812606372726,-0.051752009,0.011844725,0.46019589326004007,0.082553436
0.519,1,0.021268359934593476,0.016537263777368135,0.012524449959262891,0.21060431976082994,-0.052079398,0.011927983653444567,0.4642902529448886,0.083501436
0.52,1,0.021433237119755092,0.016635620935388763,0.012614334408161919,0.21297333262360527,-0.052404691,0.012010229148680489,0.46832916498356725,0.084435013
0.521,1,0.021610072189613284,0.016739968156702256,0.012710434884388439,0.21554974870644947,-0.052740025,0.012097812713521745,0.4726705041148113,0.085449021
0.522,1,0.021786907259471473,0.016844315,0.012806535360614962,0.2181261647892937,-0.053075358,0.012185396278362999,0.4770118432460554,0.086463029
0.523,1,0.021963742329329666,0.016948663,0.012902635836841482,0.22070258087213793,-0.053410692,0.012272979843204253,0.4813531823772994,0.087477036
0.524,1,0.022139103005325733,0.017052193518556885,0.012997953082527115,0.2232551804107502,-0.053744532,0.012359880383883791,0.48565833207081405,0.088481807
0.525,1,0.022326418035201086,0.017161663,0.013099465,0.22601741154266264,-0.054087542,0.012452075872938236,0.49026607178378434,0.089567789
0.526,1,0.022513733,0.017271132208981396,0.013200976585157604,0.22877964267457504,-0.054430552,0.012544271361992678,0.4948738114967546,0.090653772
0.527,1,0.022701048094951787,0.017380601554193652,0.013302488336472849,0.23154187380648744,-0.054773562,0.012636466851047119,0.49948155120972487,0.091739755
0.528,1,0.022887768836937876,0.017489664,0.013403666424931557,0.23429641846199178,-0.055115615,0.012728358704977853,0.5040757497585826,0.092822744
0.529,1,0.023086384697725497,0.017604588430369734,0.013510988899936158,0.23726181444780514,-0.055465924,0.012825478,0.5089712224498757,0.093987335
0.53,1,0.023285000558513114,0.017719513,0.013618311374940762,0.2402272104336185,-0.055816234,0.012922597182237889,0.5138666951411688,0.095151925
0.531,1,0.023483616419300735,0.017834437895519684,0.013725633849945363,0.24319260641943188,-0.056166543,0.013019716420867904,0.5187621678324618,0.096316516
0.532,1,0.023682667770770084,0.017949423,0.013833144223652349,0.24616970444116976,-0.056516332,0.013116967,0.5236706633152782,0.0974856
0.533,1,0.023893487983095235,0.018070165616975616,0.013946714905600503,0.24935760712704513,-0.056873432,0.013219348294620426,0.528877338,0.098736186
0.534,1,0.024104308195420383,0.018190909,0.014060285587548658,0.25254550981292045,-0.057230531,0.013321729931210833,0.534084012,0.099986772
0.535,1,0.024315128,0.018311652,0.014173856269496814,0.25573341249879583,-0.05758763,0.013424112,0.5392906860296319,0.10123735825365367
0.536,1,0.024527587147569793,0.018432988043028002,0.014288219,0.2589562478212236,-0.057944506,0.013527121464299506,0.5445414735500764,0.10250138885989761
0.537,1,0.024751608052614643,0.018559945630970062,0.014408517955793485,0.2623882623421297,-0.05830773,0.013635133768155651,0.5500852097950107,0.1038462126013496
0.538,1,0.024975629,0.018686903,0.014528816788262339,0.2658202768630358,-0.058670954,0.013743146072011794,0.5556289460399451,0.10519103634280161
0.539,1,0.02519965,0.018813860806854182,0.014649115620731195,0.2692522913839419,-0.059034179,0.013851158375867938,0.5611726822848794,0.10653586008425363
0.54,1,0.025426713174217297,0.018942020327358082,0.014770906,0.272747004,-0.05939728,0.013960367266021123,0.5667968599073352,0.10790480587435353
0.541,1,0.025665035595700443,0.019075626,0.014898460470594392,0.2764473127190268,-0.059765778,0.014074411274521886,0.5727062018467186,0.10935308416850285
0.542,1,0.025903358017183593,0.019209230694153933,0.015026014897351912,0.28014762148443945,-0.060134276,0.014188455,0.5786155437861019,0.11080136246265218
0.543,1,0.02613084,0.019337611073621672,0.015148033643496293,0.28364833404094913,-0.06049829,0.014297875871065614,0.5842505567251305,0.1121726944875351
0.544,1,0.026384682323954745,0.019478338398702583,0.015283424362120447,0.2876440611072901,-0.060870988,0.014418388937814958,0.5905570638743711,0.11373475516664783
0.545,1,0.026638524976381077,0.019619066,0.015418815,0.2916397881736312,-0.061243687,0.014538902004564303,0.5968635710236116,0.11529681584576054
0.546,1,0.026892367628807406,0.019759793048864403,0.015554205799368752,0.29563551523997217,-0.061616385,0.014659415,0.6031700781728522,0.11685887652487326
0.547,1,0.027135925686306836,0.019895569306103075,0.015684355768786393,0.29944062089430484,-0.061985432,0.014775568,0.6092167305398204,0.11834751342945253
0.548,1,0.027406641,0.02004394,0.015828223,0.3037622559044062,-0.062360994,0.014903027701483745,0.6159553587550646,0.12003495493481112
0.549,1,0.027677355583238625,0.02019231,0.015972090863516447,0.30808389091450755,-0.062736557,0.015030487506284732,0.6226939869703088,0.12172239644016973
0.55,1,0.027948071,0.020340680861457974,0.016115958410881474,0.3124055259246089,-0.06311212,0.015157947311085716,0.6294326151855528,0.12340983794552832
0.551,1,0.028209221785346794,0.020484436,0.016254958868123878,0.3165491671186437,-0.063484728,0.015281369732341985,0.6359301988464386,0.12502877020679842
0.552,1,0.028498312323557203,0.020641023143245063,0.016408011178365923,0.32123105985927203,-0.063861507,0.015416298824778449,0.6431397365960335,0.12685464776309216
0.553,1,0.028787402861767616,0.020797610230908453,0.016561063488607967,0.3259129525999004,-0.064238286,0.015551227917214914,0.6503492743456284,0.1286805253193859
0.554,1,0.029076493399978025,0.020954197318571843,0.016714116,0.3305948453405287,-0.064615065,0.015686157,0.6575588120952233,0.1305064028756796
0.555,1,0.029356938037784577,0.021106578,0.016862767749750006,0.33511584973892483,-0.064989384,0.015817440774937633,0.6645512790591255,0.1322703887771977
0.556,1,0.029666079,0.021272013690913576,0.017025788852692757,0.3401967886590744,-0.065365359,0.015960411736646606,0.672274849,0.1342494322987181
0.557,1,0.029975220814873027,0.021437449736405195,0.01718881,0.3452777275792238,-0.065741335,0.016103382698355574,0.6799984184063244,0.1362284758202385
0.558,1,0.030284362203417254,0.021602885781896813,0.017351831058578262,0.3503586664993733,-0.06611731,0.016246353660064546,0.6877219880799239,0.13820751934175893
0.559,1,0.030586010936409638,0.021764609283662507,0.017511029,0.35530130597102716,-0.06649103,0.016386152,0.6952586079991201,0.1401333707045822
0.56,1,0.030917074536355522,0.021939593,0.017684889,0.36082519681963443,-0.066863743,0.016537793,0.703544243,0.14228224061547085
0.561,1,0.031248138,0.022114577499467096,0.017858749,0.36634908766824176,-0.067236456,0.016689434281733917,0.7118298785092739,0.14443111052635949
0.562,1,0.031579202,0.022289562,0.018032609,0.37187297851684903,-0.067609169,0.016841076,0.7201155137643509,0.14657998043724815
0.563,1,0.031904208,0.022461428306942886,0.018203352452699904,0.3772878697138493,-0.067979428,0.016990109473189127,0.728251639,0.14868690193461542
0.564,1,0.032259289160252044,0.022646735185088796,0.018389019399009405,0.38330453392648856,-0.068345898,0.017151112299060974,0.737152951,0.15102449044362026
0.565,1,0.032614371,0.022832042063234706,0.018574686,0.3893211981391277,-0.068712368,0.017312115124932817,0.7460542631341799,0.15336207895262507
0.566,1,0.032969452064533195,0.023017348941380616,0.018760353291628416,0.39533786235176693,-0.069078837,0.017473117950804664,0.7549555753493398,0.15569966746162991
0.567,1,0.033320248527303045,0.023200252657289425,0.018943765381964277,0.40128303873586724,-0.069442115,0.017632187153101813,0.7637535316007806,0.1580096609764302
0.568,1,0.033701701,0.023396742886545217,0.019142318401789156,0.40784915549159795,-0.069798742,0.017803313,0.7733304809997728,0.16055744803762995
0.569,1,0.034083153,0.023593233115801016,0.019340871421614034,0.41441527224732866,-0.070155369,0.017974438766313484,0.7829074303987649,0.16310523509882968
0.57,1,0.034464605,0.023789723,0.019539424441438913,0.42098138900305937,-0.070511996,0.018145565,0.7924843797977569,0.16565302216002945
0.571,1,0.03484395,0.023984665,0.019736767401318158,0.4275235811688157,-0.070863975,0.018315556618156443,0.8020145105478834,0.16819137040122728
0.572,1,0.035254422,0.024193297407577124,0.019949412679933002,0.43470380236143563,-0.071206428,0.018497646,0.8123343005705901,0.17097384570609644
0.573,1,0.035664894,0.024401929,0.020162057958547842,0.44188402355405554,-0.07154888,0.018679735599319035,0.8226540905932969,0.17375632101096564
0.574,1,0.036075367,0.024610561244090213,0.020374703237162686,0.44906424474667544,-0.071891333,0.018861825089900336,0.8329738806160036,0.17653879631583483
0.575,1,0.036486396,0.024818666959334164,0.020587401,0.45628041468902253,-0.072226741,0.019043728,0.8433157682085282,0.1793346434054569
0.576,1,0.036928878981948354,0.025040510429524758,0.02081549,0.46414868868018266,-0.072549817,0.019237711,0.8544538853495145,0.1823798084053203
0.577,1,0.037371361991780476,0.025262354,0.021043579,0.47201696267134274,-0.072872894,0.019431694240080892,0.8655920024905007,0.18542497340518374
0.578,1,0.037813845,0.025484197369905957,0.021271668386372792,0.4798852366625029,-0.073195971,0.019625677589837423,0.8767301196314871,0.18847013840504717
0.579,1,0.038260136292181036,0.025706734424112566,0.021501331888961972,0.4878644227345389,-0.073508391,0.019820592067390667,0.887974022,0.19155718959905166
0.58,1,0.038738017567521904,0.025942986799233347,0.021746383422989464,0.4965055710228006,-0.073805861,0.020027500813011703,0.9000154479408916,0.1948971569026711
0.581,1,0.039215898842862765,0.026179239174354135,0.021991434957016956,0.5051467193110624,-0.074103331,0.020234409558632746,0.9120568736918974,0.19823712420629053
0.582,1,0.039693780118203625,0.026415491549474916,0.022236486491044444,0.513787868,-0.074400801,0.020441318304253785,0.9240982994429031,0.20157709150990996
0.583,1,0.040179428,0.026653892,0.022484943657730495,0.5226334109511117,-0.074682441,0.020650476911554583,0.936346844,0.20499445991271856
0.584,1,0.040696556,0.026905897,0.022748668616291802,0.5321450122405363,-0.074946853,0.020871458,0.9493874709000166,0.20866617164075918
0.585,1,0.041213684,0.027157902,0.023012394,0.541656614,-0.075211264,0.021092438692462856,0.9624280977906523,0.21233788336879977
0.586,1,0.041699761,0.027396526680604993,0.023261118443784777,0.5505058067930667,-0.075494639,0.021301873054909947,0.9746906178515701,0.21575673848544497
0.587,1,0.042260522602333796,0.027665794,0.023545450369039447,0.5610004559409294,-0.075717094,0.021538204,0.9888389080900029,0.2198028305540379
0.588,1,0.042821283853433784,0.027935062266132717,0.023829782294294118,0.5714951050887922,-0.075939549,0.021774535470372135,1.0029871983284355,0.22384892262263084
0.589,1,0.043382045,0.028204330058896575,0.024114114219548788,0.5819897542366549,-0.076162005,0.022010867,1.0171354885668684,0.22789501469122378
0.59,1,0.043912592837890216,0.028460583175166167,0.024383899,0.5918359343987698,-0.076404348,0.022236053,1.0305304055111422,0.2316936053831301
0.591,1,0.044522005420417475,0.028748817,0.02469103,0.6034439600879994,-0.076574236,0.022489163363174323,1.045909338635026,0.23616345157923196
0.592,1,0.045131418002944734,0.029037052,0.024998160543849693,0.615051986,-0.076744123,0.022742273553499382,1.0612882717589098,0.24063329777533382
0.593,1,0.045740831,0.029325286,0.025305291,0.6266600114664584,-0.076914011,0.022995384,1.0766672048827937,0.24510314397143565
0.594,1,0.046321389720628506,0.029601047097533015,0.025598561,0.6376470586968397,-0.07710356,0.023237904182086655,1.0913310040630282,0.24933594005244558
0.595,1,0.046985215,0.029910172512911615,0.025930983,0.6505198043440206,-0.07720824,0.023509395066043763,1.1080803696219415,0.2542869186146274
0.596,1,0.04764904,0.030219297928290208,0.026263405055444916,0.6633925499912016,-0.077312919,0.023780885950000878,1.124829735180855,0.25923789717680923
0.597,1,0.048312866,0.030528423343668808,0.026595827330074054,0.6762652956383824,-0.077417598,0.024052377,1.1415791007397682,0.2641888757389911
0.598,1,0.048949865,0.030825837288445596,0.026915365075730835,0.6885622914466356,-0.077540122,0.024314019138168396,1.1576684757955404,0.2689199320267346
0.599,1,0.049674745,0.031158033,0.027275924,0.7028760900136297,-0.077564552,0.024605692299941598,1.1759475787572617,0.2744189688713494
0.6,1,0.050399623714591585,0.031490229,0.027636482407380564,0.7171898885806238,-0.077588981,0.024897365461714796,1.1942266817189833,0.27991800571596426
0.601,1,0.051124503,0.031822426,0.027997041073205428,0.7315036871476178,-0.077613411,0.025189038623487994,1.2125057846807048,0.28541704256057904
0.602,1,0.051825437,0.032143945505642604,0.028346057272722026,0.7453100802004986,-0.077651715,0.025471831,1.2302011510718363,0.29072200039848506
0.603,1,0.052619056173139174,0.032501685296585175,0.028738010822675672,0.7612710867551211,-0.077578015,0.025785720171091445,1.2501920117917427,0.29684745795841555
0.604,1,0.053412675797416466,0.032859425,0.029129964372629314,0.7772320933097435,-0.077504315,0.026099609178637614,1.2701828725116486,0.30297291551834604
0.605,1,0.054206295,0.033217165,0.029521918,0.7931930998643659,-0.077430616,0.026413498186183788,1.2901737332315548,0.3090983730782766
0.606,1,0.054979939,0.033565603,0.029904128893427844,0.8087450768822703,-0.077363958,0.026719751393562623,1.3096834334420642,0.3150669463324443
0.607,1,0.055851234980433276,0.033951698,0.030331224050122535,0.8265951649016392,-0.077170898,0.02705816,1.3315945811273358,0.32191094631807055
0.608,1,0.056722531,0.034337792,0.030758319206817222,0.8444452529210079,-0.076977838,0.027396569583205903,1.3535057288126076,0.3287549463036967
0.609,1,0.057593828,0.034723887,0.031185414363511913,0.8622953409403769,-0.076784778,0.027734978678027534,1.3754168764978791,0.3355989462893229
0.61,1,0.058450508981422476,0.035102474,0.031605142,0.8798737146529032,-0.076588174,0.028067335864585423,1.3969822252635766,0.3423380253387286
0.611,1,0.059409920016370174,0.035520124,0.032071704,0.8998976956563527,-0.076250575,0.028432886908998187,1.4210532044068223,0.3500093191002827
0.612,1,0.060369331051317865,0.035937774,0.032538267,0.9199216766598022,-0.075912977,0.028798437953410947,1.4451241835500677,0.35768061286183683
0.613,1,0.061328742,0.036355423,0.033004829,0.9399456576632518,-0.075575378,0.029163988997823707,1.469195162693313,0.365351907
0.614,1,0.062280683308805845,0.036767876030257766,0.033467122,0.9598856709961943,-0.07521878,0.029525489,1.4930965133858072,0.37298945514796167
0.615,1,0.063340461,0.037220729198180307,0.033978168,0.982420165,-0.074706826,0.029921179,1.519603247132404,0.3816169887775126
0.616,1,0.064400239,0.037673582,0.034489213321239574,1.0049546594823477,-0.074194871,0.030316868666814826,1.5461099808790004,0.3902445224070634
0.617,1,0.065460017,0.038126435534025394,0.035000259,1.0274891537254245,-0.073682916,0.030712559,1.5726167146255972,0.39887205603661424
0.618,1,0.066521764,0.038577035,0.035511045,1.050192712,-0.07313026,0.031106713095450628,1.5991807672673266,0.4075620308338248
0.619,1,0.067696368,0.039069254,0.036072417,1.0756370843737848,-0.072408702,0.031535984,1.628441950514595,0.41729939652212394
0.62,1,0.068870971,0.039561473,0.036633789,1.1010814568674394,-0.071687144,0.031965256,1.6577031337618633,0.4270367622104231
0.621,1,0.070045574,0.040053692,0.037195161,1.126525829361094,-0.070965586,0.032394527072235425,1.6869643170091317,0.4367741278987223
0.622,1,0.071234545,0.040547376,0.037761439043169844,1.1524768162745893,-0.070173688,0.032825418660598044,1.7165729348594212,0.44670272682321543
0.623,1,0.072541134,0.041083712,0.038379976962272425,1.1813067019293313,-0.069200956,0.033292248,1.7489576631891444,0.45773375118025755
0.624,1,0.073847722,0.041620049154141775,0.038998515,1.2101365875840735,-0.068228223,0.033759077,1.7813423915188678,0.46876477553729967
0.625,1,0.075032438,0.042112966,0.039563376668546264,1.2359659150132176,-0.067445589,0.034189304,1.8108910971434176,0.47864364529757125
0.626,1,0.0764915,0.042698846347254946,0.040247129034691145,1.2687499945560237,-0.066172797,0.034698310479133396,1.8468279749999819,0.49118944475658144
0.627,1,0.077950561,0.043284727,0.040930881,1.301534074,-0.064900004,0.035207317,1.8827648528565462,0.5037352442155916
0.628,1,0.079409623,0.043870607,0.041614634,1.334318153641636,-0.063627211,0.035716324,1.9187017307131107,0.5162810436746017
0.629,1,0.080743417,0.044412671,0.042243691,1.3640080038595834,-0.062549744,0.036188288,1.9517700248134768,0.5276345029463118
0.63,1,0.082379576,0.045054288498694126,0.043002182,1.4014288639544987,-0.060919627,0.036744875927479395,1.991758036043204,0.541962444
0.631,1,0.084015736,0.045695906,0.043760672,1.438849724049414,-0.05928951,0.037301464,2.031746047272931,0.5562903840822901
0.632,1,0.085651895,0.046337524,0.044519162,1.4762705841443293,-0.057659393,0.037858051,2.071734058502658,0.5706183246502793
0.633,1,0.087160759,0.046935425,0.045222528,1.510547734115629,-0.056224049,0.038377473,2.108859107726094,0.5837293565519904
0.634,1,0.089003817,0.047639847,0.046067092,1.5534278557782413,-0.05416987,0.038988006191254976,2.1534805699271065,0.600164501
0.635,1,0.090846875,0.048344269,0.046911656,1.5963079774408533,-0.052115691,0.039598539,2.198102032128119,0.6165996445402298
0.636,1,0.092689934,0.049048691030884724,0.04775622,1.6391880991034653,-0.050061512,0.040209072,2.242723494329131,0.6330347885343495
0.637,1,0.094405764,0.049710142,0.048546084,1.678941753660856,-0.048193618,0.040782763,2.2845398846944374,0.6482527338900749
0.638,1,0.096492065,0.050485425264957876,0.0494903,1.728275924635492,-0.045638134,0.041454795,2.3344758381464743,0.6671925546249451
0.639,1,0.098578365,0.051260708,0.050434517,1.777610095610128,-0.043082649,0.042126828,2.384411791598511,0.6861323753598153
0.64,1,0.10066466493626725,0.052035990927901586,0.051378733,1.8269442665847642,-0.040527165,0.04279886,2.434347745050548,0.7050721960946855
0.641,1,0.10262694655875117,0.052769872768515975,0.052269896,1.8732670801464473,-0.038138943,0.043435002,2.481606991554013,0.722831126
0.642,1,0.10500117279016218,0.053625193,0.053330142,1.9302628139747697,-0.034993576,0.044177577260218016,2.537655379266034,0.7447645436938006
0.643,1,0.1073753990215732,0.054480514117544364,0.054390386923717525,1.987258547803092,-0.031848209,0.044920153,2.593703766978055,0.7666979610294073
0.644,1,0.10974962525298419,0.055335834792058565,0.055450632257839465,2.0442542816314146,-0.028702841,0.045662728,2.649752154690076,0.7886313783650138
0.645,1,0.11200769145252362,0.056152353,0.056461206,2.098494421,-0.025692194,0.046371246,2.7033460358634485,0.8094743185437644
0.646,1,0.11472527554702769,0.05709816,0.057657374079172666,2.1646222662260066,-0.021856663,0.047195289,2.7664429868504388,0.8350064827976349
0.647,1,0.11744285964153175,0.058043968,0.058853542,2.2307501112483834,-0.018021132,0.048019331,2.829539937837429,0.8605386470515055
0.648,1,0.12016044373603582,0.058989776,0.060049710264489194,2.2968779562707606,-0.014185601,0.048843373198119815,2.892636889,0.8860708113053759
0.649,1,0.122776569,0.059900641,0.061202042,2.360705035654534,-0.010435506,0.049636438,2.953625059399425,0.9106819052574495
0.65,1,0.12590694659978013,0.060948841,0.062558489,2.437760914857206,-0.005798312,0.050555271509937966,3.024869445,0.9405666748998304
0.651,1,0.12903732384427125,0.06199704,0.063914935,2.514816794059878,-0.001161118,0.051474105337775855,3.0961138304410554,0.9704514445422114
0.652,1,0.13216770108876236,0.06304524,0.065271381,2.591872673,0.003476076,0.052392939,3.1673582159618703,1.0003362141845922
0.653,1,0.13522138076262027,0.06406389,0.066593294,2.6673608128207578,0.008096939,0.053285642664065366,3.237000311964036,1.0295837446709737
0.654,1,0.13885245677104952,0.06522808,0.068140084,2.7575426259160833,0.013656558698400476,0.05431569,3.3176814196792535,1.0647665210453867
0.655,1,0.14248353277947876,0.066392269,0.069686873,2.8477244390114094,0.019216178488280868,0.055345737,3.398362527,1.0999492974197995
0.656,1,0.14611460878790802,0.067556459,0.071233663,2.9379062521067354,0.024775798278161267,0.056375784,3.479043635109687,1.1351320737942125
0.657,1,0.14970857392605225,0.068698345,0.07276013,3.0276376500541637,0.030410206,0.057387073,3.5588355218427457,1.1701264102558087
0.658,1,0.15395294542590232,0.06999415,0.074534705,3.133638036041126,0.037017902,0.058548793,3.6504630376751956,1.2118009879508906
0.659,1,0.15819731692575242,0.071289956,0.07630928,3.2396384220280883,0.043625599,0.059710514,3.7420905535076465,1.2534755656459728
0.66,1,0.16244168842560253,0.072585762,0.078083855,3.345638808,0.050233295320521267,0.060872234,3.8337180693400974,1.295150143341055
0.661,1,0.16671051456435107,0.073868771,0.079859288,3.452830557902217,0.057028883,0.062026197,3.925430709816407,1.3373223326665031
0.662,1,0.1717142771564399,0.075314344,0.081908716,3.5779464508204706,0.064807005,0.063345371,4.029764953761779,1.3870068009428906
0.663,1,0.1767180397485287,0.076759917,0.083958143,3.703062343738724,0.072585128,0.064664545,4.134099198,1.4366912692192786
0.664,1,0.18172180234061755,0.07820549,0.086007571,3.8281782366569774,0.08036325,0.065983719,4.238433441652521,1.4863757374956663
0.665,1,0.18684445710011968,0.079650623,0.08808898,3.9568326784748025,0.088459801,0.067311391,4.344150569851548,1.5375847674038454
0.666,1,0.19279990568076988,0.081267413,0.090473007,4.105089105415834,0.097513366,0.068820883,4.463228652,1.597223388467282
0.667,1,0.1987553542614201,0.082884204,0.092857033,4.253345532356865,0.10656693152615007,0.070330374,4.582306735098532,1.6568620095307183
0.668,1,0.20376500874477563,0.084319506,0.094907223,4.380395979073256,0.11473362352719858,0.071639574,4.687381794705626,1.7070800763274503
0.669,1,0.210929327,0.086133469,0.097702461,4.556674569522201,0.12512766100538655,0.073381771,4.823531272,1.7791806223632696
0.67,1,0.21809364446962032,0.087947432,0.10049769938894287,4.732953159971146,0.13552169848357454,0.075123967,4.959680749862495,1.8512811683990884
0.671,1,0.2252579623320427,0.089761395,0.10329293760641672,4.9092317504200915,0.14591573596176252,0.076866164,5.095830227,1.9233817144349077
0.672,1,0.23134686417218786,0.091382988,0.10572108647300267,5.062926652613183,0.15554574373601102,0.078387908,5.217499905,1.9850258641926977
0.673,1,0.2400702562000354,0.09342643,0.10902677800531246,5.273075022641088,0.16727040667876678,0.080418128,5.373324285076669,2.0728452506839914
0.674,1,0.2487936482278829,0.095469872,0.11233246953762224,5.483223392668992,0.1789950696215225,0.082448348,5.5291486656067885,2.160664637175285
0.675,1,0.25751704025573047,0.097513314,0.11563816106993205,5.693371762696897,0.19071973256427827,0.084478568,5.684973046136908,2.2484840236665793
0.676,1,0.26501839465383403,0.099352301,0.11854283108675588,5.880011924924059,0.20185805148015762,0.086267058,5.826091762366724,2.3248239255692975
0.677,1,0.2757875333805261,0.10166656785883188,0.1224887857573004,6.130881936157883,0.21477737486655663,0.088658334,6.004399595495888,2.4326191352833835
0.678,1,0.2865566721072181,0.10398083469438806,0.12643474042784494,6.381751947391708,0.22769669825295566,0.091049611,6.1827074286250525,2.540414345
0.679,1,0.29732581083391013,0.10629510152994423,0.13038069509838948,6.632621958625533,0.24061602163935467,0.093440888,6.361015261754217,2.6482095547115563
0.68,1,0.30671165344260964,0.10839200941096067,0.1338937910764711,6.859827804496573,0.2531704849466045,0.095569311,6.5247392656605765,2.7436199070147635
0.681,1,0.3202187465730628,0.11103112831814461,0.13865124055133404,7.159136831468145,0.2669513132105764,0.098419168,6.728366770371129,2.876985732644917
0.682,1,0.33372584,0.11367024722532855,0.14340869,7.458445858439719,0.2807321414745483,0.10126902430420251,6.931994275081681,3.0103515582750706
0.683,1,0.34723293283396917,0.11630936613251247,0.14816613950105992,7.757754885,0.29451296973852015,0.10411888097602753,7.135621779792235,3.1437173839052237
0.684,1,0.3591894457023147,0.11871881610462263,0.15246626020328324,8.034407259537588,0.3081587215692152,0.10668739174793612,7.3252206563937285,3.264091362040987
0.685,1,0.376445738,0.12175392168717189,0.15826234859507804,8.390216258011256,0.3221800530632297,0.11012750601735666,7.556660816350343,3.4304098397057867
0.686,1,0.3937020310945412,0.12478902726972113,0.16405843698687284,8.746025256484925,0.33620138455724413,0.11356762028677722,7.788100976306959,3.5967283173705864
0.687,1,0.41095832379065445,0.12782413285227037,0.16985452537866763,9.101834254958593,0.35022271605125865,0.11700773455619778,8.019541136263573,3.7630467950353856
0.688,1,0.42651318067257626,0.1306206994410589,0.1751857067886201,9.437555128746911,0.36427209916972847,0.12015513457135117,8.237959218900324,3.9163629701277936
0.689,1,0.44904276810976357,0.13414466529098412,0.18232174507664511,9.856976207414766,0.3775257054257826,0.12436525842809315,8.498648781222812,4.125387147516705
0.69,1,0.47157235554695087,0.13766863114090933,0.18945778336467017,10.27639728608262,0.3907793116818368,0.12857538228483512,8.759338343545302,4.334411324905618
0.691,1,0.4941019429841382,0.14119259699083456,0.1965938216526952,10.695818364750473,0.404032918,0.1327855061415771,9.020027905867792,4.543435502
0.692,1,0.514848824,0.1444766344074385,0.20329064656536966,11.09943501627127,0.4172825185497653,0.136706529,9.268976957274118,4.740515867
0.693,1,0.5450347586076427,0.14860816320201387,0.21216189956922393,11.585869654976207,0.4282999130098135,0.1419347558942337,9.557994640655025,5.005091728149222
0.694,1,0.5752206930631153,0.15273969199658927,0.2210331525730782,12.072304293681144,0.43931730746986175,0.1471629832166584,9.847012324,5.2696675896634035
0.695,1,0.605406628,0.15687122079116464,0.22990440557693248,12.55873893238608,0.450334702,0.15239121053908314,10.136030007416837,5.534243451177586
0.696,1,0.63392083,0.16077284941809614,0.238421596,13.034653421525633,0.4609411230019071,0.15736244805308947,10.414230818570417,5.789713691887792
0.697,1,0.6756568440389747,0.16566037640669468,0.24952912567432506,13.582371040018682,0.4678292936585946,0.1639550100307294,10.726014977124969,6.126582517805728
0.698,1,0.7173928583007105,0.1705479033952932,0.2606366557884041,14.130088658511731,0.4747174643152823,0.17054757200836934,11.037799135679517,6.463451343723664
0.699,1,0.7591288725624463,0.1754354303838917,0.27174418590248317,14.67780627700478,0.48160563497196984,0.1771401339860093,11.349583294234069,6.8003201696416005
0.7,1,0.7997821200183584,0.18011703458762512,0.28267811351063665,15.218308937422135,0.487127043,0.18355961934464224,11.649519459796569,7.133683878854804
0.701,1,0.8597805312783637,0.18594636374227685,0.2966032248235762,15.80253874985381,0.48787227440407677,0.19200457377694202,11.970033165478757,7.564143733212264
0.702,1,0.9197789425383691,0.19177569289692853,0.31052833613651576,16.386768562285486,0.4886175057083355,0.20044952820924178,12.290546871160945,7.994603587569724
0.703,1,0.9797773537983745,0.19760502205158026,0.3244534474494553,16.970998374717162,0.48936273701259425,0.20889448264154153,12.611060576843133,8.425063441927184
0.704,1,1.040447918314094,0.20327022835905864,0.33850904196579956,17.541341803237792,0.4872513124208572,0.21734271414900277,12.913279816327165,8.861515104280958
0.705,1,1.131076701068017,0.21028440676258048,0.35577016721245325,18.101682926096494,0.4805357579616685,0.2283308758328937,13.21393365947193,9.411326129
0.706,1,1.221705484,0.21729858516610231,0.373031292,18.66202405,0.4738202035024798,0.23931903751678457,13.514587502616694,9.961137154
0.707,1,1.312334266575863,0.22431276356962415,0.3902924177057607,19.22236517,0.4671046490432911,0.25030719920067546,13.81524134576146,10.510948178937221
0.708,1,1.408300184699904,0.23123755254859177,0.40805040540877013,19.734697861484214,0.4560989467291586,0.2616375309351439,14.079043055942162,11.080812669447162
0.709,1,1.5543607338869534,0.239775437,0.428648916,20.151197214917175,0.4428512824927253,0.2761296000862995,14.307990221505012,11.77784801585749
0.71,1,1.7004212830740026,0.24831332146920224,0.4492474263525918,20.567696568350136,0.42960361825629206,0.29062166923745514,14.536937387067862,12.474883362267816
0.711,1,1.7530615469637687,0.25489372047157766,0.46864557902227216,21.190577319911977,0.41367659972198584,0.3013380210608357,14.843820569314106,13.039540845390663
0.712,1,2.0101548736240784,0.26544051559055093,0.4909302174688719,21.260073280394117,0.3991099409079542,0.32055490256028196,14.915991046692968,13.90586474564267
0.713,1,2.2672482002843877,0.27598731070952415,0.5132148559154716,21.329569240876253,0.38454328209392263,0.33977178405972824,14.988161524071831,14.772188645894676
0.714,1,2.5243415269446974,0.28653410582849737,0.5354994943620712,21.399065201358393,0.3699766232798911,0.3589886655591745,15.060332001450693,15.638512546146684
0.715,1,2.5838953358626577,0.2946823076557284,0.559866524,21.764221781252143,0.347030084,0.37432866062308257,15.25270754053916,16.38651042147508
0.716,1,3.092539900600684,0.3079275968527601,0.5785365189198564,21.209685314672424,0.3414526936436295,0.39930298119606944,15.045512011323218,17.418307064171053
0.717,1,3.6011844653387106,0.3211728860497918,0.5972065141233949,20.655148848092704,0.33587530290769707,0.4242773017690563,14.838316482107274,18.450103706867033
0.718,1,4.109829030076737,0.3344181752468235,0.6158765093269333,20.100612381512985,0.33029791217176463,0.4492516223420432,14.631120952891331,19.481900349563006
0.719,1,3.9736191607263502,0.34468331248317174,0.6366682395990904,19.79814770784976,0.3148695652234703,0.47232179208793007,14.55705519784316,20.44281659348765
0.72,1,5.172107026247711,0.3616247573870923,0.6435295444300532,18.39399367270832,0.3293125952584182,0.5017606491350206,13.931728227559486,21.56752418351692
0.721,1,6.3705948917690725,0.3785662022910129,0.650390849,16.989839637566874,0.34375562529336606,0.5311995061821111,13.30640125727581,22.692231773546194
0.722,1,7.569082757290432,0.3955076471949335,0.6572521540919787,15.585685602425434,0.3581986553283139,0.5606383632292017,12.681074286992136,23.816939363575468
0.723,1,5.175054458539725,0.40868048251599476,0.6295641866015065,14.130720803303348,0.36963947292713095,0.5955496168243027,12.124845411479457,24.958384770597217
0.724,1,10.880941215875355,0.4308249675875778,0.6453329062502536,12.050908380886279,0.40379343669629975,0.6187340231574916,11.01271580338313,25.959980717200995
0.725,1,16.586827973210983,0.4529694526591609,0.6611016258990008,9.971095958,0.43794740046546843,0.6419184294906805,9.900586195286804,26.961576663804777
0.726,1,22.29271473054661,0.475113938,0.6768703455477479,7.891283536052139,0.4721013642346372,0.6651028358238693,8.788456587190478,27.963172610408556
0.727,1,30.084257074020396,0.4924054108879791,0.4511499325141677,5.354453825847522,0.5101637686643472,0.7074410545902236,7.580090924,29.074448681032738
0.728,1,45.01981184717122,0.5221106568851779,0.7285960175742195,3.5850057846573784,0.5447165367897907,0.6887066264635266,6.165271784053825,29.50927471
0.729,1,59.95536662032204,0.5518159028823766,1.0060421026342714,1.815557743467235,0.5792693049152342,0.6699721983368299,4.750452644115721,29.944100746723265
0.73,1,74.89092139347287,0.5815211488795754,1.2834881876943232,0.046109702,0.6138220730406778,0.6512377702101328,3.3356335041776166,30.37892677956853
0.731,1,98.34546381260846,0.6048454650397767,0.7069736308668186,-1.967163096,0.6437982526233147,0.6376157115901118,1.681749891005631,30.89273405525811
0.732,1,93.83694469781913,0.6459509221882906,2.5172552154863816,-2.134506766,0.6633074440454257,0.5203933161099762,0.5660357226169815,30.12704950826241
0.733,1,89.32842558302981,0.6870563793368047,4.327536800105945,-2.301850437,0.6828166354675369,0.40317092062984045,-0.549678446,29.36136496126671
0.734,1,84.81990646824049,0.7281618364853187,6.137818384725508,-2.469194107,0.702325827,0.28594852514970476,-1.665392614,28.595680414271012
0.735,1,65.80569467370208,0.7606830991000703,6.918295072636109,-2.031919033,0.7091320925774895,-0.023786652,-2.83208006,27.585631516811937
0.736,1,50.55518011,0.8197541495437444,13.590182009001216,-1.029372761,0.7303264152821765,-0.082116317,-2.926793177,25.23970235806668
0.737,1,35.304665552714525,0.8788251999874185,20.262068945366327,-0.02682649,0.7515207379868634,-0.140445982,-3.021506295,22.893773199321423
0.738,1,20.05415099222075,0.9378962504310927,26.933955881731432,0.9757197808079558,0.7727150606915503,-0.198775647,-3.116219412,20.547844040576166
0.739,1,10.740418803643497,0.9848761385277854,36.24576337712747,2.1574457216804843,0.7890667732781338,-0.901718856,-2.815618551,17.54575523957101
0.74,1,9.460408015,1.0736654262823282,47.91404346863957,2.3789941434139887,0.8269543612939669,0.4358711431434632,-2.026326004,14.35748163733085
0.741,1,8.180397225693422,1.1624547140368715,59.58232356015167,2.6005425651474927,0.8648419493098001,1.7734611426951101,-1.237033458,11.169208035090687
0.742,1,6.900386436718385,1.2512440017914144,71.25060365166378,2.822090986880997,0.9027295373256334,3.1110511422467573,-0.447740912,7.980934432850523
0.743,1,6.535685437282007,1.324942809146838,85.54716501289074,2.4771771097140096,0.9303624068201317,4.487659204753228,0.5751541305893995,4.475549668248146
0.744,1,5.772977522,1.4741835277275874,87.33954453735369,2.107421988491511,0.9879502703823393,10.191885769770174,1.1028157817808275,2.3239746352173074
0.745,1,5.010269606557733,1.623424246308337,89.13192406181663,1.737666867269012,1.0455381339445466,15.896112334787118,1.6304774329722556,0.17239960218646977
0.746,1,4.247561691195595,1.7726649648890869,90.92430358627956,1.3679117460465129,1.1031259975067542,21.60033889980406,2.1581390841636834,-1.979175431
0.747,1,3.4987066257578667,1.9747835793889315,82.59464422663629,1.1157609173494185,1.177343675614777,29.941358051344643,2.3243065173047004,-3.38761264
0.748,1,3.1598329235147897,2.0997351842921437,68.60918175756643,1.0894609673007398,1.2553173140341969,39.12756617089515,2.164562268833255,-3.509143584
0.749,1,2.820959221271713,2.2246867891953563,54.62371928849655,1.0631610172520611,1.3332909524536165,48.313774290445664,2.0048180203618093,-3.630674528
0.75,1,2.432687571982917,1.745909934668416,32.03065746927879,1.097026430805696,1.5626591536350107,63.22284144819802,1.694200853313175,-3.815777345
0.751,1,2.2498021891300097,1.8463666611547422,23.564677338875033,1.095222516594144,1.4985469890814536,66.86263787615113,1.4837883347934346,-3.01720245
0.752,1,2.066916806277103,1.9468233876410683,15.098697208471272,1.0934186023825923,1.4344348245278962,70.50243430410421,1.2733758162736941,-2.218627556
0.753,1,1.884031423424196,2.047280114127395,6.632717078067512,1.0916146881710405,1.370322659974339,74.14223073205731,1.0629632977539538,-1.420052662
0.754,1,1.6548430187526688,-1.206007975,-3.572522823,1.0680025585223056,1.2890210263049184,81.09371877418852,0.7710801262124081,-0.27247059
0.755,1,1.5462265651095572,2.132870739995207,-2.909157466,1.023304106974855,1.0125190547340677,75.29125712281068,0.7654379428139133,0.17837358418509378
0.756,1,1.4376101114664452,5.471749454783167,-2.245792108,0.9786056554274043,0.7360170831632167,69.48879547143284,0.7597957594154185,0.6292177585662999
0.757,1,1.3289936578233337,8.810628169571126,-1.582426751,0.9339072038799536,0.4595151115923658,63.68633382,0.7541535760169238,1.080061932947506
0.758,1,1.199857687110444,11.538910262975861,0.30203511023905205,0.8759215064693445,-0.321938522,55.97355903933635,0.7681990429484614,1.6298940410836218
0.759,1,1.1299292341464964,19.181181323801468,0.9751377636402976,0.8512281886495636,-0.191898527,47.891767515105315,0.8021410004627458,1.6324603941183329
0.76,1,1.0600007811825487,26.823452384627082,1.648240417041543,0.8265348708297828,-0.061858532,39.80997599087428,0.8360829579770304,1.6350267471530442
0.761,1,0.990072328,34.46572344545269,2.3213430704427886,0.8018415530100019,0.068181463,31.72818446664325,0.8700249154913148,1.6375931001877555
0.762,1,0.9081509454694525,45.38759212397407,2.862883616308364,0.7719059368638146,-0.244888058,21.613644726897828,0.9187551638129725,1.603132324080158
0.763,1,0.8605700158464755,50.16414987307757,2.534078518669519,0.7524626754739684,0.863154774,17.00529738143193,0.9091039895642505,1.4815478273756955
0.764,1,0.8129890862234983,54.94070762218106,2.2052734210306735,0.7330194140841222,1.9711976058847411,12.396950035966036,0.8994528153155286,1.3599633306712327
0.765,1,0.7654081566005213,59.71726537128455,1.8764683233918285,0.713576153,3.079240437861829,7.788602690500142,0.8898016410668067,1.2383788339667698
0.766,1,0.7111048146919119,65.79164675287176,1.3981155334265756,0.6877441279181858,4.1872563357735295,2.754501773329218,0.881037804,1.089613505867702
0.767,1,0.6772403516689322,63.79625595,1.1997841661849562,0.6717632025848683,5.921133887693495,1.4368493620475218,0.8339098025536933,0.9956328413399165
0.768,1,0.6433758886459522,61.80086514547445,1.0014527989433368,0.6557822772515509,7.65501144,0.11919695076582526,0.7867818008837388,0.9016521768121313
0.769,1,0.6095114256229723,59.80547434177579,0.8031214317017177,0.6398013519182335,9.388888991533427,-1.198455461,0.7396537992137843,0.807671512
0.77,1,0.5717733722969847,56.70708146070723,0.6271633239219289,0.6202266343407506,11.301972273804616,-2.320547391,0.6868235329530674,0.7080699240759757
0.771,1,0.5468041791057665,51.35897287764027,0.5961895377337745,0.6085179902204917,12.886563380318435,-2.257609646,0.623013291,0.6510232899579863
0.772,1,0.5218349859145482,46.01086429457331,0.5652157515456199,0.5968093461002327,14.471154486832253,-2.194671901,0.5592030497601967,0.593976656
0.773,1,0.496865793,40.66275571150636,0.5342419653574654,0.5851007019799738,16.05574559334607,-2.131734156,0.49539280816376136,0.5369300217220077
0.774,1,0.46970634776867726,34.30844407954371,0.5188230157831334,0.5716285817117457,17.70527698269937,-1.91237715,0.42495098102682444,0.48007998523684203
0.775,1,0.4507644993236151,29.614834176232105,0.5092585462326966,0.5615422809719257,18.672192414685107,-1.600053912,0.36276154036201425,0.4417623077938806
0.776,1,0.431822651,24.921224272920494,0.4996940766822597,0.55145598,19.639107846670846,-1.287730673,0.3005721,0.40344463035091915
0.777,1,0.4128808024334909,20.227614369608883,0.49012960713182285,0.541369679,20.606023278656586,-0.975407435,0.23838265903239383,0.3651269529079578
0.778,1,0.392742476,15.401505275901036,0.47739670980818627,0.5298493823198898,21.48127139912801,-0.628514327,0.17279109773747076,0.326937088
0.779,1,0.3780296304301294,12.662394272005784,0.45912433638304284,0.5190335330771512,21.787873634508877,-0.411787907,0.12380543634712726,0.2971052037902963
0.78,1,0.36331678501622977,9.923283268,0.4408519629578995,0.5082176838344126,22.094475869889745,-0.195061487,0.074819775,0.26727331993268755
0.781,1,0.34860393960233016,7.184172264,0.42257958953275615,0.49740183459167403,22.401078105270614,0.021664932756901296,0.025834113566440255,0.2374414360750788
0.782,1,0.33329368538785076,4.751706145810356,0.4004914074431314,0.48501708539706145,22.54358396764627,0.2184296223787652,-0.022374114,0.20760497129858027
0.783,1,0.3216376408767456,3.5702138021175207,0.38116964653255403,0.47269462116694533,22.364762793416638,0.3155083382133547,-0.054128799,0.18323994767730264
0.784,1,0.30998159636564054,2.388721458424686,0.3618478856219766,0.4603721569368292,22.18594161918701,0.4125870540479442,-0.085883485,0.15887492405602502
0.785,1,0.29832555185453546,1.2072291147318508,0.34252612471139926,0.4480496927067132,22.007120444957376,0.5096657698825338,-0.117638171,0.1345099004347474
0.786,1,0.2864343412913096,0.346453064,0.32245796995152115,0.4341884623815936,21.671069356096204,0.579435537,-0.14575331,0.11066827956578923
0.787,1,0.27704299123633797,0.007343764,0.3070694400716182,0.4207384586395023,21.214179114596575,0.602806652,-0.161519815,0.091232437
0.788,1,0.2676516411813663,-0.331765535,0.29168091019171516,0.40728845489741106,20.757288873096954,0.6261777669133601,-0.177286321,0.071796595
0.789,1,0.2582602911263946,-0.670874835,0.2762923803118122,0.3938384511553198,20.300398631597325,0.6495488817372701,-0.193052827,0.052360752
0.79,1,0.24885261470699796,-0.816853397,0.26164378308822983,0.37918602474159524,19.730712295338087,0.6538906617123768,-0.204131256,0.034119547231565996
0.791,1,0.24117507823682655,-0.812024101,0.25041942462151934,0.3654485195070996,19.155802748594937,0.6429848721901211,-0.207512831,0.019338089432251782
0.792,1,0.2334975417666551,-0.807194805,0.2391950661548088,0.35171101427260393,18.58089320185179,0.6320790826678655,-0.210894407,0.004556632
0.793,1,0.22461332524381125,-0.817318339,0.2259342313716429,0.3367691411331204,17.961152374723497,0.6232494145965624,-0.218309236,-0.012700056
0.794,1,0.2182567,-0.718737723,0.21771315326206517,0.32356288256829474,17.368732857789944,0.6005330423771464,-0.213270261,-0.023349922
0.795,1,0.2119000746392028,-0.620157106,0.2094920751524874,0.3103566240034691,16.776313340856394,0.5778166701577303,-0.208231285,-0.033999789
0.796,1,0.20554344933689858,-0.52157649,0.20127099704290968,0.2971503654386434,16.18389382392284,0.5551002979383143,-0.20319231,-0.044649655
0.797,1,0.19834216243843433,-0.405764079,0.19188265571963606,0.2827155473693625,15.534558234952154,0.53035423,-0.199814984,-0.056894409
0.798,1,0.19302005574554548,-0.311271875,0.18561784679800364,0.27062573819730656,14.978521772085397,0.5063426377055472,-0.189731123,-0.064115739
0.799,1,0.18769794905265658,-0.216779671,0.17935303787637125,0.25853592902525063,14.42248530921864,0.48233104587343234,-0.179647261,-0.071337068
0.8,1,0.1823758423597677,-0.122287467,0.17308822895473885,0.24644611985319465,13.866448846351883,0.4583194540413175,-0.1695634,-0.078558397
0.801,1,0.176463055,-0.011950089,0.16613009834814618,0.23328874741133585,13.259203237578092,0.43178436346253973,-0.159838685,-0.086689607
0.802,1,0.17196269905190997,0.052278897,0.1611480717246494,0.22263475092496157,12.76328482611363,0.4105471489210789,-0.147227655,-0.091215457
0.803,1,0.16746234345325495,0.11650788320950414,0.15616604510115262,0.21198075443858727,12.267366414649171,0.38930993437961803,-0.134616625,-0.095741308
0.804,1,0.16296198785459992,0.18073686951647264,0.15118401847765583,0.201326758,11.771448003184709,0.36807271983815715,-0.122005594,-0.100267158
0.805,1,0.15805130305569737,0.25334014858951365,0.14576937211036303,0.18985287906001883,11.23620716714528,0.34491873241292687,-0.109178198,-0.105224171
0.806,1,0.15421194581868347,0.2882250863434118,0.14167590441794664,0.18073801890760738,10.806834509771608,0.32751277428229675,-0.095756889,-0.107718381
0.807,1,0.15037258858166955,0.323110024,0.13758243672553028,0.17162315875519593,10.377461852397936,0.3101068161516667,-0.082335579,-0.110212592
0.808,1,0.14653323134465562,0.35799496185120816,0.13348896903311389,0.16250829860278448,9.948089195024266,0.2927008580210366,-0.06891427,-0.112706803
0.809,1,0.14241290176565224,0.39558953544307424,0.12911825178999783,0.15283457433200223,9.491789368451085,0.2741219917864131,-0.055132731,-0.115327679
0.81,1,0.1391112549445532,0.40926211354896413,0.1256810957102707,0.14521614228833205,9.126471962743398,0.26037131254332235,-0.041985376,-0.116343147
0.811,1,0.13580960812345416,0.4229346916548541,0.12224393963054357,0.13759771024466183,8.761154557035711,0.2466206333002316,-0.028838021,-0.117358614
0.812,1,0.13250796130235512,0.43660726976074393,0.11880678355081643,0.12997927820099162,8.395837151328024,0.23286995405714087,-0.015690666,-0.118374082
0.813,1,0.12901887160167813,0.4500599469386091,0.11519378927026774,0.12203450181518682,8.0142059,0.2185361589947123,-0.0022625,-0.11934171
0.814,1,0.12615910119401447,0.45054287426189066,0.11226734567625407,0.11578559155333663,7.706484033210156,0.2078611751024398,0.00998271,-0.119315055
0.815,1,0.1232993307863508,0.45102580158517225,0.10934090208224043,0.10953668129148646,7.398762166102273,0.19718619121016734,0.022227919,-0.119288401
0.816,1,0.12043956037868712,0.4515087289084537,0.10641445848822674,0.10328777102963627,7.091040299,0.18651120731789483,0.034473129,-0.119261746
0.817,1,0.11746038480654811,0.4507439630229395,0.10338270330981249,0.096898955,6.775233732,0.1756492136558657,0.046826890338291245,-0.119101894
0.818,1,0.11496708845247625,0.4440002920587618,0.10086781407211581,0.091853713,6.517382480703218,0.16741715759669526,0.05785074,-0.1183657
0.819,1,0.11247379209840438,0.437256621,0.098352925,0.086808471,6.259531229811237,0.15918510153752483,0.06887459,-0.117629507
0.82,1,0.10998049574433252,0.43051295013040636,0.095838036,0.081763229,6.001679978919255,0.1509530454783544,0.07989844,-0.116893313
0.821,1,0.10741749034749669,0.4224945299267264,0.093268379,0.076715817,5.741723870370947,0.14277283848727398,0.090839726,-0.115995564
0.822,1,0.10523068512783529,0.41241516828570546,0.091092289,0.072698797,5.526116929,0.13642577975925602,0.10052197280952369,-0.114796622
0.823,1,0.10304387990817386,0.4023358066446845,0.088916199,0.068681777,5.310509987799712,0.13007872103123802,0.11020422009511735,-0.11359768
0.824,1,0.10085707468851245,0.3922564450036635,0.086740109,0.064664757,5.094903046514093,0.12373166230322005,0.11988646738071101,-0.112398738
0.825,1,0.098636929,0.38127903046109635,0.084545716,0.060739644136725605,4.8813131179404765,0.11756587686643681,0.1293136063327469,-0.111043758
0.826,1,0.096708418,0.3701883916126276,0.082652138,0.057582914,4.701033907938461,0.11265279260659292,0.13765571635312568,-0.109561445
0.827,1,0.094779906,0.35909775276415895,0.08075856,0.054426183,4.520754697936447,0.10773970834674904,0.14599782637350442,-0.108079131
0.828,1,0.092851394,0.3480071139156903,0.078864982,0.051269453,4.340475487934432,0.10282662408690513,0.15433993639388316,-0.106596818
0.829,1,0.090916145,0.33647934,0.076979223,0.048263072552371084,4.164905332322036,0.098154352,0.16228855095317726,-0.104982217
0.83,1,0.089206842,0.3256545592824871,0.075323173,0.045814924,4.0139576119625175,0.094325836,0.16936173187087317,-0.103344552
0.831,1,0.087497539,0.31482977856346117,0.073667124,0.043366775,3.8630098916029993,0.09049732,0.1764349127885691,-0.101706887
0.832,1,0.085788236,0.30400499784443524,0.072011075,0.040918626,3.7120621712434816,0.086668805,0.183508094,-0.100069222
0.833,1,0.084091587,0.2931467706203524,0.07038127,0.038652024124182345,3.5674638010229933,0.083098834,0.19008703539881416,-0.098331195
0.834,1,0.082569529,0.2832149930395894,0.068926132,0.036780385,3.4407824010079606,0.080090093,0.19599849009668316,-0.096627888
0.835,1,0.081047471,0.2732832154588264,0.067470993,0.034908745833519106,3.3141010009929284,0.077081353,0.20190994479455218,-0.09492458
0.836,1,0.079391202,0.262479818,0.06588401,0.032765716,3.174608261398177,0.07370423,0.20830117430662137,-0.093158944
0.837,1,0.078030045,0.2536876690820258,0.06459966,0.031358466,3.067979676,0.071316773,0.2131729081405263,-0.091451563
0.838,1,0.076668888,0.24489552000574652,0.06331531,0.029951215406913343,2.9613510914698633,0.068929316,0.2180446419744312,-0.089744181
0.839,1,0.075307731,0.23610337092946726,0.06203096,0.028543965,2.854722506505707,0.066541859,0.22291637580833612,-0.0880368
0.84,1,0.073844268,0.22660224246256475,0.060648168,0.026956696,2.739131520009469,0.063916622,0.22810800284892024,-0.086258413
0.841,1,0.072622143,0.21898656679499634,0.059509667614447856,0.025920332122859373,2.649081927519028,0.062002311966794385,0.23206402380672664,-0.084588102
0.842,1,0.071400018,0.21137089112742796,0.058371167,0.024883968695832016,2.559032335028587,0.060088001,0.23602004476453303,-0.082917792
0.843,1,0.070177893,0.20375521545985956,0.057232666,0.023847605,2.468982742538146,0.058173690953333655,0.23997606572233945,-0.081247481
0.844,1,0.068878777,0.195615484,0.056021821959674124,0.022697261313702227,2.3728491232602744,0.056109545,0.24412136918222657,-0.079508832
0.845,1,0.067777408,0.18910647962639654,0.055008427,0.021954820595909065,2.296528432203938,0.054557859782285736,0.24728036083053018,-0.07790207
0.846,1,0.066676038,0.18259747476009508,0.053995032,0.021212379878115903,2.2202077411476013,0.053006175,0.2504393524788338,-0.076295308
0.847,1,0.065574669,0.1760884698937936,0.052981636,0.020469939,2.143887050091265,0.05145449,0.25359834412713744,-0.074688546
0.848,1,0.064416463,0.1692241946851468,0.051916309,0.019660093202507483,2.0636193980930777,0.049811901,0.25684351541029715,-0.073022437
0.849,1,0.06342048,0.16370516943110489,0.051010695605161555,0.019148842,1.998694313383588,0.048540194,0.2593149973631194,-0.071495275
0.85,1,0.062424496682842175,0.15818614417706295,0.050105082,0.018637591,1.9337692286740986,0.047268487195653505,0.2617864793159417,-0.069968112
0.851,1,0.061428514,0.15266711892302104,0.049199468037265756,0.01812634,1.8688441439646089,0.045996780330012574,0.26425796126876394,-0.068440949
0.852,1,0.060391784472427316,0.14693167372873278,0.048257898,0.017579598,1.8015471865730974,0.044673459,0.26673680619247586,-0.066866509
0.853,1,0.059488189,0.1422721376459807,0.047445542,0.01724879,1.7461081378073926,0.043619675,0.2686194615430879,-0.06542767
0.854,1,0.058584593,0.13761260156322866,0.046633187,0.016917983,1.6906690890416876,0.042565891,0.27050211689369996,-0.06398883
0.855,1,0.057680997246350806,0.13295306548047658,0.045820830856799805,0.016587176,1.635230040275983,0.041512106976057464,0.272384772,-0.062549991
0.856,1,0.056749525,0.12818420325848864,0.044985026,0.016241943203995635,1.5785704177353388,0.040432737,0.27421657125627497,-0.061076974
0.857,1,0.055927262,0.12425709025278839,0.044253705,0.016050780822604707,1.5310531623590808,0.039550034554629215,0.2755978779205341,-0.059730101
0.858,1,0.055104999,0.12032997724708815,0.043522383889963726,0.015859618441213787,1.4835359069828224,0.038667332,0.27697918458479315,-0.058383228
0.859,1,0.054282736,0.11640286424138789,0.042791063,0.015668456,1.4360186516065645,0.03778463,0.27836049124905227,-0.057036355
0.86,1,0.053442903,0.11244511646135147,0.04204608,0.015476046894379723,1.3881138000933122,0.036893434964180426,0.27964969627490516,-0.055668198
0.861,1,0.052692524,0.10913485872785533,0.041385466,0.015391895,1.3472346655896965,0.036146241906120855,0.2806063072584981,-0.054413476
0.862,1,0.051942144,0.10582460099435922,0.040724852296899414,0.015307744055284497,1.3063555310860808,0.035399049,0.2815629182420911,-0.053158753
0.863,1,0.051191765,0.10251434326086309,0.040064238451865145,0.015223592635736884,1.265476396582465,0.034651855790001726,0.2825195292256841,-0.051904031
0.864,1,0.050432070607326136,0.099228805,0.039397613,0.015145744987177912,1.2248043239002104,0.033907254,0.2833564700540523,-0.050640004
0.865,1,0.049745460361420385,0.096434315,0.038798944073014874,0.015142619514505958,1.1895073472695272,0.033268373,0.2839549918302673,-0.049475318
0.866,1,0.04905885,0.093639825,0.038200275,0.015139494041834008,1.1542103706388445,0.032629493,0.2845535136064823,-0.048310632
0.867,1,0.04837224,0.090845335,0.037601606,0.015136368569162057,1.1189133940081617,0.031990612138108644,0.28515203538269723,-0.047145946
0.868,1,0.047682922070508296,0.088112714,0.037002893,0.015143169198430933,1.0842402635503652,0.031361375,0.28561412825823174,-0.045982662
0.869,1,0.047053079964148266,0.085747668,0.036458705,0.015200466914990569,1.053654346,0.030809866,0.2859120800569148,-0.044904428
0.87,1,0.046423238,0.083382623,0.035914517,0.015257764631550203,1.023068428462155,0.030258358,0.28621003185559796,-0.043826194
0.871,1,0.045793396,0.081017577,0.035370329019155135,0.015315062348109839,0.9924825109180496,0.029706849615274478,0.2865079836542811,-0.04274796
0.872,1,0.045166126,0.078737864,0.034830735,0.015383241696728583,0.9628049068686028,0.029169339138556506,0.28666113864359016,-0.041680418
0.873,1,0.044586987,0.076729667,0.034334643032256904,0.015484696831193471,0.9362092216206731,0.028688961,0.2867079618909466,-0.040684167
0.874,1,0.044007848001228735,0.074721469,0.033838551,0.015586151965658358,0.9096135363727434,0.028208582,0.28675478513830294,-0.039687916
0.875,1,0.04339006,0.072515685,0.033308026,0.015666328,0.8807207966325464,0.027686324,0.2868636179908314,-0.038633182
0.876,1,0.042856349,0.070803881,0.032854548,0.015799156790940763,0.8575169091552339,0.027264382167398713,0.28670166039692097,-0.03771397
0.877,1,0.042322637,0.069092077,0.032401069,0.015931985739931535,0.8343130216779213,0.02684244,0.28653970280301055,-0.036794758
0.878,1,0.041788925171809176,0.067380273,0.031947591,0.016064814688922305,0.8111091342006088,0.026420498,0.2863777452091001,-0.035875546
0.879,1,0.041224507,0.065527294,0.031467157,0.016184499,0.7862208557615472,0.025968043789719893,0.2862444219303491,-0.034909498
0.88,1,0.040731616,0.064061851,0.031051565057139536,0.016338705403104045,0.76591026,0.025594541612198277,0.28590985555456777,-0.034062189
0.881,1,0.040238725,0.062596408,0.030635972829262028,0.016492912215033066,0.7455996643528389,0.025221039434676656,0.28557528917878644,-0.03321488
0.882,1,0.039745835,0.061130965640605786,0.030220380601384524,0.016647119026962087,0.7252890686484847,0.024847537257155036,0.2852407228030051,-0.032367571
0.883,1,0.039228901156114354,0.059567081,0.029784011,0.01679349,0.7037720070102145,0.02445205,0.2849102293013636,-0.031483829
0.884,1,0.038772795,0.058306744,0.029402212997969385,0.016961304383819802,0.6859380115047814,0.024119054044689364,0.28443388349105847,-0.030703289
0.885,1,0.03831669,0.057046408,0.029020414585010465,0.017129119178479896,0.6681040159993483,0.023786058,0.28395753768075327,-0.029922748
0.886,1,0.037860584,0.055786071,0.028638616172051552,0.017296934,0.6502700204939151,0.023453062902288713,0.2834811918704482,-0.029142207
0.887,1,0.037386035,0.054459452,0.028241154727295704,0.01746018,0.6316018901771749,0.023104518245509444,0.2829913999139657,-0.028334399
0.888,1,0.036963165,0.053370267,0.027889595,0.017635607,0.6158949885414446,0.022805684,0.28239950302769373,-0.02761562
0.889,1,0.036540295050728394,0.052281081,0.027538035052647562,0.017811033,0.6001880869057143,0.022506851,0.2818076061414217,-0.026896842
0.89,1,0.036117425,0.051191896,0.027186475,0.01798646,0.584481185,0.022208016789707394,0.28121570925514966,-0.026178063
0.891,1,0.035680823,0.050060475498750104,0.02682349,0.018159134526605086,0.568229602,0.021898522531024898,0.28059843094504777,-0.025439998
0.892,1,0.035288059,0.049114511,0.026499069,0.018337586354439557,0.5543556336969159,0.021628736751989803,0.2799132623334964,-0.024778185
0.893,1,0.034895295,0.048168546,0.026174647,0.018516038182274028,0.5404816655749856,0.021358950972954704,0.27922809372194507,-0.024116371
0.894,1,0.034502530997036276,0.047222581,0.025850226085222364,0.01869449,0.5266076974530554,0.021089165,0.2785429251103937,-0.023454557
0.895,1,0.0341,0.046252238,0.025517894061786606,0.018870996,0.5124133634457411,0.020812454162228412,0.2778248306149594,-0.02278034
0.896,1,0.033734572,0.045426509087727704,0.025217898611135332,0.019049005537079753,0.500123909,0.020567563,0.2770652884552491,-0.022170953
0.897,1,0.033369145,0.044600779734567206,0.024917903160484058,0.019227015,0.48783445541535486,0.020322672441507948,0.27630574629553883,-0.021561566
0.898,1,0.033003717,0.04377505,0.024617907709832784,0.019405023840686104,0.4755450014001618,0.020077782,0.2755462041358286,-0.020952179
0.899,1,0.032631861785738216,0.042938099,0.024312917553783793,0.019581210266671412,0.4631082455616048,0.019828835355813364,0.27474961247999696,-0.020336267
0.9,1,0.032291313,0.042213666,0.024034966396615096,0.019756193,0.45219281347810025,0.019605441,0.27393170504921677,-0.019775052
0.901,1,0.031950763,0.041489234,0.023757015,0.019931176724530104,0.44127738139459577,0.019382046,0.27311379761843657,-0.019213836
0.902,1,0.031610214,0.040764802,0.023479064082277703,0.020106159953459452,0.43036194931109123,0.019158651765159733,0.2722958901876564,-0.018652621
0.903,1,0.031266050241929515,0.040038748108042824,0.023198537226198548,0.020279,0.41943191823337816,0.018933418,0.27143944581827634,-0.01808986
0.904,1,0.030948192733804003,0.039399981,0.022940532671752337,0.020449072052078007,0.4097115680942942,0.018728718,0.27057671449038545,-0.017572856
0.905,1,0.030630335,0.038761214,0.022682528,0.020619144100714328,0.3999912179552102,0.018524018,0.2697139831624946,-0.017055851
0.906,1,0.030312478,0.038122447293494025,0.022424523562859924,0.020789216149350646,0.3902708678161263,0.018319317871213527,0.26885125183460373,-0.016538847
0.907,1,0.029993373,0.037488981943253036,0.022165948614864314,0.020956556,0.3806368201497278,0.018114498318247758,0.26795050050563185,-0.016024475
0.908,1,0.029696256,0.03692295,0.021926037,0.021120381,0.3719589470658616,0.017926165609927925,0.26705438269897974,-0.015548012
0.909,1,0.029399138531180376,0.036356918,0.021686126009329326,0.021284205057231893,0.3632810739819954,0.017737832901608096,0.26615826489232763,-0.01507155
0.91,1,0.029102021538787097,0.035790885890111895,0.021446214706561835,0.021448029425531954,0.35460320089812924,0.017549500193288263,0.2652621470856755,-0.014595087
0.911,1,0.028805647,0.035235067490457586,0.021207393,0.021608390618535908,0.34608747192436146,0.017362387237908963,0.2643300242511201,-0.014124732
0.912,1,0.028527525442860822,0.034731047,0.020983932718373063,0.021765060454483176,0.33832152332713683,0.017188476,0.26341016408060003,-0.013685427
0.913,1,0.028249403726089285,0.034227025778782845,0.020760472343755214,0.02192173,0.3305555747299122,0.017014563957972923,0.2624903039100799,-0.013246122
0.914,1,0.027971282009317755,0.033723004922945464,0.020537011969137365,0.0220784,0.3227896261326876,0.016840652318004905,0.2615704437395598,-0.012806817
0.915,1,0.027695573680559596,0.033232607,0.020316012643863023,0.022230821593628304,0.3152419230111757,0.016669006410469495,0.2606176876706839,-0.012376478
0.916,1,0.027434882392982647,0.032781678,0.020107543744305227,0.022379764723141213,0.3082758717648889,0.016507876491871833,0.25968220137964537,-0.011971217
0.917,1,0.027174191105405702,0.032330749,0.019899074844747434,0.022528707852654123,0.30130982051860206,0.016346747,0.2587467150886068,-0.011565957
0.918,1,0.026901288490675437,0.031850082,0.019680505,0.022680664538488025,0.2938990986601792,0.016177309,0.25779102690541644,-0.011140798
0.919,1,0.026656621275392926,0.031444805,0.019485727501836435,0.022821568,0.2876365294508082,0.016027570900395104,0.256846729,-0.010766726
0.92,1,0.026411954060110415,0.031039528518802872,0.01929095,0.022962471116757796,0.2813739602414372,0.015877833,0.25590243188667156,-0.010392654
0.921,1,0.026167286844827903,0.030634252,0.019096171716775367,0.023103374,0.2751113910320661,0.015728094332086714,0.25495813437729914,-0.010018583
0.922,1,0.025912843482312094,0.030206925,0.018893381378174333,0.023246676,0.2685157287442684,0.015571875613187557,0.2539923318062637,-0.00962909
0.923,1,0.025682934,0.029841073669235718,0.018711132676756403,0.023379424857615832,0.26287342350170984,0.015432342553049226,0.25304493,-0.00928359
0.924,1,0.025453024,0.029475221987285014,0.018528883975338473,0.023512174050920376,0.2572311182591513,0.015292809492910897,0.25209752785086437,-0.00893809
0.925,1,0.025223113862938698,0.02910937,0.018346635,0.023644923244224927,0.25158881301659275,0.015153276432772568,0.25115012587316465,-0.008592591
0.926,1,0.024985542980704573,0.028727551,0.01815817,0.023779377624859786,0.2457042348084693,0.015008782612944454,0.2501811817522328,-0.008235526
0.927,1,0.024769247051858834,0.028395895374509966,0.017987410129692252,0.02390401,0.24061016542005484,0.014878435852103994,0.24923543859304126,-0.007916205
0.928,1,0.024552951123013096,0.02806424,0.01781665,0.024028641513832556,0.23551609603164037,0.014748089091263534,0.24828969543384968,-0.007596883
0.929,1,0.024336655194167358,0.027732583656451145,0.01764589,0.024153273458318945,0.2304220266432259,0.014617742330423074,0.2473439522746581,-0.007277562
0.93,1,0.024114536411240055,0.027389776513525886,0.017470459484592808,0.024278893,0.2251595152370624,0.014483705141588228,0.24637760155252308,-0.006949986
0.931,1,0.023910820242876087,0.027087910186053582,0.017310253969331748,0.024395558224672896,0.22055116968496127,0.014361664340366394,0.2454374774081935,-0.006654654
0.932,1,0.023707104,0.026786044,0.017150048454070692,0.024512223,0.21594282413286014,0.014239623539144562,0.24449735326386396,-0.006359323
0.933,1,0.023503387906148168,0.026484178,0.016989842938809632,0.024628887782892888,0.21133447858075904,0.014117582737922728,0.2435572291195344,-0.006063992
0.934,1,0.023295446872002957,0.026174976041798297,0.016826298039165542,0.024745836212419776,0.20661759639264038,0.013992918206761212,0.2425981654298847,-0.005763235
0.935,1,0.023103373226654532,0.025899173108164024,0.016675806520290628,0.024854767,0.20244057867546736,0.013878418,0.2416669370580065,-0.005489895
0.936,1,0.022911299581306104,0.025623370174529744,0.016525315001415714,0.024963698202305783,0.19826356095829434,0.013763918590233327,0.2407357086861283,-0.005216555
0.937,1,0.022719226,0.025347567240895465,0.016374823,0.025072629,0.19408654324112135,0.013649418781969385,0.2398044803142501,-0.004943215
0.938,1,0.022524317,0.025067454350518485,0.016222139,0.025181177493543896,0.18984946523430912,0.013533194558232566,0.23885652172531266,-0.004666858
0.939,1,0.022343034701821446,0.024814552,0.016080604,0.025282667784237933,0.1860563207834699,0.013425567,0.2379368844528057,-0.004413683
0.94,1,0.022161752599004877,0.024561650590206537,0.015939068013735947,0.025384158074931974,0.1822631763326307,0.013317940241673213,0.23701724718029873,-0.004160508
0.941,1,0.021980470496188308,0.024308749,0.015797532525558957,0.025485648,0.1784700318817915,0.013210313083393535,0.23609760990779174,-0.003907333
0.942,1,0.021797560794775038,0.024053935407160863,0.015654791274426278,0.025586144109071705,0.1746559134032485,0.013101722376776039,0.23516383869539936,-0.003653183
0.943,1,0.021626296172193832,0.023821241,0.015521526868445414,0.025680528,0.17120514078138596,0.013000380919307827,0.23425799340935233,-0.003418506
0.944,1,0.021455031549612626,0.023588546,0.015388262462464553,0.025774912,0.16775436815952344,0.012899039461839616,0.23335214812330524,-0.00318383
0.945,1,0.021283767,0.023355852,0.015254998,0.025869295610737794,0.16430359553766088,0.012797698004371404,0.2324463028372582,-0.002949153
0.946,1,0.021111924,0.023123147195394857,0.015121377652320765,0.025962137463546787,0.16086321381187105,0.012696038666513776,0.23152918337754816,-0.002715221
0.947,1,0.020949971987170034,0.022908357274714568,0.014995764114137548,0.026049776,0.15771843075836744,0.012600464914690388,0.23063891073568754,-0.00249752
0.948,1,0.020788019520963753,0.022693567,0.014870150575954328,0.026137414083397432,0.15457364770486384,0.012504891162867002,0.2297486380938269,-0.002279819
0.949,1,0.020626067054757467,0.022478777433353987,0.014744537037771111,0.026225052393322755,0.15142886465136024,0.012409317411043614,0.22885836545196622,-0.002062119
0.95,1,0.020464448500625336,0.022265482736924344,0.014619298408812714,0.026310670825311865,0.14831948454555416,0.012313975045782419,0.2279598436869204,-0.001846603
0.951,1,0.020311164423169274,0.022066621345591845,0.014500773051937671,0.026391939980015516,0.1454487222847584,0.012223709741983915,0.22708656745023298,-0.001644488
0.952,1,0.020157880345713215,0.021867759954259342,0.014382247695062626,0.026473209,0.14257796002396267,0.012133444438185412,0.2262132912135455,-0.001442373
0.953,1,0.020004596268257152,0.021668898562926843,0.014263722338187583,0.026554478,0.1397071977631669,0.012043179134386907,0.22534001497685807,-0.001240258
0.954,1,0.019852437314086507,0.021472722818260626,0.014146199861981169,0.026633320870104928,0.13689162192915008,0.011953613379365154,0.22446160235968127,-0.001041525
0.955,1,0.019707233092726727,0.021288088120588914,0.014034251241550243,0.026708604,0.13426672637356568,0.011868248,0.22360644346389674,-0.000853725
0.956,1,0.019562028871366943,0.021103453422917206,0.013922302621119317,0.026783887135775755,0.1316418308179813,0.011782881756296765,0.22275128456811225,-0.000665926
0.957,1,0.019416824650007162,0.020918818725245494,0.013810354,0.026859170268611166,0.1290169352623969,0.011697515944762572,0.22189612567232772,-0.000478126
0.958,1,0.019273431318591543,0.020737808610759627,0.013699946964562977,0.026931690549463247,0.1264627063267674,0.011613249263557236,0.22103897003762232,-0.000294695
0.959,1,0.019135768079391897,0.02056593,0.013594109379208168,0.027001370940636107,0.12405882862036127,0.011532417288215496,0.2202027927767275,-0.00012005
0.96,1,0.018998105,0.02039405,0.013488271793853361,0.027071051331808968,0.12165495091395515,0.011451585312873755,0.2193666155158327,5.459491546466378e-5
0.961,1,0.018855799093391832,0.020215054480740357,0.013378750731679313,0.027142924845746166,0.11913463979456211,0.011367988,0.21851193218112977,0.000236162
0.962,1,0.018725182691237602,0.020054655,0.013278599402616192,0.027207381,0.11692980173245739,0.011291361810015239,0.21769538366903549,0.000398713
0.963,1,0.018594566,0.019894254939949466,0.013178448,0.027271837028944944,0.11472496367035268,0.011214735472053997,0.21687883515694117,0.000561264
0.964,1,0.01846395,0.019733855,0.013078296744489949,0.027336293120544326,0.11252012560824795,0.011138109134092753,0.21606228664484683,0.000723815
0.965,1,0.018329657,0.019568026731553667,0.012975243856958377,0.027402368474935362,0.11022736196141139,0.011059304849595681,0.2152298315510478,0.000891674
0.966,1,0.018205634,0.019417994990702077,0.012880390690593947,0.027461970181344907,0.10820208433523623,0.010986588507914053,0.21443337545178137,0.001043102
0.967,1,0.018081610585533835,0.019267963249850483,0.012785537524229517,0.027521571887754455,0.10617680670906107,0.010913872166232425,0.2136369193525149,0.00119453
0.968,1,0.017957587236393405,0.019117932,0.012690684357865087,0.027581174,0.10415152908288593,0.010841155824550796,0.21284046325324846,0.001345958
0.969,1,0.017830746535159214,0.018963889972483834,0.012593619986574685,0.027641892,0.10206226271745346,0.010766777759290068,0.21203077137412923,0.001501299
0.97,1,0.017712898938446207,0.018823255,0.012503709841262844,0.027696998062432112,0.10019924668440304,0.010697704201248477,0.211254717,0.001642492
0.971,1,0.017595051341733194,0.01868262,0.012413799695951001,0.027752104105550863,0.098336231,0.010628630643206884,0.21047866210966476,0.001783685
0.972,1,0.017477203745020185,0.018541985519057322,0.01232389,0.02780721,0.096473215,0.010559557085165294,0.20970260747743252,0.001924878
0.973,1,0.017357302,0.018398536565234075,0.012232378,0.027862999,0.09456628,0.010489276473033328,0.2089160147287459,0.002068781
0.974,1,0.017245246203908108,0.018266447059321123,0.012147085254381592,0.027913954968769354,0.092850133,0.010423603,0.20816054067291492,0.002200553
0.975,1,0.017133190093113072,0.018134358,0.012061792643890512,0.027964911021119462,0.091133987,0.01035793,0.2074050666170839,0.002332325
0.976,1,0.017021133982318037,0.018002268047495218,0.011976500033399432,0.028015867073469574,0.08941784,0.010292257306519441,0.2066495925612529,0.002464097
0.977,1,0.016907702886646826,0.017868374,0.011890144,0.028067136868314583,0.087674571,0.010225778317314305,0.20588626987529923,0.002597547
0.978,1,0.016801083955047095,0.017744080841734518,0.011809170522459392,0.028114274330196837,0.086091572,0.010163285439371896,0.2051514466583491,0.002720643
0.979,1,0.016694465023447364,0.017619787223125814,0.011728196698694467,0.028161411792079087,0.084508573,0.010100792561429485,0.20441662344139894,0.002843739
0.98,1,0.016587846091847634,0.017495494,0.011647222874929542,0.028208549253961344,0.082925573,0.010038299683487076,0.2036818002244488,0.002966835
0.981,1,0.016480455741409064,0.017370251123968717,0.011565661531365075,0.028255692481308547,0.081329474,0.009975355,0.2029417823804118,0.003090726
0.982,1,0.016378947,0.017253091634144437,0.011488731897258332,0.028299328,0.079867367,0.009915842,0.20222758946625535,0.00320583
0.983,1,0.016277438052558876,0.017135932144320156,0.011411802,0.028342963024262847,0.078405261,0.009856328,0.20151339655209888,0.003320933
0.984,1,0.016175929,0.017018773,0.011334872629044849,0.028386598295739997,0.076943155,0.009796814,0.2007992036379424,0.003436036
0.985,1,0.016074185507341826,0.01690139,0.011257775,0.028429988110798863,0.075479616,0.009737163,0.2000824136532299,0.003551184
0.986,1,0.015977484,0.016790778266809817,0.011184637198613916,0.028470422247116683,0.074127439,0.009680445,0.19938875514647975,0.003658922
0.987,1,0.015880783327132993,0.016680167,0.011111499,0.028510856,0.072775261,0.009623727,0.19869509663972962,0.003766661
0.988,1,0.015784082237028582,0.016569554927903525,0.011038360819640665,0.028551290519752325,0.071423084,0.009567009,0.1980014381329795,0.003874399
0.989,1,0.015687623162872227,0.016459337,0.010965425663814721,0.028591280406001778,0.070079145,0.00951043,0.19730770789473911,0.003981546
0.99,1,0.01559545,0.016354752,0.010895845978938865,0.028628799067439113,0.068827071,0.009456339,0.19663442574637718,0.004082494
0.991,1,0.015503277,0.016250166832872174,0.010826266294063008,0.028666318,0.067574996,0.009402248,0.19596114359801522,0.004183443
0.992,1,0.015411103833418833,0.016145581819016073,0.010756686609187154,0.028703836390313788,0.066322922,0.009348158,0.1952878614496533,0.004284392
0.993,1,0.015319596,0.016041915593287027,0.010687636924863833,0.028740760152620455,0.065087061,0.009294452,0.1946169491597477,0.004384216
0.994,1,0.015231692072080073,0.015942892493662986,0.010621400783512584,0.028775633777763446,0.063926268,0.009242834,0.19396383445941512,0.004478904
0.995,1,0.015143787752336196,0.015843869394038944,0.010555164642161335,0.028810507402906433,0.062765475,0.009191216,0.19331071975908254,0.004573592
0.996,1,0.015055883432592319,0.015744846294414905,0.010488928500810086,0.028845381028049424,0.061604682,0.009139597,0.19265760505874993,0.004668281
0.997,1,0.014969020945733054,0.01564719,0.010423511,0.028879553094237835,0.060466639,0.009088582,0.19200920997649656,0.0047614
0.998,1,0.014885145034050893,0.015553312831894383,0.010360419369210346,0.028912037,0.059389196041468945,0.009039294,0.1913760126047438,0.004850314
0.999,1,0.014801269122368732,0.015459435929408856,0.010297328,0.028944521386079267,0.058311753,0.008990007,0.19074281523299103,0.004939229
1,1,0.014714963571275668,0.015362534480239677,0.010232347786023265,0.028978386,0.057186166,0.008939316,0.19009695587938114,0.005031534

==> plot_results_csv/DG_sinusoidal2_1D_512_p_1_q_5_T_100-0.csv <==
x,t_0.0,t_2.0,t_5.0,t_10.0,t_15.0,t_20.0,t_25.0,t_50.0,t_100.0
0,1,0.014698749,0.017697115643525545,0.010256872142087717,0.036782606,0.0265609,0.010381235558275137,0.074720478,0.002777372
0.001,1,0.014617552611100957,0.017575294,0.010195733750840015,0.036553736,0.026596722770063606,0.010315714817635598,0.074798013,0.002702008
0.002,1,0.014535848599818867,0.017452624300379645,0.010134200388560763,0.036323407,0.026633638592986248,0.010249758519145669,0.074876387,0.002625936
0.003,1,0.01445651,0.017333905,0.010074507231650483,0.036099863986516906,0.026665501,0.010185831189023623,0.074950963,0.002553155
0.004,1,0.014376766088889926,0.017214511,0.010014499312669631,0.035875156,0.026698233631174285,0.010121556895882455,0.075026226,0.002479812
0.005,1,0.014299233448228948,0.017098795656492312,0.009956209,0.035656796897525336,0.026726334043400152,0.010059174784007892,0.075098003,0.002409513
0.006,1,0.014221393898060325,0.016982567,0.009897681,0.035437551,0.026755101109206342,0.009996529,0.075170328,0.002338785
0.007,1,0.014145618217487709,0.016869759149596583,0.009840754,0.035224236845806216,0.02677963,0.009935646,0.07523946,0.002270871
0.008,1,0.014069628190348422,0.016756591,0.009783659,0.035010299718208265,0.026804640508804087,0.009874578,0.075309017,0.002202652
0.009,1,0.013995561817401348,0.016646598865761097,0.009728056,0.034801896011270886,0.026825780144184477,0.009815149,0.075375653,0.002137028
0.01,1,0.013921368878629738,0.016536390798314045,0.009672354,0.03459312,0.026847235,0.00975561,0.075442606,0.002071215
0.011,1,0.013848965833324792,0.016429125786349495,0.009618037,0.034389496102515654,0.026865161,0.009697593,0.07550689,0.002007793
0.012,1,0.013776519466680289,0.016321780611742557,0.009563686,0.034185738,0.026883252,0.009639536,0.075571395,0.001944288
0.013,1,0.013705735372612828,0.016217158560422572,0.009510619,0.033986768,0.026898133291872815,0.009582888,0.075633469,0.001882982
0.014,1,0.013634987,0.016112583538429995,0.009457578,0.033787889,0.026913044603324842,0.009526267,0.075695679,0.001821693
0.015,1,0.013565778916817966,0.016010523137660455,0.009405728,0.033593452,0.026925041655349688,0.00947095,0.075755677,0.001762421
0.016,1,0.013496681,0.015908629,0.00935396,0.033399318659102124,0.026936949093218088,0.009415722,0.075815741,0.001703258
0.017,1,0.013429008181115708,0.015809052421578453,0.009303291,0.033209294852785384,0.026946217,0.009361698,0.075873793,0.001645942
0.018,1,0.013361516408825082,0.015709754454181508,0.009252759,0.033019779,0.026955288895928506,0.009307821,0.075931853,0.001588819
0.019,1,0.013295337980557341,0.015612585941771347,0.00920324,0.032834054600410265,0.026961976,0.009255051,0.075988088,0.001533385
0.02,1,0.013229408315541938,0.015515801915830721,0.009153909,0.032649031,0.026968373173136797,0.009202485,0.076044281,0.001478222
0.021,1,0.013164686102774948,0.015420969544008557,0.009105507,0.032467495214358294,0.026972620930884705,0.009150936,0.076098822,0.001424597
0.022,1,0.013100276466336248,0.015326620817852922,0.009057343,0.032286842,0.026976497703849862,0.009099642,0.076153282,0.001371315
0.023,1,0.013036973186786628,0.015234055097083695,0.00901003,0.032109389,0.026978442200478694,0.009049278,0.076206247,0.001319432
0.024,1,0.012974043,0.015142066146278572,0.008963,0.031932991,0.026979945364921185,0.008999219,0.076259103,0.001267956
0.025,1,0.012912122607571207,0.015051700215396754,0.008916746,0.031759515,0.026979716613572787,0.008950008,0.076310607,0.001217749
0.026,1,0.012850632660300135,0.014961998487328251,0.008870818,0.031587258,0.026978986606625906,0.008901148,0.076361984,0.001168009
0.027,1,0.012790060366101804,0.014873767996316472,0.008825595,0.03141766,0.026976709000953506,0.008853058,0.076412139,0.001119414
0.028,1,0.012729973,0.014786283772612934,0.008780739,0.031249436,0.02697388,0.008805363,0.076462157,0.001071342
0.029,1,0.012670714984546375,0.014700126771434466,0.00873652,0.031083618,0.026969672446702814,0.008758362,0.076511071,0.001024298
0.03,1,0.012611993,0.014614793,0.008692706,0.030919321217614693,0.026964872304511906,0.008711799,0.076559846,0.000977829
0.031,1,0.012554017406360807,0.014530649870882225,0.008649465,0.030757189049554087,0.026958849,0.008665859,0.076607624,0.00093228
0.032,1,0.012496626542140267,0.014447402,0.008606665,0.030596716911510488,0.026952199704587947,0.008620396,0.07665527,0.000887351
0.033,1,0.012439900901016421,0.014365215399936845,0.008564376,0.030438179276474048,0.026944468843938852,0.008575488,0.076702012,0.000843241
0.034,1,0.012383806690399355,0.014283992,0.008522564,0.030281433,0.026936087464433812,0.008531093,0.076748637,0.000799793
0.035,1,0.012328300973118982,0.014203706027192599,0.008481203,0.030126402,0.026926753285967935,0.008487189,0.076794442,0.000757068
0.036,1,0.012273470532646677,0.014124446906904616,0.008440351,0.029973286,0.026916750749969912,0.008443833,0.076840151,0.000715043
0.037,1,0.012219155275690584,0.014046009,0.008399894,0.029821674851272982,0.026905913,0.008400908,0.076885114,0.000673653
0.038,1,0.012165556834435962,0.013968656765517399,0.008359977,0.029672097346607463,0.026894394967554504,0.008358562,0.076930009,0.000632997
0.039,1,0.012112403527399106,0.013892015,0.008320402,0.029523823354857735,0.026882147849701072,0.008316589,0.076974222,0.000592893
0.04,1,0.012060006383546807,0.013816514736705986,0.008281396,0.029377694,0.026869216168991066,0.008275226,0.077018402,0.000553554
0.041,1,0.012007987,0.013741619,0.00824268,0.029232677166995725,0.026855650764506415,0.008234181,0.077061954,0.000514688
0.042,1,0.011956761912947629,0.013667918,0.00820456,0.02908991,0.026841401,0.008193774,0.077105514,0.000476615
0.043,1,0.011905597540555334,0.013594311482292287,0.008166487,0.028947318,0.026827075250169582,0.008153418,0.077149038,0.000438611
0.044,1,0.011855768,0.013522768,0.008129427,0.028808582765129584,0.026811129299819464,0.008114156,0.077191524,0.000402089
0.045,1,0.011805743895210934,0.013450903860873345,0.008092216,0.028669261013117203,0.026795586,0.008074728,0.077234529,0.000365298
0.046,1,0.011756971132197421,0.013380968290793238,0.008055953,0.028533555485775408,0.026778570028363022,0.008036323,0.077276606,0.000329885
0.047,1,0.011708059629319484,0.013310798049194533,0.008019582,0.028397423220567798,0.026761896351922332,0.007997799,0.07731918,0.000294263
0.048,1,0.011660319367871555,0.013242427696095734,0.007984097,0.028264676465496026,0.026743886060114033,0.007960231,0.077360926,0.000259918
0.049,1,0.011612493791236493,0.013173903799950627,0.007948544,0.028131655,0.026726165035110473,0.007922586,0.077403156,0.000225421
0.05,1,0.011565762544048442,0.013107057195972216,0.00791382,0.028001798601186817,0.026707232,0.007885834,0.077444648,0.000192107
0.051,1,0.011518997065042452,0.013040134065862635,0.007879065,0.027871813,0.026688543,0.007849045,0.077486617,0.000158691
0.052,1,0.011473252078970469,0.012974771172838856,0.007845082,0.027744779372406908,0.026668756,0.007813088,0.077527929,0.000126371
0.053,1,0.011427521710626349,0.012909404866932084,0.007811105,0.027617756151299473,0.026649174,0.007777135,0.077569719,9.399732880853547e-5
0.054,1,0.011382740940548372,0.012845487018731202,0.007777846,0.027493481,0.026628599,0.007741953,0.077610922,6.263548455674259e-5
0.055,1,0.011338021506365856,0.012781635164103872,0.007744628,0.027369349,0.026608195,0.007706813,0.07765261,3.1265188325174695e-5
0.056,1,0.011294183590144974,0.012719125,0.007712076,0.027247768731451003,0.026586895451996308,0.007672388,0.077693775,8.277379556327424e-7
0.057,1,0.011250451694277798,0.012656746738988452,0.007679598,0.027126459,0.026565738256149482,0.00763804,0.077735438,-2.96E-05
0.058,1,0.011207536,0.012595608197984684,0.007647737,0.027007513829619356,0.026543773,0.007604354,0.077776632,-5.91E-05
0.059,1,0.011164769,0.012534664079315642,0.007615982,0.026888960130154887,0.026521927105661595,0.007570778,0.077818344,-8.86E-05
0.06,1,0.011122755245616966,0.012474862,0.007584796,0.026772590303184445,0.026499352621824193,0.007537813,0.077859633,-0.000117281
0.061,1,0.011080931220126584,0.012415314269811876,0.007553746,0.026656728,0.026476881,0.007504991,0.077901466,-0.000145859
0.062,1,0.011039800168688284,0.012356815509927078,0.007523219,0.026542876,0.026453752,0.007472729,0.077942914,-0.000173714
0.063,1,0.010998898,0.012298626888211314,0.007492857,0.026429642832996605,0.026430713,0.007440641,0.077984936,-0.000201428
0.064,1,0.010958630617642979,0.012241399,0.007462975,0.026318253866565625,0.026407081610311647,0.007409067,0.078026606,-0.000228482
0.065,1,0.010918629557223223,0.012184534,0.007433286,0.026207588673801126,0.026383531,0.007377696,0.078068885,-0.000255364
0.066,1,0.010879208,0.012128544560421558,0.007404033,0.026098608424878565,0.026359447,0.007346793,0.078110837,-0.000281645
0.067,1,0.010840088011055002,0.012072969594535328,0.007375,0.025990452897053415,0.026335438559261508,0.00731612,0.07815344,-0.000307726
0.068,1,0.010801493960452456,0.012018188738734795,0.007346364,0.025883829,0.026310948443359516,0.007285873,0.078195732,-0.00033326
0.069,1,0.010763236256444791,0.011963870433604229,0.007317973,0.025778126,0.026286533058029096,0.007255882,0.078238722,-0.000358568
0.07,1,0.010725452754039003,0.011910268599087332,0.007289939,0.025673808,0.026261682159741145,0.007226275,0.078281413,-0.000383383
0.071,1,0.010688038,0.011857175,0.007262174,0.025570503273625235,0.026236908078534772,0.00719695,0.078324851,-0.000407946
0.072,1,0.010651048791624384,0.011804723704264192,0.007234729,0.025468441497458874,0.026211739326860273,0.00716797,0.078367996,-0.000432065
0.073,1,0.010614459765201107,0.011752824018208135,0.007207577,0.025367481020215788,0.026186652586362814,0.007139295,0.078411944,-0.00045591
0.074,1,0.010578247809080307,0.011701495622012665,0.007180709,0.025267627875403334,0.026161207,0.007110926,0.078455598,-0.000479357
0.075,1,0.010542466564660947,0.011650760015305451,0.007154155,0.02516896,0.026135851,0.007082886,0.078500113,-0.000502511
0.076,1,0.010507016589208896,0.011600527848261334,0.007127852,0.025071269247966564,0.026110167777459597,0.007055116,0.078544329,-0.000525309
0.077,1,0.010472026154802845,0.011550927512966519,0.007101883,0.024974844121416984,0.026084585019729087,0.007027696,0.078589469,-0.000547796
0.078,1,0.010437322926631269,0.011501765733791046,0.007076132,0.024879271,0.026058700808058465,0.00700051,0.078634299,-0.000569968
0.079,1,0.010403106856324475,0.011453273,0.007050735,0.024785039,0.026032930545568114,0.006973696,0.07868012,-0.000591811
0.08,1,0.010369135594102845,0.011405156414183059,0.007025525,0.024691539,0.026006881,0.006947082,0.078725614,-0.000613379
0.081,1,0.010335677950319868,0.011357744,0.007000688,0.024599455413526386,0.025980961,0.00692086,0.078772171,-0.000634601
0.082,1,0.010302424310191112,0.011310648742879563,0.006976007,0.024507986667280397,0.025954780389458018,0.006894806,0.078818379,-0.000655584
0.083,1,0.010269709646684413,0.011264291,0.006951718,0.024418004,0.025928746482857267,0.006869162,0.078865724,-0.000676208
0.084,1,0.010237032800910517,0.011217987169345207,0.006927458,0.024328128306576484,0.025902701201142946,0.006843548,0.078913101,-0.0006968
0.085,1,0.010205173053788322,0.011172865,0.006903803,0.024240599886241124,0.025876353023545608,0.006818578,0.078960879,-0.000716674
0.086,1,0.010173222818502034,0.011127587878771265,0.006880077,0.024152777,0.025850231193897597,0.006793528,0.079009101,-0.000736691
0.087,1,0.010142040149362238,0.011083418237898266,0.00685692,0.024067160306963174,0.025823843974120353,0.006769082,0.079057735,-0.000756038
0.088,1,0.010110802,0.011039144237855755,0.006833718,0.023981348,0.025797677865936293,0.006744584,0.079106852,-0.000775499
0.089,1,0.010080283752541604,0.010995906233542706,0.006811048,0.023897605,0.025771279539301622,0.006720652,0.079156387,-0.000794337
0.09,1,0.010049743823586624,0.010952611,0.006788359,0.023813761767302655,0.025745099849025992,0.006696694,0.079206449,-0.000813264
0.091,1,0.010019877497019047,0.010910284430947938,0.006766167,0.023731856,0.025718717,0.006673264,0.079256929,-0.00083161
0.092,1,0.009990022,0.010867946182327594,0.006743979,0.023649941775313175,0.025692552968807014,0.006649834,0.079307985,-0.00085002
0.093,1,0.009960796,0.010826510102575015,0.006722257,0.023569838052797658,0.025666211060807832,0.006626897,0.079359453,-0.00086789
0.094,1,0.009931612,0.010785106405277838,0.00670056,0.023489813800475295,0.025640090377161293,0.006603984,0.079411549,-0.000885802
0.095,1,0.009903014,0.010744542,0.006679297,0.023411478,0.025613813556311538,0.006581529,0.079464048,-0.000903212
0.096,1,0.009874489,0.010704051,0.006658082,0.023333305787817706,0.025587762678662092,0.006559122,0.079517232,-0.000920643
0.097,1,0.009846508,0.010664339643822816,0.00663727,0.023256703882872487,0.025561574,0.00653714,0.079570804,-0.00093761
0.098,1,0.009818629,0.010624741922827823,0.006616527,0.023180348,0.025535618,0.006515227,0.079625121,-0.000954576
0.099,1,0.009791254,0.010585864602178682,0.006596157,0.023105447786763926,0.025509539482988647,0.006493709,0.079679807,-0.000971114
0.1,1,0.009764009,0.010547139639573565,0.006575877,0.023030872195702903,0.025483702,0.006472281,0.079735301,-0.000987632
0.101,1,0.009737229,0.010509079122414847,0.00655594,0.022957642547371884,0.025457755,0.006451216,0.079791141,-0.001003754
0.102,1,0.009710607,0.010471207614489901,0.006536113,0.022884813082531815,0.025432059,0.006430263,0.079847858,-0.00101984
0.103,1,0.009684413,0.010433946751182945,0.006516602,0.022813223344018675,0.025406263,0.006409644,0.079904892,-0.001035561
0.104,1,0.009658402,0.01039691,0.00649722,0.022742107,0.025380730366006597,0.006389156,0.079962874,-0.001051229
0.105,1,0.009632782,0.010360432161655938,0.006478127,0.022672127,0.025355103883527373,0.006368973,0.080021141,-0.001066563
0.106,1,0.009607372,0.010324212066612734,0.006459181,0.022602691332875752,0.025329755,0.00634894,0.08008043,-0.001081828
0.107,1,0.009582318,0.010288501,0.006440498,0.022534293477295457,0.025304316874339077,0.006329186,0.08013997,-0.001096786
0.108,1,0.009557497,0.010253080132883605,0.00642198,0.022466506877730788,0.025279171,0.0063096,0.080200609,-0.001111662
0.109,1,0.009532999,0.010218120422581085,0.0064037,0.022399662719913446,0.025253938564989555,0.006290266,0.080261459,-0.001126258
0.11,1,0.009508757,0.010183481561458187,0.006385601,0.022333495216409253,0.025229015023359287,0.006271117,0.080323488,-0.001140759
0.111,1,0.009484806,0.010149257911846154,0.006367717,0.022268178,0.025204004012948162,0.006252195,0.080385686,-0.001155004
0.112,1,0.009461134,0.010115385,0.00635003,0.022203599951405723,0.025179320020359573,0.006233476,0.080449148,-0.001169141
0.113,1,0.00943772,0.010081882390787583,0.006332534,0.022139783,0.025154547,0.006214958,0.08051273,-0.001183047
0.114,1,0.009414608,0.010048758892101842,0.006315252,0.022076766,0.025130119,0.006196659,0.080577664,-0.001196835
0.115,1,0.009391723,0.010015963615946746,0.006298138,0.022014424213231888,0.025105598,0.006178539,0.080642667,-0.001210413
0.116,1,0.009369161,0.009983574,0.006281253,0.021952942,0.025081442826450362,0.006160653,0.080709113,-0.001223863
0.117,1,0.009346797,0.009951472,0.006264514,0.021892049580959198,0.025057189,0.006142923,0.080775575,-0.001237123
0.118,1,0.009324777,0.009919802,0.006248019,0.021832073984848342,0.025033321064635503,0.006125441,0.080843573,-0.001250246
0.119,1,0.009302925,0.00988838,0.006231649,0.021772608282715315,0.025009347366632646,0.006108094,0.080911528,-0.0012632
0.12,1,0.009281437,0.009857415,0.006215537,0.021714114,0.024985782,0.00609101,0.080981116,-0.001276008
0.121,1,0.00926009,0.009826659,0.00619953,0.021656051219517265,0.024962101398204567,0.006074039,0.081050601,-0.001288666
0.122,1,0.009239126,0.009796384,0.006183794,0.021599013,0.024938852,0.006057345,0.081121819,-0.001301169
0.123,1,0.009218275,0.009766283,0.006168144,0.021542331,0.024915476959351236,0.006040743,0.081192869,-0.001313539
0.124,1,0.009197827,0.009736685,0.006152778,0.021486724534714736,0.024892556110109605,0.006024432,0.081265755,-0.001325748
0.125,1,0.009177405,0.009707122,0.00613743,0.021431189281574746,0.024869647955117535,0.00600814,0.081338712,-0.001337942
0.126,1,0.009157526,0.009678291,0.006122476,0.021377203,0.024846919487871762,0.005992258,0.081412997,-0.001349766
0.127,1,0.00913761,0.00964939,0.006107491,0.021323074111214767,0.024824353890794938,0.005976342,0.081487663,-0.001361677
0.128,1,0.009118206,0.009621178,0.006092877,0.021270405,0.024801964847677913,0.005960811,0.081563617,-0.001373241
0.129,1,0.009098789,0.009592927,0.006078249,0.021217659443213664,0.024779753598420613,0.005945263,0.081640031,-0.001384878
0.13,1,0.009079853,0.009565322,0.006063969,0.021166287131478823,0.024757714200053443,0.005930076,0.08171769,-0.001396192
0.131,1,0.009060929,0.009537708,0.006049692,0.021114903,0.024735868522593848,0.005914891,0.081795889,-0.001407565
0.132,1,0.009042454,0.009510699,0.006035741,0.021064808834740177,0.024714188520826647,0.005900044,0.081875286,-0.001418636
0.133,1,0.009024014,0.00948371,0.00602181,0.021014766,0.024692719,0.005885214,0.081955308,-0.001429754
0.134,1,0.009005995,0.009457286,0.006008183,0.020965930044913185,0.024671407803921283,0.005870701,0.082036478,-0.001440589
0.135,1,0.008988032,0.009430912,0.005994592,0.020917206879451516,0.024650324823416923,0.005856221,0.08211836,-0.001451461
0.136,1,0.008970462,0.009405063,0.005981284,0.020869612151787037,0.024629391111794012,0.005842036,0.082201337,-0.001462069
0.137,1,0.008952969,0.009379291,0.005968028,0.020822189,0.024608704,0.0058279,0.082285117,-0.001472703
0.138,1,0.008935842,0.009354007,0.005955034,0.020775818,0.024588157,0.005814039,0.082369935,-0.001483091
0.139,1,0.008918813,0.009328826,0.005942107,0.020729675761198985,0.024567875,0.005800241,0.08245565,-0.001493495
0.14,1,0.008902123,0.009304098,0.005929423,0.020684511,0.024547721681371565,0.005786697,0.082542344,-0.00150367
0.141,1,0.008885552,0.009279498,0.00591682,0.020639631222474027,0.024527854,0.005773232,0.082630031,-0.001513852
0.142,1,0.008869293,0.009255316,0.005904442,0.020595656,0.024508103,0.005760002,0.082718635,-0.001523822
0.143,1,0.008853173,0.009231287,0.005892158,0.020552021195419122,0.024488658127170507,0.005746864,0.082808331,-0.001533789
0.144,1,0.00883734,0.009207641,0.005880081,0.02050922,0.024469315878388423,0.005733942,0.08289888,-0.00154356
0.145,1,0.008821666,0.009184173,0.005868112,0.020466812492532488,0.024450302,0.005721127,0.082990623,-0.00155332
0.146,1,0.008806254,0.009161054,0.005856332,0.02042517,0.024431376,0.005708508,0.08308315,-0.001562898
0.147,1,0.008791018,0.009138137,0.005844673,0.020383973046015354,0.0244128,0.00569601,0.083176977,-0.001572458
0.148,1,0.008776022,0.009115538,0.005833186,0.020343474890582566,0.024394297318260615,0.005683691,0.083271517,-0.00158185
0.149,1,0.00876122,0.009093163,0.005821832,0.020303471882780318,0.024376166990193352,0.005671505,0.083367466,-0.001591216
0.15,1,0.008746634,0.009071075,0.005810634,0.020264103299794042,0.024358094,0.005659481,0.083464053,-0.001600428
0.151,1,0.008732261,0.009049232,0.005799582,0.020225279100469232,0.024340416096525444,0.005647603,0.083562162,-0.001609608
0.152,1,0.00871808,0.009027647,0.005788669,0.020187026237779935,0.024322779,0.005635869,0.08366083,-0.001618645
0.153,1,0.008704131,0.009006327,0.005777914,0.020149365844451206,0.024305560220111787,0.005624294,0.083761137,-0.001627645
0.154,1,0.008690351,0.008985237,0.005767282,0.020112215330446055,0.024288365,0.005612846,0.083861922,-0.001636514
0.155,1,0.008676819,0.008964433,0.00575682,0.020075704,0.024271611681828766,0.00560157,0.083964465,-0.001645339
0.156,1,0.008663436,0.008943829,0.005746465,0.020039643,0.024254864,0.005590405,0.084067401,-0.001654045
0.157,1,0.008650318,0.008923532,0.005736293,0.020004267600027614,0.024238582284537562,0.005579422,0.084172217,-0.001662702
0.158,1,0.008637326,0.008903409,0.005726213,0.019969283542487608,0.024222287,0.005568536,0.08427734,-0.00167125
0.159,1,0.008624617,0.00888361,0.005716326,0.01993503,0.024206483,0.005557844,0.084384469,-0.001679745
0.16,1,0.008612013,0.008863959,0.005706517,0.019901110911440877,0.024190646450013648,0.005547233,0.084491814,-0.00168814
0.161,1,0.008599707,0.008844652,0.005696911,0.019867966451988843,0.024175325713017073,0.005536826,0.084601294,-0.001696478
0.162,1,0.008587488,0.008825466,0.00568737,0.019835100895424607,0.024159952,0.005526487,0.084710897,-0.001704725
0.163,1,0.008575581,0.008806642,0.005678043,0.019803053185937065,0.02414512,0.005516362,0.084822767,-0.001712912
0.164,1,0.008563741,0.008787916,0.005668766,0.01977123,0.024130214225748705,0.00550629,0.084934664,-0.001721017
0.165,1,0.008552231,0.008769568,0.005659714,0.019740267149128174,0.024115875676360463,0.005496444,0.085048964,-0.001729056
0.166,1,0.008540767,0.008751294,0.005650698,0.019709475658303614,0.024101442826939403,0.005486637,0.08516319,-0.001737023
0.167,1,0.008529647,0.008733415,0.005641918,0.019679586253633273,0.024087603,0.005477065,0.08527996,-0.001744922
0.168,1,0.008518546,0.008715559,0.00563315,0.019649747772419218,0.024073784878622766,0.005467507,0.085396836,-0.001752813
0.169,1,0.008507823,0.00869817,0.005624648,0.019620989,0.024060311,0.005458219,0.085515832,-0.001760517
0.17,1,0.008497109,0.008680775,0.005616149,0.019592212311316193,0.024046996654992377,0.005448931,0.085635221,-0.001768272
0.171,1,0.008486752,0.00866382,0.0056079,0.019564455998785042,0.024034008391431806,0.005439898,0.085756659,-0.001775851
0.172,1,0.008476421,0.00864688,0.005599666,0.01953673,0.024021202640842825,0.005430877,0.085878602,-0.001783475
0.173,1,0.008466426,0.008630353,0.005591667,0.019509966882306683,0.024008704193596176,0.005422096,0.086002517,-0.001790934
0.174,1,0.008456474,0.008613862,0.005583695,0.019483282,0.023996411313849254,0.00541334,0.086127055,-0.001798431
0.175,1,0.008446838,0.008597756,0.005575943,0.019457503,0.023984407,0.005404807,0.086253487,-0.001805772
0.176,1,0.008437263,0.008581707,0.005568231,0.019431850201401715,0.023972630873153253,0.005396312,0.086380661,-0.001813147
0.177,1,0.008427982,0.008566018,0.005560724,0.019407048,0.023961123695498868,0.005388025,0.086509649,-0.001820375
0.178,1,0.00841878,0.008550406,0.005553269,0.019382417,0.023949869,0.005379788,0.086639502,-0.001827631
0.179,1,0.008409853,0.008535128,0.005546004,0.019358582934011315,0.023938863301780806,0.005371745,0.086771083,-0.00183475
0.18,1,0.00840102,0.008519947,0.005538803,0.019334966298137288,0.023928134172888294,0.005363762,0.086903658,-0.001841892
0.181,1,0.008392443,0.008505075,0.005531778,0.019312093,0.023917633018072947,0.00535596,0.087037873,-0.001848905
0.182,1,0.008383977,0.008490318,0.005524828,0.019289482112125136,0.023907433093627833,0.005348229,0.087173212,-0.001855937
0.183,1,0.008375747,0.008475848,0.005518042,0.019267562522167773,0.023897440228074263,0.005340665,0.087310101,-0.001862848
0.184,1,0.008367645,0.00846151,0.005511341,0.01924595,0.023887773297081447,0.005333184,0.087448248,-0.001869773
0.185,1,0.00835976,0.008447436,0.005504791,0.019224977042880967,0.023878292,0.005325856,0.087587852,-0.001876586
0.186,1,0.008352019,0.008433513,0.005498337,0.019204355,0.023869161871886847,0.005318621,0.087728852,-0.001883408
0.187,1,0.008344477,0.00841983,0.00549202,0.019184323,0.023860195699965715,0.005311527,0.087871211,-0.001890125
0.188,1,0.008337094,0.008406317,0.00548581,0.019164684346986493,0.023851605735836088,0.005304536,0.08801511,-0.001896847
0.189,1,0.008329892,0.008393021,0.005479726,0.019145586870063083,0.023843158,0.005297673,0.088160266,-0.001903472
0.19,1,0.008322865,0.008379912,0.005473758,0.019126925624441182,0.023835112,0.005290924,0.088307109,-0.001910099
0.191,1,0.008316001,0.008366999,0.005467903,0.019108757028789808,0.023827185157728793,0.005284289,0.088455104,-0.001916634
0.192,1,0.008309328,0.008354289,0.005462176,0.019091066890115253,0.023819686240627795,0.005277779,0.088604938,-0.001923168
0.193,1,0.008302799,0.008341755,0.005456549,0.019073821855025232,0.023812284292730187,0.005271372,0.088755816,-0.001929616
0.194,1,0.008296477,0.008329439,0.00545106,0.019057097,0.023805335999516022,0.005265099,0.088908687,-0.001936061
0.195,1,0.008290283,0.00831728,0.00544566,0.019040770667643883,0.023798462,0.005258916,0.089062492,-0.001942426
0.196,1,0.008284309,0.008305355,0.005440407,0.019025006,0.023792067,0.005252878,0.089218449,-0.001948785
0.197,1,0.008278447,0.008293566,0.005435231,0.019009593530124394,0.023785724,0.005246918,0.089375225,-0.001955069
0.198,1,0.008272821,0.008282028,0.005430213,0.018994784040911008,0.023779886,0.005241113,0.089534316,-0.001961344
0.199,1,0.008267289,0.008270605,0.005425261,0.018980281,0.023774076351349975,0.005235374,0.089694108,-0.00196755
0.2,1,0.008262007,0.008259449,0.005420475,0.018966422397015258,0.023768799648877886,0.005229799,0.089856384,-0.001973744
0.201,1,0.008256804,0.008248389,0.005415744,0.018952825,0.023763526077984258,0.005224279,0.090019237,-0.001979874
0.202,1,0.008251866,0.008237611,0.00541119,0.018939913003360426,0.023758812996687476,0.005218933,0.090184748,-0.001985991
0.203,1,0.008246989,0.008226911,0.005406679,0.018927218,0.023754078873843266,0.005213631,0.090350711,-0.001992048
0.204,1,0.008242393,0.008216508,0.005402354,0.018915249,0.023749932567908996,0.005208512,0.090519508,-0.00199809
0.205,1,0.008237842,0.008206164,0.005398062,0.018903452490015085,0.023745740776073894,0.005203426,0.090688626,-0.002004076
0.206,1,0.008233585,0.008196131,0.005393966,0.018892422,0.023742164374280554,0.005198532,0.090860762,-0.002010045
0.207,1,0.008229359,0.00818614,0.005389891,0.018881522228361997,0.023738518,0.00519366,0.091033085,-0.002015963
0.208,1,0.008225441,0.008176474,0.005386021,0.018871428,0.023735514387889463,0.005188989,0.091208613,-0.002021862
0.209,1,0.008221538,0.008166826,0.005382162,0.018861377,0.023732536230070905,0.005184328,0.091384285,-0.002027758
0.21,1,0.008217956,0.008157531,0.005378518,0.018852262,0.023729988551807135,0.005179881,0.091563165,-0.002033544
0.211,1,0.008214391,0.008148246,0.005374885,0.018843144148132002,0.023727587,0.005175442,0.091742287,-0.002039372
0.212,1,0.008211129,0.008139294,0.005371455,0.018834918,0.023725593,0.005171204,0.091924522,-0.002045097
0.213,1,0.0082079,0.00813037,0.005368045,0.018826731484540185,0.02372377,0.005166986,0.092107151,-0.00205086
0.214,1,0.008204958,0.008121759,0.005364828,0.018819393,0.023722333019049066,0.005162957,0.092292792,-0.002056524
0.215,1,0.008202064,0.008113192,0.005361641,0.018812136,0.023721093211637664,0.005158957,0.092478984,-0.002062224
0.216,1,0.008199441,0.00810492,0.005358636,0.018805683,0.023720215154153894,0.005155136,0.092668085,-0.00206783
0.217,1,0.008196881,0.008096707,0.005355671,0.018799355,0.023719561,0.005151353,0.092857898,-0.002073469
0.218,1,0.008194576,0.00808877,0.005352877,0.018793787810622284,0.023719245,0.005147738,0.093050512,-0.002079019
0.219,1,0.008192348,0.008080908,0.005350133,0.018788386,0.023719179651784755,0.005144171,0.093244005,-0.002084598
0.22,1,0.008190361,0.008073305,0.005347549,0.018783704028672375,0.023719428867994188,0.005140761,0.093440187,-0.002090093
0.221,1,0.008188466,0.008065792,0.005345025,0.018779228917591272,0.023719955221173525,0.005137409,0.09363742,-0.002095615
0.222,1,0.008186795,0.008058519,0.00534265,0.018775431216960847,0.023720772365250345,0.005134204,0.093837227,-0.002101057
0.223,1,0.008185231,0.008051352,0.005340346,0.018771882,0.023721893666698055,0.005131066,0.094038261,-0.002106524
0.224,1,0.008183877,0.008044408,0.005338179,0.018768969166965663,0.023723281623118757,0.005128063,0.094241749,-0.002111915
0.225,1,0.008182645,0.008037585,0.005336093,0.018766346,0.023725001019603686,0.005125138,0.094446648,-0.002117328
0.226,1,0.008181606,0.008030967,0.005334135,0.018764318385211122,0.023726962695340324,0.005122338,0.094653876,-0.002122669
0.227,1,0.008180705,0.008024485,0.005332266,0.018762622,0.023729283359900176,0.005119624,0.094862702,-0.00212803
0.228,1,0.008179982,0.008018192,0.005330515,0.018761480095787958,0.023731821688014652,0.005117026,0.095073729,-0.002133322
0.229,1,0.00817941,0.008012049,0.005328864,0.018760712,0.023734747,0.005114522,0.095286548,-0.002138633
0.23,1,0.008179003,0.008006078,0.00532732,0.018760456243476088,0.023737864767336816,0.005112125,0.095501436,-0.002143878
0.231,1,0.008178762,0.008000273,0.005325884,0.018760617,0.023741397613314348,0.005109831,0.095718315,-0.00214914
0.232,1,0.008178669,0.007994622,0.005324547,0.018761249497476717,0.023745098167123738,0.005107633,0.095937124,-0.002154339
0.233,1,0.008178759,0.007989152,0.005323328,0.018762340432211953,0.023749241999711988,0.00510555,0.09615813,-0.002159553
0.234,1,0.008178982,0.00798382,0.005322196,0.018763863255761168,0.023753528,0.005103551,0.096380925,-0.002164708
0.235,1,0.008179401,0.007978683,0.005321193,0.018765887,0.023758286,0.005101675,0.096606129,-0.002169876
0.236,1,0.008179939,0.007973669,0.005320267,0.018768301650045276,0.023763161245250138,0.005099875,0.096832973,-0.002174987
0.237,1,0.008180689,0.007968864,0.005319478,0.018771260040123156,0.023768537055477053,0.005098208,0.097062445,-0.00218011
0.238,1,0.008181542,0.007964165,0.005318758,0.01877457,0.023774004,0.005096606,0.097293405,-0.002185179
0.239,1,0.008182622,0.00795969,0.005318185,0.018778466,0.023780000692024315,0.005095146,0.097527218,-0.002190259
0.24,1,0.008183792,0.007955306,0.005317669,0.018782672576496472,0.023786062419250367,0.005093741,0.097762361,-0.002195286
0.241,1,0.008185203,0.007951158,0.005317311,0.01878751,0.023792684,0.005092488,0.09800059,-0.002200323
0.242,1,0.008186689,0.007947087,0.005317001,0.018792617094534045,0.023799343798189862,0.005091281,0.098239984,-0.00220531
0.243,1,0.008188431,0.007943267,0.005316857,0.018798398818971614,0.023806593336296984,0.005090234,0.098482704,-0.002210305
0.244,1,0.008190233,0.007939508,0.005316752,0.01880441,0.023813854718459895,0.005089224,0.09872642,-0.002215253
0.245,1,0.008192307,0.007936014,0.005316822,0.018811141,0.023821735927501364,0.005088382,0.098973709,-0.002220208
0.246,1,0.008194427,0.007932565,0.005316922,0.018818059894944058,0.023829602082708814,0.005087569,0.099221819,-0.002225117
0.247,1,0.008196833,0.007929395,0.005317208,0.018825743325358055,0.023838118614150285,0.005086934,0.099473757,-0.002230031
0.248,1,0.008199271,0.007926256,0.005317512,0.018833574749922716,0.023846593,0.005086317,0.099726334,-0.002234903
0.249,1,0.008202011,0.00792341,0.005318012,0.018842216118080637,0.023855748487922563,0.005085887,0.099983001,-0.002239778
0.25,1,0.008204765,0.007920578,0.005318522,0.018850899018528152,0.023864931816445143,0.005085466,0.10023986199065944,-0.002244652
0.251,1,0.008207841,0.007918056,0.005319237,0.018860568854026975,0.023874633,0.005085241,0.10050159981581068,-0.00224945
0.252,1,0.008210929,0.007915546,0.005319961,0.018870215343369797,0.023884459,0.005085025,0.10076328044011683,-0.002254286
0.253,1,0.008214325,0.007913331,0.005320882,0.018880812222336493,0.023894778824492785,0.005084997,0.10102971532167934,-0.002259047
0.254,1,0.008217749,0.007911143,0.005321822,0.018891428068852183,0.023905252,0.005084986,0.10129630076388323,-0.002263845
0.255,1,0.008221467,0.007909234,0.005322948,0.018902958,0.023916194149353552,0.005085154,0.10156751282663919,-0.002268571
0.256,1,0.008225227,0.007907367,0.005324103,0.018914549,0.023927318569248828,0.005085349,0.10183909040059941,-0.002273332
0.257,1,0.008229267,0.007905764,0.005325436,0.018927017699502828,0.023938886397087057,0.005085712,0.10211516158566192,-0.002278024
0.258,1,0.008233365,0.007904218,0.005326806,0.018939591,0.023950665801643702,0.005086112,0.10239182066993664,-0.002282748
0.259,1,0.008237728,0.00790292,0.005328345,0.018953005311348928,0.023962863372963147,0.005086672,0.10267283478720594,-0.002287404
0.26,1,0.008242165,0.007901693,0.005329932,0.018966568245801448,0.023975301876251798,0.005087278,0.10295466688715828,-0.002292093
0.261,1,0.008246854,0.007900701,0.005331678,0.018980934588624716,0.023988133,0.005088034,0.10324070966930535,-0.002296715
0.262,1,0.008251632,0.007899793,0.005333482,0.018995494396447224,0.024001234844943452,0.005088845,0.10352780848108994,-0.002301367
0.263,1,0.008256647,0.007899105,0.005335436,0.019010820426489647,0.024014704,0.005089798,0.10381896763912676,-0.002305955
0.264,1,0.008261766,0.007898516,0.005337457,0.019026385,0.024028472927978356,0.005090815,0.10411142911563397,-0.002310571
0.265,1,0.00826711,0.007898133,0.005339619,0.019042678604900505,0.024042583153340256,0.005091964,0.10440779439613265,-0.002315125
0.266,1,0.008272573,0.007897863,0.005341857,0.019059256719061616,0.024057024519449903,0.005093187,0.10470571681496899,-0.002319706
0.267,1,0.008278247,0.007897784,0.005344228,0.019076525805168717,0.024071780374569154,0.005094534,0.10500738005899363,-0.002324226
0.268,1,0.008284055,0.007897833,0.005346686,0.019094126,0.024086898192676287,0.005095964,0.10531086409258136,-0.002328771
0.269,1,0.00829006,0.007898059,0.005349266,0.01911238,0.024102303858198473,0.005097509,0.10561791929639905,-0.002333257
0.27,1,0.008296216,0.007898426,0.005351943,0.019131012016364732,0.024118103,0.005099145,0.1059270680842801,-0.002337767
0.271,1,0.008302555,0.007898956,0.005354734,0.019150258609123928,0.024134162450637632,0.005100888,0.10623961146192049,-0.002342219
0.272,1,0.00830906,0.007899642,0.005357631,0.019169932868700036,0.024150647,0.005102732,0.1065545306853535,-0.002346693
0.273,1,0.008315734,0.007900477,0.005360633,0.019190182,0.024167365,0.005104674,0.10687266073308846,-0.002351111
0.274,1,0.008322592,0.007901482,0.005363752,0.019210909,0.024184540236371295,0.005106726,0.10719345869203153,-0.002355549
0.275,1,0.008329603,0.007902622,0.005366966,0.019232171004204338,0.024201921314260695,0.005108867,0.10751727625484925,-0.002359932
0.276,1,0.008336814,0.007903947,0.005370307,0.019253961055188052,0.024219791740487672,0.005111128,0.10784406394742477,-0.002364335
0.277,1,0.008344165,0.007905392,0.005373734,0.019276246358595962,0.024237840260665784,0.005113469,0.10817367228757595,-0.002368683
0.278,1,0.008351733,0.007907036,0.005377299,0.019299111398510344,0.024256411067002773,0.00511594,0.10850656349211697,-0.002373049
0.279,1,0.008359426,0.007908787,0.00538094,0.019322430798446023,0.024275132,0.005118482,0.10884206835981344,-0.002377362
0.28,1,0.008367353,0.007910751,0.005384729,0.019346382955600157,0.024294408,0.005121163,0.10918117971959629,-0.002381691
0.281,1,0.00837539,0.007912808,0.005388586,0.019370747859577972,0.024313805422574348,0.005123906,0.10952268942594562,-0.002385968
0.282,1,0.008383678,0.007915094,0.005392601,0.019395799828377934,0.024333792441589047,0.005126798,0.1098681405367168,-0.00239026
0.283,1,0.008392063,0.007917458,0.005396674,0.019421222147547972,0.024353871576539128,0.005129744,0.11021576602898017,-0.002394501
0.284,1,0.008400715,0.007920065,0.005400917,0.019447387202470582,0.024374574661830725,0.005132848,0.11056767952939114,-0.002398754
0.285,1,0.008409449,0.007922737,0.005405208,0.019473879363725927,0.02439534,0.005135997,0.11092153446865448,-0.002402958
0.286,1,0.008418469,0.007925666,0.005409679,0.019501171373981236,0.024416765059116635,0.005139315,0.11128003613372095,-0.002407173
0.287,1,0.008427556,0.007928646,0.005414189,0.019528746332635388,0.024438222544786763,0.005142667,0.11164023697507414,-0.002411339
0.288,1,0.008436946,0.007931899,0.00541889,0.019557179777544544,0.024460374287696963,0.0051462,0.11200545581278376,-0.002415514
0.289,1,0.008446388,0.007935189,0.005423621,0.019585851,0.024482529,0.005149758,0.11237212188810537,-0.002419642
0.29,1,0.008456152,0.007938766,0.005428554,0.019615441015717328,0.024505413238346763,0.005153505,0.11274419023930074,-0.002423776
0.291,1,0.008465952,0.007942366,0.005433507,0.019645223,0.024528269770143128,0.00515727,0.11311744384275062,-0.002427864
0.292,1,0.008476093,0.007946269,0.005438673,0.019675985,0.024551893,0.005161234,0.1134964974844215,-0.002431956
0.293,1,0.00848625,0.007950186,0.00544385,0.019706795684567544,0.024575547901487776,0.005165208,0.11387583437710182,-0.002436047
0.294,1,0.008496776,0.00795441,0.005449251,0.019738842431844608,0.024599825,0.005169388,0.11426264221287118,-0.002440053
0.295,1,0.008507314,0.007958654,0.005454663,0.019770843204829483,0.024624225085760985,0.00517358,0.11464911496684448,-0.002444101
0.296,1,0.008518207,0.007963193,0.005460291,0.019804046,0.024649220986458817,0.005177971,0.11504289588471503,-0.002448064
0.297,1,0.00852913,0.007967765,0.00546594,0.019837253859876565,0.024674372265203238,0.005182382,0.11543664790785602,-0.002452067
0.298,1,0.008540395,0.007972619,0.005471797,0.019871629007404818,0.024700092643919237,0.005186984,0.11583753696400804,-0.002455987
0.299,1,0.008551706,0.007977521,0.005477685,0.019906062,0.024726001466455958,0.005191617,0.11623871544975432,-0.002459943
0.3,1,0.008563346,0.007982692,0.005483772,0.019941626571249697,0.024752452205623582,0.005196432,0.11664685113460771,-0.002463817
0.301,1,0.008575049,0.007987926,0.005489901,0.019977303125764057,0.024779125,0.005201287,0.11705560718109219,-0.002467727
0.302,1,0.008587068,0.007993416,0.005496221,0.020014074939414067,0.024806312,0.005206316,0.1174711315234398,-0.002471553
0.303,1,0.008599167,0.007998983,0.005502594,0.020051014445252525,0.024833755372049286,0.005211396,0.11788762025682739,-0.002475413
0.304,1,0.008611569,0.008004792,0.005509148,0.020089012,0.024861684987961985,0.005216641,0.11831067893152067,-0.002479191
0.305,1,0.008624069,0.008010695,0.005515766,0.020127234397772958,0.024889905476459813,0.005221946,0.1187350596337228,-0.002483
0.306,1,0.008636857,0.008016826,0.005522556,0.020166476,0.024918584,0.005227409,0.11916580207305211,-0.002486728
0.307,1,0.008649763,0.008023066,0.005529422,0.020206002955963975,0.024947588413342783,0.005232942,0.11959823831400189,-0.002490483
0.308,1,0.008662942,0.008029521,0.005536451,0.020246509,0.024977022,0.005238624,0.12003681782291925,-0.002494158
0.309,1,0.008676257,0.0080361,0.005543567,0.020287362,0.025006817587698377,0.005244387,0.12047747759759675,-0.002497859
0.31,1,0.008689832,0.008042882,0.005550837,0.020329153091508914,0.025037012878810043,0.005250291,0.12092405147293644,-0.002501479
0.311,1,0.008703561,0.008049802,0.005558205,0.020371353461226704,0.025067606696084023,0.005256285,0.1213731073433434,-0.002505122
0.312,1,0.008717535,0.008056911,0.005565719,0.020414451190762344,0.02509857,0.005262411,0.12182783699720118,-0.002508685
0.313,1,0.008731685,0.008064175,0.005573342,0.020458023,0.025129969731982067,0.00526864,0.12228546623949262,-0.002512269
0.314,1,0.008746063,0.008071615,0.005581102,0.020502449,0.025161708636167315,0.005274991,0.12274851732693288,-0.002515773
0.315,1,0.008760637,0.008079225,0.005588983,0.020547417144720304,0.025193920991202823,0.005281455,0.12321490208392347,-0.002519293
0.316,1,0.008775425,0.008086997,0.005596991,0.020593194,0.025226442,0.005288033,0.12368644463518988,-0.002522736
0.317,1,0.008790428,0.008094956,0.005605132,0.020639583,0.025259475,0.005294735,0.12416177207446218,-0.002526191
0.318,1,0.00880563,0.008103063,0.005613391,0.020686736,0.025292785448480862,0.005301542,0.1246419806318762,-0.002529569
0.319,1,0.008821069,0.008111373,0.005621796,0.020734572,0.025326646907173574,0.005308485,0.1251264431097286,-0.002532957
0.32,1,0.008836691,0.008119819,0.005630309,0.020783123576484118,0.025360753824072553,0.005315523,0.1256154968694679,-0.002536268
0.321,1,0.00885257,0.008128483,0.00563898,0.020832434534680262,0.025395451716341853,0.005322709,0.1261092921009519,-0.002539584
0.322,1,0.008868616,0.008137268,0.005647749,0.020882410979833475,0.025430362587988586,0.005329981,0.12660737505990952,-0.002542825
0.323,1,0.008884942,0.00814629,0.00565669,0.020933225,0.025465905064750452,0.005337412,0.12711070629521615,-0.002546067
0.324,1,0.008901419,0.008155418,0.005665718,0.020984652346432056,0.025501627453980387,0.00534492,0.12761800740315032,-0.002549234
0.325,1,0.008918198,0.0081648,0.005674932,0.021036998,0.025538022842253066,0.005352599,0.12813108361061928,-0.002552398
0.326,1,0.00893511,0.008174275,0.005684222,0.021089904231366613,0.025574564468320644,0.005360345,0.12864779692781325,-0.002555489
0.327,1,0.008952348,0.00818402,0.005693712,0.021143812227988716,0.025611821274284872,0.005368275,0.12917083298385013,-0.002558571
0.328,1,0.008969701,0.008193844,0.005703268,0.021198225260323982,0.02564919,0.005376262,0.12969715784451236,-0.002561582
0.329,1,0.008987405,0.008203956,0.005713038,0.021253727067775077,0.025687316927556395,0.005384445,0.13023037473071403,-0.002564578
0.33,1,0.009005206,0.008214131,0.005722862,0.021309676201620734,0.025725521,0.005392675,0.13076651591235744,-0.002567506
0.331,1,0.009023382,0.008224614,0.005732915,0.021366804,0.025764527,0.005401115,0.1313101409201584,-0.002570412
0.332,1,0.009041637,0.008235145,0.005743011,0.021424320041535556,0.025803573971348203,0.005409592,0.13185630881921112,-0.002573253
0.333,1,0.009060292,0.008246002,0.00575335,0.021483108646116404,0.025843467905521104,0.005418291,0.13241057576238066,-0.002576065
0.334,1,0.009078966,0.008256874,0.005763702,0.021541962,0.025883398864372152,0.005427001,0.1329652600955172,-0.002578874
0.335,1,0.009098148,0.008268126,0.005774352,0.021602706128536247,0.025924158,0.005435979,0.13353213601162395,-0.002581527
0.336,1,0.009117309,0.008279377,0.005784994,0.021663258,0.025964987112349056,0.005444951,0.1340977219928315,-0.002584236
0.337,1,0.009136964,0.008290995,0.005795927,0.021725665888735982,0.026006615,0.005454184,0.13467529138429848,-0.002586789
0.338,1,0.009156619,0.008302627,0.005806864,0.021787953,0.026048351848349464,0.005463423,0.13525202736399353,-0.002589395
0.339,1,0.009176754,0.008314615,0.005818083,0.021852059408889325,0.026090857963745214,0.005472913,0.13584052499309518,-0.002591842
0.34,1,0.009196911,0.008326634,0.005829319,0.021916118818287565,0.026133511631017643,0.005482422,0.13642866656870548,-0.002594339
0.341,1,0.009217534,0.008338995,0.005840828,0.021981960777765198,0.026176904685849114,0.005492173,0.13702833379779014,-0.002596676
0.342,1,0.009238201,0.008351404,0.005852367,0.022047832287422808,0.026220485398651773,0.005501954,0.13762814406301577,-0.002599058
0.343,1,0.009259319,0.008364143,0.00586417,0.022115447,0.026264774639873804,0.00551197,0.13823922907347358,-0.00260128
0.344,1,0.009280503,0.008376947,0.005876017,0.022183171227289453,0.026309292,0.005522028,0.13885097887738937,-0.002603541
0.345,1,0.009302123,0.008390067,0.005888118,0.022252597035399686,0.026354487333274293,0.005532312,0.13947373689697184,-0.002605642
0.346,1,0.009323834,0.008403271,0.005900277,0.022322217,0.026399952576591015,0.00554265,0.1400977051134139,-0.002607777
0.347,1,0.009345965,0.008416778,0.005912681,0.022393494,0.026446062668112225,0.005553206,0.14073239865226858,-0.002609752
0.348,1,0.00936821,0.008430386,0.005925156,0.022465052971708005,0.026492485816384807,0.005563828,0.1413688724599697,-0.002611754
0.349,1,0.009390859,0.008444283,0.005937867,0.022538223299379077,0.026539520947208753,0.005574658,0.14201577155577086,-0.002613595
0.35,1,0.009413648,0.0084583,0.005950664,0.022611767041719515,0.026586913,0.005585569,0.142665047,-0.002615458
0.351,1,0.009436825,0.008472593,0.005963686,0.022686874,0.026634882880339564,0.005596678,0.14332442920230884,-0.00261716
0.352,1,0.009460166,0.008487024,0.005976809,0.022762449,0.026683254,0.005607881,0.14398681041693084,-0.002618876
0.353,1,0.009483878,0.008501717,0.005990147,0.022839536603995875,0.026732169590470218,0.005619272,0.14465896213279972,-0.002620432
0.354,1,0.009507781,0.008516567,0.006003601,0.022917193593891487,0.026781531602313176,0.005630771,0.14533476327728467,-0.002621995
0.355,1,0.009532038,0.008531665,0.00601726,0.022996307885456785,0.026831402620029827,0.00564245,0.1460199784245551,-0.002623398
0.356,1,0.009556513,0.008546941,0.006031052,0.023076096949620418,0.026881767,0.00565425,0.14670952293118375,-0.002624798
0.357,1,0.009581324,0.008562449,0.006045036,0.023157286198793297,0.026932603937220835,0.005666219,0.14740810430525964,-0.002626041
0.358,1,0.009606381,0.008578155,0.00605917,0.02323926,0.026983981707799747,0.005678324,0.14811172549111037,-0.002627272
0.359,1,0.009631755,0.008594078,0.006073485,0.023322574046525813,0.027035796,0.005690588,0.1488239847916991,-0.002628346
0.36,1,0.009657404,0.00861022,0.006087966,0.023406787783522898,0.027088199232853712,0.005703003,0.14954202621444643,-0.002629398
0.361,1,0.00968335,0.008626565,0.006102618,0.023492277740979395,0.027141001474264372,0.005715567,0.150268284,-0.002630297
0.362,1,0.009709602,0.008643149,0.006117453,0.023578788164094998,0.027194442357780912,0.005728297,0.1510011,-0.002631161
0.363,1,0.009736132,0.00865992,0.006132446,0.023666507558623887,0.027248243816628506,0.005741164,0.15174168760918352,-0.002631874
0.364,1,0.009762998,0.008676953,0.00614764,0.023755374,0.027302735,0.005754214,0.15248964300923304,-0.002632541
0.365,1,0.00979012,0.008694156,0.00616298,0.023845377901962835,0.027357546704473736,0.005767389,0.15324490003745248,-0.002633061
0.366,1,0.009817611,0.008711645,0.00617854,0.023936661259157287,0.027413099952408204,0.005780764,0.1540083715742159,-0.002633521
0.367,1,0.009845337,0.008729286,0.006194233,0.024029007,0.027468934330581025,0.005794253,0.15477864873558564,-0.002633837
0.368,1,0.009873466,0.008747236,0.006210165,0.024122772,0.027525562838117024,0.005807958,0.1555580247924368,-0.002634079
0.369,1,0.009901806,0.008765321,0.006226217,0.024217519433377268,0.027582431351953766,0.005821765,0.15634368319576894,-0.002634183
0.37,1,0.009930584,0.00878374,0.006242528,0.024313830706402723,0.027640148168635928,0.005835805,0.15713936441111992,-0.002634196
0.371,1,0.00995955,0.008802276,0.006258943,0.024411041627664855,0.027698063,0.005849935,0.15794077611915333,-0.002634076
0.372,1,0.00998899,0.00882117,0.00627564,0.024509968690467943,0.027756881324487406,0.005864317,0.15875317584181597,-0.002633849
0.373,1,0.010018593338401126,0.008840163,0.006292427,0.024609706743591683,0.027815854568452432,0.005878776,0.15957072426306454,-0.002633495
0.374,1,0.010048707366020551,0.00885954,0.006309515,0.024711321,0.027875788166854893,0.005893504,0.16040026902709026,-0.002633015
0.375,1,0.010078847660676028,0.008878935,0.006326619,0.024813034400040228,0.027935767,0.005908247,0.16123045983052425,-0.002632527
0.376,1,0.010109761995421507,0.008898864,0.006344168,0.024918028221072572,0.027996895044055236,0.005923379,0.16208147934379252,-0.002631669
0.377,1,0.010140591137010605,0.008918751,0.006361672,0.025022509,0.028058003901922264,0.005938475,0.16292928985254854,-0.002630915
0.378,1,0.010172179669874567,0.008939158,0.006379611,0.025130236,0.028120228798001093,0.005953951,0.16379766854465883,-0.002629787
0.379,1,0.010203711394303665,0.008959543,0.006397523,0.025237561,0.028182481845183304,0.005969407,0.16466355482429232,-0.002628753
0.38,1,0.010235987160490605,0.008980435,0.00641586,0.025348097,0.028245817,0.005985235,0.16554972574009036,-0.002627342
0.381,1,0.010268235636936025,0.009001327,0.006434187,0.025458347,0.028309228386663315,0.006001056,0.16643415867460187,-0.002626014
0.382,1,0.010301212066482698,0.009022713,0.00645293,0.025571767081371932,0.028373686810407125,0.006017241,0.16733856842205158,-0.002624305
0.383,1,0.010334192,0.00904412,0.006471679,0.025685026,0.028438271645475154,0.006033436,0.16824203428099016,-0.002622668
0.384,1,0.010367882842580646,0.009066007,0.006490835,0.025801411,0.028503867278550164,0.006049983,0.16916514353213408,-0.002620647
0.385,1,0.010401609137103356,0.009087936,0.006510015,0.025917765795470435,0.028569640257008717,0.006066557,0.17008814456269322,-0.002618685
0.386,1,0.010436028827579866,0.009110333,0.006529591,0.026037198324653586,0.028636387,0.006083475,0.17103042857594458,-0.002616338
0.387,1,0.010470517130006001,0.009132795,0.006549212,0.026156739614186394,0.028703363,0.006100435,0.1719734836212981,-0.002614034
0.388,1,0.01050568,0.009155708,0.006569216,0.026279306,0.028771275547338257,0.006117729,0.17293543278609336,-0.002611344
0.389,1,0.010540946638580073,0.009178712,0.006589284,0.026402127898959547,0.028839470699056267,0.006135083,0.17389907793128595,-0.002608681
0.39,1,0.010576868379445294,0.009202152,0.006609725,0.026527917589170398,0.028908563,0.00615276,0.17488119833618238,-0.002605632
0.391,1,0.010612929372713032,0.009225706,0.006630251,0.026654118200199615,0.028977992,0.006170515,0.17586598758296468,-0.002602592
0.392,1,0.010649625318113193,0.00924968,0.006651136,0.026783224242306294,0.029048278964027997,0.006188581,0.1768688016083247,-0.002599166
0.393,1,0.010686498037275421,0.009273795,0.006672129,0.026912906,0.029118959360189642,0.006206745,0.177875308,-0.002595729
0.394,1,0.010723984275197709,0.009298314,0.006693468,0.027045424624514144,0.029190455384088935,0.006225209,0.17889935451686761,-0.002591907
0.395,1,0.010761686,0.009322999,0.006714936,0.027178692878449547,0.029262402774938225,0.00624379,0.17992816919709492,-0.002588054
0.396,1,0.010799979481566158,0.00934807,0.006736738,0.027314725,0.029335124,0.006262659,0.18097400589113952,-0.002583818
0.397,1,0.010838529159995208,0.009373336,0.006758692,0.027451691,0.029408354546055504,0.006281664,0.18202574139234548,-0.002579526
0.398,1,0.010877646250388203,0.009398971,0.006780965,0.027591341768644043,0.029482315501291892,0.006300946,0.18309394292019865,-0.002574855
0.399,1,0.010917062,0.009424828,0.006803415,0.027732120291931117,0.029556847095990713,0.006320384,0.18416923229130883,-0.002570103
0.4,1,0.010957021015251625,0.009451035,0.00682617,0.027875497456097242,0.029632064010889997,0.006340086,0.18526039266272915,-0.002564976
0.401,1,0.010997322889965706,0.009477495,0.006849126,0.028020209,0.029707913411861755,0.006359967,0.1863598907320647,-0.00255974
0.402,1,0.011038141369916637,0.009504285,0.006872372,0.028167426,0.029784402304468896,0.006380097,0.1874746236254068,-0.002554135
0.403,1,0.011079349096523632,0.009531358,0.006895845,0.028316194584287753,0.029861587051006985,0.006400428,0.18859900788307576,-0.00254839
0.404,1,0.011121046,0.009558742,0.006919592,0.028467368616253493,0.029939364209075905,0.006420995,0.18973794741324657,-0.002542283
0.405,1,0.011163180390542107,0.00958644,0.006943594,0.028620326,0.030017902146379973,0.006441787,0.19088791893467866,-0.002536003
0.406,1,0.011205775275190058,0.009614429,0.006967852,0.028775579,0.030096984129823645,0.006462799,0.19205172045564312,-0.00252937
0.407,1,0.011248857,0.009642764,0.006992393,0.028932861,0.030176893,0.006484061,0.19322800486843497,-0.002522528
0.408,1,0.011292370196529313,0.009671369,0.007017174,0.029092321240363858,0.030257297,0.006505528,0.19441734581202974,-0.002515342
0.409,1,0.011336422,0.009700353,0.007042267,0.029254068,0.030338596,0.006527269,0.19562069430839601,-0.002507909
0.41,1,0.011380873541444212,0.009729585,0.007067581,0.029417868365633884,0.030420338561159773,0.006549199,0.1968362750613084,-0.002500144
0.411,1,0.011425918623613937,0.009759231,0.007093237,0.029584228840762047,0.030503046241931387,0.00657143,0.19806746545856624,-0.002492089
0.412,1,0.011471329364034614,0.009789102,0.007119096,0.029752506742639212,0.030586145,0.006593833,0.19931001027944237,-0.002483717
0.413,1,0.011517390865768778,0.009819424,0.007145329,0.029923635,0.030670280182686686,0.006616565,0.20056984813110448,-0.002475009
0.414,1,0.011563783156278882,0.009849947,0.007171744,0.030096534479882267,0.030754752590904717,0.006639451,0.20184010610986078,-0.002465998
0.415,1,0.011610885443159951,0.009880957,0.007198567,0.030272591454687473,0.030840335054377846,0.006662693,0.20312942587006175,-0.002456603
0.416,1,0.011658282,0.009912144,0.00722555,0.030450262463170175,0.030926199249520635,0.006686072,0.20442817193159685,-0.002446923
0.417,1,0.011706450157450064,0.009943857,0.007252976,0.030631416,0.031013249,0.006709837,0.20574783817574363,-0.002436805
0.418,1,0.011754658795253803,0.009975598,0.007280424,0.030812751543982716,0.031100356180923265,0.006733621,0.207068627,-0.002426665
0.419,1,0.011804134389577399,0.010008151825898454,0.007308583,0.031000440999326254,0.031189058954054386,0.006758017,0.20842678283508176,-0.002415546
0.42,1,0.011853437,0.010040611126107723,0.007336649,0.031187062,0.031277655,0.006782336,0.20977888410045745,-0.002404642
0.421,1,0.011903989159878536,0.010073868844088651,0.007365415,0.031380012,0.031367805,0.006807257,0.2111680183637222,-0.00239275
0.422,1,0.011954412873711405,0.010107061613257707,0.007394113,0.031572103,0.03145791,0.006832123,0.212552364,-0.002381044
0.423,1,0.012006067190954723,0.010141037616423676,0.0074235,0.031770491,0.031549527,0.006857579,0.21397336656587984,-0.00236834
0.424,1,0.012057639893116815,0.010174979,0.007452846,0.031968244,0.031641161,0.006883004,0.21539092428661874,-0.00235579
0.425,1,0.012110422973424555,0.010209688210757737,0.007482868,0.032172254,0.031734263825407574,0.006909008,0.21684471521837062,-0.002342234
0.426,1,0.012163173563879581,0.010244394707012829,0.007512876,0.032375871,0.031827449,0.006935005,0.21829648737019192,-0.002328796
0.427,1,0.012217112834714092,0.010279852,0.007543548,0.032585697434390534,0.031922057,0.006961569,0.21978402088562418,-0.002314344
0.428,1,0.012271071210548823,0.010315339393269169,0.007574235,0.032795388367597475,0.032016815,0.006988151,0.22127104764686223,-0.002299972
0.429,1,0.012326195011044434,0.010351559877408587,0.007605571,0.033011232,0.032112948,0.007015288,0.22279331187289286,-0.002284582
0.43,1,0.012381392106473755,0.010387846,0.007636954,0.033227217,0.032209299253854844,0.007042468,0.22431667248931997,-0.002269227
0.431,1,0.01243773,0.010424845924604357,0.00766897,0.033449287372798016,0.032306978603479114,0.007070189,0.2258746913253139,-0.002252849
0.432,1,0.012494197551071335,0.010461947635358024,0.007701064,0.033671797,0.032404946,0.007097982,0.22743550583716948,-0.00223646
0.433,1,0.012551779253361421,0.010499743812558953,0.007733777,0.033900314892907214,0.032504191,0.007126302,0.2290303404809556,-0.002219046
0.434,1,0.012609550950745188,0.010537679329408526,0.007766601,0.034129589732462697,0.032603797,0.007154722,0.23062977153770614,-0.002201568
0.435,1,0.012668408031881866,0.010576289,0.007800027,0.034364784851520676,0.03270463,0.007183654,0.23226252208647957,-0.002183066
0.436,1,0.012727517903653045,0.010615076639511816,0.007833599,0.034601077,0.032805896,0.007212716,0.23390177685433608,-0.002164441
0.437,1,0.012787683,0.010654517,0.007867755,0.03484319,0.032908337377276636,0.007242275,0.23557358398459144,-0.002144797
0.438,1,0.012848166288531918,0.010694176405622702,0.007902094,0.035086764,0.033011287775322515,0.007271994,0.23725391615212604,-0.002124965
0.439,1,0.012909672301287074,0.010734465,0.007936997,0.035336045,0.033115359,0.007302193,0.23896596288302574,-0.00210412
0.44,1,0.012971566357803329,0.010775016647971038,0.007972122,0.035587178,0.033220017,0.007332586,0.24068867477057493,-0.002083018
0.441,1,0.013034448179060971,0.010816173067851551,0.008007792,0.035843889545594296,0.033325739,0.007363441,0.24244218831542502,-0.002060911
0.442,1,0.013097790835194613,0.010857636609744717,0.008043723,0.036102872,0.033432128,0.007394524,0.24420863309433027,-0.00203847
0.443,1,0.013162084,0.010899679843437936,0.008080178,0.036367289,0.033539525,0.007426051,0.24600488680513127,-0.002015038
0.444,1,0.013226915018126943,0.010942076801643316,0.008116936,0.036634425311389676,0.033647669,0.007457841,0.24781647083326042,-0.001991188
0.445,1,0.013292657127210436,0.010985026741626876,0.008154195,0.036906835,0.033756761,0.007490055,0.2496567862436086,-0.001966362
0.446,1,0.013359016885136812,0.011028379,0.008191802,0.037182444,0.033866685,0.00752257,0.2515149715240212,-0.001941028
0.447,1,0.013426246015562426,0.011072256,0.008229886,0.037463147759101416,0.033977496,0.007555488,0.25340072049597046,-0.001914737
0.448,1,0.013494177208614485,0.011116587,0.008268364,0.037747564108116735,0.034089224,0.007588746,0.25530702726603843,-0.001887838
0.449,1,0.013562933061093765,0.011161412123578069,0.008307294,0.038036877,0.034201775847386116,0.007622386,0.25723963424688606,-0.001860008
0.45,1,0.01363248,0.011206743869150567,0.008346666,0.038330453,0.034315333,0.007656406,0.25919564370566406,-0.001831461
0.451,1,0.013702803354909499,0.011252539732097201,0.008386463,0.038628705765610775,0.03442965,0.007690785,0.261176588,-0.001802012
0.452,1,0.013774010999884703,0.011298897110895264,0.008426753,0.038931809,0.034545062,0.007725586,0.2631839452831608,-0.001771728
0.453,1,0.013845945083673773,0.011345686,0.00846744,0.039239348,0.034661167,0.007760722,0.2652147639529613,-0.001740576
0.454,1,0.013918861076979348,0.011393094,0.008508673,0.039552367,0.034778459,0.007796326,0.2672751807581295,-0.001708461
0.455,1,0.013992449663122901,0.011440898703537343,0.008550272,0.039869555,0.034896376,0.007832238,0.2693574706430058,-0.001675518
0.456,1,0.014067123096947602,0.011489383259201742,0.008592474,0.040192896478198126,0.035015574,0.007868665,0.27147272903002384,-0.001641473
0.457,1,0.014142411878391523,0.011538228,0.008635009,0.040520114744064584,0.035135326,0.007905373,0.27360815,-0.001606646
0.458,1,0.014218893700858359,0.011587816143089423,0.008678206,0.040854207011346386,0.035256457,0.007942644,0.27578010527149954,-0.001570565
0.459,1,0.014295440163320022,0.011637444195863931,0.008721439,0.041188652,0.035377662,0.007979946,0.2779540390664775,-0.001534423
0.46,1,0.014374273130051476,0.011688445015467215,0.008765923,0.041537148,0.03550116,0.008018307,0.2802009673935326,-0.001495527
0.461,1,0.014452684887813264,0.011739206111631047,0.008810181,0.041882827,0.035624325345101966,0.008056478,0.2824336772259152,-0.00145723
0.462,1,0.014533365385731387,0.011791324158614934,0.008855679,0.042242613,0.035749733,0.008095697,0.28473912286250547,-0.001416139
0.463,1,0.014613697584909255,0.011843247024870468,0.00890099,0.042600002,0.035874887,0.00813476,0.2870326310849111,-0.001375568
0.464,1,0.014696278396920646,0.011896509694039294,0.008947529,0.042971539,0.036002228901502155,0.00817486,0.28939853589083103,-0.001332165
0.465,1,0.014778588,0.011949624053086217,0.008993924,0.043341141,0.036129398,0.00821484,0.29175495015098046,-0.001289195
0.466,1,0.014863124,0.012004059655066159,0.009041532,0.043724916,0.0362587,0.008255843,0.294183335,-0.001243357
0.467,1,0.014947471349382388,0.012058396265827883,0.009089042,0.044107258,0.036387912,0.008296766,0.29660485249066676,-0.001197854
0.468,1,0.015034019111307122,0.012114034062848705,0.009137749,0.044503781,0.0365192,0.008338697,0.2990978211496593,-0.001149453
0.469,1,0.015120465,0.012169624762633504,0.009186405,0.044899418906939235,0.036650481568848675,0.008380587,0.3015867329777813,-0.001101276
0.47,1,0.015209084,0.012226495005975169,0.009236241,0.045309227,0.036783782,0.008423471,0.3041464759520118,-0.001050174
0.471,1,0.015297693551037628,0.012283372754678185,0.009286077,0.045718748,0.036917162,0.008466356,0.30670517200441366,-0.000999174
0.472,1,0.015388444220416946,0.012341506723870894,0.009337075,0.046142408,0.037052499356779185,0.008510218,0.3093339708446616,-0.000945225
0.473,1,0.015479284042068941,0.012399705650329922,0.009388125,0.046566428705101026,0.037188006,0.008554126,0.31196494468390396,-0.000891243
0.474,1,0.015572230338086114,0.012459135694201585,0.009440317,0.047004534,0.037325408,0.008598993,0.31466517640696234,-0.000834294
0.475,1,0.01566537,0.012518691144826613,0.009492618,0.047443708,0.03746307,0.008643953,0.3173710305770105,-0.000777162
0.476,1,0.015760578,0.012579450724497275,0.009546038,0.047896885009411784,0.037602563,0.008689852,0.32014517235905104,-0.000717051
0.477,1,0.015856089537180415,0.012640399314301116,0.009599626,0.048351899347948604,0.037742409,0.008735895,0.3229286239747042,-0.00065659
0.478,1,0.015953627737509923,0.012702523048230151,0.009654309,0.048820809,0.037884019,0.008782855,0.32577925810900743,-0.000593145
0.479,1,0.016051586800968135,0.012764902714395922,0.009709223,0.04929239,0.038026078,0.008830011,0.32864314477337786,-0.000529165
0.48,1,0.016151526546996208,0.012828426425594203,0.009765207,0.049777727,0.038169832677063004,0.008878062,0.3315729639091554,-0.000462203
0.481,1,0.016252011380014687,0.012892276483723843,0.009821488,0.050266643,0.038314134,0.008926364,0.3345202499808048,-0.000394502
0.482,1,0.016354426786496436,0.012957237249250141,0.009878809,0.05076914,0.038460061,0.008975536,0.3375320626610183,-0.000323831
0.483,1,0.016457519,0.013022598452447569,0.009936499,0.051276201,0.038606634,0.009025018,0.3405658458939299,-0.000252195
0.484,1,0.016562487148521935,0.013089034655315777,0.009995198,0.051796632,0.03875476,0.009075343,0.34366258241126657,-0.000177609
0.485,1,0.016668271791991224,0.013155949256268257,0.010054339662422234,0.052322697,0.038903635,0.009126039,0.34678610099252793,-0.000101811
0.486,1,0.016775873,0.013223900639900116,0.010114457286960046,0.052861877,0.039053987,0.00917755,0.3499708195840496,-2.31E-05
0.487,1,0.016884438485035604,0.013292412456132004,0.010175096185414147,0.053407851,0.039205194,0.009229498,0.35318745959595255,5.7109072090658867e-5
0.488,1,0.016994755825858285,0.01336192,0.010236674953540161,0.053966642,0.039357801,0.009282229,0.35646335299840415,0.00014019
0.489,1,0.017106195,0.013432075,0.010298858,0.054533487,0.039511369471393006,0.009335466,0.35977665633365014,0.000225054
0.49,1,0.017219315,0.013503181369586652,0.010361942409891332,0.055112798228481696,0.03966626,0.009389453,0.3631470587229776,0.000312742
0.491,1,0.017333724011965607,0.013575025674914584,0.010425719138745885,0.055701529,0.039822219703718534,0.009444018,0.3665607314838087,0.000402542
0.492,1,0.017449737985758683,0.013647775539774335,0.010490355,0.056302322,0.039979420778358934,0.009499297,0.37002912582414454,0.000495097
0.493,1,0.017567216785023994,0.013721358606088654,0.010555775842277494,0.056914016,0.040137803,0.009555231,0.3735470472385407,0.000590124
0.494,1,0.017686218401594685,0.013795797415901354,0.010622010513028753,0.057537307,0.040297344,0.009611841,0.3771170730677443,0.000687822
0.495,1,0.017806872109626976,0.013871170042826201,0.010689129,0.058173106,0.040458179404415595,0.009669187,0.38074330495832365,0.000788387
0.496,1,0.017928959,0.013947345259486179,0.010757012826153295,0.058819969488116665,0.040620088,0.009727168,0.384418767,0.000891521
0.497,1,0.018052897,0.014024560192288853,0.010825884579615475,0.059481083,0.040783407288482745,0.009785969,0.3881575634830991,0.000997956
0.498,1,0.018178172680051775,0.014102521,0.010895469,0.060152656281289074,0.040947712,0.009845362,0.3919424389511202,0.001106837
0.499,1,0.018305509207377967,0.014181633045207202,0.010966151043133913,0.060840368,0.041113547,0.009905665,0.3957982585724996,0.001219494
0.5,1,0.018432958005823008,0.014260809456659276,0.011036893929856326,0.061528853599108105,0.041279473,0.009966019,0.39965784545480054,0.001332318
0.501,1,0.018564933247577298,0.014342496546138846,0.011110043,0.06225353,0.041448658,0.010028365269739999,0.40367422355314786,0.001453709
0.502,1,0.018695908633263026,0.014423631147576263,0.011182660691893791,0.062970074,0.041617132492469844,0.010090272441033138,0.4076558484744252,0.001573158
0.503,1,0.018831405334087153,0.014507262772772804,0.011257678,0.063723291,0.0417888,0.010154164003864808,0.4117947112568895,0.001701356
0.504,1,0.018966032571030193,0.014590414946196728,0.011332234198328498,0.064469351,0.041959854986649725,0.010217674,0.4159032990045293,0.001827834
0.505,1,0.019105171684008868,0.014676048124832634,0.011409180668263035,0.065252541,0.042134036,0.01028316,0.42016941734023633,0.001963237
0.506,1,0.019243582,0.014761279597576797,0.011485740831021314,0.066029666,0.042307702,0.010348325541146258,0.42441013429536395,0.002097176
0.507,1,0.019386489519832115,0.014848973523168496,0.01156468,0.06684435,0.042484425,0.010415454485134389,0.42880850508224044,0.00224021
0.508,1,0.019528819,0.014936348478495728,0.011643312363327767,0.067654187,0.042660733,0.010482330132185823,0.43318677307394976,0.00238207
0.509,1,0.019675627662463346,0.015026164619669748,0.011724309607906071,0.068501979,0.042840028375774844,0.010551154949073521,0.43772263176553755,0.002533188
0.51,1,0.019822020525217813,0.015115749813516762,0.011805086236870616,0.069346281,0.043019011527684954,0.010619796994087967,0.44224414282996516,0.002683463
0.511,1,0.019972867161898947,0.015207752018674118,0.011888210470022302,0.070228894,0.043200908570521904,0.010690371945170595,0.4469229767534514,0.002843148
0.512,1,0.020123473058818873,0.015299616902937116,0.011971205855055001,0.071109528,0.043382598,0.010760839434949418,0.4515937088636319,0.003002363
0.513,1,0.020278502,0.015393871510597134,0.012056528678747971,0.072028782,0.043567127,0.010833221015649153,0.4564212713848822,0.003171131
0.514,1,0.020433477941279237,0.015488088363379124,0.012141821,0.072947736,0.043751555932799335,0.010905575534487759,0.46124750522258534,0.003339851
0.515,1,0.020592839646430425,0.015584664318557342,0.012229416998523507,0.073905567,0.043938747,0.010979822584997651,0.46622983081828695,0.003518251
0.516,1,0.02075235,0.015681308381829108,0.012317087635594503,0.074864962,0.044125947,0.011054128385712212,0.4712181676647673,0.003697077
0.517,1,0.020916202136752864,0.015780277,0.012407035,0.075863429,0.044315831,0.011130302208099317,0.47636158796645744,0.003885698
0.518,1,0.021080419673056204,0.015879426983988143,0.012497169313689853,0.076865526,0.044505834498105225,0.011206626351020812,0.48151896879525713,0.004075276
0.519,1,0.021248926566584357,0.015980863516011495,0.012589549211362518,0.07790682,0.044698442,0.011284791,0.4868301296750809,0.004274743
0.52,1,0.021418032,0.0160826,0.012682236492142136,0.078954031,0.044891282,0.011363203333715877,0.4921638555367839,0.004475764
0.521,1,0.021591366115220636,0.016186581933879195,0.012777134,0.080040486,0.045086644,0.011443425080898276,0.4976497353103178,0.004686748
0.522,1,0.021765548693971674,0.016290990953589563,0.012872467459047843,0.08113539,0.045282354963323564,0.011523999066007058,0.5031674891065081,0.004899954
0.523,1,0.021943891,0.016397598322927594,0.012969971,0.082269491,0.045480502661217816,0.011606348,0.5088354179339413,0.005123171
0.524,1,0.02212335,0.016504768200568155,0.013068048649237177,0.083414842,0.045679117,0.011689159,0.5145452876855977,0.005349355
0.525,1,0.022306889,0.016614085285730995,0.013168251380245062,0.084599242,0.045880083,0.011773707,0.5204029682590234,0.005585572
0.526,1,0.022491833,0.016724108443043867,0.013269175093436284,0.085797985,0.046081636,0.011858836705502359,0.5263134719832938,0.005825587
0.527,1,0.022680768,0.016836222661291117,0.013372173803655433,0.08703551,0.046285451,0.011945659190253772,0.5323690015948801,0.006075624
0.528,1,0.022871416319689863,0.016949195,0.013476050896606232,0.088290796,0.046489976498281765,0.01203319,0.5384891139136286,0.006330385
0.529,1,0.023065954391126704,0.017064197889655394,0.013581946986470896,0.089584467,0.046696675,0.012122366325002099,0.5447510080070409,0.00659512
0.53,1,0.023262538,0.017180221,0.013688889747643582,0.09089967,0.046904209,0.012212386,0.5510901886208752,0.006865611
0.531,1,0.023462897307168204,0.017298206,0.013797789307538359,0.092252711,0.047113823982338196,0.012303998288428207,0.5575674059365971,0.007145985
0.532,1,0.023665658147464852,0.017417384717967964,0.013907915462813305,0.093631446,0.047324401,0.012396597769196584,0.5641356301093006,0.007433261
0.533,1,0.023872067871262597,0.017538452010900495,0.014019929535101693,0.095047303,0.047536967671258305,0.012490732631565814,0.5708375995434677,0.007730282
0.534,1,0.024081261,0.017660895168025034,0.014133363,0.096493447,0.047750626,0.012586007801980399,0.5776453907539828,0.00803548
0.535,1,0.024293961,0.017785147,0.014248607423792498,0.097975806,0.047966179,0.012682755079515733,0.5845820400601005,0.008350231
0.536,1,0.024509855,0.017910969858719428,0.014365476904991119,0.099493516,0.048182956,0.012780806151854212,0.5916405049925348,0.008674572
0.537,1,0.024729098487759293,0.018038514,0.014484074352034342,0.10104632130912143,0.048401531031624576,0.012880259985598982,0.5988222914660405,0.009008213
0.538,1,0.024951975,0.018167836,0.014604516,0.10264006265828171,0.048621466,0.012981191955855675,0.6061431575226726,0.009353016
0.539,1,0.025178027138477915,0.018298785,0.014726594003015483,0.10426753813325722,0.048843102,0.013083451,0.6135811008198252,0.009706793
0.54,1,0.025408184748631064,0.01843173,0.014850751332912346,0.10594210709337346,0.049066236233567984,0.013187373738581015,0.621176756,0.010073473773737122
0.541,1,0.025641323926450982,0.018566200933327438,0.014976443092664502,0.10764877906906709,0.049290971,0.013292540661807363,0.6288824736130036,0.010448726605369125
0.542,1,0.025879075979542476,0.018702901,0.015104465929508856,0.10940933269860509,0.049517346598028186,0.013399569946708382,0.6367660111234612,0.010838815010646107
0.543,1,0.026117063,0.018839721402125212,0.015232610344060048,0.11117216194096245,0.049743826183006164,0.013506698,0.6446583198868022,0.011229496
0.544,1,0.026365273,0.018981607,0.015365958343295016,0.11305214155739837,0.049974883,0.013618009519385854,0.652937017,0.011652127941657257
0.545,1,0.02661121,0.019122328501135658,0.015498137481351383,0.11490688658802163,0.05020465,0.013728373520686192,0.6611320479818071,0.012067978959523216
0.546,1,0.026867435,0.019268118322547687,0.015635541933359604,0.11688171594698483,0.050438934,0.013842932497259201,0.6697173448118954,0.012516741235776768
0.547,1,0.027121671962285696,0.019412885182510848,0.015771923,0.11883439773616933,0.050672037,0.01395666,0.6782298303470525,0.012959556544283508
0.548,1,0.027386255519680842,0.019562718706431715,0.015913546109703032,0.12091008560345243,0.050909595,0.014074590673158575,0.6871361376079643,0.013436244
0.549,1,0.027649163,0.019711681296676914,0.016054304297744505,0.12296719392999411,0.051146083,0.014191816651081372,0.6959816717853182,0.013907963
0.55,1,0.027922466496781657,0.019865704,0.016200317,0.12515020150821976,0.051386966308349526,0.014313248287730854,0.7052242144980947,0.014414511
0.551,1,0.028194437,0.02001902,0.016345638,0.12731873685359857,0.051626892547551255,0.014434113,0.7144193113999859,0.014917229137461751
0.552,1,0.028476841,0.020177384624417052,0.016496220157422505,0.12961601689560112,0.051871155,0.014559182773599261,0.7240141820881489,0.015455724012694646
0.553,1,0.028758289,0.020335219419770723,0.016646298,0.1319035365421056,0.052114577,0.014683834997833907,0.7335763384852567,0.015991709727736822
0.554,1,0.029050197141549678,0.020498084826654238,0.016801638426320962,0.1343225762631452,0.052362276,0.014812685551955682,0.7435405542783107,0.016564403
0.555,1,0.029341560534072105,0.020660611647079656,0.016956679447013484,0.13673724506211318,0.052609255,0.014941280846840068,0.7534883171066239,0.017136112127915243
0.556,1,0.029643397089014804,0.020828144828370358,0.017116976454698413,0.13928611325884577,0.052860453,0.015074062885848278,0.7638398810575445,0.017745434476820428
0.557,1,0.029945140086453804,0.020995545,0.017277197288135527,0.14183675959159053,0.053111055980268544,0.015206765255633903,0.7741929200831603,0.018355528793850107
0.558,1,0.030257354548141095,0.021167921,0.017442660378626226,0.14452415842353145,0.053365822319897144,0.015343636794820505,0.7849508870389017,0.019004107794783807
0.559,1,0.030569968730143345,0.021340386,0.01760829,0.1472203359412922,0.053620121,0.015480618908485072,0.7957300731448709,0.019655472698186717
0.56,1,0.030893036121036138,0.021517787216273888,0.017779139576020616,0.1500556578843732,0.053878529,0.015621746035992222,0.8069146205377435,0.020346149440619545
0.561,1,0.031217042580202532,0.021695517,0.017950419421249635,0.15290771368577832,0.054136604,0.015763189780926928,0.8181421101054777,0.021041916
0.562,1,0.031551465507434616,0.021878135316934177,0.018126888202225137,0.15590110422832792,0.054398734,0.015908747157153312,0.8297746140644916,0.021777765458870304
0.563,1,0.031887417,0.02206134,0.018304074,0.15892025421458278,0.054660673853259414,0.016054844234532312,0.8414739399639221,0.022521336
0.564,1,0.032233728,0.022249377,0.018486407,0.16208268093459044,0.054926615,0.016205016,0.8535770571790988,0.023305686357262562
0.565,1,0.032582211,0.022438277170997955,0.018669768149032172,0.1652810931752447,0.055192515290440024,0.016355968193422797,0.8657732269271124,0.024100755960235552
0.566,1,0.032940973,0.022631943410141974,0.018858224311374103,0.16862442191516844,0.055462366,0.016510947,0.8783709827365118,0.024937217
0.567,1,0.033302611,0.022826772,0.019048047017487506,0.17201530896242515,0.055732334170488174,0.016666968,0.8910905844324102,0.025787807
0.568,1,0.033674422,0.023026289,0.0192429,0.17555238790529384,0.056006202,0.016826958494824476,0.9042084676414112,0.026680292
0.569,1,0.034049878,0.02322729,0.019439486079701425,0.17915010911420806,0.056280358,0.016988274,0.9174797843416445,0.027590780096651148
0.57,1,0.034435373,0.02343289,0.019641023752714547,0.18289486166375224,0.056558363,0.017153489852429527,0.9311448493270488,0.028543537
0.571,1,0.034825351,0.023640320664291063,0.019844694,0.1867150367113447,0.056836841,0.017320337,0.9449979825793595,0.029518693
0.572,1,0.035225202,0.023852249,0.020053223,0.1906825641909617,0.057119117,0.017491005,0.9592389592773555,0.030536337
0.573,1,0.035630452931498996,0.024066379165443165,0.020264317053698543,0.19474219914164453,0.057402066,0.017663635880868746,0.973705963,0.031581360747194163
0.574,1,0.036045375,0.024284891685407706,0.020480158606139873,0.19894889445401645,0.057688761,0.017839995451158407,0.9885533750243755,0.032668908833436566
0.575,1,0.036466699,0.024506007234407857,0.020699037,0.20326652189449618,0.057976348,0.018018675137138236,1.0036683981642844,0.033789478540985254
0.576,1,0.036897452873177514,0.024731374100649968,0.020922533997563643,0.20773019542771654,0.058267628,0.018200978041778518,1.0191546921746952,0.03495239
0.577,1,0.037335701,0.024959775340533688,0.021149578836461458,0.21232603039484657,0.058560041460176265,0.018385988369802892,1.0349541371099922,0.036154707
0.578,1,0.037783096421737175,0.025192280577183087,0.021381093330282756,0.21706604962441492,0.058856093,0.018574501,1.0511138181495017,0.037398925677396964
0.579,1,0.03823918,0.025428284,0.021616710707605423,0.2219621632779299,0.059153543727218365,0.018766139919282998,1.0676365077826697,0.038689771983464544
0.58,1,0.038704077150439505,0.025668227,0.021856627,0.2269996076996943,0.059454573,0.018961143580854035,1.0845062894633317,0.040021778
0.581,1,0.039178967209484605,0.025912168,0.022101248411515322,0.23222012095254457,0.059757300589271437,0.019159727,1.101793650132972,0.041408575
0.582,1,0.039662284949037674,0.026159863,0.022349973229674917,0.23757795419280897,0.060063541,0.019361519473706183,1.1194126145168666,0.042835437
0.583,1,0.040157021,0.026412093415527596,0.022604059,0.24314925380972294,0.060371813,0.019567382304262523,1.1375088734871222,0.044326316113125735
0.584,1,0.040652269,0.026664553362207768,0.022858396144188893,0.24872747824455815,0.060680169351538346,0.019773442597563525,1.155626114997117,0.045819184283200975
0.585,1,0.041175431,0.026928765984518037,0.023126062432044146,0.25480349501441757,0.060997647,0.019989775980818754,1.1748710432406544,0.047459628
0.586,1,0.041691710711975055,0.027189914049826736,0.023390386,0.2607632177054816,0.061311864,0.020203494920335418,1.1938476318903413,0.049066054
0.587,1,0.042236434,0.02746293,0.02366824,0.26724184348092417,0.061635435003614146,0.020427618920201826,1.213974998878323,0.050826732
0.588,1,0.042774944,0.027733162161490615,0.023943073279855936,0.2736150247778772,0.061955861090584326,0.020649376155233077,1.2338617721145044,0.052556592382839246
0.589,1,0.043342422,0.02801537,0.024231635988319806,0.280528903,0.062285894,0.020881665454393943,1.2549220059095045,0.054447608658993146
0.59,1,0.043904448321387096,0.028295106609544984,0.024517538,0.28735062642087406,0.06261292,0.021111864497732117,1.2757733340575412,0.05631176
0.591,1,0.04449596,0.028586918275395917,0.024817361673747353,0.29473548747446277,0.062949831,0.021352716641986253,1.297820244499695,0.058344186460196054
0.592,1,0.045082881740214784,0.028876603,0.025114930100886303,0.3020443033969252,0.063283898,0.021591786689718902,1.3196943056480364,0.060354577
0.593,1,0.045699795,0.029178453,0.025426604,0.30993929228121514,0.063628153,0.021841624,1.3427853377756092,0.06254056
0.594,1,0.046313095837847505,0.029478556,0.025736476,0.31777760779955166,0.063969761,0.022090022,1.3657444154068723,0.06471035
0.595,1,0.04695688,0.029790904,0.026060628,0.3262256547705547,0.064321883,0.022349292239446934,1.3899409229814736,0.067063232
0.596,1,0.047598153,0.030101923,0.026383486846614138,0.334640168,0.064671598,0.022607505,1.4140517281894232,0.069406934
0.597,1,0.048270383,0.030425256350982338,0.026720787370799953,0.3436884008879427,0.065032175,0.022876686,1.4394192688636385,0.071941379
0.598,1,0.048941347,0.030747721,0.027057362633335844,0.35273058919898415,0.065390635,0.023145231543638907,1.464753289,0.074475016
0.599,1,0.049643715,0.031082553603872028,0.027408528,0.3624307982493687,0.065760327,0.023424830297299276,1.491361942854692,0.077207163
0.6,1,0.05034622,0.031417024004028106,0.027759601937695513,0.3721574724115395,0.066128252,0.023704263347440954,1.5179958193068122,0.079948444
0.601,1,0.051080548,0.031763903,0.028125398270314662,0.3825666267753096,0.066507801,0.023994820426567108,1.5459205318100917,0.082896076
0.602,1,0.051816591137233525,0.032110975,0.028491809201307956,0.3930405504789827,0.066886003,0.024285731881223398,1.573936467454934,0.085864596
0.603,1,0.052584839297544705,0.032470478,0.028873056,0.40422138306268646,0.067276241,0.024587823334966955,1.6032574202109933,0.089047321
0.604,1,0.053356579,0.032830785772857786,0.029255704068911235,0.4155119744015393,0.067665639,0.024890845190806685,1.6327436209240278,0.092264789
0.605,1,0.054160860421638465,0.033203526,0.029653278534786123,0.42753363651998416,0.068067497,0.025205085492760987,1.6635466298747301,0.095704261
0.606,1,0.05497063,0.033577743624044004,0.030053131453937253,0.43971775962703197,0.068469125,0.025520893865637554,1.6945977807746815,0.099194757
0.607,1,0.055813226,0.033964373,0.030467974812370662,0.4526565578521681,0.068883648,0.025847939029634184,1.7269747252939283,0.10291491073951894
0.608,1,0.056663552609222706,0.034353218,0.030886072644937028,0.4658194177342838,0.069298671,0.026177257895830898,1.7596925046764564,0.10670517615817984
0.609,1,0.057546927673523235,0.034754429,0.031319195,0.4797596434150324,0.069727029,0.026517808890421223,1.7937417887366736,0.11073250066749962
0.61,1,0.058440553,0.035158664,0.031756658,0.49399579839243785,0.070156758,0.026861414,1.8282354218706156,0.11485227197749312
0.611,1,0.059367372347508746,0.035575194,0.032209143,0.5090306623148857,0.070600259,0.027216221,1.8640624691576975,0.11921611797789547
0.612,1,0.060307273,0.035995633958643775,0.032667178414741135,0.5244451705662583,0.071046169,0.027574944919178206,1.9004493241287883,0.12369850389593107
0.613,1,0.061280423,0.036428264846799806,0.033140194120425626,0.5406778569665913,0.071506277,0.027944809,1.9381671087611843,0.1284314325629046
0.614,1,0.062269835,0.03686578,0.033620105,0.5573875760776557,0.071970023,0.028319546507279945,1.9765733363622098,0.13331334526095873
0.615,1,0.063292448,0.037315346251849874,0.034114906,0.5749324322042002,0.072448372,0.028705328804365344,2.0163029506773755,0.13845152445952325
0.616,1,0.064334895,0.037770865,0.0346181,0.5930674933573761,0.072931812,0.02909704,2.056864170037889,0.1437741718836309
0.617,1,0.065410371,0.038238255,0.035136041,0.6120513730324849,0.073430224,0.029499662081462725,2.0987354306132326,0.14935782678289053
0.618,1,0.066509695,0.038712769694194085,0.035664039,0.6317568545995709,0.073935439,0.029909381146325457,2.1415974617984865,0.15516727578322437
0.619,1,0.067641731,0.039198933,0.036206579767788606,0.652320637,0.074455945,0.030329833,2.185749554,0.16124120208450246
0.62,1,0.068802129,0.039693505,0.036761033,0.6737584656409235,0.074985265,0.030758674584854723,2.2310691985824205,0.1675890235290509
0.621,1,0.069994753,0.040199453,0.037329750270574995,0.6960587719184088,0.075530125,0.031198020668456273,2.2776513624333257,0.17420317285800904
0.622,1,0.071220815,0.04071522,0.037912446,0.719409885,0.076086151,0.031647185522900176,2.325597228998573,0.18114718181188816
0.623,1,0.072478417,0.041242033,0.038509046,0.7436210228749139,0.076657876,0.03210657,2.374769479021336,0.1883573304040185
0.624,1,0.073775172,0.041780214,0.039121925,0.7690878247188275,0.07724351,0.032577356,2.4255228585976036,0.19596243671528113
0.625,1,0.075073116,0.042318855182019756,0.039735366971857256,0.7945753871375495,0.077829247,0.033048565,2.4763331244525135,0.20357342713550264
0.626,1,0.076475517,0.042890952,0.040393430371968186,0.8232131499491271,0.078463361,0.03355182,2.531212523836512,0.21217013769039056
0.627,1,0.077849989,0.043453392981775425,0.041039291,0.8510554168871329,0.079082115,0.034046136170090745,2.5850375980286144,0.22051909170059214
0.628,1,0.079333163,0.044050077,0.041731262,0.8822565528333122,0.079752377,0.034573425,2.6430595357484163,0.22992230259971466
0.629,1,0.080790283,0.044637730755362336,0.042411859,0.9127103173768603,0.080407776,0.035092377,2.70011039,0.2390922845292708
0.63,1,0.082360544,0.045260423386999704,0.043140101540007525,0.9467450008668468,0.081117949,0.035645251,2.761485879344458,0.24938992654348907
0.631,1,0.083907056,0.045874811,0.043857963,0.9800986318524632,0.081814015,0.036190496,2.8219891543611495,0.2594746833792059
0.632,1,0.085571344,0.046525039302509785,0.04462505,1.017269060506678,0.082568238,0.03677063,2.8869440482596493,0.27076564470760334
0.633,1,0.087214693,0.047167797414464134,0.045382937147855025,1.0538467170998425,0.083309419,0.037343968,2.951143053,0.2818711488928936
0.634,1,0.088980655,0.047847202,0.046191676,1.0944912148986212,0.084112238,0.037953181,3.0199188856922206,0.29426680840009556
0.635,1,0.090729077,0.048520094,0.046992611,1.1346576448670769,0.084903437,0.038556567,3.088074585087991,0.3065130467380545
0.636,1,0.092605153,0.049230439,0.047846065590970946,1.179155306160658,0.085759826,0.039196828966281315,3.1609293917510497,0.32013904404531435
0.637,1,0.094467778,0.049935369,0.048693361,1.2233213052005651,0.086606433,0.039832392620800725,3.2333213655863986,0.3336620953604589
0.638,1,0.096463303,0.050678554884088865,0.049594883,1.2720972461948896,0.087521815,0.040505844,3.310530443255295,0.3486603775031554
0.639,1,0.098450272,0.051417577971247616,0.050492175932013016,1.3207258632175163,0.088429732,0.041175905264521064,3.387457773475039,0.36361482960482117
0.64,1,0.10057559009440997,0.052195653,0.051445436837422864,1.3742571528381444,0.089410003,0.041884874167420816,3.469314353990363,0.38014602105878054
0.641,1,0.10269819616747368,0.052970993,0.052396728,1.4278707330793248,0.090385667,0.042591967,3.5510963973210026,0.39670778695782755
0.642,1,0.10496479564929628,0.053786168257118704,0.053405757,1.4866930794376463,0.091437207,0.04333899,3.6379121803666115,0.4149539382403269
0.643,1,0.1072356399634434,0.054600231,0.054415456,1.5458812428191704,0.092487604,0.044085884,3.7248891621986164,0.4333235427940576
0.644,1,0.10965630968596815,0.055454896,0.055484681,1.6105965140550027,0.093617281,0.044873727829413936,3.8169946480365957,0.45349132280442206
0.645,1,0.1120894900930865,0.056310293,0.056557654,1.6760251692197201,0.094749953,0.045663457,3.909527995943777,0.473897744
0.646,1,0.11467849841319354,0.057207031106844275,0.057691953972207506,1.7473098271016778,0.095965125,0.046495143985915775,4.007272537657556,0.49622215341060816
0.647,1,0.11728982687514272,0.058106595,0.058833587,1.8197313202172567,0.097188163,0.047331036,4.105744847958931,0.5189273208931146
0.648,1,0.12006313240188321,0.059048206,0.060038341937095646,1.8983458398675435,0.098496658,0.048209874,4.209496320583924,0.5436760154175593
0.649,1,0.12287039086987887,0.059995017,0.061254603,1.978610329116465,0.099818679,0.049095586,4.314310819923264,0.5689800805249443
0.65,1,0.1258458884422264,0.060984538,0.062535764,2.065409666,0.10122876334256412,0.0500252,4.424454775285275,0.5964584167180229
0.651,1,0.12886913035607606,0.061981948596624384,0.063833285,2.1544777942228874,0.10265886692328738,0.050964757,4.536034099327484,0.6247059430686918
0.652,1,0.13206693979944145,0.063022676,0.065197442,2.2504229386194092,0.10417919564293925,0.05194913,4.652972239545434,0.6552628665395753
0.653,1,0.1353288467278974,0.064074343,0.066583606,2.349379840824054,0.10572689288202973,0.052946971790601746,4.771756300428134,0.6868501047347384
0.654,1,0.13877165310416245,0.065169864,0.068038079,2.455550458224484,0.10736642998567754,0.053990480202142005,4.895904058114736,0.7208850357323469
0.655,1,0.142297958,0.066279777,0.069521126,2.5656210878141903,0.10904154037278044,0.055051514,5.022346708620548,0.7562684846334902
0.656,1,0.14601141445320787,0.067433998,0.071074055,2.6832291920071594,0.11080945409458755,0.056158984,5.154129665703368,0.7942393753784627
0.657,1,0.1498314082893364,0.068606523,0.072663205,2.805794851969168,0.11262196373913301,0.057288643,5.288693788033314,0.8339458670488339
0.658,1,0.15384461281357492,0.069823704,0.07432367,2.9361993608730677,0.11452748472743723,0.058465401,5.428542595262054,0.8763786387489898
0.659,1,0.15799174799018864,0.071063619,0.076029263,3.0728151957946555,0.11648735853691336,0.059669713,5.571693141946906,0.9210172277285489
0.66,1,0.16233781587780952,0.072348415,0.077807418,3.2175370922524693,0.1185395982211592,0.060921652,5.720036514525966,0.968516831
0.661,1,0.1668504364831452,0.073660966,0.079641082,3.3699500881155062,0.1206565395237055,0.062207322,5.872230903860729,1.0187928182851167
0.662,1,0.1715671825970621,0.075018469,0.081548304,3.5306877147396865,0.1228642633378812,0.063540976,6.029486161733088,1.072056200163991
0.663,1,0.1764894060076172,0.076409421,0.083523155,3.700854456546284,0.12514741517182837,0.064915475,6.1911612749088425,1.1287876806652992
0.664,1,0.1816201683752371,0.077845211,0.085572232,3.8794982001735625,0.12751876684685537,0.066338104,6.357721765050769,1.1886189921003687
0.665,1,0.187002958,0.07932091,0.087703104,4.069601208510842,0.1299763511711615,0.06780978,6.529276601033354,1.252756373
0.666,1,0.19259759423848113,0.080841116,0.089908446,4.268246444,0.13251852640568493,0.069329465,6.705495179397979,1.3200847940138032
0.667,1,0.19850007159967664,0.082408561,0.092212168,4.480707302999479,0.1351574211343051,0.07090767,6.887267990393575,1.3927338100090427
0.668,1,0.20440286153844603,0.083976911,0.094516882,4.693354424547738,0.13780185221594682,0.072486731,7.069356205749404,1.465364996
0.669,1,0.21110723053160843,0.085686852,0.097085793,4.9391505629971455,0.1407015521034879,0.074228667,7.265673997686426,1.5510832390907239
0.67,1,0.217601419,0.087355057,0.099583393,5.1769945171252605,0.1435331092562786,0.075925257,7.458270082358893,1.6335723758949219
0.671,1,0.2249719054679737,0.089171775,0.10236432308935389,5.450370989916003,0.14661558674150849,0.077794689,7.664814339057984,1.7305525119257041
0.672,1,0.23213911433168818,0.090948476,0.10507692291576914,5.716356979960864,0.1496367283871947,0.079620748,7.868027934168099,1.8244215810233209
0.673,1,0.2402668715411337,0.092881037,0.10809383772152353,6.020247698378933,0.1529013047018507,0.081630414,8.084704945643281,1.9343398991366958
0.674,1,0.24820328732895017,0.094775827,0.11104680891518491,6.317547338078761,0.15611151017753708,0.083599434,8.298460415009353,2.0413675433211482
0.675,1,0.25719559761742533,0.096834283,0.11432715795087411,6.655039009681385,0.15955447409714604,0.085763705,8.524949922,2.166170776725803
0.676,1,0.26601520196664047,0.098857839,0.11754972381961748,6.987006385492182,0.16294973969612345,0.087890982,8.748920788744622,2.2884369328525285
0.677,1,0.2759990222267681,0.10105335366616629,0.12112506271308533,7.361268457712324,0.16656404147045864,0.090226116,8.984605170912438,2.430386490700039
0.678,1,0.2858376873025455,0.10321758614727217,0.12465102018956103,7.731360520406801,0.1701364903742414,0.092529048,9.218131224389694,2.570324109
0.679,1,0.29696413889033996,0.10556259071181946,0.12855776972392388,8.145533171,0.17391161572918834,0.095053498,9.462007639,2.7320465501485316
0.68,1,0.30798486459374835,0.10788081778457838,0.1324263739357763,8.557178972,0.17764932597678987,0.097551941,9.703991056309636,2.8925009653424114
0.681,1,0.3204349641135678,0.1103891842973421,0.13670674676388858,9.014202993444508,0.181571457,0.10028672128802482,9.954563422,3.0770448981380625
0.682,1,0.33283463484373177,0.11287633660098711,0.1409638010150489,9.470600996,0.18545864600906087,0.10300341256948653,10.203339903860892,3.261341078828166
0.683,1,0.34682667373642406,0.11556358437684355,0.14566694023222224,9.972968584817384,0.18951124168635147,0.10597253687317582,10.458487548619436,3.4722402148901836
0.684,1,0.3608448592557335,0.1182364445379059,0.15036614742302576,10.476784735774759,0.19352898028580887,0.1089336194988623,10.711668378116608,3.6842574996934956
0.685,1,0.37664399681909133,0.12111998021651112,0.1555495338688685,11.026184558038686,0.19769392951875311,0.11216462923832912,10.96848845090587,3.925598787222261
0.686,1,0.39257453417261806,0.12399746508293619,0.1607541830332556,11.579116210838666,0.2018215868270788,0.11540027844110701,11.222769788391009,4.169851608232042
0.687,1,0.41050539556727006,0.1270968647720595,0.16648538583410633,12.175940053089436,0.20608109556777557,0.11892488481936603,11.477391415421287,4.446346084295762
0.688,1,0.42871180122246155,0.1302003590963516,0.1722704714786876,12.778102663977519,0.21029872192095359,0.12247007880178702,11.728328458310786,4.728067359
0.689,1,0.449175205,0.13353770098167014,0.1786293402562564,13.420775443394858,0.21463807518124434,0.12632494404932101,11.975698537574809,5.0451192954090915
0.69,1,0.4701114322310799,0.13689145355530194,0.18508424516865898,14.069861806695627,0.2189298982028407,0.1302204112482999,12.217444989309985,5.370340224549076
0.691,1,0.49360686645848917,0.14049171155469395,0.19216567510397084,14.753953555980592,0.22334117312988594,0.13444810660940942,12.451089046112283,5.734106953
0.692,1,0.5178456313228331,0.14412330749716418,0.19939759314111924,15.444112144536867,0.22770027820653627,0.1387414982844574,12.676107594522906,6.109722344011371
0.693,1,0.5450018511251665,0.14801481908276462,0.20731503952952698,16.161193349319284,0.2321869489524913,0.14339168560834495,12.887875142958412,6.527152293667254
0.694,1,0.5732738397754675,0.15195574544385904,0.2154533794961797,16.88157878185406,0.23662100766458843,0.1481390371529211,13.086633675206134,6.960953415472039
0.695,1,0.6048911102536989,0.15617077000180157,0.22434336241529515,17.617795164482615,0.24120315269404036,0.15326993580186232,13.266447247846784,7.439782649395816
0.696,1,0.6381401077035042,0.16045709629319038,0.23354546671322934,18.350769764085854,0.245740715,0.15853750089714477,13.427130181446177,7.940428909328704
0.697,1,0.6752494398483196,0.16503248456564362,0.24357339818291032,19.085149134209136,0.2504601952065271,0.1642177214027491,13.56277217981017,8.489105833
0.698,1,0.7147111865835765,0.16970568563851038,0.25403204537157464,19.80417599564953,0.255156555,0.17008429147949156,13.671058968662795,9.065990708566396
0.699,1,0.7586588299670084,0.17468368619964433,0.26539984600955174,20.50675313303314,0.26008108825764115,0.1763951441220394,13.74805264786755,9.693483372394121
0.7,1,0.8059759844378891,0.1797916424887438,0.2773532099368847,21.17414228465436,0.26502211008573645,0.1829550045279871,13.787049017888545,10.356427177075314
0.701,1,0.8585462410388487,0.18522087825035127,0.29030938529871075,21.80411900645448,0.2702466839721545,0.18999342735954974,13.78872118733294,11.071846263950016
0.702,1,0.9159395516691171,0.19081909842930134,0.304054439,22.369002093716606,0.275548364,0.1973601551384953,13.739175524659954,11.830516334294572
0.703,1,0.9795370720609281,0.1967557553936033,0.3189076034371741,22.873374432776526,0.2811920867526608,0.20524245528791193,13.647030150097267,12.642458079604785
0.704,1,1.0500663114769995,0.2029088797711077,0.3348184684775315,23.270627193295088,0.2869933500062045,0.21355383672698638,13.48802847072912,13.505374080394066
0.705,1,1.1279930925930288,0.20941816238770736,0.35195581654853386,23.584033485511195,0.29318991930459426,0.2224205052967151,13.282611185058638,14.420850262894884
0.706,1,1.2159654740856487,0.21620182310142375,0.37050940904966434,23.735364068732267,0.29963673137944646,0.23184495060921356,12.993014927434926,15.393778470137622
0.707,1,1.3128529777838271,0.22335974668935557,0.39042251226999347,23.78233872471181,0.3065176680215068,0.24186689984653406,12.655501879760244,16.41655660591624
0.708,1,1.4244817778233387,0.23086288463730134,0.4122353581621546,23.60138367351584,0.3137386609232431,0.25261186409755093,12.216457734015453,17.50003685772682
0.709,1,1.5335350181565865,0.2383481149761965,0.43388025850833306,23.421558629593278,0.3209664666585633,0.2633115986333249,11.771587993573116,18.59157630382732
0.71,1,1.6914887474761406,0.24708626789685248,0.4614399930873937,22.706525724182704,0.3294887656611728,0.27632163939538895,11.130113322254907,19.81386673426244
0.711,1,1.8325368525464352,0.2553970350837377,0.4871340708934476,22.094396039433956,0.33759079740069603,0.28860026093514524,10.518634453305472,21.010543378872303
0.712,1,2.0409491100650623,0.26510186820116793,0.5200414500607535,20.921105924437498,0.346960811,0.3035553304382067,9.724622023079178,22.301725737921345
0.713,1,2.227705205693231,0.2743640833444636,0.5508717656637059,19.81539228808489,0.35593644326079055,0.31773826866209715,8.946124714258579,23.58062184934695
0.714,1,2.5103679392210263,0.2851834346394264,0.5906509518126521,18.198470558786898,0.3660983227302717,0.33504127803801076,8.021930854,24.895160937191648
0.715,1,2.7646428079784426,0.29554795561855574,0.6281209088670613,16.598208075440226,0.3758746715946047,0.35154000107696004,7.0964338482756535,26.211448743004517
0.716,1,3.161009528539997,0.30765899240338823,0.6769280582602455,14.640005504837188,0.3867583298273314,0.3716989079364469,6.089603415492183,27.476254757105597
0.717,1,3.519071917314959,0.3193077988674427,0.7231903420034408,12.645159329980391,0.3972368412108864,0.3910372154164988,5.065974252845395,28.754328020391007
0.718,1,4.098199311447029,0.3329242688739671,0.7841653683962766,10.55815783259295,0.40882306223942133,0.4146966037220931,4.053829327,29.861458910795683
0.719,1,4.6236235555155245,0.34607849671758545,0.8424222813931868,8.401892801817578,0.41996331154671807,0.4375452087476082,3.016217759694055,30.985661503673526
0.72,1,5.514621818459856,0.3614601529231156,0.9202248596344615,6.5003874469850365,0.4323463732058914,0.46553025670323955,2.1047361569441807,31.787495346373603
0.721,1,6.326967955048346,0.37639065629481117,0.9953910308422158,4.542959635715773,0.4442473029277114,0.4927537383490705,1.1720882424289842,32.59550882901518
0.722,1,7.7898878940978005,0.39385563045450356,1.0968760564995894,3.176906099600229,0.45764879489876087,0.5261391784655033,0.4839152399325437,32.907027746976595
0.723,1,9.119348401883798,0.4108970213952573,1.1965134338916454,1.8222411191929688,0.47056113081335066,0.558867861,-0.204501772,33.19197183
0.724,1,11.726786531177158,0.43083824527645254,1.3310934709496711,1.2408708831448418,0.48526464256939483,0.599108307,-0.557745848,32.80744297010807
0.725,1,13.99741311945662,0.45040778125886205,1.466077069784113,0.7584687995816808,0.4994961728540197,0.6388776103969378,-0.87751556,32.33851200084825
0.726,1,19.51475336032427,0.4733150359531254,1.6441927406548813,0.9434577008635043,0.5157377166943543,0.6880973903512667,-0.838724576,31.07166518
0.727,1,25.13284117101861,0.49593836163466304,1.8266911239957142,1.2585723288582922,0.531514411,0.7371863766480157,-0.735750639,29.645659884064557
0.728,1,38.84476077357194,0.5224282621743461,2.0530690760371093,1.8476563452170254,0.5494320635412003,0.7988551101295539,-0.349866177,27.400175044811668
0.729,1,56.179730555220345,0.548774991,2.285746427381744,2.480851186531469,0.5668639627660237,0.8611627470821661,0.10209867876214254,24.93240293606357
0.73,1,78.85755049537923,0.5796323305178727,2.546826124707188,2.931255500165567,0.5865773320211769,0.9415294908073247,0.6656153221043566,21.79754021530782
0.731,1,102.49811634595787,0.6105659882453072,2.799897507793997,3.2766161009811516,0.6057885191968847,1.0245897186950086,1.248223654892029,18.441489727024326
0.732,1,109.42190910453209,0.6468016148333644,3.077100668939854,3.254902086528311,0.6275233239511382,1.1349311882444542,1.7369125193732229,14.78070857616783
0.733,1,105.08153278455288,0.6834509226106273,3.3077922213520505,3.0823734836283325,0.6487804925725972,1.2530952670841078,2.1618054550559105,11.024687464539458
0.734,1,83.11326181,0.7263841200539936,3.7745031234148483,2.7370591262127473,0.6728793552879364,1.410241731633558,2.3607810413289743,7.487533334227413
0.735,1,57.65027169564277,0.7702466114424678,4.2791975971182685,2.3663596041349395,0.6965497087116304,1.5841195684243985,2.4362421372479117,4.125621517
0.736,1,38.22253596128243,0.8216245226447392,6.057366101386522,2.0922700498535574,0.7233885182584924,1.798501658,2.3098421203848822,1.4953266937728782
0.737,1,25.230128692630633,0.8747201973579004,8.749472646199786,1.9071529274276093,0.7498525478818915,2.0307747801975298,2.0878478253183106,-0.633216201
0.738,1,19.006496578450516,0.9368944741111812,15.240343753175537,1.8408324031349195,0.779831187,2.261686964786136,1.8119752578080655,-1.78204386
0.739,1,14.782874430509722,1.001998686205559,25.15954328033817,1.8138791736521638,0.809522739,2.4609732381082443,1.5430714859800745,-2.256107861
0.74,1,11.842790261292503,1.0781926399006043,41.26309226171703,1.7880143355000306,0.8431299958062819,2.5578434302198048,1.3500438081932788,-1.93823935
0.741,1,9.481456838,1.1591976147309482,62.534967744543806,1.7299783960769712,0.8765992857327718,2.497662651434804,1.2358036170643245,-1.121377313
0.742,1,7.777099083335827,1.2539201074252606,86.40456607520453,1.6525497110718372,0.9144325608629348,2.3558379184360048,1.2033643924780293,-0.029791122
0.743,1,6.506367117397081,1.3564106582065154,108.67362276751214,1.5660164476362388,0.952347902,2.1596532226105243,1.2193466665793076,1.092089037584919
0.744,1,5.5205573764697515,1.476114547342282,122.56705807881097,1.4921292270172997,0.9951164820557757,2.595813126559831,1.248793950025009,2.0136158491736347
0.745,1,4.738081816400431,1.6083193251014274,121.28890056750535,1.4297066288039226,1.0383000085978247,4.291789008290909,1.2593454993357915,2.561775686608576
0.746,1,4.100382034492962,1.7624838937627674,107.42930949992592,1.3770580400740575,1.086888097516372,8.392100926354404,1.2501918202903333,2.788475853385159
0.747,1,3.593373637133019,1.9367907259923922,79.74049525,1.3243247395674709,1.1364380359739439,16.713432516084477,1.2106651669186932,2.624268849493185
0.748,1,3.1640166220841963,2.1395144193688114,50.54412578064275,1.2753319884253709,1.1919719840802099,28.76995723885232,1.166885734456967,2.3168628246678495
0.749,1,2.8162340727388897,2.3746586512476178,26.60633249802492,1.2251545748161745,1.249116838288334,46.42004212,1.1209176601419073,1.9010950677323057
0.75,1,2.4863467960446597,2.5914962370662655,6.544711384580448,1.1757387349237218,1.3061470818424499,68.73984764434832,1.0782068024628113,1.4532982711786027
0.751,1,2.264929018,2.9865338154044823,4.9306614430156035,1.1360339002317543,1.377390320917696,85.32326392342407,1.0540174643532585,1.273143982345169
0.752,1,2.026862441098544,3.3493876537967764,4.012042990971696,1.0928067167697786,1.4394234351986455,106.91324535103284,1.0278732082075677,1.0690118135604352
0.753,1,1.8603303178606032,3.880718462732119,4.9634730806906004,1.056979982060731,1.5221611728184534,108.46680637218199,1.0059783037394752,1.0429753375453419
0.754,1,1.683182516643116,4.418641517311758,6.078013103632582,1.018040901808068,1.590005942849004,112.27028151183791,0.9817066229396424,1.0225341211580543
0.755,1,1.5548588598256532,4.886805557394291,5.223991473693038,0.9856205604156743,1.7016670937425398,97.80295213645886,0.9588736251975425,1.023624328637188
0.756,1,1.419657429752616,4.936460416083136,4.1435086086795305,0.950566371,1.8035047004818758,82.09804766270256,0.9334347214886324,1.028434747539363
0.757,1,1.3187134631633297,5.786345310549379,3.349166032840082,0.9212114190519362,1.9578180942561871,62.43619287029324,0.9118080002785958,1.0012785550660088
0.758,1,1.2132885894785996,5.473065580828857,2.549896396932479,0.8896280903854065,2.1258053564228723,40.94552686531649,0.888027561,0.9709944942143716
0.759,1,1.1324638040861585,9.551213675802265,2.2848030232353977,0.8629235462145998,2.2733078339871127,26.82250736182147,0.8684144872956838,0.9254517128371362
0.76,1,1.0487365701002305,12.892411856517638,2.0429667094625743,0.8343468371127486,2.4461427277406034,12.166778678505663,0.8470408087816087,0.8759863744123618
0.761,1,0.9830200529034884,23.275463780569975,1.8745997297784835,0.8099793574908625,2.468349989909718,6.293783150671291,0.8289039105166902,0.8322032010194977
0.762,1,0.915462641,34.48320977719214,1.6951071018745156,0.7840572290547758,2.4825487062566456,0.8088666181066297,0.8092648165657281,0.7864634045765384
0.763,1,0.8613090303156398,48.786072838834514,1.529310526500801,0.7617606178173602,2.325253896249445,0.088709374,0.791983909,0.7517208018593631
0.764,1,0.8060393964298025,64.33191499507215,1.359334624768391,0.738184622,2.109258063940755,-0.232362565,0.7733802541936377,0.7162737172462648
0.765,1,0.7608845785103463,74.79143312376279,1.2352798933575972,0.7177258874402153,1.9358587168627457,0.5685837829979444,0.7565158002830827,0.6887459819557784
0.766,1,0.7151136703788721,85.06153689417067,1.1140997966016188,0.6962253177726013,1.7020512681981466,1.4638315338125085,0.7384302392648776,0.660726351
0.767,1,0.6770667727038912,85.77061963316424,1.0261862709269627,0.6774059105222912,1.869466074411751,2.0097658558287015,0.7218387218468216,0.6370076225449562
0.768,1,0.6387502818135522,84.87849451473856,0.9401497058493977,0.657748603,2.0465236174798713,2.4758892216898993,0.7041293677695032,0.6126892980835311
0.769,1,0.6063924609640118,76.65152204106514,0.8715904807226471,0.6403990093095365,2.8987018096054187,2.4958007592001423,0.6881334961238705,0.5908262667350529
0.77,1,0.5740051543126774,66.91145670381857,0.8040424064425278,0.6223858791728965,3.854210979716004,2.4302124237502456,0.6712331996652188,0.5683581459208096
0.771,1,0.5462550248799485,55.07388147487163,0.7481548288548041,0.606360434,5.514278872920775,2.183225481362528,0.6565497741124798,0.5478184650563904
0.772,1,0.5186408168912642,42.87848722,0.6935663995683446,0.5898199876879164,7.325114380914642,1.9047766826084915,0.6413033249235298,0.5268270377912528
0.773,1,0.49466252049403064,32.44119216760353,0.648055106,0.5749909720907957,9.635657140576587,1.6308900806601645,0.6287081358044415,0.5077560876463655
0.774,1,0.4709326166372798,22.706104292850764,0.6040517760741047,0.5597721444505506,12.06309219724287,1.3668356727888342,0.6159266311260287,0.4884706389503907
0.775,1,0.4500718045726529,15.874512996827875,0.5668540958046746,0.5460236451094174,14.675631671166437,1.1654714416522856,0.6058889964481624,0.47116292482488414
0.776,1,0.42953410464397795,10.123083818178973,0.5310918229412779,0.531988903,17.303838797838907,0.9879056276948889,0.595945273,0.4538849655808625
0.777,1,0.4112725726615829,6.682419339588151,0.50027151,0.5192130111756674,19.825778045752365,0.8657595867223329,0.5884346415130418,0.43854698928942004
0.778,1,0.3933818498910734,4.139332439420747,0.4707458283757613,0.5062349855912117,22.236385317834582,0.7645695245034272,0.581110251,0.4234414928187816
0.779,1,0.3773048723593227,2.8777247179960543,0.44484803034935544,0.4943315535949938,24.349576303030805,0.6963572211687423,0.5756210837828537,0.41012505434703556
0.78,1,0.36162703595958046,2.1336293154575467,0.4201324158872352,0.4822939074195593,26.23997057118241,0.6412462933771242,0.5702068324806702,0.39717919882599123
0.781,1,0.34739949653163865,1.8959283648039478,0.39813940925892727,0.4711728799328966,27.756096680251463,0.6016677939109557,0.5659300090441886,0.3857912517416228
0.782,1,0.33358557364434216,1.8549356420023615,0.3772396856447371,0.4599734690116558,28.978526016434785,0.5684684677434042,0.5614625474605867,0.37484261495546833
0.783,1,0.3209342864499837,1.9234063605187908,0.35841057527579634,0.4495576702840675,29.838985582326735,0.5413557727772514,0.5574995236957664,0.365183895
0.784,1,0.30870122203328637,2.008414672442057,0.3405923060027044,0.43911127557531515,30.38188789363445,0.5166294406469476,0.5530079750280938,0.35597136763719883
0.785,1,0.2974016738360863,2.0659927028983156,0.3243565664990475,0.4293378656954491,30.62663081260908,0.494039345,0.5485502419947546,0.34778127580963636
0.786,1,0.2865179849921363,2.0764475168633845,0.3090508708107791,0.41957672306815125,30.57036429096244,0.47210207180243413,0.5432358711041684,0.3399969143338526
0.787,1,0.27638427779008345,2.0437246079728206,0.2949566838362512,0.4103965960619826,30.29816911201683,0.4510828579029224,0.5376753204856928,0.3329936838462879
0.788,1,0.26665921206716114,1.964022378898545,0.28171523957936934,0.4012684322068619,29.76926557889597,0.4303099459982267,0.5310016979306456,0.3263252903311744
0.789,1,0.2575363519757062,1.8607399069139703,0.26940201997913044,0.3926438462604006,29.103039838808225,0.41026202969763464,0.5239715653489602,0.3202365499761704
0.79,1,0.2488116068927596,1.732587787217354,0.25786996106803955,0.3841082079671181,28.238914511526097,0.39063563846489546,0.5156780427457194,0.3143972597638384
0.791,1,0.2405695333843689,1.5997749147071245,0.24704901960708864,0.37600947252409367,27.301257400326335,0.3717769478807842,0.5070418060679669,0.3089798813690269
0.792,1,0.23271286996656204,1.4638658755385894,0.23694419880970186,0.36803350218542674,26.22816192571248,0.35366021189815816,0.49710703104182496,0.3037250411268322
0.793,1,0.22493535068840365,1.3254798993086343,0.22696920754133937,0.360110489,25.126207482286883,0.3356133327265915,0.4870548590010332,0.2985521042994182
0.794,1,0.21814206226716357,1.2129690619104694,0.21847954123680569,0.3529902247120253,23.94945932079449,0.31998850575744797,0.4754987435484751,0.29390916225007835
0.795,1,0.21110705634385254,1.094024220382037,0.2096772844483721,0.3455930215142719,22.75630529965169,0.30377806725283707,0.4639649685815076,0.2890976210896212
0.796,1,0.2049120264605161,1.0044944232165587,0.20210466536897084,0.3389270912042995,21.56972798,0.28990403307137935,0.4513136117367015,0.2846407445337973
0.797,1,0.19852835132651955,0.9106925741986567,0.19429900715740972,0.33202807582245736,20.360986814589996,0.27558074243500685,0.4385904421828945,0.28005024390365224
0.798,1,0.19286337883110213,0.8424094126293192,0.18751602277195947,0.3257919653450945,19.211025975862654,0.263371429,0.42515300033362174,0.2756945038849012
0.799,1,0.18705337945738393,0.7717738190253544,0.18056268580421292,0.31936243858981705,18.039384536588855,0.2508409951816165,0.4115802627984914,0.2712267801785863
0.8,1,0.18185971086941333,0.7204961149371416,0.17446332514731644,0.3135300999918854,16.956276091637612,0.24014164315835526,0.39767010151203597,0.26691683515135056
0.801,1,0.17655692892481661,0.6681722886858832,0.16824315604901305,0.3075398185938093,15.855528513829938,0.22922959833355233,0.3835936187153862,0.26250830860112384
0.802,1,0.17178373015651882,0.6293925295553771,0.16273860726263378,0.30208387377994717,14.856874421131453,0.21985829298786091,0.369504732,0.25821214178211316
0.803,1,0.1669310272517356,0.5903081482824133,0.15715248592358363,0.2965012605521661,13.846256175015332,0.21036007946311996,0.35524799068548113,0.25382632048593545
0.804,1,0.16253413627646354,0.5602403053437898,0.15216788698024375,0.29139352027336674,12.940317423342503,0.20213453801209058,0.3412405758413227,0.24952944410684563
0.805,1,0.15808217319127077,0.5302208314352629,0.14713282177197007,0.2861862663424857,12.028453602056034,0.19384690246418163,0.3270877757717131,0.24514995221633717
0.806,1,0.15402307611011684,0.5060563870450958,0.14260471423698037,0.28139838256125593,11.216921614592142,0.18659907861155822,0.3133810054959693,0.24085040353253573
0.807,1,0.14992907306593733,0.48207331595385505,0.1380508047755068,0.2765342079240628,10.40510589,0.1793365442592138,0.2995689281704984,0.23647502643236148
0.808,1,0.1461740589649468,0.4618923063850848,0.13392511581406027,0.27203832781749815,9.685297371889893,0.17291892374674292,0.28633895704704343,0.23217926498799615
0.809,1,0.14240077925737335,0.44192392790405066,0.12979316299106156,0.2674857351282314,8.970050002190579,0.1665203987337589,0.27305510913594444,0.22781512844854424
0.81,1,0.13892023903071635,0.4244898461407478,0.12602359142720498,0.2632550742463404,8.336566194762689,0.16080730929125925,0.2604365861900254,0.2235348128772054
0.811,1,0.13543515129450867,0.4072661119886417,0.12226319926763073,0.2589839960152176,7.711535747888293,0.15513698051422575,0.24782145,0.21919465010942715
0.812,1,0.13220299306297156,0.39181725001640555,0.11880991516951925,0.254993289,7.157467925788227,0.15002326485758974,0.23591116491831676,0.21494420245183124
0.813,1,0.12897757725072923,0.3765750931636713,0.11537797181631025,0.2509755803432687,6.614787261957012,0.1449686085422207,0.2240628550321306,0.21064357964534175
0.814,1,0.12597073672605397,0.3626555688734542,0.11220656200337627,0.24720139499726537,6.132559999599763,0.14036713977743334,0.21292449169724018,0.20643841544753067
0.815,1,0.12297990636174692,0.34894849059062744,0.10906601609854973,0.2434111630569168,5.6637744828873755,0.13583577150707646,0.20190457640629317,0.20219375466908518
0.816,1,0.12017793492910243,0.3362870817615411,0.10614662412702444,0.23983208907487624,5.245711894,0.1316746588615967,0.19157385934166424,0.1980490522984379
0.817,1,0.11739955394199761,0.32385334074780014,0.10326549323141057,0.23624586668386424,4.842386525201394,0.12759097172967324,0.1814135062699097,0.19387628953350347
0.818,1,0.11478427067285209,0.31228362583945923,0.10057211419212211,0.23284259031870216,4.481073854521557,0.12381089422810582,0.17190326447689938,0.18980618111964934
0.819,1,0.1121987475582959,0.30096237914924295,0.097922677,0.22943938416884943,4.135167815317827,0.1201129483818009,0.1626091705556989,0.18571991228919965
0.82,1,0.10975394405890398,0.29037366736153847,0.095432576,0.22619467534251234,3.823666375754546,0.11666480830700424,0.15391403751471805,0.18173699415105737
0.821,1,0.10734388956754806,0.2800553861087387,0.092990709,0.22295591253917718,3.5277443879963926,0.11330165502534423,0.1454738356977486,0.17774998388360577
0.822,1,0.105055079,0.2703645635518173,0.090683941,0.2198545449790574,3.2597044481035726,0.11014460662525016,0.1375744333941987,0.17386506174729374
0.823,1,0.102805016,0.26096384307329573,0.088428574,0.2167639478020139,3.0070372778173855,0.10707408144075437,0.12996142589312382,0.1699880130540697
0.824,1,0.1006592170654041,0.25210044484838023,0.086287581,0.21379257304017957,2.776742170868478,0.10417392139563753,0.12282797362271042,0.1662100142553903
0.825,1,0.098555335,0.24354241418865474,0.084200248,0.21083598643330975,2.5613344940330665,0.10136087029488926,0.11600514686500515,0.16245151909801558
0.826,1,0.09654089,0.23544152654205125,0.082209524,0.2079829791383706,2.3637001093737777,0.098688747,0.10960049433367032,0.15878751902674712
0.827,1,0.094570834,0.22765594611139162,0.080273982,0.20514817143176312,2.1802729261795464,0.096103622,0.10352383616062766,0.15515412873417975
0.828,1,0.092677248,0.22025542293599065,0.078419794,0.20240346010420013,2.010819723972877,0.093635009,0.097805956,0.15160945152724345
0.829,1,0.090829939,0.2131747771666162,0.076621714,0.19967991293149573,1.854766172943904,0.09125277,0.092427133,0.1481058217108175
0.83,1,0.089047746,0.20641461941849495,0.074891863,0.19703480666319276,1.7095755994814905,0.088966657,0.087351125,0.1446841855985657
0.831,1,0.087313224,0.19997404463217194,0.073218564,0.19441350582647954,1.5769029090080018,0.086765906,0.082619594,0.1413132627450363
0.832,1,0.085633866,0.1937967061892767,0.071602182,0.19186052486496472,1.4525662357358162,0.084644163,0.078139269,0.13801694869380435
0.833,1,0.084003162,0.18793457800045682,0.070042411,0.18933376028443633,1.3398321675873712,0.082606474,0.074003906,0.13478017534746523
0.834,1,0.082380131,0.1821158473175888,0.068491076,0.18681477010560146,1.2287282385702145,0.080581035,0.069910229,0.1315514199718309
0.835,1,0.080883905,0.17694413651761715,0.067073535,0.18442765561388424,1.137646074016342,0.078742735,0.066483328,0.12850772684227604
0.836,1,0.079355666,0.17163987859327054,0.065624573,0.1819957254328316,1.0431898748278818,0.07686255,0.0629303,0.1254133020987875
0.837,1,0.077941092,0.16689842963076096,0.064294309,0.17968402369228204,0.9652665018724058,0.075146954,0.059963496,0.12249490420214924
0.838,1,0.076500438,0.1620559197636388,0.062938944,0.177333662,0.8849893298418872,0.073398368,0.056902352,0.11953371756341519
0.839,1,0.075161691,0.15770172912614522,0.061688943,0.17509326495574068,0.8183393528451252,0.071794748,0.054353719244658594,0.1167388678890675
0.84,1,0.073802083,0.15327294800654145,0.060419314,0.17281975208062877,0.7501325455006214,0.070165745,0.051737958,0.11390894884559029
0.841,1,0.072533847,0.14926706584137037,0.059243252,0.17064709763411573,0.6931383155171651,0.068664568,0.049567859706274586,0.11123527633643314
0.842,1,0.071249346,0.14520869149847446,0.058052305785055346,0.16844635991138132,0.6352036722209264,0.067144524,0.047353615,0.10853394316894496
0.843,1,0.070046764,0.14151608231456994,0.05694447,0.1663383393215005,0.5864787619239348,0.065737279,0.045524885,0.10597857753263584
0.844,1,0.068831963,0.1377893201768932,0.055825863,0.1642068376592359,0.5372846487690015,0.064316757,0.043671142,0.10340258534875278
0.845,1,0.067690588,0.13437863511417103,0.054781081,0.16216071894305123,0.4956416940016436,0.06299582,0.04214917,0.10096226677795139
0.846,1,0.066540556,0.13094893961411636,0.053729094,0.16009535511708478,0.4538846025732187,0.061666399,0.040617864,0.098507937
0.847,1,0.065456313,0.12779223592549369,0.052742676,0.15810871657637923,0.41830721112397135,0.060424916172555694,0.039370609,0.096179111
0.848,1,0.064366547,0.12462896922601999,0.051752142,0.15610675380758127,0.3828783711453407,0.059179061,0.038126633,0.093842443
0.849,1,0.063335693,0.12170140492044765,0.050819826068720805,0.1541774282943292,0.35249673315047997,0.058010851651834255,0.037124582,0.091621344
0.85,1,0.062302074,0.11877746790942684,0.04988607,0.15223642476967048,0.3224532980074132,0.056841794665397107,0.036135728,0.08939811
0.851,1,0.061321169,0.1160569919091253,0.049003975,0.15036245312360905,0.2965231097086446,0.055741270285836475,0.035351815683171806,0.087280829
0.852,1,0.060339924,0.11334845255966872,0.048122755,0.1484802068304209,0.2710634097643735,0.054642916,0.034588675130643544,0.085166655
0.853,1,0.059405799684036115,0.11081550420360775,0.047287343,0.14665979928882453,0.24894772681834487,0.053605011607127356,0.033998174,0.083149198
0.854,1,0.058473465,0.10830123994432167,0.046454807,0.144834303,0.2273900961158961,0.052571857,0.033434001,0.081139631
0.855,1,0.057583201,0.10593846650746967,0.045662847,0.1430658070799655,0.2085437531480246,0.05159197,0.0330144,0.079217969
0.856,1,0.056696596016555384,0.10359983068315674,0.044875488,0.14129520975569715,0.19030846570526772,0.050619034,0.032624959316332254,0.077308532
0.857,1,0.055847496148266465,0.10139182772567129,0.044124021,0.13957708590357737,0.174264728,0.049692976,0.032355823146826675,0.075478641
0.858,1,0.055003693072454424,0.099212345,0.043378643,0.13785966499443575,0.15885862059586112,0.048775739,0.032119225,0.073664877
0.859,1,0.054193265245739385,0.097145422,0.042664961,0.1361904633254323,0.14521776601730785,0.04789969,0.031982057442971855,0.07192277
0.86,1,0.053389567024073964,0.095110517,0.041958643,0.13452459914200343,0.13222116976559745,0.047034046,0.031878587,0.070200281
0.861,1,0.052615505093129546,0.093172486,0.041280259,0.1329029441659595,0.12064073457739184,0.046204516,0.031856688684565204,0.068542036
0.862,1,0.051849423,0.09126924,0.040610330951171086,0.1312871010893042,0.10969638038935192,0.045386724,0.031868639,0.066906507
0.863,1,0.051109590644506285,0.089449234,0.039964959093224395,0.12971167795608107,0.099882832,0.044600518611138146,0.031946968,0.065328286
0.864,1,0.050378827,0.087666172,0.039328975,0.12814438931960345,0.090686441,0.04382717,0.032058474,0.063775513
0.865,1,0.049671241,0.085954476,0.038714512,0.12661393329243917,0.082388072,0.043081360451890795,0.032223510648577716,0.062273579084967084
0.866,1,0.04897367,0.084281384,0.038110226180735896,0.12509378958355835,0.074680378,0.042349338,0.032420394615416556,0.060799482
0.867,1,0.048296490953153796,0.082669299,0.037524735,0.12360707784273983,0.067681248,0.041641238,0.032660013,0.05937021
0.868,1,0.047630142693910124,0.081097061,0.036950085047032094,0.12213271760029154,0.061241236,0.04094769,0.032929629,0.057970845
0.869,1,0.04698166,0.079576777,0.036391776256031856,0.12068856294207729,0.055356003,0.040274829,0.033232976819918145,0.056610733724238936
0.87,1,0.04634471,0.078097236,0.035844865,0.11925866582476571,0.049995177,0.039617142,0.033564072760561094,0.055282304472972166
0.871,1,0.045723331,0.076661722,0.035312086151733216,0.11785591188920086,0.045064687,0.038977247,0.033921456,0.053987979
0.872,1,0.045114087,0.075267562,0.034791165,0.11646919347728615,0.040622216,0.038353024619944255,0.034304041,0.052726839
0.873,1,0.044518329,0.073910476,0.034282387,0.11510671119851834,0.036509743,0.037744,0.034706817107169656,0.051495056
0.874,1,0.043935215934795636,0.072595115,0.033785844,0.11376191916597705,0.032848341,0.037151037787288954,0.03513204,0.050297715
0.875,1,0.043353824606840445,0.071285126,0.033290915,0.11241974468654678,0.029251292,0.036560158,0.035561199,0.04910438
0.876,1,0.042805250726335425,0.070068224,0.032825995016570145,0.11113451554914193,0.026438810706985276,0.036007221,0.036032557,0.047988485
0.877,1,0.042248371147060544,0.068830459,0.032353795234453524,0.10983290869821155,0.02349234,0.035445358319036196,0.036495677,0.046855273026043344
0.878,1,0.041721538163732017,0.067676325,0.031908928,0.10858470558338981,0.021192448181827816,0.034917921669329374,0.036991862,0.045792991
0.879,1,0.041187822,0.066505499,0.031458095,0.10732247603888478,0.018798843155822864,0.034383231,0.037482170260767105,0.044716741034488076
0.88,1,0.040681603,0.065409829,0.031032149,0.1061102599871729,0.016936786556293694,0.033879765,0.037997838,0.043705359
0.881,1,0.040169793867253764,0.064301148,0.030601420691804576,0.10488624317415471,0.015012479494301999,0.033370543407419774,0.038509373714935735,0.042683061
0.882,1,0.039683132,0.063260014,0.030193341025660084,0.10370899561982096,0.013523928518444056,0.03288963,0.039039808,0.041719994239955926
0.883,1,0.039192057628746786,0.062209121,0.029781548151233173,0.10252205198602755,0.011997431503554985,0.032404305580514825,0.039567341,0.040748788
0.884,1,0.038723965,0.061218929,0.029390354,0.10137877453501462,0.010827018319160359,0.03194463,0.040108393,0.039831576
0.885,1,0.03825253,0.060221852,0.028996409926445997,0.10022778914099474,0.009637167,0.031481748,0.040647347,0.038908744
0.886,1,0.03780208,0.059279312,0.028621186,0.099117504,0.008737232,0.031042087919284384,0.041195378955825215,0.038035047
0.887,1,0.037349259,0.058332423499170935,0.028244081654570746,0.098001386,0.00783169,0.030600300843642198,0.041741757782939926,0.037158011
0.888,1,0.036915582,0.05743451,0.027883974872363056,0.096923134,0.007161205,0.030179521769384605,0.042293589,0.036325607
0.889,1,0.036480418353580756,0.056534492210601806,0.027522770460075882,0.095840818,0.006495191,0.029757581,0.042843919,0.035491924
0.89,1,0.036062697,0.055678424,0.027176983314200584,0.094793662,0.006018841,0.029354626095694617,0.043396776,0.034698703
0.891,1,0.035644293,0.054822234057383276,0.026830804,0.093744106,0.005554039,0.028951374317364602,0.04394805,0.033906059292718005
0.892,1,0.035241761,0.054005448584411586,0.026498591,0.092727128,0.00524143,0.028565258155196824,0.044499526063351204,0.033150018
0.893,1,0.034839275286982295,0.053190291,0.026166622469350042,0.091709315,0.004945065,0.028179619092468258,0.045049146,0.032396223
0.894,1,0.03445121,0.052410421524576756,0.025847286504348414,0.090721619,0.004770043,0.027809424307901617,0.045597161702651524,0.031675463376812735
0.895,1,0.034063853851860074,0.051633724,0.025528766560093362,0.089734556,0.004614088,0.027440398,0.046142899,0.030958445677545667
0.896,1,0.033689576523400766,0.050888584,0.025221654,0.088775266,0.004554161,0.027085268,0.046685666,0.030271167281912193
0.897,1,0.033316609,0.050147976,0.024915872787372177,0.087817985,0.004514659,0.026731923,0.04722562,0.029588967023108422
0.898,1,0.032955479595502934,0.049435539,0.024620372188452755,0.086886245,0.004550487,0.026391058125634657,0.047761609,0.028933464611571105
0.899,1,0.032596205,0.048728833,0.024326664596862686,0.085957803,0.004606975,0.026052528424058672,0.048294165,0.02828423
0.9,1,0.03224762,0.048047221717412374,0.024042201,0.085052781,0.004721944,0.025725180260135816,0.04882208,0.027658887689693965
0.901,1,0.031901384,0.047372393582528934,0.023759946084548202,0.084152259,0.004856955,0.025400657241609555,0.049345882,0.027040868399916804
0.902,1,0.031564776,0.046719864,0.023485981,0.08327314,0.005036804,0.025086126313411367,0.049864631,0.026444156358932706
0.903,1,0.031230962504183522,0.04607504,0.023214595964132043,0.082399646,0.005235444,0.024774856,0.050378548,0.025855699370923815
0.904,1,0.030905794,0.045449972,0.022950622594964026,0.081545638,0.005467941,0.024472487,0.050887222,0.025286168529260678
0.905,1,0.030583823337095882,0.044833416,0.022689562054105057,0.080698302,0.005717526,0.024173764331464426,0.051390323851218264,0.024725712
0.906,1,0.030269587042428867,0.0442343,0.022435104058232663,0.079868635,0.005992196,0.023882943459996843,0.051888176,0.024181991013703996
0.907,1,0.029958913391416462,0.043644399,0.022183856233961026,0.079046613,0.006281937,0.023596110471901556,0.052379709,0.023648061098984798
0.908,1,0.029655130417364756,0.043069829040254755,0.021938465420926742,0.078240535,0.006589821,0.023316261755203762,0.052866133607531195,0.023128850680429643
0.909,1,0.029355238,0.042505084684966735,0.021696549824507513,0.077443007,0.006910559,0.023040702244928407,0.053345499051280304,0.022620055
0.91,1,0.029061456,0.04195375,0.021459804,0.076659789,0.007244008,0.022771285,0.053820019286879676,0.022124125941245493
0.911,1,0.028771859399358148,0.041412767,0.021226769352025346,0.07588596,0.007587983,0.022506422295359735,0.054286754,0.021639148824391816
0.912,1,0.028487648,0.040883443,0.020998271,0.075124893,0.007940481,0.022246929164088672,0.054749003531614535,0.021165338589106873
0.913,1,0.028207888632040778,0.040364923,0.020773692660274845,0.07437399,0.008301137,0.021992222356807086,0.055202765,0.020702939064221854
0.914,1,0.027932843103491853,0.039856463572969375,0.020553067,0.073634386,0.008667144,0.021742175919397012,0.055652475,0.020250145991170355
0.915,1,0.027662486675753217,0.039359195,0.020336545338099893,0.072905661,0.009038956,0.021497118225686958,0.056093023,0.019809152
0.916,1,0.027396222,0.038870529,0.020123437895389455,0.07218685,0.009413778,0.021256069543261306,0.056530011205729244,0.019376334
0.917,1,0.027134859109274156,0.03839338,0.019914597433703662,0.071479578,0.009792108,0.021020185,0.056957199,0.018955638
0.918,1,0.026874030510236124,0.037917444,0.019706215,0.07077354,0.010171559649098244,0.020784850108629075,0.057383827277016186,0.018536142139409087
0.919,1,0.026624253693761844,0.037465419,0.01950716,0.070094391,0.010552750370303579,0.020560553612934657,0.057795116293757144,0.018140366091098682
0.92,1,0.026371992,0.03700844,0.019306069183747082,0.069409033,0.010934406,0.020333900144635365,0.058208298,0.017740020803081943
0.921,1,0.026129957716900437,0.036573382486941475,0.019113584455002622,0.06874879,0.011314324342699002,0.020117405420189048,0.058606733,0.017361414548054302
0.922,1,0.025885898009108434,0.036134381,0.018919452946241533,0.068083436,0.011695048312919487,0.019899017,0.059006476,0.016979240786783846
0.923,1,0.025651295530032703,0.035715462,0.018733255714249337,0.067441507,0.012071373321899045,0.019689970153634627,0.059392123,0.016616967045884716
0.924,1,0.025415093,0.035293521,0.018545771226848074,0.066795502,0.012448573946438985,0.019479455143977687,0.059778495,0.01625204
0.925,1,0.025187626,0.034889961013215044,0.018365594112917463,0.066171313,0.012819388804845382,0.019277522,0.060151462,0.015905305730867608
0.926,1,0.024958954,0.034484220815023225,0.018184461321058602,0.065544023,0.01319094,0.019074511260924226,0.060524577137037974,0.015556751172518639
0.927,1,0.024738341698273738,0.034095288274129526,0.018010051063902636,0.064937021,0.013554676217124612,0.018879376070628978,0.060885009998216694,0.015224805833642475
0.928,1,0.024516890009784305,0.033704942,0.017834991,0.064327834,0.013918852,0.018683522271166125,0.061245027,0.014891798257504016
0.929,1,0.024302864303315512,0.033329948,0.017666107458369978,0.06373748,0.014274239113507406,0.018494886915444667,0.061593101773949666,0.014573930397346512
0.93,1,0.024088339,0.032954239,0.017496856,0.063145802,0.014629653227482374,0.018305862205194007,0.061940213,0.014255689517293361
0.931,1,0.023880645,0.032592533,0.017333271787468983,0.062571577,0.014975679084424088,0.018123444638527674,0.062276134,0.013951225
0.932,1,0.023672766385339508,0.03223075,0.017169579371328004,0.061996837113792336,0.015321237021761046,0.017940939830946762,0.062610564,0.013647013602770193
0.933,1,0.023471163404550036,0.03188172,0.017011078402165477,0.061438237,0.015657109230088964,0.017764473171275455,0.062934555,0.013355315
0.934,1,0.023269666,0.031533195,0.016852708644079176,0.060879881,0.015991964548536356,0.017588196376844903,0.063256552,0.013064434819271315
0.935,1,0.023073922,0.031196263535876213,0.016699085899709566,0.060336419,0.016317079,0.017417428,0.063568859,0.012784895800548594
0.936,1,0.022878554,0.030860366337371728,0.016545814883409397,0.059793912,0.016640596638205843,0.017247103,0.063878692,0.012506688830879159
0.937,1,0.022688450260295385,0.030534988896064208,0.016396875626321507,0.059265117140074555,0.016954511343397545,0.017081794,0.064179574,0.012238736293639222
0.938,1,0.022498971004638806,0.030211127,0.016248491,0.058737944118323435,0.017266234167936843,0.016917160967383715,0.064477529,0.011972578609701448
0.939,1,0.022314298,0.029896788895632832,0.016104050286630523,0.05822336,0.017568643,0.016757083326299504,0.064767257,0.011715668765592909
0.94,1,0.02213048,0.029584404011213504,0.015960351,0.057711022,0.017868267,0.016597895590197226,0.065053634,0.011460970617654812
0.941,1,0.021951037340318252,0.029280618765011205,0.015820232651260334,0.057210207,0.018158980877344105,0.016442834702672632,0.06533249,0.011214587806958502
0.942,1,0.021772663,0.028979184333897477,0.015681027662395847,0.056712223,0.018446327454823542,0.016288859,0.065607598,0.010970791208586473
0.943,1,0.021598261,0.028685492,0.015545064354727502,0.056224752873200015,0.018725256432074643,0.016138610475169606,0.065875872,0.010734446
0.944,1,0.021425124301738784,0.028394511281306746,0.015410172,0.055740658,0.019000255993683424,0.015989626,0.066140029,0.010501023
0.945,1,0.02125558,0.028110477,0.015278204776514336,0.05526612,0.019267392116401865,0.015843995861358703,0.066398014,0.010274252326791689
0.946,1,0.021087484,0.027829481,0.015147453507749832,0.054795466,0.019530063952226773,0.015699792539571853,0.066651543,0.010050702875578712
0.947,1,0.020922623773411392,0.027554692,0.015019329998807607,0.054333461,0.019785469251036122,0.015558597393195355,0.066899537,0.009833066
0.948,1,0.020759380220580964,0.027283237,0.014892555818720945,0.053875815372403435,0.020035906975894094,0.015418977288743571,0.067142765,0.009618917
0.949,1,0.020599038736951243,0.027017303699463053,0.014768131834960098,0.053425959,0.020279701436697935,0.015282041620490818,0.067381068,0.009409995
0.95,1,0.020440468857024212,0.026754972,0.014645179126564415,0.052980904128582806,0.02051806,0.015146816532695319,0.067614322,0.009204798
0.951,1,0.020284487255633907,0.026497523645269323,0.014524316923246362,0.052542824152899216,0.020750411,0.015013973905132968,0.067843235,0.009004196
0.952,1,0.020130420297097038,0.026243918026709993,0.014405037648165383,0.052109957108257346,0.020976896,0.014882965227474707,0.068066845,0.008807527
0.953,1,0.019978647,0.025994604526694103,0.014287605880947345,0.051683294,0.021198011449062557,0.014754057,0.068286668,0.008614867
0.954,1,0.01982892,0.025749350304782745,0.014171859142268949,0.051262225933902505,0.021412867,0.014627095440646066,0.068500961,0.008426323
0.955,1,0.019681209889773423,0.025507838417090298,0.014057732514219861,0.050846632,0.021622985736233242,0.014501971,0.068711993,0.008241248
0.956,1,0.019535667,0.02527058,0.013945384148455631,0.050436988,0.021826489966922314,0.014378895346302666,0.068917294,0.008060448
0.957,1,0.019391881708413237,0.025036554,0.013834443079587616,0.050032127854790595,0.022025876,0.014257411871096692,0.069119831,0.007882618
0.958,1,0.019250374872143775,0.024806955995575253,0.013725365275547897,0.049633545616051614,0.022218332,0.014138068,0.069316461,0.007709201
0.959,1,0.019109097,0.024577798680473172,0.013616473887012726,0.049235581,0.022410211,0.014018938239196088,0.069512651,0.007536209
0.96,1,0.018972768,0.024357857650875666,0.013511567,0.048851225,0.022588999508235494,0.013904331904914108,0.069699076,0.007371916
0.961,1,0.018835370200190958,0.024136009864588897,0.013405811952155443,0.048463939,0.022770178,0.013788774519485398,0.069886941,0.007205931
0.962,1,0.018702583621091923,0.023922697558046054,0.013303762721636931,0.048089376,0.022939127335447257,0.013677417315026266,0.07006574,0.00704796
0.963,1,0.018568931,0.023707858931092243,0.013201029552248562,0.047712434,0.023109944,0.013565294988124551,0.070245593,0.006888659
0.964,1,0.018439570267328835,0.023500917288818875,0.013101738821572891,0.047347371,0.023269371650550524,0.013457068353411681,0.070417047,0.006736734
0.965,1,0.018309533411400934,0.023292803,0.013001916974905173,0.04698045,0.023430173334992897,0.013348250079132757,0.070589196,0.006583811
0.966,1,0.018183486999193588,0.023091986129468542,0.012905289472998488,0.046624603,0.023580402101258783,0.013243040859221396,0.07075358,0.006437668
0.967,1,0.018056943,0.022890324821253166,0.012808273868510335,0.046267390395802514,0.023731542,0.013137401856305426,0.070918327,0.006290832
0.968,1,0.017934103099281725,0.022695399457621085,0.012714218448735232,0.045920488,0.023872896,0.013035102009153563,0.071075911,0.00615022
0.969,1,0.017810933102501827,0.022499934143870887,0.012619909,0.045572682,0.024014728855213507,0.012932523371083882,0.071233551,0.006009195
0.97,1,0.017691198,0.022310677228419756,0.012528338175273358,0.045234459547088345,0.024147533,0.012833029693569285,0.071384601,0.005873874
0.971,1,0.017571289,0.022121163330365276,0.012436638524545338,0.044895771323196304,0.024280414250955125,0.012733398061336918,0.071535423,0.005738399
0.972,1,0.017454558,0.021937363,0.012347469280389736,0.044565972737795126,0.024404990714899072,0.012636611932234093,0.071680196,0.005608142
0.973,1,0.017337802495847945,0.021753567,0.012258288079467205,0.044236121557659255,0.024529274,0.012539819188113371,0.071824483,0.005477967
0.974,1,0.017223982577663107,0.021575020422688822,0.012171440168129948,0.043914500704675966,0.024645942205865242,0.012445646,0.071963233,0.005352558
0.975,1,0.017110275741139942,0.021396722776589147,0.012084689843068555,0.043593216,0.024761976217764565,0.012351589307658955,0.072101259,0.005227447
0.976,1,0.016999275270042934,0.021223236388855295,0.012000086619280417,0.043279535,0.024871051556758422,0.012259939547725508,0.072234233,0.005106679
0.977,1,0.016888517972873437,0.021050225,0.011915683413969619,0.042966556,0.024979180543983293,0.012168519776205125,0.072366268,0.004986407
0.978,1,0.016780249547371198,0.020881615,0.011833251415599533,0.042660584,0.025080972,0.012079306852290117,0.072493705,0.004870085
0.979,1,0.016672346,0.020713690634931507,0.011751115194867457,0.042355659517183314,0.025181534,0.011990430285232953,0.07262001,0.004754438
0.98,1,0.016566726,0.020549781165343256,0.011670783986207824,0.042057173656904076,0.025276345,0.011903571633042325,0.072742145,0.004642373
0.981,1,0.016461585448936528,0.020386751124763097,0.011590838050666014,0.041760060601267426,0.025369669791738235,0.011817148425094166,0.072862975,0.00453115
0.982,1,0.016358532468543876,0.020227374,0.011512540074657523,0.041468846,0.025457797,0.011732564993075147,0.072980036,0.004423164
0.983,1,0.016256066690860167,0.020069056675738405,0.011434710986493683,0.041179309947429805,0.025544206716270525,0.011648509275034675,0.073095637,0.004316169
0.984,1,0.016155503,0.019914051759521878,0.011358381425311807,0.040895159,0.025625938841185865,0.011566125,0.073207847,0.004212093
0.985,1,0.016055628238964725,0.019760273,0.011282598844298452,0.040612973,0.025705747093125376,0.011484355,0.07331846,0.004109144
0.986,1,0.01595748,0.019609486649574882,0.011208175487765551,0.040335685,0.025781365,0.011404098046783414,0.073426033,0.004008815
0.987,1,0.015860114575448205,0.019460080672653556,0.011134372016806834,0.040060631521270255,0.025854876454144606,0.011324534577265863,0.073531893,0.003909736
0.988,1,0.015764309987964707,0.019313366,0.011061795138131936,0.039790011,0.025924653052830947,0.011246335027213807,0.073635039,0.003813
0.989,1,0.015669376,0.019168174862835674,0.010989906177721161,0.039521879,0.025992163,0.011168903277219089,0.073736371,0.003717625
0.99,1,0.015575846013379076,0.019025392120658496,0.010919118416105128,0.039257738813346967,0.026056362734790735,0.011092694475613264,0.073835294,0.003624333
0.991,1,0.01548327,0.018884264046380064,0.010849082027111302,0.038996325,0.026118157,0.011017323,0.073932317,0.003532504
0.992,1,0.015391947200914271,0.018745278660213957,0.010780028276787389,0.038738483,0.026177035826461168,0.010943040518306925,0.074027215,0.003442517
0.993,1,0.015301656206139234,0.018608069564977334,0.010711785051031703,0.038483592,0.02623339,0.010869659486048722,0.074120142,0.003354082
0.994,1,0.015212478,0.018472753007961477,0.010644412356341806,0.038231873,0.026287195961630972,0.010797242926235856,0.074211206,0.003267265
0.995,1,0.015124403400727387,0.018339324907715136,0.010577905294463591,0.037983312913595316,0.026338375870731394,0.010725786844710788,0.074300244,0.003182081
0.996,1,0.015037307354132511,0.018207554101718273,0.010512162750598037,0.037737547,0.026387348599368903,0.010655176837307155,0.074387661,0.003098305
0.997,1,0.014951383177148201,0.018077775,0.010447337146745807,0.037495136,0.026433611305174538,0.010585582489646604,0.07447301,0.003016235
0.998,1,0.014866310108534286,0.017949432,0.010383175805800279,0.037255159,0.026477981097719334,0.010516722494557873,0.074556959,0.002935378
0.999,1,0.014782472422656253,0.017823176044116575,0.010319979138716247,0.037018720346322725,0.026519574,0.010448929283218899,0.074638812,0.002856291
1,1,0.014698749,0.017697115643525545,0.010256872142087717,0.036782606,0.0265609,0.010381235558275137,0.074720478,0.002777372

==> plot_results_csv/DG_sinusoidal3_1D_32_p_3_q_35_T_15-0.csv <==
x,t_0.0,t_0.75,t_1.5,t_3.0,t_5.0,t_10.0,t_14.99
0,1.1,0.08471506,1.2307801704755879,1.307290415687408,0.084276073,0.6023405813263149,1.903257602031061
0.001,1.1314987643698613,0.083341521,1.241527476062547,1.3145967592796393,0.084579396,0.594308297,1.8983060831256464
0.002,1.1629371743948167,0.081991749,1.2520071653143348,1.321683278899592,0.084882615,0.5863690941772343,1.8932851003510316
0.003,1.1942882489191349,0.080665506,1.2622206010488772,1.3285520612768995,0.08518576,0.5785226644769661,1.8881967992607755
0.004,1.2255250067870809,0.079362555,1.2721691460840998,1.3352051931411937,0.085488863,0.5707686985957063,1.8830433254084367
0.005,1.2566204668429228,0.078082657,1.2818541632379286,1.3416447612221083,0.085791955,0.5631068874605765,1.877826824347574
0.006,1.2875476479309287,0.076825575,1.2912770153282895,1.3478728522492773,0.086095065,0.5555369219986972,1.8725494416317465
0.007,1.3182795688953641,0.075591072,1.3004390651731086,1.3538915529523325,0.086398225,0.5480584931371892,1.8672133228145114
0.008,1.3487892485804966,0.074378909,1.3093416755903104,1.3597029500609072,0.086701466,0.5406712918031736,1.861820613449428
0.009,1.3790497058305937,0.073188848,1.317986209397822,1.3653091303046354,0.087004819,0.5333750089237708,1.8563734590900547
0.01,1.4090339594899222,0.072020653,1.3263740294135695,1.3707121804131495,0.087308314,0.5261693354261019,1.8508740052899513
0.011,1.4387150284027492,0.070874084,1.3345064984554773,1.3759141871160827,0.087611982,0.5190539622372876,1.8453243976026747
0.012,1.468065931413342,0.069748906,1.3423849793414726,1.3809172371430682,0.087915854,0.5120285802844489,1.8397267815817848
0.013,1.4970596873659672,0.068644879,1.3500108348894804,1.3857234172237392,0.088219962,0.5050928804947065,1.8340833027808396
0.014,1.5256693151048926,0.067561766,1.3573854279174264,1.3903348140877283,0.088524334,0.49824655379518096,1.8283961067533983
0.015,1.5538678334743845,0.066499329,1.3645101212432367,1.3947535144646694,0.088829003,0.49148929111299355,1.8226673390530186
0.016,1.5816282613187107,0.065457332,1.3713862776848373,1.398981605084195,0.089134,0.48482078337526485,1.8168991452332601
0.017,1.6089236174821377,0.064435534,1.3780152600601538,1.4030211726759385,0.089439354,0.47824072150911556,1.8110936708476806
0.018,1.635726920808934,0.063433701,1.3843984311871127,1.4068743039695337,0.089745097,0.47174879644166706,1.8052530614498403
0.019,1.6620111901433645,0.062451592,1.3905371538836384,1.410543085694612,0.09005126,0.46534469910003945,1.7993794625932953
0.02,1.6877494443296979,0.061488971,1.396432790967658,1.4140296045808078,0.090357874,0.45902812,1.793475019831606
0.021,1.7129147022122009,0.060545600093870625,1.4020867052570964,1.4173359473577543,0.090664968,0.45279875130273145,1.7875418787183308
0.022,1.7374799826351408,0.059621241321571546,1.4075002595698802,1.420464200755084,0.090972575,0.44665628270129254,1.7815821848070286
0.023,1.7614183044427838,0.058715657,1.4126748167239347,1.423416452,0.091280725,0.440600406,1.7755980836512566
0.024,1.784702686479398,0.057828609,1.4176117395371859,1.4261947863294253,0.091589449,0.4346308107284489,1.7695917208045746
0.025,1.807306148,0.056959861,1.4223123908275594,1.4288012919657038,0.091898777,0.4287471892112859,1.7635652418205414
0.026,1.8292017066166069,0.056109174,1.4267781334129812,1.4312380551408976,0.092208741,0.4229492319097897,1.757520792252715
0.027,1.8503623824057356,0.055276309743154894,1.431010330111377,1.4335071625846405,0.09251937,0.4172366297510814,1.7514605176546536
0.028,1.8707611938009043,0.054461032,1.435010343740673,1.4356107010265662,0.092830697,0.41160907366228183,1.7453865635799173
0.029,1.8903711596463793,0.053663102,1.4387795371187946,1.4375507571963066,0.093142752,0.4060662545705115,1.7393010755820637
0.03,1.909165298786428,0.052882282,1.442319273063668,1.4393294178234957,0.093455565,0.4006078634028916,1.733206199214652
0.031,1.9271166300653169,0.052118335263012745,1.4456309143932187,1.440948769637766,0.093769168,0.3952335910865426,1.72710408
0.032,1.944502782,0.051363832660686747,1.448730672211236,1.442431219468335,0.094082852,0.38993846459278436,1.7210126387676692
0.033,1.9610787393736853,0.050632882323576614,1.4516235184616502,1.4437434743662487,0.094397177,0.38472191563803904,1.7148763186398372
0.034,1.9767358329077656,0.049916398,1.4543018292709178,1.444908165561353,0.094712046,0.37958573597025025,1.7087378036862488
0.035,1.991471063414938,0.049214101,1.4567688398799004,1.4459277482702722,0.095027436,0.37452909556289854,1.7025979215637626
0.036,2.0052814321969814,0.048525712520927064,1.4590277855294607,1.4468046777096284,0.095343323,0.3695511643894649,1.6964574999292374
0.037,2.0181639405556724,0.047850955,1.4610819014604612,1.4475414090960463,0.095659685,0.364651112,1.6903173664395323
0.038,2.030115589792787,0.04718955,1.4629344229137642,1.448140397646148,0.095976499,0.3598281096382746,1.6841783487515056
0.039,2.041133381210105,0.046541219,1.4645885851302323,1.448604098576557,0.096293742,0.35508132600747955,1.6780412745220163
0.04,2.0512143161094043,0.045905684181725984,1.4660476233507276,1.4489349671038965,0.096611392,0.3504099315045256,1.6719069714079238
0.041,2.060355396,0.045282666,1.4673147728161129,1.4491354584447904,0.096929426,0.34581309610289357,1.6657762670660863
0.042,2.0685536215610516,0.044671888,1.4683932687672505,1.4492080278158608,0.09724782,0.34128998977606406,1.6596499891533627
0.043,2.075805994716956,0.04407307,1.469286346445003,1.4491551304337322,0.097566552,0.33683978249751806,1.6535289653266123
0.044,2.0821095165619514,0.043485933775785794,1.4699972410902324,1.4489792215150272,0.097885599,0.3324616442407363,1.6474140232426944
0.045,2.0874611883978154,0.042910202,1.4705291879438018,1.4486827562763693,0.098204939,0.3281547449791995,1.6413059905584668
0.046,2.0918580115263237,0.042345596,1.4708854222465733,1.4482681899343812,0.098524548,0.3239182546863884,1.6352056949307885
0.047,2.0952969872492564,0.041791837210486876,1.4710691792394095,1.4477379777056876,0.098844403,0.3197513433357839,1.6291139640165189
0.048,2.0977751168683896,0.041248647,1.4710836941631726,1.4470945748069102,0.099164483,0.31565318090086675,1.6230316254725163
0.049,2.099289401685501,0.040715748298547405,1.4709322022587248,1.446340436454673,0.099484763,0.3116229373551177,1.616959507
0.05,2.0998368430023686,0.040192861457026025,1.4706179387669291,1.4454780178655988,0.099805222,0.3076597826720174,1.6108984361227483
0.051,2.0994144421207697,0.039679709,1.4701441389286483,1.4445097742563118,0.1001258353030371,0.3037628868250469,1.604849240630701
0.052,2.0980192003424816,0.039176011,1.4695140379847438,1.4434381608434343,0.10044658154502678,0.29993141978768667,1.598812748136356
0.053,2.0956481189692835,0.038681491,1.4687308711760791,1.4422656328435906,0.10076743742425762,0.2961645515334179,1.5927897862965734
0.054,2.0922981993029497,0.03819587,1.4677978737435153,1.4409946454734026,0.10108838011050367,0.2924614520357208,1.5867811827682101
0.055,2.087966442645261,0.037718869726841825,1.4667182809279162,1.4396276539494945,0.1014093867735392,0.28882129126807665,1.5807877652081266
0.056,2.082649850297993,0.037250211484553805,1.465495327970143,1.438167113488489,0.1017304345831383,0.28524323920396605,1.574810361273181
0.057,2.076345423562924,0.036789617,1.4641322501110592,1.436615479,0.10205150070907519,0.28172646581686966,1.568849798620232
0.058,2.0690501637418315,0.036336808370314416,1.4626322825915268,1.4349752066216805,0.10237256232112402,0.27827014108026843,1.5629069049061393
0.059,2.0607610721364935,0.035891507,1.4609986606524088,1.433248750649124,0.10269359658905894,0.27487343496764305,1.5569825077877613
0.06,2.0514751500486867,0.035453434138680344,1.4592346195345665,1.4314385666059635,0.1030145806826541,0.27153551745247434,1.5510774349219565
0.061,2.0411893987801895,0.035022312,1.4573433944788632,1.429547109708822,0.10333549177168369,0.268255559,1.5451925139655844
0.062,2.029900819632779,0.034597862,1.4553282207261615,1.4275768351743232,0.10365630702592185,0.2650327281084299,1.5393285725755033
0.063,2.017842280871655,0.034176793525069166,1.4532226127695185,1.4255531581303131,0.10397616610015924,0.2618590515933319,1.533495005664259
0.064,2.0050432647879757,0.03376827,1.4509545771898134,1.423416361631909,0.10429717798182722,0.25875142456492634,1.5276633599308165
0.065,1.9912979392824008,0.033365679,1.4485756846005344,1.421209529507349,0.1046179485887071,0.25569765262139177,1.5218543487680884
0.066,1.9766299535357235,0.032968935,1.4460885651993922,1.4189343611312186,0.10493847621322894,0.25269705140880844,1.5160681763074269
0.067,1.9610629567287365,0.032577951166295034,1.4434958491840992,1.4165925558781058,0.10525875914782278,0.24974893657325645,1.510305046680182
0.068,1.9446205980422313,0.03219264,1.4408001667523664,1.4141858131225973,0.1055787956849186,0.2468526237608162,1.5045651640177047
0.069,1.9273265266570014,0.031812915,1.438004148101905,1.4117158322392787,0.10589858411694641,0.24400742861756775,1.4988487324513446
0.07,1.909204391753839,0.031438691,1.435110423430428,1.4091843126027384,0.10621812273633631,0.2412126667895914,1.493155956112454
0.071,1.8902778425135374,0.031069879,1.432121622935646,1.406592953587562,0.10653740983551828,0.2384676539229675,1.4874870391323836
0.072,1.8705705281168874,0.030706394,1.4290403768152706,1.4039434545683374,0.10685644370692234,0.23577170566377614,1.4818421856424828
0.073,1.8501060977446828,0.030348149021147942,1.4258693152670132,1.4012375149196503,0.10717522264297852,0.2331241376580975,1.4762215997741033
0.074,1.8289082005777157,0.029995057213110993,1.4226110684885858,1.3984768340160882,0.10749374493611684,0.23052426555201191,1.4706254856585959
0.075,1.8070004857967783,0.029647032032090067,1.4192682666776992,1.3956631112322377,0.10781200887876731,0.22797140499159954,1.4650540474273106
0.076,1.784406602582664,0.029303986832913954,1.415843540032066,1.3927980459426854,0.10813001276335998,0.22546487162294063,1.459507489211599
0.077,1.7611502001161645,0.028965834970411414,1.4123395187493972,1.3898833375220188,0.10844775488232489,0.22300398109211542,1.4539860151428112
0.078,1.7372549275780724,0.02863249,1.4087588330274043,1.3869206853448242,0.10876523352809202,0.22058804904520413,1.4484898293522985
0.079,1.7127444341491809,0.028303864674742166,1.4051041130637996,1.3839117887856882,0.10908244699309141,0.218216391,1.4430191359714113
0.08,1.6876423690102818,0.027979873,1.4013779890562934,1.380858347219198,0.10939939356975312,0.21588832298744423,1.437574139131501
0.081,1.661972381342168,0.027660428,1.3975830912025982,1.3777620600199403,0.10971607155050714,0.2136031602687561,1.4321550429639167
0.082,1.635758120325632,0.027345443127009452,1.3937220497004255,1.374624626562502,0.11003247922778349,0.21136021861830276,1.426762051600011
0.083,1.6090232351414657,0.027034831735952614,1.3897974947474863,1.3714477462214698,0.1103486148940122,0.20915881368216446,1.4213953691711336
0.084,1.5817913749704628,0.026728507,1.385812056541493,1.3682331183714307,0.11066447684162334,0.20699826110642153,1.4160551998086355
0.085,1.554086188993415,0.026426382770092686,1.3817683652801565,1.3649824423869714,0.11098006336304685,0.204877877,1.4107417476438677
0.086,1.525931326391115,0.026128371904947136,1.3776690511611884,1.3616974176426784,0.11129537275071277,0.20279697562044224,1.4054552168081804
0.087,1.4973504363443548,0.025834387924762895,1.3735167443823009,1.3583797435131388,0.11161040329705119,0.20075487400236647,1.400195811432925
0.088,1.4683671680339274,0.025544344,1.3693140751412045,1.3550311193729392,0.11192515329449208,0.1987508873290068,1.3949637356494513
0.089,1.4390051706406255,0.025258154,1.3650636736356117,1.351653244596667,0.11223962103546548,0.19678433124644362,1.3897591935891112
0.09,1.4092880933452414,0.024975730842265738,1.3607681700632335,1.3482478185589084,0.11255380481240143,0.19485452140075704,1.3845823893832545
0.091,1.3792395853285677,0.024696988,1.3564301946217823,1.3448165406342505,0.11286770291772992,0.19296077343802737,1.3794335271632325
0.092,1.3488832957713968,0.024421839,1.3520523775089686,1.3413611101972798,0.113181314,0.19110240300433476,1.374312811060396
0.093,1.3182428738545209,0.024150196,1.3476373489225042,1.3378832266225835,0.11349463528328467,0.18927872574575944,1.369220445206095
0.094,1.287368536770355,0.023881667,1.3432186714998067,1.3344039105483123,0.1138070606319207,0.18748209534649446,1.3641602122487344
0.095,1.2563797431010588,0.02361777,1.338715134616903,1.330870970123265,0.11412025668883204,0.18573065464488805,1.359120447615151
0.096,1.2252502623288328,0.023357340790910494,1.3341832504094082,1.3273208985430613,0.11443315617373055,0.18401165612516177,1.3541092420171958
0.097,1.194009370713667,0.023100350357053316,1.3296246123535538,1.323754653569073,0.11474578006611844,0.18232464726973283,1.349126548656085
0.098,1.1626863445155509,0.022846769,1.3250408139255694,1.3201731929626714,0.11505814934549798,0.1806691755610184,1.3441723207330334
0.099,1.1313104599944739,0.022596568206421908,1.320433448601686,1.316577474485227,0.11537028499137131,0.1790447884814357,1.339246511449255
0.1,1.0999109934104259,0.022349717966795517,1.315804109858134,1.3129684558981118,0.11568220798324062,0.17745103351340194,1.3343490740059656
0.101,1.068517221023397,0.022106189269060578,1.3111543911711443,1.3093470949626982,0.11599393930060825,0.17588745813933432,1.3294799616043804
0.102,1.0371584190933762,0.021865952851790996,1.306485886016947,1.3057143494403558,0.11630549992297626,0.17435360984164994,1.3246391274457139
0.103,1.0058638638803539,0.021628979,1.3018001878717733,1.3020711770924573,0.11661691082984703,0.1728490361027661,1.3198265247311813
0.104,0.9746628316443187,0.02139524,1.297098890211853,1.2984185356803737,0.1169281930007226,0.17137328440509988,1.3150421066619977
0.105,0.943584599,0.021164704668513692,1.2923835865134174,1.2947573829654762,0.11723936741510531,0.1699259022310686,1.3102858264393782
0.106,0.9126584411431704,0.020937344758844813,1.2876558702526963,1.2910886767091363,0.11755045505249731,0.16850643706308935,1.3055576372645372
0.107,0.8819136353980365,0.020713130822510913,1.2829173349059209,1.2874133746727257,0.11786147689240083,0.16711443638357934,1.3008574923386909
0.108,0.8513794576698488,0.020492033598085928,1.2781695739493213,1.2837324346176155,0.11817245391431809,0.1657494476749558,1.296185344863053
0.109,0.8210851842185976,0.020274023824143776,1.2734141808591286,1.280046814305177,0.11848340709775129,0.16441101841963593,1.2915411480388395
0.11,0.791060091,0.020059072239258374,1.2686527491115729,1.2763574714967822,0.11879435742220268,0.16309869610003688,1.286924855067265
0.111,0.7613334551868615,0.01984715,1.2638868721828846,1.2726653639538017,0.1191053258671744,0.16181202819857582,1.2823364191495443
0.112,0.7319345521263563,0.019638227,1.259118143549295,1.2689714494376074,0.11941633341216872,0.16055056219766997,1.2777757934868927
0.113,0.702892658,0.019432274004681924,1.254348156687034,1.2652766857095707,0.11972740103668784,0.15931384557973655,1.2732429312805256
0.114,0.6742370502160198,0.019229262561762776,1.2495785050723323,1.2615820305310628,0.12003854972023395,0.1581014258271927,1.2687377857316573
0.115,0.6459970038861682,0.019029163000770007,1.244810782181421,1.2578884416634555,0.12034980044230933,0.15691285042245573,1.2642603100415035
0.116,0.618201796,0.018831946060277525,1.240046581,1.2541968768681193,0.12066117418241612,0.15574766684794264,1.2598104574112787
0.117,0.5908807017770452,0.018637582478859258,1.2352874964758898,1.2505082939064263,0.12097269192005655,0.15460542258607074,1.255388181042198
0.118,0.564062999,0.018446042995089142,1.2305351206137312,1.2468236505397479,0.12128437463473281,0.15348566511925718,1.250993434135476
0.119,0.5377779621352952,0.018257298,1.2257910473802847,1.243143904529455,0.12159624330594718,0.15238794192991922,1.2466261698923289
0.12,0.5120548688896589,0.018071319274789027,1.2210568702517812,1.2394700136369199,0.12190831891320184,0.15131180050047396,1.2422863415139709
0.121,0.4869229950408346,0.017888076515406876,1.2163341827044507,1.2358029356235134,0.12222062243599896,0.15025678831333864,1.2379739022016167
0.122,0.46241161684881227,0.017707541,1.2116245782145243,1.2321436282506066,0.12253317485384083,0.14922245285093044,1.233688805156482
0.123,0.4385500105735813,0.017529683,1.206929650258232,1.2284930492795716,0.12284599714622962,0.1482083415956666,1.2294310035797817
0.124,0.4153674524751315,0.017354473503219142,1.202250992311805,1.2248521564717794,0.12315911029266753,0.14721400202996424,1.2252004506727308
0.125,0.3928932188134526,0.017181761559150882,1.1976147972936297,1.2212354096874478,0.1234721419893668,0.1462334507006714,1.2209977572244441
0.126,0.3708214727052794,0.017011875941958587,1.192956598038029,1.217606843723464,0.12378615137889384,0.14528096405025673,1.2168201527616815
0.127,0.3495434049669902,0.016844569,1.188319713,1.213990811474343,0.12410051663572925,0.14434682833856136,1.212669452640033
0.128,0.3290678964549616,0.016679815768878396,1.183704918961533,1.2103877778556784,0.12441527103020274,0.14343076776871633,1.208545527
0.129,0.30940382802556965,0.01651759,1.1791129900215993,1.2067982077830626,0.12473044783264392,0.14253250654385288,1.2044482462709256
0.13,0.2905600805351907,0.016357867732240527,1.1745447020678492,1.2032225661720901,0.12504608031338257,0.141651769,1.200377480448893
0.131,0.2725455348402012,0.016200622,1.1700008305407632,1.1996613179383533,0.12536220174274837,0.14078827894159496,1.196333099818824
0.132,0.2553690717969773,0.016045829,1.1654821508808224,1.1961149279974466,0.12567884539107108,0.13994176097046274,1.1923149745934316
0.133,0.23903957226189534,0.015893461576708835,1.1609894385285064,1.1925838612649626,0.12599604452868024,0.13911193915683653,1.1883229749854283
0.134,0.22356591709133153,0.015743495530866847,1.1565234689242967,1.189068582656495,0.12631383242590566,0.13829853770384748,1.1843569712075266
0.135,0.20895698714166225,0.015595905168368273,1.1520850175086734,1.1855695570876372,0.12663224235307693,0.1375012808146267,1.180416833472439
0.136,0.1952216632692637,0.015450665097418574,1.1476748597221174,1.1820872494739825,0.12695130758052386,0.1367198926923053,1.176502431992878
0.137,0.18236882633051232,0.01530775,1.1432937710051092,1.178622124731124,0.1272710613785761,0.13595409754001442,1.172613636981557
0.138,0.17040735718178432,0.015167134262987703,1.1389425267981292,1.1751746477746559,0.12759153701756334,0.13520361956088517,1.1687503186511878
0.139,0.15934613667945596,0.015028792715917467,1.1346219025416582,1.1717452835201705,0.12791276776781527,0.1344681829580487,1.1649123472144831
0.14,0.1491940456799036,0.014892699893217997,1.1303326736761772,1.1683344968832619,0.12823478689966158,0.13374751193463608,1.1610995928841557
0.141,0.13995996503950373,0.014758830403094765,1.1260756156421665,1.1649427527795235,0.12855762768343199,0.13304133069377852,1.1573119258729185
0.142,0.1316527756146322,0.014627159,1.121851503880106,1.1615705161245486,0.12888132338945618,0.13234936343860706,1.153549216393483
0.143,0.12428135826166548,0.014497659853398872,1.117661113830477,1.158218252,0.1292059072880638,0.13167133437225287,1.1498113346585628
0.144,0.11785459383697992,0.014370308,1.1135052209337606,1.154886424823262,0.12953141264958462,0.13100696769784706,1.146098151
0.145,0.11238136319695181,0.014245078,1.1093846006304364,1.1515755000081374,0.1298578727443483,0.1303559876185208,1.1424095352731178
0.146,0.10787054719795745,0.014121944228313565,1.1053000283609857,1.1482859423041496,0.13018532084268455,0.12971811833740515,1.1387453580480182
0.147,0.10433102669637309,0.014000882,1.1012522795658881,1.145018216626892,0.13051379021492296,0.12909308405763123,1.1351054894182837
0.148,0.10177168254857508,0.013881864373626207,1.0972421296856258,1.1417727878919586,0.1308433141313934,0.12848060898233024,1.1314897995966273
0.149,0.10020139561093966,0.013764867,1.0932703541606776,1.1385501210149416,0.1311739258624254,0.1278804173146332,1.1278981587957613
0.15,0.099629047,0.013649865311818849,1.0893377284315258,1.1353506809114355,0.1315056586783488,0.12729223325767136,1.1243304372283984
0.151,0.10006351679166188,0.013536832598758852,1.085445028,1.1321749324970332,0.13183854584949323,0.12671578101457576,1.1207865051072514
0.152,0.10151368662277209,0.013425743908535268,1.081593028122531,1.129023340687328,0.13217262064618832,0.12615078478847755,1.1172662326450327
0.153,0.10398843708955008,0.013316573849353568,1.077782504423649,1.1258963703979132,0.1325079163387638,0.1255969687825078,1.1137694900544544
0.154,0.10749664904837217,0.013209297029419226,1.0740142322824855,1.1227944865443826,0.13284446619754942,0.12505405719979776,1.110296148
0.155,0.11204720335561465,0.013103888056937709,1.0702889871395207,1.1197181540423295,0.13318230349287485,0.12452177424347843,1.1068460753390719
0.156,0.1176489808676538,0.013000321540114492,1.066607544435235,1.1166678378073471,0.13352146149506977,0.12399984411668101,1.1034191436396923
0.157,0.12393558677997539,0.012898320014722844,1.062977216219776,1.1136467299137385,0.13386179136785922,0.12348637498668295,1.100014337947847
0.158,0.1311340642780028,0.012798525076055072,1.0593750799858535,1.1106442348681236,0.1342038358007568,0.12298660617133553,1.0966330536469295
0.159,0.13934787981193295,0.012700471630094365,1.0558186638900895,1.1076688249275057,0.1345472991326635,0.12249643817251132,1.0932743847021373
0.16,0.14855762500066905,0.012604141193761926,1.0523082169386697,1.1047206837696661,0.1348922211530142,0.12201570751799108,1.0899381850421674
0.161,0.15874389146311413,0.012509515,1.0488439881377805,1.101799995072386,0.13523864165124383,0.12154425073555554,1.0866243085957177
0.162,0.1698872708181714,0.012416575417666704,1.0454262264936078,1.098906942513447,0.1355866004167872,0.12108190435298528,1.0833326092914854
0.163,0.18196835468474376,0.012325303111746334,1.0420551810123366,1.0960417097706294,0.13593613723907924,0.12062850489806108,1.0800629410581677
0.164,0.19496773468173445,0.012235679883139079,1.038731100700154,1.093204480521715,0.13628729190755481,0.12018388889856364,1.076815157824463
0.165,0.20886600242804662,0.012147687248766139,1.0354542345632456,1.0903954384444847,0.1366401042116489,0.11974789288227362,1.0735891135190683
0.166,0.22364374954258326,0.012061306725548726,1.0322248316077969,1.087614767,0.1369946139407962,0.11932035337697175,1.0703846620706805
0.167,0.2392815676442476,0.011976519830408053,1.0290431408399947,1.0848626505162018,0.13735086088443177,0.11890110691043874,1.067201657407998
0.168,0.25576004835194266,0.011893308080265327,1.0259094112660239,1.082139272020711,0.13770888483199042,0.11848999001045524,1.0640399534597178
0.169,0.27305978328457153,0.011811652992041758,1.0228238918920711,1.0794448154080296,0.13806872557290703,0.11808683920480194,1.0608994041545379
0.17,0.29116136406103743,0.011731536082658554,1.0197868317243222,1.0767794643559379,0.13843042289661647,0.11769149102125956,1.057779863421155
0.171,0.31004538230024337,0.011652939,1.0167984797689629,1.0741434025422172,0.13879401659255367,0.11730378198760881,1.0546811851882674
0.172,0.3296924296210919,0.011575842868098096,1.013859085,1.0715368136446495,0.13915954645015352,0.11692354863163043,1.0516032233845727
0.173,0.3500830976424873,0.01150023,1.0109688965201582,1.0689598813410153,0.13952705225885084,0.116550627,1.048545831938767
0.174,0.37119797798333204,0.011426081,1.008128163239084,1.066412789309095,0.13989657380808052,0.11618485506381329,1.0455088647795492
0.175,0.3930176622625293,0.011353377310590386,1.0053371341951434,1.0638957212266715,0.14026815088727754,0.11582606790753601,1.0424921758356165
0.176,0.4155227420989821,0.011282101329594786,1.0025960583945224,1.0614088607715249,0.14064182328587665,0.11547410254005382,1.039495619035666
0.177,0.4386938091115937,0.011212234145888022,0.9999051848434067,1.0589523916214363,0.14101763079331286,0.11512879548914744,1.0365190483083953
0.178,0.46251145491926715,0.011143757,0.9972647625479825,1.0565264974541877,0.141395613,0.11478998328259757,1.0335623175825024
0.179,0.48695627114090534,0.011076652238025828,0.9946750405144354,1.054131361947559,0.1417758102924359,0.11445750244818487,1.030625280786684
0.18,0.5120088493954118,0.011010900547712825,0.9921362677489519,1.0517671687793326,0.14215826186299255,0.11413118951369008,1.0277077918496385
0.181,0.5376497813016891,0.010946483722373487,0.9896486932577171,1.0494341016272886,0.1425430077001257,0.11381088100689384,1.0248097047000624
0.182,0.5638596584786408,0.010883383,0.9872125660469181,1.0471323441692095,0.14293008759327036,0.11349641345557693,1.021930873266654
0.183,0.5906190725451699,0.010821580734300677,0.9848281351227398,1.0448620800828752,0.14331954133186137,0.113187623,1.0190711514781108
0.184,0.6179086151201794,0.010761058,0.9824956494913688,1.0426234930460674,0.14371140870533358,0.11288434733050373,1.0162303932631296
0.185,0.6457088778225724,0.010701795409177069,0.9802153581589904,1.0404167667365671,0.14410572950312192,0.11258642181230882,1.0134084525504083
0.186,0.674000452,0.010643775662524241,0.97798751,1.0382420848321556,0.14450254351466124,0.112293683,1.0106051832686445
0.187,0.7027639300851216,0.01058698,0.9758123544159567,1.0360996310106143,0.14490189052938646,0.11200596850350597,1.0078204393465355
0.188,0.7318758179046279,0.010531141,0.973695458,1.0339914203719358,0.14530353024346584,0.11172185596140527,1.0050531014966462
0.189,0.7612649391826092,0.010476951821247884,0.9716199426637594,1.0319109998499683,0.14570821122837768,0.11144503481022533,1.002305150110868
0.19,0.7909895162003229,0.010423924573047015,0.9695976799015791,1.029863192,0.14611552990104756,0.11117278296522907,0.9995752113509047
0.191,0.8210191026637755,0.010372051017267785,0.9676285979349117,1.027848028357075,0.14652553208895552,0.11090500290497234,0.9968631441929586
0.192,0.851323252,0.010321323148984181,0.965712624,1.0258655431104577,0.14693826361958148,0.11064159710801107,0.9941688076132327
0.193,0.8818715187519244,0.010271732963270198,0.9638496873104181,1.0239157686799323,0.1473537703204055,0.11038246805290114,0.9914920605879292
0.194,0.9126334557886336,0.010223272455199823,0.9620397141137419,1.0219987379276518,0.1477720980189075,0.11012751821819837,0.9888327620932503
0.195,0.9435786170951084,0.010175934,0.9602826326348799,1.020114483715772,0.14819329254256758,0.10987665008245873,0.986190771
0.196,0.9746765563773556,0.010129708452285868,0.9585783706044074,1.0182630389064453,0.14861739971886567,0.10962976612423805,0.9835659466005775
0.197,1.0058968273413815,0.010084589,0.9569268557528997,1.0164444363618275,0.14904446537528185,0.10938676882209228,0.9809581475549887
0.198,1.0372089836931926,0.010040567,0.9553280158109317,1.0146587089440708,0.149474535,0.10914756065457723,0.9783672329448341
0.199,1.068582579138796,0.009997635,0.953781779,1.0129058895153307,0.14990765543838822,0.10891204410024884,0.9757930617463173
0.2,1.0999871673841977,0.009955784,0.9522880715779165,1.0111860109377608,0.15034387150003845,0.10868012163766295,0.973235493
0.201,1.131392302135405,0.009915007,0.9508468227480196,1.0094991060735152,0.15078322935172667,0.1084516957453755,0.9706943854890051
0.202,1.1627675370984245,0.009875296,0.9494579597499634,1.007845207784748,0.15122577482093294,0.10822666890194232,0.968169598
0.203,1.1940824259792622,0.009836643,0.9481214103143231,1.0062243489336131,0.15167155373513724,0.10800494358591935,0.9656609905926722
0.204,1.2253065224839246,0.009799039,0.9468371021716745,1.0046365623822653,0.15212061192181953,0.10778642227586246,0.9631684210953794
0.205,1.2564093803184198,0.009762476,0.9456049630525923,1.0030818809928579,0.15257299520845985,0.10757100745032751,0.9606917488669388
0.206,1.287360553188753,0.009726947,0.9444249206876517,1.001560337627545,0.1530287494225382,0.10735860158787039,0.9582308328835526
0.207,1.3181295948009317,0.009692444,0.9432969028074281,1.000071965148481,0.15348792039153453,0.107149107,0.9557855321214238
0.208,1.3486860588609624,0.009658959,0.9422208371424968,0.9986167964178199,0.15395055394292886,0.10694242666641322,0.9533557055567549
0.209,1.3789994990748515,0.009626483,0.941196651,0.9971948642977161,0.15441669590420126,0.10673846256452497,0.9509412121657482
0.21,1.4090394691486052,0.009595008,0.9402242733808116,0.9958062016503231,0.15488639210283162,0.10653711733993809,0.948541911
0.211,1.4387755227882308,0.009564528,0.9393036307452084,0.9944508413377952,0.15535968836629996,0.10633829347120846,0.946157661
0.212,1.468177213699735,0.009535033,0.9384346512471982,0.9931288162222867,0.15583663052208632,0.106141893,0.9437883207967259
0.213,1.4972140955891238,0.009506515,0.9376172626173565,0.9918401591659513,0.15631726439767069,0.10594781971554458,0.9414337498623929
0.214,1.5258557221624045,0.009478967,0.9368513925862583,0.9905849030309435,0.15680163582053303,0.10575597478572209,0.9390938069827344
0.215,1.5540716471255833,0.009452381,0.9361369688844787,0.9893630806794171,0.1572897906181534,0.10556626112598043,0.9367683511339532
0.216,1.5818314241846672,0.009426748,0.9354739192425936,0.9881747249735267,0.15778177461801174,0.10537858121487548,0.9344572412922516
0.217,1.6091046070456625,0.00940206,0.9348621713911777,0.9870198687754255,0.15827763364758807,0.10519283753096309,0.9321603364338322
0.218,1.6358607494145758,0.009378311,0.9343016530608061,0.9858985449472681,0.15877741353436237,0.10500893255279917,0.9298774955348974
0.219,1.6621375042026787,0.009355319,0.9337971263847913,0.9848122731377155,0.1592807008687069,0.10482585786241405,0.9276076935166309
0.22,1.688010945,0.009333569,0.9333344191946626,0.9837563330107044,0.15978868560604312,0.10464609190317684,0.925352764
0.221,1.7132405399701554,0.009312736,0.9329227220574405,0.9827339755363733,0.16030070228504373,0.10446788429029014,0.9231114295523184
0.222,1.7378118667474762,0.009292819,0.9325617482664654,0.9817451453162144,0.16081680566729972,0.10429117459943094,0.9208835564844622
0.223,1.7617105038162515,0.009273816,0.9322512111150778,0.9807897869517203,0.16133705051440209,0.1041159024062761,0.9186690107890033
0.224,1.7849220294482808,0.009255728,0.9319908238966174,0.9798678450443822,0.1618614915879417,0.1039420072865026,0.9164676585380885
0.225,1.807432021915365,0.009238555,0.9317802999044248,0.978979264,0.16239018364950952,0.1037694288157874,0.9142793658038657
0.226,1.8292260594893037,0.009222295,0.9316193524318405,0.9781239890071459,0.16292318146069668,0.10359810656980743,0.9121039986584831
0.227,1.8502897204418962,0.009206948,0.9315076947722045,0.9773019640802314,0.16346053978309386,0.1034279801242396,0.9099414231740871
0.228,1.8706085830449435,0.009192513,0.9314450402188573,0.9765131340164432,0.16400231337829224,0.10325898905476089,0.9077915054228267
0.229,1.8901682255702452,0.009178991,0.9314311020651391,0.9757574434172733,0.16454855700788273,0.10309107293704824,0.9056541114768486
0.23,1.9089542262896004,0.00916638,0.9314655936043901,0.9750348368842132,0.1650993254334562,0.10292417134677853,0.9035291074083006
0.231,1.9269521634748104,0.00915468,0.9315482281299506,0.9743452590187559,0.16565467341660364,0.10275822385962877,0.9014163592893304
0.232,1.944147615397674,0.009143891,0.9316787189351611,0.9736886544223935,0.16621465571891608,0.10259317005127588,0.8993157331920854
0.233,1.9605261603299917,0.009134012,0.9318567793133617,0.9730649676966184,0.16677932710198434,0.10242894949739681,0.8972270951887135
0.234,1.9760733765435632,0.009125043,0.9320821225578928,0.9724741434429223,0.1673487423273995,0.10226550177366851,0.8951503113513621
0.235,1.9907748423101885,0.009116982,0.9323544619620948,0.9719161262627984,0.16792295615675248,0.10210276645576788,0.8930852477521789
0.236,2.0046161359016685,0.00910983,0.9326735108193077,0.9713908607577384,0.16850202335163422,0.10194068311937188,0.8910317704633116
0.237,2.0175828355898013,0.009103586,0.9330389824228719,0.9708982915292343,0.16908599867363566,0.10177919134015746,0.8889897455569076
0.238,2.0296605196463884,0.00909825,0.9334505900661277,0.970438363,0.16967493688434784,0.10161823069380155,0.8869590391051145
0.239,2.0408347663432287,0.00909382,0.9339080470424154,0.9700110203078643,0.17026889274536156,0.1014577407559811,0.8849395171800799
0.24,2.051091153952123,0.009090297,0.9344110666450756,0.9696162075179832,0.17086792101826798,0.10129766110237307,0.882931046
0.241,2.060415260744871,0.00908768,0.934959362,0.9692538694106269,0.1714720764646579,0.10113793130865435,0.8809334911988774
0.242,2.068792664993272,0.009085969,0.9355526469028732,0.9689239505872884,0.1720814138461223,0.10097849095050192,0.8789467192870045
0.243,2.076208944969127,0.009085162,0.9361906341446914,0.9686263956494597,0.1726959879242522,0.10081927960359269,0.8769705961904806
0.244,2.082649678944235,0.00908526,0.936873037,0.9683611491986333,0.1733158534606385,0.10066023684360365,0.8750049879814533
0.245,2.0881004451903964,0.009086262,0.9375995693208685,0.9681281558363013,0.17394106521687214,0.10050130224621169,0.8730497607320703
0.246,2.0925468219794103,0.009088168,0.9383699438419077,0.9679273601639558,0.17457167795454415,0.10034241538709376,0.871104781
0.247,2.0959743875830785,0.009090976,0.9391838740427012,0.9677587067830895,0.1752077464352454,0.10018351584192683,0.8691699134008273
0.248,2.098368720273199,0.009094687,0.9400410732165891,0.9676221402951943,0.17584932542056692,0.10002454318638784,0.8672450254632628
0.249,2.099715398321573,0.0090993,0.940941255,0.9675176053017627,0.17649646967209962,0.099865437,0.8653299827739327
0.25,2.1,0.009104662,0.9418894882139593,0.9674472599032479,0.1771485023416279,0.099705477,0.863424022
0.251,2.099715398321573,0.009111176,0.9428709322648331,0.9674049241920171,0.17780728980605592,0.099546353,0.8615283427190055
0.252,2.098368720273199,0.009118587,0.9438946327883846,0.9673945235997732,0.17847176764043654,0.099386913,0.8596420798577391
0.253,2.095974387583078,0.009126902,0.9449601240848904,0.9674159262344955,0.17914200441250291,0.099227117,0.8577651009813873
0.254,2.0925468219794103,0.009136122,0.9460669404546261,0.9674690002041634,0.17981806868998806,0.099066924,0.8558972736140852
0.255,2.0881004451903955,0.009146253,0.947214616,0.9675536136167562,0.18050002904062523,0.098906296,0.8540384652799677
0.256,2.082649678944234,0.009157299,0.9484026856148943,0.9676696345802532,0.1811879540321475,0.098745193,0.8521885435031699
0.257,2.076208944969127,0.009169262,0.9496306830059787,0.9678169312026345,0.18188191223228797,0.098583575,0.8503473758078273
0.258,2.068792664993272,0.009182148,0.9508981426713982,0.9679953715918785,0.18258197220877972,0.098421402,0.8485148297180745
0.259,2.0604152607448705,0.009195961,0.9522045989114291,0.9682048238559652,0.18328820252935593,0.098258634,0.8466907727580466
0.26,2.0510911539521226,0.009210703,0.9535495860263479,0.9684451561028736,0.1840006717617497,0.098095233,0.844875072
0.261,2.0408347663432287,0.00922638,0.9549326383164302,0.9687162364405832,0.18471944847369412,0.097931158,0.8430675963237066
0.262,2.0296605196463884,0.009242994,0.95635329,0.9690179329770737,0.18544460123292236,0.097766369,0.8412682118976647
0.263,2.0175828355898013,0.009260551,0.957811076,0.9693501138203242,0.18617619860716753,0.097600828,0.8394767866978882
0.264,2.004616135901668,0.009279054,0.9593055292404236,0.9697126470783137,0.18691430916416268,0.097434493,0.8376931882485121
0.265,1.9907748423101885,0.009298507,0.960836185,0.9701054008590226,0.18765900147164105,0.097267326,0.8359172840736719
0.266,1.9760733765435632,0.009318913,0.9624025779039693,0.9705282432704294,0.18841034409733565,0.097099287,0.8341489416975028
0.267,1.9605261603299915,0.009340278,0.9640042415508361,0.9709810424205138,0.18916840560897963,0.096930336,0.8323880286441391
0.268,1.944147615397674,0.009362605,0.9656407104748002,0.971463666,0.18993325457430615,0.096760434,0.8306344124377164
0.269,1.9269521634748104,0.009385897,0.9673115189761381,0.9719759833686327,0.19070495956104827,0.09658954,0.8288879606023699
0.27,1.9089542262896007,0.00941016,0.9690162013551259,0.9725178613826261,0.19148358913693916,0.096417615,0.8271485406622345
0.271,1.8901682255702454,0.009435396,0.9707542919120399,0.9730891685672147,0.19226921186971196,0.09624462,0.8254160201414455
0.272,1.8706085830449442,0.00946161,0.9725253249471562,0.9736897730303775,0.1930618963270997,0.096070515,0.8236902665641379
0.273,1.8502897204418967,0.009488806,0.974328835,0.9743195428800941,0.19386171107683553,0.095895259,0.8219711474544464
0.274,1.829226059489304,0.009516987,0.9761643556531008,0.9749783462243441,0.19466872468665258,0.095718814,0.8202585303365066
0.275,1.8074320219153654,0.009546158,0.9780314219244816,0.9756660511711066,0.19548300572428398,0.095541139,0.8185522827344537
0.276,1.7849220294482813,0.009576323,0.9799295678751692,0.9763825258283612,0.1963046227574628,0.095362196,0.816852272
0.277,1.7617105038162513,0.009607485,0.9818583278054408,0.977127638,0.19713364435392222,0.095181943,0.8151583661745476
0.278,1.7378118667474762,0.009639649,0.9838172360155721,0.9779012567062637,0.19797013908139538,0.095000343,0.8134704322649651
0.279,1.7132405399701556,0.009672818,0.9858058268058393,0.9787032491428704,0.19881417550761532,0.094817354,0.8117883379678096
0.28,1.6880109452124898,0.009706997,0.9878236344765186,0.9795334837218866,0.1996658222003152,0.094632937,0.8101119508072162
0.281,1.6621375042026787,0.00974219,0.9898701933278864,0.9803918285512919,0.20052514772722815,0.094447053,0.8084411383073201
0.282,1.6358607494145765,0.009778267,0.9919473420089696,0.981280151,0.2013916332902689,0.094259385,0.8067753709912833
0.283,1.609104607045663,0.00981561,0.9940463864626676,0.9821919551405387,0.20226696173750738,0.094070727,0.8051152092547418
0.284,1.581831424184667,0.00985397,0.9961727984541361,0.9831315986197118,0.20315014172034984,0.093880482,0.8034602037128468
0.285,1.5540716471255833,0.009893356,0.9983259353584585,0.9840988433211745,0.2040412614177142,0.093688623,0.8018102158560657
0.286,1.5258557221624045,0.009933776,1.0005051545507169,0.9850934506465563,0.20494040900851807,0.093495123,0.8001651071748653
0.287,1.4972140955891233,0.009975241,1.0027098134059946,0.9861151819974864,0.20584767267167922,0.093299956,0.7985247391597123
0.288,1.4681772136997344,0.010017757673073491,1.0049392692993753,0.9871637987755949,0.20676314058611542,0.093103095,0.7968889733010744
0.289,1.4387755227882306,0.010061335638989404,1.0071928796059413,0.9882390623825108,0.2076869009307444,0.092904514,0.7952576710894181
0.29,1.4090394691486048,0.010105983512556491,1.0094700017007752,0.9893407342198631,0.2086190418844838,0.092704186,0.7936306940152105
0.291,1.3789994990748513,0.01015171,1.0117699929589605,0.9904685756892826,0.2095596516262515,0.092502084,0.7920079035689186
0.292,1.3486860588609626,0.010198524040964848,1.0140922107555803,0.9916223481923976,0.21050881833496518,0.092298182,0.7903891612410092
0.293,1.3181295948009324,0.010246434224966442,1.0164360124657172,0.992801813,0.2114666301895425,0.092092454,0.7887743285219497
0.294,1.287360553188754,0.010295449374939857,1.0188007554644545,0.994006732,0.2124331753689013,0.091884872,0.787163267
0.295,1.2564093803184206,0.010345578255465261,1.0211857971268745,0.9952368659202128,0.21340854205195925,0.091675409,0.7855558378722479
0.296,1.225306522483926,0.01039683,1.0235904948280605,0.9964919765744055,0.21439281841763413,0.091464041,0.7839519029225394
0.297,1.1940824259792633,0.010449212266492673,1.0260142059430961,0.9977718252704422,0.21538609264484368,0.091250739,0.7823513235435487
0.298,1.1627675370984256,0.010502734926155003,1.0284562878470636,0.9990761734099511,0.21638845291250555,0.091035477,0.7807539612257427
0.299,1.1313923021354064,0.010557406374689967,1.0309160979150456,1.000404782394562,0.21739998739953756,0.090818229,0.7791596774595881
0.3,1.0999871673841997,0.010613235376677728,1.0333929935221258,1.001757413625905,0.21842078428485742,0.090598968,0.7775683337355526
0.301,1.0685825791387977,0.010670230696698441,1.0358863320433869,1.0031338285056086,0.21945093174738284,0.090377667,0.7759797915441026
0.302,1.0372089836931948,0.010728401099332279,1.0383954708539118,1.0045337884353032,0.22049051796603164,0.0901543,0.7743939123757052
0.303,1.0058968273413837,0.010787755349159392,1.0409197673287836,1.0059570548166175,0.22153963111972147,0.089928841,0.7728105577208276
0.304,0.9746765563773581,0.010848302210759948,1.0434585788430852,1.0074033890511813,0.22259835938737008,0.089701262,0.7712295890699368
0.305,0.9435786170951114,0.010910050448714109,1.0460112627718996,1.0088725525406241,0.22366679094789524,0.089471537,0.7696508679134995
0.306,0.9126334557886363,0.010973009,1.0485771764903093,1.0103643066865748,0.2247450139802146,0.08923964,0.7680742557419827
0.307,0.881871519,0.011037186112003881,1.0511556773733979,1.0118784128906637,0.22583311666324607,0.089005543,0.7664996140458538
0.308,0.8513232522789763,0.011102591,1.0537461227962481,1.013414633,0.22693118717590716,0.088769221,0.7649268043155797
0.309,0.8210191026637779,0.011169232,1.0563478701339428,1.0149727270797728,0.22803931369711578,0.088530646,0.763355688
0.31,0.7909895162003248,0.011237119,1.0589602767615651,1.016552457868052,0.2291575844057896,0.088289792,0.761786127
0.311,0.7612649391826106,0.011306259596353781,1.0615827000541977,1.0181535863209867,0.2302860874808463,0.088046633,0.7602179818245547
0.312,0.7318758179046287,0.011376662877027691,1.064214497386924,1.0197758738402065,0.23142491110120375,0.087801142,0.758651115
0.313,0.70276393,0.011448058714911368,1.0668564204992625,1.0214238920789902,0.23257336928680714,0.087552868,0.7570850173437295
0.314,0.6740004522712522,0.011521207235618005,1.0695022371461318,1.023083761301632,0.23373363539466532,0.087302924,0.7555201478253021
0.315,0.6457088778225724,0.011595626720942097,1.0721553716232808,1.0247643700602198,0.23490445219202133,0.087050547,0.7539561066534469
0.316,0.6179086151201789,0.011671334162002611,1.074815029,1.0264653027880606,0.23608593219566515,0.086795723,0.7523927456685281
0.317,0.5906190725451694,0.011748347,1.0774804153299815,1.0281861439184627,0.2372781879223868,0.086538439,0.7508299167109098
0.318,0.5638596584786403,0.011826680875808756,1.0801507351903168,1.0299264778847335,0.23848133188897624,0.08627868,0.7492674716209565
0.319,0.5376497813016886,0.011906354130792307,1.082825194142497,1.0316858891201797,0.2396954766122236,0.086016432,0.747705262
0.32,0.5120088493954111,0.011987383305988137,1.085502997501914,1.0334639620581099,0.24092073460891877,0.085751681,0.7461431404055009
0.321,0.4869562711409049,0.012069785392515204,1.0881833505839584,1.0352602811318306,0.24215721839585183,0.085484413,0.7445809579607273
0.322,0.4625114549192667,0.012153577381492472,1.0908654587040223,1.0370744307746504,0.2434050404898129,0.085214615,0.7430185667450754
0.323,0.4386938091115934,0.012238776,1.093548527177497,1.038905995419876,0.2446643134075917,0.084942272,0.7414558185989093
0.324,0.41552274209898193,0.012325399031273455,1.0962317613197736,1.040754559500815,0.24593514966597851,0.084667369,0.7398925653625933
0.325,0.3930176622625293,0.012413462674315102,1.0989143664462442,1.0426197074507753,0.24721766178176324,0.084389894,0.7383286588764919
0.326,0.3711979779833322,0.012502984184282799,1.1015955478722996,1.0445010237030643,0.24851196227173597,0.084109832,0.7367639509809688
0.327,0.3500830976424876,0.012593981,1.1042745109133318,1.0463980926909893,0.2498181636526866,0.083827168,0.7351982935163887
0.328,0.3296924296210924,0.012686468769472204,1.1069504608847316,1.0483104988478575,0.25113637844140524,0.08354189,0.7336315383231153
0.329,0.3100453823002435,0.012780465826931842,1.109622603101891,1.0502378266069776,0.25246671915468183,0.083253982,0.7320635372415134
0.33,0.2911613640610377,0.012875989,1.1122901428802008,1.0521796604016562,0.2538092983093065,0.082963431,0.730494142
0.331,0.27305978328457203,0.012973054,1.114952285535053,1.054135584665201,0.2551642284220691,0.082670223,0.728923205
0.332,0.25576004835194327,0.013071679952198033,1.117608236381839,1.0561051838309194,0.2565316220097598,0.082374344,0.7273505770703771
0.333,0.23928156764424832,0.013171882,1.1202572007359497,1.058088042332119,0.25791159158916843,0.082075779,0.7257761108391022
0.334,0.22364374954258415,0.013273678407637867,1.1228983839127769,1.0600837446021076,0.25930424967708526,0.081774515,0.7241996579213198
0.335,0.2088660024280476,0.013377085320293386,1.1255309912277125,1.0620918750741926,0.26070970879030014,0.081470538,0.7226210701573936
0.336,0.19496773468173545,0.013482120011064583,1.1281542279961467,1.064112018181681,0.26212808144560307,0.081163833,0.7210401993876884
0.337,0.18196835468474476,0.013588799471070435,1.1307672995334719,1.0661437583578808,0.26355948015978403,0.080854387,0.7194568974525681
0.338,0.16988727081817231,0.013697140691429893,1.1333694111550794,1.0681866800360997,0.2650040174496332,0.080542185,0.7178710161923969
0.339,0.15874389146311507,0.013807160663261927,1.1359597681763602,1.0702403676496448,0.26646180583194035,0.080227214,0.7162824074475393
0.34,0.14855762500066982,0.013918876,1.1385375759127065,1.0723044056318238,0.2679329578234958,0.079909459,0.7146909230583594
0.341,0.13934787981193356,0.014032304825819571,1.141102039679509,1.0743783784159442,0.2694175859410893,0.079588906,0.7130964148652209
0.342,0.13113406427800312,0.014147462998783108,1.1436523647921595,1.0764618704353137,0.27091580270151094,0.079265542,0.7114987347084889
0.343,0.1239355867799754,0.014264367887695072,1.1461877565660494,1.0785544661232394,0.27242772062155085,0.078939352,0.709897734
0.344,0.11764898086765387,0.014382484961848423,1.1487022602778683,1.0806649655945275,0.2739528409078333,0.078609508,0.7082921777741981
0.345,0.11204720335561476,0.014503273244059815,1.1512064598902765,1.0827680724164332,0.27549292836013123,0.078278101,0.706684334
0.346,0.10749664904837232,0.014625826675871794,1.153692661555959,1.0848795353089151,0.2770470486344383,0.077943778,0.7050726219087398
0.347,0.10398843708955023,0.014750176362884738,1.1561600593525263,1.086998656333338,0.27861533613400163,0.077606542,0.7034568950352581
0.348,0.10151368662277223,0.014876353410699017,1.158607847357588,1.0891247375510686,0.2801979252620685,0.077266399,0.7018370077857126
0.349,0.100063517,0.015004388924915006,1.1610352196487554,1.0912570810234723,0.28179495042188596,0.076923355,0.700212814
0.35,0.099629047,0.015134314,1.1634413703036384,1.0933949888119152,0.2834065460167012,0.076577416,0.6985841689117414
0.351,0.10020139561093971,0.015266159774953615,1.165825493399847,1.0955377629777634,0.28503284644976135,0.076228586,0.6969509256639715
0.352,0.10177168254857506,0.015399957321976994,1.1681867830149923,1.0976847055823828,0.2866739861243136,0.075876871,0.6953129387934501
0.353,0.10433102669637304,0.015535737757803585,1.1705244332266835,1.0998351186871391,0.2883300994436052,0.075522278,0.6936700624885042
0.354,0.10787054719795733,0.015673532,1.172837638112532,1.1019883043533978,0.2900013208108831,0.07516481,0.6920221509374626
0.355,0.11238136319695163,0.015813371718267903,1.1751255917501473,1.1041435646425257,0.2916877846293947,0.074804474,0.6903690583286528
0.356,0.11785459383697969,0.015955287454106383,1.1773874882171402,1.106300201615888,0.29338962530238694,0.074441275,0.6887106388504032
0.357,0.12428135826166516,0.016099310501149575,1.179622521591121,1.108457517334851,0.2951069772331071,0.074075219,0.6870467466910416
0.358,0.1316527756146318,0.016245471964997864,1.1818298859496992,1.1106148138607803,0.29683997482480234,0.073706311,0.6853772360388959
0.359,0.13995996503950325,0.016393803,1.184008775370486,1.112771393255042,0.29858875248071975,0.073334557,0.6837019610822944
0.36,0.1491940456799033,0.016544335,1.1861583839310916,1.1149265575790017,0.3003534446041065,0.072959962,0.6820207760095652
0.361,0.15934613667945557,0.016697097913377007,1.1882779057091262,1.1170796088940258,0.3021341855982099,0.072582531,0.6803335350090359
0.362,0.17040735718178385,0.016852124100449405,1.190366535,1.1192298492614798,0.3039311098662769,0.072202271,0.6786400922690347
0.363,0.1823688263305118,0.017009444,1.192423465227923,1.1213765807427296,0.30574435181155474,0.071819186,0.6769403019778898
0.364,0.19522166326926313,0.017169089,1.194447891123906,1.1235191053991413,0.30757404583729053,0.071433282,0.6752340183239288
0.365,0.2089569871416616,0.017331090752909898,1.1964390065477597,1.1256567252920808,0.30942032634673167,0.071044564,0.6735210954954804
0.366,0.22356591709133083,0.017495479352812416,1.1983960055770935,1.127788742482914,0.31128332774312506,0.070653039,0.6718013876808718
0.367,0.23903957226189457,0.017662286,1.200318082289518,1.1299144590330066,0.3131631844297179,0.070258711,0.6700747490684315
0.368,0.2553690717969765,0.017831543,1.2022044307626438,1.1320331770037244,0.31506003080975736,0.069861586,0.6683410338464872
0.369,0.2725455348402004,0.018003279778172267,1.204054245074081,1.1341441984564335,0.3169740012864906,0.06946167,0.6666000962033675
0.37,0.2905600805351899,0.018177528480510907,1.2058667193014396,1.1362468254525002,0.31890523026316486,0.069058968,0.6648517903273997
0.371,0.30940382802556876,0.01835432,1.2076410475223307,1.1383403600532895,0.3208538521430272,0.068653485,0.6630959704069123
0.372,0.3290678964549606,0.018533685359618465,1.2093764238143638,1.1404241043201684,0.3228200013293248,0.068245227,0.6613324906302331
0.373,0.3495434049669893,0.018715655747588135,1.2110720422551497,1.1424973603145017,0.3248038122253049,0.067834199,0.6595612051856903
0.374,0.3708214727052783,0.018900262241968904,1.2127270969222985,1.144559430097656,0.3268054192342146,0.067420407,0.6577819682616117
0.375,0.39289321881345163,0.019086384628145527,1.2143180946400554,1.146623115764911,0.328826017,0.067002245,0.6559902613536178
0.376,0.4153674524751309,0.019276977988888163,1.2159001066180488,1.1486521061304396,0.330863212,0.066583814,0.6541965539279685
0.377,0.43855001057358084,0.019470234,1.2174373404150158,1.1506683990551343,0.3329187334998286,0.06616254,0.6523941164547534
0.378,0.462411617,0.019666208582802984,1.218929351663645,1.1526709085047424,0.33499270908959583,0.065738465,0.6505828620655857
0.379,0.4869229950408344,0.019864957391234513,1.2203756959966252,1.1546585484450107,0.337085268,0.06531163,0.6487627038920781
0.38,0.5120548688896587,0.020066536257488367,1.2217759290466472,1.1566302328416866,0.33919653788716536,0.064882075,0.6469335550658443
0.381,0.5377779621352952,0.020271001,1.223129606446399,1.1585848756605182,0.3413266481974542,0.064449841,0.6450953287184967
0.382,0.5640629985177543,0.020478407313981744,1.2244362838285705,1.1605213908672518,0.34347572718373665,0.064014968,0.6432479379816495
0.383,0.5908807017770459,0.020688811079480618,1.2256955168258508,1.1624386924276346,0.3456439033972559,0.063577498,0.6413912959869148
0.384,0.6182017956531806,0.020902268053320527,1.2269068610709293,1.1643356943074143,0.3478313053892553,0.063137471,0.639525316
0.385,0.6459970038861685,0.021118834023131146,1.2280698721964953,1.166211310472338,0.3500380617109781,0.062694928,0.6376499107502365
0.386,0.6742370502160203,0.021338565,1.229184105835238,1.1680644548881527,0.3522643009136673,0.06224991,0.6357649937715191
0.387,0.7028926583827464,0.021561516101183207,1.2302491176198471,1.169894041520606,0.35451015154856635,0.061802457902607535,0.6338704780613672
0.388,0.7319345521263567,0.021787743784684007,1.2312644631830114,1.1716989843354448,0.3567757421669185,0.061352612,0.6319662767513936
0.389,0.7613334551868618,0.022017303614674223,1.2322296981574206,1.1734781972984165,0.3590612013199668,0.060900413,0.6300523029732116
0.39,0.791060091,0.022250251378783538,1.233144378175764,1.1752305943752688,0.3613666575589546,0.060445902,0.6281284698584343
0.391,0.8210851842185978,0.022486643,1.234008058870731,1.1769550895317482,0.3636922394351252,0.05998912,0.6261946905386749
0.392,0.851379458,0.022726534,1.2348202958750103,1.1786505967336018,0.3660380754997216,0.059530107,0.6242508781455464
0.393,0.8819136353980362,0.02296998,1.2355806448212916,1.1803160299465776,0.3684042943039872,0.059068905038313274,0.6222969458106619
0.394,0.9126584411431702,0.023217038,1.2362886613422646,1.1819503031364225,0.3707910243991652,0.058605554,0.6203328066656346
0.395,0.9435845986452606,0.023467761778155256,1.2369439010706178,1.1835523302688835,0.37319839433649876,0.058140094,0.6183583738420776
0.396,0.9746628316443184,0.023722208687202373,1.2375459196390417,1.1851210253097084,0.37562653266723134,0.057672567,0.6163735604716041
0.397,1.0058638638803532,0.023980434043776325,1.238094272680224,1.1866553022246438,0.3780755679426059,0.057203013719467254,0.6143782796858269
0.398,1.0371584190933758,0.024242493635506786,1.2385885158268553,1.188154074979437,0.38054562871386566,0.056731474,0.6123724446163593
0.399,1.0685172210233966,0.024508443250023448,1.2390282047116241,1.189616257539836,0.38303684353225403,0.05625799,0.6103559683948145
0.4,1.0999109934104256,0.024778339,1.2394128949672205,1.1910407638715867,0.38554934094901416,0.055782601,0.6083287641528057
0.401,1.1313104599944732,0.025052236,1.2397421422263333,1.1924265079404375,0.38808324951538925,0.055305348939874946,0.6062907450219457
0.402,1.162686345,0.025330190106587352,1.240015502121652,1.193772403712135,0.39063869778262256,0.054826273974328585,0.6042418241338479
0.403,1.1940093707136663,0.025612257688545557,1.2402325302858657,1.1950773651524271,0.39321581430195734,0.054345417055881154,0.6021819146201253
0.404,1.225250262328832,0.025898494231438342,1.2403927823516638,1.1963403062270603,0.3958147276246368,0.053862818962211734,0.60011093
0.405,1.2563797431010582,0.026188955522895383,1.2404958139517361,1.1975601409017824,0.39843556630190413,0.05337852,0.5980287822422581
0.406,1.2873685367703545,0.026483697350546363,1.2405411807187714,1.1987357831423402,0.4010784588850027,0.052892562,0.595935386
0.407,1.3182428738545189,0.026781435,1.2405078835665198,1.1998687025776946,0.403747862,0.052403658,0.593822368
0.408,1.348883295771395,0.027086006582844196,1.2404554398492713,1.2009460345250598,0.4064323775823591,0.051915763,0.5917119042403234
0.409,1.3792395853285657,0.027394923875791982,1.2403424931332072,1.2019755481865646,0.4091397941258404,0.051426249228131285,0.5895891497983555
0.41,1.409288093,0.027708290088208052,1.2401694931839902,1.202955793166089,0.41187013156911706,0.050935215236697265,0.5874542465539335
0.411,1.4390051706406242,0.028026208312778845,1.2399368897672807,1.2038853190675118,0.4146234100308847,0.050442759868382724,0.5853073358935195
0.412,1.468367168033926,0.028348781642190866,1.2396451326487403,1.2047626754947125,0.41739964962983866,0.049948982,0.5831485592035759
0.413,1.4973504363443535,0.028676113,1.2392946715940316,1.2055864120515705,0.4201988704846745,0.049453980515023956,0.5809780578705653
0.414,1.5259313263911138,0.029008305986284497,1.2388859563688157,1.2063550783419652,0.42302109271408755,0.048957854,0.5787959732809502
0.415,1.5540861889934139,0.029345463186339044,1.238419436738753,1.2070672239697746,0.4258663364367731,0.048460702,0.5766024468211927
0.416,1.5817913749704624,0.029687687861980734,1.2378955624695065,1.2077213985388802,0.42873462177142685,0.047962623,0.5743976198777555
0.417,1.6090232351414655,0.030035083105896025,1.237314783326737,1.2083161516531593,0.4316259688367439,0.047463716,0.5721816338371007
0.418,1.6357581203256313,0.030387752010771405,1.2366775490761057,1.2088500329164922,0.434540398,0.04696408,0.5699546300856912
0.419,1.6619723813421676,0.030745797669293345,1.2359843094832752,1.209321591932758,0.4374779286341504,0.046463813,0.5677167500099892
0.42,1.6876423690102815,0.031109323174148336,1.2352355143139062,1.2097293783058356,0.4404385816036306,0.045963015,0.5654681349964573
0.421,1.7127444341491804,0.031478432,1.2344316133336604,1.2100719416396046,0.4434223767785558,0.045461784,0.5632089264315577
0.422,1.7372549275780722,0.031853226093603346,1.2335730563081995,1.2103478315379443,0.4464293342776219,0.044960219,0.560939266
0.423,1.7611502001161639,0.032233809693576324,1.2326602930031845,1.210555597604734,0.4494594742195238,0.044458419817909364,0.5586592941935055
0.424,1.784406602582663,0.032620285510628254,1.231693773184277,1.2106937894438528,0.4525128167229573,0.043956484491643515,0.5563691532932777
0.425,1.8070004857967779,0.033012756637445614,1.2306739466171395,1.2107609566591802,0.45558938190661763,0.043454512,0.5540689843875322
0.426,1.8289082005777149,0.033411326166714876,1.229601263067432,1.2107556488545952,0.45868918988920016,0.042952601,0.5517589288627311
0.427,1.8501060977446822,0.033816097,1.2284761723008173,1.210676415633977,0.46181226078940063,0.042450852,0.5494391281053371
0.428,1.870570528116887,0.034227173,1.2272991240829565,1.2105218066012053,0.46495861472591415,0.041949361,0.5471097235018128
0.429,1.8902778425135365,0.034644656,1.226070568179511,1.2102903713601594,0.4681282718174362,0.041448229257040184,0.544770856
0.43,1.9092043917538393,0.03506865,1.2247909543561422,1.2099806595147182,0.4713212521826624,0.040947555,0.5424226683022217
0.431,1.9273265266570014,0.035499258093866524,1.2234607323785116,1.2095912206687607,0.4745375759402879,0.040447436,0.5400653004790802
0.432,1.9446205980422313,0.035936583,1.2220803520122814,1.2091206044261669,0.47777726320900826,0.039947973,0.5376988943556579
0.433,1.9610629567287359,0.036380728,1.2206502630231124,1.2085673603908158,0.481040334,0.039449263,0.5353235913184172
0.434,1.9766299535357235,0.036831796011514956,1.2191709151766665,1.2079300381665865,0.4843268087545154,0.038951407,0.5329395327538207
0.435,1.9912979392824006,0.03728989,1.217642758238605,1.2072071873573584,0.4876367072686929,0.038454502,0.5305468600483305
0.436,2.0050432647879752,0.037755114,1.216066241974589,1.2063973575670106,0.49097005,0.037958648,0.5281457145884092
0.437,2.017842280871655,0.03822757,1.214441816150281,1.2054990983994227,0.49432685637337304,0.037463943,0.5257362377605195
0.438,2.0299008196327786,0.038703966,1.2127902410476186,1.2044918780899894,0.49772348129936755,0.036969133,0.5232940466580884
0.439,2.0411893987801895,0.039193536,1.211072735814071,1.2034192957124263,0.5011169273401774,0.036478412,0.5208843517582245
0.44,2.0514751500486867,0.039690405,1.2093125524313582,1.2022514263146413,0.5045352927912957,0.035989114,0.5184647874479108
0.441,2.060761072136493,0.040194772,1.207510671956552,1.2009869547771086,0.5079781932291176,0.035501408,0.5160361431858761
0.442,2.0690501637418315,0.040706837,1.2056680754467253,1.1996245659803035,0.5114452442300382,0.035015463,0.5135992084308496
0.443,2.076345423562924,0.041226801114151175,1.2037857439589499,1.1981629448046995,0.5149360613704528,0.034531448,0.5111547726415602
0.444,2.082649850297993,0.041754863968898465,1.2018646585502986,1.196600776130771,0.5184502602267562,0.034049532584763925,0.5087036252767365
0.445,2.087966443,0.042291225971365774,1.199905800277844,1.1949367448389931,0.5219874563753438,0.033569886364385966,0.506246556
0.446,2.0922981993029497,0.042836087361930626,1.1979101501986578,1.1931695358098402,0.5255472653926111,0.033092678,0.5037843536554034
0.447,2.095648118969283,0.043389648,1.1958786893698135,1.191297833923787,0.5291293028549527,0.032618078,0.5013178083163516
0.448,2.098019200342482,0.043952109,1.193812398848382,1.189320324061307,0.5327331843387642,0.032146254,0.49884770923668176
0.449,2.0994144421207697,0.04452367,1.1917122596914367,1.1872356911028763,0.5363585254204405,0.031677376,0.4963748458751226
0.45,2.0998368430023686,0.045104532,1.1895792529560498,1.1850426199289676,0.5400049416763769,0.031211614,0.4939000076904034
0.451,2.0992894016855015,0.045694894,1.1874143596992939,1.1827397954200565,0.5436720486829686,0.030749136015340312,0.49142398414125277
0.452,2.097775117,0.046294956,1.1852185609782404,1.1803259024566168,0.5473594620166106,0.030290111996071203,0.48894756468639994
0.453,2.095296987249257,0.04690492,1.1829928378499628,1.1777996259191237,0.5510667972536982,0.029834711095546862,0.4864715387845737
0.454,2.091858011526324,0.047524985,1.1807381713715333,1.1751596506880513,0.5547936699706266,0.029383102586271012,0.4839966958945031
0.455,2.0874611883978154,0.048155352,1.1784555426000236,1.172404661643874,0.5585396957437909,0.028935456,0.4815238254749172
0.456,2.0821095165619523,0.04879622,1.1761459325925068,1.1695333436670663,0.5623044901495865,0.028491939831479702,0.4790537169845447
0.457,2.0758059947169567,0.049447791,1.173810322406055,1.1665443816381027,0.5660876687644081,0.028052724130971703,0.4765871598821148
0.458,2.068553621561052,0.050110264,1.1714496930977407,1.163436460437458,0.5698888471646512,0.027617977911727116,0.4741249436263564
0.459,2.060355395792461,0.050783839,1.1690650257246362,1.1602082649456065,0.5737076409267109,0.02718787,0.4716678576759984
0.46,2.0512143161094047,0.051468717191508834,1.166657301343814,1.1568584800430224,0.5775436656269826,0.026762571,0.46921669148976985
0.461,2.0411333812101056,0.052165098248842794,1.164227501012346,1.1533857906101805,0.581396537,0.026342248866611146,0.4667722345263996
0.462,2.0301155897927874,0.052873183,1.161776605787305,1.149788881527555,0.5852658701477415,0.025927073297457512,0.46433527624461673
0.463,2.018163940555672,0.053593170306303256,1.1593055967257633,1.1460664376756204,0.5891512811210193,0.025517214,0.46190660610315004
0.464,2.0052814321969814,0.054325262,1.1568154548847933,1.1422171439348516,0.5930523853380896,0.025112839,0.45948701356072874
0.465,1.9914710634149388,0.055069657,1.154307161321468,1.1382396851857224,0.5969687983753474,0.024714118742703926,0.4570772880760816
0.466,1.9767358329077656,0.055826557,1.1517816970928583,1.1341327463087079,0.6009001358091881,0.024321222183700933,0.45467821910793765
0.467,1.961078739373685,0.056596161,1.149240043256038,1.1298950121842823,0.6048460132160067,0.023934318558494927,0.4522905961150258
0.468,1.9445027815109197,0.05737867,1.1466831808680789,1.1255251676929205,0.6088060461721986,0.023553577139589645,0.4499152085560752
0.469,1.927116630065318,0.058165453,1.1443359270795788,1.1209301779980008,0.6128247390750449,0.023181213559276048,0.4474941040599411
0.47,1.9091652987864287,0.05897964,1.141640214762278,1.116341051657325,0.6167850289994912,0.022812892222649112,0.4451816426273558
0.471,1.890371159646381,0.059806728574711976,1.1389539334006578,1.1116080117166263,0.6207615557505717,0.022451562097891394,0.44287979561951674
0.472,1.8707611938009059,0.060647130257477457,1.1362743328885259,1.1067315199388044,0.6247528489090525,0.022097404315136848,0.4405908446311324
0.473,1.8503623824057371,0.061501255,1.1335986631196908,1.101712038086758,0.6287574380557002,0.021750600004519425,0.4383170712569116
0.474,1.8292017066166084,0.062369512586760795,1.1309241739879605,1.096550027923387,0.6327738527712804,0.02141133,0.43606075709156294
0.475,1.8073061475892513,0.063252314,1.1282481153871424,1.0912459512115906,0.6368006226365596,0.021079776320231784,0.43382418372979503
0.476,1.784702686479399,0.064150068,1.125567737211045,1.0858002697142684,0.6408362772323036,0.020756119206829477,0.4316096327663164
0.477,1.761418304442785,0.065063186,1.1228802893534762,1.0802134451943195,0.6448793461392792,0.020440540086100106,0.42941938579583594
0.478,1.7374799826351413,0.065992079,1.1201830217082434,1.074485939414643,0.6489283589382517,0.020133220088177632,0.4272557244130621
0.479,1.712914702212202,0.066937155,1.1174731841691554,1.0686182141381384,0.6529818452099879,0.01983434,0.4251209302127035
0.48,1.6877494443296992,0.067898825,1.1147480266300198,1.0626107311277055,0.6570383345352537,0.019544081981289207,0.4230172847894688
0.481,1.6620111901433658,0.0688775,1.1120047989846444,1.0564639521462427,0.6610963564948154,0.019262626,0.4209470697380667
0.482,1.635726920808935,0.06987359,1.1092407511268374,1.0501783389566504,0.6651544406694389,0.018990153927235826,0.4189125666532059
0.483,1.6089236174821386,0.070887504,1.1064531329504064,1.0437543533218272,0.6692111166398904,0.018726846,0.41691605712959484
0.484,1.5816282613187116,0.071919654,1.1036391943491597,1.0371924570046724,0.6732649139869362,0.018472884967089126,0.4149598227619423
0.485,1.5538678334743856,0.072970449,1.1007961852169055,1.0304931117680862,0.6773143622913423,0.018228450472565667,0.413046145
0.486,1.5256693151048937,0.074040299,1.097921355447451,1.0236567793749667,0.6813579911338752,0.017993724,0.4111773058733472
0.487,1.4970596873659683,0.075129615,1.095011954934605,1.0166839215882144,0.6853943300953005,0.017768887,0.409355587
0.488,1.4680659314133426,0.076238806,1.0920652335721748,1.0095750001707278,0.6894219087563846,0.017554120492802302,0.4075832687450898
0.489,1.4387150284027501,0.077368284,1.0890784412539685,1.0023304768854062,0.6934392566978936,0.017349605,0.4058626340778592
0.49,1.4090339594899233,0.078518458,1.0860488278737948,0.9949508134951502,0.6974449035005942,0.017155523060805457,0.4041959641348391
0.491,1.3790497058305946,0.079689738,1.0829736433254606,0.9874364717628574,0.7014373787452516,0.016972054501562514,0.4025855405107378
0.492,1.3487892485804978,0.080882535,1.0798501375027743,0.9797879134514285,0.7054152120126326,0.016799380887001825,0.40103364480026416
0.493,1.318279568895365,0.082097259,1.076675560299544,0.9720056003237618,0.709376933,0.016637683,0.3995425585981266
0.494,1.2875476479309296,0.08333432,1.0734471616095775,0.9640899941427574,0.7133210709386293,0.016487143,0.398114563
0.495,1.256620466842924,0.084594128,1.070162191326683,0.9560415566713145,0.7172461557587774,0.016347941,0.39675194109769496
0.496,1.2255250067870818,0.085877093,1.066817899344668,0.9478607496723321,0.7211507169247132,0.016220258478260766,0.3954569729888179
0.497,1.1942882489191353,0.087183626,1.0634115355573406,0.9395480349087099,0.7250332840172035,0.016104276539120693,0.39423194076711165
0.498,1.1629371743948176,0.088514136,1.0599403498585092,0.931103874,0.728892387,0.016000176325466606,0.39307912602728495
0.499,1.131498764369862,0.089869035,1.0564015921419814,0.9225287291391429,0.732726554,0.015908139,0.3920008103640462
0.5,1.1000000000000008,0.091224822,1.0528996323862718,0.9135699070581652,0.7365923880706294,0.015840672,0.3909173143124618
0.501,1.0685012356301395,0.092642359,1.049093952746148,0.9048692332630841,0.7403338513053855,0.015767273,0.3900469027341318
0.502,1.0370628256051837,0.094083949,1.045213410303851,0.8960218273946261,0.7440486185743989,0.015707522,0.38925405718494316
0.503,1.0057117510808662,0.095550484,1.041246485140878,0.8870334291531775,0.7477333398033918,0.015661387029844598,0.38854349916748476
0.504,0.9744749932129197,0.097042857,1.0371816573387236,0.8779097782391236,0.7513846649180866,0.015628832979220863,0.38791995018434516
0.505,0.9433795331570772,0.098561958,1.0330074069788848,0.868656614,0.7549992438442058,0.015609826317340418,0.38738813173811326
0.506,0.9124523520690718,0.10010868003184609,1.0287122141428573,0.8592796771947459,0.7585737265074719,0.015604333219827318,0.38695276533137773
0.507,0.8817204311046364,0.10168391426605408,1.0242845589121372,0.8497847064651938,0.7621047628336068,0.015612319862305643,0.38661857246672754
0.508,0.8512107514195036,0.10328855270605708,1.0197129213682203,0.8401774418645805,0.7655890027483334,0.015633752420399456,0.38639027464675096
0.509,0.8209502941694065,0.10492348716072752,1.0149857815926027,0.8304636230932929,0.7690230961773735,0.015668597,0.3862725933740371
0.51,0.7909660405100781,0.10658960943893772,1.0100916196667806,0.8206489898517163,0.7724036930464502,0.01571682,0.38627025015117467
0.511,0.761284972,0.10828781134956002,1.0050189156722495,0.8107392818402367,0.7757274432812853,0.015778387344614547,0.3863879664807521
0.512,0.7319340685866582,0.11001898470146677,0.99975615,0.8007402387592406,0.7789909968076014,0.015853265,0.38663046386535854
0.513,0.7029403126340328,0.11178402130353031,0.9942918018030459,0.7906576003091137,0.7821910035511209,0.015941420091943364,0.3870024638075825
0.514,0.6743306848951074,0.11358381296462298,0.9886143520913652,0.780497106,0.785324113,0.016042818,0.38750868781001274
0.515,0.6461321665256153,0.11541925149361713,0.9827122806369599,0.7702644961030116,0.7883869763926595,0.016157424716711843,0.38815385737523805
0.516,0.6183717386812891,0.11729122869938513,0.9765740675213263,0.7599655097478086,0.7913762423421236,0.016285206922196135,0.38894269400584724
0.517,0.5910763825178618,0.11920063639079925,0.9701881928259598,0.7496058868250188,0.7942885612116802,0.016426131,0.38987991920442894
0.518,0.5642730791910661,0.12114836637673193,0.9635431366323569,0.7391913670350283,0.7971205829270521,0.016580162,0.39097025447357187
0.519,0.5379888098566352,0.12313531046605541,0.9566273790220136,0.7287276900782232,0.7998689574139619,0.016747267218538055,0.3922184213158648
0.52,0.5122505556703019,0.1251623604676421,0.9494294000764256,0.7182205956549894,0.8025303345981314,0.016927412462695288,0.3936291412338965
0.521,0.4870852977877991,0.12723040819036435,0.9419376798770894,0.707675823,0.8051013644052838,0.017120563905580928,0.39520713573025584
0.522,0.4625200173648595,0.12934034544309447,0.9341406985055005,0.6970991132107798,0.8075786967611406,0.017326688,0.3969571263075312
0.523,0.43858169555721616,0.13149306403470476,0.9260269360431551,0.6864962045905759,0.8099589815914245,0.017545750090033722,0.3988838344683116
0.524,0.4152973135206021,0.13368945577406766,0.9175848725715493,0.6758728373054876,0.8122388688218581,0.017777717182849023,0.40099198171518574
0.525,0.392693852,0.13593041247005547,0.908802988,0.6652347510559008,0.8144150083781635,0.018022555176889013,0.4032862895507424
0.526,0.3707982933833928,0.13821682593154047,0.8996697629265402,0.6545876855422011,0.8164840501860633,0.018280230247777765,0.4057714794775701
0.527,0.34963761759426354,0.1405495879673951,0.8901736769161289,0.6439373804647749,0.8184426441712795,0.018550709,0.4084522729982578
0.528,0.32923880619909507,0.14292959038649172,0.8803032102224416,0.6332895755240082,0.82028744,0.018833956,0.4113333916153943
0.529,0.30962884035362026,0.14535772499770255,0.8700468429269737,0.62265001,0.8220150883765519,0.01912994,0.41441955683156806
0.53,0.29083470121357197,0.14783488360990005,0.8593930551112213,0.6120244248539972,0.8236222384480527,0.019438624812301866,0.41771549014936804
0.531,0.2728833699346832,0.1503619580319565,0.8483303268566809,0.601418559,0.8251055403997596,0.019759978,0.42122591307138296
0.532,0.2554972184890802,0.15290421972959034,0.8347429085952607,0.5905960492557778,0.8262615197775087,0.020092662441550817,0.4250648688081357
0.533,0.23892126062631458,0.15556195010197985,0.8239705386277665,0.580275943,0.827571364,0.020434613,0.4289898006032115
0.534,0.22326416709223418,0.15826915851000029,0.8124782137472534,0.5699756121448294,0.8287208514030053,0.020788508,0.4331606976558011
0.535,0.20852893658506136,0.16102791540146985,0.800291274,0.5597112996340098,0.829708353,0.021153951349953227,0.4375823957808693
0.536,0.1947185678030185,0.16384029122420643,0.7874350586471444,0.5494992481693731,0.830532238,0.021530548998120045,0.4422597307933809
0.537,0.18183605944432807,0.16670835642602808,0.7739349081275345,0.5393557005132289,0.8311908756295429,0.021917906,0.44719753850830046
0.538,0.16988441020721257,0.1696341814547528,0.7598161620948792,0.5292968994278874,0.8316826359812357,0.022315626376070166,0.452400655
0.539,0.15886661878989433,0.1726198367581987,0.7451041603991712,0.519339088,0.8320058884985052,0.022723316,0.4578739153052231
0.54,0.14878568389059588,0.17566739278418372,0.729824243,0.5094985080188507,0.8321590027978445,0.023140579933472773,0.4636221560171558
0.541,0.13964460420753955,0.17877891998052597,0.7140017494185708,0.49979140321977533,0.8321403484957451,0.023567022805955202,0.46965021269135565
0.542,0.1314463784389478,0.1819564887950434,0.6976620198336647,0.4902340160407416,0.8319482952086994,0.02400225,0.47596292114278743
0.543,0.12419400528304313,0.18520216967555403,0.6808303939856791,0.4808425892440595,0.8315812125531993,0.024445866,0.4825651171864161
0.544,0.1178904834380479,0.188518033,0.6635322117246074,0.4716333655920386,0.8310374701457376,0.024897475925661907,0.48946163663720627
0.545,0.11253881160218451,0.19190614942582715,0.6457928129004424,0.46262258784698895,0.8303154376028058,0.025356685168299208,0.4966573153101228
0.546,0.10814198847367548,0.19536858919122563,0.6276375373631776,0.4538264987712202,0.8294134845408966,0.025823098529961667,0.5041569890201304
0.547,0.10470301275074319,0.19890742281388946,0.6090917249628062,0.44526134112704235,0.828329981,0.026296321,0.5119654935821938
0.548,0.10222488313161009,0.20252472074163666,0.5901807155493216,0.436943358,0.8270632953261142,0.026775957652740368,0.5200876648112781
0.549,0.1007105983144986,0.2062225534222852,0.5709298489727167,0.4288887911826981,0.8256117984062256,0.027261613435045767,0.5285283385223476
0.55,0.10016315699763113,0.21000299130365319,0.5513644650829851,0.4211138844071514,0.8239738594333277,0.027752893378754626,0.5372923505303675
0.551,0.10058555787923015,0.21386810483355856,0.5315099037301197,0.4136348801124347,0.8221478480239135,0.028249402494461534,0.5463845366503023
0.552,0.10198079965751806,0.2178199644598194,0.511391505,0.4064680210608579,0.8201321337944747,0.028750745792761052,0.5558097326971169
0.553,0.10435188103071733,0.22186064063025376,0.49103460803496113,0.3996295500147307,0.8179250863615039,0.029256528,0.565572774
0.554,0.10770180069705038,0.22599220379267965,0.47046455339265464,0.3931357097363631,0.8155250753414931,0.029766355,0.5756784978312447
0.555,0.11203355735473955,0.23021672439491497,0.44970668068718705,0.38700274298806464,0.8129304703509341,0.030279830889161117,0.5861317385484871
0.556,0.11735014970200738,0.23453627288477788,0.4287863297685522,0.3812468925321453,0.8101396410063195,0.030796561023776883,0.5969373324524685
0.557,0.1236545764370763,0.23895291971008642,0.40772884048674324,0.3758844011309149,0.8071509569241417,0.03131615,0.6081001153581537
0.558,0.13094983625816867,0.24346873531865848,0.38655955269175324,0.37093151154668325,0.8039627877208924,0.031838204010299506,0.6196249230805073
0.559,0.13923892786350694,0.24808579015831222,0.3653038062335755,0.36640446654176007,0.8005735030130638,0.032362327,0.631516591
0.56,0.1485248499513136,0.2528061546768656,0.3439869409622034,0.3623195088784553,0.7969814724171487,0.032888124,0.6437799562350787
0.561,0.158810601,0.2576318993221367,0.322634297,0.3586928813190787,0.7931850655496387,0.033415200442229814,0.6564198532972263
0.562,0.17009918036722166,0.2625650945419435,0.3012712133798487,0.35554082662594005,0.7891826520270262,0.033943161149157255,0.6694411184359013
0.563,0.182157719,0.2675017484192396,0.2823042205238594,0.3532000714352254,0.7834867812877573,0.034370552,0.6836252921023662
0.564,0.19495673521202342,0.27272864773385064,0.26120242337330923,0.35105162976131815,0.7799213024326357,0.034950295823605926,0.6969727459641529
0.565,0.2087020607175979,0.27806074889526616,0.24050404915300727,0.34947670398946573,0.7759925101865753,0.035518085,0.7107974466066508
0.566,0.22337004646427502,0.2835031108521391,0.22032597760251862,0.34849959076808606,0.7717293970183186,0.036075121,0.7250875154467107
0.567,0.23893704327126228,0.2890607925531222,0.2007850884614084,0.34814458674559745,0.7671609553966073,0.036622603,0.7398310739011842
0.568,0.255379402,0.294738853,0.18199826146924175,0.3484359885704177,0.7623161777901835,0.037161733,0.755016243
0.569,0.2726734733429968,0.3005423509820291,0.16408237636558373,0.34939809289096496,0.7572240566677888,0.03769371,0.7706311453207751
0.57,0.29079560824615913,0.30647634560725856,0.14715431288999944,0.3510551963556575,0.7519135844981657,0.038219735832978705,0.786663901
0.571,0.30972215748646137,0.31254589577120856,0.13133095078205392,0.35343159561291304,0.7464137537500558,0.03874101,0.8031026322002321
0.572,0.3294294718831113,0.3187560604225323,0.11672916978131241,0.356551587,0.7407535568922013,0.039258735,0.8199354599795384
0.573,0.3498939022553159,0.325111899,0.10346584962733987,0.360439468,0.734961986,0.039774109,0.8371505058743641
0.574,0.37109179942228315,0.33161846898191066,0.09165787,0.3651195346242396,0.7290680347222259,0.040288334,0.8547358913015607
0.575,0.3929995142032204,0.3382808307872708,0.081422111,0.37061608353592856,0.723100694,0.040802610063280224,0.8726797376779792
0.576,0.415593397,0.34510404287461527,0.072875452,0.3769534114822711,0.7170889577381754,0.041318138,0.8909701664204707
0.577,0.43884979988383443,0.3520931641925966,0.066134772,0.38415581511168506,0.7110618173627271,0.041836119,0.9095952989458864
0.578,0.4627450724219262,0.35925325368986755,0.061316952,0.39224759107258866,0.7050482656899856,0.042357753,0.928543257
0.579,0.487255566,0.3665893703150809,0.058538872,0.40125303601340007,0.6990772951886934,0.042884240025861844,0.947802161
0.58,0.5123576309897171,0.3741065730168891,0.05791741,0.41119644658253723,0.6931778983275924,0.043416781662150565,0.9673601333881882
0.581,0.5380276186578309,0.381809921,0.059569447627056876,0.42210211942841813,0.6873790675754242,0.043956578,0.9872052952138106
0.582,0.5642418796743671,0.38970447244490125,0.063611863,0.4339943511994609,0.6817097954009314,0.04450483,1.0073257679066123
0.583,0.5909767648585332,0.3977952870684106,0.070161537,0.4468974385440837,0.6761990742728553,0.045062738,1.0277096728834447
0.584,0.6182086250295364,0.40608742356312577,0.079335349,0.4608356781107046,0.6708758966599384,0.045631502425024485,1.048345131561159
0.585,0.6459138110065847,0.41458594087769923,0.091250179,0.47583336654774155,0.6657692550309224,0.046212324109363684,1.0692202653566056
0.586,0.674068674,0.4232958979607839,0.10602290618379938,0.49191480050361264,0.6609081418545495,0.046806404,1.0903231956866362
0.587,0.7026495636556449,0.4322223537610322,0.12377041053892875,0.5091042766267357,0.65632155,0.047414941385254275,1.1116420439681012
0.588,0.7316328319660722,0.4413703672270971,0.14460957183430367,0.5274260915655293,0.6520384707346999,0.048039138,1.1331649316178525
0.589,0.7609948293593742,0.45074499730763107,0.1686572698094892,0.5469045419684113,0.6480878977287075,0.048680194,1.1548799800527405
0.59,0.7907119066547583,0.460351303,0.19603038420405045,0.5675639244837997,0.6444988230503259,0.049339311,1.1767753106896166
0.591,0.820760415,0.47019434310671737,0.2268457947575525,0.5894285357601123,0.6413002391682971,0.050017688,1.1988390449453314
0.592,0.8511167042286031,0.48027917672257514,0.2612203812095605,0.6125226724457677,0.6385211385513632,0.050716526,1.221059304236737
0.593,0.8817571261454786,0.49061086274751275,0.29927102329963956,0.6368706311891837,0.6361905136682658,0.051437027,1.2434242099806836
0.594,0.9126314632296444,0.5010129451550965,0.35188604724878736,0.6692165903685969,0.6331659517258639,0.05204264,1.266294647
0.595,0.9436202568989392,0.5119826913837426,0.3895013019700906,0.6927315462139101,0.6330844748788685,0.052920804,1.2883847363530658
0.596,0.9747497376711645,0.5232036946129724,0.4329569782641166,0.7182916102663381,0.6334903700851374,0.053815747,1.3105757423528273
0.597,1.0059906292863297,0.5346870579921905,0.4818489912082323,0.7458098666932673,0.6344931080395231,0.054734839,1.3328190741035773
0.598,1.0373136554844453,0.546443885,0.5357732558798052,0.7751993996620838,0.6362021594368789,0.055685448,1.3550661405256186
0.599,1.0686895400055214,0.5584852777982118,0.5943256873562025,0.8063732933401748,0.6387269949720575,0.056674943,1.3772683505392538
0.6,1.1000890065895692,0.5708223405238247,0.6571022007147915,0.8392446318949263,0.6421770853399124,0.057710692749843265,1.3993771130647856
0.601,1.1314827789765978,0.5834661759970458,0.7236987110329389,0.8737264994937247,0.6466619012352958,0.058800067,1.4213438370225162
0.602,1.162841580906619,0.596427887,0.7937111333880129,0.9097319803039571,0.6522909133530617,0.059950434072642715,1.4431199313327492
0.603,1.1941361361196414,0.6097185777839325,0.8667353828573799,0.9471741584930093,0.6591735923880623,0.061169163100137564,1.4646568049157862
0.604,1.225337168355677,0.6233493503964077,0.9423673745184076,0.9859661182282683,0.6674194090351508,0.062463622934253324,1.485905867
0.605,1.2564154013547348,0.637331308,1.0202030234484631,1.0260209436771206,0.6771378339891805,0.063841182,1.5068185255814837
0.606,1.2873415588568258,0.6516755548064473,1.0998382447249135,1.0672517190069521,0.688438338,0.065309211,1.5273461905047498
0.607,1.3180863646019598,0.6663931929028215,1.1808689534251267,1.109571528,0.7014303915974744,0.066875076,1.547440270382031
0.608,1.3486205423301478,0.6814953257926384,1.262891064626469,1.1528934559791002,0.7162234656414449,0.068546149,1.5670521741336292
0.609,1.3789148157813995,0.6969930566253031,1.3455004934063077,1.1971305859561896,0.7329270307717682,0.070329796,1.5861333106798479
0.61,1.408939908695726,0.7128974885502207,1.4282931548420112,1.2421960024838048,0.7516505576832977,0.072233389,1.6046350889409893
0.611,1.4386665448131368,0.7292197247167959,1.5108649640109457,1.288002789729332,0.772503517,0.074264294,1.6225089178373562
0.612,1.4680654478736423,0.7459708682744336,1.5928118359904788,1.3344640318601575,0.7955953796293862,0.076429881,1.6397062062892511
0.613,1.4971073416172531,0.7631620223725388,1.673729685857977,1.3814928130436686,0.8210356160536514,0.07873752,1.6561783632169766
0.614,1.5257629497839795,0.7808042901605167,1.7532144286908087,1.4290022174472505,0.8489336970385344,0.081194578,1.671876797540835
0.615,1.5540029961138322,0.7989087747877721,1.8308619795663408,1.4769053292382914,0.8793990932788887,0.083808426,1.6867529181811305
0.616,1.5817982043468208,0.8174865794037098,1.9062682535619402,1.5251152325841764,0.9125412754695665,0.086586431,1.7007581340581641
0.617,1.6091192982229556,0.8365488071577349,1.9790291657549743,1.5735450116522927,0.9484697143054215,0.089535964,1.7138438540922385
0.618,1.6359370014822472,0.8561065611992522,2.0487406312228105,1.6221077506100259,0.9872938804813062,0.092664392,1.7259614872036568
0.619,1.6622220378647063,0.8761709446776669,2.114998565042815,1.6707165336247636,1.0291232446920737,0.095979084,1.7370624423127219
0.62,1.6879451311103426,0.8967530607423838,2.177398882292357,1.7192844448638918,1.0740672776325775,0.09948741,1.747098128339736
0.621,1.7130770049591668,0.9178640125428078,2.235537498048802,1.7677245684947969,1.12223545,0.10319673886589042,1.7560199542050015
0.622,1.7375883831511891,0.9395149032283439,2.2890103273895184,1.8159499886848658,1.1737372324822044,0.10711443886718307,1.763779328828822
0.623,1.7614499894264197,0.9617168359483972,2.337413285391873,1.8638737896014845,1.2286820957810338,0.11124787919154111,1.7703276611314989
0.624,1.7846325475248692,0.9844809138523722,2.3803422871332325,1.911409055,1.287179510589011,0.1156044287608827,1.7756163600333355
0.625,1.8071067811865476,1.010018532409477,2.4283946901922646,1.9300438183564401,1.3707986937752266,0.12000921952626584,1.7727194716913024
0.626,1.8291785272947203,1.0330860287194328,2.459592713584603,1.9874025809215643,1.426998365572435,0.12489704278811964,1.7785223755850759
0.627,1.8504565950330094,1.0569440392837934,2.4806829816713836,2.040808760201511,1.4894112220102158,0.1300446420125333,1.7821529150586166
0.628,1.8709321035450377,1.0815892495558657,2.4923227933245955,2.090281659337925,1.5578586211319643,0.1354579717424492,1.7836668563751608
0.629,1.890596171974429,1.1070183449889557,2.495169447416227,2.1358405814724546,1.6321619209810772,0.14114298652080962,1.7831199657979449
0.63,1.9094399194648075,1.1332280110363704,2.489880243,2.177504829746746,1.7121424796009488,0.14710564089055703,1.7805680095902048
0.631,1.9274544651597973,1.160214933151416,2.4771124784027108,2.2152937073024437,1.7976216550349764,0.1533518893946338,1.7760667540151769
0.632,1.9446309282030214,1.1879757967873996,2.4575234530415413,2.2492265172811963,1.8884208053265552,0.1598876865759822,1.7696719653360975
0.633,1.9609604277381032,1.216507287397627,2.4317704656067494,2.2793225628246487,1.9843612885190804,0.16671898697754464,1.7614394098162027
0.634,1.976434082908667,1.2458060904354051,2.4005108149703256,2.3056011470744475,2.085264462655949,0.1738517451422635,1.7514248537187282
0.635,1.9910430128583363,1.2758688913540406,2.364401800004258,2.3280815731722404,2.190951685780555,0.18129191561308108,1.739684063306911
0.636,2.0047783367307344,1.3066923756068396,2.324100719580536,2.346783144259671,2.301244315936296,0.18904545293293978,1.7262728048439866
0.637,2.017631173669486,1.338273228647109,2.280264873,2.361725163478388,2.4159637111665666,0.19711831164478202,1.711246844593192
0.638,2.0295926428182143,1.3706081359281557,2.2335515578480885,2.3729269339700374,2.5349312295147626,0.20551644629155008,1.6946619488177632
0.639,2.040653863320543,1.4036937829032854,2.1846180742833416,2.3804077588762644,2.6579682290242808,0.21424581141618637,1.6765738837809359
0.64,2.050805954320095,1.4375268550258051,2.1341217207488974,2.384186941338717,2.7848960677385155,0.22331236156163317,1.657038415745947
0.641,2.0600400349604957,1.4721040377490218,2.082719796116747,2.3842837844990403,2.915536103700864,0.23272205127083295,1.6361113109760324
0.642,2.0683472243853673,1.5074220165262413,2.0310695992588785,2.380717591498881,3.049709694954721,0.24248083508672807,1.6138483357344278
0.643,2.075718641738334,1.5434774768107702,1.9798284290472814,2.3735076654798855,3.187238199543482,0.25259466755226073,1.5903052562843702
0.644,2.082145406,1.5802671040559153,1.9296535843539453,2.3626733095837005,3.327942975510544,0.26306950321037353,1.5655378388890957
0.645,2.0876186368030485,1.6177875837149833,1.881202364050859,2.3482338269519714,3.471645380899301,0.27391129660400865,1.5396018498118402
0.646,2.0921294528020433,1.656035601241281,1.8351320670100133,2.330208520726346,3.6181667737531518,0.2851260022761086,1.5125530553158402
0.647,2.095668973303628,1.6950078420881136,1.7920999921033958,2.308616694048469,3.767328512115489,0.2967195747696155,1.4844472216643316
0.648,2.098228317451426,1.7347009917087888,1.7527634382029964,2.2834776500599876,3.9189519540297093,0.308697969,1.4553401151205507
0.649,2.0997986043890613,1.7751117355566128,1.717779704180805,2.254810691902548,4.072858457539209,0.32106713839262035,1.425287501947734
0.65,2.1003709532601578,1.8162367590848922,1.6878060889088105,2.222635122717797,4.228869380687384,0.3338330386080028,1.3943451484091174
0.651,2.0999364832083387,1.8580727477469337,1.663499891259002,2.1869702456473803,4.386806081517628,0.3470016238165618,1.362568820767937
0.652,2.0984863133772285,1.9006163869960435,1.6455184101033697,2.1478353638329444,4.546489918073339,0.3605788485612398,1.3300142852874295
0.653,2.0960115629104505,1.9438643622855287,1.6345189443139023,2.1052497804161368,4.707742248397914,0.374570667,1.2967373082308307
0.654,2.092503350951628,1.9878133590686955,1.6311587927625895,2.0592327985386016,4.870384430534745,0.38898303483072183,1.262793655861377
0.655,2.0879527966443856,2.032460063,1.6360952543214202,2.009803721341987,5.034237822527231,0.4038219054414108,1.2282390944423047
0.656,2.0823510191323464,2.077801159,1.6499856278623841,1.956981851967939,5.199123782418766,0.4190932337599881,1.1931293902368498
0.657,2.0760644132200246,2.14097933,1.6079767178979227,1.9419091646362325,5.325827277887309,0.4329955600761822,1.1689770760194698
0.658,2.0688659357219974,2.1768578392728055,1.6814335006975354,1.8643005589697788,5.508501168,0.4506283104494209,1.1285775342390112
0.659,2.0606521201880676,2.215497215237914,1.746378440663655,1.794297444918279,5.683852881127016,0.4683403638842046,1.0900242764824484
0.66,2.0514423749993314,2.256539075412449,1.8031058335365286,1.7315536301051875,5.852003968279732,0.4862180222214866,1.053293011519677
0.661,2.0412561085368868,2.2996250374346423,1.8519099750564023,1.6757229221539576,6.013075979139916,0.5043475873022194,1.0183594481205909
0.662,2.030112729181829,2.344396718942727,1.8930851609635235,1.6264591286880417,6.167190463721745,0.522815361,0.9851992950550854
0.663,2.018031645315257,2.390495737574936,1.9269256869981388,1.5834160573308944,6.314468972039394,0.5417076450578496,0.9537882610930557
0.664,2.0050322653182664,2.4375637109695014,1.9537258489004952,1.5462475157059674,6.455033054107032,0.5611107414146531,0.9241020550043959
0.665,1.9911339975719538,2.4852422567646584,1.9737799424108402,1.514607311436716,6.589004259938838,0.5811109518787193,0.8961163855590019
0.666,1.9763562504574173,2.5331729925986384,1.9873822632694202,1.488149252146592,6.716504139548982,0.6017945782910014,0.8698069615267681
0.667,1.960718432355753,2.5809975361096735,1.994827107216482,1.466527145459049,6.837654242951637,0.6232479224924521,0.8451494916775892
0.668,1.9442399516480577,2.6283575049359964,1.9964087699922726,1.4493947989975409,6.952576120160979,0.6455572863240246,0.8221196847813604
0.669,1.9269402167154288,2.674894516715842,1.9924215473370395,1.4364060203855202,7.061391321191181,0.6688089716266717,0.8006932496079769
0.67,1.9088386359389629,2.7202501890874418,1.9831597349910284,1.4272146172464406,7.164221396056416,0.6930892802413465,0.7808458949273328
0.671,1.8899546176997566,2.7640661396890285,1.9689176286944867,1.4214743972037556,7.261187894770857,0.7184845140090017,0.7625533295093239
0.672,1.8703075703789072,2.805983986158835,1.9499895241876617,1.418839167880918,7.352412367348678,0.7450809747705907,0.7457912621238443
0.673,1.8499169023575115,2.845645346135095,1.9266697172108003,1.4189627369013817,7.438016363804053,0.7729649643670659,0.7305354015407896
0.674,1.828802022016667,2.8826918372560404,1.899252503504149,1.4214989118885997,7.518121434151157,0.8022227846393807,0.7167614565300543
0.675,1.8069823377374694,2.916765077159904,1.8680321788079541,1.426101500466025,7.5928491284041595,0.8329407374284877,0.7044451358615333
0.676,1.7844772579010162,2.9475066834849195,1.833303038862464,1.4324243102571113,7.662320996577237,0.8652051245753403,0.6935621483051216
0.677,1.7613061908884045,2.9745582738693193,1.7953593794079246,1.4401211488853116,7.726658588684563,0.8991022479208909,0.6840882026307141
0.678,1.7374885450807311,2.9975614659513363,1.7544954961845833,1.4488458239740798,7.785983455,0.9347184093060933,0.675999008
0.679,1.713043728859093,3.0161578773692033,1.7110056849326867,1.458252143146869,7.840417144758655,0.9721399105718999,0.6692702720074919
0.68,1.6879911506045862,3.029989125761152,1.6651842413924816,1.4679939140271316,7.890081208753764,1.0114530535592632,0.6638777045984665
0.681,1.6623502186983088,3.0386968287654175,1.617325461304215,1.4777249442383222,7.935097196739817,1.0527441401091369,0.659797014
0.682,1.636140341521357,3.041922604020231,1.567723640408134,1.4870990414038936,7.975586658730987,1.096099472062474,0.6570039094350624
0.683,1.6093809274548279,3.039308069163826,1.516673074444485,1.4957700131472986,8.011671144741445,1.1416053512602267,0.6554740992204731
0.684,1.5820913848798182,3.030494841834435,1.4644680591535155,1.5033916670919911,8.043472204785365,1.1893480795433486,0.6551832922771526
0.685,1.5542911221774252,3.015124539670291,1.4114028902754723,1.5096178108614244,8.071111388876922,1.2394139587527926,0.6561071973749955
0.686,1.5259995477287456,2.992838780309627,1.3577718635506018,1.514102252079052,8.094710247,1.2918892907295119,0.6582215232838968
0.687,1.4972360699148761,2.963279181390676,1.3038692747191516,1.5164987983683262,8.114390329259642,1.3468603773144587,0.6615019787737514
0.688,1.4681241820953734,3.195645131963426,1.224129540839358,1.580946614975879,8.138771122939792,1.431583805072673,0.6486242737729819
0.689,1.4387350608173928,3.1066266659319552,1.2240295756767772,1.527767294467625,8.142533216096476,1.4760601694739166,0.6602640834621832
0.69,1.4090104837996797,2.9888044317149296,1.2208954363795186,1.474099599027159,8.158903312133825,1.5277135746851649,0.66843172
0.691,1.3789808973362272,2.8462798412106114,1.214871346773157,1.4201211094424961,8.186418492771821,1.5860434848941374,0.6732847294807369
0.692,1.3486767477210295,2.6831543063172676,1.2061015306832679,1.3660094065016528,8.223615839730448,1.6505493642885556,0.6749806598607085
0.693,1.3181284812480794,2.503529238933161,1.1947302119354255,1.311942070992645,8.269032434729677,1.7207306770561377,0.6736770578548892
0.694,1.287366544,2.311506050956556,1.180901614355205,1.2580966837034877,8.321205359,1.7960868873846032,0.6695314704885885
0.695,1.2564213829048956,2.111186154285718,1.1647599617681816,1.2046508254221981,8.378671695729867,1.876117459461674,0.6627014447871165
0.696,1.2253234436226483,1.9066709608189085,1.1464494779999295,1.1517820769367906,8.439968525170789,1.9603218574750678,0.6533445277757821
0.697,1.1941031726586226,1.702061882454395,1.1261143868760246,1.0996680190352826,8.503632929532234,2.048199545612507,0.6416182664798952
0.698,1.1627910163068114,1.501460331090439,1.1038989122220404,1.0484862325056885,8.568201990534176,2.1392499880617084,0.6276802079247651
0.699,1.131417420861208,1.308967718625307,1.0799472778635528,0.998414298,8.632212789896602,2.2329726490103945,0.6116878991357014
0.7,1.1000128326158056,1.128685456957262,1.054403707626137,0.9496297967143076,8.694202409339487,2.3288669926462844,0.5937988871380139
0.701,1.0686076978645982,0.9647149579845689,1.0274124253353671,0.9023103090285525,8.752707930582813,2.426432483157098,0.574170719
0.702,1.0372324629015788,0.8211576336054918,0.9991176548168185,0.8566334158667754,8.806266435,2.5251685847305545,0.5529609416180051
0.703,1.0059175740207404,0.7021148957182946,0.9696636198960659,0.812776698,8.853415005,2.6245747615543737,0.5303271021463029
0.704,0.9746934775160774,0.6116881562212424,0.9391945443986842,0.7709177362672184,8.892690722315221,2.7241504778162775,0.506426748
0.705,0.9435906196815819,0.5539788270125985,0.9078546521502483,0.7312341114054702,8.922630667960094,2.823395197703984,0.4814174249060508
0.706,0.9126394468112481,0.5330883199906278,0.8757881669763331,0.6939034042197637,8.941771924005305,2.921808385405213,0.4554566811881199
0.707,0.8818704051990691,0.5531180470535944,0.8431393127025137,0.6591031954981142,8.948651572,3.018889505107685,0.4287020634387318
0.708,0.8513139411390384,0.6181694200997628,0.8100523131543649,0.6270110660285381,8.941806694176652,3.1141380209991203,0.40131111868319624
0.709,0.8210005009251493,0.7323438510273971,0.7766713921574616,0.5978045965990509,8.919774371742745,3.207053397267239,0.3734413939468226
0.71,0.7909605308513952,0.8997427517347614,0.7431407735373786,0.5716613679976685,8.881091686589093,3.2971350980997594,0.34525043625492047
0.711,0.7612244772117692,1.1244675341201202,0.709604681,0.5487589610124071,8.824295720435671,3.3838825876844023,0.3168957926327993
0.712,0.7318227863002649,1.410619610081738,0.6762073387299733,0.5292749564312818,8.747923555,3.466795330208887,0.2885350101057687
0.713,0.702785904,1.7623003915178788,0.6430929701938009,0.5133869350423091,8.650512272,3.5453727898609357,0.26032563569913836
0.714,0.6741442778375951,2.1836112903268066,0.6104057993367484,0.5012724776335049,8.530598953176591,3.6191144308282652,0.23242521643821765
0.715,0.6459283528744162,2.6786537184067862,0.5782900499843909,0.4931091649928848,8.38672068,3.6875197172985974,0.20499129934831614
0.716,0.6181685758153325,3.2515290876560816,0.5468899459623031,0.48907457790846465,8.217414534871315,3.7500881134596513,0.17818143145474347
0.717,0.5908953929543372,3.906338809972957,0.5163497110960602,0.4893462971682602,8.021217598838849,3.8063190834991474,0.15215315978280908
0.718,0.5641392505854239,4.647184297255677,0.4868135692112368,0.4941019035602877,7.796666954,3.855712091604805,0.12706403135782257
0.719,0.5378624957973213,5.669649202918747,0.46791941081307137,0.5472166614080451,7.950751116171328,3.860240627027337,0.092743969
0.72,0.5119890547875106,6.718828914002409,0.4502967294863734,0.5152863618719127,7.482045079801086,3.9242056869585937,0.078161761
0.721,0.4867594600298451,7.635317924599244,0.4324060649494371,0.4840451391444568,7.023434494101755,3.964229582,0.066037806
0.722,0.4621881332525249,8.426744324024593,0.41431539193328837,0.45354913497391103,6.575947190541805,3.9820763661544447,0.056263406
0.723,0.438289496,9.100736201593815,0.3960926851689534,0.42385449110850876,6.140611000589703,3.9795100914579553,0.048729862
0.724,0.4150779705517206,9.664921646622254,0.37780591938745817,0.39501734929648336,5.718453755713923,3.9582948112578045,0.043328476
0.725,0.3925679780846367,10.126928748425263,0.359523069,0.36709385128606836,5.310503287382931,3.9201945785734513,0.03995055
0.726,0.3707739405106982,10.494385596318187,0.3413121096970919,0.34014013882549704,4.917787427,3.8669734464243537,0.038487384
0.727,0.3497102795581054,10.774920279616383,0.32324101525027304,0.31421235366300304,4.541334006229199,3.8003954678299743,0.038830280618184665
0.728,0.32939141695505825,10.976160887635194,0.30537776071039857,0.2893666375468197,4.182170856343398,3.722224696,0.040870541458174856
0.729,0.3098317744297568,11.105735509689973,0.2877903208084945,0.2656591322251804,3.8413258088762685,3.6342251833832018,0.044499468
0.73,0.2910457737104012,11.171272235096072,0.27054667027558693,0.24314597944631855,3.5198266952962776,3.5381609835697287,0.049608362
0.731,0.2730478365251914,11.180399153168837,0.2537147838427021,0.2218833209584677,3.218701347071897,3.435796149388811,0.056088524174799204
0.732,0.25585238460232745,11.140744353223619,0.23736263624086607,0.20192729850986127,2.9389775956715964,3.328894733859908,0.063831257
0.733,0.23947383967000951,11.059935924575765,0.22155820220110492,0.18333405384873258,2.6816832725638458,3.219220790002479,0.072727862
0.734,0.2239266234564376,10.945601956540632,0.2063694564544448,0.16615972872331514,2.4478462092171145,3.108538370835984,0.08266964
0.735,0.20922515768981187,10.805370538433564,0.19186437373191184,0.15046046488184242,2.2384942370998733,2.998611529379884,0.093547894
0.736,0.19538386409833228,10.646869759569912,0.1781109287645321,0.13629240407254775,2.0546551876805923,2.891204318653636,0.10525392361061507
0.737,0.18241716441019884,10.477727709265027,0.1651770962833318,0.12371168804366468,1.8973568924277404,2.7880807916767014,0.11767903187188396
0.738,0.17033948035361177,10.305572476834255,0.15313085101933693,0.11277445854342656,1.7676271828097883,2.6910050014685396,0.1307145199232335
0.739,0.15916523365677102,10.138032151592952,0.1420401677035737,0.10353685732006683,1.6664938902952056,2.6017410010486097,0.14425168933554025
0.74,0.14890884604787674,9.982734822856466,0.1319730210670682,0.096055026,1.5949848463524634,2.5220528434363727,0.1581818416796809
0.741,0.13958473925512885,9.847308579940146,0.12299738584084655,0.090385107,1.5541278824500304,2.4537045816512864,0.172396279
0.742,0.13120733500672754,9.739381512159337,0.11518123675593482,0.086583241,1.544950830056377,2.3984602687128125,0.18678630144697017
0.743,0.12379105503087283,9.666581708829394,0.10859254854335915,0.08470557,1.568481520639973,2.3580839576404085,0.20124321201187195
0.744,0.11735032105576479,9.636537259265666,0.1032992959341457,0.084808237,1.6257477856692883,2.334339701453535,0.21565831179211403
0.745,0.11189955480960348,9.656876252783505,0.099369454,0.086947382,1.7177774566127932,2.3289915531716527,0.22992290235857296
0.746,0.10745317802058896,9.735226778698253,0.096870996,0.091179147,1.8455983649389578,2.3438035658142193,0.24392828528212537
0.747,0.1040256124169213,9.879216926,0.095871899,0.097559675,2.010238342116252,2.380539792400696,0.25756576213364785
0.748,0.10163127972680056,10.09647478,0.096440136,0.10614510722787415,2.212725219613145,2.4409642859505416,0.270726634
0.749,0.1002846016784268,10.394628443977496,0.098643683,0.11699158492613729,2.4540868288981077,2.5268410994832164,0.28330220390410943
0.75,0.10000000000000009,11.554131814874534,0.10773647264043906,0.1463946595009511,2.5268599510735026,2.468595883967242,0.2976822688285971
0.751,0.10028460167842675,11.735128610784937,0.10847223178967347,0.14213617004532972,2.8936607766492792,2.671086101616278,0.3098662074117761
0.752,0.10163127972680046,11.868349940925471,0.11036664459284891,0.13968177600002565,3.222842887663387,2.896182997577606,0.323220541
0.753,0.10402561241692115,11.956247733296921,0.11340190628524541,0.13898674494702273,3.5157629621513924,3.141972298857998,0.3377515249758595
0.754,0.10745317802058875,12.001273915900079,0.11756021210214299,0.1400063444683048,3.7737776781488668,3.4065397324642257,0.35346541484969085
0.755,0.1118995548096032,12.005880416735721,0.12282375727882171,0.14269584214585582,3.9982437136913793,3.687971025403061,0.37036846604666673
0.756,0.11735032105576446,11.972519163804643,0.12917473705056154,0.14701050556165968,4.190517746814499,3.984351904681277,0.3884669340132506
0.757,0.12379105503087245,11.903642085107629,0.13659534665264256,0.15290560229770023,4.351956455553797,4.293768097305645,0.4077670741959061
0.758,0.13120733500672713,11.801701108645458,0.14506778132034476,0.1603363999359613,4.483916518,4.614305330282935,0.4282751420410963
0.759,0.13958473925512838,11.66914816241892,0.15457423628894815,0.16925816605842683,4.587754612023199,4.944049330619922,0.44999739299528524
0.76,0.14890884604787616,11.508435174428802,0.16509690679373284,0.17962616824708066,4.664827415824442,5.281085825323376,0.472940083
0.761,0.15916523365677043,11.32201407267589,0.1766179880699787,0.1913956740839067,4.716491607384141,5.623500541400067,0.49710946601651224
0.762,0.17033948035361116,11.112336785160963,0.18911967535296587,0.20452195115088886,4.744103864737863,5.969379205856772,0.5225117989764775
0.763,0.18241716441019817,10.881855239884814,0.20258416387797434,0.21896026703001092,4.749020865921178,6.316807545700258,0.5491533368312953
0.764,0.19538386409833153,10.633021364848226,0.2169936488802841,0.23466588930325688,4.732599288969656,6.663871288,0.5770403350274289
0.765,0.20922515768981106,10.368287088051988,0.2323303255951753,0.25159408555261054,4.696195811918867,7.008656159574671,0.6061790490113423
0.766,0.22392662345643688,10.090104337496879,0.2485763892579278,0.26970012336005583,4.641167112804379,7.349247887619138,0.6365757342294985
0.767,0.2394738396700087,9.800925041183692,0.26571403510382174,0.2889392703075765,4.5688698696617625,7.683732199077476,0.6682366461283612
0.768,0.2558523846023265,9.503201127113208,0.28372545836813706,0.30926679397715656,4.480660760526586,8.010194820956457,0.7011680401543938
0.769,0.2730478365251904,9.199384523286213,0.30259285428615385,0.330637962,4.3778964634344195,8.326721480262854,0.735376172
0.77,0.29104577371040014,8.891927157703494,0.32229841809315213,0.3530080418104304,4.2619336564208306,8.631397904003434,0.7708672963738231
0.771,0.30983177442975585,8.583280958,0.3428243450244119,0.3763323011380919,4.134129017521395,8.922309819184978,0.8076476694601469
0.772,0.3293914169550572,8.275897853,0.3641528303152131,0.4005660075157482,3.9958392247716725,9.197542952814246,0.8457235464594944
0.773,0.3497102795581043,7.972229770428854,0.3862660692008359,0.4256644285253832,3.8484209562072382,9.455183031898018,0.8851011828183294
0.774,0.37077394051069706,7.674728637831095,0.40914625691656026,0.45158283174898095,3.6932308898636625,9.693315783443065,0.9257868339831155
0.775,0.39256797808463545,7.385846383,0.4327755886976662,0.47827648476852513,3.5316257037765113,9.910026934456157,0.9677867554003161
0.776,0.4150779705517193,7.108034935380974,0.45713625977943373,0.5057006551659997,3.364962075981356,10.103402211944065,1.0111072025163943
0.777,0.43828949618374863,6.8437462215301865,0.48221046539714285,0.5338106105233886,3.1945966845137663,10.271527342913565,1.0557544307778144
0.778,0.46218813325252345,6.5954321699299605,0.5079804007860738,0.5625616184226758,3.0218862074093114,10.412488054371428,1.1017346956310394
0.779,0.48675946002984355,6.365544708581082,0.5344282611815062,0.5919089464458447,2.8481873227035597,10.524370073324421,1.1490542525225327
0.78,0.511989055,6.156535765484335,0.5615362418187204,0.6218078621748798,2.674856708432082,10.605259126779323,1.1977193568987583
0.781,0.5378624957973197,5.970857268640508,0.5892865379329965,0.6522136331917646,2.5032510426304473,10.65324094,1.2477362642061793
0.782,0.5641392505854221,6.410855263376409,0.615619328,0.6815540332268267,2.3143104964614003,10.739378365709205,1.294650359856306
0.783,0.5908953929543356,5.6231102050310025,0.6446526408773184,0.7102863641826952,2.196513747896912,10.723943417799452,1.3468148629909968
0.784,0.6181685758153306,4.896549095167191,0.6740630374533855,0.7393631229360964,2.087705015763236,10.697010490168273,1.4007725096993549
0.785,0.6459283528744144,4.229617787547777,0.7038238652847373,0.7687677706414202,1.987435695111952,10.65906647401096,1.4563124283214757
0.786,0.6741442778375932,3.620762135935558,0.7339084722535542,0.7984837684530568,1.8952571809946348,10.610598260522792,1.5132237471974543
0.787,0.702785904,3.0684279940933337,0.764290206,0.8284945775253967,1.8107208684628615,10.552092740899061,1.5712955946673874
0.788,0.7318227863002632,2.571061215783904,0.7949424151323071,0.8587836590128302,1.733378153,10.48403680633506,1.6303170990713702
0.789,0.7612244772117672,2.1271076547700654,0.8258384468066043,0.8893344740697471,1.662780428362255,10.406917348026065,1.6900773887494973
0.79,0.7909605308513932,1.7350131648146203,0.8569516491470901,0.9201304838505384,1.598479090896575,10.321221257167373,1.7503655920418664
0.791,0.8210005009251475,1.3932235996803657,0.8882553700359448,0.9511551495095941,1.5400255352227463,10.22743542495427,1.810970837288572
0.792,0.8513139411390365,1.1001848131301013,0.9197229573553496,0.9823919322013046,1.4869711563923456,10.126046742582043,1.8716822528297101
0.793,0.8818704051990673,0.8543426589266261,0.9513277589874851,1.0138242930800598,1.4388673494569504,10.017542101245976,1.9322889670053764
0.794,0.9126394468112464,0.6541429908327394,0.9830431228145321,1.0454356933002504,1.3952655094681368,9.902408392141359,1.9925801081556667
0.795,0.9435906196815802,0.498031663,1.0148423967186713,1.0772095940162663,1.3557170314774811,9.781132506,2.052344804620677
0.796,0.9746934775160756,0.38445452802492686,1.0466989285820831,1.109129456382498,1.3197733105365614,9.654201335407626,2.1113721847405014
0.797,1.0059175740207387,0.31185744083659944,1.0785860662869489,1.1411787415533359,1.2869857416969535,9.522101770169085,2.169451376855237
0.798,1.0372324629015772,0.27868625480905684,1.1104771577154493,1.173340911,1.256905720010235,9.385320701943145,2.226371509
0.799,1.0686076978645966,0.28338682370509805,1.142345550749765,1.2055994249263908,1.229084640527982,9.244345021925092,2.2819217104298244
0.8,1.100012832615804,0.32440500128752203,1.1741645932720766,1.2379377454373885,1.2030738983017717,9.099661621310215,2.3358911085698675
0.801,1.1314174208612062,0.400186641,1.205907633164565,1.2703393333705533,1.1784248883831807,8.951757391293802,2.388068832065204
0.802,1.1627910163068096,0.5091775975627149,1.237548018309411,1.3027876498802757,1.1546890058237855,8.801119223071137,2.438244009
0.803,1.1941031726586209,0.6498237237810821,1.2690590965887956,1.335266156120946,1.1314176456751641,8.648234007837514,2.486205768482141
0.804,1.225323443622647,0.8205708737370286,1.3004142158848997,1.3677583132469544,1.1081622029888922,8.493588636788218,2.531743238083933
0.805,1.2564213829048938,1.0198649011933534,1.3315867240799026,1.4002475824126908,1.0844740728165467,8.337670001118529,2.5746455464014018
0.806,1.2873665442113684,1.2461516599128555,1.3625499690559868,1.4327174247725458,1.059904650209705,8.180964992023743,2.6147018217746414
0.807,1.3181284812480778,1.4978770036583344,1.3932772986953328,1.4651513014809099,1.0340053302199432,8.023960500699147,2.651701192543751
0.808,1.348676747721028,1.7734867861925887,1.4237420608801206,1.4975326736921728,1.0063275078988385,7.867143418340024,2.685432787048823
0.809,1.3789808973362256,2.0714268612784177,1.4539176034925312,1.5298450025607253,0.9764225782979676,7.711000636141666,2.715685733629954
0.81,1.409010483799678,2.3901430826786205,1.483777274414746,1.5620717492409577,0.9438419364689073,7.556019045299359,2.7422491606272406
0.811,1.438735060817391,2.728081304155997,1.513294421528945,1.594196375,0.9081369774632346,7.4026855370083915,2.7649121963807777
0.812,1.4681241820953717,3.0836873794733446,1.5424423927173094,1.626202340654023,0.8688590963325261,7.251487002464049,2.7834639692306613
0.813,1.4972360699148741,3.6508938050860986,1.5723856484428296,1.6557455120468485,0.8418445893572519,7.099941900189472,2.796762126735385
0.814,1.525999547728744,3.765738110105292,1.6002692444630404,1.6877702546427689,0.7956744235229762,6.942971337,2.809528030894629
0.815,1.5542911221774236,3.851402150348953,1.628106755198328,1.7197891117947364,0.7511396641568975,6.7838618238814785,2.8175196122134656
0.816,1.5820913848798162,3.909671993115861,1.655853329,1.7517284521214829,0.7082296628236107,6.622849012775972,2.820924888520414
0.817,1.6093809274548263,3.942333705704798,1.6834641147626452,1.7835146442417418,0.6669337710877113,6.460168555544506,2.819931877643995
0.818,1.6361403415213553,3.9511733554145385,1.710894261,1.8150740567742416,0.6272413405137941,6.296056104068364,2.814728597412725
0.819,1.662350218698307,3.9379770095438618,1.738098915032801,1.846333058337716,0.5891417226664544,6.130747310228827,2.805503065655123
0.82,1.6879911506045848,3.904530735391548,1.765033226650388,1.8772180175508963,0.5526242691102875,5.964477825907185,2.7924433001997087
0.821,1.713043728859091,3.852620600256374,1.791652343905816,1.9076553030325127,0.517678331,5.797483302984714,2.7757373188749996
0.822,1.737488545,3.784032671437121,1.817911415286215,1.937571283401299,0.48429326112985166,5.629999393342708,2.7555731395095147
0.823,1.7613061908884031,3.700553016232565,1.8437655892787097,1.9668923272759844,0.45245840983477303,5.462261748862442,2.732138779931771
0.824,1.7844772579010149,3.603967701941486,1.8691700143704295,1.9955448032753023,0.42216312908924786,5.294506021425203,2.705622258
0.825,1.806982337737468,3.4960627958626618,1.8940798390485016,2.023455080017983,0.39339677045787086,5.126967862912276,2.6762115914535887
0.826,1.8288020220166654,3.3786243652948724,1.9184502118000528,2.050549526122759,0.3661486855052373,4.959882925204948,2.6440947982101854
0.827,1.849916902357511,3.253438477536896,1.9422362811122116,2.076754510208362,0.3404082257959424,4.793486860184495,2.6094598960685986
0.828,1.8703075703789058,3.122291199887509,1.965393195472104,2.1019964008935217,0.3161647428945811,4.6280153197322065,2.572494902857348
0.829,1.8899546176997557,2.9869685996454924,1.987876103366859,2.126201566796972,0.29340758836574865,4.463703955729367,2.5333878364049514
0.83,1.9088386359389615,2.8492567441096237,2.0096401532836023,2.1492963765374427,0.2721261137740401,4.300788420057259,2.492326714539927
0.831,1.9269402167154277,2.7109417005786822,2.0306404937094635,2.1712071987336663,0.2523096706840508,4.139504364597165,2.449499555090794
0.832,1.9442399516480569,2.5738095363514466,2.0508322731315687,2.1918604020043735,0.23394761066037567,3.9800874412303724,2.405094375886071
0.833,1.9607184323557518,2.439646318726695,2.0701706400370457,2.211182354968298,0.21702928526760992,3.8227733018381627,2.3592991947542763
0.834,1.9763562504574166,2.3102381150032065,2.088610742913022,2.2290994262441686,0.20154404607034873,3.667797598301821,2.312302029523928
0.835,1.9911339975719533,2.1873709924797593,2.106107730246625,2.2455379844507184,0.1874812446331872,3.515395983,2.264290898023546
0.836,2.0050322653182664,2.072831018455132,2.1226167505249824,2.260424398206679,0.17483023252072044,3.3658041063218755,2.2154538180816488
0.837,2.018031645315256,1.9684042602281027,2.138092952235221,2.273685036130781,0.1635803612975435,3.2192576216408395,2.165978807526752
0.838,2.030112729181829,1.8758767850974516,2.152491483864469,2.285246266841757,0.15372098252825175,3.075992180340809,2.116053884187379
0.839,2.041256108536886,1.7970346603619562,2.1657674938998532,2.2950344589583374,0.1452414477774402,2.936243434303064,2.065867065892044
0.84,2.0514423749993314,1.733663953320395,2.1778761308285017,2.302975981099255,0.1381311086097039,2.8002470354088915,2.015606370469268
0.841,2.060652120188067,1.6875507312715472,2.1887725431375418,2.308997201883241,0.1323793165896381,2.6682386355395744,1.9654598157475693
0.842,2.068865935721997,1.6604810615141907,2.1984118793141008,2.3130244899290267,0.12797542328183792,2.5404538865763975,1.9156154195554658
0.843,2.076064413220024,1.654241011347105,2.206749287845307,2.3149842138553436,0.12490878025089848,2.417128440400644,1.8662611997214766
0.844,2.0823510191323455,1.626757409987872,2.2092575963799934,2.312626719108746,0.11950714968858613,2.304425928842099,1.823960553910805
0.845,2.087952796644385,1.6477490270756117,2.2169072663352742,2.3120999826987223,0.11863755161848757,2.1866283843905086,1.7730060269298102
0.846,2.092503350951628,1.6642647025938018,2.222556436617365,2.3091515398944824,0.11774868051801472,2.0745698102462398,1.723823409
0.847,2.096011563,1.6764730797923633,2.2262445948253347,2.3038597468499242,0.11683680132313826,1.9681254246060842,1.6764081659873031
0.848,2.0984863133772285,1.684542801921218,2.228011228558253,2.2963029597189446,0.1158981789698289,1.8671704456668352,1.6307557652581286
0.849,2.0999364832083383,1.6886425122302875,2.227895825415193,2.286559534655444,0.11492907839405742,1.7715800916252848,1.5868616731785656
0.85,2.1003709532601573,1.6889408539694928,2.2259378729952206,2.2747078278133177,0.11392576453179445,1.6812295806782251,1.544721356364783
0.851,2.099798604,1.6856064703887552,2.2221768588974085,2.2608261953464637,0.11288450231901069,1.5959941310224481,1.5043302814329491
0.852,2.0982283174514254,1.678808004737997,2.216652270720827,2.244992993408782,0.11180155669167693,1.5157489608547472,1.465683914999234
0.853,2.095668973303627,1.668714100267138,2.2094035960645444,2.2272865781541684,0.11067319258576382,1.440369288371914,1.4287777236798056
0.854,2.092129452802043,1.6554934002261004,2.200470322527633,2.207785305736521,0.10949567493724208,1.3697303317707406,1.3936071740908331
0.855,2.087618636803048,1.639314547864806,2.189891937709162,2.186567532309738,0.10826526868208237,1.3037073092480196,1.360167732848486
0.856,2.082145406,1.6203461864331756,2.177707929208201,2.163711614027718,0.10697823875625548,1.2421754390005433,1.3284548665689326
0.857,2.075718641738334,1.598756959181131,2.1639577846238205,2.1392959070443585,0.10563085009573207,1.1850099392251041,1.2984640418683422
0.858,2.0683472243853673,1.5747155093585927,2.148680991555091,2.1133987675135555,0.10421936763648285,1.132086028118494,1.2701907253628832
0.859,2.0600400349604957,1.5483904802154833,2.131917037601082,2.086098551589209,0.10274005631447854,1.0832789238775051,1.2436303836687252
0.86,2.050805954320096,1.5199505150017236,2.1137054103608643,2.0574736154252173,0.10118918106568985,1.0384638446989307,1.218778483402037
0.861,2.0406538633205433,1.4895642569672347,2.0940855974335073,2.027602315175476,0.099563007,0.9975160087795624,1.1956304911789875
0.862,2.0295926428182147,1.4574003493619385,2.0730970864180818,1.996563006993884,0.097857799,0.9603106343161926,1.174181873615745
0.863,2.017631173669487,1.423627435435756,2.050779364913657,1.964434047034339,0.096069821,0.9267229395056136,1.1544280973284795
0.864,2.004778336730735,1.388414158438609,2.027171920519304,1.9312937914507398,0.09419534,0.8966281425446178,1.136364628933359
0.865,1.9910430128583372,1.3519291616204188,2.002314240834093,1.8972205963969837,0.092230619,0.8699014616299976,1.1199869350465534
0.866,1.976434082908668,1.3143410882311062,1.9762458134570933,1.862292818026968,0.090171924,0.8464181149585449,1.1052904822842307
0.867,1.960960427738104,1.2758185815205931,1.9490061259873754,1.8265888124945908,0.088015519,0.8260533207270524,1.0922707372625604
0.868,1.9446309282030223,1.2365302847388009,1.9206346660240092,1.790186936,0.08575767,0.808682297,1.080923166597711
0.869,1.9274544651597985,1.1966448411356505,1.8911709211660652,1.7531655445583436,0.083394642,0.7941802623711167,1.0712432369058522
0.87,1.909439919464809,1.1563308939610641,1.860654379012613,1.7156029944622695,0.080922699,0.7824224346402582,1.0632264148031523
0.871,1.8905961719744302,1.1157570864649622,1.8291245271627234,1.677577641819425,0.078338106,0.7732840321365291,1.056868167
0.872,1.8709321035450386,1.0750920618972666,1.7966208532154666,1.6391678427837086,0.075637128,0.7666402730567214,1.052163959829905
0.873,1.8504565950330103,1.0345044635078988,1.7631828447699118,1.600451953509018,0.072816031,0.7623663755976279,1.0491092601916958
0.874,1.8291785272947216,0.9941629345467804,1.7288499894251297,1.561508330149251,0.069871079,0.7603375579560404,1.0476995346073217
0.875,1.8071067811865489,0.9502078197666644,1.6967562179461668,1.5262839347704813,0.067520725,0.7550431973718711,1.0463685380406653
0.876,1.7846325475248703,0.9163033923447699,1.6600924481780468,1.4856864167891346,0.064401244,0.7587920738627132,1.0479987931442498
0.877,1.761449989426421,0.8844314776390455,1.6231604301242069,1.4455643555864623,0.061398246,0.7636093479378685,1.050781567352374
0.878,1.7375883831511905,0.8545115715067196,1.5860078921977996,1.4059435994485572,0.058511520298654675,0.7694346348424985,1.0546737692931947
0.879,1.7130770049591681,0.8264631698050221,1.5486825628119785,1.3668499966615106,0.055740856553605014,0.77620755,1.0596323075948686
0.88,1.6879451311103437,0.8002057683911816,1.5112321703798968,1.328309395511415,0.053086044,0.7838677081208266,1.0656140908855527
0.881,1.6622220378647072,0.7756588631224278,1.4737044433147075,1.2903476442843622,0.050546872,0.7923547249848473,1.0725760277934042
0.882,1.6359370014822485,0.7527419498559895,1.4361471100295637,1.2529905912664445,0.048123129,0.8016082156589877,1.0804750269465806
0.883,1.609119298222957,0.7313745244490958,1.3986078989376187,1.2162640847437527,0.045814605,0.8115677953884084,1.0892679969732373
0.884,1.5817982043468217,0.711476083,1.3611345384520255,1.1801939730023798,0.04362109,0.8221730794182711,1.0989118465015328
0.885,1.5540029961138333,0.6929661206428595,1.323774756985937,1.1448061043284177,0.041542372,0.8333636829937372,1.1093634841596234
0.886,1.5257629497839809,0.6757641339579747,1.2865762829525067,1.110126327007958,0.039578241,0.8450792213599673,1.1205798185756655
0.887,1.4971073416172547,0.6597896185615517,1.2495868447648881,1.076180489327093,0.037728485629304316,0.8572593097621232,1.1325177583778174
0.888,1.468065447873644,0.64496207,1.2128541708362335,1.0429944395719142,0.035992896,0.8698435634453658,1.145134212194235
0.889,1.4386665448131382,0.631200985,1.1764259895796962,1.010594026028514,0.034371261,0.8827715976548565,1.1583860886530755
0.89,1.4089399086957273,0.6184258586753419,1.1403500294084297,0.9790050969829843,0.032863369,0.8959830276357565,1.172230296382496
0.891,1.3789148157814013,0.606556187,1.1046740187355868,0.9482535007214168,0.031469011,0.9094174686332273,1.1866237440106537
0.892,1.3486205423301492,0.595511466,1.069445685974321,0.9183650855299038,0.030187975341314285,0.9230145358924297,1.2015233401657048
0.893,1.3180863646019616,0.5852111912455344,1.0347127595377852,0.8893657,0.029020051,0.9367138446585248,1.216885993475807
0.894,1.2873415588568276,0.5755748588707574,1.0005229678391325,0.8612811915014086,0.027965028,0.9504550101766744,1.2326686125691169
0.895,1.2564154013547364,0.566521965,0.966924039,0.8341374092366103,0.027022695515848887,0.9641776476920393,1.2488281060737911
0.896,1.225337168355679,0.5579720044173165,0.9339637023080893,0.8079602011862345,0.026192842,0.9778213724497813,1.2653213826179877
0.897,1.1941361361196439,0.5498444740531109,0.9016896853020049,0.7827754156363724,0.025475257906827836,0.9913257996950608,1.2821053508298625
0.898,1.1628415809066208,0.5420588694068874,0.8701497166864159,0.7586089008731166,0.024869731618086477,1.0046305446730395,1.2991369193375728
0.899,1.1314827789766002,0.5345346863358751,0.8393915248744761,0.735486505,0.024376052710250083,1.0176752226288788,1.3163729967692757
0.9,1.1000890065895714,0.5271914206973034,0.8094628382793381,0.7134340768507912,0.023994010461112797,1.0303994488077397,1.3337704917531281
0.901,1.0686895400055234,0.5199485683484012,0.7804113853141549,0.6924774641639053,0.023723394148468746,1.042742838454783,1.3512863129172867
0.902,1.037313655484447,0.5127256251463979,0.7522848943920801,0.6726425154079936,0.023563993050112066,1.054645006815171,1.368877368889909
0.903,1.0059906292863314,0.5054420869485224,0.7251310939262667,0.6539550788691479,0.023515596,1.066045569134064,1.3865005682991518
0.904,0.9747497376711662,0.4980174496120041,0.6989977123298677,0.636441003,0.023577993607437397,1.0768841406566234,1.4041128197731716
0.905,0.9436202568989414,0.4903712089940721,0.6739324780160365,0.6201261355870219,0.023750973818707683,1.087100336628011,1.421671031940126
0.906,0.9126314632296462,0.4824228609519555,0.649983119,0.6050363254159257,0.024034326355441886,1.0966337722933877,1.4391321134281714
0.907,0.8817571261454804,0.4752638083064178,0.6277705458736511,0.5910479175798278,0.024236954665673553,1.1054428367901874,1.4559653420248866
0.908,0.8511167042286046,0.4669942862859579,0.6051189779770222,0.5776756746146599,0.024696881575050313,1.1146505612751794,1.4737615936411972
0.909,0.8207604146714338,0.4586671707643007,0.5836553372029247,0.565418734,0.025211342453928767,1.1232379874879224,1.4913493317296163
0.91,0.7907119066547601,0.4502930798449895,0.5633639730715932,0.5542532550920544,0.025777665,1.1312143926142666,1.5087220497245921
0.911,0.7609948293593759,0.4418826316315681,0.5442292351032623,0.5441553984204975,0.026393178,1.1385890538400616,1.5258732410605702
0.912,0.7316328319660739,0.433446444,0.5262354728181657,0.535101324,0.027055209490652845,1.145371248351158,1.5427963991719986
0.913,0.7026495636556467,0.42499513573656883,0.5093670357365383,0.5270671909715783,0.027761087,1.151570253333406,1.5594850174933244
0.914,0.6740686736088867,0.416539324,0.4936082733786139,0.5200291600800964,0.028508138431621453,1.1571953459726547,1.5759325894589937
0.915,0.6459138110065861,0.4080896279076513,0.47894353526462735,0.5139633910011873,0.029293692,1.1622558034547557,1.5921326085034544
0.916,0.6182086250295382,0.39965666477683237,0.46535717091481255,0.5088460436777911,0.030115076649985483,1.1667609029655581,1.6080785680611536
0.917,0.5909767648585348,0.39125105297316465,0.45283353,0.5046532780528484,0.030969619,1.170719921690912,1.6237639615665374
0.918,0.5642418796743688,0.38288341060019165,0.4413569615886361,0.5013612540692995,0.031854648612207825,1.1741421368166682,1.6391822824540532
0.919,0.5380276186578324,0.3745643557614572,0.43091181565274306,0.4989461316700852,0.032767492,1.1770368255286763,1.6543270241581491
0.92,0.5123576309897185,0.36630450656050473,0.42148244156195924,0.4973840707981455,0.033705478784751386,1.1794132650127864,1.6691916801132705
0.921,0.4872555658508194,0.3581144811008778,0.413053189,0.4966512313964211,0.034665935845663264,1.1812807324548487,1.6837697437538655
0.922,0.46274507242192764,0.350004897,0.40560840699665646,0.4967237734078523,0.035646191634079026,1.1826485050407132,1.6980547085143805
0.923,0.43884979988383577,0.34198637381977504,0.39913244556260624,0.49757785677537975,0.036643574,1.1835258599562302,1.7120400678292635
0.924,0.41559339741733625,0.33406952820538643,0.3936096540546025,0.4991896414419437,0.037655412,1.1839220743872496,1.7257193151329602
0.925,0.39299951420322166,0.3262649787464977,0.38902438199287953,0.5015352873504845,0.038679032,1.1838464255196217,1.7390859438599182
0.926,0.37109179942228443,0.3185833435466524,0.38536097889767174,0.5045909544439429,0.039711763228938206,1.1833081905391964,1.7521334474445849
0.927,0.3498939022553172,0.3110352407093943,0.38260379428921343,0.508332803,0.040750933529491336,1.182316646631824,1.7648553193214065
0.928,0.32942947188311233,0.30363128833826686,0.3807371776877389,0.5127369919573737,0.041793871,1.1808810709833546,1.7772450529248311
0.929,0.30972215748646265,0.2963821045368138,0.3797454786134826,0.5177796822632271,0.042837903420958626,1.1790107407796384,1.7892961416893054
0.93,0.2907956082461602,0.28929830740857837,0.3796130465866786,0.5234370335257595,0.043880359,1.176714933206525,1.8010020790492753
0.931,0.2726734733429978,0.28239051505710444,0.38032423112756136,0.5296852056879117,0.044918566,1.1740029254498652,1.812356358439189
0.932,0.25537940195776804,0.27566934558593564,0.38186338175636536,0.5365003586926241,0.045949852,1.170883994695509,1.8233524732934936
0.933,0.2389370432712632,0.26914541709861534,0.3842148479933246,0.543858652,0.046971546,1.1673674181293057,1.8339839170466357
0.934,0.22337004646427594,0.26282934769868727,0.3873629793586736,0.5517362470014906,0.047980975,1.163462472937106,1.8442441831330618
0.935,0.20870206071759875,0.25673175548969496,0.39129212537264674,0.560109302,0.048975468,1.1591784363047601,1.854126765
0.936,0.19495673521202417,0.250863259,0.3959866355554782,0.5689539779958832,0.049952352,1.1545245854181183,1.863625156043557
0.937,0.18215771912834466,0.245234475,0.4014308594274025,0.5782464343575027,0.050908955410127875,1.1495101974630302,1.872732849736519
0.938,0.1700991803672223,0.239630614,0.40714185318241186,0.5874518025942906,0.051827846048151216,1.144440815982098,1.881426868943228
0.939,0.15881060121981158,0.23439806706549518,0.4140175166204079,0.5977718726900401,0.052782785,1.1387193395745814,1.8899324840855032
0.94,0.14852484995131413,0.22934583399439146,0.42148553094315894,0.6084002279895728,0.053717334985947995,1.132730324202171,1.8980719939670814
0.941,0.1392389278635074,0.2244686350998482,0.42952508080913465,0.6193218249161196,0.054631768,1.1264831269945212,1.9058502768761432
0.942,0.13094983625816908,0.21976119089737178,0.43811535087680525,0.6305216198929118,0.055526356518297564,1.1199871050812857,1.9132722111008675
0.943,0.12365457643707665,0.2152182219024684,0.44723552580464043,0.6419845693431795,0.056401374,1.1132516155921182,1.920342674929434
0.944,0.1173501497020077,0.21083444863064424,0.45686479,0.6536956296901536,0.057257094,1.106286015656673,1.9270665466500212
0.945,0.11203355735473983,0.20660459159740577,0.4669823288746844,0.6656397573570652,0.058093789,1.0990996624046045,1.9334487045508106
0.946,0.10770180069705054,0.20252337131825907,0.47756732633383286,0.6778019087671447,0.058911732,1.091701912965566,1.939494027
0.947,0.10435188103071748,0.19858550830871063,0.48859896728702584,0.6901670403436235,0.059711196,1.0841021244692122,1.9452073920457111
0.948,0.10198079965751818,0.19478572308426653,0.5000564363927329,0.7027201085097317,0.060492454,1.0763096540451962,1.9505936782161801
0.949,0.1005855578792302,0.19111873616043323,0.5119189183094243,0.7154460696887004,0.061255778,1.0683338588231726,1.955657763719569
0.95,0.10016315699763113,0.1875792680527169,0.5241655976955696,0.7283298803037604,0.062001442311220095,1.0601840959327953,1.9604045268440569
0.951,0.10071059831449855,0.18416203927662392,0.5367756592096389,0.7413564967781425,0.062729719,1.0518697225037184,1.964838845877823
0.952,0.10222488313161002,0.18086177034766052,0.5497282875101023,0.7545108755350776,0.063440882,1.0434000956655953,1.968965599109047
0.953,0.10470301275074305,0.17767318178133287,0.5630026672554295,0.7677779729977959,0.064135204,1.0347845725480807,1.9727896648259073
0.954,0.10814198847367529,0.1745909940931474,0.5765779831040903,0.7811427455895289,0.064812957,1.0260325102808283,1.9763159213165857
0.955,0.11253881160218426,0.17160992779861037,0.5904334197145549,0.7945901497335072,0.065474414,1.017153265993492,1.979549247
0.956,0.11789048343804756,0.168724703,0.6045481617452929,0.8081051418529612,0.06611985,1.008156196815726,1.9824945197721102
0.957,0.12419400528304275,0.16593004145250662,0.6189013938547746,0.821672678,0.066749535,0.9990506598771839,1.9851566183133154
0.958,0.1314463784389474,0.16322066243195252,0.6334723007014696,0.8352777157112206,0.067363744,0.9898460123075205,1.9875404207810556
0.959,0.13964460420753913,0.16059128686707194,0.6482400669438482,0.8489052102964875,0.06796275,0.9805516112363891,1.9896508054635107
0.96,0.14878568389059538,0.15803663527337122,0.6631838772403797,0.8625401185501536,0.068546825,0.9711768137934437,1.9914926506488593
0.961,0.1588666187898938,0.15555142816635661,0.6782829162495349,0.8761673968954495,0.069116243,0.9617309771083385,1.9930708346252817
0.962,0.16988441020721196,0.15313038606153428,0.6935163686297826,0.889772002,0.069671275,0.9522234583107272,1.9943902356809557
0.963,0.18183605944432746,0.15076822947441074,0.7088634190395937,0.9033388895538541,0.070212196,0.9426636145302644,1.9954557321040638
0.964,0.19471856780301777,0.1484596789204921,0.7243032521374376,0.9168530167134246,0.070739279,0.9330608028966034,1.9962722021827832
0.965,0.20852893658506055,0.1461994549152847,0.7398150525817845,0.93029934,0.071252795,0.9234243805393987,1.9968445242052941
0.966,0.22326416709223335,0.14398227797429483,0.755378005,0.9436628148094554,0.071753019,0.913763705,1.997177576459776
0.967,0.2389212606263137,0.14180286861302874,0.7709712941438662,0.9569283985923772,0.072240223,0.9040881321729732,1.9972762372344084
0.968,0.25549721848907925,0.13965594734699274,0.7865741045785413,0.9700810474295447,0.07271468,0.8944070204230608,1.9971453848173712
0.969,0.2728833699346822,0.13748957731621816,0.8017479712663019,0.9828340630202435,0.073189883,0.8848870676605319,1.9968690998115615
0.97,0.29083470121357097,0.13545503457057284,0.8175921458466536,0.995953992,0.073638907,0.875092031,1.996272415364243
0.971,0.30962884035361915,0.13344399669147144,0.8333681313903184,1.008921303344115,0.074079012,0.8653183377744236,1.9954730675240235
0.972,0.3292388061990938,0.13145631899704877,0.8490691963413064,1.0217334994402525,0.074510489,0.8555684641451662,1.994475295326785
0.973,0.3496376175942623,0.12949185680543976,0.8646886091436304,1.0343880834556214,0.07493363,0.845844884,1.9932833378084132
0.974,0.3707982933833915,0.1275504654347793,0.8802196382413008,1.0468825583625445,0.075348726,0.8361500732155207,1.9919014340047907
0.975,0.39269385241074867,0.12563200020320223,0.8956555520783291,1.0592144271333448,0.075756067,0.826486505,1.990333822951802
0.976,0.41529731352060056,0.12373631642884338,0.9109896190987268,1.071381192740344,0.076155944,0.816856656,1.9885847436853294
0.977,0.4385816955572148,0.1218632694298378,0.9262151077465057,1.083380358155866,0.076548649,0.8072629987470535,1.986658435241259
0.978,0.462520017,0.12001271452432023,0.9413252864656761,1.0952094263522325,0.076934472,0.797708009,1.9845591366554731
0.979,0.4870852977877975,0.11818450703042564,0.9563134237002499,1.1068659003017667,0.077313705,0.7881941623550532,1.9822910869638564
0.98,0.5122505556703003,0.11637850226628886,0.9711727878942384,1.1183472829767909,0.077686638,0.778723932,1.9798585252022913
0.981,0.5379888098566338,0.1145945555500448,0.9858966474916531,1.1296510773496282,0.078053563,0.7692997941416836,1.9772656904066632
0.982,0.5642730791910647,0.1128325221998283,1.0004782709365048,1.1407747863926014,0.078414771,0.7599242224526231,1.9745168216128557
0.983,0.5910763825178602,0.11109225753377427,1.0149109266728054,1.1517159130780323,0.078770551,0.750599692,1.9716161578567508
0.984,0.6183717386812875,0.10937361687001765,1.0291878831445658,1.1624719603782445,0.079121197,0.7413286776110272,1.9685679381742347
0.985,0.6461321665256139,0.10767645552669325,1.0433024087957978,1.1730404312655607,0.079466998,0.7321136539390019,1.9653764016011905
0.986,0.674330685,0.10600062882193599,1.0572477720705122,1.1834188287123029,0.079808245,0.7229570957531654,1.9620457871735009
0.987,0.7029403126340312,0.1043459920738807,1.0710172414127208,1.1936046556907938,0.08014523,0.7138614777937728,1.9585803339270509
0.988,0.7319340685866567,0.10271240060066235,1.0846040852664347,1.2035954151733568,0.080478244,0.7048292748010793,1.9549842808977231
0.989,0.7612849715972491,0.10109970972041574,1.0980015720756648,1.2133886101323141,0.080807577,0.6958629615153399,1.951261867121403
0.99,0.7909660405100764,0.099507775,1.111202970284424,1.2229817435399886,0.081133521,0.6869650126768103,1.9474173316339742
0.991,0.8209502941694049,0.097936451,1.1242015483367214,1.2323723183687025,0.081456366,0.6781379030257452,1.943454913471319
0.992,0.851210751,0.096385594,1.1369905746765698,1.2415578375907792,0.081776404,0.6693841073023998,1.9393788516693227
0.993,0.8817204311046347,0.094855058,1.1495633177479803,1.2505358041785406,0.082093925,0.6607061002470295,1.9351933852638679
0.994,0.9124523520690702,0.0933447,1.1619130459949638,1.259303721,0.082409221,0.6521063565998892,1.9309027532908394
0.995,0.9433795331570756,0.091854375,1.1740330278615323,1.267859091,0.082722583,0.6435873511012347,1.9265111947861207
0.996,0.9744749932129178,0.090383937,1.1859165317916966,1.276199417859163,0.083034301,0.6351515584913203,1.922022948785595
0.997,1.0057117510808642,0.088933242,1.1975568262294682,1.2843222036328918,0.083344667,0.6268014535104017,1.9174422543251475
0.998,1.0370628256051817,0.087502146,1.2089471796188587,1.2922249516339188,0.083653972,0.618539511,1.9127733504406608
0.999,1.0685012356301375,0.086090504,1.2200808604038789,1.2999051648345674,0.083962506,0.6103682053965725,1.9080204761680193
1,1.1,0.08471506,1.2307801704755879,1.307290415687408,0.084276073,0.6023405813263149,1.903257602031061

==> plot_results_csv/DG_sinusoidal3_1D_50_p_3_q_35_T_15-0.csv <==
x,t_0.0,t_0.75,t_1.5,t_3.0,t_5.0,t_10.0,t_15.0
0,1.1,0.082921096,1.5184017529803726,1.6615495017792428,0.082496231,0.5164684941959143,1.9057311175998435
0.001,1.1314244231296613,0.081644964,1.5380665246440652,1.6719388970512266,0.082915164,0.5134670508854049,1.8942373641382497
0.002,1.1628105833274407,0.080392132,1.5570095183724686,1.681646952277087,0.083331284,0.5104654348768598,1.882748389260236
0.003,1.1941291531782114,0.079162197,1.575231147394209,1.6906835243732181,0.083744633,0.507462695,1.871269074566246
0.004,1.225350805,0.077954759,1.5927318249379192,1.6990584702560194,0.084155256,0.5044578783875112,1.859804301656728
0.005,1.256446212178229,0.076769413,1.6095119642322266,1.7067816468418853,0.084563196,0.5014500347176326,1.848358952132125
0.006,1.2873860464972238,0.075605759,1.6255719785057612,1.7138629110472128,0.084968497,0.49843821197156735,1.8369379075928833
0.007,1.318140980808709,0.074463395,1.640912280987153,1.7203121197883995,0.085371202,0.49542145855477787,1.8255460496394487
0.008,1.3486816876975578,0.073341917,1.6555332849050302,1.7261391299818403,0.085771355,0.49239882287272635,1.814188259872265
0.009,1.3789788397486464,0.072240924,1.6694354034880234,1.7313537985439327,0.086169,0.48936935333087533,1.802869419891779
0.01,1.409003109546848,0.071160013,1.6826190499647622,1.7359659823910731,0.08656418,0.4863320983346869,1.7915944112984354
0.011,1.4387251696770373,0.070098783,1.6950846375638748,1.7399855384396572,0.08695694,0.4832861062896235,1.7803681156926792
0.012,1.4681156927240886,0.069056831,1.7068325795139918,1.7434223236060826,0.087347321,0.48023042560114737,1.7691954146749564
0.013,1.4971453512728767,0.068033755,1.7178632890437417,1.7462861948067452,0.087735369,0.4771641046747207,1.7580811898457118
0.014,1.525784817908276,0.067029153,1.728177179381755,1.7485870089580418,0.088121127,0.47408619191580614,1.747030322805391
0.015,1.5540047652151607,0.066042623,1.7377746637566605,1.7503346229763688,0.088504639,0.47099573572986564,1.7360476951544386
0.016,1.5817758657784056,0.065073763,1.7466561553970879,1.7515388937781227,0.088885948,0.4678917845223617,1.7251381884933015
0.017,1.6090687921828848,0.06412217,1.7548220675316664,1.7522096782796996,0.089265097,0.4647733866987566,1.7143066844224237
0.018,1.6358542170134729,0.063187442,1.7622728133890264,1.7523568333974975,0.089642131,0.46163959066451277,1.7035580645422517
0.019,1.6621028128550441,0.062269177,1.7690088061977962,1.7519902160479113,0.090017094,0.4584894448250923,1.6928972104532296
0.02,1.6877852522924732,0.061365824,1.7749661574949382,1.751126208044816,0.090390123,0.4553153062391897,1.6823551472479514
0.021,1.7129485975556946,0.060480543,1.7803613838287176,1.749777818,0.090761001,0.45214222400243326,1.6718536275117781
0.022,1.737483875690479,0.059610574,1.7850545965548823,1.7479571471091562,0.091129955,0.4489530446707499,1.661452188722166
0.023,1.7613729613574758,0.058755668060094406,1.7890576800333542,1.7456769960687843,0.091497019,0.4457485495898589,1.6511518942543209
0.024,1.7845977292173383,0.057915572,1.7923825186240536,1.7429501666223033,0.091862229,0.44252952010547963,1.6409538074834475
0.025,1.8071400539307134,0.057090036100415076,1.7950409966868999,1.7397894602514006,0.092225621,0.4392967375633311,1.6308589917847507
0.026,1.8289818101582527,0.056278807,1.797044998581814,1.7362076784377654,0.092587229,0.43605098330913244,1.6208685105334355
0.027,1.8501048725606062,0.055481635,1.798406408668716,1.7322176226630859,0.09294709,0.4327930386886031,1.610983427104707
0.028,1.870491115798424,0.054698268,1.7991371113075274,1.7278320944090517,0.093305238,0.42952368504746224,1.6012048048737704
0.029,1.8901224145323567,0.053928453811234504,1.7992489908581675,1.723063895157351,0.09366171,0.42624370373142895,1.5915337072158309
0.03,1.9089806434230545,0.053171941845946154,1.7987539316805579,1.7179258263896728,0.094016541,0.4229538760862227,1.5819711975060937
0.031,1.9270476771311675,0.05242848,1.7976638181346174,1.712430689587705,0.094369766,0.4196549834575624,1.5725183391197632
0.032,1.9443053903173457,0.051697818164641224,1.795990534580268,1.706591286233137,0.094721421,0.41634780719116743,1.5631761954320451
0.033,1.9607356576422397,0.050979703568871396,1.7937459653774293,1.700420417807657,0.095071541,0.41303312863275704,1.5539458298181446
0.034,1.9763203537664995,0.050273885216521166,1.790941994886022,1.693930885792954,0.095420161,0.40971172912805043,1.5448283056532661
0.035,1.9910413533507751,0.049580112,1.7875905074659661,1.6871354916707164,0.095767318,0.4063843900227666,1.5358246863126148
0.036,2.0048805310557176,0.048898131,1.7837033874771833,1.6800470369226335,0.096113046,0.40305189266262514,1.5269360351713968
0.037,2.0178197615419764,0.048227693221221765,1.7792925192795925,1.6726783230303934,0.096457382,0.399715018,1.5181634156048158
0.038,2.0298409194702014,0.047568545,1.7743697872331152,1.6650421514756846,0.096800359,0.3963745485606455,1.509507890988078
0.039,2.040925879501044,0.046920436710382006,1.7689470756976713,1.6571513237401962,0.097142015,0.39303126451024584,1.5009705246963878
0.04,2.0510565162951537,0.046282415182705226,1.7630445596893694,1.6490569879796129,0.097482427,0.38968881797424587,1.4925622482698016
0.041,2.0603472410720327,0.04565639,1.7566700674411375,1.6406688722193232,0.097821488,0.38634218490548794,1.484250906680097
0.042,2.068659994819767,0.045040679,1.7498420502385637,1.6320710342799842,0.098159327,0.38299660495926297,1.4760590884798963
0.043,2.075994777538356,0.044435119942592506,1.7425748593731931,1.6232737135140587,0.098495974,0.3796529577766345,1.4679861312773381
0.044,2.082351589,0.043839552519825915,1.7348828461365706,1.6142871492740105,0.098831454,0.37631212299866584,1.4600313726805616
0.045,2.0877304298880985,0.043253815,1.7267803618202415,1.605121580912302,0.099165797,0.3729749802664206,1.4521941502977058
0.046,2.092131299519252,0.042677748,1.7182817577157508,1.5957872477813968,0.09949903,0.3696424092209623,1.4444738017369103
0.047,2.095554198,0.042111188,1.7094013851146432,1.5862943892337573,0.099831181,0.3663152895033541,1.4368696646063133
0.048,2.097999125694123,0.041553976170193394,1.7001535953084634,1.5766532446218475,0.1001622779732102,0.3629945007546596,1.4293810765140547
0.049,2.0994660822378406,0.04100595,1.6905527395887572,1.5668740532981296,0.10049234898494686,0.35968092261594226,1.4220073750682727
0.05,2.099955067752413,0.040466949,1.6806131692470692,1.5569670546150671,0.10082142184197894,0.3563754347282656,1.4147478978771075
0.051,2.0994660822378406,0.039936812,1.670349235574944,1.5469424879251232,0.10114952445905169,0.3530789167326929,1.4076019825486974
0.052,2.0979991256941224,0.039415378,1.6597752898639273,1.536810592580761,0.10147668475091029,0.34979224827028776,1.4005689666911818
0.053,2.0955541981212598,0.038902486,1.6489056834055638,1.5265816079344436,0.10180293063230003,0.34651630898211355,1.3936481879126996
0.054,2.0921312995192514,0.038397975,1.6377547674913981,1.5162657733386338,0.10212829001796611,0.3432519785092338,1.3868389838213901
0.055,2.0877304298880976,0.037901684,1.6263368934129754,1.5058733281457946,0.1024527908226537,0.3400001364927117,1.380140692025392
0.056,2.0823515892277995,0.037413451,1.614666412461841,1.4954145117083897,0.10277646096110814,0.33676166257361106,1.3735526501328448
0.057,2.075994777538355,0.036933116,1.6027576759295399,1.4848995633788817,0.10309932834807456,0.33353743639299516,1.3670741957518875
0.058,2.0686599948197673,0.036460517534060904,1.5906250351076168,1.4743387225097344,0.10342142089829828,0.3303283375919276,1.3607046664906595
0.059,2.0603472410720327,0.035995494684336694,1.5782828412876169,1.4637422284534098,0.10374276652652446,0.3271352458114716,1.3544433999572991
0.06,2.0510565162951533,0.035537886,1.5657454457610847,1.4531203205623715,0.10406339314749836,0.3239590406926906,1.3482897337599458
0.061,2.040925879501044,0.035087565,1.5530398796417673,1.4424872561122124,0.10438331249200516,0.32080137279426657,1.3422408383819822
0.062,2.029840919470202,0.034644788495764904,1.5401333873885081,1.431810928038355,0.10470256082678225,0.31765834866336523,1.336295440621465
0.063,2.0178197615419764,0.034209015,1.527078868437367,1.421138213892918,0.10502116506964065,0.31453490058948813,1.3304540198276174
0.064,2.0048805310557176,0.033780139421567386,1.513887920292683,1.4104752298411878,0.10533915049659515,0.3114315005371407,1.3247153770670748
0.065,1.991041353350776,0.033358056,1.5005721404587948,1.3998280920484518,0.10565654238366057,0.30834862047082906,1.319078313406474
0.066,1.9763203537664995,0.03294266,1.4871431264400403,1.3892029166799966,0.10597336600685163,0.3052867323550586,1.31354163
0.067,1.9607356576422401,0.032533847,1.473612476,1.3786058199011104,0.1062896466421832,0.3022463081543351,1.308104128
0.068,1.944305390317346,0.032131509,1.459991785865291,1.3680429178770794,0.10660540956566997,0.2992278198331644,1.3027646076906787
0.069,1.9270476771311675,0.031735544,1.4462926543179735,1.3575203267731908,0.10692068005332678,0.29623173935605207,1.2975218710962027
0.07,1.9089806434230547,0.031345843885071396,1.4325266786031454,1.3470441627547318,0.1072354833811684,0.2932585386875039,1.2923747189348476
0.071,1.8901224145323565,0.030962304979867895,1.4187054562251458,1.3366205419869897,0.1075498448252096,0.2903086897920255,1.2873219522732495
0.072,1.8704911157984239,0.030584821598405133,1.4048405846883136,1.3262555806352512,0.10786378966146523,0.28738266463412276,1.2823623721780444
0.073,1.8501048725606057,0.030213288453063116,1.3909436614969881,1.315955394864804,0.10817734316594999,0.2844809351783012,1.2774947797158684
0.074,1.8289818101582522,0.029847600256221855,1.3770262841555072,1.3057261008409349,0.10849053061467873,0.2816039733890667,1.2727179759533573
0.075,1.8071400539307125,0.029487652,1.3631000501682102,1.2955738147289306,0.10880337728366618,0.27875225123092473,1.2680307619571467
0.076,1.7845977292173372,0.029133337557561596,1.3491765570394356,1.2855046526940785,0.10911590844892714,0.2759262406683813,1.2634319387938728
0.077,1.7613729613574756,0.028784552,1.335267402273523,1.2755247309016664,0.10942814938647645,0.2731264136659419,1.2589203075301718
0.078,1.7374838756904787,0.028441191201464468,1.3213841833748112,1.2656401655169809,0.10974012537232887,0.2703532421881125,1.254494669
0.079,1.7129485975556946,0.028103148,1.307538497847638,1.2558570727053089,0.11005186168249914,0.26760719819939854,1.2501538249680324
0.08,1.6877852522924734,0.027770040840347978,1.293789143372515,1.246212869,0.1103633724183706,0.2648920103713574,1.245894913924078
0.081,1.6621028128550446,0.027442616221461918,1.2800116123918084,1.2366195985797195,0.11067470519949502,0.26219828162239034,1.2417205827951407
0.082,1.6358542170134733,0.027120203135174506,1.2663096673970176,1.227146362294628,0.11098587106908417,0.2595330856150749,1.2376268725551385
0.083,1.6090687921828852,0.026802731428066613,1.2526902935253288,1.2177955936039622,0.11129689503181589,0.2568964940290784,1.2336125997637482
0.084,1.581775865778406,0.026490130946719093,1.2391604759139274,1.208569725668789,0.11160780209236802,0.25428857854406817,1.2296765809806458
0.085,1.5540047652151614,0.026182331537712843,1.2257271997000003,1.1994711916501752,0.1119186172554185,0.25170941083971154,1.2258176327655097
0.086,1.525784817908277,0.025879263047628692,1.2123974500207322,1.1905024247091875,0.1122293655256451,0.2491590625956758,1.2220345716780152
0.087,1.497145351272877,0.025580855323047512,1.1991782120133097,1.181665858006892,0.11254007190772568,0.24663760549162816,1.218326214277839
0.088,1.4681156927240886,0.025287038210550176,1.1860764708149183,1.1729639247043555,0.11285076140633812,0.24414511120723598,1.2146913771246588
0.089,1.4387251696770373,0.024997742,1.1730992115627448,1.1643990579626455,0.11316145902616032,0.24168165142216677,1.2111288767781507
0.09,1.4090031095468478,0.024712895208130515,1.1602534193939738,1.1559736909428282,0.11347218977187001,0.23924729781608753,1.207637529797991
0.091,1.3789788397486462,0.024432429,1.1475460794457921,1.1476902568059697,0.11378297864814513,0.23684212206866562,1.2042161527438568
0.092,1.3486816876975578,0.024156272813016594,1.134984176855385,1.1395511887131373,0.11409385065966351,0.23446619585956846,1.200863562175425
0.093,1.3181409808087086,0.023884356459651458,1.122574696759939,1.131558919825398,0.11440483081110304,0.23211959086846334,1.197578574652372
0.094,1.2873860464972238,0.02361661,1.1103246242966398,1.1237158833038179,0.11471594410714153,0.2298023787750175,1.1943600067343745
0.095,1.2564462121782287,0.023352963,1.0982409446026726,1.1160245123094639,0.11502721555245682,0.2275146312588982,1.1912066749811092
0.096,1.2253508052668494,0.023093344935293712,1.0863306428152248,1.1084872400034027,0.1153386701517268,0.22525641999977286,1.1881173959522529
0.097,1.1941291531782112,0.022837686427689904,1.074600704071481,1.1011064995467006,0.11565033290962931,0.2230278166773087,1.1850909862074823
0.098,1.1628105833274403,0.022585917,1.0630581135086277,1.0938847241004255,0.11596222883084226,0.2208288929711732,1.1821262623064746
0.099,1.1314244231296615,0.022337966492740655,1.0517098562638507,1.0868243468256429,0.11627438292004341,0.21865972056103347,1.1792220408089054
0.1,1.1000000000000003,0.022093582808766426,1.0406025424586485,1.0799475455065721,0.1165868072543146,0.21652205063619342,1.176374571044264
0.101,1.068575576870339,0.021853252045087767,1.0296252150585037,1.0731957234812055,0.11689955586179827,0.21441058307405114,1.1735898224534071
0.102,1.0371894166725604,0.021616535,1.0188640700732234,1.066611899153652,0.11721263594868059,0.2123289339988015,1.1708617549893223
0.103,1.005870846821789,0.021383383,1.0083216286640213,1.060195915362836,0.11752607267862397,0.21027692448291163,1.1681893991114771
0.104,0.9746491947331509,0.021153749,0.9980004119921101,1.0539476149476807,0.11783989121529051,0.2082543755988485,1.1655717852793375
0.105,0.9435537878217717,0.020927587,0.9879029412187027,1.047866841,0.11815411672234251,0.20626110841907896,1.1630079439523713
0.106,0.9126139535027769,0.020704847367677335,0.9780317375050127,1.0419534356000473,0.11846877436344219,0.20429694401607026,1.1604969055900443
0.107,0.8818590191912917,0.020485483913915737,0.968389322,1.0362072423454165,0.1187838893022518,0.20236170346228927,1.158037700651824
0.108,0.8513183123024423,0.020269448838568956,0.9589782159016369,1.0306281038221419,0.11909948670243357,0.20045520783020299,1.1556293595971774
0.109,0.8210211602513542,0.020056695,0.9498009403343781,1.0252158628691472,0.11941559172764982,0.19857727819227855,1.1532709128855714
0.11,0.7909968904531527,0.019847173910847796,0.9408600164716889,1.0199703623253555,0.11973222954156267,0.1967277356209829,1.1509613909764722
0.111,0.7612748303229632,0.019640839102337392,0.9321579654747826,1.0148914450296909,0.12004942530783441,0.19490640118878297,1.1486998243293467
0.112,0.7318843072759115,0.019437643,0.9236973085048727,1.009978953821077,0.12036720419012731,0.19311309596814585,1.1464852434036625
0.113,0.7028546487271233,0.019237537405676887,0.9154805667231721,1.005232731538438,0.12068559135210359,0.19134764103153853,1.144316678658886
0.114,0.6742151820917239,0.019040475561390772,0.9075102612908941,1.0006526210206972,0.12100461195742548,0.18960985745142805,1.142193160554484
0.115,0.6459952347848389,0.018846409749043398,0.8997889133692514,0.9962384651067785,0.12132429116975522,0.18789956630028135,1.1401137195499234
0.116,0.6182241342215942,0.018655292490566754,0.892319044,0.9919901066356057,0.12164465415275508,0.18621658865056553,1.1380773861046711
0.117,0.590931208,0.018467076307892842,0.885103175,0.9879073884461024,0.12196572607008727,0.18456074557474753,1.1360831906781939
0.118,0.5641457829865273,0.018281713722953646,0.8781438262802697,0.9839901533771929,0.12228753208541404,0.18293185814529447,1.1341301637299592
0.119,0.5378971871449559,0.018099157257681152,0.8714435200133015,0.9802382442678003,0.12261009736239767,0.18132974743467326,1.1322173357194334
0.12,0.5122147477075271,0.017919359,0.8650047770630347,0.9766515039568486,0.12293344706470034,0.17975423451535086,1.130343737106083
0.121,0.4870514024443061,0.017742278365470526,0.858828721,0.9732276790162508,0.12325759494881265,0.17820482621065967,1.1285081491073286
0.122,0.46251612430952194,0.017567985809655955,0.852891199,0.96995769,0.12358259043998152,0.17668100208275653,1.1267121703451861
0.123,0.4386270386425242,0.017396327000044457,0.8472189829623613,0.9668499614770313,0.12390844397289093,0.1751829798358475,1.1249526448805456
0.124,0.4154022707826629,0.017227269,0.8418111456127875,0.9639028243342734,0.12423518082720895,0.17371047092680597,1.123228848335047
0.125,0.39285994606928776,0.017060781,0.8366667588175153,0.9611146093140565,0.12456282628260362,0.1722631868125053,1.1215400563303293
0.126,0.3710181898417484,0.016896828505647533,0.8317848946686053,0.9584836471948587,0.1248914056187429,0.17084083894981872,1.119885544488031
0.127,0.3498951274393949,0.016735380138067475,0.8271646252581206,0.9560082687551607,0.1252209441152949,0.1694431387956197,1.118264588429792
0.128,0.32950888420157676,0.016576403,0.8228050226781221,0.9536868047734407,0.1255514670519276,0.16806979780678144,1.1166764637772506
0.129,0.3098775854676439,0.016419865373067225,0.8187051590206712,0.9515175860281786,0.12588299970830902,0.16672052744017726,1.1151204461520463
0.13,0.29101935657694605,0.016265734067090868,0.8148641063778301,0.9494989432978532,0.12621556736410716,0.1653950391526806,1.1135958111758177
0.131,0.272952323,0.016113976873092906,0.8112809368416606,0.9476292073609445,0.12654919529899009,0.16409304440116476,1.112101834470205
0.132,0.2556946096826545,0.015964561,0.807954723,0.9459067089959311,0.1268839087926258,0.162814255,1.1106377916568462
0.133,0.23926434235776053,0.015817455,0.8048845354575822,0.944329779,0.12721973312468235,0.1615583813335687,1.109202958357381
0.134,0.22367964623350053,0.015672625420188588,0.8020694477937966,0.9428967480955088,0.1275566935748277,0.16032513593123512,1.1077966101934482
0.135,0.2089586466492247,0.015530040131323397,0.7995085316049296,0.9416059471170585,0.127894815,0.15911422989237575,1.106418022786687
0.136,0.1951194689442825,0.015389666683046185,0.7972008589830424,0.9404557068244208,0.12823412394805714,0.15792537467386378,1.1050664717587368
0.137,0.18218023845802378,0.015251472621078867,0.7951455020201963,0.9394443579960754,0.1285746444304772,0.15675828173257256,1.1037412327312357
0.138,0.17015908052979845,0.015115425491143369,0.7933415328084537,0.9385702314105016,0.12891640214965822,0.15561266252537542,1.102441581325824
0.139,0.15907412049895614,0.014981493,0.7917880234398758,0.9378316578461785,0.12925942238526816,0.15448822850914573,1.101166793
0.14,0.14894348370484656,0.014849558,0.790500117,0.9372302263484563,0.12960370987215328,0.15338451191800825,1.0999141936110293
0.141,0.1396527589279674,0.014719843952769795,0.7894263402761906,0.9367526252448638,0.12994933724634666,0.1523015332764639,1.098688795018637
0.142,0.13134000518023323,0.014592148665224892,0.7885993063118981,0.936404706,0.1302962999755752,0.151238762,1.0974860487348694
0.143,0.12400522246164418,0.014466449490034942,0.7880158398372246,0.93618412,0.13064462366627652,0.15019589230635255,1.0963054409242938
0.144,0.11764841077220038,0.014342724199581484,0.7876727658445892,0.9360885169526741,0.13099433392488832,0.1491726212897478,1.0951464577514785
0.145,0.11226957011190176,0.014220950566246044,0.787566909,0.9361155483200155,0.1313454563578481,0.14816864412675176,1.0940085853809896
0.146,0.10786870048074838,0.014101106362410165,0.7876950952751064,0.9362628646489973,0.1316980165715936,0.14718365647334558,1.0928913099773951
0.147,0.10444580187874017,0.013983169360455365,0.788054149,0.9365281166771814,0.13205204017256233,0.1462173539855103,1.0917941177052628
0.148,0.10200087430587718,0.013867117332763187,0.7886408945427977,0.9369089551421311,0.13240755276719196,0.1452694323192271,1.0907164947291597
0.149,0.10053391776215938,0.013752928051715161,0.7894521578466304,0.9374030307814089,0.1327645799619201,0.14433958713047704,1.0896579272136533
0.15,0.10004493224758675,0.013640579289692813,0.790484764,0.938007994,0.1331231473631843,0.14342751407524115,1.0886179013233108
0.151,0.10053391776215936,0.013530048819077685,0.791735537,0.9387214965331987,0.13348328057742231,0.14253290880950065,1.0875959032226998
0.152,0.10200087430587716,0.013421314412251306,0.7932013023470982,0.9395411881208362,0.13384500521107168,0.14165546698923653,1.0865914190763877
0.153,0.10444580187874013,0.013314353841595206,0.7948788853516393,0.9404647198330522,0.13420834687056998,0.14079488427042994,1.085603935048942
0.154,0.10786870048074831,0.013209145,0.7967651107624042,0.9414897424074096,0.13457333116235493,0.13995085630906196,1.084632937
0.155,0.1122695701119017,0.013105665,0.7988568035718112,0.9426139065814709,0.13493998369286409,0.1391230787611137,1.083677912008919
0.156,0.11764841077220023,0.013003892870463916,0.8011507887722789,0.9438348630927984,0.13530833006853502,0.13831124728256627,1.0827383453254762
0.157,0.124005222,0.012903805368304263,0.803643891,0.9451502626789552,0.13567839589580544,0.13751505752940074,1.081813723
0.158,0.13134000518023292,0.012805380564222549,0.8063329363160707,0.9465577560775037,0.13605020678111288,0.13673420515759824,1.0809035324545666
0.159,0.13965275892796702,0.012708596230600316,0.8092147486442323,0.9480549940260068,0.13642378833089502,0.13596838582313986,1.0800072585962344
0.16,0.14894348370484645,0.012613369464668619,0.8122925815803073,0.9496384886622886,0.13679913623977258,0.13521679336893863,1.0791229607138326
0.161,0.15907412049895583,0.012519861138875344,0.8155414092562526,0.9513077872951313,0.13717634854017488,0.13448048160713938,1.0782543451208046
0.162,0.17015908052979814,0.012427927032087624,0.818972344,0.9530590562121847,0.1375554041533154,0.13375821482849373,1.077398099536996
0.163,0.18218023845802347,0.012337552098851321,0.822581044,0.9548898318611434,0.13793632962811578,0.13304972340407506,1.0765538683257565
0.164,0.19511946894428212,0.012248721293712274,0.8263631674695376,0.9567976506897017,0.13831915151349744,0.13235473770495662,1.075721295850436
0.165,0.2089586466492244,0.012161419571216333,0.8303143726050656,0.9587800491455543,0.13870389635838193,0.1316729881022118,1.0749000264743849
0.166,0.22367964623350028,0.012075631885909335,0.8344303176074511,0.9608345636763949,0.13909059071169066,0.1310042049669139,1.0740897045609517
0.167,0.23926434235776026,0.011991343192337144,0.8387066606774802,0.9629587307299188,0.1394792611223453,0.13034811867013632,1.0732899744734876
0.168,0.2556946096826543,0.011908538445045592,0.8431390600159369,0.9651500867538196,0.13986993413926718,0.12970445958295232,1.0725004805753418
0.169,0.2729523228688328,0.011827203,0.8477231738236061,0.9674061681957921,0.1402626363113779,0.12907295807643523,1.0717208672298635
0.17,0.2910193565769459,0.011747320607487809,0.8524546603012734,0.9697245115035306,0.1406573941875989,0.12845334452165846,1.0709507788004038
0.171,0.30987758546764377,0.011668877,0.8573291776497234,0.9721026531247292,0.14105423431685174,0.12784534928969532,1.0701898596503112
0.172,0.3295088842015761,0.011591858009602765,0.8623423840697406,0.9745381295070824,0.1414531832480579,0.12724870275161912,1.0694377541429365
0.173,0.3498951274393942,0.011516247311902131,0.8674899377621107,0.9770284770982849,0.14185426753013886,0.12666313527850317,1.0686941066416287
0.174,0.37101818984174784,0.011442030287757225,0.8727674969276183,0.9795712323460309,0.14225751371201614,0.12608837724142088,1.0679585615097384
0.175,0.3928599460692872,0.011369191891713891,0.8781707197670486,0.9821639316980151,0.14266294834261128,0.12552415901144556,1.0672307631106153
0.176,0.4154022707826623,0.011297717,0.883695264,0.984804112,0.14307059797084568,0.12497021095965047,1.0665103558076086
0.177,0.4386270386425237,0.011227590802115318,0.8893367892708159,0.9874893085054739,0.14348048914564096,0.12442626345710904,1.0657969839640682
0.178,0.46251612430952127,0.011158798017651773,0.8950909523367232,0.9902170588563378,0.14389264841591853,0.12389204687489457,1.0650902919433443
0.179,0.4870514024443055,0.011091323679473191,0.9009534118796927,0.9929848991022172,0.14430710233059996,0.1233672915840804,1.0643899241087869
0.18,0.5122147477075265,0.011025152742125413,0.9069198261005094,0.9957903656908064,0.14472387743860674,0.12285172795573986,1.0636955248237454
0.181,0.5378971871449554,0.010960270079201686,0.9129833129078819,0.9986297718899693,0.1451429801125329,0.1223449977335215,1.0630066916241705
0.182,0.5641457829865266,0.010896706226535961,0.9191419623243898,1.001505096436334,0.14556449371564364,0.12184747723319263,1.062324094352343
0.183,0.5909312078171145,0.010834405785637734,0.9253900473184983,1.0044102938066148,0.14598840473600483,0.12135834840400596,1.061646513485526
0.184,0.6182241342215935,0.010773358964999652,0.9317229320161968,1.0073431438452634,0.14641474161678197,0.12087739754280306,1.060973701290764
0.185,0.6459952347848384,0.010713555973114349,0.9381359805434745,1.010301426396731,0.14684353280114093,0.12040441094642546,1.0603054100351021
0.186,0.6742151820917233,0.010654987018474468,0.9446245570263196,1.0132829213054684,0.14727480673224705,0.11993917491171459,1.0596413919855847
0.187,0.7028546487271229,0.010597642309572664,0.9511840255907223,1.0162854084159274,0.14770859185326618,0.11948147573551202,1.0589813994092578
0.188,0.7318843072759109,0.010541512054901564,0.9578097503626708,1.0193066675725582,0.14814491660736379,0.11903109971465914,1.0583251845731645
0.189,0.7612748303229626,0.010486586462953817,0.964497095,1.0223444786198124,0.1485838094377056,0.11858783314599752,1.0576724997443507
0.19,0.7909968904531522,0.010432855742222068,0.9712414250331615,1.025396621402141,0.1490252987874572,0.11815146232636865,1.057023097189861
0.191,0.8210211602513537,0.010380310101198954,0.9780381031836817,1.0284608757639953,0.14946941309978423,0.117721774,1.056376729
0.192,0.851318312,0.010328939748377118,0.9848824940457038,1.031535021549826,0.14991618081785232,0.11729855312157504,1.0557331479720327
0.193,0.8818590191912916,0.010278734892249211,0.9917699617452174,1.034616838604085,0.15036563038482711,0.11688158733009336,1.055092105842784
0.194,0.9126139535027763,0.010229685741307861,0.9986958704082103,1.0377041067712223,0.15081779024387415,0.11647066247501031,1.0544533550560378
0.195,0.9435537878217712,0.010181782504045727,1.0056555841606727,1.0407946058956903,0.1512726888381592,0.11606556485316755,1.0538166478788402
0.196,0.9746491947331506,0.010135015388955438,1.0126444671285932,1.0438861158219392,0.15173035461084777,0.11566608076140646,1.0531817365782357
0.197,1.0058708468217885,0.010089374604529643,1.0196578834379602,1.0469764163944204,0.15219081600510553,0.11527199649656855,1.0525483734212682
0.198,1.0371894166725597,0.010044850359260983,1.0266911972147637,1.050063287457585,0.1526541014640981,0.11488309835549534,1.0519163106749834
0.199,1.0685755768703387,0.010001432861642099,1.0337397725849917,1.0531445088558842,0.15312023943099115,0.11449917263502833,1.0512853006064258
0.2,1.0999999999999999,0.009959076,1.040791980106422,1.056212374,0.15358920233844145,0.11411941280931309,1.050654489946396
0.201,1.131424423129661,0.009917878,1.0478616779645793,1.0592800929230184,0.15406116373683038,0.11374533209299759,1.0500254015927362
0.202,1.1628105833274403,0.009877757,1.054931480336197,1.0623349688817525,0.15453605652273153,0.11337555372576683,1.049396634093719
0.203,1.1941291531782117,0.009838707,1.0619971447299603,1.065375246551677,0.1550139122332281,0.11300992444520652,1.0487680055247197
0.204,1.225350805266849,0.009800723,1.0690544286545534,1.0683991709419254,0.15549476240540333,0.11264829098890232,1.048139333961113
0.205,1.256446212178228,0.009763798,1.0760990896186617,1.0714049870616322,0.15597863857634037,0.11229050009443987,1.0475104374782727
0.206,1.2873860464972233,0.009727927,1.0831268851309703,1.074390939919932,0.15646557228312255,0.111936398,1.0468811341515756
0.207,1.318140980808708,0.009693105,1.090133572700163,1.0773552745259578,0.15695559506283283,0.11158583294138323,1.046251242056394
0.208,1.3486816876975576,0.009659325,1.0971149098349258,1.0802962358888448,0.15744873845255467,0.11123865015796035,1.0456205792681046
0.209,1.3789788397486462,0.009626581,1.1040666540439428,1.0832120690177265,0.1579450339893711,0.11089469688672199,1.0449889638620817
0.21,1.4090031095468474,0.009594869,1.1109845628358985,1.0861010189217368,0.15844451321036537,0.11055381986525381,1.0443562139136995
0.211,1.438725169677037,0.009564182,1.1178643937194785,1.088961331,0.15894720765262074,0.1102158658311416,1.0437221474983338
0.212,1.4681156927240886,0.009534514,1.1247019042033672,1.0917912490916808,0.1594531488532204,0.10988068152197093,1.0430865826913585
0.213,1.4971453512728767,0.009505861,1.1314928517962493,1.0945890193758823,0.15996236834924743,0.10954811367532755,1.042449337568149
0.214,1.5257848179082762,0.009478215,1.1382329940068099,1.0973528864717497,0.1604748976777852,0.10921800902879711,1.0418102302040797
0.215,1.5540047652151612,0.009451572,1.1449180883437335,1.1000810953884164,0.16099076837591683,0.10889021431996533,1.0411690786745256
0.216,1.5817758657784056,0.009425926,1.151543892315705,1.1027718911350162,0.16151001198072548,0.10856457628641784,1.040525701054861
0.217,1.609068792182885,0.00940127,1.1581061634314098,1.1054235187206838,0.16203266002929445,0.10824094166574039,1.0398799154204617
0.218,1.6358542170134724,0.0093776,1.164600659199532,1.1080342231545532,0.16255874405870688,0.10791915719551862,1.0392315398467016
0.219,1.662102812855044,0.009354909,1.1710231371287567,1.1106022494457588,0.16308829560604599,0.10759906961333822,1.038580392408956
0.22,1.6877852522924728,0.009333192,1.1773693547277686,1.1131258426034343,0.163621346,0.10728052565678488,1.0379262911825995
0.221,1.7129485975556942,0.009312441,1.1836325779912198,1.1156023187640456,0.1641579016665932,0.10696334222944728,1.0372690060958465
0.222,1.7374838756904785,0.009292683,1.1898216271073514,1.1180369753405075,0.16469808364286226,0.10664791008940437,1.036608733600003
0.223,1.7613729613574758,0.009273885,1.1959213074586486,1.1204220375250165,0.1652418561310728,0.10633360044946072,1.0359450074214103
0.224,1.7845977292173374,0.009256043,1.2019283320337406,1.1227563620316892,0.1657892551744777,0.10602031690218974,1.035277678
0.225,1.8071400539307125,0.009239156,1.2078394138212558,1.125038805574644,0.16634031681633005,0.10570796304016501,1.034606595231505
0.226,1.8289818101582513,0.00922322,1.2136512658098222,1.1272682248679975,0.1668950770998826,0.10539644245595992,1.033931609827956
0.227,1.8501048725606055,0.009208234,1.2193606009880709,1.1294434766258676,0.16745357206838846,0.1050856587421481,1.0332525719571866
0.228,1.8704911157984239,0.009194196,1.2249641323446285,1.1315634175623717,0.16801583776510048,0.10477551549130291,1.0325693319230773
0.229,1.8901224145323565,0.009181103,1.2304585728681245,1.1336269043916267,0.16858191023327151,0.10446591629599793,1.0318817400295104
0.23,1.9089806434230545,0.009168952,1.235840635547188,1.1356327938277506,0.16915182551615465,0.1041567647488066,1.0311896465803683
0.231,1.927047677131167,0.009157741,1.2411070333704475,1.1375799425848607,0.16972561965700272,0.10384796444230246,1.0304929018795326
0.232,1.9443053903173453,0.009147469,1.2462544793265318,1.1394672073770744,0.17030332869906872,0.10353941896905898,1.0297913562308856
0.233,1.960735658,0.009138132,1.251279686,1.141293444918509,0.17088498868560562,0.1032310319216497,1.029084859938309
0.234,1.976320353766499,0.009129729,1.2561793675916906,1.1430575119232818,0.17147063565986623,0.102922707,1.0283732633056846
0.235,1.991041353350775,0.009122257,1.2609502358780225,1.144758265105511,0.1720603056651036,0.10261434747462754,1.0276564166368947
0.236,2.0048805310557167,0.009115713,1.2655890042516942,1.146394561179313,0.17265403474457058,0.10230585726016166,1.0269341702358212
0.237,2.017819761541976,0.009110095,1.2700923857013355,1.1479652568588061,0.1732518589415203,0.10199713984182396,1.0262063744063463
0.238,2.0298409194702014,0.009105402,1.2744570932155743,1.1494692088581069,0.17385381429920543,0.10168809881218788,1.0254728794523515
0.239,2.040925879501044,0.00910163,1.2786798397830397,1.1509052738913337,0.1744599368608791,0.10137863776382694,1.0247335356777192
0.24,2.0510565162951537,0.009098777,1.2827573383923603,1.1522723086726034,0.17507026266979422,0.10106866028931463,1.023988193386331
0.241,2.0603472410720327,0.009096839,1.2866837657899606,1.1535682847534157,0.1756847989223706,0.10075805278397253,1.0232366540107056
0.242,2.068659994819767,0.009095845,1.2904732004799495,1.1547999895054972,0.1763036921376931,0.10044718121144938,1.0224789170983426
0.243,2.075994777538356,0.009095764,1.294107516808775,1.1559594429765314,0.17692689381653703,0.10013554227683064,1.021714754133408
0.244,2.082351589,0.009096599,1.2975848769680525,1.1570462262569599,0.17755444616590715,0.09982309,1.0209440208641924
0.245,2.087730429888098,0.009098349,1.3009034431493953,1.1580599204372228,0.17818639139280817,0.099509777,1.0201665730389866
0.246,2.0921312995192514,0.009101016,1.304061377544418,1.159000106607761,0.17882277170424463,0.099195559,1.0193822664060814
0.247,2.095554198,0.009104599,1.3070568423447357,1.1598663658590163,0.17946362930722137,0.098880387,1.0185909567137676
0.248,2.097999125694123,0.0091091,1.3098879997419617,1.160658279281429,0.18010900640874286,0.098564217,1.0177924997103356
0.249,2.099466082237841,0.009114521,1.3125530119277107,1.1613754279654398,0.18075894521581387,0.098247002,1.0169867511440762
0.25,2.0999550677524135,0.00912086,1.3150500410935972,1.162017393,0.18141348793543907,0.097928696,1.0161735667632796
0.251,2.099466082237841,0.00912812,1.3173772494312348,1.1625837554800205,0.1820726767746231,0.097609252,1.0153528023162375
0.252,2.0979991256941233,0.0091363,1.3195327991322388,1.163074096491472,0.1827365539403706,0.097288625,1.0145243135512394
0.253,2.0955541981212606,0.009145403,1.3215148523882232,1.163487997126286,0.18340516163968637,0.096966767,1.0136879562165775
0.254,2.092131299519252,0.009155428,1.3233215713908015,1.1638250384749025,0.18407854207957486,0.096643632,1.0128435860605407
0.255,2.0877304298880985,0.009166376,1.3249511183315894,1.164084801627763,0.18475673746704094,0.096319175,1.0119910588314212
0.256,2.082351589,0.009178248,1.3264016554022005,1.1642668676753085,0.18543979000908917,0.095993349,1.0111302302775087
0.257,2.075994777538356,0.009191045,1.3276713447942488,1.164370818,0.1861277419127242,0.095666108,1.0102609561470943
0.258,2.0686599948197673,0.009204768,1.3287583486993495,1.1643962328162174,0.18682063538495078,0.095337405,1.0093830921884686
0.259,2.0603472410720327,0.009219417,1.329660829309116,1.164342694090463,0.1875185126327735,0.095007195,1.0084964941499224
0.26,2.0510565162951537,0.009234961,1.330356754864072,1.1642014297742744,0.18822130252069516,0.09467505,1.007601126675774
0.261,2.040925879501044,0.009251494,1.330902362958362,1.1639962419750824,0.18892935473435332,0.094342056,1.0066964713275897
0.262,2.0298409194702023,0.009268954,1.3312563735425187,1.163710317017734,0.18964250647245903,0.094007408,1.0057826683682574
0.263,2.0178197615419764,0.009287345,1.3314188510712646,1.163344058660758,0.1903608081143387,0.093671103,1.0048595570375225
0.264,2.0048805310557176,0.00930667,1.331389859999323,1.1628978706626831,0.19108431003931878,0.093333136,1.0039269765751282
0.265,1.9910413533507763,0.009326934,1.3311694647814172,1.1623721567820389,0.19181306262672584,0.092993503,1.0029847662208193
0.266,1.9763203537664997,0.00934814,1.3307577298722688,1.1617673207773531,0.1925471162558862,0.092652202,1.0020327652143401
0.267,1.9607356576422406,0.009370293,1.3301547197266024,1.1610837664071565,0.19328652130612645,0.092309228,1.0010708127954357
0.268,1.9443053903173466,0.009393397,1.3293604987991394,1.1603218974299763,0.19403132815677296,0.091964579,1.000098748203849
0.269,1.9270476771311684,0.009417455,1.328375131544603,1.1594821176043424,0.19478158718715224,0.091618249,0.9991164106793258
0.27,1.9089806434230556,0.009442471,1.3271986824177164,1.1585648306887832,0.19553734877659076,0.091270236,0.9981236394616093
0.271,1.8901224145323576,0.009468449,1.3258312158732024,1.1575704404418283,0.19629866330441498,0.090920536,0.9971202737904445
0.272,1.8704911157984248,0.009495394,1.3242727963657832,1.156499350622006,0.19706558114995132,0.090569145,0.9961061529055754
0.273,1.8501048725606069,0.009523309,1.3225234883501829,1.1553519649878463,0.19783815269252641,0.090216059,0.9950811160467468
0.274,1.8289818101582527,0.009552197,1.3205833562811229,1.1541286872978764,0.19861642831146642,0.089861275,0.9940450024537022
0.275,1.8071400539307136,0.009582064,1.3184524646133273,1.152829921310627,0.1994004583860981,0.089504789,0.9929976513661872
0.276,1.7845977292173387,0.009612913,1.3161308778015184,1.1514560707846262,0.20019029329574778,0.089146597,0.9919389020239451
0.277,1.761372961357477,0.009644748,1.3136186603004187,1.1500075394784028,0.2009859834197419,0.088786697,0.9908685936667205
0.278,1.737483875690479,0.009677573,1.310915876564752,1.1484847311504862,0.201787579,0.088425083,0.9897865655342581
0.279,1.7129485975556942,0.009711391,1.3080225910492405,1.1468880495594052,0.20259513082806951,0.088061753,0.9886926568663019
0.28,1.6877852522924734,0.009746169,1.3049158254553834,1.145209083169014,0.20340854657010518,0.087696402,0.9875869766411083
0.281,1.6621028128550441,0.009782021,1.3016625978596128,1.143473987102567,0.20422826639119696,0.087329928,0.9864685084392221
0.282,1.6358542170134747,0.009818875,1.2982175422445326,1.1416657371392451,0.20505408002334866,0.086961723,0.9853376992394586
0.283,1.6090687921828863,0.00985674,1.2945830111711945,1.1397856376261244,0.20588604857413892,0.086591818,0.9841943533989194
0.284,1.5817758657784071,0.009895623,1.2907613572006533,1.137834992910282,0.20672423315114646,0.086220246,0.9830382752747079
0.285,1.5540047652151623,0.009935531,1.2867549328939618,1.1358151073387939,0.2075686948619499,0.085847036,0.9818692692239255
0.286,1.525784817908277,0.009976473,1.2825660908121725,1.133727285258736,0.20841949481412772,0.085472221,0.9806871396036748
0.287,1.4971453512728778,0.010018455408861243,1.2781971835163406,1.131572831017186,0.20927669411525873,0.08509583,0.979491691
0.288,1.4681156927240897,0.010061485871495232,1.2736505635675177,1.1293530489612196,0.21014035387292154,0.084717897,0.9782827270831778
0.289,1.438725169677038,0.010105572048489718,1.2689285835267583,1.127069243437913,0.2110105351946947,0.084338451,0.9770600528971358
0.29,1.4090031095468487,0.010150721475340161,1.2640335959551148,1.1247227187943427,0.2118872991881569,0.083957524,0.9758234725700351
0.291,1.378978839748647,0.010196942,1.2589679534136409,1.1223147793775856,0.21277070696088682,0.083575146,0.9745727904589774
0.292,1.3486816876975591,0.010244240220590763,1.2537340084633901,1.1198467295347176,0.21366082,0.08319135,0.9733078109210649
0.293,1.3181409808087097,0.010292624609981855,1.2483341136654154,1.1173198736128156,0.2145576982744641,0.082806167,0.9720283383134003
0.294,1.287386046497225,0.010342102391210755,1.2427706215807706,1.1147355159589556,0.21546140403046884,0.082419627,0.9707341769930861
0.295,1.2564462121782298,0.010392681099772923,1.237045884770508,1.1120949609202135,0.21637199799605564,0.082031761,0.9694251313172234
0.296,1.2253508052668507,0.010444368271163832,1.2311622557956823,1.1093995128436671,0.21728954127880337,0.081642602,0.9681010056429157
0.297,1.194129153178212,0.010497171440878935,1.2251220872173456,1.1066504760763916,0.21821409498629052,0.081252179,0.9667616043272647
0.298,1.162810583327441,0.010551098144413705,1.2189277315965525,1.1038491549654643,0.21914572022609585,0.080860525,0.965406732
0.299,1.1314244231296615,0.010606155917263597,1.212581541494355,1.1009968538579609,0.22008447810579787,0.08046767,0.9640361922003428
0.3,1.0999999999999999,0.010662352294924075,1.206085869471807,1.098094877100958,0.22103042973297524,0.080073646,0.9626497901032761
0.301,1.0685755768703395,0.010719688207676426,1.1994418981147164,1.0951442103916191,0.22198359262070572,0.079678495,0.9612472777169037
0.302,1.0371894166725604,0.010778222282197419,1.1926753170598816,1.0921545401133919,0.22294423614910433,0.079282449,0.9598281464047823
0.303,1.0058708468217892,0.010837918186383064,1.1857676888519921,1.0891196947532968,0.22391225414631624,0.078885357,0.958392537
0.304,0.9746491947331511,0.010898788,1.1787238601962213,1.0860418973674473,0.22488772188238257,0.078487277,0.9569402034497321
0.305,0.9435537878217722,0.010960843332435351,1.1715486777977437,1.0829233710119561,0.22587071462734434,0.078088265,0.9554709017794326
0.306,0.9126139535027772,0.011024096498645513,1.164246988361733,1.0797663387429361,0.22686130765124246,0.07768838,0.9539843866290363
0.307,0.8818590191912926,0.011088559,1.1568236385933632,1.0765730236165014,0.22785957622411823,0.077287678,0.9524804129848582
0.308,0.8513183123024434,0.011154244,1.1492834751978087,1.0733456486887638,0.22886559561601244,0.076886218,0.9509587358332121
0.309,0.8210211602513552,0.011221161916073207,1.1416313448802429,1.0700864370158374,0.22987944109696618,0.076484056,0.9494191101604128
0.31,0.7909968904531535,0.011289325568720709,1.1338720943458398,1.066797611653835,0.2309011879370205,0.076081251,0.9478612909527747
0.311,0.7612748303229642,0.011358746748406945,1.1260105702997738,1.0634813956588696,0.23193091140621644,0.075677859,0.946285033
0.312,0.7318843072759126,0.011429437417303677,1.1180516194472185,1.0601400120870546,0.232968687,0.075273939,0.9446900918782414
0.313,0.7028546487271243,0.011501409537582672,1.1100000884933485,1.056775683994503,0.2340145893121973,0.074869547,0.9430762219839751
0.314,0.6742151820917247,0.011574675071415675,1.1018608241433367,1.0533906344373278,0.23506869428906413,0.074464741,0.9414431785001283
0.315,0.645995235,0.011649245980974464,1.0936386731023586,1.0499870864716425,0.23613107697523686,0.074059579,0.9397907164130159
0.316,0.6182241342215951,0.011725134228430792,1.0853384820755874,1.046567263,0.2372018126407563,0.073654117,0.9381185907089521
0.317,0.5909312078171157,0.011802351775956415,1.0769650977681966,1.0431333875391933,0.2382809765556635,0.073248414,0.9364265563742518
0.318,0.5641457829865275,0.011880911,1.068523366885361,1.0396876826846557,0.23936864398999952,0.072842527,0.9347143683952293
0.319,0.537897187,0.011960822619902604,1.0600181361322543,1.0362323716460602,0.2404648902138054,0.072436514,0.9329817817581991
0.32,0.5122147477075273,0.012042035,1.0514362008065223,1.0327636349086022,0.24156955352006249,0.072030342,0.9312289597675538
0.321,0.4870514024443062,0.012124744952642463,1.0428375904019922,1.0293023089843163,0.24268336758525066,0.071624365,0.9294543550979965
0.322,0.4625161243095219,0.012208838234241352,1.0341899989888645,1.0258381246864399,0.24380596435108848,0.071218447,0.9276586243623152
0.323,0.4386270386425242,0.012294332952351467,1.0255005557225085,1.0223740961135905,0.24493743810528606,0.070812662,0.9258414657377785
0.324,0.4154022707826629,0.012381246893168149,1.0167763897582938,1.0189132373643857,0.24607788313555348,0.070407082,0.9240025774016556
0.325,0.39285994606928776,0.012469598,1.00802463,1.0154585625374426,0.2472273937296008,0.07000178,0.9221416575312155
0.326,0.37101818984174845,0.012559403587702599,0.9992524063577662,1.0120130857313776,0.24838606417513776,0.06959683,0.9202584043037261
0.327,0.34989512743939505,0.012650681913811052,0.9904668472321931,1.0085798210448098,0.24955398875987472,0.069192303,0.9183525158964573
0.328,0.32950888420157703,0.012743451,0.9816750820302393,1.0051617825763552,0.2507312617715215,0.068788274,0.91642369
0.329,0.30987758546764416,0.012837727454687111,0.9728842399072741,1.0017619844246315,0.2519179774977881,0.068384815,0.9144716262516545
0.33,0.29101935657694644,0.012933530241845407,0.9641014500186678,0.9983834406882558,0.2531142302263847,0.067981999,0.9124960213686583
0.331,0.27295232286883353,0.013030876755077667,0.9553338415197895,0.9950291654658456,0.2543201142450211,0.067579899,0.9104965740149575
0.332,0.25569460968265517,0.013129784780579239,0.9465885435660086,0.9917021728560181,0.25553572384140755,0.067178588,0.9084729823678204
0.333,0.2392643423577612,0.013230272104545466,0.9378726853126953,0.9884054769573911,0.25676115330325394,0.066778139,0.9064249446045166
0.334,0.22367964623350126,0.013332356513171679,0.9291933959152181,0.9851420918685809,0.2579964969182702,0.066378626,0.9043521589023139
0.335,0.20895864664922537,0.013436055792653239,0.9205578045289479,0.9819150316882062,0.2592418489741666,0.06598012,0.902254323
0.336,0.19511946894428311,0.013541387729185473,0.91197304,0.978727311,0.26049730375865293,0.065582694,0.9001311363902893
0.337,0.18218023845802434,0.013648370108963727,0.9034462324115033,0.9755819424472292,0.2617629555594393,0.065186423,0.8979822959350043
0.338,0.17015908052979878,0.013757020718183344,0.8949845099910686,0.9724819415838625,0.2630388986642357,0.064791379,0.8958075002498964
0.339,0.15907412049895622,0.013867357343039672,0.8865950022033182,0.9694303220233994,0.26432522736075215,0.064397635,0.8936064475122341
0.34,0.14894348370484667,0.013979307884113326,0.8782817723390449,0.9664299799628273,0.2656217176469172,0.064005337,0.8913790632197676
0.341,0.13965275892796727,0.014093146551822765,0.8700661335119328,0.9634862395229172,0.2669293533744127,0.063614388,0.8891242169473157
0.342,0.13134000518023303,0.014208716623109383,0.861946276,0.9606008252909072,0.26824762794830764,0.063224987,0.8868421770543442
0.343,0.12400522246164407,0.014326043919881983,0.8539305864903698,0.9577771218239235,0.26957666180458084,0.062837206,0.8845325928827146
0.344,0.1176484107722006,0.014445154264049367,0.8460274543860125,0.955018514,0.2709165753792113,0.062451119,0.8821951137742869
0.345,0.11226957011190196,0.014566073477520347,0.8382452672793317,0.9523283854135411,0.27226748910817794,0.062066799,0.8798293890709217
0.346,0.10786870048074847,0.014688827382203713,0.8305924132153744,0.9497101215843943,0.2736295234274596,0.061684322,0.8774350681144789
0.347,0.10444580187874022,0.014813441800008285,0.8230772802391871,0.9471671067487789,0.2750027987730353,0.061303759,0.8750118
0.348,0.1020008743058772,0.014939942552842858,0.8157082563958163,0.9447027254638216,0.2763874355808839,0.060925185,0.872559235
0.349,0.10053391776215936,0.015068355,0.8084937297303079,0.9423203622866481,0.2777835542869843,0.060548674,0.8700770211452944
0.35,0.10004493224758675,0.015198706351237214,0.8014420882877085,0.9400234017743847,0.2791912753273154,0.060174299,0.867564809
0.351,0.10053391776215931,0.015331021040614604,0.7945617201130645,0.9378152284841578,0.2806107191378562,0.059802135,0.8650222465012289
0.352,0.10200087430587707,0.015465325352657213,0.7878610132514217,0.9356992269730935,0.2820420061545854,0.059432253,0.862448984
0.353,0.10444580187874007,0.015601645109273837,0.781348356,0.9336787817983184,0.28348525681348213,0.059064729698420464,0.8598446710495076
0.354,0.10786870048074826,0.015740006132373287,0.7750321356473268,0.9317572775169585,0.2849405915505253,0.058699637,0.8572089563754275
0.355,0.11226957011190161,0.015880434243864348,0.7689207409949663,0.9299380986861397,0.28640813080169353,0.058337049,0.8545414895250144
0.356,0.1176484107722002,0.016022955265655846,0.7630225598357931,0.9282246298629889,0.287887995,0.057977039,0.8518419198401297
0.357,0.12400522246164394,0.016167595019656568,0.75734598,0.9266202556046318,0.2893803045903215,0.057619682,0.8491098966626334
0.358,0.13134000518023295,0.016314379,0.7518993901771927,0.9251283604681952,0.29088517999973906,0.057265051,0.8463450693343866
0.359,0.13965275892796714,0.016463334,0.7466911777678578,0.923752329,0.2924027416671975,0.056913218604189415,0.8435470871972491
0.36,0.1489434837048465,0.016614484894002166,0.741729731,0.9224955457895873,0.2939331100286757,0.056564259844771654,0.8407155995930818
0.361,0.15907412049895597,0.016767838,0.7370343404819021,0.9213656631107803,0.2954763226576076,0.056218324845833535,0.8378499530892778
0.362,0.1701590805297984,0.016923557410781248,0.7325818358554157,0.9203526446547583,0.29703297925173844,0.055875168549906776,0.8349503553976083
0.363,0.18218023845802372,0.01708155,0.7284059381582397,0.9194707763268972,0.29860279980394683,0.055535133,0.8320160701406337
0.364,0.19511946894428236,0.017241852508954065,0.724513941,0.9187228903145067,0.30018594150699124,0.055198272,0.8290467388531523
0.365,0.2089586466492245,0.017404503273313183,0.7209131361302461,0.918111819,0.3017825615536305,0.054864639129050694,0.8260420030699629
0.366,0.22367964623350026,0.017569539,0.7176108180886416,0.917640394,0.3033928171366225,0.05453429,0.8230015043258635
0.367,0.2392643423577601,0.017736997815584278,0.7146142795547743,0.917311448,0.3050168654487263,0.054207277630073776,0.8199248841556532
0.368,0.2556946096826539,0.017906916,0.7119308136732508,0.9171278131658354,0.30665486368270023,0.053883657,0.8168117840941297
0.369,0.2729523228688322,0.018079331819935845,0.7095677135886778,0.9170923215404369,0.3083069690313026,0.053563482,0.8136618456760919
0.37,0.29101935657694505,0.018254282,0.7075322724456621,0.917207805,0.30997333868729204,0.053246806,0.8104747104363379
0.371,0.3098775854676427,0.018431803819179863,0.7058317833888101,0.917477097,0.31165412984342705,0.052933685,0.8072500199096666
0.372,0.3295088842015754,0.018611934858390276,0.70447354,0.917903028,0.3133494996924661,0.052624172,0.8039874156308762
0.373,0.3498951274393936,0.018794712346128294,0.7034648341120249,0.918488431,0.31505960542716777,0.052318321,0.8006865391347653
0.374,0.37101818984174706,0.018980174,0.7028129601813046,0.9192361387495294,0.3167846042402903,0.052016186,0.797347032
0.375,0.3928599460692864,0.019168356,0.7025252109151751,0.9201489825697304,0.3185246533245925,0.051717822690081496,0.7939685356297754
0.376,0.4154022707826617,0.019359296666522904,0.7026088794582428,0.9212297949531141,0.32027990987283267,0.051423284,0.7905506916904934
0.377,0.43862703864252306,0.019553033114386283,0.7030712589551142,0.9224814080869894,0.3220505310777693,0.051132624,0.7870931416730844
0.378,0.46251612430952105,0.019749602593784738,0.7039196425503966,0.9239066541586662,0.323836674,0.050845897929455056,0.7835955271123475
0.379,0.4870514024443056,0.019949042421319774,0.7051613233886962,0.9255083653554539,0.3256384962287661,0.050563159049525824,0.7800574895430805
0.38,0.5122147477075272,0.020151389913592884,0.7068035946146198,0.9272893738646615,0.32745615456034327,0.050284462,0.7764786705000822
0.381,0.5378971871449555,0.020356653364835053,0.7088713149598811,0.929259725,0.3292897033433857,0.050009954,0.7728580971621243
0.382,0.5641457829865267,0.020565072877265805,0.7112925082482204,0.9313890883475565,0.33113994792343704,0.049739126965060006,0.7691975185001965
0.383,0.5909312078171145,0.020776510844678665,0.7141413233274858,0.9337083083074706,0.3330064973604916,0.049472521,0.7654948719364044
0.384,0.6182241342215936,0.020991022,0.7174198570342823,0.9362180214517078,0.33488956086821203,0.049210145,0.7617498985690815
0.385,0.6459952347848383,0.021208659171300544,0.7211302062052158,0.9389188643107416,0.3367893476602614,0.048952008,0.7579623394965611
0.386,0.674215182,0.021429478043934476,0.7252744676768906,0.9418114734150446,0.3387060669503024,0.048698121,0.7541319358171759
0.387,0.7028546487271224,0.021653532398400354,0.7298547382859126,0.9448964852950911,0.3406399279519982,0.048448491667877625,0.7502584286292601
0.388,0.7318843072759106,0.021880876491410628,0.7348731148688865,0.9481745364813535,0.34259113987901135,0.048203131,0.746341559
0.389,0.76127483,0.022111564579677754,0.7403316942624175,0.9516462635043058,0.34455991194500474,0.047962047632298374,0.742381068
0.39,0.7909968904531512,0.022345650919914188,0.7462325733031113,0.9553123028944209,0.3465464533636413,0.047725251515358974,0.7383766969976565
0.391,0.8210211602513529,0.022583189768832394,0.7525778488275725,0.9591732911821723,0.3485509733485839,0.047492752,0.7343281867589476
0.392,0.851318312,0.022824235383144823,0.7593696176724064,0.9632298648980333,0.3505736811134954,0.047264559,0.7302352785033733
0.393,0.8818590191912905,0.023068842019563943,0.7666099766742185,0.9674826605724776,0.3526147858720388,0.047040680845517824,0.7260977133292675
0.394,0.9126139535027751,0.023317063934802193,0.7743010226696135,0.9719323147359776,0.35467449683787666,0.046821128204112036,0.7219152323349626
0.395,0.9435537878217702,0.023568955,0.7824448524951971,0.976579464,0.35675302322467217,0.04660591,0.7176875766187926
0.396,0.9746491947331497,0.023824570628585957,0.7910435629875742,0.9814247446520409,0.358850574,0.046395036332900506,0.7134144872790902
0.397,1.0058708468217878,0.024083963920556378,0.8000992509833499,0.986468793,0.360967359,0.046188516,0.7090957054141885
0.398,1.0371894166725593,0.02434719,0.8096140133191295,0.991712247,0.3631035870474321,0.045986359,0.7047309721224211
0.399,1.0685755768703387,0.024614301678216592,0.8195899468315182,0.9971557414558908,0.36525946725468617,0.045788575,0.7003200285021212
0.4,1.0999999999999996,0.024885062598406824,0.8301526188599099,1.002854187490754,0.36743443277995186,0.045595888,0.6958579318666966
0.401,1.1314244231296613,0.025160358030138122,0.8409540784442212,1.0086548745427233,0.36963091054334857,0.045406239,0.6913573017160255
0.402,1.162810583327441,0.025439674541242553,0.8522365834516443,1.014663676862905,0.37184760308930176,0.045221051,0.6868090239065303
0.403,1.194129153178212,0.025723092034918394,0.8639915267147472,1.020876641784392,0.3740847907996361,0.045040265,0.6822131694818494
0.404,1.2253508052668503,0.026010690414363914,0.8762103010660988,1.0272898166402784,0.37634275405617584,0.04486382,0.6775698094856211
0.405,1.256446212,0.026302549582777394,0.8888842993382677,1.033899248763658,0.3786217732407457,0.044691658016665164,0.672879015
0.406,1.2873860464972244,0.026598749,0.9020049143638217,1.040700985487624,0.38092212873516973,0.044523718,0.6681408569530761
0.407,1.3181409808087075,0.02689937,0.9155635389753293,1.047691074,0.3832441009212726,0.04435994,0.6633554065040365
0.408,1.348681687697557,0.027204490853808196,0.929551566,1.0548655620696907,0.3855879701808788,0.044200264042972205,0.6585227346580028
0.409,1.378978839748645,0.027514192210076165,0.9439603882864813,1.0622204965939788,0.3879540168958126,0.044044631,0.6536429124586136
0.41,1.4090031095468467,0.027828554,0.9587813986512622,1.0697519250512284,0.3903425214478986,0.04389298,0.6487160109495076
0.411,1.438725169677036,0.028147655740688282,0.9740059899322712,1.0774558947745327,0.39275376421896113,0.043745252,0.643742101
0.412,1.4681156927240875,0.028471577721428967,0.989625555,1.0853284530969856,0.39518802559082467,0.043601386648547964,0.6387212541766979
0.413,1.4971453512728756,0.0288004,1.0056314865732459,1.093365647351681,0.3976455859453136,0.043461324,0.6336535410002712
0.414,1.5257848179082756,0.029134202,1.022015177598349,1.1015635248717124,0.40012672566425245,0.043325005,0.6285390326886812
0.415,1.5540047652151596,0.029473063363768752,1.0387680208699535,1.1099181329901728,0.40263172512946543,0.043192369,0.6233778002855654
0.416,1.581775865778405,0.029817064821915495,1.0558814092206283,1.118425519040157,0.4051608647227773,0.043063355610479304,0.6181699148345636
0.417,1.609068792182884,0.030166285907409413,1.0733467354829416,1.1270817303547576,0.4077144248260123,0.042937906,0.6129154473793132
0.418,1.6358542170134724,0.030520807,1.0911553924894624,1.1358828142670694,0.41029268582099493,0.042815959809355514,0.6076144689634531
0.419,1.6621028128550441,0.030880706573231925,1.1092987730727581,1.1448248181101852,0.41289592808954967,0.042697457,0.6022670506306214
0.42,1.6877852522924732,0.031246066,1.127768270065398,1.1539037892171986,0.41552443201350076,0.042582338,0.5968732634244563
0.421,1.7129485975556942,0.031616894008243746,1.1465641965359499,1.1631231324204603,0.41817842699429675,0.042470531964087996,0.5914311311930582
0.422,1.7374838756904785,0.031993752110583175,1.1655354543148875,1.1724054092688638,0.42085899461531256,0.042361350343652446,0.5859513713389075
0.423,1.7613729613574758,0.032376304,1.184801352960913,1.1818117119225948,0.4235657076063122,0.042255313,0.5804249844380243
0.424,1.784597729217337,0.032764669,1.2043381205190364,1.191331005588845,0.4262989309723086,0.042152282,0.5748528075105427
0.425,1.8071400539307128,0.033158968,1.2241219850342684,1.2009522554748049,0.42905902971831406,0.042052117,0.5692356775765972
0.426,1.8289818101582513,0.033559319,1.2441291745516199,1.2106644267876654,0.4318463688493411,0.041954681,0.5635744316563217
0.427,1.8501048725606055,0.033965843,1.2643359171161022,1.2204564847346187,0.4346613133704027,0.041859833216041635,0.5578699067698509
0.428,1.8704911157984236,0.034378659578267357,1.284718440772725,1.2303173945228545,0.43750422828651103,0.041767436,0.5521229399373188
0.429,1.8901224145323565,0.034797888185263616,1.3052529735664997,1.240236121359564,0.44037547860267884,0.041677349667747526,0.5463343681788595
0.43,1.908980643423054,0.035223648672971265,1.325915743542437,1.250201630451939,0.44327542932391883,0.041589436,0.5405050285146076
0.431,1.9270476771311666,0.035656061,1.3466829787455472,1.2602028870071702,0.44620444545524346,0.041503556,0.534635758
0.432,1.9443053903173448,0.036095244,1.3675309072208415,1.2702288562324484,0.44916289200166526,0.041419570091046305,0.5287273935492621
0.433,1.9607356576422394,0.036541319,1.3884357570133308,1.2802685033349654,0.45215113396819706,0.04133734,0.5227807722884374
0.434,1.9763203537664986,0.036994404188289254,1.4093737561680246,1.2903107935219107,0.4551695363598511,0.041256727233709004,0.5167967312023566
0.435,1.991041353350775,0.03745462,1.4303211327299357,1.3003446920004775,0.4582184641816404,0.041177592,0.5107761073111545
0.436,2.004880531055717,0.037922086414802145,1.4512541147440734,1.3103591639778553,0.46129828243857723,0.041099796,0.5047197376349651
0.437,2.0178197615419755,0.038396922727812435,1.4721489302554482,1.3203431746612355,0.46440935613567425,0.041023201,0.4986284591939227
0.438,2.0298409194702014,0.038879249,1.492981807309072,1.3302856892578094,0.4675520502779441,0.040947666,0.4925031090081615
0.439,2.040925879501044,0.039369184442684044,1.5137289739499544,1.3401756729747676,0.47072672987039926,0.040873054,0.4863445240978158
0.44,2.0510565162951537,0.039866849320282734,1.5343666582231075,1.350002091019302,0.4739337599180526,0.040799226,0.48015354148301986
0.441,2.0603472410720327,0.040372249,1.554839582032755,1.359747576081163,0.4771737510301356,0.040725835,0.4739278914931088
0.442,2.068659994819767,0.040886273,1.5750903000007828,1.3693537197917476,0.4804469668376135,0.040652786,0.46768726032631475
0.443,2.075994777538356,0.041408376,1.595136268136982,1.3788551296434448,0.48375379,0.040579967,0.46141622039625374
0.444,2.0823515892277995,0.041938739,1.6149414688321506,1.3882333349481093,0.48709463884067883,0.040507192229506744,0.4551170992277296
0.445,2.087730429888098,0.042477547,1.634469884477086,1.3974698650175947,0.49046993155908025,0.040434276,0.44879222434554594
0.446,2.0921312995192514,0.043024982,1.6536854974625836,1.4065462491637541,0.4938800864372696,0.040361032567690386,0.44244392327450666
0.447,2.095554198,0.043581228,1.6725522901794425,1.4154440166984428,0.4973255217366545,0.040287276,0.4360745235394159
0.448,2.097999125694123,0.044146468,1.6910342450184583,1.4241446969335136,0.5008066557186411,0.040212822,0.42968635266507693
0.449,2.099466082237841,0.044720884,1.709095344370428,1.432629819180821,0.5043239066446368,0.040137483724334774,0.42328173817629394
0.45,2.0999550677524135,0.045304661,1.7266995706261492,1.4408809127522186,0.5078776927760481,0.040061076,0.41686300759787065
0.451,2.099466082237841,0.045897980901521626,1.7438109061764184,1.4488795069595604,0.5114684323742822,0.039983413,0.41043248845461083
0.452,2.0979991256941233,0.046501027,1.760393333412033,1.4566071311147004,0.5150965437007459,0.039904308642526684,0.40399250827131844
0.453,2.0955541981212606,0.047113982691034534,1.7764108347237901,1.4640453145294927,0.5187624450168461,0.039823578197716064,0.39754539457279725
0.454,2.092131299519252,0.047737031,1.791827392502486,1.4711755865157905,0.5224665545839894,0.039741035667905954,0.39109347488385093
0.455,2.0877304298880985,0.048370355,1.806606989138919,1.4779794763854492,0.5262092906635832,0.039656495,0.3846390767292835
0.456,2.082351589,0.049014138,1.8207136070238847,1.4844385134503213,0.5299910715170342,0.039569771850338206,0.37818452763389876
0.457,2.075994777538356,0.049668563,1.8341112285481809,1.490534227022261,0.533812315,0.039480679,0.37173215512250046
0.458,2.0686599948197673,0.050333813,1.8467638361026046,1.4962481464131225,0.5376734405911349,0.039389032,0.36528428671989244
0.459,2.0603472410720327,0.051010071459333714,1.8586354120779525,1.501561801,0.5415748653345984,0.039294645,0.35884324995087846
0.46,2.0510565162951537,0.051696327,1.8694598588308957,1.506400671742474,0.5455202893357989,0.039196082,0.35238456641608673
0.461,2.040925879501044,0.052396157258175674,1.8797889290412932,1.510874781553751,0.5495015096191899,0.039096429,0.3459874460185462
0.462,2.0298409194702027,0.053107422,1.8891735342955853,1.5148734961239532,0.5535249314250704,0.038993210580222454,0.3396015553929755
0.463,2.017819761541977,0.053830407251136345,1.8975855261375458,1.5183774385264097,0.5575908264027323,0.038886301,0.3332316910784045
0.464,2.004880531055718,0.0545654,1.9049967561109478,1.5213672318344504,0.5616994662014667,0.038775573,0.3268826496138634
0.465,1.9910413533507765,0.055312686678947086,1.911379075759565,1.5238234991214055,0.5658511224705653,0.038660899,0.32055922753838206
0.466,1.976320354,0.056072553,1.9167043366271688,1.5257268634606025,0.5700460668593199,0.038542152,0.3142662213909906
0.467,1.9607356576422406,0.056845287,1.9209443902575347,1.5270579479253732,0.5742845710170221,0.038419204,0.30800842771071907
0.468,1.9443053903173464,0.057631173,1.9240710881944343,1.527797375589045,0.5785669065929631,0.038291928,0.3017906430365972
0.469,1.9270476771311686,0.058430499353740145,1.9260562819816405,1.5279257695249473,0.5828933452364343,0.038160197478793324,0.2956176639076555
0.47,1.9089806434230558,0.059243551,1.9268718231629278,1.5274237528064112,0.5872641585967279,0.038023884,0.2894942868629234
0.471,1.890122414532358,0.060070615,1.9264895632820689,1.5262719485067653,0.5916796183231351,0.037882860749709285,0.28342530844143116
0.472,1.870491115798425,0.060911978,1.9248813538828367,1.5244509796993384,0.5961399960649474,0.037737000359539336,0.2774155251822088
0.473,1.8501048725606069,0.061767926,1.9220190465090048,1.521941469457461,0.6006455634714566,0.037586176,0.2714697336242863
0.474,1.8289818101582533,0.062638746,1.917874492704346,1.518724040854462,0.6051965921919543,0.037430258999952074,0.2655927303066937
0.475,1.8071400539307134,0.063524724,1.9124195440126335,1.5147793169636703,0.6097933538757314,0.037269123419338135,0.259789312
0.476,1.7845977292173383,0.064426146,1.9056260519776405,1.5100879208584164,0.6144361201720803,0.037102641,0.25406427454861813
0.477,1.7613729613574765,0.065343299,1.8974658681431396,1.5046304756120288,0.6191251627302918,0.036930686,0.24842241518619523
0.478,1.737483875690479,0.066276469,1.8879108440529055,1.4983876042978377,0.6238607531996583,0.036753129,0.24286853022022226
0.479,1.7129485975556944,0.067225943,1.8769328312507103,1.4913399299891719,0.6286431632294707,0.036569845,0.23740741618972921
0.48,1.687785252292473,0.068192007,1.864503681280327,1.4834680757593615,0.6334726644690206,0.036380704284133675,0.23204386963374607
0.481,1.6621028128550448,0.069174627,1.8504538004102367,1.4746676906381757,0.6383533530462767,0.036184994,0.22678185897965583
0.482,1.6358542170134736,0.070176201,1.8354332831848799,1.4652451008971628,0.6432703372386898,0.035985671,0.2216541354769219
0.483,1.6090687921828857,0.071195185,1.8188326792387763,1.454908088468633,0.6482365503547552,0.035779951,0.21664003840263188
0.484,1.5817758657784067,0.072232039,1.8006720720148528,1.4436555836518794,0.653251421,0.035567938348545415,0.2117475712441748
0.485,1.5540047652151623,0.073287221,1.7809715449560362,1.4314865167461948,0.6583143777205428,0.035349739,0.20698473748893953
0.486,1.5257848179082771,0.074361189,1.759751181505252,1.418399818,0.6634248491516139,0.035125459,0.202359541
0.487,1.4971453512728783,0.075454402,1.7370310651054277,1.4043944178651995,0.6685822638690367,0.034895201463722415,0.19787998413769034
0.488,1.4681156927240901,0.076567319,1.712831279199489,1.3894692464884735,0.6737860504634854,0.034659073,0.1935540715164543
0.489,1.4387251696770387,0.077700397,1.6871719072303633,1.3736232342199852,0.6790356375256345,0.034417179,0.18938980624799587
0.49,1.4090031095468492,0.078854096,1.6600730326409756,1.3568553113590271,0.6843304536461591,0.034169623,0.185395192
0.491,1.3789788397486478,0.080028874,1.6315547388742535,1.339164408204891,0.6896699274157335,0.033916512351118346,0.1815782317189677
0.492,1.3486816876975594,0.08122519,1.6016371093731234,1.3205494550568695,0.6950534874250328,0.033657950881274386,0.1779469294331758
0.493,1.3181409808087101,0.082443501,1.5703402275805118,1.3010093822142554,0.7004805622647317,0.033394044116504665,0.17450928844971736
0.494,1.2873860464972247,0.083684267,1.5376841769393441,1.2805431199763397,0.7059505805255041,0.033124897,0.1712733122559812
0.495,1.256446212,0.084947946,1.503689040892549,1.2591495986424164,0.7114629707980258,0.032850615,0.16824700433935644
0.496,1.225350805266851,0.086234996,1.468374902883051,1.236827748511777,0.7170171616729708,0.032571304,0.16543836818723195
0.497,1.1941291531782126,0.087545876,1.4317618463537771,1.213576499883713,0.7226125817410136,0.032287067925682096,0.16285540728699655
0.498,1.162810583327441,0.088881045,1.3938699547476543,1.189394783057518,0.7282486595928295,0.031998013,0.16050612512603937
0.499,1.1314244231296615,0.09024096,1.3547193115076086,1.1642815283324839,0.7339248238190929,0.031704243,0.15839852519174924
0.5,1.1000000000000003,0.091626082,1.314330000076567,1.1382356660079027,0.7396405030104786,0.031405865,0.1565406109715152
0.501,1.068575576870339,0.093036306,1.2727483868133307,1.1111793830813341,0.7454042587712691,0.031102966110322327,0.15495062803537768
0.502,1.0371894166725595,0.094475727,1.2305321531309068,1.0836437122611495,0.7511737336274243,0.030798514255198348,0.15363134028232267
0.503,1.0058708468217878,0.095941652,1.1871929606168619,1.0551596795059521,0.7569838116828889,0.030489973682140317,0.1525922046801267
0.504,0.9746491947331498,0.097434834,1.1428269275163765,1.0257730144626618,0.7628312029150844,0.030177805,0.15184325865066084
0.505,0.9435537878217706,0.098956025,1.0975301720746298,0.9955294467781978,0.7687126173014331,0.029862467299348387,0.15139453961579635
0.506,0.9126139535027755,0.10050597836983613,1.0513988125368021,0.9644747060994796,0.774624765,0.029544421948177583,0.15125608499740417
0.507,0.8818590191912912,0.10208544592799534,1.0045289671480737,0.9326545220734275,0.7805643554462757,0.029224128796198998,0.15143793221735558
0.508,0.8513183123024421,0.10369518045287318,0.9570167541536236,0.9001146243469601,0.7865280991596131,0.028902048072694156,0.15195011869752156
0.509,0.8210211602513542,0.10533593450327856,0.9089582917986317,0.8669007425669977,0.7925127059367901,0.028578640006944628,0.15280268185977328
0.51,0.7909968904531528,0.1070084606380203,0.860449698,0.8330586063804593,0.7985148857552288,0.028254364828231977,0.15400565912598188
0.511,0.7612748303229637,0.10871351141590732,0.8115870919877423,0.7986339454342647,0.8045313485923504,0.027929683,0.15556908791801846
0.512,0.7318843072759124,0.11045183939574842,0.7624665910222042,0.7636724893753337,0.8105588044255768,0.027605054049043523,0.1575030056577541
0.513,0.7028546487271244,0.11222419713635247,0.7131843136768439,0.7282199678505857,0.8165939632323301,0.027280939,0.15981744976706003
0.514,0.6742151820917252,0.11403133719652829,0.6638363781968406,0.692322111,0.8226335349900313,0.026957798,0.1625224576678072
0.515,0.6459952347848406,0.11587401213508486,0.6145189028273751,0.6560246469913167,0.8286742296761028,0.026636090265076396,0.16562806678186692
0.516,0.6182241342215956,0.11775297451083094,0.5653280058136262,0.6193733069506349,0.834712757,0.026316277223497737,0.16914431453111015
0.517,0.5909312078171164,0.11966897688257537,0.5163598054007741,0.5824138200318142,0.8407458277430425,0.025998819,0.17308123833740802
0.518,0.5641457829865282,0.12162277180912706,0.46771041983399886,0.5451919158817746,0.8467701510787542,0.025684174845645343,0.17744887562263179
0.519,0.5378971871449566,0.12361511184929486,0.41947596735847986,0.5077533241474351,0.8527824372525228,0.025372805967934724,0.18225726380865243
0.52,0.5122147477075275,0.1256406305255606,0.37249081363850095,0.4699687571307186,0.8588565126123573,0.025066151215044016,0.18761168492932762
0.521,0.48705140244430595,0.12771741951353907,0.32510976400502645,0.4325406358297955,0.8647716007980264,0.024763149478355152,0.19327099846191614
0.522,0.46251612430952127,0.1298343358963942,0.27868198446858883,0.39507887079670534,0.8706743949181753,0.024465505,0.19942063165242116
0.523,0.43862703864252334,0.13199264988711606,0.23330693512212725,0.3576765227033559,0.8765551728278566,0.024173829854193907,0.20606602527942292
0.524,0.41540227078266184,0.1341936316986946,0.18908407605858124,0.3204266522216551,0.8824042123821222,0.023888735511761044,0.21321262012150158
0.525,0.39285994606928676,0.13643855154411993,0.14611286737088997,0.28342232002351053,0.8882117914360251,0.023610833845786387,0.2208658569572376
0.526,0.37101818984174745,0.1387286796363819,0.10449276915199268,0.246756587,0.8939681878446163,0.023340737,0.22903117656521102
0.527,0.3498951274393941,0.14106528618847078,0.064323241,0.2105225131655214,0.8996636794629495,0.023079056,0.23771401972400238
0.528,0.3295088842015761,0.14344964141337635,0.025703744492337553,0.1748131598494924,0.9052885441460761,0.022826402631809052,0.24691982721219172
0.529,0.3098775854676435,0.14588301552408867,-0.011266262,0.13972158750465075,0.9108330597490485,0.022583389,0.2566540398083593
0.53,0.29101935657694594,0.14836667873359782,-0.046487317,0.10534085680290423,0.9162875041269191,0.022350628,0.26692209829108554
0.531,0.27295232286883314,0.15090190125489372,-0.079859962,0.071764028,0.921642155,0.022128729,0.27772944343895056
0.532,0.25569461,0.1534899533009664,-0.111284735,0.039084163,0.9268872906275634,0.021918306,0.2890815160305346
0.533,0.23926434235776123,0.156132105,-0.140662177,0.007394321,0.9320131884604422,0.021719969572854506,0.3009837568444182
0.534,0.22367964623350145,0.1588296268194023,-0.167892829,-0.023212436,0.9370101264884277,0.021534332,0.3134416066591812
0.535,0.2089586466492257,0.16158378871774554,-0.192877228,-0.052643049,0.9418683825665732,0.021362004345586355,0.3264605062534042
0.536,0.1951194689442835,0.16439586099282558,-0.215515917,-0.080804455,0.9465782345499303,0.021203599,0.34004589640566735
0.537,0.18218023845802472,0.16726711385763246,-0.235709434,-0.107603596,0.9511299602935512,0.021059728,0.3542032178945508
0.538,0.1701590805297991,0.17019881752515625,-0.253358319,-0.132947409,0.9555138376524885,0.020931002242299854,0.36893791149863503
0.539,0.15907412049895647,0.17319224220838692,-0.268363113,-0.156742835,0.9597201444817944,0.020818034161314232,0.38425541799650015
0.54,0.14894348370484667,0.17623758058657993,-0.278608401,-0.177626175,0.9637955251764007,0.020726995524187004,0.400418086
0.541,0.1396527589279673,0.17936748380243117,-0.28965722,-0.198809981,0.9675510558159407,0.020643226715472862,0.4167164146167077
0.542,0.1313400051802331,0.182561676,-0.297448202,-0.217870572,0.9710996995379432,0.020578107,0.4336513427362857
0.543,0.1240052224616441,0.185822363,-0.302059185,-0.234769356,0.9744228301153478,0.020531819935177782,0.4512085183370973
0.544,0.1176484107722003,0.1891517501519529,-0.303568007,-0.249467744,0.9775018213210953,0.02050455,0.46937358906456655
0.545,0.1122695701119017,0.1925520430298883,-0.302052506,-0.261927148,0.9803180469281262,0.02049648,0.4881322025641179
0.546,0.10786870048074827,0.19602544721892373,-0.297590519,-0.272108976,0.9828528807093802,0.020507794790901996,0.5074700064811748
0.547,0.1044458018787401,0.19957416827729105,-0.290259885,-0.279974639,0.9850876964377984,0.020538678,0.5273726484611622
0.548,0.10200087430587708,0.20320041176322173,-0.280138441,-0.285485547,0.987003868,0.020589313104755685,0.5478257761495037
0.549,0.10053391776215927,0.20690638323494742,-0.267304024,-0.288603111,0.9885827688278859,0.020659884,0.5688150371916235
0.55,0.10004493224758666,0.21069428825069983,-0.251834474,-0.289288741,0.9898057730354364,0.020750575527380435,0.5903260792329461
0.551,0.10053391776215925,0.21456633236871053,-0.233807627,-0.287503847,0.9906542542819116,0.02086157,0.6123445499188954
0.552,0.10200087430587704,0.21852472114721114,-0.213301321,-0.283209839,0.9911095863402518,0.020993052956554285,0.6348560968948953
0.553,0.10444580187874003,0.22257166014443344,-0.190393394,-0.276368127,0.9911531429833976,0.021145207,0.6578463678063705
0.554,0.10786870048074818,0.22670935491860886,-0.165161684,-0.266940123,0.9907662979842886,0.021318216290055283,0.6813010102987445
0.555,0.1122695701119016,0.23094001102796927,-0.137684029,-0.254887235,0.9899304251158662,0.021512264826484103,0.7052056720174421
0.556,0.11764841077220019,0.23526583403074613,-0.108038266,-0.240170875,0.9886268981510694,0.021727536425661463,0.7295460006078872
0.557,0.12400522246164394,0.23968902948517112,-0.076302233,-0.222752452,0.9868370908628391,0.021964214949809623,0.7543076437155036
0.558,0.13134000518023295,0.24421180294947592,-0.042553769,-0.202593377,0.9845423770241157,0.022222484261150848,0.7794762489857159
0.559,0.13965275892796714,0.24883635998189213,-0.00687071,-0.17965506,0.9817241304078395,0.022502528221907382,0.8050374640639482
0.56,0.14894348370484634,0.25354510168947186,0.029292324033274954,-0.152195146,0.9779985458281379,0.022797432063193547,0.8312222189201032
0.561,0.15907412049895667,0.2583964453180304,0.068749139,-0.125220607,0.9742841197037087,0.023123811435368593,0.857267609
0.562,0.1701590805297996,0.26335398952598316,0.10926836108562067,-0.095188149,0.969908624,0.023470174687645316,0.8836722212124164
0.563,0.18218023845802409,0.2684216335081734,0.15068668212152891,-0.062262611,0.9648646938609011,0.023836539,0.9103893383632834
0.564,0.19511946894428298,0.27360327645944627,0.19284079355776457,-0.02660883,0.959144962,0.024222922,0.9373722447529613
0.565,0.20895864664922523,0.27890281757464513,0.23556738693969548,0.011608354449509056,0.9527420618609195,0.024629340820221862,0.9645742243081958
0.566,0.22367964623350112,0.28432415604861405,0.27870315381269384,0.052224105,0.945648628,0.025055813,0.9919485609557368
0.567,0.2392643423577609,0.28987119107619697,0.32208478572213184,0.095073585,0.9378572940654749,0.025502354983531313,1.0194485386223329
0.568,0.25569460968265467,0.2955478218522376,0.36554897421338156,0.13999195495221067,0.9293606937324884,0.025968985016204458,1.047027441234733
0.569,0.2729523228688328,0.3013579475715802,0.4089324108318153,0.18681437753459898,0.9201514608362775,0.026455720095574738,1.0746385527196864
0.57,0.29101935657694555,0.3073054674290685,0.4520717871228054,0.23537601477162884,0.9102222291720563,0.026962577531155777,1.1022351570039421
0.571,0.3098775854676431,0.3133942806195465,0.4948037946317237,0.2855120287316387,0.8995656325350383,0.027489575,1.1297705380142493
0.572,0.32950888420157554,0.31962828633785817,0.5369651249039428,0.33705758148296733,0.888174305,0.028036729,1.157197979677357
0.573,0.3498951274393935,0.3260113837788475,0.5783924694848347,0.3898478350939533,0.87604088,0.028604057,1.1844707659200147
0.574,0.37101818984174684,0.3325474721373583,0.6189225199197717,0.44371795163293504,0.8631579907393414,0.029191577,1.2115421806689708
0.575,0.39285994606928604,0.3392404506082347,0.6583919677541259,0.4985030931682514,0.8495182721632746,0.029799305885199766,1.238365507850975
0.576,0.41540227078266123,0.34609421838632054,0.6966375045332697,0.5540384217682408,0.8351143575904798,0.030427260957831773,1.2648940313927761
0.577,0.4386270386425227,0.3531126746664599,0.7334958218025751,0.6101591,0.8199388808161715,0.031075459553270002,1.2910810352211233
0.578,0.4625161243095206,0.36029971864349647,0.7688036111074146,0.6667002884355933,0.8039844756355629,0.031743918981028074,1.3168798032627655
0.579,0.4870514024443053,0.36765924951227447,0.802397564,0.7234971506396336,0.7872437758438682,0.032432657,1.3422436194444525
0.58,0.5122147477075268,0.37519516646763756,0.8341143720051837,0.7803848481817012,0.7697094152363008,0.03314169,1.367125767692932
0.581,0.537897187,0.38290651213492194,0.8638544174565191,0.8354806985764198,0.750919477,0.033862041,1.391210092058033
0.582,0.5641457829865277,0.3908318745325024,0.8931624380266957,0.8925558246562166,0.7327089821566081,0.034631259,1.4150768744582392
0.583,0.5909312078171158,0.39894474039928435,0.9201539004530892,0.9482810501596113,0.7135036030470228,0.035416991011826306,1.438182450276436
0.584,0.6182241342215952,0.40725196788220874,0.9449919104907164,1.0025404855755553,0.69340591,0.036221791,1.4604870453309449
0.585,0.645995235,0.41576041512821665,0.9678395738945949,1.0552182413929998,0.6725184717368593,0.037048213412759365,1.4819508854400876
0.586,0.6742151820917246,0.42447694028424865,0.9888599964197418,1.1061984281008967,0.6509438587578295,0.037898811,1.5025341964221848
0.587,0.7028546487271239,0.4334084014972461,1.0082162838211748,1.1553651561881988,0.6287846403772008,0.038776137595175626,1.522197204
0.588,0.7318843072759118,0.44256165691414967,1.0260715418539113,1.2026025361438553,0.6061433862057466,0.039682747034722105,1.5409001342785327
0.589,0.76127483,0.4519435646819003,1.0425888762729683,1.2477946784568197,0.5831226658542413,0.040621193,1.5586032127894254
0.59,0.7909968904531519,0.4615609829474389,1.0579313928333636,1.2908256936160427,0.5598250489334595,0.041594029,1.5752666654465597
0.591,0.8210211602513533,0.47142076985770637,1.0722621972901145,1.3315796921104763,0.5363531050541752,0.042603809,1.5908507180682565
0.592,0.851318312,0.4815297835596437,1.085744395398238,1.3699407844290716,0.512809404,0.043653086,1.6053155964728378
0.593,0.8818590191912904,0.491894882,1.0985410929127521,1.4057930810607813,0.489296515,0.044744415,1.618621526478626
0.594,0.9126139535027746,0.5025229239262917,1.1108153955886737,1.4390206924945557,0.46591700777305134,0.045880347891848146,1.630728733903941
0.595,0.9435537878217697,0.5134207668848842,1.1227304091810206,1.4695077292193475,0.44277345216750075,0.04706344,1.641597444567106
0.596,0.9746491947331488,0.5245952692229103,1.134449239,1.4971383017241076,0.41996841765731907,0.048296244,1.6511878842864414
0.597,1.005870846821787,0.5360532890873108,1.146134992135059,1.521796520497788,0.3976044738532807,0.049581313,1.6594602788802688
0.598,1.0371894166725586,0.5478016846250267,1.1579507730067857,1.543366496,0.37578419036615995,0.050921203,1.6663748541669103
0.599,1.0685755768703382,0.5598473139829988,1.1700596878150067,1.5617323388077153,0.3546101368067312,0.052318465207382106,1.6718918359646875
0.6,1.1,0.5721970353081682,1.182624842,1.576778159321866,0.3341848827857687,0.053775655,1.6759714500919216
0.601,1.1314244231296613,0.5848564497726082,1.1977141628206631,1.5897877722359106,0.31503930142889736,0.055305618815022814,1.6783969560178353
0.602,1.162810583327441,0.5978696219631804,1.2104795274603273,1.6000077053849715,0.29779517874458566,0.05691266,1.6803104226873649
0.603,1.1941291531782126,0.6112092830362819,1.2254963436128228,1.6073715629930998,0.2818680025973818,0.05859519,1.680604132354384
0.604,1.2253508052668505,0.6248866054537234,1.2426372251084057,1.6121714652189387,0.26756972759755043,0.060358766,1.6793532425608968
0.605,1.256446212,0.6389127616773166,1.261774785777333,1.6146995322211275,0.2552123083553566,0.062208945063672305,1.6766329108489073
0.606,1.2873860464972244,0.653298924,1.2827816394498601,1.6152478841583062,0.2451076994810647,0.064151284,1.6725182947604162
0.607,1.3181409808087092,0.6680562653902019,1.3055303999562444,1.614108641189118,0.23756785558493987,0.066191339,1.6670845518374302
0.608,1.3486816876975583,0.6831959578031165,1.3298936811267414,1.6115739234722015,0.23290473127724673,0.068334667,1.6604068396219502
0.609,1.3789788397486462,0.6987291738694275,1.3557440967916075,1.6079358511661985,0.23143028116824996,0.070586826,1.6525603156559803
0.61,1.4090031095468476,0.714667086,1.3829542607810992,1.603486544,0.2334564598682145,0.072953373,1.6436201374815245
0.611,1.4387251696770365,0.7310208668094833,1.4113967869254729,1.5985181234214962,0.23929522198740513,0.075439864,1.6336614626405852
0.612,1.4681156927240875,0.7478016886068504,1.4409442890549844,1.5933227083000787,0.24925852213608646,0.078051856,1.6227594486751657
0.613,1.4971453512728756,0.7650207239048589,1.471469380999891,1.5881924192241383,0.2636583149245235,0.080794907,1.610989253127271
0.614,1.5257848179082745,0.7826891451653195,1.5028446765904477,1.5834193763523143,0.28280655496298074,0.083674572,1.5984260335389022
0.615,1.5540047652151594,0.800818125,1.5349427896569123,1.5792956998432501,0.30701519686172324,0.08669641,1.5851449474520645
0.616,1.5817758657784045,0.8194188354208435,1.567636334,1.5761135098555847,0.3365961952310157,0.089865976,1.5712211524087605
0.617,1.6090687921828832,0.8385024493395288,1.6007979235385874,1.5741649265479594,0.3718615046811227,0.093188829,1.5567298059509933
0.618,1.6358542170134718,0.8580801390679114,1.6343001720143113,1.5737420700790148,0.41312307982230934,0.096670525,1.5417460656207664
0.619,1.6621028128550432,0.8781630770678026,1.6680156932869672,1.5751370606073922,0.4606928752648401,0.10031661988862249,1.5263450889600838
0.62,1.6877852522924732,0.8987624358010138,1.7018171011868122,1.5786420182917322,0.5148828456189801,0.10413267195321028,1.5106020335109482
0.621,1.7129485975556944,0.9199299783278088,1.732778682,1.585567465270171,0.5802843493423702,0.10809942720263431,1.4957774659077396
0.622,1.737483875690479,0.9415892925539379,1.766306763642652,1.5915596135215495,0.6440174765618485,0.11230066791290833,1.4792965729146295
0.623,1.7613729613574767,0.9638172990981801,1.7973141726286914,1.6014251975211031,0.7174438747341584,0.11667877266226864,1.463357658396203
0.624,1.7845977292173378,0.986625728,1.8258795492662179,1.614821104078461,0.8003482758095428,0.1212408396584278,1.4480192986715221
0.625,1.8071400539307136,1.0100263104327987,1.8520815341786285,1.6314042200032517,0.892515412,0.12599396710909835,1.4333400700596515
0.626,1.8289818101582525,1.0340307758690719,1.8759987679893202,1.6508314321051025,0.9937300144705067,0.13094525322199277,1.4193785488796524
0.627,1.8501048725606064,1.058650854915253,1.8977098913216925,1.6727596271936445,1.1037768159565722,0.13610179620482374,1.406193311450588
0.628,1.8704911157984245,1.0838982778942896,1.9172935447991415,1.6968456920785038,1.222440548146683,0.14147069426530368,1.3938429340915208
0.629,1.890122414532357,1.109784775129131,1.9348283690450656,1.722746514,1.3495059429910825,0.1470590456111451,1.3823859931215141
0.63,1.9089806434230545,1.1363220769427254,1.9503930046828626,1.750118978475692,1.4847577324400132,0.15287394845006066,1.3718810648596298
0.631,1.927047677131167,1.1635219136580215,1.9640660923359308,1.7786199736072783,1.6279806484437187,0.15892250098976282,1.3623867256249311
0.632,1.9443053903173453,1.1913960155979677,1.9759262726276674,1.8079063857736968,1.7789594229524406,0.16521180143796413,1.3539615517364807
0.633,1.9607356576422392,1.219956113085513,1.9860521861814708,1.837635101784577,1.937478787916423,0.1717489480023772,1.3466641195133418
0.634,1.9763203537664982,1.249213936443605,1.9945224736207374,1.8674630084495465,2.1033234752859076,0.1785410388907144,1.340553005274576
0.635,1.9910413533507747,1.2791812159951936,2.001415775568867,1.8970469925782352,2.276278217011138,0.1855951723106885,1.3356867853392471
0.636,2.0048805310557167,1.3098696820632263,2.006810732649256,1.926043940980271,2.456127745042357,0.19291844647001188,1.3321240360264175
0.637,2.0178197615419755,1.341291064970652,2.010785985485303,1.954110740465282,2.6426567913298067,0.20051795957639706,1.3299233336551495
0.638,2.029840919470201,1.3734570950404192,2.0134201747004052,1.9809042778428974,2.8356500878237303,0.20840080983755674,1.3291432545445065
0.639,2.0409258795010436,1.406379502595477,2.0147919409179607,2.006081439922746,3.034892366474371,0.21657409546120332,1.3298423750135508
0.64,2.0510565162951533,1.440946456945167,2.015618463590319,2.0231216385483064,3.227370509713326,0.2248744167397422,1.3315961845978055
0.641,2.060347241072033,1.4748437672011336,2.015270273613273,2.047832419699302,3.441118885079319,0.233790745,1.334657573603463
0.642,2.0686599948197673,1.509695324302267,2.015494335754968,2.066802773,3.6561215249993184,0.24299213471680658,1.3389593868981304
0.643,2.075994777538356,1.5454704623943847,2.016171069044491,2.0803932794662248,3.871327636030261,0.25250242570497045,1.3442897426270175
0.644,2.082351589,1.582138515623304,2.0171808925109285,2.0889645184891217,4.085686424729083,0.26234545960493205,1.3504367589353339
0.645,2.087730429888099,1.6196688181348424,2.0184042251833683,2.092877070542956,4.298147097652721,0.2725450776007238,1.3571885539682906
0.646,2.092131299519252,1.6580307040748157,2.0197214860908943,2.092491515831212,4.507658861358105,0.283125121,1.3643332458710962
0.647,2.0955541981212606,1.6971935075890427,2.0210130942625963,2.088168434557375,4.713170922402179,0.29410943061592726,1.3716589527889618
0.648,2.0979991256941233,1.7371265628233397,2.0221594687275593,2.0802684069249278,4.913632487341873,0.3055218480034039,1.3789537928670967
0.649,2.099466082237841,1.7777992039235233,2.023041029,2.0691520131373573,5.107992762734126,0.3173862142228403,1.3860058842507106
0.65,2.0999550677524135,1.8191807650354117,2.0235381926536147,2.055179833398148,5.295200955,0.32972637045826897,1.3926033450850137
0.651,2.099466082237841,1.861240580304821,2.023531380172881,2.0387124479107843,5.474206271104043,0.3425661578937224,1.398534293515216
0.652,2.0979991256941233,1.903947983877569,2.0229010101017537,2.0201104368787512,5.643957917195581,0.3559294177132329,1.4035868476865274
0.653,2.095554198,1.9472723098994735,2.0215275014693224,1.9997343805055334,5.8034051,0.369839991,1.407549125744158
0.654,2.092131299519252,1.9911828925163495,2.0192912733046704,1.9779448589946156,5.951497025976491,0.3843217192405549,1.4102092458333166
0.655,2.0877304298880985,2.0356490658740167,2.016072744636888,1.955102452549484,6.087182901779736,0.39939844331643143,1.4113553260992147
0.656,2.082351589,2.080640164118291,2.0117523344950583,1.9315677413736212,6.209411933934088,0.4150940045124948,1.4107754846870615
0.657,2.075994777538356,2.1261255213949886,2.006210462,1.9077013056705132,6.317133328996482,0.4314322440127772,1.4082578397420666
0.658,2.0686599948197673,2.172074471849928,1.9993275459056095,1.8838637256436448,6.4092962935238535,0.4484370030013114,1.4035905094094403
0.659,2.060347241072033,2.2184563496289256,1.9909840055161627,1.8604155814965007,6.484850034,0.4661321226621297,1.3965616118343929
0.66,2.051056516295154,2.269186547078523,1.9836387674364035,1.8330238385448034,6.5513697109243445,0.48449387957119366,1.3851727487841299
0.661,2.0409258795010445,2.313439809681065,1.970075741397493,1.8149037485624409,6.5961609577767595,0.5037418777345901,1.3749379715563694
0.662,2.0298409194702014,2.358717986918915,1.955798474620487,1.7989378071316584,6.6227373309650455,0.5237641311174107,1.3611266888793991
0.663,2.0178197615419764,2.4047308319218788,1.940826745405367,1.7848258471743066,6.633468997628894,0.5445983380187203,1.3440367982539916
0.664,2.0048805310557167,2.4511880978197627,1.925180332052111,1.7722677016122401,6.630726124907994,0.5662821967375847,1.323966197180918
0.665,1.991041353350775,2.4977995377423743,1.9088790128607003,1.7609632033673102,6.616878879942038,0.5888534055730695,1.3012127831609521
0.666,1.9763203537664988,2.544274904819518,1.8919425661311118,1.750612185361368,6.594297429870713,0.6123496628242396,1.2760744536948645
0.667,1.9607356576422397,2.5903239521810026,1.874390770163328,1.7409144805162682,6.565351941833716,0.6368086667901611,1.248849106283429
0.668,1.9443053903173457,2.635656432956631,1.8562434032573263,1.7315699217538616,6.5324125829707285,0.6622681157698986,1.2198346384274164
0.669,1.9270476771311675,2.6799821002762116,1.8375202437130869,1.7222783419960004,6.497849520421447,0.6887657080625181,1.1893289476275997
0.67,1.9089806434230552,2.7230107072695513,1.8182410698305893,1.7127395741645377,6.464032921325558,0.7163391419670847,1.1576299313847505
0.671,1.8901224145323574,2.7644520070664544,1.798425659909813,1.7026534511813252,6.433332952822755,0.7450261157826639,1.1250354871996415
0.672,1.8704911157984248,2.804015752796729,1.778093792250737,1.6917198059682153,6.408119782052725,0.7748643278083209,1.0918435125730448
0.673,1.850104872560607,2.841411697590181,1.7572652451533424,1.6796384714470611,6.390763576155164,0.8058914763431217,1.0583519050057328
0.674,1.828981810158253,2.876349594576615,1.7359597969176064,1.6661092805397133,6.383634502269756,0.83814526,1.024858561998477
0.675,1.8071400539307143,2.9085391968858403,1.714197225843511,1.650832066168026,6.389102727536198,0.8716633761364146,0.9916613810520505
0.676,1.7845977292173392,2.9376902576476613,1.6919973102310344,1.6335066612538502,6.409538419094175,0.906483524,0.9590582596672249
0.677,1.7613729613574773,2.963512529991884,1.6693798283801553,1.6138328987190387,6.447311744083377,0.9426434015550662,0.9273470953447727
0.678,1.7374838756904794,2.9857157670483154,1.6463645585908546,1.5915106114854443,6.504792869643498,0.980180707,0.8968257855854659
0.679,1.712948597555695,3.0040097219467614,1.6229712791631115,1.5662396324749186,6.584351962914227,1.0191331389915996,0.8677922278900767
0.68,1.687785252292474,2.9945708754355476,1.6001345260134796,1.5456674971789108,6.604844359067309,1.059462092631759,0.8395257641710883
0.681,1.6621028128550452,3.0155462316311703,1.574550332118192,1.509190489405758,6.772189619,1.1012890710487135,0.8143347662535741
0.682,1.6358542170134736,3.0272180525331827,1.5484461047624098,1.4738812549524158,6.954439245750735,1.1447193479384579,0.7920768638317787
0.683,1.6090687921828855,3.029513470257725,1.521854453220602,1.4396739662043003,7.148438356717501,1.1897524941144892,0.772460313
0.684,1.581775865778406,3.022359616920937,1.4948079867672373,1.4065027955468268,7.351032069114243,1.2363880803903018,0.7551933680017199
0.685,1.5540047652151614,3.005683624638958,1.4673393146767866,1.3743019153654117,7.559065500200923,1.2846256775793925,0.7399842858566447
0.686,1.525784817908276,2.9794126255279276,1.4394810462237169,1.3430054980454693,7.7693837672374935,1.3344648564952561,0.7265413217336636
0.687,1.4971453512728767,2.9434737517039875,1.4112657906824995,1.3125477159724168,7.978831987483914,1.3859051879513902,0.7145727312643715
0.688,1.4681156927240917,2.8977941352832812,1.3827261573276053,1.2828627415316713,8.184255278200116,1.4389462427612831,0.70378677
0.689,1.4387251696770398,2.842300908381939,1.3538947554334977,1.2538847471086432,8.382498756646104,1.493587591738443,0.6938916938132296
0.69,1.4090031095468503,2.7769212031161046,1.324804194274649,1.2255479050887508,8.570407540081813,1.5498288056963598,0.684595758
0.691,1.3789788397486484,2.7015821516019187,1.295487083125528,1.1977863878574095,8.744826745767195,1.607669455448529,0.6756072185559688
0.692,1.3486816876975596,2.6162108859555198,1.2659760312606045,1.1705343678000353,8.902601491,1.6671091118084465,0.666634331
0.693,1.3181409808087103,2.5207345382930497,1.2363036479543479,1.1437260173020438,9.040576893,1.7281473455896088,0.6573853505453419
0.694,1.287386046497225,2.4150802407306466,1.2065025424812268,1.1172955087488503,9.155598068920973,1.7907837276055105,0.647568533
0.695,1.256446212,2.2991751253844503,1.1766053241157108,1.0911770145258708,9.244510136204633,1.855017828669649,0.6368921348341008
0.696,1.2253508052668505,2.172946324370602,1.146644602132269,1.0653047070185206,9.304158212037752,1.9208492195955187,0.6250644106697348
0.697,1.1941291531782123,2.0363209698052405,1.1166529858053704,1.0396127586122157,9.331387414,1.9882774711966165,0.6117936164749974
0.698,1.1628105833274407,1.8892261938045045,1.0866630844094844,1.0140353416923709,9.323042858392201,2.057302154286437,0.5967880078814822
0.699,1.1314244231296617,1.731589128484536,1.0567075072190804,0.9885066286444026,9.275969663433445,2.1279228396784773,0.5797558405207834
0.7,1.1000000000000003,1.5633369059614732,1.0268188635086273,0.9629607918537261,9.187012946063977,2.200139098186232,0.5604053700244949
0.701,1.0685755768703393,1.5620376798465223,0.9967601104025402,0.9361602800341564,9.162100279836677,2.2818443670494943,0.5424945955402496
0.702,1.0371894166725595,1.2828417025175984,0.966525163,0.9049405919263596,8.907044232675164,2.3498397927100525,0.515439287
0.703,1.0058708468217878,1.0191199946989422,0.9364030226065054,0.8740478630808557,8.708478074,2.4222739942861726,0.48840716899245123
0.704,0.9746491947331499,0.77849009,0.9064203299169868,0.8435102914990406,8.560876802748227,2.4988362986513706,0.4615432172970169
0.705,0.9435537878217706,0.5685695233159695,0.8766037274825906,0.8133560751823103,8.458715415798828,2.579216032679163,0.4349924080918703
0.706,0.9126139535027759,0.3969758276134211,0.846979857,0.7836134121320613,8.396468911402838,2.6631025232430683,0.40889971745549497
0.707,0.8818590191912913,0.2713265371446767,0.8175753617275375,0.7543105003496895,8.368612287,2.7501850972166038,0.3834101214663744
0.708,0.8513183123024423,0.19923918584062014,0.7884168825810649,0.7254755378365904,8.369620541903135,2.8401530814732854,0.3586685962029918
0.709,0.8210211602513544,0.18833130763213546,0.7595310620380855,0.6971367225941605,8.393968672615449,2.932695802886629,0.3348201177438308
0.71,0.79099689,0.24622043645010716,0.7309445421856917,0.6693222526237957,8.436131677513236,3.0275025883301554,0.3120096621673748
0.711,0.76127483,0.3805241062254185,0.7026839651109761,0.6420603259268922,8.490584554504503,3.124262764677379,0.2903822055521072
0.712,0.7318843072759125,0.598859851,0.6747759729010312,0.6153791405048459,8.551802301497272,3.2226656588018168,0.2700827239765115
0.713,0.7028546487271247,0.9088452043715975,0.6472472076429499,0.589306894,8.614259916399558,3.3224005975769884,0.2512561935190712
0.714,0.6742151820917255,1.3180977006042331,0.6201243114238243,0.5638717854909092,8.672432397119373,3.4231569078764075,0.2340475902582696
0.715,0.6459952347848407,1.834234873517745,0.5934339263307475,0.5391020119018111,8.720794742,3.5246239165735944,0.2186018902725903
0.716,0.618224134,2.464874257043017,0.567202694,0.5150257715931543,8.753821947643669,3.6264909505420646,0.20506406964051666
0.717,0.5909312078171167,3.217633385110933,0.5414572578711102,0.4916712625663351,8.765989013,3.7284473366553357,0.19357910444053217
0.718,0.5641457829865284,4.100129791652378,0.5162242586787346,0.4690666828227492,8.751770936334283,3.8301824017869235,0.1842919707511202
0.719,0.5378971871449567,5.1199810105982335,0.491530339,0.44724023,8.705642714762003,3.931385472810348,0.1773476446507643
0.72,0.5122147477075272,6.284804575879387,0.467402141,0.4262201031908624,8.622079346,4.031745876599123,0.1728911022179478
0.721,0.48705140244430606,7.190932656498644,0.44381586202608636,0.40489140831985915,8.597050618280479,4.079569528245825,0.16820782312128624
0.722,0.4625161243095214,9.252663095558816,0.42076268129149574,0.3826216057893972,8.165919556354602,4.213190818505961,0.16516944914558948
0.723,0.4386270386425235,10.86417293212369,0.3983716060123422,0.3611126363222951,7.640869576346376,4.320641172043559,0.16122426365035802
0.724,0.415402271,12.062810751281413,0.3766589579613288,0.34037658241251295,7.038023774935169,4.402248149363042,0.15652259201596158
0.725,0.39285994606928687,12.885925138120136,0.3556410589111584,0.32042552655401113,6.373505248800351,4.458339310968831,0.15121475962276984
0.726,0.37101818984174756,13.370864677727996,0.33533423063453377,0.3012715512407494,5.6634370946212895,4.489242217365342,0.14545109185115232
0.727,0.3498951274393942,13.554977955193149,0.31575479490415825,0.2829267389666882,4.923942409077359,4.495284429057002,0.13938191408147887
0.728,0.32950888420157626,13.475613555603724,0.29691907349273444,0.2654031722257873,4.171144288847923,4.476793506548227,0.13315755169411903
0.729,0.3098775854676436,13.17012006404788,0.27884338817296545,0.2487129335120071,3.4211658306123542,4.434097010343438,0.1269283300694425
0.73,0.29101935657694605,12.675846065613749,0.2615440607175542,0.23286810531930757,2.6901301310500214,4.367522500947056,0.12084457458781903
0.731,0.2729523228688333,12.030140145389488,0.24503741289920372,0.21788077014164894,1.9941602868402941,4.277397538863505,0.11505661062961818
0.732,0.2556946096826551,11.270350888463236,0.22933976649061685,0.20376301047299122,1.3493793946625419,4.164049684597198,0.10971476357520968
0.733,0.23926434235776134,10.433826879923144,0.2144674432644967,0.19052690880729467,0.7719105511961345,4.027806498652562,0.10496935880496322
0.734,0.2236796462335016,9.557916704857345,0.200436765,0.1781845476385192,0.2778768531204408,3.8689955415340136,0.10097072169924838
0.735,0.2089586466492258,8.679968948353999,0.187264053,0.1667480094606252,-0.116598603,3.687944373745978,0.097869178
0.736,0.1951194689442836,7.837332196,0.17496563040796545,0.1562293767675726,-0.39539272,3.4849805557928706,0.095815052
0.737,0.18218023845802483,7.067355031387214,0.16355781763874133,0.14664073205332154,-0.542382402,3.2604316481791145,0.09495867
0.738,0.17015908052979922,6.407386041100073,0.15305693691549865,0.13799415781183222,-0.541444552,3.014625211,0.095450358
0.739,0.15907412049895658,5.8947738097279565,0.14347931001094033,0.13030173653706467,-0.376456073,2.747888805987337,0.097440439
0.74,0.1489434837048466,5.566866922359012,0.1348412586977694,0.12357555072297909,-0.031293868,2.4605499924181573,0.10107924132082641
0.741,0.13965275892796736,4.9331201333770505,0.12718661296201553,0.11738835391963276,0.2655618581545932,2.2835721518580367,0.10614665825244526
0.742,0.13134000518023312,7.293758907276142,0.12034969107810467,0.11183685793352546,1.0284670181006095,1.8981926507683342,0.1153866831287799
0.743,0.12400522246164412,9.324196145485177,0.11450174414029247,0.10732967228776277,1.7217484662606426,1.5806583257921267,0.12554047675344798
0.744,0.11764841077220028,11.037579676148862,0.10964171157924818,0.10386143086114837,2.346820962474206,1.3298833155671237,0.1365976043903861
0.745,0.1122695701119017,12.447057327411901,0.10576853282564108,0.10142676753248592,2.9050992665808137,1.144781758731035,0.14854763130353085
0.746,0.10786870048074827,13.565776927418984,0.10288114731014036,0.10002031618057908,3.397998138419976,1.024267793921569,0.1613801227568186
0.747,0.1044458018787401,14.40688630431482,0.1009784944634154,0.099636711,3.8269323378312126,0.9672555597764366,0.17508464401418605
0.748,0.10200087430587707,14.983533286244107,0.10005951371613536,0.10027058492224702,4.193316624654032,0.9726591949333464,0.18965076033956954
0.749,0.10053391776215928,15.308865701351545,0.10012314449896952,0.10191657277342915,4.498565758727947,1.039392838030008,0.20506803699690565
0.75,0.10004493224758665,15.396031377781837,0.10116832624258715,0.1045693081165816,4.744094499892474,1.1663706277041312,0.22132603925013095
0.751,0.10053391776215925,15.25817814367968,0.10319399837765751,0.10822342483050806,4.931317607987124,1.3525067025934254,0.23841433236318185
0.752,0.10200087430587702,14.908453827189774,0.10619910033484986,0.11287355679401223,5.061649842851413,1.5967152013355996,0.25632248159999493
0.753,0.10444580187874003,14.360006256456826,0.11018257154483349,0.1185143378858978,5.1365059643248525,1.8979102625683644,0.2750400522245068
0.754,0.10786870048074818,13.625983259625524,0.11514335143827759,0.12514040198496834,5.157300732246954,2.2550060249294277,0.29455660950065377
0.755,0.11226957011190158,12.719532664840585,0.12108037944585148,0.1327463829700277,5.125448906457237,2.666916627056501,0.31486171869237256
0.756,0.11764841077220016,11.653802300246701,0.12799259499822443,0.1413269147198794,5.042365246795209,3.132556207587292,0.3359449450635996
0.757,0.12400522246164392,10.44193999398857,0.1358789375260656,0.15087663111332722,4.909464513100384,3.6508389051595103,0.3577958538782713
0.758,0.1313400051802329,9.097093574210895,0.14473834646004438,0.16139016602917478,4.728161465212279,4.220678858410867,0.3804040104003244
0.759,0.13965275892796705,7.632410869058379,0.15456976123082997,0.1728621533462258,4.499870862970405,4.840990205979071,0.40375897989369525
0.76,0.14894348370484642,6.061039706675721,0.16537212126909165,0.18528722694328395,4.226007466214276,5.5106870865018305,0.4278503276223205
0.761,0.1590741204989562,4.281626694,0.17715657742171487,0.19860810178148244,3.9917010149458974,6.091794006,0.4537029329710704
0.762,0.17015908052979883,5.237133701761272,0.1897440537703159,0.212764766,3.9037450835427023,6.828412379478886,0.4804928332779398
0.763,0.18218023845802442,6.224621026,0.2032836320920774,0.22789553196991438,3.8323336476739183,7.4939982020076155,0.5086046006116952
0.764,0.19511946894428306,7.221446801273112,0.21775564580864043,0.2439788305848753,3.7750994256544232,8.090825058041924,0.5379931240387366
0.765,0.20895864664922528,8.204969159424385,0.23314042834164622,0.2609930944290924,3.729675135799094,8.621166532,0.5686132926254641
0.766,0.22367964623350098,9.152546234252176,0.2494183131127357,0.27891675566413493,3.6936934964228065,9.087296208560792,0.6004199954382773
0.767,0.2392643423577607,10.04153615906622,0.2665696335435501,0.29772824645157303,3.664787225840441,9.491487672012122,0.6333681215435768
0.768,0.25569460968265445,10.849297067176225,0.2845747230557304,0.31740599895297583,3.640589042366873,9.836014506902547,0.66741256
0.769,0.27295232286883253,11.553187091891918,0.30341391507091764,0.33792844532991306,3.618731664,10.123150297715455,0.7025082
0.77,0.29101935657694533,12.130564366523014,0.3230675430107529,0.3592740177439544,3.5968478100056385,10.355168628934225,0.73860993
0.771,0.3098775854676428,12.558787024379239,0.3435159402968774,0.3814211483566694,3.572570197747727,10.534343085042241,0.7756726402176326
0.772,0.32950888420157537,12.815213198770305,0.36473944,0.4043482693296276,3.543531545858122,10.662947250522883,0.8136512187813612
0.773,0.3498951274393933,12.877201023005945,0.3867183765945581,0.42803381282439873,3.507364572651702,10.743254709859533,0.8525005550359757
0.774,0.37101818984174656,12.722108630395862,0.4094330824493963,0.4524562110025521,3.461701996443342,10.777539047535566,0.8921755380478754
0.775,0.39285994606928587,12.327294154249794,0.4328638913370882,0.4775938960256577,3.4041765355479225,10.768073848034373,0.9326310568834615
0.776,0.41540227078266106,11.670115727877448,0.4569911366792745,0.5034253,3.3324209082803185,10.717132695839329,0.9738220006091332
0.777,0.4386270386425225,10.727931484588547,0.4817951518975965,0.5299288552530033,3.244067832955407,10.626989175433813,1.0157032582912904
0.778,0.4625161243095204,9.478099557692815,0.5072562704136951,0.5570829937803824,3.136750027888067,10.49991687130121,1.0582297189963334
0.779,0.48705140244430506,7.897978080499968,0.5333548256492116,0.584866148,3.0081002113931747,10.338189367924901,1.101356271790662
0.78,0.5122147477075262,5.845773632006115,0.5601405699237053,0.6132489922709297,2.8721564447988155,10.197586453677435,1.1426749629332726
0.781,0.5378971871449558,4.176409781343163,0.5873688820274683,0.6422026106948997,2.7098404025328424,9.980699505,1.1881582876112198
0.782,0.5641457829865275,2.7894271810345654,0.6151671012371005,0.6717054371130101,2.561481673879547,9.790897479177119,1.2336578474274926
0.783,0.5909312078171157,1.664068050024369,0.6435035722658123,0.7017255327266747,2.4262159145750917,9.626412826356031,1.279124512112321
0.784,0.6182241342215948,0.7795746072566186,0.6723466398268148,0.7322309587373071,2.303178780355642,9.485477997344345,1.3245091513959337
0.785,0.6459952347848398,0.11518907167536081,0.7016646486333182,0.7631897763463213,2.1915059269573582,9.366325442784573,1.3697626350085605
0.786,0.6742151820917244,-0.349846338,0.7314259433985335,0.7945700467551302,2.0903330101164057,9.267187613319221,1.4148358326804298
0.787,0.7028546487271237,-0.636289402,0.7615988688356714,0.8263398311651483,1.998795685568948,9.186296959590809,1.459679614141772
0.788,0.7318843072759116,-0.764897903,0.7921517696579425,0.8584671907777884,1.9160296090511473,9.121885932241842,1.504244849122816
0.789,0.7612748303229627,-0.75642962,0.8230529905785574,0.8909201867944646,1.8411704362991674,9.072186981914834,1.548482407
0.79,0.7909968904531519,-0.631642335,0.854270876,0.9236668804165903,1.7733538230491712,9.035432559,1.5923431585649244
0.791,0.8210211602513531,-0.41129383,0.8857737715676619,0.9566753328455794,1.711715425037323,9.009855114896752,1.6357779724864485
0.792,0.8513183123024409,-0.116141885,0.9175300210625723,0.9899136052828452,1.655390897999785,8.993687099490696,1.6787377188485908
0.793,0.8818590191912902,0.2330557190246034,0.9495079695086697,1.023349758929802,1.6035158976727217,8.985160963676657,1.7211732673815816
0.794,0.9126139535027745,0.6155412006038653,0.9816759616191639,1.056951854987862,1.555226079792295,8.982509158,1.7630354878156487
0.795,0.9435537878217696,1.010556778810083,1.0140023421072666,1.0906879546584407,1.5096571,8.983964133394643,1.804275249881023
0.796,0.9746491947331487,1.397344672587303,1.0464554556861878,1.1245261191429505,1.4659446143160084,8.98775834,1.844843423307933
0.797,1.0058708468217867,1.755147100879571,1.0790036470691384,1.1584344096428052,1.4232242781924742,8.992124229190814,1.8846908778266074
0.798,1.0371894166725584,2.063206282630934,1.1116152609693288,1.1923808873594188,1.380631747460231,8.995294251,1.9237684831672763
0.799,1.0685755768703378,2.300764436785437,1.144258642,1.2263336134942047,1.3373026778554415,8.995500856205268,1.9620271090601689
0.8,1.0999999999999992,2.5304055826316434,1.1769166801626256,1.2603209892365794,1.306133601256876,8.992537478673286,2.0037831083637414
0.801,1.1314244231296606,2.5450042109004167,1.2095138784403021,1.2941216895766507,1.2468294386497494,8.972244792189892,2.0380999354204845
0.802,1.1628105833274398,2.564754574227797,1.2420423439269663,1.3278760316083995,1.1890616991578828,8.938588548792337,2.0728375012362745
0.803,1.1941291531782112,2.5890399785128366,1.2744708260268005,1.3615418975544766,1.1329005682958988,8.892115894787405,2.1079148471318225
0.804,1.2253508052668494,2.617243729654589,1.3067680741439858,1.3950771696375337,1.0784162315784207,8.833373976,2.143251014
0.805,1.2564462121782292,2.6487491335521076,1.3389028376827035,1.428439730080223,1.0256788745200713,8.762909940182544,2.178765044445039
0.806,1.2873860464972238,2.682939496104442,1.3708438660471347,1.4615874611051944,0.9747586826354728,8.681270932196176,2.2143759785041284
0.807,1.3181409808087092,2.719198123210649,1.4025599086414622,1.4944782449351015,0.9257258414392495,8.589004098829564,2.2500028579258213
0.808,1.3486816876975587,2.756908320769777,1.4340197148698655,1.527069963792594,0.878650536,8.486656586389486,2.2855647240308286
0.809,1.378978839748647,2.795453395,1.465192034136527,1.5593204999003234,0.8336029531704167,8.374775541,2.320980618139861
0.81,1.409003109546849,2.8342166508430124,1.4960456158456275,1.591187735480942,0.7906532771270536,8.253908109516072,2.356169581573629
0.811,1.4387251696770385,2.872581395155225,1.5265492094013489,1.6226295527571006,0.7498716938305565,8.124601437696299,2.391050655652846
0.812,1.4681156927240904,2.9099309335165695,1.556671564207872,1.6536038339514507,0.7113283887955482,7.987402672030192,2.425542881698221
0.813,1.4971453512728754,2.945648571826097,1.5863814296693757,1.684068461286641,0.6750935475366556,7.842858958824553,2.459565301030463
0.814,1.525784817908275,2.979117615982866,1.6156475551900473,1.7139813169853286,0.6412373555684935,7.691517444386126,2.4930369549702887
0.815,1.554004765,3.009721371885927,1.6444386901740653,1.7433002832701627,0.6098299984056891,7.5339252750217165,2.5258768848384077
0.816,1.581775865778405,3.0368431454343305,1.6727235840256107,1.7719832423637942,0.5809416615628651,7.3706295970381035,2.558004132
0.817,1.6090687921828843,3.0598662425271312,1.7004709861488654,1.7999880764888747,0.5546425305546446,7.202177556742072,2.5893377376423676
0.818,1.6358542170134722,3.0781739690633794,1.7276496459480102,1.8272726678680549,0.5310027908956503,7.0291163,2.6197967432196307
0.819,1.662102812855044,3.0911496309421294,1.754228312827227,1.8537948987239874,0.5100926281005053,6.851992974439875,2.649300190008031
0.82,1.6877852522924728,3.0981765340624325,1.7801757361906965,1.8795126512793225,0.49198222768383226,6.6713547250472764,2.677767119328279
0.821,1.7129485975556944,3.0894021436541492,1.8053038294273804,1.9042636844809846,0.47334663071191935,6.483797361584381,2.701927253775043
0.822,1.7374838756904787,3.0522169408740867,1.8300637894873772,1.9284792472737196,0.45665647479433985,6.300230356974058,2.728485696439821
0.823,1.7613729613574767,3.011926254947473,1.8540350403452792,1.951673065,0.44007008543616705,6.110925610176731,2.7520292139628575
0.824,1.784597729217338,2.9688700366862983,1.877201087893498,1.973848201821824,0.4236099596007718,5.916420203341764,2.7724709282908444
0.825,1.807140053930713,2.9233882369025572,1.8995454380244425,1.9950077246542275,0.4072985942515249,5.717251218618515,2.789723961370474
0.826,1.8289818101582525,2.8758208064082402,1.9210515966305233,2.015154698576889,0.39115848635179734,5.513955738,2.803701435148438
0.827,1.8501048725606066,2.8265076960153417,1.9417030696041513,2.0342921891283265,0.37521213286495997,5.307070844104628,2.8143164715714284
0.828,1.8704911157984239,2.775788856535851,1.9614833628377348,2.052423261847055,0.3594820307543833,5.097133618612712,2.8214821925861364
0.829,1.8901224145323567,2.7240042387817636,1.980375982223685,2.0695509822715925,0.3439906769834383,4.884681143829963,2.8251117201392546
0.83,1.9089806434230545,2.6714937935650704,1.998364433654412,2.0856784159404564,0.32876056851549595,4.670250501905744,2.825118176177475
0.831,1.9270476771311669,2.6185974716977634,2.015432223022326,2.1008086283921648,0.31381420231392687,4.454378774989417,2.8214146826474886
0.832,1.944305390317345,2.5656552239918353,2.0315628562198365,2.1149446851652334,0.299174075,4.237603045230341,2.813914361495987
0.833,1.960735657642239,2.5130070012592793,2.0467398391393545,2.128089651798181,0.2848626845633923,4.020460394777883,2.802530334669664
0.834,1.9763203537664982,2.460992754312087,2.060946678,2.140246593829523,0.27090252694116845,3.803487906,2.7871757241152095
0.835,1.9910413533507745,2.4099524339622516,2.074166877714052,2.1514185767977785,0.2573160994388012,3.5872226603902573,2.7677636517793167
0.836,2.0048805310557163,2.360225991021764,2.0863839451540516,2.161608666241464,0.24412589901966153,3.3722017407538143,2.7442072396086763
0.837,2.017819761541975,2.3121533763026187,2.0975813858856993,2.170819927699097,0.23135442264712025,3.158962229021435,2.7164196095499813
0.838,2.0298409194702005,2.266074540616806,2.1077427058014044,2.1790554267091937,0.2190241672845481,2.948041207342479,2.6843138835499225
0.839,2.0409258795010436,2.222329435,2.1168514107935774,2.186318228810273,0.20715762989531605,2.7399757578663104,2.6478031835551934
0.84,2.0510565162951533,2.1812580095931517,2.1248910067546283,2.1926113995408505,0.19577730744279478,2.535302963,2.6068006315124834
0.841,2.060347241072033,2.1383661002494625,2.1319946345441503,2.1981683744241507,0.18512848222114772,2.342095594125111,2.562741612581343
0.842,2.0686599948197673,2.0940864516571485,2.137991124242435,2.2024880217266505,0.1753318722774276,2.1432546997933053,2.514935126720922
0.843,2.075994777538356,2.0498284720305304,2.142965449318761,2.2060134800197906,0.16619157473075716,1.9537624366855821,2.463436136075043
0.844,2.082351589,2.0056586537163694,2.1469259630147706,2.208724965854017,0.15767519127875435,1.7736971093784497,2.4085384895564417
0.845,2.087730429888099,1.9616434890614272,2.1498810185721045,2.2106026957797744,0.14975032361903728,1.603137022,2.3505360360778513
0.846,2.092131299519252,1.917849470412462,2.151838969232404,2.2116268863475077,0.1423845734492239,1.4421604804720016,2.2897226245520037
0.847,2.0955541981212606,1.874343090116237,2.1528081682373137,2.2117777541076626,0.1355455424669323,1.290845788025706,2.2263921038916354
0.848,2.0979991256941233,1.8311908405195114,2.1527969688284716,2.2110355156106833,0.12920083236978047,1.1492712496860427,2.160838323009477
0.849,2.099466082237841,1.7884592139690463,2.1518137242475213,2.2093803874070153,0.12331804485538644,1.0175151700295222,2.0933551308182627
0.85,2.0999550677524135,1.7462147028116022,2.149866787736105,2.206792586047104,0.11786478162136818,0.895655854,2.024236376230727
0.851,2.099466082237841,1.7045237993939404,2.1469645125358636,2.203252328081394,0.11280864436534381,0.7837716050719489,1.9537759081596031
0.852,2.0979991256941233,1.6634529960628206,2.143115251888439,2.1987398300603305,0.10811723478493128,0.681940729,1.8822675755176241
0.853,2.095554198,1.623068785165005,2.138327359035473,2.193235309,0.10375815457774867,0.5902415297650684,1.8100052272175242
0.854,2.092131299519252,1.5834376590472523,2.1326091872186064,2.1867189800539246,0.099699005,0.5087523121719132,1.7372827121720353
0.855,2.0877304298880985,1.5446261100563252,2.1259690896794834,2.1791710611694723,0.095907389,0.4375513807209617,1.6643938792938937
0.856,2.082351589,1.5067006305389832,2.118415419659744,2.1705717684314476,0.092350907,0.37671704,1.5916325774958306
0.857,2.075994777538356,1.469727712841987,2.1099565304010293,2.1609013183902945,0.088997161,0.32632759455171034,1.5192926556905801
0.858,2.0686599948197673,1.433773849312098,2.1006007751449824,2.1501399275964586,0.085813754,0.2864613489864309,1.4476679627908764
0.859,2.060347241072033,1.398905532296076,2.0903565071332446,2.1382678126003856,0.082768285,0.2571966078693957,1.3770523477094523
0.86,2.0510565162951546,1.3651892541406827,2.0792320796074573,2.12526519,0.079828358,0.23861167577711515,1.3077396593590422
0.861,2.0409258795010445,1.3321817905935465,2.067088599293045,2.110572188,0.077028455,0.22571076227580417,1.2411606810323796
0.862,2.029840919470202,1.3004389383508244,2.054275534316776,2.095559912104358,0.074330134,0.2240528017473825,1.1738403440296705
0.863,2.017819761541976,1.2694843959532531,2.0405506617079143,2.0790993394052224,0.071712921,0.22995081719901125,1.1091485441612947
0.864,2.0048805310557167,1.239299657451562,2.0259164437036707,2.061209019862995,0.069177738,0.24289509739115925,1.0471430683798437
0.865,1.9910413533507754,1.2098662168964809,2.0103753425412556,2.041907503091644,0.066725504,0.2623759310842958,0.9878817036379085
0.866,1.9763203537664988,1.1811655683387383,1.9939298204578757,2.0212133387051385,0.06435714,0.2878836070388894,0.9314222368880802
0.867,1.960735658,1.1531792058290649,1.9765823396907443,1.999145076,0.062073566,0.3189084140154094,0.8778224550829506
0.868,1.9443053903173462,1.1258886234181893,1.958335362477068,1.975721265542546,0.059875702,0.3549406407743244,0.8271401451751107
0.869,1.927047677131168,1.099275315156841,1.939191351054058,1.950960455994397,0.057764468,0.3954705760761036,0.7794330941171518
0.87,1.9089806434230556,1.0733207750957496,1.9191527676589233,1.9248811972869715,0.055740785066976564,0.43998850868121586,0.7347590888616652
0.871,1.8901224145323579,1.0480064972856447,1.8982220745288738,1.897502039034241,0.053805572,0.487984727,0.693175916
0.872,1.8704911157984248,1.0233139757772551,1.8764017339011183,1.868841530850173,0.051959750587420306,0.538949521,0.6547413635684738
0.873,1.8501048725606073,0.9992247046213111,1.8536942080128678,1.8389182223487386,0.05020424,0.5923731779212402,0.6195132174359518
0.874,1.8289818101582531,0.975720178,1.8301019591013303,1.8077506631439062,0.04853996,0.6477459873443736,0.587549265
0.875,1.8071400539307143,0.9527818895696755,1.8056274494037172,1.7753574028496466,0.046967831913644724,0.7045582378731854,0.5589072929620112
0.876,1.7845977292173394,0.9303913337754435,1.780273141157237,1.7417569910799282,0.045488775,0.7623002182681438,0.5336450885257753
0.877,1.7613729613574773,0.9085300045365741,1.7540414965990991,1.7069679774487208,0.04410371,0.8204622172897176,0.5118204385601506
0.878,1.7374838756904798,0.8871793959037968,1.7269349779665135,1.6710089115699946,0.042813557,0.8785345236983761,0.4934911300177286
0.879,1.7129485975556953,0.8663210019278416,1.6989560474966898,1.6338983430577185,0.041619237,0.9360074262545881,0.4787149498511003
0.88,1.687785252292474,0.8459363166594376,1.670107167426838,1.5956548215258626,0.040521668,0.9923712137188229,0.4675496850128573
0.881,1.6621028128550446,0.8261060244834633,1.640286558741455,1.556601222812176,0.039518461,1.046741529791305,0.45932619440100575
0.882,1.635854217013473,0.8067819198832488,1.6100389379692395,1.516668875878404,0.038614763,1.102583947830136,0.4540645241432339
0.883,1.6090687921828848,0.7879597978602674,1.5789029436036852,1.4758688721592637,0.037805402,1.155967119406633,0.4520263784244933
0.884,1.5817758657784053,0.7696285714827169,1.5469289163194078,1.4342953010843527,0.037086616212324425,1.2068621793246979,0.45309005780256695
0.885,1.554004765215161,0.7517771538187961,1.5141671967910224,1.3920422520832696,0.036454647579321015,1.2552402623882324,0.4571338628352384
0.886,1.5257848179082758,0.7343944579367023,1.4806681256931444,1.3492038145856113,0.035905736388618506,1.301072503401138,0.4640360940802907
0.887,1.4971453512728772,0.7174693969046347,1.446482043700391,1.3058740780209774,0.035436123250272414,1.3443300371673172,0.47367505209550775
0.888,1.4681156927240893,0.7009908837907908,1.4116592914873758,1.2621471318189643,0.035042049,1.3849839984906713,0.4859290374386722
0.889,1.4387251696770378,0.6849478316633688,1.3762502097287157,1.2181170654091715,0.034719754,1.4230055221751023,0.5006763506675678
0.89,1.4090031095468487,0.669329154,1.3403051390990257,1.1738779682211957,0.034465478249927094,1.4583657430245123,0.5177952923399776
0.891,1.3789788397486475,0.6541237626405835,1.3038744202729216,1.1295239296846358,0.034275463,1.4910357958428029,0.5371641630136852
0.892,1.3486816876975596,0.6393205718816168,1.267008393925019,1.0851490392290892,0.03414595,1.5209868154338757,0.5586612632464738
0.893,1.3181409808087106,0.6249084943818648,1.2297574007299337,1.0408473862841545,0.034073177682786025,1.5481899366016336,0.5821648935961268
0.894,1.2873860464972255,0.6108764432095255,1.1921717813622807,0.9967130602794287,0.034053388,1.5726162941499768,0.607553355
0.895,1.256446212178231,0.5972133314327978,1.154301876496677,0.9528401506445114,0.034082821234989416,1.5942370228828093,0.6347049468771586
0.896,1.2253508052668518,0.583908072,1.1161980268077367,0.9093227468089993,0.034157718020346756,1.6130232576040315,0.6634979709241046
0.897,1.1941291531782134,0.5709495783389678,1.077910572970076,0.8662549382024907,0.034274318958615116,1.628946133117545,0.6938107273190479
0.898,1.1628105833274418,0.5583267631582622,1.039489855658311,0.8237308142545838,0.034428864659849984,1.6419767842272528,0.7255215166197723
0.899,1.1314244231296624,0.5460285396459605,1.0009862155470564,0.7818444643948765,0.034617595734106825,1.652086345737056,0.758508639
0.9,1.1000000000000012,0.5340014745339905,0.9628180113510971,0.7416377907315573,0.034811562263145086,1.6595961833999642,0.7918093262368552
0.901,1.0685755768703395,0.5223493944557949,0.924209784,0.700716703,0.035076246,1.664528918055647,0.8274447483515601
0.902,1.0371894166725601,0.5109804525308707,0.8858088775672441,0.6609115649556182,0.035359345,1.6670647540429568,0.8637789142295365
0.903,1.0058708468217885,0.4998887063394422,0.8476735443912641,0.6222614790887999,0.035659945623438216,1.6673128097367322,0.9007324098351092
0.904,0.9746491947331501,0.48906821346173396,0.8098620384931583,0.5848055487186894,0.035977132,1.665382203511813,0.9382258211326021
0.905,0.943553788,0.47851303147797053,0.7724326134733602,0.5485828769572418,0.036309990292368234,1.6613820537430384,0.976179734
0.906,0.9126139535027761,0.46821721796837573,0.7354435229323018,0.5136325669164122,0.036657605,1.655421478805246,1.0145147346606493
0.907,0.8818590191912917,0.45817483051317487,0.6989530204704169,0.47999372170815596,0.037019061199517304,1.647609597073276,1.053151408819853
0.908,0.8513183123024426,0.4483799266925916,0.6630193596881371,0.44770544444442784,0.037393444428646665,1.6380555269219668,1.0920103425282754
0.909,0.8210211602513546,0.43882656408685045,0.6277007941858957,0.4168068382371831,0.03777984,1.6268683867261573,1.1310121217502418
0.91,0.7909968904531532,0.42950880027617605,0.5930555775641256,0.3873370061983769,0.038177332,1.6141572948606864,1.1700773324500766
0.911,0.7612748303229643,0.42042069284079264,0.5591419634232595,0.3593350514399644,0.038585007,1.6000313697003936,1.2091265605921047
0.912,0.7318843072759128,0.4115562993609247,0.5260182053637298,0.3328400770739008,0.03900195,1.584599729620117,1.2480803921406505
0.913,0.702854649,0.4029096774167966,0.49374255698596997,0.3078911862121412,0.039427245,1.5679714929946968,1.286859413060039
0.914,0.6742151820917255,0.3944748845886326,0.462373272,0.2845274819666404,0.039859979,1.5502557781989708,1.3253842093145938
0.915,0.6459952347848409,0.3862459784566575,0.43196860367748935,0.26278806744935407,0.040299235128556314,1.5315617036077789,1.3635753668686408
0.916,0.6182241342215962,0.37821701660109536,0.40258680594763435,0.24271204577223698,0.0407441,1.5119983875959593,1.401353471686504
0.917,0.5909312078171168,0.3703820566021705,0.37428613230127994,0.22433852004724436,0.041193658,1.491674948538351,1.4386391097325077
0.918,0.5641457829865286,0.36273515604010764,0.34712483633885877,0.2077065933863314,0.041646995,1.4707005048097936,1.4753528669709775
0.919,0.5378971871449569,0.35527037249513094,0.3211611716608037,0.1928553689014532,0.042103196,1.4491841747851257,1.5114153293662371
0.92,0.5122147477075278,0.3479626912768565,0.29708858431633633,0.18031824212817035,0.042562548,1.4279788644664364,1.546232181414798
0.921,0.4870514024443062,0.34086694783530896,0.2731876757752879,0.16857359999330784,0.043027093954284334,1.4051140444159453,1.581307732767304
0.922,0.4625161243095216,0.33393756571385064,0.2507324589477295,0.1586929599888353,0.0434956,1.3821271510341742,1.6155114021083445
0.923,0.4386270386425236,0.32717104574312117,0.229725114,0.15063957046731602,0.043967986,1.3590550923363336,1.6488338559665632
0.924,0.4154022707826622,0.32056388875376063,0.21016782092528621,0.14437667978131313,0.044444168,1.3359347763376344,1.6812657608706016
0.925,0.392859946,0.3141125955764086,0.19206275997650304,0.13986753628338994,0.044924066035708275,1.3128031110532872,1.7127977833491026
0.926,0.3710181898417477,0.3078136670417051,0.17541211123341327,0.13707538832610952,0.045407597635887614,1.289697004498503,1.7434205899307078
0.927,0.34989512743939444,0.301663604,0.16021805481906787,0.13596348426203525,0.045894681181311986,1.2666533646884934,1.7731248471440604
0.928,0.32950888420157654,0.295658907,0.1464827708565176,0.13649507244373016,0.046385235,1.2437090996384679,1.8019012215178016
0.929,0.3098775854676438,0.2897960775998842,0.1342084394688133,0.13863340122375756,0.046879177,1.2209011173636382,1.8297403795805742
0.93,0.2910193565769462,0.2840716159421732,0.12339724077900587,0.14234171895468056,0.047376426055633275,1.198266325879215,1.8566329878610204
0.931,0.2729523228688335,0.2784820230803099,0.11405135491014612,0.14758327398906246,0.047876899948615846,1.175841633200409,1.8825697128877827
0.932,0.2556946096826552,0.27302379984493413,0.1061729619852849,0.15432131467946641,0.048380517070132543,1.153663947342431,1.9075412211895029
0.933,0.23926434235776145,0.26769344706668585,0.099764242,0.16251908937845566,0.048887195676841196,1.1317701763204924,1.9315381792948243
0.934,0.22367964623350162,0.2624874655762047,0.094827375,0.17213984643859337,0.049396854,1.1101972281498032,1.9545512537323873
0.935,0.20895864664922578,0.2574023562041309,0.091364542,0.1831468342124428,0.04990941,1.0889820108455748,1.9765711110308366
0.936,0.19511946894428345,0.25243461978110393,0.089377922,0.19550330105256708,0.050424783,1.0681614324230178,1.9975884177188132
0.937,0.1821802384580245,0.24758075713776379,0.088869696,0.20917249531152948,0.05094289,1.0477724008973432,2.0175938403249587
0.938,0.170159081,0.24283726910475079,0.089842043,0.22411766534189143,0.051463649971287266,1.027851824283764,2.0365780453779143
0.939,0.15907412049895703,0.2382006565127038,0.092297144,0.2403020594962195,0.051986981,1.0084366105974867,2.054531699406327
0.94,0.1489434837048467,0.23366742019226314,0.096237179,0.2576889261270752,0.052512801068433146,0.9895636678537241,2.0714454689388355
0.941,0.13965275892796744,0.22923503962044225,0.10157210437440412,0.2760704288712065,0.053040504,0.971144394,2.087406735777503
0.942,0.13134000518023323,0.22491111201273845,0.10813241831820611,0.2956057087189644,0.053570559,0.9530800141109912,2.1024634520107552
0.943,0.12400522246164418,0.2206820860638036,0.11609616668022138,0.3161276206755613,0.054102491,0.9355574661021379,2.1165318277652743
0.944,0.11764841077220035,0.2165460248561194,0.1254221538439129,0.33758406829491716,0.054636112,0.9185690547969119,2.1296305499155004
0.945,0.11226957011190174,0.2125009914721674,0.13606918419274372,0.3599229551309518,0.055171231,0.9021070848631163,2.141778305335872
0.946,0.10786870048074831,0.20854504899442936,0.14799606211017696,0.38309218473758533,0.05570766,0.8861638609685553,2.1529937809008315
0.947,0.10444580187874011,0.20467626050538687,0.1611615919796756,0.40703966066873776,0.056245209,0.8707316877810329,2.1632956634848193
0.948,0.10200087430587709,0.20089268908752142,0.17552457818470266,0.4317132864783286,0.056783687,0.85580287,2.1727026399622735
0.949,0.10053391776215928,0.19719239782331485,0.1910438251087212,0.4570609657202781,0.057322908,0.8413697121983171,2.1812333972076354
0.95,0.10004493224758666,0.19357344979524865,0.20767813713519429,0.4830306019485063,0.057862679,0.8274245191387318,2.188906622095347
0.951,0.10053391776215924,0.19003390808580453,0.2253863186475849,0.5095700987169327,0.058402813,0.8139595954573995,2.195741001499846
0.952,0.102000874,0.1865718357774641,0.24412717402935613,0.5366273595794776,0.058943121,0.8009672458221242,2.201755222295574
0.953,0.104445802,0.18318529595270905,0.26385950766397104,0.5641502880900608,0.059483411141883456,0.7884397749007098,2.206967971356972
0.954,0.10786870048074816,0.17987235169402088,0.2845421239348926,0.5920867878026024,0.060023496,0.776369487,2.2113979355584785
0.955,0.11226957011190154,0.17663106608388138,0.3061338272255839,0.6203847622710222,0.060563185,0.7647486878706784,2.2150638017745354
0.956,0.1176484107722001,0.1734595022047721,0.328593422,0.6489921150492403,0.06110229,0.7535696810976688,2.217984256879582
0.957,0.12400522246164386,0.17035572313917471,0.35187971240012794,0.6778567496911763,0.061640621,0.7428247717097352,2.220177988
0.958,0.1313400051802328,0.1673177919695708,0.37595150305090674,0.7069265697507503,0.062177989,0.7325062643746809,2.221663681254407
0.959,0.13965275892796697,0.16434377177844206,0.4007675982553074,0.7361494787818823,0.062714203,0.722606464,2.222460024273066
0.96,0.1489434837048463,0.1614317256482701,0.42628680239679295,0.7654733803384921,0.063249076,0.7131176745344261,2.2225857036784764
0.961,0.15907412049895606,0.1585806335595851,0.45235418013051715,0.7947736559720773,0.06378202,0.7039663165804414,2.222107112077796
0.962,0.1701590805297987,0.15579405997809231,0.47913566988597467,0.8243219793504912,0.064314426,0.695221677,2.2209599783192155
0.963,0.18218023845802428,0.1530649682000009,0.5064357384856092,0.8537979339791326,0.064844797,0.6868242094950833,2.2192243890885255
0.964,0.19511946894428295,0.15039224259451697,0.5342121633645869,0.8831725197722436,0.065373057,0.6787617724489636,2.2169192700582885
0.965,0.20895864664922512,0.1477747675308464,0.562422722,0.9124167366440669,0.06589913,0.6710222235435577,2.214063546901068
0.966,0.2236796462335009,0.145211427,0.5910251917012358,0.9415015845088437,0.066422943,0.6635934206361206,2.210676145289425
0.967,0.2392643423577606,0.14270110650576898,0.6199773500292393,0.9703980632808171,0.066944419,0.6564632215839086,2.206775990895924
0.968,0.25569460968265434,0.14024268928277406,0.6492369743772498,0.9990771728742287,0.067463484,0.6496194842441765,2.202382009393126
0.969,0.2729523228688324,0.13783506007841634,0.6787618421804333,1.0275099132033203,0.067980062,0.6430500664741803,2.1975131264535945
0.97,0.2910193565769452,0.13547710326190163,0.7085097308739562,1.0556672841823347,0.068494079,0.636742826,2.192188267749892
0.971,0.3098775854676427,0.133167703,0.7384384178929843,1.0835202857255133,0.069005459,0.6306856210724165,2.1864263589545807
0.972,0.3295088842015752,0.13090574426922535,0.7685056806726833,1.1110399177470989,0.069514127,0.6248663091551604,2.1802463257402245
0.973,0.3498951274393932,0.12869011083147563,0.798669297,1.1381971801613338,0.070020008,0.6192727482366621,2.173667093779385
0.974,0.3710181898417465,0.12651968725839274,0.8288870432547593,1.1649630728824585,0.070523026,0.6138927961741768,2.1667075887446248
0.975,0.39285994606928576,0.12439335791918278,0.8591166979274684,1.1913085958247174,0.071023107,0.6087143108249607,2.1593867363085075
0.976,0.4154022707826609,0.12231000718305154,0.8893160381015124,1.217204748902351,0.071520176,0.6037251500462688,2.151723462143595
0.977,0.4386270386425223,0.12026851941920502,0.9194428412120577,1.2426225320296023,0.072014157,0.5989131716953566,2.1437366919224496
0.978,0.4625161243095202,0.1182677789968492,0.9494548846942703,1.2675329451207125,0.072504976,0.5942662336294798,2.1354453513176352
0.979,0.48705140244430484,0.11630667,0.9793099459833161,1.2919069880899248,0.072992556,0.589772194,2.126868366001713
0.98,0.5122147477075265,0.11438407765343338,1.0089658025143613,1.3157156608514808,0.073476824,0.5854189097818547,2.118024661647247
0.981,0.5378971871449555,0.11249923109947263,1.038333850114339,1.3389354798407727,0.0739579,0.5811847753816786,2.108944438
0.982,0.5641457829865272,0.1106542759037852,1.0676370160771236,1.361736910593788,0.074436145,0.5771259139261873,2.0995637208983657
0.983,0.5909312078171154,0.10884511486823509,1.096609947986909,1.3839127752481932,0.07491105,0.5731720896979405,2.0899719613649466
0.984,0.6182241342215947,0.10707108459660938,1.1252319512578008,1.405459393405714,0.075382638,0.5693175974011543,2.0801805699993494
0.985,0.6459952347848396,0.10533152169269522,1.1534823313039038,1.4263730846680747,0.075850934,0.5655567317400448,2.0702009569827626
0.986,0.6742151820917242,0.1036257627602796,1.181340393539322,1.4466501686369988,0.07631596,0.5618837874188273,2.060044532496373
0.987,0.7028546487271236,0.10195314440314973,1.2087854433781617,1.466286964914213,0.076777741,0.5582930591417186,2.049722707
0.988,0.7318843072759114,0.10031300322509264,1.235796786234527,1.485279793,0.077236299,0.5547788416129338,2.0392468898389384
0.989,0.7612748303229625,0.098704676,1.2623537275225227,1.5036249728004052,0.077691659,0.5513354295366893,2.0286284920302675
0.99,0.7909968904531517,0.097127499,1.2884355726562544,1.5213188236128334,0.078143843,0.5479571176172009,2.0178789234765446
0.991,0.8210211602513529,0.095580809,1.3140216270498264,1.5383576651404491,0.078592875,0.5446382005586847,2.007009594358957
0.992,0.8513183123024407,0.094063942,1.3390911961173437,1.5547378169849764,0.079038779,0.5413729730653565,1.9960319148586927
0.993,0.881859019,0.092576236,1.3636235852729117,1.5704555987481412,0.079481579,0.5381557298414325,1.984957295
0.994,0.9126139535027743,0.091117027,1.3875980999306345,1.585507330031666,0.079921297,0.534980766,1.9737971454348844
0.995,0.9435537878217692,0.089685651,1.410994045504618,1.599889330437278,0.080357957,0.5318423750186597,1.962562875873716
0.996,0.9746491947331485,0.088281445,1.4337907274089663,1.6135979195666998,0.080791583,0.5287348528282431,1.9512658966546206
0.997,1.0058708468217865,0.086903745,1.4559674510577845,1.6266294170216566,0.081222198,0.5256524937240941,1.9399176179587863
0.998,1.0371894166725582,0.085551889,1.4775035218651777,1.6389801424038737,0.081649826,0.5225895924104289,1.9285294499674006
0.999,1.0685755768703376,0.084225213,1.498378245245251,1.6506464153150748,0.08207449,0.5195404435914632,1.9171128028616513
1,1.0999999999999994,0.082923053,1.5185709266121088,1.6616245553569855,0.082496213,0.5164993419714133,1.9056790868227262

==> plot_results_csv/DG_sinusoidal3_1D_64_p_3_q_35_T_15-0.csv <==
x,t_0.0,t_0.75,t_1.5,t_3.0,t_5.0,t_10.0,t_14.99
0,1.1,0.083245174,1.5776446231208827,1.8767503033731838,0.082400427,0.5086535590138218,1.6335191678049787
0.001,1.1314154791503879,0.081964237,1.6067051676865158,1.8944081081087745,0.082819151,0.502985184,1.6212533471317438
0.002,1.1627966965874896,0.080706864,1.6349523427097763,1.9109371715104921,0.083235354,0.4974475048691953,1.6094588174452606
0.003,1.1941136757647193,0.079472626,1.6623694295231062,1.9263447384252812,0.083649068,0.49203735067336624,1.598127405804664
0.004,1.2253364401354911,0.078261096,1.6889397094589482,1.9406380537000874,0.084060318,0.4867515493068709,1.5872509392690872
0.005,1.2564350131532203,0.077071845,1.7146464638497472,1.9538243621818552,0.084469135,0.4815869289534675,1.5768212448976664
0.006,1.2873794182713203,0.075904446,1.7394729740279464,1.965910908717532,0.084875546,0.47654031779691425,1.566830149749535
0.007,1.3181396789432067,0.07475847,1.763402521325988,1.9769049381540609,0.085279581,0.4716085440209693,1.5572694808838277
0.008,1.3486858186222936,0.073633488,1.7864183870763166,1.9868136953383893,0.085681267,0.466788436,1.5481310653596796
0.009,1.378987860761996,0.072529074,1.8085038526113761,1.995644425117462,0.086080633,0.4620768213459378,1.5394067302362255
0.01,1.4090158288157273,0.071444799,1.8296421992636085,2.0034043723382235,0.086477708,0.45747052881436756,1.5310883025725992
0.011,1.4387397462369034,0.070380235,1.8498167083654586,2.0101007818476213,0.08687252,0.4529663863984388,1.523167609427936
0.012,1.4681296364789378,0.069334953,1.8690106612493689,2.015740898492598,0.087265098,0.4485612222819095,1.515636478
0.013,1.497155522995245,0.068308526,1.8872073392477824,2.0203319671201014,0.08765547,0.444251865,1.5084867349320352
0.014,1.5257874292392404,0.067300525,1.904390023693144,2.023881232577075,0.088043665,0.4400351416820826,1.5017102076990678
0.015,1.5539953786643383,0.066310522,1.9205419959178966,2.0263959397104667,0.08842971,0.4359078815663016,1.495298723221602
0.016,1.5817608198628024,0.065337843,1.9356008871094692,2.0278679453704744,0.088813635,0.43186335632268913,1.489239429506701
0.017,1.6090590357236094,0.064383244,1.9497547552766137,2.028409977982097,0.089195482,0.4279090196803959,1.4835215310850391
0.018,1.6358455406464723,0.06344546,1.9628398594167717,2.0279587872764915,0.089575271,0.4240332799215579,1.478135298272874
0.019,1.6620974372702457,0.062524194,1.9748617491434712,2.0265365844086096,0.089953034,0.4202336611090142,1.4730701158647839
0.02,1.6877918282337843,0.061619151636807735,1.9858259740702375,2.0241655805334053,0.090328801,0.41650768730560406,1.468315368655348
0.021,1.7129058161759416,0.060730038,1.995738083810598,2.020867987,0.090702604,0.4128528825741667,1.4638604414391456
0.022,1.7374165037355733,0.059856558123959215,2.0046036279780806,2.0166660143808364,0.091074474,0.4092667709775417,1.4596947190107556
0.023,1.7613009935515338,0.058998416,2.0124281561862114,2.0115818744133764,0.091444441,0.4057468765785682,1.4558075861647575
0.024,1.784536388262678,0.058155318,2.0192172180485177,2.005637778058404,0.091812537,0.40229072344008565,1.4521884276957302
0.025,1.8070997905078592,0.057326968,2.0249763631785256,1.9988559364708698,0.092178794,0.39889583562493314,1.4488266283982523
0.026,1.8289683029259332,0.05651307,2.029711141189763,1.9912585608057276,0.092543241,0.3955597371959501,1.445711573066904
0.027,1.850119028155754,0.055713331087730335,2.033427101695757,1.9828678622179297,0.092905911,0.3922799522159758,1.4428326464962633
0.028,1.8705290688361762,0.054927454,2.0361297943100327,1.9737060518624272,0.093266834,0.38905400474784946,1.4401792334809096
0.029,1.8901755276060543,0.054155146,2.0378247686461184,1.9637953408941735,0.093626041,0.38587941885441046,1.4377407188154225
0.03,1.9090355071042429,0.053396109,2.038517574317541,1.9531579404681216,0.093983564,0.38275371859849805,1.4355064872943806
0.031,1.9270861099695968,0.05265005,2.0382137609378272,1.9418160617392228,0.094339434,0.37967442804295154,1.4334659237123628
0.032,1.9443459372320944,0.051916677457386214,2.0369256457831493,1.9298048457965031,0.094693683,0.376638619,1.4316034974366123
0.033,1.9607693644815676,0.051196162,2.034721360103212,1.9171418172283479,0.09504634,0.37365055209776604,1.4299274156964612
0.034,1.976331813087253,0.050487837552864165,2.0315576973816607,1.9038556816483814,0.095397439,0.3707022587718977,1.428410942363134
0.035,1.9910228722563525,0.049791496,2.027454564803236,1.8899722113428639,0.09574701,0.36779241608295826,1.4270454210441688
0.036,2.004832131196068,0.049106931686429794,2.0224318695526837,1.8755171785980589,0.096095085,0.3649197013080381,1.4258221953471055
0.037,2.0177491791136024,0.048433938,2.016509518814747,1.8605163557002267,0.096441695,0.3620827917242272,1.4247326088794832
0.038,2.0297636052161567,0.047772307,2.0097074197741676,1.8449955149356294,0.096786871,0.35928036460861607,1.423768005
0.039,2.0408649987109344,0.047121834,2.0020454796156906,1.828980428590529,0.097130644,0.356511097,1.4229197280627157
0.04,2.0510429488051374,0.046482312,1.993543606,1.812496868951187,0.097473044,0.35377366689035417,1.4221791209286494
0.041,2.060287044705967,0.045853533,1.984221704684019,1.7955706083038654,0.097814103,0.3510667508418839,1.421537527
0.042,2.0685868756206274,0.045235292639317776,1.974099684280311,1.7782274189348266,0.098153851,0.3483890263699746,1.4209862912468463
0.043,2.0759320307563187,0.044627383,1.9631974514976787,1.760493073130331,0.09849232,0.34573917075171623,1.4205167559141874
0.044,2.0823120993202435,0.044029597,1.9515349135208657,1.7423933431766412,0.098829541,0.3431158612641993,1.420120265063742
0.045,2.0877166705196055,0.04344173,1.9391319775346172,1.723954001360019,0.099165544,0.3405177751845141,1.419788162
0.046,2.0921353335616053,0.042863573,1.9260085507236757,1.7052008199667261,0.099500361,0.33794358978975075,1.4195117912396495
0.047,2.0955660461817986,0.042294728677008994,1.9121816152176165,1.6861856128293264,0.099834027,0.33538955326770353,1.4192690402359036
0.048,2.0980516390059183,0.041735685,1.8976998241909153,1.6668584010675866,0.10016655604648127,0.33286345674512174,1.4190957303449454
0.049,2.0995360645539165,0.041185761,1.882568183235873,1.6473017362851439,0.10049799244905543,0.3303578299320047,1.418951643193045
0.05,2.100023857187844,0.040644809540936695,1.8668118216329488,1.6275374300186933,0.10082836535590957,0.32787220042437737,1.418831433593537
0.051,2.0995195512697524,0.040112684,1.8504558686626038,1.6075872938049318,0.10115770438319434,0.32540609581826513,1.418729756359759
0.052,2.098027681161693,0.039589237367764776,1.8335254536052976,1.5874731391805554,0.10148603914706049,0.32295904370969336,1.4186412663050465
0.053,2.095552781225718,0.039074323,1.816045705741491,1.5672167776822592,0.10181339926365865,0.3205305716946872,1.4185606182427353
0.054,2.092099385823877,0.038567795,1.7980417543516427,1.5468400208467394,0.10213981434913949,0.31812020736927177,1.4184824669861615
0.055,2.087672029318222,0.038069507,1.7795387287162143,1.5263646802106927,0.10246531401965375,0.31572747832947246,1.4184014673486611
0.056,2.0822752460708043,0.037579311,1.760561758115664,1.505812567310814,0.10278992789135208,0.31335191217131436,1.4183122741435696
0.057,2.0759135704436753,0.03709706,1.7411359718304533,1.485205494,0.10311368558038515,0.3109930364908229,1.4182095421842238
0.058,2.0685915367988863,0.036622609,1.7212864991410428,1.4645652708663475,0.10343661670290372,0.30865037888402325,1.4180879262839594
0.059,2.060313679498487,0.036155811,1.7010384693278904,1.4439137103951503,0.10375875087505831,0.30632346694694046,1.4179420812561117
0.06,2.051084532904531,0.035696519,1.6804170116714583,1.4232726238069062,0.10408011771299977,0.304011828,1.4177666619140177
0.061,2.040908631379068,0.035244585439632534,1.6594472554522048,1.4026638226383104,0.1044007468328787,0.30171499,1.4175563230710124
0.062,2.029790509,0.034799865,1.6381543299505914,1.382109118426059,0.10472066785084581,0.29943248111424675,1.4173057195404326
0.063,2.017766481986943,0.034362157377135674,1.6165766462701987,1.361646602429387,0.1050399113076751,0.2971636468065797,1.4170049640537568
0.064,2.004850480808637,0.033931637642369075,1.594702225174769,1.3412273883388788,0.10535849591080396,0.2949106072416629,1.4166736218946299
0.065,1.9910299533686917,0.033507924,1.572586847862782,1.320927346,0.1056764601605535,0.29267111790007266,1.4162879039947012
0.066,1.9763233083605318,0.033090912,1.550253671714749,1.3007609111780059,0.10599383187505244,0.2904451362306551,1.4158455352496886
0.067,1.9607489544775818,0.032680494384242004,1.527725854,1.2807425170551499,0.10631063887242932,0.2882326196822564,1.4153442405553087
0.068,1.9443253004132648,0.032276567,1.5050265524325863,1.2608865985356863,0.10662690897081283,0.2860335257037227,1.414781745
0.069,1.9270707548610069,0.031879024,1.4821789240594787,1.24120759,0.1069426699883316,0.28384781174390017,1.4141557729013197
0.07,1.9090037265142317,0.03148776,1.4592061263723672,1.2217199262019545,0.10725794974311423,0.2816754352516349,1.4134640497331457
0.071,1.8901426240663632,0.031102668970754987,1.436131316751763,1.2024380413351956,0.10757277605328935,0.2795163536757732,1.4127043001984751
0.072,1.8705058562108259,0.030723646,1.4129776525781763,1.1833763699668458,0.10788717673698561,0.27737052446516103,1.4118742491930256
0.073,1.850111831641044,0.030350585565010055,1.3897682912321183,1.1645493465706604,0.10820117961233168,0.27523790506864465,1.4109716216125157
0.074,1.8289789590504417,0.029983382,1.3665263900940987,1.1459714056203933,0.1085148124974561,0.2731184529350702,1.4099941423526614
0.075,1.8071256471324433,0.029621929804582076,1.3432751065446293,1.1276569815897988,0.10882810321048755,0.2710121255132838,1.4089395363091812
0.076,1.7845703045804733,0.029266124,1.320037598,1.1096205089526314,0.10914107956955468,0.26891888025213156,1.4078055283777926
0.077,1.7613313400879558,0.028915858,1.2968370217333813,1.0918764221826454,0.10945376939278607,0.2668386746004596,1.406589843454213
0.078,1.7374271623483157,0.028571026931540365,1.273696535232625,1.0744391557535953,0.1097662004983104,0.2647714660071143,1.4052902064341604
0.079,1.7129171298508814,0.028231543,1.2506426629965972,1.0573211386643733,0.11007839718432127,0.2627175505172346,1.4039059852316467
0.08,1.6877989496106904,0.027897421693857293,1.2276607462692217,1.040500019001872,0.11039038502861298,0.2606770032863531,1.4024436656998172
0.081,1.6620952702501157,0.027568452154012314,1.2048075507149685,1.0240225668248402,0.11070219521977126,0.25864970708921475,1.400893379091426
0.082,1.6358340274434648,0.027244558072976047,1.182100011080531,1.0078954031155831,0.11101385381326274,0.25663574840806236,1.3992550883471717
0.083,1.6090431568650467,0.026925662693432956,1.159555062112602,0.9921251488564077,0.11132538686455404,0.254635214,1.3975287564077532
0.084,1.5817505941891696,0.026611689258067516,1.1371896385578741,0.9767184250296197,0.11163682042911191,0.2526481895226877,1.3957143462138695
0.085,1.5539842750901416,0.026302561,1.1150206751630403,0.9616818526175253,0.11194818056240298,0.2506747622829514,1.3938118207062193
0.086,1.5257721352422715,0.025998201,1.0930651066747945,0.9470220526024313,0.11225949331989393,0.2487150184881731,1.3918211428255014
0.087,1.4971421103198663,0.025698533043881765,1.071339867839828,0.932745646,0.11257078475705137,0.24676904462059573,1.389742275512414
0.088,1.4681221359972354,0.025403479812071608,1.049861893404835,0.9188592536924675,0.11288208092934207,0.24483692716246244,1.3875751817076567
0.089,1.438740147948687,0.025112965,1.0286481181165084,0.9053694967622106,0.11319340789223267,0.24291875259601614,1.385319824351928
0.09,1.409024081848529,0.024826911,1.0077154767215404,0.8922829961581784,0.11350479170118978,0.24101460740349973,1.3829761663859261
0.091,1.3790018733710694,0.024545242,0.9870809039666243,0.8796063728626772,0.11381625841168011,0.2391245780671563,1.380544171
0.092,1.3487014581906167,0.024267880887675553,0.9667613345984531,0.8673462478580134,0.11412783407917029,0.23724875106922882,1.3780238003858991
0.093,1.3181507719814798,0.023994750870710027,0.9467737033637198,0.855509242,0.11443954475912704,0.2353872128919602,1.3754150182332716
0.094,1.2873813024268785,0.023725721488838888,0.9271606895285857,0.8441196363671408,0.1147514163130254,0.23354028376579306,1.3727149856713379
0.095,1.2564342583053143,0.023460929218991438,0.90784655,0.8331148271668799,0.11506346843358849,0.2317074341213837,1.3699360855616525
0.096,1.225332818038189,0.023200148582282722,0.8889150038092382,0.8225500971197439,0.11537573204170927,0.2298892499050296,1.3670698658735136
0.097,1.1941078470624917,0.022943323178290544,0.8703751763152034,0.8124254870957328,0.1156882317697698,0.2280857921492577,1.3641176397032038
0.098,1.162790210815211,0.022690396606592743,0.8522361913806035,0.8027410379648477,0.11600099225015231,0.22629712188659498,1.3610807201470039
0.099,1.1314107747333348,0.022441312466767116,0.8345071732421948,0.7934967905970887,0.11631403811523892,0.22452330014956837,1.357960420301195
0.1,1.100000404253852,0.022196014358391494,0.8171972461367337,0.784692786,0.11662739399741173,0.22276438797070477,1.3547580532620596
0.101,1.0685899648137505,0.021954446,0.8003155343009768,0.7763290646309504,0.1169410845290529,0.22102044638253104,1.3514749321258779
0.102,1.037210322,0.021716550634301498,0.783871162,0.7684056677725726,0.11725513434254459,0.21929153641757426,1.3481123699889321
0.103,1.005892340799647,0.021482272217742755,0.767873253,0.7609226361573224,0.11756956807026887,0.21757771910836116,1.3446716799475034
0.104,0.9746668870996211,0.021251554,0.7523309327794966,0.7538800106552006,0.11788441034460796,0.2158790554874188,1.3411541750978733
0.105,0.9435648261869308,0.02102434,0.7372533243901216,0.7472778321362079,0.11819968579794399,0.2141956065872741,1.3375611685363231
0.106,0.9126170234985641,0.020800573944945375,0.722649552,0.7411161414703442,0.11851541906265903,0.21252743344045388,1.3338939733591342
0.107,0.8818543444715097,0.020580199,0.7085287412085877,0.7353949795276102,0.11883163477113529,0.21087459707948514,1.330153902662588
0.108,0.851307655,0.020363159,0.6949000148899419,0.7301143871780067,0.11914835755575488,0.20923715853689484,1.326342269542966
0.109,0.8210078191492914,0.020149396728600378,0.6817724977350523,0.7252744052915336,0.11946561204889992,0.2076151788452098,1.322460387
0.11,0.7909749206374042,0.019938846416847303,0.6691623551148574,0.7208772430965776,0.11978341901353357,0.206008821,1.3185097830376395
0.111,0.7612481447614202,0.019731549455868795,0.6570256699004573,0.7168941153215602,0.12010180625190799,0.2044175585816751,1.3144946805001319
0.112,0.731861937,0.019527374667260435,0.6454126863776369,0.7133468609640249,0.12042079682818892,0.20284192008758645,1.3104143623026019
0.113,0.7028428037507649,0.01932628,0.6343250186350068,0.7102308337738532,0.12074041446286372,0.20128189015212217,1.3062707683645327
0.114,0.674217251,0.019128225,0.623764281,0.707541388,0.12106068287641986,0.19973745320167352,1.302065838605408
0.115,0.6460117843693177,0.018933166,0.6137320868447579,0.7052738758951317,0.12138162578934479,0.1982085936626318,1.2978015129447105
0.116,0.6182529105298442,0.018741062115361664,0.604230051,0.7034236527063465,0.1217032669221259,0.19669529596138824,1.2934797313019228
0.117,0.5909671353860287,0.018551872,0.5952597872385933,0.7019860716844549,0.12202562999525057,0.19519754452433405,1.289102433596529
0.118,0.5641809650339907,0.018365553216116354,0.5868229097260685,0.7009564865793396,0.12234873872920629,0.19371532377786052,1.2846715597480125
0.119,0.5379209055698481,0.018182064464465526,0.5789210325253954,0.7003302511408825,0.12267261684448046,0.19224861814835886,1.2801890496758557
0.12,0.512213463,0.018001363836718146,0.5715557697251846,0.7001027191189663,0.1229972880615605,0.1907974120622204,1.2756568432995419
0.121,0.48708514368972505,0.01782341,0.5647287354140462,0.7002692442634731,0.1233227761009338,0.18936168994583627,1.271076880538554
0.122,0.4625624534659821,0.01764816,0.5584415436805907,0.7008251803242856,0.12364910468308785,0.18794143622559772,1.2664511013123754
0.123,0.43867189851460986,0.017475573,0.5526958086134282,0.7017658810512861,0.123976298,0.1865366353278961,1.2617814455404894
0.124,0.4154399849317272,0.017305607,0.5474931443011691,0.7030867,0.12430437835768773,0.18514727167912265,1.257069853142379
0.125,0.3928932188134526,0.017138177788859576,0.5428593130416177,0.7047915192345058,0.12463336574748736,0.18377360682941427,1.2523185594429416
0.126,0.3710117882487989,0.016973385099481684,0.5387159352261449,0.7068451007858587,0.1249632934405103,0.18241470005400037,1.2475292837007639
0.127,0.34986395852835334,0.016811090780765925,0.5351190849876439,0.7092628457293114,0.12529417829710596,0.18107116705034756,1.2427043952781824
0.128,0.3294656167947317,0.016651264,0.532064257,0.7120373519018633,0.12562604372141165,0.17974291966281575,1.2378459523299146
0.129,0.3098326501905495,0.016493873037851263,0.5295469463831863,0.7151612171405147,0.12595891311756457,0.17842987,1.2329560130106787
0.13,0.29098094585842227,0.016338888,0.5275626475880438,0.7186270392822646,0.12629280988970193,0.17713192911355513,1.2280366354751926
0.131,0.27292639094096544,0.016186276,0.5261068555115017,0.722427416,0.12662775744196103,0.1758490096405462,1.2230898778781736
0.132,0.25568487258079464,0.016036007844260344,0.525175065,0.7265549456230597,0.12696377917847912,0.17458102316109805,1.2181177983743405
0.133,0.23927227792052536,0.015888051607802062,0.5247627706558471,0.7310022254961044,0.12730089850339343,0.17332788151957082,1.2131224551184108
0.134,0.2237044941027731,0.015742376,0.5248654674475488,0.7357618536202466,0.1276391388208412,0.1720894965603243,1.2081059062651023
0.135,0.20899740827015348,0.015598951050789142,0.5254786500994794,0.7408264278324862,0.1279785235349597,0.1708657801277185,1.2030702099691333
0.136,0.19516690756528204,0.015457744621499708,0.5265978133970461,0.746188546,0.12831907604988618,0.16965664406611344,1.1980174243852217
0.137,0.18222887913077412,0.015318726019198418,0.5282184521256559,0.7518408058692565,0.12866081976975782,0.1684620002198689,1.1929496076680848
0.138,0.17019921010924544,0.015181864189517872,0.5303360610707156,0.7577758053677862,0.12900377809871189,0.16728176043334494,1.1878688179724408
0.139,0.1590937876433115,0.015047128,0.532946135,0.7639861423024125,0.12934797444088572,0.16611583655090156,1.1827771134530078
0.14,0.1489284988755878,0.014914486630549437,0.5360441687518148,0.7704644145101346,0.12969343220041646,0.16496414041689864,1.1776765522645039
0.141,0.13969513387933497,0.014783892230148478,0.5396325872636527,0.7772031867605912,0.13004016765847576,0.16382664080502837,1.1725700766799194
0.142,0.13138946217385775,0.014655388419172464,0.5436712987877633,0.7841897685970483,0.13038822088044916,0.16270289858522324,1.1674568842606714
0.143,0.12405431355212498,0.014528890786097976,0.5481808809258158,0.7914198593766488,0.13073760362064846,0.16159306875069357,1.1623412659507082
0.144,0.1176912043358226,0.014404376229724415,0.5531525703504764,0.798884964,0.13108833960308783,0.1604970160181014,1.1572250794021914
0.145,0.11230165084663662,0.014281821648851192,0.558577604,0.8065765857523548,0.1314404525517815,0.15941460510410882,1.152110182267284
0.146,0.10788716940625306,0.014161204,0.5644472177502866,0.8144862303419993,0.13179396619074357,0.15834570072537796,1.1469984321981481
0.147,0.1044492763363579,0.014042500008803402,0.5707526490707688,0.8226054018618637,0.13214890424398823,0.15729016759857084,1.1418916868469464
0.148,0.10198948795863713,0.013925686747227647,0.5774851343685242,0.830925605,0.13250529043552964,0.15624787044034966,1.1367918038658413
0.149,0.10050932059477677,0.013810741056349872,0.5846359103162191,0.8394383436793292,0.13286314848938197,0.1552186739673764,1.1317006409069956
0.15,0.10001029056646282,0.013697639834969477,0.5921962135865194,0.8481351229704688,0.13322250212955938,0.1542024428963132,1.1266200556225712
0.151,0.10049391419538128,0.013586359981885872,0.6001572808520917,0.8570074471789052,0.133583375,0.15319904194382217,1.121551905664731
0.152,0.10196170780321814,0.013476878395898466,0.6085103487856023,0.8660468208014078,0.1339457910649461,0.15220833582656537,1.1164980486856375
0.153,0.10441518771165942,0.013369172,0.6172466540597172,0.875244748,0.1343097738081838,0.15123018926120485,1.111460342337453
0.154,0.1078558702423911,0.013263217620409893,0.6263574333471029,0.8845927342756887,0.1346753470338032,0.1502644669644028,1.1064406442723402
0.155,0.1122852717170992,0.013158992228507537,0.6358339233204254,0.8940822831210055,0.13504253446581854,0.14931103365282122,1.1014408121424613
0.156,0.11770490845746971,0.013056472698899016,0.6456673606523512,0.9037048993674652,0.13541135982824398,0.1483697540431222,1.0964627035999788
0.157,0.1240652962132302,0.012955634903414382,0.655847051,0.913450188,0.13578184011985098,0.1474404549643855,1.0915085121422756
0.158,0.13138974886551394,0.012856489789939505,0.6663555658706155,0.9233142197733333,0.13615401757019616,0.14652297188461622,1.0865774920530227
0.159,0.1396815381640718,0.012758986866542043,0.677190823,0.9332844827609983,0.1365279023818435,0.14561718887745495,1.0816736879575892
0.16,0.14892745151896516,0.012663109055711838,0.6883417278264001,0.9433526800710824,0.13690351926461466,0.14472295175007388,1.0767985800504956
0.161,0.1591142763402555,0.012568839,0.6997971874791258,0.9535105148050103,0.1372808929283314,0.14384010630964547,1.0719536485262613
0.162,0.17022880003800417,0.012476160461712594,0.7115461080366063,0.9637496900642056,0.1376600480828154,0.1429684983633421,1.0671403735794063
0.163,0.18225781002227265,0.012385056,0.7235773958399917,0.9740619089500927,0.1380410094378884,0.1421079737183361,1.0623602354044506
0.164,0.1951880937031223,0.012295507387860527,0.7358799572304312,0.9844388745640958,0.1384238017033721,0.14125837818179982,1.0576147141959145
0.165,0.2090064384906147,0.012207499,0.7484426985490749,0.9948722900076389,0.13880844958908825,0.14041955756090563,1.0529052901483178
0.166,0.22369963179481117,0.012121013214074404,0.7612545261370721,1.005353858382146,0.13919497780485854,0.139591358,1.0482334434561806
0.167,0.2392544610257732,0.012036033020930684,0.7743043463355727,1.0158752827890414,0.13958341106050468,0.13877362429473314,1.0436006543140228
0.168,0.25565771359356215,0.011952541320272984,0.787581065,1.026428266329749,0.13997377406584838,0.13796620326379946,1.0390084029163644
0.169,0.2728961769082394,0.011870521034591144,0.8010735899286816,1.0370045121056928,0.14036609153071133,0.13716894037719735,1.0344581694577253
0.17,0.2909566383798665,0.011789955,0.8147708260055897,1.0475957232182973,0.14076038816491532,0.1363816814420991,1.0299514341326255
0.171,0.3098258854185048,0.011710826398114445,0.8286616800575994,1.0581936027689864,0.14115668867828202,0.1356042722656772,1.0254896771355848
0.172,0.32948415759985616,0.011633101,0.8427335946254578,1.068783795,0.141555003,0.13483649818588947,1.0210762148969394
0.173,0.3498731762570894,0.011556820567831845,0.856976465,1.0793766154560074,0.14195539621042239,0.13407835799380347,1.0167063793236302
0.174,0.37101284600729484,0.011481926978486153,0.8713774749461916,1.089950170113103,0.14235786459722638,0.13332957827271713,1.0123860208843662
0.175,0.3928783456007385,0.011408408291063493,0.8859249724644047,1.100497292153753,0.14276243485418347,0.13259000873850987,1.0081161599151067
0.176,0.41544485378768653,0.011336252094840992,0.9006073054991198,1.1110108144626143,0.14316913338232146,0.13185949910706088,1.0038978167518113
0.177,0.43868754931840503,0.011265445979095772,0.9154128220087897,1.1214835699243424,0.14357798658266774,0.13113789909424947,0.9997320117304386
0.178,0.4625816109431601,0.011195977533104971,0.9303298699518676,1.1319083914235941,0.14398902085624996,0.1304250584159548,0.9956197651869475
0.179,0.4871022174122178,0.011127834,0.9453467972868069,1.1422781118450258,0.14440226260409572,0.1297208267880563,0.9915620974572974
0.18,0.5122245474758444,0.011061004007495124,0.9604519519720605,1.1525855640732936,0.1448177382272326,0.12902505392643315,0.9875600288774476
0.181,0.5379237798843058,0.010995474106430338,0.9756336819660814,1.1628235809930538,0.14523547412668814,0.12833758954696461,0.9836145797833569
0.182,0.5641750933878684,0.010931232,0.9908803352273229,1.1729849954889626,0.14565549670348996,0.12765828336552998,0.9797267705109841
0.183,0.5909536667367981,0.010868265974166687,1.0061802597142384,1.1830626404456772,0.14607783235866567,0.12698698509800857,0.9758976213962894
0.184,0.618234679,0.010806562921522078,1.0215218033852804,1.1930493487478524,0.14650250749324284,0.12632354446027955,0.9721281527752307
0.185,0.6459933079718232,0.010746110663571784,1.0368933141989027,1.2029379532801459,0.14692954850824902,0.1256678111682223,0.9684193849837676
0.186,0.6742047333584509,0.010686896789592936,1.0522831401135577,1.2127212869272128,0.1473589818047118,0.12501963493771598,0.964772338
0.187,0.702844134,0.010628908888862663,1.0676796290876995,1.2223921825737103,0.14779083378365876,0.12437886548463997,0.9611880332334644
0.188,0.7318727033667719,0.010572128670362892,1.0830669149915961,1.231939392257041,0.14822511880774905,0.12374529367001696,0.9576683316292185
0.189,0.7612568094996778,0.010516574969804616,1.0984469696711638,1.2413731407517261,0.14866190076800148,0.12311898694462395,0.9542100374099838
0.19,0.7909778883698606,0.010462212267835702,1.113797241351337,1.250672918,0.14910117878495693,0.12249962657445412,0.9508173652810784
0.191,0.8210053717913635,0.010409031873433344,1.1291070381632717,1.2598333158055204,0.14954298171761699,0.12188708138292872,0.9474908502492279
0.192,0.8513086915782282,0.010357025095574736,1.1443656682381205,1.2688489241786054,0.14998733842498302,0.12128122019346892,0.944231027
0.193,0.8818572795444977,0.010306183243237073,1.1595624397070383,1.277714334325133,0.15043427776605656,0.12068191182949596,0.9410384315035947
0.194,0.9126205675042146,0.010256498,1.1746866607011794,1.2864241371520913,0.150883829,0.12008902511443101,0.9379135978032637
0.195,0.9435679872714213,0.010207959551033362,1.1897276393516985,1.294972923566468,0.15133601978533195,0.11950242887169531,0.9348570612268907
0.196,0.9746689706601603,0.010160560329121705,1.2046746837897493,1.3033552844752523,0.15179088018153675,0.11892199192471006,0.9318693567812015
0.197,1.0058929494844744,0.010114291268639773,1.2195171021464861,1.311565810785431,0.15224843864745496,0.11834758309689648,0.9289510194729218
0.198,1.0372093555584063,0.010069143678564763,1.2342442025530636,1.319599093403993,0.15270872404208805,0.11777907121167577,0.9261025843087777
0.199,1.0685876206959977,0.010025108867873863,1.2488452931406353,1.3274497232379254,0.15317176522443737,0.11721632509246908,0.9233245862954941
0.2,1.0999971767112915,0.009982178,1.2633096820403558,1.3351122911942168,0.15363759105350452,0.11665921356269772,0.9206175604397976
0.201,1.1314074554183307,0.009940343,1.2776266773833793,1.3425813881798554,0.15410623038829085,0.11610760544578282,0.9179820417484134
0.202,1.1627878886311573,0.009899594,1.2917855873008606,1.3498516051018292,0.15457771208779797,0.11556136956514562,0.9154185652280676
0.203,1.1941079081638144,0.009859924,1.3057757199239535,1.3569175328671261,0.15505206501102728,0.11502037474420736,0.9129276658854862
0.204,1.225339615915697,0.009821323,1.3195850487693082,1.3637736747331002,0.15552931102360854,0.11448448251161895,0.9105097232367295
0.205,1.2564434240315079,0.009783799,1.3332166740826692,1.370425952460445,0.1560095098637528,0.11395371584985842,0.9081630545797109
0.206,1.287389344786761,0.00974733,1.3466476142982229,1.3768589113101348,0.15649266599254139,0.11342780886500758,0.9058901798919708
0.207,1.318148281964774,0.009711909,1.3598693768262773,1.3830692928667534,0.15697881158436428,0.11290665763513291,0.903691154
0.208,1.3486911393488636,0.009677533,1.372873469077138,1.3890538387148816,0.15746797881361146,0.11239015823830065,0.9015660310980602
0.209,1.3789888207223469,0.009644194,1.3856513984611112,1.3948092904391018,0.1579601998546729,0.11187820675257727,0.8995148663287559
0.21,1.4090122298685412,0.009611887,1.3981946723885037,1.400332389623997,0.15845550688193863,0.11137069925602917,0.8975377142024638
0.211,1.438732270570763,0.009580608,1.410494798269622,1.4056198778541487,0.15895393206979871,0.11086753182672272,0.8956346293876165
0.212,1.4681198466123297,0.009550349,1.4225432835147713,1.410668496714139,0.159455508,0.11036860054272425,0.8938056665526479
0.213,1.4971458617765583,0.009521106,1.4343316355342592,1.4154749877885506,0.15996026562486157,0.10987380148210024,0.8920508803659911
0.214,1.5257812198467662,0.009492873,1.4458513617383921,1.420036092661966,0.16046823834084445,0.10938303072291707,0.8903703254960798
0.215,1.5539968246062696,0.009465644,1.4570939695374756,1.4243485529189661,0.16097945791498164,0.10889618434324101,0.8887640566113467
0.216,1.5817635798383858,0.009439413,1.4680509663418158,1.4284091101441343,0.161493957,0.10841315842113854,0.8872321283802254
0.217,1.6090523893264317,0.009414176,1.4787138595617195,1.4322145059220523,0.1620117663352787,0.10793384903467601,0.8857745954711492
0.218,1.6358341568537247,0.009389926,1.4890741566074932,1.4357614818373021,0.16253291953021864,0.10745815226191983,0.8843915125525512
0.219,1.6620889307423707,0.009366649,1.499111762210012,1.4390390563542437,0.16305742523061043,0.1069858650842204,0.8830842908583315
0.22,1.687804057389092,0.009344371,1.508858472907541,1.4420719661779484,0.16358538592728505,0.10651723958392137,0.881847846
0.221,1.7129281565260084,0.009323065,1.5182763939993378,1.4448367799175488,0.16411678377607022,0.10605191670330522,0.8806859157230098
0.222,1.7374404751946668,0.009302726,1.5273601951538422,1.4473326030291693,0.16465165524938966,0.10558982240322962,0.879598093
0.223,1.7613202604366167,0.009283353,1.5361045460394944,1.4495585409689327,0.16519003681966715,0.10513088264455236,0.8785839715516421
0.224,1.7845467592934052,0.009264942,1.5445041163247346,1.4515136991929625,0.16573196495932646,0.10467502338813124,0.8776431441414386
0.225,1.8070992188065793,0.00924749,1.5525535756780022,1.453197183157382,0.1662774761407914,0.10422217059482396,0.8767752041490204
0.226,1.8289568860176877,0.009230995,1.5602475937677376,1.4546080983183143,0.16682660683648573,0.1037722502254883,0.8759797447999863
0.227,1.8500990079682782,0.009215453,1.5675808402623805,1.4557455501318823,0.1673793935188332,0.10332518824098201,0.8752563593199354
0.228,1.8705048316998982,0.009200862,1.574547984830371,1.4566086440542096,0.16793587266025756,0.10288091060216284,0.8746046409344665
0.229,1.8901536042540958,0.009187219,1.581143697140149,1.4571964855414195,0.16849608073318265,0.10243934326988856,0.8740241828691785
0.23,1.9090245726724193,0.00917452,1.5873626468601547,1.4575081800496354,0.1690600542100322,0.10200041220501693,0.8735145783496705
0.231,1.9270969839964154,0.009162762,1.5931995036588276,1.457542833,0.16962782956322997,0.10156404336840567,0.873075421
0.232,1.9443500852676325,0.009151944,1.5986489372046078,1.4572995499535766,0.17019944326519978,0.10113016272091258,0.8727063028503892
0.233,1.9607631235276188,0.009142061,1.603705617165935,1.4567774362615489,0.17077493178836534,0.10069869622339536,0.8724068183218138
0.234,1.976315345817922,0.009133111,1.6083642132112501,1.455975597,0.17135433160515054,0.10026956983671184,0.8721765602414141
0.235,1.9910228370123435,0.009125088,1.6126142614808001,1.4548904564034912,0.17193766389605547,0.099842679,0.872015509
0.236,2.0048548971966875,0.009118007,1.6164807229440372,1.453539145259884,0.17252502439539805,0.099418159,0.8719202024190192
0.237,2.017781364373476,0.009111852,1.6199343113969489,1.4519066372269664,0.17311640469972844,0.098995774,0.8718926339253449
0.238,2.0297947298086783,0.009106621,1.622973547766498,1.4499944701156227,0.17371184672645804,0.098575478,0.8719319599943411
0.239,2.0408874847682634,0.009102315,1.625596952979649,1.4478041817367373,0.1743113923929981,0.098157226,0.8720373366952865
0.24,2.051052120518199,0.009098932,1.6278030479633654,1.4453373099011955,0.17491508361675992,0.097740973,0.8722079200974592
0.241,2.060281128324455,0.009096473,1.629590354,1.4425953924198804,0.17552296231515474,0.097326672,0.8724428662701373
0.242,2.068566999452999,0.009094936,1.6309573909503465,1.4395799671036773,0.17613507040559392,0.096914279,0.8727413312825989
0.243,2.0759022251698016,0.009094322,1.6319026808075392,1.4362925717634702,0.1767514498054888,0.096503748,0.8731024712041229
0.244,2.0822792967408295,0.009094629,1.6324247441431512,1.432734744210144,0.17737214243225058,0.096095034,0.8735254421039869
0.245,2.087690705432052,0.009095857,1.6325221018841467,1.4289080222545827,0.17799719020329066,0.09568809,0.8740094000514697
0.246,2.092128942509439,0.009098007,1.632193274957488,1.424813943707671,0.17862663503602025,0.095282873,0.8745535011158491
0.247,2.0955864992389586,0.009101076,1.6314367842901392,1.4204540463802928,0.1792605188478507,0.094879335,0.8751569013664033
0.248,2.0980558668865794,0.009105065,1.6302511508090645,1.4158298680833332,0.17989888355619327,0.094477433,0.8758187568724112
0.249,2.0995295367182703,0.009109973,1.6286348954412266,1.4109429466276762,0.1805417710784593,0.09407712,0.8765382237031505
0.25,2.1,0.009115788,1.6265668495789936,1.4057844571803721,0.18118918016559862,0.093678245,0.8773161816655121
0.251,2.0995295367182707,0.009122546,1.6241079757145833,1.4003893008730233,0.18184127865997254,0.093281104,0.8781461604220697
0.252,2.0980558668865794,0.009130221,1.6212132278780524,1.3947359134286668,0.18249802085343161,0.092885419,0.8790312126236377
0.253,2.095586499238958,0.009138815,1.6178853730992344,1.388828197715214,0.1831594554622818,0.092491167,0.8799700848334591
0.254,2.0921289425094396,0.00914833,1.6141271784079618,1.3826700566005776,0.1838256312028289,0.09209833,0.8809615236147781
0.255,2.087690705432052,0.009158768,1.609941410834067,1.376265392952668,0.1844965967913787,0.091706885,0.8820042755308382
0.256,2.082279296740829,0.009170131,1.605330837407383,1.3696181096393978,0.18517240094423704,0.091316813,0.8830970871448824
0.257,2.0759022251698007,0.00918242,1.6002982251577418,1.3627321095286777,0.18585309237770983,0.090928092,0.8842387050201551
0.258,2.0685669994529996,0.009195638,1.5948463411149774,1.355611295488421,0.18653871980810288,0.090540702,0.8854278757198996
0.259,2.060281128324455,0.009209786,1.5889779523089211,1.3482595703865377,0.187229332,0.090154622,0.8866633458073593
0.26,2.051052120518199,0.009224866,1.5826958257694064,1.3406808370909404,0.1879249775248731,0.089769831,0.8879438618457778
0.261,2.040887484768264,0.009240881,1.5760027285262657,1.332878998469541,0.18862570524386205,0.089386308,0.8892681703983993
0.262,2.029794729808679,0.009257831,1.5689014276093316,1.3248579573902501,0.18933156382499453,0.089004033,0.8906350180284666
0.263,2.0177813643734765,0.00927572,1.5613946900484363,1.3166216167209794,0.19004260198457645,0.088622984,0.8920431512992233
0.264,2.004854897196688,0.009294548,1.5534852828734138,1.308173879329642,0.1907588684389137,0.088243142,0.8934913167739136
0.265,1.9910228370123437,0.009314318,1.5451759731140955,1.2995186480841485,0.19148041190431211,0.087864485,0.8949782610157808
0.266,1.9763153458179217,0.009335024,1.5364595827095702,1.2906552792075465,0.19220724904525455,0.087486955,0.8965034981587068
0.267,1.9607631235276186,0.009356697,1.5273810861933526,1.2816078499612769,0.19293953818874332,0.087110704,0.8980622954374996
0.268,1.9443500852676325,0.009379317,1.5179123166418154,1.272365604,0.19367724814033513,0.086735589,0.8996559442679994
0.269,1.9270969839964152,0.009402888,1.5080603317613879,1.2629345869906974,0.19442043601979336,0.086361607,0.9012828162475789
0.27,1.9090245726724189,0.009427417,1.4978321892584985,1.2533208461764898,0.19516915894688136,0.085988757,0.9029412829736116
0.271,1.8901536042540956,0.009452906,1.487234946839577,1.2435304277497392,0.19592347404136257,0.085617037,0.9046297160434706
0.272,1.870504831699898,0.00947936,1.476275662211052,1.2335693781654964,0.19668343842300043,0.085246446,0.9063464870545295
0.273,1.8500990079682775,0.009506784,1.4649613930793528,1.2234437438788128,0.19744910921155823,0.084876981,0.9080899676041608
0.274,1.8289568860176872,0.009535181,1.4532991971509086,1.2131595713447403,0.1982205435267995,0.084508641,0.9098585292897383
0.275,1.8070992188065786,0.009564558,1.4412961321321482,1.2027229070183292,0.19899779848848764,0.084141424,0.9116505437086349
0.276,1.7845467592934041,0.009594916,1.4289592557295006,1.1921397973546317,0.19978093121638593,0.08377533,0.9134643824582237
0.277,1.7613202604366165,0.009626262,1.4162956256493955,1.181416288808699,0.20056999883025797,0.083410355,0.9152984171358785
0.278,1.7374404751946666,0.0096586,1.4033122995982608,1.1705584278355818,0.20136505844986688,0.083046499,0.9171510193389716
0.279,1.712928156526008,0.009691933,1.3900163352825268,1.159572260890332,0.20216616719497632,0.08268376,0.9190205606648769
0.28,1.6878040573890916,0.009726267,1.376414790408622,1.148463834428001,0.2029733821853496,0.082322136,0.920905413
0.281,1.6620889307423705,0.009761605,1.3625147226829755,1.1372391949036396,0.20378676054075015,0.081961626,0.9228039470746159
0.282,1.6358341568537262,0.00979795,1.3483227833932243,1.1259045948947177,0.2046063436356909,0.08160223,0.9247145069889253
0.283,1.6090523893264328,0.009835325,1.3338670843760678,1.1144746785228885,0.2054322735544658,0.081244008,0.9266338215071092
0.284,1.5817635798383871,0.00987372,1.3191374088589354,1.1029485053997892,0.20626453971368972,0.080886911,0.9285616269220922
0.285,1.553996824606271,0.00991314,1.304144701527724,1.0913338449141958,0.2071032095304748,0.080530949,0.9304959700802883
0.286,1.5257812198467675,0.009953594,1.2888999070683331,1.0796384664548855,0.2079483504219333,0.080176134,0.9324348978281117
0.287,1.4971458617765594,0.009995089,1.2734139701666616,1.0678701394106354,0.20880002980517734,0.079822476,0.9343764570119762
0.288,1.4681198466123306,0.010037630873865352,1.2576978355086073,1.0560366331702231,0.2096583150973192,0.079469986,0.936318694
0.289,1.438732270570764,0.010081228024040989,1.2417624477800693,1.0441457171224258,0.21052327371547097,0.079118675,0.9382596570734875
0.29,1.4090122298685417,0.010125887276854432,1.2256187516669461,1.032205161,0.21139497307674493,0.078768554,0.9401973916439621
0.291,1.3789888207223473,0.010171615814227972,1.2092776918551364,1.0202227331597833,0.2122734805982532,0.078419634,0.942129945
0.292,1.348691139348864,0.010218421,1.1927502130305385,1.0082062040224924,0.21315886369710813,0.078071925,0.9440553640964209
0.293,1.3181482819647745,0.010266309470344532,1.1760472598790517,0.9961633426329252,0.21405118979042181,0.077725439,0.9459716956712335
0.294,1.2873893447867615,0.010315288952932131,1.1591797770865733,0.9841019183798576,0.21495052629530634,0.077380186,0.9478769866069868
0.295,1.2564434240315083,0.010365366447769005,1.1421587093390029,0.9720297006520675,0.215856941,0.077036177,0.9497692837500955
0.296,1.225339615915698,0.010416549,1.1249950013222387,0.959954459,0.21677050020823704,0.076693424,0.9516466339469736
0.297,1.1941079081638155,0.010468829974504225,1.1076917609856152,0.9478819900652197,0.21769121015357396,0.076351928,0.9535077107492401
0.298,1.1627878886311591,0.010522262675198703,1.0902899653701545,0.9358288648829363,0.21861933221397656,0.076011742,0.9553480941733978
0.299,1.1314074554183327,0.010576821268074667,1.0727801730726227,0.9237971613007036,0.21955479639177836,0.075672852,0.9571675169634536
0.3,1.0999971767112937,0.010632516222490907,1.055176228914884,0.9117956842918231,0.22049768260550026,0.075335275,0.9589637813284491
0.301,1.0685876206959997,0.010689358007806214,1.037491977718803,0.8998332388295965,0.22144807077366302,0.074999027,0.9607346894774259
0.302,1.037209355558408,0.010747357093379378,1.0197412643062436,0.8879186298873252,0.22240604081478743,0.074664124,0.9624780436194253
0.303,1.0058929494844762,0.010806523948569192,1.0019379334990706,0.8760606624383106,0.22337167264739444,0.074330583,0.9641916459634894
0.304,0.9746689706601617,0.010866869,0.9840958301191486,0.8642681414558546,0.22434504619000484,0.073998419,0.9658732987186593
0.305,0.9435679872714222,0.010928403,0.9662287989883416,0.8525498719132586,0.22532624136113952,0.07366765,0.967520804
0.306,0.912620568,0.010991135825426455,0.9483506849285145,0.840914659,0.2263153380793192,0.07333829,0.9691319642984836
0.307,0.8818572795444976,0.011055078452670787,0.9304753327615314,0.8293713070408525,0.2273124162630648,0.073010357,0.9707045815412206
0.308,0.8513086915782279,0.011120241196325731,0.9126165873092573,0.8179286216576459,0.2283175558308973,0.072683867,0.9722364580312304
0.309,0.8210053717913628,0.011186635,0.8947882933935558,0.8065954076075051,0.22933083670133728,0.072358836,0.9737253959775537
0.31,0.7909778883698602,0.011254268910302598,0.877004296,0.79538047,0.23035233879290573,0.07203528,0.9751691975892324
0.311,0.7612568094996774,0.011323155,0.8592784394593299,0.7842926133996282,0.23138214202412347,0.071713215,0.9765656650753077
0.312,0.7318727033667721,0.011393302722227393,0.8416245690845344,0.7733406431884952,0.23242032631351134,0.071392659,0.9779126006448218
0.313,0.7028441335915111,0.011464714180331901,0.8240583941333475,0.7625355809788804,0.23346693187555217,0.071073638,0.9792076481682489
0.314,0.6742047333584524,0.011537438832589435,0.8065956057376223,0.7518814911278907,0.23452219730933152,0.070756136,0.9804483792512765
0.315,0.6459933079718251,0.011611457197250707,0.7892496136848364,0.7413913259356192,0.2355860834272231,0.070440198,0.981632709
0.316,0.6182346786813632,0.011686783781200537,0.7720354447097589,0.7310738928923873,0.23665868514183264,0.070125838,0.9827583258709126
0.317,0.5909536667368002,0.011763433091323734,0.7549681255471589,0.7209379994885166,0.2377400973657654,0.069813072,0.9838229165067737
0.318,0.5641750933878701,0.011841419634505109,0.7380626829318055,0.7109924532143286,0.23883041501162677,0.069501913,0.9848241687594981
0.319,0.5379237798843075,0.011920757917629476,0.721334144,0.7012460615601452,0.23992973299202253,0.069192377,0.9857597701787124
0.32,0.5122245474758454,0.012001462,0.7047975342819153,0.6917076320162876,0.24103814621955788,0.068884477,0.9866274083140419
0.321,0.48710221741221854,0.012083547731246438,0.6884678817169168,0.6823859720730779,0.24215574960683836,0.068578228,0.9874247707151136
0.322,0.4625816109431603,0.012167028275508656,0.6723602126382414,0.6732898892208374,0.24328263806646946,0.068273644,0.9881495449315533
0.323,0.4386875493184049,0.012251918587253113,0.6564895537806585,0.6644281909498879,0.2444189065110567,0.06797074,0.9887994185129868
0.324,0.4154448537876861,0.012338233,0.640870932,0.6558096847505506,0.2455646498532053,0.06766953,0.9893720790090403
0.325,0.39287834560073787,0.012425986540727994,0.625519374,0.6474431781131473,0.24671996300552096,0.067370029,0.9898652139693402
0.326,0.371012846,0.012515193,0.6104499058821549,0.6393374785279997,0.24788494088060897,0.067072252,0.9902765109435119
0.327,0.34987317625708875,0.012605867646749577,0.5956775552566325,0.6315013934854293,0.249059678,0.066776211,0.9906036574811823
0.328,0.32948415759985583,0.012698024399177414,0.5812173485260484,0.62394373,0.25024427044952446,0.066481923,0.9908443411319773
0.329,0.30982588541850464,0.012791677016183037,0.5670885073666635,0.6166754298291716,0.2514388033065595,0.066189405,0.9909958364428738
0.33,0.2909566383798668,0.012886868491238438,0.5532912262819296,0.6096938980003299,0.2526434805554148,0.065898621,0.9910570750394382
0.331,0.2728961769082401,0.012983587956659286,0.5398540330163943,0.6030182779169183,0.2538583044555639,0.065609634,0.9910246374549798
0.332,0.2556577135935628,0.013081855042150826,0.5267905794352289,0.5966559342745857,0.25508338758688087,0.065322448,0.9908963018832876
0.333,0.23925446102577397,0.013181689377418293,0.5141145174036044,0.5906142317689804,0.25631884252923953,0.065037071,0.9906698465181514
0.334,0.22369963179481187,0.013283110592166922,0.501839499,0.5849005350957505,0.25756478186251375,0.064753507,0.99034305
0.335,0.2090064384906152,0.013386138316101961,0.48997917544966285,0.5795222089505448,0.2588213181665776,0.064471762,0.9899136891827031
0.336,0.19518809370312257,0.013490792,0.47854719925768796,0.5744866180290115,0.26008856402130487,0.064191843,0.9893795435999695
0.337,0.18225781002227262,0.013597091810352202,0.46755722207593853,0.5698011270267991,0.2613666320065695,0.063913756,0.9887383909989484
0.338,0.17022880003800386,0.013705056840077888,0.4570228957695857,0.5654731006395559,0.26265563470224534,0.063637506,0.9879880095734297
0.339,0.15911427634025496,0.013814706897810933,0.44695787220380057,0.5615099035629305,0.2639556846882064,0.063363099,0.9871261775172022
0.34,0.14892745151896447,0.013926061613256574,0.4373758032437543,0.5579189004925711,0.26526689454432656,0.063090541,0.9861506730240553
0.341,0.13968153816407108,0.014039140616120056,0.4282903407546181,0.5547074561241263,0.26658937685047973,0.062819838,0.9850592742877782
0.342,0.13138974886551325,0.014153963536106609,0.4197151366015628,0.5518829351532444,0.2679232441865398,0.062550995,0.9838497595021601
0.343,0.12406529621322968,0.014270550002921482,0.41166384264975986,0.549452702,0.2692686091323807,0.06228402,0.9825199068609906
0.344,0.1177049084574698,0.014388895173939993,0.40417180536709707,0.5474382271027292,0.2706255069646163,0.062018964539042744,0.9810654737257808
0.345,0.11228527171709934,0.014509103880393706,0.3971824402728367,0.545800167,0.27199431392562107,0.061755665922008054,0.9794906095459066
0.346,0.10785587024239128,0.014631133540143748,0.39076206129566593,0.5445806708332034,0.2733749532606732,0.061494254561610125,0.9777883042100337
0.347,0.10441518771165959,0.014755010444998048,0.38491958508868157,0.5437837937219863,0.27476755780095063,0.061234722435884875,0.9759567361041764
0.348,0.1019617078032183,0.014880760886764554,0.37966392830498086,0.5434135923930158,0.27617226037763165,0.060977062,0.9739940836143499
0.349,0.10049391419538141,0.015008411157251203,0.3750040075976605,0.5434741231712036,0.2775891938218943,0.060721264,0.9718985251265686
0.35,0.10001029056646292,0.015137987548265931,0.37094873961981795,0.5439694423814616,0.27901849096491665,0.060467321,0.969668239
0.351,0.10050932059477682,0.015269516351616682,0.3675070410245499,0.5449036063487022,0.28046028463787703,0.060215226,0.9673014037011995
0.352,0.10198948795863713,0.015403023859111386,0.36468782846495346,0.5462806713978366,0.28191470767195337,0.05996497,0.9647961975356413
0.353,0.10444927633635785,0.015538536362557986,0.3625000185941257,0.548104694,0.28338189289832383,0.059716544,0.962150799
0.354,0.10788716940625297,0.015676080153764427,0.36095252806516354,0.5503797300414355,0.2848619731481665,0.059469942,0.9593633862288491
0.355,0.11230165084663651,0.015815681524538636,0.36005427353116415,0.553109836,0.2863550812526596,0.059225155,0.9564321378596449
0.356,0.11769120433582243,0.015957367,0.3598141716452244,0.5562990689115541,0.2878613500429812,0.058982175240559584,0.9533552321945877
0.357,0.12405431355212482,0.016101162,0.3602411390604414,0.559951484,0.2893809123503094,0.058740994,0.9501308476196926
0.358,0.1313894621738576,0.016247094032347302,0.36134409242991217,0.5640711386074875,0.29091390100582226,0.058501604,0.9467571625209737
0.359,0.1396951338793348,0.016395189,0.36313194840673374,0.5686620883274146,0.29246044884069805,0.058263997236735296,0.943232355
0.36,0.14892849887558762,0.016545458611766827,0.3656283027506675,0.5737373718945371,0.29402065350296475,0.058028181,0.9395528824412428
0.361,0.15909378764331095,0.016698003879881313,0.36876832725132214,0.5792546891326397,0.2955948335884245,0.057794029889077184,0.9357247752031714
0.362,0.17019921010924474,0.016852792,0.37262048725691205,0.5852554504776968,0.297182978,0.05756163,0.9317398482936717
0.363,0.1822288791307733,0.017009858025219125,0.3771851376781142,0.5917382469119724,0.2987852425927405,0.057330956,0.9275971204383066
0.364,0.19516690756528118,0.017169237151487632,0.3824626334256053,0.5987016694177315,0.30040178156485564,0.057101983,0.9232956103626397
0.365,0.20899740827015287,0.017330964479519314,0.3884533294100622,0.6061443089772384,0.3020327502191148,0.056874687,0.918834337
0.366,0.22370449410277266,0.017495075,0.3951575805421617,0.6140647565727577,0.30367830358214726,0.056649042,0.914212318
0.367,0.23927227792052508,0.017661604,0.40257574173258054,0.6224616031865535,0.30533859668058244,0.056425024979405956,0.9094285740694572
0.368,0.25568487258079453,0.017830587,0.41070816789199566,0.6313334398008906,0.3070137845410498,0.056202610083439325,0.9044821223682125
0.369,0.2729263909409655,0.018002058299729503,0.41955521393108364,0.6406788573980335,0.3087040221901788,0.055981773,0.8993719820744807
0.37,0.29098094585842244,0.018176053504415843,0.4291172347605215,0.6504964469602466,0.3104094646545988,0.055762488,0.8940971719138252
0.371,0.30983265019054973,0.018352607658000866,0.4393945852909859,0.6607847994697945,0.31213026696093915,0.055544732,0.8886567106118088
0.372,0.32946561679473185,0.018531756,0.45038762043315367,0.6715425059089414,0.31386658413582935,0.05532848,0.8830496168939945
0.373,0.3498639585283532,0.018713533309957293,0.4620966950977017,0.682768157,0.31561857120589876,0.055113705576849956,0.8772749094859456
0.374,0.3710117882487984,0.018897975057373874,0.47452216419530674,0.6944603445050908,0.31738638319777684,0.054900385539236686,0.8713316071132248
0.375,0.39289321881345163,0.019085054,0.48772303785844373,0.706654647,0.3191700657190978,0.05468855,0.8652109282271703
0.376,0.41543998493172585,0.019274997521744372,0.501516142,0.719233994,0.320970114,0.054477985969768536,0.8589356899222982
0.377,0.43867189851460825,0.019467704512061125,0.5160314722062446,0.7322786863267916,0.3227864487772602,0.054268797259180365,0.8524879324124253
0.378,0.4625624534659804,0.019663222,0.5312573781527776,0.7457797819827939,0.32461924684615817,0.054060944,0.8458680957249555
0.379,0.48708514368972344,0.019861597753980928,0.5471822091854355,0.7597283410651848,0.3264686859675856,0.053854386,0.8390766198872921
0.38,0.5122134630897186,0.020062878058735113,0.5637943147324949,0.7741154232035826,0.3283349436610309,0.053649083,0.8321139449268389
0.381,0.5379209055698472,0.020267110188119573,0.5810820442222329,0.7889320880276051,0.3302181974459828,0.053444995,0.8249805108709992
0.382,0.5641809650339901,0.020474341168709866,0.5990337470829268,0.8041693951668701,0.33211862484193005,0.053242081821728876,0.8176767577471767
0.383,0.590967135,0.020684618,0.6176377727428537,0.8198184042509962,0.33403640336836127,0.053040303122473466,0.8102031255827753
0.384,0.6182529105298444,0.020897987789810252,0.6368824706302905,0.8358701749096008,0.3359717105447651,0.052839619,0.802560054
0.385,0.6460117843693184,0.021114497483471464,0.6567561901735142,0.8523157667723024,0.33792472389063016,0.052639989,0.7947479842418487
0.386,0.6742172508083318,0.021334194134640782,0.6772472808008022,0.8691462394687188,0.33989562092544523,0.052441372625814914,0.7867673551201311
0.387,0.7028428037507658,0.021557124769893764,0.6983440919404313,0.8863526526284681,0.34188457916869863,0.052243730405934614,0.7786186070674482
0.388,0.7318619371005015,0.021783336415805966,0.7200349730206786,0.9039260658811679,0.3438917761398793,0.052047022,0.77030218
0.389,0.7612481447614203,0.022012876,0.7423082734698214,0.9218575388564367,0.3459173893584758,0.051851207,0.7618185142788021
0.39,0.7909749206374035,0.022245790845910347,0.7651523427161366,0.9401381311838926,0.34796159634397694,0.051656245,0.7531680495976458
0.391,0.8210078191492902,0.022482079373401184,0.7885855711319034,0.9587792589261682,0.35002452802382855,0.051462096,0.744345044
0.392,0.8513076545427545,0.022721973,0.8124668977040164,0.9776861769954943,0.35210655459642054,0.05126868,0.7353735499895317
0.393,0.8818543444715083,0.02296538,0.8368799725613958,0.9969133813244393,0.35420771679324686,0.051075980695837644,0.7262362460765512
0.394,0.9126170234985631,0.023212364,0.8617996253336058,1.0164432014355231,0.35632821159070305,0.05088395,0.7169356836944909
0.395,0.9435648261869296,0.023462989,0.8872006856502109,1.0362579668512655,0.35846823596518435,0.050692538,0.7074744138002934
0.396,0.9746668870996205,0.023717317833445738,0.9130579831407771,1.0563400070941869,0.3606279868930866,0.050501696304502526,0.697854987
0.397,1.0058923407996467,0.023975413530300558,0.9393463474348686,1.076671651686807,0.3628076613508054,0.050311376347277635,0.6880799553032599
0.398,1.037210322,0.024237339612168868,0.966040608,1.097235230151645,0.3650074563147361,0.050121529,0.6781518686143099
0.399,1.0685899648137516,0.024503159386221336,0.9931155949518866,1.1180130720112214,0.36722756876127427,0.049932106,0.6680732782409952
0.4,1.1000004042538531,0.024772936159628618,1.020546137433943,1.1389875067880557,0.36946819566681555,0.049743057,0.6578467351402586
0.401,1.1314107747333362,0.025046733239561376,1.048307065237784,1.1601408640046682,0.3717295340077554,0.049554335073758775,0.6474747902690433
0.402,1.1627902108152124,0.025324613933190264,1.076373207992975,1.1814554731835787,0.3740117807604895,0.04936589,0.6369599945842926
0.403,1.194107847062493,0.025606641547685924,1.1047193953290797,1.2029136638473061,0.3763151329014131,0.049177674,0.626304899
0.404,1.225332818,0.025892879390219038,1.1333204568756643,1.2244977655183713,0.37863978740692206,0.048989637175513426,0.6155120546019561
0.405,1.2564342583053145,0.026183391,1.1621512222622927,1.246190107719294,0.3809859412534117,0.048801731,0.6045840122182566
0.406,1.287381302426878,0.026478239,1.191186521,1.2679730199725938,0.38335379141727766,0.048613907482566894,0.5935233228487936
0.407,1.3181507719814773,0.026777467,1.220395491076649,1.2898269476660065,0.38574354019847795,0.04842609,0.5823307688627315
0.408,1.348701458190614,0.027081296821533853,1.249708428189808,1.3116979936180357,0.3881554282714616,0.048238303,0.5710267970105946
0.409,1.379001873371067,0.027389657909821327,1.2791359454792166,1.3335980901404634,0.39058962396489655,0.048050435,0.5595989014317193
0.41,1.409024081848527,0.027702637,1.3086419759335939,1.355501772063791,0.39304633475940154,0.047862438,0.5480524233858127
0.411,1.438740147948685,0.028020319,1.3381904525416606,1.3773835742185212,0.3955257681355952,0.04767427,0.536392704
0.412,1.4681221359972336,0.028342790666003804,1.3677453082921371,1.3992180314351563,0.3980281315740965,0.047485886,0.5246250849317344
0.413,1.497142110319865,0.028670138,1.3972704761737444,1.4209796785441988,0.40055363255552445,0.047297239860874925,0.5127549070429777
0.414,1.5257721352422702,0.029002446256304715,1.4267298891752018,1.4426430503761507,0.4031024785604976,0.047108288,0.5007875117260184
0.415,1.5539842750901411,0.029339801930332705,1.4560874802852304,1.4641826817615144,0.405674877,0.046918986357315985,0.4887282402405645
0.416,1.5817505941891692,0.029682290747178493,1.4853071824925501,1.485573107530792,0.4082710355635552,0.046729289,0.4765824338463228
0.417,1.6090431568650467,0.030029999,1.5143529287858821,1.5067888625144867,0.4108911615228774,0.046539153,0.46435543380300076
0.418,1.635834027443465,0.030383011480021833,1.543188652153946,1.5278044815430998,0.41353546242822015,0.046348532,0.4520525813703057
0.419,1.6620952702501155,0.030741415231368537,1.5717782855854616,1.5485944994471337,0.4162041457602023,0.046157382101811986,0.4396792178079446
0.42,1.6877989496106902,0.031105295796231384,1.6000857620691509,1.5691334510570911,0.41889741899944266,0.045965659,0.427240684
0.421,1.7129171298508807,0.031474739,1.6280750145937324,1.589395871203474,0.42161548962656015,0.045773317377079736,0.414742322
0.422,1.7374271623483148,0.031849688,1.6556889172036677,1.6093513877688588,0.4243586345406755,0.045580196100598255,0.4021777450751953
0.423,1.7613313400879549,0.032230693,1.6829333321886037,1.6289739442535152,0.4271268632048377,0.04538661,0.3895925222593776
0.424,1.7845703045804715,0.032617504,1.7097347191257704,1.6482341234952833,0.42992053963684895,0.045192248,0.3769634766802458
0.425,1.8071256471324417,0.033010241,1.7360550976756224,1.6671033703957103,0.4327398634006151,0.044997088,0.36429913948584736
0.426,1.828978959,0.03340902,1.761856487498612,1.6855531298563415,0.43558503406004173,0.044801106,0.3516080418242293
0.427,1.8501118316410428,0.033813959032917874,1.7871009082551943,1.7035548467787238,0.43845625117903436,0.04460428,0.338898715
0.428,1.870505856210825,0.034225177,1.8117503796058232,1.7210799660644036,0.44135371432149895,0.044406587,0.3261796896915237
0.429,1.8901426240663626,0.034642791,1.835766921210952,1.7380999326149271,0.444277623,0.044208002319439145,0.3134594975165308
0.43,1.9090037265142317,0.035066918771236036,1.859112552731035,1.7545861913318404,0.4472281769324663,0.044008504107479265,0.30074666946650735
0.431,1.9270707548610075,0.035497679,1.8817492938265261,1.7705101871166895,0.4502055755287805,0.043808069,0.2880497366895006
0.432,1.9443253004132655,0.035935187874254516,1.903639164157879,1.7858433648710212,0.45321001840418906,0.043606674,0.27537723
0.433,1.9607489544775827,0.036379565,1.924744183385548,1.8005571694963822,0.4562417051225981,0.043404295159007095,0.2627376815467268
0.434,1.9763233083605327,0.036830927,1.9450263711699867,1.8146230458943178,0.45930083524791276,0.04320091,0.25013962147705404
0.435,1.9910299533686924,0.037289391988325385,1.9644477471716488,1.828012438966375,0.46238760834403914,0.042996496,0.23759158127258723
0.436,2.004850480808637,0.037755078,1.9829703310509887,1.8406967936140992,0.4655022239748825,0.042791029336967885,0.22510209208137344
0.437,2.017766481986943,0.038228103021012615,2.0005561424684597,1.852647554739038,0.4686448817043489,0.042584487,0.212679685
0.438,2.029790509,0.03870848,2.017113720434634,1.8638038030554176,0.4718159039729169,0.042376765,0.2003302291382797
0.439,2.040908631379068,0.039196779,2.032787391937106,1.8742395609975848,0.47501502595388984,0.042168196,0.18808170104402214
0.44,2.051084533,0.039692767,2.0473920835374826,1.8838426218526203,0.4782428209519105,0.041958481,0.175928304
0.441,2.0603136794984866,0.040196608,2.060903709123903,1.8925911399660553,0.48149944843611164,0.041747634,0.1638813910012041
0.442,2.0685915367988854,0.040708465402260134,2.073298182584504,1.900463269683419,0.48478506787562536,0.041535670593458224,0.15195231590276112
0.443,2.0759135704436744,0.041228503,2.084551417807422,1.9074371653502418,0.488099839,0.041322605,0.14015243198637387
0.444,2.082275246070804,0.041756884640598936,2.0946393286807967,1.913490981312054,0.49144392049712016,0.041108451,0.12849309267710107
0.445,2.0876720293182216,0.042293774,2.1035378290927644,1.9186028719143848,0.49481747261736575,0.040893224,0.11698565140000151
0.446,2.092099385823877,0.042839333,2.1112228329314626,1.9227509915027639,0.49822065456945347,0.040676939,0.105641462
0.447,2.095552781225718,0.043393728,2.1176702540850285,1.9259134944227223,0.5016536258225157,0.040459609987235086,0.094471877
0.448,2.0980276811616942,0.043957121,2.1228560064416007,1.928068535,0.5051165458456846,0.040241252,0.08348825
0.449,2.0995195512697533,0.044529675,2.1267560038893154,1.9291942676394953,0.5086095741080924,0.040021878,0.072701935
0.45,2.1000238571878453,0.045111556,2.1293461603163104,1.9292688466273695,0.5121328700788718,0.039801505,0.062124285
0.451,2.099536064553917,0.045702925,2.1306023896107233,1.9282704263289419,0.5156865932271547,0.039580147,0.051766654
0.452,2.0980516390059187,0.046303947,2.130500605660692,1.9261771610897431,0.5192709030220739,0.039357817,0.041640395
0.453,2.095566046181799,0.046914785,2.1290167223543537,1.9229672052553033,0.5228859589327616,0.039134532,0.031756861
0.454,2.0921353335616053,0.047535587980824454,2.1261151964519014,1.9186041515075978,0.5265319693029354,0.038910326172127155,0.022132067772327554
0.455,2.087716670519605,0.048166894717641615,2.121954399097476,1.9131991317454886,0.530208533,0.038685392,0.012773525653423847
0.456,2.0823120993202435,0.048808528334097705,2.1163435136058575,1.9066086562441016,0.5339163252895587,0.038459585,0.003696265
0.457,2.0759320307563183,0.049460719,2.109290634763125,1.8988318203035217,0.5376554156283502,0.038232962,-0.005087387
0.458,2.0685868756206274,0.050123698,2.100803857355358,1.8898677192238313,0.5414258721820011,0.038005582,-0.013565105
0.459,2.0602870447059676,0.050797694797901236,2.0908912761686373,1.8797154483051126,0.545227763,0.037777501,-0.021724562
0.46,2.0510429488051374,0.05148294,2.079560985989044,1.8683741028474496,0.5490611578874994,0.037548778,-0.029553431
0.461,2.040864998710935,0.052179665,2.0668210816026567,1.8558427781509248,0.5529261240161559,0.03731947,-0.037039386
0.462,2.0297636052161576,0.052888099,2.052679657795556,1.8421205695156218,0.5568227303132904,0.037089635692597794,-0.044170099
0.463,2.0177491791136024,0.053608472706633915,2.0371448093538236,1.8272065722416226,0.5607510452673072,0.036859332,-0.050933246
0.464,2.0048321311960686,0.054341017,2.0202246310635377,1.811099881629011,0.564711137,0.036628616,-0.057316498
0.465,1.9910228722563525,0.055085962019880697,2.0019272177107794,1.7937995929778698,0.5687030750996065,0.036397547232429356,-0.06330753
0.466,1.9763318130872534,0.055843538,1.9822606640816294,1.7753048015882822,0.5727269269546982,0.036166181929186525,-0.068894015
0.467,1.960769364481568,0.056613976,1.9612330649621668,1.7556146027603305,0.5767827614202906,0.035934578,-0.074063626
0.468,1.9443459372320944,0.057397506,1.9388525151384721,1.734728091794099,0.5808706469847885,0.035702793874653055,-0.078804037
0.469,1.9270861099695975,0.058193985856561804,1.9150161132110144,1.7125298932820427,0.5849913473994708,0.035470863147718294,-0.08308323
0.47,1.9090355071042435,0.059004934,1.8901601407516229,1.6894273546889675,0.5891425864608307,0.035239015,-0.086947572
0.471,1.8901755276060555,0.059829632,1.8639844878163525,1.665119615608345,0.5933261785063345,0.035007201058351776,-0.090339352
0.472,1.8705290688361769,0.060668409,1.8365382979311613,1.6396399566362152,0.597542022,0.034775506,-0.09324934
0.473,1.8501190281557547,0.061521593299986625,1.8078707146220092,1.6130216583686197,0.6017900151067809,0.034544014123604735,-0.095668305
0.474,1.8289683029259343,0.062389515,1.7780308814148547,1.5852980014015992,0.6060700564402263,0.034312811613722106,-0.097587016
0.475,1.8070997905078605,0.063272504,1.7470679418356563,1.5565022663311943,0.6103820443148219,0.034081983,-0.098996244
0.476,1.784536388262679,0.064170889,1.715031039410374,1.5266677337534467,0.6147258771198194,0.033851614,-0.099886756
0.477,1.7613009935515356,0.065084999,1.6819693176649653,1.4958276842643958,0.6191014532444701,0.033621789,-0.100249323
0.478,1.7374165037355747,0.066015165,1.64793192,1.4640153984600837,0.6235086710780257,0.033392593852877385,-0.100074714
0.479,1.7129058161759427,0.066961715,1.6129679903176064,1.4312641569365505,0.6279474290097377,0.033164113,-0.099353699
0.48,1.6877918282337852,0.067924978,1.5771266717675743,1.3976072402898378,0.6324176254288577,0.032936432,-0.098077046
0.481,1.6620974372702468,0.068905285,1.5404571080012515,1.363077929115986,0.636919159,0.032709635499359846,-0.096235525
0.482,1.6358455406464738,0.069902964,1.5030084425445978,1.327709504011036,0.6414519272863274,0.032483809008494374,-0.093819906
0.483,1.6090590357236105,0.070918345,1.4648298189235713,1.2915352455710285,0.6460158295031804,0.032259038,-0.090820958
0.484,1.5817608198628035,0.071951757,1.4259703806641315,1.2545884343920046,0.6506107637644474,0.032035406,-0.087229451
0.485,1.5539953786643392,0.073003291,1.3865145333706308,1.216894402717445,0.6552372749778941,0.031813066,-0.083016395
0.486,1.5257874292392417,0.074074532,1.346556636108086,1.1786703155258207,0.6598922755543508,0.031591932327878255,-0.07826093
0.487,1.4971555229952462,0.075164796,1.306123207466091,1.139808359198415,0.6645780967921887,0.031372240942755536,-0.072881193
0.488,1.4681296364789382,0.07627456,1.2652873435384626,1.1003758434864737,0.6692943214868019,0.031154068699601613,-0.066877405
0.489,1.438739746236904,0.077404301,1.2241221404190217,1.060440078141243,0.6740405324335854,0.030937492380071194,-0.060249789
0.49,1.4090158288157282,0.078554499,1.1827006942015863,1.0200683729139688,0.6788163124279335,0.030722588765819007,-0.052998564
0.491,1.3789878607619965,0.07972563,1.1410961009799756,0.9793280375558961,0.6836212442652407,0.030509434638499783,-0.045123953
0.492,1.3486858186222943,0.080918172,1.099381456848008,0.9382863818182712,0.6884549107409018,0.030298107,-0.036626178
0.493,1.3181396789432078,0.082132605,1.0576298578995034,0.8970107154523397,0.6933168946503112,0.030088681971279133,-0.027505459
0.494,1.2873794182713212,0.083369404,1.0159144002282798,0.8555683482093476,0.6982067787888634,0.029881236994687175,-0.017762018
0.495,1.2564350131532211,0.08462905,0.97430818,0.8140265898405404,0.7031241459519529,0.029675849,-0.007396076
0.496,1.225336440135492,0.085912018,0.9328842930929531,0.77245275,0.7080685789349744,0.029472593663813614,0.003592145
0.497,1.1941136757647202,0.087218788,0.8917158358164874,0.7309141387304638,0.7130396605333226,0.029271548872841478,0.015202424
0.498,1.1627966965874905,0.088549837,0.8508759041925787,0.6894780654916861,0.7180369735423917,0.029072791040385404,0.027434538947589987
0.499,1.131415479150389,0.089905643,0.8104375943150461,0.6482118401320764,0.7230601007575763,0.028876396948100132,0.040288269078542056
0.5,1.1000000000000008,0.091285475,0.7706951480753771,0.6072725825166004,0.7281131699638629,0.028682558069887936,0.053841645
0.501,1.0685845208496116,0.09269353,0.7311118666206676,0.5665293354869061,0.7331823126303368,0.028490969617712112,0.0678501
0.502,1.0372033034125092,0.094127635,0.6922244541007927,0.5262182249257865,0.738276843,0.028301978028843676,0.08248724
0.503,1.0058863242352793,0.095588494,0.6540824305941899,0.48641150870239674,0.7433956568208584,0.028115626877006382,0.097736828
0.504,0.9746635598645074,0.09707681,0.6167353161792972,0.4471814446858917,0.7485376482422115,0.02793196,0.11358262764510155
0.505,0.9435649868467785,0.098593289,0.580232631,0.4086002907454266,0.7537017124791624,0.027751020179320154,0.13000839984281812
0.506,0.9126205817286781,0.10013863409269326,0.5446238949383921,0.3707403047501562,0.758886744,0.027572852,0.14699790729263618
0.507,0.8818603210567919,0.10171354926335918,0.5099586282692551,0.3336737445692355,0.7640916391944688,0.027397498114443294,0.16453491229900438
0.508,0.8513141813777054,0.10331873869036612,0.47628635100557876,0.29747286807181966,0.7693152915701293,0.027225003,0.1826031771663714
0.509,0.8210121392380039,0.10495490642750774,0.4436565832258007,0.26220993312706364,0.7745565965559978,0.027055409,0.20118646419918587
0.51,0.7909841711842727,0.1066227565285777,0.41211884500835855,0.22795719760412234,0.7798144491007274,0.026888761243810975,0.22026853570189642
0.511,0.7612602537630975,0.10832299304736968,0.38172265643169023,0.1947869193721509,0.7850877441529703,0.026725102,0.2398331539789518
0.512,0.7318703635210635,0.11005632003767732,0.3525175375742331,0.16277135630030418,0.7903753766613787,0.026564475841288328,0.25986408133480055
0.513,0.7028444770047562,0.11182344155329432,0.32455300851442487,0.13198276625773722,0.7956762415746055,0.026406925614567874,0.28034508007389136
0.514,0.674212571,0.11362506164801436,0.29787858933070344,0.10249340711360502,0.8009892338413034,0.026252495135839653,0.30125991250067297
0.515,0.6460046213356635,0.11546188437563108,0.27254380010150636,0.074375537,0.8063132484101245,0.026101228,0.3225923409195939
0.516,0.6182391801371991,0.11733353633119563,0.24875753604937184,0.047919156684733656,0.811655031,0.025952902178020515,0.3443505714432915
0.517,0.5909409642763913,0.1192447699708724,0.22592685479231425,0.022477242969856648,0.8169870735983935,0.025808262,0.3663889010977107
0.518,0.5641544593535278,0.12119322401852534,0.2045871015760903,-0.001312254,0.8223286821859548,0.025666774,0.38878399485065906
0.519,0.5379025627297541,0.12317995270735176,0.18472139944662427,-0.023429599,0.8276769188631129,0.025528502444078192,0.4115029278468768
0.52,0.5122081717662157,0.1252060102705488,0.16631287144984067,-0.043855055,0.8330288461316696,0.025393508,0.43451277523110376
0.521,0.487094184,0.1272724509413138,0.14934464063166383,-0.062568887,0.8383815264934272,0.025261852652195035,0.45778061214807986
0.522,0.4625834962644263,0.12938032895284407,0.13379983003801807,-0.079551359,0.8437320224501882,0.025133598602132542,0.4812735137425453
0.523,0.438699006,0.13153069853833677,0.11966156271482781,-0.094782734,0.849077397,0.025008808,0.5049585551592399
0.524,0.4154636117373225,0.13372461393098917,0.1069129617080174,-0.108243277,0.8544147111559272,0.024887541921524998,0.5288028115429037
0.525,0.3929002094921413,0.13596312936399854,0.09553715,-0.119913252,0.8597410289085095,0.024769863182083657,0.5527733580382767
0.526,0.37103169707406763,0.13824729907056216,0.085517251,-0.129772922,0.8650534122633031,0.024655833437286407,0.5768372697900989
0.527,0.3498809718442472,0.14057817728387736,0.076836387,-0.137802553,0.8703489237221106,0.024545515,0.6009616219431103
0.528,0.32947093116382503,0.1429568182371412,0.069477682,-0.143982408,0.8756246257867332,0.024438968713831607,0.6251134896420506
0.529,0.30982447239394684,0.14538427616355115,0.063424258,-0.14829275,0.8808775809589737,0.024336257626277766,0.6492599480316603
0.53,0.2909644928957579,0.14786160529630432,0.058659239,-0.150713845,0.8861048517406338,0.024237443,0.6733680722566789
0.531,0.27291389003040356,0.15038985986859804,0.055165747376628556,-0.151225956,0.8913035006335158,0.024142588,0.6974049374618467
0.532,0.25565406276790553,0.15296955963929537,0.052814218250122925,-0.149804166,0.8964795708729985,0.024051380154861225,0.7212992720531012
0.533,0.23923063551843152,0.15560569276915373,0.051630629,-0.14686898,0.9015854465386427,0.023965588,0.7450857022499792
0.534,0.22366818691274595,0.15829596207478538,0.051539004807284294,-0.142030152,0.9066567934704437,0.023883782958396823,0.7686680116613812
0.535,0.2089771277436464,0.16104197435572418,0.052485821,-0.135357748,0.911685578,0.023806219,0.7920114008273282
0.536,0.19516786880393067,0.16384533641150384,0.054417556,-0.126921837,0.9166637676584416,0.023733151,0.8150810702878413
0.537,0.18225082088639666,0.16670765504165816,0.057280686,-0.116792486,0.9215833281776017,0.023664831389063494,0.8378422205829416
0.538,0.17023639478384195,0.16963053704572073,0.061021689,-0.105039764,0.9264362264888442,0.023601514792688818,0.860260052
0.539,0.15913500128906444,0.1726155892232255,0.06558704,-0.091733738,0.9312144292236509,0.023543454937448843,0.8822997658369875
0.54,0.14895705119486183,0.17566441837370608,0.070923217,-0.076944477,0.9359099030135029,0.023490905690003457,0.9039265618759751
0.541,0.13971295529403197,0.17877863129669627,0.076976698,-0.060742048,0.9405146144898819,0.023444120917012545,0.9251056409096338
0.542,0.13141312437937258,0.18195983479172986,0.083693959,-0.043196518,0.9450205302842695,0.023403354485136016,0.9458022034779849
0.543,0.12406796924368135,0.1852096356583405,0.091021477,-0.024377957,0.9494196170281466,0.023368860261033735,0.9659814501210491
0.544,0.11768790067975621,0.18852964069606196,0.098905729,-0.004356431,0.953703841,0.023340892111365596,0.9856085813788474
0.545,0.11228332948039482,0.1919214567044281,0.10729319202527754,0.016797991619266768,0.95786517,0.023319703902791505,1.0046487977914011
0.546,0.10786466643839501,0.19538669048297255,0.11613034320901962,0.039015243,0.9618955692715316,0.023305549501971345,1.0230672998987311
0.547,0.10443395381820103,0.198922901,0.12506679420358388,0.062002514,0.9658448697562717,0.023297085209511615,1.040645798461415
0.548,0.10194836099408153,0.20254475170999336,0.13493217109459002,0.086138509,0.9695221759872481,0.023299827201610734,1.0579018584741162
0.549,0.10046393544608355,0.20624436611579103,0.1449932350389697,0.11094713925674472,0.9730541071545655,0.023310215,1.074384808331733
0.55,0.099976143,0.21002423200813988,0.15525171183913072,0.13633759548006943,0.9764207795097606,0.023328892,1.0900912476398283
0.551,0.10048044873024717,0.21388683726007282,0.16570932729748114,0.16221906985519757,0.9796023093043689,0.023356502677689957,1.105017776003965
0.552,0.10197231883830629,0.21783466974462276,0.17636780721642872,0.1885007543207557,0.9825788127899272,0.023393692,1.1191609930297062
0.553,0.1044472187742819,0.2218702173348225,0.1872288773983814,0.21509184081537047,0.9853304062179711,0.023441104,1.132517498322614
0.554,0.10790061417612282,0.22599596790370516,0.19829426364574707,0.24190152127766856,0.9878372058400372,0.023499383131333745,1.145083891488252
0.555,0.11232797068177774,0.2302144093243034,0.20956569176093365,0.2688389876462766,0.9900793279076611,0.023569173439316405,1.1568567721321827
0.556,0.11772475392919546,0.23452802946965023,0.22104488754634902,0.2958134318598211,0.9920368886723795,0.023651119,1.167832739859969
0.557,0.12408642955632469,0.23893931621277847,0.23273357680440104,0.32273404585692883,0.9936900043857281,0.023745865212688587,1.1780083942771733
0.558,0.1314084632011142,0.24345075742672107,0.24463348533749765,0.34951002157622635,0.9950187912992432,0.023854055,1.187380334989359
0.559,0.13968632050151278,0.24806484098451098,0.25674633894804677,0.3760505509563404,0.9960033656644613,0.023976334,1.1959451616020889
0.56,0.14891546709546913,0.252784055,0.26907386343845624,0.40226482593589735,0.9966238437329178,0.024113346,1.203699473720925
0.561,0.15909136862093198,0.25761088662376397,0.28161778461113396,0.42806203845352403,0.9968603417561492,0.024265734359582757,1.2106398709514314
0.562,0.17020949071585012,0.26254782445129293,0.29437982826848785,0.4533513804478471,0.9966929759856917,0.024434144681862988,1.216762953
0.563,0.18223351801305618,0.2675941064032039,0.30753700190529376,0.47774529031064816,0.9961002639649653,0.024618701574576973,1.2220011481661355
0.564,0.19514951919136275,0.27276613219434254,0.32084418922529506,0.502311975,0.995005317,0.024823189291118538,1.2267369652207725
0.565,0.20897004663130814,0.27805552267448563,0.33455750133290113,0.5260202197428964,0.9934293537290684,0.025045921405248008,1.2306723930809107
0.566,0.2236766916394681,0.28346616360472976,0.3487119170226305,0.5489023633845627,0.9913380156648435,0.025287950011913148,1.233858838559551
0.567,0.23925104552241827,0.28900194074617125,0.36334241508900184,0.5709907434775521,0.9886969432771708,0.025550327,1.236347708469694
0.568,0.2556746995867346,0.29466673985990693,0.3784839743265339,0.5923176978975859,0.985471777,0.025834105082641327,1.2381904096243406
0.569,0.27292924513899247,0.3004644467070331,0.39417157352974513,0.6129155645203854,0.981628158,0.026140335736599858,1.2394383488364917
0.57,0.2909962734857678,0.3063989470486464,0.41044019149315447,0.6328166812216719,0.9771317274789973,0.026470071,1.2401429329191485
0.571,0.3098573759336362,0.31247412664584323,0.42732480701128034,0.6520533858771667,0.9719481251030632,0.026824364,1.2403555686853114
0.572,0.32949414378917347,0.3186938712597205,0.44486039887864154,0.670658016,0.9660429920564458,0.027204265312226063,1.2401276629479816
0.573,0.34988816835895536,0.3250620666513743,0.4630819458897568,0.6886629105536662,0.9593819690696977,0.027610828,1.2395106225201602
0.574,0.37102104094955723,0.33158259858190137,0.48202442683914465,0.7061004063261137,0.9519306968733718,0.028045103990246446,1.2385558542148474
0.575,0.3928743528675553,0.3382593528123983,0.5017228205213237,0.7230028415556545,0.9436548161980206,0.028508145302380727,1.2373147648450444
0.576,0.41542969541952485,0.3450962151039615,0.5222121057308128,0.7394025541180099,0.9345199677741971,0.029001004,1.2358387612237522
0.577,0.43866865991204185,0.35209707121768746,0.5435272612621304,0.7553318818889014,0.924491792,0.029524732347636154,1.234179250163972
0.578,0.462572838,0.35926580691467297,0.5657032659097955,0.7708231627440503,0.9135359306033444,0.030080382270652795,1.2323876384787043
0.579,0.48708287,0.36660587927453575,0.5887688362323684,0.786304971,0.9014600399977379,0.030668546,1.2306706009216193
0.58,0.5122010503893085,0.3741331798535558,0.6124291441792956,0.8012864668567983,0.8887519786993645,0.031293950142439964,1.228790831272716
0.581,0.5379047297498838,0.3818406025901082,0.6370350757026452,0.8163165009756165,0.8748966816992452,0.031954309,1.2270755674665508
0.582,0.5641659725565343,0.38973421155746585,0.6625276813674614,0.8314782233256601,0.8598969609712233,0.03265116,1.2255777527169085
0.583,0.5909568431349523,0.3978200708289022,0.6888480117387906,0.8468547837839218,0.8437556284891421,0.033386039,1.224350330237574
0.584,0.6182494058108292,0.40610424447769017,0.7159371173816774,0.8625293322273933,0.8264754962268449,0.034160482768306764,1.2234462432423305
0.585,0.6460157249098568,0.4145927965771032,0.743736049,0.8785850185330669,0.8080593761581749,0.034976029,1.222918434944963
0.586,0.6742278647577269,0.4232917912004145,0.7721858567423051,0.8951049925779351,0.7885100802569758,0.035834213,1.222819848559257
0.587,0.7028578896801313,0.43220729242089717,0.8012275915901366,0.9121724042389897,0.7678304204970909,0.036736572,1.2232034272989956
0.588,0.7318778640027619,0.44134536431182453,0.8308023039697066,0.9298704033932228,0.7460232088523632,0.037684643887496184,1.2241221143779633
0.589,0.7612598520513106,0.45071207094646987,0.8608510444460611,0.9482821399176271,0.7230912572966367,0.038679964,1.2256288530099457
0.59,0.7909759181514687,0.46031347639810616,0.8913148635842443,0.9674907636891941,0.6990373778037537,0.039724069676335114,1.2277765864087258
0.591,0.8209981266289283,0.47015564474000676,0.9221348119493022,0.9875794245849161,0.6738643823475585,0.040818497,1.230618257788089
0.592,0.851298542,0.48024464004544487,0.9532519401062798,1.0086312724817856,0.647575083,0.041964784041602546,1.2342068103618193
0.593,0.881849228,0.49058652638769373,0.9846072986202224,1.0307294572567942,0.6201722914406037,0.043164466,1.238595187343701
0.594,0.9126186975731215,0.5011768175638132,1.0157596661539905,1.0544540352607905,0.5903416578956934,0.044411806,1.2442653721525514
0.595,0.9435657416946874,0.5120593363252122,1.0475863729007147,1.078063737898596,0.56222052,0.045731584,1.249830892967963
0.596,0.9746671819618129,0.5232124037813334,1.0792005743264281,1.103033386845865,0.5326322356390539,0.047107610410670984,1.2564457133869213
0.597,1.0058921529375098,0.5346452202329042,1.1105734183971046,1.1292396230808333,0.5018353552558676,0.048542927,1.2640447642716932
0.598,1.0372097891847902,0.5463669859806511,1.1416760530787164,1.1565590875817386,0.4700884290167456,0.050040573,1.272562976484545
0.599,1.0685892252666658,0.5583869013253013,1.1724796263372377,1.1848684213268184,0.4376500071571689,0.051603589,1.2819352808877431
0.6,1.0999995957461477,0.5707141665675813,1.202955286138641,1.2140442652943084,0.40477863991261887,0.053235015997372494,1.2920966083435543
0.601,1.131410035186248,0.5833579820082185,1.2330741804489003,1.2439632604624462,0.371732878,0.054937893,1.3029818897142451
0.602,1.1627896781499782,0.5963275479479394,1.2628074572339876,1.2745020478094684,0.3387712702105243,0.056715260910726914,1.3145260558620815
0.603,1.1941076592003497,0.609632065,1.2921262644598774,1.305537268313612,0.30615236822394215,0.058570159627832526,1.3266640376493304
0.604,1.2253331129003746,0.623280733,1.3210017500925424,1.3369455629531135,0.274134722,0.060505629,1.3393307659382583
0.605,1.2564351738130646,0.6372827517688738,1.349405062097956,1.368603572706211,0.242976881,0.062524711,1.3524611715911319
0.606,1.2873829765014309,0.6516473227121986,1.3773073484420912,1.4003879385511397,0.21293739654783253,0.064630443,1.3659901854702172
0.607,1.3181456555284856,0.6663836456582419,1.4046797570909213,1.4321753014661383,0.1842748182019459,0.066825868,1.3798527384377808
0.608,1.348692345,0.6815009209077303,1.431493436,1.4638423024294422,0.15724769635493635,0.069114024,1.3939837613560893
0.609,1.3789921808507064,0.6970083487613906,1.4577195331665596,1.4952655824192889,0.13211458124228523,0.071497953,1.4083181850874094
0.61,1.409025079362595,0.7129142408921021,1.483608008196772,1.5255500663419437,0.10951658229699135,0.073976731,1.422372898354091
0.611,1.438751855238579,0.7292458474208504,1.5086787965789348,1.556479124651534,0.090506929,0.076576029,1.4368186028599814
0.612,1.4681380628994989,0.7459982817935676,1.5333898609079675,1.5861325861152602,0.074753345,0.07928066,1.4508862531490934
0.613,1.4971571962492345,0.7631841044036602,1.5577339797992866,1.6144938925798509,0.062920903,0.082096581,1.4644738033091655
0.614,1.5257827491916685,0.7808158756445353,1.581703931868311,1.6415464858920337,0.055674674,0.085029754,1.4774792074279377
0.615,1.5539882156306817,0.7989061559095989,1.6052924957304566,1.6672738078985354,0.053679728,0.088086136,1.489800419593148
0.616,1.581747089470155,0.8174675055922582,1.6284924500011413,1.6916593004460836,0.057601136360980035,0.091271688,1.501335393892536
0.617,1.609032865,0.8365124850859198,1.651296573295781,1.7146864053814057,0.06810397,0.094592369,1.5119820844138405
0.618,1.6358190349660084,0.8560536547839902,1.673697644229794,1.7363385645512297,0.085853301,0.098054139,1.5216384452448009
0.619,1.6620790944301507,0.8761035750798762,1.6956884414185969,1.7565992198022817,0.11151419906283033,0.10166295753175371,1.5302024304731554
0.62,1.6877865369102787,0.8966748063669847,1.7172617434776072,1.775451812981291,0.1457517358467254,0.10542478343039752,1.537571994186644
0.621,1.7129148563102736,0.917779909,1.7384103290222415,1.7928797859349832,0.18923098229604746,0.10934557654233562,1.543645090473005
0.622,1.7374375465340166,0.9394314434884947,1.7591269766679172,1.8088665805100868,0.24261700944506925,0.11343129637333478,1.5483196734199778
0.623,1.761328101485389,0.9616419701097099,1.7794044650300513,1.823395638553329,0.30657488832806346,0.11768790242916169,1.5514936971153013
0.624,1.7845600150682723,0.9844240492957741,1.7992355727240614,1.8364504019114372,0.38176968997930294,0.12212135421558308,1.5530651156467141
0.625,1.8071067811865476,1.0078284186067994,1.818251824154051,1.8493214037232324,0.4811312867194476,0.12671099369086458,1.5521245572873217
0.626,1.8289882117512024,1.0317675295346216,1.8373005955629882,1.858979282265065,0.5712795920995718,0.13154313502935647,1.5511842390195458
0.627,1.850136041471648,1.056330712151684,1.8555997528037877,1.868067363,0.6788003291930746,0.13656608540990925,1.5482230383978408
0.628,1.8705343832052694,1.0815286495147172,1.8731314195145505,1.876632203557756,0.803134519,0.14179012933986107,1.5433780099655858
0.629,1.890167349809452,1.107372024680451,1.8898777193333782,1.884720364177212,0.9437231814864078,0.14722555132655007,1.5367862082661607
0.63,1.9090190541415788,1.1338715207056158,1.905820775898372,1.8923784033578048,1.100007338169334,0.15288263587731427,1.528584687842944
0.631,1.927073609059035,1.1610378206469412,1.9209427128476342,1.899652880033834,1.27142801,0.15877166749949176,1.518910503239315
0.632,1.9443151274192054,1.1888816075611572,1.9352256538192658,1.9065903531395976,1.457426216315444,0.1649029307004207,1.5079007089986536
0.633,1.9607277220794745,1.2174135645049944,1.9486517224513686,1.9132373816093955,1.6574429792617242,0.17128670998743922,1.495692359664339
0.634,1.976295505897226,1.2466443745351825,1.9612030423820437,1.9196405243775247,1.8709193191122178,0.1779332898678853,1.4824225097797497
0.635,1.991002591729845,1.2765847207084517,1.9728617372493933,1.9258463403782844,2.0972962566084727,0.18485295484909717,1.4682282138882656
0.636,2.004833092434717,1.3072452860815325,1.9836099306915185,1.9319013885459733,2.3360148124920386,0.19205598943841296,1.4532465265332657
0.637,2.0177711208692246,1.3386367537111536,1.9934297463465205,1.9378522278148886,2.586516008,0.1995526781431706,1.4376145022581295
0.638,2.0298007898907526,1.3707698066540461,2.0023033078525003,1.9437454171193302,2.8482408623872875,0.20735330547070827,1.4214691956062357
0.639,2.040906212356687,1.4036551279669403,2.010212738847561,1.9496275153935967,3.120630397882067,0.21546815592836416,1.4049476611209641
0.64,2.051071501124411,1.4373034007065655,2.0171401629698034,1.9555450815719855,3.4031256347303485,0.22390751402347625,1.3881869533456939
0.641,2.0603048661206653,1.4719040237164707,2.023166393373559,1.960438117213468,3.6879599050287926,0.2326522514581747,1.3726001685155746
0.642,2.0686105378261423,1.5069105851692581,2.028210755607789,1.9666874028827703,3.9847815614445983,0.2418203112134162,1.3549427822232634
0.643,2.075945686447875,1.5427739238557887,2.032421033726488,1.9720431210854263,4.283710796663581,0.25133917284241125,1.3383167954397743
0.644,2.082308795664178,1.579473572792787,2.035792951526819,1.9764629552150952,4.581826180842159,0.261228467,1.3226922575987057
0.645,2.0876983491533636,1.6169890649969774,2.038322232805944,1.9799045886654327,4.876206284136756,0.2715078252940187,1.3080392181336558
0.646,2.092112830593747,1.6552999334850855,2.0400046013610247,1.9823257048300997,5.163929676703793,0.2821968779028097,1.294327726478225
0.647,2.095550723663642,1.6943857112738356,2.040835780989224,1.9836839871027538,5.442074928699695,0.2933152559577112,1.2815278320660117
0.648,2.098010512041363,1.7342259313799524,2.0408114954877035,1.9839371188770536,5.70772061,0.3048825903518124,1.2696095843306143
0.649,2.099490679405223,1.774800126820161,2.0399274686536266,1.9830427835466578,5.957945291603773,0.3169185119782026,1.2585430327056328
0.65,2.0999897094335367,1.8160878306111858,2.038179424284155,1.9809586645052244,6.189827542824793,0.32944265172997117,1.248298226624666
0.651,2.0995060858046184,1.8580685757697522,2.035563086,1.977642445146412,6.400445934100363,0.3424746405002072,1.238845215521312
0.652,2.0980382921967817,1.9007218953125853,2.0320741781276763,1.9730518088638807,6.586879035586907,0.35603410918200024,1.2301540488291716
0.653,2.095584812,1.9440273222564082,2.027708423934994,1.9671444390512853,6.746205417440844,0.37014068866843913,1.222194775981842
0.654,2.092144129757609,1.9879643896179477,2.022461547395566,1.959878019102288,6.875503649818596,0.3848140098526135,1.2149374464129232
0.655,2.0877147282829007,2.032512630413927,2.0163292723065545,1.9512102324105456,6.971852302876587,0.40007370362761235,1.2083521095560141
0.656,2.0822950915425302,2.0776515776610722,2.0093073224651223,1.9410987623697167,7.032329946771239,0.4159394008865251,1.2024088148447136
0.657,2.075934703786769,2.123674353650191,2.0013758726141253,1.9302828322881098,7.045947795492165,0.43242633488744003,1.1956799449847149
0.658,2.0686102511344853,2.169170303334879,1.9925147389387214,1.917622447735808,7.05741315,0.44962779954112286,1.1907920324822419
0.659,2.0603184618359265,2.2153359644444075,1.9827489227954882,1.9045136080519949,7.016587823958986,0.46750172159637265,1.1849849852730097
0.66,2.051072548481034,2.2620070034552637,1.9720952310172837,1.890956517,6.930233408990744,0.48608029573113976,1.1782102611212621
0.661,2.0408857236597435,2.309019086843932,1.9605704704369664,1.8769513773989899,6.805111496329139,0.5053957166233738,1.170419317791242
0.662,2.029771199961995,2.3562078810868994,1.9481914478873965,1.8624983934843746,6.647983677304969,0.5254801789510252,1.1615636130471927
0.663,2.0177421899777266,2.403409052660651,1.934974970201432,1.8475977685474025,6.4656115432490395,0.5463658773920435,1.1515946046533567
0.664,2.0048119062968777,2.4504582680416735,1.9209378442119318,1.832249706115362,6.264756685492149,0.5680850066243791,1.140463750373978
0.665,1.9909935615093852,2.497191193706452,1.9060968767517554,1.8164544097155406,6.052180695365098,0.5906697613259817,1.128122507973299
0.666,1.9763003682051892,2.543443496131472,1.8904688746537603,1.8002120828752277,5.834645164198689,0.6141523361748015,1.114522335215563
0.667,1.9607455389742279,2.5890508417932203,1.8740706447508073,1.783522929121712,5.618911683323729,0.6385649258487884,1.0996146898650139
0.668,1.944342286406439,2.633848897168182,1.8569189938757535,1.766387151982281,5.411741844,0.6639397250258926,1.0833510296858933
0.669,1.9271038230917619,2.677673328732843,1.8390307288614585,1.7488049549842235,5.219897237771338,0.6903089283840638,1.0656828124424456
0.67,1.9090433616201348,2.7203598029636895,1.8204226565407815,1.7307765416548286,5.050139455755517,0.7177047306012523,1.0465614958989136
0.671,1.8901741145814963,2.761743986337208,1.8011115837465814,1.7123021155213842,4.909230089354345,0.7461593263554082,1.025938538
0.672,1.8705158424001436,2.8026696473435835,1.7810850482087444,1.6933692183399696,4.927901013,0.7756675197684589,1.0060323383991177
0.673,1.8501268237429096,2.839376938573112,1.7604413990128953,1.673567259,4.766544172803033,0.8063972003949911,0.9815515891468788
0.674,1.8289871539927036,2.874375486255283,1.739113415947701,1.6528347106054877,4.724056169655151,0.838285996,0.9572286767194728
0.675,1.8071216543992599,2.9071561631749536,1.7171257686725236,1.6312321565600572,4.789363627375592,0.8713775410494528,0.9331305504605927
0.676,1.7845551462123115,2.937209842116975,1.694503126846723,1.6088201813300105,4.951393169938955,0.905715468,0.9093241597139325
0.677,1.7613124506815931,2.964027395866205,1.67127016,1.5856593691159813,5.199071421319835,0.941343411,0.8858764538231856
0.678,1.737418389056838,2.987099697207496,1.6474515381806953,1.5618103041186027,5.521325005492831,0.9783050025221837,0.8628543821320453
0.679,1.7128977825877805,3.005917618925703,1.623071930659191,1.5373335705385083,5.907080546432543,1.0166438770073827,0.840324894
0.68,1.6877754525241542,3.0199720338056797,1.5981560072245067,1.5122897525763308,6.345264668113566,1.056403667599453,0.8183549387233607
0.681,1.662076220115693,3.028753814632282,1.5727284375360033,1.486739434432704,6.824803994510496,1.097628007764231,0.797011466
0.682,1.6358249066121306,3.0317538341903623,1.5468138912530418,1.4607432003082603,7.334625149597933,1.140360530967553,0.7763614242374264
0.683,1.609046333263201,3.0284629652647768,1.5204370380349836,1.4343616344036332,7.863654757350474,1.184644870675255,0.7564717636997248
0.684,1.5817653213186382,3.018372081,1.493622547541189,1.4076553209194569,8.400819441742719,1.2305246603531739,0.7374094334237917
0.685,1.5540066920281757,3.000972053102024,1.4663950894310185,1.3806848440563633,8.935045826749263,1.2780435334671454,0.7192413827533205
0.686,1.5257952666415475,2.9757537554345657,1.4387793333638337,1.353510788014986,9.455260536344703,1.3272451234830056,0.7020345610320049
0.687,1.4971558664084879,2.942208060422859,1.4107999489989949,1.3261937369959582,9.950390195,1.378173063866591,0.6858559176035385
0.688,1.468127296633229,2.885473907396677,1.3824828715693251,1.2986277901693954,10.273197891818947,1.4314716416618154,0.6691143463692651
0.689,1.4387431905003234,2.8468089011433495,1.353870818937048,1.2713244189606918,10.772096219104942,1.485425631542132,0.6551153729473114
0.69,1.409022111630141,2.7917119968845796,1.3249698928263474,1.2436879455548195,11.063607080631805,1.5415156505423568,0.6403162470995858
0.691,1.3789946282086387,2.7212486843953383,1.2958091405277037,1.2157522814625679,11.169531455859602,1.599725973092716,0.6247684895199815
0.692,1.3486913084217742,2.636484453450596,1.2664176093315966,1.1875513381947234,11.11167032424839,1.660040873623436,0.6085236209023921
0.693,1.318142720455505,2.5384847938253245,1.236824346528507,1.1591190272620755,10.911824665258255,1.7224446265647444,0.5916331619407108
0.694,1.2873794324957886,2.4283151952944926,1.2070583994089144,1.1304892601754115,10.591795458349244,1.7869215063468662,0.574148633
0.695,1.2564320127285822,2.3070411476330737,1.1771488152632992,1.1016959484455202,10.173383682981441,1.8534557874000301,0.5561215557606463
0.696,1.2253310293398432,2.175728140616036,1.1471246413821419,1.0727730035831895,9.678390318614905,1.922031744154461,0.5376034499300499
0.697,1.1941070505155298,2.0354416640183524,1.1170149250559227,1.0437543370992075,9.128616344709707,1.9926336510403873,0.5186458365309353
0.698,1.1627906444415983,1.8872472076149927,1.0868487135751217,1.0146738605043624,8.545862740725914,2.065245782488035,0.49930023625719583
0.699,1.1314123793040067,1.7322102611809274,1.0566550542302193,0.9855654853094423,7.951930486123587,2.1398524129276297,0.47961816980272476
0.7,1.1000028232887127,1.5713963144911272,1.0264629943116954,0.9564631230252353,7.368620560362801,2.216437816789399,0.4596511578614156
0.701,1.068592544581673,1.4058708573205634,0.9963015811100305,0.9274006851625296,6.8177339429036214,2.2949862685035702,0.43945072112716166
0.702,1.037212111368846,1.2366993794442058,0.9661998619157045,0.8984120832321131,6.321071613206114,2.3754820425003684,0.4190683802938563
0.703,1.0058920918361882,1.0649473706370267,0.9361868840191981,0.8695312287447745,5.900434550730348,2.457909413210022,0.39855565605539306
0.704,0.9746603840843041,0.9397245988388551,0.9062981592629649,0.8408865084375591,5.584209678316754,2.5417149704109736,0.37862876993914285
0.705,0.9435565759684932,0.7699270529884693,0.8765420978416198,0.8125762956480542,5.499479622945072,2.6273259914176763,0.3594907245705779
0.706,0.9126106552132397,0.6139859406625444,0.8469669061320981,0.7844515166336256,5.663562628689175,2.714115957748793,0.3414343850757645
0.707,0.8818517180352268,0.48258150312212755,0.817600121,0.7565388954695366,6.035451230626035,2.8018045101377407,0.3243909169780243
0.708,0.851308861,0.38639398162826616,0.78846928,0.7288651562310506,6.5741379638326265,2.890111289317937,0.30829148580067883
0.709,0.8210111792776537,0.33610361744200745,0.7596019190197362,0.7014570229934306,7.238615363385921,2.9787559360227966,0.2930672570670494
0.71,0.7909877701314595,0.3423906518243987,0.731025576,0.6743412198319401,7.987875964362889,3.0674580909857387,0.27864939630045776
0.711,0.7612677294292378,0.4159353260364875,0.7027677873702608,0.6475444708218423,8.780912302,3.1559373949401808,0.2649690690242254
0.712,0.7318801533876711,0.5674178813393207,0.6748560903967319,0.6210935000384004,9.576716910895753,3.2439134886195387,0.2519574407616738
0.713,0.7028541382234426,0.8075185589939458,0.6473180219567106,0.5950150315568776,10.334282326605592,3.3311060127572296,0.23954567703612456
0.714,0.6742187801532353,1.1469176002614105,0.6201811190247233,0.5693357894525375,11.012601084047008,3.417234608086672,0.22766494337089926
0.715,0.646003175,1.5962952464027613,0.5934729185752959,0.5440824978006429,11.570665718296958,3.5020189153412815,0.21624640528931924
0.716,0.6182364201616157,2.1663317386790464,0.5672209575829552,0.5192818806764574,11.967468764432429,3.585178575254476,0.20522122831470618
0.717,0.5909476106735693,2.867707318351312,0.5414527730222273,0.4949606621552442,12.162002757530386,3.666433228559672,0.19452057797038158
0.718,0.5641658431462757,3.7111022266806066,0.5161959018676385,0.47114556631226645,12.113260232667807,3.745502515990288,0.18407562
0.719,0.5379110692576294,3.8375140864728894,0.4915095350322618,0.4478740605364117,12.231871766653502,3.8353888397056437,0.17463681848109275
0.72,0.5121959426109084,5.618934214020437,0.4673138452142822,0.4252203787930174,11.242064461720647,3.8950814441161423,0.16368274049730772
0.721,0.48707184347399246,7.304398167243821,0.4437172508542286,0.4031623891382868,10.127781816582239,3.9593010067362595,0.15341670833955734
0.722,0.4625595248053336,8.870754906236632,0.4207393902266982,0.38171983088582667,8.921416925570876,4.025813183513825,0.14387230441314605
0.723,0.43867973956338424,10.294853391092474,0.39839990160628813,0.36091244334924405,7.6553628830191585,4.092383630396666,0.13508311112337826
0.724,0.4154532407065964,11.553542581904939,0.37671842326759575,0.34075996584214585,6.362012783259676,4.156778003332613,0.12708271087555836
0.725,0.3929007811934222,12.62367143876763,0.35571459348521806,0.32128213767813874,5.073759720625025,4.216761958269493,0.11990468607499076
0.726,0.371043114,13.482088921774142,0.3354080505337522,0.3024986981708298,3.8229967894478056,4.270101151155135,0.11358261912697988
0.727,0.34990099203172376,14.10564399101807,0.3158184326877954,0.28442938663382566,2.642117084060609,4.314561237937368,0.10815009243683009
0.728,0.3294951683001037,14.471185606593014,0.29696537822194474,0.2670939423807335,1.5635136987960325,4.347907874564018,0.1036406884098458
0.729,0.309846396,14.555562728592577,0.27886852541079743,0.25051210472515995,0.6195797279866725,4.367906716982915,0.10008798945133145
0.73,0.2909754273275829,14.33562431711035,0.2615475125289508,0.234703613,-0.157291734,4.372323421141888,0.097525578
0.731,0.27290301600358646,13.78821933223993,0.2450219778510017,0.21968820646099646,-0.734707593,4.358923642988765,0.095987036
0.732,0.2556499147323689,12.89019673407492,0.2293115596515476,0.20548562447962035,-1.080274754,4.325473038471376,0.095505947
0.733,0.2392368764723823,11.618405482708914,0.21443589620518544,0.19211560635019032,-1.161600124,4.269737263537547,0.096115892
0.734,0.22368465418207895,9.949694538,0.2004146257865125,0.17959789138631344,-0.946290608,4.1894819741351075,0.097850455
0.735,0.20897716298765662,8.468852509606853,0.18728490751413282,0.16797954765717313,-0.651132974,4.047054557614668,0.10065189730626087
0.736,0.19514510280331246,5.720226140619764,0.1749646961171486,0.15718425663687224,0.039041793,3.9599740447812506,0.10393722572123908
0.737,0.18221863562652357,3.981220140640139,0.16355495292260872,0.14729610096973386,0.6675966434785492,3.8002838428249293,0.10804531045647842
0.738,0.17020527019132117,3.1341000461838373,0.15306240000977656,0.13832230822630698,1.2359221561837122,3.5792990087254677,0.11300711693002094
0.739,0.15911251523173645,3.0611313937667273,0.14349375945791554,0.13027010597714075,1.7454089079379569,3.3083345994626354,0.11885361055990872
0.74,0.14894787948180063,3.6445797199046663,0.134855753,0.12314672179278426,2.197447475947049,2.998705672016196,0.12561575676418374
0.741,0.139718872,4.766710561113518,0.12715510375416017,0.1169593832437866,2.593428437416754,2.6617272833659174,0.13332452096088798
0.742,0.13143300054700063,6.309789453909143,0.12039853276079257,0.11171531790069684,2.9347423695528376,2.3087144904915653,0.1420108685680635
0.743,0.12409777483019888,8.156081934807405,0.11459276244544951,0.10742175333406415,3.222779849561066,1.9509823503729073,0.15170576500375238
0.744,0.11772070325917086,10.187853540324163,0.10974451488739434,0.10408591711443757,3.458931454647203,1.5998459199897088,0.16244017568599653
0.745,0.11230929456794785,12.287369806975285,0.10586051216589043,0.1017150368123662,3.6445877620170175,1.2666202563217368,0.17424506603283807
0.746,0.10787105749056103,14.336896271276625,0.10294747636020113,0.10031633999839916,3.781139348876272,0.9626204163487575,0.1871514014623189
0.747,0.10441350076104162,16.21869846974405,0.10101212954958978,0.099897054,3.8699767924307333,0.6991614570505372,0.2011901473924811
0.748,0.10194413311342085,17.815041938893422,0.10006119381331975,0.10046440711697438,3.912490669886167,0.48755843540684246,0.2163922692413667
0.749,0.10047046328172994,19.00819222,0.10010139123065445,0.10202562619061487,3.9100715584483385,0.339126408,0.23278873242701775
0.75,0.10000000000000009,22.654604641000855,0.10120892392118436,0.10466176935586943,3.7678746338408824,0.3855664545843012,0.25038586134920005
0.751,0.10047046328172984,19.86688842654199,0.1031703759834283,0.1081499019488362,3.8723682450408607,0.29364135369989974,0.2692175337741739
0.752,0.10194413311342071,17.172227648756692,0.10614517905483574,0.11265461987711091,3.975567967218268,0.3986293293893144,0.28912348474192495
0.753,0.10441350076104139,14.609818071746213,0.1101249103848253,0.11816767164664416,4.075329652810556,0.6790915476042028,0.31010008844279063
0.754,0.10787105749056075,12.218855459611806,0.11510114722281577,0.1246808057633864,4.1695091542551825,1.1135891742962218,0.3321437190671085
0.755,0.11230929456794753,10.038535576454725,0.12106546681822572,0.13218577073328816,4.255962323989597,1.6806833754170272,0.35525075080521584
0.756,0.11772070325917049,8.108054186376224,0.12800944642047385,0.14067431506229994,4.332545014451259,2.358935316918277,0.37941755784745024
0.757,0.12409777483019843,6.466607053,0.1359246632789789,0.1501381872563722,4.397113078,3.1269061647516274,0.40464051438414916
0.758,0.1314330005470002,5.1533899418599844,0.14480269464315956,0.16056913582145552,4.447522367306135,3.963157084868736,0.43091599460565017
0.759,0.13971887167554448,4.207598615624754,0.1546351177624344,0.17195890926350035,4.481628734574258,4.8462492432212585,0.45824037270229057
0.76,0.14894787948180013,3.6684288388731203,0.16541350988622222,0.18429925608845724,4.497288032319443,5.754743805760851,0.48661002286440797
0.761,0.15911251523173595,3.575076375706341,0.1771294482639417,0.1975819248022767,4.492356112979146,6.667201938439175,0.5160213192823399
0.762,0.1702052701913206,3.966736990225666,0.1897745101450114,0.21179866391090915,4.464688829,7.562184807207881,0.5464706361464235
0.763,0.18221863562652296,4.882606446532353,0.20334027277885003,0.2269412219203051,4.412142032791919,8.418253578018629,0.5779543476469965
0.764,0.1951451028033118,6.361880508727656,0.21781831341487642,0.2430013473364152,4.332571576819898,9.213969416823076,0.6104688279743964
0.765,0.2089771629876559,8.443754940912827,0.2332002093025091,0.25997078866518986,4.223833313512211,9.927893489572877,0.6440104513189606
0.766,0.22368465418207809,10.846881428657413,0.24950852904679532,0.2778764714663044,4.092423045406209,10.56493445793973,0.6785284540651066
0.767,0.23923687647238137,12.983931406137566,0.26660240930929074,0.2965621481476241,3.966000804085335,11.027114934418819,0.7141288117404114
0.768,0.2556499147323679,14.43772324,0.2845680825445658,0.3161255454086955,3.8478292650313906,11.31347933392437,0.7507020362540143
0.769,0.2729030160035854,15.277515898572041,0.30338335021421514,0.33654375534269904,3.7370195039986642,11.444382039521923,0.788203577
0.77,0.29097542732758186,15.57256834793102,0.3230260137798333,0.35779387004281493,3.6326825967414447,11.440177434277023,0.826588883
0.771,0.30984639574590495,15.392139555654266,0.3434738747030152,0.37985298160222364,3.5339296190140232,11.321219901255219,0.8658134040798919
0.772,0.32949516830010256,14.805488488944114,0.36470473444535545,0.4026981821141058,3.4398716465706864,11.107863823522061,0.9058325892019691
0.773,0.3499009920317226,13.881874115002892,0.3866963944684487,0.4263065636716415,3.349619755165724,10.820463584143086,0.9466018877899859
0.774,0.37104311398231277,12.690555401032935,0.4094266562338897,0.4506552183680113,3.262285020553425,10.479373566183847,0.9880767491694704
0.775,0.392900781,11.300791314236566,0.43287332120327293,0.47572123829639557,3.1769785184880783,10.104948152709888,1.0302126226659511
0.776,0.41545324070659506,9.781840821816122,0.4570141908381931,0.5014817155499744,3.092811324723973,9.717541726786754,1.0729649576049567
0.777,0.4386797395633831,8.202962890973932,0.48182706660024527,0.5279137422219291,3.0088945150153985,9.337508671479997,1.1162892033120158
0.778,0.46255952480533225,6.633416488912321,0.5072897499510236,0.55499441,2.924339165116642,8.985203369855153,1.1601408091126555
0.779,0.487071843,5.142460582833627,0.5333800423521231,0.582700812,2.838256350781994,8.680980204977777,1.2044752243324057
0.78,0.5121959426109068,3.799354139940175,0.5600757452651384,0.6110100396798475,2.7497571477657425,8.44519356,1.2492478982967936
0.781,0.5379110692576279,2.6733561274342996,0.58735466,0.6398991849571068,2.6579526318221776,8.298197817727601,1.2944142803313485
0.782,0.5641658431462743,1.7790246024586716,0.6151931595674047,0.669344496,2.5643197601274363,8.172980346398187,1.3402269200665788
0.783,0.5909476106735677,1.2998364073633704,0.6435256177407147,0.6992719966008281,2.4627673969174557,8.284059866249935,1.385764879890665
0.784,0.6182364201616141,0.9309821587718108,0.6723625944875867,0.7296969506064112,2.365086300498564,8.453915209397096,1.431777908340965
0.785,0.6460031753937304,0.6619443203258721,0.7016730068321508,0.7605866388031216,2.271188628298752,8.670273871116178,1.4781983820046765
0.786,0.6742187801532337,0.4822053556674337,0.731425772,0.7919083420057331,2.1809865377460116,8.920863346683683,1.524958677468995
0.787,0.7028541382234411,0.3812477284383748,0.761589806,0.8236293410290197,2.0943921862683323,9.193411131376129,1.5719911713211188
0.788,0.7318801533876694,0.34855390228057476,0.7921340276932948,0.8557169166877553,2.011317731293705,9.47564472,1.619228240148244
0.789,0.7612677294292362,0.3736063408359132,0.8230273526699261,0.8881383497967144,1.9316753302501217,9.755291609241837,1.6666022605375685
0.79,0.7909877701314579,0.4458875077462693,0.854238698,0.9208609211706702,1.8553771405655726,10.020079292968116,1.7140456090762886
0.791,0.8210111792776519,0.5548798666535222,0.885736982,0.9538519116243971,1.782335319668048,10.257735266925353,1.761490662351601
0.792,0.8513088606511353,0.6900658811995518,0.9174911200063885,0.9870786019726694,1.7124620249855393,10.455987026390057,1.8088697969507033
0.793,0.8818517180352249,0.840928015,0.9494700300011649,1.0205082730302601,1.6456694139460366,10.602562066638729,1.8561153894607922
0.794,0.9126106552132378,0.9969487317754574,0.9816426288108022,1.0541082056119442,1.5818696439775315,10.685187882947874,1.9031598164690644
0.795,0.9435565759684914,1.1476104950890924,1.0139778334594307,1.0878456805324954,1.5209748725080146,10.691591970594006,1.9499354545627174
0.796,0.9746603840843023,1.2823957686090215,1.0464445609711799,1.1216879786066878,1.4628972569654768,10.609501824853627,1.996374680328948
0.797,1.0058920918361862,1.3685824971698441,1.0790052624694841,1.1555909869954482,1.408801276641667,10.555331242673857,2.041292092379889
0.798,1.0372121113688442,1.5467021100849478,1.111637888469607,1.1895408140491333,1.3520507587334272,10.228362757824048,2.087459073584528
0.799,1.068592544581671,1.717748561111483,1.144300329,1.2234872265574144,1.2967326704490802,9.879800975005661,2.1324977786387223
0.8,1.1000028232887107,1.8811683802547865,1.1769599846480487,1.2573947768877458,1.2428851073510205,9.516401356202417,2.1763404461773512
0.801,1.131412379304005,2.036408097520194,1.2095842577372384,1.2912280174075788,1.1905461650016413,9.144919363,2.218919314835293
0.802,1.1627906444415965,2.1829142429130406,1.2421405494336544,1.3249515004843662,1.139753938963337,8.772110458576215,2.260166623247426
0.803,1.1941070505155278,2.320133346438662,1.2745962611927313,1.3585297784855606,1.090546524798501,8.404730103720688,2.300014610048628
0.804,1.2253310293398418,2.4475119381023944,1.3069187944699057,1.3919274037786147,1.042962018069527,8.049533760815166,2.338395513873778
0.805,1.2564320127285806,2.564496547909574,1.339075550720612,1.425108928730981,0.9970385143388089,7.713276891843362,2.375241573357754
0.806,1.287379432495787,2.670533705865535,1.3710339314002857,1.4580389057101124,0.9528141091687403,7.402714958788997,2.410485027135434
0.807,1.3181427204555034,2.7650699419756135,1.4027613379643622,1.4906818870834606,0.9103268981217151,7.124603423635783,2.444058113841696
0.808,1.3486913084217726,2.8475517862451456,1.4342251718682768,1.5230024252184793,0.869614977,6.885697748367438,2.475893072111419
0.809,1.3789946282086372,2.9174257686794682,1.465392834567465,1.554965072,0.8307164406463698,6.692753394967677,2.5059221405794814
0.81,1.4090221116301394,2.974138419283914,1.4962317275173613,1.586534381243336,0.7936693853428373,6.552525825420215,2.534077557880761
0.811,1.4387431905003218,3.0171362680638216,1.5267092521734014,1.6176749038680796,0.7585119064119231,6.471770501708768,2.5602915626501357
0.812,1.4681272966332273,3.045865845024525,1.556792809991021,1.6483511927243029,0.7252820994160212,6.457242885817054,2.584496393522485
0.813,1.497155866408486,3.0646073623125387,1.586421409844404,1.6785139569573404,0.6935010276564976,6.444523923381608,2.607651777646695
0.814,1.5257952666415457,3.077887682,1.6156584851761768,1.7081891389822315,0.6637142103925247,6.558530735149814,2.627491146765569
0.815,1.5540066920281737,3.0850072365385945,1.644394255012333,1.7372906979162668,0.6350236809551544,6.680546600324121,2.6459427053041837
0.816,1.5817653213186365,3.0862935306779957,1.672603112512687,1.7657923584718205,0.6073994141798271,6.805522996737332,2.6630134757733943
0.817,1.609046333263199,3.0820740688326396,1.7002594508370552,1.7936678453612676,0.5808113849019831,6.9284114022222365,2.678710480684054
0.818,1.635824906612129,3.0726763555007706,1.7273376631452542,1.820890883296983,0.5552295679570637,7.044163294611639,2.6930407425470184
0.819,1.6620762201156911,3.0584278951806336,1.7538121425970985,1.8474351969913407,0.5306239381805087,7.147730151738331,2.7060112838731403
0.82,1.6877754525241526,3.039656192370474,1.779657282352405,1.873274511156716,0.5069644704077588,7.234063451435114,2.717629127173276
0.821,1.712897782587779,3.016688751568536,1.8048474755709893,1.8983825505054839,0.48422113947425494,7.298114671534783,2.727901294958278
0.822,1.737418389056837,2.9898530772730654,1.8293571154126673,1.9227330397500189,0.4623639202154375,7.334835289870138,2.736834809739003
0.823,1.7613124506815923,2.9594766739823073,1.8531605950372552,1.946299703602695,0.44136278746674695,7.339176784273975,2.7444366940263034
0.824,1.7845551462123108,2.925887046194505,1.876232307604568,1.9690562667758877,0.4211877160636238,7.306090632579089,2.750713970331035
0.825,1.807121654399259,2.8894116984079052,1.898546646274422,1.9909764539819719,0.4018086808415088,7.230528313,2.7556736611640513
0.826,1.8289871539927027,2.850378135120751,1.9200780042066334,2.0120339899333213,0.3831956566358423,7.107441302224345,2.759322789036207
0.827,1.8501268237429087,2.809113860831289,1.9408007745610176,2.0322025993423116,0.365318618,6.931781079230081,2.761668376458357
0.828,1.870515842400143,2.765946380037764,1.9606893504973912,2.0514560069213172,0.3481475406156176,6.698499121468287,2.762717445941356
0.829,1.8901741145814945,2.721251384762379,1.9797154547515725,2.0697343531473593,0.3317721435791722,6.439471273889452,2.7615132930743904
0.83,1.9090433616201332,2.6744602790365017,1.9979241479102297,2.087152209957515,0.3162346177319261,6.119576756976822,2.759596637913338
0.831,1.9271038230917605,2.6270879521545254,2.0152298683390155,2.1035629684267576,0.30143491,5.769036299134056,2.755553449523343
0.832,1.944342286406438,2.5792360729589516,2.0316195861702346,2.118949453156762,0.2873441949772896,5.392882819080806,2.749224743782184
0.833,1.9607455389742268,2.5310063102922826,2.047080271536194,2.1332944887492036,0.273933649,4.996149235536721,2.7404515365676447
0.834,1.9763003682051883,2.4825003329970197,2.061598894569199,2.1465808998057576,0.26117444738616014,4.583868467,2.7290748437575014
0.835,1.9909935615093841,2.4338198099156654,2.0751624254015555,2.1587915109281006,0.24903776549329792,4.161073432854643,2.7149356812295364
0.836,2.0048119062968768,2.3850664098907206,2.0877578341655716,2.169909146717908,0.23749477885097753,3.7327970511559525,2.6978750648615297
0.837,2.017742189977726,2.3363418017646875,2.0993720909935516,2.179916631776855,0.2265166629457538,3.3040722408450267,2.6777340105312617
0.838,2.029771199961994,2.287747654380067,2.1099921660178014,2.188796790706616,0.2160745932641817,2.8799319206415164,2.6543535341165123
0.839,2.040885723659743,2.2393856365793634,2.1196050293706286,2.196532448108869,0.20613974529281634,2.4654090092650724,2.627574651495063
0.84,2.051072548481033,2.191357417205075,2.1281976511843377,2.2031064285852877,0.19668329451821248,2.065536425435343,2.5972383785446915
0.841,2.0603184618359265,2.143764665099706,2.1357570015912355,2.2085015567375486,0.1876764164269253,1.6853470878719803,2.5631857311431805
0.842,2.0686102511344844,2.0967090491057574,2.1422700507236287,2.2127006571673267,0.17909028650550965,1.3298739152946333,2.525257725168309
0.843,2.0759347037867686,2.050292238065731,2.147723768713822,2.2156865544762976,0.17089608024052055,1.0041498264229525,2.4832953764978574
0.844,2.082295092,2.0047396213604918,2.1520151563251164,2.217337116,0.16305637419186442,0.7212064353699479,2.4357313014766357
0.845,2.0877147282829003,1.9592632037359374,2.1554198046793287,2.218009067,0.15560682746708748,0.4468143547461047,2.3872574258752133
0.846,2.0921441297576084,1.9145327225893922,2.1577105188393526,2.2174056863380205,0.14848765159856125,0.2120613072846917,2.3340692163146164
0.847,2.095584812,1.8705552917300783,2.158892562396099,2.2155467298229734,0.14168976774241704,0.014941836473056287,2.2764855496034917
0.848,2.0980382921967813,1.8273380249672189,2.1589711989404763,2.212451951676473,0.1352040970547864,-0.146549514,2.2148253025504876
0.849,2.099506085804618,1.7848880361100348,2.157951692063395,2.2081411065259404,0.12902156069180065,-0.274418201,2.1494073519642507
0.85,2.0999897094335367,1.7432124389677484,2.155839305355763,2.2026339489987996,0.12313307980959126,-0.370669681,2.0805505746534285
0.851,2.0994906794052235,1.7023183473495829,2.1526393024084918,2.1959502337224728,0.1175295755642896,-0.437309411,2.008573847426668
0.852,2.098010512041363,1.6622128750647585,2.1483569468124895,2.1881097153243827,0.1122019691120271,-0.476342846,1.9337960470926168
0.853,2.0955507236636417,1.6229031359224984,2.142997502158665,2.179132148431952,0.10714118160893518,-0.489775443,1.8565360504599215
0.854,2.092112830593747,1.5843962437320245,2.1365662320379295,2.1690372876726034,0.10233813421114527,-0.47961266,1.7771127343372297
0.855,2.0876983491533636,1.5466993123025592,2.129068400041191,2.157844888,0.097783748,-0.447859952,1.695844975533189
0.856,2.082308795664178,1.5098194554433237,2.12050927,2.1455747030628443,0.093468944,-0.396522776,1.6130516508564463
0.857,2.0759456864478754,1.4737637869635414,2.1108941047833456,2.1322464884672794,0.089384644,-0.327606589,1.5290516371156486
0.858,2.068610537826143,1.4385394206724331,2.1002281687040565,2.117879998514487,0.085521769,-0.243116846,1.4441638111194437
0.859,2.0603048661206658,1.4041534703792216,2.0885167251124033,2.102494987831891,0.081871239,-0.145059005,1.3587070496764784
0.86,2.051071501124412,1.3705702348888473,2.0757691394597293,2.086185677968441,0.078415539,-0.043360704,1.2743056319584816
0.861,2.0409062123566875,1.3377459348322045,2.0620746961118432,2.0688367365167832,0.075183501,0.077203532,1.188596664011383
0.862,2.029800789890753,1.3057032742206758,2.0473791170083113,2.0506012356643373,0.072132997,0.19895859099488003,1.1043369837729458
0.863,2.017771120869224,1.2744288646190676,2.0317079891153487,2.0314988463451855,0.069257314,0.32106310351772926,1.021827159774224
0.864,2.004833092434717,1.2439093175921878,2.015086899399171,2.011549239493411,0.066549737,0.44267570002170803,0.9413677605462725
0.865,1.9910025917298457,1.2141312447048433,1.9975414348259912,1.9907720860430955,0.064003554,0.5629550109415247,0.8632593546201457
0.866,1.9762955058972267,1.185081258,1.9790971823620236,1.9691870569283214,0.061612051,0.6810596667118881,0.7878025105268979
0.867,1.960727722079475,1.1567459676079852,1.959779728973483,1.946813823083172,0.059368515,0.7961482977675065,0.7152977967975837
0.868,1.9443151274192065,1.1291119865280868,1.9396146616265846,1.9236720554417297,0.057266233,0.9073795345430888,0.6460457819632573
0.869,1.9270736090590366,1.1021659258469503,1.9186275672875415,1.8997814249380771,0.05529849,1.0139120074733432,0.5803470345549734
0.87,1.9090190541415804,1.075894397129383,1.8968440329225689,1.8751616025062963,0.053458574356709726,1.1149043469929787,0.5185021231037863
0.871,1.8901673498094536,1.0502840119401926,1.874289645497881,1.849832259,0.051739772,1.2095151835367033,0.4608116161407505
0.872,1.8705343832052714,1.0253213818441849,1.8509899919796926,1.8238130655946805,0.050135369514838324,1.2969031475392265,0.40757608219692043
0.873,1.8501360414716497,1.0009931184061673,1.8269706593342172,1.7971236929830108,0.048638654,1.3762268694352557,0.3590960898033505
0.874,1.8289882117512035,0.9772858331909469,1.8022572345276702,1.7697838121795433,0.047242910972697755,1.4466449796595007,0.31567220749109515
0.875,1.8071067811865489,0.9541690983898815,1.7768950345408203,1.7416803393247355,0.045931971645656766,1.5069463352163106,0.27924905604225836
0.876,1.7845600150682739,0.9316733698433063,1.7508669143819984,1.7131530639418573,0.044734770588075866,1.561899574381683,0.24480500609015418
0.877,1.7613281014853905,0.9097506650987198,1.7242403400644195,1.6839683856954155,0.043622366609936625,1.6085919864307154,0.21632067522800444
0.878,1.737437546534018,0.8883885315775538,1.697040125416471,1.6541431912953217,0.042591989015223757,1.6474783999383127,0.19366567847905267
0.879,1.7129148563102752,0.8675745167012405,1.6692910842665436,1.6236943674514885,0.041640867,1.6790136434793779,0.1767096308665424
0.88,1.6877865369102802,0.8472961678912114,1.641018030443025,1.5926388008738273,0.04076623,1.7036525456288145,0.16532214741371704
0.881,1.6620790944301522,0.8275410325688983,1.612245777774304,1.5609933782722492,0.039965308,1.721849934961527,0.15937284314382008
0.882,1.6358190349660096,0.808296658,1.5829991400887695,1.5287749863566669,0.039235329,1.7340606400524197,0.15873133308009502
0.883,1.6090328646139718,0.789550592,1.5533029312148106,1.4960005118369921,0.038573522432519054,1.7407394894763961,0.16326723224578532
0.884,1.5817470894701566,0.7712903817425742,1.5231819649808158,1.4626868414231369,0.037977118522042864,1.7423413118083602,0.1728501556641345
0.885,1.5539882156306832,0.753503575,1.492661055215174,1.4288508618250126,0.037443346,1.7393209356232155,0.187349718
0.886,1.525782749191671,0.7361777180231893,1.4617650157462747,1.3945094597525318,0.036969435,1.7321331894958674,0.2066355353517834
0.887,1.4971571962492367,0.7193003594772417,1.4305186604025053,1.3596795219156053,0.036552613,1.721232902001218,0.23057722166757005
0.888,1.4681380628995004,0.7028590463690328,1.3989468030122552,1.3243779350241454,0.036190111033176965,1.7070749017141718,0.25904439232898946
0.889,1.438751855238581,0.6868413261199949,1.3670742574039134,1.2886215857880643,0.035879157719143656,1.6901140172096336,0.29190666235928514
0.89,1.4090250793625965,0.6712347461515596,1.334925837405869,1.2524273609172734,0.035616982,1.6708050770625062,0.32903364678170055
0.891,1.3789921808507077,0.6560176696428497,1.3024774028841957,1.2157045147161947,0.035398841845071964,1.6508128788322693,0.3699213044555112
0.892,1.3486923454572417,0.641215388,1.2698850041137302,1.1788753748562848,0.035232838,1.6269806913786515,0.4146335561812958
0.893,1.3181456555284872,0.626788034,1.237066566410784,1.141649556863169,0.035108720076415634,1.602639769258585,0.4626768908561688
0.894,1.2873829765014329,0.612727038,1.2040512946719049,1.1040854908212232,0.03502489,1.5779285097063795,0.513793777
0.895,1.2564351738130664,0.5990238273163565,1.1708683937936395,1.0662416068148224,0.034979747227911855,1.552985309956346,0.5677266815467231
0.896,1.2253331129003766,0.5856698316192028,1.1375470686725364,1.0281763349283415,0.034971694,1.5279485672427962,0.624218074
0.897,1.1941076592003517,0.5726564797137081,1.1041165242051414,0.9899481052461567,0.03499913,1.5029566788000401,0.6830104215142607
0.898,1.162789678,0.5599752005188087,1.0706059652880027,0.9516153478526427,0.035060457,1.4781480418623891,0.7438461927853631
0.899,1.1314100351862502,0.5476174229534398,1.037044596817667,0.913236493,0.035154075063342116,1.4536610536641537,0.8064678557458689
0.9,1.099999596,0.5355745759365376,1.0034616236906817,0.8748699702691288,0.035278385555099774,1.4296341114396447,0.8706178785191641
0.901,1.0685892252666678,0.5238380883870375,0.9698862508035947,0.8365742102478794,0.035431789,1.4062056124231734,0.9360387292286343
0.902,1.0372097891847927,0.5123993892238755,0.9363476830529531,0.7984076428528023,0.035612686634465866,1.3835139538490508,1.002472875997666
0.903,1.005892152937512,0.5012499073659871,0.9028751253353036,0.7604286981682724,0.035819479,1.3616975329515866,1.0696627869496442
0.904,0.9746671819618149,0.4903810717323084,0.8694977825471939,0.7226958062786655,0.036050567,1.340894746965093,1.1373509302079556
0.905,0.9435657416946892,0.47978431124177456,0.8362448595851714,0.6852673972683563,0.036304351042507586,1.3212439931238795,1.2052797738959855
0.906,0.9126186975731234,0.4694510548133219,0.8031455613457831,0.6482019012217206,0.036579232602083706,1.3028836686622582,1.2731917861371203
0.907,0.8818492280185207,0.45937255082910566,0.7702395018929435,0.6116657534044612,0.036873601102580526,1.2855487664911396,1.3405892478528512
0.908,0.8512985418093828,0.4495566402790707,0.7375910786814394,0.5755339821704494,0.037190056,1.2690777207205208,1.4083304036183284
0.909,0.8209981266289298,0.4399816154141151,0.7052016912871033,0.5400342934676663,0.037523647,1.2537390005501678,1.4752143703909153
0.91,0.7909759181514702,0.4306419352131416,0.6731138233973177,0.5052320626716433,0.037873596,1.2394736780973703,1.5411248767177628
0.911,0.761259852,0.4215320586550527,0.6413699586994643,0.47119266515791114,0.038239124,1.2262228254794174,1.6059456511460204
0.912,0.7318778640027634,0.4126464447187511,0.6100125808809254,0.43798147630200124,0.038619454329072225,1.2139275148135986,1.6695604222228384
0.913,0.7028578896801329,0.40397955238313954,0.5790841736290827,0.4056638714794446,0.039013807,1.2025288182172034,1.7318529184953664
0.914,0.6742278647577286,0.3955258406271206,0.5486272206313183,0.37430522606577243,0.039421403,1.1919678078075215,1.7927068685107552
0.915,0.6460157249098583,0.3872797684295968,0.5186842055750143,0.34397091543651576,0.039841466,1.1821855557018421,1.8520060008161534
0.916,0.6182494058108308,0.37923579476947106,0.4892976121475524,0.3147263149672056,0.040273215,1.1731231340174548,1.909634043958712
0.917,0.590956843,0.3713883786256459,0.46050992403631497,0.28663680003337344,0.040715873,1.1647216148716486,1.9654747264855812
0.918,0.5641659725565361,0.3637319789770237,0.4323636249286836,0.259767746,0.041168661,1.1569220703817134,2.0194117769439095
0.919,0.5379047297498853,0.35626105480250747,0.4049011985120405,0.23418452827426667,0.0416308,1.1496655726649379,2.0713289238808485
0.92,0.5122010503893102,0.3489700650809997,0.3781651284737677,0.20995252220005445,0.042101513,1.1428931938386127,2.1211098958435475
0.921,0.48708287014911855,0.3418534687914031,0.352197899,0.1871371031634445,0.042580021,1.1365460060200265,2.168638421379157
0.922,0.4625728376516834,0.3348994187522902,0.32716291472406345,0.16608520256993609,0.043064532592252965,1.130330299569632,2.213425644
0.923,0.43866865991204335,0.32812540660396755,0.30277552661362234,0.14600326323513876,0.043558436,1.124799211,2.256777062965613
0.924,0.4154296954195262,0.3215102589281477,0.27932957374137957,0.1275873014646308,0.044058269,1.1194042010622505,2.2976258399289526
0.925,0.3928743528675565,0.31505046288139765,0.2568565860080049,0.11084926049090923,0.044563683,1.1141160777644068,2.3359964861770224
0.926,0.3710210409495585,0.3087425056202849,0.23538809331416796,0.095801084,0.045074331,1.108905647484932,2.3719135129140034
0.927,0.3498881683589564,0.3025828743013765,0.2149556255605384,0.082454714,0.045589864,1.1037437170096787,2.4054014313440777
0.928,0.32949414378917463,0.2965680560812397,0.19559071264778594,0.070822095,0.046109934,1.0986010931245003,2.436484752671426
0.929,0.30985737593363727,0.29069453811644197,0.17732488447658032,0.060915169,0.046634193,1.0934485826152496,2.4651879881002317
0.93,0.2909962734857688,0.2849588075635505,0.1601896709475912,0.052745881,0.047162294,1.0882569922677798,2.4915356488346756
0.931,0.27292924513899347,0.27935735157913244,0.14421660196148828,0.046326172,0.047693887937159465,1.0829971288679436,2.515552246
0.932,0.2556746995867355,0.2738866573197551,0.12943720741894113,0.041667988,0.048228627,1.0776397992015943,2.537262291037206
0.933,0.23925104552241916,0.2685432119419857,0.1158830172206196,0.038783269,0.048766164354771234,1.072155810054584,2.5566902949136563
0.934,0.22367669163946896,0.2633235026023918,0.10358556126719329,0.037683960944815346,0.049306151,1.0665159682127674,2.573860768912472
0.935,0.20897004663130894,0.2582240164575402,0.092576369,0.038382005726295146,0.049848238412162446,1.0606910804619958,2.5887982242378356
0.936,0.19514951919136347,0.25324124066399833,0.082886972,0.040889347,0.05039208,1.054651953588123,2.6015271720939284
0.937,0.18223351801305687,0.24837166237833358,0.074548898,0.045217927584513394,0.050937326,1.0483693943770018,2.6120721236849316
0.938,0.17020949071585076,0.2436102986519729,0.067686171,0.051442749,0.051483472,1.041807636417992,2.620510394
0.939,0.15909136862093248,0.23896325212884317,0.061955013345265014,0.059162249,0.05203148,1.0351353880521164,2.627002856140631
0.94,0.14891546709546957,0.23442006040064012,0.057676219,0.068687978,0.052580077,1.0281934181061052,2.6315136739094678
0.941,0.1396863205015132,0.22997848503760107,0.05484382,0.079973439,0.053129098119139476,1.0209907257860042,2.6341144480582974
0.942,0.13140846320111457,0.22563628760996365,0.053451852,0.092972135,0.053678381,1.0135363102978585,2.634876779612805
0.943,0.12408643,0.22139122968796532,0.053494346836570686,0.10763756687079669,0.054227760293812724,1.005839170847714,2.6338722695986783
0.944,0.11772475392919571,0.21724107284184344,0.054965339,0.12392323792369668,0.054777073,0.9979083066416152,2.631172519041602
0.945,0.11232797068177797,0.21318357864183568,0.057858861,0.14178265032347512,0.055326156,0.9897527168856087,2.626849128967264
0.946,0.107900614,0.20921650865817934,0.062168947,0.16116930643866526,0.055874844,0.9813814007857392,2.6209737004013496
0.947,0.10444721877428205,0.20533762446111206,0.06788963,0.18203670863780028,0.056422974,0.9728033575480524,2.613617834369547
0.948,0.10197231883830642,0.20154468762087127,0.075014944,0.2043383592894134,0.056970381482372566,0.9640275863785938,2.6048531318975403
0.949,0.10048044873024727,0.1978354597076944,0.083538921,0.2280277607620379,0.057516904,0.9550630864834084,2.594751194011017
0.95,0.099976143,0.194207702,0.093455597,0.25305841542420693,0.058062376,0.945918857,2.583383621735664
0.951,0.10046393544608356,0.1906591769434825,0.10475900327658128,0.27938382564445374,0.058606635,0.9366038973400399,2.5708220160971664
0.952,0.10194836099408149,0.18718764523292242,0.11744317415283467,0.30695749379131154,0.059149516377975365,0.9271272065039476,2.5571379781212116
0.953,0.10443395381820096,0.18379086873037628,0.13150214293972887,0.3357329222333136,0.059690857,0.9174977837663106,2.542403108833486
0.954,0.10786466643839483,0.18046722241351015,0.14690113261146667,0.365596198,0.060230579978503396,0.9077599872209758,2.5267394856236027
0.955,0.11228332948039456,0.17721759292924416,0.16350941273641512,0.3965157148416749,0.060768906209101685,0.897887109,2.510064263720713
0.956,0.1176879006797559,0.17403705057163724,0.18142811019556582,0.42842613831504933,0.061305341,0.8879228180341313,2.492588695067224
0.957,0.12406796924368099,0.17092415147305323,0.20061607038199028,0.46126060976034966,0.061839823406358116,0.8778797509188198,2.474369493199752
0.958,0.13141312437937214,0.16787745176585597,0.22103213868876007,0.4949522709074252,0.062372290637414424,0.8677705453615185,2.4554633716549166
0.959,0.13971295529403147,0.1648955075824092,0.24263516050894662,0.5294342634861251,0.062902681,0.8576078387916808,2.4359270439693343
0.96,0.1489570511948613,0.1619768750550768,0.26538398123562157,0.5646397292262991,0.063430933,0.8474042686387592,2.415817223679623
0.961,0.15913500128906383,0.1591201103162227,0.2892374462618563,0.6005018098577967,0.063956984,0.8371724723322064,2.3951906243224013
0.962,0.1702363947838413,0.15632376949821059,0.31415440098072256,0.6369536471104671,0.064480774,0.8269250873014753,2.374103959434287
0.963,0.1822508208863959,0.15358640873340434,0.3400936907852916,0.6739283827141593,0.065002238,0.8166747509760182,2.352613942551897
0.964,0.19516786880392994,0.15090658415416788,0.3670141610686352,0.7113591583987238,0.065521317,0.8064341007852885,2.330777287211851
0.965,0.20897712774364557,0.1482828518928649,0.39487465722382464,0.7491791158940088,0.066037948,0.7962157741587382,2.3086507069507656
0.966,0.2236681869127451,0.1457137680818593,0.42363402464393163,0.7873213969298642,0.066552069,0.7860324085258207,2.2862909153052584
0.967,0.23923063551843063,0.14319788885351487,0.45325110872202756,0.8257191432361395,0.067063618,0.7758966413159882,2.263754625811948
0.968,0.2556540627679045,0.1407337703401955,0.4836847548511841,0.864305497,0.067572534,0.7658211099586937,2.241098552007452
0.969,0.2729138900304025,0.1383187556057694,0.5148768071065665,0.902911973,0.068078643,0.7558461550990302,2.2184749876280723
0.97,0.29096449289575677,0.13595639594803158,0.5467742537600515,0.9417691147615211,0.068582389,0.7458880180730125,2.1955933138936943
0.971,0.3098244723939458,0.13364180462353453,0.5793285626195221,0.9805810270150996,0.069083371,0.7360295727159466,2.17275916
0.972,0.32947093116382387,0.13137403507722564,0.6124872444606182,1.0192972108802998,0.069581582,0.7262750976195087,2.149998620137093
0.973,0.34988097184424594,0.12915214075405235,0.6461978100589798,1.0578671672511326,0.070077018,0.7166288713753761,2.1273377906129554
0.974,0.37103169707406647,0.12697517509896208,0.6804077701902463,1.0962403970216081,0.070569671,0.7070951725752255,2.104802766323649
0.975,0.39290020949214005,0.12484219155690214,0.7150646356300578,1.1343664010857366,0.071059536,0.6976782798107335,2.0824196425182153
0.976,0.41546361173732127,0.12275224357281998,0.7501159171540545,1.1721946803375285,0.071546608,0.6883824716735769,2.060214514445697
0.977,0.43869900644846466,0.12070438459166297,0.7855091255378752,1.2096747356709932,0.07203088,0.6792120267554327,2.038213477355135
0.978,0.46258349626442496,0.11869766805837845,0.8211917715571605,1.2467560679801422,0.072512345,0.6701712236479773,2.016442626495572
0.979,0.48709418382405656,0.11673114741791386,0.8571113659875499,1.2833881781589846,0.072991,0.6612643409428877,1.9949280571160497
0.98,0.5122081717662144,0.11480387611521661,0.8932154196046832,1.3195205671015318,0.073466836,0.6524956572318408,1.9736958644656104
0.981,0.5379025627297528,0.11291490759523405,0.9294514431842005,1.355102735701793,0.073939849,0.643869451,1.952772143793296
0.982,0.5641544593535264,0.11106329530291359,0.9657669475017412,1.3900841848537793,0.074410032,0.6353900011585815,1.9321829903481482
0.983,0.5909409642763898,0.10924809268320261,1.0021094433329454,1.4244144154515004,0.07487738,0.6270615859797226,1.911954499379209
0.984,0.6182391801371976,0.1074683531810485,1.0384264414534528,1.4580429283889667,0.075341886,0.6188884841616136,1.8921127661355202
0.985,0.6460046213356618,0.10572296140740284,1.0746214783613268,1.4908773351782751,0.075803548,0.6108744285114251,1.8726927731848062
0.986,0.6742125707607592,0.1040129802444899,1.1107913375905423,1.5231073333643343,0.07626249,0.6029943699024676,1.853583169630599
0.987,0.7028444770047544,0.1023359505221507,1.1467600310285802,1.5544938060659357,0.076718613,0.595273522,1.8349124771734733
0.988,0.7318703635210615,0.10069124102992182,1.1824873706650663,1.585017181,0.077171936,0.5877102652782403,1.8166836764022467
0.989,0.7612602537630956,0.099078221,1.2179331684896273,1.614657885912288,0.07762248,0.5803029782687334,1.7988997479057403
0.99,0.7909841711842709,0.097496258,1.2530572364918893,1.6433963485053007,0.078070262,0.5730500407981398,1.7815636722727712
0.991,0.8210121392380022,0.095944722,1.2878193866614778,1.6712129965103781,0.078515302,0.5659498323693402,1.764678430092159
0.992,0.8513141813777036,0.094422981,1.322179430988019,1.6980882576516514,0.07895762,0.5590007324852163,1.748247001952722
0.993,0.8818603210567904,0.092930405,1.3560971814611398,1.724002559653251,0.079397235,0.5522011206486496,1.732272368
0.994,0.9126205817286765,0.091466361,1.389532450070465,1.7489363302393082,0.079834165,0.5455493763625211,1.7167575101526507
0.995,0.9435649868467767,0.090030219,1.4224450488056222,1.7728699971339532,0.08026843,0.5390438791297124,1.7017054076696536
0.996,0.9746635598645057,0.088621348,1.454794789656236,1.7957839880613164,0.08070005,0.5326830084531047,1.6871190415831074
0.997,1.0058863242352776,0.087239116,1.4865414846119334,1.817658730745529,0.081129042,0.5264651438355792,1.673001392481831
0.998,1.0372033034125074,0.085882892,1.5176449456623402,1.8384746529107217,0.081555427,0.5203886647800176,1.659355440954643
0.999,1.0685845208496096,0.084552046,1.5480649847970827,1.858212182281025,0.081979224,0.5144519507893011,1.6461841675903626
1,1.1,0.083245174,1.5776446231208827,1.8767503033731838,0.082400427,0.5086535590138218,1.6335191678049787

==> plot_results_csv/DG_swirl2_2D_30_30_p_1_1_q_5_5_T_3-0.csv <==
x,y,t_0.0,t_1.0,t_2.0,t_3.0
0,0,0.1,0.7209833963507889,0.39273452725100955,0.4608416950452088
0.02,0,0.1,0.7041423599907207,0.22968020320478666,0.6758844380972856
0.04,0,0.1,0.9392690255506055,0.11978572505392071,0.7809109077586129
0.06,0,0.1,0.954040757,0.12685724760156064,0.7402503771225845
0.08,0,0.1,0.8777743389860693,0.12988336147178242,0.7259757193273717
0.1,0,0.1,0.8182718429942514,0.1303518905990436,0.7198387680045396
0.12,0,0.1,0.7741090021583698,0.1293186458321779,0.7285324108399467
0.14,0,0.1,0.7302325081240046,0.12673251852204387,0.7364606445902049
0.16,0,0.1,0.6962349351790007,0.12532518577206175,0.7520681102356834
0.18,0,0.1,0.6661828071999409,0.12429037170929588,0.7666470450782403
0.2,0,0.1,0.6402750645125179,0.1240765998130622,0.7818865613213879
0.22,0,0.1,0.6248071401228762,0.12520726251944286,0.8059168556584613
0.24,0,0.1,0.6118266457388624,0.12585114026727756,0.8244813332837095
0.26,0,0.1,0.6054114773343456,0.1267506827673224,0.8512024726920353
0.28,0,0.1,0.6055462536197843,0.12566869050595691,0.8712570523285541
0.3,0,0.1,0.6087888379094478,0.12470820199709014,0.8997733157745826
0.32,0,0.1,0.6233441609897326,0.11948245025514198,0.9190293605224686
0.34,0,0.1,0.6401337256162726,0.11383658068976796,0.9348047570775811
0.36,0,0.1,0.6616949137609851,0.10820296642842472,0.9605294067474529
0.38,0,0.1,0.6769439525122238,0.10653402761515701,0.9659616572085592
0.4,0,0.1,0.6903055267972809,0.10593149815137148,0.9681184285187159
0.42,0,0.1,0.7079556461712125,0.10772955294681902,0.9831665796545236
0.44,0,0.1,0.7184871422653833,0.11026416556042788,0.9772972980851558
0.46,0,0.1,0.7356293096103894,0.11392328350484485,0.9889788276485727
0.48,0,0.1,0.7432700942815897,0.11398577132747748,0.9748371589658129
0.5,0,0.1,0.7682576783862672,0.12155327472209163,1.0009181438068875
0.52,0,0.1,0.7731844384415802,0.12598886597098297,1.0011682632857983
0.54,0,0.1,0.7827082569876451,0.13090704141159182,1.0123075023159618
0.56,0,0.1,0.7841901253448808,0.1329807613477018,1.0119073946716068
0.58,0,0.1,0.789835199,0.13456298811913506,1.022379324893637
0.6,0,0.1,0.7897216070687254,0.1341304527912796,1.0209430977120606
0.62,0,0.1,0.7950311205011966,0.1327273099180568,1.029964866478402
0.64,0,0.1,0.8008967576562818,0.13076447355304993,1.0383859835649218
0.66,0,0.1,0.8073593812298178,0.12683920042566116,1.035592305339074
0.68,0,0.1,0.8221315217377844,0.12368267649764739,1.0426358212222546
0.7,0,0.1,0.8384940032717444,0.12083854458041182,1.0382145818848683
0.72,0,0.1,0.8667598527853215,0.1203642310236144,1.0418953457940556
0.74,0,0.1,0.8983453682086749,0.12083450734927581,1.0440867480118694
0.76,0,0.1,0.9272449920377028,0.1224794935463577,1.034269615433351
0.78,0,0.1,0.9631932570782648,0.1254745290818443,1.0318560182103838
0.8,0,0.1,1.0004419722943834,0.12912650166197195,1.0276751813068836
0.82,0,0.1,1.0256562947988486,0.13262681256914163,1.0118975529397674
0.84,0,0.1,1.058032714,0.1370438356489667,1.0030214483863698
0.86,0,0.1,1.0772353223578057,0.1407770511635882,0.9846411863956189
0.88,0,0.1,1.100787936842326,0.14555240033297676,0.9718136628215549
0.9,0,0.1,1.121761552896841,0.1500508806738677,0.95840879
0.92,0,0.1,1.1241040215661475,0.15580225466425174,0.933694679
0.94,0,0.1,1.1317861528382045,0.16229971006749344,0.9146952546178369
0.96,0,0.1,1.1200139798839324,0.1735674127360159,0.8741338068673936
0.98,0,0.1,1.0936001402438884,0.19386142827237934,0.8093993800014865
1,0,0.1,0.7209833963507889,0.39273452725100955,0.4608416950452088
0,0.02,0.1,0.7131323990508992,0.3868154107403722,0.4346391494235028
0.02,0.02,0.10393343186791498,0.6922620669002685,0.2263453846591228,0.6768775256685515
0.04,0.02,0.10785249856827382,0.9356413967379742,0.11352328997872466,0.8114371311172605
0.06,0.02,0.1117428349335204,0.9681713773237511,0.11700237321094506,0.7957220907677893
0.08,0.02,0.11557602540410611,0.9083514531305278,0.1196612063316444,0.7903215588290082
0.1,0.02,0.11938064292736142,0.8655813600924538,0.12162556886859853,0.7885323267979386
0.12,0.02,0.12305785742287324,0.8415960870549472,0.1250023276178197,0.7934763305734558
0.14,0.02,0.12667917479863078,0.820807574,0.12801225217333526,0.7915220445671776
0.16,0.02,0.13018869793487975,0.812452482,0.132544736,0.7932997680313252
0.18,0.02,0.13356079278502295,0.8099944788882938,0.1370182568042737,0.784369502
0.2,0.02,0.13686417349211333,0.8107317577839741,0.1417230924524579,0.7727443980753673
0.22,0.02,0.13992521923974138,0.819734551,0.14764196406503013,0.7626138811662901
0.24,0.02,0.14289430751495666,0.8253247165796774,0.15304534561428512,0.7420392148138092
0.26,0.02,0.1456794808453464,0.8344469738397483,0.15957888632032868,0.7260378734681037
0.28,0.02,0.1482603959363488,0.8352808165503876,0.16631440463504865,0.6981197592999727
0.3,0.02,0.15073918190765745,0.839121189,0.1740309503110259,0.6777245630615165
0.32,0.02,0.1528844224220641,0.8271534719199121,0.18316351538910336,0.6462112683559855
0.34,0.02,0.15491064654950462,0.8114113749285672,0.19241233671236782,0.6157588797835907
0.36,0.02,0.15669883790301298,0.798198467,0.2017745964606449,0.5966352691256339
0.38,0.02,0.15823593528347438,0.781722205,0.2062110053482905,0.57457053
0.4,0.02,0.15964748567741224,0.765561778,0.20949235551971804,0.5537980655892634
0.42,0.02,0.1606669298702778,0.7594271123527689,0.210002843,0.5505178826047988
0.44,0.02,0.1615519489148161,0.7488727950637507,0.20895610046538143,0.5401798582065875
0.46,0.02,0.16216811766269987,0.7493867802360386,0.20692643995354398,0.5473150505281695
0.48,0.02,0.16251093553143348,0.7492755250952057,0.2050513619249777,0.5473076912517911
0.5,0.02,0.16271707796059207,0.7760325019627392,0.20185675243246312,0.57227374
0.52,0.02,0.1625109355314335,0.7843446289767974,0.1924684537762038,0.5805175703630495
0.54,0.02,0.16216811766269987,0.7981169181474715,0.18361190636789573,0.5966090993395028
0.56,0.02,0.1615519489148161,0.8079336781921348,0.17363969234596857,0.6081406880948104
0.58,0.02,0.1606669298702778,0.8236676198422181,0.16489835023157004,0.6291236381100731
0.6,0.02,0.15964748567741227,0.8352544075891566,0.15597055025244178,0.6439043700437073
0.62,0.02,0.15823593528347435,0.8529968205371118,0.14919203691404764,0.6690980462259882
0.64,0.02,0.15669883790301298,0.8712760706727781,0.14301269472263103,0.6952438606227406
0.66,0.02,0.15491064654950465,0.8840286378692597,0.1389331642622592,0.7139916502749846
0.68,0.02,0.1528844224220641,0.9009669798737477,0.1365272874965992,0.7415220516006152
0.7,0.02,0.15073918190765745,0.909943705,0.1343184432653914,0.7609581555514873
0.72,0.02,0.1482603959363488,0.9219246378080631,0.13352923260540397,0.7884539581017838
0.74,0.02,0.1456794808453464,0.9334087343411228,0.1329723119637748,0.8154347340541459
0.76,0.02,0.1428943075149567,0.9389742911184566,0.1322313180012102,0.8323053050471393
0.78,0.02,0.13992521923974138,0.9516676646010469,0.13253096157863334,0.8554007009154395
0.8,0.02,0.13686417349211333,0.9652949753546971,0.13306930070888545,0.8772293540393569
0.82,0.02,0.13356079278502297,0.9765799639651581,0.13364537001419735,0.8844281096049129
0.84,0.02,0.13018869793487972,0.9952600506565146,0.13514334608009335,0.897898824
0.86,0.02,0.12667917479863078,1.009848878,0.13649545341795027,0.8976055479304854
0.88,0.02,0.12305785742287326,1.0323481970216701,0.1391204925201735,0.8998460904279106
0.9,0.02,0.11938064292736142,1.0562353176895687,0.1416981387846675,0.8989874138422836
0.92,0.02,0.11557602540410612,1.069803462890092,0.1461152980802915,0.8788392067054627
0.94,0.02,0.11174283493352043,1.089655020192761,0.15117879305272303,0.8630013477807809
0.96,0.02,0.10785249856827386,1.0912453730555467,0.16174486058136794,0.8243670321525223
0.98,0.02,0.10393343186791501,1.0758070879545418,0.18237164191835664,0.7650307856102547
1,0.02,0.1,0.7131323990508992,0.3868154107403722,0.4346391494235028
0,0.04,0.1,0.7103229873889718,0.38499079424703786,0.40729959485251865
0.02,0.04,0.10785249856827384,0.6851200064008658,0.22587031410294695,0.6796724990555238
0.04,0.04,0.11567631926402934,0.9373713801634881,0.10730599756706834,0.84837709
0.06,0.04,0.12344278421474819,0.989589933,0.1078504108582562,0.8571934230825067
0.08,0.04,0.13109516607693886,0.9375930837712351,0.11048470030993707,0.8625393974398883
0.1,0.04,0.13869050639486535,0.8997282286990176,0.11153229765125056,0.8684256690972105
0.12,0.04,0.1460315059420492,0.8977783505599958,0.10882623341337216,0.8684969502137807
0.14,0.04,0.15326091538990488,0.9075268427327097,0.10724183856839102,0.8400018615387564
0.16,0.04,0.16026714463910424,0.9350004939657086,0.10846399753194924,0.804320585
0.18,0.04,0.1669990192137792,0.9498227319219339,0.12966584766374017,0.7230061719203716
0.2,0.04,0.17359371645119204,0.9470533218448427,0.16495397998135392,0.6333078357872682
0.22,0.04,0.17970462879385618,0.9280670231118975,0.20835849264418688,0.5537969237008903
0.24,0.04,0.18563196202679838,0.8689588010342619,0.2732655732824248,0.4673135108252926
0.26,0.04,0.191192137,0.8157643607344593,0.32861997742368987,0.40076149294666497
0.28,0.04,0.19634454154035896,0.7286270189826671,0.3948708688151245,0.34889010506143364
0.3,0.04,0.20129306078370265,0.6643106635714201,0.4446095811151986,0.30662771402351613
0.32,0.04,0.20557570724451718,0.5976161452958815,0.48107382799048604,0.29186465852113186
0.34,0.04,0.20962075558754664,0.5476298840548901,0.5028624857985062,0.28096705
0.36,0.04,0.21319060769500597,0.522971014,0.5037436883359618,0.27123218832330565
0.38,0.04,0.2162591888690758,0.4927067376439042,0.498099121,0.25789125723725853
0.4,0.04,0.21907713457645098,0.464988708,0.48788694784112846,0.24156246145084911
0.42,0.04,0.22111229988087894,0.4577317026830376,0.4612430124580408,0.22405735077568273
0.44,0.04,0.22287910581867085,0.4394676491530405,0.4394389359845812,0.20951303309195557
0.46,0.04,0.22410919302319057,0.4438115641881971,0.4056546335292308,0.205573344
0.48,0.04,0.22479357676588813,0.4503490685649738,0.37810232476006883,0.232539067
0.5,0.04,0.22520510877767463,0.486742924,0.3358273719955233,0.2574209555204326
0.52,0.04,0.22479357676588815,0.5083166483617838,0.28923994586720286,0.28323501852521055
0.54,0.04,0.22410919302319063,0.5381097182230646,0.24232704563596494,0.312283739
0.56,0.04,0.22287910581867085,0.5721839574521504,0.20432870326803731,0.34810295192913565
0.58,0.04,0.22111229988087897,0.6179022641845338,0.17183130501217186,0.3888132981957642
0.6,0.04,0.21907713457645098,0.6622674679825695,0.1443797416320623,0.43033249772179083
0.62,0.04,0.21625918886907586,0.7145047310228699,0.1258276839525357,0.4726570818067922
0.64,0.04,0.213190608,0.7656595851049786,0.10918190443391917,0.513991764
0.66,0.04,0.20962075558754667,0.8070724755845573,0.099448054,0.5479513886516886
0.68,0.04,0.2055757072445172,0.849766648,0.091152934,0.5809128594643397
0.7,0.04,0.20129306078370265,0.8843809819516133,0.089345077,0.6069039373121892
0.72,0.04,0.196344542,0.9161300920742852,0.090014492,0.6317173738648543
0.74,0.04,0.191192137,0.9435855375424413,0.093161729,0.6556935413483163
0.76,0.04,0.18563196202679844,0.9515930208181167,0.099454523,0.6763567924648521
0.78,0.04,0.17970462879385612,0.9572980184916257,0.10645112188830474,0.7011744735873149
0.8,0.04,0.17359371645119204,0.9544622450679443,0.11499685575525372,0.7278794388081438
0.82,0.04,0.16699901921377924,0.9418512803920801,0.12146462253373189,0.7492812452360564
0.84,0.04,0.16026714463910424,0.9324807990194741,0.1289139606943592,0.7760777576426718
0.86,0.04,0.1532609153899049,0.9287907210660129,0.13284272531496216,0.7925957061029564
0.88,0.04,0.14603150594204925,0.9391255350849569,0.13643953638442682,0.8106520554686458
0.9,0.04,0.13869050639486538,0.9614393674496939,0.13788594822437686,0.8259445877664746
0.92,0.04,0.13109516607693886,0.9965116036822714,0.13943465414865588,0.8152507540461229
0.94,0.04,0.12344278421474823,1.0416187810775532,0.14141165092837046,0.8079488562973375
0.96,0.04,0.1156763192640294,1.066191865215505,0.15054393583243036,0.7745818231330637
0.98,0.04,0.10785249856827388,1.0654587282032755,0.1717372155961151,0.7227995122495198
1,0.04,0.1,0.7103229873889718,0.38499079424703786,0.40729959485251865
0,0.06,0.1,0.7045200948485023,0.37819752593099015,0.3809659188360993
0.02,0.06,0.1117428349335204,0.6686360495824355,0.2237362293863685,0.6752737209292168
0.04,0.06,0.12344278421474819,0.9165337929901292,0.10468452437187052,0.8609118896866835
0.06,0.06,0.13505696219139074,0.9571300193274728,0.10995074377849354,0.8719881629751793
0.08,0.06,0.1465005372872247,0.8971069856836786,0.11891903248484828,0.8595255131066448
0.1,0.06,0.15785881094265433,0.8689988425342599,0.12753094842147683,0.8345363304248472
0.12,0.06,0.1688367366538306,0.881072395,0.15110609571783135,0.7762600911342312
0.14,0.06,0.17964778756646563,0.8843897099348992,0.19701312143920016,0.6804440358646643
0.16,0.06,0.1901250888820182,0.8802526405823698,0.2617362549411578,0.5825978679764304
0.18,0.06,0.20019211293000205,0.8158276792908993,0.36678794252174995,0.4748134567593405
0.2,0.06,0.21005399834420152,0.727553847,0.4819288799256874,0.38353277122861085
0.22,0.06,0.21919241897671768,0.6349591739774194,0.5860307137448474,0.3441777754869823
0.24,0.06,0.22805631053241032,0.5292632416640991,0.6853470322072085,0.32271947239145177
0.26,0.06,0.23637114393445588,0.4529184820465448,0.757314312,0.3291390797797002
0.28,0.06,0.244076186,0.3929477343395815,0.7994694745553835,0.34938365520595455
0.3,0.06,0.2514763335965234,0.35462170071085297,0.8274210768595254,0.3734145134097188
0.32,0.06,0.2578807168677483,0.3330202738241249,0.8256724496133676,0.3808322819441876
0.34,0.06,0.2639297896026634,0.3091857585049405,0.824689533,0.3768450956537989
0.36,0.06,0.2692682412649589,0.30165745534222355,0.8119615023973754,0.3640266462916595
0.38,0.06,0.27385707905893153,0.28663939369238456,0.7887897550122926,0.3361130757746561
0.4,0.06,0.2780711099187426,0.2730332985644738,0.7566345192537608,0.30229297089735246
0.42,0.06,0.2811145501721267,0.27098823069642325,0.7135292470686108,0.2524920796624607
0.44,0.06,0.28375667870060284,0.25556086750570167,0.6691596781882617,0.19760919630118157
0.46,0.06,0.2855961837792629,0.25368619266749187,0.619948347,0.14556448472639325
0.48,0.06,0.286619629,0.26747419397473776,0.5409935204031735,0.1707276334914433
0.5,0.06,0.28723504530773813,0.28692146571971394,0.44033039788303974,0.18258223422453543
0.52,0.06,0.286619629,0.3271523841611591,0.3504040112332977,0.22641477056823003
0.54,0.06,0.28559618377926294,0.3723302291853105,0.25656825272733536,0.27528193357417435
0.56,0.06,0.28375667870060284,0.4499313455693791,0.19751995387916343,0.34305597686696054
0.58,0.06,0.2811145501721267,0.5437876782362264,0.14893591104669351,0.41722313442171693
0.6,0.06,0.2780711099187427,0.6370604175671909,0.12697320106366408,0.4832891501676363
0.62,0.06,0.27385707905893153,0.7278825113798815,0.12511549835967142,0.5393486662039345
0.64,0.06,0.26926824126495896,0.8083487543753674,0.13420903272105142,0.5856687711598569
0.66,0.06,0.26392978960266344,0.8579657841365715,0.1509739125204309,0.612796551
0.68,0.06,0.25788071686774827,0.9044610814000047,0.16252763463471567,0.63881741
0.7,0.06,0.25147633359652344,0.9361479550962737,0.16540246246636334,0.6601777242147215
0.72,0.06,0.24407618647969204,0.9650426212763448,0.15690517471389837,0.6826187949554451
0.74,0.06,0.2363711439344559,0.9917484741958837,0.14527231990942915,0.7046433405344168
0.76,0.06,0.22805631053241032,1.0053628137053723,0.1338400095392432,0.7189135378482194
0.78,0.06,0.21919241897671765,1.019216613272674,0.12417836763897531,0.73492379
0.8,0.06,0.21005399834420152,1.0288497912679377,0.11679785261115026,0.7498339297535009
0.82,0.06,0.2001921129300021,1.0108373271857838,0.11725792639727017,0.757444844
0.84,0.06,0.19012508888201823,0.9942659660550769,0.11965831459436677,0.7702869610843676
0.86,0.06,0.17964778756646566,0.9633857502239245,0.12472212302133932,0.7752658300849878
0.88,0.06,0.1688367366538306,0.9386185443832403,0.1311598093767402,0.7836482116329664
0.9,0.06,0.1578588109426544,0.9143478894035137,0.13717891656070202,0.7910384240457528
0.92,0.06,0.1465005372872247,0.9296476755992025,0.13897845579699264,0.7763082841693103
0.94,0.06,0.1350569621913908,0.960239879,0.14027554534685374,0.7650696065221976
0.96,0.06,0.12344278421474827,1.0016749312777478,0.14589273703596367,0.7308584285054078
0.98,0.06,0.11174283493352047,1.026458536596298,0.16378533504164683,0.6817672784287814
1,0.06,0.1,0.7045200948485023,0.37819752593099015,0.3809659188360993
0,0.08,0.1,0.7049734475724976,0.3754341420868479,0.3540465761743597
0.02,0.08,0.11557602540410612,0.6553020649296402,0.22554703875826443,0.6697112014643888
0.04,0.08,0.13109516607693886,0.8940670944774721,0.10374503686769923,0.8729756174637133
0.06,0.08,0.1465005372872247,0.9151409846928225,0.11532700104114497,0.882144874
0.08,0.08,0.16167961605445635,0.8500268786927108,0.12984711346983493,0.8454227020817977
0.1,0.08,0.1767455486001609,0.8423085059710166,0.14724054228807854,0.7744380102879398
0.12,0.08,0.19130697697156432,0.8698670798111274,0.21110369415413213,0.6436263403032921
0.14,0.08,0.20564705793273005,0.8519939814488375,0.32629563580634385,0.4874309702284676
0.16,0.08,0.21954444407342044,0.797092122,0.465525513,0.367521225
0.18,0.08,0.23289762694645388,0.6661785413111863,0.6192336058365582,0.3369567569676509
0.2,0.08,0.2459787081856589,0.5400936432537903,0.7404198881590647,0.3635298289654252
0.22,0.08,0.2581001654599294,0.4597843606023276,0.7957825435608511,0.429828239
0.24,0.08,0.26985747967173024,0.3978459125103218,0.8064858583156218,0.5154439281570309
0.26,0.08,0.2808865077585915,0.36336696043392247,0.8015833562945651,0.5763444133641684
0.28,0.08,0.29110669216071844,0.3422280952743833,0.7696411386991239,0.6162645351374877
0.3,0.08,0.3009224547204782,0.3267266645097242,0.7528760653145496,0.6384991368730947
0.32,0.08,0.3094174082044514,0.3108359130703588,0.741617242,0.6300021864145546
0.34,0.08,0.31744106783381115,0.2961108134839352,0.7373863070884972,0.6145479135853275
0.36,0.08,0.32452213975394406,0.28639763973358134,0.7566413495321312,0.5792132940938046
0.38,0.08,0.3306089028276724,0.2742733622876997,0.7683293139139604,0.5298647408250631
0.4,0.08,0.33619851147819857,0.26262838113383663,0.7752715142826031,0.4737272621239661
0.42,0.08,0.3402354159370419,0.2565052397981165,0.7718584616806358,0.39323440336987964
0.44,0.08,0.343740009,0.2439458823100344,0.7425908306052075,0.30028743620680004
0.46,0.08,0.3461799803724479,0.2335806323278603,0.7279709593335997,0.1934497450576134
0.48,0.08,0.3475375073391491,0.23696538930303462,0.633435784,0.17480401410798715
0.5,0.08,0.34835381224063455,0.22877663605670598,0.4726387088493883,0.16534248970337054
0.52,0.08,0.3475375073391491,0.2963451378756074,0.3620699867425674,0.23066266738989777
0.54,0.08,0.3461799803724479,0.38383403080544326,0.23632976915129497,0.3115632535756848
0.56,0.08,0.343740009,0.5082726741152483,0.21463274155172204,0.3954216592602373
0.58,0.08,0.3402354159370419,0.6336819560244886,0.22478878762008275,0.47038311292784785
0.6,0.08,0.33619851147819857,0.7144344707197813,0.2995865369778257,0.5128324971778497
0.62,0.08,0.33060890282767247,0.7504953449070032,0.392577236,0.5307201603543357
0.64,0.08,0.32452213975394406,0.7684710841340356,0.482419886,0.5412910690527827
0.66,0.08,0.31744106783381115,0.7532554041708968,0.5597983962612225,0.537844218
0.68,0.08,0.30941740820445135,0.7589757561914373,0.598658755,0.542694848
0.7,0.08,0.3009224547204782,0.7548558960466251,0.6315557997366661,0.5401146852633534
0.72,0.08,0.2911066921607185,0.7896861717421749,0.6071129385725225,0.5523730478945825
0.74,0.08,0.2808865077585915,0.834610082,0.5636514640493837,0.5708261969494706
0.76,0.08,0.26985747967173024,0.877735313,0.5003744725169156,0.5954294131438106
0.78,0.08,0.2581001654599294,0.9453167778647343,0.39974495612529615,0.6426425252894573
0.8,0.08,0.2459787081856589,1.0185192947912087,0.2845538897707083,0.7013248481566708
0.82,0.08,0.232897627,1.0418846439863358,0.21328050663924047,0.7413827787307476
0.84,0.08,0.2195444440734205,1.0705255138719079,0.13641018587489925,0.7906472529609576
0.86,0.08,0.20564705793273008,1.0432928013151055,0.11314756827487177,0.8050039976840735
0.88,0.08,0.19130697697156435,0.9986199084234583,0.10795901526939938,0.8097027503602833
0.9,0.08,0.17674554860016095,0.9223103497492485,0.12494779171133202,0.7974184627848148
0.92,0.08,0.16167961605445635,0.8944973293821094,0.13535184880464807,0.7639132073619282
0.94,0.08,0.14650053728722476,0.8860198945163996,0.14297076011840587,0.7342209596922239
0.96,0.08,0.1310951660769389,0.93620003,0.14522379945512817,0.6939732239216223
0.98,0.08,0.11557602540410619,0.9864685407402777,0.15903495986176616,0.6453434011594112
1,0.08,0.1,0.7049734475724976,0.3754341420868479,0.3540465761743597
0,0.1,0.1,0.7071908611450998,0.37231861565332236,0.32736934445771987
0.02,0.1,0.11938064292736142,0.6401976595743225,0.2279929134926495,0.6615152888922196
0.04,0.1,0.13869050639486535,0.864264806,0.10437052018156466,0.8781258530768217
0.06,0.1,0.15785881094265433,0.8544822170709806,0.12347642192783204,0.8801712774284236
0.08,0.1,0.1767455486001609,0.7967051804108847,0.1447138614534741,0.8056197875687972
0.1,0.1,0.19549150281252628,0.8359599190426277,0.17519740232489964,0.6623880447669123
0.12,0.1,0.21360972209227425,0.8647368875751029,0.3096459368330459,0.460708528
0.14,0.1,0.23145252739384636,0.7977539149633923,0.51241769,0.31648904122852384
0.16,0.1,0.24874450473906687,0.6678400752775373,0.7251364475667709,0.3027640117301511
0.18,0.1,0.26535935111302034,0.516132909,0.8550366895663333,0.4747793828435631
0.2,0.1,0.28163563200134023,0.4136000490206647,0.8955937320509076,0.6538871085800795
0.22,0.1,0.2967178900933164,0.37666081687029307,0.8478182111746602,0.753994359
0.24,0.1,0.3113470591279042,0.35418645629043305,0.750131647,0.7913065055874127
0.26,0.1,0.32507005004771544,0.3418977185058768,0.6757289966806522,0.7979276689381347
0.28,0.1,0.33778662821259153,0.33073925141481797,0.6077626092373057,0.7797375132695246
0.3,0.1,0.35,0.32078805609353195,0.5691254803746502,0.7778832657325592
0.32,0.1,0.3605699403978904,0.3091388538163601,0.558435776,0.7717726935131249
0.34,0.1,0.3705534681729744,0.29682190134458314,0.5568406815126727,0.7577766084921264
0.36,0.1,0.3793641707024453,0.2837714494274083,0.592660898,0.7477028363235501
0.38,0.1,0.38693769338585604,0.2693219229578898,0.6450778658804049,0.6848441715314147
0.4,0.1,0.39389262614623655,0.25376841278762086,0.7072831935002506,0.6135322469518556
0.42,0.1,0.39891558943879063,0.2421369044002616,0.7643522885343311,0.5190417365566389
0.44,0.1,0.40327621869641733,0.2297492401958644,0.765377645,0.3948664435620124
0.46,0.1,0.40631217988418916,0.21686405884099313,0.791448595,0.2486114937756897
0.48,0.1,0.40800129791804685,0.20970906292762342,0.7073511661207523,0.17771176328933808
0.5,0.1,0.40901699437494743,0.17837333327605587,0.49165996745116053,0.14801268977936582
0.52,0.1,0.40800129791804685,0.27646237653873273,0.3713019818472912,0.23506637676007527
0.54,0.1,0.40631217988418916,0.4219905099132517,0.2291490285686442,0.3478757711588353
0.56,0.1,0.40327621869641733,0.5666234351233314,0.2807035647216345,0.42860473601560034
0.58,0.1,0.3989155894387907,0.675728962,0.39628583627759717,0.4782659760778102
0.6,0.1,0.39389262614623655,0.6763039930592194,0.5894934752084249,0.4870422482038667
0.62,0.1,0.38693769338585604,0.6155586345073067,0.7554816045729629,0.485808103
0.64,0.1,0.3793641707024453,0.5453068658308312,0.8950118662797748,0.4860662414113327
0.66,0.1,0.37055346817297435,0.4888721177397533,0.9375455556987048,0.5181700701959223
0.68,0.1,0.36056994039789036,0.46573928602706466,0.9695311434284557,0.5332405790217998
0.7,0.1,0.35,0.45379115683603627,0.96570631,0.5552147884207171
0.72,0.1,0.33778662821259153,0.47985130906563234,0.9792334290953609,0.5334303214791479
0.74,0.1,0.3250700500477155,0.519222113,0.9936593909268161,0.49352696307528426
0.76,0.1,0.31134705912790417,0.578953102,0.9821184495604212,0.4452163720798684
0.78,0.1,0.2967178900933163,0.6759394053383188,0.943505848,0.39435865458488484
0.8,0.1,0.28163563200134023,0.8011904027532407,0.8447484799659442,0.3705447526075384
0.82,0.1,0.2653593511130204,0.9150046223500026,0.628807042,0.48524982774905046
0.84,0.1,0.2487445047390669,1.0477592707576717,0.3810752175347446,0.6325185956321286
0.86,0.1,0.2314525273938464,1.0975929954652952,0.20710633725472372,0.7638476842842904
0.88,0.1,0.21360972209227425,1.0993493608879705,0.096624442,0.8561074830870122
0.9,0.1,0.1954915028125263,1.014522313044249,0.082187547,0.8708218509410403
0.92,0.1,0.1767455486001609,0.9115658511037628,0.11677882543623373,0.7952281719844088
0.94,0.1,0.15785881094265442,0.8266093565781588,0.1458721548240254,0.7220921379443033
0.96,0.1,0.13869050639486546,0.8622036050608645,0.14816415204661465,0.6626849676174147
0.98,0.1,0.1193806429273615,0.9357147010091176,0.15670292318570134,0.6101628920514308
1,0.1,0.1,0.7071908611450998,0.37231861565332236,0.32736934445771987
0,0.12,0.1,0.7037933451116998,0.36463641892104726,0.3046878672920689
0.02,0.12,0.12305785742287324,0.6128001135225501,0.23168977426877052,0.6437723338004486
0.04,0.12,0.1460315059420492,0.8165092538574767,0.10757126764702096,0.8653688819203341
0.06,0.12,0.1688367366538306,0.7917452453632117,0.13272577345776013,0.8547603508274825
0.08,0.12,0.19130697697156432,0.7771598519804362,0.1687225648283903,0.7373070229197513
0.1,0.12,0.21360972209227425,0.8501970460961437,0.24394966138117066,0.5472190565623087
0.12,0.12,0.2351656280792207,0.8394305142343883,0.4293537556137583,0.39979599108815583
0.14,0.12,0.25639386401596054,0.7223774147102258,0.6438352794082365,0.36965068931332246
0.16,0.12,0.27696675985228725,0.5820340376894308,0.8089104402672628,0.4515501708227924
0.18,0.12,0.2967340482869088,0.47002350163609513,0.8193268610278139,0.6144185406246462
0.2,0.12,0.3160985330206778,0.40396609978564435,0.7562049272324605,0.7243997187573371
0.22,0.12,0.3340424453048668,0.38132329438153617,0.6700485128629592,0.7508616871378516
0.24,0.12,0.35144730101986565,0.3677501321571765,0.5684646626667116,0.7341404015933725
0.26,0.12,0.36777404359648413,0.36035724540372077,0.5106612525249734,0.7134734909237757
0.28,0.12,0.3829034202292157,0.3547859323377444,0.46613822520826376,0.6819169717332447
0.3,0.12,0.3974341138900037,0.34948005528272535,0.44685755779746184,0.669631309
0.32,0.12,0.41000955731447053,0.33835819903587483,0.43393380639019935,0.6796357928283161
0.34,0.12,0.42188732426358394,0.324541053,0.42977205392270074,0.6978343856949658
0.36,0.12,0.4323697382619903,0.30718330918910586,0.45456939585387485,0.7368445554201162
0.38,0.12,0.44138023429545475,0.2861757829103371,0.504364271,0.7276646512660984
0.4,0.12,0.44965477134644805,0.2651308817167771,0.5833757616162613,0.6830187183258878
0.42,0.12,0.4556307738905394,0.2441366569016799,0.6953095848900339,0.6053101526437522
0.44,0.12,0.46081877348751954,0.22671606477287962,0.7451428516722013,0.4710934244856343
0.46,0.12,0.4644307671902769,0.21257725938678645,0.8055813507338687,0.30255229374902226
0.48,0.12,0.4664403724929012,0.19862915145296778,0.7565714984591289,0.1864741947047746
0.5,0.12,0.4676487835954591,0.14926997738194056,0.4980151903685225,0.13779572421849476
0.52,0.12,0.46644037249290127,0.27994486237777283,0.38489193449365355,0.24632955809120755
0.54,0.12,0.464430767,0.47899718,0.2688674661238425,0.373009729
0.56,0.12,0.46081877348751954,0.581945987,0.4202329015906873,0.4393882479216248
0.58,0.12,0.4556307738905395,0.6068513465835835,0.6331146875395754,0.4762473975721581
0.6,0.12,0.4496547713464481,0.5228641961435783,0.8332914209639413,0.5105460694104449
0.62,0.12,0.44138023429545475,0.4367620982145324,0.9163750802142439,0.5657212956617146
0.64,0.12,0.4323697382619904,0.3769170431235529,0.9370823487367546,0.6327497649985971
0.66,0.12,0.4218873242635839,0.3548318690926239,0.8901102834704386,0.6937511353438481
0.68,0.12,0.41000955731447053,0.35770363155051754,0.8585823189712439,0.7318083435953695
0.7,0.12,0.3974341138900037,0.3600711867845201,0.8284647544680709,0.7603136050401192
0.72,0.12,0.38290342022921575,0.38111598247149003,0.8429226872474983,0.7521818011438559
0.74,0.12,0.3677740435964842,0.4060336719303141,0.8704683602682298,0.7319046703449547
0.76,0.12,0.35144730101986565,0.4417808376741968,0.8918083165114294,0.6903861302474259
0.78,0.12,0.33404244530486676,0.511015911,0.9142284627652753,0.6185160591839638
0.8,0.12,0.3160985330206778,0.6025066582742022,0.925005668,0.5250221520787439
0.82,0.12,0.2967340482869089,0.7227705885678263,0.8046688639017496,0.5187760565799402
0.84,0.12,0.27696675985228736,0.8713487377031428,0.6460842639736784,0.537172072
0.86,0.12,0.25639386401596054,0.9789628083293386,0.4487841248265705,0.6323745694924683
0.88,0.12,0.2351656280792207,1.0600373341519733,0.257167885,0.7530711474309064
0.9,0.12,0.21360972209227425,1.072143600445446,0.12187973060290576,0.8632654658421397
0.92,0.12,0.1913069769715643,0.9607980609745338,0.12609366845211303,0.814526502
0.94,0.12,0.1688367366538307,0.8407875153629796,0.13999433144753143,0.7497357050002514
0.96,0.12,0.14603150594204933,0.8215352972221812,0.1496087106887592,0.659897747
0.98,0.12,0.12305785742287337,0.8768333238950599,0.15761752061864495,0.5844207491629025
1,0.12,0.1,0.7037933451116998,0.36463641892104726,0.3046878672920689
0,0.14,0.1,0.7067746056790057,0.36067650059102396,0.2800393214454829
0.02,0.14,0.12667917479863078,0.5903967956941646,0.2384493906884332,0.6260364434858654
0.04,0.14,0.15326091538990488,0.7744743736461879,0.11057936256867287,0.8583630537162814
0.06,0.14,0.17964778756646563,0.7340346091027851,0.1416773686047047,0.8356025749535176
0.08,0.14,0.20564705793273005,0.7592996483296204,0.19002842528216957,0.6817450587551518
0.1,0.14,0.23145252739384636,0.8737854941735226,0.2964177441084498,0.44877658115859387
0.12,0.14,0.25639386401596054,0.8228473013165509,0.5352274389139726,0.3566199648992011
0.14,0.14,0.2809560688572934,0.6695335544171688,0.7588413528135496,0.42326351395068745
0.16,0.14,0.3047600101370634,0.5208469614374873,0.8765299604134776,0.5941499566390395
0.18,0.14,0.32763182054729983,0.44539175594739794,0.7793306986650164,0.737960725
0.2,0.14,0.3500375655227696,0.4076240179434124,0.6357109825120089,0.7850704314071785
0.22,0.14,0.3707996321632841,0.3970561853129186,0.5388825597889602,0.7418197752990509
0.24,0.14,0.3909379815098618,0.3938435624463812,0.4669027352849887,0.6528814272353481
0.26,0.14,0.40982889626856595,0.39322927803751706,0.4363773632312699,0.5926667424216174
0.28,0.14,0.427334395,0.393628482,0.4137018974295941,0.5430720715025268
0.3,0.14,0.44414718462416636,0.3905316942132277,0.3975249740507681,0.5244081379481667
0.32,0.14,0.45869764554248343,0.3809487759073093,0.3819815903533747,0.5323222436864858
0.34,0.14,0.4724408574481327,0.36668409,0.369774694,0.5570780079288729
0.36,0.14,0.48456957132844647,0.3419049951324841,0.36750200854554027,0.6299707528073824
0.38,0.14,0.4949951973651786,0.31301679070257243,0.3948669793447266,0.6900924048036654
0.4,0.14,0.504569279,0.2837644573579168,0.45200541002365685,0.7042230418398066
0.42,0.14,0.5114838341825322,0.2519011440963274,0.5989225401414584,0.6585877084028804
0.44,0.14,0.5174866273113401,0.22574753226083757,0.7021455571255225,0.5351178978694445
0.46,0.14,0.5216658972929397,0.20898052064236017,0.7930862279920374,0.35148377479945747
0.48,0.14,0.5239911181563398,0.19002265498119386,0.7873665430295789,0.19416293153933845
0.5,0.14,0.5253893144606401,0.1296790237679759,0.491718901,0.13146335245128093
0.52,0.14,0.5239911181563399,0.290471667,0.3976090106153934,0.25877771854426007
0.54,0.14,0.5216658972929397,0.524028387,0.3487731955431297,0.38447154292044533
0.56,0.14,0.5174866273113401,0.5549066077115407,0.5828693574418116,0.44792477981840517
0.58,0.14,0.5114838341825322,0.4871597175886174,0.8288653991873194,0.5077497962827094
0.6,0.14,0.504569279,0.3695767528760443,0.9325169745857227,0.5994932149050742
0.62,0.14,0.49499519736517866,0.32806620447689083,0.860096865,0.7051811564134052
0.64,0.14,0.48456957132844647,0.3192707492209577,0.7576621294946895,0.796715499
0.66,0.14,0.4724408574481326,0.34134789105812524,0.6565927091375783,0.8158671025741073
0.68,0.14,0.4586976455424833,0.3599930480603469,0.6135792866311977,0.825250909
0.7,0.14,0.44414718462416636,0.37639959743541673,0.5820323536729883,0.8081187975906267
0.72,0.14,0.42733439456254696,0.3853114553562041,0.61298222,0.8183734878300636
0.74,0.14,0.409828896,0.3932763491921428,0.661530859,0.8344404339727503
0.76,0.14,0.39093798150986186,0.3967929071346914,0.7315444205085753,0.8350220038894405
0.78,0.14,0.3707996321632841,0.41177674713715756,0.8423658120751006,0.8136001925269789
0.8,0.14,0.3500375655227696,0.43914789917502506,0.9773323410076769,0.7251539349650543
0.82,0.14,0.327631821,0.5561954605874674,0.9525616150203243,0.6006069499096004
0.84,0.14,0.30476001013706344,0.7068736298204419,0.896023378,0.4731525115346254
0.86,0.14,0.28095606885729335,0.8690208856694798,0.6830777171932867,0.5074194076381764
0.88,0.14,0.2563938640159606,1.0225261808001074,0.42069115045729844,0.641135411
0.9,0.14,0.23145252739384642,1.1318113167666055,0.16181689649804934,0.8559136536782559
0.92,0.14,0.20564705793273008,1.014057648287991,0.1346361738826957,0.8391303834411976
0.94,0.14,0.17964778756646574,0.8638438811850204,0.13318409152071242,0.7845453190398033
0.96,0.14,0.15326091538990505,0.7856352315169911,0.15242448200462216,0.659541057
0.98,0.14,0.1266791747986309,0.8224799884605615,0.16045872272518372,0.5613615835780822
1,0.14,0.1,0.7067746056790057,0.36067650059102396,0.2800393214454829
0,0.16,0.1,0.7015747839493263,0.3520891909261198,0.2595925462654986
0.02,0.16,0.13018869793487975,0.5584533049067595,0.2462772349838468,0.6010809933355665
0.04,0.16,0.16026714463910424,0.725109821,0.11400876146423052,0.8404875523733031
0.06,0.16,0.1901250888820182,0.6830034548059618,0.15020371505119973,0.8076689275720738
0.08,0.16,0.21954444407342044,0.755684554,0.21162943630800912,0.6282248195439177
0.1,0.16,0.24874450473906687,0.8794580473663878,0.3614316364005833,0.39580405441987343
0.12,0.16,0.27696675985228725,0.79951504,0.6161056296397798,0.3685491265006857
0.14,0.16,0.30476001013706333,0.6298879363341198,0.8008129060206901,0.5080322247412482
0.16,0.16,0.3316952507649509,0.4973099560488692,0.8507029647954426,0.6877386146842265
0.18,0.16,0.35757574298069594,0.44968376466760684,0.6952724870089241,0.7525367364969616
0.2,0.16,0.3829288609903698,0.4257836283691576,0.5535587707445692,0.7077033449651065
0.22,0.16,0.4064220823154351,0.4211253345055235,0.48738397183945237,0.6209507915556562
0.24,0.16,0.42920953919592747,0.42560664003399107,0.4442012533058447,0.5186580276073652
0.26,0.16,0.4505854671872741,0.43041009242057854,0.4275131332066853,0.4737252547740984
0.28,0.16,0.47039373352929253,0.4379808094705613,0.4219362898395288,0.44585872950026906
0.3,0.16,0.48941816904664687,0.44037623259366626,0.4184193625995939,0.44454284304845404
0.32,0.16,0.5058826763933617,0.4304113826171515,0.39125949935737325,0.43447076904381443
0.34,0.16,0.5214337448205598,0.41463554759665927,0.3653605866898201,0.4509865241176717
0.36,0.16,0.5351579354087247,0.38331541550179793,0.33850332622085644,0.5074484999259561
0.38,0.16,0.5469550047551529,0.34562860393435235,0.33901951064356145,0.6231632467358018
0.4,0.16,0.5577885134807126,0.30573988690320153,0.3588365579788493,0.700291594
0.42,0.16,0.5656126461550123,0.2633800916347463,0.5194502245174005,0.6867620587168026
0.44,0.16,0.5724050792005972,0.22743711100596892,0.6643353813099799,0.5844588354167866
0.46,0.16,0.5771341129887524,0.20689123878580412,0.7831338304990141,0.38712488114743016
0.48,0.16,0.5797652059969465,0.18486481262302873,0.8138184832656291,0.202476443
0.5,0.16,0.581347329,0.11500381333568799,0.48655794165558997,0.1275085406932893
0.52,0.16,0.5797652059969465,0.3041016951931631,0.4181376799429065,0.27206814210373115
0.54,0.16,0.5771341129887524,0.5516153423571033,0.4510939143714685,0.3875316927386642
0.56,0.16,0.5724050792005972,0.5029162900759001,0.7336821305854337,0.46573355840702907
0.58,0.16,0.5656126461550124,0.3773087369540523,0.9409983427153086,0.5757356705145261
0.6,0.16,0.5577885134807126,0.2847954634613524,0.8915391875773313,0.7195218005492681
0.62,0.16,0.5469550047551529,0.30524266461152105,0.6995957220845241,0.8229555409659911
0.64,0.16,0.5351579354087248,0.34474373702933975,0.5357082866161489,0.8649080929413221
0.66,0.16,0.5214337448205597,0.37733249734854957,0.4628740592322098,0.8018087413921352
0.68,0.16,0.5058826763933616,0.39803949196046506,0.44489688902259594,0.7490815422851373
0.7,0.16,0.48941816904664687,0.41149180010299324,0.43436728282731824,0.7017963996455163
0.72,0.16,0.4703937335292926,0.4151431113346231,0.460697613,0.7110966674838635
0.74,0.16,0.45058546718727416,0.4167092077643545,0.4940525800190936,0.7409567363229954
0.76,0.16,0.4292095391959274,0.421398351,0.5396814479039858,0.7725325329730812
0.78,0.16,0.406422082,0.4264131484245184,0.6424241883365233,0.8099232846321159
0.8,0.16,0.3829288609903698,0.42346415067375776,0.7983368484786315,0.8303684861791889
0.82,0.16,0.35757574298069605,0.4946797822704779,0.8723638472176106,0.7269646822244454
0.84,0.16,0.33169525076495093,0.5956493659143427,0.9440158866078234,0.5810640807497156
0.86,0.16,0.3047600101370634,0.7517984209374466,0.8180009368933304,0.5129605245102371
0.88,0.16,0.2769667598522873,0.9344439901243351,0.5866227040424833,0.5533853988306403
0.9,0.16,0.2487445047390669,1.120948248572497,0.26520109675709536,0.7675185872249788
0.92,0.16,0.21954444407342044,1.0387750136761715,0.1790045075096921,0.8138158332715622
0.94,0.16,0.19012508888201834,0.9047216965229686,0.1304805367009182,0.8145987928003053
0.96,0.16,0.16026714463910438,0.7760296777688243,0.15220011130513225,0.6724068642966303
0.98,0.16,0.13018869793487986,0.7716571380740083,0.16304750974677207,0.5453778683472235
1,0.16,0.1,0.7015747839493263,0.3520891909261198,0.2595925462654986
0,0.18,0.1,0.6999902435475659,0.3468739150929111,0.2379226161089869
0.02,0.18,0.13356079278502295,0.5321198425716474,0.2581680853017605,0.5735151052795363
0.04,0.18,0.1669990192137792,0.6798140581108119,0.11773674605665234,0.8276212675004413
0.06,0.18,0.20019211293000205,0.6417143658171887,0.15740434808412465,0.7881904592936577
0.08,0.18,0.2328976269464539,0.7471262588557503,0.22525684060439072,0.6001047152728901
0.1,0.18,0.26535935111302034,0.8958957823708367,0.39209507012942957,0.36595814757191014
0.12,0.18,0.2967340482869088,0.7965627247943068,0.6594324846311449,0.3870529884887323
0.14,0.18,0.32763182054729983,0.6278056021785032,0.8208646104242143,0.5554527616557408
0.16,0.18,0.35757574298069594,0.5077721438986853,0.8240751056722566,0.7391908709402366
0.18,0.18,0.38634710100019765,0.4708507602127801,0.6591942227895266,0.7492470857240768
0.2,0.18,0.41453217681275245,0.4526003313822693,0.5312078734780409,0.6570527127898321
0.22,0.18,0.4406496044157571,0.4535997718249772,0.48939723720296613,0.5696896194307842
0.24,0.18,0.4659824332814979,0.472475933,0.4847105595909452,0.5138326963039673
0.26,0.18,0.48974606467271087,0.48784921418619875,0.49342694025021455,0.5031005592468344
0.28,0.18,0.5117669257104752,0.5043583932451419,0.5005409885413168,0.49622822667727934
0.3,0.18,0.5329164015715149,0.5033945386100908,0.4905110914176328,0.47981196691107464
0.32,0.18,0.5512200038190354,0.489727125,0.45480649189185207,0.4390565721231212
0.34,0.18,0.568508135,0.47728648255496114,0.4210582746640541,0.4235829644834371
0.36,0.18,0.5837653260340523,0.431533931,0.3623546163799183,0.4271063655732825
0.38,0.18,0.5968801347833418,0.3892416651587759,0.3357057054738478,0.5279464105821696
0.4,0.18,0.6089237526385249,0.331882422,0.3012182773378487,0.6662825823582357
0.42,0.18,0.6176218454138783,0.27891930087788214,0.4508553589636949,0.6769505115505923
0.44,0.18,0.6251729971210752,0.23007300048840043,0.6181423049554957,0.61421945
0.46,0.18,0.630430267,0.2038037995555924,0.7644496,0.406871754
0.48,0.18,0.6333552542961478,0.17985015749191074,0.8239012211393657,0.20607561709566716
0.5,0.18,0.6351141009169892,0.11035999276149826,0.4700023702941184,0.12987622689543937
0.52,0.18,0.6333552542961478,0.3190802849367184,0.4421368118008639,0.2843299231342445
0.54,0.18,0.630430267,0.5335314045527073,0.5865923736226858,0.38277254147961787
0.56,0.18,0.6251729971210751,0.4241868816529765,0.8288089911114982,0.5135916930500732
0.58,0.18,0.6176218454138783,0.31487589025794505,0.8838622717395611,0.6811668517276956
0.6,0.18,0.6089237526385249,0.30256240674806234,0.6847078416550072,0.8069974698846681
0.62,0.18,0.5968801347833419,0.3563196298347875,0.5116760642429536,0.8004628444354736
0.64,0.18,0.5837653260340523,0.4007068575200607,0.418806372,0.7167549043266872
0.66,0.18,0.5685081354965499,0.4338484247206452,0.4199116620078859,0.6099770869097192
0.68,0.18,0.5512200038190354,0.4515294845210466,0.4345757168418933,0.5607107649602804
0.7,0.18,0.5329164015715149,0.467235608,0.4536264917943239,0.52911233
0.72,0.18,0.5117669257104752,0.4644973928105507,0.468408101,0.5522162644827795
0.74,0.18,0.489746065,0.4593688438638228,0.4837074258541332,0.5882933562560286
0.76,0.18,0.4659824332814979,0.4559963874611199,0.5032484728001319,0.6450584527980707
0.78,0.18,0.44064960441575707,0.45191660115333354,0.555517416,0.7469631401635649
0.8,0.18,0.41453217681275245,0.4412879206894387,0.6596007293119451,0.8692697527325495
0.82,0.18,0.38634710100019787,0.482929331,0.788416935,0.8072704586689966
0.84,0.18,0.357575743,0.5431267309676145,0.938453888,0.6921806030036518
0.86,0.18,0.32763182054729983,0.6838254060282938,0.8934815698386014,0.5506696339980792
0.88,0.18,0.2967340482869088,0.8702794057497615,0.7097436980808534,0.5064472904538134
0.9,0.18,0.26535935111302034,1.1016711880427132,0.3655313947697036,0.6792067069375425
0.92,0.18,0.2328976269464539,1.055998862196823,0.22485352106489373,0.785503324
0.94,0.18,0.20019211293000216,0.946974165,0.13170264861048273,0.8407509438361137
0.96,0.18,0.16699901921377938,0.7737331819789357,0.1540119293623932,0.6863979093716357
0.98,0.18,0.13356079278502309,0.7300296477617906,0.16740702097333648,0.5346609999640665
1,0.18,0.1,0.6999902435475659,0.3468739150929111,0.2379226161089869
0,0.2,0.1,0.6944413201434513,0.3413171670980507,0.2169822948601388
0.02,0.2,0.13686417349211333,0.5067728231863795,0.27108877340010545,0.5430768380927132
0.04,0.2,0.17359371645119204,0.628844428,0.12165931507490094,0.8138653827585883
0.06,0.2,0.21005399834420152,0.6051161437113605,0.16453764313252295,0.7709712572249035
0.08,0.2,0.2459787081856589,0.7376659549220893,0.2345936799494642,0.5812518730142813
0.1,0.2,0.28163563200134023,0.9107462104932035,0.41458661587703816,0.34853151566004364
0.12,0.2,0.3160985330206778,0.8021820072273759,0.6826959777804408,0.40695713864679484
0.14,0.2,0.3500375655227696,0.6392623255867635,0.8257343453911283,0.5891606766805932
0.16,0.2,0.3829288609903698,0.5317304768220713,0.7978097994772471,0.7578451504134259
0.18,0.2,0.41453217681275245,0.4986884727895736,0.645368393,0.7314141725119054
0.2,0.2,0.44549150281252625,0.4832432535777671,0.5363717746539401,0.6192728832726263
0.22,0.2,0.47417966249016474,0.49689824625777357,0.522560783,0.5633040355157758
0.24,0.2,0.5020059955668208,0.5050599994582363,0.5005879885150978,0.4975402460454956
0.26,0.2,0.5281086754415123,0.4742025072001579,0.42412297550982203,0.39299506159237707
0.28,0.2,0.5522970444988764,0.5053264741097199,0.46491063834626273,0.43771533959760595
0.3,0.2,0.5755282581475768,0.5735893154422739,0.5692005194539389,0.5622605575419571
0.32,0.2,0.59563348,0.5536635226662775,0.5244866050769831,0.49401076797475996
0.34,0.2,0.6146232778243215,0.5434534498587814,0.4805946564278341,0.4328500097954042
0.36,0.2,0.6313822299319046,0.48254343374058584,0.40083941291139114,0.39555128730185746
0.38,0.2,0.6457879261306384,0.4345641987686423,0.3420666593415449,0.45188354052449203
0.4,0.2,0.6590169943749474,0.3584544327343434,0.25851451674357917,0.6319371118566939
0.42,0.2,0.6685712383159372,0.29505073840421486,0.39724472079694906,0.6609174199379814
0.44,0.2,0.6768656480571636,0.23285248114617396,0.5760245314094699,0.6357556174604795
0.46,0.2,0.6826403893988627,0.20103746235583697,0.7471895674308304,0.42149523923008636
0.48,0.2,0.6858532828246466,0.17483787159969166,0.8327325273701901,0.20698523506691638
0.5,0.2,0.6877852522924731,0.10853504687011528,0.4526122862882771,0.13458588338104463
0.52,0.2,0.6858532828246467,0.3329349756716907,0.46928787442405095,0.2957235814461944
0.54,0.2,0.6826403893988627,0.499034464,0.7144072977464515,0.3842203641551397
0.56,0.2,0.6768656480571636,0.35213894636118237,0.882582673,0.5765621919229849
0.58,0.2,0.6685712383159373,0.29035561383563857,0.7778658461244603,0.7684324193221577
0.6,0.2,0.6590169943749474,0.3444852023331738,0.4904644820330063,0.8359906300906922
0.62,0.2,0.6457879261306383,0.40420312683049486,0.40505831853093177,0.7102738579844879
0.64,0.2,0.6313822299319045,0.44929859360473745,0.3874367605923687,0.5434219360104772
0.66,0.2,0.6146232778243216,0.4930894105747343,0.4371651187466454,0.48195041301246366
0.68,0.2,0.59563348,0.5102543012239174,0.46915673702141436,0.4700499088982426
0.7,0.2,0.5755282581475768,0.5299703600912709,0.5075457009823584,0.4969048459588276
0.72,0.2,0.5522970444988765,0.5219029519813045,0.5160709892211607,0.5193959027466784
0.74,0.2,0.5281086754415123,0.5105998868314346,0.5218201392621276,0.5437899203754233
0.76,0.2,0.5020059955668208,0.49474256110109505,0.5116678745195451,0.5492008909505439
0.78,0.2,0.47417966249016463,0.4785444821642128,0.5237073926829628,0.6206634095389102
0.8,0.2,0.44549150281252636,0.46734967392866245,0.5715150839476074,0.7942828501786446
0.82,0.2,0.4145321768127526,0.49407656420539975,0.7039909552273476,0.8278406131745963
0.84,0.2,0.3829288609903699,0.5296272036454187,0.8784126870938165,0.7916215580943795
0.86,0.2,0.35003756552276954,0.641710704,0.9205001880134206,0.6184896416236579
0.88,0.2,0.3160985330206778,0.8156919726448872,0.7990005128961291,0.4984342369564745
0.9,0.2,0.2816356320013403,1.065732561297211,0.4717476050442733,0.5882258577320015
0.92,0.2,0.24597870818565887,1.0619820960160458,0.2777139191113942,0.7461683231172602
0.94,0.2,0.2100539983442017,0.9865192766374914,0.13882506422454924,0.8563163969932375
0.96,0.2,0.17359371645119226,0.778681656,0.15569840323527617,0.7028089895838454
0.98,0.2,0.1368641734921135,0.6931207155726211,0.1716760102341034,0.5276753378855782
1,0.2,0.1,0.6944413201434513,0.3413171670980507,0.2169822948601388
0,0.22,0.1,0.6675229290641973,0.334987982,0.20261690454392928
0.02,0.22,0.13992521923974138,0.4828928560087095,0.2832023154697555,0.5061427455586813
0.04,0.22,0.17970462879385615,0.5667726580896945,0.1363156172334701,0.7832273410760741
0.06,0.22,0.21919241897671768,0.5702084929918834,0.16680778447866096,0.7537061219477565
0.08,0.22,0.2581001654599295,0.7132237661962302,0.23412421921760784,0.5763615408247149
0.1,0.22,0.2967178900933164,0.9129151268961244,0.39723807359326924,0.3544848457067693
0.12,0.22,0.3340424453048668,0.8210263052916074,0.6724999495020951,0.4008415926966802
0.14,0.22,0.3707996321632841,0.6698493276537433,0.8152918,0.5791329096193762
0.16,0.22,0.4064220823154351,0.5565362239718873,0.8084446107231793,0.7626497239476484
0.18,0.22,0.4406496044157571,0.5286103748798066,0.6595875520936388,0.7302493242600446
0.2,0.22,0.47417966249016474,0.5214417507086412,0.5677293183356718,0.6305456709577182
0.22,0.22,0.505249966,0.5153606849997292,0.5366683499326286,0.5690392886778709
0.24,0.22,0.535386881,0.5373077085441204,0.5427238911852498,0.5581218575134921
0.26,0.22,0.5636570172689312,0.48409595123490595,0.44520000669867266,0.43092676664311647
0.28,0.22,0.5898538866460149,0.5250613504696727,0.46663965011595987,0.418637997
0.3,0.22,0.6150141224594685,0.5732389119201278,0.5536283432026453,0.530364506
0.32,0.22,0.6367887967733422,0.6004203810373289,0.569613638,0.5408022539712954
0.34,0.22,0.6573554279578806,0.5937967070334295,0.5205361024157111,0.45557031751100563
0.36,0.22,0.6755059728837483,0.5260857890858712,0.434174181,0.40282733180108193
0.38,0.22,0.6911078574386427,0.47009465156278085,0.35279019506558856,0.4282232176487223
0.4,0.22,0.7054354118080506,0.3809494457756265,0.2486880524262376,0.6086924425423207
0.42,0.22,0.7157829999370942,0.3068857614840972,0.37973959610678387,0.6492118118476857
0.44,0.22,0.7247661425390449,0.23512199251862378,0.5584603474058509,0.6378171424855781
0.46,0.22,0.7310203940868101,0.19805890422623507,0.7496210542990212,0.41839729260446307
0.48,0.22,0.7345000726545609,0.1712183224152195,0.8444502081499266,0.20312419894199915
0.5,0.22,0.7365924647323042,0.1091879076653017,0.43611517804671507,0.1420398055112816
0.52,0.22,0.7345000726545607,0.3432029583825754,0.5049278831133269,0.3051743817985112
0.54,0.22,0.7310203940868101,0.45688613348725127,0.8181136970133384,0.3918282307085106
0.56,0.22,0.7247661425390448,0.3128849222200412,0.8727271689595957,0.6488227179937982
0.58,0.22,0.7157829999370942,0.3036130343068951,0.674462335,0.811066513
0.6,0.22,0.7054354118080506,0.3880258759330464,0.3912318003655416,0.8004715714353707
0.62,0.22,0.6911078574386427,0.450032008,0.3879200747480257,0.6214545852241239
0.64,0.22,0.6755059728837483,0.49868660860043723,0.4119397810386182,0.46267790504093237
0.66,0.22,0.6573554279578806,0.5574362114348979,0.4879888491406029,0.4714667932713521
0.68,0.22,0.6367887967733421,0.5705533167202059,0.5275834506302568,0.49799156861207006
0.7,0.22,0.6150141224594685,0.6015631850471088,0.5810842214050305,0.5588239571079331
0.72,0.22,0.5898538866460149,0.5864216740332242,0.5786848631410901,0.5690662446646991
0.74,0.22,0.5636570172689314,0.5620379816582317,0.5631465895474819,0.5638999303109794
0.76,0.22,0.5353868807645878,0.5428904917318207,0.5522535810502343,0.567271963
0.78,0.22,0.5052499661539499,0.5133681427874733,0.5426164234062458,0.5998401606887729
0.8,0.22,0.47417966249016485,0.4888794687031802,0.5589277334221614,0.7329607836544688
0.82,0.22,0.4406496044157574,0.5131823224809722,0.6750848707335317,0.7949618480182836
0.84,0.22,0.4064220823154352,0.5381414566259737,0.8404125192841837,0.823692553
0.86,0.22,0.37079963216328415,0.6383483826649641,0.9019546574101653,0.6653722242176066
0.88,0.22,0.3340424453048668,0.7934122909687529,0.8311307889001174,0.5109162301776179
0.9,0.22,0.29671789009331645,1.039525505775627,0.5283862384275471,0.5368736024895382
0.92,0.22,0.2581001654599295,1.053042786949136,0.31835627105773223,0.7056260697349417
0.94,0.22,0.21919241897671785,1.0051193343127216,0.1508963715812587,0.8508191918063965
0.96,0.22,0.1797046287938564,0.7850951217466078,0.15986500053356698,0.7083565422416757
0.98,0.22,0.1399252192397416,0.6618226031864038,0.1756945313330864,0.5209600141877667
1,0.22,0.1,0.6675229290641973,0.334987982,0.20261690454392928
0,0.24,0.1,0.6456333125802475,0.3312747350531232,0.18656767
0.02,0.24,0.14289430751495666,0.4644302233777166,0.29776467223576236,0.4686926302451739
0.04,0.24,0.18563196202679838,0.5059393605155781,0.1521172480522995,0.7573096509727725
0.06,0.24,0.22805631053241027,0.538003997,0.16913110561851624,0.7423987254718785
0.08,0.24,0.26985747967173024,0.6763723513245288,0.22929123347107092,0.5878564651134842
0.1,0.24,0.3113470591279042,0.9270071770200865,0.35265719657687394,0.3622428267586211
0.12,0.24,0.35144730101986565,0.8541835541109105,0.6380596386732119,0.39225914814822294
0.14,0.24,0.3909379815098618,0.7234388836690059,0.8062096642470176,0.5417454968154558
0.16,0.24,0.42920953919592747,0.6027582177295762,0.8263644147949405,0.7443874019784378
0.18,0.24,0.4659824332814979,0.5731628616892087,0.7030192432138026,0.7422248669965814
0.2,0.24,0.5020059955668208,0.5745841615133502,0.6211324623786518,0.6700872973740414
0.22,0.24,0.5353868807645878,0.543622616,0.5714980829018985,0.6068171197118535
0.24,0.24,0.5677649642786277,0.6126364078814377,0.6514879832679722,0.6934014518512688
0.26,0.24,0.5981374444252129,0.674091145,0.7509069700781229,0.8134739054084534
0.28,0.24,0.6262824763721195,0.67379727,0.6844862046335662,0.6754285463419817
0.3,0.24,0.6533137842191868,0.6003028301906942,0.5727907545744642,0.5411015994948722
0.32,0.24,0.676707759,0.6471636200861169,0.614691892,0.5845214990826935
0.34,0.24,0.6988038532336552,0.6394909393407172,0.5601759470380164,0.4798628110308077
0.36,0.24,0.7183041858664998,0.572190793,0.46548527728367084,0.4094772757407544
0.38,0.24,0.7350663238498111,0.5044685935733941,0.3620426749992973,0.4054569579006842
0.4,0.24,0.7504593645083556,0.4009625139787391,0.2360883932952356,0.5876059286523044
0.42,0.24,0.7615764638179442,0.31719030375672247,0.3625859485927142,0.6334010221128474
0.44,0.24,0.7712276489224015,0.23463345659638815,0.5427106949692647,0.6330408686194868
0.46,0.24,0.777947006,0.1939331610925712,0.7453374807364881,0.41104417246032465
0.48,0.24,0.7816854547818225,0.1660596967937642,0.8508485670575056,0.194291395
0.5,0.24,0.7839334501825654,0.11487893135482677,0.41576744836810275,0.15298079468701672
0.52,0.24,0.7816854547818227,0.35038575709795833,0.5403830019692689,0.31240379136947805
0.54,0.24,0.777947006,0.4019180196120463,0.8925245499091239,0.4136802764933668
0.56,0.24,0.7712276489224016,0.28634025542433583,0.8258375613241159,0.7228873716380091
0.58,0.24,0.7615764638179444,0.33054468681407967,0.5648183753725413,0.8152281567108355
0.6,0.24,0.7504593645083555,0.4266786037267156,0.3199012825963822,0.7396548902224878
0.62,0.24,0.7350663238498111,0.5015975723502343,0.3959287531851797,0.5280540177244392
0.64,0.24,0.7183041858664998,0.5539684675432488,0.45556593917451504,0.43472799526512734
0.66,0.24,0.6988038532336551,0.627308881,0.5549033293730667,0.4996003467752625
0.68,0.24,0.676707759,0.6320610094563697,0.5981023267866312,0.5655428873834011
0.7,0.24,0.6533137842191868,0.6824812689601603,0.6710497219572231,0.6595781118526167
0.72,0.24,0.6262824763721196,0.5734733753902439,0.5247278868157954,0.4877408931577002
0.74,0.24,0.5981374444252129,0.5321831528645282,0.4781194490746461,0.44634907831981724
0.76,0.24,0.5677649642786277,0.5705803847018226,0.5650485032908182,0.5661823134416462
0.78,0.24,0.5353868807645878,0.5520110324606546,0.5757470615398383,0.6094982865090735
0.8,0.24,0.5020059955668209,0.5192071908346705,0.5740796002286346,0.6957084428807434
0.82,0.24,0.46598243328149813,0.5425595690615618,0.6766099305176217,0.7816132153421143
0.84,0.24,0.4292095391959276,0.5637001106461643,0.8198517014091905,0.8374970809122267
0.86,0.24,0.39093798150986186,0.6548127073535421,0.8970803527174209,0.692617775
0.88,0.24,0.3514473010198657,0.7932776220662199,0.8461689975612702,0.5245294304811121
0.9,0.24,0.3113470591279043,1.0231147294103329,0.5727716314242818,0.5011229631652424
0.92,0.24,0.26985747967173024,1.0520841402461711,0.34736064844861964,0.6805507769831922
0.94,0.24,0.2280563105324105,1.021833750931554,0.16408564373924667,0.8455246295173142
0.96,0.24,0.18563196202679869,0.7888043258577234,0.16566665882202278,0.7132703254638983
0.98,0.24,0.14289430751495688,0.6350471884114888,0.18127223686616697,0.5161755686279829
1,0.24,0.1,0.6456333125802475,0.3312747350531232,0.18656767
0,0.26,0.1,0.6096628636359187,0.3268409680241741,0.1765291999850763
0.02,0.26,0.1456794808453464,0.443949456,0.31061106272333705,0.4285123033815103
0.04,0.26,0.191192137,0.44680097623263226,0.17780418729934777,0.713594842
0.06,0.26,0.23637114393445588,0.4991527688604601,0.17018486414938777,0.7247358256524143
0.08,0.26,0.2808865077585915,0.6279070308018135,0.22280848728211422,0.598144907
0.1,0.26,0.32507005004771544,0.9105748766593239,0.30129837387911695,0.38954663077482266
0.12,0.26,0.36777404359648413,0.8728592190974164,0.5823571949250462,0.3847722055974109
0.14,0.26,0.409828896,0.783371582,0.7745118628736538,0.47966802085448257
0.16,0.26,0.4505854671872741,0.6519209615745989,0.8263026228931295,0.6993897467903427
0.18,0.26,0.48974606467271087,0.6167201150483919,0.7485767298669594,0.7411344277560236
0.2,0.26,0.5281086754415123,0.6098393374004514,0.6696032778918419,0.7249360850589278
0.22,0.26,0.5636570172689312,0.5829541094219665,0.6154464875736085,0.6487739008955136
0.24,0.26,0.5981374444252129,0.6250249048690465,0.6516520177545132,0.676036116
0.26,0.26,0.6304820422392197,0.6936736691198089,0.7519778758793089,0.790807721
0.28,0.26,0.6604545612561568,0.6971762868120228,0.7242611782097135,0.7342811964053289
0.3,0.26,0.6892410408745588,0.659247328,0.6424515935171371,0.6259039706404907
0.32,0.26,0.714154012,0.6776324754515648,0.6329681992573175,0.5897313006203588
0.34,0.26,0.7376848287938612,0.6699238008659115,0.5767318037878338,0.48600877413833904
0.36,0.26,0.7584513389110674,0.605593361,0.4738331164083398,0.4025966043000747
0.38,0.26,0.7763018604673073,0.5259366970611801,0.36198558536654907,0.41017291861812855
0.4,0.26,0.7926943877430641,0.41355479847622134,0.238839234,0.5838731024285503
0.42,0.26,0.8045333322181814,0.32069040381361713,0.36587116466783115,0.6292515894064139
0.44,0.26,0.8148111791087094,0.2325022889514291,0.5487149480607644,0.6179795140977961
0.46,0.26,0.8219668308300591,0.18908267275682117,0.7597527709465275,0.391416158
0.48,0.26,0.825948022,0.1621076549184522,0.8622860313456763,0.18359051897555714
0.5,0.26,0.828341982,0.1200801421661456,0.3975661563848484,0.16420528575218596
0.52,0.26,0.8259480215037801,0.3546619026732013,0.580078944,0.3186250358539089
0.54,0.26,0.8219668308300592,0.35743193864577155,0.9528507145477072,0.43298983513126843
0.56,0.26,0.8148111791087093,0.2809795733420327,0.7733699467526624,0.7825125464504998
0.58,0.26,0.8045333322181814,0.3558100893771384,0.500241695,0.8106535647984182
0.6,0.26,0.7926943877430641,0.4552199339353236,0.3002557964152659,0.6922163230154252
0.62,0.26,0.7763018604673075,0.5454863270181172,0.41022180372004097,0.4855170744435987
0.64,0.26,0.7584513389110675,0.601095791,0.4922911632902196,0.44270921285268877
0.66,0.26,0.7376848287938612,0.6820917907625137,0.6025657062999157,0.5285403704546434
0.68,0.26,0.714154012,0.6775237278168112,0.6440165143785492,0.6125836514081573
0.7,0.26,0.6892410408745588,0.7390718072732319,0.7229272272308365,0.707622593
0.72,0.26,0.6604545612561569,0.6034256753336478,0.5448716047297512,0.4919644033700396
0.74,0.26,0.6304820422392199,0.5326367583326024,0.49549510024046195,0.4844227400187436
0.76,0.26,0.598137444,0.5984119847020037,0.603555756,0.6217542024157077
0.78,0.26,0.5636570172689312,0.5681250850515395,0.586869921,0.6137054031835155
0.8,0.26,0.5281086754415124,0.533363806,0.5871752067093851,0.705154235
0.82,0.26,0.48974606467271115,0.5704875547598272,0.6903475785990247,0.7782880951942441
0.84,0.26,0.4505854671872742,0.5852374658679018,0.8267857085116633,0.8442787962911651
0.86,0.26,0.4098288962685661,0.6797150900420958,0.8879973299204201,0.69578914
0.88,0.26,0.36777404359648425,0.8027502206927539,0.8470313376734642,0.5203351274580519
0.9,0.26,0.3250700500477155,1.020987603490725,0.5780059815834766,0.4831900749142112
0.92,0.26,0.2808865077585915,1.0464079817458847,0.36147406767909573,0.658761722
0.94,0.26,0.23637114393445607,1.0254677003667565,0.1737490285819547,0.8358331501073807
0.96,0.26,0.19119213704029725,0.7868425095171032,0.1729235309188376,0.7077351173103137
0.98,0.26,0.14567948084534663,0.6068006782766668,0.1870596236646658,0.5068811749377095
1,0.26,0.1,0.6096628636359187,0.3268409680241741,0.1765291999850763
0,0.28,0.1,0.5761320186432944,0.3254028177643864,0.16709167986770665
0.02,0.28,0.1482603959363488,0.42834545382199996,0.3257809045366302,0.38779757038234436
0.04,0.28,0.196344542,0.39254408699698606,0.21080790973402602,0.6660705110361959
0.06,0.28,0.244076186,0.4574660598607081,0.1752765517701956,0.7078377151389202
0.08,0.28,0.2911066921607184,0.5597201176473439,0.21358401088294665,0.622628593
0.1,0.28,0.33778662821259153,0.8699869650122958,0.2332274714214761,0.4378819145509151
0.12,0.28,0.3829034202292157,0.8850588369926055,0.4913327638013679,0.392219099
0.14,0.28,0.427334395,0.8657796373680882,0.707217347,0.39206315421955895
0.16,0.28,0.47039373352929253,0.7374882795628835,0.8020527754391831,0.5994288852500457
0.18,0.28,0.5117669257104752,0.6848241746404131,0.8049315068484338,0.7071191056640174
0.2,0.28,0.5522970444988764,0.6639738134535608,0.7472298211563994,0.7629005697617253
0.22,0.28,0.5898538866460149,0.6460246341801472,0.6982730393654852,0.7190786232527127
0.24,0.28,0.6262824763721195,0.6536911287336825,0.6749364464918016,0.6852961580936827
0.26,0.28,0.6604545612561568,0.6612839468977905,0.6722798285401327,0.6767986474152748
0.28,0.28,0.6921205436228212,0.696391824,0.6893387308993414,0.6738513804175684
0.3,0.28,0.7225334747307992,0.7070707816403137,0.6841893516170214,0.6531787451060163
0.32,0.28,0.7488540416251841,0.7128035928506382,0.6488589345521851,0.5780611039296337
0.34,0.28,0.773714363,0.6979457871635013,0.5740639649855284,0.45446826564851023
0.36,0.28,0.7956541916107259,0.6271771278910756,0.46304538863998634,0.3907179541321941
0.38,0.28,0.8145132771789505,0.5362025261490401,0.34578342157550895,0.41588145655117226
0.4,0.28,0.8318319910103056,0.4119398628485049,0.23524975422841377,0.6006540044385977
0.42,0.28,0.8443398421781414,0.31597709246985783,0.3734689214072564,0.6230289118372465
0.44,0.28,0.855198393,0.22433966524259183,0.5648448955757968,0.5901234294458259
0.46,0.28,0.8627583427826797,0.18216141096657534,0.7706117832040864,0.3622051208945164
0.48,0.28,0.8669644728580711,0.15654114378901518,0.8680599738471281,0.16815098199839842
0.5,0.28,0.8694936930364154,0.1308720218490767,0.37877965991319945,0.17820138947928266
0.52,0.28,0.8669644728580712,0.3530443015707943,0.6182832303452871,0.3215606104037122
0.54,0.28,0.8627583427826797,0.31760374772374683,0.9627942911239901,0.46597151399326103
0.56,0.28,0.8551983929131941,0.28719275480014467,0.7102512595810591,0.8197064519444693
0.58,0.28,0.8443398421781415,0.37943769282041345,0.45844522285987604,0.7833863244272213
0.6,0.28,0.8318319910103056,0.4824300250829118,0.2910609930798861,0.6535565527056142
0.62,0.28,0.8145132771789506,0.5865915119461965,0.42550704016773183,0.460146303
0.64,0.28,0.7956541916107259,0.652136648,0.5297449623752252,0.4572059065275668
0.66,0.28,0.7737143625687619,0.7219021579311911,0.6398022939710921,0.5537249894547229
0.68,0.28,0.7488540416251841,0.7187437580030492,0.6840143939367951,0.6487997823981273
0.7,0.28,0.7225334747307992,0.7496961531003877,0.7389175454381194,0.7275779983143684
0.72,0.28,0.6921205436228214,0.7496729790976381,0.7749233324732677,0.7795768520741418
0.74,0.28,0.6604545612561569,0.7224322849413851,0.7924364503864326,0.8482738410244685
0.76,0.28,0.6262824763721195,0.6648943414141917,0.694503,0.7268111966462607
0.78,0.28,0.5898538866460149,0.600561035,0.6290947547343891,0.6636648484675702
0.8,0.28,0.5522970444988765,0.5673012469113963,0.6385841023723742,0.7462010329496149
0.82,0.28,0.5117669257104754,0.6165888620433583,0.7436142264806127,0.8004107990780509
0.84,0.28,0.4703937335292927,0.6320143369597664,0.8529901755916267,0.8229926204475714
0.86,0.28,0.4273343945625472,0.7305748528421614,0.8941700855525261,0.6621259047313545
0.88,0.28,0.3829034202292158,0.8392939005862134,0.8212451624652107,0.5092946900873315
0.9,0.28,0.3377866282125916,1.0319957084089573,0.5588598401239959,0.48840816103193896
0.92,0.28,0.29110669216071844,1.049859870765387,0.35584292394854383,0.6592603702263409
0.94,0.28,0.24407618647969223,1.0216644069229124,0.18307312151335442,0.8265732318830904
0.96,0.28,0.1963445415403593,0.7770677831582838,0.18238644457725312,0.6981529818159093
0.98,0.28,0.148260396,0.5816130079145836,0.1953701536863561,0.4970157790370642
1,0.28,0.1,0.5761320186432944,0.3254028177643864,0.16709167986770665
0,0.3,0.1,0.5342697962556106,0.323265083,0.16202552819780633
0.02,0.3,0.15073918190765745,0.40838743689872203,0.33897677002687443,0.34700040675278643
0.04,0.3,0.20129306078370265,0.3457929449814162,0.2484937019164324,0.6051455145319424
0.06,0.3,0.2514763335965234,0.4104613033879566,0.18410452917811737,0.6805109217750196
0.08,0.3,0.3009224547204782,0.49267896044382437,0.2063909580928287,0.6334811712359972
0.1,0.3,0.35,0.781383231,0.19876925371752763,0.49271341278626163
0.12,0.3,0.3974341138900037,0.8630519313818197,0.4076180645012033,0.4116735328382221
0.14,0.3,0.4441471846241664,0.9156040011513323,0.6079460240172312,0.3428186860324291
0.16,0.3,0.48941816904664687,0.8119059951902002,0.7440673795303402,0.49561879427318156
0.18,0.3,0.5329164015715149,0.7521602936160949,0.8073581491540518,0.6244129960967125
0.2,0.3,0.5755282581475768,0.7177316930467335,0.8009526467499348,0.732423377
0.22,0.3,0.6150141224594685,0.7053358941178889,0.7577928089810807,0.7278857962942022
0.24,0.3,0.6533137842191868,0.7151496194808127,0.7368743677903836,0.7240352644161335
0.26,0.3,0.6892410408745588,0.7160970673141819,0.7151945465246677,0.6929656205745935
0.28,0.3,0.7225334747307992,0.7348511888825208,0.7093091447051516,0.665090747
0.3,0.3,0.7545084971874737,0.7469807113262891,0.7069963261439228,0.6430515632805128
0.32,0.3,0.7821809604082115,0.7434319575481483,0.6487197512955373,0.5400714245912415
0.34,0.3,0.8083181754510098,0.7172329259324437,0.5527179225918137,0.40996230911909415
0.36,0.3,0.8313848941379296,0.6390312188434921,0.43380916074233355,0.3704420748291565
0.38,0.3,0.8512126339376671,0.5366438908363524,0.3235824352932663,0.44016870209686076
0.4,0.3,0.8694208842938134,0.40492201664074606,0.24395642263483477,0.6257327275826486
0.42,0.3,0.882571173,0.30610231042259145,0.3954826619582299,0.6240177518004766
0.44,0.3,0.8939874485267669,0.21572407152963305,0.5950260041203411,0.5568809980715853
0.46,0.3,0.901935698,0.17501424855238656,0.7965367559812411,0.3257557079040466
0.48,0.3,0.9063578665285288,0.15222354224821924,0.8790886289201423,0.15349573696797303
0.5,0.3,0.9090169943749474,0.1396765180326093,0.36139042977050806,0.1912652816749251
0.52,0.3,0.9063578665285288,0.3507503092566023,0.6583393825181744,0.3248952523009175
0.54,0.3,0.9019356981048791,0.28616674490861727,0.9849124448614611,0.48780236828288404
0.56,0.3,0.8939874485267669,0.298000231,0.6649736649748672,0.8460283307773332
0.58,0.3,0.8825711729179632,0.397990471,0.43762487615653495,0.7733231807927294
0.6,0.3,0.8694208842938134,0.5054981812359746,0.2977552957854565,0.6332115559377617
0.62,0.3,0.8512126339376671,0.618477063,0.4341005816406521,0.458342003
0.64,0.3,0.8313848941379296,0.692513777,0.5494189347978244,0.4586735630121993
0.66,0.3,0.8083181754510099,0.7523472992718746,0.6590990345161374,0.5620760070732194
0.68,0.3,0.7821809604082115,0.7487684463684481,0.7052631072299462,0.6580451293319334
0.7,0.3,0.7545084971874737,0.7538490995695765,0.7387179070959459,0.7213221435536635
0.72,0.3,0.7225334747307994,0.743862857,0.7771403223982329,0.7957170563945137
0.74,0.3,0.6892410408745591,0.7433429559157527,0.7967154712734876,0.8305909199108277
0.76,0.3,0.653313784,0.6741360279980895,0.6947942106386953,0.7130457341952873
0.78,0.3,0.6150141224594684,0.637476307,0.6717704743791508,0.7081285617685795
0.8,0.3,0.5755282581475769,0.6095978981852319,0.6825777416517224,0.7728160009828369
0.82,0.3,0.5329164015715152,0.6579630164307437,0.7912015026024908,0.8117052246947116
0.84,0.3,0.48941816904664703,0.6763089917815496,0.8681138852651791,0.793120761
0.86,0.3,0.44414718462416647,0.7753551508861997,0.8927199695310521,0.6118732861690392
0.88,0.3,0.3974341138900038,0.8698478190629573,0.78631003,0.4931316808173596
0.9,0.3,0.3500000000000001,1.0383781293558285,0.5283358792221831,0.4939668524829867
0.92,0.3,0.3009224547204782,1.0461227191602387,0.3458729873753558,0.6577205177623142
0.94,0.3,0.2514763335965236,1.009529950817812,0.18937047371955093,0.8146521637626997
0.96,0.3,0.201293061,0.7623846647734526,0.1920594699849283,0.6819861668325016
0.98,0.3,0.15073918190765767,0.5518725365568812,0.203581924,0.48205234508268935
1,0.3,0.1,0.5342697962556106,0.323265083,0.16202552819780633
0,0.32,0.1,0.49411468130649805,0.3252473252365932,0.15997457101014045
0.02,0.32,0.1528844224220641,0.3907145305111362,0.35443326587621876,0.30794344042469834
0.04,0.32,0.2055757072445172,0.3123885121486259,0.2977615133558519,0.5323439695279036
0.06,0.32,0.2578807168677483,0.3612170220305736,0.20996275752746346,0.6396189224314226
0.08,0.32,0.3094174082044514,0.4130611192479815,0.20261927798721804,0.6415713983200559
0.1,0.32,0.3605699403978904,0.6282771589300169,0.188350838,0.557478193
0.12,0.32,0.4100095573144706,0.7764118446154384,0.3213195216368315,0.4662141557510182
0.14,0.32,0.45869764554248343,0.90884342,0.45809811465654715,0.36021441332288184
0.16,0.32,0.5058826763933617,0.8813506396955161,0.6080682725537975,0.40104503696298477
0.18,0.32,0.5512200038190354,0.8433743097661417,0.7115136068034731,0.47557522689540044
0.2,0.32,0.59563348,0.7997483465250388,0.7707019664073539,0.5731782974198933
0.22,0.32,0.6367887967733422,0.7805573454232761,0.7669128236162392,0.6189579334081909
0.24,0.32,0.676707759,0.778266721,0.7571147194626092,0.6374953505006898
0.26,0.32,0.714154012,0.7755957298584193,0.7403652723085203,0.633646775
0.28,0.32,0.7488540416251841,0.7826731884712248,0.7082766533615852,0.58625306
0.3,0.32,0.7821809604082115,0.776972285,0.6671779721800934,0.5289709440622516
0.32,0.32,0.8110234087765733,0.7546092139803278,0.5811646165155878,0.4341228552491383
0.34,0.32,0.8382656990400488,0.7107775386684728,0.4741765377720693,0.3655890041766274
0.36,0.32,0.8623076730937509,0.6195312976509214,0.3713153133134408,0.39602774070485747
0.38,0.32,0.8829737250051208,0.5068022526433035,0.29615484441324147,0.48797660007858035
0.4,0.32,0.9019518158453245,0.3701595174688581,0.2733988991763957,0.6560722207619138
0.42,0.32,0.9156580955373634,0.2810757744372462,0.4358543973148332,0.6045049208797232
0.44,0.32,0.9275570485571711,0.19960659276128515,0.6389974027277807,0.493080983
0.46,0.32,0.9358413482325161,0.16540521102715383,0.8177669179649716,0.27815260803333397
0.48,0.32,0.9404504848828356,0.14636807680696806,0.8818565714653641,0.13910999046312478
0.5,0.32,0.9432220400206421,0.1540329674919988,0.34862686676408444,0.20442695091227317
0.52,0.32,0.9404504848828357,0.3408263432225115,0.6924124230829474,0.3247112472330729
0.54,0.32,0.9358413482325161,0.27459505938855394,0.9626038791737178,0.5083017590009028
0.56,0.32,0.9275570485571711,0.30398359263137326,0.6425329239854656,0.8417825712689933
0.58,0.32,0.9156580955373635,0.40795901163913495,0.432095575,0.7708124190241168
0.6,0.32,0.9019518158453246,0.5220883830336096,0.29357952152833744,0.641452923
0.62,0.32,0.8829737250051208,0.6400705557051907,0.4234565286273363,0.4606038859483649
0.64,0.32,0.862307673,0.7198080509683542,0.5423562490561333,0.4433697034917922
0.66,0.32,0.8382656990400488,0.7829160995139643,0.6580188285904892,0.5242868615349516
0.68,0.32,0.8110234087765733,0.7870064757569725,0.7263463208514761,0.645577376
0.7,0.32,0.7821809604082115,0.8021700369089375,0.7835565747205742,0.7369340214427255
0.72,0.32,0.7488540416251841,0.7605641961770784,0.7540922808589324,0.7347233664652857
0.74,0.32,0.7141540116026991,0.7249085387339147,0.7356246173603229,0.7370733764570969
0.76,0.32,0.6767077591012991,0.718414324,0.7450759397112552,0.7564594712298478
0.78,0.32,0.6367887967733421,0.7031540422867455,0.7608274165204727,0.7810807395571298
0.8,0.32,0.5956334795321071,0.685775719,0.7816122741786131,0.8001363084244768
0.82,0.32,0.5512200038190357,0.7277896999541772,0.8566832597027173,0.7841495082045313
0.84,0.32,0.5058826763933618,0.7556682898015606,0.8750943755451365,0.6972017244356451
0.86,0.32,0.4586976455424835,0.8447883354516305,0.8638549362885839,0.5223020306420525
0.88,0.32,0.41000955731447064,0.9254220626549218,0.704598343,0.4857858774304767
0.9,0.32,0.3605699403978906,1.0477925209076826,0.47595257100791716,0.5261605133974596
0.92,0.32,0.3094174082044514,1.0453108486546088,0.31721958686202617,0.6825767605737121
0.94,0.32,0.25788071686774855,0.9803535592143898,0.19752178237462464,0.795956079
0.96,0.32,0.20557570724451754,0.7329745287869291,0.20514623148645283,0.6576551149188824
0.98,0.32,0.15288442242206435,0.5217902827126292,0.2156927383007821,0.46316195011611727
1,0.32,0.1,0.49411468130649805,0.3252473252365932,0.15997457101014045
0,0.34,0.1,0.45235268855589805,0.3281655120065335,0.16041900940122772
0.02,0.34,0.15491064654950462,0.3712910071291315,0.36985504489756016,0.270295972
0.04,0.34,0.20962075558754667,0.28632701645512826,0.35101042411499767,0.45209279902308186
0.06,0.34,0.2639297896026634,0.31319271659705844,0.24526569896669073,0.5874460250541857
0.08,0.34,0.31744106783381115,0.3384477826713024,0.20358323943784068,0.6369840997646328
0.1,0.34,0.3705534681729744,0.4564402720553728,0.19838291102499617,0.6080176175065596
0.12,0.34,0.421887324,0.6464010148608202,0.25945830454424573,0.529037758
0.14,0.34,0.4724408574481327,0.8325509867078833,0.31914037202512013,0.43622523372636546
0.16,0.34,0.5214337448205598,0.8982249252310675,0.4419893441754918,0.3794970893432256
0.18,0.34,0.5685081354965499,0.9161694,0.5473639632060935,0.3612223486283547
0.2,0.34,0.6146232778243215,0.8911198023360505,0.6452062510310841,0.4000873019640451
0.22,0.34,0.6573554279578806,0.8682499573936941,0.6817059088790954,0.43953217269980527
0.24,0.34,0.6988038532336552,0.8508688825497736,0.6953570131677781,0.4705119379894862
0.26,0.34,0.7376848287938613,0.8421200338662802,0.686783635,0.46468719385811424
0.28,0.34,0.7737143625687619,0.8300054643460617,0.6427611816265738,0.43974815080838503
0.3,0.34,0.8083181754510098,0.8030142778462698,0.5934595357270144,0.4108408886333855
0.32,0.34,0.8382656990400488,0.7494573616218962,0.49488011901169476,0.3891335337402047
0.34,0.34,0.8665517557528967,0.680258419,0.3865315624867127,0.3894881297971862
0.36,0.34,0.8915148787133625,0.5806618943952522,0.3199749966214697,0.4451917034180407
0.38,0.34,0.9129727337887635,0.4616565015744794,0.293732585,0.5372490120744661
0.4,0.34,0.9326779549216323,0.32838471664495245,0.32248441983570403,0.6623743357658021
0.42,0.34,0.9469093797005896,0.25271689701402206,0.4858107638765474,0.5654762975069553
0.44,0.34,0.9592642315389113,0.18316728845116784,0.6849503752553899,0.41698203471618495
0.46,0.34,0.9678659374959617,0.15550132793067478,0.8374126765977556,0.2324044067289034
0.48,0.34,0.9726516695114156,0.14063744499133857,0.8822781601450279,0.1288006803000354
0.5,0.34,0.9755294145560711,0.1673796985955563,0.34018470560842157,0.21581997431806557
0.52,0.34,0.9726516695114156,0.33030919945348736,0.7231297559474702,0.32394951191379384
0.54,0.34,0.9678659374959617,0.268405259,0.9466852766108653,0.5174388107120482
0.56,0.34,0.9592642315389114,0.30603530673330626,0.6300598433738769,0.835092812
0.58,0.34,0.9469093797005896,0.4138352011328791,0.4303065970495129,0.773745652
0.6,0.34,0.9326779549216323,0.529357663,0.29416069920129795,0.6648132400697617
0.62,0.34,0.9129727337887635,0.6533334347084001,0.40527964438224245,0.4760875118670659
0.64,0.34,0.8915148787133624,0.7390952464627812,0.5206234386786504,0.43535451235138706
0.66,0.34,0.8665517557528966,0.8055434604948382,0.6346581081359194,0.4763519202590191
0.68,0.34,0.8382656990400488,0.817741075,0.7229580547183241,0.5991337736694345
0.7,0.34,0.8083181754510098,0.8389510906996779,0.7983041258770793,0.69880099
0.72,0.34,0.773714363,0.8151617516249561,0.8164833456437574,0.7559257344880845
0.74,0.34,0.7376848287938613,0.7913574030373103,0.8247552259796291,0.790429532
0.76,0.34,0.6988038532336553,0.7835647165486573,0.8310798054864437,0.7952441365162494
0.78,0.34,0.6573554279578805,0.7719928724062861,0.8499992908559707,0.795114385
0.8,0.34,0.6146232778243216,0.7669204906285978,0.8732844229172411,0.7771379693761438
0.82,0.34,0.5685081354965502,0.8046060169763065,0.8920448769190801,0.6965603273003611
0.84,0.34,0.5214337448205599,0.8395844113579317,0.8591880111330154,0.5755646796619168
0.86,0.34,0.4724408574481328,0.9129931840447817,0.7977602822203662,0.4437692408653358
0.88,0.34,0.42188732426358405,0.9820152716381129,0.6065958041242872,0.4903389690575674
0.9,0.34,0.3705534681729745,1.053484574591828,0.41980972491220186,0.5651412837126746
0.92,0.34,0.31744106783381115,1.0406923523172344,0.2871505256628749,0.7124794780197173
0.94,0.34,0.2639297896026636,0.942696459,0.20694773434234337,0.771389031
0.96,0.34,0.20962075558754703,0.6980936038225605,0.21955613357273043,0.6293243275364304
0.98,0.34,0.1549106465495049,0.4893116537498986,0.22887776314102432,0.4415447956220108
1,0.34,0.1,0.45235268855589805,0.3281655120065335,0.16041900940122772
0,0.36,0.1,0.4070444636246277,0.33457971929903946,0.16416610786726712
0.02,0.36,0.15669883790301298,0.3449418009393399,0.38478612037703036,0.23795151156031868
0.04,0.36,0.21319060769500595,0.2704428059959273,0.3993216554988488,0.3700680379765013
0.06,0.36,0.2692682412649589,0.2749790542067193,0.29854165111642295,0.5111053022842635
0.08,0.36,0.32452213975394406,0.282533564,0.23188910270955504,0.5899060839946422
0.1,0.36,0.3793641707024453,0.3290243712587912,0.21581140515156444,0.600320147
0.12,0.36,0.4323697382619903,0.489827474,0.2442594951922264,0.5551216528892504
0.14,0.36,0.48456957132844647,0.6487286383552179,0.26681978664743655,0.511092765
0.16,0.36,0.5351579354087247,0.7647967231766456,0.33294676507360366,0.4476384340842954
0.18,0.36,0.5837653260340523,0.8336453845533301,0.3931624693474471,0.4024080056553494
0.2,0.36,0.6313822299319046,0.8664016027472081,0.45949640367519806,0.3726574896427539
0.22,0.36,0.6755059728837483,0.8539664632926958,0.5008816052988563,0.38062094213012104
0.24,0.36,0.7183041858664998,0.8429612359606061,0.5185709191529303,0.38279006718988867
0.26,0.36,0.7584513389110675,0.8189971593417188,0.5143392400719919,0.38491212464059255
0.28,0.36,0.7956541916107259,0.7905264254029669,0.4725609361662775,0.3769739240228994
0.3,0.36,0.8313848941379296,0.7555718741524533,0.4227999732895068,0.3728721456094175
0.32,0.36,0.8623076730937509,0.693829164,0.34597544027372934,0.3933111838004758
0.34,0.36,0.8915148787133625,0.6140271146911842,0.2825427149178202,0.442485912
0.36,0.36,0.917290938,0.5068308586370442,0.27862410758959844,0.5196454691110541
0.38,0.36,0.9394475780047842,0.3903494154131601,0.31635852013003674,0.597491595
0.4,0.36,0.9597945090475334,0.27507421660502435,0.39797930645204815,0.6500059878296771
0.42,0.36,0.9744893869514669,0.21713008722160188,0.5609931691840206,0.5063333063424329
0.44,0.36,0.9872465804233233,0.16540057141930023,0.7478124262967514,0.32850789186064944
0.46,0.36,0.9961284050310245,0.14562466147503988,0.869802842,0.18196210215483766
0.48,0.36,1.0010699866885424,0.1362092859536434,0.8870331806183294,0.12213434792377868
0.5,0.36,1.0040414468709684,0.17882098628634818,0.3321733303187997,0.2267674230960161
0.52,0.36,1.0010699866885424,0.3199751402819201,0.7514749558075853,0.32372830425403765
0.54,0.36,0.9961284050310245,0.26628525091961164,0.9566123121901824,0.507891748
0.56,0.36,0.9872465804233231,0.3065737491027768,0.6482365246125122,0.8145803100867037
0.58,0.36,0.974489387,0.40947768773994186,0.44994051883287123,0.7977082934270256
0.6,0.36,0.9597945090475334,0.5236695991050625,0.30928607763620053,0.7197170078460252
0.62,0.36,0.9394475780047842,0.6496633186493985,0.3758281594248073,0.5200346556308107
0.64,0.36,0.917290938,0.7429500538799427,0.465452235,0.43374485752051867
0.66,0.36,0.8915148787133623,0.8171491396504911,0.5757811542170617,0.4208469063557728
0.68,0.36,0.8623076730937508,0.8406886111325108,0.6711764553380763,0.48875056516687354
0.7,0.36,0.8313848941379296,0.8672616572124089,0.750742772,0.5559518680190734
0.72,0.36,0.795654192,0.8497684459936751,0.7815059355323855,0.6356344095316109
0.74,0.36,0.7584513389110676,0.8378701470314036,0.8096156237321523,0.6819766621293923
0.76,0.36,0.7183041858664998,0.8402846738405624,0.8331771358957245,0.6938908869006376
0.78,0.36,0.675505973,0.8357862917689589,0.842790556,0.6804074353068129
0.8,0.36,0.6313822299319046,0.8357894023236576,0.8483624101018374,0.6512034161050857
0.82,0.36,0.5837653260340526,0.8719288234329927,0.8252094721725735,0.5630585431881348
0.84,0.36,0.5351579354087249,0.9020819996504594,0.7653976809824797,0.4916341729844773
0.86,0.36,0.4845695713284466,0.9617789972030503,0.6667488919326676,0.4429817788139962
0.88,0.36,0.43236973826199043,1.0087410618785455,0.5041446834555006,0.5233289287686567
0.9,0.36,0.37936417070244544,1.038748447247545,0.3665626041979713,0.609463799
0.92,0.36,0.32452213975394406,1.007509186069309,0.2672915365404613,0.7252486832612746
0.94,0.36,0.2692682412649592,0.8817532330622979,0.2204488477396448,0.7287156008429727
0.96,0.36,0.2131906076950063,0.6456795144666528,0.23625338321247663,0.5866734288204087
0.98,0.36,0.15669883790301325,0.4506107485819393,0.24509333697455454,0.4120126381704349
1,0.36,0.1,0.4070444636246277,0.33457971929903946,0.16416610786726712
0,0.38,0.1,0.36457237810889187,0.345690945,0.16944504033137117
0.02,0.38,0.15823593528347438,0.31883496562546565,0.40277308053191396,0.20980938506960042
0.04,0.38,0.21625918886907583,0.25882677233201323,0.45007059901067653,0.28952891875342185
0.06,0.38,0.27385707905893153,0.24526027762141384,0.3659979197446597,0.42321580703039585
0.08,0.38,0.3306089028276724,0.2367121222634409,0.28352998907669313,0.5233613684671213
0.1,0.38,0.38693769338585604,0.23389870764851994,0.2387095217394134,0.5678844740005019
0.12,0.38,0.44138023429545475,0.3361706372074554,0.24591746662083241,0.5578285991092528
0.14,0.38,0.49499519736517866,0.4378335205167262,0.25233931368176266,0.5530358143681168
0.16,0.38,0.5469550047551529,0.559634197,0.2705838513326761,0.5231232423274763
0.18,0.38,0.5968801347833418,0.6523105326644227,0.2908800698757478,0.49290588696023585
0.2,0.38,0.6457879261306384,0.7241843762067787,0.31929796339930894,0.45811550970221837
0.22,0.38,0.6911078574386428,0.7457976381260757,0.3381899475568901,0.4346381440015265
0.24,0.38,0.735066324,0.7508491360121875,0.352441368,0.4238486243557705
0.26,0.38,0.7763018604673073,0.7381108311549012,0.34870704879584846,0.4177261103288864
0.28,0.38,0.8145132771789506,0.6997939201605765,0.33579750123384794,0.4319161071819604
0.3,0.38,0.8512126339376671,0.653962734,0.32007206513119646,0.4464564266700642
0.32,0.38,0.8829737250051208,0.5723585497739894,0.30851735220695903,0.49092990299773387
0.34,0.38,0.9129727337887635,0.48197521733189064,0.30503447466819117,0.5434056647296661
0.36,0.38,0.9394475780047842,0.39432333138659886,0.33425381603642723,0.5711260897794213
0.38,0.38,0.9622048816975506,0.30510864130799187,0.39738686116617444,0.5745898084490396
0.4,0.38,0.9831034151286897,0.2237629689141702,0.4957285659216001,0.5291835858905196
0.42,0.38,0.9981966690693769,0.18369677372149987,0.6355966858003749,0.3935542796132396
0.44,0.38,1.0112997082303665,0.147870886,0.792759008,0.24290287724414864
0.46,0.38,1.020422317831961,0.13623926113430615,0.8804706608336503,0.15220754814836743
0.48,0.38,1.025497865060944,0.1309765756922926,0.8822462519175854,0.12297043576121394
0.5,0.38,1.028549881103622,0.18575215007820373,0.33240439131811084,0.23632660563460045
0.52,0.38,1.025497865060944,0.31196375032457224,0.7702907128325069,0.3201497250413784
0.54,0.38,1.020422317831961,0.2624848608686898,0.960749623,0.48923644067796257
0.56,0.38,1.0112997082303665,0.3016281751717407,0.6746369983556145,0.7737632547699338
0.58,0.38,0.9981966690693771,0.39800520755401686,0.4750224379672891,0.8028677460945255
0.6,0.38,0.9831034151286899,0.501994472,0.3290843973714748,0.7834296196121356
0.62,0.38,0.9622048816975505,0.629017051,0.3598610527381613,0.589230846
0.64,0.38,0.9394475780047842,0.7277258925571845,0.4092238189688139,0.48510030894795636
0.66,0.38,0.9129727337887635,0.8086324900672577,0.48312069203233693,0.43899449795089773
0.68,0.38,0.8829737250051207,0.8477985981412157,0.578109483,0.45406346047129464
0.7,0.38,0.8512126339376671,0.8888563079348462,0.6587617862953656,0.4743894729075136
0.72,0.38,0.8145132771789507,0.8910087524908976,0.7132982847086187,0.513511859
0.74,0.38,0.7763018604673075,0.8925032879200762,0.7529352679044492,0.5382773676422975
0.76,0.38,0.735066324,0.9011030346019947,0.768133589,0.5454692922104631
0.78,0.38,0.6911078574386426,0.9049732172628838,0.7672949038678207,0.5268313826016444
0.8,0.38,0.6457879261306385,0.9117236138764995,0.7538058187731889,0.4964623211531306
0.82,0.38,0.5968801347833421,0.9419686854557209,0.6982750234315475,0.4618589483426795
0.84,0.38,0.546955005,0.9668521617699445,0.6222286277608574,0.4616365905963092
0.86,0.38,0.4949951973651787,1.0091977583713323,0.513322001,0.49478782742591876
0.88,0.38,0.4413802342954548,1.026373397161927,0.39963649832569714,0.5835521369459146
0.9,0.38,0.38693769338585615,1.016377933453605,0.3157463956294444,0.6650322075274959
0.92,0.38,0.3306089028276724,0.95953393,0.25374174145086437,0.7333981386965934
0.94,0.38,0.27385707905893175,0.8058010334958803,0.23954033690665175,0.6762116345865194
0.96,0.38,0.2162591888690762,0.58003262,0.25775651190045074,0.5349616996785999
0.98,0.38,0.15823593528347463,0.412004777,0.26628137588015566,0.38065139025131783
1,0.38,0.1,0.36457237810889187,0.345690945,0.16944504033137117
0,0.4,0.1,0.3214485239833161,0.3571165379520614,0.17708419711777604
0.02,0.4,0.15964748567741224,0.28979875930557564,0.41968000385227605,0.185181294
0.04,0.4,0.21907713457645098,0.24927914685814978,0.4951820727151595,0.2116845152150988
0.06,0.4,0.2780711099187426,0.22415672590663457,0.4430651565981774,0.3215004986968233
0.08,0.4,0.33619851147819857,0.20461721013292583,0.36333211796863707,0.4271798741143218
0.1,0.4,0.39389262614623655,0.1839000527346611,0.2694096835903437,0.5059273881220923
0.12,0.4,0.44965477134644805,0.2119023225054495,0.2518376446685624,0.5245542132956094
0.14,0.4,0.504569279,0.23584847614469512,0.24780897166608376,0.5399286271964983
0.16,0.4,0.5577885134807126,0.3025423172856605,0.25235273958927174,0.5528083608727753
0.18,0.4,0.6089237526385249,0.3668960860860846,0.2603802683451396,0.5671466479967403
0.2,0.4,0.6590169943749474,0.43935702674902594,0.2653317653584733,0.57724937
0.22,0.4,0.7054354118080506,0.47737152099835867,0.2621079369521118,0.5818492981033418
0.24,0.4,0.7504593645083556,0.5048673307207432,0.2645095164048514,0.5841553093614917
0.26,0.4,0.7926943877430641,0.5019801980380051,0.2617262330692018,0.5938874905764432
0.28,0.4,0.8318319910103056,0.4785157618915996,0.26947559794016457,0.6014739227614392
0.3,0.4,0.8694208842938134,0.44671473256652716,0.27662541874931534,0.6092846803031258
0.32,0.4,0.9019518158453245,0.3957691116991227,0.3067698681854522,0.6030604935606168
0.34,0.4,0.9326779549216323,0.3413034878781174,0.34586072324551037,0.5887281641671089
0.36,0.4,0.9597945090475334,0.28656629872747946,0.4053312149222909,0.5449744668153638
0.38,0.4,0.9831034151286897,0.22955137696349465,0.48995548848819687,0.47479248989476386
0.4,0.4,1.0045084971874736,0.17497736946314535,0.5957494770329373,0.3762479388302815
0.42,0.4,1.019967588620803,0.15147955840918048,0.705944902,0.27670646490451223
0.44,0.4,1.0333882254987254,0.13215558741231648,0.8274078568351501,0.17613799894348184
0.46,0.4,1.042731953265834,0.1277115951412391,0.8874526046997535,0.1311308892810952
0.48,0.4,1.0479305240309835,0.12579169544254037,0.8773944676574951,0.1252964719800657
0.5,0.4,1.0510565162951535,0.1912568788961164,0.33387005134450465,0.24516900483462767
0.52,0.4,1.0479305240309835,0.3042952552836521,0.7864562087275584,0.31588140366683637
0.54,0.4,1.042731953265834,0.25790990135821323,0.9700983697968865,0.46468799219983575
0.56,0.4,1.0333882254987254,0.29494658496363546,0.7128582072114077,0.7181336164946185
0.58,0.4,1.0199675886208033,0.38274218570448937,0.509396395,0.7948611382465215
0.6,0.4,1.0045084971874738,0.4751344705558841,0.3561418478748097,0.8345115553707361
0.62,0.4,0.9831034151286899,0.5953983898556228,0.3575519783303353,0.6818637044440079
0.64,0.4,0.9597945090475335,0.7007132086548664,0.37147338620660736,0.5623962034204399
0.66,0.4,0.9326779549216322,0.7945454804430518,0.40518276235944545,0.47666790175630913
0.68,0.4,0.9019518158453244,0.8585478675929761,0.45258991077768695,0.4259761715216302
0.7,0.4,0.8694208842938134,0.9189790966766669,0.4969903609518922,0.3960485468222002
0.72,0.4,0.8318319910103057,0.9383188170802452,0.5393357747059699,0.39132293726541884
0.74,0.4,0.7926943877430643,0.9550748555680895,0.5707547970178172,0.3865027200597164
0.76,0.4,0.7504593645083556,0.9704695017825238,0.5876739420882962,0.3980323149582835
0.78,0.4,0.7054354118080505,0.982759158,0.574547602,0.40526215009785116
0.8,0.4,0.6590169943749475,0.9962442558334681,0.5493199437024263,0.42366392559360727
0.82,0.4,0.6089237526385253,1.0191485157053541,0.4916028117818121,0.4750725020075308
0.84,0.4,0.5577885134807127,1.034991621893676,0.4256369172697395,0.5387932796508423
0.86,0.4,0.504569279,1.0515777543915832,0.35139721961605885,0.6164256046996748
0.88,0.4,0.44965477134644816,1.0288740608228268,0.3044289532372488,0.677933397
0.9,0.4,0.39389262614623666,0.9855917474909479,0.268482998,0.7282770889991442
0.92,0.4,0.33619851147819857,0.893201465,0.24863981949325487,0.7270357020208016
0.94,0.4,0.2780711099187429,0.7171025580612774,0.25939988431205047,0.615711515
0.96,0.4,0.21907713457645134,0.503418792,0.27899834084475233,0.4751991639243613
0.98,0.4,0.15964748567741255,0.3712380191149546,0.2877639255506601,0.34670436795523163
1,0.4,0.1,0.3214485239833161,0.3571165379520614,0.17708419711777604
0,0.42,0.1,0.2806439109647815,0.38976072023982244,0.17736300282723216
0.02,0.42,0.1606669298702778,0.2559853573492412,0.44981592064767295,0.1705531013788935
0.04,0.42,0.22111229988087894,0.2271913710341344,0.5266979100450099,0.17257838154992663
0.06,0.42,0.2811145501721267,0.20611873747177592,0.5106300598382509,0.24412011150988167
0.08,0.42,0.3402354159370419,0.1884920210284286,0.4700529674087919,0.32050528215516877
0.1,0.42,0.39891558943879063,0.17180074171041443,0.39898594345468574,0.3915685410983687
0.12,0.42,0.4556307738905395,0.17813150875600303,0.3600674222179405,0.4193298231832854
0.14,0.42,0.5114838341825322,0.1815512009499206,0.3329195793294482,0.4409293841574471
0.16,0.42,0.5656126461550123,0.208849994,0.3235463687844464,0.45484165745488564
0.18,0.42,0.6176218454138783,0.23543455251364342,0.325347045,0.4657075379833569
0.2,0.42,0.6685712383159372,0.26765492,0.33077491805240644,0.4760647073386045
0.22,0.42,0.7157829999370942,0.2926314513745004,0.3335573891869531,0.4841647955223416
0.24,0.42,0.7615764638179442,0.3075729520282818,0.34347456820022076,0.48926774784843313
0.26,0.42,0.8045333322181814,0.31158464605734293,0.3509213171145767,0.4934875911561688
0.28,0.42,0.8443398421781414,0.29867616702234634,0.37008120073113476,0.49173413602347293
0.3,0.42,0.882571173,0.28281323455527374,0.38759708146992367,0.48733390104110796
0.32,0.42,0.9156580955373637,0.24983616239735826,0.4262038192159599,0.46533588896122624
0.34,0.42,0.9469093797005896,0.21494612222037426,0.4719249832635176,0.43365543074623425
0.36,0.42,0.9744893869514669,0.18527470274617402,0.5289283500452799,0.3844631140323586
0.38,0.42,0.9981966690693769,0.15615483663333407,0.6056763421264355,0.3200988561706372
0.4,0.42,1.019967588620803,0.13304070986715802,0.6945362983986817,0.244781136
0.42,0.42,1.0356908937223148,0.12661685343713652,0.7757595728063627,0.19039507472685807
0.44,0.42,1.049340905,0.12204589834933172,0.8655608767320162,0.13792393274573236
0.46,0.42,1.058844327564112,0.121544119,0.9051077399191623,0.12145865817239967
0.48,0.42,1.0641317478879235,0.12187926937776264,0.8810959261075715,0.13021433766471135
0.5,0.42,1.0673111669583448,0.19507955205830585,0.3312012811281817,0.2569760494472287
0.52,0.42,1.0641317478879238,0.29919159652004956,0.7971018111789587,0.31259786378484933
0.54,0.42,1.0588443275641122,0.25347576305517133,1.008163711840613,0.423600861
0.56,0.42,1.049340905,0.28378459163905645,0.7933640365603774,0.6406439126971992
0.58,0.42,1.0356908937223148,0.35585593698770573,0.5931523229121461,0.7474535944191314
0.6,0.42,1.019967588620803,0.43333888659170794,0.432624212,0.8310447369558436
0.62,0.42,0.9981966690693769,0.5336538479180062,0.3843111901011406,0.7733282894994031
0.64,0.42,0.974489387,0.6250536203648401,0.35723216359909843,0.7077662772863926
0.66,0.42,0.9469093797005896,0.7092424081937942,0.35795348359364726,0.6469958915982352
0.68,0.42,0.9156580955373632,0.7731762097543752,0.38290929728787754,0.5829551798583121
0.7,0.42,0.882571173,0.8337867840548683,0.40690044929275593,0.5405232520145833
0.72,0.42,0.8443398421781415,0.8663787462027197,0.43075224144746593,0.5218997454641832
0.74,0.42,0.8045333322181815,0.8942467767251534,0.44725362910128585,0.5092525810644751
0.76,0.42,0.7615764638179443,0.9190777364126457,0.45214207448336274,0.5178195875807685
0.78,0.42,0.7157829999370939,0.9337333560497277,0.4429293561252278,0.5273876181852051
0.8,0.42,0.6685712383159375,0.9462241959068394,0.4265616257330327,0.5432699349214122
0.82,0.42,0.6176218454138787,0.9573229796281559,0.39248122239683336,0.5834694718456533
0.84,0.42,0.5656126461550125,0.9561410232728047,0.3589909700277871,0.6154049408384135
0.86,0.42,0.5114838341825322,0.9496211860955754,0.3234600686333428,0.657084533
0.88,0.42,0.4556307738905395,0.9088465369423071,0.3038792117147573,0.6714378281053239
0.9,0.42,0.3989155894387908,0.8523150722784683,0.2884351172819724,0.6745520696123971
0.92,0.42,0.3402354159370419,0.749447331,0.2887582081694372,0.6303417097995637
0.94,0.42,0.28111455,0.5927851747086647,0.301897037,0.5183470233618138
0.96,0.42,0.22111229988087933,0.41593339674738194,0.3203929534893366,0.3948903518317557
0.98,0.42,0.1606669298702781,0.32459576317357086,0.32971556065156815,0.302336084
1,0.42,0.1,0.2806439109647815,0.38976072023982244,0.17736300282723216
0,0.44,0.1,0.2414747984171734,0.42460776279996704,0.17821521233304513
0.02,0.44,0.1615519489148161,0.2227950123715323,0.481654879,0.158392869
0.04,0.44,0.22287910581867085,0.20437373196922176,0.5571617057714895,0.1389953524490714
0.06,0.44,0.28375667870060284,0.18857741691078858,0.5772085592544265,0.17058858745276353
0.08,0.44,0.34374000927531506,0.1743170345295013,0.5813289001347584,0.21340416493596234
0.1,0.44,0.40327621869641733,0.16201957859411345,0.5481750548088684,0.2694848702389483
0.12,0.44,0.46081877348751954,0.15328924939574523,0.49412721284713207,0.3033630403440608
0.14,0.44,0.5174866273113401,0.14405403844785383,0.44788419115454997,0.3328971162890364
0.16,0.44,0.5724050792005972,0.13903965557970155,0.4155499114864749,0.34612422124836034
0.18,0.44,0.6251729971210752,0.1354678496935255,0.4022518831385804,0.3526403287925265
0.2,0.44,0.6768656480571636,0.13521943745900344,0.39878612926648604,0.3565187368870361
0.22,0.44,0.7247661425390448,0.13821288618004743,0.4036804434405799,0.3572290701053407
0.24,0.44,0.7712276489224016,0.14112163232264732,0.4176156589728197,0.3564904796781395
0.26,0.44,0.8148111791087094,0.14159416043173617,0.4321331709287713,0.3503504911596462
0.28,0.44,0.855198393,0.14043083052391805,0.458596951,0.33883661743077204
0.3,0.44,0.8939874485267667,0.13710015209875548,0.4832949427516027,0.32264838380666344
0.32,0.44,0.9275570485571711,0.13258414251460515,0.5250177088258583,0.2985566997622317
0.34,0.44,0.9592642315389113,0.1281553391914514,0.5713610591000436,0.27234507296255606
0.36,0.44,0.9872465804233233,0.12409878581342995,0.6217662443576698,0.24294988119031183
0.38,0.44,1.0112997082303665,0.12064488127732106,0.6847369132435823,0.21135579198156876
0.4,0.44,1.0333882254987254,0.11749924989707294,0.7548772610909555,0.1772676041919687
0.42,0.44,1.049340905,0.11581195246607814,0.8167359680613051,0.15176461360913177
0.44,0.44,1.0631900443264568,0.11462735230089124,0.8878382009816361,0.12668739141164162
0.46,0.44,1.0728321046356777,0.11483442346625605,0.9125736453383351,0.1213385227817766
0.48,0.44,1.0781966587075305,0.11683562969259266,0.8779751661503467,0.13520963811029763
0.5,0.44,1.0814224596606994,0.1973779238987537,0.3352035988278928,0.26560784771742246
0.52,0.44,1.0781966587075305,0.2937461764980587,0.7992982974431282,0.3081046769252096
0.54,0.44,1.072832104635678,0.24686779719992757,1.021112152861234,0.3869659354860854
0.56,0.44,1.0631900443264568,0.2687033285822507,0.8649749272584711,0.5544227043623047
0.58,0.44,1.049340905,0.32550668768761193,0.6911979956699931,0.6478983104399823
0.6,0.44,1.0333882254987254,0.3866544214798427,0.5490517751047037,0.728101449
0.62,0.44,1.0112997082303665,0.47061764923983546,0.4728965577938712,0.7342193958253604
0.64,0.44,0.9872465804233231,0.5497110807485732,0.4091438704987947,0.7394781448900314
0.66,0.44,0.9592642315389115,0.6258384229584183,0.3705165028773935,0.7390477188857124
0.68,0.44,0.9275570485571711,0.6913125800226494,0.3487680641237641,0.7236452514212456
0.7,0.44,0.8939874485267667,0.7538171017416588,0.3363098394604451,0.7115352301113408
0.72,0.44,0.8551983929131941,0.794203193,0.33539606792665044,0.6926803297407819
0.74,0.44,0.8148111791087096,0.8293622630457871,0.331525226,0.6815990736763404
0.76,0.44,0.7712276489224016,0.8569888644681796,0.33373581131053737,0.6791742172158461
0.78,0.44,0.7247661425390448,0.871415363,0.32638129136559135,0.682535215
0.8,0.44,0.6768656480571638,0.8804011242004528,0.3185415896078036,0.6865500406450177
0.82,0.44,0.6251729971210754,0.8747871805382224,0.3156737165711342,0.6924050242771731
0.84,0.44,0.5724050792005974,0.8563444336819683,0.3105219931071904,0.6872754137252787
0.86,0.44,0.5174866273113402,0.8270296965201618,0.31197227585554904,0.6808298089267866
0.88,0.44,0.4608187734875196,0.7705488115401578,0.3134504236524353,0.648683316
0.9,0.44,0.4032762186964175,0.7003135406479819,0.3164121654984398,0.6021771997234687
0.92,0.44,0.34374000927531506,0.5928884786038029,0.33379040471790716,0.5211681111871713
0.94,0.44,0.28375667870060306,0.4608852562450539,0.3467902132660244,0.414709522
0.96,0.44,0.22287910581867124,0.3256375110338384,0.36437877359427245,0.3110136624226085
0.98,0.44,0.1615519489148164,0.27820865975727005,0.37422558616105367,0.2577334576246971
1,0.44,0.1,0.2414747984171734,0.42460776279996704,0.17821521233304513
0,0.46,0.1,0.20568340406257052,0.49815949595656933,0.16473096017743988
0.02,0.46,0.16216811766269987,0.19079997116443453,0.5446001556061439,0.1470150009801579
0.04,0.46,0.22410919302319057,0.17668480513353413,0.6044020131923897,0.1287751129507672
0.06,0.46,0.2855961837792629,0.16599733412811485,0.6379934556189303,0.136912099
0.08,0.46,0.3461799803724479,0.156448822,0.6686534420822994,0.15242321692326874
0.1,0.46,0.40631217988418916,0.14799937204184738,0.6829527079669675,0.1775105763120466
0.12,0.46,0.4644307671902769,0.14115410235958795,0.6566167747877143,0.20192409639331238
0.14,0.46,0.5216658972929397,0.13495830916286716,0.6381803467651496,0.22442358991596012
0.16,0.46,0.5771341129887524,0.129017744,0.6083979619078406,0.23824212814866874
0.18,0.46,0.630430267,0.12405810725950014,0.5925648855476754,0.24574778055075475
0.2,0.46,0.6826403893988627,0.11920808851894787,0.5800137054507553,0.24849783507701867
0.22,0.46,0.7310203940868101,0.11636257990637114,0.5754312896836296,0.24561097603176685
0.24,0.46,0.777947006,0.11365707565485214,0.5811569279678327,0.24009562127903716
0.26,0.46,0.8219668308300591,0.1122026472131608,0.5890044178869112,0.23320324075318155
0.28,0.46,0.8627583427826797,0.11078267618657561,0.6103758040966296,0.22244684609917398
0.3,0.46,0.901935698,0.1097846210204105,0.6291668929737163,0.2118157618444929
0.32,0.46,0.9358413482325161,0.10859510062880562,0.6644482737753161,0.1961009054937029
0.34,0.46,0.9678659374959617,0.1074910352281151,0.7028870341840194,0.1793297972760962
0.36,0.46,0.9961284050310245,0.10625202747994282,0.7419430387597669,0.16215773541600692
0.38,0.46,1.020422317831961,0.10532467263880224,0.7924198701907953,0.14396254506148667
0.4,0.46,1.042731953265834,0.10441441781119419,0.8484536304178604,0.12526848931336804
0.42,0.46,1.058844327564112,0.1051025246206507,0.8881268278080467,0.11794115480463871
0.44,0.46,1.0728321046356777,0.10636071555730339,0.9346053228249736,0.11199478654881699
0.46,0.46,1.082570687253818,0.10929703578053669,0.934665818,0.12110604942724944
0.48,0.46,1.087988943452471,0.11402460141055334,0.8806766347126764,0.14344358510115077
0.5,0.46,1.091247036,0.1997378906607406,0.333961781,0.27746827935179547
0.52,0.46,1.087988943452471,0.29040347358650664,0.7986967811712311,0.3061849523379878
0.54,0.46,1.0825706872538183,0.24222400452788467,1.0489227501295808,0.3437524924826923
0.56,0.46,1.0728321046356777,0.25352755475105315,0.9551493989621883,0.4651244804895108
0.58,0.46,1.058844327564112,0.2863212245164886,0.8184938507423936,0.5503865151886704
0.6,0.46,1.042731953265834,0.3232117838054415,0.7022136765885687,0.6273829403289987
0.62,0.46,1.020422317831961,0.3782801051133009,0.6178569632298467,0.6497992677845382
0.64,0.46,0.9961284050310245,0.4322883773810029,0.5484627164128039,0.6658336133796572
0.66,0.46,0.9678659374959617,0.4851088857303622,0.5031285990793889,0.6747110247077559
0.68,0.46,0.9358413482325161,0.5329391941626593,0.4686561179924862,0.670557432
0.7,0.46,0.901935698,0.5779293818379799,0.44433065169528385,0.6692884267544252
0.72,0.46,0.8627583427826797,0.610875628,0.42680513930063924,0.6608511634527571
0.74,0.46,0.8219668308300592,0.638655454,0.4113509169428689,0.6513437577823704
0.76,0.46,0.777947006,0.6581214255039678,0.4056857046842668,0.6447091951796475
0.78,0.46,0.7310203940868101,0.6661904846513882,0.3979027395974084,0.6303286453869839
0.8,0.46,0.6826403893988628,0.6690587856784245,0.3914634769673185,0.6147744287897259
0.82,0.46,0.6304302666919592,0.6561228033808416,0.39503492920124206,0.5953665566054179
0.84,0.46,0.5771341129887525,0.6356414886533851,0.3936655647418158,0.5689125699802557
0.86,0.46,0.5216658972929398,0.603756532,0.40105460322598785,0.5378985875217401
0.88,0.46,0.464430767,0.5547742927067892,0.4047155230048205,0.49123235740235854
0.9,0.46,0.4063121798841893,0.4961126723620196,0.4097601586046064,0.4367682107365244
0.92,0.46,0.3461799803724479,0.4154835628784974,0.4265661942306804,0.36549430586083176
0.94,0.46,0.28559618377926316,0.3309840490551767,0.43337715583433906,0.29323644591980697
0.96,0.46,0.22410919302319093,0.24937392386728327,0.4486971628627245,0.22517969421554118
0.98,0.46,0.16216811766270017,0.2307932215406373,0.4568066593697006,0.2059410865190962
1,0.46,0.1,0.20568340406257052,0.49815949595656933,0.16473096017743988
0,0.48,0.1,0.1744651338859788,0.6200032169584442,0.14099451047333666
0.02,0.48,0.16251093553143348,0.16359273447888464,0.650922198,0.13170811991307263
0.04,0.48,0.22479357676588813,0.15359458011397065,0.6905001604630218,0.12232586860953105
0.06,0.48,0.286619629,0.14588795047575576,0.7212091167702409,0.12064050368561505
0.08,0.48,0.3475375073391491,0.1396585568231652,0.7571581429087575,0.12210907038396887
0.1,0.48,0.40800129791804685,0.134132101,0.7903211799597682,0.12749241141365966
0.12,0.48,0.4664403724929012,0.12922932430491973,0.7971309662867783,0.13702778636239815
0.14,0.48,0.5239911181563398,0.12526546239907388,0.8101096392919711,0.1476636979955474
0.16,0.48,0.5797652059969465,0.12107691349115411,0.8056657299718217,0.1564875876375453
0.18,0.48,0.6333552542961478,0.11784698330031754,0.8063163519206916,0.16458983623072077
0.2,0.48,0.6858532828246466,0.11461061457186297,0.8043708114440976,0.1712337687828039
0.22,0.48,0.7345000726545607,0.11113643568059249,0.7983133791213826,0.17149281436362673
0.24,0.48,0.7816854547818226,0.10842088280670986,0.7998387672394569,0.17209288318570193
0.26,0.48,0.8259480215037802,0.10562038599484415,0.7990883007541765,0.16887749583259304
0.28,0.48,0.8669644728580712,0.10388272911120205,0.8080626944194987,0.16551974556945295
0.3,0.48,0.9063578665285288,0.1018698790575168,0.8134777609756007,0.1602153714625033
0.32,0.48,0.9404504848828356,0.10114691225255723,0.8302134118103413,0.15510193088805246
0.34,0.48,0.9726516695114156,0.10061453883970305,0.8485790215799877,0.14982598327750343
0.36,0.48,1.0010699866885424,0.10017876304931182,0.8637086316568692,0.1441088734794786
0.38,0.48,1.025497865060944,0.10086124269481711,0.8859568609986874,0.13988689168667712
0.4,0.48,1.0479305240309835,0.10184952871723289,0.9103226279908145,0.1356989224045287
0.42,0.48,1.0641317478879233,0.10371602461296525,0.9208842626645339,0.1347488282080866
0.44,0.48,1.0781966587075305,0.10629592787833006,0.9377682296344596,0.13462498515941523
0.46,0.48,1.087988943452471,0.10930971337890036,0.9211326171236203,0.1405586226729637
0.48,0.48,1.0934370779088562,0.1134207302013104,0.8616719513251733,0.15578612170832357
0.5,0.48,1.096713137220964,0.20082909390118175,0.3432647777491359,0.2810303299392974
0.52,0.48,1.0934370779088562,0.2875103225965693,0.7859886587212126,0.3053557556906135
0.54,0.48,1.087988943452471,0.23569834702751127,1.014196764219915,0.31922221499528536
0.56,0.48,1.0781966587075305,0.24250237185574436,0.953453709,0.38497738485054883
0.58,0.48,1.0641317478879238,0.2613497076799735,0.8755863862241877,0.4198732471806608
0.6,0.48,1.0479305240309835,0.2816672906979012,0.8113865545165801,0.45472273090355786
0.62,0.48,1.025497865060944,0.3062029988235757,0.7558154749840049,0.4683095788944072
0.64,0.48,1.0010699866885424,0.32994841482139736,0.7058358234376768,0.4800378791984574
0.66,0.48,0.9726516695114155,0.3550999269552479,0.6694135924025745,0.4889048065965739
0.68,0.48,0.9404504848828354,0.37641617426129825,0.6367532128124422,0.48834233308757447
0.7,0.48,0.9063578665285288,0.3985672992702051,0.6124956998842102,0.48829786168987854
0.72,0.48,0.8669644728580713,0.41190675940198934,0.5929869656727123,0.47809250575406304
0.74,0.48,0.8259480215037802,0.42208607165135914,0.575251627,0.4663905191920488
0.76,0.48,0.7816854547818226,0.4298495597437428,0.5680567608345954,0.4526842476852625
0.78,0.48,0.7345000726545606,0.4281107735101558,0.5585559665265707,0.4332779892072799
0.8,0.48,0.6858532828246469,0.4231974929628392,0.5504636898931223,0.41221931337211154
0.82,0.48,0.6333552542961481,0.4115129811072788,0.5534184138131399,0.3871127760657795
0.84,0.48,0.5797652059969465,0.392921291,0.550451559,0.35828770619743294
0.86,0.48,0.5239911181563398,0.3704204871745445,0.5571155405299728,0.32654025471355586
0.88,0.48,0.4664403724929014,0.33696174250536626,0.5584641309096354,0.288371826
0.9,0.48,0.40800129791804696,0.3000069192200606,0.5600809977763306,0.24860311816304786
0.92,0.48,0.3475375073391491,0.2593888217501423,0.5716238573994317,0.20830332128037876
0.94,0.48,0.28661962940638525,0.22181348232403317,0.5721157439217226,0.17545308256499087
0.96,0.48,0.22479357676588846,0.19014990405079166,0.5836169402095128,0.14839574132123137
0.98,0.48,0.1625109355314338,0.18694501746086473,0.5879292725173779,0.15236386484901998
1,0.48,0.1,0.1744651338859788,0.6200032169584442,0.14099451047333666
0,0.5,0.1,0.098315915,1.0691193095210265,-0.017631534
0.02,0.5,0.16271707796059207,0.099132845,1.0605212303830762,-0.004752068
0.04,0.5,0.22520510877767463,0.099868022,1.0633826483299607,0.005231311
0.06,0.5,0.28723504530773813,0.10079789177488212,1.056300649,0.016165079
0.08,0.5,0.34835381224063455,0.10138223824663864,1.0616163209948348,0.023718237349266293
0.1,0.5,0.40901699437494743,0.10200895580204362,1.067281628,0.031085354431446815
0.12,0.5,0.4676487835954591,0.10280894565244666,1.065565018661208,0.038999279
0.14,0.5,0.5253893144606401,0.10350546033378605,1.0750655642266373,0.045024793
0.16,0.5,0.581347329,0.10406778099258311,1.0760864156459438,0.051757922
0.18,0.5,0.6351141009169892,0.10454260923087036,1.0878844086942896,0.057174862
0.2,0.5,0.6877852522924731,0.10494773448259397,1.0993557025377456,0.063372692
0.22,0.5,0.7365924647323042,0.10499325912112824,1.0953997492173286,0.072388853
0.24,0.5,0.7839334501825654,0.10527242764346409,1.1009323897549201,0.081045204
0.26,0.5,0.828341982,0.1052533856351914,1.0922819197818232,0.090880691
0.28,0.5,0.8694936930364154,0.10554023688669105,1.0907802990285693,0.10070707860655075
0.3,0.5,0.9090169943749474,0.10549127533688069,1.0775524146395388,0.11044202409411365
0.32,0.5,0.9432220400206421,0.10585367778844085,1.0696104642950437,0.11983852324561428
0.34,0.5,0.9755294145560711,0.10630538775952529,1.0595864505281696,0.12909749250595845
0.36,0.5,1.0040414468709684,0.10644528696597448,1.0399529948832409,0.1360379718911205
0.38,0.5,1.028549881103622,0.10718157972305904,1.0263764727233475,0.14273716632516964
0.4,0.5,1.0510565162951535,0.10797136721469579,1.0123198587529607,0.14839332923857856
0.42,0.5,1.0673111669583448,0.10877688860750583,0.9901834935868971,0.1508785747501577
0.44,0.5,1.0814224596606994,0.11011492753503506,0.9750591019739707,0.153348532
0.46,0.5,1.091247036,0.1117791346989504,0.9377163982563856,0.15744634817708897
0.48,0.5,1.096713137220964,0.1149901932657433,0.8658472086544761,0.16934879582842138
0.5,0.5,1.1,0.20493738181160068,0.3377572848915366,0.2984003889126433
0.52,0.5,1.096713137220964,0.29014021581890037,0.788088266,0.30741542136361233
0.54,0.5,1.0912470364413798,0.2346751214270881,1.037612928151107,0.28156349053924196
0.56,0.5,1.0814224596606992,0.23206124353596924,1.0137665019737065,0.28872263485147315
0.58,0.5,1.067311166958345,0.23418262513362167,0.9868595677805172,0.25979568004789577
0.6,0.5,1.0510565162951537,0.23651724368740895,0.9735049062461417,0.23303518314446733
0.62,0.5,1.028549881103622,0.23302869870367415,0.9695331439902224,0.19372200324903377
0.64,0.5,1.0040414468709684,0.22802732922101515,0.9670115040436703,0.15806380360042663
0.66,0.5,0.975529415,0.22384889142840286,0.9754742441204696,0.1251467351245753
0.68,0.5,0.9432220400206421,0.21542138534654914,0.9802122508600706,0.093596372
0.7,0.5,0.9090169943749474,0.20905044455521063,0.9935311108289192,0.06330101
0.72,0.5,0.8694936930364157,0.1989196590278684,1.0017903562533874,0.036938947464350225
0.74,0.5,0.8283419816536871,0.18875757226420598,1.0093568432881728,0.012868379867146677
0.76,0.5,0.7839334501825653,0.17986047206812916,1.0277829760200523,-0.011683176
0.78,0.5,0.7365924647323041,0.16834063965572882,1.0357892127258994,-0.030495491
0.8,0.5,0.6877852522924732,0.15664416709387297,1.0424566733185554,-0.046874788
0.82,0.5,0.6351141009169896,0.14462151786917044,1.061684695629457,-0.064647626
0.84,0.5,0.5813473286151601,0.13133208111031378,1.0651432599042863,-0.073406528
0.86,0.5,0.5253893144606402,0.11861913844571731,1.0815766602106722,-0.085119108
0.88,0.5,0.4676487835954591,0.10907158867522469,1.076648577483447,-0.082742538
0.9,0.5,0.40901699437494754,0.10143117865292886,1.0690143122886866,-0.07722898
0.92,0.5,0.34835381224063455,0.096984371,1.0771821243166309,-0.074185279
0.94,0.5,0.2872350453077384,0.095548751,1.0628637454227159,-0.057562467
0.96,0.5,0.225205109,0.095356593,1.0688966090084666,-0.047126869
0.98,0.5,0.16271707796059237,0.095002998,1.0468669233368038,-0.024952411
1,0.5,0.1,0.098315915,1.0691193095210265,-0.017631534
0,0.52,0.1,0.22535500217305146,0.5950855381599561,0.3445364939534189
0.02,0.52,0.1625109355314335,0.2200728246914898,0.6066371227647112,0.33401227831182767
0.04,0.52,0.22479357676588815,0.21477015052804133,0.6264133644271587,0.32244860527494906
0.06,0.52,0.286619629,0.20819146312917028,0.6421230151002978,0.3097474271312236
0.08,0.52,0.3475375073391491,0.2017844334324641,0.6675007887909847,0.29588225132649004
0.1,0.52,0.40800129791804685,0.19525761644916506,0.6945813920432007,0.2814182641094785
0.12,0.52,0.46644037249290127,0.1882836651229547,0.7148275561801472,0.2677680343382693
0.14,0.52,0.5239911181563399,0.1816964832918445,0.7440679905828869,0.25347864247907953
0.16,0.52,0.5797652059969465,0.17500178378983952,0.7642556910926018,0.2410471410099286
0.18,0.52,0.6333552542961478,0.16893817293279678,0.7933073732378438,0.2286087111177289
0.2,0.52,0.6858532828246467,0.1631467006961273,0.8227326955903582,0.21644292059964365
0.22,0.52,0.7345000726545607,0.15751651479887663,0.8436704229605434,0.2054948110459951
0.24,0.52,0.7816854547818226,0.1524255145701479,0.873083553,0.19465115732584254
0.26,0.52,0.8259480215037801,0.1472039325993133,0.8925249633405866,0.18527695046077233
0.28,0.52,0.8669644728580711,0.14267180098803625,0.9187425806113183,0.17708606692649126
0.3,0.52,0.9063578665285288,0.137838747,0.9345522693698329,0.16998745508511867
0.32,0.52,0.9404504848828357,0.1338703266312032,0.9537919248427402,0.16538051263344994
0.34,0.52,0.9726516695114156,0.1300654717808011,0.9702981543798219,0.16189037414236138
0.36,0.52,1.0010699866885424,0.12615347304689195,0.9723788384390306,0.16002871124731896
0.38,0.52,1.025497865060944,0.12305794735679294,0.9770936931400034,0.15989097452299134
0.4,0.52,1.0479305240309835,0.12010581996750067,0.9784729444377189,0.1605897374031263
0.42,0.52,1.0641317478879238,0.11752001568191836,0.9606845223598508,0.1618744328644745
0.44,0.52,1.0781966587075305,0.1154787598677362,0.9482696312674631,0.16359083782694744
0.46,0.52,1.087988943452471,0.11413433511216975,0.9101399710720025,0.1672662594094853
0.48,0.52,1.0934370779088562,0.11472846901019736,0.8401364300543036,0.17781276773677085
0.5,0.52,1.096713137220964,0.20401408441000485,0.3340845433636638,0.30915735088915786
0.52,0.52,1.0934370779088562,0.28933002520901285,0.7779360741682245,0.30200525650123855
0.54,0.52,1.087988943452471,0.2280649344846725,1.0208150194995473,0.24639509857060057
0.56,0.52,1.0781966587075305,0.219135064,1.0011806837744461,0.2264154584077457
0.58,0.52,1.0641317478879238,0.2146885204708447,0.9774875569243924,0.19258893030541266
0.6,0.52,1.0479305240309835,0.2105334103645386,0.965469995,0.16441929924670123
0.62,0.52,1.0254978650609443,0.20343409020155687,0.9503381668066524,0.14850043759993609
0.64,0.52,1.0010699866885424,0.19658417162076455,0.9322620674604949,0.13918604529647888
0.66,0.52,0.9726516695114156,0.19199602753137834,0.9202515778580875,0.1373152277027614
0.68,0.52,0.9404504848828354,0.1866184357300901,0.8953322013921431,0.1451487592886696
0.7,0.52,0.9063578665285288,0.18337360827464408,0.8779237676815561,0.15456280186888444
0.72,0.52,0.8669644728580713,0.18063600012640027,0.8451675368060901,0.1743398489382284
0.74,0.52,0.8259480215037803,0.17889460387260284,0.8106918217001747,0.19569660051385382
0.76,0.52,0.7816854547818228,0.17974856320575833,0.7838094877291879,0.21813729260150488
0.78,0.52,0.7345000726545607,0.18146767802463803,0.7452101584312796,0.24375381538935792
0.8,0.52,0.6858532828246469,0.18440519122813698,0.7059424811634651,0.2697251352232004
0.82,0.52,0.6333552542961481,0.19078441264687754,0.6784193041351991,0.29213778643105076
0.84,0.52,0.5797652059969466,0.19776768741227518,0.6424594153306254,0.3142247039078786
0.86,0.52,0.5239911181563398,0.20622887882808288,0.6205348004379067,0.331432318
0.88,0.52,0.4664403724929013,0.21300181463719375,0.595465105,0.34482941254316857
0.9,0.52,0.40800129791804696,0.21945043855087856,0.572262447,0.3564226991064757
0.92,0.52,0.3475375073391491,0.22413195864459687,0.5692787098278631,0.3601305074397002
0.94,0.52,0.2866196294063853,0.22720025080517356,0.5584417424449806,0.3620079058440949
0.96,0.52,0.22479357676588854,0.22860950118880824,0.5672699988227934,0.357751707
0.98,0.52,0.1625109355314338,0.22755463161479594,0.5683457452161548,0.35081828950098404
1,0.52,0.1,0.22535500217305146,0.5950855381599561,0.3445364939534189
0,0.54,0.1,0.42774654777937526,0.27967252861891406,0.5735526783610898
0.02,0.54,0.1621681176626999,0.39645107715790745,0.32589222780288407,0.5357044301529081
0.04,0.54,0.22410919302319057,0.3638212027831279,0.3752219119656528,0.49943522312004374
0.06,0.54,0.285596184,0.33231290169817407,0.427708187,0.45860438793638786
0.08,0.54,0.3461799803724479,0.30214458199568583,0.48167307456855085,0.4211934604331008
0.1,0.54,0.40631217988418916,0.27387595044637214,0.536319078,0.3838579130751131
0.12,0.54,0.464430767,0.2491972579003305,0.5797304449467748,0.3513310236844629
0.14,0.54,0.5216658972929398,0.22820241978385858,0.6243501914947636,0.32222706701760756
0.16,0.54,0.5771341129887524,0.21009513796179408,0.6575977709743425,0.2975399308415492
0.18,0.54,0.630430267,0.19805874760681752,0.689824797,0.278055996
0.2,0.54,0.6826403893988627,0.18850027574417058,0.71669305,0.2625118965212013
0.22,0.54,0.7310203940868102,0.18170746967894152,0.7317847768396073,0.2524078735740408
0.24,0.54,0.777947006,0.17801093807051502,0.7504344886491486,0.24433271469134918
0.26,0.54,0.8219668308300592,0.1735652850460523,0.7656494066517396,0.23591228466963501
0.28,0.54,0.8627583427826797,0.17165732740743744,0.7866347264900464,0.22910953850794274
0.3,0.54,0.901935698,0.1673636855215003,0.8056914078186127,0.22025923662430813
0.32,0.54,0.9358413482325161,0.163944947,0.8326286433831812,0.21236518712884883
0.34,0.54,0.9678659374959617,0.15937182484408127,0.8615089936099575,0.2038688992283639
0.36,0.54,0.9961284050310246,0.15200022350200904,0.882254702,0.19475710631630816
0.38,0.54,1.020422317831961,0.14489072562703711,0.9057242009608842,0.18738790485276674
0.4,0.54,1.042731953265834,0.13680701331615347,0.9270197880727357,0.18045240072923277
0.42,0.54,1.0588443275641122,0.12929215979695302,0.9197006112768972,0.17781817557588428
0.44,0.54,1.072832104635678,0.12236762455910273,0.916532328,0.17608963262276184
0.46,0.54,1.0825706872538183,0.11737512574630937,0.8819778373490402,0.17844489946421285
0.48,0.54,1.087988943452471,0.11523316547784362,0.816483383,0.18762404284603645
0.5,0.54,1.0912470364413798,0.20344650425610955,0.3274199125887405,0.32245792760029696
0.52,0.54,1.087988943452471,0.289491004,0.768357941,0.2986353263839799
0.54,0.54,1.0825706872538183,0.22333843635455122,1.0104607948088205,0.21311056664929914
0.56,0.54,1.072832104635678,0.2080683886450722,0.9918905242451995,0.16600519778873676
0.58,0.54,1.0588443275641122,0.19577898648135447,0.9701637320543919,0.12413081134503187
0.6,0.54,1.042731953265834,0.1835947519540019,0.9613595349611571,0.090502606
0.62,0.54,1.0204223178319611,0.16846368480255092,0.9360601920777822,0.10422113902513752
0.64,0.54,0.9961284050310246,0.1569469527381324,0.8892888991567515,0.1416609450764484
0.66,0.54,0.9678659374959617,0.14995741779241203,0.8378289398488883,0.19527732044064824
0.68,0.54,0.935841348,0.1544397279400018,0.7407296652285216,0.2816633692739153
0.7,0.54,0.901935698,0.16024614398122553,0.658013081,0.3607636030854816
0.72,0.54,0.8627583427826797,0.18981242835775441,0.5460837343011922,0.44491408900815693
0.74,0.54,0.8219668308300592,0.2271483325117897,0.4482493382261477,0.5114487689646272
0.76,0.54,0.7779470056165961,0.26303164382267746,0.37428230965420295,0.5642076572365551
0.78,0.54,0.7310203940868101,0.31354352241776207,0.31386831235720086,0.590443003
0.8,0.54,0.6826403893988628,0.3638778063435656,0.2677794485153336,0.6045214667710984
0.82,0.54,0.6304302666919592,0.39831450673719937,0.24616680029426527,0.6132451316191406
0.84,0.54,0.5771341129887525,0.4343921128322978,0.23064641808824982,0.6093118348531813
0.86,0.54,0.5216658972929398,0.4544109745607052,0.22349658424861196,0.6139391355081215
0.88,0.54,0.46443076719027704,0.4727718342755442,0.21445108606324867,0.6153016502682186
0.9,0.54,0.4063121798841892,0.48720966837227486,0.20517098501716513,0.6192969487090385
0.92,0.54,0.3461799803724479,0.48488972429907123,0.20080630663164256,0.633250573
0.94,0.54,0.2855961837792632,0.4869497898459251,0.19780223385308543,0.6344284369449651
0.96,0.54,0.224109193,0.47473354556904745,0.20703416746777048,0.634780435
0.98,0.54,0.16216811766270017,0.45823501828353064,0.24284176293333995,0.5934108768221746
1,0.54,0.1,0.42774654777937526,0.27967252861891406,0.5735526783610898
0,0.56,0.1,0.620874959,0.2308838339626461,0.6409338955302452
0.02,0.56,0.1615519489148161,0.5470043715440693,0.30884015350069505,0.5818940903209628
0.04,0.56,0.22287910581867085,0.4732440256805612,0.39446090922699534,0.5210395977070739
0.06,0.56,0.28375667870060284,0.3990470265669829,0.47808667409085054,0.455744184
0.08,0.56,0.343740009,0.32779518013998277,0.5614958054759331,0.3949501269669802
0.1,0.56,0.40327621869641733,0.2570793687293432,0.6374261423529612,0.3402396225050154
0.12,0.56,0.46081877348751954,0.21402773507030395,0.6676870948903055,0.31624931451797567
0.14,0.56,0.5174866273113401,0.17446488111790487,0.6992194328194145,0.29627936406210215
0.16,0.56,0.5724050792005972,0.15248976433366085,0.7111749612548282,0.28658509941639065
0.18,0.56,0.6251729971210751,0.1386801289706066,0.7261845130059393,0.27962451810965105
0.2,0.56,0.6768656480571636,0.1303464626548404,0.7440778320477794,0.2709520260520001
0.22,0.56,0.7247661425390448,0.12765805311425713,0.7622456239566392,0.256554931
0.24,0.56,0.7712276489224016,0.12793119694126398,0.7849319702129546,0.2433401376120794
0.26,0.56,0.8148111791087094,0.12941810730657358,0.8000262831978375,0.23045747248178106
0.28,0.56,0.8551983929131939,0.13414523618386529,0.8173891213756888,0.22083230889076683
0.3,0.56,0.8939874485267669,0.1377360256262143,0.8279486530897598,0.21192050441172355
0.32,0.56,0.9275570485571711,0.14312096155286286,0.841773419,0.2072169182226021
0.34,0.56,0.9592642315389114,0.14767213003345012,0.8563471002446449,0.20322732352175898
0.36,0.56,0.9872465804233233,0.14803472505008064,0.8650276192956735,0.19926874920573934
0.38,0.56,1.0112997082303665,0.14740038616198697,0.8790366667825782,0.19638334134090465
0.4,0.56,1.0333882254987254,0.14446098740940547,0.8939331245539097,0.19308329565249446
0.42,0.56,1.049340905,0.13669449688246144,0.8852181120977886,0.19033696703696096
0.44,0.56,1.0631900443264568,0.12881569633374965,0.8808417416418357,0.18803917935179146
0.46,0.56,1.072832104635678,0.12086768770403553,0.8469063025642232,0.188766681
0.48,0.56,1.0781966587075305,0.1156312624388974,0.7853641023309561,0.1960540927485755
0.5,0.56,1.0814224596606992,0.2004700000563004,0.321020247,0.3314938726459744
0.52,0.56,1.0781966587075305,0.28958620042328287,0.7517425909749997,0.2958626397161316
0.54,0.56,1.072832104635678,0.21760955199878723,0.9795249245254284,0.19231154031630385
0.56,0.56,1.0631900443264568,0.19746449107168906,0.950836414,0.14025667632783234
0.58,0.56,1.0493409047335203,0.18328207534297825,0.9169402506803327,0.12618563633219274
0.6,0.56,1.0333882254987254,0.17059432894988202,0.8912306325374839,0.1276417783885033
0.62,0.56,1.0112997082303665,0.17137487303536453,0.8033223003278664,0.22125242458177552
0.64,0.56,0.9872465804233233,0.18518253987657748,0.6897738495438182,0.3254040293445182
0.66,0.56,0.9592642315389113,0.21212506028598083,0.574271378,0.4315320892697947
0.68,0.56,0.9275570485571711,0.26595230505034834,0.4439018161568232,0.5235659712745577
0.7,0.56,0.8939874485267669,0.32095266514632176,0.3360123170384044,0.6011643780869134
0.72,0.56,0.8551983929131941,0.4032552656930863,0.26579215610366524,0.6182643280899056
0.74,0.56,0.8148111791087095,0.48388002038214045,0.21761843509512413,0.6180426722755037
0.76,0.56,0.7712276489224016,0.556420783,0.19993484366094316,0.6025337583236652
0.78,0.56,0.7247661425390448,0.6232663423897855,0.19764736151258022,0.5706242192915509
0.8,0.56,0.6768656480571638,0.682564196,0.19945303372142492,0.5400618342348099
0.82,0.56,0.6251729971210755,0.7190518046078018,0.20600155840974574,0.5263710162665978
0.84,0.56,0.5724050792005974,0.7522307223291229,0.20368568561463354,0.5174885772515049
0.86,0.56,0.5174866273113401,0.7711076346826148,0.2018172858595791,0.5239457829899544
0.88,0.56,0.4608187734875196,0.7794365646717907,0.19435726977501327,0.5388066928161643
0.9,0.56,0.40327621869641744,0.7810390112389739,0.1863745438066513,0.5612312429653571
0.92,0.56,0.343740009,0.7686394914529193,0.1738479860982473,0.6092386156639256
0.94,0.56,0.2837566787006031,0.7584979943113531,0.15464467852644598,0.6545318109335164
0.96,0.56,0.22287910581867124,0.7396944204958802,0.14031975627991933,0.7048981831144869
0.98,0.56,0.16155194891481642,0.6883107118797362,0.18430652705793021,0.6623476378519739
1,0.56,0.1,0.620874959,0.2308838339626461,0.6409338955302452
0,0.58,0.1,0.7272901460498588,0.23490601955279078,0.6627786925283099
0.02,0.58,0.1606669298702778,0.6089900748356534,0.33198520553417543,0.5854076955249579
0.04,0.58,0.22111229988087897,0.4784904405663743,0.449841218,0.49580202791610106
0.06,0.58,0.2811145501721268,0.3599598332976575,0.5196423878838632,0.4322118522492633
0.08,0.58,0.3402354159370419,0.2590740632816023,0.5699019042800837,0.38946845972980526
0.1,0.58,0.3989155894387907,0.18936148877250591,0.580572979,0.37655218604676577
0.12,0.58,0.4556307738905395,0.19583786882128573,0.5294519276364194,0.3963959598510267
0.14,0.58,0.5114838341825322,0.20230451892237544,0.49191849427856393,0.4140263782090748
0.16,0.58,0.5656126461550124,0.22381461244755296,0.4460308258470817,0.43128655868091187
0.18,0.58,0.6176218454138783,0.23249316476879608,0.42886194718077714,0.44005897179469833
0.2,0.58,0.6685712383159373,0.23497693610736328,0.4187864328577725,0.44701126683464887
0.22,0.58,0.7157829999370943,0.2236736258341746,0.4314128075239717,0.44169001944704367
0.24,0.58,0.7615764638179443,0.20254561655883402,0.4703722090811344,0.428107001
0.26,0.58,0.8045333322181814,0.18224858825182713,0.5217229024085903,0.40137343875816284
0.28,0.58,0.8443398421781415,0.1566684256525342,0.6108894010986089,0.3561837215751746
0.3,0.58,0.8825711729179632,0.13971570360218488,0.6873313464957633,0.3109649351327034
0.32,0.58,0.9156580955373635,0.12858084859425287,0.7835156518025984,0.25528087725099696
0.34,0.58,0.9469093797005896,0.12511949280611956,0.8643154327667298,0.20768844814276344
0.36,0.58,0.974489387,0.12992411507046245,0.8936154480143879,0.18824448530198215
0.38,0.58,0.998196669,0.1372448559338142,0.9106074170247843,0.18123211238643552
0.4,0.58,1.0199675886208033,0.14519802198264892,0.90627334,0.18946490934615734
0.42,0.58,1.0356908937223148,0.14082550102217323,0.8789037288084335,0.1959447600075534
0.44,0.58,1.049340905,0.13528720241313158,0.8563865614676848,0.20128210251897938
0.46,0.58,1.058844327564112,0.12502828357227708,0.8171336503596992,0.20129218865609078
0.48,0.58,1.0641317478879238,0.1170197374154324,0.7568521969894074,0.20656421963331104
0.5,0.58,1.067311166958345,0.19696794800917744,0.3112325319731426,0.34246539188872105
0.52,0.58,1.0641317478879238,0.2912417481102403,0.7334392194693989,0.2971465770857276
0.54,0.58,1.0588443275641122,0.21462200647649093,0.9528662105143163,0.17941864243840377
0.56,0.58,1.0493409047335203,0.18963477656575908,0.9131512502609673,0.1251303668630733
0.58,0.58,1.035690893722315,0.17505402233135187,0.8669973515557811,0.14549806723367353
0.6,0.58,1.0199675886208033,0.16390980057501964,0.8224713938771125,0.19159039808382372
0.62,0.58,0.9981966690693769,0.18596126352688103,0.6557235100710361,0.3791643924816317
0.64,0.58,0.974489387,0.2296594244310641,0.48137388472054204,0.5333857381253345
0.66,0.58,0.9469093797005895,0.2911766041099505,0.3340938029155854,0.6448892169049245
0.68,0.58,0.9156580955373634,0.3873423499935346,0.2512905021456828,0.6495062635310648
0.7,0.58,0.8825711729179632,0.47908359854599436,0.1938740237979119,0.6443036929587748
0.72,0.58,0.8443398421781416,0.5810874873173195,0.23403982342954188,0.5451402259901086
0.74,0.58,0.8045333322181816,0.667238169,0.2734263173610769,0.46854359909503485
0.76,0.58,0.7615764638179444,0.7338056442277467,0.30821377065298317,0.4212215714636204
0.78,0.58,0.7157829999370942,0.7811634728224814,0.34097046007787396,0.388078006
0.8,0.58,0.6685712383159375,0.8192470189089047,0.3658891696928544,0.3658773486451504
0.82,0.58,0.6176218454138787,0.8443249230835876,0.363790557,0.367116168
0.84,0.58,0.5656126461550125,0.8642383162627653,0.357685207,0.3643481034255186
0.86,0.58,0.5114838341825322,0.8815852529047955,0.33232516831796666,0.3769047765983856
0.88,0.58,0.4556307738905396,0.8908753240943801,0.29982412949678183,0.39421936747378206
0.9,0.58,0.3989155894387908,0.8953467941765939,0.26563623688373517,0.41875675493159736
0.92,0.58,0.3402354159370419,0.889945277,0.22893631345227344,0.4820281300698481
0.94,0.58,0.28111455017212705,0.8784408540770878,0.19712680520569523,0.5635265223423387
0.96,0.58,0.22111229988087933,0.8742836750364444,0.152067943,0.6678074099507526
0.98,0.58,0.1606669298702781,0.8151395092222025,0.17661125380645754,0.6742777009707178
1,0.58,0.1,0.7272901460498588,0.23490601955279078,0.6627786925283099
0,0.6,0.1,0.8302466584160317,0.2368489406517283,0.6915138374000881
0.02,0.6,0.15964748567741227,0.6675607480038478,0.35052321174712847,0.5956382244782522
0.04,0.6,0.219077135,0.4755978393838248,0.49684066368520075,0.4786410021128998
0.06,0.6,0.2780711099187427,0.3210210337372059,0.5401560515908045,0.42608725290893235
0.08,0.6,0.33619851147819857,0.20345308021440864,0.5415224211827686,0.41297594642975277
0.1,0.6,0.39389262614623655,0.16471261994730638,0.46261081853067054,0.4571746518920797
0.12,0.6,0.4496547713464481,0.23925558555496015,0.3499034725426564,0.5001099298482499
0.14,0.6,0.5045692794801201,0.3142782548901061,0.24841498557657918,0.542817107
0.16,0.6,0.5577885134807126,0.377578504,0.1777787867792955,0.5591920194775634
0.18,0.6,0.6089237526385249,0.41500789631113605,0.13957990726435227,0.5677856783218651
0.2,0.6,0.6590169943749474,0.43154257432516135,0.12092994947744178,0.5696066256353373
0.22,0.6,0.7054354118080506,0.407920452,0.10915392708066654,0.586250034
0.24,0.6,0.7504593645083555,0.37334516234932913,0.11888359150028177,0.5990212395568414
0.26,0.6,0.7926943877430641,0.328774109,0.14972384205142591,0.5982519444006495
0.28,0.6,0.8318319910103056,0.27411671463748555,0.23321697271380354,0.5706787015687831
0.3,0.6,0.8694208842938134,0.22337049455994837,0.33603010368855607,0.522416943
0.32,0.6,0.9019518158453246,0.17647490222754197,0.5070177808487928,0.4295570886678439
0.34,0.6,0.9326779549216324,0.13957287052975081,0.6847691996298771,0.3273470451014454
0.36,0.6,0.9597945090475334,0.12675692535102218,0.8079423084463677,0.2490771725325664
0.38,0.6,0.9831034151286899,0.12542621951009747,0.8996617444157677,0.19411072665099283
0.4,0.6,1.0045084971874738,0.13515510971652875,0.9403633419321443,0.1742659523285802
0.42,0.6,1.019967588620803,0.137132858,0.8975423,0.18913886074419256
0.44,0.6,1.0333882254987254,0.13754384937661152,0.8541229853330683,0.2051880702002992
0.46,0.6,1.042731953265834,0.12771062681346843,0.7958476362781912,0.2105347040125621
0.48,0.6,1.0479305240309835,0.11776608802967525,0.7274187727162236,0.21588853283139373
0.5,0.6,1.0510565162951537,0.19168255256593816,0.30275382071734386,0.3492481963643295
0.52,0.6,1.0479305240309835,0.2930514452937882,0.711268507,0.29861560942976273
0.54,0.6,1.042731953265834,0.2102561840296549,0.9157909609052524,0.17096802855677584
0.56,0.6,1.0333882254987254,0.18148818591750837,0.8685119766748726,0.12323184951013788
0.58,0.6,1.0199675886208033,0.17188838008218826,0.8027055606267408,0.19897143310018764
0.6,0.6,1.0045084971874738,0.16873029451062732,0.7253203299936694,0.3095196916546471
0.62,0.6,0.9831034151286899,0.22283372902033413,0.49312903831952937,0.544514886
0.64,0.6,0.9597945090475334,0.3035721777349709,0.31712639888578287,0.6605162976839315
0.66,0.6,0.9326779549216322,0.40333201613207154,0.21912042927489636,0.6783521186462711
0.68,0.6,0.9019518158453246,0.5331947760137619,0.24273673630558779,0.5537090409154145
0.7,0.6,0.8694208842938134,0.6530672093074893,0.2803632456765151,0.44096723269628146
0.72,0.6,0.8318319910103057,0.7554147448298598,0.37057860113061736,0.33580025820839443
0.74,0.6,0.7926943877430643,0.8338653066513584,0.4347611979649341,0.27952678354212496
0.76,0.6,0.7504593645083556,0.8875098506791772,0.47896848914205004,0.2686774107801918
0.78,0.6,0.7054354118080506,0.9108380851638995,0.5144652255735179,0.2703648599267189
0.8,0.6,0.6590169943749475,0.9266112133670057,0.542529623,0.27002860374158766
0.82,0.6,0.6089237526385254,0.9345711988706105,0.5418097899061475,0.27443824375016096
0.84,0.6,0.5577885134807128,0.9424612618606373,0.5266493433022219,0.27039326438150724
0.86,0.6,0.504569279,0.955132031,0.4858993098636951,0.27532741991567566
0.88,0.6,0.4496547713464482,0.970209674,0.41841300985914825,0.2910832237086997
0.9,0.6,0.39389262614623666,0.9831543225538949,0.34847094830818676,0.3139662564046124
0.92,0.6,0.33619851147819857,0.9891277311659379,0.28176250838964756,0.3786255937734787
0.94,0.6,0.27807110991874295,0.9794905144561847,0.23491266675114617,0.48976039856447584
0.96,0.6,0.21907713457645134,0.9909310502163164,0.16297137790330363,0.636406243
0.98,0.6,0.15964748567741252,0.9318133089472439,0.16721763701306713,0.6926591363253434
1,0.6,0.1,0.8302466584160317,0.2368489406517283,0.6915138374000881
0,0.62,0.1,0.8713240959793997,0.2502852694051241,0.6993236298603065
0.02,0.62,0.15823593528347435,0.6623225808583255,0.3630681194380858,0.5893945449748302
0.04,0.62,0.21625918886907589,0.3878358866341544,0.49889481509291383,0.47240857581674867
0.06,0.62,0.27385707905893153,0.2894606447343666,0.4622086033790958,0.4624915625308976
0.08,0.62,0.33060890282767247,0.2949464669748729,0.37182686235225176,0.48606506574201214
0.1,0.62,0.38693769338585604,0.43861825295579254,0.23279020680054935,0.5148324242014111
0.12,0.62,0.44138023429545475,0.5600200228774264,0.2094806391187281,0.46746415995178237
0.14,0.62,0.4949951973651787,0.6584854846293899,0.1977180984063882,0.42188959622602096
0.16,0.62,0.5469550047551529,0.7023175998216096,0.22808917401244966,0.37268368584403044
0.18,0.62,0.5968801347833419,0.7109559982895832,0.2530345739536234,0.3464763695835622
0.2,0.62,0.6457879261306383,0.7038168319303854,0.27351509968391163,0.3336330726663531
0.22,0.62,0.6911078574386427,0.6762825257907809,0.2675450947823582,0.33369381793736025
0.24,0.62,0.7350663238498111,0.6305714381952423,0.2518231186052807,0.3529451402163336
0.26,0.62,0.7763018604673075,0.568182112,0.23312737007951656,0.3831508347035871
0.28,0.62,0.8145132771789506,0.47620076163737957,0.21462015586016242,0.4430459364605987
0.3,0.62,0.8512126339376671,0.3876102661306927,0.21602670485944225,0.49074682631397915
0.32,0.62,0.8829737250051208,0.28697389305782145,0.28252988348750335,0.5187153883166566
0.34,0.62,0.9129727337887636,0.19973610428474187,0.4077952260618081,0.49744744413432923
0.36,0.62,0.9394475780047842,0.15453702955360016,0.5890748584673118,0.3996398528921318
0.38,0.62,0.9622048816975505,0.12713317436415295,0.7882861722442932,0.2812954197051678
0.4,0.62,0.9831034151286899,0.12332645348914628,0.9582674073529928,0.17478897603765509
0.42,0.62,0.9981966690693769,0.12976288567244548,0.9296859173393842,0.18105442773186115
0.44,0.62,1.0112997082303665,0.13619003704524668,0.8830366001891543,0.19963367943486024
0.46,0.62,1.020422317831961,0.12929972093929515,0.7937020861142631,0.21778646525728113
0.48,0.62,1.025497865060944,0.11922935087102957,0.7055056321522375,0.22744396422470772
0.5,0.62,1.028549881103622,0.18441783626028996,0.29015695523276797,0.35743011188126106
0.52,0.62,1.0254978650609443,0.29724263977767124,0.6859316142963794,0.3060900542905606
0.54,0.62,1.020422317831961,0.20961521537977046,0.8863352929777344,0.17170522168047916
0.56,0.62,1.0112997082303665,0.17756881342629052,0.8364643013354995,0.13227768738494314
0.58,0.62,0.9981966690693769,0.17509095119554502,0.7512256261146633,0.264053546
0.6,0.62,0.9831034151286899,0.18174990605950522,0.6404238696455702,0.4382517123926679
0.62,0.62,0.9622048816975506,0.2631381397071995,0.3924141026736707,0.6386627374580229
0.64,0.62,0.9394475780047841,0.3698412524729721,0.27122498009805396,0.6452555612559983
0.66,0.62,0.9129727337887635,0.4910673474024012,0.244723828,0.5570411405846183
0.68,0.62,0.8829737250051208,0.6172318135277861,0.32617808245355195,0.423986093
0.7,0.62,0.8512126339376671,0.7288305509320182,0.39978170723506956,0.33821163016129263
0.72,0.62,0.8145132771789507,0.7827981263337278,0.5014628393843228,0.3733217292154447
0.74,0.62,0.7763018604673076,0.8165714560499868,0.5886798964817308,0.4175157659305484
0.76,0.62,0.7350663238498111,0.8382261389438768,0.6492558631028182,0.4561475153986099
0.78,0.62,0.6911078574386427,0.8345362573965783,0.6922571210751921,0.48809611694738536
0.8,0.62,0.6457879261306385,0.8280959232294279,0.7239998948705626,0.5069957890212284
0.82,0.62,0.5968801347833421,0.8348393190484267,0.7222756297662585,0.48190325613162255
0.84,0.62,0.546955005,0.8357895172215621,0.7136974195220874,0.4455082955010274
0.86,0.62,0.4949951973651787,0.8551713167668853,0.6797895614256171,0.384237743
0.88,0.62,0.4413802342954548,0.8744503593099927,0.6104497849417068,0.3408328133885699
0.9,0.62,0.38693769338585615,0.899119739,0.5119609867233388,0.318040796
0.92,0.62,0.33060890282767247,0.9441817057351648,0.3835209497621344,0.32927409732379365
0.94,0.62,0.2738570790589318,0.9554787653241529,0.29466775776784593,0.4219381626198369
0.96,0.62,0.2162591888690762,0.9849007988779639,0.19839619767081415,0.5766071440347607
0.98,0.62,0.1582359352834746,0.9598051101264027,0.16874330519824504,0.690660597
1,0.62,0.1,0.8713240959793997,0.2502852694051241,0.6993236298603065
0,0.64,0.1,0.909591667,0.2625650595902754,0.7047999002800993
0.02,0.64,0.156698838,0.6556974471933109,0.3710635848770669,0.584586175
0.04,0.64,0.213190608,0.3235105726973722,0.4760525703238935,0.4852074070448801
0.06,0.64,0.2692682412649589,0.3237549911790546,0.381481609,0.4933424412753659
0.08,0.64,0.3245221397539441,0.46407377153943685,0.25525846687857146,0.4982932838423629
0.1,0.64,0.3793641707024453,0.7004569542866833,0.16242413357710717,0.4422066044436371
0.12,0.64,0.4323697382619903,0.7694811685726493,0.24661774673422543,0.36351804595118825
0.14,0.64,0.48456957132844647,0.8202676571295514,0.32200230241999894,0.29317925675916945
0.16,0.64,0.5351579354087248,0.8138871639349674,0.40761161864962897,0.2840184413866746
0.18,0.64,0.5837653260340523,0.8044322067594969,0.4504941727418532,0.28560368825581917
0.2,0.64,0.6313822299319045,0.7918994640702008,0.47573330363930477,0.297688375
0.22,0.64,0.6755059728837481,0.7674996802393906,0.46070137801277106,0.29984293227163455
0.24,0.64,0.7183041858664997,0.7393699089344683,0.4196637321742376,0.2870589319101212
0.26,0.64,0.7584513389110675,0.698262094,0.3639250044152895,0.2806211864441516
0.28,0.64,0.7956541916107259,0.6322501203507249,0.2823683565019045,0.29289465495209405
0.3,0.64,0.8313848941379296,0.5465054405805333,0.21994506147158047,0.34627303584854285
0.32,0.64,0.862307673,0.4198466662546955,0.18339916821360042,0.46108514061313677
0.34,0.64,0.8915148787133624,0.2894673827975827,0.20092725128028616,0.5707855833365068
0.36,0.64,0.917290938,0.2019459936997604,0.3681299904859676,0.5322413645507021
0.38,0.64,0.9394475780047842,0.14053019575826106,0.6205682199464265,0.4059307698558292
0.4,0.64,0.9597945090475335,0.11445519515733914,0.9285034150154196,0.2076819580222663
0.42,0.64,0.974489387,0.1224534133109414,0.9473548757114951,0.18250511889280804
0.44,0.64,0.9872465804233231,0.1326277188477214,0.9237458450458669,0.18726300697823237
0.46,0.64,0.9961284050310245,0.12989592503403968,0.7998610003552082,0.22244556554438488
0.48,0.64,1.0010699866885424,0.12053872526256448,0.6867950616441244,0.2390424654346625
0.5,0.64,1.0040414468709684,0.1758214635749293,0.2767169089121672,0.3650501726464876
0.52,0.64,1.0010699866885424,0.3019668456068861,0.6589828634041999,0.3151546406948816
0.54,0.64,0.9961284050310246,0.20977200906344357,0.8574703631074472,0.17439322260408432
0.56,0.64,0.9872465804233233,0.17494566660573768,0.8075046839519034,0.14614232891856985
0.58,0.64,0.9744893869514671,0.17985426676357036,0.7046933993485053,0.3285279019114267
0.6,0.64,0.9597945090475333,0.197237802,0.5600745194481067,0.5619066958549721
0.62,0.64,0.9394475780047841,0.3018636831048827,0.3258498537212226,0.684561104
0.64,0.64,0.9172909376605541,0.42627317272716914,0.25978118209044243,0.592039077
0.66,0.64,0.8915148787133624,0.5609051308410159,0.2957080910183091,0.43516533239365945
0.68,0.64,0.8623076730937509,0.6746820531336183,0.4094751848445974,0.3567615408065717
0.7,0.64,0.8313848941379296,0.7736343480065069,0.5108314460718554,0.33324917500945644
0.72,0.64,0.795654192,0.7927258019518411,0.6118809480762566,0.4425522877495908
0.74,0.64,0.7584513389110676,0.7955210196521961,0.6848858575055446,0.5309880019394242
0.76,0.64,0.7183041858664998,0.7941316500563913,0.7292080738545611,0.5913310137859762
0.78,0.64,0.6755059728837481,0.7757740625235651,0.7571404266142008,0.6367157348433041
0.8,0.64,0.6313822299319047,0.7549771064584262,0.7749573967337563,0.6646307017963172
0.82,0.64,0.5837653260340526,0.7578811369029307,0.7923647589660544,0.6473425181488273
0.84,0.64,0.5351579354087249,0.7517919503002268,0.7954475790543438,0.6122755930520082
0.86,0.64,0.4845695713284465,0.7740120866777076,0.7909955882844204,0.5308689943824418
0.88,0.64,0.4323697382619904,0.7968441642247629,0.7387262287448466,0.4269634240817294
0.9,0.64,0.37936417070244544,0.823917677,0.6556862972509175,0.351007196
0.92,0.64,0.32452213975394406,0.8985366833288773,0.4878712341037246,0.31191465424192205
0.94,0.64,0.2692682412649592,0.9363481138558344,0.3515041169775279,0.36933855518070335
0.96,0.64,0.2131906076950063,0.9820935255699661,0.23035156434545054,0.5319883562082655
0.98,0.64,0.15669883790301323,0.9858230219059375,0.16981792909588295,0.6903910659117616
1,0.64,0.1,0.909591667,0.2625650595902754,0.7047999002800993
0,0.66,0.1,0.9487735074710608,0.2764468069932204,0.7135362356173833
0.02,0.66,0.15491064654950465,0.6503392054470958,0.3770530042465118,0.5859130266408643
0.04,0.66,0.20962075558754667,0.2819095739347768,0.44040224265135147,0.5136369483381408
0.06,0.66,0.26392978960266344,0.40810204116974713,0.3063022740272794,0.5187850915739848
0.08,0.66,0.3174410678338111,0.657800307,0.189308078,0.4734385965565692
0.1,0.66,0.37055346817297435,0.88975063,0.21318254934769926,0.31685257235404196
0.12,0.66,0.4218873242635839,0.8784764183236076,0.37078486179321707,0.27858976022248794
0.14,0.66,0.4724408574481326,0.8588238462747835,0.5112865224869649,0.2539448704079193
0.16,0.66,0.5214337448205597,0.8267161888470969,0.6019614807159857,0.32158711961721625
0.18,0.66,0.5685081354965498,0.8078139680890662,0.6451969184300019,0.38029035393591054
0.2,0.66,0.6146232778243216,0.7963227038784165,0.6597341822309597,0.431017585
0.22,0.66,0.6573554279578806,0.7932722013385911,0.6476560423368429,0.42644164333547596
0.24,0.66,0.6988038532336552,0.7906126917718609,0.6112410818423529,0.4036332851046902
0.26,0.66,0.7376848287938612,0.7617308131873264,0.5558327949397662,0.36940666088619245
0.28,0.66,0.7737143625687619,0.711155445,0.4599866606968855,0.3282190369076855
0.3,0.66,0.8083181754510099,0.6400849302477062,0.3678514123261708,0.31076663404371513
0.32,0.66,0.8382656990400488,0.5249516419523923,0.26501217844707203,0.36839309748243765
0.34,0.66,0.8665517557528966,0.3907363828835202,0.18857933260599583,0.4837360724242628
0.36,0.66,0.8915148787133623,0.2769668565739048,0.26291905942146493,0.5335410508182321
0.38,0.66,0.9129727337887635,0.1801532430551047,0.4549735554982276,0.4924014535103244
0.4,0.66,0.9326779549216322,0.12024721673246491,0.8000544277079051,0.2997588929403532
0.42,0.66,0.9469093797005896,0.12062880786080639,0.9010094659480034,0.21983662543322546
0.44,0.66,0.9592642315389113,0.12684312510673232,0.9524072667576884,0.1767822162157989
0.46,0.66,0.9678659374959617,0.12756066024628385,0.8172662191493129,0.21843390692003462
0.48,0.66,0.9726516695114155,0.12016782165704715,0.6753017451146003,0.24634309359986284
0.5,0.66,0.975529415,0.16307782089016654,0.26386058427443543,0.3675501837418378
0.52,0.66,0.9726516695114156,0.3090227529573687,0.628006428,0.3263978083195264
0.54,0.66,0.9678659374959617,0.20949550354258734,0.8250686340260458,0.17973645059311275
0.56,0.66,0.9592642315389113,0.17263126052147215,0.7788106096848941,0.16233942385493003
0.58,0.66,0.9469093797005896,0.18584379369263015,0.6645623072268815,0.38624203667913803
0.6,0.66,0.9326779549216322,0.21169109167815128,0.5049484374448926,0.6434746155937545
0.62,0.66,0.9129727337887635,0.3319600366929946,0.3009353586113927,0.6670272136939934
0.64,0.66,0.8915148787133624,0.46470718195143773,0.2872236356696046,0.5166687598784541
0.66,0.66,0.8665517557528966,0.5968432675382898,0.35197289112607655,0.37718780829848286
0.68,0.66,0.8382656990400488,0.6926307152430295,0.4804209025306591,0.3851252319934367
0.7,0.66,0.8083181754510099,0.7753567594623132,0.5906538805693834,0.42439118678700044
0.72,0.66,0.773714363,0.7757062277400459,0.6832221732069185,0.5694553954617578
0.74,0.66,0.7376848287938613,0.7667525261355871,0.7423832264980491,0.6681055132517797
0.76,0.66,0.6988038532336553,0.760247807,0.7731549844096579,0.7207655476347476
0.78,0.66,0.6573554279578806,0.7264255211467786,0.770170849,0.7421786299684551
0.8,0.66,0.6146232778243217,0.6945292269762742,0.7688516599746871,0.7570318934944418
0.82,0.66,0.5685081354965502,0.6916766614698964,0.7916232253800397,0.7539944063276258
0.84,0.66,0.5214337448205599,0.6800624008695082,0.813324286,0.7342060427809501
0.86,0.66,0.4724408574481327,0.7004140010675801,0.843895741,0.6803097716919233
0.88,0.66,0.42188732426358394,0.7265880790198871,0.8188843531847798,0.5296299618464624
0.9,0.66,0.37055346817297447,0.7549189614266233,0.7734471097896753,0.40251390711585033
0.92,0.66,0.3174410678338111,0.8513790143642537,0.5832263688863604,0.3203030177797895
0.94,0.66,0.26392978960266367,0.9160723287737105,0.4059721117227571,0.33682875343012003
0.96,0.66,0.209620756,0.9786744552615283,0.2590192072712549,0.5066895847743766
0.98,0.66,0.1549106465495049,1.0074628418072615,0.17439448751677783,0.695155419
1,0.66,0.1,0.9487735074710608,0.2764468069932204,0.7135362356173833
0,0.68,0.1,0.9624148317220702,0.29123646180393775,0.7076749356991303
0.02,0.68,0.1528844224220641,0.6287113635116788,0.3746278795390204,0.5826628721545417
0.04,0.68,0.20557570724451718,0.2981084320761711,0.37425372483870967,0.5483943701455138
0.06,0.68,0.25788071686774827,0.5537923706456804,0.2503326514905879,0.5040572778407959
0.08,0.68,0.30941740820445135,0.8078694648720186,0.22182321474767847,0.3904684075005861
0.1,0.68,0.36056994039789036,0.8890785362715801,0.40068715554944057,0.22331686561140962
0.12,0.68,0.41000955731447053,0.8199877514469095,0.5499573799695384,0.30656855603951333
0.14,0.68,0.4586976455424834,0.7696940641372306,0.6755660284759393,0.3996258480909229
0.16,0.68,0.5058826763933616,0.7304024525875948,0.7146424361770846,0.5136586822661765
0.18,0.68,0.5512200038190354,0.720588794,0.7232821945593343,0.5744865331744828
0.2,0.68,0.59563348,0.720044265,0.7132999649487719,0.603249752
0.22,0.68,0.6367887967733422,0.7224750127423178,0.6976358612770688,0.5962657409149599
0.24,0.68,0.676707759,0.7351275161669089,0.6721757061704566,0.5613801540556833
0.26,0.68,0.7141540116026989,0.7326020306969744,0.6307952464334079,0.502949942
0.28,0.68,0.7488540416251841,0.720531525,0.5551231203588525,0.40526737890855924
0.3,0.68,0.7821809604082115,0.6768494529373028,0.46723128512646883,0.33173087126119094
0.32,0.68,0.8110234087765733,0.5832911047715914,0.34311093346525995,0.32094800408020635
0.34,0.68,0.8382656990400486,0.46035537308689906,0.2194352209575527,0.4005329492229213
0.36,0.68,0.8623076730937509,0.33250384181486015,0.21841927231307098,0.5102688350700089
0.38,0.68,0.8829737250051207,0.21603939928303012,0.3444889644149457,0.5442327086130412
0.4,0.68,0.9019518158453244,0.12964010589578556,0.6775806414935702,0.3929763434488551
0.42,0.68,0.9156580955373634,0.12168357471129673,0.8547367372487752,0.26137580804348054
0.44,0.68,0.9275570485571711,0.12218263268794596,0.9767264853409277,0.17157000005878456
0.46,0.68,0.9358413482325161,0.12562140292608603,0.8364233590774424,0.21661055045818298
0.48,0.68,0.9404504848828354,0.12025667888122087,0.6695912754823127,0.25485077987916294
0.5,0.68,0.9432220400206421,0.14880983195141612,0.24854471463192906,0.37291034778424414
0.52,0.68,0.9404504848828354,0.3164445417650192,0.5953790892377263,0.34167964945039153
0.54,0.68,0.935841348,0.21541553458145574,0.8007002145412238,0.19016768522675062
0.56,0.68,0.927557049,0.17297366263924885,0.7594114478469616,0.17817818209082803
0.58,0.68,0.9156580955373634,0.19060035553814408,0.6475149769345416,0.41984831027416153
0.6,0.68,0.9019518158453246,0.22231060882568887,0.4795658756671421,0.6956975046923684
0.62,0.68,0.8829737250051208,0.3458881862335143,0.30025549703640775,0.6516631614024493
0.64,0.68,0.8623076730937509,0.4751800216948539,0.3062098439012866,0.48097590660549266
0.66,0.68,0.8382656990400486,0.6035492868390879,0.3865055559359439,0.357799782
0.68,0.68,0.8110234087765732,0.6847671111417171,0.5149337054139154,0.41333349822109194
0.7,0.68,0.7821809604082115,0.7575203046634185,0.629927365,0.4938247155733181
0.72,0.68,0.7488540416251841,0.7434263587046024,0.6913380162101636,0.6187780226769639
0.74,0.68,0.7141540116026991,0.7162220740103995,0.7018289282205216,0.6674440398860626
0.76,0.68,0.676707759,0.6963241827765663,0.6972934666769753,0.681895536
0.78,0.68,0.6367887967733421,0.6575183922988699,0.676338611,0.6821487774658421
0.8,0.68,0.5956334795321071,0.6251110667413946,0.6628092156112468,0.689559765
0.82,0.68,0.5512200038190357,0.6284531060387848,0.700698561,0.7327494906010719
0.84,0.68,0.5058826763933618,0.6079049172788011,0.7254208202719544,0.7443145504976891
0.86,0.68,0.4586976455424834,0.6317655542369782,0.8029530788382178,0.7558468317959259
0.88,0.68,0.4100095573144706,0.6488490811575125,0.8184911005390213,0.6323559173289514
0.9,0.68,0.3605699403978905,0.6769260027807809,0.8468380095320023,0.4620746436359716
0.92,0.68,0.30941740820445135,0.7835093857909927,0.6609308411073402,0.35400821039315455
0.94,0.68,0.25788071686774855,0.8729990203112511,0.4567290243362115,0.3143294542766286
0.96,0.68,0.2055757072445175,0.9572936675299637,0.2828656470217451,0.490074256
0.98,0.68,0.15288442242206438,1.0082300432341578,0.17812390998060545,0.6959779649064758
1,0.68,0.1,0.9624148317220702,0.29123646180393775,0.7076749356991303
0,0.7,0.1,0.9858080707363258,0.3070173407907811,0.708365809
0.02,0.7,0.15073918190765745,0.616671868,0.3733970906827175,0.586108463
0.04,0.7,0.20129306078370268,0.3223223595466891,0.31730721923456345,0.5848466654286735
0.06,0.7,0.25147633359652344,0.692947895,0.20959018631805493,0.4879084372079597
0.08,0.7,0.3009224547204782,0.9262025556476545,0.2629859541692718,0.3237069968648249
0.1,0.7,0.35,0.8691263662162133,0.5718482216064104,0.17166815988387782
0.12,0.7,0.3974341138900037,0.7702661752964711,0.6945147665124418,0.3577385727376084
0.14,0.7,0.4441471846241664,0.7002942898414264,0.7992456049968321,0.5495054580584526
0.16,0.7,0.48941816904664687,0.6610695299459497,0.7895779750058904,0.6636497711534668
0.18,0.7,0.5329164015715149,0.6560242180197295,0.7676849701236125,0.7178311495152281
0.2,0.7,0.5755282581475768,0.6607251264257885,0.7312251921162453,0.7161598397579517
0.22,0.7,0.6150141224594685,0.679484493,0.7380718707973786,0.7209199053245374
0.24,0.7,0.6533137842191868,0.7140175986330786,0.7414691829023827,0.7014547021715474
0.26,0.7,0.6892410408745588,0.7152014611637733,0.7085200947365773,0.6562793151987925
0.28,0.7,0.7225334747307992,0.7151341796182464,0.639809654,0.5453349814720584
0.3,0.7,0.7545084971874737,0.6861084660967771,0.555266187,0.43213726611334535
0.32,0.7,0.7821809604082115,0.6185132828636362,0.42776964148956254,0.33111672405547243
0.34,0.7,0.8083181754510099,0.5128992635960107,0.2802735905860932,0.3321261330809441
0.36,0.7,0.8313848941379296,0.38460687622095047,0.22434227895586648,0.4516194070732239
0.38,0.7,0.8512126339376671,0.25395035834006874,0.26869358460145076,0.5562917820261288
0.4,0.7,0.8694208842938134,0.14458710217377582,0.550506401,0.4783704782156579
0.42,0.7,0.882571173,0.12610813410718902,0.7833543216191204,0.31252157771547706
0.44,0.7,0.8939874485267669,0.11797888213954366,0.9808907372394754,0.17383068860656883
0.46,0.7,0.901935698,0.12236931149510014,0.8526372748487757,0.21186603921681113
0.48,0.7,0.9063578665285288,0.11896693643155772,0.6654444951129658,0.2597094981532012
0.5,0.7,0.9090169943749474,0.13553863495859886,0.23612051809149412,0.37604580259996334
0.52,0.7,0.9063578665285289,0.3222072162153644,0.5598369582693923,0.355571541
0.54,0.7,0.9019356981048791,0.2266466993250231,0.771661716,0.20521498336070307
0.56,0.7,0.8939874485267669,0.16977600168783874,0.7360152440042873,0.1877457150756501
0.58,0.7,0.8825711729179632,0.19421206804663588,0.6313771342403893,0.44824358960404487
0.6,0.7,0.8694208842938134,0.22841211123335722,0.46846799792263755,0.7297010549903244
0.62,0.7,0.8512126339376671,0.3538117374137453,0.298002159,0.633903968
0.64,0.7,0.8313848941379297,0.48002631654044337,0.3254056599462575,0.4508984757736351
0.66,0.7,0.8083181754510099,0.6020001662390724,0.4102150362651126,0.34703417409724924
0.68,0.7,0.7821809604082115,0.670796976,0.5411291438481036,0.4489938914824058
0.7,0.7,0.7545084971874737,0.7375974942189881,0.6522083095997058,0.5470744033803617
0.72,0.7,0.7225334747307994,0.7112155762040686,0.6832316194909205,0.6461903214043532
0.74,0.7,0.6892410408745591,0.6726472261607525,0.6682216261800981,0.6663143327347065
0.76,0.7,0.653313784,0.6517861327387708,0.6621042233040235,0.6749895155482157
0.78,0.7,0.6150141224594684,0.5984224749458374,0.6141322666938724,0.6402758225073717
0.8,0.7,0.5755282581475769,0.5647747696241441,0.5918208910467132,0.6370458568846711
0.82,0.7,0.5329164015715152,0.5771753020036265,0.6341779893988784,0.7077372479253443
0.84,0.7,0.48941816904664703,0.5492684848100093,0.6603490545206662,0.7472351358607817
0.86,0.7,0.44414718462416647,0.5782384179321653,0.7672226134592287,0.8053223806752655
0.88,0.7,0.3974341138900039,0.5875429868891653,0.8204781213109382,0.7117916282920529
0.9,0.7,0.3500000000000001,0.6164608164358985,0.9070660954891512,0.5137996466147827
0.92,0.7,0.3009224547204782,0.7315312314406264,0.7249930648187192,0.38363677963014675
0.94,0.7,0.2514763335965236,0.8408813480502902,0.502986309,0.3029017059021962
0.96,0.7,0.201293061,0.9462984122183086,0.3021770478633432,0.48510748046380653
0.98,0.7,0.15073918190765767,1.016175280842729,0.1834240266007504,0.7036281994366859
1,0.7,0.1,0.9858080707363258,0.3070173407907811,0.708365809
0,0.72,0.1,0.9806138060019616,0.32315859022546123,0.6931503662454597
0.02,0.72,0.1482603959363488,0.5973616999996088,0.36261648642843025,0.5876517553929181
0.04,0.72,0.19634454154035902,0.4313234072618118,0.2567781611611845,0.6001798327770783
0.06,0.72,0.24407618647969204,0.8105418815531901,0.2219438060615121,0.4225471748954458
0.08,0.72,0.2911066921607185,0.8838302315226856,0.38295309370439945,0.2869058861338447
0.1,0.72,0.33778662821259153,0.7585056345434105,0.6957364914982997,0.2768549762804569
0.12,0.72,0.38290342022921575,0.668037011,0.742004548,0.4971573634570993
0.14,0.72,0.42733439456254707,0.6175169640997373,0.7710699826457591,0.6699574292267649
0.16,0.72,0.4703937335292926,0.5787397319534826,0.6936384662836856,0.6925816443142542
0.18,0.72,0.5117669257104752,0.5850003539501087,0.6551456589810034,0.6837638468482494
0.2,0.72,0.5522970444988765,0.5869417114900521,0.6151494100135889,0.6299217853201078
0.22,0.72,0.5898538866460149,0.5990974634147421,0.6160773540229916,0.6243190024326063
0.24,0.72,0.6262824763721196,0.6377934046859868,0.6387034577643265,0.6290737358479525
0.26,0.72,0.6604545612561568,0.6541279302967732,0.6387258137879703,0.6136087929951266
0.28,0.72,0.6921205436228214,0.6763788770277455,0.6249320916317328,0.5658942637492899
0.3,0.72,0.7225334747307993,0.6595862305632019,0.5674172221512366,0.48184026665552615
0.32,0.72,0.7488540416251841,0.6072085691133723,0.4550564389855615,0.36399948330639337
0.34,0.72,0.773714363,0.5184113674523578,0.3180644536010635,0.3154621189485708
0.36,0.72,0.795654192,0.3965016563106701,0.2432512725684994,0.42748064797961294
0.38,0.72,0.8145132771789507,0.2714982670777281,0.2545350528086141,0.5496330070972877
0.4,0.72,0.8318319910103057,0.15757508902186593,0.47848762943068135,0.5312416320836556
0.42,0.72,0.8443398421781415,0.13152525614183075,0.7394744583851205,0.34851450894146185
0.44,0.72,0.8551983929131941,0.116254222,0.9753762860148323,0.18422167385093854
0.46,0.72,0.8627583427826797,0.12022245244342548,0.8628522399027696,0.21261520402132122
0.48,0.72,0.8669644728580713,0.11801444967426647,0.6653763305946964,0.26598711080484844
0.5,0.72,0.8694936930364157,0.12221233414869048,0.22338625940292509,0.38337740752426486
0.52,0.72,0.8669644728580713,0.3249300637125563,0.5213845440762953,0.37293981538627163
0.54,0.72,0.8627583427826798,0.25359761388972385,0.7480742065600486,0.23096509631011933
0.56,0.72,0.8551983929131941,0.17035784198937742,0.7205385960100743,0.19593760088322718
0.58,0.72,0.8443398421781416,0.19383878509894648,0.6423631429558176,0.43954429062472045
0.6,0.72,0.8318319910103057,0.22910836549662783,0.4967890464677178,0.7270214882992148
0.62,0.72,0.8145132771789507,0.34095689271804563,0.3150871793777148,0.6431799072636057
0.64,0.72,0.795654192,0.45203534710613796,0.3224884226468258,0.4682982531093036
0.66,0.72,0.773714363,0.5703211021215333,0.40310367347483067,0.35690351408006904
0.68,0.72,0.7488540416251841,0.6319811904809136,0.5187089803239762,0.44308382238270577
0.7,0.72,0.7225334747307994,0.7053137516906278,0.6281503145646099,0.5396153642156415
0.72,0.72,0.6921205436228214,0.6796948661945472,0.6521385225503488,0.6234753019504395
0.74,0.72,0.660454561,0.6635746396847908,0.6657367928405006,0.6559142448178704
0.76,0.72,0.6262824763721198,0.7288306919935252,0.7775479098299984,0.799406601
0.78,0.72,0.5898538866460149,0.6397493909519654,0.6943910098948216,0.7429200397081014
0.8,0.72,0.5522970444988765,0.5193317502334175,0.5282990971842092,0.5468316792698789
0.82,0.72,0.5117669257104754,0.5410709733613981,0.5749312243437099,0.6188723985090796
0.84,0.72,0.47039373352929276,0.5076090942988845,0.5868515755383314,0.6873793457409088
0.86,0.72,0.4273343945625472,0.5349584456561687,0.6842245467557748,0.7574944518752941
0.88,0.72,0.38290342022921586,0.5383733324730497,0.777411404,0.7383047537084694
0.9,0.72,0.33778662821259164,0.5647557682926752,0.9170435067338412,0.5491024923000187
0.92,0.72,0.29110669216071844,0.6790946970692464,0.7492901585032925,0.4079046023340346
0.94,0.72,0.24407618647969226,0.7989157699364159,0.5301584018744894,0.3044133765542681
0.96,0.72,0.1963445415403593,0.9232688121570628,0.3114846003641176,0.4874137172754832
0.98,0.72,0.14826039593634902,1.011717055339167,0.1835485737307995,0.7142664551357124
1,0.72,0.1,0.9806138060019616,0.32315859022546123,0.6931503662454597
0,0.74,0.1,0.971279667,0.3385690511919883,0.6771354090097272
0.02,0.74,0.14567948084534643,0.5826347310350205,0.3503747770095626,0.5906589691297488
0.04,0.74,0.191192137,0.5418662808599547,0.2119464132017855,0.6011492653109684
0.06,0.74,0.2363711439344559,0.8853435647404254,0.24539957897297962,0.36131765904602287
0.08,0.74,0.2808865077585915,0.8266541468776679,0.48349745943371186,0.2814910016410342
0.1,0.74,0.3250700500477155,0.6803412302490337,0.7603273525688092,0.37608731044377497
0.12,0.74,0.36777404359648425,0.5903180516120128,0.7568083502876306,0.5950691832658689
0.14,0.74,0.4098288962685661,0.5517185533220953,0.716498131,0.7081362909035324
0.16,0.74,0.45058546718727416,0.5136242909304427,0.6085024949001997,0.6773728108636353
0.18,0.74,0.4897460646727111,0.5276024857741695,0.5712477865324175,0.6174105938152673
0.2,0.74,0.5281086754415123,0.5352084113458098,0.548796248,0.5680741205525235
0.22,0.74,0.5636570172689314,0.6155388808907499,0.6656696527474041,0.7034364063172968
0.24,0.74,0.5981374444252129,0.6672017862215139,0.7189002289776177,0.7454138893678068
0.26,0.74,0.6304820422392199,0.627169463,0.6298903091450594,0.6244170823625822
0.28,0.74,0.660454561,0.6384448609386928,0.603877929,0.5700260402690751
0.3,0.74,0.6892410408745591,0.6257980443357598,0.5609907114752959,0.5037802613725002
0.32,0.74,0.7141540116026991,0.5860154243724729,0.46523210968309503,0.3858821286934242
0.34,0.74,0.7376848287938613,0.5116216344814705,0.3421908788755131,0.31586576496206903
0.36,0.74,0.7584513389110676,0.397940354,0.2581121166580645,0.4136520827115958
0.38,0.74,0.7763018604673075,0.2815855737376555,0.2506921291031427,0.5446523496138822
0.4,0.74,0.7926943877430643,0.16875261290501442,0.4287102566011859,0.5685187417931331
0.42,0.74,0.8045333322181814,0.1364585918212207,0.70509907,0.37746922874060396
0.44,0.74,0.8148111791087095,0.11535645352952045,0.9653002912779608,0.19666616453033783
0.46,0.74,0.8219668308300592,0.11819759546956318,0.8697464461672908,0.214494999
0.48,0.74,0.8259480215037803,0.11688406412222176,0.6651161704846801,0.27227470109778407
0.5,0.74,0.8283419816536871,0.10923098018722911,0.21218505333297283,0.3912732466495753
0.52,0.74,0.8259480215037803,0.3257471613206319,0.4817224461342732,0.39055143308884865
0.54,0.74,0.8219668308300592,0.2886738049756224,0.7225491315231524,0.2622122427602901
0.56,0.74,0.8148111791087096,0.17266466746983244,0.704844345,0.20434234217054217
0.58,0.74,0.8045333322181817,0.1915267904770545,0.6566045050431315,0.41914085006933055
0.6,0.74,0.7926943877430643,0.2283501740290366,0.5376776394098491,0.7130236297138084
0.62,0.74,0.7763018604673076,0.32342223345413357,0.3370250856893885,0.6620084178564168
0.64,0.74,0.7584513389110676,0.41680930444771913,0.3145380791793574,0.5008855105512331
0.66,0.74,0.7376848287938613,0.5322385859939602,0.386961649,0.36854402142627163
0.68,0.74,0.7141540116026992,0.5856426011638776,0.48494272045989484,0.4251592928298953
0.7,0.74,0.6892410408745591,0.6709000021885572,0.5928655247661994,0.5112191911939443
0.72,0.74,0.660454561,0.6481688273770542,0.6188946467276948,0.5922763556904601
0.74,0.74,0.6304820422392199,0.5893851774051916,0.5615354210051801,0.5291467406796271
0.76,0.74,0.5981374444252131,0.5327350027477269,0.46385657581285855,0.4049695504290905
0.78,0.74,0.5636570172689314,0.4905234540212214,0.46083200780503897,0.4536458726684186
0.8,0.74,0.5281086754415124,0.5066165815402639,0.5058292181089794,0.5092959811334914
0.82,0.74,0.48974606467271126,0.507613094,0.5312311227103796,0.5664553587050215
0.84,0.74,0.45058546718727427,0.47493660911793684,0.5351385799103394,0.6466129616264027
0.86,0.74,0.40982889626856617,0.49114475747798625,0.6272082622590014,0.7328624891913156
0.88,0.74,0.3677740435964843,0.4957905037770146,0.7465476408744188,0.7533246579286135
0.9,0.74,0.3250700500477156,0.5189308803698754,0.9249202442204953,0.5695735387471075
0.92,0.74,0.28088650775859153,0.633615866,0.7657227962225867,0.4222164346444881
0.94,0.74,0.2363711439344561,0.7623898332433328,0.5459156769208907,0.3058442210150448
0.96,0.74,0.19119213704029728,0.9028709663900382,0.3163378747864075,0.4946270920367071
0.98,0.74,0.14567948084534663,1.0084383316886065,0.18250811022111232,0.7272655713695364
1,0.74,0.1,0.971279667,0.3385690511919883,0.6771354090097272
0,0.76,0.1,0.970197853,0.3562013517866045,0.6665663858917443
0.02,0.76,0.1428943075149567,0.5819085094691197,0.3391149829758651,0.60105566
0.04,0.76,0.18563196202679844,0.6450448691635118,0.17919278858834703,0.6066817509256556
0.06,0.76,0.22805631053241032,0.9190067846455964,0.28038015744948835,0.31589960208296763
0.08,0.76,0.26985747967173024,0.7746807795363124,0.555189734,0.29108023632347957
0.1,0.76,0.31134705912790417,0.6266415699803239,0.7902423468613999,0.45058880520210887
0.12,0.76,0.35144730101986565,0.5382970918870015,0.7543103023405995,0.6483523467516541
0.14,0.76,0.39093798150986186,0.5078617447864531,0.6673656616166543,0.7102988805266919
0.16,0.76,0.4292095391959274,0.47161334556603474,0.5574093368669377,0.6564170865418432
0.18,0.76,0.4659824332814979,0.4932495033333083,0.5267271445489113,0.5716867029543331
0.2,0.76,0.5020059955668208,0.5225944365277622,0.5445090866476214,0.5760115550638256
0.22,0.76,0.5353868807645878,0.5933686270220728,0.6532186004559488,0.7081473583454123
0.24,0.76,0.5677649642786277,0.6637249965915519,0.6960496796373447,0.7021359181476543
0.26,0.76,0.5981374444252129,0.5926871113732415,0.5840898806385937,0.5642324635503323
0.28,0.76,0.6262824763721196,0.6169189040603988,0.5915912254790727,0.5668739456624188
0.3,0.76,0.653313784,0.5817984112287771,0.5335865392545409,0.49354364602741946
0.32,0.76,0.6767077591012991,0.556314873,0.4559888809274014,0.3897844746316201
0.34,0.76,0.6988038532336552,0.4917351174265765,0.34083032766397886,0.31023213432560615
0.36,0.76,0.7183041858664998,0.3859832052711859,0.2672721542278696,0.41326839199859966
0.38,0.76,0.735066324,0.279731384,0.24853966942944228,0.5485397618309353
0.4,0.76,0.7504593645083556,0.17265735873017263,0.41159634,0.5841734562269251
0.42,0.76,0.7615764638179443,0.1396614142249399,0.6792313597086939,0.3955101928687087
0.44,0.76,0.7712276489224017,0.1148512840079669,0.951399903,0.2040478015809958
0.46,0.76,0.777947006,0.11604532853879562,0.8630994461045558,0.21837066555309564
0.48,0.76,0.7816854547818226,0.11473881354830268,0.6590822035147096,0.27756337736023184
0.5,0.76,0.7839334501825653,0.10000458597143422,0.20677076554919754,0.39802839052397176
0.52,0.76,0.7816854547818227,0.32179488308042986,0.4402773764817271,0.4061360934665653
0.54,0.76,0.7779470056165961,0.3290345356106919,0.6825061389418035,0.2989942615669002
0.56,0.76,0.7712276489224017,0.18219058292051646,0.6840965321162014,0.21659210597389839
0.58,0.76,0.7615764638179444,0.1856230539024242,0.6610016310279395,0.38891242836466217
0.6,0.76,0.7504593645083556,0.22644915491645634,0.5812625240632269,0.6738864423123135
0.62,0.76,0.7350663238498112,0.3034463002609087,0.37148849366524805,0.6748155025049327
0.64,0.76,0.7183041858664998,0.38148558469151955,0.3036728601356385,0.5586402672048906
0.66,0.76,0.6988038532336553,0.4871932447594866,0.3682018509309929,0.3919690213415745
0.68,0.76,0.676707759,0.5377606029838342,0.44573782410083573,0.4039844820092274
0.7,0.76,0.653313784,0.6154335438928125,0.5450051801456806,0.47740629993648925
0.72,0.76,0.6262824763721198,0.603036313,0.5744095242972547,0.5481142042760088
0.74,0.76,0.5981374444252131,0.5710917140475043,0.5481501661589445,0.5272246189129545
0.76,0.76,0.5677649642786278,0.5058412585848916,0.4462243949699065,0.4023922209931551
0.78,0.76,0.5353868807645878,0.4993705940884191,0.4630817714539124,0.44155635758435996
0.8,0.76,0.5020059955668209,0.5061749403630361,0.5107477707075689,0.5147787513426482
0.82,0.76,0.46598243328149813,0.4854645865340228,0.5125771695879092,0.5554209947613986
0.84,0.76,0.4292095391959276,0.45555459572413853,0.5183485642281479,0.6395564010009479
0.86,0.76,0.3909379815098619,0.4598274435087778,0.6063967686751104,0.7374347328277007
0.88,0.76,0.3514473010198657,0.4702322721019837,0.739706583,0.7477280765083039
0.9,0.76,0.3113470591279043,0.4925888504971026,0.9231235759024786,0.5693129512155103
0.92,0.76,0.26985747967173024,0.6082744629269285,0.7664480964544274,0.42079031582996684
0.94,0.76,0.22805631053241052,0.7422894041049771,0.5458806642699329,0.3206195971049712
0.96,0.76,0.1856319620267987,0.8978836064411154,0.3089147480978589,0.5197394590284155
0.98,0.76,0.14289430751495688,1.013330777320041,0.18207909622162227,0.7497738627279773
1,0.76,0.1,0.970197853,0.3562013517866045,0.6665663858917443
0,0.78,0.1,0.9460998481735311,0.37057964589038095,0.6471655527826548
0.02,0.78,0.13992521923974138,0.5828095075208636,0.3224872274238881,0.6079079346836125
0.04,0.78,0.17970462879385612,0.7411639575221415,0.16713441379092103,0.5853960145353407
0.06,0.78,0.21919241897671765,0.9003942662319576,0.32052524146377925,0.2792288161063118
0.08,0.78,0.2581001654599294,0.7100694984267905,0.6066108646457392,0.3142649056041167
0.1,0.78,0.2967178900933163,0.5666284500843459,0.7914040321559046,0.5041143805159393
0.12,0.78,0.33404244530486676,0.48974958107242395,0.7291107243639883,0.6728086730228424
0.14,0.78,0.3707996321632841,0.4615788911590186,0.6114106023050997,0.6936264729093845
0.16,0.78,0.406422082,0.43903057335605744,0.5080628106216838,0.6196067074978546
0.18,0.78,0.440649604,0.46057835994415747,0.4863590580041499,0.5277942873194507
0.2,0.78,0.47417966249016463,0.49735896350946446,0.514276674,0.5364734904200353
0.22,0.78,0.5052499661539499,0.44862171040557297,0.4205665355451663,0.4122985277957719
0.24,0.78,0.5353868807645878,0.4605129598990651,0.3917899865277158,0.33748858303452584
0.26,0.78,0.5636570172689312,0.5256201024267804,0.49659601558452515,0.46740200526359876
0.28,0.78,0.5898538866460148,0.5736206492678612,0.5462646888919632,0.5211630400620365
0.3,0.78,0.6150141224594684,0.5261195382985759,0.48153191693758746,0.4450271702819854
0.32,0.78,0.6367887967733421,0.5078325546035818,0.4189350482574918,0.3715087481140359
0.34,0.78,0.6573554279578805,0.45276338904385577,0.324686368,0.3288556819927196
0.36,0.78,0.675505973,0.3556016821176008,0.26220025952054044,0.4462528877098347
0.38,0.78,0.6911078574386426,0.2665197578747684,0.26699435689610185,0.5633317996795162
0.4,0.78,0.7054354118080505,0.17298432751042842,0.42902037942255855,0.5826680801392555
0.42,0.78,0.715783,0.140527995,0.6851179981674179,0.39662297652929507
0.44,0.78,0.7247661425390448,0.11525910212873183,0.9414338935013394,0.21114591899336763
0.46,0.78,0.7310203940868101,0.11493431252682013,0.8547291170932121,0.22579533284489647
0.48,0.78,0.7345000726545607,0.11343515839308695,0.6523754584632248,0.2864350686194953
0.5,0.78,0.7365924647323041,0.089944043,0.20250597035611428,0.40797457198933273
0.52,0.78,0.7345000726545607,0.3152946777413724,0.3991163149247934,0.4246280675191979
0.54,0.78,0.7310203940868101,0.37965139575591006,0.6398040066450436,0.3447982056704733
0.56,0.78,0.7247661425390448,0.20771984529870696,0.6657455851075956,0.23957041583735272
0.58,0.78,0.7157829999370942,0.1784666680123807,0.667607171,0.3412292922881388
0.6,0.78,0.7054354118080506,0.21994652542730184,0.6293933851595575,0.603543139
0.62,0.78,0.6911078574386427,0.2774471247007391,0.4426040170211871,0.6821421483706509
0.64,0.78,0.6755059728837481,0.3364277199280364,0.30620380757547894,0.6531805589851281
0.66,0.78,0.6573554279578806,0.42599801040441576,0.34219871411885566,0.47056004116873773
0.68,0.78,0.6367887967733421,0.47430492902503985,0.38951594876770246,0.3993066907246247
0.7,0.78,0.6150141224594684,0.5371131811720071,0.4684519498316435,0.4214677781799284
0.72,0.78,0.5898538866460149,0.5378721156801414,0.49904192955117027,0.46734094115438324
0.74,0.78,0.5636570172689314,0.5411603571158317,0.5254328758559935,0.5086588776108891
0.76,0.78,0.5353868807645878,0.5364095548897726,0.5291467068872305,0.5179770408611244
0.78,0.78,0.5052499661539498,0.5040481520958746,0.5054351896772257,0.5052135962783952
0.8,0.78,0.47417966249016474,0.4650609020657668,0.4661549329382785,0.476227393
0.82,0.78,0.44064960441575723,0.4490517333365004,0.47776124383281204,0.5442767234491461
0.84,0.78,0.4064220823154351,0.4259420086486641,0.4963709139732393,0.660028883
0.86,0.78,0.3707996321632841,0.42968991353780267,0.5977642530723033,0.7408435454396455
0.88,0.78,0.3340424453048668,0.44236045614393205,0.7463359681479993,0.7339029272791981
0.9,0.78,0.2967178900933164,0.46500633023327864,0.9221175635930905,0.5323052156810795
0.92,0.78,0.2581001654599294,0.5829625863344192,0.7529614182300339,0.40831056518920633
0.94,0.78,0.21919241897671782,0.7239357023167541,0.5230622420488604,0.3358431033960547
0.96,0.78,0.17970462879385637,0.8883903746559156,0.29491847948061917,0.549087389
0.98,0.78,0.13992521923974155,1.0125822788136367,0.1779660729029248,0.7705511575578442
1,0.78,0.1,0.9460998481735311,0.37057964589038095,0.6471655527826548
0,0.8,0.1,0.9188494095304951,0.3834841033961037,0.6284632481324781
0.02,0.8,0.13686417349211333,0.5889435628047011,0.3050536620990293,0.6153871332740666
0.04,0.8,0.17359371645119204,0.8146078840826095,0.1643819340044469,0.5624015142962792
0.06,0.8,0.21005399834420152,0.869313301,0.3565655101202158,0.2529309026019004
0.08,0.8,0.2459787081856589,0.6553308931184691,0.6425478151420744,0.3320134729511548
0.1,0.8,0.28163563200134023,0.5152871887341753,0.7875057488741739,0.53496581
0.12,0.8,0.3160985330206778,0.44738400402990003,0.7083754090160312,0.6855756926705928
0.14,0.8,0.3500375655227696,0.42231978273556015,0.5682846938026064,0.6799875779280318
0.16,0.8,0.3829288609903698,0.4085339156341688,0.46899152307420255,0.598616522
0.18,0.8,0.41453217681275245,0.43039196015025244,0.4523040132434039,0.49509721203207147
0.2,0.8,0.44549150281252636,0.4623267838036664,0.4705945612310358,0.47151106281142463
0.22,0.8,0.47417966249016485,0.4870033317073149,0.4873565038450164,0.47663947370293236
0.24,0.8,0.5020059955668209,0.522221494,0.5175015193177336,0.5002572765290362
0.26,0.8,0.5281086754415124,0.5281562538797564,0.5185788825394645,0.49996397422412797
0.28,0.8,0.5522970444988765,0.5164174790378337,0.48246670987362844,0.4396670117305283
0.3,0.8,0.5755282581475769,0.4881947643318739,0.4305349481026341,0.36918991839247245
0.32,0.8,0.5956334795321071,0.4530845839747241,0.3672935762635059,0.3328434102403817
0.34,0.8,0.6146232778243216,0.40574826243618806,0.3010775836715943,0.3542796953969015
0.36,0.8,0.6313822299319046,0.317758298,0.23877170811211285,0.5098461343165643
0.38,0.8,0.6457879261306385,0.24862202502637448,0.2908589117274726,0.585214806
0.4,0.8,0.6590169943749475,0.17073291614216657,0.4611414887551268,0.5729867653310275
0.42,0.8,0.6685712383159375,0.14022487927441685,0.7022690851670244,0.3902601919682354
0.44,0.8,0.6768656480571638,0.11562215464177948,0.9356591236009846,0.2141592899857044
0.46,0.8,0.6826403893988628,0.11400596416452687,0.8423794151867741,0.23464086829821304
0.48,0.8,0.6858532828246469,0.11207621296997602,0.6436303765518409,0.2961423186976642
0.5,0.8,0.6877852522924732,0.080476971,0.20093147225088048,0.4181827697723203
0.52,0.8,0.6858532828246469,0.306603754,0.3575311804575504,0.44325521918374455
0.54,0.8,0.6826403893988628,0.43614226236247927,0.588833249,0.3958434026220366
0.56,0.8,0.6768656480571638,0.243969002,0.6466638811510097,0.2687656348616231
0.58,0.8,0.6685712383159375,0.16572426658070816,0.6671418732873394,0.28713420258959726
0.6,0.8,0.6590169943749475,0.20503735778730764,0.6732338084198171,0.5076997970575817
0.62,0.8,0.6457879261306385,0.2523268394523461,0.5454693887696045,0.6730162237418772
0.64,0.8,0.6313822299319047,0.29438971116872714,0.34350528427403654,0.7638198913625024
0.66,0.8,0.6146232778243217,0.36087244397483886,0.30632151398280566,0.606894084
0.68,0.8,0.5956334795321071,0.40807402242983626,0.31895183848682784,0.4605178784409599
0.7,0.8,0.5755282581475769,0.4551543873589431,0.37063721621394746,0.3742405995973158
0.72,0.8,0.5522970444988765,0.4684394558623436,0.4066701122230535,0.3771246859047028
0.74,0.8,0.5281086754415124,0.47320693867684904,0.43427808516526845,0.40034243085286847
0.76,0.8,0.5020059955668209,0.4653814284136425,0.4320715883036788,0.39485569787675556
0.78,0.8,0.47417966249016474,0.44606530111503073,0.42562955616376275,0.4161368281029407
0.8,0.8,0.4454915028125265,0.42505591080440425,0.418854232,0.45163062565484285
0.82,0.8,0.4145321768127527,0.4143062067098512,0.4456066760898424,0.5547072717359571
0.84,0.8,0.38292886099036993,0.39808697039729335,0.48666272157183094,0.7022087647354357
0.86,0.8,0.3500375655227696,0.4023119418846468,0.6041054416122931,0.7490637565344845
0.88,0.8,0.3160985330206778,0.41790757639986675,0.7664458503317265,0.7072926141069802
0.9,0.8,0.28163563200134034,0.44145286765692093,0.9133047678574118,0.4814419978328045
0.92,0.8,0.2459787081856589,0.5626789537637871,0.730980961,0.3908713925804993
0.94,0.8,0.2100539983442017,0.7112084016948059,0.4907915366728649,0.3589621629472603
0.96,0.8,0.17359371645119226,0.8822312341039257,0.27646434082883264,0.5835290548914164
0.98,0.8,0.1368641734921135,1.0126281962547963,0.1738343528811869,0.7917263662376816
1,0.8,0.1,0.9188494095304951,0.3834841033961037,0.6284632481324781
0,0.82,0.1,0.8972659710790785,0.39859788096703425,0.6161587170995002
0.02,0.82,0.13356079278502297,0.6141200301103239,0.29123992076494065,0.6283376548212991
0.04,0.82,0.16699901921377924,0.8602916435442544,0.1636610138999768,0.5616236047840637
0.06,0.82,0.2001921129300021,0.8383385574551463,0.37265780260440473,0.259521462
0.08,0.82,0.232897627,0.6325714256572549,0.6417675747955826,0.3285612515293425
0.1,0.82,0.2653593511130204,0.4902789364835379,0.7996153030619845,0.5163066625898461
0.12,0.82,0.2967340482869089,0.4261359714136307,0.7203968015854372,0.6672264950787599
0.14,0.82,0.327631821,0.39789108445193583,0.5785024585361576,0.699027157
0.16,0.82,0.35757574298069605,0.38525404721419326,0.47064553623266425,0.6331944415445003
0.18,0.82,0.38634710100019787,0.3984015402416518,0.4319698461002009,0.5136162107163511
0.2,0.82,0.4145321768127526,0.41975039765223987,0.4294159742264879,0.45191690548431607
0.22,0.82,0.4406496044157573,0.43905283956694074,0.44396871977929625,0.450886949
0.24,0.82,0.46598243328149813,0.4619712871577621,0.4584146366896953,0.451202165
0.26,0.82,0.4897460646727112,0.46253349694476037,0.44840991667324215,0.4342199582407129
0.28,0.82,0.5117669257104754,0.45657051332777876,0.4220206428799066,0.4005469655927971
0.3,0.82,0.5329164015715152,0.4350910115736612,0.38001238031592005,0.3583652565544972
0.32,0.82,0.5512200038190357,0.4001617115001993,0.3306442456368961,0.3679326430660179
0.34,0.82,0.5685081354965502,0.35767840554283187,0.28811913478664997,0.42568515286528563
0.36,0.82,0.5837653260340526,0.2852020132006453,0.2533098815342638,0.5684554026511246
0.38,0.82,0.5968801347833421,0.22880809612172162,0.3436692613338122,0.585792993
0.4,0.82,0.6089237526385253,0.16574192931902978,0.5068893577198805,0.5400146439200589
0.42,0.82,0.6176218454138787,0.13767245347481188,0.7290950858479573,0.365326492
0.44,0.82,0.6251729971210754,0.1153631813476967,0.9125159077057814,0.2175737928116819
0.46,0.82,0.6304302666919592,0.11319421846050362,0.8144385495199629,0.24586463960759775
0.48,0.82,0.6333552542961481,0.11039891847630316,0.6222214318377206,0.30820794582892036
0.5,0.82,0.6351141009169896,0.077596079,0.20623941721051206,0.42838674127542953
0.52,0.82,0.6333552542961481,0.29282114852208213,0.32084805541376926,0.4604024296406687
0.54,0.82,0.6304302666919592,0.4646265286231978,0.5164772109977599,0.4422960677426844
0.56,0.82,0.6251729971210755,0.3041244182106545,0.603576932,0.317889739
0.58,0.82,0.6176218454138787,0.19210801847784845,0.6373459315731416,0.2831100789719357
0.6,0.82,0.6089237526385254,0.18723580175816806,0.6599143730114649,0.4218098309148022
0.62,0.82,0.5968801347833421,0.23125755168799922,0.611959152,0.5923784346798551
0.64,0.82,0.5837653260340526,0.26866590153330294,0.476215806,0.7264949153944238
0.66,0.82,0.5685081354965502,0.31762720108854015,0.38400794818403494,0.669540941
0.68,0.82,0.5512200038190357,0.35555558698767004,0.34884334425765917,0.5872231385733845
0.7,0.82,0.5329164015715152,0.39509545766744736,0.3559355706355488,0.49071155759804935
0.72,0.82,0.5117669257104754,0.40945177167533375,0.37770074075404264,0.4693577280613874
0.74,0.82,0.48974606467271126,0.4172100987000593,0.3967165887142976,0.4663348787444279
0.76,0.82,0.46598243328149813,0.41676833481072073,0.40748383420801365,0.4721187868192482
0.78,0.82,0.44064960441575723,0.40589718809608777,0.4151049533445199,0.5145143215942088
0.8,0.82,0.4145321768127527,0.3905891703590447,0.4094367025350917,0.5898397174056533
0.82,0.82,0.38634710100019803,0.38394873492467596,0.465446766,0.665340949
0.84,0.82,0.35757574298069617,0.3751593983979772,0.5524003829693961,0.7580016241752403
0.86,0.82,0.327631821,0.3853766824086996,0.6854008790795856,0.7413889350364531
0.88,0.82,0.2967340482869089,0.40929388679198375,0.8125770038172844,0.641328254
0.9,0.82,0.26535935111302045,0.4399173655533933,0.8798904508123282,0.40567978030376983
0.92,0.82,0.23289762694645397,0.5693413401825803,0.6780543497138785,0.3741660618819254
0.94,0.82,0.20019211293000222,0.7264361048273167,0.4338072378943092,0.4153373036519843
0.96,0.82,0.1669990192137794,0.8990170145629063,0.2447170390769501,0.6445300875288724
0.98,0.82,0.1335607927850231,1.0236301355049595,0.1726273725231181,0.8195865091405181
1,0.82,0.1,0.8972659710790785,0.39859788096703425,0.6161587170995002
0,0.84,0.1,0.8606994037535377,0.4061145464779264,0.5998364082746761
0.02,0.84,0.13018869793487972,0.635327973,0.27456287927107487,0.6354815354951375
0.04,0.84,0.16026714463910424,0.8768908846024933,0.17146352597625947,0.5522257237603168
0.06,0.84,0.19012508888201823,0.8103783269324935,0.37819874687837157,0.26090913425627926
0.08,0.84,0.2195444440734205,0.6007741202593911,0.6365176379478685,0.3221020460921836
0.1,0.84,0.2487445047390669,0.4613800964144403,0.790856475,0.4940117446758949
0.12,0.84,0.27696675985228736,0.3987916330547017,0.7332327630901972,0.6419146392156702
0.14,0.84,0.30476001013706344,0.3701494121700777,0.5907003970221527,0.6951590920125028
0.16,0.84,0.331695251,0.3572784186380066,0.4747448312098461,0.6691475063086155
0.18,0.84,0.357575743,0.3642893100053765,0.4143019593331131,0.5461988135399878
0.2,0.84,0.3829288609903699,0.3735749780306173,0.38186637693846387,0.44186237789232147
0.22,0.84,0.4064220823154352,0.3823326042316287,0.3745965843648628,0.4095075753578404
0.24,0.84,0.4292095391959276,0.39371346639293725,0.3722514295479878,0.3791930681940328
0.26,0.84,0.4505854671872742,0.3975560963298451,0.3695201359223094,0.37997523354853346
0.28,0.84,0.47039373352929265,0.3913310433680786,0.3474699553907015,0.3686360542332608
0.3,0.84,0.4894181690466469,0.37621275683581573,0.32204362979457773,0.37565551440763323
0.32,0.84,0.5058826763933618,0.3415738972383724,0.28797149567875774,0.43487679465324547
0.34,0.84,0.5214337448205598,0.30321229778596576,0.27265587138916575,0.5297742942182185
0.36,0.84,0.5351579354087249,0.24881418223585705,0.279757427,0.641235939
0.38,0.84,0.546955005,0.20553127687712466,0.4172605170288176,0.584433495
0.4,0.84,0.5577885134807127,0.16000785004770163,0.5714863857014089,0.49785401206529856
0.42,0.84,0.5656126461550125,0.13431521393705265,0.7742822592394305,0.3310737078398501
0.44,0.84,0.5724050792005972,0.11564277831660139,0.8907358774154912,0.22364179792323255
0.46,0.84,0.5771341129887525,0.11304714447449235,0.7874404594415392,0.26011497603745726
0.48,0.84,0.5797652059969465,0.10951761763568874,0.6017875100823877,0.3232931194440948
0.5,0.84,0.5813473286151601,0.073344781,0.2128151399876595,0.441097508
0.52,0.84,0.5797652059969466,0.27809624220964757,0.28534871884735236,0.4802198333376532
0.54,0.84,0.5771341129887525,0.4979880485708792,0.44085048777150904,0.49548797771582803
0.56,0.84,0.5724050792005974,0.37495440396531615,0.5581473646774767,0.3758257765314229
0.58,0.84,0.5656126461550126,0.22760276941947552,0.607207595,0.28356222569265066
0.6,0.84,0.5577885134807128,0.16869419276653316,0.6433962218216506,0.3320606178421384
0.62,0.84,0.5469550047551531,0.2049291759953402,0.6818852795860781,0.48845865088197893
0.64,0.84,0.5351579354087249,0.24108844602461688,0.6407769356378811,0.6576428808551253
0.66,0.84,0.5214337448205599,0.27395684406440424,0.5122581379459316,0.7181703104673554
0.68,0.84,0.5058826763933617,0.3013481286109261,0.41998318089871384,0.72977351
0.7,0.84,0.48941816904664703,0.32948632044058707,0.35861351702248206,0.6745076237798742
0.72,0.84,0.4703937335292928,0.3453566076507433,0.3566728222849037,0.6273576658287008
0.74,0.84,0.45058546718727427,0.35694618728649236,0.36552141572479213,0.5989164682780832
0.76,0.84,0.4292095391959276,0.35914607678480315,0.3672273782169825,0.6016886334244231
0.78,0.84,0.4064220823154351,0.3562562013766757,0.3972954871776615,0.6360759473101734
0.8,0.84,0.38292886099036993,0.3510103855504769,0.4353364799001453,0.6885846004408905
0.82,0.84,0.3575757429806961,0.3520681137032222,0.5245705941924645,0.7147263949653686
0.84,0.84,0.331695251,0.3524254528410269,0.6510744743171578,0.7434732726453235
0.86,0.84,0.30476001013706344,0.3683582211441477,0.7529945918541601,0.6800292289619851
0.88,0.84,0.27696675985228736,0.39819328864986486,0.8228109227964816,0.5529766600653738
0.9,0.84,0.24874450473906692,0.43709526724230374,0.8137200545380074,0.3421487214721084
0.92,0.84,0.2195444440734205,0.5752948727780451,0.6080583237608559,0.38056559938501683
0.94,0.84,0.19012508888201837,0.7417176789944387,0.3685082806212788,0.4852995940188342
0.96,0.84,0.1602671446391044,0.9078555228767893,0.2170911736057439,0.6961082915747336
0.98,0.84,0.13018869793487986,1.0276737374449176,0.1723879479668311,0.8373611916734637
1,0.84,0.1,0.8606994037535377,0.4061145464779264,0.5998364082746761
0,0.86,0.1,0.8358590109693134,0.41648162967606317,0.5890081663578602
0.02,0.86,0.12667917479863078,0.6661756225565367,0.26321181271138683,0.647261321
0.04,0.86,0.1532609153899049,0.8933939983071694,0.1706384884534542,0.5677863884034612
0.06,0.86,0.17964778756646566,0.797650082,0.36863351860228855,0.2833667149717073
0.08,0.86,0.20564705793273008,0.5925610823700997,0.6092863471704012,0.3032348121310146
0.1,0.86,0.2314525273938464,0.45158471496390895,0.7864795999589954,0.44147537881527543
0.12,0.86,0.25639386401596054,0.38718929992996737,0.7674444774462219,0.5948892078114024
0.14,0.86,0.28095606885729335,0.35196703042457517,0.6532985220308675,0.6910217412296132
0.16,0.86,0.3047600101370634,0.33556946909909147,0.5262594026444776,0.7190081931192864
0.18,0.86,0.32763182054729983,0.33700990434312295,0.43554606875594226,0.6487276549085594
0.2,0.86,0.35003756552276954,0.34149806333798693,0.3830515557163699,0.5583963737201769
0.22,0.86,0.37079963216328415,0.345524879,0.3690005374707991,0.5068433330985916
0.24,0.86,0.3909379815098619,0.3493427459131401,0.35314521123517223,0.45954307363835356
0.26,0.86,0.4098288962685661,0.34618847910919515,0.3386519543739604,0.44977350419307266
0.28,0.86,0.4273343945625472,0.33748875293921704,0.3231086651416152,0.45323288773227766
0.3,0.86,0.44414718462416647,0.32170184249251244,0.3067636408936842,0.4800271197728634
0.32,0.86,0.4586976455424835,0.29355256642608474,0.30046072235419274,0.5462783869223693
0.34,0.86,0.47244085744813274,0.262058189,0.3159761602323196,0.5988055709535685
0.36,0.86,0.4845695713284466,0.22149956047057728,0.3706106383441112,0.6370571947055723
0.38,0.86,0.4949951973651787,0.18685201621241618,0.5044229174107662,0.5443643092393431
0.4,0.86,0.504569279,0.15310668434210786,0.6364287937965839,0.4385393144658001
0.42,0.86,0.5114838341825322,0.13085589611885812,0.7972711387288627,0.29803809629231953
0.44,0.86,0.5174866273113402,0.11594396251719154,0.8484461101705683,0.23461770219362255
0.46,0.86,0.5216658972929398,0.11238292265376071,0.7449418338100328,0.2778015065350561
0.48,0.86,0.5239911181563398,0.10941321799131423,0.5705719615419853,0.3406548284127584
0.5,0.86,0.5253893144606402,0.075947581,0.22238854604578281,0.4543750528886674
0.52,0.86,0.5239911181563399,0.26191411773718654,0.25641939929680335,0.4989269780188287
0.54,0.86,0.5216658972929399,0.49493329307104933,0.3611720482147391,0.5370520338780498
0.56,0.86,0.5174866273113401,0.43971883958010505,0.48922776963812575,0.4408613546801933
0.58,0.86,0.5114838341825322,0.3091644356811501,0.5545853781152442,0.33750541647190435
0.6,0.86,0.504569279,0.2012066104724725,0.5938262912293538,0.3132195244200322
0.62,0.86,0.4949951973651787,0.19877875359877376,0.6574419198098285,0.4004718009924042
0.64,0.86,0.48456957132844647,0.21757740272583267,0.7002333188551482,0.5169185709258637
0.66,0.86,0.4724408574481327,0.2456129795343633,0.6369168307152907,0.6194367138962804
0.68,0.86,0.4586976455424834,0.26828113842115353,0.577997248,0.6890093317194782
0.7,0.86,0.44414718462416647,0.2897574548860487,0.5020278218568583,0.7122288148381681
0.72,0.86,0.4273343945625472,0.303510382,0.48213281814135606,0.709888891
0.74,0.86,0.40982889626856617,0.3146474033786929,0.47508858155771716,0.7097781183767765
0.76,0.86,0.3909379815098619,0.3223924943237079,0.4834814481674454,0.7066689990001807
0.78,0.86,0.3707996321632841,0.3258407974266855,0.5288403427492995,0.7292515092901307
0.8,0.86,0.3500375655227696,0.32554227960964344,0.6034567447973558,0.7718613020903589
0.82,0.86,0.327631821,0.33204236564497014,0.6860365745657124,0.7451269380972797
0.84,0.86,0.30476001013706344,0.3394567763626718,0.7913526426928406,0.7027411753031632
0.86,0.86,0.2809560688572934,0.36175831589571783,0.8293723139721169,0.5819884326011954
0.88,0.86,0.25639386401596054,0.4019341918205528,0.8164517603250869,0.44093247883612996
0.9,0.86,0.2314525273938464,0.45858507459699016,0.7209422814600012,0.2999219622178901
0.92,0.86,0.20564705793273008,0.6076317102381289,0.5129006556767526,0.41315631325696345
0.94,0.86,0.17964778756646577,0.7793851270503132,0.29222830297947716,0.5788843669239092
0.96,0.86,0.15326091538990505,0.9353194397579427,0.18610624252320207,0.7636218056185753
0.98,0.86,0.12667917479863092,1.0420239883005835,0.1762856980969687,0.8604105922435592
1,0.86,0.1,0.8358590109693134,0.41648162967606317,0.5890081663578602
0,0.88,0.1,0.8089919593698285,0.41466059578402437,0.5730916111912867
0.02,0.88,0.12305785742287326,0.6810433942037393,0.2514493262701714,0.653026854
0.04,0.88,0.14603150594204922,0.8991249423774141,0.16778764286136366,0.5815298599528406
0.06,0.88,0.1688367366538306,0.7904093130078451,0.3448969102976374,0.31312071727782315
0.08,0.88,0.19130697697156435,0.5814082315427311,0.568254559,0.2909730174075719
0.1,0.88,0.21360972209227425,0.4413200162675945,0.7376789929070199,0.37787692730271516
0.12,0.88,0.2351656280792207,0.3744336478922636,0.7674207451535974,0.5174107150547925
0.14,0.88,0.2563938640159606,0.3348957631831463,0.7097692930519354,0.6267752629486582
0.16,0.88,0.2769667598522873,0.31303144047341586,0.6259956098805455,0.6861534880425465
0.18,0.88,0.2967340482869088,0.3076372105493917,0.5186741681960839,0.6696264536701982
0.2,0.88,0.3160985330206778,0.3043166324020724,0.43202513005085474,0.6371954064309822
0.22,0.88,0.3340424453048668,0.3028582511959758,0.39692336637277315,0.6118997954813148
0.24,0.88,0.3514473010198657,0.3009654837037673,0.36329178761649183,0.5823392287819855
0.26,0.88,0.3677740435964842,0.29611551531983105,0.35501296502660107,0.5776896002244516
0.28,0.88,0.3829034202292158,0.2852194020396063,0.34417576894509394,0.5872810706314427
0.3,0.88,0.3974341138900038,0.2715728870177208,0.3484285623743148,0.6136544665979218
0.32,0.88,0.41000955731447064,0.2483009930675815,0.3694291745874737,0.6369439125522784
0.34,0.88,0.421887324,0.2236869663546499,0.41520109015411094,0.6236251169139198
0.36,0.88,0.4323697382619904,0.19523064607675686,0.501530829,0.5851611943666308
0.38,0.88,0.4413802342954548,0.16901330455759445,0.610724948,0.4771798797538842
0.4,0.88,0.44965477134644816,0.14545496291289253,0.7118590240226735,0.3675464151433677
0.42,0.88,0.4556307738905395,0.1276506565698233,0.8152737668163779,0.26624701174118165
0.44,0.88,0.46081877348751965,0.11723126947611487,0.7979835942070195,0.2534143706033209
0.46,0.88,0.46443076719027704,0.11238082064830847,0.695589906,0.3028167814817569
0.48,0.88,0.4664403724929014,0.11154744983721496,0.5364209708773582,0.36383645031872053
0.5,0.88,0.4676487835954591,0.080595742,0.23440391386829035,0.47199068551661005
0.52,0.88,0.4664403724929013,0.2456124946339489,0.23312742677632114,0.5213676663115102
0.54,0.88,0.46443076719027704,0.47764561958963947,0.2825639775539429,0.5799506358583337
0.56,0.88,0.4608187734875196,0.4970758624751718,0.4081592055250731,0.5139565415705074
0.58,0.88,0.4556307738905396,0.4190383973255874,0.4906292270291461,0.42073671434066945
0.6,0.88,0.4496547713464482,0.28724772919807273,0.5361370561242327,0.34564300443025375
0.62,0.88,0.4413802342954548,0.22458985668753254,0.5913706160223842,0.3495181741453114
0.64,0.88,0.43236973826199043,0.2026977367908549,0.6676900795656079,0.3897671757726931
0.66,0.88,0.42188732426358394,0.21821729140521914,0.6971745084463958,0.4731399142708338
0.68,0.88,0.4100095573144706,0.23683314575985334,0.7063888357104974,0.5499920121959351
0.7,0.88,0.3974341138900039,0.2543817478569379,0.6827737067209472,0.6190880339363044
0.72,0.88,0.38290342022921586,0.26775466,0.6655256156037188,0.6542070530450451
0.74,0.88,0.3677740435964843,0.2797846794716388,0.6573625991995173,0.675653437
0.76,0.88,0.3514473010198657,0.28744872976249414,0.6630657086161026,0.6857025163808732
0.78,0.88,0.3340424453048669,0.29570100286977496,0.6932191204927218,0.6737079554054282
0.8,0.88,0.3160985330206778,0.3023964210499272,0.7365992651969485,0.6508333899975031
0.82,0.88,0.29673404828690897,0.3158550095811367,0.7634521625327522,0.5906919261518513
0.84,0.88,0.27696675985228736,0.330659996,0.7982445550421899,0.5108550892115574
0.86,0.88,0.25639386401596054,0.3654395217344954,0.7726143095983835,0.43916319482999233
0.88,0.88,0.2351656280792207,0.42434869585720464,0.7001189463594568,0.38833421307051297
0.9,0.88,0.21360972209227427,0.5097323238738032,0.557471409,0.3806256175283349
0.92,0.88,0.19130697697156435,0.6562536370632983,0.3927111084104768,0.5125545542781775
0.94,0.88,0.16883673665383073,0.8205548520683273,0.2267462883437542,0.6753024138073789
0.96,0.88,0.14603150594204936,0.955844909,0.1729131796680577,0.8086429901976591
0.98,0.88,0.12305785742287338,1.0504236875861221,0.18433751219611394,0.8698743775192361
1,0.88,0.1,0.8089919593698285,0.41466059578402437,0.5730916111912867
0,0.9,0.1,0.7840326478922455,0.4105714636364414,0.5565325118851043
0.02,0.9,0.11938064292736142,0.6934195309387892,0.24022253161563245,0.6581358325280604
0.04,0.9,0.13869050639486538,0.9046790349836232,0.16068842958663176,0.5993870498784402
0.06,0.9,0.1578588109426544,0.7894689492366933,0.31365161270593267,0.35442602954609603
0.08,0.9,0.17674554860016095,0.5763703358743961,0.5184838576828247,0.28789871203040196
0.1,0.9,0.1954915028125263,0.43408438733073956,0.6826226158730299,0.30874267645142456
0.12,0.9,0.21360972209227425,0.3648661069777394,0.7419795489593477,0.4166488047010955
0.14,0.9,0.23145252739384642,0.32058941277446007,0.7345404805387828,0.5372788074205072
0.16,0.9,0.2487445047390669,0.2916371304518868,0.7010515893797652,0.6339716353397906
0.18,0.9,0.26535935111302034,0.276640501,0.6356340040191646,0.6880559105953953
0.2,0.9,0.2816356320013403,0.26522301654510755,0.5736632333469213,0.724830212
0.22,0.9,0.29671789009331645,0.26035157873825165,0.532457417,0.7320800329933418
0.24,0.9,0.3113470591279043,0.2543118025987261,0.49150121236869104,0.7328858623322875
0.26,0.9,0.3250700500477155,0.24863822501991764,0.4734906707369837,0.7237360272729142
0.28,0.9,0.3377866282125916,0.23732569954692495,0.47418692216091424,0.7094764426317743
0.3,0.9,0.3500000000000001,0.22618724816480382,0.4901524932506769,0.6892318150273947
0.32,0.9,0.3605699403978906,0.20841188664054222,0.5395604002671122,0.6296870720499972
0.34,0.9,0.3705534681729745,0.19018932367810437,0.5966689329751956,0.5526638388835539
0.36,0.9,0.37936417070244544,0.17104223065348464,0.6728627700430109,0.4649630457922777
0.38,0.9,0.38693769338585615,0.1523426861517579,0.7326221255665097,0.371338962
0.4,0.9,0.39389262614623666,0.1351524310952495,0.7893016439707355,0.2832115924794015
0.42,0.9,0.3989155894387908,0.12370195100145845,0.8141602205552786,0.23978389505356373
0.44,0.9,0.4032762186964175,0.11732216375852815,0.7393263666199147,0.2746009861621019
0.46,0.9,0.4063121798841893,0.11024281222015855,0.6390816957842204,0.3298787987365189
0.48,0.9,0.40800129791804696,0.11298734634529833,0.49870431403620685,0.3880575745312694
0.5,0.9,0.40901699437494754,0.086724455,0.24936798654899892,0.4899116310649186
0.52,0.9,0.40800129791804696,0.2271964135772126,0.21431962895805207,0.5436985607033867
0.54,0.9,0.4063121798841892,0.4354646749590072,0.20513049552538964,0.6161187308414049
0.56,0.9,0.40327621869641744,0.5393210505260768,0.31114828067902117,0.5886892821521641
0.58,0.9,0.3989155894387908,0.5599287209980313,0.40852432578857095,0.5321213563153355
0.6,0.9,0.39389262614623666,0.45189193009411155,0.4702654303800762,0.4388577964379925
0.62,0.9,0.38693769338585615,0.3183975643499969,0.4956364182375572,0.3685162891609647
0.64,0.9,0.37936417070244544,0.2115117508743961,0.5325665871877686,0.3195987371429932
0.66,0.9,0.37055346817297447,0.1744017267966418,0.6060928006917327,0.3200176909648746
0.68,0.9,0.3605699403978905,0.1679550051691588,0.6808371940236377,0.3363232842310333
0.7,0.9,0.3500000000000001,0.17358006677781315,0.7480622376137529,0.36354391365823324
0.72,0.9,0.33778662821259164,0.19279426191907623,0.7902626104368096,0.3921574247267802
0.74,0.9,0.3250700500477156,0.2111771974849393,0.8198733956713031,0.41712881641833055
0.76,0.9,0.3113470591279043,0.21980891053388177,0.8405680499371156,0.4131248253651145
0.78,0.9,0.2967178900933164,0.23619957821210885,0.844773701,0.4053954618168738
0.8,0.9,0.28163563200134034,0.2515747612901467,0.8441297602490457,0.3881477684627204
0.82,0.9,0.26535935111302045,0.2838707615904801,0.8042534944005373,0.37510399881750234
0.84,0.9,0.24874450473906692,0.3250685016406419,0.7507079356638028,0.3686293312419211
0.86,0.9,0.2314525273938464,0.3862550199639133,0.6573689791451087,0.3841812910330847
0.88,0.9,0.21360972209227427,0.47297145070835167,0.5323475444810314,0.43081286110522815
0.9,0.9,0.19549150281252636,0.5809436937885827,0.37687456687550386,0.5065385751138324
0.92,0.9,0.17674554860016095,0.7154294676233367,0.27391608912789295,0.6242702973258516
0.94,0.9,0.15785881094265447,0.8638460273678952,0.1796206111147956,0.7587823426043084
0.96,0.9,0.1386905063948655,0.9790179213639917,0.16755853422060057,0.8482350195437351
0.98,0.9,0.11938064292736153,1.0598316721897905,0.19307342839190988,0.8780059345444965
1,0.9,0.1,0.7840326478922455,0.4105714636364414,0.5565325118851043
0,0.92,0.1,0.7703557862142689,0.410875347,0.5395860708651312
0.02,0.92,0.11557602540410612,0.7086706329010867,0.23615503154325446,0.6669046574808684
0.04,0.92,0.13109516607693886,0.9241212322407149,0.1437300541694008,0.6424666952612907
0.06,0.92,0.1465005372872247,0.8186066857345796,0.2610293475873939,0.4243148078679486
0.08,0.92,0.16167961605445635,0.6118675360446286,0.4352715586984227,0.3245098230991441
0.1,0.92,0.1767455486001609,0.46152572189105484,0.5941881596760419,0.282364028
0.12,0.92,0.1913069769715643,0.3813105023658075,0.6890428892874245,0.3196867999520073
0.14,0.92,0.20564705793273005,0.32744904621723503,0.7324309378479665,0.3875628840210699
0.16,0.92,0.21954444407342044,0.29405091442968123,0.7441368520292294,0.45739993453728567
0.18,0.92,0.2328976269464539,0.2760884900151771,0.7075269076498008,0.5192340154633684
0.2,0.92,0.24597870818565887,0.26028835559169033,0.6670550028225432,0.5658971568426261
0.22,0.92,0.2581001654599294,0.24997468045348098,0.6412852236181376,0.5811130698464586
0.24,0.92,0.26985747967173024,0.2392547637434249,0.6119168052626547,0.5877856623576287
0.26,0.92,0.2808865077585915,0.22981189610304556,0.6033008121390315,0.579562545
0.28,0.92,0.29110669216071844,0.21821742442098518,0.6001726337524576,0.5595999969807465
0.3,0.92,0.3009224547204782,0.2070703579533908,0.612512804,0.5319716221407618
0.32,0.92,0.3094174082044514,0.1926574525585767,0.6349691832967301,0.4827220801989055
0.34,0.92,0.3174410678338112,0.1780213711320043,0.658885878,0.4299271707095131
0.36,0.92,0.32452213975394406,0.16367676907258194,0.6956303157626532,0.3695644203936035
0.38,0.92,0.3306089028276724,0.15003698609810082,0.7156356894414693,0.31928904393764945
0.4,0.92,0.33619851147819857,0.13774226037613202,0.7320991006689757,0.27689691749917594
0.42,0.92,0.3402354159370419,0.1309807355766574,0.7158116352313298,0.27626400595321327
0.44,0.92,0.343740009,0.12487387352134643,0.6404691323581435,0.3213592507039703
0.46,0.92,0.3461799803724479,0.11780008357767324,0.5538092533705017,0.37557360619330127
0.48,0.92,0.3475375073391491,0.12755143337099567,0.4438933862853971,0.42682436637867605
0.5,0.92,0.34835381224063455,0.11295554121358525,0.2544724817212918,0.5188316131228401
0.52,0.92,0.3475375073391491,0.22445278316739342,0.20725579946963232,0.5722862651870553
0.54,0.92,0.3461799803724479,0.38235075966991316,0.1722454126450154,0.6422100402732369
0.56,0.92,0.34374000927531506,0.506832235,0.23661858051536766,0.6417626570734156
0.58,0.92,0.3402354159370419,0.5885538128056688,0.308490022,0.6232986079406606
0.6,0.92,0.33619851147819857,0.568633713,0.3690433711935636,0.565075158
0.62,0.92,0.33060890282767247,0.49415168623638783,0.397993228,0.5093728023433557
0.64,0.92,0.32452213975394406,0.41425811227400366,0.4215531715449104,0.46047404374110273
0.66,0.92,0.31744106783381115,0.35173366005768975,0.46066273955598935,0.4310514038197343
0.68,0.92,0.30941740820445135,0.3164045064479986,0.49830390096273053,0.4191553529147196
0.7,0.92,0.3009224547204782,0.2916402093674476,0.5437152495379993,0.4127784966551263
0.72,0.92,0.29110669216071844,0.29239511940642454,0.5732832703900083,0.4188765883530219
0.74,0.92,0.28088650775859153,0.2974859049926239,0.5964737926654855,0.42517600531461464
0.76,0.92,0.26985747967173024,0.3056459765791084,0.6111691093268009,0.42474633
0.78,0.92,0.2581001654599294,0.32550317928654915,0.606523782,0.42751662105143706
0.8,0.92,0.2459787081856589,0.3480020272733919,0.5945689837226953,0.42750668108664547
0.82,0.92,0.23289762694645397,0.38611082573507616,0.5494590198975596,0.43892712852172633
0.84,0.92,0.2195444440734205,0.43460128016046523,0.48935565942762005,0.45968644572883216
0.86,0.92,0.20564705793273008,0.5004286726703777,0.4149351295482556,0.499948584
0.88,0.92,0.19130697697156432,0.5899474868980344,0.32707313026558626,0.5660891355963928
0.9,0.92,0.17674554860016095,0.6962639998991287,0.2356053783343693,0.6518994818815274
0.92,0.92,0.16167961605445635,0.8106485842515719,0.1962891070335472,0.7418282228726978
0.94,0.92,0.14650053728722479,0.9350219244963933,0.16409873192970312,0.8424463045256182
0.96,0.92,0.13109516607693894,1.0252544402823762,0.1742025671832809,0.8955875073685473
0.98,0.92,0.11557602540410619,1.0816093164829894,0.20313996697705383,0.8917649380541617
1,0.92,0.1,0.7703557862142689,0.410875347,0.5395860708651312
0,0.94,0.1,0.7482910193750787,0.4003806593476872,0.5172329649334504
0.02,0.94,0.11174283493352043,0.7092176629472842,0.22882521901620284,0.6673343575718542
0.04,0.94,0.12344278421474823,0.9274769034163844,0.1311468940414127,0.6682858883566392
0.06,0.94,0.13505696219139082,0.8414843051768451,0.2077902777690644,0.48842821814938653
0.08,0.94,0.14650053728722476,0.6462842555636477,0.3379301006993843,0.39197456803232783
0.1,0.94,0.15785881094265442,0.49918546392636864,0.46358339001292914,0.3323345858748864
0.12,0.94,0.16883673665383073,0.4095035811662818,0.5599267608309045,0.31988244440067426
0.14,0.94,0.17964778756646574,0.34078303801270154,0.6352515711123783,0.32017674263640344
0.16,0.94,0.19012508888201832,0.29377382536792185,0.6906280170480502,0.3324607048120666
0.18,0.94,0.20019211293000216,0.26560937663220235,0.7160354216072767,0.3508882638508341
0.2,0.94,0.2100539983442017,0.24259224090186507,0.7310759705292024,0.36997489291651076
0.22,0.94,0.21919241897671785,0.23033937354749218,0.7301732732563423,0.38562834390863093
0.24,0.94,0.2280563105324105,0.21691872508077922,0.7252256463265325,0.39030972497238736
0.26,0.94,0.2363711439344561,0.20756244349169045,0.7187835024972894,0.3892456709912065
0.28,0.94,0.24407618647969226,0.19586476860860524,0.7142382792417701,0.371355576
0.3,0.94,0.2514763335965236,0.1867916117540708,0.7104481374188357,0.3541363566954894
0.32,0.94,0.25788071686774855,0.1751111015047883,0.7065191405798867,0.3263462793741771
0.34,0.94,0.2639297896026636,0.16387036283467668,0.6998205069178107,0.3030659306784432
0.36,0.94,0.2692682412649592,0.15539417504906416,0.693799778,0.2830096092633116
0.38,0.94,0.27385707905893175,0.14700077578854637,0.6785846822436589,0.277369299
0.4,0.94,0.2780711099187429,0.14022621980099148,0.6553275799547346,0.2841209998805377
0.42,0.94,0.28111455,0.13784051600581376,0.6063786872129936,0.32274470194028604
0.44,0.94,0.2837566787006031,0.13093711120750998,0.5367160098275252,0.3733406649242286
0.46,0.94,0.28559618377926316,0.12454132885755262,0.46578926583642055,0.42596643268634843
0.48,0.94,0.28661962940638525,0.1423557783060362,0.38857107250465595,0.4693253092474997
0.5,0.94,0.2872350453077384,0.13954376094304388,0.26079296538314556,0.5506839110161068
0.52,0.94,0.28661962940638536,0.221541603,0.20361491076016647,0.603745759
0.54,0.94,0.2855961837792632,0.3254106599884861,0.14632488280138883,0.6699112945000434
0.56,0.94,0.2837566787006031,0.45945970304928707,0.16595449479530722,0.6947097468400101
0.58,0.94,0.28111455017212705,0.592558517,0.20506326050073626,0.7135358922443836
0.6,0.94,0.27807110991874295,0.6664054795978328,0.2565665712203399,0.6962135339133922
0.62,0.94,0.2738570790589318,0.6775636884855841,0.29497440575434747,0.666439614
0.64,0.94,0.2692682412649592,0.6550170078385473,0.31940857137900114,0.6300863714823448
0.66,0.94,0.26392978960266367,0.5921803869930253,0.3289639764916939,0.5861317489132221
0.68,0.94,0.25788071686774855,0.5397327878278504,0.3333347410110786,0.5565962246358424
0.7,0.94,0.2514763335965236,0.4860946682730287,0.3404627180215203,0.5253981286064898
0.72,0.94,0.24407618647969226,0.46206700482929663,0.3461405949840714,0.5148099682047691
0.74,0.94,0.2363711439344561,0.44773743336248406,0.35179626610335607,0.5092005984091572
0.76,0.94,0.22805631053241052,0.44382551659156777,0.34929481709927784,0.5065947808197492
0.78,0.94,0.21919241897671785,0.46136957099085985,0.3399816872249644,0.5205490981281651
0.8,0.94,0.2100539983442017,0.4859405407535132,0.3238350936299002,0.5395979217329916
0.82,0.94,0.20019211293000222,0.5281197439218703,0.29943118719929357,0.5687894295676139
0.84,0.94,0.19012508888201837,0.5837707066536099,0.273617447,0.6093680569494933
0.86,0.94,0.17964778756646577,0.6476227983542675,0.24688873015141644,0.6533651532628715
0.88,0.94,0.16883673665383073,0.7303199309365639,0.22061353722751875,0.712425836
0.9,0.94,0.15785881094265447,0.8226716400903675,0.19384884901644683,0.7789821953946012
0.92,0.94,0.14650053728722476,0.9079408312617625,0.18264066490725528,0.8362831749325758
0.94,0.94,0.13505696219139085,1.0018852697612197,0.174018583,0.9030709646601487
0.96,0.94,0.1234427842147483,1.060071649303359,0.1837522880643579,0.922921612
0.98,0.94,0.11174283493352048,1.0885754527645939,0.2064735431476179,0.888764548
1,0.94,0.1,0.7482910193750787,0.4003806593476872,0.5172329649334504
0,0.96,0.1,0.7365218228977153,0.397063153,0.49621024073385067
0.02,0.96,0.10785249856827386,0.7161486658236172,0.22832989028209127,0.6719971565806113
0.04,0.96,0.11567631926402938,0.9405784889116662,0.11821074102834708,0.7128312323248038
0.06,0.96,0.12344278421474827,0.8814687975719808,0.15055565946620966,0.5674367666324049
0.08,0.96,0.1310951660769389,0.7091542983154965,0.22547363855425145,0.46632071911328155
0.1,0.96,0.13869050639486546,0.5699891084680915,0.3097169308602638,0.39276930516011016
0.12,0.96,0.14603150594204933,0.48079278886529697,0.38580099151998354,0.3625477044322195
0.14,0.96,0.15326091538990505,0.40851778235946173,0.45256880409211053,0.34364054545687756
0.16,0.96,0.1602671446391044,0.35690940354465095,0.5038337834208418,0.3373277885967301
0.18,0.96,0.16699901921377938,0.3184055131390693,0.5355970412447281,0.33485289533516993
0.2,0.96,0.17359371645119226,0.2853656026715827,0.5610728982505693,0.3336660598067622
0.22,0.96,0.1797046287938564,0.2648348519160999,0.5729326389515521,0.33376606493760186
0.24,0.96,0.18563196202679869,0.24501324475034703,0.5802511206529513,0.33202223026533617
0.26,0.96,0.19119213704029728,0.23102511118611682,0.5820381866172979,0.3301809760619133
0.28,0.96,0.1963445415403593,0.21754370105225432,0.5783738877967163,0.32697114934036264
0.3,0.96,0.201293061,0.20720829547039424,0.5731101489413984,0.3246701956847574
0.32,0.96,0.2055757072445175,0.19730459819285795,0.5628306249635675,0.32420657629963234
0.34,0.96,0.209620756,0.18821998702996579,0.5521449264494943,0.32597738497899953
0.36,0.96,0.2131906076950063,0.18304417759326824,0.5377691479826875,0.3349475087911383
0.38,0.96,0.2162591888690762,0.1774918177783919,0.518126695,0.35332300274689754
0.4,0.96,0.21907713457645134,0.1723352528450055,0.49293050263044325,0.3777390366910248
0.42,0.96,0.22111229988087933,0.1703095552143774,0.4537068179498184,0.420311398
0.44,0.96,0.22287910581867124,0.16391592597025814,0.4101659222730844,0.45800598911856605
0.46,0.96,0.22410919302319093,0.16307940383060063,0.36427367439606173,0.5022156985669706
0.48,0.96,0.22479357676588851,0.18731124202972804,0.3198069832402939,0.5347183683678967
0.5,0.96,0.225205109,0.1994805193863847,0.24714880370289063,0.6019740767410494
0.52,0.96,0.22479357676588854,0.2550041350636306,0.19938899983267794,0.6486367924207118
0.54,0.96,0.224109193,0.31825118030527383,0.14976218365972493,0.7046677440821848
0.56,0.96,0.22287910581867124,0.41581853945618275,0.14177577332628633,0.7361438402701366
0.58,0.96,0.22111229988087933,0.5244290362627679,0.14718660004070522,0.7682008547143157
0.6,0.96,0.21907713457645134,0.6197650585966883,0.1693462555200076,0.7776904435451969
0.62,0.96,0.2162591888690762,0.6915750167723849,0.19619418398523222,0.78088892
0.64,0.96,0.2131906076950063,0.7468376378822094,0.22108063875956746,0.7787608531486309
0.66,0.96,0.209620756,0.7519397480579323,0.23517362654385626,0.7586236394176396
0.68,0.96,0.2055757072445175,0.7580700125695213,0.24304403063525026,0.7495037398617532
0.7,0.96,0.201293061,0.7414961517961076,0.24600477586657493,0.7303767376415445
0.72,0.96,0.1963445415403593,0.7372772388190967,0.24337459963143404,0.7279916191402529
0.74,0.96,0.19119213704029728,0.7352038598382062,0.23912938131826592,0.7284421734487233
0.76,0.96,0.1856319620267987,0.7298186683342591,0.23460419732133986,0.7255885152165236
0.78,0.96,0.17970462879385637,0.7445875928098054,0.22678153347794536,0.7389242572277162
0.8,0.96,0.17359371645119226,0.7639457875896278,0.21838761983405103,0.7553366022508647
0.82,0.96,0.1669990192137794,0.78988519,0.20789543104934538,0.7737531877822951
0.84,0.96,0.1602671446391044,0.8299610711001566,0.19587278667555827,0.8041643613612037
0.86,0.96,0.15326091538990505,0.8725031075155705,0.18518194117722042,0.8338074927393626
0.88,0.96,0.14603150594204936,0.9317316166962991,0.1756869455800571,0.8769533634680171
0.9,0.96,0.1386905063948655,0.9968223022002387,0.16773328327783132,0.9257735795693177
0.92,0.96,0.13109516607693894,1.0409096460707459,0.1707819409318519,0.949531455
0.94,0.96,0.1234427842147483,1.0907973577047994,0.17609919229968712,0.9793750345291463
0.96,0.96,0.11567631926402945,1.1074565762300825,0.18973511196499654,0.9569428458145816
0.98,0.96,0.10785249856827389,1.102016813417551,0.21014282411549046,0.8862388933440907
1,0.96,0.1,0.7365218228977153,0.397063153,0.49621024073385067
0,0.98,0.1,0.7180784723692415,0.3836332010886411,0.47796982598319065
0.02,0.98,0.10393343186791501,0.7005307872639879,0.22345874442857247,0.664694267
0.04,0.98,0.10785249856827388,0.9209151306301442,0.12344011042067024,0.7235194131644307
0.06,0.98,0.11174283493352047,0.8821432316999798,0.1470657,0.6276587406224865
0.08,0.98,0.11557602540410619,0.7446243966144761,0.17921892446845072,0.5618141353284618
0.1,0.98,0.1193806429273615,0.6327540269645261,0.21145071485542027,0.508307292
0.12,0.98,0.12305785742287337,0.5531013300480324,0.24333555922298922,0.47788821296098516
0.14,0.98,0.12667917479863092,0.4841349280261377,0.2721044304419899,0.4508366755954396
0.16,0.98,0.13018869793487986,0.432912265,0.299540593,0.4354954574504588
0.18,0.98,0.1335607927850231,0.39459357620963714,0.3203009751125502,0.4240156250626181
0.2,0.98,0.1368641734921135,0.36047751242455267,0.33814598996318673,0.4145318228479319
0.22,0.98,0.13992521923974158,0.33969628295604265,0.350572951,0.4155659084353649
0.24,0.98,0.14289430751495688,0.31812734164357626,0.35829534789447165,0.41334942821445253
0.26,0.98,0.14567948084534663,0.3045259247977543,0.3638171134044044,0.41918417135605957
0.28,0.98,0.14826039593634902,0.29048117634634607,0.36403326859567997,0.42296633159060015
0.3,0.98,0.1507391819076577,0.2818279000940326,0.36445480212369774,0.4333393794753744
0.32,0.98,0.15288442242206435,0.2727416915914738,0.3598809192436039,0.44365122909064253
0.34,0.98,0.1549106465495049,0.2643144159618394,0.3542842754248798,0.45620709524841413
0.36,0.98,0.15669883790301325,0.26203302866352307,0.3471653068331815,0.47837472703394385
0.38,0.98,0.15823593528347463,0.2561233629381082,0.3347600055263842,0.5000854179666758
0.4,0.98,0.15964748567741255,0.2500068149349407,0.3200976610456895,0.5228174556105637
0.42,0.98,0.1606669298702781,0.25039460019348125,0.3024382744924022,0.5550743126039752
0.44,0.98,0.16155194891481642,0.24753217275607803,0.28352196963893295,0.5770771717012478
0.46,0.98,0.16216811766270017,0.25568162682428025,0.2647474782756838,0.6085494739113178
0.48,0.98,0.1625109355314338,0.28120040205508745,0.24610845726043637,0.6284943300748267
0.5,0.98,0.16271707796059237,0.30710199605210037,0.21888724777493107,0.6786090265215766
0.52,0.98,0.1625109355314338,0.3404830754820493,0.1891388039723929,0.7138770850431743
0.54,0.98,0.16216811766270015,0.3768146677598889,0.1584379700153712,0.7560470715304197
0.56,0.98,0.16155194891481642,0.43045821573968457,0.14078571014309718,0.7845401593871407
0.58,0.98,0.1606669298702781,0.49562763959403355,0.12877961448362554,0.8170152055508998
0.6,0.98,0.15964748567741255,0.5641084347361696,0.12578423984180348,0.8372442374441025
0.62,0.98,0.15823593528347463,0.6391635066376185,0.1316837254551045,0.8579605400823377
0.64,0.98,0.15669883790301323,0.7123690054790536,0.1410222518633583,0.8754091572611046
0.66,0.98,0.1549106465495049,0.764480903,0.15111316582541906,0.8789209191269298
0.68,0.98,0.15288442242206438,0.8154924242529706,0.16092059238177017,0.8873890973363722
0.7,0.98,0.1507391819076577,0.8499464007882127,0.16773617749067732,0.8867310716999994
0.72,0.98,0.14826039593634902,0.8807316887350658,0.17178794472943712,0.892260212
0.74,0.98,0.14567948084534663,0.9080490551008592,0.1743753807825024,0.8977824254622868
0.76,0.98,0.14289430751495688,0.9239988890747945,0.17379612795956242,0.8981925439612546
0.78,0.98,0.13992521923974158,0.9458238095141001,0.17323366048753422,0.9063295692019808
0.8,0.98,0.1368641734921135,0.9671247893375661,0.1720593951105505,0.9153587182527596
0.82,0.98,0.1335607927850231,0.9830159399222119,0.1700572897563014,0.9206829190411385
0.84,0.98,0.13018869793487986,1.0059230673558133,0.16890255280757213,0.9325198354191085
0.86,0.98,0.12667917479863092,1.0212917541118878,0.16759267272760497,0.937399475
0.88,0.98,0.12305785742287338,1.0424329230582037,0.1676677010852038,0.9467980766715809
0.9,0.98,0.11938064292736153,1.062976355964592,0.16788717587465812,0.9563574541909755
0.92,0.98,0.11557602540410622,1.0719290354779094,0.170622257,0.9466364748628533
0.94,0.98,0.11174283493352048,1.0864654768429174,0.1741949541748051,0.941436002
0.96,0.98,0.10785249856827389,1.0863472799668648,0.18237847123724354,0.9039815695389809
0.98,0.98,0.10393343186791504,1.0741314141059504,0.1983870830479721,0.8342889973175646
1,0.98,0.1,0.7180784723692415,0.3836332010886411,0.47796982598319065
0,1,0.1,0.7209833963507889,0.39273452725100955,0.4608416950452088
0.02,1,0.1,0.7041423599907207,0.22968020320478666,0.6758844380972856
0.04,1,0.1,0.9392690255506055,0.11978572505392071,0.7809109077586129
0.06,1,0.1,0.954040757,0.12685724760156064,0.7402503771225845
0.08,1,0.1,0.8777743389860693,0.12988336147178242,0.7259757193273717
0.1,1,0.1,0.8182718429942514,0.1303518905990436,0.7198387680045396
0.12,1,0.1,0.7741090021583698,0.1293186458321779,0.7285324108399467
0.14,1,0.1,0.7302325081240046,0.12673251852204387,0.7364606445902049
0.16,1,0.1,0.6962349351790007,0.12532518577206175,0.7520681102356834
0.18,1,0.1,0.6661828071999409,0.12429037170929588,0.7666470450782403
0.2,1,0.1,0.6402750645125179,0.1240765998130622,0.7818865613213879
0.22,1,0.1,0.6248071401228762,0.12520726251944286,0.8059168556584613
0.24,1,0.1,0.6118266457388624,0.12585114026727756,0.8244813332837095
0.26,1,0.1,0.6054114773343456,0.1267506827673224,0.8512024726920353
0.28,1,0.1,0.6055462536197843,0.12566869050595691,0.8712570523285541
0.3,1,0.1,0.6087888379094478,0.12470820199709014,0.8997733157745826
0.32,1,0.1,0.6233441609897326,0.11948245025514198,0.9190293605224686
0.34,1,0.1,0.6401337256162726,0.11383658068976796,0.9348047570775811
0.36,1,0.1,0.6616949137609851,0.10820296642842472,0.9605294067474529
0.38,1,0.1,0.6769439525122238,0.10653402761515701,0.9659616572085592
0.4,1,0.1,0.6903055267972809,0.10593149815137148,0.9681184285187159
0.42,1,0.1,0.7079556461712125,0.10772955294681902,0.9831665796545236
0.44,1,0.1,0.7184871422653833,0.11026416556042788,0.9772972980851558
0.46,1,0.1,0.7356293096103894,0.11392328350484485,0.9889788276485727
0.48,1,0.1,0.7432700942815897,0.11398577132747748,0.9748371589658129
0.5,1,0.1,0.7682576783862672,0.12155327472209163,1.0009181438068875
0.52,1,0.1,0.7731844384415802,0.12598886597098297,1.0011682632857983
0.54,1,0.1,0.7827082569876451,0.13090704141159182,1.0123075023159618
0.56,1,0.1,0.7841901253448808,0.1329807613477018,1.0119073946716068
0.58,1,0.1,0.789835199,0.13456298811913506,1.022379324893637
0.6,1,0.1,0.7897216070687254,0.1341304527912796,1.0209430977120606
0.62,1,0.1,0.7950311205011966,0.1327273099180568,1.029964866478402
0.64,1,0.1,0.8008967576562818,0.13076447355304993,1.0383859835649218
0.66,1,0.1,0.8073593812298178,0.12683920042566116,1.035592305339074
0.68,1,0.1,0.8221315217377844,0.12368267649764739,1.0426358212222546
0.7,1,0.1,0.8384940032717444,0.12083854458041182,1.0382145818848683
0.72,1,0.1,0.8667598527853215,0.1203642310236144,1.0418953457940556
0.74,1,0.1,0.8983453682086749,0.12083450734927581,1.0440867480118694
0.76,1,0.1,0.9272449920377028,0.1224794935463577,1.034269615433351
0.78,1,0.1,0.9631932570782648,0.1254745290818443,1.0318560182103838
0.8,1,0.1,1.0004419722943834,0.12912650166197195,1.0276751813068836
0.82,1,0.1,1.0256562947988486,0.13262681256914163,1.0118975529397674
0.84,1,0.1,1.058032714,0.1370438356489667,1.0030214483863698
0.86,1,0.1,1.0772353223578057,0.1407770511635882,0.9846411863956189
0.88,1,0.1,1.100787936842326,0.14555240033297676,0.9718136628215549
0.9,1,0.1,1.121761552896841,0.1500508806738677,0.95840879
0.92,1,0.1,1.1241040215661475,0.15580225466425174,0.933694679
0.94,1,0.1,1.1317861528382045,0.16229971006749344,0.9146952546178369
0.96,1,0.1,1.1200139798839324,0.1735674127360159,0.8741338068673936
0.98,1,0.1,1.0936001402438884,0.19386142827237934,0.8093993800014865
1,1,0.1,0.7209833963507889,0.39273452725100955,0.4608416950452088

==> plot_results_csv/DG_swirl2_2D_32_32_p_1_1_q_5_5_T_3-0.csv <==
x,y,t_0.0,t_1.0,t_2.0,t_3.0
0,0,0.1,0.7561949702468553,0.3993345521378959,0.4552140527494693
0.02,0,0.1,0.6777943410434881,0.23170575774789728,0.6834943802933191
0.04,0,0.1,0.9351247367381025,0.11879270746428319,0.7949484465457108
0.06,0,0.1,0.9700828874116116,0.12517607828903893,0.7499236608813937
0.08,0,0.1,0.8745313132761687,0.12970617260201966,0.7360673345029571
0.1,0,0.1,0.8164439470119987,0.13107596465467045,0.7289161083731203
0.12,0,0.1,0.7699417595731948,0.13164613262814498,0.7319219527268033
0.14,0,0.1,0.7280541464742518,0.12981544059710373,0.7371874755338368
0.16,0,0.1,0.6905359088849143,0.12868368265872662,0.744038766
0.18,0,0.1,0.6620707571982534,0.12919952655552722,0.7580153726829746
0.2,0,0.1,0.6368323696943531,0.1304472853207812,0.7701527532388093
0.22,0,0.1,0.6156918155319723,0.13235244448852773,0.7831729872784636
0.24,0,0.1,0.6026120474418101,0.1354167845076963,0.8037756556583997
0.26,0,0.1,0.5932552483430622,0.13778505326578433,0.8201932502387246
0.28,0,0.1,0.5881225160826589,0.14053017178749536,0.8435391392593522
0.3,0,0.1,0.5917499808899991,0.14056931796806407,0.8628877194027313
0.32,0,0.1,0.6001072891414282,0.1388961151193984,0.8819119776916675
0.34,0,0.1,0.6137304476148698,0.1366653498860933,0.9096317543555589
0.36,0,0.1,0.6322787596704289,0.13205365987021123,0.92577252
0.38,0,0.1,0.6477706214842682,0.12918388462010602,0.9370892862674235
0.4,0,0.1,0.6653852049752773,0.12799098416102872,0.9571656723450359
0.42,0,0.1,0.6775189320361947,0.12835304157129618,0.9607472639474967
0.44,0,0.1,0.6883991281584115,0.1286711704299635,0.960271106
0.46,0,0.1,0.704450483,0.13060523917295058,0.9736431669484055
0.48,0,0.1,0.7141277322935471,0.12771686740900298,0.9642113235842998
0.5,0,0.1,0.7382203295872792,0.13299701207819584,0.9884970464254773
0.52,0,0.1,0.7450320233036941,0.13503895425649132,0.9911112535196941
0.54,0,0.1,0.7548116925905751,0.13751920267188156,1.0025095126920334
0.56,0,0.1,0.758122412,0.1379131685166466,1.0044428987320815
0.58,0,0.1,0.7640065858641562,0.13759504111576998,1.0151671053658382
0.6,0,0.1,0.7689979541599852,0.1362429579790063,1.0254455921962324
0.62,0,0.1,0.7712713170819463,0.1325915637631709,1.0250422744419043
0.64,0,0.1,0.7789022891928771,0.1287308975613539,1.0332603839229944
0.66,0,0.1,0.7880857482666314,0.12401269988007721,1.0405582813588536
0.68,0,0.1,0.8040456672100627,0.11975199590208307,1.0372593097144045
0.7,0,0.1,0.8280320099035015,0.11668099575524275,1.0419831777350121
0.72,0,0.1,0.8578476016939904,0.11475547649466998,1.0455652167247524
0.74,0,0.1,0.8892137009900167,0.11533063318837707,1.0380354730367003
0.76,0,0.1,0.9269038400562334,0.11699123451074514,1.037596868700335
0.78,0,0.1,0.9596901057824789,0.11948141559664704,1.027399221632548
0.8,0,0.1,0.9973427359675092,0.12345727285655127,1.0225620291998103
0.82,0,0.1,1.0338439533528678,0.12793105923460685,1.0159952013383662
0.84,0,0.1,1.0588679357945205,0.1322178955698207,1.000569402
0.86,0,0.1,1.08637542,0.13750853977772734,0.9899324814212632
0.88,0,0.1,1.1103197035475914,0.14298448687970597,0.9778813722858865
0.9,0,0.1,1.1191383494895946,0.1485003894420484,0.9578090239147863
0.92,0,0.1,1.1293538668527558,0.15558962268013365,0.9409833248076598
0.94,0,0.1,1.1351206290301237,0.162757471,0.924240809
0.96,0,0.1,1.1199214231838055,0.1762367197877458,0.8803273647102124
0.98,0,0.1,1.096772187888364,0.19608812577185086,0.8174647374446147
1,0,0.1,0.7561949702468553,0.3993345521378959,0.4552140527494693
0,0.02,0.1,0.748698827,0.39261315461726026,0.43022036651927775
0.02,0.02,0.10393517457341842,0.665932827,0.22930350843836744,0.6844518831326651
0.04,0.02,0.10785376882331862,0.9347815180249907,0.11326874553815344,0.8279447220510567
0.06,0.02,0.11175104551440979,0.9912707560038125,0.11602706761298898,0.8120306621756352
0.08,0.02,0.11558232026658663,0.9143347887586335,0.1197978393691481,0.8052790718238958
0.1,0.02,0.11936909202890425,0.8736378555238172,0.12253703132769465,0.8015628081103864
0.12,0.02,0.12307870068004745,0.8455221346458819,0.12626318463447678,0.8041494316718385
0.14,0.02,0.12667733722233598,0.8263638065873781,0.12981742742609342,0.8015296446576148
0.16,0.02,0.13020480867262935,0.8140588790057461,0.13379342815588774,0.7973373035446731
0.18,0.02,0.13358419110373365,0.8136243414743867,0.1389328348596937,0.7960811045079768
0.2,0.02,0.1368293180920864,0.8170522078441407,0.14333295568611643,0.7857303073826732
0.22,0.02,0.13997856148458285,0.8233604283540796,0.147642348,0.7726918281255629
0.24,0.02,0.14289784992400045,0.8356406424409595,0.1527072734150198,0.7614211033673972
0.26,0.02,0.1456804385500175,0.844114389,0.1570099084919722,0.7401683757140328
0.28,0.02,0.14832632736263396,0.8552412152792973,0.16229755361638976,0.7235721767227701
0.3,0.02,0.1506920152541974,0.8560326052313634,0.16782372880755878,0.6948685139051733
0.32,0.02,0.15291846660278252,0.8512042597286171,0.1742969590410572,0.6645961728922992
0.34,0.02,0.15494399048207638,0.8460379430507717,0.1822372950793685,0.6410352710459173
0.36,0.02,0.15669245929323658,0.8286206948508896,0.18937693675940706,0.612166039
0.38,0.02,0.1582876888626955,0.8125269868116457,0.1943150301023219,0.5868553715559222
0.4,0.02,0.15961500806191242,0.8020429119922945,0.1980659084270257,0.5739887508143162
0.42,0.02,0.16068795457356008,0.7895399512267307,0.19806594161577892,0.5586709929644135
0.44,0.02,0.16159787511430398,0.7776967043708528,0.19745378968757593,0.5459271325971371
0.46,0.02,0.16217598150098717,0.7765203731183773,0.19623318748761143,0.5506936191634924
0.48,0.02,0.16253764708083382,0.77257165,0.19585372587268554,0.5482651107512387
0.5,0.02,0.1627309698109188,0.797027236,0.19374330465304718,0.571239486
0.52,0.02,0.16253764708083385,0.8049700384863139,0.18658609766116013,0.5790027765953547
0.54,0.02,0.16217598150098717,0.8176748196187987,0.17977260125068426,0.5937198690805374
0.56,0.02,0.16159787511430396,0.8267627340469619,0.1716164589435551,0.6044607256562003
0.58,0.02,0.16068795457356008,0.8411534753093597,0.1645741897471656,0.6241151742395041
0.6,0.02,0.15961500806191242,0.8560079380897022,0.15784853592688466,0.6454780262213092
0.62,0.02,0.1582876888626955,0.867408913,0.15162916780571545,0.66277736
0.64,0.02,0.15669245929323658,0.8833035744320119,0.14702595727764484,0.6887047871092252
0.66,0.02,0.15494399048207638,0.8997759917716137,0.14343186869607696,0.7159627447542664
0.68,0.02,0.15291846660278252,0.9074658845658286,0.14071420423239436,0.7370383395658431
0.7,0.02,0.1506920152541974,0.9182349146183726,0.13891107348418988,0.7652476376769939
0.72,0.02,0.14832632736263401,0.926953902,0.13735289841014908,0.7933507482877714
0.74,0.02,0.1456804385500175,0.930110878,0.13557479028607033,0.8123403022589664
0.76,0.02,0.14289784992400048,0.9390238297732931,0.1345093935086761,0.8374320621818196
0.78,0.02,0.13997856148458288,0.9444671611084083,0.13314743472065985,0.8533520511226297
0.8,0.02,0.13682931809208637,0.9585076391819659,0.13284743631293594,0.8727390902816546
0.82,0.02,0.13358419110373368,0.9749070320804197,0.13288794274061647,0.8896010071131955
0.84,0.02,0.13020480867262935,0.9891657255386682,0.13295706996424328,0.8950173377855454
0.86,0.02,0.12667733722233598,1.011833184173329,0.13436247617148525,0.9020879981901697
0.88,0.02,0.12307870068004743,1.0360448852104476,0.13623506666311214,0.9054617084519436
0.9,0.02,0.11936909202890424,1.0541882780248717,0.13895235322517913,0.8949726155189076
0.92,0.02,0.11558232026658663,1.0766649884164963,0.1435592863323406,0.8846579853559671
0.94,0.02,0.11175104551440981,1.0982787498060427,0.1484328694408209,0.8709978205379689
0.96,0.02,0.10785376882331867,1.0969510544267758,0.1615201026297712,0.8300709907718208
0.98,0.02,0.10393517457341842,1.0840880601864782,0.18227831650753876,0.7730942530771904
1,0.02,0.1,0.748698827,0.39261315461726026,0.43022036651927775
0,0.04,0.1,0.7466920840769969,0.38911823965296494,0.40426565485492033
0.02,0.04,0.10785376882331864,0.6578006165091972,0.2294864852769821,0.6865604140060069
0.04,0.04,0.11567444685854181,0.9369832631497358,0.10807666938319588,0.8648365890754042
0.06,0.04,0.12345257959478512,1.0158869251557832,0.10811502681923559,0.8750177214944778
0.08,0.04,0.1310989865434039,0.9446147210588086,0.11335410042982927,0.8723627451037069
0.1,0.04,0.13865657501960674,0.9076431137167528,0.11652830964220694,0.8704190059487242
0.12,0.04,0.146060162,0.8912843731991507,0.11852397951574398,0.8709316271394111
0.14,0.04,0.15324227310808639,0.8993045061016836,0.12050748805267497,0.8428677919053467
0.16,0.04,0.16028235348688258,0.9140514824586925,0.1291520629828578,0.7964749332105613
0.18,0.04,0.16702687978026687,0.9353005706303399,0.14460670756183908,0.7433600384822183
0.2,0.04,0.173503461,0.9294942146029225,0.18103489953066138,0.6590920672887836
0.22,0.04,0.17978867873096516,0.9037504636684961,0.22929931795607478,0.5720892381961739
0.24,0.04,0.1856149555845117,0.8691535580857688,0.27769382705537904,0.5018662354996541
0.26,0.04,0.19116840877735175,0.8003943768317472,0.3404122235643131,0.43067930195179377
0.28,0.04,0.19644903830948546,0.7453126591767263,0.3907147772112225,0.37611631631422787
0.3,0.04,0.2011704465880319,0.668962703,0.4412216036568527,0.3384030747923669
0.32,0.04,0.205613968,0.605043289,0.4792281461861324,0.31250721166326934
0.34,0.04,0.20965648192374778,0.565113163,0.49778609553471764,0.2956656630111195
0.36,0.04,0.21314605261024117,0.5307236362249169,0.5023487812322873,0.28541120642696716
0.38,0.04,0.2163297904660612,0.5000704409393071,0.49936893859676773,0.2720092516777911
0.4,0.04,0.2189788363853497,0.488005664,0.4795908592131265,0.2582096220261257
0.42,0.04,0.22112020869426527,0.46754914806413095,0.45759478341838244,0.23883490593130108
0.44,0.04,0.22293621594915658,0.4481898875467252,0.4331645788877945,0.21922166591209122
0.46,0.04,0.2240899929497916,0.4515553663674688,0.39795163781943865,0.2120589677312689
0.48,0.04,0.22481180028069223,0.452869622,0.3710669635765418,0.23045414235746484
0.5,0.04,0.2251976312017996,0.48850853141610706,0.33086771395382963,0.2559209069468294
0.52,0.04,0.22481180028069223,0.5090091885872271,0.28634094587176184,0.27959755879841997
0.54,0.04,0.22408999294979157,0.5383060525656684,0.2420009137219767,0.3074007181244716
0.56,0.04,0.22293621594915658,0.5713152233871619,0.20427769933463472,0.341629307
0.58,0.04,0.22112020869426527,0.6187114804476131,0.17320880170393022,0.38318001246865874
0.6,0.04,0.2189788363853497,0.6697424050509952,0.1471469813457526,0.4267713444288529
0.62,0.04,0.2163297904660612,0.7176759765863338,0.12873785240577237,0.4687352043640427
0.64,0.04,0.21314605261024117,0.7685207708344339,0.1158840670664935,0.5090243650061091
0.66,0.04,0.2096564819237478,0.8163936812568667,0.10587602380309848,0.5466448227318029
0.68,0.04,0.205613968,0.8539499643010996,0.10201145832048278,0.5766680324931415
0.7,0.04,0.20117044658803196,0.8925169577701789,0.10039656789566266,0.6058822543606576
0.72,0.04,0.1964490383094855,0.928048842,0.1017016899844387,0.6331273142144725
0.74,0.04,0.1911684087773518,0.9428387243467593,0.10589706731269054,0.656415213
0.76,0.04,0.1856149555845117,0.9576487910752938,0.1117656461546728,0.6819273183808318
0.78,0.04,0.17978867873096516,0.9573189740075427,0.11750559304433023,0.704758714
0.8,0.04,0.17350346085521898,0.9520328585101065,0.12465122956831526,0.7307366336813057
0.82,0.04,0.16702687978026692,0.9425881420846938,0.13134331206665864,0.7573287940987158
0.84,0.04,0.1602823534868826,0.9307782652170682,0.13469422842106404,0.7771805917927823
0.86,0.04,0.15324227310808639,0.9296009184504461,0.1373672432285481,0.7985783068428887
0.88,0.04,0.146060162,0.9373616016586866,0.13815022510566216,0.8172169320833544
0.9,0.04,0.13865657501960674,0.9615306482017625,0.136842175,0.8196379859888004
0.92,0.04,0.1310989865434039,1.001238435429561,0.13671267042089272,0.8203686117972472
0.94,0.04,0.12345257959478521,1.051418088385801,0.1365296683089733,0.8152322498771329
0.96,0.04,0.11567444685854186,1.073497869297037,0.148068947,0.7801821519578043
0.98,0.04,0.10785376882331867,1.0763044524583827,0.16938112966527386,0.7309479774991177
1,0.04,0.1,0.7466920840769969,0.38911823965296494,0.40426565485492033
0,0.06,0.1,0.7417026205541983,0.3809281516655849,0.3783086978702214
0.02,0.06,0.11175104551440979,0.6418406048261522,0.2280282160887218,0.6829751587448554
0.04,0.06,0.12345257959478512,0.9202106232586775,0.10512838355044905,0.8802280356344314
0.06,0.06,0.1350904561171162,0.9918809667875539,0.1092276019345918,0.8939000494966082
0.08,0.06,0.14653124054766054,0.902196265,0.1214988706157773,0.8725101743609371
0.1,0.06,0.15783913210404985,0.8694305428012433,0.13320645048139587,0.840446875
0.12,0.06,0.16891660256614546,0.8697769807861843,0.15002169612972674,0.7946972756989169
0.14,0.06,0.1796626929896553,0.8815536945527286,0.19488084241926606,0.6917963579618474
0.16,0.06,0.1901962733403665,0.8701805670155934,0.26365905684510565,0.5734895197206278
0.18,0.06,0.20028763676468525,0.8320563668673202,0.35551888164304946,0.4625018824767834
0.2,0.06,0.20997809248112537,0.7347288460776731,0.47584496387777375,0.36134204341062465
0.22,0.06,0.2193822248139467,0.6197886302907184,0.5990673243703996,0.285519287
0.24,0.06,0.22809967576339385,0.516841224,0.701822409,0.2614694083368319
0.26,0.06,0.23640891973266476,0.4192602260038144,0.7861900906171173,0.2627359044387684
0.28,0.06,0.24430995672175948,0.3498230154568425,0.8486411184249951,0.2830013244076224
0.3,0.06,0.25137427002425705,0.31588566265452267,0.8670577727628811,0.3143369704938657
0.32,0.06,0.2580228012761033,0.2882149541992039,0.8766599492724568,0.3296948689377642
0.34,0.06,0.26407133174204134,0.28019202128777254,0.870814557,0.3395452072225608
0.36,0.06,0.26929253252923313,0.2639048324205822,0.8572679235682981,0.3220372662367694
0.38,0.06,0.274056137,0.25110989437579573,0.8324507123524267,0.30169302928290576
0.4,0.06,0.27801971933074743,0.25159455832522093,0.7935271301098502,0.2740617435152965
0.42,0.06,0.2812237050898714,0.24178442836136244,0.7398111513922512,0.23166616980954885
0.44,0.06,0.28394087,0.22909983300887618,0.6847870642701313,0.1807552867414051
0.46,0.06,0.2856671857600753,0.2274165174246179,0.6240623660776278,0.13044555168189306
0.48,0.06,0.2867471756335822,0.23741336284064601,0.5471914386285743,0.1462275087003786
0.5,0.06,0.2873244674812029,0.2606026953876664,0.45325107064298487,0.16176965510873437
0.52,0.06,0.2867471756335822,0.2961258046660319,0.36192146019172566,0.20219356317268217
0.54,0.06,0.2856671857600753,0.338108618,0.2714442049408887,0.2479668504004237
0.56,0.06,0.28394086985328604,0.40961188626970557,0.20324554949829277,0.3167833313576783
0.58,0.06,0.2812237050898714,0.5041035861220935,0.14977501508904537,0.3973466869098017
0.6,0.06,0.27801971933074743,0.6107597955799058,0.10937311632132721,0.48155112556899865
0.62,0.06,0.27405613702171705,0.7028865170720744,0.099050019,0.546657354
0.64,0.06,0.26929253252923313,0.7896525157706074,0.097296468,0.6034458145707305
0.66,0.06,0.26407133174204134,0.8628269185749443,0.10596193646831101,0.6477967037732278
0.68,0.06,0.2580228012761033,0.9041081385265521,0.11047531453349257,0.6750986443189175
0.7,0.06,0.2513742700242571,0.9431700004836904,0.11164932921647686,0.7004832489080917
0.72,0.06,0.24430995672175954,0.9745875866457651,0.10550354632155305,0.723457757
0.74,0.06,0.2364089197326648,0.9931819528194995,0.098807104,0.7348798048225569
0.76,0.06,0.22809967576339388,1.014735891658742,0.094276051,0.7469056252433726
0.78,0.06,0.2193822248139467,1.0242466800941528,0.093108974,0.7520438049003556
0.8,0.06,0.20997809248112537,1.0264721029624377,0.097882515,0.758513863
0.82,0.06,0.20028763676468528,1.018816718813568,0.10563542623993419,0.7653595730081773
0.84,0.06,0.19019627334036654,0.9898023204517646,0.11514592001436542,0.7680079545218462
0.86,0.06,0.17966269298965531,0.9576239946046963,0.1256999871993642,0.7751579436641811
0.88,0.06,0.16891660256614546,0.9228969668614361,0.1349552132111982,0.7821494583700267
0.9,0.06,0.15783913210404985,0.9077609574877051,0.13782911198178432,0.7779437341489045
0.92,0.06,0.14653124054766054,0.9196229110644264,0.13870080757034386,0.7740840708963486
0.94,0.06,0.13509045611711631,0.9608000392577487,0.13557823087585305,0.7659348835204289
0.96,0.06,0.1234525795947852,1.0096889477165278,0.14178975665970178,0.7327447656374187
0.98,0.06,0.11175104551440981,1.0422203511210042,0.15890521359368417,0.6881114152368545
1,0.06,0.1,0.7417026205541983,0.3809281516655849,0.3783086978702214
0,0.08,0.1,0.7437456597329737,0.3756922412705605,0.3523132348161795
0.02,0.08,0.11558232026658663,0.6276897981930907,0.23048332179117048,0.6769860729598074
0.04,0.08,0.1310989865434039,0.8962132205238561,0.10440194530292479,0.8904399446539786
0.06,0.08,0.14653124054766054,0.9470586176703331,0.11545909167656379,0.898387835
0.08,0.08,0.16170214316046294,0.8439794922451694,0.13388040518354283,0.8498104639761951
0.1,0.08,0.17669682491498592,0.8342392450559752,0.15864673522191175,0.7672380989922881
0.12,0.08,0.1913859597900368,0.8661246448410973,0.20442495298185892,0.6521915950023283
0.14,0.08,0.2056356724975142,0.8523358698959449,0.325063776,0.49054058868827316
0.16,0.08,0.2196035890013973,0.7792096602695135,0.4728567152503051,0.37447363512695514
0.18,0.08,0.23298510953175589,0.6754820245175306,0.615872894,0.3340786544673221
0.2,0.08,0.24583501163770735,0.5528403617920571,0.7262611468272485,0.3802797014400042
0.22,0.08,0.2583052383643158,0.4549095986569234,0.7946893272226832,0.45815017813122716
0.24,0.08,0.26986490022044357,0.4008338374962881,0.8147144258804213,0.5298967379918228
0.26,0.08,0.2808832645475675,0.36278323558079834,0.8013503777766859,0.5960501686494011
0.28,0.08,0.2913603313456877,0.3382770560997286,0.7869678307925145,0.6377997713332594
0.3,0.08,0.3007278716388506,0.3222895203700207,0.7604473654758463,0.6495636907394372
0.32,0.08,0.3095440695798456,0.3062604725474881,0.745402214,0.6502381293419585
0.34,0.08,0.31756464432333364,0.2959222619339138,0.7483177944039263,0.6306119089393278
0.36,0.08,0.3244881493631543,0.2829739785836217,0.760193052,0.5894550570805961
0.38,0.08,0.3308048648191715,0.2708228405653354,0.7760664306074719,0.5347051512474642
0.4,0.08,0.3360607213186254,0.26342047488628345,0.8013345866812014,0.4628995569829025
0.42,0.08,0.3403093247443401,0.25433629312555783,0.7869416640326503,0.3866097567953971
0.44,0.08,0.34391238555358405,0.24448213882409484,0.7514626282288934,0.3008911921505939
0.46,0.08,0.34620154419124805,0.23515944574100747,0.7255367794751706,0.19460702305850497
0.48,0.08,0.347633651,0.23251363625979182,0.6392027307613559,0.1601598630558892
0.5,0.08,0.34839916094959533,0.22442110801759296,0.48801586632263194,0.1530558144870286
0.52,0.08,0.34763365064279905,0.2857330790021982,0.37017138199650246,0.21837261439321137
0.54,0.08,0.34620154419124805,0.3707109117863818,0.24607276497204536,0.30210812390934205
0.56,0.08,0.343912386,0.5039844578205529,0.20112920715652113,0.4014329903300623
0.58,0.08,0.3403093247443401,0.638737489,0.21087148980936155,0.4858770936796355
0.6,0.08,0.3360607213186254,0.7457219751742931,0.27039711670546174,0.5425234215636902
0.62,0.08,0.3308048648191715,0.7710322329622302,0.38393914225832504,0.5485107771520847
0.64,0.08,0.32448814936315423,0.7796891226824837,0.48234828045236594,0.5472027004496494
0.66,0.08,0.31756464432333364,0.7733130441655732,0.5674436927883343,0.5417562124736309
0.68,0.08,0.3095440695798456,0.7606660205752193,0.6205733642808516,0.5317561098181562
0.7,0.08,0.3007278716388507,0.7714443128524439,0.6369151176330589,0.5346998976358387
0.72,0.08,0.29136033134568773,0.7950390668163184,0.6320321648361815,0.5401247230625135
0.74,0.08,0.2808832645475676,0.8276851976914628,0.5911987489592467,0.5542324979057062
0.76,0.08,0.26986490022044357,0.8806037689311933,0.5180367862555704,0.5877557940360459
0.78,0.08,0.25830523836431574,0.9266073438607707,0.4377087632562208,0.6238786786288015
0.8,0.08,0.2458350116377073,0.9862121522260834,0.32731692411945146,0.6842499706223593
0.82,0.08,0.23298510953175594,1.037523679799803,0.22365606029674057,0.7450916173193177
0.84,0.08,0.21960358900139734,1.050951498,0.15913029570724713,0.7841626057755411
0.86,0.08,0.20563567249751424,1.0405022129351882,0.11975876768500507,0.8120478753418807
0.88,0.08,0.1913859597900368,0.998929286,0.11005656687124667,0.8202369996352062
0.9,0.08,0.17669682491498592,0.9337672374675546,0.12352776874273262,0.7956437215106632
0.92,0.08,0.161702143,0.8862961389786198,0.1367525914546038,0.7661786335773448
0.94,0.08,0.14653124054766067,0.8749991746083651,0.14095925030190257,0.7339419214582489
0.96,0.08,0.131098987,0.9386675318299808,0.1416310370170664,0.694596438
0.98,0.08,0.11558232026658669,1.0008879791126908,0.15279169483019908,0.6500822025291915
1,0.08,0.1,0.7437456597329737,0.3756922412705605,0.3523132348161795
0,0.1,0.1,0.7473085046491617,0.3698434974689282,0.326783025
0.02,0.1,0.11936909202890425,0.611565597,0.23395017527537632,0.6677183039078167
0.04,0.1,0.13865657501960674,0.8646338565235894,0.10491603908148484,0.8933902521695543
0.06,0.1,0.15783913210404985,0.8833065598510739,0.12471485708978092,0.8901683199130813
0.08,0.1,0.17669682491498592,0.787875204,0.14821596442350296,0.8065524692629705
0.1,0.1,0.19533547216896816,0.8208225889599133,0.19262495481302674,0.6635253343106521
0.12,0.1,0.21359431939789703,0.8819971766496446,0.28635640545613017,0.4776863145791072
0.14,0.1,0.23130695731668077,0.8043314594097959,0.49725199,0.3422442240480498
0.16,0.1,0.2486693177089195,0.6606075446467836,0.7066771723776587,0.3361219882501749
0.18,0.1,0.26530277782300576,0.5216145142447738,0.8534367529610385,0.4424619681004725
0.2,0.1,0.2812754270943909,0.43012114492758646,0.8748594799744245,0.5958449935815863
0.22,0.1,0.29677613334074565,0.3779194802563815,0.8269763343693153,0.7074708808032173
0.24,0.1,0.311144992,0.3579917116941162,0.7560736215592755,0.7541990983633421
0.26,0.1,0.3248410081150215,0.344511428,0.6674427728650862,0.7613222738209963
0.28,0.1,0.337864182,0.33450572188489763,0.6112024424425985,0.7642966244318407
0.3,0.1,0.34950819595691945,0.32253582936301184,0.5815522798144561,0.7590365947547446
0.32,0.1,0.36046688159183965,0.3110300300244482,0.5622873216994411,0.754447382
0.34,0.1,0.3704365939115414,0.29966239121124705,0.5738673683096276,0.759744719
0.36,0.1,0.37904262972550307,0.2854791281230808,0.5966392747523107,0.7365209486364789
0.38,0.1,0.38689441565306837,0.2706564347051064,0.6360857299675953,0.6897718018562959
0.4,0.1,0.39342753565618693,0.2566766591556592,0.7140178482029204,0.6153526181880191
0.42,0.1,0.3987086227689608,0.24294675571480137,0.764438162,0.5063574664874149
0.44,0.1,0.4031872893093752,0.23094032021656796,0.7711623324258667,0.3915637608266228
0.46,0.1,0.4060327528580069,0.21980575876934472,0.782137469,0.24734817329265346
0.48,0.1,0.4078128858023129,0.20887394080128863,0.7128676787070541,0.16249284897060634
0.5,0.1,0.4087644282765879,0.1756828540249431,0.5126301543248846,0.13500432658673464
0.52,0.1,0.4078128858023129,0.2689526753152994,0.37970709219228316,0.22619346327477896
0.54,0.1,0.4060327528580069,0.4120524277553653,0.24149982606373635,0.3454385225304481
0.56,0.1,0.4031872893093752,0.5711365454662155,0.2645625833221868,0.44662835321431016
0.58,0.1,0.3987086227689608,0.6708749742874567,0.38953692018904573,0.49778217570628497
0.6,0.1,0.39342753565618693,0.6928128972718048,0.5742146546494815,0.505515222
0.62,0.1,0.38689441565306837,0.6181741577361087,0.7402837892002078,0.4982889793583373
0.64,0.1,0.37904262972550307,0.5594627647509652,0.8493432929853741,0.5011466007102995
0.66,0.1,0.3704365939115413,0.5084652188831617,0.9182650521105846,0.5127876313232252
0.68,0.1,0.3604668815918396,0.4832154020446647,0.9286764048345826,0.5367183323932416
0.7,0.1,0.34950819595691957,0.4853983045041096,0.9388937540639101,0.5414871345889227
0.72,0.1,0.33786418229793913,0.4994260395019193,0.9437742385689883,0.5366956393823888
0.74,0.1,0.3248410081150215,0.542265944,0.9329252884169908,0.5112156900626579
0.76,0.1,0.311144992,0.6136278342229615,0.9163724476544589,0.4708075875334384
0.78,0.1,0.2967761333407456,0.6947671338549198,0.8595773847552494,0.45187155834796544
0.8,0.1,0.28127542709439085,0.8135077539361663,0.7367206581011576,0.47080084221658747
0.82,0.1,0.2653027778230058,0.9360781299146232,0.5642831510230228,0.5403485490511529
0.84,0.1,0.2486693177089196,1.0212965200141568,0.37959311240240556,0.6531997578233207
0.86,0.1,0.23130695731668086,1.0819437512370376,0.21387226980323212,0.7737833895584182
0.88,0.1,0.21359431939789705,1.0942941639773227,0.10541715620190883,0.8634930863684406
0.9,0.1,0.19533547216896816,1.0085315401034574,0.10379262237132518,0.846143857
0.92,0.1,0.17669682491498595,0.9050133410755686,0.12441048094305368,0.7953303850166689
0.94,0.1,0.15783913210405004,0.8100524388695036,0.14662718501872926,0.7222514667498073
0.96,0.1,0.13865657501960685,0.8652912233476658,0.1446247951491908,0.6650262459387664
0.98,0.1,0.11936909202890432,0.9488543387320625,0.14958550122553843,0.6139728816809981
1,0.1,0.1,0.7473085046491617,0.3698434974689282,0.326783025
0,0.12,0.1,0.7457964590711037,0.35957301400951497,0.3046637799852611
0.02,0.12,0.12307870068004743,0.5853743170445853,0.2380913977872865,0.6505261231653473
0.04,0.12,0.146060162,0.8183385262365606,0.1074045895648787,0.8804963474061298
0.06,0.12,0.16891660256614546,0.8085844292725755,0.13552188393416403,0.8626383717998719
0.08,0.12,0.1913859597900368,0.7626054547248624,0.16753305980782815,0.7372199202517531
0.1,0.12,0.21359431939789703,0.8348621879695245,0.25321795012123016,0.552275537
0.12,0.12,0.2353501388927049,0.8757335523547654,0.41174494558922003,0.37248749187623154
0.14,0.12,0.25645513793817615,0.7234522303464568,0.6553834456198615,0.36461252923907905
0.16,0.12,0.27714277357920813,0.5609829629879559,0.8166447464685833,0.47782184725067406
0.18,0.12,0.29696190845004505,0.452970793,0.8538379020471596,0.6245368174218172
0.2,0.12,0.3159936726159428,0.4044803759989637,0.7534690288778888,0.7261225499959418
0.22,0.12,0.3344631062504734,0.37723156724870716,0.6290890575962907,0.7678582732031077
0.24,0.12,0.35158391825895197,0.3645423626603478,0.5468430437284039,0.7645614079201455
0.26,0.12,0.3679030240107881,0.35565428520150144,0.4766419750587108,0.7391738021505985
0.28,0.12,0.3834204235059817,0.3495027049617175,0.44160714135022344,0.718999926
0.3,0.12,0.39729452279514677,0.3436231623285715,0.4190576536727788,0.7020208539179844
0.32,0.12,0.4103520386166236,0.33381484884595597,0.40559176621229726,0.7059439793730303
0.34,0.12,0.42223117090373435,0.32194009730042195,0.41778377270914163,0.7334548008993692
0.36,0.12,0.4324854525342724,0.30344097436583917,0.44061940846195846,0.7674665552071431
0.38,0.12,0.4418410287768589,0.28355089428542785,0.4852991678337291,0.7699931453592119
0.4,0.12,0.4496253854639871,0.2629602363434316,0.5785805946818645,0.7361859763975794
0.42,0.12,0.45591791732655884,0.24279416541545018,0.6980638264372114,0.6076164403085815
0.44,0.12,0.4612543473655986,0.2249100573904294,0.7630893937058247,0.4730929514381027
0.46,0.12,0.46464477999077564,0.21288250342775136,0.8090460709926013,0.3001668939266532
0.48,0.12,0.46676584768620616,0.19594535917446365,0.7714759196822241,0.1697829482350945
0.5,0.12,0.4678996315473894,0.13982917661083522,0.5297048479940247,0.1219816336761205
0.52,0.12,0.4667658476862062,0.2686305456897778,0.39063507566381894,0.23986386568956647
0.54,0.12,0.4646447799907757,0.46965504931810714,0.2600946250067002,0.38494926996774886
0.56,0.12,0.46125434736559856,0.6149297249667756,0.38293855124153275,0.46916315335501424
0.58,0.12,0.4559179173265589,0.6263526122635064,0.6292889070079482,0.48325975889024153
0.6,0.12,0.4496253854639871,0.5287416170190664,0.8974945274157748,0.47263174545231873
0.62,0.12,0.4418410287768589,0.41229208675004103,0.9925834504374896,0.5232810718020628
0.64,0.12,0.4324854525342724,0.34529399396505067,1.0075970952968953,0.595509568
0.66,0.12,0.42223117090373435,0.3185279694154404,0.9627349652552316,0.6806549804636436
0.68,0.12,0.4103520386166236,0.31567721917779207,0.9161191433971487,0.7353261777766524
0.7,0.12,0.3972945227951469,0.3305275001860174,0.8923227645800966,0.7638770398129417
0.72,0.12,0.38342042350598177,0.34698577279519416,0.8960188866441634,0.7712158166356046
0.74,0.12,0.3679030240107882,0.36720728462662366,0.9146492483619728,0.7452680319646694
0.76,0.12,0.351583918,0.4110091452605085,0.9386827491715781,0.695531225
0.78,0.12,0.3344631062504734,0.4675102873354935,0.9466475973142516,0.6296876174994199
0.8,0.12,0.3159936726159427,0.5799888768015599,0.9144491050379144,0.5492857798926538
0.82,0.12,0.29696190845004516,0.7167264282274718,0.83042967,0.49560587189498273
0.84,0.12,0.27714277357920825,0.8501881075872698,0.6671801347401228,0.5241597048149489
0.86,0.12,0.2564551379381762,0.9838140932773305,0.4497667499021508,0.6308685940184613
0.88,0.12,0.23535013889270492,1.0855793098051854,0.23621262394658432,0.7756327327444481
0.9,0.12,0.213594319,1.0547266001788815,0.14981734591406276,0.8336392645425574
0.92,0.12,0.19138595979003684,0.963184923,0.12316512649918437,0.8277739295226401
0.94,0.12,0.16891660256614566,0.8105011508381682,0.1434513571535231,0.7477826770123696
0.96,0.12,0.14606016238974812,0.8134437351939835,0.14722080177565214,0.6572415912348375
0.98,0.12,0.12307870068004753,0.8842781099842563,0.14978909441339855,0.583421456
1,0.12,0.1,0.7457964590711037,0.35957301400951497,0.3046637799852611
0,0.14,0.1,0.7502513340369659,0.3516282912298705,0.28235034961817884
0.02,0.14,0.12667733722233598,0.5618071894714755,0.24669096692925807,0.6300916446781613
0.04,0.14,0.15324227310808639,0.7750361855040248,0.10992805096204399,0.8703147666038566
0.06,0.14,0.1796626929896553,0.7413588611246565,0.14613036042410893,0.8390049070948904
0.08,0.14,0.2056356724975142,0.7526251531053134,0.18510913239203586,0.6808665978220014
0.1,0.14,0.23130695731668077,0.8529689465297234,0.30607005836798273,0.4774410015897645
0.12,0.14,0.25645513793817615,0.8651815694503895,0.5222421828681353,0.3233309064553771
0.14,0.14,0.2808510163898551,0.670447664,0.7592414671503152,0.42442403338406487
0.16,0.14,0.3047644524181563,0.5168393297479106,0.8463168955545776,0.6011056913108436
0.18,0.14,0.3276739633015562,0.4374301524476433,0.7911454928888594,0.7445765083968963
0.2,0.14,0.3496733296276062,0.41092754607737353,0.6451844908224336,0.7671057310077268
0.22,0.14,0.3710226818378848,0.39677055937392003,0.5281063826028579,0.7164852733484518
0.24,0.14,0.3908131233277418,0.39319931502888605,0.47204978171947565,0.6529433092370662
0.26,0.14,0.4096768493816558,0.3945323817604903,0.43432268756956793,0.5784578876738009
0.28,0.14,0.42761386,0.3944490007562378,0.41427936202392335,0.541076659
0.3,0.14,0.4436513324086875,0.39093048884726084,0.39800564449869136,0.5272945911080537
0.32,0.14,0.4587448923835209,0.38247012200803504,0.3809930009287302,0.5296023236181042
0.34,0.14,0.47247632476896584,0.3659747201610962,0.3700230518822445,0.5684694875691805
0.36,0.14,0.4843295453130136,0.34152622598737453,0.3699606118086788,0.6290389176048998
0.38,0.14,0.49514392632140936,0.3140109432531841,0.3899111723986525,0.6964537249059976
0.4,0.14,0.5041420892284314,0.27997644289832124,0.4473368869227217,0.7598747072401013
0.42,0.14,0.5114158086984902,0.2527826425985521,0.5887067559928651,0.6608922850971835
0.44,0.14,0.5175843424339247,0.22448214438073802,0.7174311452883191,0.5364025131817874
0.46,0.14,0.5215034415082349,0.20942305970207153,0.7949392433970697,0.3450405590742248
0.48,0.14,0.5239552449683544,0.18933222037473607,0.8002404600676385,0.17808012653648245
0.5,0.14,0.5252658185063257,0.11927481381408242,0.526820771,0.11617151982943394
0.52,0.14,0.5239552449683545,0.2840541200485259,0.39955705697821264,0.2576876205680483
0.54,0.14,0.521503442,0.5181287780151907,0.33499144478311077,0.4028845174470364
0.56,0.14,0.5175843424339247,0.5798860306458082,0.5682932266073313,0.4656359019744741
0.58,0.14,0.5114158086984902,0.4844820558253133,0.8320711857346084,0.5033182302871889
0.6,0.14,0.5041420892284314,0.3588398149109862,0.9644520638558125,0.5872559383676563
0.62,0.14,0.49514392632140936,0.32116539752898854,0.8597347187452489,0.708449434
0.64,0.14,0.4843295453130136,0.32431589765810537,0.750270034,0.7949707280327861
0.66,0.14,0.47247632476896584,0.34417839521611715,0.654498551,0.8372858082672576
0.68,0.14,0.458744892,0.36146476945822625,0.6035876322332991,0.8275177115929475
0.7,0.14,0.4436513324086877,0.375470624,0.5967054978927956,0.8220348222509951
0.72,0.14,0.4276138599996271,0.38667096443123283,0.6087839385426106,0.823246946
0.74,0.14,0.409676849,0.39346225538747603,0.6491313008619648,0.8235321846428929
0.76,0.14,0.3908131233277419,0.4021614520153999,0.7289124874882275,0.8194031758684408
0.78,0.14,0.3710226818378848,0.4187961525458037,0.8078585818626691,0.7858012816140839
0.8,0.14,0.34967332962760617,0.46925240121810863,0.9036266868221888,0.6979785
0.82,0.14,0.3276739633015563,0.5590036668379432,0.9535531229055318,0.5788535729713312
0.84,0.14,0.3047644524181565,0.6973751266713145,0.8659643782361923,0.5056762381889519
0.86,0.14,0.2808510163898551,0.8714877421072935,0.6664806262426126,0.5262311572694279
0.88,0.14,0.2564551379381762,1.0417412582034757,0.3973893472738218,0.6567215813441056
0.9,0.14,0.23130695731668077,1.0745557841468194,0.223786826,0.7885897867696793
0.92,0.14,0.20563567249751422,1.0191326909593195,0.13448393749077864,0.8479823411787466
0.94,0.14,0.1796626929896555,0.8401096777368341,0.13840027605796154,0.7864467716099651
0.96,0.14,0.15324227310808652,0.7815302949491778,0.1500692393749852,0.6602375148566878
0.98,0.14,0.1266773372223361,0.8251791663429254,0.15291234731200437,0.5594851107063381
1,0.14,0.1,0.7502513340369659,0.3516282912298705,0.28235034961817884
0,0.16,0.1,0.7557748471485508,0.3421921504548645,0.26128227425503114
0.02,0.16,0.13020480867262935,0.5348041066777598,0.25746594567532427,0.6056449479179662
0.04,0.16,0.16028235348688258,0.7318337483569136,0.11180664656137847,0.8582985813503514
0.06,0.16,0.1901962733403665,0.6796422952131187,0.15646810368264868,0.8131849360647254
0.08,0.16,0.2196035890013973,0.7509005683602775,0.2033618628992037,0.6305443853073084
0.1,0.16,0.2486693177089195,0.871236239,0.356743012,0.42382959482288557
0.12,0.16,0.27714277357920813,0.84425838,0.621339702,0.31889234873721894
0.14,0.16,0.3047644524181563,0.6350458814923446,0.8162844878079267,0.5005645944708397
0.16,0.16,0.331839897,0.5022081173131291,0.8232771731569084,0.7033883653349354
0.18,0.16,0.35777866973563616,0.4456478069441549,0.7027396168036685,0.796446429
0.2,0.16,0.3826869521949917,0.42876070554433177,0.561973217,0.7249793490434426
0.22,0.16,0.4068592709471096,0.42299020979414687,0.47368743713757133,0.6068407929572945
0.24,0.16,0.4292665484713262,0.4262174828420839,0.4463569449905555,0.5329747680032716
0.26,0.16,0.4506245735081847,0.43574246795862864,0.43906066098425867,0.48070150974663667
0.28,0.16,0.4709333460576849,0.441065586,0.4358123609594715,0.45537149679896655
0.3,0.16,0.4890914096481795,0.4423442921892259,0.4241772550371639,0.43735612858674466
0.32,0.16,0.5061807498409103,0.43702304750009974,0.40629828965663717,0.43086638641590413
0.34,0.16,0.521727852,0.41681353165975893,0.37632908946130395,0.44551956239096424
0.36,0.16,0.5351483915605617,0.3860042230790008,0.3488484122326724,0.5058832559806526
0.38,0.16,0.5473927286377278,0.3514230096424412,0.3419409201461451,0.5929786961970165
0.4,0.16,0.5575806940537137,0.3015707545367368,0.3620330679218925,0.7308631687558808
0.42,0.16,0.5658161975861862,0.26487601609129224,0.4941696749406067,0.6898420285247082
0.44,0.16,0.57280038,0.22513881235374872,0.6703429903844749,0.589672878
0.46,0.16,0.5772376905350014,0.20596142945417623,0.7789758113268509,0.38079736569738665
0.48,0.16,0.5800136892712544,0.18326874918922978,0.8221180447704779,0.1852802924373914
0.5,0.16,0.5814975563692302,0.10370814895354329,0.5202765908690715,0.11376972898376417
0.52,0.16,0.5800136892712544,0.30112341097241835,0.41199406859165855,0.27523482695628165
0.54,0.16,0.5772376905350014,0.5403275973472513,0.4358263072466388,0.4096121889051068
0.56,0.16,0.57280038,0.5121552030078464,0.7410186217031776,0.47202350374573737
0.58,0.16,0.5658161975861862,0.3691405905664467,0.9193986383210362,0.5720013360926063
0.6,0.16,0.5575806940537137,0.28941140333773696,0.851395353,0.7467388274228787
0.62,0.16,0.5473927286377278,0.3214465339312897,0.6440270887881225,0.832049606
0.64,0.16,0.5351483915605618,0.3558552962181301,0.5224648565508228,0.8325792824272163
0.66,0.16,0.5217278520328131,0.38480086687325005,0.45886958603111216,0.7732563428562552
0.68,0.16,0.5061807498409103,0.40284457738873003,0.45164136854216613,0.7008463092695233
0.7,0.16,0.4890914096481796,0.412773133,0.4608449011871942,0.6775048857864002
0.72,0.16,0.47093334605768494,0.41873823032933966,0.47901347198725697,0.6748883090440639
0.74,0.16,0.4506245735081847,0.42095564981516054,0.5029870796713549,0.721953619
0.76,0.16,0.4292665484713262,0.4214450478974055,0.5474361979301894,0.8076208573262014
0.78,0.16,0.4068592709471095,0.4273985908905142,0.6115604163083388,0.8672954801563538
0.8,0.16,0.3826869521949917,0.44347038775545317,0.7490677118693378,0.8650951568299162
0.82,0.16,0.35777866973563627,0.47899624745391844,0.9101433349031138,0.7610916567820358
0.84,0.16,0.33183989678954007,0.5782165888984155,0.9600547570707569,0.5917479057431758
0.86,0.16,0.30476445241815636,0.7521318264022174,0.8464170167573628,0.4848413223057823
0.88,0.16,0.2771427735792082,0.9621361289919818,0.5833331717219158,0.5248344605543621
0.9,0.16,0.24866931770891942,1.0648421076240968,0.3246251972698841,0.7089971508542444
0.92,0.16,0.21960358900139731,1.063184381637253,0.1626590554577481,0.8438640491489113
0.94,0.16,0.19019627334036676,0.8909133455421625,0.1314466852362098,0.8321934893193556
0.96,0.16,0.16028235348688277,0.7644025655302144,0.15206330017254746,0.6715588368231667
0.98,0.16,0.13020480867262946,0.7681857029751885,0.1572143095590661,0.5402392086188331
1,0.16,0.1,0.7557748471485508,0.3421921504548645,0.26128227425503114
0,0.18,0.1,0.7438210341186999,0.3303148984429265,0.2444767171526266
0.02,0.18,0.13358419110373365,0.5060753405204433,0.26884891318231274,0.5735620529326115
0.04,0.18,0.16702687978026687,0.6766414063876764,0.11773184251591164,0.8351037893017356
0.06,0.18,0.20028763676468522,0.634702188,0.16263262057154546,0.7872156436918016
0.08,0.18,0.23298510953175589,0.751090046,0.2164143488144113,0.5946689631398496
0.1,0.18,0.26530277782300576,0.8754191196567144,0.3983833104554625,0.4001701774536658
0.12,0.18,0.29696190845004505,0.8323462931173039,0.6774037579337338,0.3312775608552838
0.14,0.18,0.3276739633015562,0.6224004932048908,0.82461935,0.5582756175083103
0.16,0.18,0.35777866973563616,0.510296474,0.7770167320306585,0.7363449877885471
0.18,0.18,0.3866195313699442,0.46056611942408476,0.6516001194398766,0.7787349460138877
0.2,0.18,0.4143146089070122,0.45243065178731123,0.5369553045299941,0.6620226977874744
0.22,0.18,0.44119138144976044,0.45585283836404356,0.4822098327519015,0.5501460781126355
0.24,0.18,0.46610563595287235,0.4641184179238893,0.4700111856809174,0.4988371328216771
0.26,0.18,0.48985324522298734,0.4809207482038616,0.4739255819502731,0.4719107368858287
0.28,0.18,0.5124342092601055,0.4900445093135559,0.4740003551710382,0.4612312575786305
0.3,0.18,0.5326238381468966,0.4971042336332183,0.4706974089999979,0.44555630085238773
0.32,0.18,0.5516251724407129,0.4942241907929252,0.45314131444435873,0.4198574363772603
0.34,0.18,0.5689117196518291,0.4708709105613369,0.41513642766061376,0.39494965385244984
0.36,0.18,0.5838337795496475,0.434046361,0.3652982295245115,0.4349626886969849
0.38,0.18,0.5974480408017212,0.3920057790825056,0.32972266007905066,0.5075234393881781
0.4,0.18,0.6087758588719198,0.3267671712304264,0.32482447207710075,0.6773272886679077
0.42,0.18,0.6179327691992696,0.27862529320188995,0.4322963015640834,0.6974731198304223
0.44,0.18,0.6256983574239896,0.22801630427900793,0.6308538308314765,0.6271817156182614
0.46,0.18,0.6306321246575464,0.20381282833800202,0.770358894,0.401784666
0.48,0.18,0.6337187084221548,0.1794951160196674,0.8406615464327952,0.1913507660960484
0.5,0.18,0.635368594,0.092566245,0.5134285008564352,0.11457345863397263
0.52,0.18,0.6337187084221549,0.31959799509229947,0.43271929340271476,0.2921989323953923
0.54,0.18,0.6306321246575464,0.5398572898477633,0.5496505594261925,0.40967390239059054
0.56,0.18,0.6256983574239896,0.4287970239295305,0.8732162657926579,0.4989385734146011
0.58,0.18,0.6179327691992695,0.30642087613724045,0.8983364427793459,0.6662190861778889
0.6,0.18,0.6087758588719198,0.29992799509081863,0.6573588979212442,0.8728367063079719
0.62,0.18,0.5974480408017212,0.35925882356705485,0.4775834904205876,0.8377636963493899
0.64,0.18,0.5838337795496475,0.3990847670879802,0.40930201563861535,0.7313047752020507
0.66,0.18,0.5689117196518291,0.4293508662216993,0.40538292,0.6063941086859549
0.68,0.18,0.5516251724407129,0.45073073399930436,0.42236999425711524,0.5443509459621021
0.7,0.18,0.5326238381468968,0.460887576,0.44238523826441356,0.5285546430685023
0.72,0.18,0.5124342092601055,0.4634108309635649,0.4568337540437216,0.5385761041512701
0.74,0.18,0.48985324522298745,0.4605215408954443,0.47086777361932114,0.5629666273916789
0.76,0.18,0.4661056359528724,0.4535294832028066,0.4985764139393204,0.6311385923916187
0.78,0.18,0.44119138144976044,0.45134694912992224,0.5406921087524686,0.7077828642072455
0.8,0.18,0.4143146089070121,0.4568108271090483,0.6392450131180052,0.8080345147462169
0.82,0.18,0.3866195313699443,0.4734067295707971,0.7866260095901971,0.8328500564929204
0.84,0.18,0.3577786697356363,0.5414356198014081,0.8947357030247561,0.7121066381033727
0.86,0.18,0.32767396330155624,0.6791179097441244,0.8960167438757374,0.5485505830610898
0.88,0.18,0.2969619084500451,0.8789353570227084,0.7198102944881396,0.47004704848352136
0.9,0.18,0.26530277782300576,1.0165648774893488,0.43863370358106846,0.6235521697245396
0.92,0.18,0.23298510953175589,1.070615553574365,0.21517148599538088,0.7974096675697218
0.94,0.18,0.2002876367646855,0.9409871647458622,0.1316559549362824,0.8579819388346049
0.96,0.18,0.1670268797802671,0.7680231097795254,0.15302283630751312,0.6869759017807477
0.98,0.18,0.1335841911037338,0.7198047583160436,0.16102334322196415,0.5281285298581807
1,0.18,0.1,0.7438210341186999,0.3303148984429265,0.2444767171526266
0,0.2,0.1,0.7335811126657963,0.3212256755309897,0.22691941019993966
0.02,0.2,0.1368293180920864,0.48478308378595386,0.28272769607067205,0.5397344397012487
0.04,0.2,0.173503461,0.623219184,0.1253624906989879,0.8157208005239932
0.06,0.2,0.20997809248112537,0.6000200478350106,0.1661840344440343,0.7703283498308049
0.08,0.2,0.24583501163770735,0.7409586282773534,0.22375177768832089,0.579721285
0.1,0.2,0.2812754270943909,0.8863858314599579,0.4084223500510724,0.3917830994352072
0.12,0.2,0.3159936726159428,0.8384331417781865,0.6983218012197351,0.34499510311765036
0.14,0.2,0.3496733296276062,0.6399877577315406,0.8237432699506262,0.5812858085130406
0.16,0.2,0.38268695219499177,0.5370201790757286,0.7667357794771957,0.7505149544633515
0.18,0.2,0.4143146089070122,0.4882806240845333,0.6424069040534185,0.7640770174325683
0.2,0.2,0.44468576827324985,0.4831023580967531,0.5481706235713453,0.6445098890642216
0.22,0.2,0.47415955259659714,0.4911952554797665,0.5105309402110895,0.5471595924559827
0.24,0.2,0.5014811873886376,0.4985331447314672,0.5034218616554029,0.5126198275888595
0.26,0.2,0.5275234479580283,0.5223291714980487,0.5193169064756251,0.5169939202855447
0.28,0.2,0.5522863343047693,0.5319962804410565,0.5240190672993965,0.5163016788149889
0.3,0.2,0.5744268188600201,0.5468700833134558,0.5262779525736427,0.5068839965925762
0.32,0.2,0.5952641879280882,0.5555443695504492,0.516722441,0.4809937240932225
0.34,0.2,0.6142210758276836,0.521639077,0.46268588993222165,0.4110186865629977
0.36,0.2,0.6305850039886577,0.4874813717000357,0.40547943407543485,0.40887532572111707
0.38,0.2,0.645514765,0.4357795824350104,0.3350331844163793,0.44078710034787844
0.4,0.2,0.6579371522181825,0.3575049606245172,0.3154086559569177,0.6014464912276107
0.42,0.2,0.6679788638718894,0.2932079132449257,0.3862148844605105,0.6851087833128386
0.44,0.2,0.6764948146660289,0.2302477645570183,0.5904418369665293,0.6472454471719263
0.46,0.2,0.6819053151683551,0.2010010114075764,0.7565333099023221,0.4125519761322253
0.48,0.2,0.6852901451001976,0.17466532473294352,0.849659341,0.1911107351915301
0.5,0.2,0.6870994534772195,0.08951151,0.496064794,0.12184561571803967
0.52,0.2,0.6852901451001977,0.33699492202144793,0.4563725478194304,0.3063780225666629
0.54,0.2,0.6819053151683552,0.503139928,0.6720580797656263,0.4085539852358061
0.56,0.2,0.6764948146660288,0.3463782867322426,0.9299994313805908,0.5596343560882874
0.58,0.2,0.6679788638718893,0.2987627530520886,0.7714725347262569,0.7534241435834659
0.6,0.2,0.6579371522181826,0.34232406316563396,0.4837211279936533,0.8765614076858609
0.62,0.2,0.6455147653365689,0.4074451708380734,0.40515945256260766,0.7121755614085716
0.64,0.2,0.6305850039886577,0.45006235660225963,0.40270957980556665,0.5725845406100608
0.66,0.2,0.6142210758276835,0.4881588639780974,0.43621553636098703,0.48315266740525903
0.68,0.2,0.5952641879280882,0.5154161033104616,0.47413007438981036,0.4811767821188744
0.7,0.2,0.5744268188600203,0.5212430705018734,0.49419900969583863,0.4932465022812309
0.72,0.2,0.5522863343047694,0.5169425296032618,0.5032079246044016,0.5091093018456787
0.74,0.2,0.5275234479580284,0.5083392127578078,0.5046218560355002,0.5257703911470649
0.76,0.2,0.5014811873886378,0.49125468739641187,0.504831099,0.5619813325007529
0.78,0.2,0.47415955259659726,0.4824540295763793,0.5234444414909613,0.6230023565529202
0.8,0.2,0.4446857682732498,0.4786698508039199,0.5894793774511319,0.7472311926262485
0.82,0.2,0.4143146089070124,0.48644156918818426,0.7090811491962195,0.8547284627145371
0.84,0.2,0.38268695219499194,0.5360134027678725,0.8458762064031142,0.7917502516969186
0.86,0.2,0.3496733296276063,0.6473814888792487,0.9141975123705093,0.610386464
0.88,0.2,0.31599367261594286,0.8260553415480301,0.8149921029083164,0.4473477962030072
0.9,0.2,0.28127542709439085,0.9863240759136722,0.5223569206898898,0.5649356202463311
0.92,0.2,0.24583501163770738,1.0746341767257397,0.2626089838080777,0.7567144778550696
0.94,0.2,0.20997809248112567,0.9867377353303204,0.13517631801631158,0.8776003811528439
0.96,0.2,0.17350346085521923,0.7737232077769431,0.1561675050797383,0.7001347837789653
0.98,0.2,0.13682931809208654,0.6798744033937301,0.16624980248321422,0.5199536312543552
1,0.2,0.1,0.7335811126657963,0.3212256755309897,0.22691941019993966
0,0.22,0.1,0.7162279060747002,0.31254900190671464,0.21037277329731213
0.02,0.22,0.13997856148458285,0.4668896935842716,0.29680649503332307,0.5033520899131727
0.04,0.22,0.17978867873096518,0.5634503132009269,0.13647844925381128,0.7930296530795184
0.06,0.22,0.2193822248139467,0.5743404687174417,0.166290404,0.7580709745157257
0.08,0.22,0.2583052383643158,0.7231430478452077,0.2252439096898974,0.5769993391509325
0.1,0.22,0.29677613334074565,0.8981269597377274,0.4020617998805473,0.38972771869904554
0.12,0.22,0.3344631062504734,0.8611202232093496,0.6952248929923119,0.3476745831173487
0.14,0.22,0.3710226818378848,0.6697669903951929,0.8215337400683573,0.5843486694959793
0.16,0.22,0.4068592709471096,0.5733151455788652,0.7704538102468986,0.7510098943239258
0.18,0.22,0.4411913814497604,0.5195686484296048,0.6603973386276423,0.7619325442413774
0.2,0.22,0.47415955259659714,0.5170791527824813,0.5768984308126076,0.6531217677792696
0.22,0.22,0.5061536149305254,0.5294585965919806,0.5488767239401667,0.5734128371631695
0.24,0.22,0.5358114992731521,0.5339964726140305,0.541455693,0.5552516633823102
0.26,0.22,0.564080611,0.5662715723891445,0.5652109527695767,0.5686089800220131
0.28,0.22,0.5909609507140209,0.5740180883714175,0.5733739986888469,0.5756983936817962
0.3,0.22,0.6149946491082562,0.5966524276775673,0.5836663794611506,0.5705806005026207
0.32,0.22,0.6376138037280019,0.6129707011783506,0.5778100085341035,0.5437691808390168
0.34,0.22,0.658191679,0.573160012,0.5130213474392773,0.4557758374167697
0.36,0.22,0.6759548724665659,0.5391657157060669,0.444799874,0.4032683335240565
0.38,0.22,0.6921612648984113,0.4768143062259428,0.3443076067435259,0.3951550077060784
0.4,0.22,0.7056458794245375,0.3878765116370287,0.3106906456724653,0.5440852562360631
0.42,0.22,0.7165462492265086,0.3070497210079027,0.3537521050669971,0.6688180818684126
0.44,0.22,0.725790392,0.2318432163204256,0.557967317,0.6575242693827533
0.46,0.22,0.7316635394251951,0.19802458282889185,0.7457683822593445,0.41673117642041374
0.48,0.22,0.735337803,0.16983446174660094,0.8575713700879932,0.1879116781518647
0.5,0.22,0.7373018240445616,0.089500022,0.47716874005724064,0.13164184354696842
0.52,0.22,0.735337803,0.352380501,0.48377049077932044,0.31851403618922053
0.54,0.22,0.7316635394251952,0.4562495874468995,0.7791425567322556,0.4145808317542934
0.56,0.22,0.7257903916668311,0.28229913483985375,0.9381144785752612,0.6357335153197783
0.58,0.22,0.7165462492265088,0.31231397879452966,0.6380784019888658,0.8088711979833679
0.6,0.22,0.7056458794245375,0.37931285270880205,0.384737998,0.811440649
0.62,0.22,0.6921612648984113,0.456326283,0.3858439747809123,0.5754637882619917
0.64,0.22,0.6759548724665659,0.5079893431487513,0.42804887980864137,0.47484539275688714
0.66,0.22,0.6581916788479097,0.5496076324870682,0.4842716961361383,0.4446117405441485
0.68,0.22,0.637613804,0.5811943230536856,0.5376813413990286,0.502610706
0.7,0.22,0.6149946491082563,0.5771176049650926,0.5516096435490949,0.5291184661039898
0.72,0.22,0.590960951,0.5625020476572894,0.55056649,0.5418916258639432
0.74,0.22,0.5640806112009841,0.5507977285254236,0.5448672155769531,0.5403992561184161
0.76,0.22,0.5358114992731521,0.5301247037883206,0.5343299995653638,0.5457008398000769
0.78,0.22,0.5061536149305252,0.5180826991531086,0.5383428606221335,0.5812882183767051
0.8,0.22,0.4741595525965971,0.5064056297245968,0.5781914500399045,0.6888928618754229
0.82,0.22,0.4411913814497606,0.5074030587900279,0.6679788656633541,0.8215008590234071
0.84,0.22,0.40685927094710966,0.5474333327530335,0.8016284871635582,0.8337757853219181
0.86,0.22,0.37102268183788484,0.6399460619337994,0.9054035298175803,0.6686643801925499
0.88,0.22,0.3344631062504734,0.7943047977873642,0.8707265735129515,0.45786490156874543
0.9,0.22,0.2967761333407456,0.9609043790820279,0.5894928675806885,0.5224703187685665
0.92,0.22,0.25830523836431574,1.0711257357914887,0.3089094395026077,0.7150995937583214
0.94,0.22,0.21938222481394706,1.023814343281698,0.1432640583016486,0.8851704394445374
0.96,0.22,0.17978867873096543,0.7822413406434865,0.1602633358109244,0.71100567
0.98,0.22,0.13997856148458304,0.6455438103261212,0.17154452204471077,0.514508779
1,0.22,0.1,0.7162279060747002,0.31254900190671464,0.21037277329731213
0,0.24,0.1,0.6795494147648014,0.3049055460929906,0.19906257847822661
0.02,0.24,0.14289784992400045,0.4498253225596238,0.3085805305511044,0.4631943388313868
0.04,0.24,0.1856149555845117,0.5021682377445903,0.15870402533640882,0.7526322946036732
0.06,0.24,0.22809967576339385,0.5441032996991337,0.16011052538825227,0.7459575238380782
0.08,0.24,0.26986490022044357,0.6856726718548224,0.22216088991749589,0.5814325294431131
0.1,0.24,0.31114499179595695,0.8876859621793264,0.37032113421710566,0.40540602197679804
0.12,0.24,0.35158391825895197,0.8864331920379451,0.6570837044725888,0.33813926395408056
0.14,0.24,0.3908131233277418,0.7128207283930184,0.8035788640769211,0.551878477
0.16,0.24,0.4292665484713262,0.6141385955872737,0.7987282823609675,0.7297519553475369
0.18,0.24,0.46610563595287235,0.5558369251123971,0.6884958797193232,0.7654426942421373
0.2,0.24,0.5014811873886376,0.5525034257660428,0.6164461237562827,0.6844638589732541
0.22,0.24,0.5358114992731521,0.5669438550186855,0.589185522,0.6189402955482297
0.24,0.24,0.5676350423009318,0.5678907378715288,0.5756514439213969,0.5870304027511719
0.26,0.24,0.5979684028805153,0.6031541094758754,0.6026708697225945,0.6012017295383424
0.28,0.24,0.6268115810119026,0.611321898,0.6106572897165219,0.6093895401039857
0.3,0.24,0.6526002524535248,0.6384994878100669,0.6242006741749146,0.6073314660770137
0.32,0.24,0.6768710882278385,0.6536332360653232,0.6140392367129571,0.5721256554666233
0.34,0.24,0.6989515875221678,0.6174238899178282,0.5482859907885784,0.48460806790078875
0.36,0.24,0.7180118734786278,0.5766127606682884,0.46512066956620257,0.4066709573579391
0.38,0.24,0.735401679,0.5057762126627032,0.35195901191081846,0.38796620460591047
0.4,0.24,0.7498709577797649,0.4074970466983295,0.30564699921194755,0.53118911
0.42,0.24,0.761567287,0.31537028868065925,0.3493994592426364,0.6578653405147162
0.44,0.24,0.7714864494551057,0.23190496317353454,0.550951302,0.6502607675158046
0.46,0.24,0.7777884623781306,0.1944306593345807,0.7535855286759887,0.40517757782357444
0.48,0.24,0.7817310259105693,0.1660501382955969,0.8690343043808955,0.18084588761372605
0.5,0.24,0.7838384621392187,0.091072666,0.45908458879715974,0.1436116914403283
0.52,0.24,0.7817310259105692,0.3633977654085668,0.5192425810261605,0.3275471699635487
0.54,0.24,0.7777884623781306,0.41261495893932987,0.8609960777062049,0.4248376693459064
0.56,0.24,0.7714864494551057,0.2571828547019228,0.893848113,0.7163562470549935
0.58,0.24,0.761567287,0.33492918951659767,0.5507977223412928,0.8262115465236755
0.6,0.24,0.749870958,0.4100883109099745,0.3609652184010457,0.7353091240088013
0.62,0.24,0.735401679,0.5045571522881335,0.3931257068551207,0.5007050902110436
0.64,0.24,0.7180118734786278,0.5622843669792797,0.4642683037642983,0.45276406589995755
0.66,0.24,0.6989515875221677,0.6004304349092329,0.5310923934166488,0.46901688483717685
0.68,0.24,0.6768710882278385,0.6402799946814113,0.5964962412126367,0.5555639919800289
0.7,0.24,0.6526002524535248,0.6267246887171175,0.6039083958994805,0.5827283028103442
0.72,0.24,0.6268115810119028,0.6064268138862832,0.5971962086087242,0.5886913859597278
0.74,0.24,0.5979684028805154,0.5961588223976695,0.591967192,0.5904058597592409
0.76,0.24,0.5676350423009319,0.5613290797989039,0.5626569993718564,0.5688031554336646
0.78,0.24,0.535811499,0.5526151161133387,0.567776202,0.594414349
0.8,0.24,0.5014811873886376,0.5346582426496571,0.5913071670409998,0.6754706180418473
0.82,0.24,0.46610563595287247,0.528348639,0.6642381912913213,0.8071038686369063
0.84,0.24,0.42926654847132634,0.5701565695448125,0.7875063789568131,0.8286684037419081
0.86,0.24,0.390813123,0.6503594822260945,0.8955129380247562,0.694551276
0.88,0.24,0.3515839182589521,0.7910225556938025,0.8862389031500457,0.4616432488316308
0.9,0.24,0.31114499179595695,0.9468947187318916,0.618874784,0.5036481877336912
0.92,0.24,0.2698649002204436,1.063342641029048,0.3349411257470339,0.6832915301648035
0.94,0.24,0.2280996757633942,1.038876338433534,0.15281347531543976,0.8782842892406809
0.96,0.24,0.18561495558451194,0.7864193882153054,0.1658362090190187,0.7108236332225234
0.98,0.24,0.14289784992400065,0.6150677948611435,0.17686133596260503,0.506663381
1,0.24,0.1,0.6795494147648014,0.3049055460929906,0.19906257847822661
0,0.26,0.1,0.6459028856645241,0.29941238829118944,0.18762443011372673
0.02,0.26,0.1456804385500175,0.4378494630925003,0.3218751681503407,0.4227837465399142
0.04,0.26,0.19116840877735175,0.442982772,0.18548854746980636,0.7123035143208628
0.06,0.26,0.23640891973266476,0.5120353760380819,0.15541148426805929,0.7375931824023567
0.08,0.26,0.28088326454756757,0.6337078510684833,0.21769086860494766,0.5978914964928994
0.1,0.26,0.3248410081150215,0.8696003886059123,0.31608385579259346,0.4372957444943437
0.12,0.26,0.36790302401078806,0.9127765774068107,0.590596348,0.3398839983243127
0.14,0.26,0.4096768493816558,0.7819948555596581,0.7668182397582047,0.4885824825813909
0.16,0.26,0.4506245735081847,0.6731087828004617,0.8431314791929341,0.687199034
0.18,0.26,0.48985324522298734,0.6103503286739302,0.7431558674208512,0.7580937179233231
0.2,0.26,0.5275234479580283,0.6005161757742217,0.6822703802730246,0.7396036485881178
0.22,0.26,0.564080611,0.6098822848695401,0.6456927526488134,0.6850036108013173
0.24,0.26,0.5979684028805153,0.6103573259429872,0.6313020859206997,0.6546591215788155
0.26,0.26,0.6302693507468081,0.6450151713275349,0.65273341,0.6567691159527074
0.28,0.26,0.6609834547998621,0.6518344083106026,0.6520772216545146,0.646955944
0.3,0.26,0.6884449201917797,0.6793435606032849,0.665369048,0.6442607536343371
0.32,0.26,0.7142900948126598,0.6918615492515192,0.6469319571050862,0.5938329255262346
0.34,0.26,0.7378028557774932,0.6574039876358333,0.5752020882970106,0.49748562694630916
0.36,0.26,0.7580994958870177,0.6096550921590911,0.4767928566605081,0.40205765582742203
0.38,0.26,0.7766172985819916,0.5292544036675614,0.3477998886818615,0.3809187037676105
0.4,0.26,0.7920251342408339,0.4222755770482245,0.29975946945204685,0.5237992600862361
0.42,0.26,0.8044801514906025,0.3188308269606306,0.34521130955827467,0.6491615858949831
0.44,0.26,0.8150427246551121,0.22776500398039964,0.5532020514666302,0.6322605558197194
0.46,0.26,0.821753521,0.18911136041905036,0.7581214718447326,0.38750917946790964
0.48,0.26,0.8259518202408779,0.16088678043672197,0.8753556210000002,0.16903119190413649
0.5,0.26,0.828195956,0.098353448,0.43638527591302556,0.15948132201996604
0.52,0.26,0.8259518202408779,0.36967935425998705,0.5556349189024169,0.3326841069588558
0.54,0.26,0.8217535205244079,0.3638415794047735,0.9104792219459429,0.4470572413876893
0.56,0.26,0.8150427246551122,0.25248018506488745,0.8171945305022331,0.7906724135187227
0.58,0.26,0.8044801514906024,0.36004884931307124,0.47717442033054247,0.8148796868358469
0.6,0.26,0.7920251342408339,0.44663258707912196,0.3606707788310919,0.6501358958191945
0.62,0.26,0.7766172985819916,0.5539201033081893,0.40489566030310714,0.4445769708056117
0.64,0.26,0.7580994958870177,0.6168325910781617,0.5077585820099069,0.4556842655136756
0.66,0.26,0.737802856,0.6510667593189151,0.5841715703120804,0.520214587
0.68,0.26,0.7142900948126598,0.6924161232451674,0.6550105568332522,0.6165618146257179
0.7,0.26,0.6884449201917798,0.6712296748286459,0.6571166719779067,0.6418617371084417
0.72,0.26,0.6609834547998623,0.6416760402720292,0.6411416998195849,0.6406077552757246
0.74,0.26,0.6302693507468082,0.634257064,0.6336540220145965,0.634167169
0.76,0.26,0.5979684028805153,0.595307772,0.6015979876557698,0.6129329639456219
0.78,0.26,0.5640806112009839,0.590433127,0.6087937641194641,0.6337898199175899
0.8,0.26,0.5275234479580282,0.5693506035318763,0.6273544109496009,0.700955776
0.82,0.26,0.4898532452229875,0.5619337857737811,0.6910004829227492,0.807065832
0.84,0.26,0.4506245735081848,0.6075104780760056,0.8066563369491643,0.8290171677788756
0.86,0.26,0.40967684938165605,0.6823990041139336,0.8940954713202762,0.6934480338907234
0.88,0.26,0.36790302401078817,0.8098749926732504,0.8798612019021456,0.46669717193155713
0.9,0.26,0.3248410081150215,0.9544268242657226,0.6223192082431438,0.4941902686397953
0.92,0.26,0.2808832645475676,1.062283100195413,0.34792892754100235,0.6680812720411609
0.94,0.26,0.23640891973266517,1.0487493192475765,0.16311836616670053,0.8707611924273096
0.96,0.26,0.19116840877735206,0.7856705524948546,0.17330411449472644,0.7076330380465736
0.98,0.26,0.1456804385500177,0.5886563223830987,0.18382323359473762,0.49958060668663673
1,0.26,0.1,0.6459028856645241,0.29941238829118944,0.18762443011372673
0,0.28,0.1,0.6012948521726825,0.29445695587238013,0.18030530674724377
0.02,0.28,0.14832632736263396,0.4223355829869113,0.33290416199238027,0.3815377286511308
0.04,0.28,0.19644903830948546,0.3898805077934592,0.2184649181407048,0.6580325353893131
0.06,0.28,0.24430995672175948,0.46934603254184293,0.15342974870206372,0.7214721785576623
0.08,0.28,0.2913603313456877,0.574146274,0.2129179429161269,0.6078529528284784
0.1,0.28,0.337864182,0.815966752,0.2742722821839166,0.4753425095548717
0.12,0.28,0.3834204235059817,0.9172457944802235,0.5116189547034711,0.3517047516030405
0.14,0.28,0.42761386,0.842049219,0.7032930016245729,0.4270420870030495
0.16,0.28,0.47093334605768494,0.7302281306780255,0.846577025,0.6113901493093932
0.18,0.28,0.5124342092601055,0.6674905841310365,0.7815236221220082,0.720071009
0.2,0.28,0.5522863343047693,0.6509191895272088,0.7377323356306141,0.756431964
0.22,0.28,0.5909609507140209,0.650269022,0.6977552037114754,0.7307658165456108
0.24,0.28,0.6268115810119026,0.6565729411109402,0.6829640243612287,0.7013453379274781
0.26,0.28,0.6609834547998621,0.6849750486442822,0.6954253187421283,0.6988563069499887
0.28,0.28,0.6934765720778994,0.6981086947962657,0.6997545041136168,0.6925525966879489
0.3,0.28,0.7225286523230208,0.7160737074394266,0.694297741,0.6610627918531813
0.32,0.28,0.749870823,0.7231346413661022,0.6616670209440514,0.5873890357122353
0.34,0.28,0.774745484,0.690295641,0.583052472,0.48097541875545236
0.36,0.28,0.7962177396917356,0.631714774,0.4701961467103165,0.3913120554042139
0.38,0.28,0.8158081250619221,0.54243056,0.33672962,0.39583586223910905
0.4,0.28,0.8321084088077444,0.426632054,0.2913291371326391,0.5413569866761399
0.42,0.28,0.845284842,0.31696058039924835,0.3573821650800183,0.6469304407319318
0.44,0.28,0.8564592172668504,0.22251140231875813,0.5722154914410547,0.6063832572127121
0.46,0.28,0.8635587138640273,0.1834106822213774,0.7773755632228102,0.3607530305283126
0.48,0.28,0.8680001862514352,0.15678640843680997,0.8862316298142994,0.15675784118750738
0.5,0.28,0.8703743064756894,0.10436906873433217,0.41595169989831554,0.17505273667491955
0.52,0.28,0.868000186,0.37368462682769227,0.5958776726525097,0.33697912739740205
0.54,0.28,0.8635587138640273,0.3257675776486328,0.9554424513705008,0.4641078922041162
0.56,0.28,0.8564592172668504,0.2615769026533038,0.7447124396904012,0.8518883230518879
0.58,0.28,0.8452848418724251,0.3808662411844499,0.43751732848740466,0.8050432779091183
0.6,0.28,0.8321084088077444,0.47767674253550113,0.3641777310439974,0.6027498070242469
0.62,0.28,0.8158081250619221,0.5945525063162123,0.4152819694428902,0.42610269162101383
0.64,0.28,0.7962177396917356,0.6609740038731244,0.5376887332999752,0.46298310131021503
0.66,0.28,0.7747454836138857,0.6949712389467654,0.6242281490129467,0.5567461086445363
0.68,0.28,0.7498708234824659,0.7344487235326715,0.6952448204438653,0.6503925481832048
0.7,0.28,0.722528652,0.711176311,0.6972825227314201,0.6799259771680877
0.72,0.28,0.6934765720778996,0.6743605666482598,0.674085544,0.6705069198380921
0.74,0.28,0.6609834547998621,0.6677241372728777,0.6676508278790936,0.663951934
0.76,0.28,0.6268115810119026,0.625419658,0.6324057841959982,0.6419936384845641
0.78,0.28,0.5909609507140209,0.6266447084377371,0.6479882369593822,0.6773632147755487
0.8,0.28,0.552286334,0.6020463128304074,0.663299558,0.7321881594381703
0.82,0.28,0.5124342092601056,0.5927309766222593,0.7169201656729447,0.814647223
0.84,0.28,0.47093334605768505,0.646199469,0.834379331,0.8186928016708265
0.86,0.28,0.4276138599996271,0.7146303762415609,0.8914537101039852,0.6769154071361159
0.88,0.28,0.3834204235059818,0.83094074,0.862727791,0.45376502096919213
0.9,0.28,0.3378641822979391,0.9615928500132508,0.6104147484799268,0.48921128673520226
0.92,0.28,0.29136033134568773,1.0587641585465408,0.3484971116662387,0.6570784931910103
0.94,0.28,0.24430995672175987,1.0472495418929855,0.17087237188665955,0.8601402076457367
0.96,0.28,0.19644903830948574,0.7794525145558474,0.18095388684541502,0.6973843244918826
0.98,0.28,0.14832632736263412,0.5598829895438319,0.19081677803276054,0.4877317373541127
1,0.28,0.1,0.6012948521726825,0.29445695587238013,0.18030530674724377
0,0.3,0.1,0.5576462788816993,0.29295827350354386,0.17537709041371458
0.02,0.3,0.1506920152541974,0.40960139550996805,0.3449179848095887,0.34133168992759066
0.04,0.3,0.20117044658803193,0.3466582733397462,0.2619631720895833,0.5944605339850855
0.06,0.3,0.25137427002425705,0.41813575923499574,0.16569948604594195,0.6967693447858921
0.08,0.3,0.3007278716388506,0.4983223028751059,0.20688433385453506,0.6230901118019117
0.1,0.3,0.34950819595691945,0.7150747553646318,0.23561475023026682,0.5303229422072552
0.12,0.3,0.39729452279514677,0.8772029419676273,0.4079171343386768,0.4021129464522312
0.14,0.3,0.4436513324086875,0.9004557142427021,0.585279283,0.37269426683592183
0.16,0.3,0.4890914096481795,0.821349196,0.7726522570995161,0.4775291824705214
0.18,0.3,0.5326238381468966,0.7513690910654602,0.79390405,0.6114217479522742
0.2,0.3,0.5744268188600201,0.723382065,0.7887119489973822,0.6974059818720848
0.22,0.3,0.6149946491082562,0.7139389751161177,0.7616441406164502,0.730320602
0.24,0.3,0.6526002524535248,0.7131791362669815,0.7435465153159746,0.7223983545060697
0.26,0.3,0.6884449201917797,0.7309548087130601,0.7376313440615284,0.7057405231959732
0.28,0.3,0.7225286523230208,0.7382524756813595,0.7260904254814196,0.6806631110466073
0.3,0.3,0.7530029005294046,0.7502851767081528,0.6995575070914615,0.6175797662710614
0.32,0.3,0.7816835355608421,0.7488459385994565,0.6459904340802408,0.5255796691922162
0.34,0.3,0.8077758690701307,0.706164133,0.5514351859893182,0.42573332316524337
0.36,0.3,0.830299243,0.6353057219518992,0.43112299592131853,0.37488061406753104
0.38,0.3,0.8508486238243219,0.5331638267095993,0.30179691191107566,0.43430774387529536
0.4,0.3,0.8679468449676455,0.4136057746205452,0.2889742422671416,0.5691677409921772
0.42,0.3,0.8817682955591333,0.3018031598628386,0.38291845345932624,0.6395151670894246
0.44,0.3,0.8934896830277019,0.21007405624855938,0.6079423310488297,0.5575747000427788
0.46,0.3,0.9009367167553152,0.17498255418907746,0.795573317,0.3222857384043789
0.48,0.3,0.9055956097087173,0.15125037752548684,0.8907651911596861,0.14118009816398347
0.5,0.3,0.908085949,0.11722926093297241,0.39350195299871626,0.19363724553569206
0.52,0.3,0.9055956097087173,0.36904530579777906,0.6361702323740352,0.3357901354573527
0.54,0.3,0.9009367167553153,0.2982598644661926,0.9545952346402513,0.4891158598890034
0.56,0.3,0.8934896830277019,0.2798394443011646,0.681953577,0.8751612709190031
0.58,0.3,0.8817682955591333,0.3970525712854951,0.42092191550159186,0.7875505244114303
0.6,0.3,0.8679468449676454,0.5063452953703641,0.359837002,0.5915924907529556
0.62,0.3,0.8508486238243219,0.625266769,0.420970641,0.41916811270060284
0.64,0.3,0.8302992428095142,0.6968618588849385,0.5519871449534803,0.4596566701393976
0.66,0.3,0.8077758690701308,0.7365059389792756,0.6524401356690017,0.5637805827486138
0.68,0.3,0.781683536,0.7663262915324556,0.7238790904077865,0.6666035696289987
0.7,0.3,0.7530029005294048,0.7480122010619791,0.7355229297031254,0.7146953982155484
0.72,0.3,0.722528652,0.7185894920481404,0.7209956004254974,0.7184240575604296
0.74,0.3,0.6884449201917797,0.7080896451764283,0.7178000356585079,0.7247897113635353
0.76,0.3,0.6526002524535248,0.6704063369628257,0.6927742287344669,0.7160517914256066
0.78,0.3,0.6149946491082562,0.6667973080923164,0.7060716961586295,0.7463760303020874
0.8,0.3,0.574426819,0.6510474555091466,0.7331853994828355,0.7951626352857238
0.82,0.3,0.5326238381468968,0.6498265627392592,0.7822259802656646,0.8155960036801814
0.84,0.3,0.48909140964817976,0.7069430113386533,0.8891078607422873,0.7851761350493747
0.86,0.3,0.44365133240868765,0.7759463320463036,0.8815790441710909,0.6136519439344377
0.88,0.3,0.3972945227951469,0.8747862518486518,0.8066150082462712,0.4451399351340088
0.9,0.3,0.3495081959569194,0.9948822519383667,0.5560349248985635,0.5029942864039336
0.92,0.3,0.3007278716388506,1.0589435678363408,0.3311426507372688,0.6689294081848558
0.94,0.3,0.25137427002425744,1.0315612232766929,0.179477348,0.8449833128202726
0.96,0.3,0.2011704465880322,0.7611995247810138,0.19143088367905953,0.6795616548606833
0.98,0.3,0.1506920152541976,0.5325990410668647,0.20066625792089218,0.47306658217630776
1,0.3,0.1,0.5576462788816993,0.29295827350354386,0.17537709041371458
0,0.32,0.1,0.5114993134669744,0.29283671226144814,0.17292502224583875
0.02,0.32,0.15291846660278252,0.39491550083008137,0.3564890719577757,0.30225133117570924
0.04,0.32,0.20561396843488197,0.31126356881268025,0.31064611749018406,0.5222909364782267
0.06,0.32,0.2580228012761032,0.36342620846828644,0.18938797338331717,0.6604093361521484
0.08,0.32,0.30954406957984565,0.421704148,0.2009116426648804,0.6320188071798696
0.1,0.32,0.36046688159183965,0.5859482706073692,0.21736532046046386,0.5792841587103534
0.12,0.32,0.41035203861662356,0.7930145955385685,0.3165871637498169,0.4693887976925082
0.14,0.32,0.45874489238352095,0.9142220497153359,0.4475827739927811,0.3696483158418967
0.16,0.32,0.5061807498409103,0.9154342756850985,0.6245465951081217,0.35324607680068704
0.18,0.32,0.5516251724407129,0.8486676920431839,0.7297240805652723,0.4622855853383017
0.2,0.32,0.5952641879280881,0.8080439324109434,0.7832365942238815,0.5548889334830257
0.22,0.32,0.6376138037280019,0.7870632226093096,0.7901164286833591,0.6307794406845211
0.24,0.32,0.6768710882278384,0.781554064,0.781996922,0.6534364766347277
0.26,0.32,0.7142900948126598,0.787751317,0.7613303003326851,0.6418594488897712
0.28,0.32,0.749870823,0.7851628561233812,0.7367658982794566,0.6179217024222479
0.3,0.32,0.781683536,0.7804288518532143,0.6755068322405757,0.5388807312270655
0.32,0.32,0.8116238569200731,0.7628441536283997,0.59217756,0.44029483027013766
0.34,0.32,0.8388621955908883,0.7077103234943921,0.4932140066466836,0.3788060904451782
0.36,0.32,0.8623748216925079,0.6220406911911731,0.37889058469470926,0.3888334165528272
0.38,0.32,0.8838267550490129,0.5081764828032364,0.2728765155963839,0.4934675050721301
0.4,0.32,0.9016759496411537,0.38950861906834316,0.3016652342035817,0.5931616103904799
0.42,0.32,0.916104454,0.28030068359196864,0.4228476780454583,0.6191742752205306
0.44,0.32,0.9283406583934748,0.19599198042144164,0.6488361337411286,0.4952674958819516
0.46,0.32,0.9361147743687096,0.1659101540094636,0.8150110919015366,0.27941306599508503
0.48,0.32,0.940978291,0.1456937868483367,0.8935231301337803,0.12790579934627727
0.5,0.32,0.9435780087935395,0.1309759077259863,0.37378980377087556,0.2110293317697609
0.52,0.32,0.9409782912347141,0.3613390549814861,0.6753295350448565,0.3333273912190664
0.54,0.32,0.9361147743687095,0.2807230892045492,0.9468387098182114,0.5082444633898686
0.56,0.32,0.9283406583934748,0.29053640441092304,0.6426818423364447,0.8851008571367587
0.58,0.32,0.9161044541671619,0.40894808361313423,0.409893927,0.7820436945360977
0.6,0.32,0.9016759496411538,0.5271193635024314,0.35557747500521864,0.591535382
0.62,0.32,0.8838267550490129,0.6487598137309695,0.41241698852026637,0.4228917833084348
0.64,0.32,0.862374822,0.7255907728201865,0.5505055201015667,0.445749988
0.66,0.32,0.8388621955908884,0.7696407829713682,0.6621692785240482,0.5480664158608997
0.68,0.32,0.8116238569200731,0.7975545,0.7412284643548133,0.6544289193285616
0.7,0.32,0.7816835355608422,0.7820346701034578,0.7657876916153382,0.7259994705002404
0.72,0.32,0.7498708234824663,0.7573363232108451,0.7682362744984679,0.7654295367459789
0.74,0.32,0.7142900948126599,0.7458977435607954,0.7707374715769568,0.7803641044877074
0.76,0.32,0.6768710882278385,0.7174263913530291,0.7615910173057769,0.790659923
0.78,0.32,0.6376138037280019,0.7111278665684617,0.773622658,0.808974391
0.8,0.32,0.595264188,0.7077227090298437,0.8098050578781862,0.8297145914199752
0.82,0.32,0.551625172,0.7188750171620323,0.853802381,0.7890697685099657
0.84,0.32,0.5061807498409105,0.7734789465341718,0.9254809309957378,0.715106841
0.86,0.32,0.4587448923835211,0.8434205159061046,0.8532701743507642,0.5332973819169656
0.88,0.32,0.41035203861662367,0.921836859,0.7314159114476112,0.44363749339659386
0.9,0.32,0.36046688159183954,1.0334572037625023,0.48474296672386086,0.5315094516203281
0.92,0.32,0.30954406957984565,1.0554274791073537,0.30980665585632505,0.686094041
0.94,0.32,0.2580228012761037,1.0065880896262684,0.1884563119053973,0.824766635
0.96,0.32,0.2056139684348823,0.7364575662870283,0.20309634336902244,0.6568059953859945
0.98,0.32,0.15291846660278274,0.5034426442754826,0.21164044781306934,0.45537344097331656
1,0.32,0.1,0.5114993134669744,0.29283671226144814,0.17292502224583875
0,0.34,0.1,0.4608573938006849,0.29574766029807364,0.1738540988915634
0.02,0.34,0.15494399048207638,0.37294246055654867,0.36657632443132937,0.26660974814343974
0.04,0.34,0.20965648192374778,0.28874283067847123,0.35755389342911287,0.4429630232753874
0.06,0.34,0.26407133174204134,0.3122688284333257,0.23315675295454677,0.5991528552080656
0.08,0.34,0.31756464432333364,0.3524274224254298,0.20578857816817375,0.6145713243378148
0.1,0.34,0.3704365939115414,0.4567011570815799,0.2177808504681925,0.5925091944782015
0.12,0.34,0.42223117090373435,0.6531794592008833,0.26938586737935677,0.5235233479184808
0.14,0.34,0.47247632476896584,0.8160928180787219,0.3425177525206815,0.4330912850645816
0.16,0.34,0.521727852,0.9137793824323619,0.45121187954975067,0.348049083
0.18,0.34,0.56891172,0.8890611348827089,0.572442571,0.37747909540947144
0.2,0.34,0.6142210758276836,0.8668124412393705,0.6504554238281711,0.4134426004154684
0.22,0.34,0.658191679,0.8431946915590264,0.6978660922038392,0.4636636751970089
0.24,0.34,0.6989515875221678,0.8261371449538704,0.697074085,0.49129235728024684
0.26,0.34,0.7378028557774932,0.820253124,0.6775202646310786,0.48300703169826914
0.28,0.34,0.774745484,0.8087267640080561,0.6424619729376295,0.4537921421218244
0.3,0.34,0.8077758690701307,0.7930183158619253,0.5726306513857202,0.3830740541160196
0.32,0.34,0.8388621955908884,0.7611248263051492,0.48907258635547535,0.3249387986167058
0.34,0.34,0.8671431174836279,0.6874618496281469,0.39744511568238244,0.3449448751121042
0.36,0.34,0.89155572,0.5844058150465362,0.30770308096171284,0.43679058669311227
0.38,0.34,0.9138287545683585,0.46277038364514617,0.2531070179646863,0.5719638776950154
0.4,0.34,0.932361151,0.3481730186732153,0.33287367229690007,0.626961736
0.42,0.34,0.9473419250546262,0.2506281361264525,0.48668917098535486,0.5899630201593257
0.44,0.34,0.9600464860842146,0.18054949608932092,0.7057464144380186,0.4193564322257215
0.46,0.34,0.968118167,0.156568451,0.8474078847464106,0.22784244522864577
0.48,0.34,0.9731678409367097,0.14115841199511914,0.9002304658791062,0.11703486368421905
0.5,0.34,0.9758670661028578,0.14354646629836135,0.35545347405610495,0.22777407334913685
0.52,0.34,0.9731678409367099,0.3515334279251836,0.7148022835001792,0.3310115130914638
0.54,0.34,0.9681181665687622,0.27082122216846993,0.9531887754383933,0.5127866721264684
0.56,0.34,0.9600464860842146,0.3002316670114099,0.6326459950803038,0.8784718316920472
0.58,0.34,0.9473419250546263,0.41368910153528765,0.4203601213813178,0.7940271713038877
0.6,0.34,0.932361151,0.534354314,0.3480245718381072,0.6252533038749851
0.62,0.34,0.9138287545683585,0.6589706321793619,0.3921568536227019,0.4552155580888363
0.64,0.34,0.8915557202605211,0.7424445323662592,0.5232158741864226,0.42330198116794815
0.66,0.34,0.867143117,0.795768524,0.641606654,0.4905238379160016
0.68,0.34,0.8388621955908883,0.826992426,0.7354174542490803,0.6017888369581796
0.7,0.34,0.8077758690701309,0.8196053936622306,0.77908774,0.6874161900196296
0.72,0.34,0.7747454836138861,0.8021638007984545,0.7964367558061051,0.7439330616595026
0.74,0.34,0.7378028557774932,0.7923160994256382,0.8064065386726411,0.7717430739040584
0.76,0.34,0.6989515875221679,0.7711259164769659,0.8092756833047724,0.787027507
0.78,0.34,0.6581916788479099,0.7694576949128719,0.8301644829442439,0.8023133336651438
0.8,0.34,0.6142210758276834,0.7722510517644993,0.8556914096744385,0.7693811002611951
0.82,0.34,0.5689117196518292,0.7884581702423078,0.8729021624254698,0.702065142
0.84,0.34,0.5217278520328134,0.839210953,0.8855437672108986,0.597868115
0.86,0.34,0.472476325,0.8986079930637899,0.7789210869967611,0.4719711166261976
0.88,0.34,0.42223117090373447,0.9601732254309818,0.63408125,0.461353238
0.9,0.34,0.37043659391154127,1.052099925204479,0.4138391382788615,0.572770304
0.92,0.34,0.3175646443233337,1.035901687864059,0.2890612700801506,0.6990949019050241
0.94,0.34,0.2640713317420418,0.9618030177424645,0.198912932,0.7897534478489537
0.96,0.34,0.20965648192374814,0.6996302807032597,0.2161990693073475,0.6238563973537554
0.98,0.34,0.1549439904820766,0.46804587540836495,0.22400036645911225,0.4302282558411762
1,0.34,0.1,0.4608573938006849,0.29574766029807364,0.1738540988915634
0,0.36,0.1,0.4133487718857414,0.30326279308909676,0.17683272594830307
0.02,0.36,0.15669245929323658,0.3500156587210914,0.37868010901078186,0.2353551469981232
0.04,0.36,0.21314605261024117,0.2744462161521445,0.4079326870302058,0.36114616039099157
0.06,0.36,0.26929253252923313,0.27098302030539234,0.29753365040211277,0.5191251602214181
0.08,0.36,0.3244881493631543,0.28992409,0.22890127280310912,0.5794153620412148
0.1,0.36,0.37904262972550307,0.3379229943279056,0.2203670976534144,0.5863064166654814
0.12,0.36,0.4324854525342724,0.4842773303892448,0.24749846234273312,0.5582889311721662
0.14,0.36,0.4843295453130136,0.6378579288259109,0.27703698886221406,0.5146026070308822
0.16,0.36,0.5351483915605618,0.7838092244948944,0.31929735514588103,0.44448751108720624
0.18,0.36,0.5838337795496475,0.8388495152093269,0.3952429791932389,0.39905492252992614
0.2,0.36,0.6305850039886578,0.8617379300827737,0.45548995057805575,0.37680093637513346
0.22,0.36,0.6759548724665659,0.8598209161624478,0.5061930427556326,0.376316805
0.24,0.36,0.7180118734786278,0.8443624514664112,0.523224794,0.37785426609426453
0.26,0.36,0.7580994958870176,0.8251873999573898,0.5134747744890189,0.37886079302907166
0.28,0.36,0.7962177396917356,0.7985159251957914,0.4902602710075453,0.3740945565478422
0.3,0.36,0.830299243,0.7526447340384783,0.4293697763499479,0.38105730019342643
0.32,0.36,0.8623748216925079,0.6922286671534271,0.3592837932162527,0.40525452286614505
0.34,0.36,0.89155572,0.6087572898040816,0.3083910526314439,0.4537860918273362
0.36,0.36,0.9167451991649055,0.5027315291225308,0.28537161715134096,0.5301632896207583
0.38,0.36,0.9397270226501485,0.38599458011118587,0.3060154315865486,0.6115347392497774
0.4,0.36,0.9588491704143245,0.29187746645955626,0.4109631489710331,0.5987455784969226
0.42,0.36,0.9743066743447195,0.21534808270888417,0.5615675277252703,0.5096136826010098
0.44,0.36,0.9874155294294867,0.16348127800514536,0.7562232170432476,0.3207938276836737
0.46,0.36,0.9957440729750724,0.14636564729490326,0.8658062800692401,0.18167126927001245
0.48,0.36,1.0009544418623189,0.13569334701121527,0.8969549890506617,0.11466633209965704
0.5,0.36,1.0037395637930795,0.15697581142119177,0.3445204956059393,0.2413299767041835
0.52,0.36,1.000954441862319,0.3391392967338424,0.7450509815490156,0.3261804536999303
0.54,0.36,0.9957440729750725,0.26855705253237044,0.9472881428804896,0.5077852852972341
0.56,0.36,0.9874155294294868,0.2973882331637324,0.6437674941064861,0.8534897006585846
0.58,0.36,0.9743066743447195,0.40888856233454773,0.4360155621521068,0.808187103
0.6,0.36,0.9588491704143245,0.5296957165484455,0.3493017260733223,0.666304667
0.62,0.36,0.9397270226501485,0.6535338431630766,0.35827935429057994,0.5113345976681646
0.64,0.36,0.9167451991649056,0.7440641001257058,0.47063596102243965,0.43324083489507687
0.66,0.36,0.89155572,0.8072481311336269,0.5816664082626407,0.433009956
0.68,0.36,0.862374822,0.8482740854748685,0.6753006604094638,0.4910838155571691
0.7,0.36,0.8302992428095143,0.8517270632151938,0.743206943,0.5797232619324637
0.72,0.36,0.7962177396917358,0.8461983704073273,0.7920153068808452,0.6538018619156911
0.74,0.36,0.758099496,0.8464762332039589,0.8177031701432499,0.6825744287098765
0.76,0.36,0.7180118734786278,0.8364349699388904,0.8343736007156739,0.6962573421980521
0.78,0.36,0.6759548724665658,0.8420354534382117,0.8489841134810373,0.6835841027054947
0.8,0.36,0.6305850039886576,0.8512709193158521,0.8510204785294171,0.6336871911704913
0.82,0.36,0.5838337795496478,0.8701143508209856,0.8294611049163272,0.5663875246051602
0.84,0.36,0.535148392,0.9134987958074312,0.7817833196449324,0.47548033222420755
0.86,0.36,0.4843295453130137,0.9592677321799399,0.6589583298175343,0.4485868713531516
0.88,0.36,0.4324854525342724,1.0047923560278436,0.5122869206098638,0.5157747056386737
0.9,0.36,0.37904262972550307,1.0615824203306596,0.34137416525240827,0.6331987781617938
0.92,0.36,0.32448814936315434,1.0064075601923719,0.2689044865905118,0.716548788
0.94,0.36,0.26929253252923363,0.9002358670691852,0.21421697795463185,0.7434032623014787
0.96,0.36,0.21314605261024153,0.6479627225775288,0.23368774319392333,0.5810925031484122
0.98,0.36,0.1566924592932368,0.4322782863850832,0.24055735321093344,0.4023049473064739
1,0.36,0.1,0.4133487718857414,0.30326279308909676,0.17683272594830307
0,0.38,0.1,0.3656975220133558,0.31360900454445495,0.18139668038885481
0.02,0.38,0.1582876888626955,0.3236145241892996,0.39123463358515986,0.20753744086541773
0.04,0.38,0.21632979046606118,0.2647313036104016,0.4546021910435107,0.28059684870010787
0.06,0.38,0.27405613702171705,0.2395553749986234,0.37328497998259685,0.42485777126130664
0.08,0.38,0.3308048648191715,0.23775299064240357,0.27410775151730965,0.5208902526012896
0.1,0.38,0.38689441565306837,0.2462031427990453,0.22461476647139367,0.5580656375606419
0.12,0.38,0.4418410287768589,0.3229988212721778,0.23697948724799853,0.5607666533995734
0.14,0.38,0.49514392632140936,0.42092211556107595,0.2533997492901253,0.5654358652210528
0.16,0.38,0.5473927286377278,0.5488009800020076,0.2624346151679395,0.5600971300979665
0.18,0.38,0.5974480408017212,0.6568051185272341,0.276291009,0.5184204530897616
0.2,0.38,0.645514765,0.7315069359248263,0.29093350715474703,0.47994107567025296
0.22,0.38,0.6921612648984113,0.7746706807216506,0.3120161936765823,0.44410849751854026
0.24,0.38,0.735401679,0.7770421832312642,0.3161711106581125,0.42686009624278193
0.26,0.38,0.7766172985819916,0.7587526717657679,0.3164378687150262,0.42454849885861085
0.28,0.38,0.8158081250619221,0.7288356669764053,0.30343972185385215,0.42970153349660645
0.3,0.38,0.850848624,0.6662397667346485,0.2909263720438774,0.45809968225245773
0.32,0.38,0.8838267550490128,0.5898227295346817,0.2837238032146714,0.49477335498387504
0.34,0.38,0.9138287545683585,0.5019389515594073,0.29187997700322454,0.5346892139613373
0.36,0.38,0.9397270226501485,0.3999474317254644,0.32902150393667223,0.5761866084772636
0.38,0.38,0.9633555156367817,0.30188882569170833,0.3899071490283649,0.5984579972080791
0.4,0.38,0.9830157281793297,0.2351744165220006,0.4968903521139541,0.5285957876509867
0.42,0.38,0.9989081800313212,0.18233769525545404,0.6346932389181056,0.4039649573354492
0.44,0.38,1.0123858960459842,0.14694664342898134,0.8007978990599103,0.22888346133624043
0.46,0.38,1.0209487906692982,0.13658552951872352,0.8797662025020004,0.14497614474542803
0.48,0.38,1.0263057704924672,0.1304617050908755,0.8918164915386431,0.11734128444015664
0.5,0.38,1.0291692610266343,0.1667238520483752,0.33799244867194134,0.2528801763584232
0.52,0.38,1.0263057704924674,0.32891921524957146,0.770534505,0.32088014048937724
0.54,0.38,1.0209487906692982,0.2646017473868227,0.9500907953416038,0.49300060656892114
0.56,0.38,1.0123858960459842,0.2941402812260744,0.6654163882698982,0.8131929333954738
0.58,0.38,0.9989081800313213,0.39825315062558825,0.46206657921966826,0.8188391860778227
0.6,0.38,0.9830157281793298,0.5149589461086257,0.36139812399585636,0.715795503
0.62,0.38,0.9633555156367817,0.6361834195889784,0.33708550154091155,0.5833834333151453
0.64,0.38,0.9397270226501486,0.7324602390831152,0.4112943773933742,0.4816845970736571
0.66,0.38,0.9138287545683587,0.8056082503691397,0.504867932,0.43221597000628953
0.68,0.38,0.8838267550490128,0.8607082666439111,0.5960433143606934,0.43143600612375216
0.7,0.38,0.8508486238243222,0.885659399,0.6752364619777214,0.45652662039560093
0.72,0.38,0.8158081250619222,0.8984447045794439,0.7382957938256202,0.48638608541474027
0.74,0.38,0.7766172985819917,0.9070230000483812,0.7694044694043131,0.5089451327908606
0.76,0.38,0.735401679,0.9079896783117546,0.7888493088689541,0.5110474153094307
0.78,0.38,0.6921612648984113,0.9179787944808746,0.7910997042729515,0.5031200196596444
0.8,0.38,0.6455147653365689,0.9303418692944034,0.7606044628247928,0.4619170144607278
0.82,0.38,0.5974480408017214,0.947832596,0.7061772203942582,0.4302715047928958
0.84,0.38,0.547392729,0.9807821234683586,0.6254096720485389,0.4111528789087675
0.86,0.38,0.49514392632140947,1.013533956940652,0.5079709603218974,0.49045257346650617
0.88,0.38,0.44184102877685894,1.0383872000800276,0.3914523194691628,0.5947009906993445
0.9,0.38,0.38689441565306837,1.0494566348278465,0.2861284088664529,0.6956999260666399
0.92,0.38,0.33080486481917154,0.9634811617095064,0.2541812669534267,0.7261622658291845
0.94,0.38,0.2740561370217175,0.826539986,0.23229132614636624,0.6879623533383901
0.96,0.38,0.2163297904660615,0.5861206796487036,0.25322016787426294,0.5307077364284596
0.98,0.38,0.15828768886269576,0.39460499713440217,0.2593236781102995,0.3713681989123292
1,0.38,0.1,0.3656975220133558,0.31360900454445495,0.18139668038885481
0,0.4,0.1,0.3192898836907418,0.3340230458966294,0.18378433981824133
0.02,0.4,0.15961500806191242,0.29025614477196593,0.40818663794092136,0.18731629634674446
0.04,0.4,0.2189788363853497,0.24989312725112606,0.485999437,0.22046289722343554
0.06,0.4,0.27801971933074743,0.22140303679266782,0.44809498200276554,0.3281262745067536
0.08,0.4,0.3360607213186254,0.20823730425344467,0.36358586097231127,0.42393318919987266
0.1,0.4,0.39342753565618693,0.20272988750030752,0.28758060286017534,0.4819293140747428
0.12,0.4,0.4496253854639871,0.23329030600455788,0.2685133076183165,0.49950279711322265
0.14,0.4,0.5041420892284314,0.2759039901298923,0.27175845691060985,0.5140122581686092
0.16,0.4,0.5575806940537137,0.3369949246477204,0.28240599819383466,0.531906073
0.18,0.4,0.6087758588719198,0.4181515735342022,0.2855753472750461,0.5331388130798768
0.2,0.4,0.6579371522181825,0.47675172914276365,0.29007047651041296,0.5347035346376152
0.22,0.4,0.7056458794245376,0.5242469143077615,0.2929279695320303,0.5309591341781463
0.24,0.4,0.7498709577797649,0.5399915897979237,0.2946068450363647,0.5229434709410288
0.26,0.4,0.7920251342408339,0.5330232812503785,0.29671507893156224,0.528220984
0.28,0.4,0.8321084088077444,0.5130943270135453,0.298306438,0.5333204378162512
0.3,0.4,0.8679468449676455,0.45952314599886485,0.30637332647896187,0.5595569317094533
0.32,0.4,0.9016759496411539,0.3951439870399932,0.3221804491283052,0.590879837
0.34,0.4,0.932361151,0.3332019772326975,0.3549589283640287,0.5997646108921191
0.36,0.4,0.9588491704143245,0.26845841611004306,0.41618435760864564,0.5825761976022239
0.38,0.4,0.9830157281793297,0.21319226949744352,0.4967099781446296,0.5263380005105552
0.4,0.4,1.003123640366135,0.1776672382457845,0.6005084292761647,0.4096304805272133
0.42,0.4,1.0193779929363977,0.14947431407921172,0.7207261923757783,0.2769995573807937
0.44,0.4,1.0331626216384036,0.1315634487806486,0.8505403989346867,0.1475129781018267
0.46,0.4,1.0419205093152453,0.12826870814247368,0.8995897896929766,0.11760112658766342
0.48,0.4,1.0473994775429614,0.12650503542339017,0.8915911494064686,0.12461812681221193
0.5,0.4,1.0503281750880245,0.1736467252955391,0.3314453189449128,0.26492596154190146
0.52,0.4,1.0473994775429616,0.32057554967952273,0.792433882,0.31675186450371406
0.54,0.4,1.0419205093152453,0.2613839871520253,0.9790804131485256,0.4605337872111015
0.56,0.4,1.0331626216384036,0.2893772703713233,0.7183098027952985,0.7532251069347573
0.58,0.4,1.019377992936398,0.3783422102257389,0.5135972287613062,0.828015857
0.6,0.4,1.003123640366135,0.4809456764789195,0.39190175261466703,0.7916768081639973
0.62,0.4,0.9830157281793297,0.5955834212311258,0.3341123374377482,0.6917891303896866
0.64,0.4,0.9588491704143245,0.6980969560582915,0.3477685080549723,0.5660602655797246
0.66,0.4,0.9323611505492311,0.7794572382077342,0.38820709639716855,0.478803096
0.68,0.4,0.9016759496411539,0.8390539455521377,0.4462245637166786,0.4399807059157922
0.7,0.4,0.8679468449676457,0.8705426800941036,0.5161257042739238,0.4319723137630473
0.72,0.4,0.8321084088077446,0.8947301335836373,0.5753764024370981,0.4354625459764515
0.74,0.4,0.7920251342408341,0.9170526782169994,0.6030318485136543,0.44091063470758624
0.76,0.4,0.7498709577797651,0.928085468,0.6181496516132479,0.4439171096271239
0.78,0.4,0.7056458794245374,0.945994346,0.6137882386545768,0.4426531130285896
0.8,0.4,0.6579371522181825,0.9573791118247859,0.5815537448764754,0.4457911166174092
0.82,0.4,0.608775859,0.970854303,0.5362547660068475,0.4654073490106041
0.84,0.4,0.557580694,0.9950066638940773,0.46801419989298576,0.5069056448830543
0.86,0.4,0.5041420892284316,1.0062145662951187,0.392558532,0.5874355220690701
0.88,0.4,0.4496253854639872,1.0004581023144081,0.32691283842013713,0.6535905027883953
0.9,0.4,0.39342753565618693,0.973437925,0.2746184857360563,0.7064736813497058
0.92,0.4,0.33606072131862547,0.8722765863715034,0.26236471245324633,0.6866933386613615
0.94,0.4,0.2780197193307479,0.7241049963204254,0.25961647972840635,0.6091585045339176
0.96,0.4,0.21897883638535004,0.507349652,0.2799520456157639,0.4639340750460446
0.98,0.4,0.15961500806191264,0.35228092731277133,0.2861670971527215,0.3329331603696517
1,0.4,0.1,0.3192898836907418,0.3340230458966294,0.18378433981824133
0,0.42,0.1,0.2764810721983939,0.36344267195680663,0.1849303245378928
0.02,0.42,0.16068795457356008,0.25661548807255363,0.4318279194059873,0.17188088644847876
0.04,0.42,0.22112020869426527,0.23196666966136775,0.5149678594385396,0.17304142312227805
0.06,0.42,0.2812237050898714,0.20731150958357467,0.5192955352598523,0.23906978311029656
0.08,0.42,0.3403093247443401,0.18896990032652838,0.4729387637952272,0.31711394030802076
0.1,0.42,0.39870862276896085,0.17610093632598464,0.4000282498201897,0.3831997084536507
0.12,0.42,0.45591791732655884,0.17731194308148107,0.3465196289149557,0.41431495051556266
0.14,0.42,0.5114158086984902,0.1830395599619881,0.3224694657262722,0.4317965745683745
0.16,0.42,0.5658161975861862,0.19677390391733054,0.317530351,0.44602115414281324
0.18,0.42,0.6179327691992696,0.22861738689971886,0.3199588205556323,0.4645366450829641
0.2,0.42,0.6679788638718894,0.25635256619681646,0.3283552307614539,0.4800340999845945
0.22,0.42,0.7165462492265087,0.2844919987576897,0.33670996960748656,0.4932881992920153
0.24,0.42,0.7615672872752969,0.2984297066302509,0.3417105825262121,0.5032528090362497
0.26,0.42,0.8044801514906025,0.3011775503950716,0.3543689896884198,0.5076041782445724
0.28,0.42,0.845284842,0.2948176887250377,0.3658403337583176,0.5111714093818518
0.3,0.42,0.8817682955591333,0.2725108132805297,0.39263066459506835,0.500671956
0.32,0.42,0.9161044541671619,0.246145144,0.4260905961779063,0.48120718559246395
0.34,0.42,0.9473419250546264,0.21868258664512036,0.46714088452822833,0.44659944219980047
0.36,0.42,0.9743066743447195,0.18766750530498094,0.5285191654228774,0.39038411072622875
0.38,0.42,0.9989081800313213,0.15866569431385036,0.6002514235129782,0.3215553426044866
0.4,0.42,1.019377992936398,0.1404246317632968,0.6814254764258447,0.24933872411952201
0.42,0.42,1.0359248901435958,0.12757189741977895,0.772476954,0.1801044566012774
0.44,0.42,1.0499576135747815,0.12182455833116267,0.8695366871928342,0.12334156793343548
0.46,0.42,1.058873125067131,0.12157704611730255,0.9025032249053593,0.11913673897141297
0.48,0.42,1.0644507033603068,0.1215157055616146,0.8870406022755876,0.13504301928778173
0.5,0.42,1.0674321113874583,0.177965456,0.3309010839376977,0.2737934157179285
0.52,0.42,1.064450703360307,0.31377386967032106,0.8045090640408264,0.3108021179924461
0.54,0.42,1.058873125067131,0.255500696,1.0016701589755963,0.42233657393102136
0.56,0.42,1.0499576135747815,0.27887184535567033,0.7861083036570408,0.6639045828040857
0.58,0.42,1.0359248901435958,0.35456055138670395,0.5837766153784262,0.7698597876314474
0.6,0.42,1.0193779929363977,0.439429648,0.45329256587110367,0.8029171175888568
0.62,0.42,0.9989081800313213,0.5334881905519231,0.37731345969166374,0.7845747641384326
0.64,0.42,0.9743066743447195,0.6277557726387376,0.3614262589293529,0.702440706
0.66,0.42,0.9473419250546264,0.7126421996931814,0.3619123109053093,0.6247934773788841
0.68,0.42,0.9161044541671619,0.7837540612898422,0.3785800649828866,0.5728565581808097
0.7,0.42,0.8817682955591334,0.8345079180410402,0.40205761771393905,0.5315691621554779
0.72,0.42,0.8452848418724253,0.8744370778917538,0.4253879336480546,0.5033371582886464
0.74,0.42,0.8044801514906026,0.9031202216650516,0.4405050570578457,0.5038258427320058
0.76,0.42,0.7615672872752971,0.9229602142634101,0.444743939,0.5041472468902719
0.78,0.42,0.7165462492265087,0.9428244957327101,0.44125544940136374,0.5211340566954631
0.8,0.42,0.6679788638718892,0.9540351663390333,0.4176315028652954,0.547940305
0.82,0.42,0.6179327691992699,0.962276622,0.3886149758570633,0.5844188205680583
0.84,0.42,0.5658161975861864,0.9701112325264878,0.35251787896953146,0.6369170895352431
0.86,0.42,0.5114158086984903,0.954674157,0.32004370366837587,0.670684847
0.88,0.42,0.45591791732655906,0.9191549474748694,0.2977185119187674,0.6814817180450018
0.9,0.42,0.39870862276896085,0.862280262,0.2849877041693702,0.6785807419750853
0.92,0.42,0.34030932474434017,0.7525212218435666,0.28667618882975765,0.6175601044080159
0.94,0.42,0.2812237050898718,0.6050619311676042,0.29622616081425246,0.5169163273193745
0.96,0.42,0.22112020869426563,0.4199819527712936,0.3154912553800985,0.3884437710215046
0.98,0.42,0.16068795457356033,0.30982255339058073,0.32181395305433874,0.29233361845496336
1,0.42,0.1,0.2764810721983939,0.36344267195680663,0.1849303245378928
0,0.44,0.1,0.23534629859281864,0.39744824641833876,0.18375106091750798
0.02,0.44,0.16159787511430398,0.22071336399843208,0.4574721585997209,0.16103077390717138
0.04,0.44,0.22293621594915658,0.20679304670008186,0.5339514455714163,0.14235225905627152
0.06,0.44,0.28394087,0.19163877486601008,0.5751066677107115,0.165009308
0.08,0.44,0.34391238555358405,0.17665992779371256,0.5862623939478897,0.2066974342394162
0.1,0.44,0.4031872893093752,0.1632193325142652,0.5605110081258573,0.2579818183025397
0.12,0.44,0.4612543473655986,0.1534397016652236,0.4972920293893368,0.29670012331201606
0.14,0.44,0.5175843424339246,0.14534607224019705,0.4432007006595599,0.32184714116928564
0.16,0.44,0.57280038,0.1379809107665458,0.3983902245111369,0.3338565815691799
0.18,0.44,0.6256983574239895,0.13459538330886123,0.37814699262040447,0.33600077408707557
0.2,0.44,0.6764948146660288,0.13213591060616772,0.3748487664972346,0.33545154735857613
0.22,0.44,0.725790392,0.13198465501885662,0.38213173739137135,0.3353361247395035
0.24,0.44,0.7714864494551057,0.13260387003998386,0.3954732997242323,0.33186654230865853
0.26,0.44,0.8150427246551121,0.13291209913482968,0.4180428550020458,0.32585337534302977
0.28,0.44,0.8564592172668504,0.13130227302764627,0.43947582081437614,0.31365464927973424
0.3,0.44,0.8934896830277019,0.1286396800626089,0.47443422203734914,0.2943625443827302
0.32,0.44,0.9283406583934748,0.1254932502307941,0.5142105496656784,0.2716354858301753
0.34,0.44,0.9600464860842146,0.12218271666981824,0.5579706840651386,0.24570266160618323
0.36,0.44,0.9874155294294868,0.11957108534849252,0.6151169023305916,0.21795686093662334
0.38,0.44,1.0123858960459842,0.11736736287589304,0.6774446491409425,0.18948996771237245
0.4,0.44,1.0331626216384038,0.1158145579592485,0.7409618413637158,0.1636949826360844
0.42,0.44,1.0499576135747817,0.11507140251986911,0.8115616136568817,0.14119101648560942
0.44,0.44,1.064200735649031,0.11475689008719159,0.8882496288214324,0.12169303389713385
0.46,0.44,1.0732499212303352,0.11519647767718706,0.9085549580925428,0.12598023113244125
0.48,0.44,1.0789111265478888,0.11634248008029496,0.8840319621247006,0.14369306093219528
0.5,0.44,1.0819372361047477,0.18121890093479834,0.3326392327357227,0.281032048
0.52,0.44,1.0789111265478888,0.30741742195831506,0.8107443954484833,0.3054957957543342
0.54,0.44,1.073249921230335,0.248610635,1.0235890583126863,0.3808438844681197
0.56,0.44,1.0642007356490313,0.26554181673389127,0.8639468508974076,0.5671804593579909
0.58,0.44,1.0499576135747815,0.3265841701346837,0.6789158690997429,0.6678206288790443
0.6,0.44,1.0331626216384038,0.39533299420108914,0.5470075313777797,0.7327358145413644
0.62,0.44,1.0123858960459842,0.47192956420700727,0.45408355140430795,0.7730916921134457
0.64,0.44,0.9874155294294868,0.5523960589576751,0.3963178770768719,0.7798591026783548
0.66,0.44,0.9600464860842145,0.6289518056888602,0.35172748980908825,0.7796652873259106
0.68,0.44,0.9283406583934749,0.6988375272101959,0.33017195892613216,0.7728946326298739
0.7,0.44,0.8934896830277022,0.7558278142695438,0.3186189129973075,0.7555992869540713
0.72,0.44,0.8564592172668505,0.8049900627880202,0.31221833744439675,0.7387056334384086
0.74,0.44,0.8150427246551122,0.8419333168869932,0.31578478139285027,0.7295679888944884
0.76,0.44,0.7714864494551058,0.8685340625692096,0.3123609699650176,0.7280316239791047
0.78,0.44,0.725790392,0.8908835581019356,0.3135889429677192,0.732251315
0.8,0.44,0.6764948146660287,0.8954965384762161,0.30646875853219424,0.738614667
0.82,0.44,0.6256983574239898,0.8903861279211103,0.30063292350751697,0.7357655375195068
0.84,0.44,0.5728003796923922,0.8760992807935477,0.30026845385138556,0.7293236221259412
0.86,0.44,0.5175843424339248,0.8337382493857703,0.3010011070101717,0.6936681663341399
0.88,0.44,0.4612543473655987,0.7778841817104032,0.30326004613204144,0.6486999315593844
0.9,0.44,0.40318728930937525,0.7057372720425972,0.3125372767824069,0.5948222752465608
0.92,0.44,0.3439123855535841,0.5972351620313788,0.3231720016777126,0.5095913313222961
0.94,0.44,0.2839408698532865,0.4674759387827883,0.3364226527004672,0.4089939156475944
0.96,0.44,0.222936216,0.3263070567759389,0.35414777968489575,0.30429050006731884
0.98,0.44,0.1615978751143042,0.26527280354962923,0.36114567749525817,0.24820037352275623
1,0.44,0.1,0.23534629859281864,0.39744824641833876,0.18375106091750798
0,0.46,0.1,0.2005534113846612,0.4811745640564715,0.165454056
0.02,0.46,0.16217598150098717,0.18822250062379425,0.5265865077672707,0.14876563941954113
0.04,0.46,0.22408999294979157,0.17702423975584847,0.5836632250010447,0.1337429493567459
0.06,0.46,0.2856671857600753,0.16721581957546977,0.6267079457481285,0.1387123454225389
0.08,0.46,0.34620154419124805,0.15796999315053853,0.6612707728626711,0.1547890429882465
0.1,0.46,0.4060327528580069,0.14926014781307484,0.6787080239468968,0.17797124630583144
0.12,0.46,0.46464477999077564,0.14170000944703873,0.6588072612762705,0.20262186793920764
0.14,0.46,0.5215034415082349,0.13539851656059054,0.6393650216971034,0.2222491754671655
0.16,0.46,0.5772376905350014,0.12970976636206863,0.6149903253639297,0.23683352228108334
0.18,0.46,0.6306321246575464,0.1249063341356775,0.5897802369823372,0.24130782286636565
0.2,0.46,0.6819053151683551,0.1209974646319493,0.5784349322497098,0.24169343419753986
0.22,0.46,0.7316635394251951,0.11764263976236602,0.5729564987308874,0.23868619849978395
0.24,0.46,0.7777884623781306,0.115333757,0.5744905618198013,0.23260336151471184
0.26,0.46,0.8217535205244078,0.11339356308308957,0.5870315089742385,0.22433566859730183
0.28,0.46,0.8635587138640273,0.11170513536773935,0.5998418188513668,0.21513655121629824
0.3,0.46,0.9009367167553152,0.11029571377882535,0.6274282447230344,0.20234848410692152
0.32,0.46,0.9361147743687096,0.1090056801939836,0.6591351703501516,0.18842215005514618
0.34,0.46,0.968118167,0.10771745329324148,0.6916549723735067,0.1736690909085668
0.36,0.46,0.9957440729750724,0.10684656050034277,0.7366079380822259,0.1578254718144946
0.38,0.46,1.0209487906692982,0.10612164561739629,0.7855210292642414,0.1422894147503928
0.4,0.46,1.0419205093152453,0.10577259246173917,0.8315336894058125,0.1311178502949033
0.42,0.46,1.058873125067131,0.1062690529540629,0.8819435910311049,0.12371301649751847
0.44,0.46,1.0732499212303352,0.1072996784734839,0.9339616755064162,0.12013430630771156
0.46,0.46,1.082384034935688,0.10982211464617685,0.9309582389361237,0.1327310764961801
0.48,0.46,1.088098371614418,0.11331841187051903,0.8873552260721463,0.15415706471363788
0.5,0.46,1.0911528817168863,0.18352417793328113,0.3311803983561375,0.2907595038853098
0.52,0.46,1.0880983716144181,0.30324485583431093,0.8114850043608448,0.30378479407191994
0.54,0.46,1.082384034935688,0.24351273221198927,1.0563376086501783,0.33395923
0.56,0.46,1.0732499212303352,0.25151034643436937,0.9618908244740441,0.4644264883307416
0.58,0.46,1.058873125067131,0.2881507075338136,0.8143228408413797,0.5528528334934247
0.6,0.46,1.0419205093152453,0.3308756875077748,0.6983773896306278,0.6167906529732334
0.62,0.46,1.0209487906692982,0.3806859159188087,0.611474693,0.6610913757975503
0.64,0.46,0.9957440729750724,0.43515487904544137,0.5490212431256107,0.6759127636001935
0.66,0.46,0.968118167,0.48796230537001634,0.4980771698865903,0.6837372500121679
0.68,0.46,0.9361147743687096,0.5362097811031169,0.46824129187849045,0.685529389
0.7,0.46,0.9009367167553155,0.5778055930452994,0.4431136485743401,0.6795233137677696
0.72,0.46,0.8635587138640275,0.6145316307530699,0.4229940194887872,0.6715929332458845
0.74,0.46,0.821753521,0.6407225958395377,0.41522976926431676,0.6639993975693548
0.76,0.46,0.7777884623781306,0.6590130348948158,0.40465723,0.6513323738847624
0.78,0.46,0.7316635394251951,0.6715592705768356,0.4016037734038618,0.6397028494759187
0.8,0.46,0.681905315,0.6685929131838418,0.3964378769433238,0.6175584287441449
0.82,0.46,0.6306321246575464,0.6580621821558832,0.39278425976386633,0.5908087246527153
0.84,0.46,0.5772376905350016,0.6381399591848567,0.3968128146875647,0.5599072866522761
0.86,0.46,0.5215034415082351,0.6018427067549224,0.39812183025490466,0.5180646984035113
0.88,0.46,0.4646447799907757,0.5568908889745419,0.40065575379709484,0.472595195
0.9,0.46,0.4060327528580069,0.498476511,0.41214915752344294,0.4192672656810519
0.92,0.46,0.34620154419124805,0.4210977878059623,0.4207295550728959,0.3546946120421277
0.94,0.46,0.2856671857600758,0.3351179741563624,0.4286661592762336,0.28602739886747575
0.96,0.46,0.22408999294979193,0.24968109376603115,0.44365393943894854,0.22001531374033273
0.98,0.46,0.16217598150098742,0.22138016645551845,0.44901298182401206,0.19749955800170843
1,0.46,0.1,0.2005534113846612,0.4811745640564715,0.165454056
0,0.48,0.1,0.16987336269737344,0.6031475926878094,0.13989357755711937
0.02,0.48,0.16253764708083385,0.16016170856651743,0.6317822479330144,0.1327549938611695
0.04,0.48,0.22481180028069223,0.15153350049770553,0.6677854027821977,0.12613745017168565
0.06,0.48,0.2867471756335822,0.1445655756532958,0.7010290476482585,0.1238845703652804
0.08,0.48,0.34763365064279905,0.13913286438084205,0.739421555,0.12534330428158263
0.1,0.48,0.40781288580231284,0.13414052003951704,0.7753461409057605,0.12978485277046736
0.12,0.48,0.46676584768620616,0.12908938177483453,0.7919557298176723,0.13794115450164773
0.14,0.48,0.5239552449683544,0.12507098041105535,0.8080195441131081,0.14763614768178412
0.16,0.48,0.5800136892712544,0.12137673540901765,0.8168561245423056,0.1579551654775275
0.18,0.48,0.6337187084221548,0.11750300684762155,0.8107354020583897,0.1642130266534817
0.2,0.48,0.6852901451001976,0.11446724700453322,0.8098095000666727,0.16947182014113488
0.22,0.48,0.735337803,0.11154404521156631,0.8075779825548054,0.1724831719252462
0.24,0.48,0.7817310259105692,0.10851610974243982,0.8033454361052635,0.17036130175798586
0.26,0.48,0.8259518202408779,0.10627485091904432,0.8067935090602616,0.16821548612760234
0.28,0.48,0.8680001862514352,0.10384899410849646,0.808250599,0.16371064287655765
0.3,0.48,0.9055956097087173,0.1025196751083267,0.8201970334821863,0.15920129160660423
0.32,0.48,0.940978291,0.1014584396263262,0.8346231565292972,0.15444803378668515
0.34,0.48,0.9731678409367097,0.10031962146314677,0.84750079,0.14900901204315592
0.36,0.48,1.0009544418623189,0.1002533925666295,0.8682869703059652,0.14495262075174525
0.38,0.48,1.0263057704924672,0.10055390173282731,0.8903277680385991,0.14133291189050723
0.4,0.48,1.0473994775429614,0.10133438240092815,0.906545063,0.13897618195603112
0.42,0.48,1.0644507033603068,0.10322419065611048,0.9257106683035152,0.13880653635123683
0.44,0.48,1.0789111265478888,0.10559866286216708,0.9461061792086377,0.13933473793467757
0.46,0.48,1.088098371614418,0.10858910865446281,0.9255246614443888,0.14762197095484703
0.48,0.48,1.0938459474771298,0.11212500248161175,0.8725741342406808,0.1625651577259239
0.5,0.48,1.096918225070206,0.18500358453225982,0.3394855159739413,0.2913928780269749
0.52,0.48,1.093845947,0.2998030559802544,0.7994771456718368,0.30371194560543713
0.54,0.48,1.0880983716144181,0.23633945411214793,1.0289536774803743,0.3071383277471491
0.56,0.48,1.078911126547889,0.2398867650240316,0.9698516834582664,0.37972991951427626
0.58,0.48,1.0644507033603068,0.2605264132480167,0.8862491194258968,0.41464497452194904
0.6,0.48,1.0473994775429614,0.28088416893168366,0.816805256,0.44359465183549956
0.62,0.48,1.0263057704924674,0.30478272230227366,0.7610747686200542,0.46716862409491583
0.64,0.48,1.000954441862319,0.3288527915883931,0.7119051723953638,0.47788462748806937
0.66,0.48,0.9731678409367096,0.3522978814277736,0.6685320155786507,0.48472823874112253
0.68,0.48,0.940978291,0.3757812032657491,0.6387382630263145,0.487119732
0.7,0.48,0.9055956097087177,0.3940773681874248,0.6112997973734267,0.48123782648318253
0.72,0.48,0.8680001862514353,0.40963724093557263,0.5875160136243414,0.4722441802250665
0.74,0.48,0.8259518202408781,0.4212369290253738,0.5756161515250656,0.4585478519108296
0.76,0.48,0.7817310259105693,0.4256377961613757,0.5617659741665711,0.4394774031027256
0.78,0.48,0.7353378032605089,0.4287473527747998,0.5559983722150585,0.419140874
0.8,0.48,0.6852901451001976,0.42018932540879456,0.5493479282772565,0.3922677632775038
0.82,0.48,0.633718708,0.4076641483138152,0.5440508956863305,0.36445334018314024
0.84,0.48,0.5800136892712547,0.39237558307543363,0.5469718917530786,0.33558507139402305
0.86,0.48,0.5239552449683545,0.36668473033684834,0.5464560204531318,0.30423995586337255
0.88,0.48,0.46676584768620627,0.33676118486503787,0.5471447639412199,0.2715830973625411
0.9,0.48,0.4078128858023128,0.30235559581021676,0.5569015965044921,0.23653330066198633
0.92,0.48,0.34763365064279905,0.26049110313647117,0.5606131123517628,0.20049367486134423
0.94,0.48,0.28674717563358276,0.2199696022217315,0.5623390968278081,0.16801554778927721
0.96,0.48,0.22481180028069261,0.1867852444358645,0.5733105071164453,0.14321283792529862
0.98,0.48,0.16253764708083407,0.18057935513254755,0.5756572932295245,0.1462420070898252
1,0.48,0.1,0.16987336269737344,0.6031475926878094,0.13989357755711937
0,0.5,0.1,0.10397122255744456,1.0632937647438987,-0.01831826
0.02,0.5,0.1627309698109188,0.10366539176123471,1.056688030993833,-0.005620245
0.04,0.5,0.2251976312017996,0.10346781123885442,1.0597423586056998,0.004699136
0.06,0.5,0.2873244674812029,0.10349017128509447,1.0538240812222974,0.015904638050869165
0.08,0.5,0.34839916094959533,0.10348462368365913,1.0586949962002028,0.023978378048431274
0.1,0.5,0.4087644282765879,0.10353621019684128,1.0641803441095452,0.031626313315167305
0.12,0.5,0.4678996315473894,0.10387894292958502,1.0621100674533361,0.040072168
0.14,0.5,0.5252658185063257,0.10419758609621607,1.0708600893787843,0.046501027
0.16,0.5,0.5814975563692302,0.10468676647374549,1.0808035588841016,0.052757874
0.18,0.5,0.635368594,0.10485322802760261,1.0816666543592561,0.060750069
0.2,0.5,0.6870994534772195,0.10504340782210005,1.0912353084577702,0.068258118
0.22,0.5,0.7373018240445616,0.1051722185272639,1.0998350732151545,0.076752974
0.24,0.5,0.7838384621392187,0.10503378306936557,1.095398094841974,0.086645981
0.26,0.5,0.828195956,0.10515642696726399,1.0982153587030505,0.096545676
0.28,0.5,0.8703743064756894,0.10503134223457866,1.089558236576857,0.1065385350522119
0.3,0.5,0.908085949,0.10525503808891291,1.0856604597575465,0.11632729564364204
0.32,0.5,0.9435780087935395,0.10555794755216785,1.0793043330809517,0.12593303005759618
0.34,0.5,0.9758670661028578,0.10558830330182904,1.062932186012902,0.13370853332911908
0.36,0.5,1.0037395637930795,0.10613270837839868,1.0514451680755346,0.14098576903359786
0.38,0.5,1.0291692610266343,0.10678503425087206,1.0383845142012145,0.14734980875205886
0.4,0.5,1.0503281750880245,0.10722575568502371,1.0183087609329395,0.1508956827147327
0.42,0.5,1.0674321113874583,0.108298814,1.0026975219231038,0.15434846754511644
0.44,0.5,1.0819372361047477,0.10943949088040261,0.9896448222428242,0.1561333334252919
0.46,0.5,1.0911528817168863,0.11109389452401444,0.9477425075401327,0.16186597733440772
0.48,0.5,1.096918225070206,0.11361325326482624,0.8792739159860613,0.17376155321274525
0.5,0.5,1.1,0.18818285364618106,0.3351690454567109,0.3059630147005243
0.52,0.5,1.096918225070206,0.30183741813342013,0.8005425821953267,0.30684389085430697
0.54,0.5,1.0911528817168863,0.23504558310596185,1.0494672825824816,0.2715787330182757
0.56,0.5,1.081937236104748,0.23024101393989196,1.0249275650613392,0.28786529488593476
0.58,0.5,1.0674321113874585,0.2349665844514241,0.9940092074567255,0.2562395070822909
0.6,0.5,1.0503281750880245,0.2351653271855812,0.9748563456662525,0.22360376674298893
0.62,0.5,1.0291692610266343,0.23570057405074094,0.9684659849541408,0.19041073036410652
0.64,0.5,1.0037395637930795,0.23116199758978023,0.963119271,0.15463078641790834
0.66,0.5,0.9758670661028578,0.22543614907882145,0.9598924455052973,0.12129673875504474
0.68,0.5,0.9435780087935396,0.22034133674048273,0.9667300940078263,0.091033022
0.7,0.5,0.9080859487266221,0.2120598307824631,0.9696994801346437,0.063683458
0.72,0.5,0.8703743064756896,0.20347693468682648,0.9736726572126669,0.038952731
0.74,0.5,0.8281959562829282,0.19598302914340116,0.9879631936960593,0.015922813478008786
0.76,0.5,0.7838384621392189,0.18638528496626108,0.9954789887430329,-0.003003423
0.78,0.5,0.7373018240445616,0.17807923463524764,1.012452507646706,-0.022968695
0.8,0.5,0.6870994534772195,0.16721599022196484,1.0222212007880325,-0.037316813
0.82,0.5,0.6353685939331373,0.15582029544020937,1.0312038080409631,-0.049805833
0.84,0.5,0.5814975563692304,0.14479340292165585,1.05118835,-0.064921101
0.86,0.5,0.5252658185063258,0.13234587294376518,1.056689894768628,-0.070764263
0.88,0.5,0.4678996315473895,0.12171784885666849,1.0579489899841301,-0.072578258
0.9,0.5,0.40876442827658777,0.11284915080555014,1.070641372203292,-0.07660035
0.92,0.5,0.3483991609495954,0.10762219467263283,1.0648894847846826,-0.068419144
0.94,0.5,0.2873244674812034,0.10428305523432167,1.055038228714231,-0.055818721
0.96,0.5,0.22519763120179992,0.103453326,1.0620239876864828,-0.045942589
0.98,0.5,0.16273096981091906,0.10185597580040462,1.0429030656785498,-0.026194965
1,0.5,0.1,0.10397122255744456,1.0632937647438987,-0.01831826
0,0.52,0.1,0.2193245358782332,0.581684539,0.34427419663263525
0.02,0.52,0.16253764708083385,0.2151958038021234,0.5921115179350477,0.3338455015066971
0.04,0.52,0.22481180028069223,0.21090022620274507,0.6099190977347266,0.32227665716292064
0.06,0.52,0.2867471756335822,0.20526789388729272,0.6242247441239865,0.3097478429265867
0.08,0.52,0.34763365064279905,0.19955368059079936,0.6477913924395224,0.2960637742434408
0.1,0.52,0.4078128858023129,0.19370718635047715,0.6730782798453743,0.2820797889162336
0.12,0.52,0.4667658476862062,0.18723930685810108,0.6934409010683761,0.2683031684222226
0.14,0.52,0.5239552449683545,0.18112940232097913,0.7222251849426143,0.25426330921616863
0.16,0.52,0.5800136892712544,0.17495527495894472,0.7516714179217524,0.24062723826805119
0.18,0.52,0.6337187084221549,0.16878080575795557,0.7747057617418045,0.22785699307363172
0.2,0.52,0.6852901451001977,0.16321728,0.8054760361271145,0.21525976205509018
0.22,0.52,0.735337803,0.15789920919117592,0.8366135681777472,0.2030600188985624
0.24,0.52,0.7817310259105692,0.1525490613549268,0.8594341706280528,0.19258584582760682
0.26,0.52,0.8259518202408779,0.1477560745628409,0.8889820337403516,0.18287629465265587
0.28,0.52,0.8680001862514352,0.14272682036788217,0.9094763999248616,0.17453274561344362
0.3,0.52,0.9055956097087173,0.13842199163431787,0.9341053620641557,0.16839458862138576
0.32,0.52,0.9409782912347141,0.13428553414319788,0.9562542878989014,0.16358353343241047
0.34,0.52,0.9731678409367099,0.12999248242816328,0.9664336431582164,0.16043540758655955
0.36,0.52,1.000954441862319,0.1264740528324934,0.9783383368142946,0.15937804762030378
0.38,0.52,1.0263057704924674,0.12316291180831393,0.9862586033043482,0.15938975605706254
0.4,0.52,1.0473994775429616,0.1198783210557931,0.979631404,0.16014174664946987
0.42,0.52,1.064450703360307,0.11738841566565916,0.9733740299384745,0.16211138096860583
0.44,0.52,1.0789111265478888,0.11501413373323287,0.9651150628937843,0.16363525346285313
0.46,0.52,1.0880983716144181,0.11363525253297682,0.9241838918934231,0.16890852320297178
0.48,0.52,1.093845947,0.11344321779179631,0.8581285805663392,0.17972591987109915
0.5,0.52,1.096918225070206,0.1871858486481852,0.3327153218406725,0.31418104352595433
0.52,0.52,1.093845947,0.301580673,0.7914460893459302,0.3030052759815618
0.54,0.52,1.0880983716144184,0.2286370986461396,1.0361500929411571,0.23687016032127306
0.56,0.52,1.078911126547889,0.2176105593299561,1.0159507437866029,0.2212112276891134
0.58,0.52,1.0644507033603068,0.21520091677699832,0.987691609,0.1834729799820104
0.6,0.52,1.0473994775429614,0.20899115657467887,0.9667696092003292,0.15533152306583156
0.62,0.52,1.0263057704924674,0.20404816886872262,0.954739207,0.13532420445277626
0.64,0.52,1.000954441862319,0.197125849,0.9359237870074635,0.12691399826363375
0.66,0.52,0.9731678409367097,0.19063186078919883,0.9156437982231769,0.12459783543662639
0.68,0.52,0.940978291,0.1864886420452208,0.900386596,0.12987780991642384
0.7,0.52,0.9055956097087177,0.1819321806027624,0.8745512952205534,0.14275722515466213
0.72,0.52,0.8680001862514354,0.1782510246190985,0.8464674628972506,0.1593189871278622
0.74,0.52,0.8259518202408782,0.1774229086710105,0.8228475861713607,0.17988719798354758
0.76,0.52,0.7817310259105693,0.1766277549267084,0.7886859380643695,0.20404766400986943
0.78,0.52,0.735337803,0.17782619225487983,0.7615246408139751,0.22829340651900168
0.8,0.52,0.6852901451001976,0.18046548210710806,0.7233698683663573,0.25528083514439587
0.82,0.52,0.6337187084221549,0.18455221836461588,0.6851394565237239,0.2815180507270359
0.84,0.52,0.5800136892712546,0.19078299437885654,0.6564045329796804,0.30523593438644825
0.86,0.52,0.5239552449683547,0.19800509908947983,0.6234498076770668,0.32519780341486515
0.88,0.52,0.4667658476862064,0.20466605712267974,0.5946103711889357,0.34155483820574467
0.9,0.52,0.4078128858023129,0.2112834926941028,0.5805312422519219,0.35218294936077754
0.92,0.52,0.34763365064279916,0.21560630774347034,0.563902912,0.3585548805966849
0.94,0.52,0.2867471756335828,0.2190567132376774,0.5505841871894723,0.36143672142134775
0.96,0.52,0.22481180028069261,0.2206778192838269,0.5572890639262473,0.3572263941334395
0.98,0.52,0.16253764708083407,0.22069378970756867,0.5565982450563456,0.3508357976611006
1,0.52,0.1,0.2193245358782332,0.581684539,0.34427419663263525
0,0.54,0.1,0.4275936024850485,0.26828987733564397,0.5702139828980662
0.02,0.54,0.16217598150098714,0.3964470437304196,0.3106927542470718,0.5323736790297087
0.04,0.54,0.2240899929497916,0.36387811887095667,0.3567270727322203,0.49527567
0.06,0.54,0.2856671857600753,0.33179488777366056,0.40774032724780107,0.45398968807322393
0.08,0.54,0.34620154419124805,0.30071396094153074,0.4617317859948388,0.4153846065555379
0.1,0.54,0.4060327528580069,0.27180251484659596,0.5150365852511372,0.37842057354339775
0.12,0.54,0.4646447799907757,0.24604410534103469,0.5617962281368948,0.34420087842355224
0.14,0.54,0.521503442,0.22562554636543614,0.6039903070496708,0.31714944047814064
0.16,0.54,0.5772376905350014,0.20858943296220261,0.6421785770083364,0.2933134845306561
0.18,0.54,0.6306321246575464,0.19535663914711537,0.6692439296385823,0.27482557838835486
0.2,0.54,0.6819053151683552,0.18665227461989112,0.6947890649008793,0.2611924063441042
0.22,0.54,0.7316635394251952,0.18013901122889944,0.7167909049077668,0.25054390623054895
0.24,0.54,0.7777884623781305,0.17473209530566583,0.734653382,0.24060755134975648
0.26,0.54,0.8217535205244079,0.17185129215903458,0.754760142,0.23333037891317202
0.28,0.54,0.8635587138640273,0.16771321179796006,0.7737930847409316,0.2242036709821455
0.3,0.54,0.9009367167553152,0.1651901604523956,0.7980339812454788,0.21689848800039524
0.32,0.54,0.9361147743687095,0.16194198599893878,0.8249351274569457,0.20885549311510943
0.34,0.54,0.9681181665687622,0.1562992711969069,0.8490295788673644,0.19923015494743218
0.36,0.54,0.9957440729750725,0.15067464766185473,0.8774506217463738,0.19102789405411047
0.38,0.54,1.0209487906692982,0.14406557478600157,0.9051260039772048,0.1830481557868331
0.4,0.54,1.0419205093152453,0.1362878396879872,0.9171635508427024,0.17743764386593236
0.42,0.54,1.0588731250671313,0.12910959521841664,0.9276149242583828,0.1743331602761811
0.44,0.54,1.0732499212303352,0.12199741824303645,0.9328094649280335,0.1726214998565419
0.46,0.54,1.082384034935688,0.11707834213161804,0.8982858339153794,0.1768981789433747
0.48,0.54,1.0880983716144184,0.11398224792331138,0.8382771960050981,0.18673330561021884
0.5,0.54,1.0911528817168863,0.18593789362114405,0.32762609127362274,0.3244225353241742
0.52,0.54,1.0880983716144184,0.30214988175681745,0.7823873208077536,0.3010761481132423
0.54,0.54,1.0823840349356881,0.22396348396845284,1.0271058321463622,0.20500163511093875
0.56,0.54,1.0732499212303352,0.2068216671572848,1.006736052479201,0.1605620716580578
0.58,0.54,1.0588731250671313,0.19687740652136082,0.9757767111011956,0.11864202658605646
0.6,0.54,1.0419205093152453,0.1832534414810804,0.9509076014628681,0.097204022
0.62,0.54,1.0209487906692984,0.17160774259164813,0.9329514888406405,0.094822095
0.64,0.54,0.9957440729750725,0.16253231540329405,0.8857258235675073,0.13438917593046518
0.66,0.54,0.968118167,0.1590062526681148,0.8204346516786784,0.19323084662061632
0.68,0.54,0.9361147743687095,0.16240162547956905,0.7507615009394918,0.26287220873341166
0.7,0.54,0.9009367167553155,0.17882038157216457,0.650701251,0.34835579235468245
0.72,0.54,0.8635587138640274,0.20385396314952176,0.5496264876615438,0.42933914467305495
0.74,0.54,0.821753521,0.2338499561043716,0.46939083135393134,0.4932888135400909
0.76,0.54,0.7777884623781306,0.27636609909303467,0.38929243194807234,0.5440225419314808
0.78,0.54,0.7316635394251951,0.3142070525233681,0.32832154389411145,0.5854937701541623
0.8,0.54,0.681905315,0.3604396748197404,0.2858852481311267,0.6002371460870076
0.82,0.54,0.6306321246575465,0.4020925454834386,0.2558505713319613,0.606343691
0.84,0.54,0.5772376905350016,0.43161532506415223,0.23879319960915557,0.6128398223725584
0.86,0.54,0.5215034415082351,0.45611616016524525,0.22942450158141975,0.6093283648162436
0.88,0.54,0.46464477999077575,0.47525236882090155,0.21981458283223385,0.6089438294313295
0.9,0.54,0.40603275285800694,0.4801219041447442,0.21465148643305615,0.6172652769569777
0.92,0.54,0.34620154419124816,0.48400495753917805,0.2059561024891125,0.6233514919278621
0.94,0.54,0.2856671857600759,0.48499763795219075,0.19857795066143732,0.6282376790900335
0.96,0.54,0.22408999294979196,0.4724479366032342,0.20424087095269008,0.6293653747719099
0.98,0.54,0.1621759815009874,0.4576439114220521,0.23284725051273059,0.5929439488067986
1,0.54,0.1,0.4275936024850485,0.26828987733564397,0.5702139828980662
0,0.56,0.1,0.6340708050301017,0.20488189799345996,0.6491711827020802
0.02,0.56,0.16159787511430396,0.5607450777384639,0.27929774224163784,0.5903080242336354
0.04,0.56,0.22293621594915658,0.4878431099453078,0.360072721,0.5303067793845495
0.06,0.56,0.28394086985328604,0.41402848036611184,0.45139091176416946,0.46067315240925144
0.08,0.56,0.343912386,0.3436788337806569,0.5446083008523537,0.3939749410816168
0.1,0.56,0.4031872893093752,0.2761798563466056,0.6322533707806838,0.33202559091045825
0.12,0.56,0.46125434736559856,0.22432914856827912,0.6875710009332605,0.2916232505761628
0.14,0.56,0.5175843424339247,0.18389087474345367,0.7320927412441227,0.2634288042286905
0.16,0.56,0.57280038,0.15406232128250907,0.7620788031814172,0.24654877368405398
0.18,0.56,0.6256983574239896,0.13926985191768015,0.7809874276104465,0.2336846188397494
0.2,0.56,0.6764948146660288,0.13078817095697917,0.8008508463586863,0.22336129903418506
0.22,0.56,0.7257903916668311,0.1274043597735172,0.8226958054667352,0.21079019732846643
0.24,0.56,0.7714864494551057,0.12782154205120022,0.8332079442007092,0.20085085609328895
0.26,0.56,0.8150427246551122,0.1309922218408853,0.843630071,0.1946767596642891
0.28,0.56,0.8564592172668504,0.13420798153514352,0.8455123290991804,0.19074622710586756
0.3,0.56,0.8934896830277019,0.13989994623409116,0.8472787,0.19186287262983054
0.32,0.56,0.9283406583934749,0.14539521915112805,0.8492179365741142,0.19395813084043528
0.34,0.56,0.9600464860842146,0.1482065211707661,0.8490365167233938,0.19480163478093296
0.36,0.56,0.9874155294294868,0.1500579172399697,0.856616878,0.1955108505817471
0.38,0.56,1.0123858960459842,0.1498154205510025,0.8672700639654601,0.19454151533884137
0.4,0.56,1.0331626216384038,0.1445395352260337,0.8721886447891848,0.1907223026046323
0.42,0.56,1.0499576135747812,0.13789011918262775,0.8799482484092029,0.18725056111840735
0.44,0.56,1.0642007356490313,0.12917370290204613,0.8863538712618151,0.18326372588115403
0.46,0.56,1.0732499212303352,0.12089383006512011,0.8585706626636193,0.18515856090478128
0.48,0.56,1.078911126547889,0.11446134107173907,0.8076198450699213,0.19286632138073406
0.5,0.56,1.081937236104748,0.18275602677565342,0.32283022011049395,0.3314600611904226
0.52,0.56,1.078911126547889,0.3028891319889234,0.7674008778884088,0.29897641643728756
0.54,0.56,1.0732499212303352,0.21825983380556882,0.998623245,0.18372888576770588
0.56,0.56,1.064200735649031,0.19596146800931102,0.9633397920883978,0.13018767786308055
0.58,0.56,1.0499576135747812,0.18310145555146207,0.9199135409675163,0.1136199549741983
0.6,0.56,1.0331626216384036,0.1714091870037894,0.8702181194091237,0.13800997126584816
0.62,0.56,1.0123858960459842,0.1677305558631484,0.8106232814388977,0.19923053697548168
0.64,0.56,0.9874155294294868,0.1831128676603114,0.6903372436079587,0.31866913760357934
0.66,0.56,0.9600464860842145,0.21264706526186455,0.5541063982052388,0.44283886281609397
0.68,0.56,0.9283406583934748,0.25837719814393384,0.4265811308931358,0.553431439
0.7,0.56,0.8934896830277023,0.32617839029711315,0.30777682863870137,0.6324508480578701
0.72,0.56,0.8564592172668505,0.40262232362288786,0.21408694176612922,0.6822268445936728
0.74,0.56,0.8150427246551123,0.4803422600860682,0.17210137480408189,0.6887654963628558
0.76,0.56,0.7714864494551058,0.5599947590040435,0.15293449097129028,0.6668831363855405
0.78,0.56,0.725790392,0.631080214,0.15387395093626277,0.6369739983317675
0.8,0.56,0.6764948146660288,0.6876094821585954,0.16869213602968283,0.596203818
0.82,0.56,0.6256983574239898,0.7346313067740466,0.17602523929432265,0.5700759563902782
0.84,0.56,0.5728003796923922,0.7682650715388435,0.185134635,0.5562915900614407
0.86,0.56,0.5175843424339248,0.7890750165564573,0.18029211573955334,0.559243063
0.88,0.56,0.46125434736559867,0.8007630963407104,0.17661661491154812,0.5666941411904279
0.9,0.56,0.40318728930937525,0.7978007298565474,0.17381406929035054,0.5896906437224305
0.92,0.56,0.3439123855535841,0.7850373807778993,0.16328336788603656,0.6240109237711771
0.94,0.56,0.28394086985328654,0.7708128647502654,0.14548610432019593,0.665393089
0.96,0.56,0.22293621594915694,0.747768828,0.13028582814763462,0.7127824319503211
0.98,0.56,0.16159787511430423,0.7015121909874484,0.1637639060412515,0.6761110368100591
1,0.56,0.1,0.6340708050301017,0.20488189799345996,0.6491711827020802
0,0.58,0.1,0.7373355035577289,0.21448596711456774,0.6701441644510315
0.02,0.58,0.16068795457356008,0.6181063024651177,0.31400037257942903,0.5915645631394233
0.04,0.58,0.22112020869426527,0.48852218432400185,0.43256434873251104,0.5002226882846112
0.06,0.58,0.2812237050898714,0.3605375631960313,0.5254344322579341,0.4203395541781724
0.08,0.58,0.3403093247443401,0.25769268194015993,0.5825036906535617,0.37250672932957113
0.1,0.58,0.3987086227689608,0.18861412353541102,0.5967471802615117,0.3580320647135604
0.12,0.58,0.4559179173265589,0.1827430068979971,0.5465733102239589,0.3834691224183143
0.14,0.58,0.5114158086984902,0.19248063662915443,0.5003260225084615,0.4116374588135002
0.16,0.58,0.5658161975861862,0.21196157174577648,0.4557439908827146,0.43765207974054066
0.18,0.58,0.6179327691992695,0.22518829761038753,0.42012008569900666,0.45569796976118215
0.2,0.58,0.6679788638718894,0.22635590141695305,0.4141939644972604,0.4621212987070201
0.22,0.58,0.7165462492265087,0.21711373189756847,0.421927208,0.46430349362402856
0.24,0.58,0.761567287,0.20091698668826607,0.45212403379651667,0.44968589197143183
0.26,0.58,0.8044801514906025,0.17990143378990314,0.5140946276736984,0.4186118369129633
0.28,0.58,0.8452848418724253,0.16190797421634195,0.5799085490898965,0.3789217098970413
0.3,0.58,0.8817682955591333,0.14507243881688978,0.6815690942501806,0.3175002909457494
0.32,0.58,0.9161044541671619,0.13347172169775554,0.781637475,0.2555122529941289
0.34,0.58,0.9473419250546264,0.13037695197374616,0.8469214797121036,0.2118041100675539
0.36,0.58,0.9743066743447195,0.1331179117389411,0.8950356805349142,0.1833192516494642
0.38,0.58,0.9989081800313213,0.13929019128292738,0.9147165521014284,0.17403267477482331
0.4,0.58,1.019377992936398,0.14184205155373125,0.8959891844317343,0.18203302314640912
0.42,0.58,1.0359248901435958,0.14156203750592405,0.8741403537568465,0.19160420135692985
0.44,0.58,1.0499576135747815,0.13589482608079548,0.8539848037084644,0.1960056409028733
0.46,0.58,1.058873125067131,0.12524076717858845,0.8234001957112493,0.19606787727919456
0.48,0.58,1.0644507033603068,0.11592560111820094,0.7770340116909137,0.201270494
0.5,0.58,1.0674321113874585,0.17809954399800854,0.31496221129983426,0.33967810739949034
0.52,0.58,1.064450703360307,0.3053614391520331,0.7496007787161636,0.30113332520343733
0.54,0.58,1.0588731250671313,0.21523486414491294,0.9711882599368159,0.17254769718784063
0.56,0.58,1.0499576135747812,0.18788377567961762,0.917227827,0.11659927703993764
0.58,0.58,1.0359248901435958,0.1749097857411645,0.8639197492791288,0.13697201190838387
0.6,0.58,1.0193779929363977,0.17100071103149644,0.77803623,0.22944961948655057
0.62,0.58,0.9989081800313213,0.18273440489795303,0.658639436,0.37398580480384463
0.64,0.58,0.9743066743447195,0.23137908011356229,0.4776760580400601,0.5397507886771908
0.66,0.58,0.9473419250546263,0.3006306434115287,0.3303570517534708,0.6416067221519844
0.68,0.58,0.9161044541671619,0.38584222846902494,0.2474789954272345,0.666781978
0.7,0.58,0.8817682955591334,0.49013053252417593,0.23380183893860323,0.6044766784411714
0.72,0.58,0.8452848418724254,0.5924609542202856,0.2505637025698333,0.5222697725787245
0.74,0.58,0.8044801514906026,0.6744579359132886,0.2805428710247368,0.46124303032941194
0.76,0.58,0.7615672872752971,0.7433965004710477,0.31632142413335074,0.40489397482769196
0.78,0.58,0.7165462492265087,0.7976801846775885,0.34323905761819395,0.3745682239435709
0.8,0.58,0.6679788638718892,0.8282732068192256,0.3598848665981208,0.36102400120798467
0.82,0.58,0.6179327691992698,0.8544279834119234,0.36606527044281045,0.35131479677139005
0.84,0.58,0.5658161975861864,0.8745221372215031,0.357243416,0.3579628122038703
0.86,0.58,0.5114158086984905,0.8889257410111286,0.33219837626511073,0.3695684111356432
0.88,0.58,0.455917917,0.9001387507486365,0.29974784073906885,0.3905224303667391
0.9,0.58,0.3987086227689608,0.9078866043274012,0.2566027748198738,0.4300165941089327
0.92,0.58,0.3403093247443402,0.8993789344454812,0.22579849871979243,0.4814186923547093
0.94,0.58,0.2812237050898719,0.8830841687462729,0.19952594886704256,0.5531233110110934
0.96,0.58,0.22112020869426563,0.8740251879041152,0.15809414210402856,0.6577648149047907
0.98,0.58,0.16068795457356033,0.824883778,0.16707319357324982,0.6809739920473258
1,0.58,0.1,0.7373355035577289,0.21448596711456774,0.6701441644510315
0,0.6,0.1,0.8194159542249673,0.21699452520229123,0.6944958068583674
0.02,0.6,0.15961500806191242,0.6535708367843821,0.3348001540386872,0.5942051166663875
0.04,0.6,0.21897883638534968,0.4560912728768441,0.47795992819929595,0.4757882444345859
0.06,0.6,0.27801971933074743,0.3005129850240167,0.533360511,0.41236380106050824
0.08,0.6,0.3360607213186254,0.2275464325545349,0.5089930433943758,0.41320808510302615
0.1,0.6,0.39342753565618693,0.23253802039160001,0.42628440479001367,0.45385526771049683
0.12,0.6,0.4496253854639871,0.3203045366379652,0.3246134076538754,0.4866333025771335
0.14,0.6,0.5041420892284314,0.3908169861457493,0.2577005189846052,0.5036779500157338
0.16,0.6,0.5575806940537137,0.4494770598839818,0.2128613641701618,0.5059424117528819
0.18,0.6,0.6087758588719198,0.47704651528454395,0.20092613382880087,0.48725870622267686
0.2,0.6,0.6579371522181826,0.4729463961084971,0.1942277681857506,0.48735816172176094
0.22,0.6,0.7056458794245375,0.45179176565952783,0.19169474503333295,0.49301626302756196
0.24,0.6,0.749870958,0.404539793,0.19304906189194615,0.5151689919936847
0.26,0.6,0.792025134,0.3358128742574984,0.2008257291664658,0.5550952075639286
0.28,0.6,0.8321084088077444,0.27270019576792803,0.23335511214442947,0.5726233967032633
0.3,0.6,0.8679468449676455,0.20412917230857108,0.326146731,0.5579232116645055
0.32,0.6,0.9016759496411537,0.1503583639675187,0.4701189271293587,0.4935169239660981
0.34,0.6,0.932361151,0.12682980891729656,0.644757338,0.37783976071305114
0.36,0.6,0.9588491704143245,0.11716673730709957,0.8234517727257687,0.2566249718442659
0.38,0.6,0.9830157281793298,0.1208835679181545,0.9563762030510479,0.16447810343898184
0.4,0.6,1.003123640366135,0.13076052422836867,0.953565962,0.15999237653460824
0.42,0.6,1.0193779929363977,0.13885007183555337,0.9108291883028776,0.17970996794287983
0.44,0.6,1.0331626216384038,0.14044365650649815,0.843714435,0.20538640210964942
0.46,0.6,1.0419205093152453,0.1290796616125392,0.7950920285266955,0.207329751
0.48,0.6,1.0473994775429614,0.11762066607080245,0.7450385306606203,0.21079731035134283
0.5,0.6,1.0503281750880245,0.1721770439238642,0.306615061,0.3470256506306625
0.52,0.6,1.0473994775429614,0.3085300464790551,0.7290036942417226,0.30517601810596284
0.54,0.6,1.0419205093152453,0.2129772551304022,0.9409165376573606,0.16697016042504595
0.56,0.6,1.0331626216384036,0.18069885005567285,0.8694059340523378,0.11226163940346878
0.58,0.6,1.0193779929363977,0.1708190568293727,0.8061881201149053,0.18308321306146993
0.6,0.6,1.003123640366135,0.17906267118150543,0.6764286778213442,0.3552936686981467
0.62,0.6,0.9830157281793297,0.2118532756051086,0.4918565830845721,0.577939506
0.64,0.6,0.9588491704143246,0.2976961127660891,0.3107167265354705,0.6907242748878194
0.66,0.6,0.9323611505492311,0.4069128267686197,0.2250617353230032,0.6622414843129963
0.68,0.6,0.90167595,0.52801871,0.23072105945126345,0.542323567
0.7,0.6,0.8679468449676457,0.6439144852770357,0.2934471161559184,0.40712793593581387
0.72,0.6,0.8321084088077445,0.7363353526945247,0.3613162725189491,0.33009190894025153
0.74,0.6,0.7920251342408341,0.7927664422390684,0.418277869,0.3182155309320445
0.76,0.6,0.749870958,0.8240892015299364,0.48094669453320443,0.33487409511891614
0.78,0.6,0.7056458794245374,0.8506530422290525,0.5258321355942761,0.34931396045234187
0.8,0.6,0.6579371522181825,0.8640169137070363,0.5520424511389075,0.351159407
0.82,0.6,0.608775859,0.8731369943728616,0.5627575460897083,0.3458185649778916
0.84,0.6,0.557580694,0.8893221403711001,0.5472183999964684,0.32558667613688097
0.86,0.6,0.5041420892284316,0.8996062918311459,0.510210521,0.31306975863488956
0.88,0.6,0.4496253854639873,0.912095958,0.4565449063936733,0.31374770279248476
0.9,0.6,0.393427536,0.9374100817357272,0.3719747507715622,0.33296153280652474
0.92,0.6,0.3360607213186255,0.9468057604254541,0.2946966506050235,0.3877553178009081
0.94,0.6,0.2780197193307479,0.9402513159370989,0.24085285858317407,0.47045206519565713
0.96,0.6,0.21897883638535004,0.947437339,0.17731912619368848,0.609026319
0.98,0.6,0.15961500806191264,0.9120515911567216,0.16083852604384458,0.6900241324179908
1,0.6,0.1,0.8194159542249673,0.21699452520229123,0.6944958068583674
0,0.62,0.1,0.889458489,0.22440903812306962,0.7196240117681276
0.02,0.62,0.1582876888626955,0.6744806072883327,0.3552741729989607,0.5970769617651253
0.04,0.62,0.2163297904660612,0.40465005252390085,0.5061997640583817,0.4624693017749677
0.06,0.62,0.27405613702171705,0.25920889083898196,0.49798249860694854,0.43371010640665636
0.08,0.62,0.3308048648191715,0.2749821545331268,0.3839202545161567,0.48020805
0.1,0.62,0.3868944156530683,0.4085716013635621,0.231284789,0.5369228718852682
0.12,0.62,0.4418410287768589,0.563942497,0.16450466980436718,0.5079535167413216
0.14,0.62,0.49514392632140936,0.6673980322646071,0.1513216416222338,0.45535239565421526
0.16,0.62,0.5473927286377278,0.7268180650561519,0.17738646563192767,0.3885491906647732
0.18,0.62,0.5974480408017212,0.7417297897601798,0.20713100523927763,0.3432505816818272
0.2,0.62,0.6455147653365689,0.729678483,0.227142475,0.32332644908826425
0.22,0.62,0.6921612648984113,0.7040610673452707,0.23025226636700794,0.3213761238524637
0.24,0.62,0.735401679,0.6566594834400032,0.21834181827187876,0.3377710682434924
0.26,0.62,0.7766172985819916,0.5852501930997995,0.20512436351004965,0.3778744110804824
0.28,0.62,0.8158081250619221,0.5035706733779796,0.19333067457409558,0.42705080697496856
0.3,0.62,0.8508486238243219,0.39309493572747556,0.20597310090024296,0.4967774760593555
0.32,0.62,0.8838267550490126,0.28488921338468154,0.2554595297900881,0.544883437
0.34,0.62,0.9138287545683585,0.20750714050557054,0.3807575806508434,0.5126588643184582
0.36,0.62,0.9397270226501484,0.1522691316110451,0.5849898797402822,0.4092274322567637
0.38,0.62,0.9633555156367817,0.12267862201144362,0.8146807350461867,0.26847389305879976
0.4,0.62,0.9830157281793297,0.12314899190647594,0.9180610129618721,0.19479408703312917
0.42,0.62,0.9989081800313213,0.1304322943019724,0.9415994832262502,0.1725867286226478
0.44,0.62,1.0123858960459842,0.13835830006325212,0.8749674566560081,0.19824385825771226
0.46,0.62,1.0209487906692982,0.1298837870382788,0.7896207876574669,0.21201273186901926
0.48,0.62,1.0263057704924674,0.11843040904482158,0.7158459869415484,0.2197444872842582
0.5,0.62,1.0291692610266343,0.16346577794043377,0.2985281786247221,0.3498191190509091
0.52,0.62,1.0263057704924674,0.31346951742937706,0.7025203656951695,0.31142143483468854
0.54,0.62,1.0209487906692984,0.21014810433816267,0.9030587234847058,0.16697864181378136
0.56,0.62,1.0123858960459842,0.17407648758791272,0.8226470088269765,0.11953960073440435
0.58,0.62,0.9989081800313213,0.1730827446016554,0.7456114229703512,0.25757759671761393
0.6,0.62,0.9830157281793297,0.19947319387175777,0.5737454238231728,0.4822430973790209
0.62,0.62,0.9633555156367817,0.2557754476157179,0.37367138399392275,0.6858143886764625
0.64,0.62,0.9397270226501486,0.3728837474011638,0.26791910880589936,0.6548060575680634
0.66,0.62,0.9138287545683587,0.5037664627982198,0.26695419845054275,0.5249457243984592
0.68,0.62,0.8838267550490128,0.62712721,0.3272218258395887,0.40587588033503785
0.7,0.62,0.8508486238243222,0.7236329567610527,0.42442670456163956,0.36036798042752205
0.72,0.62,0.8158081250619224,0.7925641229883997,0.5229778786269883,0.3709228797258526
0.74,0.62,0.7766172985819917,0.8329332317676283,0.6020713903970801,0.40657921523238694
0.76,0.62,0.7354016785274882,0.8476573952811369,0.6718078763768385,0.44547327539685344
0.78,0.62,0.6921612648984113,0.8594518077652513,0.7189228277188526,0.47387856872270245
0.8,0.62,0.6455147653365688,0.8483703962221336,0.7400083101874938,0.4834462231349638
0.82,0.62,0.5974480408017214,0.844103214,0.7486638285605076,0.46955110074470674
0.84,0.62,0.547392729,0.852399076,0.7343222632362729,0.430455805
0.86,0.62,0.49514392632140947,0.8647124667357063,0.6904290267728769,0.3632394053969412
0.88,0.62,0.4418410287768589,0.8817394090641988,0.624920907,0.3126277375265881
0.9,0.62,0.38689441565306837,0.9184870671484363,0.5198041553796937,0.2838861413649184
0.92,0.62,0.3308048648191716,0.9523786238199977,0.384506632,0.3270884656895493
0.94,0.62,0.2740561370217175,0.9666647573887682,0.28737323433482564,0.4051884830217415
0.96,0.62,0.21632979046606152,0.9882383069573855,0.2020062661196485,0.5662388386623706
0.98,0.62,0.15828768886269576,0.9749432067038408,0.1599846926020888,0.6989269589998467
1,0.62,0.1,0.889458489,0.22440903812306962,0.7196240117681276
0,0.64,0.1,0.9282980359539006,0.23683347178970965,0.7298620175075325
0.02,0.64,0.15669245929323658,0.6623105539780129,0.3686423873921645,0.5893001653049192
0.04,0.64,0.21314605261024117,0.33889377334433274,0.4874136263798724,0.4691689476159681
0.06,0.64,0.2692925325292332,0.2988100006320772,0.40124566330388045,0.476762632
0.08,0.64,0.32448814936315423,0.469592191,0.2587564571322371,0.4987653767163023
0.1,0.64,0.37904262972550307,0.6812987692407061,0.17666051797235136,0.45622799218928395
0.12,0.64,0.43248545253427234,0.7788217406013659,0.24471527655771252,0.3595280991367459
0.14,0.64,0.4843295453130136,0.8147635049969295,0.3257410191497739,0.2955134894776847
0.16,0.64,0.5351483915605618,0.8185548628373559,0.40797310451141633,0.2698720222990929
0.18,0.64,0.5838337795496475,0.8072240737516778,0.4600904352980618,0.2848617491113006
0.2,0.64,0.6305850039886578,0.7927958200399029,0.47562465549487865,0.2971736820256999
0.22,0.64,0.6759548724665658,0.776807239,0.47026172121330667,0.3021600743703556
0.24,0.64,0.7180118734786278,0.744881065,0.4349038940993226,0.2991408449800026
0.26,0.64,0.7580994958870177,0.6985555160975484,0.37245281148261333,0.29965026521290306
0.28,0.64,0.7962177396917356,0.6338063183917431,0.30970287317898937,0.31824134420484307
0.3,0.64,0.8302992428095142,0.5321651971576161,0.2357602312164529,0.38348330175132955
0.32,0.64,0.862374822,0.413591699,0.18626301783498014,0.4795080443120997
0.34,0.64,0.8915557202605211,0.30245153145484843,0.22970854190433057,0.538015296
0.36,0.64,0.9167451991649056,0.20481895224419358,0.3832686728857842,0.5187004364426672
0.38,0.64,0.9397270226501485,0.1368199365089756,0.6353984778348305,0.3979404713447779
0.4,0.64,0.9588491704143245,0.12216972297264404,0.8415975335002354,0.2594119312755371
0.42,0.64,0.9743066743447195,0.12339396748700213,0.9551471974067853,0.17919265227111297
0.44,0.64,0.9874155294294868,0.13480954,0.9215043785831012,0.18702152863260785
0.46,0.64,0.9957440729750725,0.12997264357382438,0.7973159248914355,0.21541675457035525
0.48,0.64,1.0009544418623189,0.11967881057637803,0.6935239513380852,0.2304687022529465
0.5,0.64,1.0037395637930795,0.15231448401540443,0.2878268443919032,0.3539073816208739
0.52,0.64,1.000954441862319,0.3201735900020978,0.6737980290736272,0.3222914890562576
0.54,0.64,0.9957440729750725,0.2106871037717985,0.8742194322378195,0.17221550716246983
0.56,0.64,0.9874155294294868,0.17069448445385574,0.7882225060518097,0.13097423786195428
0.58,0.64,0.9743066743447195,0.17785168627372638,0.7014157563846568,0.32487302582601296
0.6,0.64,0.9588491704143246,0.2177089567658121,0.5070771539711274,0.573022109
0.62,0.64,0.9397270226501484,0.2922476805459421,0.30688308377430706,0.734281116
0.64,0.64,0.9167451991649056,0.4255216711995062,0.26822365337812304,0.5927540877781661
0.66,0.64,0.8915557202605211,0.5616166104020364,0.3172407453416344,0.4297546246822552
0.68,0.64,0.862374822,0.6793640739384719,0.4065888926377561,0.3485848241151783
0.7,0.64,0.8302992428095143,0.750971648,0.5172768850099327,0.3828914021499221
0.72,0.64,0.7962177396917358,0.7898709366029649,0.620089527,0.4604547180425853
0.74,0.64,0.7580994958870179,0.8038935373747169,0.6888809265432692,0.5335569054370476
0.76,0.64,0.7180118734786279,0.7913054084450843,0.7361325831420089,0.6033522792997797
0.78,0.64,0.6759548724665658,0.7858528842873238,0.7672017938689459,0.6444027441466247
0.8,0.64,0.6305850039886576,0.7678882702053195,0.7807110899699246,0.6557323268131893
0.82,0.64,0.5838337795496478,0.7551016618530555,0.7939112551839886,0.6496389123524278
0.84,0.64,0.5351483915605622,0.7627295912851159,0.8061589205056892,0.6128938467053069
0.86,0.64,0.48432954531301375,0.7740339373020944,0.7908752282555446,0.5320116347254784
0.88,0.64,0.4324854525342724,0.7948697444097649,0.7451057709060157,0.4278839553456331
0.9,0.64,0.37904262972550307,0.8455707174444815,0.665761619,0.315307778
0.92,0.64,0.3244881493631543,0.8955690053838093,0.49780977609103194,0.3152546079137123
0.94,0.64,0.2692925325292337,0.9432589524667733,0.3411488997072503,0.353239972
0.96,0.64,0.2131460526102415,0.9814941041488298,0.2309511566111534,0.5261337602837942
0.98,0.64,0.15669245929323683,0.9954019371213363,0.16193453080198686,0.6988609665433667
1,0.64,0.1,0.9282980359539006,0.23683347178970965,0.7298620175075325
0,0.66,0.1,0.959464056,0.25047381767930194,0.7353627971881578
0.02,0.66,0.15494399048207638,0.6442961528212303,0.3781589642442944,0.581349801
0.04,0.66,0.2096564819237478,0.30175029654732327,0.448447301,0.4883407183481439
0.06,0.66,0.26407133174204134,0.39726997399080394,0.30628282898084896,0.508197414
0.08,0.66,0.31756464432333364,0.6676542526740873,0.20158119934062568,0.46364686245618125
0.1,0.66,0.3704365939115413,0.8533155660109857,0.24098139597585588,0.3285281421297239
0.12,0.66,0.42223117090373435,0.8529310309493416,0.4027879679254237,0.2640994809086324
0.14,0.66,0.4724763247689658,0.8317970484206204,0.5242127760483773,0.27766848312069015
0.16,0.66,0.521727852,0.8049470409221466,0.6158777240031543,0.34303537045548793
0.18,0.66,0.5689117196518291,0.7822661912833707,0.6495397335627662,0.41699379011920534
0.2,0.66,0.6142210758276835,0.7753638929315388,0.6530087146204671,0.44643575596275253
0.22,0.66,0.6581916788479097,0.7709154823990104,0.6368948259503023,0.4541438487089552
0.24,0.66,0.6989515875221677,0.7627892379898845,0.5972906694461624,0.41250260685807694
0.26,0.66,0.737802856,0.7538059829411561,0.5346409102153106,0.33880048448235894
0.28,0.66,0.7747454836138858,0.7190342861750816,0.4648832446319577,0.2822545626921887
0.3,0.66,0.8077758690701308,0.6414403559768203,0.35817072311634296,0.2709994758246885
0.32,0.66,0.8388621955908884,0.5314702091265946,0.2434405991816379,0.3401829651709371
0.34,0.66,0.867143117,0.4022121918125793,0.1856196741968239,0.46930164414877507
0.36,0.66,0.89155572,0.27306445583738365,0.23918142298450898,0.561410627
0.38,0.66,0.9138287545683587,0.16650613745928514,0.43569705321553215,0.5296050175666992
0.4,0.66,0.9323611505492311,0.12852365013543238,0.7218294358875719,0.35001180810333876
0.42,0.66,0.9473419250546264,0.11820227746392643,0.9364903857194441,0.20549664428070105
0.44,0.66,0.9600464860842145,0.12939233379360224,0.9743962002425962,0.17172728771465226
0.46,0.66,0.968118167,0.12888021926141713,0.8146576844842867,0.2158827226014798
0.48,0.66,0.9731678409367097,0.12058777106955453,0.676282934,0.24092728432176733
0.5,0.66,0.9758670661028578,0.13808854619031485,0.27643675752434965,0.3563942131795055
0.52,0.66,0.9731678409367097,0.3288386137200416,0.6425359811936012,0.3358303877370863
0.54,0.66,0.9681181665687622,0.21124596892489053,0.8472052042133659,0.17910942733575386
0.56,0.66,0.9600464860842145,0.16961184687370687,0.7587438236917283,0.14671884399372442
0.58,0.66,0.9473419250546263,0.1839097708237457,0.6651168593738896,0.38587352750442566
0.6,0.66,0.9323611505492311,0.2345727313274177,0.45940942672591967,0.6387146730550965
0.62,0.66,0.9138287545683587,0.3238611756467785,0.27646303254447163,0.7316569344373546
0.64,0.66,0.8915557202605211,0.4638742642565891,0.2888515118968679,0.5246182442574707
0.66,0.66,0.8671431174836278,0.5974081788823937,0.3676877422889559,0.36933562269219894
0.68,0.66,0.8388621955908884,0.7031275189076804,0.476737661,0.3549571912066049
0.7,0.66,0.807775869,0.7520783579295306,0.5960477435767774,0.4576480410901894
0.72,0.66,0.7747454836138861,0.7695826366298091,0.6920375716102172,0.5751544580093496
0.74,0.66,0.7378028557774932,0.7680097984901819,0.7360343737316865,0.6482944262202103
0.76,0.66,0.6989515875221678,0.7410901804584986,0.7440221194387063,0.6943883379069082
0.78,0.66,0.6581916788479099,0.7246627139710654,0.7491537843221866,0.7218903665883671
0.8,0.66,0.6142210758276834,0.6991369557972757,0.7518439930557372,0.738114633
0.82,0.66,0.5689117196518293,0.6786986296864783,0.76128559,0.7425452426973153
0.84,0.66,0.5217278520328134,0.6826288580255062,0.7972454473605666,0.7358813838404296
0.86,0.66,0.472476325,0.6904354505130509,0.8224892111591635,0.6691968370379844
0.88,0.66,0.4222311709037344,0.7093442101843623,0.8111920016761792,0.5569804590903233
0.9,0.66,0.37043659391154127,0.7732432931136403,0.7712370546447824,0.38134162391545684
0.92,0.66,0.3175646443233337,0.8335680830293544,0.6020237279214259,0.32220935664807426
0.94,0.66,0.2640713317420418,0.9127110313329424,0.3950244749157585,0.3098905282086751
0.96,0.66,0.2096564819237481,0.9700694107415843,0.25827450750585584,0.4952759370592486
0.98,0.66,0.1549439904820766,1.0084857796194078,0.16469046820027577,0.6991264382979048
1,0.66,0.1,0.959464056,0.25047381767930194,0.7353627971881578
0,0.68,0.1,0.9911643413700842,0.2661538016032351,0.7418719572280625
0.02,0.68,0.15291846660278252,0.6283644432455897,0.3843255878045926,0.57956383
0.04,0.68,0.205613968,0.30052172968380386,0.40020368846541904,0.5189647995750529
0.06,0.68,0.2580228012761033,0.5450590692505376,0.23256647492616378,0.5198431927376472
0.08,0.68,0.3095440695798456,0.8173912819757685,0.2173461238871499,0.40119348044822906
0.1,0.68,0.36046688159183965,0.9006891725992832,0.3813234391535501,0.23045970877301078
0.12,0.68,0.4103520386166236,0.8302401460310911,0.5666354463847868,0.27637953582659597
0.14,0.68,0.458744892,0.7796250735845619,0.6836925702544594,0.38668830780962593
0.16,0.68,0.5061807498409103,0.7430484575929714,0.7437314319176294,0.5165810285088162
0.18,0.68,0.5516251724407129,0.7236826322287562,0.7478826039293311,0.5893278308947449
0.2,0.68,0.5952641879280882,0.7247845431000511,0.7372081648150745,0.6167937251811837
0.22,0.68,0.6376138037280019,0.7370860649145978,0.7244359493741505,0.6143162487399904
0.24,0.68,0.6768710882278386,0.7381062836437823,0.6972562610529303,0.5853541760203058
0.26,0.68,0.7142900948126599,0.7425950420438077,0.6467946450543395,0.5180764287336481
0.28,0.68,0.7498708234824659,0.7224991095907687,0.5780199254801859,0.44008399722098035
0.3,0.68,0.781683536,0.6741594762733459,0.4690679687143249,0.3423486548946686
0.32,0.68,0.8116238569200731,0.5913464105600817,0.3451132667599101,0.3027066006714218
0.34,0.68,0.8388621955908884,0.47164782826571455,0.2502896640889428,0.3822937228466716
0.36,0.68,0.862374822,0.3350782695697161,0.21868813112590169,0.5107452456297492
0.38,0.68,0.8838267550490128,0.20743197037184452,0.31370427588459093,0.5782918202895457
0.4,0.68,0.9016759496411539,0.14830348994729828,0.5908478161692778,0.4306419466706571
0.42,0.68,0.9161044541671619,0.11997978114756702,0.865776204,0.2568554081615544
0.44,0.68,0.9283406583934748,0.1237433791178458,0.9987012338439416,0.16570450514291346
0.46,0.68,0.9361147743687095,0.12576326277732647,0.8342724351115074,0.21238794391043392
0.48,0.68,0.940978291,0.11974404858867958,0.6673221916162104,0.24738573439273226
0.5,0.68,0.9435780087935396,0.12406161469867583,0.26600274637175425,0.3570031232030082
0.52,0.68,0.9409782912347141,0.3359431949421017,0.6057098977621385,0.34978471646017484
0.54,0.68,0.9361147743687095,0.21893765743582577,0.8162888419749373,0.19199929684526956
0.56,0.68,0.9283406583934748,0.16353212258974512,0.7306675988212227,0.15715619041401385
0.58,0.68,0.9161044541671619,0.1883479955989943,0.6442748621628985,0.42541221572933896
0.6,0.68,0.9016759496411539,0.24646786245309632,0.4356081532107413,0.6614121321188595
0.62,0.68,0.8838267550490128,0.3391585632372365,0.2662825365475393,0.7108298519576195
0.64,0.68,0.862374822,0.4792190759934589,0.3098260399002851,0.4786331516117903
0.66,0.68,0.8388621955908884,0.603886262,0.4053358625896254,0.36671125648014813
0.68,0.68,0.8116238569200731,0.6992563890429423,0.519941159,0.3951095630585448
0.7,0.68,0.7816835355608422,0.7321848437596294,0.6288852058564162,0.5241675864924883
0.72,0.68,0.7498708234824661,0.7362795292787722,0.6974123883576487,0.6329694993541736
0.74,0.68,0.714290095,0.7316950301393725,0.7254738884275708,0.6917739397352649
0.76,0.68,0.6768710882278385,0.6979903699814671,0.7165765080905658,0.7167130358663573
0.78,0.68,0.6376138037280019,0.680507176,0.7149111146665175,0.730446358
0.8,0.68,0.595264188,0.6458217204862596,0.6989054794208462,0.7342570116448415
0.82,0.68,0.5516251724407131,0.6198073879088088,0.7024289638778998,0.7536305306000892
0.84,0.68,0.5061807498409105,0.6224948798562357,0.7417864313259985,0.7855905930042394
0.86,0.68,0.4587448923835211,0.6255810401078913,0.8018852143713733,0.7480795917589516
0.88,0.68,0.4103520386166237,0.6386045621436683,0.8338271207235227,0.6620081240680081
0.9,0.68,0.3604668815918396,0.7129540205913605,0.8293738483539251,0.45929636798927254
0.92,0.68,0.30954406957984565,0.7798410015328429,0.6814259982564579,0.3435751606679339
0.94,0.68,0.25802280127610366,0.8823089998102069,0.44509308043837054,0.28608605183335056
0.96,0.68,0.2056139684348823,0.9609069357423466,0.2801123454417258,0.48410248627289265
0.98,0.68,0.15291846660278274,1.019359683079109,0.16962731724299132,0.7061598457677407
1,0.68,0.1,0.9911643413700842,0.2661538016032351,0.7418719572280625
0,0.7,0.1,1.0013229388209268,0.28320355945199466,0.7336738147299867
0.02,0.7,0.1506920152541974,0.6014876943265888,0.3826107364570966,0.574553559
0.04,0.7,0.20117044658803196,0.3550575558711815,0.3360746251342252,0.5467902437588698
0.06,0.7,0.2513742700242571,0.7155328889007746,0.19231491975782614,0.48660266551158193
0.08,0.7,0.3007278716388507,0.8677146697868412,0.3064465608051964,0.3294064776321408
0.1,0.7,0.34950819595691957,0.8333162132776837,0.5432149953906742,0.23029943463333985
0.12,0.7,0.3972945227951469,0.7373898830514442,0.6891678794858531,0.3988474127935068
0.14,0.7,0.4436513324086876,0.6877499189156602,0.7502771576973328,0.54694285
0.16,0.7,0.4890914096481796,0.6565896608898685,0.746797092,0.6599955952811153
0.18,0.7,0.5326238381468968,0.6405277460464953,0.7118337804278931,0.6804467822404218
0.2,0.7,0.5744268188600203,0.6511441055762147,0.6960895116464373,0.6785482218216811
0.22,0.7,0.6149946491082563,0.6714460838893151,0.6909933802930869,0.6665714353007698
0.24,0.7,0.6526002524535248,0.6840123638741784,0.6824437286844962,0.6427072430233837
0.26,0.7,0.6884449201917798,0.7062017996966516,0.668414948,0.5970005658391669
0.28,0.7,0.722528652,0.702680013,0.623731028,0.5287988860180846
0.3,0.7,0.7530029005294048,0.6766155009559109,0.5325235332833174,0.41100918128394676
0.32,0.7,0.7816835355608422,0.6168295362822148,0.41511484497459333,0.3055431746927819
0.34,0.7,0.8077758690701309,0.5077437321791529,0.301502816,0.3326482146918388
0.36,0.7,0.8302992428095143,0.37475028894087714,0.2228528439101009,0.46786799988218536
0.38,0.7,0.8508486238243221,0.23993729315005033,0.2417883078554534,0.6026226982783102
0.4,0.7,0.8679468449676457,0.16487570530329515,0.5003505070758935,0.49022320371054545
0.42,0.7,0.8817682955591335,0.12354914577734329,0.8059912285777155,0.30414459052496434
0.44,0.7,0.8934896830277022,0.11944562146357872,1.0163818924014685,0.16505588437664837
0.46,0.7,0.9009367167553155,0.12332065856695879,0.8522123301293449,0.21210051359631216
0.48,0.7,0.9055956097087177,0.11929566871389342,0.6631278391596903,0.255114129
0.5,0.7,0.9080859487266221,0.10906601232665576,0.25410858786778157,0.36039249401463713
0.52,0.7,0.9055956097087177,0.34150666785856276,0.567798359,0.3662096585190641
0.54,0.7,0.9009367167553156,0.23466358785431896,0.7924368959128509,0.21065220670632273
0.56,0.7,0.8934896830277023,0.15911250621889408,0.7117800054533446,0.1675032468289426
0.58,0.7,0.8817682955591335,0.19164735909062552,0.6404887676244467,0.4430081130902189
0.6,0.7,0.8679468449676457,0.24926902212710605,0.4382654815900601,0.6765164883678253
0.62,0.7,0.8508486238243222,0.3420499736114966,0.2739237190405554,0.6988174552888957
0.64,0.7,0.8302992428095143,0.473486312,0.3218818274842088,0.4665043906862748
0.66,0.7,0.807775869,0.58756417,0.41665991292963817,0.36774565328661124
0.68,0.7,0.7816835355608422,0.6771335700224803,0.532631074,0.42090081054406114
0.7,0.7,0.7530029005294049,0.7024918601736624,0.626074998,0.5468787104889851
0.72,0.7,0.7225286523230211,0.7008691048663103,0.6761407129580589,0.6387983223138057
0.74,0.7,0.6884449201917798,0.6984533994248088,0.6943358230881732,0.6796374013074598
0.76,0.7,0.6526002524535248,0.659991825,0.6665962066871598,0.6684349355953482
0.78,0.7,0.6149946491082562,0.6441325246635243,0.6577892894102338,0.6696575957705555
0.8,0.7,0.5744268188600202,0.6037075220968278,0.6317571480497837,0.662315873
0.82,0.7,0.5326238381468968,0.5678868944552182,0.6203150218599887,0.6754421320154482
0.84,0.7,0.4890914096481799,0.5749488522102815,0.6679305494945734,0.7535704788703665
0.86,0.7,0.44365133240868776,0.5676311939240294,0.7298681627177093,0.7605071496686565
0.88,0.7,0.397294523,0.5723957280911219,0.8138301832486249,0.7335864220540124
0.9,0.7,0.34950819595691957,0.6482145011352888,0.8374840153962982,0.5402457299897996
0.92,0.7,0.30072787163885073,0.7196704891579226,0.7365461151632768,0.3704395592905755
0.94,0.7,0.25137427002425755,0.8387362887688727,0.48756449760661175,0.2707287633866628
0.96,0.7,0.20117044658803224,0.9391319071353958,0.29754967027108215,0.47643347692025095
0.98,0.7,0.1506920152541976,1.0180354330400827,0.171745102,0.7132340881145863
1,0.7,0.1,1.0013229388209268,0.28320355945199466,0.7336738147299867
0,0.72,0.1,1.0054649674349687,0.30042224,0.7218846796141021
0.02,0.72,0.14832632736263401,0.5757474101290027,0.37757854939241176,0.5716710070701985
0.04,0.72,0.1964490383094855,0.43571162647192674,0.27721186959303684,0.5661442221539725
0.06,0.72,0.24430995672175954,0.866073115,0.1786330316644815,0.4329409752251382
0.08,0.72,0.2913603313456877,0.8598488484646877,0.4121124196615678,0.28322307011190045
0.1,0.72,0.33786418229793913,0.7525648602522363,0.667835216,0.2910954686761326
0.12,0.72,0.38342042350598177,0.6492564881945518,0.7616270850014998,0.5349254303205717
0.14,0.72,0.4276138599996271,0.6052496795096398,0.7493401482632825,0.658248838
0.16,0.72,0.47093334605768494,0.5828222659391816,0.6927178951796436,0.725151401
0.18,0.72,0.5124342092601055,0.5714492955436475,0.6382508664827644,0.6778115150898082
0.2,0.72,0.5522863343047694,0.5929496635795155,0.629734456,0.6575173790890544
0.22,0.72,0.590960951,0.6229603435014972,0.638628409,0.6482039952613835
0.24,0.72,0.6268115810119027,0.6405515086002292,0.6479996562386656,0.6455810152242275
0.26,0.72,0.6609834547998623,0.667586719,0.6581614166644192,0.6331529577897235
0.28,0.72,0.6934765720778996,0.6719688781139083,0.6352633586620001,0.5840988355328842
0.3,0.72,0.7225286523230209,0.6600902510880975,0.5639181876112221,0.47537388176258144
0.32,0.72,0.7498708234824663,0.6178024524651163,0.4615380843076298,0.3485866535820907
0.34,0.72,0.7747454836138861,0.5227455985575091,0.3457831809379686,0.31408567000664195
0.36,0.72,0.7962177396917358,0.3993294662438207,0.24517325972891257,0.43017478183985114
0.38,0.72,0.8158081250619224,0.26649140813836486,0.2111528248989318,0.5986339166761562
0.4,0.72,0.8321084088077445,0.18084364013120433,0.43275166958606026,0.5332667824917559
0.42,0.72,0.8452848418724254,0.1291648023991918,0.7470569169332393,0.34893769174974465
0.44,0.72,0.8564592172668505,0.11625766568783377,1.0192551542317265,0.17139690924086293
0.46,0.72,0.8635587138640276,0.12077858629592314,0.8670850837827921,0.21280351473135317
0.48,0.72,0.8680001862514354,0.11841730277680347,0.6621917248742067,0.2619395834558115
0.5,0.72,0.8703743064756896,0.094574356,0.24239692002967606,0.36465362334729357
0.52,0.72,0.8680001862514354,0.34481671982480006,0.5279864203786758,0.3827936524964733
0.54,0.72,0.8635587138640274,0.2586219243972544,0.768631197,0.23469803633928762
0.56,0.72,0.8564592172668505,0.15094761661443576,0.6946572625800423,0.17373850787686235
0.58,0.72,0.8452848418724254,0.19331937448058473,0.6484123066040067,0.4451514012388042
0.6,0.72,0.8321084088077445,0.24726696858483735,0.4512045081043139,0.6856388635290601
0.62,0.72,0.8158081250619224,0.3353863829107322,0.2847312483297209,0.7027733439778048
0.64,0.72,0.7962177396917359,0.4556507797939335,0.3263484173266737,0.4682910718072486
0.66,0.72,0.7747454836138861,0.557598948,0.41489948263504683,0.37203580258624686
0.68,0.72,0.7498708234824661,0.6464247257403708,0.5238734754588694,0.42863707264853596
0.7,0.72,0.7225286523230212,0.6669863016387222,0.6038321299302974,0.5433274825165197
0.72,0.72,0.6934765720778997,0.6610650976164016,0.6403464710081097,0.615596804
0.74,0.72,0.6609834547998624,0.665233446,0.6559707927751331,0.6418953045722147
0.76,0.72,0.6268115810119028,0.6184636733724043,0.6180636191851893,0.6145722264916109
0.78,0.72,0.590960951,0.6053059798472393,0.6051561989820419,0.6015645327538337
0.8,0.72,0.5522863343047693,0.564239595,0.5753090488003576,0.5917394324593142
0.82,0.72,0.5124342092601057,0.5255244767451909,0.5545243212404172,0.5975797750836307
0.84,0.72,0.4709333460576851,0.5313372778225407,0.6002633572483755,0.6901409820477059
0.86,0.72,0.4276138599996272,0.5182376796016965,0.661500288,0.7502493134144883
0.88,0.72,0.3834204235059819,0.5188090995785714,0.7843917779149402,0.7797867454128823
0.9,0.72,0.3378641822979392,0.5891723907622991,0.8335831599150488,0.5986998376151673
0.92,0.72,0.2913603313456878,0.6658069259385334,0.7747686495238463,0.3947519139470449
0.94,0.72,0.24430995672175992,0.7964775268406866,0.5214993534938694,0.26235822799486724
0.96,0.72,0.19644903830948576,0.9171327004315825,0.31078635605174465,0.47454151739089767
0.98,0.72,0.14832632736263415,1.0156665215889609,0.17290350332687537,0.7234692921325611
1,0.72,0.1,1.0054649674349687,0.30042224,0.7218846796141021
0,0.74,0.1,1.0132593240367158,0.3194353943295615,0.7120237337778623
0.02,0.74,0.1456804385500175,0.5630707166692708,0.37005479711879624,0.5779346063148906
0.04,0.74,0.1911684087773518,0.5266275077184316,0.23431989191617628,0.5826241218059087
0.06,0.74,0.2364089197326648,0.9548001633067795,0.20130284877095822,0.37192066788393796
0.08,0.74,0.2808832645475676,0.821619072,0.4992725372936955,0.2749768506260132
0.1,0.74,0.32484100811502153,0.6901995050750082,0.7316834572711995,0.3672683185290778
0.12,0.74,0.3679030240107882,0.5851167799427379,0.7828134943340641,0.6222367029833218
0.14,0.74,0.409676849,0.5490392988648829,0.7123128550772907,0.6989407058020026
0.16,0.74,0.4506245735081847,0.5363528435374814,0.634144768,0.7133350907481514
0.18,0.74,0.48985324522298745,0.5243907902331917,0.5779838214945572,0.6333283061089805
0.2,0.74,0.5275234479580285,0.5525650855362209,0.5789723404080704,0.6096608969846024
0.22,0.74,0.5640806112009841,0.5888978892666289,0.6008447595337933,0.6100693715569439
0.24,0.74,0.5979684028805154,0.600678445,0.6049072738974246,0.6046427158613585
0.26,0.74,0.6302693507468082,0.6374971638227735,0.6318223192660692,0.6164531052887666
0.28,0.74,0.6609834547998621,0.6345845074977425,0.6104538795227732,0.5779763300725407
0.3,0.74,0.6884449201917797,0.6312258592189306,0.5591599778481869,0.49173399366933995
0.32,0.74,0.7142900948126599,0.5988592616306114,0.46831042520361416,0.36525804415359864
0.34,0.74,0.7378028557774932,0.5101609282218378,0.3614867524624595,0.3234375156554552
0.36,0.74,0.758099496,0.39950679089143615,0.25942120974395577,0.4120868426029998
0.38,0.74,0.7766172985819917,0.2738641619873101,0.20219728647866395,0.5969629705457449
0.4,0.74,0.792025134,0.1904649889672293,0.4023887869394728,0.5498626577585786
0.42,0.74,0.8044801514906026,0.13369872461511081,0.7057936791468944,0.37656919254691823
0.44,0.74,0.8150427246551122,0.11475384161962636,1.0067549910304705,0.17915101292549798
0.46,0.74,0.821753521,0.11817242303451217,0.8675643357459379,0.2153138717154583
0.48,0.74,0.8259518202408781,0.11627643197831432,0.6582850356956313,0.2672555489541515
0.5,0.74,0.8281959562829282,0.084815598,0.23479164783146542,0.36953826136028056
0.52,0.74,0.8259518202408781,0.34128899715234196,0.4853347361728821,0.397127561
0.54,0.74,0.8217535205244081,0.29269593330330596,0.7309084572091884,0.2666766016490979
0.56,0.74,0.8150427246551123,0.14839501439786565,0.6803277474999581,0.18153385624746587
0.58,0.74,0.8044801514906026,0.191334964,0.6556519307539279,0.42648245031754395
0.6,0.74,0.792025134,0.2397283096149139,0.49283762939699743,0.670878023
0.62,0.74,0.7766172985819917,0.3202544282010011,0.3012823989274728,0.7181273063922355
0.64,0.74,0.7580994958870179,0.4266183572616343,0.3219075344537183,0.49617839081722986
0.66,0.74,0.7378028557774933,0.5171603231389981,0.39174461318791465,0.37276332307541493
0.68,0.74,0.714290095,0.6059201351454229,0.4977434799728813,0.41704247362206553
0.7,0.74,0.6884449201917798,0.6264444990663689,0.5670121778897733,0.5116231190363814
0.72,0.74,0.6609834547998623,0.6227575443829659,0.5999238486096844,0.5767884149776784
0.74,0.74,0.6302693507468083,0.6301230913471384,0.6216419389319934,0.6106665376383393
0.76,0.74,0.5979684028805156,0.5899661421450954,0.5892617882230421,0.5889978817996214
0.78,0.74,0.564080611,0.5763350719458377,0.5753810007285278,0.5767034671703055
0.8,0.74,0.5275234479580284,0.5350780074799296,0.543917222,0.5579812494074767
0.82,0.74,0.48985324522298757,0.5007418903024792,0.5254759418651589,0.5698908413851929
0.84,0.74,0.45062457350818497,0.4981281362452793,0.560653806,0.6526483360688424
0.86,0.74,0.40967684938165616,0.487002148,0.6298935675679147,0.7428805543514199
0.88,0.74,0.36790302401078834,0.4892855378777323,0.7646460856804269,0.788293391
0.9,0.74,0.3248410081150215,0.5510100988783637,0.8359203690210824,0.6128771320577628
0.92,0.74,0.2808832645475676,0.6339066326261156,0.7858331659011855,0.40534528
0.94,0.74,0.2364089197326652,0.7690582665762745,0.5351415107325601,0.2720455193143182
0.96,0.74,0.19116840877735206,0.9079877144904629,0.3106199566199815,0.49286102039337965
0.98,0.74,0.1456804385500177,1.0196025343447501,0.17415295748904447,0.7448441829593896
1,0.74,0.1,1.0132593240367158,0.3194353943295615,0.7120237337778623
0,0.76,0.1,1.0011432985033022,0.3371948076243849,0.6911668901788744
0.02,0.76,0.14289784992400048,0.5490364712846114,0.35664924932381775,0.5823118843819816
0.04,0.76,0.1856149555845117,0.6307982426723721,0.20194929400200587,0.5786436734567891
0.06,0.76,0.22809967576339388,0.9860185705820428,0.24067090602733548,0.3051712787519984
0.08,0.76,0.2698649002204436,0.7572692684604564,0.5785872392971153,0.2844939127058744
0.1,0.76,0.311144992,0.6229843089127673,0.7588868169563313,0.44833547621254355
0.12,0.76,0.351583918,0.5213703846817236,0.773613437,0.6844329304829122
0.14,0.76,0.39081312332774193,0.4960504916041646,0.6488726621971056,0.7023769330488986
0.16,0.76,0.4292665484713262,0.491113569,0.5656213833385306,0.6538330226594804
0.18,0.76,0.4661056359528724,0.4836173192890346,0.516057303,0.5644216132827362
0.2,0.76,0.5014811873886377,0.5130689571262319,0.525104845,0.5426952906180009
0.22,0.76,0.5358114992731521,0.5475480094143039,0.54717703,0.545893985
0.24,0.76,0.5676350423009319,0.5611584721491832,0.56052041,0.5591616298629772
0.26,0.76,0.5979684028805153,0.5983438047235586,0.5889359810834041,0.5759174511355212
0.28,0.76,0.6268115810119026,0.593105677,0.5710700144665916,0.5462076306296708
0.3,0.76,0.6526002524535247,0.5921311343715783,0.5305401477572663,0.474903541
0.32,0.76,0.6768710882278385,0.5644221581433247,0.4535914592477509,0.3700853705333516
0.34,0.76,0.6989515875221679,0.48115287525329886,0.3555196506762168,0.3281695796783283
0.36,0.76,0.7180118734786278,0.38460657385839586,0.26611818388970354,0.41934200785802894
0.38,0.76,0.7354016785274881,0.2725961366019198,0.21229501306420653,0.5987881792836214
0.4,0.76,0.7498709577797651,0.19295303496735033,0.3975325183449079,0.5630783789475905
0.42,0.76,0.7615672872752971,0.13712108872900297,0.6881796807759011,0.39255718964424074
0.44,0.76,0.7714864494551058,0.11424796202814377,0.9960082166832182,0.18825930906154578
0.46,0.76,0.7777884623781307,0.11646764860995089,0.866662115,0.22092930269273672
0.48,0.76,0.7817310259105693,0.11478691095947365,0.6553914649374921,0.2749755776842491
0.5,0.76,0.7838384621392189,0.073794439,0.22732270237683921,0.3768658582556059
0.52,0.76,0.7817310259105693,0.3358320196883283,0.44293426497464916,0.4135373775204171
0.54,0.76,0.7777884623781306,0.33616717047281186,0.6952056271629808,0.3056601574240911
0.56,0.76,0.7714864494551058,0.15619345523652373,0.6721313462173893,0.19593141903262226
0.58,0.76,0.7615672872752971,0.1880774146176773,0.665906706,0.3928317314759854
0.6,0.76,0.749870958,0.22771367522333982,0.56194773,0.6448416485224394
0.62,0.76,0.735401679,0.29947028887223165,0.343612042,0.730609949
0.64,0.76,0.7180118734786279,0.3859574096484002,0.31697267510327987,0.560154901
0.66,0.76,0.6989515875221678,0.46413090161244736,0.3535513670618812,0.3825392214422106
0.68,0.76,0.6768710882278385,0.5494009510483089,0.452275248,0.4012674263544688
0.7,0.76,0.6526002524535248,0.5744686566018832,0.5105033794796563,0.45377711750699506
0.72,0.76,0.6268115810119028,0.5805011677561591,0.548202698,0.5194501963849775
0.74,0.76,0.5979684028805154,0.5852568305782611,0.5668893124127531,0.5500799898641044
0.76,0.76,0.567635042,0.5552455602926207,0.5476263339812474,0.541341953
0.78,0.76,0.5358114992731521,0.5402203048052576,0.5374146544059212,0.5377375130586675
0.8,0.76,0.5014811873886376,0.502092046,0.5060781824017584,0.5148570050114067
0.82,0.76,0.46610563595287247,0.47220084474253854,0.4902015584778054,0.5362162266353553
0.84,0.76,0.4292665484713264,0.4640251575646347,0.5220673232090522,0.6237458194350329
0.86,0.76,0.39081312332774204,0.4543506093174289,0.5987050805730211,0.735684841
0.88,0.76,0.35158391825895213,0.45655777619945404,0.7510429533242345,0.7893654916141651
0.9,0.76,0.311144992,0.5139361413371382,0.8318453005058107,0.6110707440213597
0.92,0.76,0.2698649002204436,0.5998445957838724,0.7879057412290716,0.40322862368102486
0.94,0.76,0.22809967576339424,0.7406484758487106,0.529383742,0.28039897709645484
0.96,0.76,0.18561495558451194,0.8930863590474376,0.30540754729990277,0.5118904743011936
0.98,0.76,0.14289784992400065,1.0177163023515523,0.1724934017689934,0.7654717975489045
1,0.76,0.1,1.0011432985033022,0.3371948076243849,0.6911668901788744
0,0.78,0.1,0.998315159,0.3566942524137193,0.6758006711925719
0.02,0.78,0.13997856148458288,0.5471322109291092,0.34433049629402435,0.5934059250653712
0.04,0.78,0.17978867873096516,0.7217749539800518,0.17730826013142748,0.5828597448874117
0.06,0.78,0.2193822248139467,0.9884263356259119,0.2850986350631784,0.254479603
0.08,0.78,0.25830523836431574,0.7106347722790407,0.6321446079932249,0.2986742010339203
0.1,0.78,0.2967761333407456,0.5748815444106333,0.776084173,0.4991773651268836
0.12,0.78,0.3344631062504734,0.47791645674300054,0.7614989451263443,0.7134473874209261
0.14,0.78,0.3710226818378848,0.45874350487538973,0.6102285850497541,0.7004633241833116
0.16,0.78,0.40685927094710955,0.4568116734499822,0.5216162765498482,0.6134144891419044
0.18,0.78,0.44119138144976044,0.45374534990973453,0.4808609176115709,0.5320564014207069
0.2,0.78,0.47415955259659714,0.48116445250931683,0.4907714027026723,0.5058878152427144
0.22,0.78,0.5061536149305254,0.5159620468858617,0.51450844,0.5182374736338943
0.24,0.78,0.535811499,0.5289513228684086,0.5280481066008716,0.5300206
0.26,0.78,0.5640806112009839,0.5617138332407384,0.5539783984463622,0.5452952885128282
0.28,0.78,0.5909609507140209,0.5522600767987499,0.5294713095094009,0.5076548707168583
0.3,0.78,0.6149946491082561,0.5513239736834833,0.49639939143332334,0.4466171507239076
0.32,0.78,0.6376138037280019,0.5275600390420713,0.43192929714603556,0.36074721202064375
0.34,0.78,0.6581916788479099,0.4461649602194839,0.3391544875878625,0.3341144658581622
0.36,0.78,0.6759548724665659,0.3638917047262204,0.2662784363071984,0.4325594923635517
0.38,0.78,0.6921612648984113,0.2645119778873212,0.21930005632403643,0.6106042762070982
0.4,0.78,0.7056458794245374,0.19259097865387678,0.4027817474075439,0.5672814081353581
0.42,0.78,0.7165462492265087,0.13858519693164245,0.6780251903659242,0.3985806266509393
0.44,0.78,0.725790392,0.11367886493371925,0.9833564926070123,0.19250531735017848
0.46,0.78,0.7316635394251951,0.11454873707435617,0.8565855788881964,0.22649713287481338
0.48,0.78,0.7353378032605089,0.11248739582526618,0.6467770787254447,0.2821102095239185
0.5,0.78,0.7373018240445616,0.066795622,0.22360371847791743,0.3837869979924994
0.52,0.78,0.7353378032605089,0.32632356706290067,0.400131844,0.427817603
0.54,0.78,0.7316635394251951,0.37760580848469444,0.6457445389558256,0.3458728403279391
0.56,0.78,0.725790392,0.17733579,0.6602341839995701,0.21688597637234913
0.58,0.78,0.7165462492265087,0.18391556354205152,0.6635781955299818,0.3587741072057641
0.6,0.78,0.7056458794245374,0.21839292192683551,0.6270468293574949,0.5941853146593599
0.62,0.78,0.6921612648984113,0.2783444061759574,0.4018575266268851,0.7263867711311851
0.64,0.78,0.6759548724665659,0.3481571012689802,0.3252766666391115,0.6255369736076768
0.66,0.78,0.6581916788479097,0.4167083920132335,0.32541681555390134,0.4274528796263955
0.68,0.78,0.6376138037280018,0.49067719965900813,0.40749727358373367,0.4001450450190871
0.7,0.78,0.6149946491082562,0.5206346694656875,0.4587250082317187,0.4123640679324909
0.72,0.78,0.590960951,0.5364819511505426,0.4991421999675873,0.4651459871897028
0.74,0.78,0.564080611,0.5351994400296061,0.5131617327436369,0.4944545001359254
0.76,0.78,0.5358114992731521,0.513582038,0.502266766,0.4931785066661822
0.78,0.78,0.5061536149305252,0.4977314132926803,0.49264284730098085,0.48618298576821056
0.8,0.78,0.47415955259659703,0.47179713090523945,0.47759700968936936,0.49148411769381073
0.82,0.78,0.4411913814497605,0.44714504,0.47075882536256836,0.536406429
0.84,0.78,0.4068592709471097,0.4348099374128931,0.5020153832288342,0.6328106912833565
0.86,0.78,0.3710226818378849,0.4297511701048492,0.5960243579418889,0.7479689486938216
0.88,0.78,0.33446310625047343,0.4353170732156339,0.757599655,0.7738175801442663
0.9,0.78,0.2967761333407456,0.4904697380240294,0.8427829190466201,0.5875921322307608
0.92,0.78,0.25830523836431574,0.5814097761260573,0.7784914466271828,0.3923981787799507
0.94,0.78,0.21938222481394704,0.7259980332018241,0.5126080470281866,0.3008031124396502
0.96,0.78,0.17978867873096538,0.8914443781382352,0.29184851477682955,0.5460938602466662
0.98,0.78,0.13997856148458301,1.0233649053669565,0.17201657384605037,0.7935712152150824
1,0.78,0.1,0.998315159,0.3566942524137193,0.6758006711925719
0,0.8,0.1,0.9707264366913999,0.37349299175033224,0.6504543624748651
0.02,0.8,0.13682931809208637,0.5533148287889759,0.32562776771917307,0.6038244088712633
0.04,0.8,0.173503461,0.7912173441973736,0.17269008699197322,0.5665585923042512
0.06,0.8,0.20997809248112537,0.9315020915643981,0.3247274055279542,0.2287746677568056
0.08,0.8,0.2458350116377073,0.6634096520115348,0.6555368720598229,0.3120200457100377
0.1,0.8,0.28127542709439085,0.529345591,0.7789787716722176,0.5100104731767372
0.12,0.8,0.3159936726159427,0.4427296752378843,0.7399749369788863,0.7147843956628944
0.14,0.8,0.34967332962760617,0.42495319902440976,0.5821216306448425,0.6947023381386657
0.16,0.8,0.38268695219499166,0.42163493234952704,0.4860250679684989,0.5965468993504198
0.18,0.8,0.41431460890701216,0.4247776701486543,0.4471856770401088,0.505567394
0.2,0.8,0.44468576827324974,0.4468221260494341,0.4534512647705506,0.4655839041827816
0.22,0.8,0.4741595525965971,0.47374842843221804,0.4713849650192596,0.4693218109263483
0.24,0.8,0.5014811873886376,0.48730584748813643,0.47991363659815567,0.47298809973494105
0.26,0.8,0.5275234479580282,0.5091669768605487,0.49141127040441307,0.47501222200974985
0.28,0.8,0.552286334,0.5065282317664292,0.4751657954742524,0.44599634867677185
0.3,0.8,0.574426819,0.495006457,0.4375039913465263,0.38894980148264974
0.32,0.8,0.595264188,0.46869648171366723,0.38518086090432196,0.35260129416583863
0.34,0.8,0.6142210758276834,0.3954429276318462,0.3031532908780731,0.35695380757849204
0.36,0.8,0.6305850039886576,0.3269336123632646,0.26219710303453453,0.48899621931389436
0.38,0.8,0.6455147653365689,0.24707892273253687,0.25746551564532694,0.621905372
0.4,0.8,0.6579371522181825,0.18296971809810952,0.44817985846174024,0.5589631781822572
0.42,0.8,0.6679788638718892,0.13792311807136773,0.6998979200384831,0.38494390073707674
0.44,0.8,0.6764948146660287,0.11393035550094623,0.9701031186204365,0.1977049650921123
0.46,0.8,0.681905315,0.11368954819335356,0.8409440290508089,0.2364519442108607
0.48,0.8,0.6852901451001976,0.11097415845181403,0.6350013249052564,0.293368529
0.5,0.8,0.6870994534772195,0.060155886151947335,0.22295230338028987,0.3940386063773807
0.52,0.8,0.6852901451001976,0.3125360466560817,0.3594177213649822,0.44432642002114453
0.54,0.8,0.6819053151683551,0.42548172006180657,0.5882866980994791,0.39560118499721075
0.56,0.8,0.6764948146660288,0.22861978923242718,0.6455160613638584,0.2567832718260811
0.58,0.8,0.6679788638718892,0.1827283210387634,0.6509374605873104,0.3197503221568207
0.6,0.8,0.6579371522181825,0.20605770244715588,0.6919743571918087,0.5084154832322783
0.62,0.8,0.6455147653365688,0.2548002476173184,0.5120183668211333,0.6792194536643595
0.64,0.8,0.6305850039886576,0.3054500313598255,0.3789123338266641,0.702074241
0.66,0.8,0.6142210758276835,0.36168904243167654,0.3148681834792663,0.5577536138686235
0.68,0.8,0.595264188,0.42029812513791714,0.35753558480576364,0.45941932574284616
0.7,0.8,0.5744268188600202,0.4537332897059045,0.39562663562220957,0.41408310345825344
0.72,0.8,0.5522863343047693,0.47529495878910555,0.43469476058231304,0.41882020965341643
0.74,0.8,0.5275234479580283,0.47897491831217837,0.450859293,0.4366631782796793
0.76,0.8,0.5014811873886376,0.4677608343490284,0.45239007770032125,0.4502396324194818
0.78,0.8,0.47415955259659703,0.45616966784789936,0.4497740768557258,0.46089402
0.8,0.8,0.4446857682732497,0.4339345240719794,0.44355329599372906,0.49746808741640947
0.82,0.8,0.4143146089070122,0.4138431140326012,0.4501442600435138,0.5741466777299379
0.84,0.8,0.3826869521949918,0.4055174645023373,0.501724386,0.6844169543462482
0.86,0.8,0.3496733296276062,0.40449174398056353,0.6187187399669436,0.76344526
0.88,0.8,0.3159936726159427,0.4141780869133825,0.7980003363778586,0.7259700191189453
0.9,0.8,0.2812754270943908,0.47266547040856244,0.8455995822065647,0.5350453114260167
0.92,0.8,0.2458350116377073,0.5678624029011846,0.7446742077689739,0.3698551441117247
0.94,0.8,0.20997809248112564,0.7199032993651941,0.465841425,0.3359321142817479
0.96,0.8,0.17350346085521923,0.8902499425989494,0.2700069623749911,0.5899466674015479
0.98,0.8,0.1368293180920865,1.0252291236094235,0.16938163126968994,0.8198070782496586
1,0.8,0.1,0.9707264366913999,0.37349299175033224,0.6504543624748651
0,0.82,0.1,0.9391384622306511,0.38846773951980484,0.6264022149167208
0.02,0.82,0.13358419110373368,0.5668285709126804,0.30648688901168053,0.6149869038417206
0.04,0.82,0.16702687978026692,0.8361566511364705,0.17349360864179755,0.5530169849354045
0.06,0.82,0.20028763676468528,0.8862808643090154,0.34838572159547454,0.2159807534780555
0.08,0.82,0.23298510953175594,0.6239089298750202,0.6671968265964132,0.3141420506490118
0.1,0.82,0.2653027778230058,0.4918759866843092,0.7805234275367668,0.5066514923277039
0.12,0.82,0.29696190845004516,0.41077928842570627,0.7387132292054738,0.7033183217295718
0.14,0.82,0.3276739633015563,0.3942696819554951,0.5697474013804658,0.6988056559683126
0.16,0.82,0.35777866973563627,0.38989754831018897,0.4644466998155865,0.6007765467315113
0.18,0.82,0.3866195313699443,0.3941297089371527,0.4178971476344359,0.504772763
0.2,0.82,0.4143146089070124,0.4123064974657678,0.4175725207171621,0.4443936764297539
0.22,0.82,0.4411913814497606,0.4329624507723372,0.4257242222695692,0.4185766051200211
0.24,0.82,0.46610563595287247,0.44490935690890066,0.42948655745548714,0.4141350817166012
0.26,0.82,0.4898532452229875,0.4569472323118692,0.4302696606411759,0.4010771985678113
0.28,0.82,0.5124342092601056,0.45601574008775053,0.4183195688535096,0.38249335714438554
0.3,0.82,0.5326238381468967,0.4360891993910455,0.3784193473359849,0.34861976983822707
0.32,0.82,0.551625172,0.40517010805257964,0.3335830216475209,0.3634999362669463
0.34,0.82,0.5689117196518293,0.3461557061214922,0.2717662750507174,0.4108851589592383
0.36,0.82,0.5838337795496477,0.28829069838997623,0.2634082289213269,0.5616256375354799
0.38,0.82,0.5974480408017214,0.22781841067969083,0.31099065220062694,0.6259129046381376
0.4,0.82,0.608775859,0.17135445064954027,0.5113829738199821,0.5367090007420132
0.42,0.82,0.6179327691992699,0.1365013030784024,0.729480544,0.3640134020064513
0.44,0.82,0.6256983574239898,0.11410854304005069,0.952860166,0.2033394585548763
0.46,0.82,0.6306321246575465,0.11301613592711349,0.8204307473105518,0.24809341686831382
0.48,0.82,0.633718708,0.10955069042697335,0.6197006487919511,0.3061046366377869
0.5,0.82,0.6353685939331373,0.055281747062121564,0.22508562278629113,0.4052535286886663
0.52,0.82,0.6337187084221549,0.2964827489482582,0.32038106382604803,0.46099915203290653
0.54,0.82,0.6306321246575465,0.4689401744108368,0.521447067,0.4471253757432083
0.56,0.82,0.6256983574239898,0.2958330110977241,0.6217960753832159,0.30722591
0.58,0.82,0.6179327691992698,0.1894411031788281,0.6293346634153629,0.2926238026493907
0.6,0.82,0.608775859,0.1910497866466867,0.7201972261693755,0.4090162616414196
0.62,0.82,0.5974480408017213,0.23334785105715397,0.628151427,0.5971691575578973
0.64,0.82,0.5838337795496478,0.2693033646015418,0.4836438540039238,0.7282779423382602
0.66,0.82,0.5689117196518292,0.31045539988492593,0.3511365727825401,0.7171823418739757
0.68,0.82,0.5516251724407131,0.3547327978784741,0.3327747285601075,0.5905933883546695
0.7,0.82,0.5326238381468968,0.38620120836392313,0.34160243955741704,0.5019267357817834
0.72,0.82,0.5124342092601057,0.40974050520135813,0.36936547066529973,0.4528217872901167
0.74,0.82,0.48985324522298757,0.4165637168793388,0.3836393645586999,0.43936707049904694
0.76,0.82,0.46610563595287247,0.4139460177547877,0.3965936661556566,0.45677803404593986
0.78,0.82,0.4411913814497605,0.4082226030081173,0.40376473962308523,0.4732428104661054
0.8,0.82,0.4143146089070122,0.3945411428782842,0.4221380866377312,0.5501079090524911
0.82,0.82,0.3866195313699444,0.3814329699302829,0.45527523828372307,0.6575985013171226
0.84,0.82,0.35777866973563643,0.3776350349155426,0.5313340870037533,0.7352728911125381
0.86,0.82,0.3276739633015564,0.38255118409385525,0.6698251424378929,0.7471042570474206
0.88,0.82,0.2969619084500452,0.3979763872374672,0.8415303954765377,0.6470219139555196
0.9,0.82,0.2653027778230058,0.46065716915701743,0.8308422613158641,0.4761190351672675
0.92,0.82,0.2329851095317559,0.5616726531500844,0.690969917,0.3555618029482839
0.94,0.82,0.2002876367646855,0.7232435831189347,0.41168207723348405,0.39036545151615437
0.96,0.82,0.1670268797802671,0.8941548498608347,0.24576415655964254,0.6407743899557722
0.98,0.82,0.13358419110373382,1.028141243356159,0.1679137791819947,0.8435635041350955
1,0.82,0.1,0.9391384622306511,0.38846773951980484,0.6264022149167208
0,0.84,0.1,0.9163320151695938,0.4058260527643072,0.6080776448558681
0.02,0.84,0.13020480867262935,0.5938842507116449,0.2904696339460023,0.6313418024933559
0.04,0.84,0.1602823534868826,0.8705250375614808,0.17243947416960978,0.558400761
0.06,0.84,0.19019627334036654,0.8484251708761624,0.3591213611534857,0.22581055680066575
0.08,0.84,0.21960358900139734,0.6055554550445874,0.6564354287359784,0.30684726635848725
0.1,0.84,0.24866931770891956,0.4724885763028552,0.7901338820839887,0.47407909454591163
0.12,0.84,0.27714277357920825,0.39354061557919806,0.7598407846325279,0.6670819885879018
0.14,0.84,0.3047644524181565,0.3728050453664453,0.5930281516392127,0.716148875
0.16,0.84,0.3318398967895401,0.363406524,0.4713808886550073,0.6542994373456843
0.18,0.84,0.3577786697356363,0.36531373629542047,0.4089786610934938,0.5491872600465544
0.2,0.84,0.38268695219499194,0.3772315618237979,0.39099353096303147,0.4659496270018103
0.22,0.84,0.40685927094710966,0.39095176947011406,0.3890464215876308,0.41689787638328035
0.24,0.84,0.42926654847132634,0.39790775140035894,0.3875664766639979,0.3984787475164586
0.26,0.84,0.4506245735081848,0.4032319833530276,0.38104443308556196,0.3816600957174326
0.28,0.84,0.47093334605768505,0.39744554129470633,0.3634826588685021,0.36606379645060816
0.3,0.84,0.4890914096481797,0.37790196222796074,0.33204824064830984,0.38058717056532515
0.32,0.84,0.5061807498409105,0.3490499798194721,0.3015916239356464,0.42492887758195064
0.34,0.84,0.5217278520328134,0.30301418018452375,0.26955298521590393,0.5089651590992702
0.36,0.84,0.535148392,0.255340078,0.2958279899019465,0.6132192605824359
0.38,0.84,0.547392729,0.2085641257466564,0.38448193595247177,0.6051932928411494
0.4,0.84,0.557580694,0.16123486720063576,0.5790187165502966,0.49175955731286713
0.42,0.84,0.5658161975861864,0.13407115679256656,0.7548276086498507,0.33696213625814425
0.44,0.84,0.5728003796923922,0.11386352484935279,0.9196262547719118,0.21116040737546155
0.46,0.84,0.5772376905350016,0.11227797833164699,0.7880218875554199,0.2612833764905055
0.48,0.84,0.5800136892712546,0.10793906570875157,0.5952369169265934,0.3199219080697112
0.5,0.84,0.5814975563692304,0.056201918,0.23058056077633995,0.4171122422887498
0.52,0.84,0.5800136892712546,0.2778497369363727,0.2856435732008741,0.47634763521621165
0.54,0.84,0.5772376905350016,0.48730538801090806,0.44422840897053495,0.49135782647485454
0.56,0.84,0.5728003796923922,0.374925049,0.5740425096034083,0.3692361491827291
0.58,0.84,0.5658161975861864,0.22719306722944937,0.5924786366941861,0.3024769042768952
0.6,0.84,0.557580694,0.18009042637027733,0.6740686565982055,0.3379876501881444
0.62,0.84,0.547392729,0.2145552686916416,0.6810782942442902,0.4910307509196672
0.64,0.84,0.5351483915605622,0.24471032504051404,0.6071868035758208,0.6452380635294118
0.66,0.84,0.5217278520328134,0.27376504704923554,0.48073460763154424,0.754368031
0.68,0.84,0.5061807498409105,0.30675552597746614,0.4058441318169167,0.6982779810114499
0.7,0.84,0.4890914096481799,0.33155826901362784,0.3706003301189766,0.6483958768867792
0.72,0.84,0.47093334605768516,0.3520739026897289,0.3637929561412807,0.5932579286858387
0.74,0.84,0.45062457350818497,0.3626967193560764,0.37602038299737506,0.5710843536346751
0.76,0.84,0.42926654847132645,0.364897355,0.39098943258579777,0.5865486847728841
0.78,0.84,0.4068592709471097,0.36433441330416355,0.40666125427440913,0.6210179779734055
0.8,0.84,0.3826869521949918,0.3569545907892144,0.4413401774287803,0.7077765509337708
0.82,0.84,0.35777866973563643,0.350927344,0.5014304872978603,0.7903478633472256
0.84,0.84,0.3318398967895403,0.35424221840748643,0.6150464680006317,0.7882183579762324
0.86,0.84,0.30476445241815653,0.3690207558091497,0.766811552,0.7037779538909945
0.88,0.84,0.27714277357920825,0.3941696613306341,0.8896237573407242,0.5434379168258177
0.9,0.84,0.2486693177089196,0.46351594945866703,0.8045299216045996,0.400188537
0.92,0.84,0.21960358900139737,0.5748928023058884,0.6153113040929343,0.3498727139999132
0.94,0.84,0.1901962733403668,0.7462074697975721,0.34717456848103967,0.46924048790110107
0.96,0.84,0.1602823534868828,0.9147228626252042,0.21569434150555855,0.7102739656168726
0.98,0.84,0.13020480867262949,1.039647708,0.16897120027581136,0.8719398086718684
1,0.84,0.1,0.9163320151695938,0.4058260527643072,0.6080776448558681
0,0.86,0.1,0.8798338112209345,0.4138770919215475,0.5876859369905545
0.02,0.86,0.12667733722233598,0.6195342265027272,0.27372396167973084,0.6422674639965317
0.04,0.86,0.15324227310808639,0.8761471784865358,0.1752394214543631,0.5626099146747818
0.06,0.86,0.17966269298965531,0.8295557225166463,0.34621953836629704,0.2446839716425892
0.08,0.86,0.20563567249751424,0.5869844257369491,0.6249334406075846,0.29039982565096795
0.1,0.86,0.23130695731668086,0.45535052527655234,0.7752371996747439,0.428613414
0.12,0.86,0.2564551379381762,0.37485457723821425,0.7958114422596096,0.5983813178834977
0.14,0.86,0.2808510163898551,0.35073658000400915,0.6436643840050373,0.6917584119544229
0.16,0.86,0.3047644524181564,0.33697348349834355,0.5124239526114491,0.6990578029643721
0.18,0.86,0.3276739633015563,0.3339811178267845,0.43113755958511224,0.6486208595765406
0.2,0.86,0.3496733296276063,0.3394883865017917,0.3883575012745635,0.557719025
0.22,0.86,0.3710226818378849,0.3459443882120449,0.3621150084469363,0.4839896143700062
0.24,0.86,0.390813123,0.3475230906503368,0.3507740055740244,0.46131871532541835
0.26,0.86,0.40967684938165605,0.3463688402031166,0.3366896996670247,0.44365556579701837
0.28,0.86,0.4276138599996271,0.3385752782103615,0.32393811572499775,0.45543907985601634
0.3,0.86,0.44365133240868765,0.3191990444409921,0.30753782376450567,0.49012377494582504
0.32,0.86,0.45874489238352106,0.2941295426901634,0.30081020317005996,0.5418068895505135
0.34,0.86,0.472476325,0.259787046,0.30898329157642923,0.6226803428195826
0.36,0.86,0.4843295453130137,0.2226638142819139,0.37596500271048006,0.6340287701122271
0.38,0.86,0.4951439263214095,0.187486148,0.4943508706603845,0.551639589
0.4,0.86,0.5041420892284316,0.15096364577756965,0.663371942,0.4259490404875824
0.42,0.86,0.5114158086984903,0.13093919224867576,0.7882388443030116,0.30351598171496075
0.44,0.86,0.5175843424339248,0.11459289293364822,0.87635966,0.2263599653128034
0.46,0.86,0.5215034415082351,0.11239770863759517,0.747644475,0.2812058832838912
0.48,0.86,0.5239552449683547,0.10798314524026177,0.5669528376319082,0.3389344387243702
0.5,0.86,0.5252658185063258,0.059182908803915565,0.23913426289160672,0.43304168164711637
0.52,0.86,0.5239552449683547,0.25796546673271586,0.2567389275830684,0.49486110756084156
0.54,0.86,0.5215034415082351,0.49131920553107616,0.36308569142945735,0.5374647903017983
0.56,0.86,0.5175843424339248,0.4573884714743307,0.5063029437172006,0.4442011465435956
0.58,0.86,0.5114158086984905,0.30465293750027417,0.5479559328525465,0.3472179439754543
0.6,0.86,0.5041420892284316,0.19532579790157642,0.5990105171717794,0.3077791169123629
0.62,0.86,0.49514392632140947,0.19882808959063766,0.6651538028077681,0.3896899070974933
0.64,0.86,0.48432954531301375,0.2206484544879958,0.6912082786675462,0.5041449728440719
0.66,0.86,0.472476325,0.2458867961225596,0.6541943315631336,0.639835776
0.68,0.86,0.4587448923835211,0.26802752396450025,0.569633377,0.6954790579287214
0.7,0.86,0.44365133240868776,0.2866347825156435,0.5148989747758478,0.7217459008161567
0.72,0.86,0.4276138599996272,0.30326801626810646,0.47913176627962417,0.7183294715951102
0.74,0.86,0.40967684938165616,0.3131120045524159,0.4672161755968127,0.7110610741565813
0.76,0.86,0.39081312332774204,0.31965280117531003,0.48358339458059835,0.7158580419883196
0.78,0.86,0.37102268183788484,0.3235948740628038,0.5057857582372087,0.723524691
0.8,0.86,0.3496733296276062,0.32577585701079237,0.5791366168751885,0.7330941447422586
0.82,0.86,0.32767396330155635,0.32932732644547663,0.675226367,0.7256869483621576
0.84,0.86,0.30476445241815653,0.3405209674647247,0.7590487264302569,0.6704881329575954
0.86,0.86,0.2808510163898552,0.36326111321845567,0.8245037069488053,0.5662694466907536
0.88,0.86,0.2564551379381762,0.39529264995175595,0.8314506424319887,0.42605285404991605
0.9,0.86,0.23130695731668083,0.47667480329401213,0.6979782680355686,0.36503046256363525
0.92,0.86,0.20563567249751424,0.6022515032478929,0.507107494,0.40202327082721623
0.94,0.86,0.17966269298965556,0.7823711923730893,0.2774260574027258,0.5820957416912906
0.96,0.86,0.15324227310808655,0.9337556449353979,0.19122245179396918,0.7728099831245727
0.98,0.86,0.1266773372223361,1.0457105522739198,0.17352428881079568,0.8842284121984657
1,0.86,0.1,0.8798338112209345,0.4138770919215475,0.5876859369905545
0,0.88,0.1,0.8499110113376944,0.41757469632779876,0.5688767953344074
0.02,0.88,0.12307870068004742,0.6399124000539977,0.2591986925049568,0.652284942
0.04,0.88,0.146060162,0.8834218202003722,0.17293742704571977,0.575172535
0.06,0.88,0.16891660256614546,0.8152633386145772,0.32769793919553547,0.27589817223147556
0.08,0.88,0.1913859597900368,0.5746977230422674,0.5791802481825645,0.2762614836504944
0.1,0.88,0.21359431939789705,0.44404229823671676,0.7400528324176714,0.37571224575225315
0.12,0.88,0.23535013889270492,0.3616282314882891,0.8078978628651114,0.516492693
0.14,0.88,0.2564551379381762,0.3324005497358697,0.7088810533082477,0.6277348671792095
0.16,0.88,0.2771427735792082,0.3129063560282655,0.5877615511407056,0.6838139978469505
0.18,0.88,0.29696190845004516,0.3036438373279111,0.48953162734443995,0.6938913089363534
0.2,0.88,0.3159936726159428,0.3007313828305962,0.41343544191140646,0.6661218662854319
0.22,0.88,0.3344631062504734,0.29958299176940456,0.36003664348439224,0.6329731848973494
0.24,0.88,0.3515839182589521,0.2978510686070497,0.34415477076412465,0.613562827
0.26,0.88,0.36790302401078817,0.29226595028971075,0.32593818072027936,0.6054645885869568
0.28,0.88,0.38342042350598177,0.28391475865056087,0.3257004258494019,0.6141618956189959
0.3,0.88,0.3972945227951469,0.2666999084273129,0.33097797030553655,0.6467222587932875
0.32,0.88,0.41035203861662367,0.24644243726818926,0.3529743234189349,0.6692512769576446
0.34,0.88,0.42223117090373447,0.22169082524383119,0.40279460921117705,0.6853451782083123
0.36,0.88,0.4324854525342724,0.19451864661601292,0.5022644011253166,0.5925794267079775
0.38,0.88,0.44184102877685894,0.16832037237666536,0.6170431723132851,0.4705681665133657
0.4,0.88,0.4496253854639872,0.14287864830604194,0.7419326450591762,0.3506402424559142
0.42,0.88,0.455917917,0.12740875124593118,0.8132514760021655,0.27144656252296495
0.44,0.88,0.4612543473655987,0.11560430108308892,0.8234818784059109,0.24573367172970378
0.46,0.88,0.4646447799907757,0.11243064478612096,0.6997947362534158,0.30440980642505566
0.48,0.88,0.46676584768620627,0.1087439608016882,0.5344135924914736,0.3602160142353898
0.5,0.88,0.4678996315473895,0.065365552,0.2496966023865392,0.45074814071386193
0.52,0.88,0.4667658476862064,0.23766878945158953,0.23216616455127156,0.514218045
0.54,0.88,0.46464477999077575,0.4749152169166772,0.2811797032012145,0.5785833091600354
0.56,0.88,0.46125434736559867,0.5301089145468187,0.4213016631937458,0.5225199621518359
0.58,0.88,0.455917917,0.41757045267145376,0.4944384171839179,0.42295798919997285
0.6,0.88,0.4496253854639873,0.25652661486880246,0.5186451001648616,0.33160298
0.62,0.88,0.4418410287768589,0.19600289706774732,0.5874019973811702,0.32670991418992684
0.64,0.88,0.4324854525342724,0.1893194729691091,0.6750131940256143,0.3599262716822194
0.66,0.88,0.4222311709037344,0.2110085053506804,0.7547394120759877,0.43391731694072977
0.68,0.88,0.4103520386166237,0.232014583,0.7508479967437519,0.5300300689574257
0.7,0.88,0.397294523,0.2504382424281632,0.7355154911852037,0.6116843997244976
0.72,0.88,0.3834204235059819,0.26533081662519237,0.7052627207214844,0.672821663
0.74,0.88,0.36790302401078834,0.2736976639466065,0.6966204086626469,0.6978424508207686
0.76,0.88,0.35158391825895213,0.2824946226546569,0.7032688308240677,0.7051170449169852
0.78,0.88,0.3344631062504734,0.28848068804813876,0.7240135425075659,0.6997337952461655
0.8,0.88,0.3159936726159427,0.29918582682445155,0.7600189258292316,0.6621315363134762
0.82,0.88,0.2969619084500451,0.31323475492469166,0.7940382575650914,0.6080122846140076
0.84,0.88,0.2771427735792083,0.3330135872542091,0.8039283933539324,0.5316313503371077
0.86,0.88,0.25645513793817626,0.364964853,0.7804501123654204,0.4385698921635457
0.88,0.88,0.23535013889270495,0.41008320695805583,0.7137220208447905,0.35645337148796385
0.9,0.88,0.21359431939789703,0.5084896665053948,0.5675287733837391,0.38534068322520426
0.92,0.88,0.19138595979003686,0.6474472546634805,0.3933388273030272,0.49610372844593675
0.94,0.88,0.16891660256614563,0.8249231765140084,0.21533462083890773,0.693736712
0.96,0.88,0.14606016238974817,0.9550200553839311,0.17317089976102634,0.8269312693084311
0.98,0.88,0.12307870068004755,1.0524599155297245,0.1810274096156001,0.8911651434465352
1,0.88,0.1,0.8499110113376944,0.41757469632779876,0.5688767953344074
0,0.9,0.1,0.8329321029688526,0.4235709573847384,0.5536286017836585
0.02,0.9,0.11936909202890424,0.6647762965690529,0.2506773734910402,0.665790882
0.04,0.9,0.1386565750196067,0.9000250153603364,0.16222708272439776,0.6120332630645274
0.06,0.9,0.15783913210404985,0.820416141,0.29555233049461793,0.332604207
0.08,0.9,0.17669682491498595,0.586399354,0.5126825111287923,0.2695216017226356
0.1,0.9,0.19533547216896816,0.45226934666644875,0.681654324,0.3054374475214512
0.12,0.9,0.213594319,0.3657088281281118,0.7942282549005051,0.40950272472224064
0.14,0.9,0.23130695731668077,0.3269185116929143,0.7843859548259549,0.5374567758808397
0.16,0.9,0.24866931770891945,0.29984776971494337,0.7276550934645025,0.6296338617943227
0.18,0.9,0.26530277782300576,0.2865618174586186,0.6545469605240835,0.6788536748320992
0.2,0.9,0.28127542709439085,0.2796856274063711,0.566572873,0.6839949557268791
0.22,0.9,0.2967761333407456,0.2731653875637833,0.4978800921354318,0.675965023
0.24,0.9,0.31114499179595695,0.2657517169728675,0.4710027058977866,0.6721580661267674
0.26,0.9,0.3248410081150215,0.25733465722764054,0.44898309488652854,0.6628851940109459
0.28,0.9,0.3378641822979391,0.24705814307180698,0.44898745667288525,0.6649775941982329
0.3,0.9,0.3495081959569194,0.23256204361428368,0.4631939351788623,0.6533083704332815
0.32,0.9,0.3604668815918396,0.21604408337660086,0.4912128839727621,0.6229852230268228
0.34,0.9,0.37043659391154127,0.19688223723019105,0.5489230450607334,0.5764398041999348
0.36,0.9,0.37904262972550307,0.17649128297080757,0.6209804386178748,0.4756305012143043
0.38,0.9,0.38689441565306837,0.1567596813344568,0.68928176,0.38220706439338903
0.4,0.9,0.39342753565618693,0.13866588283243494,0.7609610708995869,0.29948112903289925
0.42,0.9,0.3987086227689608,0.1267390905818129,0.7817235674483316,0.2657537687473369
0.44,0.9,0.40318728930937525,0.11900814273140524,0.7444730992970868,0.2767059118542103
0.46,0.9,0.4060327528580069,0.11439474515058147,0.6320960613013066,0.3352591497013324
0.48,0.9,0.4078128858023128,0.11397094008942653,0.4901030412939168,0.3873124162474536
0.5,0.9,0.40876442827658777,0.082042287,0.2576984573882028,0.47315890708932135
0.52,0.9,0.4078128858023129,0.22286141168899898,0.21703074898335006,0.5356862032120133
0.54,0.9,0.4060327528580069,0.427390092,0.22004427131317397,0.6068247594486267
0.56,0.9,0.40318728930937525,0.5437473009364311,0.325672028,0.5880712605218275
0.58,0.9,0.3987086227689608,0.524253253,0.4108531939820357,0.522336787
0.6,0.9,0.39342753565618693,0.41428016691536107,0.44993775171958084,0.43988381701036394
0.62,0.9,0.38689441565306837,0.3075848856915586,0.48750429609930185,0.38916544505042605
0.64,0.9,0.37904262972550307,0.2484480204915484,0.5421433655214021,0.3677780802571299
0.66,0.9,0.3704365939115412,0.22434481043924281,0.6173380151798835,0.3670468429417418
0.68,0.9,0.3604668815918396,0.23058077139989952,0.6726821982049087,0.40610643166795257
0.7,0.9,0.34950819595691957,0.2410669684905786,0.7147632259819084,0.44108111769629155
0.72,0.9,0.3378641822979392,0.2537212682512969,0.7419008519701459,0.47854354883278144
0.74,0.9,0.3248410081150215,0.2649738571780319,0.7490670872862919,0.5019120465086047
0.76,0.9,0.311144992,0.2775781586693852,0.7644790658965066,0.5068656271653296
0.78,0.9,0.2967761333407456,0.28968440319118793,0.772971919,0.5013810692940278
0.8,0.9,0.2812754270943908,0.3036326126399879,0.7856921273614266,0.4603441414048879
0.82,0.9,0.2653027778230058,0.31730534062201393,0.7887819884360691,0.4034870810854385
0.84,0.9,0.2486693177089196,0.34174456316529367,0.7516361868538589,0.3590707126711372
0.86,0.9,0.23130695731668083,0.39076959370488556,0.6720848545947079,0.34020218308412165
0.88,0.9,0.21359431939789703,0.4632509471266164,0.552672505,0.36636196485206235
0.9,0.9,0.19533547216896816,0.581432251,0.4072306910581549,0.4796628497868769
0.92,0.9,0.17669682491498595,0.725840596,0.2692273462439988,0.6327878014948213
0.94,0.9,0.157839132,0.8854707186995151,0.16214462074316274,0.808027848
0.96,0.9,0.13865657501960685,0.991302072,0.16308333066420774,0.8832424319624685
0.98,0.9,0.1193690920289043,1.0695038081184585,0.1927722998232128,0.9016847193553352
1,0.9,0.1,0.8329321029688526,0.4235709573847384,0.5536286017836585
0,0.92,0.1,0.8104194536684337,0.41869821564574394,0.5332151240301317
0.02,0.92,0.11558232026658663,0.6742228084866377,0.24128683931480327,0.6723451202489696
0.04,0.92,0.1310989865434039,0.9105973245666524,0.14864504961772726,0.6446047206906158
0.06,0.92,0.14653124054766054,0.8380662024251346,0.251401035,0.4053125010064471
0.08,0.92,0.161702143,0.6042098484996987,0.4339848466477867,0.31008023658171724
0.1,0.92,0.17669682491498595,0.4655650011745985,0.5833405581032026,0.2825481580623808
0.12,0.92,0.19138595979003684,0.3724847107949359,0.6970494046196863,0.3107292802210284
0.14,0.92,0.2056356724975142,0.3279026904929256,0.7312766331435854,0.39238499594816617
0.16,0.92,0.2196035890013973,0.29356007764277026,0.7348970153846847,0.4700345584664677
0.18,0.92,0.23298510953175589,0.27268628818114715,0.7183032415104031,0.529690099
0.2,0.92,0.24583501163770738,0.2583449342514371,0.6809533583692478,0.5703610785746571
0.22,0.92,0.2583052383643158,0.2465018229334563,0.6437907983052743,0.5969813656985162
0.24,0.92,0.2698649002204436,0.23788482196434613,0.6232687354994254,0.5994567835173435
0.26,0.92,0.2808832645475676,0.2276329706706308,0.6067273470436723,0.5931739310340937
0.28,0.92,0.29136033134568773,0.21804680933894732,0.6055246521853411,0.5759070488248518
0.3,0.92,0.3007278716388506,0.205259727,0.6179317868962475,0.5374156471642316
0.32,0.92,0.30954406957984565,0.19167177902552243,0.6378337877931541,0.4859047324210381
0.34,0.92,0.3175646443233337,0.1780207197753168,0.6734561468875633,0.42121393558838344
0.36,0.92,0.32448814936315434,0.16307207865046097,0.7022878945589374,0.35742426879742256
0.38,0.92,0.3308048648191716,0.149038157,0.7225835879114084,0.3099380139908821
0.4,0.92,0.3360607213186255,0.1373527396784948,0.7416080811208033,0.2746041298085087
0.42,0.92,0.34030932474434017,0.1298199156424997,0.7192674230567678,0.2819640424361598
0.44,0.92,0.3439123855535841,0.12517311361771027,0.6528153259224294,0.31940921446065285
0.46,0.92,0.34620154419124805,0.11963572594042927,0.5551864023787098,0.37595596384666974
0.48,0.92,0.347633651,0.12426517015846553,0.4417442281651806,0.4224476537620316
0.5,0.92,0.3483991609495954,0.10472369797351837,0.26491948910134694,0.5021397252922148
0.52,0.92,0.34763365064279905,0.2135541063080639,0.2083469290440183,0.5627144561654724
0.54,0.92,0.34620154419124816,0.371562896,0.17384387019579786,0.6351248068766733
0.56,0.92,0.3439123855535841,0.5219006506842554,0.23508159028897652,0.648309126
0.58,0.92,0.3403093247443402,0.5988855065155391,0.31308878798008954,0.625648386
0.6,0.92,0.3360607213186255,0.5869801083542757,0.3711043278220487,0.5745806241040297
0.62,0.92,0.3308048648191716,0.4893807276105847,0.3967696884961202,0.5102795775060842
0.64,0.92,0.32448814936315434,0.4040086764929656,0.4168161888866251,0.46379493628970925
0.66,0.92,0.3175646443233337,0.33369024168276196,0.4462119332730811,0.4269324877134036
0.68,0.92,0.30954406957984565,0.29877969490935696,0.4967642457799845,0.4070500281632152
0.7,0.92,0.3007278716388507,0.28439440596262666,0.5412420195807793,0.4003281802258544
0.72,0.92,0.2913603313456878,0.28180628104220445,0.5822295701146646,0.40206764138091217
0.74,0.92,0.2808832645475676,0.2856279519650742,0.608711405,0.4003621733499389
0.76,0.92,0.2698649002204436,0.298773196,0.6210870049983882,0.40441540922836516
0.78,0.92,0.25830523836431574,0.3110012794104345,0.625330637,0.3998689078557709
0.8,0.92,0.24583501163770727,0.3397728186938422,0.6009337870913742,0.40650022455989865
0.82,0.92,0.2329851095317559,0.376706872,0.5624385957950623,0.42035938724406624
0.84,0.92,0.21960358900139737,0.42529776822475984,0.5056865941587727,0.445819708
0.86,0.92,0.20563567249751424,0.4987678326451016,0.4244764128173471,0.49967241673555224
0.88,0.92,0.19138595979003684,0.5867828132307725,0.3337585292915499,0.5709712444612252
0.9,0.92,0.17669682491498595,0.6921859401081707,0.25755721166351686,0.6599013609805315
0.92,0.92,0.161702143,0.8129001237161155,0.19542666279616136,0.7631248938792053
0.94,0.92,0.14653124054766067,0.9392607082043118,0.15819756130759963,0.8699968472274517
0.96,0.92,0.131098987,1.0211343104087631,0.17369110496167833,0.907140174
0.98,0.92,0.11558232026658669,1.081125283595873,0.2035324741109543,0.9005716226262613
1,0.92,0.1,0.8104194536684337,0.41869821564574394,0.5332151240301317
0,0.94,0.1,0.7877711858276875,0.4103591988356071,0.5115309161892179
0.02,0.94,0.11175104551440981,0.6790995981422538,0.2329261455178354,0.6760170599505799
0.04,0.94,0.12345257959478521,0.9196137728696961,0.13326973858749874,0.6779033060115858
0.06,0.94,0.13509045611711631,0.8621207184527393,0.20096488194945963,0.48269744671214715
0.08,0.94,0.14653124054766067,0.6379423089756007,0.3406841009743518,0.3839677778637941
0.1,0.94,0.15783913210405004,0.4970420433225523,0.4645792236777506,0.32303042427620265
0.12,0.94,0.16891660256614563,0.3941753179171701,0.5726379871111298,0.29423273590779103
0.14,0.94,0.17966269298965548,0.33279315048008806,0.6474197206387926,0.2936607168512986
0.16,0.94,0.19019627334036676,0.28496426782874756,0.7056513173602507,0.3000981682827124
0.18,0.94,0.2002876367646855,0.25611375593322816,0.7424544612855789,0.31759212855396257
0.2,0.94,0.20997809248112564,0.23706018489778244,0.7556254734497214,0.33601021700643285
0.22,0.94,0.21938222481394706,0.2214981650272236,0.7595631312862848,0.3516638430514445
0.24,0.94,0.2280996757633942,0.2120570972632162,0.7540560151413052,0.3604565450976278
0.26,0.94,0.23640891973266517,0.2006069264118165,0.7477975134417589,0.35266772747102804
0.28,0.94,0.24430995672175987,0.1918272741607092,0.7416703598896657,0.34210900265283284
0.3,0.94,0.25137427002425744,0.1805973141455837,0.7367556612042996,0.3152248593674488
0.32,0.94,0.2580228012761037,0.1693889170527011,0.7295416409729705,0.29241524225963655
0.34,0.94,0.2640713317420418,0.16028715894961473,0.7218017998694507,0.27343551019725787
0.36,0.94,0.26929253252923363,0.14994765119188005,0.7062298083739852,0.26810948382915356
0.38,0.94,0.27405613702171744,0.14107691519721588,0.6877706553971378,0.270259546
0.4,0.94,0.2780197193307479,0.13627376528186802,0.6643877325730195,0.2841592134299885
0.42,0.94,0.28122370508987177,0.13356161232076158,0.6139019493755992,0.32188396619513115
0.44,0.94,0.28394086985328654,0.12948063066375937,0.5448786488960208,0.3692787249885556
0.46,0.94,0.28566718576007577,0.12356781269422809,0.46739292957657697,0.42129257993551467
0.48,0.94,0.28674717563358276,0.1351764756306261,0.38761466382446497,0.4614175540605512
0.5,0.94,0.2873244674812034,0.1309829745805844,0.2698099436369252,0.5341609032782278
0.52,0.94,0.2867471756335828,0.20646052156590763,0.20573313715695177,0.5918290758804575
0.54,0.94,0.28566718576007594,0.30666060176148047,0.14778313860904013,0.6592455384610961
0.56,0.94,0.28394086985328654,0.4536874431352682,0.15733947251222322,0.6962262309098342
0.58,0.94,0.2812237050898719,0.6001094903328923,0.2004467636139483,0.7169841511684517
0.6,0.94,0.2780197193307479,0.7124604441210995,0.2594853427451382,0.7150477025247064
0.62,0.94,0.27405613702171744,0.7135465601632518,0.29953862984635427,0.6762732238135178
0.64,0.94,0.26929253252923363,0.6820824422209089,0.32146401211669745,0.6407708126968145
0.66,0.94,0.2640713317420418,0.6191107565254367,0.3260772984520963,0.6035900674175748
0.68,0.94,0.25802280127610366,0.5477868185220929,0.3250569546629534,0.5674835939459185
0.7,0.94,0.2513742700242575,0.4937975168653376,0.3231490869761962,0.5444664875998345
0.72,0.94,0.24430995672175992,0.4523685626876728,0.32536708394336117,0.526492618
0.74,0.94,0.2364089197326652,0.43443277,0.3254946863149968,0.5167938120750734
0.76,0.94,0.22809967576339424,0.43349860448144584,0.3229487908291995,0.5196797318515487
0.78,0.94,0.21938222481394704,0.44063390179631956,0.3123820525907676,0.526178577
0.8,0.94,0.20997809248112564,0.4743776564192992,0.29438226433848336,0.5529488441796921
0.82,0.94,0.2002876367646855,0.5180358372988776,0.27307850540312173,0.5866657833556311
0.84,0.94,0.1901962733403668,0.570594574,0.24960411881801212,0.6239526743877443
0.86,0.94,0.17966269298965556,0.6437609196884175,0.2264518259068277,0.6761394233808884
0.88,0.94,0.16891660256614563,0.7247936652837016,0.20399701492350245,0.7329960996352396
0.9,0.94,0.157839132,0.8090560989648051,0.18758154635930382,0.7885757291419132
0.92,0.94,0.14653124054766067,0.9033478704159782,0.17704980546059962,0.8512062649088086
0.94,0.94,0.13509045611711643,0.9994277576312975,0.17220633506277722,0.9175162522616458
0.96,0.94,0.12345257959478527,1.0546946242842783,0.18687086695545835,0.9272428602866749
0.98,0.94,0.11175104551440987,1.0907676636445272,0.21024743859186937,0.896527117
1,0.94,0.1,0.7877711858276875,0.4103591988356071,0.5115309161892179
0,0.96,0.1,0.7759712815923748,0.4066345831315228,0.4902643246567572
0.02,0.96,0.10785376882331865,0.68816682,0.23172103895304366,0.6816882039279544
0.04,0.96,0.11567444685854186,0.9347033694738117,0.11861754948504175,0.7271101591240836
0.06,0.96,0.1234525795947852,0.9046280294367133,0.1457498580343799,0.5762188004899591
0.08,0.96,0.131098987,0.7058963996621406,0.22599138970878552,0.47600853753638617
0.1,0.96,0.13865657501960685,0.5732881244125569,0.30856660357309695,0.4062575779699075
0.12,0.96,0.14606016238974812,0.47322252937734394,0.38713954009273643,0.36494547887999107
0.14,0.96,0.15324227310808652,0.4074358266372743,0.4504840619926903,0.3469195080570539
0.16,0.96,0.16028235348688274,0.35277054715585143,0.501910473,0.33483899634398007
0.18,0.96,0.1670268797802671,0.31543322408545726,0.536678531,0.3326713954803403
0.2,0.96,0.17350346085521923,0.28620833644494637,0.5587212830688739,0.33093031092821323
0.22,0.96,0.17978867873096543,0.2616990981158339,0.5742595359399445,0.3299442470956554
0.24,0.96,0.18561495558451194,0.2456216717641617,0.5796963107576086,0.33000745278903926
0.26,0.96,0.19116840877735206,0.2299725125499925,0.5810900233473321,0.3272600364068371
0.28,0.96,0.19644903830948574,0.2181716546937391,0.5789357017241519,0.32598088820270377
0.3,0.96,0.2011704465880322,0.2069013080444452,0.5717677928506222,0.32454855123520465
0.32,0.96,0.20561396843488233,0.19652475156337715,0.5628821635046204,0.32566735036593075
0.34,0.96,0.2096564819237481,0.18950510756700584,0.5506687973722498,0.3323825301566614
0.36,0.96,0.2131460526102415,0.18255539202319815,0.5363396519476984,0.3439124794120666
0.38,0.96,0.2163297904660615,0.1768632274666943,0.51931583,0.35947594868134736
0.4,0.96,0.21897883638535004,0.17540441277443503,0.4954846871003268,0.3866480127518857
0.42,0.96,0.22112020869426563,0.17219507603897272,0.4593024967392312,0.4204858325026791
0.44,0.96,0.22293621594915697,0.16711207511939435,0.41527354041759834,0.4559425698388403
0.46,0.96,0.22408999294979193,0.16603943072565736,0.3663175490662279,0.49807078130163207
0.48,0.96,0.22481180028069261,0.18403584209695908,0.31905502394476637,0.5291499394261127
0.5,0.96,0.22519763120179992,0.19653795299232685,0.25120408913137227,0.5906199604573292
0.52,0.96,0.22481180028069261,0.24685368422703405,0.20109267785019802,0.6395860120536669
0.54,0.96,0.22408999294979196,0.3082915828929968,0.15298754239957552,0.6957013526017166
0.56,0.96,0.22293621594915697,0.40674417565275744,0.13979364208990652,0.7336450746064231
0.58,0.96,0.22112020869426563,0.5208270161992155,0.1478348950280997,0.766664871
0.6,0.96,0.21897883638535004,0.6333993952071332,0.1700575903314752,0.7887175233254179
0.62,0.96,0.21632979046606152,0.6993671618562842,0.19852343206865844,0.7829676259106227
0.64,0.96,0.2131460526102415,0.7462590924818773,0.22157255045486876,0.7785755591299734
0.66,0.96,0.2096564819237481,0.7711179552183256,0.23874541238103483,0.7696498923730275
0.68,0.96,0.2056139684348823,0.7579120711895574,0.24386357598083935,0.7511968001634521
0.7,0.96,0.20117044658803224,0.751948814,0.24529515234105703,0.7440145845181722
0.72,0.96,0.19644903830948576,0.7425377770458088,0.2434647610150625,0.7389338710907055
0.74,0.96,0.19116840877735206,0.730576191,0.23922137783436737,0.732844999
0.76,0.96,0.18561495558451196,0.7340410803296236,0.23343487017808973,0.739168662
0.78,0.96,0.17978867873096538,0.7353363715557775,0.22678877529676847,0.7421419006685652
0.8,0.96,0.17350346085521923,0.759008355,0.2174550250377733,0.7618902437875311
0.82,0.96,0.1670268797802671,0.7888146066322764,0.20741103864042526,0.7855636154768687
0.84,0.96,0.1602823534868828,0.8202005696896182,0.19705877340049915,0.8078511154249517
0.86,0.96,0.15324227310808655,0.8703461893747947,0.1873704258691531,0.8439737979824238
0.88,0.96,0.14606016238974817,0.9261388137515012,0.17906734426498805,0.8834248089919439
0.9,0.96,0.13865657501960685,0.9769770141170129,0.17584544675629285,0.9152332070255975
0.92,0.96,0.131098987,1.0333661562142569,0.17707781940123948,0.9497901772293449
0.94,0.96,0.12345257959478527,1.0851966770183439,0.18213449888725197,0.9814865293050589
0.96,0.96,0.1156744468585419,1.1017899897462542,0.19611482982829737,0.9540944206403905
0.98,0.96,0.1078537688233187,1.1049267207041975,0.2149469441355097,0.890917153
1,0.96,0.1,0.7759712815923748,0.4066345831315228,0.4902643246567572
0,0.98,0.1,0.7538676896245413,0.3920244122593113,0.47146733955679376
0.02,0.98,0.10393517457341842,0.6752987993895855,0.2261450237590418,0.6740767631601005
0.04,0.98,0.10785376882331867,0.9198439390195481,0.12079522267801643,0.7408548857665744
0.06,0.98,0.11175104551440981,0.9061688769376548,0.1387961570701384,0.6409405693948291
0.08,0.98,0.1155823202665867,0.7449702148653441,0.1702873384448007,0.5750595109431267
0.1,0.98,0.11936909202890432,0.6347156214000721,0.20132676930947918,0.522535742
0.12,0.98,0.12307870068004753,0.5460673846633314,0.23339548762781287,0.48587081756020023
0.14,0.98,0.12667733722233607,0.480665341,0.2624531757408949,0.4599105658864602
0.16,0.98,0.13020480867262946,0.4258441987646229,0.2892018382710881,0.43883115165389386
0.18,0.98,0.1335841911037338,0.38738478,0.31320138904032024,0.42888504037778385
0.2,0.98,0.13682931809208654,0.3558883919046338,0.330059838,0.42038113848413255
0.22,0.98,0.13997856148458304,0.3286269679072879,0.34370180847131976,0.4144100661912969
0.24,0.98,0.14289784992400065,0.311450806,0.3529632636086689,0.4177201030208527
0.26,0.98,0.1456804385500177,0.2942800877918212,0.357213033,0.41948554982873576
0.28,0.98,0.14832632736263412,0.2828699690684614,0.36059784490590413,0.4278831959868572
0.3,0.98,0.1506920152541976,0.27219543469583524,0.35846238598375635,0.4362468235319751
0.32,0.98,0.15291846660278272,0.26283234657938503,0.3555365372811156,0.4461322594122664
0.34,0.98,0.1549439904820766,0.259064345,0.352042944,0.4632132149892433
0.36,0.98,0.15669245929323683,0.2538073667260019,0.3451835481179517,0.4790921526115459
0.38,0.98,0.15828768886269576,0.24907231166258464,0.33594263817162723,0.4970323872904848
0.4,0.98,0.15961500806191264,0.249448311,0.32406677013976015,0.5239914592143975
0.42,0.98,0.16068795457356033,0.2452028454157812,0.3063455269558948,0.547080979
0.44,0.98,0.1615978751143042,0.2410806827020409,0.2870330397877621,0.5684479310919708
0.46,0.98,0.16217598150098742,0.24781669337490442,0.26712216393343113,0.5985630262806173
0.48,0.98,0.16253764708083407,0.2694380682754083,0.2471115710694321,0.6190854842859952
0.5,0.98,0.16273096981091906,0.2965613444739526,0.22191360215150185,0.6664654876450138
0.52,0.98,0.16253764708083407,0.3267109123613562,0.1915357927894435,0.7033948117983102
0.54,0.98,0.1621759815009874,0.36086202864126454,0.1613933240279245,0.745653545
0.56,0.98,0.16159787511430423,0.4112422570847304,0.14053473692032392,0.7779687790893338
0.58,0.98,0.16068795457356033,0.4774232731827511,0.12766762165455844,0.8122855462791403
0.6,0.98,0.15961500806191264,0.5536824413103197,0.12185845824553386,0.8433767217741461
0.62,0.98,0.15828768886269576,0.6285348847833798,0.1271425370426831,0.8595412591628591
0.64,0.98,0.15669245929323683,0.7045178026230668,0.13672395693933198,0.8772499732302019
0.66,0.98,0.1549439904820766,0.7751425668791864,0.14910091268050457,0.8906521353809053
0.68,0.98,0.15291846660278274,0.8204730316685065,0.15877425749952914,0.8923021094258237
0.7,0.98,0.1506920152541976,0.8645910862671893,0.16741168313334226,0.8989708447062632
0.72,0.98,0.14832632736263415,0.9003542201818432,0.17368059651829754,0.9043897131706479
0.74,0.98,0.1456804385500177,0.9193313718238485,0.17492969863052657,0.9047048026478058
0.76,0.98,0.14289784992400065,0.9425211910487673,0.17602235411552425,0.9113664147054548
0.78,0.98,0.13997856148458301,0.9573890274035408,0.1751218656536527,0.9135974576024817
0.8,0.98,0.1368293180920865,0.977608332,0.17430280975745255,0.923114382
0.82,0.98,0.13358419110373382,0.9980974530930555,0.17340776613918182,0.933389099
0.84,0.98,0.13020480867262949,1.0131054022969093,0.17210128328442093,0.9389796117870941
0.86,0.98,0.1266773372223361,1.0335666084762376,0.1719821238104096,0.9493826150263267
0.88,0.98,0.12307870068004755,1.0531789036664259,0.17221320200100595,0.9588559092744156
0.9,0.98,0.1193690920289043,1.0641733769744266,0.1731630390118229,0.9577570401851663
0.92,0.98,0.11558232026658669,1.0787503116561807,0.17587130966349296,0.956787954
0.94,0.98,0.11175104551440987,1.091850744045975,0.1789863101656794,0.953282027
0.96,0.98,0.1078537688233187,1.0895050305403127,0.1878406618506576,0.9105730539917217
0.98,0.98,0.10393517457341844,1.0808697177265345,0.20223148425265108,0.8431250508386289
1,0.98,0.1,0.7538676896245413,0.3920244122593113,0.47146733955679376
0,1,0.1,0.7561949702468553,0.3993345521378959,0.4552140527494693
0.02,1,0.1,0.6777943410434881,0.23170575774789728,0.6834943802933191
0.04,1,0.1,0.9351247367381025,0.11879270746428319,0.7949484465457108
0.06,1,0.1,0.9700828874116116,0.12517607828903893,0.7499236608813937
0.08,1,0.1,0.8745313132761687,0.12970617260201966,0.7360673345029571
0.1,1,0.1,0.8164439470119987,0.13107596465467045,0.7289161083731203
0.12,1,0.1,0.7699417595731948,0.13164613262814498,0.7319219527268033
0.14,1,0.1,0.7280541464742518,0.12981544059710373,0.7371874755338368
0.16,1,0.1,0.6905359088849143,0.12868368265872662,0.744038766
0.18,1,0.1,0.6620707571982534,0.12919952655552722,0.7580153726829746
0.2,1,0.1,0.6368323696943531,0.1304472853207812,0.7701527532388093
0.22,1,0.1,0.6156918155319723,0.13235244448852773,0.7831729872784636
0.24,1,0.1,0.6026120474418101,0.1354167845076963,0.8037756556583997
0.26,1,0.1,0.5932552483430622,0.13778505326578433,0.8201932502387246
0.28,1,0.1,0.5881225160826589,0.14053017178749536,0.8435391392593522
0.3,1,0.1,0.5917499808899991,0.14056931796806407,0.8628877194027313
0.32,1,0.1,0.6001072891414282,0.1388961151193984,0.8819119776916675
0.34,1,0.1,0.6137304476148698,0.1366653498860933,0.9096317543555589
0.36,1,0.1,0.6322787596704289,0.13205365987021123,0.92577252
0.38,1,0.1,0.6477706214842682,0.12918388462010602,0.9370892862674235
0.4,1,0.1,0.6653852049752773,0.12799098416102872,0.9571656723450359
0.42,1,0.1,0.6775189320361947,0.12835304157129618,0.9607472639474967
0.44,1,0.1,0.6883991281584115,0.1286711704299635,0.960271106
0.46,1,0.1,0.704450483,0.13060523917295058,0.9736431669484055
0.48,1,0.1,0.7141277322935471,0.12771686740900298,0.9642113235842998
0.5,1,0.1,0.7382203295872792,0.13299701207819584,0.9884970464254773
0.52,1,0.1,0.7450320233036941,0.13503895425649132,0.9911112535196941
0.54,1,0.1,0.7548116925905751,0.13751920267188156,1.0025095126920334
0.56,1,0.1,0.758122412,0.1379131685166466,1.0044428987320815
0.58,1,0.1,0.7640065858641562,0.13759504111576998,1.0151671053658382
0.6,1,0.1,0.7689979541599852,0.1362429579790063,1.0254455921962324
0.62,1,0.1,0.7712713170819463,0.1325915637631709,1.0250422744419043
0.64,1,0.1,0.7789022891928771,0.1287308975613539,1.0332603839229944
0.66,1,0.1,0.7880857482666314,0.12401269988007721,1.0405582813588536
0.68,1,0.1,0.8040456672100627,0.11975199590208307,1.0372593097144045
0.7,1,0.1,0.8280320099035015,0.11668099575524275,1.0419831777350121
0.72,1,0.1,0.8578476016939904,0.11475547649466998,1.0455652167247524
0.74,1,0.1,0.8892137009900167,0.11533063318837707,1.0380354730367003
0.76,1,0.1,0.9269038400562334,0.11699123451074514,1.037596868700335
0.78,1,0.1,0.9596901057824789,0.11948141559664704,1.027399221632548
0.8,1,0.1,0.9973427359675092,0.12345727285655127,1.0225620291998103
0.82,1,0.1,1.0338439533528678,0.12793105923460685,1.0159952013383662
0.84,1,0.1,1.0588679357945205,0.1322178955698207,1.000569402
0.86,1,0.1,1.08637542,0.13750853977772734,0.9899324814212632
0.88,1,0.1,1.1103197035475914,0.14298448687970597,0.9778813722858865
0.9,1,0.1,1.1191383494895946,0.1485003894420484,0.9578090239147863
0.92,1,0.1,1.1293538668527558,0.15558962268013365,0.9409833248076598
0.94,1,0.1,1.1351206290301237,0.162757471,0.924240809
0.96,1,0.1,1.1199214231838055,0.1762367197877458,0.8803273647102124
0.98,1,0.1,1.096772187888364,0.19608812577185086,0.8174647374446147
1,1,0.1,0.7561949702468553,0.3993345521378959,0.4552140527494693

==> plot_results_csv/Exact_1024_sinusoidal2_1D_1024_p_1_q_5_T_100-0.csv <==
x,t_0.0,t_2.0,t_5.0,t_10.0,t_15.0,t_20.0,t_25.0,t_50.0,t_100.0
0,1,0.014692720082738222,0.017654427164570694,0.010257371477399174,0.04768444,0.051996723,0.010347623704565552,0.081528093,0.028423646766865013
0.001,1,0.014610798844606754,0.017531717613878717,0.010195662194852056,0.047470184,0.051582999,0.010281745836639338,0.081212068,0.028281699243044814
0.002,1,0.014529846144167078,0.017410624279298532,0.010134707038397186,0.047258297,0.051175194,0.010216696,0.080899459,0.028141364983334576
0.003,1,0.014449848,0.017291120205817263,0.010074494641682032,0.047048747200236406,0.050773197,0.010152459831552892,0.080590226,0.028002622538861256
0.004,1,0.014370791171819386,0.017173179004275542,0.010015013857589853,0.046841507545015176,0.050376902,0.010089026010653552,0.080284332,0.027865451
0.005,1,0.014292661943228743,0.017056774838565734,0.009956254,0.046636549,0.049986206,0.010026382,0.07998174,0.027729829180971634
0.006,1,0.014215447325392646,0.016941882,0.009898204,0.046433844,0.049601006,0.009964514,0.079682413,0.027595737226055374
0.007,1,0.014139134449348183,0.016828476961145363,0.009840853,0.046233365295284407,0.049221204,0.009903412,0.079386316,0.027463154979875285
0.008,1,0.014063710681669069,0.016716534,0.009784191,0.046035085308751736,0.048846703,0.009843064,0.079093412,0.027332062797512324
0.009,1,0.013989163618441075,0.01660603,0.009728209,0.045838978,0.048477407,0.009783458,0.078803667,0.027202441368040977
0.01,1,0.013915481,0.016496942417138737,0.009672895,0.045645017,0.048113224381752265,0.009724582,0.078517048,0.027074271715785282
0.011,1,0.013842651102439905,0.016389247282990804,0.009618241,0.045453175934929216,0.047754064,0.009666426,0.078233519,0.026947535185397845
0.012,1,0.013770661945239182,0.016282922746743356,0.009564237,0.045263430714743924,0.047399837,0.009608978,0.077953048,0.026822213450679668
0.013,1,0.013699502073634774,0.016177947,0.009510872,0.045075756,0.047050457,0.009552229,0.077675601,0.026698288486621508
0.014,1,0.013629160159533735,0.016074298451047558,0.00945814,0.044890127389753134,0.04670584,0.009496168,0.077401148,0.026575742568573264
0.015,1,0.013559625076175974,0.015971956278232526,0.009406029,0.044706521,0.046365902290812555,0.009440784,0.077129655,0.026454558282300394
0.016,1,0.013490885895603596,0.015870899855321384,0.009354531,0.044524913,0.046030563,0.009386067,0.076861093,0.026334718503976083
0.017,1,0.013422931883706614,0.015771109024960258,0.009303638,0.044345279,0.045699742901785925,0.009332008,0.076595429,0.026216206
0.018,1,0.013355752495603253,0.015672564,0.009253341,0.044167598,0.045373364,0.009278597,0.076332634,0.026099005429378343
0.019,1,0.013289337370903863,0.015575245517830457,0.009203632,0.043991846807256665,0.045051351851104496,0.009225825,0.076072678,0.025983099
0.02,1,0.013223676331546416,0.015479134503367069,0.009154502,0.043818003,0.044733631,0.009173681,0.075815531,0.025868471998474696
0.021,1,0.013158759378215448,0.015384212384640529,0.009105943,0.043646044,0.044420129,0.009122158,0.075561165,0.025755108
0.022,1,0.013094576686023224,0.015290460923005948,0.009057948,0.04347595,0.044110774,0.009071246,0.075309551,0.025642991230004675
0.023,1,0.013031118600446295,0.015197862236860423,0.009010508,0.043307698753163176,0.043805498383075056,0.009020936,0.075060661,0.025532107
0.024,1,0.012968376,0.015106398794051406,0.008963616,0.04314127,0.043504232537944595,0.008971219,0.074814467,0.025422440327841092
0.025,1,0.012906338461966663,0.015016053,0.008917264,0.042976642,0.04320691,0.008922088,0.074570943,0.025313976297111452
0.026,1,0.012844997923588286,0.014926809211084911,0.008871446,0.042813796,0.042913466,0.008873534,0.074330061,0.0252067
0.027,1,0.012784345013724392,0.01483865,0.008826153,0.042652712,0.042623836355689254,0.008825548,0.074091795,0.025100599
0.028,1,0.012724370881532315,0.014751559,0.008781379,0.04249337,0.042337958,0.008778123,0.073856119,0.024995656816645277
0.029,1,0.012665066826629783,0.01466552,0.008737116,0.042335751124832635,0.042055771,0.008731251,0.073623007,0.024891861149217324
0.03,1,0.012606424297318073,0.014580518453758403,0.008693358,0.042179836,0.041777214,0.008684924,0.073392435,0.024789198
0.031,1,0.012548434887687128,0.014496538490534346,0.008650098,0.042025607,0.041502229,0.008639135,0.073164377,0.024687654
0.032,1,0.012491090334123458,0.014413565151869851,0.008607329,0.041873044356910444,0.041230758038487705,0.008593875,0.072938808,0.024587216748915296
0.033,1,0.012434383,0.014331583707934055,0.008565046,0.041722131,0.040962745,0.008549139,0.072715706,0.024487872405955832
0.034,1,0.012378303,0.01425058,0.00852324,0.041572849116736414,0.040698135,0.008504918,0.072495046,0.024389608605359485
0.035,1,0.012322845248188032,0.014170538960985357,0.008481907,0.041425181,0.040436873,0.008461205,0.072276805,0.024292412851019636
0.036,1,0.012268000229643297,0.014091447558807587,0.008441039,0.041279109,0.040178906,0.008417994,0.072060959,0.024196272839997167
0.037,1,0.012213761,0.014013291840078969,0.008400632,0.041134617647589626,0.039924183199457335,0.008375279,0.071847487,0.024101176471357302
0.038,1,0.012160119454328008,0.013936058400684464,0.008360678,0.040991688794206005,0.039672653,0.008333051,0.071636365,0.024007112
0.039,1,0.012107068889362655,0.013859734084986159,0.008321173,0.040850306,0.039424265,0.008291305,0.071427572,0.023914067214155503
0.04,1,0.012054601871335906,0.013784306,0.008282109,0.040710454573459336,0.039178971709989165,0.008250033,0.071221087,0.023822031
0.041,1,0.012002711298503645,0.013709761409300298,0.008243482,0.040572117,0.038936724,0.008209231,0.071016887,0.023730992049486963
0.042,1,0.011951394480237219,0.013636094483617472,0.00820529,0.04043529,0.038697498,0.008168895,0.070814968,0.023640946433574905
0.043,1,0.011900648639638422,0.013563299181987398,0.008167529,0.040299968,0.038461267982460634,0.008129022,0.070615328,0.023551890326332262
0.044,1,0.011850458,0.013491350232344587,0.008130188,0.040166113,0.038227944,0.008089599,0.07041791,0.023463798
0.045,1,0.011800816933996518,0.013420235871105284,0.008093262,0.040033711,0.037997482,0.008050621,0.070222695,0.023376658474889848
0.046,1,0.011751717899313896,0.013349944546860388,0.008056745,0.039902747,0.037769837,0.008012081,0.070029662,0.023290462
0.047,1,0.011703154808565364,0.013280464916539234,0.008020633,0.039773206340721665,0.037544969,0.007973974,0.069838793,0.023205196966108226
0.048,1,0.011655121341247106,0.013211785840780522,0.007984919,0.039645074,0.037322834,0.007936294,0.069650069,0.023120854416963835
0.049,1,0.011607611279217573,0.013143896379497864,0.0079496,0.039518337272577954,0.037103393,0.007899036,0.069463469,0.023037424
0.05,1,0.011560619,0.013076785787619102,0.007914671,0.039392981,0.036886604,0.007862194,0.069278976,0.022954895784800092
0.051,1,0.011514136999353372,0.013010443510974948,0.007880126,0.039268993,0.036672429,0.007825764,0.069096572,0.022873260172753707
0.052,1,0.011468161,0.012944859182319132,0.007845961,0.039146357836932516,0.036460829,0.007789739,0.068916238,0.022792507609410005
0.053,1,0.011422684201512582,0.012880022617459238,0.007812171,0.039025064,0.036251767,0.007754114,0.068737956,0.022712628710571784
0.054,1,0.011377701347977628,0.012815923811487037,0.007778752,0.038905097500116316,0.036045203872883735,0.007718885,0.068561709,0.022633614
0.055,1,0.011333207,0.012752552935094951,0.0077457,0.038786446,0.035841105,0.007684047,0.06838748,0.022555455084555785
0.056,1,0.011289195,0.012689900330969004,0.007713009,0.038669097,0.035639433282383795,0.007649595,0.068215251,0.022478142296478435
0.057,1,0.011245659525699227,0.012627956510246414,0.007680676,0.038553037121541886,0.035440155,0.007615523,0.068045007,0.022401667061937584
0.058,1,0.011202596282207485,0.012566712149061937,0.007648697,0.038438255,0.035243234,0.007581828,0.067876729,0.022326020694664335
0.059,1,0.011159999,0.012506158085404995,0.007617066,0.038324738,0.035048638,0.007548505,0.067710403,0.022251194641008394
0.06,1,0.011117863956514491,0.012446285315752485,0.007585781,0.038212475026671175,0.034856333328999164,0.007515548,0.067546012,0.022177180482042355
0.061,1,0.011076185,0.012387084991396399,0.007554836,0.038101454,0.034666287,0.007482954,0.06738354,0.022103969928307758
0.062,1,0.011034956,0.012328548415613247,0.007524229,0.037991662232366996,0.034478467955522875,0.007450718,0.067222972,0.022031554810203476
0.063,1,0.010994173960882534,0.012270667040790665,0.007493955,0.037883089769835246,0.034292844,0.007418836,0.067064293,0.021959927
0.064,1,0.010953832945501368,0.012213432465557759,0.007464009,0.037775725,0.034109385,0.007387303,0.066907486,0.021889078861782922
0.065,1,0.010913928336995893,0.012156836,0.007434389,0.037669556692619816,0.033928059,0.007356116,0.066752539,0.021819002311517094
0.066,1,0.010874455,0.012100871,0.007405091,0.037564574170997095,0.033748838826564924,0.00732527,0.066599435,0.021749689768138247
0.067,1,0.010835409465796992,0.012045527656755334,0.007376111,0.037460767,0.033571694,0.00729476,0.06644816,0.021681133669936695
0.068,1,0.010796785948237086,0.011990799089312758,0.007347445,0.037358124,0.033396595,0.007264585,0.066298701,0.021613326568709464
0.069,1,0.010758580325456922,0.011936677406177923,0.00731909,0.037256635,0.033223516,0.007234738,0.066151044,0.021546261129090687
0.07,1,0.010720788147892037,0.011883155023541425,0.007291043,0.03715629,0.033052427,0.007205216,0.066005173,0.02147993
0.071,1,0.010683405034804857,0.011830224483919316,0.007263299,0.037057078,0.032883302201465056,0.007176016,0.065861077,0.021414326
0.072,1,0.010646426673287232,0.011777878454802125,0.007235855,0.036958991,0.032716114717994224,0.007147134,0.065718742,0.021349443
0.073,1,0.010609848816929248,0.011726109726852453,0.007208709,0.036862017128977846,0.032550838,0.007118566,0.065578154,0.021285273119390456
0.074,1,0.010573667284041728,0.011674911210776157,0.007181857,0.036766148,0.032387447,0.007090309,0.0654393,0.02122181
0.075,1,0.010537877956989041,0.011624276,0.007155295,0.036671374,0.032225916,0.007062358,0.065302169,0.021159046371132976
0.076,1,0.010502476782152485,0.011574197,0.007129021,0.036577685,0.032066221,0.007034711,0.065166746,0.021096976281109774
0.077,1,0.010467459767903331,0.011524667778671775,0.00710303,0.036485073095583444,0.031908336,0.007007363,0.065033021,0.021035593019410173
0.078,1,0.010432822984164388,0.011475681521328107,0.007077321,0.036393528,0.031752238485357305,0.006980313,0.06490098,0.02097489
0.079,1,0.010398562560348535,0.011427231741780642,0.007051891,0.036303042,0.031597904,0.006953555,0.064770612,0.020914861
0.08,1,0.010364674684118424,0.011379312023600029,0.007026735,0.036213605,0.03144531,0.006927087,0.064641906,0.020855500704540855
0.081,1,0.010331155601799924,0.011331916054085732,0.007001851,0.036125208,0.031294434,0.006900906,0.064514848,0.020796802
0.082,1,0.010298001617604429,0.011285037621725284,0.006977237,0.036037845,0.031145252842153075,0.006875009,0.064389428,0.020738758558919913
0.083,1,0.010265209,0.011238670616989655,0.006952889,0.035951504884194116,0.030997745,0.006849391,0.064265635,0.020681365
0.084,1,0.010232779849132706,0.011192816653271391,0.006928809,0.035866196091005734,0.030851913811905447,0.006824056,0.064143482,0.020624625650033986
0.085,1,0.010200707523714006,0.011147465788881311,0.006904992,0.035781902,0.030707724798502097,0.006798996,0.064022946,0.020568529
0.086,1,0.010168985910709829,0.011102608356878296,0.006881432,0.035698607,0.030565144507879425,0.006774207,0.063904003,0.020513064655156538
0.087,1,0.010137611589762046,0.011058238638028281,0.006858128,0.035616303814773285,0.030424152529596314,0.006749687,0.063786643,0.020458227081690858
0.088,1,0.010106581192037504,0.011014351005361857,0.006835077,0.035534983647934004,0.030284729,0.006725432,0.063670856,0.020404010771835707
0.089,1,0.010075891,0.010970939920751138,0.006812276,0.035454639228195334,0.030146853245195948,0.006701439,0.063556631,0.020350410311261658
0.09,1,0.010045538941152543,0.010927999936910468,0.006789722,0.035375263,0.030010506745856223,0.006677705,0.063443959,0.020297420362116386
0.091,1,0.010015520599699262,0.010885525694458135,0.006767413,0.035296847531562106,0.029875670034793037,0.006654229,0.063332828,0.020245035676521667
0.092,1,0.009985833,0.010843511916949454,0.006745347,0.035219385,0.029742324351871657,0.006631006,0.063223231,0.020193251075761143
0.093,1,0.009956474,0.010801953411089372,0.006723521,0.035142869673624795,0.029610451190714947,0.006608035,0.063115157,0.020142061468350327
0.094,1,0.009927439,0.010760845065470238,0.006701933,0.035067292969241375,0.029480032364604614,0.006585313,0.063008596,0.020091461836302504
0.095,1,0.009898726,0.010720181851796502,0.00668058,0.034992648,0.029351050024470794,0.006562837,0.06290354,0.020041447
0.096,1,0.009870331,0.010679958821682264,0.00665946,0.034918929,0.029223486563282237,0.006540605,0.062799979,0.019992012785529697
0.097,1,0.009842253,0.010640171102231661,0.006638571,0.034846128130338806,0.029097324698389188,0.006518613,0.062697904,0.019943154
0.098,1,0.009814487,0.010600814,0.00661791,0.034774239,0.028972547443112655,0.006496861,0.062597307,0.019894865
0.099,1,0.009787031,0.010561882483504623,0.006597475,0.034703255,0.028849138,0.006475344,0.06249818,0.019847142776794096
0.1,1,0.009759883,0.010523372218134576,0.006577264,0.03463317,0.02872708,0.006454061,0.062400512,0.019799981707277405
0.101,1,0.009733039,0.010485278527151202,0.006557275,0.034563977,0.028606357339153763,0.00643301,0.062304296,0.019753377522052216
0.102,1,0.009706497,0.010447596906357146,0.006537506,0.034495670247431325,0.028486954,0.006412187,0.062209525,0.019707325773043627
0.103,1,0.009680254,0.010410323,0.006517955,0.034428243380971085,0.028368854168697707,0.006391592,0.062116188727897745,0.019661822
0.104,1,0.009654307,0.010373452,0.006498618,0.034361690338207504,0.028252042685714594,0.006371221,0.062024281,0.019616862126033828
0.105,1,0.009628654,0.010336980477427715,0.006479496,0.034296005,0.028136504,0.006351072,0.061933792300054316,0.019572441671183313
0.106,1,0.009603293,0.010300903492563216,0.006460585,0.034231182,0.028022224112489537,0.006331143,0.061844716,0.019528557
0.107,1,0.00957822,0.010265217089577904,0.006441883,0.034167215,0.027909187457396765,0.006311432,0.061757045,0.019485202578871298
0.108,1,0.009553433,0.010229917168103227,0.006423389,0.034104098,0.027797379908145514,0.006291937,0.061670771,0.019442376
0.109,1,0.00952893,0.010195,0.006405101,0.034041826374783916,0.027686787,0.006272656,0.061585888,0.019400072
0.11,1,0.009504708,0.010160460689596936,0.006387017,0.033980394,0.027577395491609376,0.006253586,0.061502387066333174,0.019358287618424105
0.111,1,0.009480766,0.010126296241740084,0.006369134,0.033919795296365816,0.027469190928142935,0.006234726,0.061420262318606283,0.019317018480434094
0.112,1,0.0094571,0.010092502494751536,0.006351452,0.033860025,0.027362160010613954,0.006216073,0.061339507,0.019276260861558904
0.113,1,0.009433708,0.010059075655647412,0.006333967,0.033801078,0.027256289405017377,0.006197626,0.061260113323031655,0.019236011
0.114,1,0.009410589,0.010026011987685362,0.00631668,0.033742949728526234,0.027151566016758676,0.006179383,0.061182076,0.019196265195930474
0.115,1,0.009387739,0.009993308,0.006299587,0.033685634034124265,0.027047977,0.006161342,0.061105387,0.01915702
0.116,1,0.009365157,0.009960959,0.006282687,0.033629126,0.026945509559146857,0.0061435,0.061030042,0.019118271278080176
0.117,1,0.00934284,0.009928963,0.006265978,0.033573421709821166,0.026844151274177826,0.006125857,0.060956033,0.019080016040021557
0.118,1,0.009320787,0.009897316,0.006249459,0.033518515,0.02674389,0.006108409,0.060883354214952154,0.019042251
0.119,1,0.009298994,0.009866014,0.006233128,0.033464402,0.026644713,0.006091156,0.060812,0.019004971635563285
0.12,1,0.009277461,0.009835054,0.006216984,0.033411078231248795,0.026546609282176455,0.006074096,0.060741964619622016,0.018968175689372792
0.121,1,0.009256185,0.009804433,0.006201024,0.033358538,0.026449567,0.006057227,0.060673242,0.018931859462966806
0.122,1,0.009235164,0.009774147,0.006185248,0.033306778,0.026353573,0.006040546,0.060605826,0.018896019716340053
0.123,1,0.009214396,0.009744193,0.006169653,0.033255793,0.026258618300731885,0.006024053,0.060539712,0.018860653226454194
0.124,1,0.009193879,0.009714567,0.006154238,0.033205579,0.02616469,0.006007746,0.060474894,0.018825756840131585
0.125,1,0.009173612,0.009685267,0.006139002,0.033156131,0.026071778319335607,0.005991624,0.060411368,0.018791327436857994
0.126,1,0.009153597,0.009656297,0.006123947,0.033107463,0.025979894256069523,0.005975687,0.060349155581134364,0.018757372520267043
0.127,1,0.009133828,0.009627647,0.006109068,0.033059553,0.025889004,0.005959932,0.060288224011763744,0.018723878400424488
0.128,1,0.009114302,0.009599312,0.006094363,0.033012396,0.025799097637769216,0.005944356,0.060228567856152354,0.018690842
0.129,1,0.009095018,0.009571291,0.006079831,0.032965990243248394,0.025710164,0.005928958,0.060170182264146915,0.018658261
0.13,1,0.009075974,0.009543581,0.00606547,0.03292033,0.025622193898241833,0.005913736,0.060113062,0.018626131
0.131,1,0.009057168,0.009516178,0.006051279,0.032875411843875164,0.025535176514779392,0.005898688,0.060057203917132956,0.018594451352516334
0.132,1,0.009038598,0.009489079,0.006037257,0.032831232,0.025449102,0.005883814,0.060002602,0.018563217747565308
0.133,1,0.009020263,0.009462283,0.006023402,0.032787787,0.025363961337156647,0.005869112,0.059949252361345184,0.018532427889623334
0.134,1,0.009002162,0.009435785,0.006009714,0.032745073,0.025279744269056596,0.00585458,0.059897151,0.018502079093948853
0.135,1,0.008984292,0.009409585,0.005996189,0.032703086,0.025196441606675817,0.005840217,0.059846293,0.018472168726807393
0.136,1,0.008966651,0.009383677,0.005982829,0.032661823,0.025114044080147262,0.005826021,0.059796674395811746,0.018442694
0.137,1,0.008949239,0.009358061,0.00596963,0.032621281,0.025032542553201254,0.005811992,0.059748291746015605,0.018413653
0.138,1,0.008932054,0.009332734,0.005956593,0.032581455,0.024951928,0.005798127,0.059701141,0.018385042533627473
0.139,1,0.008915093,0.009307692,0.005943715,0.032542344,0.024872192,0.005784426,0.059655218,0.01835686
0.14,1,0.008898356,0.009282934,0.005930996,0.032503943,0.024793324618952166,0.005770887,0.059610519387743366,0.018329104223909487
0.141,1,0.008881842,0.009258457,0.005918435,0.032466249,0.024715318435402672,0.00575751,0.059567042,0.018301771557533358
0.142,1,0.008865548,0.009234259,0.005906029,0.032429259644390154,0.024638165,0.005744291,0.059524781,0.01827486
0.143,1,0.008849473,0.009210336,0.005893779,0.032392971,0.024561854795639423,0.005731231,0.059483734,0.018248367519756753
0.144,1,0.008833616,0.009186688,0.005881682,0.032357381,0.024486380799057933,0.005718329,0.059443898015934374,0.018222291600581315
0.145,1,0.008817975,0.00916331,0.005869739,0.032322486257774535,0.024411734530839425,0.005705582,0.059405269283354295,0.018196630113316337
0.146,1,0.008802549,0.009140202,0.005857947,0.032288283717905986,0.024337908024686647,0.00569299,0.059367845,0.018171380884632722
0.147,1,0.008787337,0.009117361,0.005846306,0.032254771,0.024264893434015895,0.005680551,0.059331622,0.018146542
0.148,1,0.008772337,0.009094785,0.005834814,0.032221945,0.024192683,0.005668265,0.059296597,0.018122110699873118
0.149,1,0.008757548,0.009072471,0.005823472,0.032189803,0.024121269208631523,0.00565613,0.059262768,0.018098085592267363
0.15,1,0.008742969,0.009050417,0.005812276,0.032158342053458744,0.024050644472607373,0.005644145,0.059230132588172085,0.018074464437426368
0.151,1,0.008728598,0.009028621,0.005801228,0.03212756,0.023980801,0.005632309,0.059198687,0.018051245252436603
0.152,1,0.008714434,0.009007082,0.005790325,0.032097455341032116,0.023911733,0.005620622,0.059168429657947524,0.018028426088082306
0.153,1,0.008700477,0.008985796,0.005779566,0.032068024,0.023843431538173414,0.005609081,0.059139358,0.018006005
0.154,1,0.008686724,0.008964763,0.005768951,0.032039265,0.023775890442443316,0.005597686,0.059111469,0.01798398
0.155,1,0.008673174,0.008943979,0.005758479,0.032011174,0.023709103,0.005586435,0.059084761227368346,0.017962349847288752
0.156,1,0.008659827,0.008923444,0.005748149,0.031983751,0.023643061,0.005575329,0.059059232,0.017941112
0.157,1,0.008646681,0.008903154,0.005737959,0.031956992452002134,0.023577759522923555,0.005564365,0.059034881,0.017920265
0.158,1,0.008633735,0.008883109,0.00572791,0.031930897,0.023513190863336853,0.005553543,0.059011704,0.017899807326594894
0.159,1,0.008620988,0.008863306,0.005717999,0.031905461043599925,0.023449349,0.005542861,0.0589897,0.017879736947848515
0.16,1,0.008608439,0.008843743,0.005708227,0.031880684,0.023386226611311994,0.00553232,0.058968867,0.017860052340670517
0.161,1,0.008596087,0.008824419,0.005698592,0.031856563464818605,0.023323818,0.005521917,0.058949204749463135,0.017840751880732045
0.162,1,0.008583931,0.008805331,0.005689093,0.031833097,0.023262117305679036,0.005511652,0.05893071,0.017821834
0.163,1,0.008571969,0.008786479,0.005679731,0.031810284,0.023201117686017157,0.005501525,0.058913383,0.017803297083358396
0.164,1,0.008560202,0.00876786,0.005670503,0.031788121,0.023140813,0.005491533,0.05889722,0.017785139674480317
0.165,1,0.008548626,0.008749472,0.005661409,0.031766607683456294,0.023081198182228535,0.005481677,0.058882222,0.01776736
0.166,1,0.008537243,0.008731314,0.005652448,0.031745741,0.023022266,0.005471955,0.058868387048916886,0.017749957
0.167,1,0.008526052,0.008713386,0.005643621,0.031725526,0.022964017400463603,0.005462367,0.058855722547279915,0.017732932496542054
0.168,1,0.008515053,0.008695688,0.005634928,0.031705963,0.02290645,0.005452915,0.058844237,0.017716286996488476
0.169,1,0.008504244,0.008678215,0.005626366,0.031687044,0.022849549,0.005443594,0.058833911,0.017700013809458525
0.17,1,0.008493622,0.008660965,0.005617934,0.031668765019308376,0.022793309,0.005434403,0.058824743602243865,0.017684112
0.171,1,0.008483188,0.008643937,0.005609631,0.031651126,0.022737723,0.005425344,0.058816735,0.017668579112742614
0.172,1,0.00847294,0.008627129,0.005601457,0.031634124,0.022682787040590457,0.005416413,0.058809884232714285,0.017653415
0.173,1,0.008462877,0.008610539,0.005593411,0.031617759,0.022628495,0.005407611,0.058804191,0.017638618207495994
0.174,1,0.008452999,0.008594167,0.005585493,0.03160203,0.022574842952853027,0.005398937,0.058799653829897006,0.017624187387669167
0.175,1,0.008443304,0.00857801,0.005577702,0.031586935,0.022521824492873155,0.00539039,0.058796273,0.017610121411452774
0.176,1,0.008433793,0.008562068,0.005570036,0.031572472347606274,0.022469434991853172,0.00538197,0.058794049,0.017596419154655766
0.177,1,0.008424463,0.008546338,0.005562496,0.031558641694690644,0.022417669,0.005373675,0.058792980940770415,0.017583079506570124
0.178,1,0.008415315,0.00853082,0.005555081,0.031545442,0.022366523034221993,0.005365505,0.058793069,0.017570101
0.179,1,0.008406348,0.008515512,0.00554779,0.031532871316269216,0.022315990848410766,0.005357459,0.058794312133890386,0.017557483782612685
0.18,1,0.00839756,0.008500412,0.005540622,0.03152093,0.022266068161051814,0.005349536,0.058796711690897646,0.017545226
0.181,1,0.008388952,0.00848552,0.005533578,0.031509615,0.02221675,0.005341737,0.058800267441074736,0.017533326
0.182,1,0.008380522,0.008470834,0.005526656,0.031498928141686644,0.022168032624148702,0.00533406,0.05880498,0.017521783932150592
0.183,1,0.00837227,0.008456352,0.005519855,0.031488866759481746,0.022119911,0.005326504,0.058810849,0.017510598458144736
0.184,1,0.008364195,0.008442074,0.005513176,0.031479431,0.02207238,0.005319069,0.058817875,0.017499769
0.185,1,0.008356296,0.008427999,0.005506618,0.031470618664876264,0.022025435801400324,0.005311754,0.058826059340704756,0.017489293833122078
0.186,1,0.008348574,0.008414124,0.005500179,0.031462431,0.021979074,0.005304559,0.058835402071625714,0.017479172976382067
0.187,1,0.008341026,0.008400449,0.005493861,0.031454865410231445,0.021933290873313162,0.005297483,0.058845904,0.017469405
0.188,1,0.008333653,0.008386973,0.005487661,0.031447923,0.021888081,0.005290526,0.058857566,0.017459990119909702
0.189,1,0.008326454,0.008373694,0.00548158,0.031441602024310365,0.021843442,0.005283686,0.058870389,0.017450927
0.19,1,0.008319428,0.008360611,0.005475617,0.031435902694461275,0.021799368195508442,0.005276964,0.058884374,0.017442214046834728
0.191,1,0.008312575,0.008347724,0.005469771,0.031430824324337095,0.021755856,0.005270358,0.058899522,0.017433851763503313
0.192,1,0.008305894,0.008335031,0.005464043,0.031426366513645526,0.021712902,0.005263869,0.058915834413740924,0.017425839086446775
0.193,1,0.008299385,0.00832253,0.005458431,0.031422528911420604,0.021670502,0.005257495,0.058933312,0.017418175
0.194,1,0.008293047,0.008310222,0.005452936,0.031419311,0.021628651630304033,0.005251236,0.058951957102388014,0.01741086
0.195,1,0.00828688,0.008298104,0.005447556,0.031416713,0.021587347823043238,0.005245092,0.05897177,0.017403892471017385
0.196,1,0.008280883,0.008286176,0.005442291,0.031414734576016734,0.021546587,0.005239062,0.058992753,0.017397272
0.197,1,0.008275056,0.008274437,0.005437141,0.031413375,0.021506364,0.005233146,0.059014908,0.017390999
0.198,1,0.008269397,0.008262886,0.005432106,0.031412635,0.021466677653194637,0.005227342,0.059038236,0.017385071
0.199,1,0.008263908,0.008251522,0.005427185,0.031412514,0.021427523,0.005221651,0.05906274,0.017379489409387886
0.2,1,0.008258587,0.008240343,0.005422377,0.031413012,0.021388896147231405,0.005216073,0.059088420095544936,0.017374253020165372
0.201,1,0.008253434,0.00822935,0.005417682,0.03141413,0.021350794551299613,0.005210606,0.05911528,0.017369361518394914
0.202,1,0.008248448,0.00821854,0.005413101,0.031415866050904726,0.021313214558585477,0.00520525,0.059143321,0.017364814504017136
0.203,1,0.00824363,0.008207914,0.005408632,0.031418222,0.021276153,0.005200005,0.059172545,0.017360612
0.204,1,0.008238978,0.008197469,0.005404274,0.031421197,0.021239606200384065,0.00519487,0.059202955,0.017356753
0.205,1,0.008234492,0.008187207,0.005400029,0.031424792630513725,0.021203571,0.005189846,0.059234553433585246,0.017353237
0.206,1,0.008230173,0.008177124,0.005395895,0.031429008,0.021168045217086377,0.00518493,0.059267343,0.017350065
0.207,1,0.008226019,0.008167221,0.005391872,0.031433844,0.021133025,0.005180124,0.059301324905210624,0.017347235253940694
0.208,1,0.00822203,0.008157497,0.00538796,0.0314393,0.021098506604320253,0.005175427,0.059336503,0.017344748618905625
0.209,1,0.008218209,0.008147954,0.00538416,0.031445387429428755,0.021064495671721112,0.00517084,0.059372899,0.017342609758024468
0.21,1,0.008214554,0.008138589,0.005380471,0.031452101,0.021030985,0.005166361,0.059410505,0.017340816
0.211,1,0.008211063,0.008129401,0.005376892,0.031459437,0.020997968,0.00516199,0.059449316735909856,0.017339364
0.212,1,0.008207737,0.008120388,0.005373422,0.031467395816126925,0.020965441545189607,0.005157726,0.059489336004953465,0.017338255
0.213,1,0.008204574,0.00811155,0.005370062,0.031475978,0.020933403111884387,0.00515357,0.059530566,0.017337487219691892
0.214,1,0.008201575,0.008102886,0.00536681,0.031485184395346734,0.020901849857026752,0.005149519,0.059573011,0.017337061700740036
0.215,1,0.008198739,0.008094396,0.005363667,0.031495016,0.020870779082891425,0.005145575,0.059616674,0.017336978115092546
0.216,1,0.008196066,0.008086078,0.005360633,0.031505472,0.020840188131956934,0.005141737,0.059661558,0.017337236461433574
0.217,1,0.008193556,0.008077933,0.005357707,0.031516556,0.020810074391218313,0.005138005,0.059707666,0.017337836764334456
0.218,1,0.008191209,0.008069959,0.005354889,0.031528266,0.020780435304010754,0.005134378,0.059755003766433064,0.017338779
0.219,1,0.008189024,0.008062156,0.005352179,0.031540605,0.020751268364196107,0.005130856,0.059803574,0.017340063
0.22,1,0.008187002,0.008054522,0.005349576,0.031553574,0.020722571,0.005127438,0.059853379574596605,0.01734169
0.221,1,0.008185142,0.008047059,0.005347081,0.031567172109795885,0.020694341107771783,0.005124125,0.059904426,0.017343659
0.222,1,0.008183444,0.008039764,0.005344693,0.031581402,0.020666575976064555,0.005120916,0.059956716718993545,0.017345970163974517
0.223,1,0.008181908,0.008032637,0.005342412,0.031596264,0.020639273,0.005117812,0.060010256,0.017348624
0.224,1,0.008180533,0.008025679,0.005340237,0.03161176,0.020612431006131082,0.005114811,0.060065048540451575,0.017351620931430615
0.225,1,0.008179321,0.008018887,0.005338169,0.031627891,0.020586046616084305,0.005111913,0.060121098,0.017354960826738864
0.226,1,0.00817827,0.008012262,0.005336208,0.031644658,0.020560118,0.005109119,0.06017841,0.017358644
0.227,1,0.00817738,0.008005803,0.005334353,0.031662062757857906,0.020534643026353876,0.005106427,0.060236988411439915,0.017362670970999094
0.228,1,0.008176652,0.00799951,0.005332604,0.031680106228676966,0.020509619538981148,0.005103838,0.060296838,0.017367042
0.229,1,0.008176085,0.007993381,0.005330961,0.03169879,0.020485045459472606,0.005101352,0.060357964002131156,0.017371756995149035
0.23,1,0.00817568,0.007987417,0.005329424,0.031718116,0.020460919,0.005098969,0.060420371109302845,0.017376817
0.231,1,0.008175436,0.007981618,0.005327993,0.031738085,0.020437237376432008,0.005096687,0.060484065,0.017382221750015824
0.232,1,0.008175353,0.007975982,0.005326667,0.031758698652338185,0.020413999411371127,0.005094508,0.060549049,0.017387972
0.233,1,0.008175431,0.007970509,0.005325447,0.031779959,0.020391202937857962,0.00509243,0.060615331,0.017394068569072982
0.234,1,0.008175671,0.007965198,0.005324333,0.031801868134698874,0.020368846,0.005090454,0.060682915,0.017400511
0.235,1,0.008176072,0.00796005,0.005323323,0.031824427,0.020346926973598262,0.00508858,0.060751807,0.017407301191314548
0.236,1,0.008176635,0.007955064,0.00532242,0.031847638,0.020325443825835968,0.005086807,0.060822012100066214,0.017414438
0.237,1,0.008177358,0.007950239,0.005321621,0.031871502552042096,0.020304395,0.005085135,0.060893537,0.017421923797479397
0.238,1,0.008178243,0.007945576,0.005320927,0.031896022809315125,0.020283778,0.005083564,0.060966386,0.017429758
0.239,1,0.00817929,0.007941073,0.005320339,0.031921201,0.020263592624085943,0.005082094,0.061040567,0.017437941040150076
0.24,1,0.008180498,0.00793673,0.005319855,0.031947038,0.020243836,0.005080725,0.061116085,0.017446474224690752
0.241,1,0.008181868,0.007932548,0.005319477,0.031973538,0.020224506966065127,0.005079457,0.061192947,0.017455358010079004
0.242,1,0.0081834,0.007928525,0.005319203,0.032000701,0.020205604,0.00507829,0.061271159,0.017464593
0.243,1,0.008185094,0.007924661,0.005319035,0.03202853,0.020187125,0.005077223,0.061350727,0.017474180239041924
0.244,1,0.00818695,0.007920957,0.005318971,0.032057027616360916,0.020169069220590405,0.005076256,0.061431658,0.017484120181536597
0.245,1,0.008188968,0.007917411,0.005319012,0.032086196,0.020151434794653682,0.00507539,0.061513959,0.017494414
0.246,1,0.008191148,0.007914024,0.005319158,0.032116037,0.02013422,0.005074624,0.061597637,0.017505061687259425
0.247,1,0.008193491,0.007910795,0.00531941,0.032146554,0.020117425,0.005073959,0.061682699,0.017516065
0.248,1,0.008195996,0.007907724,0.005319766,0.032177748,0.020101046011945012,0.005073393,0.061769151,0.017527424
0.249,1,0.008198665,0.00790481,0.005320227,0.032209623520922305,0.020085083,0.005072928,0.061857002,0.017539141
0.25,1,0.008201496,0.007902054,0.005320793,0.032242182,0.020069535326344673,0.005072563,0.061946258739838445,0.017551215
0.251,1,0.008204495,0.007899459,0.005321467,0.032275441301861565,0.020054410127389007,0.005072301,0.062036961,0.017563656835503302
0.252,1,0.008207657,0.007897021,0.005322246,0.032309389505113674,0.020039697,0.005072138,0.062129084,0.017576458489549727
0.253,1,0.008210983,0.00789474,0.005323129,0.032344029063608476,0.020025395,0.005072076,0.062222636907043744,0.017589621186590406
0.254,1,0.008214473,0.007892615,0.005324119,0.032379363,0.020011503,0.005072113,0.062317626,0.017603145994598838
0.255,1,0.008218128,0.007890647,0.005325213,0.032415393696893745,0.019998019,0.005072251,0.062414061,0.017617033963163577
0.256,1,0.008221947,0.007888836,0.005326413,0.032452124651280494,0.019984942637808492,0.005072489,0.062511949,0.017631286
0.257,1,0.008225931,0.00788718,0.005327719,0.032489559,0.019972273050907055,0.005072827,0.062611299,0.017645904
0.258,1,0.00823008,0.007885681,0.00532913,0.032527698992389845,0.019960008984934784,0.005073264,0.062712119,0.017660888
0.259,1,0.008234395,0.007884337,0.005330647,0.032566548638002984,0.019948149440731075,0.005073803,0.062814418,0.017676241
0.26,1,0.008238876,0.007883149,0.00533227,0.032606110880449006,0.019936694,0.005074441,0.062918205,0.017691962
0.261,1,0.008243524,0.007882117,0.005333998,0.032646389,0.019925640271695445,0.005075179,0.063023489,0.017708053750476058
0.262,1,0.008248338,0.007881241,0.005335833,0.032687386,0.019914988834632604,0.005076018,0.063130278,0.017724517
0.263,1,0.008253319,0.00788052,0.005337774,0.032729106,0.019904738334443745,0.005076957,0.063238583,0.017741354
0.264,1,0.008258468,0.007879955,0.005339822,0.032771553,0.019894888,0.005077997,0.063348413,0.017758564
0.265,1,0.008263784,0.007879546,0.005341976,0.032814728,0.019885437018889385,0.005079137,0.063459777,0.017776151073900532
0.266,1,0.008269269,0.007879291,0.005344237,0.032858638,0.019876384631112503,0.005080378,0.063572685,0.017794114962419446
0.267,1,0.008274923,0.007879193,0.005346605,0.032903284,0.019867730134655294,0.00508172,0.063687146,0.017812458
0.268,1,0.008280745,0.007879249,0.00534908,0.032948671,0.019859472859499322,0.005083162,0.063803172,0.017831180371060365
0.269,1,0.008286738,0.007879462,0.005351662,0.032994802,0.019851612112976362,0.005084705,0.063920772,0.017850284928831547
0.27,1,0.0082929,0.007879829,0.005354352,0.033041682,0.019844147288644066,0.00508635,0.064039957,0.017869772806079882
0.271,1,0.008299234,0.007880352,0.005357149,0.033089315,0.019837077818145615,0.005088095,0.064160737,0.017889646
0.272,1,0.008305738,0.007881031,0.005360055,0.033137704,0.019830403100587545,0.005089942,0.064283123,0.017909904987243618
0.273,1,0.008312414,0.007881865,0.005363069,0.033186854,0.019824123,0.005091891,0.064407126,0.017930552614740115
0.274,1,0.008319263,0.007882855,0.005366191,0.033236768,0.019818235926250462,0.005093941,0.064532757,0.017951590191642473
0.275,1,0.008326284,0.007884001,0.005369421,0.033287452178056925,0.019812742,0.005096092,0.064660027,0.017973019455011865
0.276,1,0.008333478,0.007885302,0.005372761,0.033338909,0.019807642,0.005098346,0.064788948,0.017994842
0.277,1,0.008340847,0.007886759,0.00537621,0.033391144279713146,0.019802933767571473,0.005100702,0.064919531,0.018017060213939572
0.278,1,0.00834839,0.007888373,0.005379769,0.033444161611134796,0.019798617693558698,0.00510316,0.065051789,0.018039675383983603
0.279,1,0.008356108,0.007890142,0.005383437,0.033497966,0.019794693373897616,0.005105721,0.065185732,0.01806269
0.28,1,0.008364002,0.007892068,0.005387215,0.033552562,0.01979116,0.005108385,0.065321374,0.018086105
0.281,1,0.008372072,0.00789415,0.005391104,0.033607954,0.019788018692980306,0.005111151,0.065458727,0.018109922804352252
0.282,1,0.008380319,0.007896389,0.005395103,0.033664147,0.019785267836571006,0.005114021,0.065597803,0.018134145790608725
0.283,1,0.008388744,0.007898785,0.005399213,0.033721146326681675,0.019782907631857236,0.005116994,0.065738615,0.018158776
0.284,1,0.008397348,0.007901337,0.005403435,0.033778956553303374,0.019780937951343208,0.00512007,0.065881176,0.018183814702295492
0.285,1,0.008406131,0.007904047,0.005407768,0.033837583,0.019779358579871103,0.005123251,0.0660255,0.018209265
0.286,1,0.008415093,0.007906914,0.005412214,0.03389703,0.019778169436844815,0.005126535,0.066171599,0.018235128235756307
0.287,1,0.008424236,0.007909939,0.005416771,0.033957304,0.019777370416032055,0.005129924,0.066319487,0.018261407149655216
0.288,1,0.008433561,0.007913122,0.005421442,0.034018409641397955,0.019776961427837053,0.005133418,0.066469178,0.018288103784126205
0.289,1,0.008443067,0.007916463,0.005426225,0.034080352,0.019776942496224567,0.005137016,0.066620686,0.018315220422568976
0.29,1,0.008452757,0.007919962,0.005431123,0.034143138,0.019777314,0.00514072,0.066774025,0.018342759
0.291,1,0.00846263,0.00792362,0.005436134,0.034206771,0.019778074675081234,0.00514453,0.06692921,0.018370722973955127
0.292,1,0.008472689,0.007927438,0.00544126,0.034271264820125574,0.019779229,0.005148446,0.067086269,0.018399116941540034
0.293,1,0.008482937,0.007931417,0.005446503,0.034336631553011414,0.019780779,0.005152469,0.067245232,0.018427947042188746
0.294,1,0.00849337,0.007935557,0.005451861,0.034402864,0.01978272,0.0051566,0.067406087,0.018457209231891973
0.295,1,0.008503991,0.007939856,0.005457334,0.034469968,0.019785051077527406,0.005160837,0.067568847,0.018486906059705127
0.296,1,0.0085148,0.007944316,0.005462924,0.03453795,0.019787772912388205,0.005165181,0.067733529,0.01851704
0.297,1,0.008525797,0.007948936,0.00546863,0.034606815608224095,0.019790886,0.005169633,0.06790015,0.018547613906214865
0.298,1,0.008536985,0.007953717,0.005474453,0.034676571375006585,0.019794389,0.005174192,0.068068723,0.018578630203461795
0.299,1,0.008548363,0.007958659,0.005480394,0.034747223570625034,0.019798284672422853,0.00517886,0.068239267,0.018610091672517617
0.3,1,0.008559933,0.007963763,0.005486452,0.034818779,0.019802571628293714,0.005183637,0.068411797,0.018642001067741054
0.301,1,0.008571696,0.00796903,0.005492629,0.034891243,0.019807251,0.005188522,0.068586331,0.018674361176666748
0.302,1,0.008583652,0.007974459,0.005498925,0.034964623620462355,0.019812322024679817,0.005193517,0.068762885,0.018707175
0.303,1,0.008595804,0.007980051,0.005505341,0.035038926927843474,0.019817786238041438,0.005198622,0.068941477,0.018740444968226314
0.304,1,0.00860815,0.007985806,0.005511876,0.035114159881204414,0.019823643726267305,0.005203837,0.069122124,0.018774174468529244
0.305,1,0.008620694,0.007991726,0.005518533,0.035190329432816976,0.019829895,0.005209163,0.069304845,0.018808366
0.306,1,0.008633436,0.007997809,0.00552531,0.035267443,0.01983654,0.0052146,0.069489656,0.018843023626950235
0.307,1,0.008646376,0.008004058,0.005532209,0.035345507,0.019843580441212243,0.005220148,0.069676578,0.018878149386575678
0.308,1,0.008659517,0.008010472,0.00553923,0.035424529,0.019851015873390925,0.005225808,0.069865627,0.018913746773826793
0.309,1,0.008672858,0.008017052,0.005546374,0.035504517,0.019858847175001828,0.005231581,0.070056824,0.018949819
0.31,1,0.008686402,0.008023799,0.005553642,0.035585477363236875,0.019867074987281935,0.005237467,0.070250188,0.018986369180453974
0.311,1,0.00870015,0.008030712,0.005561033,0.035667418782176386,0.0198757,0.005243466,0.070445738,0.019023400724454076
0.312,1,0.008714102,0.008037793,0.00556855,0.035750349,0.019884723,0.005249579,0.070643493,0.019060916932339335
0.313,1,0.00872826,0.008045043,0.005576191,0.035834274724554784,0.019894144102824196,0.005255807,0.070843475,0.019098921191638654
0.314,1,0.008742626,0.008052461,0.005583959,0.035919205098039766,0.019903965,0.005262149,0.071045703,0.019137416948440726
0.315,1,0.008757199,0.008060048,0.005591853,0.036005147842783955,0.019914186,0.005268607,0.071250198,0.019176407704789573
0.316,1,0.008771983,0.008067805,0.005599875,0.036092111190057646,0.019924807,0.005275181,0.071456982,0.019215897
0.317,1,0.008786977,0.008075733,0.005608024,0.036180103,0.019935831,0.005281872,0.071666075,0.019255888504037273
0.318,1,0.008802183,0.008083832,0.005616302,0.036269133,0.019947256558193266,0.005288679,0.071877499,0.019296386
0.319,1,0.008817603,0.008092103,0.00562471,0.036359209,0.019959086102810625,0.005295605,0.072091277,0.019337392706136623
0.32,1,0.008833238,0.008100546,0.005633247,0.036450339684420074,0.01997132,0.005302649,0.072307431,0.019378913
0.321,1,0.008849089,0.008109163,0.005641916,0.036542534,0.019983959604305938,0.005309811,0.072525983,0.019420950348879966
0.322,1,0.008865158,0.008117954,0.005650716,0.036635801,0.019997005533910386,0.005317093,0.072746957,0.019463509
0.323,1,0.008881446,0.00812692,0.005659648,0.036730149851382884,0.020010459,0.005324495,0.072970375,0.019506592
0.324,1,0.008897955,0.00813606,0.005668714,0.036825589847854126,0.020024321034751033,0.005332018,0.073196262,0.019550205046870446
0.325,1,0.008914686,0.008145377,0.005677913,0.036922130420405666,0.020038592766190712,0.005339662,0.073424642,0.019594350852119642
0.326,1,0.00893164,0.008154872,0.005687247,0.037019781140522776,0.020053275364864846,0.005347428,0.073655539,0.019639033980492385
0.327,1,0.008948819,0.008164543,0.005696716,0.037118552,0.020068369955316634,0.005355317,0.073888979,0.019684258634850568
0.328,1,0.008966225,0.008174394,0.005706322,0.037218452060512816,0.020083878,0.00536333,0.074124986,0.019730029087176294
0.329,1,0.00898386,0.008184423,0.005716065,0.037319492,0.020099800150122814,0.005371466,0.074363585,0.019776349699913355
0.33,1,0.009001724,0.008194633,0.005725946,0.037421682,0.020116138,0.005379727,0.074604804,0.019823225
0.331,1,0.009019819,0.008205024,0.005735966,0.037525032,0.020132893,0.005388113,0.074848669,0.019870659
0.332,1,0.009038147,0.008215597,0.005746126,0.037629553,0.020150067094854177,0.005396626,0.075095206,0.019918657
0.333,1,0.00905671,0.008226353,0.005756426,0.037735256,0.020167661,0.005405265,0.075344442,0.019967223
0.334,1,0.009075513,0.008237295,0.00576687,0.037842169,0.020185681781893904,0.005414034,0.075596447,0.020016371
0.335,1,0.009094557,0.008248424,0.005777458,0.037950294,0.020204128954835796,0.005422933,0.075851231,0.020066100654611996
0.336,1,0.00911384,0.008259737,0.005788189,0.038059635,0.020223000443962587,0.00543196,0.076108799,0.020116413337937036
0.337,1,0.009133365,0.008271238,0.005799064,0.038170201389878124,0.020242297767855844,0.005441118,0.076369181,0.020167313652921084
0.338,1,0.009153133,0.008282926,0.005810085,0.038282006,0.020262022456363316,0.005450406,0.076632407,0.020218806548802776
0.339,1,0.009173147,0.008294803,0.005821252,0.038395059,0.020282176180982353,0.005459826,0.076898507,0.020270897122152094
0.34,1,0.009193408,0.008306869,0.005832567,0.038509373415119855,0.020302761,0.005469379,0.07716751,0.02032359
0.341,1,0.009213918,0.008319126,0.00584403,0.038624961,0.020323777267546948,0.005479064,0.077439449,0.020376891879294968
0.342,1,0.009234679,0.008331574,0.005855643,0.038741834,0.020345228056662095,0.005488884,0.077714353,0.020430806572491415
0.343,1,0.009255693,0.008344215,0.005867406,0.038860004537449325,0.020367114682975085,0.005498839,0.077992255,0.02048534
0.344,1,0.009276963,0.00835705,0.00587932,0.038979485,0.020389438907927427,0.00550893,0.078273188,0.020540497
0.345,1,0.009298489,0.008370079,0.005891388,0.039100289,0.020412202617998088,0.005519157,0.078557183,0.020596285
0.346,1,0.009320274,0.008383305,0.005903609,0.039222429,0.020435407691017357,0.005529522,0.078844275,0.020652707244333473
0.347,1,0.009342321,0.008396728,0.005915985,0.039345919,0.020459055999550863,0.005540026,0.079134498,0.020709770799953012
0.348,1,0.00936463,0.008410349,0.005928516,0.03947077,0.02048315,0.005550669,0.079427885,0.020767481172063854
0.349,1,0.009387205,0.008424169,0.005941206,0.039596998,0.020507690324141802,0.005561453,0.079724471,0.020825844250194625
0.35,1,0.009410048,0.008438191,0.005954053,0.039724616,0.020532680353078345,0.005572378,0.080024293,0.020884866
0.351,1,0.00943316,0.008452414,0.00596706,0.039853637633938635,0.020558122,0.005583446,0.080327386,0.020944553
0.352,1,0.009456545,0.00846684,0.005980228,0.039984077454196604,0.020584016545210006,0.005594657,0.080633787,0.021004909920262608
0.353,1,0.009480203,0.008481471,0.005993558,0.04011595,0.020610367014167658,0.005606013,0.080943532,0.021065944478297308
0.354,1,0.009504138,0.008496307,0.00600705,0.040249269413281705,0.020637175290773656,0.005617514,0.081256661,0.021127662554579124
0.355,1,0.009528352,0.00851135,0.006020708,0.040384051083170454,0.020664444,0.005629162,0.081573211,0.021190070574113998
0.356,1,0.009552848,0.008526602,0.006034531,0.040520309953973745,0.020692174391298036,0.005640958,0.081893221,0.021253175
0.357,1,0.009577627,0.008542063,0.006048522,0.040658061,0.02072037,0.005652902,0.082216732,0.021316982737387274
0.358,1,0.009602692,0.008557736,0.00606268,0.040797321,0.020749032,0.005664996,0.082543782,0.0213815
0.359,1,0.009628046,0.008573621,0.006077009,0.040938104,0.020778164347829607,0.005677241,0.082874414,0.021446734498571242
0.36,1,0.009653691,0.008589719,0.006091508,0.041080428,0.020807768346739027,0.005689638,0.083208669,0.021512692426715364
0.361,1,0.00967963,0.008606033,0.006106181,0.041224308,0.020837847,0.005702188,0.083546589,0.021579381091926416
0.362,1,0.009705865,0.008622564,0.006121027,0.041369761,0.020868402321400352,0.005714893,0.083888217,0.021646807659270673
0.363,1,0.009732399,0.008639313,0.006136048,0.041516803,0.020899437,0.005727753,0.084233597,0.021714979416235236
0.364,1,0.009759234,0.008656281,0.006151247,0.041665453,0.020930954893114712,0.00574077,0.084582774,0.021783904
0.365,1,0.009786375,0.008673471,0.006166623,0.041815726386872996,0.020962957335798536,0.005753945,0.084935791,0.021853588088850753
0.366,1,0.009813822,0.008690884,0.00618218,0.041967642,0.020995447491833234,0.00576728,0.085292696,0.021924040162225933
0.367,1,0.009841579,0.008708521,0.006197917,0.042121217,0.021028428,0.005780775,0.085653535,0.021995267644523253
0.368,1,0.009869649,0.008726384,0.006213838,0.042276471,0.021061902194670953,0.005794431,0.086018355,0.022067278
0.369,1,0.009898035,0.008744475,0.006229943,0.042433421,0.021095873,0.005808251,0.086387204,0.022140080393941268
0.37,1,0.009926739,0.008762795,0.006246234,0.042592086186347466,0.021130342018241825,0.005822236,0.086760132,0.022213681745283726
0.371,1,0.009955765,0.008781347,0.006262713,0.042752486,0.021165313701766303,0.005836386,0.087137188,0.022288091
0.372,1,0.009985116,0.00880013,0.006279381,0.042914639,0.021200790594966455,0.005850703,0.087518422,0.022363315508503803
0.373,1,0.010014794231748381,0.008819149,0.00629624,0.043078566,0.021236776,0.005865189,0.087903887,0.022439365
0.374,1,0.010044803470548046,0.008838403,0.006313291,0.043244287,0.021273272488850026,0.005879845,0.088293635,0.022516247
0.375,1,0.010075147,0.008857896,0.006330537,0.043411821,0.021310283846243415,0.005894672,0.088687718,0.022593971
0.376,1,0.010105835018876786,0.008877634,0.006347984,0.043581233,0.021347825,0.005909676,0.089086293,0.022672565424504174
0.377,1,0.010136863963058145,0.008897613,0.006365629,0.043752501,0.021385887593247645,0.005924855,0.089489315,0.022752019882022377
0.378,1,0.010168236877118328,0.008917836,0.006383473,0.043925646446875015,0.021424475,0.005940209,0.089896841,0.022832343600242968
0.379,1,0.010199957,0.008938305,0.006401519,0.044100692,0.021463590248264997,0.005955741,0.090308927,0.022913545924503554
0.38,1,0.010232028158047227,0.008959021,0.006419768,0.044277658636044465,0.021503237257133517,0.005971452,0.090725631,0.022995636
0.381,1,0.010264453421515538,0.008979987,0.006438223,0.044456569557513245,0.021543419,0.005987343,0.091147012,0.023078624238230108
0.382,1,0.010297236455639312,0.009001204,0.006456885,0.044637447,0.021584140315325774,0.006003416,0.091573131,0.023162519626605503
0.383,1,0.010330381,0.009022675,0.006475756,0.044820315,0.021625403576940126,0.006019673,0.092004047,0.023247332350913325
0.384,1,0.01036389,0.009044401,0.006494838,0.045005196,0.021667212897837764,0.006036115,0.092439824,0.023333073
0.385,1,0.010397768280980829,0.009066384,0.006514133,0.045192114708153736,0.021709572041870427,0.006052744,0.092880523,0.023419750316379627
0.386,1,0.010432019,0.009088628,0.006533643,0.045381095,0.021752484840490666,0.006069562,0.09332621,0.023507376136631584
0.387,1,0.010466645527593266,0.009111133,0.006553371,0.045572161737073666,0.021795955176087796,0.006086571,0.093776949,0.023595960605523277
0.388,1,0.010501652389183139,0.009133902,0.006573318,0.045765340019841394,0.021839987,0.006103771,0.094232808,0.023685514
0.389,1,0.010537043295877112,0.009156938,0.006593486,0.045960655392528076,0.021884584302187936,0.006121166,0.094693853,0.023776048
0.39,1,0.010572822235633092,0.009180242,0.006613878,0.046158134,0.021929751175365185,0.006138756,0.095160153,0.023867573836073318
0.391,1,0.010608993261603153,0.009203817,0.006634496,0.046357802,0.021975492,0.006156543,0.095631778,0.023960101813817615
0.392,1,0.010645560488261615,0.009227665,0.006655342,0.046559686,0.022021810189922657,0.006174531,0.0961088,0.024053643781560666
0.393,1,0.010682528094769337,0.009251789,0.006676418,0.046763814,0.022068710786601692,0.006192719,0.096591291,0.024148211409666713
0.394,1,0.010719900326239866,0.00927619,0.006697727,0.046970213,0.022116197859698317,0.00621111,0.097079325,0.024243816499475657
0.395,1,0.010757681492585436,0.009300872,0.00671927,0.047178911,0.022164276,0.006229707,0.097572976,0.024340471021960044
0.396,1,0.010795875973639752,0.009325837,0.006741051,0.047389938,0.022212949103207813,0.00624851,0.098072321,0.024438187
0.397,1,0.010834488215873059,0.009351087,0.006763072,0.047603322,0.022262222,0.006267523,0.098577439,0.024536977446233232
0.398,1,0.010873522737717457,0.009376625,0.006785334,0.047819093,0.022312099951704766,0.006286747,0.099088407,0.024636854
0.399,1,0.010912984127095597,0.009402453,0.006807841,0.048037281,0.022362586782752596,0.006306183,0.099605308,0.024737831
0.4,1,0.010952877045257662,0.009428574,0.006830595,0.048257918,0.022413687528250875,0.006325835,0.10012822157437265,0.024839919439066965
0.401,1,0.010993206227555575,0.009454991,0.006853599,0.048481033,0.022465407013196537,0.006345705,0.10065723287568189,0.024943133903304736
0.402,1,0.011033976,0.009481707,0.006876855,0.048706659,0.022517750133557387,0.006365794,0.10119242654634564,0.025047487485889017
0.403,1,0.011075192700035054,0.009508723,0.006900366,0.048934828,0.022570721860369458,0.006386104,0.10173388920465964,0.025152993870679326
0.404,1,0.011116859840537056,0.009536044,0.006924134,0.049165574,0.022624327242008076,0.006406639,0.10228170905597558,0.025259666949396326
0.405,1,0.011158982949575869,0.009563671,0.006948163,0.049398928428367746,0.022678571403801587,0.006427399,0.10283597592604017,0.025367521
0.406,1,0.011201567150249786,0.009591608,0.006972455,0.049634926,0.02273346,0.006448388,0.10339678129828594,0.025476569868032612
0.407,1,0.011244617648514022,0.009619858,0.006997012,0.049873603,0.022788996958364196,0.006469608,0.10396421834671445,0.025586828677831297
0.408,1,0.011288139735279567,0.009648423,0.007021838,0.050114992,0.022845189,0.006491061,0.10453838197652632,0.025698312067732113
0.409,1,0.011332138783041042,0.009677306,0.007046936,0.05035913,0.022902041114453316,0.006512749,0.10511936886148557,0.025811035171165352
0.41,1,0.011376620255767281,0.009706511,0.007072308,0.050606053,0.022959558836915216,0.006534675,0.10570727748207213,0.025925013
0.411,1,0.011421589700458281,0.009736041,0.007097958,0.050855799570430925,0.023017747778102716,0.006556842,0.10630220816508738,0.026040262055853802
0.412,1,0.011467052757820279,0.009765898,0.007123888,0.051108405873382654,0.023076614,0.006579251,0.1069042631252386,0.026156797
0.413,1,0.011513015158869044,0.009796087,0.007150101,0.051363911,0.023136162,0.006601906,0.10751354650797378,0.026274635172772932
0.414,1,0.011559483,0.00982661,0.007176602,0.051622353,0.023196399333695546,0.006624809,0.10813016443301869,0.026393792
0.415,1,0.011606461381551875,0.00985747,0.007203392,0.051883773564704076,0.023257331,0.006647963,0.10875422503681012,0.026514284746011904
0.416,1,0.011653957136921864,0.009888671,0.007230475,0.052148212,0.023318963281773266,0.00667137,0.109385839,0.026636130084904865
0.417,1,0.011701980152073684,0.009920219,0.007257857,0.052415733,0.023381307736591313,0.006695035,0.11002517659361004,0.026759355975104412
0.418,1,0.011750540870103897,0.00995212,0.007285543,0.052686403,0.023444376246977733,0.006718963,0.11067241661037347,0.026883991
0.419,1,0.011799637623673477,0.009984373,0.007313532,0.05296022,0.023508164360442993,0.006743153,0.11132755830557589,0.027010032404816645
0.42,1,0.011849276842224726,0.010016980000192053,0.007341828,0.053237226,0.023572678514210594,0.006767607,0.11199072076851851,0.027137498093102147
0.421,1,0.011899465057186661,0.010049945911847316,0.007370435,0.053517466,0.023637925242508316,0.006792329,0.11266202540095172,0.027266407
0.422,1,0.011950209,0.010083274003861331,0.007399355,0.053800984,0.023703911177890048,0.006817321,0.11334159597417359,0.027396777
0.423,1,0.012001515165066735,0.010116968,0.007428592,0.054087828,0.023770643053005244,0.006842586,0.11402955868481005,0.027528628114726457
0.424,1,0.012053390675763822,0.010151031677079559,0.00745815,0.054378043,0.023838128,0.006868128,0.11472604220678143,0.027661979633826207
0.425,1,0.012105842,0.010185468875279702,0.007488033,0.054671677,0.023906372,0.006893949,0.11543117775651765,0.027796851346669153
0.426,1,0.012158877515468023,0.010220283494280853,0.007518245,0.05496878,0.023975383,0.006920053,0.11614509914228023,0.027933263
0.427,1,0.012212503159881176,0.010255479489737675,0.007548788,0.055269399,0.024045168289674828,0.006946443,0.11686794283845665,0.028071236425056694
0.428,1,0.012266726696076017,0.010291060885854072,0.007579669,0.055573587,0.024115734527775108,0.006973122,0.11759984803659536,0.028210791
0.429,1,0.012321555588672154,0.010327031762978492,0.007610889,0.055881394,0.024187089319347935,0.007000093,0.11834095671851812,0.028351949112370378
0.43,1,0.012376997424779452,0.010363396271203335,0.007642453,0.056192871,0.02425924,0.007027359,0.11909141371666443,0.028494732
0.431,1,0.012433059922960732,0.010400159,0.007674366,0.056508074,0.024332194638702086,0.007054925,0.11985136678946935,0.028639161
0.432,1,0.012489750932408988,0.010437323092993195,0.007706632,0.056827055,0.024405960492519863,0.007082793,0.12062096668301338,0.02878526
0.433,1,0.012547078,0.010474894031785281,0.007739254,0.057149871,0.024480545552741498,0.007110967,0.1214003672128544,0.028933050307457277
0.434,1,0.012605051,0.010512875852053344,0.007772238,0.057476577,0.024555958,0.00713945,0.12218972533036548,0.029082556
0.435,1,0.012663675542327505,0.010551273,0.007805587,0.057807232,0.024632205220486404,0.007168247,0.12298920120386138,0.029233801062421468
0.436,1,0.012722961807581874,0.010590090146786912,0.007839306,0.058141892,0.024709296101125558,0.00719736,0.12379895829541973,0.029386809
0.437,1,0.012782917894489083,0.010629331804342182,0.007873399,0.058480619327114514,0.024787238742523383,0.007226794,0.12461916344306292,0.029541604469076665
0.438,1,0.012843552497077214,0.010669003,0.007907872,0.058823473284399415,0.024866042,0.007256552,0.12544998694402731,0.029698212537013033
0.439,1,0.012904874,0.010709107643799825,0.007942728,0.059170516,0.024945713227558865,0.007286638,0.1262916026363863,0.029856659
0.44,1,0.012966892790153828,0.010749651453893432,0.007977973,0.059521811,0.025026262,0.007317056,0.12714418799495958,0.030016969
0.441,1,0.013029616637354151,0.010790639070933907,0.008013611,0.059877423,0.025107698,0.007347811,0.1280079242141664,0.030179169
0.442,1,0.013093055322629731,0.010832075504492285,0.008049648,0.060237417,0.025190028734323085,0.007378905,0.12888299630660505,0.030343286
0.443,1,0.013157218,0.010873965841102751,0.008086088,0.06060186,0.025273264,0.007410343,0.12976959319847872,0.030509348571882998
0.444,1,0.013222115299086679,0.010916315253693786,0.008122936,0.060970821,0.025357413178753327,0.00744213,0.13066790782282167,0.030677383
0.445,1,0.013287756059745599,0.010959128994651837,0.008160198,0.061344368336290506,0.025442485440717234,0.007474269,0.13157813723090148,0.030847419
0.446,1,0.013354150601556217,0.011002412403325446,0.008197879,0.061722574,0.02552849,0.007506766,0.1325004826913255,0.031019483753565932
0.447,1,0.013421309098470967,0.011046170905565408,0.008235985,0.062105510711254204,0.025615438,0.007539623,0.13343514979748655,0.031193608276940996
0.448,1,0.013489241901591866,0.011090410012613145,0.00827452,0.062493252,0.025703337,0.007572847,0.13438234858062198,0.031369822
0.449,1,0.013557959551312051,0.011135135,0.00831349,0.062885872,0.025792199,0.007606441,0.13534229362426578,0.031548155978917976
0.45,1,0.013627472775664545,0.011180352548917465,0.008352902,0.06328345,0.025882033820341536,0.007640409,0.13631520418441234,0.031728640958671055
0.451,1,0.013697792495678653,0.011226067459926749,0.00839276,0.063686063,0.025972851025155497,0.007674758,0.13730130430462642,0.031911309
0.452,1,0.013768929832589472,0.011272285941021738,0.00843307,0.06409379,0.026064661506537395,0.00770949,0.13830082294919693,0.032096192167326336
0.453,1,0.013840896104364658,0.011319013974821197,0.008473839,0.064506715,0.026157475866752003,0.007744612,0.13931399412941115,0.032283323826832175
0.454,1,0.013913702841751065,0.011366257633863456,0.008515073,0.06492492,0.026251305,0.007780129,0.14034105703165936,0.032472738
0.455,1,0.013987361778361681,0.011414023,0.008556777,0.06534849,0.026346159840385824,0.007816044,0.14138225616382386,0.032664468
0.456,1,0.014061884870801932,0.011462316646422218,0.008598958,0.065777512,0.026442051600084372,0.007852364,0.14243784149072297,0.032858549
0.457,1,0.014137284287734381,0.011511144662701651,0.008641622,0.066212075,0.026538991542183435,0.007889093,0.14350806858237397,0.033055017
0.458,1,0.014213572429470987,0.011560513632068786,0.008684777,0.066652269,0.026636991278966814,0.007926237,0.14459319876320656,0.033253909
0.459,1,0.014290775878146169,0.011610439,0.008728435,0.067098275,0.026736079025445662,0.007963808,0.14569373507719455,0.0334553
0.46,1,0.014368901006727617,0.011660922,0.008772601,0.067550147,0.026836258775759115,0.008001808,0.14680984335811512,0.033659209
0.461,1,0.014447954045854715,0.011711967481531983,0.008817277,0.068007937,0.026937534531995457,0.00804024,0.14794168769945681,0.033865657
0.462,1,0.014527948,0.011763580942312907,0.00886247,0.068471744,0.027039918557292406,0.008079109,0.14908955448342182,0.034074682
0.463,1,0.014608897558500512,0.011815769799033227,0.008908188,0.068941669,0.027143423,0.008118421,0.1502537366879923,0.034286326212130666
0.464,1,0.014690816,0.011868541226739575,0.008954437,0.069417813,0.027248061413777048,0.008158181,0.15143453407447324,0.034500629
0.465,1,0.014773716354759409,0.011921902526934211,0.009001226,0.069900282,0.027353846,0.008198397,0.15263225336605304,0.034717633
0.466,1,0.014857614482952648,0.011975861123227747,0.009048561,0.070389183,0.02746079,0.008239073,0.15384720845362276,0.034937381
0.467,1,0.014942524569355508,0.012030424564587298,0.00909645,0.070884626,0.027568906170748822,0.008280216,0.15507972058604302,0.035159915
0.468,1,0.015028461570536632,0.012085600532519856,0.0091449,0.071386721,0.027678208847677545,0.008321833,0.1563301185844121,0.035385281
0.469,1,0.015115440724197654,0.012141396834153136,0.009193921,0.071895584,0.027788711486546346,0.00836393,0.15759873905436314,0.035613523997850775
0.47,1,0.015203477566905505,0.012197821417511811,0.00924352,0.072411332,0.027900428009821236,0.008406513,0.15888592660338424,0.03584469
0.471,1,0.015292587929773565,0.012254882361435813,0.009293704,0.072934082,0.028013372601931524,0.008449589,0.16019203407169907,0.036078826
0.472,1,0.015382788,0.012312587888720285,0.009344483,0.073463958,0.02812756,0.008493165,0.16151742276960568,0.036315979898173714
0.473,1,0.015474094097505948,0.012370946,0.009395865,0.074001084,0.028243003925701393,0.008537247,0.16286246271998794,0.036556202
0.474,1,0.015566523132191229,0.012429966290455719,0.009447859,0.074545587,0.02835972,0.008581843,0.16422753290633557,0.036799541
0.475,1,0.015660092163303073,0.012489656331328343,0.009500473,0.075097598,0.028477723646088048,0.00862696,0.16561302154121144,0.037046049262989676
0.476,1,0.015754818632282796,0.012550025291281321,0.009553717,0.07565725,0.02859703,0.008672605,0.16701932632964428,0.037295779
0.477,1,0.015850720324105876,0.012611082134901485,0.009607599,0.076224678,0.028717653866623456,0.008718785,0.16844685474776278,0.037548782832603295
0.478,1,0.015947815376160433,0.012672835981594108,0.009662129,0.076800023,0.028839612,0.008765509,0.16989602433439668,0.037805116
0.479,1,0.016046122287465124,0.012735296111330202,0.009717317,0.077383426,0.028962920754501693,0.008812783,0.1713672629859962,0.038064834
0.48,1,0.01614566,0.012798471971297156,0.009773172,0.077975034,0.029087596,0.008860615,0.17286100926781178,0.038327994
0.481,1,0.016246447534632204,0.012862373172324588,0.009829705,0.078574995,0.029213655,0.008909014,0.1743777127270706,0.038594654
0.482,1,0.016348504748668245,0.012927009499183595,0.009886924,0.079183461,0.029341114,0.008957988,0.1759178342314023,0.038864873
0.483,1,0.016451851597667762,0.012992390910703849,0.009944841,0.07980059,0.029469990473221457,0.009007545,0.17748184630565525,0.039138712
0.484,1,0.016556508515909167,0.013058527541956643,0.010003466443766866,0.080426539,0.029600302,0.009057693,0.17907023348321116,0.039416233
0.485,1,0.016662496355091552,0.013125429713990711,0.010062810280389668,0.081061473,0.029732067,0.009108441,0.18068349268045636,0.039697499
0.486,1,0.016769836393017944,0.013193107930594482,0.010122883720174124,0.081705559,0.029865304,0.009159797,0.1823221335695392,0.039982575
0.487,1,0.016878550341505157,0.013261572885490517,0.010183697871799522,0.082358967,0.030000029607488675,0.009211771,0.18398667897071022,0.040271527
0.488,1,0.016988660363668723,0.013330835469945825,0.010245264062437982,0.083021874,0.030136264022553268,0.009264372,0.18567766526812304,0.040564422128187484
0.489,1,0.017100189076621888,0.013400906769170568,0.010307593842770732,0.083694458,0.030274026,0.009317608,0.18739564282098442,0.04086133
0.49,1,0.017213159569259496,0.013471798071706995,0.010370698992181803,0.084376902,0.030413335,0.00937149,0.18914117640693554,0.041162322
0.491,1,0.017327595412088885,0.013543521,0.010434591524151948,0.085069396,0.030554210789401237,0.009426027,0.1909148456743882,0.041467469
0.492,1,0.017443520665059206,0.013616086888594402,0.010499283691837724,0.085772131,0.030696673416942752,0.009481228,0.19271724561465756,0.041776846224633284
0.493,1,0.017560959899199848,0.013689508030853172,0.010564788,0.086485305,0.030840743330073445,0.009537104,0.1945489870411177,0.042090528
0.494,1,0.017679938199814366,0.013763796449191654,0.010631117180431478,0.087209119,0.030986441374012238,0.009593665,0.19641069710678397,0.042408591752552786
0.495,1,0.017800481182557833,0.013838964512827906,0.010698284259008834,0.087943781,0.031133788676748965,0.009650921,0.19830301981574977,0.042731117
0.496,1,0.017922615,0.013915024818784125,0.010766302500663929,0.088689503,0.031282806742963035,0.009708883,0.2002266165757856,0.043058184
0.497,1,0.018046366410776282,0.013991990204132955,0.010835185446583543,0.089446502,0.031433518,0.009767562,0.2021821667616011,0.043389875
0.498,1,0.018171763,0.014069873746667266,0.010904946914123335,0.090215,0.031585943,0.009826968,0.20417036829769147,0.043726276
0.499,1,0.018298831670690942,0.014148688764704017,0.010975601003687588,0.090995226,0.031740107,0.009887114,0.20619193826755958,0.044067472
0.5,1,0.018427601899375815,0.014228449,0.011047162,0.091787415,0.031896031,0.009948009,0.2082476135422819,0.044413553
0.501,1,0.018558142764763173,0.014309190065953112,0.011119666361303942,0.09259209,0.032053781,0.010009684307839507,0.21033896765168145,0.044764724047859986
0.502,1,0.018690445060873247,0.014390904918074257,0.011193108,0.093409224,0.032213339465599525,0.010072133925810373,0.21246599866919263,0.045120967
0.503,1,0.018824539217256228,0.014473607767582912,0.011267502338558888,0.094239069,0.032374731923617124,0.01013537,0.21462950835653272,0.045482377
0.504,1,0.018960456337136968,0.014557313273267114,0.011342865033970308,0.095081886,0.032537982708125635,0.010199405,0.21683032111276457,0.045849051
0.505,1,0.019098228,0.014642036374759113,0.011419212058515552,0.095937939,0.032703117,0.010264252175657271,0.2190692847376584,0.04622109
0.506,1,0.019237887,0.014727792297055493,0.011496559725715089,0.096807501,0.032870161,0.010329924,0.22134727123268502,0.046598594
0.507,1,0.019379467,0.014814596560704862,0.011574924694513801,0.097690852,0.033039139604630306,0.010396432762575892,0.2236651776250565,0.046981668
0.508,1,0.019523000961902945,0.014902464991240738,0.011654324,0.098588279,0.033210081,0.010463793132375466,0.22602392683651346,0.047370419859599965
0.509,1,0.019668524154294296,0.014991414,0.011734774951518229,0.099500077,0.033383010545332804,0.010532018430790947,0.22842446857509888,0.047764958876181415
0.51,1,0.019816072,0.015081459199753636,0.011816295365109362,0.10042654737087531,0.033557957,0.010601122669443503,0.2308677802708303,0.048165397
0.511,1,0.019965680883375362,0.015172618195295633,0.011898903350498542,0.10136800121887055,0.033734948672129186,0.010671120151940945,0.23335486804932473,0.04857185
0.512,1,0.020117388,0.015264907812892877,0.011982617431222812,0.10232475706903031,0.033914013,0.010742025478077396,0.23588676773682826,0.048984436
0.513,1,0.020271231,0.015358345494697837,0.012067457,0.10329714215675896,0.034095181,0.010813854,0.23846454592000832,0.049403274
0.514,1,0.020427249,0.015452949028685097,0.012153439994179144,0.10428549253546449,0.03427848,0.01088662,0.24108930104042597,0.049828490377175544
0.515,1,0.020585482100039753,0.015548736556569423,0.012240588,0.10529015337703153,0.034463942039254965,0.010960339154515632,0.24376216453272223,0.05026021
0.516,1,0.020745970494631956,0.015645726585472718,0.012328919482695789,0.10631147926176447,0.034651597,0.011035028,0.24648430201707422,0.050698565
0.517,1,0.020908755998408524,0.015743937995384302,0.012418456349797895,0.10734983448491969,0.034841476,0.011110702608990036,0.24925691454029186,0.051143686829593984
0.518,1,0.021073881228957134,0.015843390046790827,0.012509219282211848,0.1084055933863661,0.035033612,0.011187379268231039,0.2520812398662974,0.051595713526052814
0.519,1,0.02124139,0.015944102389250134,0.012601229851398717,0.10947914067526734,0.035228037,0.011265074974463886,0.2549585538262631,0.052054785174848836
0.52,1,0.021411326370585945,0.016046095071717493,0.012694510111759975,0.11057087177698183,0.035424784,0.011343806999736063,0.25789017172111833,0.052521045728262786
0.521,1,0.021583736641922025,0.016149388554252103,0.012789082614673871,0.11168119319932107,0.035623887,0.011423592989664364,0.2608774497860391,0.052994643
0.522,1,0.021758667418936464,0.016254003716563353,0.012884970419464237,0.11281052289947807,0.035825379,0.011504450972842839,0.2639217867255769,0.053475728
0.523,1,0.021936166622823668,0.016359961867869567,0.012982197108768335,0.11395929067111121,0.036029298,0.011586399371183633,0.26702462529986726,0.053964457
0.524,1,0.022116283330128973,0.016467284757286513,0.013080787,0.11512793855576318,0.036235677,0.011669457009846906,0.27018745400042504,0.054460989
0.525,1,0.022299068,0.016575994584241333,0.013180764174858153,0.1163169212590715,0.036444553411394395,0.011753643128253466,0.27341180878652177,0.054965487
0.526,1,0.022484572,0.016686114011191716,0.013282154462715346,0.1175267065835501,0.036655965,0.011838977390264691,0.27669927489960766,0.055478121
0.527,1,0.022672847,0.016797666175709675,0.013384983489168608,0.11875777588696287,0.036869948,0.011925479897016181,0.2800514887599424,0.055999061
0.528,1,0.022863949,0.016910675,0.013489277674858802,0.1200106245583227,0.037086542,0.012013171195980683,0.2834701399546294,0.056528487
0.529,1,0.023057932248571375,0.017025163707182423,0.013595064,0.12128576250631673,0.037305786787799985,0.012102072295441623,0.2869569733076273,0.057066578883981034
0.53,1,0.023254854,0.017141157826982067,0.013702370305754174,0.12258371467031304,0.037527722,0.012192204676026249,0.2905137910425969,0.057613524210752866
0.531,1,0.023454771285439192,0.017258682214653022,0.013811224740887782,0.12390502155598114,0.037752387,0.012283590302234677,0.29414245506191616,0.058169514849649266
0.532,1,0.023657744904225435,0.017377763,0.013921656352266608,0.12525023979325334,0.037979826,0.012376251637659784,0.29784488930390135,0.058734748
0.533,1,0.023863835578924256,0.017498425110627845,0.014033694817532333,0.1266199427161631,0.038210079,0.012470211656968622,0.30162308222524736,0.059309426276859596
0.534,1,0.024073105973715925,0.017620696669491075,0.014147371,0.12801472096185665,0.038443192,0.012565493860018588,0.3054790893995721,0.059893758
0.535,1,0.02428562,0.017744604625562932,0.014262714581068535,0.12943518310139926,0.038679206,0.012662122287692756,0.309415036,0.060487957
0.536,1,0.024501445,0.017870177,0.014379758856078523,0.13088195629747434,0.038918169,0.012760122,0.3134331208410137,0.061092243
0.537,1,0.024720646281709256,0.017997442264556136,0.014498535979885981,0.13235568698721423,0.039160125,0.012859516768728903,0.3175356169564519,0.061706843
0.538,1,0.024943294770327192,0.01812643,0.014619079380863067,0.13385704159790435,0.039405121,0.012960333739145924,0.32172487712545705,0.062331989045994546
0.539,1,0.025169461181591506,0.018257169,0.014741423300366123,0.13538670729001048,0.039653206,0.013062598801651164,0.3260033359562951,0.06296792
0.54,1,0.025399218500604732,0.018389691,0.014865602823540443,0.136945393,0.039904427758839435,0.013166338930666509,0.33037351354553357,0.063614883
0.541,1,0.025632642,0.018524027263042326,0.014991653897222748,0.13853382891982036,0.040158836,0.013271582,0.3348380190836456,0.06427313
0.542,1,0.025869836603766388,0.018660223,0.015119628223034653,0.14015300889863236,0.040416508,0.013378367397976904,0.33940031701921786,0.064943012
0.543,1,0.026110913945825164,0.018798326907791436,0.015249579571998751,0.1418039737621652,0.040677519916266835,0.013486737649608288,0.34406405522778094,0.065624895
0.544,1,0.026355898,0.018938343817590787,0.015381517554563316,0.14348706223774968,0.040941877,0.013596698782842696,0.34883065756366083,0.06631888
0.545,1,0.026604870936198628,0.019080307987603518,0.015515481909887456,0.14520310523775515,0.041209633,0.013708281192879855,0.35370313655156166,0.067025251
0.546,1,0.026857919473520713,0.019224254331176506,0.015651513386451245,0.14695296071793584,0.041480842,0.013821516010480971,0.35868461509739824,0.067744301
0.547,1,0.027115131109574843,0.019370218557051528,0.015789653765027386,0.14873751473954114,0.041755562,0.013936435,0.36377833132226334,0.068476331
0.548,1,0.027376596119913804,0.019518237191075413,0.015929945897548634,0.150557683,0.042033849,0.014053071198372184,0.368987644,0.069221653
0.549,1,0.027642407,0.019668348,0.016072434,0.15241440988596228,0.042315763,0.014171457704805388,0.3743160362746236,0.069980586
0.55,1,0.027912659798004925,0.019820588008632446,0.016217162,0.15430867390491285,0.042601362,0.014291628937453855,0.3797671245704254,0.07075346
0.551,1,0.028187451700448403,0.019974997536089507,0.016364178031679187,0.15624148474046815,0.04289071,0.014413620041760718,0.3853446612575438,0.071540615
0.552,1,0.028466884,0.020131616208038047,0.016513528,0.15821388669328193,0.043183866,0.014537467,0.39105254254360666,0.072342402
0.553,1,0.028751059026502313,0.020290485,0.016665261602972367,0.16022695965433195,0.043480897,0.014663206850955018,0.39689481469111004,0.073159181
0.554,1,0.029040084,0.020451645804835824,0.016819428,0.16228182056770205,0.043781866,0.014790877,0.40287568097802995,0.073991324
0.555,1,0.029334068876826908,0.020615141575314466,0.016976079,0.16437962496268937,0.044086841,0.014920517,0.40899950898773796,0.074839217
0.556,1,0.029633125,0.020781016,0.017135268,0.1665215685608643,0.044395889,0.015052166517863277,0.41527083828924394,0.075703255
0.557,1,0.029937369091171437,0.020949314774575543,0.017297047,0.16870888896194414,0.04470908,0.015185865833175173,0.4216943885758945,0.076583846
0.558,1,0.03024692,0.021120083,0.017461473675041875,0.17094286741141285,0.045026485,0.015321657094280112,0.4282750682163239,0.077481413
0.559,1,0.030561899053285213,0.021293368838857428,0.017628604007735357,0.17322483065646627,0.045348176,0.015459583,0.43501798327647656,0.07839639
0.56,1,0.030882433728844135,0.021469219850587175,0.017798496833029878,0.17555615289510873,0.045674227,0.015599688330369536,0.44192844707542256,0.079329227
0.561,1,0.031208653321584217,0.021647686,0.017971212,0.17793825782181927,0.046004715,0.015742017562670994,0.44901199025159344,0.080280388
0.562,1,0.031540691,0.021828817304942613,0.018146812,0.18037262077618804,0.046339717,0.015886617326556735,0.45627437140097893,0.081250352
0.563,1,0.031878685555596864,0.022012666384238794,0.018325361,0.18286077100318998,0.046679310977429056,0.016033535232100514,0.46372158833038946,0.082239613
0.564,1,0.032222777379815166,0.022199286,0.018506922359230328,0.18540429402790032,0.047023578978722204,0.016182820150376184,0.4713598899579429,0.083248683
0.565,1,0.032573113,0.022388731392253017,0.018691564698384587,0.1880048341528514,0.047372603,0.016334522,0.4791957888795705,0.084278091
0.566,1,0.032929842,0.022581057759801938,0.018879357,0.19066409708471618,0.047726469,0.016488693,0.4872360746920459,0.085328381
0.567,1,0.03329312,0.022776322633430116,0.019070369487351618,0.1933838526992152,0.048085262,0.016645385,0.49548782809579367,0.086400119
0.568,1,0.033663106,0.022974584751867456,0.019264676,0.1961659379542966,0.048449071106390226,0.016804654,0.5039584358205664,0.087493889
0.569,1,0.034039965,0.023175904338678114,0.019462351320754533,0.19901225995633764,0.048817987,0.016966553865663547,0.5126556064459389,0.088610294
0.57,1,0.034423867,0.023380343147483607,0.019663473,0.20192479918937092,0.049192101,0.017131143,0.5215873871667309,0.089749958
0.571,1,0.034814984919723416,0.023587964508700897,0.019868119925323526,0.20490561292045534,0.049571509750975774,0.01729848,0.5307621815810568,0.090913528
0.572,1,0.035213500763381395,0.023798833377958607,0.020076374525455486,0.20795683878784618,0.049956309,0.017468625830083212,0.5401887685606491,0.092101673
0.573,1,0.035619600001687374,0.024013016386157885,0.020288320820405333,0.2110806985885589,0.050346597556432546,0.017641642254368414,0.549876322,0.093315085
0.574,1,0.036033474495612706,0.024230581891194508,0.020504045509973968,0.21427950227842588,0.050742478,0.017817593395005778,0.5598344335144751,0.094554481
0.575,1,0.036455322,0.024451600032694747,0.020723637861613423,0.21755565218832512,0.051144052465278256,0.017996545011907346,0.5700731321549273,0.095820604
0.576,1,0.036885348,0.024676142787390606,0.02094719,0.22091164747927075,0.051551429,0.018178564725153685,0.5806029113372496,0.097114223
0.577,1,0.037323761,0.024904284026736914,0.021174796008485344,0.22435008884583435,0.051964714925133625,0.018363722075310396,0.5914347529075342,0.098436136
0.578,1,0.037770781,0.025136099578043178,0.021406554016513764,0.22787368350049236,0.052384023,0.018552088592410726,0.6025801546374012,0.099787168
0.579,1,0.038226632527904876,0.025371667286823323,0.021642564315783788,0.23148525043182483,0.052809466,0.018743738,0.6140511591126682,0.10116817621481304
0.58,1,0.038691547,0.025611067080969087,0.021882930462376042,0.2351877259698397,0.053241161,0.018938746,0.6258603845950449,0.10258004942208063
0.581,1,0.039165765,0.025854381036727832,0.022127759190893825,0.23898416967465025,0.053679228,0.019137189711242626,0.6380210578144575,0.10402370902628069
0.582,1,0.039649535012511845,0.026101693449332507,0.022377160531729782,0.2428777705845213,0.054123789,0.01933915,0.6505470489600393,0.10550011129546681
0.583,1,0.040143112,0.026353090905099266,0.022631248,0.24687185382195814,0.054574969165250065,0.019544710219932038,0.663452909,0.10701024868190999
0.584,1,0.040646921,0.026608727,0.022890214,0.25097153027935976,0.055033002899148385,0.019754011755829425,0.676760189,0.10855569879563348
0.585,1,0.041161166,0.026868665534446397,0.023154145195756454,0.2551797383139682,0.055497973939823725,0.019967117,0.6904824122917232,0.11013729948419099
0.586,1,0.041686054,0.027132967257672575,0.023423130850207023,0.25949947163738396,0.055969966,0.020184088449070388,0.704633459,0.11175589942162917
0.587,1,0.042221879,0.027401729,0.023697299,0.2639346857771018,0.056449117,0.020405018839512703,0.7192310888741009,0.11341265648074239
0.588,1,0.042768947,0.027675051272885335,0.023976783345273926,0.26848951272470206,0.05693557,0.020630004149278545,0.7342939773820101,0.11510877418821477
0.589,1,0.04332757,0.027953035187300683,0.024261720213830162,0.27316827042954694,0.057429469185625824,0.020859143177896056,0.7498417685465187,0.1168455038687088
0.59,1,0.043898075498528144,0.028235786210726806,0.024552252,0.27797547288977464,0.057930965,0.021092537759779047,0.7658951363856886,0.11862414696890779
0.591,1,0.0444808,0.028523412,0.024848523468108688,0.28291584091206506,0.058440209,0.021330292876074686,0.7824758487112253,0.12044605748001261
0.592,1,0.045076094,0.028816025,0.025150687181434556,0.28799431353360083,0.058957358754710386,0.021572516771904245,0.7996068359749249,0.12231264448089074
0.593,1,0.045684319,0.029113738,0.025458899,0.29321606019987145,0.059482575281179034,0.021819321,0.817312265,0.12422537486400079
0.594,1,0.046305850822230626,0.029416670175427984,0.025773319392462028,0.2985864937441959,0.060016023,0.022070820943596855,0.8356176181176365,0.12618577620043075
0.595,1,0.046941077,0.029724942,0.026094115894759174,0.3041112842063367,0.060557872,0.022327135,0.8545497781971012,0.12819543976070194
0.596,1,0.047590402555169525,0.030038677069917266,0.026421461,0.3097963735985032,0.061108295384121936,0.022588386,0.8741371198843808,0.13025602373433115
0.597,1,0.048254244,0.030358005,0.026755532,0.3156479916373762,0.061667471,0.022854700905764604,0.8944096077567008,0.1323692566480096
0.598,1,0.048933036961499365,0.030683057877127672,0.027096513527340466,0.32167267256801274,0.062235582364417764,0.023126209550116458,0.9153989018239395,0.13453694093645582
0.599,1,0.04962723,0.031013971317838687,0.027444597,0.3278772731267796,0.062812817,0.023403047,0.9371384711206825,0.1367609567849042
0.6,1,0.050337292,0.031350885602093946,0.027799979,0.334268992,0.063399367,0.023685352770517684,0.959663716,0.13904326619887472
0.601,1,0.051063706492779706,0.031693945,0.028162863934948913,0.34085538914654084,0.06399543,0.023973270443020445,0.9830121,0.14138591726609362
0.602,1,0.051806978,0.032043299,0.028533463445680182,0.3476444102701522,0.06460121,0.024266948712358544,1.0072232907862895,0.14379104875099874
0.603,1,0.052567630662413926,0.032399099,0.028911996346404307,0.3546444079256671,0.065216915,0.024566541145089063,1.0323393156933274,0.1462608949600151
0.604,1,0.053346207,0.032761505,0.029298689410373523,0.3618641680232243,0.065842759,0.024872206465673216,1.0584047245598476,0.14879779087616968
0.605,1,0.054143274,0.033130679,0.029693777578218276,0.3693129366921598,0.066478963,0.025184109,1.0854667694775264,0.15140417764975755
0.606,1,0.054959418,0.033506788674490126,0.030097504313017463,0.37700044937871524,0.067125752,0.025502417722639698,1.1135755974291528,0.15408260844612914
0.607,1,0.055795250532628224,0.033890008,0.030510121973614367,0.38493696210594297,0.067783359,0.025827308830156926,1.1427844587815768,0.15683575466705357
0.608,1,0.056651408,0.034280514,0.030931892206914793,0.39313328507518897,0.068452022,0.026158963638008417,1.1731499328034511,0.15966641254728442
0.609,1,0.057528553,0.034678493,0.031363086360808444,0.4016008188137221,0.069131986,0.026497570004812784,1.2047321717903219,0.1625775102351847
0.61,1,0.058427372945100406,0.035084134,0.031803985919671346,0.4103515930878896,0.069823505,0.026843322362721765,1.237595165345468,0.1655721153133267
0.611,1,0.059348587,0.035497633103421654,0.032254882961784054,0.41939830882885126,0.070526837,0.027196421995120033,1.2718070267418693,0.16865344282777725
0.612,1,0.060292942,0.035919193,0.032716080640497865,0.4287543833304655,0.071242248,0.027557077328315575,1.307440303340674,0.17182486385844736
0.613,1,0.061261216,0.036349023559330375,0.033187893690581206,0.43843399903070984,0.071970014,0.027925504,1.3445723132251501,0.1750899146948351
0.614,1,0.062254223469482006,0.036787339913034615,0.033670649,0.4484521561700332,0.072710415,0.028301926368213885,1.3832855104418986,0.17845230663070297
0.615,1,0.063272809,0.037234365,0.034164685997941625,0.4588247297288075,0.073463743,0.028686575474519957,1.4236678814815886,0.18191593641462966
0.616,1,0.064317857,0.037690330603888524,0.034670358,0.4695685309925607,0.074230296,0.029079691773622636,1.4658133758041627,0.18548489750808111
0.617,1,0.06539029,0.038155473579268344,0.03518803,0.48070137421221204,0.075010381,0.029481524319400994,1.5098223735555916,0.1891634920770386
0.618,1,0.066491068,0.038630041,0.035718086,0.49224214883792716,0.075804315,0.029892331,1.555802193899114,0.1929562438768985
0.619,1,0.067621198,0.039114285885908075,0.036260920465430675,0.5042108978371621,0.076612423,0.030312380927433318,1.603867647296058,0.196867912
0.62,1,0.068781729,0.039608472816444557,0.036816946654776146,0.5166289027350156,0.07743504,0.030741950919007305,1.6541416364478425,0.20090350600448084
0.621,1,0.069973758,0.040112873444226656,0.037386594,0.5295187759765873,0.078272511,0.031181329908638002,1.706755809266925,0.20506830126864073
0.622,1,0.071198433,0.040627769,0.037970309,0.5429045613917648,0.079125193,0.031630817453284374,1.761851269244779,0.20936785664926777
0.623,1,0.072456953,0.041153451662463834,0.038568557,0.5568118435622511,0.079993452,0.032090725,1.8195793481069031,0.21380803267824447
0.624,1,0.073750573,0.041690222032178696,0.039181824,0.5712678669531072,0.080877664,0.032561374600462906,1.8801024456283768,0.2183950113627827
0.625,1,0.075080608,0.042238392,0.039810614,0.5863016658943874,0.081778219,0.033043103,1.9435949427840293,0.22313531761084932
0.626,1,0.076449332,0.042798562,0.040455834,0.6019589040653172,0.082695911,0.033536529,2.010321098801312,0.22803967811508669
0.627,1,0.077857357,0.043370805695611137,0.041117679,0.6182595178310497,0.083630779,0.034041762576847615,2.0804151152873813,0.2331118832959518
0.628,1,0.079306198,0.04395547,0.041796723188102534,0.635238977,0.08458325,0.034559182,2.154094703115234,0.2383596616669602
0.629,1,0.080797445,0.044552915685322214,0.042493566246681005,0.6529352117538271,0.085553765,0.035089179969002376,2.2315941808534614,0.2437911910213652
0.63,1,0.082332766,0.045163515830200396,0.043208833983488626,0.671388817,0.086542777,0.035632167,2.3131658601162397,0.2494151301106941
0.631,1,0.083913911,0.045787657585921196,0.043943180017334146,0.6906432813973228,0.087550756,0.03618857,2.3990815434392005,0.2552406529286422
0.632,1,0.08554272,0.046425742369906944,0.044697287211368314,0.7107452320530847,0.088578185,0.036758833,2.489634140245049,0.26127748585956495
0.633,1,0.087221123,0.047078186596504895,0.045471869255774955,0.731744712,0.089625563,0.037343417,2.5851394061893913,0.26753594801497216
0.634,1,0.088951151,0.047745422344651206,0.046267672,0.7536954784221044,0.090693405,0.037942807,2.685937808760137,0.27402699502943656
0.635,1,0.090734939,0.048427898,0.047085477,0.776655339,0.091782244,0.038557503,2.792396521449243,0.2807622666421882
0.636,1,0.092574734,0.049126079,0.047926099947720645,0.8006865184491571,0.092892629,0.039188031,2.904911544269957,0.28775413854329734
0.637,1,0.094472901,0.04984045,0.048790396,0.8258560628225103,0.094025128,0.039834937,3.023909944979616,0.2950157787662946
0.638,1,0.096431933,0.050571511661647715,0.049679261,0.8522362946275863,0.095180326,0.040498791,3.1498522103360305,0.30256120923583296
0.639,1,0.098454454,0.051319787,0.050593633,0.8799053109310948,0.096358831,0.04118019,3.283234688431909,0.310405373
0.64,1,0.10054323405603971,0.052085818,0.051534494139187426,0.9089475397601374,0.097561268,0.041879754862738816,3.4245920928623645,0.3185642073428516
0.641,1,0.10270119400486125,0.052870168,0.052502877,0.9394543586972406,0.098788284,0.042598136130341885,3.5745000276175887,0.32705472463122826
0.642,1,0.10493141816624768,0.053673426,0.053499863,0.9715247842441697,0.10004055019553731,0.043336012803225445,3.7335774736935434,0.3358950997283373
0.643,1,0.10723716438869897,0.0544962,0.054526587,1.005266241190415,0.10131875819561523,0.044094094991548316,3.9024891558828174,0.34510476669188117
0.644,1,0.10962187610161883,0.055339125,0.055584242,1.0407954226174714,0.10262362470956665,0.044873125430345266,4.081947680832488,0.35470452460405505
0.645,1,0.11208919511827156,0.056202864,0.056674081,1.0782392527634062,0.10395589115268929,0.045673881,4.272715300445038,0.3647166539709681
0.646,1,0.11464297551457975,0.057088104135931336,0.05779742,1.1177359667931936,0.10531632490215756,0.046497176127768734,4.4756051091886455,0.3751650448008186
0.647,1,0.11728729863467713,0.057995563,0.058955644,1.159436323707821,0.10670572039716816,0.047343862,4.691481426002911,0.38607533777627145
0.648,1,0.12002648934305227,0.058925988,0.06015021,1.203504971107781,0.10812490029312001,0.048214831,4.921259040039811,0.3974750800691294
0.649,1,0.12286513367313483,0.059880158,0.061382653,1.2501219835282715,0.10957471666194368,0.04911102,5.165900910183099,0.40939389748589633
0.65,1,0.12580809794735917,0.060858885,0.062654587,1.2994845994850137,0.11105605226062294,0.050033408,5.426413801690728,0.4218636849601811
0.651,1,0.1288605495855551,0.061863018,0.063967715,1.3518091864733268,0.11256982187985815,0.050983027,5.703841212878516,0.43491881775914104
0.652,1,0.13202797971741256,0.062893439,0.065323833,1.4073334679310947,0.11411697373914542,0.051960955,5.999252791157602,0.44859638576827854
0.653,1,0.1353162277938638,0.063951073,0.066724835,1.4663190518759182,0.11569849095093257,0.052968326451815206,6.313729264,0.4629364540129396
0.654,1,0.13873150843511278,0.065036882,0.068172721,1.5290543075612166,0.11731539308803532,0.054006334,6.648341711411344,0.4779823527438098
0.655,1,0.14228044067541476,0.066151875,0.069669603,1.5958576444397954,0.11896873780738863,0.05507623,7.0041237990714915,0.49378100081993626
0.656,1,0.1459700799611946,0.067297103,0.071217713,1.6670812570822653,0.12065962256557654,0.056179332,7.382035382508656,0.5103832670922854
0.657,1,0.1498079530775392,0.068473667,0.072819412,1.743115410789358,0.12238918643555491,0.057317025146946636,7.782915712210102,0.5278443746776971
0.658,1,0.1538020964211829,0.069682717,0.0744772,1.8243933558743035,0.12415861199767535,0.058490769,8.207424358224452,0.5462243542384153
0.659,1,0.15796109792874474,0.070925458,0.076193721,1.911396974240473,0.12596912736254715,0.0597021,8.655967982314337,0.5655885530056967
0.66,1,0.16229414306498793,0.072203149,0.07797178,2.0046632805458624,0.1278220082799713,0.060952638,9.128611313601258,0.5860082075478403
0.661,1,0.16681106539463858,0.07351711,0.079814348,2.1047919224256235,0.12971858036497666,0.062244089357252064,9.624971230999368,0.6075610894852086
0.662,1,0.17152240212413092,0.074868724,0.081724581,2.212453850601961,0.13166022146805625,0.063578257,10.144093867709264,0.6303322350491766
0.663,1,0.17643945539312866,0.07625944,0.083705828,2.328401361010144,0.1336483641330488,0.064957041,10.684316287749144,0.6544147708252166
0.664,1,0.1815743597365566,0.077690777,0.085761648,2.453479748171332,0.13568449825492368,0.066382452,11.243116703302098,0.679910851
0.665,1,0.18694015672905379,0.07916433,0.087895826,2.588640852888723,0.13777017382806234,0.067856611,11.816960502280866,0.7069327214705872
0.666,1,0.19255087741168264,0.08068177,0.090112388,2.734958838785568,0.13990700387145694,0.069381763,12.401153544701016,0.7356039362291743
0.667,1,0.1984237449423967,0.082245218,0.092416322,2.8937537032651317,0.1420970844019199,0.070960712,12.98969557221759,0.7660755389251114
0.668,1,0.20457769027225528,0.083856938,0.094813044,3.066554436291417,0.14434263524021113,0.072596478,13.574964965340074,0.7985178368454877
0.669,1,0.21102641522203053,0.085518179,0.097306125,3.254749730270695,0.14664467522150212,0.074290923,14.148106726031639,0.833071294
0.67,1,0.21778903212067713,0.087230987,0.099900798,3.460137453,0.14900510762666863,0.076046882,14.699066790482766,0.8699221237046028
0.671,1,0.2248862264339241,0.088997515,0.10260265212741493,3.684770040560583,0.1514259165093083,0.077867367,15.216755857322871,0.9092774101810591
0.672,1,0.2323404146484286,0.090820029,0.10541766934016297,3.9309954021342657,0.15390917086026415,0.079755575,15.68941732642092,0.9513679654165718
0.673,1,0.24017592083380365,0.092700916,0.10835225279711985,4.2015046661651505,0.156457029,0.081714905,16.10513600720327,0.9964516444213274
0.674,1,0.24841917469955702,0.094642693,0.11141326527555366,4.499387761,0.1590717431209098,0.083748969,16.452466003398893,1.0448172122627946
0.675,1,0.2570989338604566,0.096648012,0.11460806886508536,4.828197792414592,0.16175566450439388,0.085861615,16.721131598540325,1.0967888665294439
0.676,1,0.2662465341462929,0.098719671,0.11794456918363966,5.192025055085605,0.16451124849445095,0.088056937,16.902732479833162,1.1527315446324495
0.677,1,0.2758961716253523,0.10086062549719965,0.12143126422121168,5.595581182170164,0.16734106021721756,0.090339303,16.99137054373409,1.2130571746086347
0.678,1,0.286085221,0.10307399555649645,0.12507729838558962,6.044293212812625,0.17024778048173675,0.092713373,16.98411541531183,1.2782320634687039
0.679,1,0.29685459882897336,0.10536307953937117,0.12889252238111654,6.544406063933676,0.17323421209584824,0.09518412,16.881242304775842,1.3487856643188265
0.68,1,0.3082491685238833,0.10773136551536608,0.13288755966369262,7.103089608159129,0.1763032865667843,0.09775686,16.686206976440843,1.4253210208546077
0.681,1,0.3203182109371311,0.11018254464612434,0.13707388029427625,7.728542744898934,0.1794580712567328,0.10043728193107052,16.40536191307048,1.5085272616736074
0.682,1,0.3331159533635434,0.11272052553323783,0.14146388315636504,8.430080643779329,0.18270177698999482,0.10323147262976301,16.047456040836288,1.599194612151643
0.683,1,0.3467021772194137,0.11534944976098904,0.14607098764082838,9.218181505,0.18603776616648865,0.10614595730478568,15.62298880816062,1.6982325125294646
0.684,1,0.36114291406531684,0.11807370874907092,0.15090973605671165,10.104454008884206,0.18946956142422045,0.10918773500855425,15.143502411418886,1.806691588141331
0.685,1,0.3765112452567424,0.12089796204371842,0.15599590822344372,11.101463971268888,0.19300085486913915,0.11236432103586479,14.620892662058074,1.9257904225746283
0.686,1,0.39288822349783836,0.12382715719076566,0.1613466499351604,12.222326238077205,0.19663551792884537,0.11568379327140596,14.066802800106775,2.056948350671675
0.687,1,0.41036393774251934,0.126866551,0.16698061725090466,13.479924198713334,0.20037761189965875,0.1191548434640338,13.492141367872218,2.201825840724518
0.688,1,0.4290387476349633,0.13002173480597345,0.17291813886067073,14.885566385608936,0.20423139920505914,0.12278683402963439,12.90674117004744,2.362374498746951
0.689,1,0.4490247189002191,0.13329865663405432,0.17918139917936635,16.446838136016325,0.20820135544060198,0.12658986107895778,12.319156015770481,2.5408993467370795
0.69,1,0.4704472978451085,0.1367036526333486,0.18579464523966477,18.164384578592035,0.21229218228178315,0.13057482446230068,11.736577810385654,2.7401368540353808
0.691,1,0.49344727186553294,0.1402434758824975,0.19278442097562243,20.02742830827333,0.21650882129325028,0.13475350573667388,11.164849021787852,2.9633533140021218
0.692,1,0.5181830723657296,0.1439253301255209,0.20017983312640542,22.008080794940337,0.2208564687428447,0.13913865509168943,10.608543570420636,3.214469665892315
0.693,1,0.5448334907954616,0.14775690631787325,0.2080128537341468,24.05507792257002,0.22534059148137484,0.14374408843671516,10.071091115422657,3.4982209085326006
0.694,1,0.5736008941118629,0.15174642266894545,0.21631866508009812,26.08853270393165,0.22996694400195694,0.14858479602224128,9.554923832,3.820361047553931
0.695,1,0.6047150472874389,0.15590266857732965,0.2251360540216768,27.998488473258746,0.2347415867471029,0.1536770641902977,9.061629702044268,4.187928337
0.696,1,0.6384376771978766,0.16023505289683632,0.23450786396235057,29.65081721941419,0.23967090580195233,0.15903861209917325,8.592101143,4.609590803
0.697,1,0.6750679462914153,0.16475365701925776,0.2444815142709834,30.903155839585036,0.24476163406753654,0.16468874555879506,8.146671911,5.096099139171777
0.698,1,0.7149490490774281,0.1694692933337707,0.25510959891187907,31.63008752932326,0.250020874,0.17064853047258272,7.725238477335475,5.660883670423651
0.699,1,0.7584762016209667,0.17439356969846523,0.2664505783674537,31.75130782185681,0.25545612250114624,0.1769409887837354,7.327364437800641,6.3208447229341616
0.7,1,0.8061063696582876,0.17953896064327124,0.2785695818210028,31.252346057850882,0.2610752967368826,0.18359132033141057,6.952368106214634,7.097401786828879
0.701,1,0.8583701801814358,0.1849188861003931,0.2915393401501768,30.188623463104527,0.2668867633822394,0.1906271545987379,6.599394437532376,8.017885495482913
0.702,1,0.9158865930118585,0.19054779860534932,0.3054412746324453,28.670875013931482,0.27289936916203145,0.19807883704308343,6.267472943764313,9.117373836697583
0.703,1,0.9793810855247711,0.19644128001477765,0.32036677176540757,26.83862615723799,0.27912247425981423,0.20597975553747097,5.955563478937584,10.441078522340398
0.704,1,1.0497083420035715,0.2026161489546594,0.3364186814101205,24.83251451121275,0.28556598842542397,0.21436671347608466,5.662591772521235,12.047348841170148
0.705,1,1.1278807636693555,0.20909058035774486,0.35371308405641555,22.77398880263934,0.29224041004464457,0.22328035730944507,5.387476470725416,14.011205630826431
0.706,1,1.2151045630819666,0.2158842386955174,0.3723813838398485,20.75541760613568,0.29915686848156237,0.2327656677707239,5.129149260871964,16.427880473600446
0.707,1,1.3128258272793647,0.223018427,0.3925727976573739,18.839010965426805,0.30632717002871607,0.24287252586566888,4.886569446108483,19.41475548931568
0.708,1,1.4227898078546295,0.23051625174185023,0.4144573283025397,17.061028404465315,0.31376384776479865,0.25365636688400195,4.6587341280030685,23.107671960057285
0.709,1,1.5473772087286215,0.23840916683887517,0.43826157870801163,15.440415491846071,0.3214847035612192,0.26519127717970215,4.444881441746604,27.656850825014562
0.71,1,1.6891769707491038,0.24672240309510401,0.4642020312868774,13.97869683152503,0.3295022096884032,0.27754291014671456,4.243971419340129,33.138721791836424
0.711,1,1.8513394743539888,0.2554828965723704,0.4925237125724073,12.668746298203818,0.33782934980169244,0.29078338673001297,4.055043479,39.45494305822627
0.712,1,2.037936431215941,0.26472328223618735,0.5235269799426446,11.500044097397813,0.3464822263071026,0.30500002636715207,3.8772933802814524,46.16017898134593
0.713,1,2.2541039210587246,0.27447922410155456,0.5575610399115638,10.459941994447181,0.35547799938532093,0.3202911338449966,3.7099676205840537,52.28587674475654
0.714,1,2.506392057823217,0.28478975864137895,0.5950337913169387,9.535225028692796,0.3648349712478139,0.336767699,3.5523620946814143,56.42844643609793
0.715,1,2.8032551885483694,0.29569768444100075,0.6364240601188651,8.713040465,0.3745726783073176,0.35455541313872685,3.4038202352215565,57.33396629092102
0.716,1,3.1557503799850397,0.30725000536739056,0.6822969127500642,7.981402253083958,0.38471199211737006,0.3737970639244464,3.263730813388621,54.701211818928854
0.717,1,3.5785505436845204,0.3194984357669173,0.7333229651612932,7.329424174117186,0.3952752300387636,0.3946554053255061,3.1315255366858534,49.40258641894732
0.718,1,4.091442788657759,0.332499978,0.7903029232643088,6.747387625,0.4062862767432458,0.417316599,3.0066765466735204,42.86384545993785
0.719,1,4.721592104,0.34631758331435814,0.8541990370553759,6.226714172,0.4177707177405111,0.44199437147627246,2.888693892357535,36.29673852734159
0.72,1,5.507041971670419,0.3610209133050971,0.9261757836222924,5.759887629766658,0.4297559863306059,0.4689350538934106,2.7771230339586226,30.386618895364307
0.721,1,6.502267313,0.37668721418887124,1.0076530026612789,5.340353251156868,0.44227152553240384,0.4984237346715663,2.6715424158774104,25.375711914829722
0.722,1,7.7872289848432334,0.3934023292789893,1.1003760299557617,4.962410410976102,0.4553489667544398,0.5307918048182595,2.5715611351633827,21.25517941559331
0.723,1,9.482576147661579,0.4112618714209908,1.2065093252017827,4.621107993633593,0.4690223272108725,0.5664262741663306,2.4768167225276256,17.912095849560004
0.724,1,11.775943031269415,0.4303725862097641,1.3287630160083872,4.312147277384452,0.48332822833759137,0.6057813470604244,2.3869730457048663,15.209127677142453
0.725,1,14.968694770233807,0.45085394205639734,1.4705662415000815,4.031794423319203,0.49830613782502675,0.6493929057109625,2.301718339913814,13.018765022452165
0.726,1,19.560435122633265,0.47283999121993153,1.63630811,3.776803119134456,0.513998638,0.6978967656590879,2.220763366346581,11.234166715928275
0.727,1,26.399372948940254,0.49648155580400966,1.8316780681697737,3.544347063214756,0.5304517252260184,0.7520518676249486,2.143839696598092,9.769902364732584
0.728,1,36.91794416022918,0.521948805,2.064155282996651,3.3319615351424714,0.54771514,0.8127699897430858,2.070698119,8.559119356598357
0.729,1,53.293516978178204,0.5494343063132034,2.3437261619410017,3.137493112086645,0.5658427407890299,0.8811541587630821,2.001107164054395,7.54994829
0.73,1,77.36355252073601,0.5791566504299842,2.683959493452786,2.959056549648788,0.5848929136470307,0.9585487915649138,1.9348517357140662,6.702199853
0.731,1,104.79760791910378,0.6113647804469662,3.103657033486063,2.794997883823965,0.6049290383239676,1.0466058379893077,1.8717318547307418,5.984649984427412
0.732,1,118.24517139633753,0.6463431813543714,3.6294575916567435,2.6438628891033233,0.6260200053043592,1.147373024184984,1.8115614943682785,5.372917326304557
0.733,1,105.09946735433007,0.6844181333218482,4.300073987821702,2.5043701210361062,0.6482407983614765,1.2634130342962056,1.7541675099656033,4.847842748469305
0.734,1,77.88200665531714,0.7259652838113704,5.173432481031132,2.3753878682776106,0.6716731494619489,1.3979666403091036,1.699388653145549,4.394265190585245
0.735,1,53.71110909487245,0.7714188655477077,6.339194464691129,2.255914430856312,0.696406277,1.5551792633642916,1.6470746648277594,4.000099900998491
0.736,1,37.18227408613561,0.8212829810613029,7.9417517000578055,2.1450612251150027,0.7225377182665447,1.7404206965338411,1.5970854408611932,3.6556436861896318
0.737,1,26.560199534068808,0.8761454991324045,10.224750156178768,2.0420382886282846,0.7501742743606364,1.960744296369624,1.549290264834091,3.3530494132490922
0.738,1,19.660852975196807,0.9366952753015492,13.622672210847558,1.9461418247342896,0.7794330776534864,2.225559420515771,1.503567103,3.085926524892251
0.739,1,15.034107548180277,1.0037436339618253,18.96229119895921,1.8567434805918452,0.8104428079435453,2.5476376254942315,1.4598019539841758,2.8490355457431473
0.74,1,11.820409974162816,1.0782513567215861,27.936455933346195,1.773281100034426,0.8433450763984308,2.9446550155399045,1.4178882556042796,2.6380529643205217
0.741,1,9.513982135963078,1.161362844,44.25847188876077,1.695250732949686,0.8782960057783847,3.441621308148325,1.3777263330356257,2.4493890755856538
0.742,1,7.810153925257609,1.2544497078164818,76.05272894797248,1.622199716759651,0.9154680388946277,4.074824243055938,1.339222895824685,2.280045907764336
0.743,1,6.519478899348607,1.3591668683264173,133.80990593020744,1.5537206738950244,0.9550520134580549,4.898461440864981,1.302290573,2.127505675915568
0.744,1,5.520277915338718,1.4775254242504519,181.58757265060348,1.4894462935019201,0.9972595487356887,5.996243814675571,1.2668474864942563,1.989642631676023
0.745,1,4.731982212554951,1.6119882298261974,144.0001322230368,1.4290447856058575,1.0423257982538217,7.502650298189908,1.232816855859442,1.864652959413244
0.746,1,4.099744930144974,1.7655966009835367,84.38668144929437,1.372215913062628,1.0905126335121493,9.643982386046947,1.2001266373282062,1.7509986811440532
0.747,1,3.585287374482845,1.942140213,48.413253975595296,1.3186875208637012,1.1421123368089265,12.82267508241538,1.1687091888110712,1.6473625044663207
0.748,1,3.161291300332769,2.146387738150888,30.007992759467495,1.268212494396892,1.1974518974010666,17.802952820581712,1.1385009619255413,1.552611271
0.749,1,2.8078670289143397,2.3844041531443754,20.094358379694565,1.2205660884160836,1.2568980250239397,26.151437142638937,1.1094422177277592,1.4657662036863992
0.75,1,2.510271331049325,2.663993652452286,14.297815028055727,1.1755435769642921,1.3208630193631443,41.349410120454074,1.0814767643632976,1.3859785632843344
0.751,1,2.2582276385525324,2.996820625833461,10.684591208670003,1.133010085320444,1.3899378258205144,72.15808547993139,1.0545744001953758,1.312639551972915
0.752,1,2.0421222309267506,3.395645370350385,8.267932723894797,1.0927360574213436,1.4645483472903191,131.58846454691516,1.0286605321853577,1.2449486680123991
0.753,1,1.855472752785391,3.8789523626692004,6.578424056,1.054566190594739,1.5452955649411888,191.6295782626018,1.0036884043643555,1.1823448771588152
0.754,1,1.6931874316692446,4.472094099084274,5.353835415805498,1.0183581373534447,1.6328632624808328,153.7607905674749,0.9796139280841435,1.1243346016247495
0.755,1,1.5512236473748164,5.210545027235023,4.439339067189658,0.9839812460798796,1.7280319098429482,85.98300523404558,0.9563955062287383,1.0704822866088066
0.756,1,1.4263399944242843,6.145066450391293,3.739132166092116,0.9513154403577228,1.831695296532337,48.381232080090555,0.93399387,1.0204024597545553
0.757,1,1.3159138131135821,7.350141107119759,3.191524818939464,0.9202502200633137,1.9448805432076282,29.741351462746252,0.9123719298027337,0.9737530214642702
0.758,1,1.217805232789454,8.938176713,2.755415123352258,0.8906837694958923,2.0687722826656105,19.807236157685864,0.8914946317677771,0.930229554
0.759,1,1.1302547055666663,11.084207085249265,2.402600364998057,0.8625221598119897,2.2047420108402185,14.034192897018137,0.8713288314439314,0.8895604787846554
0.76,1,1.0518049563505543,14.07022349246482,2.1132269960931396,0.8356786347018523,2.3543838791437226,10.424961074774188,0.8518431715102404,0.8515029177512585
0.761,1,0.9812409409028329,18.36673105570529,1.8730017345601029,0.8100729695836753,2.5195585511968424,8.032694984735173,0.8330079701589086,0.8158391504474658
0.762,1,0.9175432297354539,24.782961996924236,1.6714283953416356,0.7856308959517779,2.702447205963086,6.371246067118903,0.8147951170503032,0.7823735660694768
0.763,1,0.8598515029965704,34.722666689576826,1.5006622202689042,0.7622835834557848,2.905618369097575,5.172944758050381,0.7971779765280333,0.7509300364433649
0.764,1,0.8074357321348428,50.45730842351654,1.3547470442878418,0.7399671732703268,3.132111043233078,4.281476736847786,0.7801312975847443,0.7213496441554359
0.765,1,0.7596732572840803,74.43609339663024,1.229096138893873,0.7186223570901276,3.3855386452587872,3.6009357083186524,0.76363113,0.6934887123972755
0.766,1,0.716030424,103.94681359257473,1.1201318677936665,0.6981939967694882,3.6702196217932235,3.069975694153875,0.7476547463367372,0.6672170918242697
0.767,1,0.6760477764142441,122.08694812953331,1.025031078976073,0.6786307802207192,3.991342414436415,2.647941543839389,0.732180569,0.642416667
0.768,1,0.6393280354805744,111.48344224778063,0.9415422719985078,0.6598849097157564,4.355174794211204,2.307057853,0.7171881024012283,0.6189800506660225
0.769,1,0.6055262915704197,82.61258034978846,0.8678523540208306,0.6419118191723769,4.769330639692344,2.027841641479828,0.7026578697654896,0.5968094403705309
0.77,1,0.5743419477012587,56.24480819104944,0.8024882131146801,0.6246699174224372,5.243111128502507,1.7963081506598686,0.6885713537707736,0.575815613
0.771,1,0.5455120717208728,38.410561287624695,0.7442431018341809,0.6081203547720899,5.787942134030906,1.6022135240994324,0.6749109414135066,0.5559170425703659
0.772,1,0.5188058813397463,27.13429637997252,0.6921209427360486,0.5922268105109902,6.417935253540972,1.4379179433981049,0.6616598723503926,0.537039116
0.773,1,0.4940201472566748,19.91344369838196,0.645293744,0.5769552992502078,7.150605719,1.2976314831585176,0.6488021906120565,0.5191134483424117
0.774,1,0.47097534403431185,15.12594479616218,0.6030687168623368,0.5622739942178397,8.007784660973584,1.1769025100666228,0.6363226994182228,0.5020772673947057
0.775,1,0.4495124130887075,11.83044351192158,0.5648626533245982,0.548153066,9.016761449458995,1.0722635659373325,0.6242069188832157,0.4858728740655852
0.776,1,0.42949002918151274,9.482270839227084,0.5301817873205562,0.5345645342747525,10.211674254010715,0.9809817630633628,0.6124410463953726,0.470447159
0.777,1,0.41078228296432384,7.757680535373337,0.4986058420781809,0.5214821340673047,11.635112561298083,0.900879923,0.6010119194958431,0.455751171
0.778,1,0.39327670885640664,6.457512335368121,0.4697752973746741,0.5088811906015496,13.339760771071298,0.8302064703844418,0.5899069810734715,0.4417397380129816
0.779,1,0.3768726007393095,5.454962977518339,0.44338115593004734,0.49673850642269096,15.389612076761859,0.7675394817118822,0.5791142467051242,0.42837111746364487
0.78,1,0.36147956849982443,4.666677486962957,0.41915666407489116,0.4850322569961315,17.859660176560595,0.7117150275838218,0.568622274,0.41560669364607794
0.781,1,0.3470162968991342,4.036256763054008,0.3968705718627792,0.4737418948800707,20.831780046983976,0.6617730304703685,0.5584201338904692,0.40341069985554934
0.782,1,0.3334094750297962,3.5245419340656063,0.376321614,0.4628480615726843,24.382441746659687,0.6169159165214725,0.5484973834667439,0.3917499707496225
0.783,1,0.32059287010603205,3.1037105460989904,0.35733396696437897,0.45233250633280775,28.555004424829296,0.5764767222547027,0.538844041,0.38059371913025397
0.784,1,0.30850652379896604,2.7535837527699547,0.3397534856751594,0.44217801136163487,33.30729205612418,0.5398942658164335,0.5294505604750563,0.36991333470074317
0.785,1,0.2970960529402788,2.459254321083718,0.32344457739363697,0.4323683227844685,38.430137248584074,0.5066936508158326,0.5203078121379671,0.3596822023635643
0.786,1,0.28631203940847744,2.2095256940832617,0.3082875861186913,0.422888087,43.457469243606965,0.4764708339367483,0.5114070583236318,0.3498755379426065
0.787,1,0.27610949644312727,1.9958619032263132,0.2941765980877528,0.41372279144644575,47.641595876531255,0.4488803169472989,0.5027399350442938,0.3404702394189053
0.788,1,0.2664474006414272,1.811666835466088,0.28101759153671124,0.4048587108242255,50.10857170798078,0.4236252611113761,0.4942984329124856,0.3314447520599069
0.789,1,0.2572882805775173,1.6517804292296079,0.2687268705470795,0.396282856,50.22232193475643,0.4004494943627483,0.486074879,0.32277894596913986
0.79,1,0.2485978543413903,1.5121205767664583,0.2572297342254768,0.38798292764373793,47.942567092642456,0.37913100837134805,0.4780619223777373,0.3144540047689841
0.791,1,0.24034470947956135,1.3894246701473674,0.24645934166977093,0.37994727287086283,43.853605352555526,0.35947663657645185,0.47025251396077106,0.30645232428182473
0.792,1,0.2325029325018956,1.2811532326980788,0.2363604129710678,0.37216669691296395,38.831252421623105,0.3413279441844793,0.4626413480568136,0.29875964230462787
0.793,1,0.2250482181342606,1.185204547813805,0.22688227514521464,0.36463227738628545,33.67206132640569,0.3245434608489162,0.45522320858425924,0.2913623001364745
0.794,1,0.21795009573845686,1.0996249466296848,0.21796653738186283,0.357330245,28.87292486113604,0.3089714499771378,0.44798889138799103,0.28424119276249016
0.795,1,0.21118621197287735,1.0229775407729016,0.20956962201500332,0.3502511879413169,24.653025424241715,0.294498033,0.4409324417371159,0.2773827720895911
0.796,1,0.2047359359403068,0.9540651907313163,0.2016520874962321,0.34338616674524847,21.05928796,0.281022379,0.43404814195998287,0.27077430884557624
0.797,1,0.19858020251371022,0.8918841989536374,0.1941781665485779,0.3367266821193968,18.050002781011298,0.26845495119763824,0.4273305003346496,0.26440383400577355
0.798,1,0.19270137203656473,0.8355880823623886,0.18711536333634418,0.33026465131991556,15.548784881773884,0.2567160249041183,0.4207742405355868,0.25826008507071274
0.799,1,0.1870831044446075,0.7844589994043728,0.1804341011795086,0.32399238357937676,13.473172423594228,0.24573442623683464,0.4143742916971769,0.2523324567121175
0.8,1,0.1817102461636168,0.7378850419332091,0.1741074137171063,0.31790255761731934,11.747373792717948,0.23544645548535897,0.40812577894247865,0.24661095536435435
0.801,1,0.1765687283134616,0.6953420590573154,0.16811067349138195,0.3119882006147832,10.306600856580474,0.22579496564386056,0.40202401446925784,0.24108615744426362
0.802,1,0.17164547494309776,0.6563790096402589,0.16242135287039122,0.3062426685839617,9.097462821167882,0.21672857059009595,0.3960644890715014,0.23574917086541497
0.803,1,0.16692832019436826,0.620606084,0.15701881298389253,0.3006596279883469,8.076775980439132,0.2082009626038953,0.39024286410046655,0.2305915995228056
0.804,1,0.16240593340727077,0.5876850132049471,0.15188411697902804,0.29523303856742134,7.209916494601206,0.20017032229664908,0.3845549638506851,0.22560551051739963
0.805,1,0.15806775130967504,0.5573211178600359,0.1469998644529641,0.2899571372512203,6.469204055156695,0.19259880694769502,0.37899676833337254,0.22078340389600615
0.806,1,0.15390391654362812,0.5292567498800946,0.14235004436474097,0.28482642307617334,5.8324951974455335,0.1854521055701277,0.3735644064181395,0.21611818463393323
0.807,1,0.1499052218531952,0.5032658549274284,0.13791990410146848,0.27983564306769915,5.282025856193985,0.17869905094654437,0.36825414931734624,0.21160313673629572
0.808,1,0.14606305934761948,0.47914944257685854,0.133695833,0.27497977899131354,4.803486160838235,0.1723112804520552,0.36306240440492243,0.2072318992328071
0.809,1,0.14236937432534494,0.45673179549843507,0.129665257,0.27025403490727157,4.385291930123359,0.16626293878864482,0.35798570934301166,0.20299844393010275
0.81,1,0.1388166231896969,0.43585728277333663,0.12581654600740935,0.2656538255059117,4.0180151780674995,0.16053041681419547,0.35302072648681926,0.19889705477074618
0.811,1,0.13539773504866462,0.4163876701875481,0.12213893157427083,0.26117476513525567,3.6939400419795216,0.15509212154618082,0.34816423758291776,0.19492230866476035
0.812,1,0.13210607663858495,0.3981998411889044,0.11862242885627886,0.2568126574907865,3.4067163636959727,0.14992827316110174,0.34341313871369505,0.1910690576853019
0.813,1,0.12893542024658194,0.3811838579799617,0.11525777083083522,0.252563486,3.1510888296539674,0.14502072542936406,0.33876443550438473,0.1873324125061045
0.814,1,0.12587991433693865,0.3652413064864338,0.1120363469301952,0.24842340430905122,2.9226844497342332,0.1403528065555887,0.33421523854174623,0.18370772699355048
0.815,1,0.12293405662908335,0.350283878,0.10895014805055446,0.24438872846844495,2.7178451010697366,0.13590917780058176,0.32976275901648266,0.1801905838520415
0.816,1,0.12009266939846114,0.3362321523672359,0.10599171685965486,0.2404559280712058,2.5334949588580207,0.13167570766318443,0.3254043045932203,0.1767767812517322
0.817,1,0.11735087678799037,0.3230145434714565,0.10315410282726076,0.2366216190175675,2.3670350235547613,0.12763935969861812,0.321137275,0.17346232035523368
0.818,1,0.11470408394468476,0.3105663941254989,0.10043082147180406,0.2328825562389279,2.2162587776986635,0.12378809230184787,0.31695916053125245,0.17024339367775454
0.819,1,0.11214795782261336,0.2988291858920371,0.097815817,0.22923562693510574,2.079284392817141,0.12011076902590923,0.3128675339202435,0.16711637422362946
0.82,1,0.10967840949751079,0.2877498537517596,0.095303431,0.22567784416781145,1.9544999605925937,0.11659707818683118,0.30886005147076995,0.16407780532056174
0.821,1,0.107291578,0.2772801880308779,0.092888366,0.22220634080774784,1.8405190235188478,0.11323746067554655,0.30493444750966836,0.16112439112953597
0.822,1,0.10498381453484723,0.26737631137900847,0.090565666,0.2188183638453048,1.7361442903748128,0.11002304502941765,0.3010885317454449,0.1582529877600228
0.823,1,0.10275167003443988,0.25799822029608266,0.088330683,0.21551126899664236,1.6403378880112316,0.1069455889425246,0.29732018631054274,0.15546059494654615
0.824,1,0.1005918808424845,0.24910938219304157,0.08617906,0.21228251559622704,1.5521968582814494,0.1039974264989633,0.29362736286867525,0.15274434825875916
0.825,1,0.098501358,0.24067638049352055,0.084106707,0.2091296617748026,1.4709328842614466,0.10117142049602185,0.29000808,0.15010151179822567
0.826,1,0.096477174,0.23266860131525896,0.082109779,0.20605035990049636,1.395855442475495,0.098460919,0.2864604204555426,0.14752947133928043
0.827,1,0.094516556,0.22505795628514094,0.080184664,0.20304235226046613,1.3263577431810794,0.095859718,0.2829825289062334,0.14502572791716348
0.828,1,0.092616874,0.217818637,0.078327963,0.2001034669698414,1.261904949569407,0.093362022,0.27957260943086076,0.14258789177521042
0.829,1,0.090775633,0.2109268956407903,0.076536476,0.19723161408986306,1.2020242677572153,0.090962416,0.27622892330417936,0.14021367669660717
0.83,1,0.088990463,0.2043608527794491,0.074807186,0.19442478195933763,1.1462965789896744,0.088655834,0.27294978676661796,0.1379008946826196
0.831,1,0.087259114,0.19810032192533267,0.07313725,0.1916810337086607,1.0943493482626807,0.086437533,0.2697335691140834,0.1356474509260677
0.832,1,0.085579448,0.19212665576350874,0.071523986,0.18899850395121462,1.0458505935642668,0.084303069,0.26657869059022016,0.1334513390958404
0.833,1,0.083949431,0.18642260735878446,0.06996486,0.18637539566386055,1.0005037397578658,0.082248273,0.26348362051745355,0.13131063690842032
0.834,1,0.082367828,0.18097585066353056,0.068458235,0.18381083227146983,0.9580836129313907,0.080270331,0.2604477437827241,0.12922429257329462
0.835,1,0.080832384,0.1757692446000731,0.067001391,0.18130265709784438,0.9183236635972958,0.07836489,0.25746913661839027,0.12719008103912388
0.836,1,0.079340986,0.17078717906752416,0.065591802,0.17884882469225438,0.8809889291312731,0.07652793,0.2545459628499511,0.12520590401207465
0.837,1,0.07789197,0.1660169432812016,0.064227448,0.17644778669349181,0.8458873514206313,0.074756214,0.25167687352539264,0.1232701400853599
0.838,1,0.076483748,0.16144671239441546,0.062906417,0.17409804942962143,0.8128453986069446,0.07304669,0.24886056041621218,0.1213812329693794
0.839,1,0.075114807,0.1570654745153235,0.061626898,0.17179817161838934,0.7817059741589713,0.071396487,0.24609575443062143,0.11953768835868159
0.84,1,0.073783701,0.15286296459144538,0.060387171,0.16954676218472323,0.7523265945041602,0.069802894,0.24338122425649986,0.11773807101887508
0.841,1,0.072489054,0.1488296044971638,0.059185607,0.1673424781812465,0.7245777967727618,0.068263356,0.24071577514685427,0.11598100200088413
0.842,1,0.071229549,0.14495644866110408,0.058020658,0.16518402280971575,0.698341744,0.066775457,0.2380982474934254,0.11426515601433501
0.843,1,0.070003927,0.1412351346478309,0.056890853,0.16307014352812887,0.6735110020314055,0.065336917,0.23552751565897326,0.11258925894847446
0.844,1,0.068810989,0.13765783815632998,0.055794795573128254,0.16099963026384168,0.6499874598894706,0.06394558,0.233002487,0.11095208551515216
0.845,1,0.067649584,0.13421723202167488,0.054731157,0.15897131369647022,0.6276813822197583,0.062599407,0.23052209965765683,0.10935245703227081
0.846,1,0.066518613,0.13090644883110503,0.053698673,0.15698406362934197,0.6065105686477582,0.061296464742317966,0.22808532365861556,0.10778923930740959
0.847,1,0.065417027,0.1277190467705756,0.052696142,0.15503678742676336,0.5863996106671352,0.060034926,0.22569115765957007,0.10626134064582482
0.848,1,0.064343817,0.1246489783800989,0.051722418095814446,0.15312842854297498,0.5672792320861817,0.058813057,0.22333862906906737,0.10476770995393722
0.849,1,0.063298021,0.12169056194818301,0.050776409904654596,0.15125796508197709,0.5490857026800224,0.057629215,0.2210267928090613,0.10330733493711325
0.85,1,0.062278714213578945,0.11883845531635381,0.049857077709766176,0.14942440845514976,0.5317603159629659,0.056481839,0.21875473045844368,0.10187924040783078
0.851,1,0.061285013,0.1160876318393434,0.04896343,0.14762680209636586,0.5152489232133546,0.055369450871577075,0.21652154931120732,0.10048248665450026
0.852,1,0.06031607,0.1134333582970214,0.048094520408520434,0.14586422022637663,0.49950151695684786,0.054290643387784374,0.21432638154997896,0.099116168
0.853,1,0.059371071,0.11087117458248749,0.047249446,0.14413576667648334,0.48447185803028253,0.053244081,0.21216838340840727,0.097779411
0.854,1,0.058449236,0.10839687503101514,0.046427345988232185,0.14244057374575486,0.47011714111139313,0.052228493,0.21004673437426558,0.096471373
0.855,1,0.057549817,0.1060064912171513,0.045627396,0.14077780112873722,0.45639769423980814,0.051242672,0.2079606364485165,0.095191243
0.856,1,0.056672095363408684,0.10369627607509095,0.044848808323741704,0.13914663491239515,0.44327670847559325,0.050285467,0.2059093133904248,0.093938236
0.857,1,0.05581538,0.10146268925013971,0.044090832,0.1375462865638873,0.43071999431133434,0.049355783,0.20389201003159235,0.092711596
0.858,1,0.054979009875075285,0.099302384,0.043352747,0.1359759919792397,0.41869576181602375,0.048452578,0.2019079915762237,0.091510592
0.859,1,0.054162347,0.097212193,0.042633866,0.1344350106125948,0.407174422,0.047574857,0.19995654296607368,0.09033452
0.86,1,0.053364779,0.095189119,0.041933528,0.1329226246103254,0.3961284068624207,0.046721672,0.19803696825230638,0.089182697
0.861,1,0.052585718,0.093230324,0.041251105,0.13143813793962583,0.38553200672228627,0.045892119,0.19614858995681217,0.088054467
0.862,1,0.051824597,0.091333116,0.040585991,0.12998087564535288,0.3753612220739249,0.045085334860714976,0.1942907485346569,0.086949193
0.863,1,0.051080873,0.089494946,0.039937607,0.12855018308893557,0.36559362937319695,0.044300495,0.19246280178054753,0.08586626
0.864,1,0.050354021234584836,0.087713391,0.039305399285057024,0.12714542517263583,0.3562082587560145,0.043536814,0.1906641242954049,0.084805075
0.865,1,0.049643536892626905,0.085986155,0.038688835,0.12576598571171096,0.34718548271975486,0.042793538,0.1888941069734515,0.083765064
0.866,1,0.048948935,0.084311055,0.038087403,0.1244112667168999,0.33850691454374515,0.042069948428677444,0.18715215647313058,0.082745669
0.867,1,0.048269746229004644,0.082686016,0.037500615,0.12308068775725046,0.33015531559978484,0.041365358248225646,0.18543769476607586,0.081746355
0.868,1,0.047605521,0.081109068,0.036928000238014486,0.12177368539404132,0.32211451059105795,0.040679109365962585,0.18375015862570993,0.080766601
0.869,1,0.046955825,0.079578334,0.036369107158684646,0.12048971249038624,0.3143693099669012,0.040010572,0.18208899922448038,0.079805904
0.87,1,0.046320239869905876,0.078092028,0.035823502,0.11922823778563214,0.30690543890115446,0.039359143891438346,0.18045368166302883,0.078863775
0.871,1,0.045698360854877766,0.076648452,0.035290769,0.11798874520935596,0.2997094721152653,0.038724247,0.1788436845513087,0.077939745
0.872,1,0.045089799,0.075245986,0.034770508,0.11677073347312644,0.2927687740425064,0.038105329,0.17725849962324156,0.077033355
0.873,1,0.044494178729249594,0.073883086,0.034262332,0.11557371548356318,0.2860714438594305,0.037501858104676565,0.1756976313238828,0.076144164
0.874,1,0.043911137,0.072558281,0.033765874,0.11439721792817058,0.2796062649239105,0.036913327158462614,0.17416059644574286,0.075271742
0.875,1,0.043340325424779384,0.071270167,0.033280775,0.11324078077370035,0.2733626581954841,0.036339248059383204,0.1726469237586379,0.074415674
0.876,1,0.042781669609513406,0.070018185,0.032806939,0.11210439602965236,0.267335269,0.035779463,0.1711566678714266,0.073575915
0.877,1,0.042234565,0.068800219,0.032343776,0.1109871708029204,0.26150963924872483,0.035233193,0.16968884664835304,0.072751699
0.878,1,0.041698697,0.067615052,0.031890969,0.10988868308741995,0.2558768903398707,0.034700008383523544,0.16824302341949943,0.071942651
0.879,1,0.041173762,0.06646152,0.031448215,0.10880852247126711,0.25042862539937155,0.034179496,0.16681877212040588,0.071148403
0.88,1,0.040659466,0.06533851,0.031015218,0.10774628973781569,0.2451568987256211,0.033671258,0.16541567698837387,0.0703686
0.881,1,0.040155526,0.064244956,0.030591694930707066,0.10670159649310197,0.24005418698389816,0.033174915,0.1640333322644666,0.069602898
0.882,1,0.039661668,0.063179841,0.030177373275841954,0.1056740648700944,0.23511336260964757,0.032690097397766564,0.1626713419111096,0.068850962
0.883,1,0.039177625,0.062142189,0.029771989464278587,0.1046633270904799,0.23032766913209302,0.032216454044178965,0.1613293193486634,0.068112468
0.884,1,0.038703142211010975,0.061131067,0.02937529,0.10366902528816495,0.22569069827449192,0.031753645,0.16000688715418804,0.067387101
0.885,1,0.03823797,0.060145580515647286,0.028987028478533895,0.1026908110057943,0.22119636869040032,0.031301344024142044,0.1587036768325113,0.066674555
0.886,1,0.037781869036723904,0.059184873,0.028606969883581745,0.10172834509645864,0.21683890618075566,0.030859236,0.15741932855341784,0.065974533
0.887,1,0.037334606,0.058248123191925016,0.028234885556033176,0.10078129726279471,0.21261282530412812,0.030427019309436507,0.15615349091329506,0.065286746
0.888,1,0.036895956367014544,0.057334543,0.027870555190392873,0.099849346,0.20851291225290658,0.030004401397051225,0.15490582069351938,0.064610916
0.889,1,0.036465702,0.056443378,0.027513766041522947,0.098932178,0.20453420889930846,0.029591101690497966,0.15367598264922372,0.063946769
0.89,1,0.036043631,0.055573901,0.027164312616785688,0.098029488,0.20067199792261597,0.029186849,0.15246364927140255,0.063294041
0.891,1,0.035629539680413234,0.054725419,0.026821996,0.097140978,0.196921789,0.028791384,0.15126850058405417,0.062652475
0.892,1,0.035223229594374086,0.053897261,0.026486625,0.09626636,0.19327930552762485,0.028404453224262594,0.15009022394004756,0.062021821956947235
0.893,1,0.034824508666962344,0.053088787,0.026158014451269702,0.095405351,0.18974047316955694,0.028025814922173486,0.1489285138177605,0.061401838
0.894,1,0.034433191,0.05229938,0.025835984014607398,0.094557675,0.18630140789737726,0.027655235,0.1477830716208003,0.060792289
0.895,1,0.034049095,0.051528447038503386,0.025520360781988022,0.093723065,0.18295840573904798,0.027292487230621616,0.1466536055124277,0.060192943177871286
0.896,1,0.033672047,0.050775418160674886,0.025210977,0.092901259,0.17970793281613845,0.026937354,0.14553983021595068,0.059603579
0.897,1,0.033301877,0.050039745,0.024907670569258834,0.092092002,0.17654661606798722,0.026589624609203638,0.14444146684425074,0.059023977790712286
0.898,1,0.032938420311861255,0.049320902,0.024610284341126963,0.091295047,0.17347123455762156,0.026249095927674885,0.14335824272927178,0.05845393
0.899,1,0.032581516753689935,0.048618379,0.024318666407397313,0.090510149,0.17047871132210335,0.025915571607351973,0.14228989125755964,0.057893228437132904
0.9,1,0.032231012,0.04793169,0.024032669661315086,0.089737074,0.16756610574535868,0.025588861990376317,0.1412361517137041,0.057341674
0.901,1,0.031886754,0.047260364,0.023752151662352512,0.08897559,0.16473060637835368,0.025268783797472237,0.1401967691222739,0.056799072496171346
0.902,1,0.031548599,0.046603947241000525,0.023476974,0.088225472,0.16196952418583527,0.024955159876816402,0.1391714941013225,0.056265234
0.903,1,0.031216404247502348,0.045962004470344764,0.023207004,0.087486501,0.1592802862209075,0.024647819,0.13816008270668773,0.055739973
0.904,1,0.030890032,0.045334115,0.022942112084628367,0.086758463,0.15666042969146213,0.024346595,0.1371622963023574,0.055223111
0.905,1,0.030569348,0.044719873,0.022682172,0.086041148,0.1541075963270216,0.024051329085203944,0.13617790141896674,0.054714473
0.906,1,0.030254223233488444,0.044118888155306395,0.022427062498585025,0.085334353,0.15161952711606927,0.023761864956580697,0.1352066696210145,0.054213888
0.907,1,0.029944531161172475,0.043530783,0.022176665755652962,0.084637878,0.14919405736601848,0.023478053,0.1342483773747161,0.053721190102343774
0.908,1,0.029640149196204287,0.042955195,0.021930867440269435,0.083951529,0.14682911198382823,0.023199748,0.1333028059375657,0.053236218
0.909,1,0.029340958168545365,0.042391773,0.021689556696071942,0.083275116,0.1445227010950495,0.02292681,0.13236974120785777,0.052758814143734865
0.91,1,0.029046842246364297,0.041840177,0.021452625992270945,0.082608453,0.14227291588341437,0.022659103,0.13144897364081104,0.052288824667166035
0.911,1,0.028757689,0.041300081,0.021219971,0.08195136,0.1400779246368077,0.022396493681809244,0.1305402981105431,0.0518261
0.912,1,0.028473388387013406,0.04077117,0.020991490515027557,0.08130366,0.13793596910008754,0.022138856011864584,0.12964351381200803,0.051370494
0.913,1,0.028193834475202684,0.040253139,0.020767086271086373,0.08066518,0.13584536090119756,0.021886065848951874,0.12875842413750296,0.050921865287471516
0.914,1,0.027918924,0.039745691632554536,0.020546663,0.080035751,0.13380447832126285,0.021638003,0.1278848365934281,0.050480074
0.915,1,0.027648554757184005,0.039248545,0.020330127857236896,0.079415208,0.1318117631031778,0.021394552421140526,0.12702256268744577,0.050044986
0.916,1,0.027382630183875652,0.038761423172861506,0.020117391,0.07880339,0.12986571754218787,0.0211556,0.1261714178176219,0.049616469
0.917,1,0.027121087,0.038284133,0.019908393310641915,0.078200204,0.12796523619999564,0.020921070900639743,0.12533130340497445,0.049194442
0.918,1,0.026863861844512987,0.037816482,0.019703074584698877,0.077605556,0.12610922898412194,0.020690887601746387,0.12450211940957605,0.048778825411763156
0.919,1,0.026610798502314605,0.037358073,0.019501296176001454,0.077019165,0.12429567721464473,0.020464881082942022,0.12368352556618682,0.048369398
0.92,1,0.026361809,0.036908666114139406,0.019302978172592352,0.076440884,0.12252330193812505,0.020242951911719036,0.1228753521848083,0.047966039484349424
0.921,1,0.026116808,0.036468029,0.019108043,0.075870569,0.12079087197287204,0.020025004,0.12207743302342737,0.047568635
0.922,1,0.025875712178237305,0.036035936,0.018916414894965518,0.075308081,0.1190972018002716,0.019810942513627708,0.1212896052052485,0.047177070312469926
0.923,1,0.02563844,0.035612169447646835,0.018728021,0.074753281,0.11744114952138868,0.019600678,0.12051170911592415,0.046791235
0.924,1,0.025404913722647172,0.035196519,0.018542789079243362,0.074206037,0.11582161499359356,0.019394121,0.11974358835984455,0.04641102
0.925,1,0.025175055213762485,0.03478878,0.018360651,0.073666215,0.11423753795156097,0.019191187,0.11898508965882769,0.04603632
0.926,1,0.024948789905545346,0.034388755,0.018181537568198215,0.073133689,0.11268789636018628,0.018991791545794313,0.11823606278380974,0.045667033
0.927,1,0.024726044750249292,0.033996251173011624,0.018005384559840958,0.072608333,0.11117170470505094,0.018795855,0.11749636049179882,0.045303056249581586
0.928,1,0.024506748555302268,0.033611084,0.017832127614989438,0.072090023,0.10968801249297648,0.018603298,0.11676583844605566,0.044944293
0.929,1,0.024290831927342438,0.033233073,0.017661705,0.07157864,0.10823590274517929,0.018414043857849605,0.11604435514810435,0.044590646
0.93,1,0.024078227221650737,0.032862042961659954,0.017494054936399304,0.071074066,0.10681449057974428,0.018228019432720153,0.11533177188280262,0.044242022
0.931,1,0.023868868484366642,0.032497825,0.01732912,0.070576185,0.10542292191687472,0.018045152173735285,0.1146279526349153,0.043898329
0.932,1,0.023662691406832154,0.032140256,0.017166842,0.070084886,0.10406037215456104,0.017865372,0.11393276404508232,0.043559477
0.933,1,0.023459633,0.031789175,0.017007165,0.069600057,0.10272604498437357,0.017688610736060855,0.113246075,0.043225379714104145
0.934,1,0.023259633,0.031444429,0.016850036,0.069121592,0.10141917124286144,0.017514802135577292,0.11256775826956021,0.04289595
0.935,1,0.023062631,0.031105867200615304,0.016695400529037716,0.068649384,0.10013900777870548,0.017343882,0.11189768706072695,0.042571106
0.936,1,0.022868568,0.030773344227116584,0.016543208,0.06818333,0.098884836,0.017175786823656815,0.11123573834907283,0.042250764278686424
0.937,1,0.022677389,0.030446718940016982,0.016393407232825417,0.067723329,0.097655963,0.017010456,0.11058179112739039,0.041934845629392495
0.938,1,0.022489037555065185,0.030125854,0.016245950152429814,0.067269281,0.096451716,0.016847831119445184,0.10993572669882579,0.041623272
0.939,1,0.022303459620612157,0.029810617,0.016100788791059407,0.06682109,0.095271448,0.016687853193684116,0.10929742861806813,0.041315966
0.94,1,0.022120603,0.029500877744175112,0.015957876680330073,0.066378659,0.094114529,0.016530466399178514,0.1086667826439428,0.041012855
0.941,1,0.021940414685069222,0.029196511067171076,0.015817168527165498,0.065941898,0.092980353,0.016375615998534508,0.10804367668742532,0.040713863864304874
0.942,1,0.021762845850875782,0.028897394858978888,0.015678620180021606,0.065510713,0.091868331,0.016223248698157475,0.10742800076785486,0.040418922
0.943,1,0.021587846889936785,0.028603410544377122,0.015542188593553396,0.065085016,0.090777896,0.016073312602222313,0.10681964696068344,0.04012796
0.944,1,0.021415369841593052,0.028314442885329912,0.015407831795218789,0.064664719,0.089708497,0.015925757168749922,0.10621850935605043,0.039840908
0.945,1,0.021245367868632747,0.028030379866714958,0.015275508854996483,0.064249736,0.088659599,0.015780533,0.1056244840148989,0.039557701
0.946,1,0.021077795,0.027751112591082414,0.015145179852770996,0.063839984,0.087630687,0.015637592651227904,0.10503746892438368,0.039278272
0.947,1,0.020912607233453336,0.027476535181347284,0.015016805849417628,0.063435379,0.086621261,0.015496888888603726,0.10445736395391336,0.039002557
0.948,1,0.020749760234916155,0.027206544674942677,0.014890348858757023,0.063035842,0.085630836,0.015358376,0.10388407082109992,0.038730495
0.949,1,0.020589211585745143,0.026941040926173707,0.014765771818012665,0.062641292,0.084658942,0.015222010674621443,0.10331749303692572,0.038462023
0.95,1,0.020430919612703064,0.026679927,0.014643038562742834,0.062251653876820946,0.083705124,0.015087748609462524,0.1027575358872577,0.038197081
0.951,1,0.020274843594302608,0.026423107,0.014522113800483512,0.06186685,0.08276894,0.014955547998992767,0.10220410637733109,0.037935611
0.952,1,0.020120944,0.026170489161114644,0.014402963084421416,0.061486806,0.081849963,0.014825367743792017,0.1016571132033306,0.037677555
0.953,1,0.019969181130645074,0.025921984243990077,0.014285552791321326,0.061111449,0.080947778,0.014697167771061278,0.10111646671558071,0.037422857
0.954,1,0.019819517760410306,0.025677504554103704,0.014169850096848841,0.060740708,0.080061982,0.014570908999031174,0.10058207888068277,0.037171462
0.955,1,0.019671916451668416,0.025436965051415163,0.014055822952189137,0.060374512,0.079192185,0.014446553314232608,0.1000538632504418,0.036923316
0.956,1,0.019526341,0.025200283,0.013943440064402299,0.060012792,0.078338007,0.014324064,0.099531735,0.036678365
0.957,1,0.019382755,0.024967378,0.013832671,0.059655481704821024,0.077499081,0.014203403407299134,0.099015611,0.036436558
0.958,1,0.019241125,0.024738170497700048,0.013723485531622902,0.059302513832982844,0.07667505,0.014084537532184355,0.098505408,0.036197845
0.959,1,0.019101446,0.024512639309001907,0.013615878183014782,0.058953888105102784,0.075865785,0.013967457734673108,0.098001135,0.035962221
0.96,1,0.018963667,0.024290679750354566,0.013509808,0.058609506,0.075070827,0.013852115917023459,0.097502666,0.035729613
0.961,1,0.018827743304933028,0.024072191724782154,0.013405234320254507,0.058269273,0.07428974,0.013738466,0.097009879,0.03549995
0.962,1,0.018693641721543173,0.023857105,0.013302131015033348,0.057933128,0.073522207,0.013626475,0.096522696,0.035273185
0.963,1,0.018561331551408707,0.02364535,0.013200471217185315,0.057601011,0.072767921,0.013516113355295893,0.096041045,0.035049273
0.964,1,0.018430782384596466,0.023436859618216736,0.013100228999640627,0.057272862,0.072026581,0.013407349143279618,0.09556485,0.03482817
0.965,1,0.018301964,0.023231569,0.013001379021756375,0.056948624,0.071297897,0.013300152931269564,0.09509404,0.03460983
0.966,1,0.018174848653707262,0.023029415,0.012903896512903383,0.056628241,0.070581587,0.013194495587669367,0.094628544,0.034394211
0.967,1,0.018049406461071567,0.022830334048290574,0.012807757255974715,0.056311656,0.069877375,0.013090348658445876,0.094168292,0.034181271
0.968,1,0.017925609980035923,0.022634266400069106,0.012712937574194911,0.055998814728203526,0.069184996,0.012987684352830195,0.093713215,0.033970969
0.969,1,0.017803432,0.022441153,0.012619414,0.055689664,0.068504188,0.012886475518558173,0.093263247,0.033763264
0.97,1,0.017682845469763533,0.022250935372069725,0.012527164843604884,0.055384151,0.067834699,0.012786696,0.09281832,0.033558115
0.971,1,0.017563824521000707,0.022063558056543607,0.012436167012714017,0.055082224,0.067176284,0.012688319,0.09237837,0.033355486
0.972,1,0.017446343412405276,0.021878965892075344,0.012346399168148083,0.054783831860453235,0.066528703,0.012591319614026587,0.091943333,0.033155336
0.973,1,0.017330377,0.021697105318003906,0.012257840125374887,0.054488925568510066,0.065891723,0.012495673402691032,0.091513146,0.032957628
0.974,1,0.017215900822839535,0.021517924,0.012170469160123671,0.054197456,0.065265119,0.012401355946057742,0.091087747,0.032762326727137345
0.975,1,0.017102890676643116,0.021341371101540878,0.012084265997038414,0.053909374935866186,0.064648669,0.012308343593349575,0.090667076,0.032569395018171646
0.976,1,0.016991323017200674,0.021167396634709852,0.011999210797109458,0.053624635487442354,0.06404216,0.012216613225865813,0.090251072,0.032378798
0.977,1,0.016881174741417575,0.020995952043934736,0.011915284146376437,0.053343191,0.063445381,0.012126142238705718,0.089839676,0.0321905
0.978,1,0.016772423214297384,0.02082699,0.011832467046243926,0.053064997,0.06285813,0.012036909,0.089432832,0.032004468644818165
0.979,1,0.016665046259445794,0.020660463738040525,0.011750740902309667,0.052790008,0.062280209,0.011948890485085288,0.089030483,0.031820669408962055
0.98,1,0.016559022149906344,0.020496328,0.011670088,0.052518180189415134,0.061711425,0.011862066966176636,0.088632571,0.03163907
0.981,1,0.016454329594106695,0.02033454,0.011590489062523638,0.052249471,0.061151589,0.011776417298438183,0.088239043,0.031459638
0.982,1,0.016350948,0.020175054288340075,0.011511928107863308,0.051983838,0.060600519,0.011691921257234578,0.087849845,0.031282342
0.983,1,0.016248856096974216,0.020017830142225752,0.011434387571795195,0.051721239,0.060058035,0.011608559059532116,0.087464923,0.031107151364143548
0.984,1,0.016148035,0.019862825992467147,0.011357850732431613,0.051461634,0.059523964744318106,0.011526311347664141,0.087084226,0.030934035476015698
0.985,1,0.016048464,0.019710001565729243,0.011282301,0.051204982756664325,0.058998137883157505,0.011445159183197579,0.086707701,0.030762964624410895
0.986,1,0.015950124,0.019559318,0.011207723,0.050951246,0.058480389273490904,0.011365084,0.086335299,0.03059391
0.987,1,0.015852997023831694,0.019410735364082183,0.011134100337527203,0.050700385,0.057970558,0.011286067760026474,0.085966969,0.030426841666447078
0.988,1,0.015757063753594282,0.019264217540555913,0.011061417886449227,0.050452361,0.057468486,0.011208093,0.085602663,0.030261733
0.989,1,0.015662306236697794,0.019119727292094886,0.010989660564231327,0.050207137559065626,0.056974022,0.011131141219668062,0.085242332,0.030098555077725048
0.99,1,0.015568706677026648,0.018977229,0.010918813608250786,0.049964678,0.056487015,0.011055196568085802,0.08488593,0.029937281624204358
0.991,1,0.015476248,0.018836687,0.010848862554855062,0.049724945,0.056007319,0.010980242010500543,0.08453341,0.029777885704126567
0.992,1,0.015384911961387441,0.018698067,0.010779793233213378,0.049487905,0.055534793,0.010906261243513031,0.084184726,0.029620341162240438
0.993,1,0.015294682902405734,0.018561335481012242,0.010711592,0.049253522317390094,0.055069297693072755,0.010833238304382858,0.083839833,0.029464622309631462
0.994,1,0.015205543982729119,0.018426459977160182,0.010644244519671938,0.049021762,0.054610698,0.010761157563931296,0.083498686,0.029310703924495862
0.995,1,0.015117479052986084,0.018293408112714248,0.010577738183075808,0.048792592,0.054158861,0.010690003714380218,0.083161243,0.029158561228747312
0.996,1,0.015030472268728829,0.018162148465771993,0.010512059677290804,0.048565977,0.053713659,0.010619761762020433,0.082827459,0.029008169900849222
0.997,1,0.014944508085965574,0.018032650299547873,0.010447196190302363,0.048341887,0.053274965762184684,0.010550417023396905,0.082497294,0.028859506053366568
0.998,1,0.014859571255629374,0.017904883540241005,0.010383135162610274,0.048120287801794455,0.052842657976575905,0.010481955,0.082170705,0.028712546216626746
0.999,1,0.014775646816022074,0.017778818760461553,0.010319864,0.047901149,0.052416616,0.010414362,0.081847651,0.028567267333554098
1,1,0.014692720082738222,0.017654427164570694,0.010257371477399174,0.04768444,0.051996723,0.010347623704565552,0.081528093,0.028423646766865013

==> plot_results_csv/Exact_bump_1D_1000_p_1_q_5_T_50-0.csv <==
x,t_0.0,t_1.0,t_5.0,t_10.0,t_50.0
0,0.010000000013749065,0.010000000013749122,0.01,0.010000000013749122,0.01
0.001,0.010000000015195066,0.010000000015195066,0.010000000015014315,0.010000000015195066,0.010000000015014316
0.002,0.010000000016793145,0.010000000016793145,0.010000000016593387,0.010000000016793145,0.010000000016593387
0.003,0.010000000018559297,0.010000000018559297,0.010000000018338527,0.010000000018559297,0.010000000018338527
0.004,0.010000000020511194,0.010000000020511194,0.010000000020267207,0.010000000020511194,0.010000000020267207
0.005,0.010000000022668374,0.010000000022668374,0.010000000022398725,0.010000000022668374,0.010000000022398727
0.006,0.010000000025052429,0.010000000025052429,0.010000000024754423,0.010000000025052429,0.010000000024754423
0.007,0.010000000027687216,0.010000000027687216,0.010000000027357868,0.010000000027687216,0.010000000027357868
0.008,0.010000000030599105,0.010000000030599105,0.010000000030235118,0.010000000030599105,0.01
0.009,0.010000000033817243,0.010000000033817243,0.010000000033414976,0.010000000033817243,0.010000000033414976
0.01,0.010000000037373832,0.010000000037373832,0.010000000036929257,0.010000000037373832,0.010000000036929258
0.011,0.010000000041304472,0.010000000041304472,0.010000000040813141,0.010000000041304472,0.010000000040813143
0.012,0.01,0.01,0.010000000045105498,0.01,0.01
0.013,0.010000000050449397,0.010000000050449397,0.010000000049849285,0.010000000050449397,0.010000000049849286
0.014,0.010000000055755206,0.010000000055755206,0.01,0.010000000055755206,0.010000000055091983
0.015,0.010000000061619031,0.010000000061619031,0.010000000060886053,0.010000000061619031,0.010000000060886055
0.016,0.010000000068099563,0.010000000068099563,0.010000000067289495,0.010000000068099563,0.010000000067289499
0.017,0.010000000075261655,0.010000000075261655,0.010000000074366393,0.010000000075261655,0.010000000074366395
0.018,0.010000000083176993,0.010000000083176993,0.010000000082187576,0.010000000083176993,0.010000000082187578
0.019,0.010000000091924794,0.010000000091924794,0.01,0.010000000091924794,0.010000000090831324
0.02,0.010000000101592608,0.010000000101592608,0.01,0.010000000101592608,0.010000000100384135
0.021,0.010000000112277196,0.010000000112277196,0.010000000110941622,0.010000000112277196,0.010000000110941626
0.022,0.010000000124085492,0.010000000124085492,0.010000000122609456,0.010000000124085492,0.01
0.023,0.010000000137135678,0.010000000137135678,0.010000000135504405,0.010000000137135678,0.010000000135504408
0.024,0.010000000151558363,0.010000000151558363,0.010000000149755528,0.010000000151558363,0.010000000149755533
0.025,0.010000000167497894,0.010000000167497894,0.010000000165505453,0.010000000167497894,0.010000000165505457
0.026,0.010000000185113801,0.010000000185113801,0.010000000182911813,0.010000000185113801,0.010000000182911818
0.027,0.01,0.01,0.010000000202148815,0.01,0.010000000202148822
0.028,0.010000000226098508,0.010000000226098508,0.010000000223408995,0.010000000226098508,0.01
0.029,0.010000000249877496,0.010000000249877496,0.010000000246905122,0.010000000249877496,0.01
0.03,0.010000000276157342,0.010000000276157342,0.010000000272872362,0.010000000276157342,0.010000000272872369
0.031,0.010000000305201063,0.010000000305201063,0.010000000301570597,0.010000000305201063,0.010000000301570607
0.032,0.010000000337299338,0.010000000337299338,0.010000000333287053,0.010000000337299338,0.010000000333287063
0.033,0.01,0.01,0.01,0.01,0.010000000368339172
0.034,0.010000000411978342,0.010000000411978342,0.010000000407077728,0.010000000411978342,0.01
0.035,0.010000000455306482,0.010000000455306482,0.010000000449890465,0.010000000455306484,0.010000000449890478
0.036,0.010000000503191483,0.010000000503191483,0.010000000497205858,0.010000000503191483,0.010000000497205874
0.037,0.010000000556112594,0.010000000556112594,0.010000000549497456,0.010000000556112594,0.010000000549497472
0.038,0.010000000614599465,0.010000000614599465,0.010000000607288605,0.010000000614599465,0.010000000607288624
0.039,0.010000000679237455,0.010000000679237455,0.010000000671157706,0.010000000679237455,0.010000000671157727
0.04,0.010000000750673482,0.010000000750673482,0.010000000741743979,0.010000000750673482,0.010000000741744001
0.041,0.010000000829622501,0.010000000829622501,0.010000000819753874,0.010000000829622501,0.010000000819753899
0.042,0.010000000916874661,0.010000000916874661,0.010000000905968141,0.010000000916874661,0.010000000905968169
0.043,0.010000001,0.010000001,0.010000001001249642,0.010000001,0.010000001001249674
0.044,0.010000001,0.010000001,0.010000001106551986,0.010000001119873238,0.010000001106552019
0.045,0.010000001237651336,0.010000001237651336,0.010000001222929074,0.010000001237651336,0.010000001
0.046,0.010000001367816263,0.010000001367816263,0.010000001351545646,0.010000001367816263,0.010000001
0.047,0.010000001511670756,0.010000001511670756,0.010000001493688945,0.010000001511670756,0.010000001
0.048,0.010000001670654556,0.010000001670654556,0.010000001650781581,0.010000001670654556,0.010000001650781631
0.049,0.010000002,0.010000002,0.010000001824395794,0.010000002,0.010000001824395852
0.05,0.010000002040542083,0.010000002040542083,0.010000002016269178,0.010000002040542083,0.010000002016269239
0.051,0.010000002255147767,0.010000002255147767,0.010000002228322057,0.010000002255147767,0.010000002228322124
0.052,0.010000002492323726,0.010000002492323726,0.010000002462676731,0.010000002492323726,0.010000002462676807
0.053,0.010000003,0.010000003,0.010000002721678704,0.010000003,0.010000002721678787
0.054,0.010000003044131072,0.010000003044131072,0.010000003,0.010000003,0.010000003007920241
0.055,0.010000003,0.010000003,0.010000003324265871,0.010000003,0.010000003324265974
0.056,0.010000003718110084,0.010000003718110084,0.010000003673881964,0.010000003718110082,0.010000003673882077
0.057,0.010000004109147134,0.010000004109147134,0.010000004060267503,0.010000004109147134,0.010000004060267628
0.058,0.010000004541309908,0.010000004541309906,0.010000004487289561,0.010000004541309906,0.010000004
0.059,0.010000005018923638,0.010000005018923636,0.010000004959221922,0.010000005018923638,0.010000004959222073
0.06,0.010000005546768442,0.010000006,0.010000005480787841,0.010000006,0.010000005
0.061,0.010000006130127168,0.010000006130127168,0.010000006057207328,0.010000006130127168,0.010000006057207514
0.062,0.010000006774838265,0.010000006774838265,0.010000006694249379,0.010000006774838265,0.010000006694249584
0.063,0.010000007487354221,0.010000007487354221,0.010000007398289728,0.010000007,0.010000007398289953
0.064,0.010000008274806132,0.010000008274806132,0.010000008176374644,0.010000008,0.010000008176374895
0.065,0.010000009145075081,0.010000009145075083,0.010000009036291462,0.010000009,0.010000009
0.066,0.010000010106871014,0.010000010106871014,0.010000009986646524,0.010000010106871012,0.01000001
0.067,0.010000011169819904,0.010000011169819904,0.010000011036951292,0.010000011,0.010000011036951632
0.068,0.010000012344560104,0.010000012344560104,0.010000012,0.010000012344560102,0.010000012197717954
0.069,0.010000013642848806,0.010000013642848806,0.010000013480562718,0.010000013642848802,0.010000013480563131
0.07,0.010000015077679718,0.010000015077679718,0.010000014898325854,0.010000015077679716,0.010000015
0.071,0.010000017,0.010000017,0.010000016465196436,0.010000016663413108,0.010000016465196942
0.072,0.010000018415919533,0.010000018415919533,0.010000018,0.010000018415919529,0.010000018196856789
0.073,0.010000020352738656,0.010000020352738656,0.010000020110636268,0.010000020352738653,0.010000020110636883
0.074,0.010000022493254818,0.010000022493254818,0.010000022225690299,0.010000022493254813,0.010000022
0.075,0.010000024858891017,0.010000024858891017,0.010000024563186494,0.010000024858891012,0.010000024563187247
0.076,0.010000027473323335,0.010000027473323335,0.010000027146519297,0.010000027,0.010000027
0.077,0.010000030362717885,0.010000030362717885,0.010000030001543567,0.01000003,0.010000030001544489
0.078,0.010000033555992693,0.010000033555992693,0.010000033156833343,0.010000033555992686,0.010000033
0.079,0.010000037085107119,0.010000037085107119,0.010000036643967817,0.010000037,0.010000036643968941
0.08,0.010000040985381719,0.010000040985381717,0.010000040497847395,0.010000040985381712,0.010000040497848637
0.081,0.010000045295851745,0.010000045295851745,0.010000044757042994,0.010000045295851736,0.010000044757044366
0.082,0.010000050059657817,0.010000050059657817,0.010000049,0.010000050059657806,0.010000049464183577
0.083,0.010000055324477694,0.010000055324477692,0.010000054666375211,0.010000055324477683,0.010000054666376887
0.084,0.010000061143003447,0.010000061143003447,0.010000060415687729,0.010000061143003435,0.010000060415689583
0.085,0.010000067573468814,0.010000067573468814,0.010000066769660646,0.010000068,0.010000066769662693
0.086,0.010000075,0.010000075,0.010000073791886631,0.010000074680232014,0.010000073791888895
0.087,0.010000083,0.010000083,0.010000081552646454,0.010000082534419922,0.010000081552648955
0.088,0.010000091214639859,0.010000091214639859,0.010000090129612373,0.010000091,0.010000090129615136
0.089,0.010000100807766298,0.010000100807766296,0.010000099608625497,0.010000100807766279,0.010000099608628552
0.09,0.010000111409810435,0.010000111409810435,0.010000110084554922,0.010000111409810412,0.01000011
0.091,0.010000123126881023,0.010000123126881021,0.010000121662247204,0.010000123126880998,0.010000121662250935
0.092,0.010000136076246361,0.010000136,0.010000134457575699,0.010000136076246334,0.010000134457579824
0.093,0.010000150387507945,0.010000150387507943,0.010000148598600253,0.010000150387507914,0.010000149
0.094,0.010000166203897567,0.010000166203897565,0.010000164,0.010000166203897534,0.010000164226853908
0.095,0.010000183683710818,0.010000183683710816,0.010000181498734167,0.010000184,0.010000181498739736
0.096,0.010000203,0.010000203001891358,0.010000200587118799,0.010000203001891318,0.010000200587124952
0.097,0.010000224351781807,0.010000224351781805,0.010000222,0.010000224351781762,0.010000221683052308
0.098,0.010000247947058762,0.010000248,0.010000244997649151,0.010000247947058711,0.010000244997656666
0.099,0.010000274023871348,0.010000274023871346,0.010000270764269785,0.010000274023871292,0.010000270764278089
0.1,0.010000302843204656,0.010000302843204653,0.010000299240788005,0.010000302843204594,0.010000299240797181
0.101,0.010000334693491755,0.010000334693491751,0.010000331,0.010000334693491687,0.010000330712216024
0.102,0.010000369893500406,0.01000037,0.010000365493499338,0.01000037,0.010000365493510547
0.103,0.010000409,0.010000408795523366,0.010000403932770515,0.010000408795523287,0.010000403932782904
0.104,0.010000451788904248,0.010000451788904243,0.010000446414731653,0.010000451788904156,0.010000446414745349
0.105,0.010000499,0.010000499303934115,0.010000493364555404,0.010000499,0.010000493364570536
0.106,0.010000552,0.010000551816157994,0.010000545252130035,0.010000552,0.010000545
0.107,0.010000609851134195,0.010000609851134188,0.010000603,0.010000609851134072,0.010000602596780676
0.108,0.010000673989694203,0.010000673989694196,0.010000665972374225,0.010000673989694066,0.010000665972394653
0.109,0.010000744873755782,0.010000744873755773,0.010000736,0.010000745,0.010000736013270686
0.11,0.010000823212747388,0.010000823,0.010000813420373466,0.010000823,0.010000813420398416
0.111,0.010000909790708239,0.010000909790708229,0.010000898968463165,0.010000909790708053,0.010000898968490738
0.112,0.010001005474135101,0.010001005474135091,0.010000993513706778,0.010001005474134897,0.010000993513737254
0.113,0.010001111220654297,0.010001111220654285,0.010001098002339438,0.010001111220654071,0.010001098002373116
0.114,0.010001228,0.010001228088605705,0.010001213480111834,0.010001228,0.010001213480149056
0.115,0.010001357,0.010001357247634776,0.010001341102756203,0.010001357247634514,0.010001341
0.116,0.010001499990398321,0.010001499990398306,0.010001482147552932,0.010001499990398016,0.010001482147598396
0.117,0.010001657745501456,0.010001657745501439,0.010001638026113622,0.010001657745501118,0.010001638026163866
0.118,0.010001832091795134,0.010001832091795115,0.010001810298508489,0.010001832,0.010001810298564017
0.119,0.010002024774177148,0.010002024774177125,0.010002000688879466,0.010002024774176735,0.010002000688940835
0.12,0.010002237721054925,0.010002238,0.010002211,0.010002237721054468,0.010002211102763104
0.121,0.010002473063644771,0.010002473063644744,0.010002443645821127,0.010002473063644267,0.010002443645896083
0.122,0.010002733157300691,0.010002733157300662,0.010002700645593797,0.010002733157300134,0.010002700645676635
0.123,0.010003020605086212,0.010003020605086179,0.010002984674113128,0.010003020605085596,0.010002984674204678
0.124,0.010003338283825054,0.010003338283825016,0.010003298573982815,0.010003338283824374,0.010003298574083996
0.125,0.010003689372891344,0.010003689372891304,0.010003645486758188,0.010003689372890593,0.010003645486870006
0.126,0.010004077386027384,0.010004077386027339,0.010004028884385521,0.010004077386026553,0.010004028884509101
0.127,0.010004506206507353,0.010004506206507304,0.010004452603947512,0.010004506206506435,0.010004452604084092
0.128,0.010004980125998738,0.010004980125998684,0.010004920886062488,0.010004980125997723,0.010004921
0.129,0.010005503887510299,0.010005503887510238,0.010005438417321544,0.010005503887509176,0.010005438
0.13,0.010006082732856194,0.010006082732856126,0.010006010377188169,0.010006082732854955,0.010006010377372528
0.131,0.010006722455111115,0.010006722455111042,0.010006642489829484,0.010006722455109744,0.010006642490033232
0.132,0.010007429,0.010007429456581058,0.010007341081397645,0.010007429456579625,0.010007341
0.133,0.010008210812870153,0.010008210812870063,0.010008113143334312,0.010008211,0.010008113143583172
0.134,0.010009074343682655,0.010009074343682556,0.010008966402331409,0.010009074343680806,0.010008966
0.135,0.010010028691071066,0.010010028691070955,0.010009909397647863,0.010010028691069022,0.010009909397951818
0.136,0.010011083405910063,0.010011083405909942,0.010010951566555576,0.010011083405907804,0.010010952
0.137,0.010012249043462684,0.010012249043462549,0.010012103338769032,0.010012249,0.010012103339140283
0.138,0.010013537268993754,0.010013537268993605,0.010013376,0.010013537268990996,0.010013376241213134
0.139,0.010014960974486566,0.010014960974486401,0.010014783011300486,0.010014960974483515,0.010014783011753934
0.14,0.010016534407629615,0.010016534407629432,0.010016337728487309,0.010016534407626246,0.010016337728988443
0.141,0.010018273,0.010018273314362511,0.010018055951021709,0.010018273314358986,0.010018055951575542
0.142,0.010020195096407123,0.010020195,0.010019954873652273,0.010020195096403006,0.010019954874264358
0.143,0.010022318985353941,0.010022318985353697,0.010022053499236365,0.010022318985349395,0.010022053499912817
0.144,0.010024666235050037,0.010024666235049764,0.010024372828838883,0.010024666235045011,0.010024372829586469
0.145,0.010027260334203437,0.010027260334203137,0.010026936071810209,0.010027260334197879,0.010026936072636428
0.146,0.010030127,0.010030127241331227,0.010029768877941592,0.010030127241325421,0.010029768878854694
0.147,0.010033295644398284,0.010033295644397918,0.010032899594016102,0.010033295644391498,0.0100329
0.148,0.010036797247731861,0.010036797247731457,0.010036359547316442,0.010036797247724362,0.010036359548431701
0.149,0.010040667089087116,0.010040667089086668,0.010040183358919125,0.010040667089078824,0.010040183360151656
0.15,0.010044943890015411,0.010044943890014917,0.010044409289900939,0.010044943890006253,0.010044409291263073
0.151,0.010049670443036927,0.01004967,0.010049079623910965,0.010049670443026803,0.010049079625416367
0.152,0.010054894039475567,0.010054894039474963,0.010054241089922648,0.010054894039464374,0.010054241091586345
0.153,0.010060666942220436,0.010060666942219769,0.010059945329379436,0.010060666942208075,0.010059945331218074
0.154,0.010067046908123573,0.010067046908122835,0.010066249412388012,0.010067046908109908,0.010066249414420027
0.155,0.010074097765235506,0.010074098,0.010073216408099094,0.010074098,0.010073216410344766
0.156,0.01008189,0.010081890050622247,0.010080916,0.010081890050606465,0.010080916017434341
0.157,0.010090502,0.010090501715112644,0.010089425257055477,0.010090501715095195,0.010089425259798225
0.158,0.010100018901968695,0.010100018901967595,0.010098829253615296,0.010100018901948307,0.010098829256646485
0.159,0.010110536807223267,0.010110537,0.010109222069070289,0.010110536807200747,0.010109222072420187
0.16,0.010122161,0.010122160630225025,0.010120707652355232,0.010122160630201476,0.010120707656057328
0.161,0.010135006623808703,0.010135006623807218,0.010133400874615603,0.010135006623781185,0.010133401
0.162,0.010149203,0.010149203,0.010147428675650542,0.010149203254448765,0.010147428680172096
0.163,0.010164892484129563,0.010164892484127748,0.010162931330429002,0.010164892484095963,0.010162931335425897
0.164,0.010182231,0.010182231185911784,0.010180063848197094,0.010182231185876647,0.010180063853719426
0.165,0.010201392708274654,0.010201392708272439,0.010198997517986553,0.010201392708233597,0.010198997524089396
0.166,0.010222568602530962,0.010222568602528513,0.010219921615756673,0.010222568602485615,0.010219922
0.167,0.010245971,0.010245970531018235,0.010243045289968243,0.010245970530970814,0.010243045297421698
0.168,0.010271832,0.010271832,0.010268599644109856,0.010271832,0.010268599652346718
0.169,0.010300413,0.010300412559725323,0.010296840036590527,0.010300412559667429,0.010296840045693118
0.17,0.010331996629161814,0.010331996629158161,0.010328049,0.010331996629094163,0.010328048630553656
0.171,0.010366900079220134,0.010366900079216097,0.010362537147975612,0.010366900079145354,0.010362537159092178
0.172,0.010405471,0.010405471,0.01040065,0.010405471,0.010400650078870498
0.173,0.010448096,0.010448096,0.010442768,0.010448096000916837,0.010442767951140517
0.174,0.010495199096008769,0.010495199,0.010489311209150927,0.010495199095907857,0.010489311224153017
0.175,0.010547250850554364,0.010547250850548345,0.010540744381255183,0.010547250850442913,0.010540744397833304
0.176,0.010604770565840057,0.010604770565833404,0.010597581,0.010604770565716867,0.010597580619770262
0.177,0.010668331903326509,0.010668331903319159,0.010660386736163914,0.010668331903190345,0.010660386756407923
0.178,0.010738569,0.010738569,0.010729788965252523,0.010738568545347951,0.010729788987622403
0.179,0.010816180439534315,0.01081618,0.010806478952808209,0.010816180439368103,0.010806479
0.18,0.010901940682456642,0.010901940682446714,0.010891220652122675,0.010901940682272931,0.010891220679436943
0.181,0.010996703111884784,0.010996703111873824,0.010984857808240912,0.010996703111681739,0.010984857838422082
0.182,0.011101411,0.011101410672519602,0.011088322,0.011101410672307493,0.011088322
0.183,0.011217104635064645,0.011217104635051267,0.011202642889790303,0.011217104634816828,0.011202642926638329
0.184,0.011344934750924669,0.011344934750909875,0.011328955986488917,0.011344934750650786,0.011328956027201914
0.185,0.011486170434169623,0.011486170434153292,0.011468515973815579,0.011486170433867189,0.011468516018798908
0.186,0.011642213069372678,0.011642213,0.011622708,0.011642213069038452,0.011622707789728235
0.187,0.011814609553067876,0.011814609553047943,0.011793059992669044,0.011814609552698526,0.011793060047576121
0.188,0.012005067185159384,0.012005067,0.011981259981217515,0.012005067184751571,0.011981260041877956
0.189,0.012215470036063571,0.012215470036039244,0.012189169679777474,0.012215470035612934,0.012189169746789871
0.19,0.012447896925068426,0.012447896925041526,0.012418843564027875,0.012447896924570488,0.012418843638054214
0.191,0.012704641155380954,0.012704641155351266,0.012672548126685695,0.012704641154831232,0.012672548208458307
0.192,0.012988232,0.012988232161428517,0.012952783285805005,0.012988232,0.012952783376127515
0.193,0.013301459234339215,0.013301459234302997,0.013262306,0.013301459,0.013262305950104771
0.194,0.013647398,0.013647397500401592,0.013604155217305269,0.013647397499700974,0.013604155327486031
0.195,0.014029436,0.014029436338692995,0.013981681,0.014029436,0.013981681605767706
0.196,0.01445131,0.014451310429282943,0.014398576168161547,0.014451310428428066,0.014398576302525869
0.197,0.014917133633556397,0.014917133633502534,0.014858905733198629,0.014917133632558291,0.014858905881562547
0.198,0.015431435910455905,0.015431436,0.015367148126031674,0.015431435909354552,0.015367148289834723
0.199,0.015999203,0.015999203476602632,0.015928233,0.015999203,0.015928232711929696
0.2,0.016625922415042012,0.016625922414969473,0.016547583,0.016625922,0.016547583
0.201,0.017317625930839162,0.017317625930759185,0.017231162991617106,0.017317626,0.017231163
0.202,0.018080945441628304,0.018080945,0.017985530503058653,0.018080945439993352,0.017985530746171263
0.203,0.018923166,0.018923165666221976,0.018817888,0.018923165664514945,0.018817888406786835
0.204,0.019852283848235265,0.019852284,0.019736144075835158,0.019852284,0.019736144
0.205,0.020877073,0.020877073204168744,0.020748974535155416,0.020877073,0.020748975
0.206,0.022007151,0.022007150634300695,0.021865890956077005,0.022007151,0.021865891
0.207,0.023253049,0.023253049,0.023097311397973774,0.023253048646720505,0.023097312
0.208,0.024626291,0.024626291376181372,0.024454636035973518,0.024626291,0.024454636473342947
0.209,0.026139474377726526,0.026139474377551555,0.025950327,0.026139474374484935,0.025950327
0.21,0.027806347862470625,0.027806347862277748,0.027597988677486904,0.027806347858901882,0.027597989
0.211,0.029641903,0.029641903,0.029412458325625015,0.029641903,0.029412458910238023
0.212,0.031662458,0.031662458,0.031409889,0.031662458,0.031409889427298596
0.213,0.033885751,0.033885751,0.033607839582215006,0.033885751,0.03360784
0.214,0.036331024,0.036331023640814246,0.036025364587291504,0.036331024,0.036025365
0.215,0.039019108443842744,0.039019108,0.038683098,0.039019108,0.038683099
0.216,0.041972510051465996,0.041972510051124255,0.041603334851593295,0.041972510045138224,0.041603335792241555
0.217,0.045215477379909816,0.045215477379534554,0.044810106,0.045215477,0.044810107497906836
0.218,0.048774066,0.048774066,0.048329242046486615,0.048774066,0.048329243
0.219,0.052676182,0.052676182,0.052188418,0.052676182,0.052188419
0.22,0.056951614,0.056951614445296395,0.056417185,0.056951614,0.056417187
0.221,0.061632027447633575,0.061632027,0.061046975824114606,0.061632027,0.061046977
0.222,0.066750934,0.066750934,0.066111071,0.066750934,0.066111072
0.223,0.072343622,0.072343622,0.071644536,0.072343622,0.071644538
0.224,0.078447036,0.078447036,0.077684109,0.078447036,0.077684111
0.225,0.085099598,0.085099598,0.084268028,0.085099598,0.08426803
0.226,0.09234097,0.09234097,0.091435798,0.09234097,0.0914358
0.227,0.10021173140470761,0.10021173140379687,0.099227886,0.1002117313878521,0.099227889
0.228,0.10875298422848835,0.10875298422750003,0.10768532762863593,0.10875298421019221,0.10768533034900317
0.229,0.11800585298365689,0.11800585298258623,0.11684924439264402,0.11800585296383126,0.11684924733963448
0.23,0.1280108928018965,0.12801089280073882,0.12676026282827813,0.12801089278047148,0.12676026601480447
0.231,0.13880739,0.1388073896181187,0.13745782752112928,0.13880738959624214,0.137457831
0.232,0.15043255425148308,0.1504325542501379,0.1489794086767206,0.15043255422657575,0.14897941237927492
0.233,0.16292061243269956,0.16292061243125455,0.1613596051646081,0.1629206124059587,0.16135960914196731
0.234,0.17630179871741497,0.1763017987158666,0.17462915043671673,0.17630179868875423,0.17462915469859047
0.235,0.1906012685682926,0.19060126856663798,0.18881383484216446,0.19060126853765708,0.18881383939647106
0.236,0.20583795032700394,0.20583795032524088,0.20393336511273108,0.20583795029437912,0.20393336996550773
0.237,0.22202336678786685,0.22202336678599402,0.22000018973617705,0.2220233667532016,0.2200001948911909
0.238,0.23916046433597238,0.2391604643339894,0.23701832714873092,0.23916046429925936,0.23701833260680713
0.239,0.25724249546083344,0.2572424954587411,0.25498224157683336,0.25724249542211813,0.25498224733583386
0.24,0.27625200715629505,0.2762520071540954,0.27387581820131507,0.2762520071155834,0.2738758242557961
0.241,0.296159992,0.2961599923989429,0.29367149425289796,0.29615999235859963,0.2936715005935051
0.242,0.3169252636836635,0.31692526368126134,0.3143296047809522,0.3169252636392061,0.3143296113945459
0.243,0.3384941055535154,0.3384941055510202,0.3357980003276757,0.33849410550732556,0.33579800719729685
0.244,0.3608002568364625,0.36080025683388195,0.35801198793424327,0.3608002567886812,0.35801199503865594
0.245,0.3837652621101639,0.38376526210750717,0.38089463645934873,0.3837652620609587,0.3808946437735424
0.246,0.40729921648867257,0.407299216,0.4043574721999723,0.407299216,0.4043574796954768
0.247,0.4313019083564576,0.4313019083536808,0.42830157188175605,0.4313019083050449,0.4283015795265096
0.248,0.4556643426606468,0.45566434265782846,0.4526190383815344,0.4556643426084501,0.45261904614079945
0.249,0.4802706043958495,0.4802706043930029,0.4771948216879359,0.4802706043431604,0.4771948295249894
0.25,0.505,0.5049999999971392,0.5019088255585211,0.5049999999470336,0.5019088334347267
0.251,0.5297293956041506,0.5297293956012897,0.5266382211626799,0.5297293955511704,0.5266382290388196
0.252,0.5543356573393532,0.5543356573365067,0.5512598746314423,0.5543356572866669,0.5512598824684959
0.253,0.5786980916435427,0.5786980916407242,0.5756527873644275,0.5786980915913649,0.5756527951237574
0.254,0.6027007835113275,0.6027007835085508,0.5997004470366182,0.602700783,0.599700455
0.255,0.6262347378898361,0.6262347378871136,0.6232929936011229,0.6262347378394484,0.6232930010966483
0.256,0.6491997431635377,0.649199743,0.6463291175127251,0.6491997431143554,0.6463291248269799
0.257,0.6715058944464846,0.6715058944439041,0.6687176255442628,0.6715058943987009,0.6687176326486359
0.258,0.6930747363163364,0.6930747363138413,0.6903786310904896,0.6930747362701203,0.6903786379601299
0.259,0.7138400075987541,0.7138400075963518,0.7112443486960497,0.7138400075542851,0.7112443553096988
0.26,0.7337479928437051,0.733747993,0.7312594946953593,0.733747993,0.7312595010359311
0.261,0.7527575045391666,0.7527575045369675,0.750381316,0.7527575044984365,0.750381322
0.262,0.7708395356640276,0.7708395356619357,0.768579282,0.7708395356253068,0.7685792875390867
0.263,0.7879766332121332,0.7879766332101508,0.7858344960248826,0.7879766331754263,0.7858345014829436
0.264,0.8041620496729962,0.8041620496711238,0.8021388726213086,0.8041620496383188,0.802138878
0.265,0.8193987314317075,0.8193987314299449,0.8174941462174334,0.8193987313990814,0.8174941510702641
0.266,0.8336982012825853,0.8336982012809311,0.8319107675564528,0.8336982012519581,0.8319107721107467
0.267,0.8470793875673007,0.8470793875657527,0.8454067392866074,0.847079388,0.8454067435484929
0.268,0.8595674457485173,0.8595674457470727,0.8580064384804276,0.8595674457217781,0.8580064424578311
0.269,0.8711926103806322,0.8711926103792874,0.8697394648058688,0.8711926103557343,0.8697394685084128
0.27,0.8819891071981039,0.8819891071968549,0.8806395450998619,0.8819891071749747,0.8806395485385377
0.271,0.8919941470163434,0.891994147,0.8907435170427198,0.891994147,0.8907435202292906
0.272,0.9012470157715119,0.9012470157704415,0.9000904071805003,0.9012470157516957,0.9000904101274826
0.273,0.9097882685952926,0.9097882685943045,0.9087206119954394,0.9097882685769958,0.9087206147158219
0.274,0.91765903,0.9176590304701066,0.9166751852394287,0.9176590304541662,0.9166751877462392
0.275,0.9249004017789689,0.9249004017781313,0.9239952303681245,0.9249004017634616,0.9239952326744572
0.276,0.9315529638600868,0.9315529638593172,0.9307213936023775,0.9315529638458366,0.9307213957212134
0.277,0.9376563775035737,0.9376563775028677,0.9368934508003697,0.9376563774904964,0.9368934527442859
0.278,0.9432490658601201,0.9432490658594732,0.9425499798175988,0.943249066,0.9425499815988359
0.279,0.9483679725523665,0.9483679725517743,0.9477281092177064,0.948367973,0.9477281108480742
0.28,0.953048386,0.9530483855536676,0.9524633339306907,0.9530483855441813,0.9524633354213862
0.281,0.957323818,0.9573238176078304,0.956789389,0.9573238175991701,0.9567893899648248
0.282,0.9612259344312031,0.9612259344307517,0.9607381698297697,0.9612259344228454,0.960738171
0.283,0.964784523,0.9647845226196783,0.9643396990977813,0.9647845226124661,0.9643397002311793
0.284,0.9680274899485339,0.9680274899481588,0.9676221190336632,0.9680274899415903,0.9676221200665314
0.285,0.9709808915561572,0.9709808915558156,0.9706117163562842,0.9709808915498318,0.9706117172969193
0.286,0.9736689763589028,0.973668976,0.9733329657595411,0.9736689763531442,0.9733329666156892
0.287,0.9761142487965074,0.9761142487962245,0.9758085897427005,0.9761142487912721,0.975808591
0.288,0.9783375417732308,0.9783375417729736,0.9780596301519537,0.9783375417684694,0.978059631
0.289,0.9803580973232634,0.9803580973230296,0.9801055278802471,0.9803580973189349,0.9801055285237888
0.29,0.9821936521375293,0.982193652,0.9819642077864171,0.9821936521335962,0.9819642083710318
0.291,0.9838605256222736,0.9838605256220806,0.9836521664372905,0.9838605256187041,0.9836521669681766
0.292,0.9853737086236597,0.9853737086234847,0.9851845607490394,0.9853737086204184,0.9851845612309843
0.293,0.9867469513506119,0.9867469513504529,0.9865752960102451,0.9867469513476697,0.9865752964476157
0.294,0.9879928493655685,0.9879928493654244,0.9878371121141539,0.9879928493629007,0.9878371125109637
0.295,0.9891229267957128,0.989122927,0.9889816671173579,0.9891229267932923,0.9889816674772846
0.296,0.9901477161517648,0.9901477161516463,0.9900196174826332,0.9901477161495692,0.9900196178090233
0.297,0.9910768343336805,0.991076834,0.9909606945612804,0.9910768343316911,0.9909606948571981
0.298,0.9919190545583717,0.9919190545582743,0.9918137770305933,0.9919190545565678,0.9918137772988382
0.299,0.9926823740691609,0.9926823740690727,0.9925869591305916,0.9926823740675257,0.9925869593737049
0.3,0.9933740775849581,0.9933740775848782,0.9932876146457361,0.9933740775834771,0.993287615
0.301,0.9940007965233316,0.9940007965232591,0.9939224566562642,0.9940007965219895,0.9939224568558725
0.302,0.994568564,0.9945685640894784,0.9944975931439747,0.9945685640883277,0.9944975933248063
0.303,0.9950828663664435,0.995082866,0.995018579,0.9950828663653424,0.9950185787458207
0.304,0.9955486895706682,0.9955486895706144,0.9954904616703106,0.9955486895696707,0.9954904618186741
0.305,0.9959705636612629,0.9959705636612142,0.9959178294000927,0.9959705636603592,0.9959178295344577
0.306,0.9963526024995585,0.9963526024995144,0.9963048476449112,0.9963526024987399,0.9963048477665879
0.307,0.9966985407656608,0.9966985407656208,0.9966552984825245,0.9966985407649199,0.9966552985927051
0.308,0.9970117678385387,0.9970117678385025,0.9969726144545434,0.9970117678378678,0.996972615
0.309,0.9972953588446191,0.9972953588445863,0.9972599099689627,0.9972953588440114,0.9972599100592845
0.31,0.9975521030749317,0.9975521030749019,0.9975200100462364,0.9975521030743819,0.99752001
0.311,0.9977845299639363,0.9977845299639094,0.9977554766028957,0.9977845299634385,0.9977554766769227
0.312,0.9979949328148405,0.9979949328148162,0.9979686324585545,0.9979949328143898,0.9979686325255663
0.313,0.9981853904469321,0.9981853904469101,0.9981615832429903,0.9981853904465242,0.9981615833036508
0.314,0.9983577869306273,0.9983577869306073,0.9983362373702284,0.9983577869302581,0.9983362374251359
0.315,0.9985138295658303,0.9985138295658122,0.9984943242364871,0.9985138295654961,0.9984943242861857
0.316,0.9986550652490754,0.9986550652490591,0.9986374107887214,0.9986550652487731,0.9986374108337048
0.317,0.9987828953649354,0.9987828953649206,0.9987669166004997,0.9987828953646617,0.998766917
0.318,0.9988985893274683,0.998898589,0.9988841275821939,0.9988985893272205,0.9988841276190419
0.319,0.9990032968881153,0.9990032968881032,0.9989902084430726,0.9990032968878911,0.998990208
0.32,0.9990980593175434,0.9990980593175324,0.9990862140138995,0.9990980593173404,0.999086214
0.321,0.9991838195604656,0.9991838195604558,0.9991730995301317,0.99918382,0.9991730995574458
0.322,0.9992614314545017,0.9992614314544928,0.9992517299677756,0.9992614314543354,0.9992517299924949
0.323,0.9993316680966735,0.9993316680966654,0.9993228885164277,0.9993316680965231,0.9993228885387979
0.324,0.999395229,0.9993952294341527,0.9993872842669975,0.9993952294340239,0.9993872842872414
0.325,0.9994527491494457,0.9994527491494392,0.9994455591850561,0.9994527491493225,0.999445559
0.326,0.9995048009039913,0.9995048009039853,0.9994982944346922,0.9995048009038798,0.9994982944512705
0.327,0.999551904,0.9995519039989865,0.9995460161121341,0.9995519039988912,0.9995460161271361
0.328,0.9995945285066639,0.9995945285066589,0.9995892004432204,0.9995945285065726,0.9995892004567963
0.329,0.9996330999207798,0.9996330999207752,0.9996282784940294,0.9996330999206972,0.9996282785063142
0.33,0.9996680033708383,0.9996680033708343,0.9996636404395938,0.9996680033707636,0.9996636404507103
0.331,0.9996995874402714,0.9996995874402678,0.9996956394316039,0.9996995874402038,0.9996956394416634
0.332,0.9997281676254596,0.9997281676254562,0.9997245951023215,0.9997281676253984,0.9997245951114242
0.333,0.999754029,0.999754029,0.9997507967385485,0.9997540294689236,0.9997507967467854
0.334,0.999777431,0.9997774313974663,0.9997745061564163,0.9997774313974189,0.9997745061638698
0.335,0.9997986072917253,0.9997986072917229,0.99979596,0.999798607,0.9997959603116955
0.336,0.9998177688140862,0.999817769,0.9998153736237982,0.9998177688140452,0.9998153736299009
0.337,0.9998351075158705,0.9998351075158685,0.9998329401781538,0.9998351075158334,0.9998329401836762
0.338,0.9998507967455209,0.999850797,0.9998488355918204,0.9998507967454874,0.9998488355968174
0.339,0.9998649933761913,0.9998649933761897,0.9998632187973626,0.9998649933761609,0.9998632188018842
0.34,0.9998778393697736,0.9998778393697721,0.9998762336205805,0.9998778393697461,0.9998762336246719
0.341,0.9998894631927767,0.9998894631927754,0.9998880102149056,0.9998894631927518,0.9998880102186076
0.342,0.9998999810980314,0.9998999810980301,0.9998986663598783,0.9998999810980088,0.9998986663632282
0.343,0.9999094982848863,0.9999094982848852,0.9999083086365329,0.999909498,0.9999083086395641
0.344,0.9999181099493769,0.9999181099493759,0.9999170334913188,0.9999181099493585,0.9999170334940616
0.345,0.9999259022347645,0.9999259022347636,0.999924928,0.9999259022347479,0.9999249282015756
0.346,0.9999329530918766,0.9999329530918758,0.9999320717347401,0.9999329530918615,0.9999320717369858
0.347,0.9999393330577795,0.9999393330577787,0.999938536,0.9999393330577658,0.999938536
0.348,0.9999451059605244,0.9999451059605238,0.9999443843476834,0.9999451059605121,0.999944384
0.349,0.99995033,0.9999503295569624,0.9999496766074101,0.9999503295569517,0.9999496766090737
0.35,0.9999550561099846,0.999955056,0.9999544652908586,0.9999550561099745,0.999954465
0.351,0.9999593329109129,0.9999593329109123,0.9999587983107985,0.9999593329109037,0.9999587983121605
0.352,0.9999632027522681,0.9999632027522677,0.9999627190221001,0.9999632027522599,0.9999627190233327
0.353,0.9999667043556016,0.9999667043556013,0.9999662666551863,0.9999667043555941,0.9999662666563015
0.354,0.9999698727586683,0.9999698727586679,0.9999694767082862,0.9999698727586616,0.9999694767092953
0.355,0.9999727396657965,0.9999727396657961,0.9999723813024065,0.9999727396657904,0.9999723813033196
0.356,0.9999753337649501,0.9999753337649498,0.9999750095025569,0.9999753337649445,0.99997501
0.357,0.999977681,0.9999776810146457,0.9999773876084348,0.999977681,0.9999773876091825
0.358,0.999979805,0.9999798049035927,0.9999795394174754,0.9999798049035885,0.9999795394181519
0.359,0.9999817266856373,0.9999817266856371,0.9999814864628824,0.9999817266856333,0.9999814864634946
0.36,0.9999834655923705,0.9999834655923703,0.9999832482290295,0.9999834655923668,0.9999832482295833
0.361,0.9999850390255134,0.9999850390255133,0.9999848423463712,0.9999850390255101,0.9999848423468722
0.362,0.9999864627310062,0.9999864627310061,0.9999862847678201,0.9999864627310032,0.9999862847682736
0.363,0.9999877509565372,0.9999877509565371,0.9999875899283464,0.9999877509565345,0.9999875899287567
0.364,0.9999889165940901,0.999988917,0.9999887708893964,0.9999889165940876,0.9999887708897677
0.365,0.999989971,0.9999899713089289,0.9999898394695745,0.9999899713089266,0.9999898394699105
0.366,0.9999909256563174,0.9999909256563173,0.9999908063628942,0.9999909256563154,0.9999908063631981
0.367,0.9999917891871298,0.9999917891871298,0.9999916812457786,0.9999917891871279,0.9999916812460536
0.368,0.9999925705434188,0.9999925705434188,0.9999924728738829,0.9999925705434172,0.9999924728741318
0.369,0.999993278,0.9999932775448889,0.9999931891697055,0.9999932775448875,0.9999931891699306
0.37,0.9999939172671438,0.9999939172671437,0.9999938373018622,0.9999939172671424,0.9999938373020659
0.371,0.9999944961124898,0.9999944961124898,0.9999944237568218,0.9999944961124886,0.9999944237570061
0.372,0.9999950198740012,0.9999950198740011,0.9999949544038125,0.9999950198740001,0.9999949544039792
0.373,0.9999954937934926,0.9999954937934926,0.9999954345535563,0.9999954937934916,0.9999954345537073
0.374,0.9999959226139725,0.9999959226139724,0.9999958690114127,0.9999959226139716,0.9999958690115492
0.375,0.9999963106271087,0.9999963106271087,0.9999962621254668,0.9999963106271079,0.9999962621255905
0.376,0.999996662,0.9999966617161749,0.9999966178300419,0.9999966617161742,0.9999966178301536
0.377,0.9999969793949138,0.9999969793949138,0.9999969396850716,0.9999969793949132,0.9999969396851728
0.378,0.9999972668426992,0.9999972668426992,0.9999972309117261,0.9999972668426986,0.9999972309118177
0.379,0.9999975269363551,0.9999975269363551,0.9999974944246482,0.9999975269363546,0.9999974944247312
0.38,0.9999977622789451,0.9999977622789451,0.9999977328611215,0.9999977622789445,0.9999977328611964
0.381,0.999997975,0.999997975,0.9999979486074634,0.9999979752258226,0.9999979486075312
0.382,0.9999981679082048,0.9999981679082048,0.9999981438229071,0.9999981679082044,0.9999981438229686
0.383,0.9999983422544986,0.9999983422544986,0.99999832,0.9999983422544982,0.9999983204612675
0.384,0.9999985000096017,0.9999985000096017,0.9999984802902139,0.9999985000096013,0.9999984802902642
0.385,0.9999986427523652,0.9999986427523652,0.9999986249095197,0.9999986427523648,0.9999986249095653
0.386,0.9999987719113943,0.9999987719113943,0.9999987557665158,0.9999987719113941,0.999998756
0.387,0.9999988887793457,0.9999988887793457,0.9999988741708518,0.9999988887793455,0.9999988741708892
0.388,0.9999989945258649,0.9999989945258649,0.9999989813075502,0.9999989945258647,0.9999989813075838
0.389,0.9999990902092918,0.9999990902092918,0.9999990782488635,0.9999990902092917,0.999999078
0.39,0.9999991767872525,0.9999991767872525,0.9999991659650074,0.9999991767872524,0.9999991659650349
0.391,0.9999992551262442,0.9999992551262442,0.9999992453338703,0.999999255,0.9999992453338953
0.392,0.9999993260103058,0.9999993260103058,0.9999993171497982,0.9999993260103057,0.9999993171498207
0.393,0.9999993901488657,0.9999993901488657,0.9999993821315458,0.9999993901488656,0.9999993821315663
0.394,0.9999994481838421,0.9999994481838422,0.9999994409294701,0.999999448,0.9999994409294886
0.395,0.9999995006960659,0.999999501,0.9999994941320379,0.9999995006960659,0.9999994941320547
0.396,0.9999995482110957,0.9999995482110957,0.9999995422717171,0.9999995482110957,0.9999995422717322
0.397,0.9999995912044767,0.9999995912044767,0.999999586,0.9999995912044766,0.9999995858303178
0.398,0.9999996301064997,0.9999996301064997,0.9999996252437469,0.9999996301064996,0.9999996252437593
0.399,0.9999996653065083,0.9999996653065083,0.9999996609065073,0.9999996653065082,0.9999996609065185
0.4,0.9999996971567953,0.9999996971567953,0.9999996931755094,0.9999996971567953,0.9999996931755195
0.401,0.9999997259761286,0.9999997259761286,0.9999997223737119,0.9999997259761285,0.9999997223737211
0.402,0.9999997520529412,0.9999997520529412,0.9999997487933397,0.9999997520529412,0.999999749
0.403,0.9999997756482182,0.9999997756482182,0.9999997726988087,0.9999997756482181,0.9999997726988161
0.404,0.9999997969981087,0.9999997969981087,0.9999997943293725,0.9999997969981087,0.9999997943293791
0.405,0.9999998163162892,0.9999998163162892,0.9999998139015166,0.9999998163162892,0.9999998139015228
0.406,0.9999998337961024,0.9999998337961024,0.9999998316111257,0.9999998337961024,0.9999998316111314
0.407,0.99999985,0.99999985,0.9999998476354434,0.99999985,0.9999998476354484
0.408,0.9999998639237536,0.9999998639237536,0.9999998621348459,0.9999998639237536,0.9999998621348505
0.409,0.9999998768731191,0.9999998768731191,0.9999998752544483,0.9999998768731191,0.9999998752544526
0.41,0.9999998885901895,0.9999998885901895,0.9999998871255558,0.9999998885901895,0.9999998871255594
0.411,0.9999998991922336,0.9999998991922336,0.9999998978669781,0.9999998991922336,0.9999998978669815
0.412,0.9999999087853602,0.9999999087853602,0.9999999075862194,0.9999999087853602,0.9999999075862225
0.413,0.999999917,0.999999917,0.9999999163805525,0.999999917,0.9999999163805554
0.414,0.999999925,0.999999925,0.9999999243379946,0.999999925,0.999999924
0.415,0.9999999324265313,0.9999999324265313,0.9999999315381859,0.9999999324265313,0.9999999315381881
0.416,0.9999999388569967,0.9999999388569967,0.9999999380531885,0.9999999388569967,0.9999999380531905
0.417,0.9999999446755222,0.9999999446755222,0.9999999439482066,0.9999999446755222,0.9999999439482083
0.418,0.9999999499403421,0.9999999499403421,0.9999999492822397,0.9999999499403421,0.9999999492822413
0.419,0.9999999547041482,0.9999999547041482,0.9999999541086724,0.9999999547041482,0.9999999541086739
0.42,0.9999999590146182,0.9999999590146182,0.9999999584758095,0.9999999590146182,0.9999999584758109
0.421,0.9999999629148929,0.9999999629148929,0.9999999624273587,0.9999999629148929,0.9999999624273598
0.422,0.9999999664440072,0.9999999664440072,0.999999966,0.9999999664440072,0.9999999660028691
0.423,0.9999999696372821,0.9999999696372821,0.9999999692381227,0.9999999696372822,0.9999999692381237
0.424,0.9999999725266766,0.9999999725266766,0.9999999721655023,0.9999999725266767,0.9999999721655032
0.425,0.9999999751411089,0.9999999751411089,0.9999999748143049,0.9999999751411089,0.9999999748143058
0.426,0.9999999775067452,0.9999999775067452,0.9999999772110406,0.9999999775067452,0.9999999772110414
0.427,0.9999999796472613,0.9999999796472613,0.9999999793796969,0.9999999796472613,0.9999999793796974
0.428,0.9999999815840804,0.9999999815840804,0.9999999813419781,0.9999999815840804,0.9999999813419786
0.429,0.9999999833365869,0.9999999833365869,0.9999999831175236,0.9999999833365869,0.9999999831175241
0.43,0.9999999849223203,0.9999999849223203,0.9999999847241037,0.9999999849223203,0.9999999847241042
0.431,0.9999999863571513,0.9999999863571513,0.9999999861777974,0.9999999863571513,0.9999999861777978
0.432,0.999999988,0.999999988,0.9999999874931539,0.999999988,0.9999999874931543
0.433,0.999999989,0.999999989,0.9999999886833375,0.999999989,0.999999989
0.434,0.9999999898931289,0.9999999898931289,0.9999999897602603,0.9999999898931289,0.9999999897602606
0.435,0.9999999908549249,0.9999999908549249,0.9999999907347004,0.9999999908549249,0.9999999907347007
0.436,0.9999999917251937,0.9999999917251937,0.9999999916164102,0.9999999917251937,0.9999999916164104
0.437,0.9999999925126459,0.9999999925126459,0.9999999924142144,0.9999999925126459,0.9999999924142147
0.438,0.9999999932251616,0.9999999932251616,0.9999999931360972,0.9999999932251616,0.9999999931360973
0.439,0.9999999938698727,0.9999999938698727,0.9999999937892838,0.9999999938698727,0.9999999937892841
0.44,0.9999999944532315,0.9999999944532315,0.9999999943803116,0.9999999944532315,0.9999999943803118
0.441,0.9999999949810764,0.9999999949810764,0.9999999949150958,0.9999999949810764,0.999999995
0.442,0.9999999954586901,0.9999999954586901,0.9999999953989884,0.9999999954586901,0.9999999953989885
0.443,0.999999996,0.999999996,0.9999999958368326,0.999999996,0.9999999958368327
0.444,0.9999999962818901,0.9999999962818901,0.9999999962330105,0.9999999962818901,0.9999999962330106
0.445,0.9999999966357148,0.9999999966357148,0.9999999965914868,0.9999999966357148,0.9999999965914869
0.446,0.9999999969558689,0.9999999969558689,0.9999999969158497,0.9999999969558689,0.9999999969158497
0.447,0.9999999972455562,0.9999999972455562,0.9999999972093453,0.9999999972455562,0.9999999972093454
0.448,0.9999999975076763,0.9999999975076763,0.9999999974749113,0.9999999975076763,0.9999999974749114
0.449,0.9999999977448523,0.9999999977448523,0.9999999977152053,0.9999999977448523,0.9999999977152053
0.45,0.9999999979594578,0.9999999979594578,0.9999999979326322,0.9999999979594578,0.9999999979326322
0.451,0.9999999981536413,0.9999999981536413,0.9999999981293684,0.9999999981536413,0.9999999981293685
0.452,0.9999999983293454,0.9999999983293454,0.9999999983073824,0.9999999983293454,0.9999999983073824
0.453,0.9999999984883293,0.9999999984883293,0.9999999984684563,0.9999999984883293,0.9999999984684564
0.454,0.9999999986321837,0.9999999986321837,0.9999999986142019,0.9999999986321837,0.999999999
0.455,0.9999999987623487,0.9999999987623487,0.999999999,0.9999999987623487,0.9999999987460781
0.456,0.9999999988801267,0.9999999988801267,0.9999999988654045,0.9999999988801267,0.9999999988654045
0.457,0.9999999989866968,0.9999999989866968,0.9999999989733755,0.9999999989866968,0.9999999989733755
0.458,0.9999999990831253,0.9999999990831253,0.9999999990710717,0.9999999990831253,0.9999999990710717
0.459,0.9999999991703775,0.9999999991703775,0.999999999,0.9999999991703775,0.999999999
0.46,0.9999999992493265,0.9999999992493265,0.9999999992394578,0.9999999992493265,0.9999999992394579
0.461,0.9999999993207624,0.9999999993207624,0.9999999993118329,0.9999999993207624,0.999999999
0.462,0.9999999993854004,0.9999999993854004,0.9999999993773208,0.9999999993854004,0.9999999993773208
0.463,0.9999999994438873,0.9999999994438873,0.9999999994365765,0.9999999994438873,0.9999999994365765
0.464,0.9999999994968084,0.9999999994968084,0.9999999994901932,0.9999999994968084,0.9999999994901934
0.465,0.9999999995446937,0.9999999995446937,1,0.9999999995446937,1
0.466,0.9999999995880217,0.9999999995880217,0.9999999995826057,0.9999999995880217,0.9999999995826057
0.467,0.9999999996272266,0.9999999996272266,1,0.9999999996272266,1
0.468,0.9999999996627007,0.9999999996627007,0.9999999996582665,0.9999999996627007,0.9999999996582665
0.469,1,1,0.9999999996907868,1,0.9999999996907868
0.47,0.9999999997238426,0.9999999997238426,0.9999999997202121,0.9999999997238426,0.9999999997202121
0.471,0.9999999997501225,0.9999999997501225,0.9999999997468376,0.9999999997501225,0.9999999997468375
0.472,0.9999999997739014,0.9999999997739014,1,0.9999999997739014,0.9999999997709291
0.473,0.9999999997954175,0.9999999997954175,1,0.9999999997954175,1
0.474,0.9999999998148863,0.9999999998148863,0.9999999998124527,0.9999999998148863,0.9999999998124527
0.475,0.9999999998325021,0.9999999998325021,0.9999999998303002,0.9999999998325021,0.9999999998303001
0.476,0.9999999998484416,0.9999999998484416,0.9999999998464492,0.9999999998484416,0.9999999998464492
0.477,0.9999999998628643,0.9999999998628643,0.9999999998610614,0.9999999998628643,0.9999999998610615
0.478,0.9999999998759146,0.9999999998759146,0.9999999998742833,0.9999999998759146,0.9999999998742832
0.479,0.9999999998877228,0.9999999998877228,0.9999999998862468,0.9999999998877228,0.9999999998862469
0.48,0.9999999998984074,0.9999999998984074,0.9999999998970718,0.9999999998984074,0.9999999998970719
0.481,0.9999999999080752,0.9999999999080752,0.9999999999068667,0.9999999999080752,0.9999999999068667
0.482,1,1,0.9999999999157295,1,0.9999999999157295
0.483,0.9999999999247383,0.9999999999247383,0.9999999999237489,0.9999999999247383,0.9999999999237489
0.484,0.9999999999319005,0.9999999999319005,0.9999999999310052,0.9999999999319005,0.9999999999310052
0.485,0.9999999999383808,0.9999999999383808,0.9999999999375708,0.9999999999383808,0.9999999999375708
0.486,0.9999999999442449,0.9999999999442449,1,0.9999999999442449,0.9999999999435119
0.487,0.9999999999495506,0.9999999999495506,0.9999999999488873,0.9999999999495506,0.9999999999488874
0.488,0.9999999999543515,0.9999999999543515,0.9999999999537514,0.9999999999543515,0.9999999999537513
0.489,0.9999999999586955,0.9999999999586955,0.9999999999581526,0.9999999999586955,0.9999999999581526
0.49,0.9999999999626261,0.9999999999626261,0.9999999999621347,0.9999999999626261,0.9999999999621347
0.491,0.9999999999661827,0.9999999999661827,0.9999999999657382,0.9999999999661827,0.9999999999657382
0.492,0.9999999999694009,0.9999999999694009,0.9999999999689986,0.9999999999694009,0.9999999999689986
0.493,0.9999999999723127,0.9999999999723127,0.9999999999719488,0.9999999999723127,0.9999999999719488
0.494,0.9999999999749475,0.9999999999749475,0.9999999999746182,0.9999999999749475,0.9999999999746182
0.495,0.9999999999773317,0.9999999999773317,0.9999999999770337,0.9999999999773317,0.9999999999770337
0.496,0.9999999999794889,0.9999999999794889,0.9999999999792192,0.9999999999794889,0.9999999999792192
0.497,0.9999999999814407,0.9999999999814407,0.9999999999811968,0.9999999999814407,0.9999999999811968
0.498,0.9999999999832068,0.9999999999832068,0.9999999999829859,0.9999999999832068,0.9999999999829859
0.499,0.9999999999848048,0.9999999999848048,0.9999999999846051,0.9999999999848048,0.9999999999846051
0.5,0.9999999999862509,0.9999999999862509,0.9999999999860701,0.9999999999862509,0.9999999999860701
0.501,0.9999999999848049,0.9999999999848049,0.9999999999849857,0.9999999999848049,0.9999999999849857
0.502,0.9999999999832069,0.9999999999832069,0.9999999999834066,0.9999999999832069,0.9999999999834066
0.503,0.9999999999814407,0.9999999999814407,0.9999999999816616,0.9999999999814407,0.9999999999816616
0.504,0.9999999999794889,0.9999999999794889,0.9999999999797328,0.9999999999794889,0.9999999999797328
0.505,0.9999999999773316,0.9999999999773316,0.9999999999776013,0.9999999999773316,0.9999999999776013
0.506,0.9999999999749476,0.9999999999749476,0.9999999999752456,0.9999999999749476,0.9999999999752456
0.507,0.9999999999723128,0.9999999999723128,0.9999999999726422,0.9999999999723128,0.9999999999726422
0.508,0.9999999999694009,0.9999999999694009,0.9999999999697649,0.9999999999694009,0.9999999999697649
0.509,0.9999999999661827,0.9999999999661827,0.9999999999665851,0.9999999999661827,0.9999999999665851
0.51,0.9999999999626261,0.9999999999626261,0.9999999999630707,0.9999999999626261,0.9999999999630707
0.511,0.9999999999586955,0.9999999999586955,0.9999999999591869,0.9999999999586955,0.9999999999591869
0.512,0.9999999999543515,0.9999999999543515,0.9999999999548945,0.9999999999543515,0.9999999999548945
0.513,0.9999999999495506,0.9999999999495506,0.9999999999501508,0.9999999999495506,0.9999999999501508
0.514,0.9999999999442448,0.9999999999442448,0.9999999999449081,0.9999999999442448,0.9999999999449081
0.515,1,1,0.9999999999391139,1,1
0.516,0.9999999999319005,0.9999999999319005,0.9999999999327105,0.9999999999319005,0.9999999999327105
0.517,0.9999999999247383,0.9999999999247383,0.9999999999256336,0.9999999999247383,0.9999999999256336
0.518,1,1,0.9999999999178124,1,0.9999999999178124
0.519,0.9999999999080752,0.9999999999080752,0.9999999999091687,0.9999999999080752,0.9999999999091687
0.52,0.9999999998984074,0.9999999998984074,0.9999999998996159,0.9999999998984074,0.9999999998996159
0.521,0.9999999998877228,0.9999999998877228,0.9999999998890584,0.9999999998877228,0.9999999998890584
0.522,0.9999999998759145,0.9999999998759145,0.9999999998773905,0.9999999998759145,0.9999999998773906
0.523,0.9999999998628644,0.9999999998628644,0.9999999998644956,0.9999999998628644,0.9999999998644957
0.524,0.9999999998484417,0.9999999998484417,0.9999999998502445,0.9999999998484417,0.9999999998502445
0.525,0.9999999998325021,0.9999999998325021,0.9999999998344946,0.9999999998325021,0.9999999998344945
0.526,0.9999999998148862,0.9999999998148862,0.9999999998170882,0.9999999998148862,0.9999999998170882
0.527,0.9999999997954176,0.9999999997954176,0.9999999997978513,0.9999999997954176,0.9999999997978513
0.528,0.9999999997739015,0.9999999997739015,1,0.9999999997739015,0.9999999997765912
0.529,0.9999999997501225,0.9999999997501225,1,0.9999999997501225,0.9999999997530948
0.53,0.9999999997238427,0.9999999997238427,0.9999999997271276,0.9999999997238427,0.9999999997271277
0.531,0.9999999996947989,0.9999999996947989,0.9999999996984295,0.9999999996947989,0.9999999996984293
0.532,0.9999999996627007,0.9999999996627007,0.9999999996667129,0.9999999996627007,0.9999999996667129
0.533,0.9999999996272266,0.9999999996272266,0.9999999996316609,0.9999999996272266,0.9999999996316609
0.534,0.9999999995880217,0.9999999995880217,0.9999999995929223,0.9999999995880217,0.9999999995929223
0.535,0.9999999995446935,0.9999999995446935,0.9999999995501095,0.9999999995446935,0.9999999995501095
0.536,0.9999999994968085,0.9999999994968085,0.9999999995027942,0.9999999994968085,0.9999999995027942
0.537,0.9999999994438874,0.9999999994438874,0.9999999994505026,0.9999999994438874,0.9999999994505026
0.538,0.9999999993854005,0.9999999993854005,0.9999999993927113,0.9999999993854005,0.9999999993927114
0.539,0.9999999993207626,0.9999999993207626,0.9999999993288423,0.9999999993207626,0.9999999993288422
0.54,0.9999999992493265,0.9999999992493265,0.999999999,0.9999999992493265,0.999999999
0.541,0.9999999991703775,0.9999999991703775,0.9999999991802462,0.9999999991703775,0.9999999991802461
0.542,0.9999999990831253,0.9999999990831253,0.9999999990940318,0.9999999990831253,0.9999999990940318
0.543,0.9999999989866968,0.9999999989866968,0.9999999989987504,0.9999999989866968,0.9999999989987504
0.544,0.9999999988801268,0.9999999988801268,0.999999999,0.9999999988801268,0.999999999
0.545,0.9999999987623487,0.9999999987623487,0.9999999987770709,0.9999999987623487,0.9999999987770709
0.546,0.9999999986321837,0.9999999986321837,0.9999999986484543,0.9999999986321837,0.9999999986484542
0.547,0.9999999984883292,0.9999999984883292,0.999999999,0.9999999984883292,0.999999999
0.548,0.9999999983293455,0.9999999983293455,0.9999999983492185,0.9999999983293455,0.9999999983492185
0.549,0.9999999981536412,0.9999999981536412,0.9999999981756041,0.9999999981536412,0.9999999981756041
0.55,0.9999999979594579,0.9999999979594579,0.9999999979837308,0.9999999979594579,0.9999999979837307
0.551,0.9999999977448523,0.9999999977448523,0.999999998,0.9999999977448523,0.9999999977716779
0.552,0.9999999975076763,0.9999999975076763,0.9999999975373233,0.9999999975076763,0.9999999975373233
0.553,0.9999999972455563,0.9999999972455563,0.9999999972783213,0.9999999972455563,0.9999999972783212
0.554,0.9999999969558689,0.9999999969558689,0.9999999969920799,0.9999999969558689,0.9999999969920798
0.555,0.9999999966357148,0.9999999966357148,0.999999997,0.9999999966357148,0.999999997
0.556,0.999999996,0.999999996,0.9999999963261181,0.999999996,0.9999999963261179
0.557,0.9999999958908529,0.9999999958908529,0.9999999959397324,0.9999999958908529,0.9999999959397324
0.558,0.9999999954586901,0.9999999954586901,0.9999999955127105,0.9999999954586901,0.9999999955127103
0.559,0.9999999949810764,0.9999999949810764,0.9999999950407782,0.9999999949810764,0.999999995
0.56,0.9999999944532315,0.9999999944532315,0.9999999945192122,0.9999999944532315,0.999999995
0.561,0.9999999938698728,0.9999999938698728,0.9999999939427927,0.9999999938698728,0.9999999939427925
0.562,0.9999999932251618,0.9999999932251618,0.9999999933057506,0.9999999932251618,0.9999999933057504
0.563,0.9999999925126458,0.9999999925126458,0.9999999926017102,0.9999999925126458,0.9999999926017101
0.564,0.9999999917251938,0.9999999917251938,0.9999999918236253,0.9999999917251938,0.9999999918236251
0.565,0.999999991,0.999999991,0.9999999909637086,0.999999991,0.9999999909637083
0.566,0.99999999,0.99999999,0.9999999900133535,0.99999999,0.9999999900133532
0.567,0.999999989,0.999999989,0.9999999889630486,0.999999989,0.9999999889630483
0.568,0.9999999876554398,0.9999999876554398,0.9999999878022824,0.9999999876554398,0.999999988
0.569,0.9999999863571511,0.9999999863571511,0.9999999865194372,0.9999999863571511,0.9999999865194369
0.57,0.9999999849223202,0.9999999849223202,0.9999999851016741,0.9999999849223202,0.9999999851016736
0.571,0.9999999833365869,0.9999999833365869,0.9999999835348036,0.9999999833365869,0.999999984
0.572,0.9999999815840804,0.9999999815840804,0.9999999818031438,0.9999999815840804,0.9999999818031432
0.573,0.9999999796472614,0.9999999796472614,0.9999999798893637,0.9999999796472614,0.9999999798893632
0.574,0.9999999775067452,0.9999999775067452,0.9999999777743097,0.9999999775067452,0.999999978
0.575,0.9999999751411089,0.9999999751411089,0.9999999754368135,0.9999999751411089,0.9999999754368127
0.576,0.9999999725266767,0.9999999725266767,0.9999999728534807,0.9999999725266768,0.9999999728534799
0.577,0.9999999696372821,0.9999999696372821,0.9999999699984564,0.9999999696372822,0.9999999699984555
0.578,0.9999999664440073,0.9999999664440073,0.9999999668431667,0.9999999664440075,0.9999999668431657
0.579,0.9999999629148929,0.9999999629148929,0.9999999633560323,0.999999963,0.999999963
0.58,0.9999999590146182,0.9999999590146182,0.9999999595021526,0.9999999590146182,0.9999999595021514
0.581,0.9999999547041483,0.9999999547041483,0.999999955,0.9999999547041483,0.9999999552429556
0.582,0.9999999499403421,0.9999999499403421,0.9999999505358179,0.9999999499403421,0.9999999505358164
0.583,0.9999999446755223,0.9999999446755223,0.9999999453336248,0.9999999446755223,0.9999999453336231
0.584,0.9999999388569966,0.9999999388569966,0.9999999395843123,0.9999999388569966,0.9999999395843104
0.585,0.9999999324265312,0.9999999324265312,0.9999999332303393,0.9999999324265312,0.9999999332303373
0.586,0.999999925,0.999999925,0.9999999262081134,0.999999925,0.9999999262081112
0.587,0.999999917,0.999999917,0.9999999184473535,0.9999999174655801,0.999999918
0.588,0.9999999087853602,0.9999999087853602,0.9999999098703877,0.9999999087853603,0.9999999098703849
0.589,0.9999998991922338,0.9999998991922338,0.9999999003913745,0.9999998991922338,0.9999999003913715
0.59,0.9999998885901895,0.9999998885901895,0.9999998899154451,0.9999998885901895,0.9999998899154416
0.591,0.999999877,0.999999877,0.9999998783377527,0.999999877,0.9999998783377491
0.592,0.9999998639237536,0.9999998639237536,0.9999998655424244,0.9999998639237537,0.9999998655424202
0.593,0.9999998496124921,0.9999998496124921,0.9999998514013999,0.9999998496124922,0.9999998514013952
0.594,0.9999998337961025,0.9999998337961025,0.9999998357731512,0.9999998337961025,0.9999998357731461
0.595,0.9999998163162892,0.9999998163162892,0.9999998185012658,0.9999998163162893,0.9999998185012603
0.596,0.9999997969981086,0.9999997969981086,0.9999997994128812,0.9999997969981087,0.9999997994128751
0.597,0.9999997756482182,0.9999997756482182,0.9999997783169545,0.9999997756482182,0.9999997783169476
0.598,0.9999997520529412,0.9999997520529412,0.9999997550023509,0.9999997520529413,0.9999997550023433
0.599,0.9999997259761286,0.9999997259761286,0.9999997292357302,0.9999997259761286,0.9999997292357219
0.6,0.9999996971567954,0.9999996971567954,0.9999997007592121,0.9999996971567955,0.9999997007592029
0.601,0.9999996653065082,0.9999996653065082,0.999999669,0.9999996653065082,0.9999996692877839
0.602,0.9999996301064996,0.9999996301064996,0.9999996345065006,0.9999996301064997,0.9999996345064894
0.603,0.9999995912044767,0.9999995912044767,0.9999995960672295,0.9999995912044768,0.9999995960672172
0.604,0.9999995482110957,0.9999995482110957,0.9999995535852684,0.9999995482110958,0.9999995535852547
0.605,0.9999995006960659,0.999999501,0.9999995066354446,0.999999501,0.9999995066354295
0.606,0.999999448,0.9999994481838421,0.999999455,0.9999994481838422,0.9999994547478532
0.607,0.9999993901488659,0.99999939,0.9999993974032378,0.9999993901488661,0.9999993974032194
0.608,0.9999993260103058,0.9999993260103059,0.9999993340276259,0.9999993260103059,0.9999993340276054
0.609,0.9999992551262442,0.9999992551262442,0.9999992639867519,0.9999992551262443,0.9999992639867293
0.61,0.9999991767872526,0.9999991767872526,0.9999991865796265,0.9999991767872528,0.9999991865796015
0.611,0.9999990902092918,0.9999990902092918,0.9999991010315369,0.99999909,0.9999991010315094
0.612,0.9999989945258649,0.9999989945258649,0.9999990064862934,0.9999989945258652,0.9999990064862627
0.613,0.9999988887793457,0.9999988887793457,0.9999989019976605,0.999998889,0.999998902
0.614,0.9999987719113943,0.9999987719113943,0.9999987865198883,0.9999987719113946,0.999998787
0.615,0.9999986427523652,0.9999986427523652,0.9999986588972437,0.9999986427523654,0.9999986588972027
0.616,0.9999985000096017,0.9999985000096018,0.9999985178524471,0.9999985,0.9999985178524017
0.617,0.9999983422544986,0.9999983422544987,0.9999983619738864,0.9999983422544989,0.9999983619738362
0.618,0.9999981679082048,0.9999981679082048,0.9999981897014915,0.9999981679082052,0.9999981897014361
0.619,0.9999979752258229,0.9999979752258229,0.9999979993111207,0.9999979752258233,0.9999979993110593
0.62,0.9999977622789451,0.9999977622789451,0.9999977888973047,0.9999977622789455,0.9999977888972369
0.621,0.9999975269363552,0.9999975269363554,0.9999975563541789,0.9999975269363558,0.9999975563541039
0.622,0.9999972668426993,0.9999972668426994,0.9999972993544062,0.9999972668426999,0.9999972993543234
0.623,0.9999969793949138,0.9999969793949138,0.9999970153258869,0.9999969793949144,0.9999970153257954
0.624,0.999996662,0.999996662,0.9999967014260173,0.9999966617161756,0.999996701
0.625,0.9999963106271087,0.9999963106271088,0.9999963545132418,0.9999963106271095,0.9999963545131301
0.626,0.9999959226139726,0.9999959226139726,0.9999959711156146,0.9999959226139735,0.9999959711154909
0.627,0.9999954937934926,0.9999954937934927,0.9999955473960525,0.9999954937934936,0.9999955473959159
0.628,0.9999950198740013,0.9999950198740013,0.9999950791139376,0.9999950198740023,0.9999950791137866
0.629,0.9999944961124897,0.9999944961124898,0.9999945615826784,0.9999944961124908,0.9999945615825117
0.63,0.9999939172671438,0.9999939172671438,0.9999939896228118,0.999993917,0.9999939896226275
0.631,0.9999932775448889,0.999993278,0.9999933575101705,0.9999932775448903,0.9999933575099668
0.632,0.9999925705434188,0.999992571,0.9999926589186023,0.9999925705434203,0.9999926589183772
0.633,0.9999917891871298,0.9999917891871299,0.9999918868566657,0.9999917891871315,0.9999918868564168
0.634,0.9999909256563173,0.9999909256563174,0.9999910335976685,0.9999909256563192,0.9999910335973935
0.635,0.999989971,0.9999899713089291,0.9999900906023522,0.999989971,0.9999900906020482
0.636,0.999988917,0.9999889165940902,0.9999890484334444,0.9999889165940923,0.9999890484331085
0.637,0.9999877509565374,0.9999877509565376,0.999987897,0.9999877509565398,0.9999878966608599
0.638,0.9999864627310062,0.9999864627310063,0.9999866237591971,0.999986463,0.9999866237587869
0.639,0.9999850390255134,0.9999850390255136,0.9999852169886995,0.9999850390255165,0.999985217
0.64,0.9999834655923704,0.9999834655923706,0.9999836622715127,0.9999834655923738,0.9999836622710115
0.641,0.9999817266856373,0.9999817266856376,0.9999819440489783,0.9999817266856411,0.9999819440484246
0.642,0.9999798049035928,0.9999798049035931,0.9999800451263477,0.9999798049035971,0.9999800451257357
0.643,0.999977681,0.9999776810146462,0.9999779465007635,0.9999776810146506,0.9999779465000872
0.644,0.999975334,0.9999753337649503,0.9999756271711612,0.9999753337649551,0.9999756271704136
0.645,0.9999727396657966,0.9999727396657968,0.9999730639281897,0.9999727396658021,0.9999730639273635
0.646,0.9999698727586684,0.9999698727586688,0.9999702311220584,0.9999698727586745,0.9999702311211454
0.647,0.9999667043556018,0.9999667043556022,0.9999671,0.9999667043556085,0.9999671004049748
0.648,0.9999632027522681,0.9999632027522685,0.9999636404526835,0.9999632027522757,0.9999636404515684
0.649,0.9999593329109129,0.9999593329109133,0.9999598166410809,0.9999593329109212,0.9999598166398485
0.65,0.9999550561099846,0.9999550561099851,0.999955591,0.9999550561099938,0.999955591
0.651,0.9999503295569631,0.9999503295569636,0.99995092,0.9999503295569732,0.9999509203745837
0.652,0.9999451059605244,0.999945106,0.9999457589100774,0.9999451059605357,0.9999457589084136
0.653,0.9999393330577796,0.9999393330577803,0.9999400546706205,0.9999393330577919,0.999940055
0.654,0.9999329530918765,0.9999329530918772,0.999933751,0.9999329530918902,0.999933751
0.655,0.9999259022347645,0.9999259022347653,0.999926784,0.9999259022347796,0.9999267835896553
0.656,0.9999181099493768,0.9999181099493777,0.9999190839850475,0.9999181099493935,0.9999190839825657
0.657,0.9999094982848864,0.9999094982848874,0.9999105747429446,0.9999094982849048,0.9999105747402017
0.658,0.9998999810980314,0.9998999810980325,0.9999011707463847,0.9998999810980518,0.9999011707433536
0.659,0.9998894631927767,0.9998894631927779,0.9998907779309297,0.9998894631927993,0.9998907779275799
0.66,0.9998778393697736,0.9998778393697749,0.9998792923476447,0.9998778393697986,0.9998792923439427
0.661,0.9998649933761913,0.9998649933761928,0.9998665991253843,0.9998649933762188,0.9998665991212929
0.662,0.9998507967455208,0.9998507967455225,0.9998525713243495,0.9998507967455512,0.9998525713198279
0.663,0.9998351075158705,0.9998351075158723,0.999837069,0.9998351075159041,0.9998370686645742
0.664,0.9998177688140862,0.9998177688140882,0.999819936,0.9998177688141234,0.9998199361462806
0.665,0.9997986072917253,0.9997986072917275,0.9998010024820134,0.9997986072917664,0.9998010024759106
0.666,0.999777431,0.9997774313974714,0.9997800783842433,0.9997774313975144,0.9997800783774989
0.667,0.9997540294689791,0.9997540294689817,0.9997569547100318,0.9997540294690292,0.9997569547025783
0.668,0.9997281676254597,0.9997281676254627,0.9997314003558901,0.9997281676255151,0.9997314003476533
0.669,0.9996995874402713,0.9996995874402747,0.9997031599634094,0.9996995874403325,0.9997031599543068
0.67,0.9996680033708382,0.9996680033708418,0.9996719513795058,0.9996680033709058,0.9996719513694464
0.671,0.9996330999207799,0.9996330999207839,0.9996374628520244,0.9996330999208546,0.9996374628409079
0.672,0.9995945285066639,0.9995945285066683,0.9995993499334144,0.9995945285067465,0.9995993499211295
0.673,0.9995519039989919,0.9995519039989968,0.9995572320624353,0.9995519039990832,0.9995572320488595
0.674,0.9995048009039912,0.9995048009039966,0.999510689,0.9995048009040921,0.9995106887758469
0.675,0.9994527491494456,0.9994527491494516,0.9994592556187448,0.9994527491495571,0.9994592556021666
0.676,0.9993952294341599,0.9993952294341666,0.9994024193985497,0.9993952294342832,0.9994024193802298
0.677,0.9993316680966735,0.9993316680966808,0.9993396132638361,0.9993316680968097,0.9993396132435921
0.678,0.9992614314545016,0.9992614314545099,0.9992702110347474,0.999261431,0.9992702110123777
0.679,0.9991838195604656,0.9991838195604746,0.9991935210471917,0.9991838195606318,0.9991935210224726
0.68,0.9990980593175434,0.9990980593175534,0.9991087793478772,0.9990980593177271,0.9991087793205631
0.681,0.9990032968881152,0.9990032968881262,0.999015142,0.999003297,0.9990151421615779
0.682,0.9988985893274682,0.9988985893274804,0.9989116777725108,0.9988985893276925,0.9989116777391617
0.683,0.9987828953649354,0.9987828953649488,0.9987973571102098,0.9987828953651833,0.9987973570733617
0.684,0.9986550652490753,0.9986550652490901,0.9986710440135111,0.9986550652493492,0.998671044
0.685,0.9985138295658303,0.9985138295658468,0.9985314840261843,0.9985138295661328,0.9985314839812011
0.686,0.9983577869306273,0.9983577869306454,0.9983772922599706,0.9983577869309616,0.9983772922102718
0.687,0.9981853904469321,0.9981853904469521,0.9982069400073309,0.9981853904473015,0.9982069399524239
0.688,0.9979949328148406,0.9979949328148626,0.9980187400187825,0.9979949328152485,0.9980187399581222
0.689,0.9977845299639364,0.9977845299639608,0.9978108303202226,0.99778453,0.99781083
0.69,0.9975521030749316,0.9975521030749586,0.9975811564359722,0.9975521030754295,0.9975811563619458
0.691,0.9972953588446192,0.9972953588446488,0.9973274518733144,0.997295359,0.9973274517915418
0.692,0.9970117678385387,0.9970117678385716,0.997047217,0.9970117678391461,0.9970472166238725
0.693,0.9966985407656608,0.996698541,0.9967376941496562,0.9966985407663318,0.9967376940498952
0.694,0.9963526024995585,0.9963526024995986,0.9963958447826948,0.9963526025002992,0.9963958446725142
0.695,0.9959705636612629,0.9959705636613072,0.9960183185159102,0.9959705636620811,0.9960183183942324
0.696,0.9955486895706682,0.9955486895707171,0.9956014238318385,0.9955486895715719,0.9956014236974742
0.697,0.9950828663664437,0.9950828663664977,0.9951410942668015,0.9950828663674419,0.9951410941184377
0.698,0.9945685640895441,0.9945685640896037,0.9946328518739683,0.9945685640906455,0.9946328517101652
0.699,0.9940007965233318,0.9940007965233976,0.994071767,0.9940007965245481,0.9940717672880706
0.7,0.9933740775849581,0.9933740775850306,0.9934524174520256,0.993374078,0.9934524172524166
0.701,0.9926823740691609,0.992682374,0.9927688370083824,0.9926823740706421,0.9927688367880779
0.702,0.9919190545583717,0.991919055,0.9920144694969414,0.9919190545600067,0.9920144692538289
0.703,0.9910768343336807,0.9910768343337781,0.991182112,0.9910768343354851,0.9911821115932132
0.704,0.9901477161517648,0.9901477161518722,0.990263856,0.9901477161537543,0.9902638556282439
0.705,0.9891229267957128,0.9891229267958314,0.9892510254648446,0.9891229267979077,0.9892510251384554
0.706,0.9879928493655685,0.9879928493656992,0.988134109,0.9879928493679895,0.9881341086839952
0.707,0.986746951,0.9867469513507562,0.9869026886020262,0.9867469513532795,0.986902688
0.708,0.9853737086236597,0.9853737086238186,0.9855453639640264,0.9853737086266007,0.9855453635266571
0.709,0.9838605256222736,0.9838605256224486,0.9840496734968942,0.9838605256255151,0.9840496730149466
0.71,0.9821936521375294,0.9821936521377223,0.982402011,0.9821936521410981,0.9824020107916196
0.711,0.9803580973232633,0.9803580973234757,0.9805875416743749,0.9803580973271943,0.980587541
0.712,0.978337542,0.9783375417734647,0.9785901112162468,0.978337542,0.9785901105727014
0.713,0.9761142487965075,0.9761142487967648,0.97639216,0.9761142488012713,0.9763921597096739
0.714,0.9736689763589029,0.9736689763591858,0.9739746354127085,0.9736689763641393,0.9739746346339042
0.715,0.9709808915561573,0.9709808915564683,0.9713169021555181,0.970980892,0.9713169012993652
0.716,0.96802749,0.9680274899488758,0.9683966651484067,0.9680274899548618,0.9683966642077584
0.717,0.9647845226200903,0.9647845226204654,0.9651898935349614,0.9647845226270345,0.9651898925020932
0.718,0.9612259344312034,0.9612259344316151,0.9616707579535134,0.9612259344388253,0.961670757
0.719,0.9573238176083249,0.9573238176087763,0.9578115822097569,0.9573238176166847,0.9578115809669462
0.72,0.9530483855542092,0.9530483855547037,0.9535828145594116,0.9530483855633636,0.9535828131977088
0.721,0.9483679725523668,0.9483679725529082,0.9489530241758856,0.9483679725623909,0.9489530226852109
0.722,0.9432490658601203,0.9432490658607123,0.9438889291947821,0.9432490658710864,0.9438889275644232
0.723,0.9376563775035738,0.9376563775042207,0.9383554635460981,0.937656378,0.9383554617648561
0.724,0.9315529638600868,0.9315529638607929,0.9323158905632901,0.931552964,0.9323158886194011
0.725,0.924900402,0.9249004017797386,0.9257319720366791,0.924900402,0.92573197
0.726,0.91765903,0.9176590304718548,0.9185642018818639,0.9176590304865334,0.9185641995755249
0.727,0.9097882685952926,0.9097882685962032,0.9107721138268783,0.9097882686121479,0.9107721113201027
0.728,0.9012470157715119,0.901247016,0.9023146723713641,0.9012470157898078,0.9023146696509969
0.729,0.8919941470163434,0.8919941470174138,0.893150756,0.8919941470361687,0.8931507526603656
0.73,0.8819891071981038,0.8819891071992612,0.8832397371717218,0.8819891072195285,0.8832397339851955
0.731,0.8711926103806323,0.8711926103818813,0.8725421724788708,0.87119261,0.8725421690402141
0.732,0.8595674457485173,0.8595674457498622,0.8610205913232795,0.8595674457734243,0.8610205876207251
0.733,0.8470793875673008,0.8470793875687456,0.8486403948353919,0.8470793875940414,0.8486403908580328
0.734,0.8336982012825854,0.8336982012841334,0.8353708495632832,0.8336982013112458,0.8353708453014096
0.735,0.8193987314317074,0.8193987314333616,0.8211861651578352,0.8193987314623425,0.8211861606035286
0.736,0.8041620496729962,0.8041620496747589,0.8060666348872686,0.8041620497056207,0.80606663
0.737,0.7879766332121332,0.7879766332140057,0.7899998102638226,0.787976633,0.7899998051088087
0.738,0.7708395356640276,0.770839536,0.7729816728512838,0.7708395357007402,0.7729816673931925
0.739,0.7527575045391666,0.7527575045412584,0.7550177584231662,0.7527575045778814,0.7550177526641657
0.74,0.733747993,0.733747993,0.7361241817986844,0.7337479928844161,0.7361241757442034
0.741,0.7138400075987541,0.7138400076010571,0.7163285057471022,0.7138400076414005,0.7163284994064949
0.742,0.6930747363163365,0.6930747363187388,0.6956703952190479,0.693074736,0.6956703886054542
0.743,0.6715058944464847,0.6715058944489798,0.6742019996723243,0.6715058944926745,0.6742019928027032
0.744,0.6491997431635377,0.6491997431661182,0.6519880120657569,0.6491997432113188,0.6519880049613442
0.745,0.6262347378898361,0.6262347378924927,0.6291053635406512,0.6262347379390414,0.6291053562264576
0.746,0.6027007835113276,0.6027007835140502,0.6056425278000277,0.6027007835617232,0.6056425203045233
0.747,0.5786980916435425,0.5786980916463192,0.5816984281182439,0.5786980916949551,0.5816984204734905
0.748,0.554335657,0.5543356573421715,0.5573809616184655,0.5543356573915498,0.5573809538592005
0.749,0.5297293956041507,0.5297293956069972,0.5328051783120642,0.5297293956568396,0.5328051704750107
0.75,0.505,0.5050000000028608,0.5080911744414789,0.5050000000529664,0.5080911665652733
0.751,0.4802706043958521,0.48027060439871294,0.4833617788373224,0.4802706044488323,0.48336177096118277
0.752,0.4556643426606467,0.4556643426634933,0.45874012536855796,0.45566434271333306,0.45874011753150445
0.753,0.43130190835645477,0.4313019083592731,0.43434721263557025,0.4313019084086326,0.4343472048762403
0.754,0.4072992164886725,0.40729921649144923,0.4102995529633816,0.40729921654009316,0.41029954531867074
0.755,0.3837652621101665,0.38376526211288897,0.3867070063988794,0.3837652621605542,0.386706999
0.756,0.36080025683646233,0.36080025683911904,0.3636708824872753,0.36080025688564465,0.36367087517302044
0.757,0.3384941055535129,0.33849410555609344,0.3412823744557349,0.3384941056012966,0.34128236735136186
0.758,0.3169252636836636,0.31692526368615875,0.31962136890951015,0.3169252637298798,0.31962136203986985
0.759,0.29615999240124813,0.2961599924036503,0.2987556513039523,0.29615999244571717,0.2987556446903032
0.76,0.27625200715629483,0.27625200715859793,0.27874050530464095,0.27625200719893905,0.27874049896406916
0.761,0.25724249546083133,0.25724249546303046,0.25961868441581315,0.2572424955015615,0.25961867836131525
0.762,0.23916046433597238,0.2391604643380642,0.24142071821996172,0.2391604643746932,0.24142071246091304
0.763,0.2220233667878686,0.2220233667898511,0.2241655039751189,0.22202336682457546,0.22416549851705792
0.764,0.2058379503270038,0.2058379503288762,0.20786112737869164,0.2058379503616812,0.20786112222366337
0.765,0.19060126856829096,0.1906012685700536,0.1925058537825653,0.19060126860091706,0.19250584892973455
0.766,0.1763017987174147,0.17630179871906893,0.178089232,0.1763017987480419,0.1780892278892531
0.767,0.16292061243270056,0.16292061243424857,0.16459326071339384,0.1629206124613684,0.16459325645150824
0.768,0.15043255425148272,0.1504325542529274,0.15199356151957266,0.15043255427822186,0.15199355754216906
0.769,0.13880738961936645,0.1388073896207113,0.14026053519413006,0.13880738964426442,0.14026053149158604
0.77,0.12801089280189615,0.12801089280314515,0.129360455,0.1280108928250253,0.12936045146146213
0.771,0.11800585298365762,0.11800585298481506,0.11925648295728115,0.11800585300507907,0.11925647977071036
0.772,0.10875298422848811,0.10875298422955852,0.1099095928194998,0.10875298424830424,0.10990958987251757
0.773,0.10021173140470652,0.1002117314056946,0.10127938800455977,0.10021173142300338,0.10127938528417733
0.774,0.09234097,0.09234097,0.093324815,0.09234097,0.093324812
0.775,0.085099598,0.085099598,0.08600477,0.085099598,0.086004767
0.776,0.078447036,0.078447036,0.079278606,0.078447036,0.079278604
0.777,0.072343622,0.072343622,0.073106549,0.072343623,0.073106547
0.778,0.066750934,0.066750934,0.06745002,0.066750934,0.067450018
0.779,0.061632027,0.061632027,0.062271891,0.061632027,0.062271889
0.78,0.056951614,0.056951614,0.057536666069309364,0.056951614,0.057536664578613915
0.781,0.052676182,0.052676182392169306,0.053210611,0.052676182,0.053210610035174945
0.782,0.048774066,0.048774065569248126,0.049261830170230024,0.048774066,0.049261828927408824
0.783,0.045215477,0.045215477,0.045660300902218835,0.045215477,0.0456603
0.784,0.04197251,0.041972510051841126,0.042377880966336705,0.04197251,0.04237788
0.785,0.039019108,0.039019108444184145,0.039388284,0.039019108,0.039388283
0.786,0.036331024,0.036331023641408056,0.036667034,0.036331024,0.036667033384310654
0.787,0.033885751,0.033885751203775565,0.034191410257299625,0.033885751,0.034191409478493105
0.788,0.031662458,0.031662458227026256,0.031940369848046275,0.031662458,0.031940369139944975
0.789,0.029641902676736498,0.029641902676970245,0.029894472119752616,0.029641903,0.029894471476210823
0.79,0.027806347862470715,0.027806348,0.028035792,0.027806347866403815,0.028035791628968305
0.791,0.026139474,0.026139474,0.026347833562709793,0.026139474381296303,0.026347833031823722
0.792,0.024626291376340315,0.024626291376515366,0.024815439250960795,0.024626291,0.024815438769015867
0.793,0.023253049,0.023253048649546904,0.023424704,0.023253048652330376,0.023424704
0.794,0.022007150634431483,0.022007150634575614,0.022162887885845053,0.022007150637099446,0.022162887489036352
0.795,0.020877073204287444,0.020877073204418176,0.021018333,0.020877073206708015,0.021018332522715687
0.796,0.019852284,0.019852283848353785,0.019980383,0.019852284,0.019980382190976843
0.797,0.018923166,0.018923166,0.019039305438719404,0.018923166,0.019039305
0.798,0.018080945441628304,0.018080945441725737,0.018186222969406793,0.018080945443432205,0.018186222701161797
0.799,0.017317625930839298,0.017317625930927606,0.017413040869408633,0.017317625932474632,0.017413041
0.8,0.016625922415041905,0.016625922415121924,0.016712385,0.016625922416522963,0.016712385133961144
0.801,0.015999203476668167,0.015999203,0.016077543343735713,0.015999203,0.016077543
0.802,0.015431435910455815,0.015431435910521497,0.015502407,0.015431435911672136,0.015502406675193547
0.803,0.014917133633556512,0.014917134,0.014981421417980976,0.014917133634657668,0.014981421254179296
0.804,0.014451310429331787,0.014451310429385675,0.014509538,0.014451310430329404,0.014509538181325986
0.805,0.014029436,0.014029436338785905,0.014082170599907358,0.014029436339640829,0.014082170465542285
0.806,0.013647397500441527,0.013647397500485723,0.013695152355088818,0.013647397501259456,0.013695152233412118
0.807,0.013301459,0.013301459,0.013344701517475443,0.013301459235080061,0.013344701407294986
0.808,0.012988232161461277,0.012988232161497512,0.013027386,0.012988232,0.013027385
0.809,0.012704641155380947,0.012704641155413754,0.012740090031037288,0.012704641155988575,0.012740089940715536
0.81,0.012447896925068314,0.012447896925098016,0.012479989953763425,0.012447896925618105,0.01247999
0.811,0.012215470036063714,0.012215470036090602,0.012244523,0.01221547,0.012244523323077391
0.812,0.012005067,0.012005067,0.012031368,0.012005067,0.012031367474433712
0.813,0.011814609553067922,0.011814609553089954,0.011838417,0.011814609553475746,0.011838416696349371
0.814,0.011642213069372761,0.011642213069392705,0.011663762629771635,0.011642213069742008,0.011663763
0.815,0.01148617,0.011486170434187731,0.011505675763512972,0.011486170434503985,0.011505675713814485
0.816,0.011344934750924589,0.011344934750940928,0.011362589,0.011344934751226998,0.011362589
0.817,0.011217105,0.011217104635079446,0.011233083399500408,0.011217104635338437,0.011233083
0.818,0.011101410672531687,0.011101410672545073,0.011115872417806068,0.011101410672779536,0.011115872380958246
0.819,0.010996703111884732,0.010996703111896844,0.011009791556927337,0.010996703,0.011009791523578153
0.82,0.010901940682456656,0.010901941,0.010913785986100502,0.010901940682659601,0.010913786
0.821,0.01081618,0.010816180439544291,0.010826900469868336,0.010816180439718085,0.010826900442554223
0.822,0.010738569,0.010738569,0.010748270032224413,0.010738568545664573,0.010748270007505153
0.823,0.010668331903326509,0.010668331903334634,0.010677111483572279,0.010668331903476921,0.010677111461202213
0.824,0.010604770565839979,0.010604771,0.010612715733002574,0.010604770565976132,0.010612715712758675
0.825,0.010547250850554307,0.010547250850560961,0.010554440814943986,0.010547251,0.010554440796624051
0.826,0.010495199096008719,0.010495199096014741,0.010501705565307865,0.010495199096120183,0.010501705548729607
0.827,0.010448096,0.010448096,0.010453984,0.010448096001108943,0.010453983872863871
0.828,0.010405471493336153,0.010405471493341083,0.010410799556779551,0.010405471493427477,0.010410799543203716
0.829,0.010366900079220259,0.0103669,0.010371721505970658,0.010366900079302853,0.010371721493685796
0.83,0.010331996629161736,0.010331996629165775,0.010336359560406294,0.010331996629236494,0.010336359549289758
0.831,0.010300412559728581,0.010300412559732235,0.010304361,0.010300412559796246,0.010304360558336697
0.832,0.010271832374540438,0.010271832374543745,0.010275404897678515,0.010271832374601633,0.010275404888575824
0.833,0.010245970531021054,0.010245971,0.010249203,0.010245970531076447,0.010249203253214682
0.834,0.010222568602531013,0.010222569,0.010225494,0.010222568602581144,0.010225493836130226
0.835,0.010201392708274692,0.010201392708277144,0.010204039695048992,0.010201393,0.010204039688304543
0.836,0.010182231,0.010182231185915987,0.010184626376201876,0.010182231185954805,0.010184626370099047
0.837,0.010164892,0.010164892484131558,0.010167059821846245,0.010164892484166691,0.010167059816323881
0.838,0.010149203,0.010149203254480915,0.010151164408179668,0.010149203254512717,0.010151164403182705
0.839,0.010135006623808729,0.010135006623810372,0.010136781,0.010135007,0.010136781198115789
0.84,0.010122160630226418,0.010122160630227904,0.010123766379419512,0.010122160630253934,0.010123766375328073
0.841,0.010110536807223292,0.010110536807224638,0.01011199,0.010110536807248195,0.010111989781392284
0.842,0.010100018901968655,0.010100019,0.010101333640121644,0.010100018901991177,0.010101333636771745
0.843,0.010090502,0.010090501715114822,0.010091691363467109,0.010090501715134105,0.010091691360435959
0.844,0.010081890050623099,0.010081890050624095,0.010082966508681276,0.010081890050641548,0.010082966505938491
0.845,0.010074098,0.010074097765236392,0.010075071800906096,0.010074097765252175,0.010075071798424292
0.846,0.010067046908123434,0.010067046908124249,0.010067928265259861,0.010067046908138534,0.010067928
0.847,0.010060667,0.010060666942221257,0.010061464437956054,0.010060666942234188,0.010061464435924051
0.848,0.010054894,0.010054894039476238,0.010055616,0.010054894039487932,0.010055616
0.849,0.010049670443037062,0.010049670443037667,0.010050323392589966,0.01004967,0.010050323390926291
0.85,0.010044943890015423,0.010044944,0.010045534709141402,0.010044943890025549,0.010045534707636007
0.851,0.010040667,0.010040667089087624,0.010041201689201603,0.010040667089096294,0.010041201687839464
0.852,0.010036797247731877,0.010036797247732324,0.010037280977899868,0.010036797247740164,0.010037280976667354
0.853,0.010033295644398366,0.010033295644398772,0.010033733344813776,0.010033295644405867,0.010033733343698522
0.854,0.010030127241331677,0.010030127241332043,0.010030523291713854,0.010030127241338466,0.010030523290704734
0.855,0.010027260334203536,0.010027260334203867,0.010027618697593504,0.010027260334209675,0.010027618696680417
0.856,0.010024666,0.010024666,0.010024990497443192,0.010024666235055496,0.010024990496616978
0.857,0.010022318985353995,0.010022318985354267,0.010022612391565131,0.010022318985359026,0.010022612390817543
0.858,0.010020195096407059,0.010020195096407303,0.010020461,0.010020195096411607,0.010020460581848207
0.859,0.010018273314362669,0.010018273314362893,0.010018513537117515,0.010018273314366785,0.010018513536505432
0.86,0.010016534407629507,0.010016534407629708,0.010016751770970516,0.010016534407633233,0.010016751770416683
0.861,0.010014961,0.010014960974486802,0.010015157653628905,0.010014960974489989,0.010015157653127778
0.862,0.010013537268993788,0.010013537268993953,0.010013715232179872,0.010013537268996838,0.010013715231726426
0.863,0.010012249043462762,0.010012249043462911,0.01001241,0.010012249043465522,0.010012410071243375
0.864,0.010011083405909948,0.010011083405910084,0.010011229110603623,0.010011083405912445,0.010011229110232375
0.865,0.010010028691071038,0.010010029,0.010010160530425517,0.010010028691073296,0.010010160530089593
0.866,0.010009074343682589,0.010009074,0.010009193637105797,0.010009074343684633,0.010009193636801842
0.867,0.010008210812870177,0.010008210812870278,0.010008318754221413,0.010008210812872027,0.010008318753946383
0.868,0.010007429456581174,0.010007429456581266,0.010007527126117015,0.010007429456582846,0.010007527125868153
0.869,0.010006722455111028,0.010006722,0.010006810830294538,0.010006722455112542,0.010006810830069362
0.87,0.010006082732856192,0.010006082732856265,0.010006162698137814,0.010006082732857562,0.010006162697934065
0.871,0.010005503887510203,0.010005504,0.010005576,0.010005503887511443,0.010005576
0.872,0.01000498,0.01000498,0.010005045596187551,0.010004980125999942,0.010005045596020735
0.873,0.010004506,0.010004506206507446,0.010004565446443646,0.010004506206508407,0.010004565446292706
0.874,0.010004077386027488,0.010004077386027538,0.010004131,0.010004077386028406,0.010004131
0.875,0.010003689372891311,0.010003689372891356,0.010003737874533191,0.010003689372892142,0.010003737874409611
0.876,0.010003338283825047,0.010003338283825087,0.010003382169958202,0.010003338283825798,0.010003382169846382
0.877,0.010003020605086177,0.010003020605086215,0.010003060314928421,0.010003020605086857,0.01000306
0.878,0.010002733157300825,0.010002733157300858,0.010002769,0.010002733,0.010002769088182338
0.879,0.010002473063644879,0.010002473063644908,0.010002505575351777,0.010002473063645436,0.010002506
0.88,0.010002237721054907,0.010002237721054935,0.010002267138878569,0.010002238,0.010002267138803611
0.881,0.010002024774176999,0.010002024774177023,0.010002051392536659,0.010002024774177455,0.010002051392468837
0.882,0.010001832,0.010001832091795193,0.010001856177092828,0.010001832091795584,0.010001856
0.883,0.010001657745501435,0.010001657745501456,0.01000168,0.010001657745501808,0.01000168
0.884,0.010001499990398344,0.010001499990398363,0.010001519709786173,0.0100015,0.010001519709735927
0.885,0.010001357247634846,0.010001357247634863,0.010001375,0.010001357247635151,0.010001375090434769
0.886,0.010001228088605707,0.010001228088605723,0.010001244,0.010001228088605983,0.010001244233443165
0.887,0.010001111,0.010001111220654293,0.010001125829148166,0.010001111,0.010001125829110943
0.888,0.010001005474135072,0.010001005474135084,0.010001018692449935,0.010001005474135299,0.010001018692416255
0.889,0.010000909790708223,0.010000909790708234,0.010000921751136545,0.010000909790708428,0.010000922
0.89,0.010000823212747534,0.010000823212747544,0.010000834034992589,0.010000823,0.010000834034965014
0.891,0.010000744873755796,0.010000744873755804,0.010000754666129734,0.010000744873755962,0.010000754666104785
0.892,0.010000673989694175,0.010000673989694184,0.010000682850201854,0.010000673989694328,0.010000682850179275
0.893,0.010000609851134268,0.010000609851134275,0.010000617868454234,0.010000609851134405,0.010000617868433806
0.894,0.010000551816157888,0.010000551816157895,0.010000559070529914,0.010000551816158013,0.010000559070511431
0.895,0.010000499303934096,0.010000499303934103,0.010000505867962053,0.010000499303934209,0.010000505867945327
0.896,0.010000451788904297,0.010000451788904302,0.010000457728283004,0.010000451788904399,0.010000458
0.897,0.010000409,0.010000408795523335,0.010000414169695935,0.010000408795523422,0.010000414169682241
0.898,0.010000369893500283,0.010000369893500286,0.010000375,0.010000369893500366,0.010000375
0.899,0.010000334693491708,0.010000334693491713,0.010000339093492768,0.010000334693491784,0.010000339093481556
0.9,0.010000302843204745,0.010000302843204748,0.010000306824490603,0.010000302843204812,0.010000307
0.901,0.010000274,0.010000274023871384,0.010000278,0.010000274023871443,0.010000277626278862
0.902,0.010000247947058782,0.010000247947058786,0.010000251206660348,0.010000247947058838,0.010000251206652043
0.903,0.010000224351781828,0.010000224351781831,0.010000227301191439,0.010000224351781878,0.010000227301183924
0.904,0.010000203001891306,0.010000203,0.010000205670627612,0.010000203,0.010000205670620814
0.905,0.010000183683710806,0.010000184,0.010000186098483362,0.010000183683710848,0.010000186
0.906,0.010000166203897654,0.010000166203897655,0.010000168,0.010000166203897692,0.010000168388868724
0.907,0.010000150387508011,0.010000150387508013,0.010000152364556711,0.010000150387508044,0.010000152364551674
0.908,0.010000136076246391,0.010000136076246393,0.010000137865154088,0.010000136076246422,0.010000137865149531
0.909,0.010000123126880922,0.010000123126880924,0.010000125,0.010000123,0.010000124745547475
0.91,0.010000111409810497,0.010000111409810499,0.010000112874444297,0.010000111409810523,0.010000112874440565
0.911,0.010000100807766366,0.010000100807766366,0.010000102133021879,0.010000101,0.010000102133018501
0.912,0.010000091,0.010000091214639852,0.010000092413780661,0.010000091214639871,0.010000092413777606
0.913,0.010000082534419974,0.010000082534419976,0.010000083619447455,0.010000082534419993,0.010000084
0.914,0.010000074680232007,0.010000074680232009,0.010000076,0.010000074680232025,0.010000076
0.915,0.010000067573468718,0.010000068,0.010000068461814128,0.010000067573468734,0.010000068461811864
0.916,0.010000061143003336,0.010000061143003338,0.010000061946811505,0.010000061,0.010000061946809458
0.917,0.010000055324477786,0.010000055324477786,0.010000056051793478,0.010000055,0.010000056051791625
0.918,0.010000050059657872,0.010000050059657874,0.010000051,0.010000050059657883,0.010000050717758682
0.919,0.010000045295851856,0.010000045295851856,0.010000045891327606,0.010000045295851866,0.010000045891326088
0.92,0.010000040985381764,0.010000040985381764,0.010000041524190524,0.010000040985381774,0.010000041524189152
0.921,0.010000037085107105,0.010000037085107107,0.010000037572641436,0.010000037085107114,0.010000037572640194
0.922,0.010000033555992771,0.010000033555992771,0.010000033997132063,0.010000034,0.010000033997130937
0.923,0.010000030362717904,0.010000030362717904,0.010000030761877263,0.010000030362717911,0.010000030761876246
0.924,0.010000027473323403,0.010000027473323403,0.010000027834497714,0.010000027473323408,0.010000027834496794
0.925,0.010000024858891066,0.010000024858891066,0.010000025185695108,0.010000025,0.010000025185694275
0.926,0.010000022493254823,0.010000022493254825,0.010000022788959352,0.010000022493254828,0.010000022788958599
0.927,0.010000020352738725,0.010000020352738727,0.010000020620303238,0.01000002,0.010000020620302556
0.928,0.010000018415919576,0.010000018415919576,0.010000018658021968,0.010000018,0.010000018658021352
0.929,0.010000016663413103,0.010000016663413103,0.010000016882476412,0.010000016663413108,0.010000016882475853
0.93,0.010000015,0.010000015,0.010000015275896348,0.010000015077679674,0.010000015275895844
0.931,0.010000013642848748,0.010000013642848748,0.010000013822202612,0.010000013642848752,0.010000013822202156
0.932,0.010000012,0.010000012,0.010000012506846137,0.010000012344560053,0.010000012506845724
0.933,0.010000011169819967,0.010000011169819967,0.010000011316662477,0.010000011169819968,0.010000011316662102
0.934,0.010000010106871127,0.010000010106871127,0.010000010239739732,0.01000001,0.010000010239739392
0.935,0.010000009,0.010000009145075152,0.010000009265299648,0.010000009145075152,0.010000009
0.936,0.010000008274806294,0.010000008274806295,0.010000008,0.010000008274806295,0.010000008383589623
0.937,0.010000007487354079,0.010000007,0.010000007585785606,0.010000007,0.010000007585785356
0.938,0.010000006774838366,0.010000006774838366,0.010000007,0.010000006774838368,0.010000006863902603
0.939,0.010000006130127304,0.010000006130127304,0.010000006210716186,0.010000006130127305,0.010000006
0.94,0.010000005546768498,0.010000005546768498,0.010000005619688349,0.010000006,0.010000005619688163
0.941,0.010000005018923619,0.010000005018923619,0.010000005084904229,0.010000005,0.010000005
0.942,0.010000004541309893,0.010000004541309893,0.010000004601011608,0.010000004541309894,0.010000004601011456
0.943,0.010000004109147032,0.010000004109147032,0.010000004,0.010000004109147033,0.010000004163167252
0.944,0.010000004,0.010000004,0.010000003766989576,0.010000003718109942,0.010000003766989451
0.945,0.010000003364285193,0.010000003364285193,0.010000003408513286,0.010000003364285194,0.010000003408513173
0.946,0.010000003044131067,0.010000003044131067,0.010000003084150333,0.010000003044131067,0.010000003
0.947,0.010000002754443793,0.010000002754443793,0.010000002790654702,0.010000002754443795,0.010000003
0.948,0.010000002,0.010000002,0.010000002525088703,0.010000002,0.010000003
0.949,0.010000002255147744,0.010000002255147744,0.010000002284794737,0.010000002255147744,0.010000002284794661
0.95,0.010000002040542189,0.010000002040542189,0.010000002067367883,0.010000002,0.010000002067367815
0.951,0.010000001846358741,0.010000001846358741,0.010000001870631672,0.010000001846358743,0.010000002
0.952,0.010000001670654624,0.010000001670654624,0.010000001692617638,0.010000001670654624,0.010000001692617583
0.953,0.010000001511670686,0.010000001511670686,0.010000001531543679,0.010000001511670686,0.010000001531543627
0.954,0.010000001367816314,0.010000001367816314,0.010000001,0.010000001367816314,0.010000001385798065
0.955,0.010000001237651324,0.010000001237651324,0.010000001253921947,0.010000001237651325,0.010000001253921906
0.956,0.010000001119873314,0.010000001119873314,0.010000001134595565,0.010000001119873316,0.010000001134595527
0.957,0.010000001013303228,0.010000001013303228,0.010000001026624489,0.010000001013303228,0.010000001026624456
0.958,0.010000000916874696,0.010000000916874696,0.010000000928928263,0.010000000916874696,0.010000000928928231
0.959,0.010000001,0.010000001,0.010000000840529016,0.010000001,0.010000000840528989
0.96,0.010000000750673532,0.010000000750673532,0.010000000760542152,0.010000000750673532,0.010000000760542126
0.961,0.010000000679237564,0.010000000679237564,0.010000001,0.010000000679237564,0.010000000688167037
0.962,0.010000000614599602,0.010000000614599602,0.010000000622679348,0.010000000614599602,0.010000000622679327
0.963,0.010000001,0.010000001,0.010000001,0.010000001,0.010000000563423563
0.964,0.010000000503191608,0.010000000503191608,0.010000000509806747,0.010000000503191608,0.010000001
0.965,0.010000000455306357,0.010000000455306357,0.010000000461292013,0.010000000455306359,0.010000000461291998
0.966,0.01,0.01,0.01,0.010000000411978351,0.010000000417394336
0.967,0.010000000372773377,0.010000000372773377,0.010000000377673998,0.010000000372773378,0.010000000377673986
0.968,0.010000000337299308,0.010000000337299308,0.010000000341733567,0.010000000337299308,0.010000000341733555
0.969,0.010000000305200984,0.010000000305200984,0.010000000309213275,0.010000000305200984,0.010000000309213266
0.97,0.01,0.01,0.010000000279787882,0.01,0.010000000279787872
0.971,0.010000000249877461,0.010000000249877461,0.010000000253162458,0.010000000249877461,0.01
0.972,0.010000000226098593,0.010000000226098593,0.010000000229070952,0.010000000226098593,0.010000000229070945
0.973,0.010000000204582471,0.010000000204582471,0.010000000207271986,0.010000000204582471,0.01
0.974,0.010000000185113711,0.010000000185113711,0.010000000187547306,0.010000000185113711,0.01
0.975,0.010000000167497913,0.010000000167497913,0.010000000169699888,0.010000000167497913,0.010000000169699883
0.976,0.010000000151558441,0.010000000151558441,0.010000000153550877,0.010000000151558441,0.01
0.977,0.010000000137135756,0.010000000137135756,0.010000000138938593,0.010000000137135756,0.010000000138938588
0.978,0.010000000124085417,0.010000000124085417,0.010000000125716712,0.010000000124085417,0.010000000125716705
0.979,0.010000000112277196,0.010000000112277196,0.010000000113753226,0.010000000112277196,0.01
0.98,0.010000000101592632,0.010000000101592632,0.010000000102928204,0.010000000101592632,0.01
0.981,0.01,0.01,0.010000000093133288,0.01,0.010000000093133284
0.982,0.01,0.01,0.010000000084270502,0.01,0.01
0.983,0.010000000075261695,0.010000000075261695,0.010000000076251112,0.010000000075261695,0.010000000076251108
0.984,0.010000000068099535,0.010000000068099535,0.010000000068994805,0.010000000068099535,0.010000000068994803
0.985,0.010000000061619163,0.010000000061619163,0.01,0.010000000061619163,0.010000000062429208
0.986,0.010000000055755076,0.010000000055755076,0.010000000056488087,0.010000000055755076,0.010000000056488085
0.987,0.010000000050449431,0.010000000050449431,0.010000000051112637,0.010000000050449431,0.010000000051112635
0.988,0.010000000045648494,0.010000000045648494,0.010000000046248611,0.010000000045648494,0.01
0.989,0.010000000041304524,0.010000000041304524,0.01,0.010000000041304524,0.010000000041847519
0.99,0.01,0.01,0.01,0.01,0.010000000037865218
0.991,0.010000000033817291,0.010000000033817291,0.010000000034261866,0.010000000033817291,0.010000000034261866
0.992,0.010000000030599088,0.010000000030599088,0.010000000031001363,0.010000000030599088,0.010000000031001361
0.993,0.010000000027687306,0.010000000027687306,0.010000000028051279,0.010000000027687306,0.010000000028051279
0.994,0.010000000025052524,0.010000000025052524,0.010000000025381872,0.010000000025052524,0.010000000025381872
0.995,0.01,0.01,0.010000000022966346,0.01,0.010000000022966346
0.996,0.010000000020511157,0.010000000020511157,0.010000000020780803,0.010000000020511157,0.010000000020780801
0.997,0.010000000018559274,0.010000000018559274,0.01,0.010000000018559274,0.01
0.998,0.010000000016793242,0.010000000016793242,0.010000000017013996,0.010000000016793242,0.010000000017013996
0.999,0.010000000015195187,0.010000000015195187,0.010000000015394944,0.010000000015195187,0.010000000015394944
1,0.010000000013749122,0.010000000013749122,0.01,0.010000000013749122,0.01

==> plot_results_csv/Exact_bump_1D_1024_p_1_q_5_T_50-0.csv <==
x,t_0.0,t_1.0,t_5.0,t_10.0,t_20.0,t_25.0,t_30.0,t_40.0,t_50.0
0,0.010000000013749065,0.010000000013749122,0.010000000013922122,0.010000000013749065,0.010000000013749065,0.010000000013749065,0.010000000013749065,0.010000000013922122,0.010000000013922122
0.001,0.010000000015196955,0.010000000015196955,0.010000000015008226,0.010000000015196955,0.010000000015196955,0.010000000015196955,0.010000000015196953,0.010000000015008226,0.010000000015008226
0.002,0.010000000016797123,0.010000000016797123,0.010000000016588422,0.010000000016797123,0.010000000016797123,0.010000000016797123,0.010000000016797121,0.010000000016588422,0.010000000016588424
0.003,0.010000000018565562,0.010000000018565562,0.010000000018334803,0.010000000018565562,0.01,0.01,0.01,0.010000000018334803,0.010000000018334804
0.004,0.01,0.01,0.010000000020265172,0.01,0.01,0.01,0.01,0.010000000020265172,0.010000000020265172
0.005,0.010000000022680255,0.010000000022680255,0.010000000022398613,0.010000000022680255,0.010000000022680255,0.010000000022680255,0.010000000022680255,0.010000000022398613,0.010000000022398613
0.006,0.010000000025067804,0.010000000025067804,0.010000000024756364,0.010000000025067804,0.010000000025067804,0.010000000025067804,0.010000000025067802,0.010000000024756364,0.010000000024756364
0.007,0.010000000027706365,0.010000000027706365,0.010000000027362042,0.010000000027706365,0.010000000027706365,0.010000000027706365,0.010000000027706365,0.010000000027362042,0.010000000027362042
0.008,0.01,0.01,0.010000000030242012,0.01,0.01,0.01,0.01,0.010000000030242012,0.010000000030242014
0.009,0.01,0.01,0.010000000033425025,0.01,0.01,0.01,0.01,0.010000000033425025,0.010000000033425025
0.01,0.010000000037407331,0.010000000037407331,0.010000000036942625,0.010000000037407331,0.010000000037407331,0.010000000037407331,0.010000000037407331,0.010000000036942625,0.010000000036942625
0.011,0.010000000041343791,0.010000000041343791,0.01,0.010000000041343791,0.010000000041343791,0.010000000041343791,0.010000000041343791,0.01,0.01
0.012,0.010000000045694037,0.010000000045694037,0.010000000045126384,0.010000000045694037,0.010000000045694037,0.010000000045694037,0.010000000045694037,0.010000000045126384,0.010000000045126387
0.013,0.010000000050501926,0.010000000050501926,0.010000000049874893,0.010000000050501926,0.010000000050501926,0.010000000050501926,0.010000000050501926,0.010000000049874894,0.010000000049874894
0.014,0.010000000055815781,0.010000000055815781,0.01,0.010000000055815781,0.010000000055815781,0.010000000055815781,0.010000000055815781,0.010000000055122442,0.010000000055122442
0.015,0.01,0.01,0.010000000060921409,0.01,0.01,0.01,0.01,0.010000000060921409,0.010000000060921409
0.016,0.010000000068177372,0.010000000068177372,0.01,0.010000000068177372,0.010000000068177372,0.010000000068177372,0.010000000068177372,0.01,0.010000000067330312
0.017,0.010000000075349187,0.010000000075349187,0.010000000074413656,0.010000000075349187,0.010000000075349187,0.010000000075349187,0.010000000075349185,0.010000000074413656,0.010000000074413658
0.018,0.010000000083275621,0.010000000083275621,0.010000000082241257,0.010000000083275621,0.010000000083275621,0.010000000083275621,0.010000000083275621,0.010000000082241257,0.010000000082241261
0.019,0.01,0.01,0.01,0.01,0.010000000092034928,0.010000000092034928,0.010000000092034928,0.01,0.010000000090891224
0.02,0.010000000101714432,0.010000000101714432,0.010000000100450702,0.010000000101714432,0.01,0.01,0.01,0.010000000100450702,0.010000000100450705
0.021,0.010000000112411606,0.010000000112411606,0.01,0.010000000112411606,0.010000000112411606,0.010000000112411606,0.010000000112411606,0.010000000111015712,0.010000000111015714
0.022,0.010000000124233892,0.010000000124233892,0.010000000122690911,0.010000000124233892,0.010000000124233892,0.010000000124233892,0.010000000124233892,0.010000000122690911,0.010000000122690915
0.023,0.010000000137298492,0.010000000137298492,0.010000000135592435,0.010000000137298492,0.010000000137298492,0.010000000137298492,0.010000000137298492,0.010000000135592437,0.010000000135592439
0.024,0.010000000151735286,0.010000000151735286,0.01,0.010000000151735286,0.010000000151735286,0.010000000151735286,0.010000000151735286,0.01,0.010000000149849923
0.025,0.010000000167689201,0.010000000167689201,0.010000000165606782,0.010000000167689201,0.01,0.010000000167689198,0.010000000167689198,0.010000000165606784,0.010000000165606787
0.026,0.010000000185320877,0.010000000185320877,0.010000000183019378,0.010000000185320875,0.010000000185320875,0.010000000185320873,0.010000000185320873,0.01,0.010000000183019383
0.027,0.010000000204805248,0.010000000204805248,0.010000000202260561,0.010000000204805248,0.010000000204805248,0.010000000204805248,0.010000000204805244,0.010000000202260564,0.010000000202260568
0.028,0.010000000226335673,0.010000000226335673,0.010000000223522853,0.010000000226335673,0.010000000226335671,0.010000000226335671,0.010000000226335671,0.010000000223522855,0.01
0.029,0.010000000250127301,0.010000000250127301,0.010000000247021275,0.010000000250127301,0.01,0.01,0.01,0.010000000247021279,0.010000000247021284
0.03,0.010000000276421192,0.010000000276421192,0.010000000272988599,0.010000000276421192,0.01,0.010000000276421188,0.010000000276421188,0.01,0.010000000272988606
0.031,0.010000000305477555,0.010000000305477555,0.010000000301682334,0.010000000305477555,0.010000000305477553,0.010000000305477553,0.010000000305477551,0.010000000301682337,0.010000000301682344
0.032,0.010000000337584511,0.010000000337584511,0.010000000333388392,0.010000000337584511,0.01,0.010000000337584507,0.010000000337584507,0.010000000333388395,0.010000000333388402
0.033,0.010000000373061948,0.010000000373061948,0.010000000368429147,0.010000000373061948,0.010000000373061948,0.010000000373061948,0.010000000373061944,0.01,0.010000000368429159
0.034,0.010000000412270223,0.010000000412270223,0.010000000407150862,0.010000000412270223,0.010000000412270222,0.010000000412270222,0.010000000412270222,0.010000000407150865,0.010000000407150876
0.035,0.010000000455597274,0.010000000455597274,0.010000000449937445,0.010000000455597274,0.01,0.010000000455597268,0.010000000455597267,0.010000000449937449,0.010000000449937459
0.036,0.010000000503472519,0.010000000503472519,0.010000000497214957,0.010000000503472519,0.010000000503472517,0.010000000503472516,0.010000000503472514,0.010000000497214962,0.010000000497214973
0.037,0.010000000556372565,0.010000000556372565,0.010000000549461919,0.010000000556372565,0.010000000556372563,0.010000000556372561,0.010000001,0.010000000549461924,0.010000000549461936
0.038,0.010000000614832118,0.010000000614832118,0.010000000607197936,0.010000000614832118,0.010000000614832114,0.010000000614832113,0.010000001,0.010000000607197941,0.010000000607197957
0.039,0.010000000679433822,0.010000000679433822,0.010000000670994004,0.010000000679433822,0.010000001,0.010000000679433818,0.010000000679433817,0.010000000670994007,0.010000000670994023
0.04,0.010000000750815849,0.010000000750815849,0.010000000741484882,0.010000000750815849,0.010000000750815845,0.010000000750815844,0.010000000750815842,0.010000001,0.010000000741484908
0.041,0.010000000829688412,0.010000000829688412,0.010000000819379875,0.010000000829688412,0.010000000829688408,0.010000000829688407,0.010000000829688405,0.010000000819379882,0.010000000819379901
0.042,0.010000000916913847,0.010000000916913847,0.010000000905530432,0.010000000916913847,0.010000000916913844,0.010000001,0.010000000916913838,0.010000000905530439,0.010000000905530462
0.043,0.010000001013468485,0.010000001013468485,0.010000001000880351,0.010000001013468485,0.010000001,0.010000001013468478,0.010000001013468474,0.010000001,0.010000001000880386
0.044,0.010000001120177505,0.010000001120177505,0.010000001106257508,0.010000001120177503,0.010000001120177498,0.010000001120177494,0.010000001120177493,0.010000001106257518,0.010000001106257544
0.045,0.010000001238107598,0.010000001238107598,0.010000001,0.010000001238107598,0.010000001,0.010000001238107589,0.010000001238107587,0.010000001,0.010000001
0.046,0.010000001,0.010000001,0.010000001351454606,0.010000001,0.010000001368442434,0.010000001,0.010000001368442427,0.010000001351454617,0.010000001
0.047,0.010000001512510038,0.010000001512510038,0.010000001,0.010000001512510038,0.010000001512510032,0.010000001512510027,0.010000001512510024,0.010000001493724823,0.010000001493724858
0.048,0.010000001671725373,0.010000001671725373,0.010000002,0.010000001671725373,0.010000001671725368,0.010000002,0.010000001671725359,0.010000001650952791,0.010000001650952831
0.049,0.010000002,0.010000002,0.010000001824716167,0.010000002,0.010000002,0.010000001847679067,0.010000001847679062,0.010000002,0.010000001824716226
0.05,0.010000002042136892,0.010000002042136892,0.010000002016780337,0.010000002042136892,0.010000002042136882,0.010000002042136878,0.010000002042136873,0.010000002016780354,0.010000002016780401
0.051,0.010000002257070928,0.010000002257070928,0.010000002229040466,0.010000002257070924,0.010000002257070914,0.010000002257070909,0.010000002257070904,0.010000002229040484,0.010000002229040537
0.052,0.010000002494607065,0.010000002494607065,0.010000002463611855,0.010000002494607061,0.010000002,0.010000002494607044,0.010000002494607039,0.010000002463611874,0.010000002463611933
0.053,0.010000002757109916,0.010000002757109916,0.010000002722847895,0.010000002757109914,0.010000002757109902,0.010000002757109895,0.010000003,0.010000003,0.010000002722847984
0.054,0.010000003047212398,0.010000003047212398,0.010000003009367632,0.010000003047212396,0.010000003,0.010000003047212375,0.010000003047212366,0.010000003009367656,0.010000003
0.055,0.010000003367843114,0.010000003367843112,0.010000003326021255,0.010000003,0.010000003367843097,0.010000003,0.010000003,0.010000003326021282,0.010000003326021361
0.056,0.010000003722196208,0.010000003722196208,0.010000003675951946,0.010000003722196208,0.010000004,0.010000004,0.010000003722196171,0.010000003675951975,0.010000003675952062
0.057,0.010000004113786189,0.010000004113786189,0.010000004,0.010000004113786187,0.010000004113786168,0.010000004113786157,0.010000004113786147,0.010000004,0.010000004062664908
0.058,0.010000005,0.010000005,0.010000004490060265,0.010000005,0.010000004546532907,0.010000004546532895,0.010000004546532885,0.010000004490060301,0.010000004490060407
0.059,0.010000005024802115,0.010000005024802115,0.010000004962409024,0.010000005024802111,0.010000005024802089,0.010000005024802076,0.010000005024802066,0.010000004962409064,0.010000005
0.06,0.010000006,0.010000006,0.010000005484386164,0.010000005553375418,0.010000006,0.010000005553375378,0.010000005553375366,0.010000005,0.010000005
0.061,0.010000006137481521,0.010000006137481521,0.010000006061204094,0.010000006137481521,0.010000006,0.010000006137481476,0.010000006137481462,0.010000006061204145,0.010000006061204289
0.062,0.010000007,0.010000007,0.010000006698693636,0.010000007,0.010000006782947457,0.010000006782947442,0.010000006782947424,0.010000006698693692,0.010000006698693848
0.063,0.010000007496305516,0.010000007496305516,0.010000007403231058,0.010000007496305514,0.010000007,0.010000007,0.010000007496305443,0.010000007403231117,0.010000007
0.064,0.010000008284688713,0.010000008284688713,0.010000008181776699,0.010000008284688711,0.010000008284688673,0.010000008284688652,0.010000008284688633,0.010000008181776765,0.010000008
0.065,0.010000009155883418,0.010000009155883418,0.010000009042095108,0.010000009155883414,0.010000009155883373,0.010000009155883349,0.010000009155883328,0.010000009,0.010000009042095396
0.066,0.010000010118577336,0.010000010118577336,0.010000009992878457,0.010000010118577332,0.010000010118577284,0.010000010118577261,0.010000010118577235,0.010000009992878539,0.010000009992878775
0.067,0.010000011,0.010000011,0.010000011043633284,0.010000011182489946,0.010000011182489894,0.010000011182489867,0.010000011182489839,0.010000011043633373,0.010000011043633635
0.068,0.010000012358263742,0.010000012358263742,0.010000012204762298,0.010000012358263739,0.010000012,0.010000012358263652,0.010000012358263621,0.010000012204762399,0.010000012204762689
0.069,0.010000013657543522,0.010000013657543522,0.010000013,0.010000013657543518,0.010000013657543452,0.010000013657543421,0.010000013657543386,0.010000013,0.010000013
0.07,0.010000015093255231,0.010000015093255231,0.010000015,0.010000015093255227,0.010000015093255155,0.010000015,0.010000015093255082,0.010000014905734041,0.010000014905734394
0.071,0.010000016679839619,0.010000016679839619,0.010000016472718415,0.010000016679839616,0.010000016679839536,0.010000016679839494,0.010000016679839456,0.010000016,0.010000016472718937
0.072,0.010000018433233315,0.010000018433233315,0.010000018204293507,0.010000018,0.010000018433233223,0.010000018,0.010000018433233136,0.010000018204293656,0.010000018204294086
0.073,0.010000020370791457,0.010000020370791457,0.010000020117666639,0.010000020370791451,0.010000020370791356,0.010000020370791306,0.010000020370791257,0.010000020117666803,0.010000020117667282
0.074,0.010000023,0.010000023,0.010000022232011655,0.010000022511763667,0.010000022511763558,0.010000022511763504,0.010000023,0.010000022232011836,0.010000022232012361
0.075,0.010000024877574402,0.010000024877574402,0.010000025,0.010000024877574395,0.010000024877574277,0.010000024877574218,0.010000025,0.010000025,0.010000025
0.076,0.010000027492171937,0.010000027492171937,0.010000027150748514,0.010000027,0.010000027,0.010000027492171736,0.010000027,0.010000027150748736,0.010000027150749378
0.077,0.010000030381334936,0.010000030381334936,0.010000030003851496,0.010000030381334929,0.010000030381334783,0.010000030381334712,0.010000030381334638,0.01000003,0.010000030003852451
0.078,0.010000033573756329,0.010000033573756329,0.010000033,0.010000033573756322,0.010000033573756163,0.010000033573756083,0.010000033573756001,0.010000033156408301,0.010000033
0.079,0.010000037101228888,0.010000037101228888,0.010000036640588596,0.010000037101228878,0.010000037101228702,0.010000037101228612,0.010000037101228524,0.010000036640588895,0.010000037
0.08,0.010000040999707496,0.010000040999707496,0.010000040490572303,0.010000040999707487,0.010000040999707291,0.010000040999707195,0.010000040999707097,0.010000040490572636,0.01000004
0.081,0.010000045307499414,0.010000045307499412,0.010000044744607433,0.010000045307499403,0.010000045307499185,0.010000045307499079,0.010000045,0.010000044744607799,0.010000044744608859
0.082,0.010000050067372703,0.010000050067372703,0.010000049,0.01000005,0.010000050067372451,0.010000050067372332,0.010000050067372212,0.010000049445048185,0.010000049445049359
0.083,0.010000055,0.010000055,0.010000054639615301,0.010000055326708458,0.010000055326708192,0.010000055326708062,0.010000055326707929,0.010000054639615747,0.010000054639617034
0.084,0.010000061,0.010000061148149709,0.010000060388879729,0.010000061148149697,0.010000061148149405,0.010000061148149261,0.010000061148149114,0.01000006,0.010000060388881647
0.085,0.010000067587024625,0.010000067587024623,0.010000066747403183,0.010000068,0.010000067587024286,0.010000067587024125,0.010000067587023964,0.010000066747403728,0.010000067
0.086,0.010000074703030153,0.010000074703030153,0.010000073774619584,0.010000074703030137,0.010000075,0.010000075,0.010000074703029422,0.010000073774620187,0.010000073774621938
0.087,0.010000082567357325,0.010000082567357323,0.010000081541655987,0.010000082567357306,0.010000083,0.010000082567356712,0.010000082567356515,0.010000081541656651,0.010000081541658571
0.088,0.010000091259477118,0.010000091259477118,0.010000090126403207,0.010000091259477097,0.010000091259476662,0.010000091259476445,0.010000091259476228,0.010000090126403939,0.010000090126406068
0.089,0.010000100866747182,0.010000101,0.0100001,0.010000100866747162,0.010000100866746678,0.010000100866746438,0.010000100866746197,0.010000099613793455,0.010000099613795813
0.09,0.010000111484115448,0.010000111484115448,0.010000110098699746,0.010000111484115424,0.010000111484114891,0.010000111484114624,0.010000111484114357,0.010000110098700648,0.010000110098703255
0.091,0.010000123217722662,0.010000123,0.010000122,0.010000123217722635,0.010000123217722045,0.010000123,0.010000123217721455,0.010000121686723438,0.010000121686726303
0.092,0.010000136185670076,0.010000136185670073,0.010000134494923055,0.010000136185670045,0.010000136185669398,0.010000136185669074,0.010000136185668751,0.010000134494924151,0.010000134494927326
0.093,0.010000150519125447,0.010000150519125443,0.010000149,0.010000150519125412,0.010000150519124696,0.010000150519124337,0.010000150519123977,0.010000148649539606,0.010000148649543125
0.094,0.010000166359248872,0.010000166359248872,0.010000164291924555,0.010000166359248837,0.010000166,0.010000166359247643,0.010000166359247246,0.010000164,0.010000164291929797
0.095,0.010000183864212683,0.010000184,0.010000181579453782,0.010000183864212643,0.010000184,0.010000183864211322,0.010000183864210881,0.010000181579455269,0.010000181579459571
0.096,0.010000203210117535,0.010000203210117532,0.010000200687032114,0.010000203,0.010000203210116517,0.010000203210116031,0.010000203210115546,0.010000201,0.010000200687038482
0.097,0.010000224592431576,0.010000224592431573,0.010000221803001755,0.010000224592431526,0.010000224592430457,0.010000224592429921,0.010000224592429387,0.010000221803003565,0.010000222
0.098,0.010000248222339586,0.010000248222339582,0.010000245137954495,0.010000248222339529,0.010000248222338344,0.010000248,0.010000248222337159,0.010000245137956502,0.010000245137962313
0.099,0.010000274335275098,0.010000274335275094,0.010000270926470583,0.010000274335275035,0.010000274335273722,0.010000274335273066,0.010000274335272409,0.010000270926472796,0.010000271
0.1,0.010000303193633545,0.010000303193633542,0.010000299428446777,0.010000303193633478,0.010000303,0.010000303193631304,0.010000303193630579,0.010000299428449214,0.010000299428456278
0.101,0.010000335088143483,0.010000335088143481,0.010000330926687383,0.010000335088143408,0.010000335088141816,0.010000335088141014,0.010000335088140216,0.010000330926690084,0.010000330926697908
0.102,0.010000370335615977,0.010000370335615974,0.010000365734227542,0.010000370335615894,0.010000370335614128,0.010000370335613244,0.010000370335612359,0.010000365734230533,0.010000365734239201
0.103,0.010000409286097255,0.010000409,0.010000404200198654,0.010000409286097162,0.010000409286095205,0.010000409286094226,0.010000409286093245,0.010000404200201953,0.010000404200211508
0.104,0.010000452,0.010000452329969246,0.010000446712255626,0.010000452,0.010000452329966991,0.010000452329965912,0.010000452329964831,0.010000446712259262,0.010000446712269795
0.105,0.010000499901279528,0.010000499901279523,0.010000493693503207,0.010000499901279419,0.010000499901277039,0.010000499901275847,0.010000499901274659,0.010000493693507233,0.010000493693518903
0.106,0.010000552473591334,0.010000552473591329,0.010000546,0.010000552,0.010000552473588577,0.010000552473587256,0.010000552473585937,0.010000546,0.010000546
0.107,0.010000610567857789,0.010000611,0.010000602979695648,0.010000611,0.010000610567854732,0.010000610567853268,0.010000610567851809,0.010000602979700561,0.010000603
0.108,0.010000674764008602,0.010000674764008594,0.010000666383832523,0.010000674764008451,0.010000674764005239,0.010000674764003629,0.010000674764002019,0.010000666383837946,0.010000666383853654
0.109,0.010000746,0.010000745712431482,0.010000736452913678,0.010000745712431324,0.010000746,0.010000745712426002,0.010000745712424229,0.010000736452919686,0.010000736
0.11,0.010000824118549904,0.010000824118549894,0.010000813880592097,0.010000824118549719,0.010000824118545791,0.010000824118543822,0.010000824118541857,0.010000814,0.010000813880618032
0.111,0.010000910758393614,0.010000910758393603,0.010000899,0.010000911,0.010000911,0.010000910758386878,0.010000911,0.010000899438715677,0.010000899438737042
0.112,0.010001006495553038,0.010001006495553025,0.010000993994295526,0.010001006,0.010001006495547988,0.010001006495545573,0.010001006495543162,0.010000993994303632,0.010000993994327136
0.113,0.010001112299369903,0.010001112,0.010001098,0.010001112299369654,0.010001112299364352,0.010001112299361696,0.010001112299359044,0.010001098487686074,0.010001098487712023
0.114,0.010001229222930275,0.010001229222930261,0.010001213953640585,0.010001229222930001,0.010001229222924141,0.010001229,0.010001229222918278,0.010001214,0.010001213953679254
0.115,0.010001358424143765,0.010001358424143748,0.010001341541873859,0.010001358424143462,0.010001358424136974,0.010001358424133721,0.010001358424130476,0.010001341541884843,0.010001341541916694
0.116,0.010001501188953111,0.010001501188953092,0.010001482540186192,0.010001501188952773,0.010001501188945584,0.010001501188941987,0.010001501188938389,0.010001482540198264,0.010001482540233262
0.117,0.010001659,0.010001659,0.010001638357516834,0.010001658956610409,0.010001658956602513,0.010001658956598556,0.010001658956594604,0.010001638357530178,0.010001638357568888
0.118,0.010001833306414139,0.010001833306414114,0.010001810535138047,0.010001833,0.010001833306404993,0.010001833306400622,0.010001833306396252,0.010001811,0.010001810535195697
0.119,0.010002025961568937,0.010002026,0.010002000785349642,0.010002025961568484,0.010002025961558813,0.010002025961553964,0.010002025961549126,0.010002000785366021,0.010002000785413523
0.12,0.010002238837739269,0.010002238837739241,0.010002211,0.010002238837738767,0.010002238837728047,0.010002238837722683,0.010002239,0.010002211018233368,0.010002211018285512
0.121,0.010002474,0.010002474068852631,0.010002443352192142,0.010002474068852109,0.010002474068840344,0.010002474068834456,0.010002474068828567,0.010002443352212039,0.010002443352269717
0.122,0.010002734031514315,0.010002734,0.010002700075280231,0.010002734031513704,0.010002734031500683,0.010002734031494166,0.010002734031487652,0.010002700075302273,0.010002700075366164
0.123,0.010003021281689046,0.010003021281689008,0.010002983739988555,0.010003021,0.010003021281673944,0.010003021281666725,0.010003021,0.010002983740012971,0.010002983740083746
0.124,0.010003338675664433,0.010003338675664391,0.010003297175311355,0.010003338675663683,0.010003338675647705,0.010003338675639708,0.010003338675631716,0.010003297175338141,0.010003297175415805
0.125,0.010003689372891344,0.010003689372891299,0.010003643577035055,0.010003689372890522,0.010003689,0.010003689,0.010003689372855463,0.010003643577064715,0.010003643577150695
0.126,0.010004077892796602,0.010004077892796552,0.010004027250199044,0.010004077892795692,0.010004078,0.010004077892766562,0.010004078,0.010004027250231902,0.010004027250327185
0.127,0.010004507273588812,0.010004507273588755,0.010004451271854486,0.010004507273587811,0.010004507273566287,0.010004507273555528,0.010004507273544768,0.010004451271890894,0.010004451
0.128,0.010004981807012966,0.010004981807012904,0.010004919886917213,0.010004981807011868,0.010004982,0.010004981806976093,0.010004982,0.010004919886957526,0.01000492
0.129,0.010005506244929177,0.010005506244929107,0.010005437871230864,0.010005506,0.010005506244901562,0.010005506,0.010005506244875164,0.010005437871275114,0.010005438
0.13,0.010006085920317443,0.010006085920317367,0.010006010346241646,0.010006085920316102,0.010006086,0.010006085920272625,0.010006085920258138,0.01000601,0.010006010346432755
0.131,0.010006726580378796,0.010006726580378711,0.010006643,0.010006726580377302,0.010006726580345194,0.010006726580329141,0.010006726580313091,0.010006643010901761,0.010006643011059186
0.132,0.010007434595061059,0.010007434595060965,0.010007342201821584,0.010007435,0.010007435,0.010007434595006047,0.010007434594988264,0.010007342201881654,0.010007342202055746
0.133,0.010008217,0.010008217055027014,0.010008114992983142,0.010008217055025295,0.010008217054985955,0.010008217054966309,0.010008217054946636,0.010008114993049159,0.010008114993240412
0.134,0.010009081867030922,0.010009081867030808,0.010008969098658154,0.010009081867028903,0.010009081866985691,0.010009082,0.010009081866942458,0.010008969098731266,0.010008969098943233
0.135,0.010010037679604612,0.010010037679604487,0.010009912983706562,0.010010037679602382,0.010010037679554499,0.010010038,0.010010038,0.010009912983787556,0.010009912984022484
0.136,0.010011093956699187,0.010011093956699047,0.010010956092459413,0.010011093956696715,0.010011093956643664,0.010011093956617173,0.010011094,0.010010956092548904,0.010010956092808478
0.137,0.010012261262072669,0.010012261262072514,0.010012109,0.010012261262069944,0.010012261,0.010012261261982174,0.010012261,0.010012108943345742,0.010012108943631241
0.138,0.010013551363878907,0.010013551363878739,0.010013383,0.010013551363875899,0.010013551363811431,0.010013551363779315,0.010013551363746964,0.010013383,0.010013383112490882
0.139,0.010014977,0.010014977228041743,0.010014791,0.010014977,0.010014977227967198,0.010014977227931515,0.010014977227895749,0.010014791184705251,0.010014791185055608
0.14,0.010016553,0.010016552929098331,0.010016347214632737,0.010016552929094867,0.010016553,0.010016553,0.010016552928936592,0.010016347214766581,0.010016347215154774
0.141,0.010018294192223604,0.010018294192223373,0.010018066901963225,0.010018294192219548,0.010018294192131868,0.010018294192088049,0.010018294192044192,0.010018066902110895,0.010018066902539164
0.142,0.010020218582084472,0.010020218582084217,0.010019968,0.010020218582079975,0.010020218581983271,0.010020218581934984,0.010020218581886568,0.010019967554713896,0.010019968
0.143,0.010022345448754218,0.010022345448753937,0.010022067902901822,0.010022345448749225,0.010022345448642729,0.010022345448589643,0.010022345448536215,0.010022068,0.010022067903604498
0.144,0.010024695785641658,0.010024695785641347,0.010024388901149952,0.010024695785636143,0.010024695785518133,0.010024696,0.010024695785400144,0.010024389,0.010024388901928317
0.145,0.010027293,0.010027293020283566,0.010026953933219833,0.010027293020277826,0.010027293020147068,0.010027293,0.010027293,0.010026953933439857,0.010026953934077844
0.146,0.010030163304180918,0.010030163,0.010029788756113435,0.010030163304174205,0.010030163304030117,0.010030163303958409,0.010030163303886067,0.010029788756356012,0.010029789
0.147,0.010033335460315642,0.010033335460315224,0.010032921448349264,0.010033335460308216,0.010033335460149385,0.010033335460070151,0.010033335459990547,0.010032921448617983,0.010032921449397256
0.148,0.010036840930789995,0.010036841,0.010036383165649202,0.010036840930781764,0.010036840930605834,0.010036840930517914,0.010036840930429853,0.010036383165946863,0.010036383
0.149,0.010040714556889298,0.010040714556888784,0.010040208683691078,0.010040714556880206,0.010040715,0.010040714556587914,0.010040714556490332,0.010040208684018831,0.010040208684969062
0.15,0.010044995,0.010044995215273135,0.010044436475481592,0.010044995215263662,0.010044995215049073,0.010044995214942069,0.010044995214834481,0.010044436475843202,0.010044436
0.151,0.010049725997596352,0.010049725997595729,0.010049108481849447,0.010049725997585229,0.010049725997348432,0.010049726,0.010049725997111628,0.010049108,0.010049108483411878
0.152,0.010054953827397432,0.010054953827396742,0.010054271,0.010054953827385136,0.010054953827122766,0.010054954,0.010054953826860476,0.010054271,0.010054271070543925
0.153,0.010060730566907513,0.010060731,0.010059975874946319,0.010060730566893909,0.010060730566603277,0.010060730566458183,0.010060730566312685,0.010059975875434606,0.010059975876850334
0.154,0.010067114,0.010067113922289681,0.010066280572500967,0.010067113922275604,0.010067113921955896,0.010067113921796463,0.010067113921636294,0.010066280573040166,0.010066280574603776
0.155,0.010074169,0.010074168545055844,0.010073247589714911,0.010074168545040348,0.010074168544687198,0.010074168544511061,0.010074168544334103,0.010073247590312313,0.010073247592044053
0.156,0.010081964219626994,0.010081964219625966,0.010080945988310362,0.010081964,0.010081964219217511,0.010081964219022261,0.010081964218826473,0.010080945988971936,0.010080945990890454
0.157,0.010090578210170495,0.010090578210169353,0.010089452,0.010090578210150265,0.010090578209716893,0.010090578209500359,0.010090578209283718,0.010089452,0.010089452442907728
0.158,0.010100096,0.010100096294537597,0.010098853391219284,0.010100096294516367,0.010100096294036368,0.010100096293796898,0.010100096,0.010098853392024598,0.010098853394359612
0.159,0.010110615095866391,0.010110615095864998,0.010109241685563033,0.010110615095841637,0.010110615095314399,0.010110615095051293,0.010110615094787233,0.010109241686453285,0.010109242
0.16,0.010122238622139226,0.010122239,0.01012072,0.010122238622112024,0.010122238621528773,0.010122238621237803,0.010122238620945884,0.010120720253697818,0.010120720256557907
0.161,0.010135081996146326,0.010135081996144628,0.010133403314934984,0.010135081996116317,0.010135081995470203,0.010135081995147621,0.010135082,0.010133403316027533,0.010133403319194727
0.162,0.010149273,0.010149273,0.010147419145431701,0.010149272973602836,0.010149272972887221,0.010149273,0.010149272972171927,0.010147419146631222,0.010147419150109022
0.163,0.010164954872453892,0.010164954872451825,0.010162907016051638,0.010164954872417255,0.010164954871632116,0.010164954871240117,0.010164955,0.010162907017378807,0.010162907021227867
0.164,0.010182283840817308,0.010182284,0.010180019951489747,0.010182283840776676,0.010182283839907604,0.010182283839473292,0.010182283839038627,0.01018002,0.01018002
0.165,0.010201430880647242,0.010201431,0.010198928047828165,0.010201430880602356,0.010201430879639728,0.010201431,0.010201430878677076,0.010198928,0.010198928
0.166,0.010222586273658588,0.010222586273655786,0.010219821344784108,0.010222586273608647,0.010222586272542447,0.010222586272010005,0.010222586271476293,0.010219821346570165,0.010219821
0.167,0.010245981035126549,0.010245981035123477,0.010242927948038135,0.010245981035071787,0.010245981033902394,0.010245981033318334,0.010245981032733158,0.010242927950016224,0.010242927955750785
0.168,0.010271876673255572,0.010271876673252156,0.010268500652093122,0.010271876673195098,0.010271876671899001,0.010271876671251573,0.010271876670604092,0.010268500654284585,0.010268500660638771
0.169,0.010300494103286614,0.010300494103282834,0.010296761,0.010300494,0.010300494101783991,0.010300494101066168,0.010300494100352761,0.010296761106852945,0.010296761113890784
0.17,0.010332118892619296,0.010332118892615115,0.010327992762002955,0.010332118892545207,0.010332118890956263,0.010332119,0.010332118889370327,0.010327992764665228,0.010327992772385485
0.171,0.010367067849988093,0.010367067849983492,0.010362512740408048,0.010367067849906438,0.010367067848162152,0.010367067847291331,0.010367068,0.010362513,0.010362512751913218
0.172,0.010405696326622848,0.010405696326617768,0.010400659658108423,0.010405696326532607,0.010405696324599856,0.010405696,0.010405696322671543,0.01040066,0.010400659670853503
0.173,0.010448382809652716,0.010448382809647086,0.010442813772303175,0.010448382809552669,0.010448382807411671,0.010448382806342452,0.010448382805274386,0.010442814,0.010442813786420709
0.174,0.010495552644949875,0.010495552644943635,0.010489397,0.010495552644839002,0.010495552642467666,0.010495552641282893,0.010495552640101803,0.010489397,0.010489396994859077
0.175,0.010547678,0.010547677832927581,0.010540881211559145,0.010547677832811842,0.010547678,0.010547677828880386,0.010547677827574113,0.010540881215957927,0.010540881228715273
0.176,0.010605285338005414,0.010605285,0.010597772871417718,0.010605285337871136,0.010605285334988971,0.010605285333549062,0.010605285332111882,0.010597773,0.010597772890425709
0.177,0.010668942926568415,0.010668942926560007,0.010660636946317175,0.010668943,0.010668942923226944,0.010668942921631772,0.010668942920037096,0.010660636951714684,0.010660636967370917
0.178,0.010739281824883496,0.010739281824874197,0.010730101719842353,0.010739281824717645,0.010739281821182304,0.010739281819416843,0.010739281817652617,0.010730102,0.010730101743093318
0.179,0.010817004512347968,0.010817005,0.010806866031714518,0.010817004512164939,0.010817004508261039,0.010817004506311161,0.010817005,0.010806866038272401,0.010806866057289472
0.18,0.010902891903457586,0.010902891903446283,0.01089169,0.010902892,0.010902891898961816,0.010902891896815568,0.010902891894672584,0.010891689917796498,0.010891689938859968
0.181,0.010997795113952952,0.010997795113940433,0.010985410959066426,0.010997795,0.010997795108973134,0.010997795106596767,0.010997795104222555,0.010985410967113508,0.010985410990448944
0.182,0.011102649921427243,0.011102649921413365,0.011088963,0.011102649921180232,0.011102649915910895,0.011102649913277241,0.011102649910649815,0.011088963,0.011088962607058252
0.183,0.011218499233200901,0.011218499233185589,0.011203382640663024,0.011218499232928631,0.011218499227116546,0.011218499224211698,0.011218499221310452,0.011203383,0.011203382678773638
0.184,0.011346504,0.011346503554766237,0.011329806,0.011346503554483262,0.011346503548083961,0.011346503544885986,0.011346504,0.011329806,0.011329806522985538
0.185,0.011487932658738355,0.011487932658719687,0.011469475665996286,0.011487932658405848,0.011487932651318939,0.011487932647777165,0.011487932644238655,0.011469476,0.011469475712752171
0.186,0.011644173412172472,0.011644173412151813,0.011623773037597106,0.011644173411804539,0.011644173403955568,0.011644173400034678,0.011644173,0.011623773050810395,0.011623773089127952
0.187,0.011816769623911684,0.011816769623888891,0.011794243747952777,0.011816769623505852,0.011816769614857055,0.011816769610537712,0.011816769606218426,0.011794243762510355,0.011794243804727478
0.188,0.012007449741688892,0.012007449741663795,0.011982575142533387,0.012007449741242125,0.012007449731710473,0.012007449726948824,0.01200745,0.011982575158654033,0.011982575205401441
0.189,0.012218098268490574,0.012218098268462802,0.012190606267476159,0.012218098267996268,0.012218098257441128,0.012218098252168762,0.012218098,0.012190606285325138,0.012190606337093075
0.19,0.012450768701364029,0.012450769,0.012420385526894158,0.012450769,0.012450768689130065,0.012450768683288998,0.012450768677452156,0.012420385546657926,0.012420385603972349
0.191,0.012707748,0.012707748356892586,0.012674202190492952,0.012707748356320823,0.012707748343381802,0.012707748,0.012707748330457432,0.012674202212247625,0.012674202275322581
0.192,0.012991591368423903,0.012991591368386457,0.012954554813558578,0.012991591367756215,0.012991591353520997,0.012991591346408926,0.012991591339311083,0.012954554837551481,0.012954554907109958
0.193,0.013305087961230483,0.013305087961189193,0.013264171236636316,0.013305087960494469,0.013305087944792099,0.013305087936947547,0.013305087929112369,0.013264171263195842,0.013264171340205005
0.194,0.013651283,0.013651283335387059,0.013606075008582956,0.013651283334617521,0.013651283317234971,0.013651283308550918,0.013651283299881896,0.013606075037982737,0.013606075123223513
0.195,0.014033548872321677,0.014033548872271076,0.013983637447549952,0.014033548871419554,0.014033549,0.014033549,0.014033548832966956,0.013983637479870886,0.013983638
0.196,0.014455640420971569,0.014455640420915971,0.014400558896529643,0.014455640419978738,0.014455640398838957,0.014455640388273905,0.014455640377711316,0.014400558932197306,0.014400559035622932
0.197,0.014921689,0.014921689092383415,0.014860862540745864,0.014921689091350603,0.014921689068016115,0.014921689056355894,0.014921689044704426,0.014860862580217377,0.014860863
0.198,0.015436176174042755,0.015436176173974837,0.015368994,0.015436176172835051,0.015436176147010604,0.015436176134100822,0.015436176121220033,0.015368994177472452,0.015368994
0.199,0.016004052623890857,0.016004052623815646,0.015929889,0.016004053,0.016004053,0.016004052579706482,0.016004053,0.015929888704854882,0.015929888843884764
0.2,0.016630805221010528,0.016630805,0.016549018963057553,0.016630805,0.016630805188186864,0.016630805172511812,0.016630805156850077,0.016549019,0.016549019
0.201,0.017322538,0.017322538438806184,0.017232265186337966,0.017322538,0.017322538,0.017322538,0.017322538,0.017232265244901006,0.017232265414716605
0.202,0.018085783006479724,0.018085783006378985,0.017986130105921497,0.018085783004686877,0.018085783,0.018085782947251435,0.018085782928135233,0.017986130170694486,0.017986130358532734
0.203,0.018927766,0.018927766192024686,0.018817777837512928,0.018927766,0.018927766147812473,0.018927766,0.018927766105481744,0.018817777909127944,0.018817778116854485
0.204,0.019856443975265505,0.019856443975142357,0.019735272,0.019856443973065876,0.019856444,0.019856443902872476,0.019856444,0.019735271801262496,0.019735272028861883
0.205,0.020880754869665438,0.020880754869530435,0.020747104203203918,0.020880755,0.020880755,0.020880754790373313,0.020880755,0.020747104289888237,0.020747104541195844
0.206,0.022010130631596812,0.022010130631447834,0.021862708,0.022010131,0.022010131,0.022010130544030854,0.022010130515740092,0.021862708331719494,0.021862708609491462
0.207,0.023255012705172665,0.023255012705008016,0.023092438,0.023255012702238592,0.023255013,0.023255013,0.023255012577153213,0.023092438,0.023092438714566236
0.208,0.024626856187472398,0.024626856187290592,0.024447857424912213,0.024626856184232934,0.024626856115140754,0.024626856080587897,0.024626856,0.024447857540686235,0.024447857876408827
0.209,0.026140764523889595,0.026140764523690876,0.025943571880278248,0.026140765,0.026140764444769163,0.026140764407002377,0.026140764369295022,0.025943572008138415,0.025943572
0.21,0.027809722342446705,0.027809722342227547,0.027592408934748996,0.027809722338525404,0.027809722255109803,0.027809722,0.027809722171756278,0.027592409075904187,0.027592409
0.211,0.029647533879737908,0.029647534,0.029408148,0.029647533875418082,0.029647534,0.029647533737331186,0.029647533691317174,0.029408148373236846,0.029408148824645205
0.212,0.031670524,0.031670524,0.031407146051325295,0.031670524,0.031670524,0.031670524132054866,0.031670524,0.031407146,0.031407147
0.213,0.033896628,0.033896628,0.033607004,0.033896628407846366,0.033896628,0.033896628,0.033896628,0.033607004076386414,0.033607004620741954
0.214,0.036345185,0.036345185,0.036026541,0.036345185,0.036345185,0.036345184748808365,0.036345184687705874,0.036026541,0.036026542071402934
0.215,0.039036747,0.039036747,0.038686384,0.039036747,0.039036746420546505,0.039036746,0.039036746,0.038686384,0.038686384444464726
0.216,0.041993804,0.041993803549087765,0.041608990955137565,0.041993804,0.041993803,0.041993803,0.041993803,0.041608991,0.041608991924716975
0.217,0.045240772,0.045240772,0.044818651813303086,0.045240772,0.045240771769043606,0.045240771688270065,0.045240771607404154,0.044818652,0.044818652880154394
0.218,0.048804030275967684,0.048804030275500475,0.048340742,0.04880403,0.04880403,0.04880403,0.04880403,0.048340742596514816,0.048340743
0.219,0.052710960853738324,0.052710961,0.05220288,0.052710961,0.052710961,0.052710961,0.052710960454125516,0.05220288,0.052202881
0.22,0.056991281656855006,0.056991281656292095,0.056434805502973626,0.056991281646802616,0.056991281,0.056991281325372775,0.056991281,0.056434805864871866,0.056434807
0.221,0.06167686,0.06167686,0.061068362,0.061676859693304116,0.061676859458982394,0.061676859,0.061676859224739644,0.061068363,0.061068364028811176
0.222,0.066801597,0.066801597,0.066136191,0.066801597,0.066801597,0.066801597,0.066801597,0.066136192,0.066136193
0.223,0.072400162,0.072400162,0.071673211,0.072400162,0.072400161,0.072400161,0.072400161,0.071673211,0.071673213
0.224,0.078509278,0.078509278,0.077716374,0.078509278,0.078509278,0.078509278,0.078509278,0.077716374,0.077716376
0.225,0.085167569,0.085167569,0.084304266,0.085167569,0.085167569,0.085167569,0.085167569,0.084304267,0.084304268
0.226,0.092415034,0.092415034,0.091475887,0.092415034,0.092415034,0.092415034,0.092415033,0.091475888,0.09147589
0.227,0.10029175133579254,0.1002917513347637,0.09927129,0.10029175131740305,0.10029175092575787,0.10029175072989813,0.10029175053412057,0.099271291,0.099271293
0.228,0.10883830616461085,0.10883830616349302,0.10773166597864532,0.1088383061446312,0.10883830571918136,0.10883830550637424,0.10883830529386074,0.1077316666976541,0.10773166877948269
0.229,0.11809591636861318,0.1180959163674059,0.11689859068918818,0.11809591634702919,0.11809591588755106,0.11809591565774447,0.11809591542830135,0.11689859146582024,0.116898594
0.23,0.12810563194410718,0.12810563194283847,0.12681226957619887,0.12810563192084154,0.12810563142545622,0.12810563117770835,0.12810563093009486,0.12681227041675328,0.12681227285139335
0.231,0.138906276,0.1389062755455382,0.1375114549275539,0.1389062755217662,0.1389062749868282,0.13890627471927522,0.1389062744518451,0.1375114558350563,0.13751145846509374
0.232,0.15053425532294287,0.1505342553214599,0.14903359814311495,0.150534255,0.1505342547195922,0.1505342544313987,0.15053425414327598,0.14903359911676275,0.1490336019394662
0.233,0.16302366700316548,0.16302366700153975,0.16141420826405778,0.16302366697422613,0.16302366635750754,0.16302366604909713,0.1630236657407906,0.1614142093081915,0.1614142123331344
0.234,0.17640578861589856,0.1764057886141533,0.17468354324807134,0.17640578858497444,0.1764057879256966,0.17640578759601255,0.17640578726639988,0.1746835443674819,0.17468354761095914
0.235,0.19070519262581662,0.19070519262397956,0.18886653603582682,0.1907051925927663,0.1907051918889337,0.19070519153575072,0.1907051911834134,0.1888665372329309,0.18886654070009462
0.236,0.20593988195063068,0.2059398819486925,0.20398282246600863,0.20593988191541304,0.20593988116602158,0.20593988078921863,0.20593988041383773,0.20398282374164103,0.20398282743699686
0.237,0.2221212987866495,0.22212129878456488,0.220046176,0.22212129874925485,0.22212129795334778,0.22212129755332632,0.22212129715464912,0.22004617688020564,0.2200461807915184
0.238,0.23925364644421826,0.23925364644204855,0.2370601915466703,0.23925364640478897,0.23925364556527695,0.23925364514412786,0.23925364472383157,0.23706019297330966,0.2370601971086021
0.239,0.25732982724605435,0.2573298272437432,0.25501866391863326,0.25732982720454384,0.25732982632031987,0.25732982587707787,0.2573298254345059,0.2550186654238463,0.2550186697868592
0.24,0.27633175071408694,0.27633175071167676,0.27390556648404507,0.27633175067047167,0.2763317497415316,0.27633174927597015,0.2763317488110191,0.27390556806545013,0.2739055726493951
0.241,0.29623051085942226,0.29623051085687385,0.29369455978089576,0.29623051081380636,0.2962305098412786,0.29623050935495226,0.2962305088685562,0.2936945614303648,0.29369456621154516
0.242,0.3169860662359093,0.31698606623325665,0.31434619128407737,0.31698606618908337,0.3169860651785566,0.31698606467338475,0.3169860641682485,0.31434619300260036,0.3143461979840608
0.243,0.33854509120858745,0.338545091,0.3358078776381311,0.3385450911602097,0.3385450901125031,0.33854508958874746,0.3385450890650745,0.3358078794214706,0.33580788459283567
0.244,0.360840943,0.3608409429415596,0.35801522268185243,0.36084094289452845,0.3608409418123969,0.3608409412728794,0.36084094073082024,0.358015225,0.35801522986805534
0.245,0.38379555599475984,0.3837955559918348,0.38089223871343314,0.38379555594312853,0.38379555483148464,0.3837955542767876,0.38379555371970336,0.3808922406041897,0.38089224608638667
0.246,0.4073199256622039,0.40731992565924074,0.4043512481621065,0.4073199256090485,0.407319924,0.40731992390830374,0.40731992333962463,0.40435125009651646,0.4043512557074065
0.247,0.4313147288754574,0.43131472887242117,0.4282929538621067,0.4313147288220888,0.431314728,0.43131472709026014,0.4313147265113698,0.42829295583270566,0.42829296154632135
0.248,0.4556707189777372,0.45567071897465766,0.452609892,0.45567071892312444,0.4556707177528422,0.4556707171685105,0.45567071658310415,0.45260989447830313,0.4526099002685344
0.249,0.480272514,0.48027251439411794,0.47718756372870985,0.4802725143419714,0.4802725131629089,0.48027251257410586,0.48027251198428494,0.4771875657415851,0.47718757157666547
0.25,0.505,0.5049999999968895,0.5019063067247764,0.5049999999445608,0.5049999987630158,0.504999998,0.5049999975811631,0.5019063087440018,0.5019063145977096
0.251,0.529727486,0.5297274855996638,0.5266406807242524,0.5297274855476256,0.5297274843686768,0.5297274837796202,0.5297274831921054,0.5266406827397162,0.5266406885829206
0.252,0.5543292810222629,0.5543292810191836,0.5512647942625901,0.5543292809675693,0.5543292797976227,0.5543292792134411,0.5543292786292503,0.5512647962632045,0.5512648020648713
0.253,0.5786852711245426,0.5786852711214961,0.5756580221992075,0.5786852710703927,0.5786852699151451,0.5786852693381395,0.5786852687617894,0.5756580241757291,0.5756580299064408
0.254,0.602680074,0.6026800743348049,0.5997035387394375,0.6026800742847259,0.6026800731496792,0.6026800725823481,0.6026800720167851,0.5997035406853498,0.5997035463273808
0.255,0.6262044440052403,0.6262044440023171,0.6232922105970458,0.6262044439531598,0.6262044428416021,0.6262044422861055,0.6262044417311985,0.6232922125004194,0.6232922180198821
0.256,0.6491590570556001,0.6491590570527533,0.6463234529871287,0.6491590570049773,0.649159056,0.6491590553829072,0.6491590548433748,0.646323455,0.6463234602134789
0.257,0.6714549087914125,0.6714549087886545,0.668706462,0.6714549087423425,0.6714549076950936,0.6714549071713755,0.6714549066486584,0.6687064634031576,0.6687064686111286
0.258,0.6930139337640907,0.6930139337614312,0.6903609719448005,0.693013934,0.6930139327065755,0.6930139322014859,0.6930139316977265,0.6903609736823108,0.6903609787207263
0.259,0.7137694891405778,0.7137694891380176,0.7112197458898637,0.7137694890949005,0.7137694881223442,0.7137694876361375,0.7137694871503638,0.7112197475584267,0.7112197523969133
0.26,0.733668249,0.7336682492834643,0.7312285908865597,0.7336682492422932,0.7336682483126785,0.7336682478478616,0.7336682473834296,0.7312285924820132,0.7312285971083765
0.261,0.7526701727539457,0.7526701727516141,0.7503449425307649,0.7526701727123791,0.7526701718274837,0.7526701713850074,0.7526701709433169,0.7503449440522734,0.7503449484634122
0.262,0.7707463535557817,0.7707463535535695,0.7685377504443303,0.7707463535163874,0.7707463526758547,0.7707463522555941,0.7707463518359043,0.7685377518932284,0.768537756
0.263,0.7878787012133506,0.7878787012112479,0.7857879757743107,0.7878787011759929,0.7878787003786345,0.7878786999800202,0.7878786995813535,0.7857879771441096,0.7857879811156809
0.264,0.8040601180493694,0.804060118,0.8020888302729468,0.8040601180140541,0.8040601172633006,0.804060117,0.8040601165129013,0.8020888315633871,0.8020888353047056
0.265,0.8192948073741834,0.8192948073723276,0.8174420965628391,0.8192948073410236,0.8192948066364396,0.8192948062842016,0.8192948059322311,0.8174420977744117,0.8174421012871986
0.266,0.8335942113841017,0.8335942113823657,0.8318573822876072,0.8335942113531017,0.8335942106938623,0.83359421,0.8335942100348097,0.8318573834243681,0.8318573867203081
0.267,0.846976333,0.8469763329952118,0.8453521121504117,0.8469763329678635,0.846976332,0.8469763320428572,0.846976332,0.8453521132159011,0.845352116
0.268,0.8594657446770575,0.8594657446755396,0.8579519884176698,0.8594657446499729,0.8594657440736344,0.8594657437855386,0.8594657434977138,0.8579519894094366,0.8579519922849823
0.269,0.8710937244531134,0.8710937244517041,0.8696864765743588,0.8710937244279655,0.8710937238930175,0.8710937236255791,0.8710937233583135,0.8696864774951811,0.8696864801650155
0.27,0.881894368,0.8818943680545872,0.8805885005147465,0.8818943680326308,0.8818943675372379,0.8818943672895345,0.8818943670420576,0.8805885013706862,0.8805885038519624
0.271,0.8919040836313871,0.8919040836301764,0.8906944711004428,0.8919040836098135,0.8919040831503071,0.891904083,0.891904083,0.890694472,0.8906944741977467
0.272,0.9011616938353895,0.901161694,0.9000440531113816,0.9011616938154146,0.9011616933899387,0.9011616931772133,0.901161693,0.9000440538441927,0.9000440559685833
0.273,0.9097082486642076,0.9097082486631771,0.9086777305153784,0.9097082486458218,0.909708248,0.909708248,0.9097082478625564,0.9086777311900771,0.9086777331461198
0.274,0.917584966,0.917584966,0.9166359943366766,0.917584966,0.9175849654585424,0.9175849652785645,0.9175849650988628,0.9166359949596383,0.9166359967656776
0.275,0.9248324307553984,0.9248324307545253,0.9239594900492152,0.924832431,0.9248324304079714,0.9248324302420571,0.9248324300763601,0.9239594906230382,0.9239594922866803
0.276,0.9314907218514602,0.9314907218506572,0.9306892404474102,0.9314907218371367,0.9314907215320178,0.9314907213794579,0.9314907212270046,0.9306892409732677,0.9306892424976894
0.277,0.9375998382696931,0.9375998382689579,0.9368652255705434,0.9375998382565853,0.9375998379774054,0.9375998378378096,0.9375998376982851,0.9368652260517298,0.9368652274466522
0.278,0.9431984028424025,0.9431984028417302,0.9425257465941818,0.9431984028304183,0.9431984025752937,0.9431984024477137,0.943198402,0.9425257470365431,0.9425257483190479
0.279,0.9483231402957037,0.9483231402950865,0.9477073481505147,0.9483231402846968,0.9483231400504051,0.9483231399332176,0.94832314,0.9477073485556369,0.9477073497300195
0.28,0.953008718,0.9530087183425804,0.9524459020030629,0.9530087183330813,0.9530087181188134,0.9530087180116398,0.953008718,0.952445902,0.9524459034436361
0.281,0.9572890391462617,0.9572890391457478,0.9567753574465782,0.9572890391371003,0.9572890389418756,0.9572890388442246,0.957289039,0.9567753577832242,0.9567753587592028
0.282,0.9611959697240322,0.96119597,0.9607275312658119,0.9611959697156989,0.9611959695379817,0.9611959694491141,0.9611959693603163,0.9607275315722823,0.9607275324606513
0.283,0.964759228,0.9647592280612937,0.964331837,0.9647592280541347,0.964759228,0.9647592278116912,0.9647592277309348,0.9643318377184741,0.9643318385324247
0.284,0.9680061964505232,0.9680061964501332,0.9676168050245236,0.968006196,0.968006196,0.9680061962215614,0.9680061961475657,0.967616805,0.9676168060216875
0.285,0.9709632534384338,0.9709632534380788,0.970608889,0.9709632534321141,0.9709632532974206,0.9709632532300546,0.9709632531627121,0.9706088890077017,0.9706088896812695
0.286,0.9736548150620519,0.9736548150617303,0.9733325313144188,0.9736548150563145,0.9736548149340357,0.9736548148728865,0.9736548148117465,0.973332532,0.9733325321367909
0.287,0.9761033715869396,0.9761033715866475,0.975810114,0.9761033715817344,0.9761033714707946,0.976103371,0.9761033713598947,0.9758101143335021,0.9758101148927265
0.288,0.9783294757109844,0.9783294757107173,0.9780628257672191,0.978329476,0.9783294756047433,0.9783294755540014,0.9783294755032745,0.9780628259426175,0.9780628264504702
0.289,0.9803524661202621,0.9803524661200197,0.9801102914301167,0.9803524661159339,0.9803524660238659,0.9803524659778234,0.980352466,0.980110292,0.9801102920494228
0.29,0.9821902776575533,0.9821902776573336,0.9819704360529251,0.9821902776536394,0.9821902775702102,0.9821902775284949,0.9821902774868099,0.9819704361970948,0.981970437
0.291,0.9838592354761104,0.9838592354759119,0.9836595982704449,0.9838592354725599,0.9838592353969982,0.9838592353592263,0.9838592353214393,0.9836595984023276,0.9836595987835788
0.292,0.9853731438125276,0.9853731438123459,0.9851918083275155,0.9853731438092819,0.9853731437402011,0.9853731437056467,0.9853731436711093,0.9851918084468241,0.9851918087922387
0.293,0.9867449872948273,0.9867449872946626,0.986580503,0.9867449872918884,0.9867449872293421,0.9867449871980626,0.9867449871667839,0.986580503,0.9865805031286601
0.294,0.9879898693684033,0.9879898693682542,0.9878407089535584,0.9879898693657472,0.9879898693091332,0.9879898692808176,0.9879898692525346,0.9878407090514641,0.9878407093346185
0.295,0.9891192451303344,0.9891192451301996,0.9889839681623582,0.9891192451279249,0.9891192450766606,0.9891192450510156,0.9891192450254056,0.9889839682517039,0.9889839685103983
0.296,0.9901435560247345,0.9901435560246112,0.9900207463030817,0.9901435560225375,0.9901435559757352,0.9901435559523323,0.9901435559289239,0.990020746,0.9900207466179561
0.297,0.9910722338078639,0.9910722338077526,0.9909609413929654,0.9910722338058765,0.9910722337635427,0.9910722337423729,0.9910722337212123,0.990960941,0.9909609416777798
0.298,0.9919142169935202,0.9919142169934194,0.9918133808725386,0.9919142169917237,0.9919142169534393,0.9919142169342934,0.9919142169151545,0.9918133809386733,0.9918133811301243
0.299,0.9926774615611026,0.9926774615610114,0.9925860911916133,0.9926774615594779,0.992677462,0.9926774615075519,0.9926774614902513,0.9925860912515043,0.9925860914248812
0.3,0.9933691947789893,0.9933691947789067,0.9932863187147802,0.9933691947775198,0.9933691947461682,0.9933691947304952,0.993369195,0.9932863187693788,0.993286319
0.301,0.9939959473761091,0.9939959473760339,0.9939208695292119,0.9939959473747692,0.9939959473462004,0.993995947,0.9939959473176354,0.9939208695786101,0.9939208697214239
0.302,0.9945638238259572,0.9945638238258891,0.9944958396961875,0.9945638238247456,0.9945638237989256,0.9945638237860154,0.9945638237731127,0.9944958397407986,0.9944958398699139
0.303,0.9950783109075552,0.9950783109074938,0.9950167401316408,0.9950783109064598,0.9950783108831269,0.9950783108714615,0.9950783108597996,0.9950167401720206,0.9950167402890389
0.304,0.9955443595790284,0.9955443595789728,0.9954885588631165,0.9955443595780367,0.9955443595568949,0.9955443595463243,0.9955443595357514,0.995488559,0.9954885590063772
0.305,0.9959664511276785,0.9959664511276278,0.9959159069510215,0.9959664511267754,0.9959664511075368,0.9959664510979179,0.995966451,0.9959159069842758,0.9959159070804582
0.306,0.9963487166645671,0.9963487166645215,0.996302967,0.9963487166637509,0.9963487166463705,0.996348717,0.9963487166289953,0.9963029666127752,0.9963029666996939
0.307,0.9966949120387694,0.9966949120387282,0.9966534958490111,0.9966949120380325,0.9966949120223323,0.9966949120144815,0.9966949120066322,0.9966534958762563,0.996653496
0.308,0.9970084086315761,0.9970084086315387,0.9969708923791458,0.9970084086309081,0.9970084086166733,0.9970084086095558,0.9970084086024409,0.996970892,0.9969708924755308
0.309,0.9972922516430734,0.9972922516430395,0.9972582719266239,0.9972922516424663,0.9972922516295282,0.9972922516230591,0.9972922516165921,0.9972582719489675,0.997258272
0.31,0.997549231,0.9975492312986052,0.9975184831105314,0.9975492312980876,0.9975492312864034,0.9975492312805607,0.9975492312747184,0.997518483,0.9975184831891548
0.311,0.9977819017315094,0.9977819017314816,0.9977540778643191,0.9977819017310139,0.9977819017204621,0.9977819017151848,0.9977819017099099,0.997754078,0.997754078
0.312,0.99799255,0.9979925502582858,0.9979673516820867,0.9979925502578615,0.9979925502482879,0.9979925502434993,0.9979925502387174,0.9979673516987256,0.997967352
0.313,0.9981832303760884,0.9981832303760654,0.9981604088685272,0.9981832303756801,0.9981832303669889,0.9981832303626412,0.9981832303583005,0.9981604088835521,0.9981604089270142
0.314,0.9983558265878276,0.998355827,0.9983351794642672,0.9983558265874592,0.9983558265796108,0.9983558265756853,0.9983558265717636,0.9983351794778325,0.9983351795170798
0.315,0.9985120673412617,0.9985120673412431,0.9984933882338571,0.998512067,0.9985120673338423,0.9985120673302984,0.9985120673267553,0.9984933882460967,0.9984933882815463
0.316,0.998653496,0.9986534964452001,0.998636584,0.9986534964449167,0.9986534964385176,0.9986534964353178,0.9986534964321188,0.9986365842166605,0.998636584
0.317,0.9987815007667991,0.9987815007667837,0.9987661870307136,0.9987815007665262,0.9987815007607148,0.9987815007578082,0.9987815007549039,0.9987661870407903,0.9987661870699791
0.318,0.9988973500785727,0.9988973500785588,0.9988834944655254,0.9988973500783253,0.9988973500730567,0.9988973500704218,0.9988973500677881,0.9988834944746184,0.9988834945009776
0.319,0.999002205,0.9990022048860345,0.9989896715409843,0.9990022048858238,0.9990022048810671,0.9990022048786884,0.9990022048763101,0.9989896715491948,0.9989896715729927
0.32,0.9990971080965423,0.999097108,0.9990857636769497,0.9990971080963407,0.9990971080920463,0.999097108,0.9990971080877509,0.9990857636844108,0.9990857637060376
0.321,0.9991829954876519,0.9991829954876417,0.9991727236907395,0.9991829954874686,0.9991829954835652,0.9991829954816129,0.9991829954796612,0.9991727236975001,0.999172724
0.322,0.9992607181751164,0.9992607181751072,0.9992514243503918,0.9992607181749503,0.9992607181714153,0.9992607181696473,0.9992607181678799,0.9992514243564958,0.9992514243741788
0.323,0.9993310570734316,0.9993310570734233,0.9993226509597806,0.9993310570732817,0.9993310570700905,0.9993310570684947,0.9993310570668997,0.9993226509652922,0.9993226509812546
0.324,0.9993947146619946,0.9993947146619869,0.9993871087467857,0.9993947146618593,0.9993947146589784,0.9993947146575378,0.9993947146560971,0.999387109,0.999387109
0.325,0.9994523221670655,0.9994523221670586,0.9994454340874351,0.9994523221669425,0.9994523221643216,0.9994523221630107,0.9994523221617001,0.9994454340919743,0.999445434
0.326,0.9995044473550502,0.9995044473550438,0.9994982155067667,0.9995044473549386,0.9995044473525677,0.9995044473513822,0.9995044473501966,0.9994982155108647,0.9994982155227218
0.327,0.9995516171903474,0.9995516171903417,0.9995459809813323,0.9995516171902468,0.9995516171881066,0.9995516171870359,0.9995516171859664,0.999545981,0.9995459809957337
0.328,0.9995943036733771,0.999594304,0.9995892062686458,0.9995943036732864,0.9995943036713544,0.9995943036703883,0.9995943036694218,0.9995892062719867,0.9995892062816459
0.329,0.9996329321500118,0.9996329321500073,0.9996283144280967,0.999632932,0.999632932,0.9996329321473141,0.9996329321464424,0.9996283144311368,0.9996283144399357
0.33,0.9996678811073807,0.9996678811073766,0.9996637035511686,0.999667881,0.9996678811057175,0.9996678811049231,0.9996678811041293,0.9996637035539165,0.9996637035618671
0.331,0.9996995058967134,0.9996995058967098,0.9996957277983348,0.9996995058966461,0.999699506,0.9996995058944932,0.9996995058937755,0.9996957278008126,0.9996957278079923
0.332,0.9997281233267444,0.999728123,0.999724707,0.9997281233266835,0.9997281233253882,0.9997281233247405,0.9997281233240929,0.9997247065838598,0.9997247065903389
0.333,0.9997540189648734,0.9997540189648703,0.9997509248263693,0.9997540189648184,0.9997540189636492,0.9997540189630644,0.9997540189624804,0.999750925,0.9997509248343157
0.334,0.9997774137263414,0.9997774137263384,0.9997746133623909,0.9997774137262913,0.9997774137252252,0.9997774137246919,0.9997774137241592,0.9997746133642315,0.9997746133695653
0.335,0.9997985691193528,0.9997985691193503,0.9997960360799439,0.9997985691193075,0.9997985691183451,0.9997985691178636,0.9997985691173823,0.9997960360816066,0.9997960360864205
0.336,0.9998177161591827,0.9998177161591804,0.9998154248370684,0.9998177161591418,0.9998177161582729,0.9998177161578383,0.999817716,0.9998154248385707,0.9998154248429187
0.337,0.9998350451275462,0.9998350451275441,0.9998329706822584,0.9998350451275093,0.9998350451267242,0.9998350451263317,0.9998350451259392,0.9998329706836265,0.9998329706875897
0.338,0.9998507270263639,0.999850727,0.9998488487192791,0.9998507270263303,0.9998507270256151,0.9998507270252573,0.9998507270248997,0.9998488487205148,0.9998488487240926
0.339,0.9998649180038537,0.9998649180038519,0.9998632190588372,0.9998649180038233,0.9998649180031774,0.9998649180028546,0.9998649180025319,0.9998632190599526,0.9998632190631829
0.34,0.9998777613778609,0.9998777613778593,0.9998762245998039,0.9998777613778334,0.9998777613772505,0.9998777613769588,0.9998777613766676,0.9998762246008127,0.9998762246037329
0.341,0.9998893849041335,0.9998893849041322,0.999887994,0.9998893849041088,0.9998893849035817,0.9998893849033181,0.9998893849030545,0.9998879940750441,0.9998879940777033
0.342,0.9998999037054611,0.9998999037054599,0.9998986440211308,0.9998999037054386,0.9998999037049587,0.9998999037047188,0.9998999037044789,0.9998986440219602,0.9998986440243602
0.343,0.9999094217898294,0.9999094217898284,0.9999082824282535,0.9999094217898092,0.999909422,0.9999094217891593,0.9999094217889426,0.9999082824290018,0.9999082824311689
0.344,0.9999180357803731,0.999918036,0.9999170052596581,0.9999180357803545,0.9999180357799635,0.999918036,0.9999180357795725,0.9999170052603332,0.9999170052622899
0.345,0.9999258314549433,0.9999258314549423,0.9999248989603144,0.9999258314549266,0.9999258314545736,0.9999258314543971,0.9999258314542205,0.9999248989609255,0.9999248989626963
0.346,0.9999328860777095,0.9999328860777086,0.9999320415207633,0.9999328860776945,0.9999328860773748,0.9999328860772151,0.9999328860770553,0.9999320415213194,0.9999320415229296
0.347,0.9999392694330924,0.9999392694330917,0.9999385054313774,0.9999392694330789,0.9999392694327882,0.9999392694326429,0.9999392694324978,0.9999385054318795,0.9999385054333327
0.348,0.9999450461726025,0.9999450461726018,0.999944355,0.9999450461725902,0.999945046,0.9999450461721967,0.9999450461720657,0.9999443551731092,0.9999443551744212
0.349,0.9999502740024037,0.999950274,0.9999496487575874,0.9999502740023926,0.9999502740021557,0.9999502740020374,0.9999502740019189,0.999949649,0.9999496487591865
0.35,0.9999550047847263,0.9999550047847257,0.9999544386729261,0.9999550047847162,0.9999550047845016,0.9999550047843944,0.9999550047842871,0.9999544386732988,0.9999544386743788
0.351,0.9999592854431107,0.9999592854431101,0.9999587731940385,0.9999592854431014,0.9999592854429067,0.9999592854428092,0.9999592854427117,0.9999587731943751,0.999958773
0.352,0.999963159,0.9999631590692095,0.9999626957780274,0.9999631590692017,0.9999631590690258,0.9999631590689377,0.9999631590688498,0.9999626957783314,0.9999626957792114
0.353,0.9999666645396843,0.9999666645396839,0.9999662453898812,0.9999666645396769,0.999966665,0.9999666645394387,0.9999666645393593,0.9999662453901569,0.9999662453909548
0.354,0.9999698366958192,0.9999698366958187,0.9999694572303499,0.9999698366958123,0.9999698366956684,0.9999698366955962,0.9999698366955243,0.9999694572305999,0.9999694572313244
0.355,0.9999727069797161,0.9999727069797157,0.9999723635607609,0.999972707,0.9999727069795792,0.9999727069795138,0.9999727069794484,0.9999723635609866,0.9999723635616404
0.356,0.9999753042143583,0.999975304,0.9999749936249326,0.9999753042143528,0.9999753042142348,0.9999753042141757,0.9999753042141168,0.9999749936251363,0.9999749936257265
0.357,0.9999776545512459,0.9999776545512455,0.9999773736172752,0.9999776545512408,0.9999776545511343,0.9999776545510811,0.9999776545510278,0.9999773736174602,0.9999773736179958
0.358,0.9999797814179155,0.9999797814179152,0.9999795270620424,0.9999797814179109,0.9999797814178143,0.999979781,0.9999797814177176,0.999979527,0.9999795270626958
0.359,0.9999817058077763,0.9999817058077762,0.9999814755974619,0.9999817058077722,0.9999817058076846,0.9999817058076408,0.9999817058075968,0.9999814755976132,0.9999814755980517
0.36,0.9999834470709014,0.9999834470709013,0.9999832388727268,0.9999834470708977,0.9999834470708187,0.9999834470707791,0.9999834470707394,0.9999832388728633,0.9999832388732591
0.361,0.999985023,0.9999850227719579,0.9999848344830071,0.9999850227719548,0.9999850227718833,0.9999850227718476,0.9999850227718119,0.9999848344831305,0.9999848344834876
0.362,0.9999864486361211,0.9999864486361209,0.9999862781687688,0.9999864486361181,0.9999864486360537,0.9999864486360214,0.9999864486359891,0.9999862781688809,0.9999862781692055
0.363,0.9999877387379272,0.9999877387379272,0.9999875844494979,0.9999877387379246,0.999987739,0.9999877387378369,0.9999877387378074,0.9999875844495991,0.9999875844498932
0.364,0.9999889060433008,0.9999889060433007,0.9999887664947884,0.9999889060432983,0.9999889060432453,0.9999889060432188,0.9999889060431923,0.999988766,0.9999887664951452
0.365,0.9999899623203954,0.9999899623203952,0.9999898361193582,0.9999899623203932,0.9999899623203452,0.9999899623203213,0.9999899623202974,0.9999898361194408,0.9999898361196803
0.366,0.999990918,0.9999909181329689,0.9999908039048153,0.999990918,0.9999909181329238,0.9999909181329021,0.9999909181328805,0.9999908039048906,0.9999908039051083
0.367,0.9999917829449729,0.9999917829449727,0.9999916795447642,0.9999917829449709,0.9999917829449317,0.999991783,0.9999917829448924,0.9999916795448323,0.9999916795450293
0.368,0.9999925654049389,0.9999925654049389,0.9999924718791103,0.9999925654049373,0.9999925654049017,0.999992565,0.9999925654048661,0.9999924718791717,0.9999924718793496
0.369,0.9999932734196213,0.9999932734196211,0.9999931888413067,0.9999932734196197,0.9999932734195875,0.9999932734195716,0.9999932734195555,0.9999931888413621,0.9999931888415227
0.37,0.9999939140796825,0.9999939140796825,0.9999938375518119,0.9999939140796811,0.9999939140796522,0.9999939140796378,0.9999939140796232,0.9999938375518624,0.9999938375520087
0.371,0.9999944937550709,0.9999944937550708,0.9999944244584493,0.9999944937550697,0.9999944937550432,0.9999944937550301,0.9999944937550169,0.999994424,0.9999944244586271
0.372,0.9999950181929871,0.999995018,0.9999949555177889,0.9999950181929859,0.9999950181929621,0.9999950181929502,0.9999950181929382,0.999994956,0.9999949555179494
0.373,0.9999954927264112,0.9999954927264111,0.9999954360486321,0.9999954927264101,0.9999954927263887,0.9999954927263779,0.9999954927263671,0.9999954360486691,0.9999954360487768
0.374,0.9999959221072033,0.9999959221072033,0.9999958708471716,0.9999959221072025,0.999995922,0.9999959221071734,0.9999959221071635,0.9999958708472053,0.9999958708473035
0.375,0.9999963106271087,0.9999963106271087,0.9999962641856048,0.9999963106271079,0.9999963106270902,0.9999963106270813,0.9999963106270725,0.9999962641856354,0.999996264
0.376,0.9999966613243355,0.9999966613243355,0.9999966193177059,0.9999966613243348,0.9999966613243189,0.9999966613243109,0.9999966613243029,0.9999966193177334,0.9999966193178134
0.377,0.999996979,0.999996979,0.9999969407233869,0.9999969787183103,0.9999969787182958,0.9999969787182886,0.9999969787182814,0.9999969407234117,0.9999969407234839
0.378,0.9999972659684857,0.9999972659684856,0.9999972315990389,0.999997266,0.999997266,0.9999972659684655,0.999997266,0.9999972315990614,0.9999972315991266
0.379,0.9999975259311472,0.9999975259311472,0.9999974947993884,0.9999975259311467,0.9999975259311349,0.999997526,0.9999975259311231,0.9999974947994088,0.9999974947994682
0.38,0.9999977611622607,0.9999977611622606,0.9999977329911868,0.9999977611622602,0.9999977611622495,0.9999977611622441,0.9999977611622388,0.9999977329912053,0.9999977329912589
0.381,0.999997974,0.999997974,0.9999979485582531,0.9999979740384307,0.999997974,0.9999979740384162,0.9999979740384113,0.999997949,0.9999979485583183
0.382,0.999998167,0.999998167,0.9999981436438876,0.9999981666935854,0.9999981666935768,0.9999981666935722,0.999998167,0.9999981436439027,0.9999981436439465
0.383,0.9999983410433891,0.9999983410433891,0.9999983201743043,0.9999983410433889,0.9999983410433809,0.999998341,0.999998341,0.9999983201743181,0.99999832
0.384,0.999998499,0.999998499,0.9999984799201381,0.9999984988110466,0.9999984988110395,0.9999984988110359,0.9999984988110322,0.9999984799201505,0.9999984799201865
0.385,0.9999986415758562,0.9999986415758562,0.9999986244897512,0.9999986415758559,0.9999986415758495,0.9999986415758463,0.9999986415758431,0.9999986244897623,0.9999986244897947
0.386,0.9999987707770697,0.9999987707770697,0.9999987553215706,0.9999987707770694,0.9999987707770637,0.9999987707770608,0.9999987707770578,0.9999987553215808,0.9999987553216101
0.387,0.9999988877006301,0.9999988877006301,0.9999988737110027,0.9999988877006297,0.9999988877006244,0.9999988877006218,0.9999988877006192,0.9999988737110119,0.9999988737110386
0.388,0.9999989935044469,0.9999989935044469,0.9999989808376843,0.9999989935044467,0.9999989935044418,0.9999989935044394,0.9999989935044371,0.9999989808376928,0.9999989808377168
0.389,0.9999990892416064,0.9999990892416064,0.9999990777852403,0.9999990892416061,0.9999990892416017,0.9999990892415995,0.9999990892415973,0.9999990777852479,0.9999990777852696
0.39,0.999999176,0.999999176,0.9999991655199127,0.9999991758814499,0.9999991758814459,0.9999991758814439,0.9999991758814419,0.9999991655199196,0.9999991655199392
0.391,0.9999992542875684,0.9999992542875684,0.9999992449099404,0.9999992542875683,0.9999992542875649,0.9999992542875629,0.9999992542875612,0.9999992449099466,0.9999992449099644
0.392,0.9999993252359916,0.9999993252359916,0.9999993167440311,0.9999993252359912,0.9999993252359881,0.9999993252359864,0.9999993252359849,0.9999993167440369,0.9999993167440528
0.393,0.9999993894321422,0.9999993894321422,0.9999993817512219,0.9999993894321421,0.9999993894321393,0.9999993894321377,0.9999993894321362,0.9999993817512272,0.9999993817512418
0.394,0.9999994475264087,0.9999994475264087,0.9999994405796631,0.9999994475264086,0.9999994475264059,0.9999994475264046,0.9999994475264034,0.9999994405796676,0.9999994405796808
0.395,0.9999995000987205,0.9999995000987205,0.999999494,0.9999995000987203,0.9999995000987181,0.9999995000987167,0.9999995000987156,0.9999994938120781,0.999999494
0.396,0.9999995476700309,0.9999995476700309,0.999999542,0.9999995476700307,0.9999995476700285,0.9999995476700274,0.9999995476700264,0.9999995419783828,0.9999995419783937
0.397,0.9999995907139028,0.9999995907139028,0.9999995855646817,0.9999995907139028,0.9999995907139008,0.9999995907138997,0.9999995907138988,0.999999586,0.9999995855646948
0.398,0.99999963,0.99999963,0.9999996250074474,0.9999996296643839,0.99999963,0.9999996296643813,0.9999996296643804,0.9999996250074505,0.9999996250074594
0.399,0.9999996649118564,0.9999996649118563,0.999999661,0.9999996649118563,0.9999996649118548,0.9999996649118539,0.9999996649118531,0.9999996606981358,0.9999996606981439
0.4,0.9999996968063664,0.9999996968063664,0.9999996929915659,0.9999996968063662,0.9999996968063649,0.9999996968063641,0.9999996968063634,0.9999996929915684,0.9999996929915758
0.401,0.9999997256647248,0.9999997256647248,0.9999997222130408,0.9999997256647248,0.9999997256647235,0.9999997256647228,0.9999997256647222,0.999999722,0.9999997222130497
0.402,0.9999997517776604,0.9999997517776604,0.9999997486560387,0.9999997517776604,0.9999997517776591,0.9999997517776587,0.999999752,0.9999997486560407,0.9999997486560466
0.403,0.9999997754075685,0.9999997754075685,0.999999773,0.9999997754075682,0.9999997754075673,0.9999997754075668,0.9999997754075662,0.9999997725837828,0.9999997725837881
0.404,0.9999997967898824,0.9999997967898824,0.9999997942330099,0.9999997967898824,0.9999997967898815,0.9999997967898809,0.9999997967898805,0.9999997942330116,0.9999997942330163
0.405,0.9999998161357874,0.9999998161357874,0.9999998138222259,0.9999998161357873,0.9999998161357864,0.9999998161357859,0.9999998161357855,0.9999998138222272,0.9999998138222317
0.406,0.9999998336407512,0.9999998336407511,0.9999998315484673,0.999999834,0.9999998336407503,0.999999834,0.9999998336407495,0.9999998315484686,0.9999998315484726
0.407,0.9999998494808746,0.9999998494808746,0.9999998475887226,0.9999998494808746,0.9999998494808738,0.9999998494808735,0.9999998494808732,0.9999998475887238,0.9999998475887275
0.408,0.9999998638143298,0.9999998638143298,0.999999862,0.9999998638143298,0.9999998638143291,0.9999998638143288,0.9999998638143286,0.9999998621008501,0.9999998621008533
0.409,0.9999998767822773,0.9999998767822773,0.999999875,0.9999998767822773,0.9999998767822768,0.9999998767822765,0.9999998767822762,0.9999998752317871,0.999999875
0.41,0.9999998885158845,0.9999998885158845,0.9999998871136507,0.9999998885158845,0.9999998885158841,0.9999998885158837,0.9999998885158834,0.9999998871136516,0.9999998871136542
0.411,0.9999998991332528,0.9999998991332528,0.9999998978651751,0.9999998991332528,0.9999998991332524,0.9999998991332522,0.9999998991332518,0.9999998978651758,0.9999998978651782
0.412,0.9999999087405229,0.9999999087405229,0.9999999075925115,0.9999999087405229,0.9999999087405225,0.9999999087405222,0.999999909,0.9999999075925122,0.9999999075925143
0.413,0.9999999174326427,0.9999999174326427,0.999999916,0.9999999174326427,0.9999999174326423,0.999999917,0.9999999174326419,0.9999999163936126,0.9999999163936145
0.414,0.9999999252969699,0.9999999252969699,0.9999999243572918,0.9999999252969699,0.9999999252969696,0.9999999252969693,0.9999999252969691,0.9999999243572923,0.9999999243572941
0.415,0.9999999324129755,0.9999999324129755,0.9999999315632191,0.9999999324129755,0.9999999324129751,0.9999999324129749,0.9999999324129747,0.9999999315632196,0.9999999315632212
0.416,0.9999999388518505,0.9999999388518505,0.9999999380828486,0.9999999388518505,0.9999999388518501,0.999999939,0.9999999388518498,0.9999999380828491,0.9999999380828505
0.417,0.9999999446732916,0.9999999446732916,0.9999999439769538,0.9999999446732916,0.9999999446732912,0.999999945,0.9999999446732909,0.9999999439769542,0.9999999439769556
0.418,0.9999999499326272,0.9999999499326272,0.9999999493027876,0.9999999499326272,0.99999995,0.9999999499326269,0.9999999499326266,0.9999999493027879,0.9999999493027892
0.419,0.9999999546925006,0.9999999546925006,0.9999999541228065,0.9999999546925006,0.9999999546925004,0.9999999546925002,0.9999999546925001,0.9999999541228068,0.9999999541228078
0.42,0.9999999590002926,0.9999999590002926,0.9999999584848221,0.9999999590002926,0.9999999590002923,0.9999999590002921,0.9999999590002921,0.9999999584848226,0.9999999584848236
0.421,0.999999963,0.999999963,0.9999999624317782,0.999999963,0.9999999628987709,0.9999999628987708,0.9999999628987706,0.9999999624317784,0.9999999624317794
0.422,0.9999999664262438,0.9999999664262438,0.9999999660038555,0.9999999664262438,0.9999999664262436,0.9999999664262436,0.9999999664262434,0.9999999660038558,0.9999999660038565
0.423,0.9999999696186652,0.9999999696186652,0.9999999692366246,0.9999999696186652,0.99999997,0.99999997,0.9999999696186648,0.9999999692366248,0.9999999692366256
0.424,0.9999999725078281,0.9999999725078281,0.9999999721621927,0.9999999725078281,0.9999999725078279,0.9999999725078278,0.9999999725078278,0.9999999721621928,0.9999999721621935
0.425,0.9999999751224256,0.9999999751224256,0.9999999748093618,0.9999999751224256,0.9999999751224256,0.9999999751224253,0.9999999751224253,0.9999999748093619,0.9999999748093625
0.426,0.9999999774882363,0.9999999774882363,0.9999999772049943,0.9999999774882363,0.9999999774882362,0.999999977,0.999999977,0.9999999772049945,0.999999977
0.427,0.9999999796292085,0.9999999796292085,0.9999999793730279,0.9999999796292085,0.9999999796292084,0.9999999796292084,0.9999999796292084,0.9999999793730281,0.9999999793730286
0.428,0.9999999815667666,0.9999999815667666,0.9999999813349976,0.9999999815667666,0.9999999815667666,0.9999999815667665,0.9999999815667665,0.9999999813349977,0.9999999813349981
0.429,0.9999999833201603,0.9999999833201603,0.9999999831103099,0.9999999833201603,0.9999999833201603,0.9999999833201602,0.9999999833201602,0.9999999831103101,0.9999999831103106
0.43,0.9999999849067449,0.9999999849067449,0.9999999847168264,0.9999999849067449,0.9999999849067447,0.9999999849067447,0.9999999849067447,0.9999999847168266,0.9999999847168269
0.431,0.9999999863424566,0.9999999863424566,0.9999999861706867,0.9999999863424566,0.9999999863424565,0.9999999863424565,0.9999999863424565,0.9999999861706867,0.9999999861706871
0.432,0.9999999876417363,0.9999999876417363,0.9999999874863484,0.9999999876417363,0.9999999876417363,0.9999999876417363,0.9999999876417363,0.9999999874863484,0.9999999874863488
0.433,0.9999999888175102,0.9999999888175102,0.9999999886768439,0.9999999888175102,0.999999989,0.999999989,0.999999989,0.999999989,0.9999999886768443
0.434,0.9999999898814227,0.9999999898814227,0.9999999897540902,0.9999999898814227,0.9999999898814227,0.9999999898814227,0.9999999898814225,0.9999999897540902,0.9999999897540905
0.435,0.9999999908441166,0.9999999908441166,0.9999999907289545,0.9999999908441166,0.9999999908441166,0.9999999908441166,0.9999999908441166,0.9999999907289545,0.9999999907289547
0.436,0.9999999917153113,0.9999999917153113,0.9999999916111513,0.9999999917153113,0.9999999917153113,0.9999999917153113,0.9999999917153113,0.9999999916111513,0.9999999916111515
0.437,0.9999999925036944,0.9999999925036944,0.9999999924094028,0.9999999925036944,0.9999999925036944,0.9999999925036944,0.9999999925036944,0.999999992,0.9999999924094031
0.438,0.9999999932170525,0.9999999932170525,0.9999999931316887,0.9999999932170525,0.9999999932170525,0.9999999932170525,0.9999999932170525,0.999999993,0.999999993
0.439,0.9999999938625185,0.9999999938625185,0.9999999937853153,0.9999999938625185,0.9999999938625185,0.9999999938625185,0.9999999938625185,0.9999999937853155,0.9999999937853156
0.44,0.9999999944466246,0.9999999944466246,0.9999999943768025,0.9999999944466246,0.9999999944466246,0.9999999944466245,0.9999999944466245,0.9999999943768026,0.9999999943768028
0.441,0.9999999949751979,0.9999999949751979,0.9999999949119986,0.9999999949751979,0.9999999949751979,0.9999999949751978,0.9999999949751978,0.9999999949119986,0.9999999949119986
0.442,0.999999995,0.999999995,0.9999999953962562,0.999999995,0.999999995,0.999999995,0.999999995,0.9999999953962562,0.9999999953962563
0.443,0.9999999958862138,0.9999999958862138,0.9999999958344625,0.9999999958862138,0.9999999958862138,0.9999999958862138,0.9999999958862138,0.9999999958344626,0.9999999958344628
0.444,0.9999999962778039,0.9999999962778039,0.9999999962310013,0.9999999962778039,0.9999999962778039,0.9999999962778039,0.9999999962778039,0.9999999962310013,0.9999999962310013
0.445,0.999999997,0.999999997,0.9999999965898022,0.999999997,0.999999997,0.999999997,0.9999999966321569,0.9999999965898023,0.9999999965898023
0.446,0.9999999969527875,0.9999999969527875,0.9999999969144443,0.9999999969527875,0.9999999969527875,0.9999999969527875,0.9999999969527875,0.9999999969144444,0.9999999969144444
0.447,0.9999999972428901,0.9999999972428901,0.9999999972082031,0.9999999972428901,0.999999997,0.999999997,0.999999997,0.9999999972082031,0.9999999972082031
0.448,0.9999999975053929,0.9999999975053929,0.9999999974740235,0.9999999975053929,0.9999999975053929,0.9999999975053929,0.9999999975053929,0.9999999974740237,0.9999999974740237
0.449,0.999999998,0.999999998,0.9999999977145495,0.999999998,0.999999998,0.999999998,0.999999998,0.9999999977145495,0.9999999977145497
0.45,0.9999999979578631,0.9999999979578631,0.9999999979321649,0.9999999979578631,0.9999999979578631,0.9999999979578631,0.9999999979578631,0.9999999979321649,0.999999998
0.451,0.9999999981523209,0.9999999981523209,0.9999999981290735,0.9999999981523209,0.9999999981523209,0.9999999981523209,0.9999999981523209,0.9999999981290736,0.9999999981290736
0.452,0.9999999983282746,0.9999999983282746,0.9999999983072513,0.9999999983282746,0.9999999983282746,0.9999999983282746,0.9999999983282746,0.9999999983072513,0.9999999983072513
0.453,0.9999999984874899,0.9999999984874899,0.9999999984684781,0.9999999984874899,0.9999999984874899,0.9999999984874899,0.9999999984874899,0.9999999984684781,0.9999999984684781
0.454,0.9999999986315575,0.9999999986315575,0.999999999,0.9999999986315575,0.9999999986315575,0.9999999986315575,0.9999999986315575,0.999999999,0.999999999
0.455,0.9999999987618923,0.9999999987618923,0.9999999987463136,0.9999999987618923,0.9999999987618923,0.9999999987618923,0.9999999987618923,0.9999999987463136,0.9999999987463136
0.456,0.9999999988798225,0.9999999988798225,0.9999999988657342,0.9999999988798225,0.9999999988798225,0.9999999988798225,0.9999999988798225,0.9999999988657342,0.9999999988657343
0.457,0.9999999989865316,0.9999999989865316,0.9999999989737917,0.9999999989865316,0.9999999989865316,0.9999999989865316,0.9999999989865316,0.9999999989737917,0.9999999989737917
0.458,0.9999999990830861,0.9999999990830861,0.9999999990715495,0.9999999990830861,0.9999999990830861,0.9999999990830861,0.9999999990830861,0.9999999990715495,0.9999999990715495
0.459,0.9999999991703117,0.9999999991703117,0.999999999,0.9999999991703117,0.9999999991703117,0.9999999991703117,0.9999999991703117,0.999999999,0.999999999
0.46,0.999999999,0.999999999,0.9999999992397405,0.999999999,0.999999999,0.999999999,0.999999999,0.9999999992397405,0.9999999992397406
0.461,0.9999999993205662,0.9999999993205662,0.9999999993120241,0.9999999993205662,0.9999999993205662,0.9999999993205662,0.9999999993205662,0.9999999993120241,0.9999999993120241
0.462,0.9999999993851678,0.9999999993851678,0.9999999993774346,0.9999999993851678,0.9999999993851678,0.9999999993851678,0.9999999993851678,0.9999999993774346,0.9999999993774346
0.463,0.9999999994436274,0.9999999994436274,0.9999999994366254,0.9999999994436274,0.9999999994436274,0.9999999994436274,0.9999999994436274,0.9999999994366254,0.9999999994366255
0.464,0.9999999994965274,0.9999999994965274,0.9999999994901945,0.9999999994965274,0.9999999994965274,0.9999999994965274,0.9999999994965274,0.9999999994901945,0.9999999994901945
0.465,0.9999999995444027,0.9999999995444027,0.9999999995386742,0.9999999995444027,0.9999999995444027,0.9999999995444027,0.9999999995444027,0.9999999995386742,0.9999999995386742
0.466,0.9999999995877298,0.9999999995877298,0.9999999995825456,0.9999999995877298,0.9999999995877297,0.9999999995877297,0.9999999995877297,0.9999999995825456,0.9999999995825456
0.467,0.9999999996269381,0.9999999996269381,0.9999999996222426,0.9999999996269381,0.9999999996269381,0.9999999996269381,0.9999999996269381,0.9999999996222426,0.9999999996222426
0.468,0.9999999996624156,0.9999999996624156,0.9999999996581688,0.9999999996624156,0.9999999996624156,0.9999999996624155,0.9999999996624155,0.9999999996581688,0.9999999996581689
0.469,0.9999999996945224,0.9999999996945224,0.9999999996906814,0.9999999996945224,0.9999999996945224,0.9999999996945224,0.9999999996945224,0.9999999996906814,0.9999999996906814
0.47,0.9999999997235788,0.9999999997235788,0.9999999997201031,0.9999999997235788,0.9999999997235788,0.9999999997235788,0.9999999997235788,0.9999999997201032,0.9999999997201032
0.471,0.9999999997498727,0.9999999997498727,0.9999999997467248,0.9999999997498727,0.9999999997498727,0.9999999997498727,0.9999999997498727,0.9999999997467248,0.9999999997467248
0.472,0.9999999997736644,0.9999999997736644,0.9999999997708169,0.9999999997736644,0.9999999997736644,0.9999999997736644,0.9999999997736644,0.9999999997708169,0.9999999997708169
0.473,0.9999999997951947,0.9999999997951947,0.9999999997926192,0.9999999997951947,0.9999999997951947,0.9999999997951947,0.9999999997951947,0.9999999997926192,0.9999999997926192
0.474,0.9999999998146791,0.9999999998146791,0.9999999998123489,0.9999999998146791,0.9999999998146791,0.9999999998146791,0.9999999998146791,0.9999999998123489,0.9999999998123489
0.475,0.9999999998323108,0.9999999998323108,0.9999999998302009,0.9999999998323108,0.9999999998323108,0.9999999998323108,0.9999999998323108,0.9999999998302009,0.9999999998302009
0.476,0.9999999998482647,0.9999999998482647,0.9999999998463556,0.9999999998482647,0.9999999998482647,0.9999999998482647,0.9999999998482647,0.9999999998463556,0.9999999998463556
0.477,0.9999999998627015,0.9999999998627015,1,0.9999999998627015,0.9999999998627015,0.9999999998627015,0.9999999998627015,1,1
0.478,0.9999999998757662,0.9999999998757662,1,0.9999999998757662,0.9999999998757662,0.9999999998757662,0.9999999998757662,1,1
0.479,0.9999999998875885,0.9999999998875885,0.9999999998861742,0.9999999998875885,0.9999999998875885,0.9999999998875885,0.9999999998875885,0.9999999998861742,0.9999999998861742
0.48,0.9999999998982856,0.9999999998982856,0.9999999998970057,0.9999999998982856,0.9999999998982856,0.9999999998982856,0.9999999998982856,0.9999999998970057,0.9999999998970057
0.481,0.9999999999079652,0.9999999999079652,0.9999999999068077,0.9999999999079652,0.9999999999079652,0.9999999999079652,0.9999999999079652,0.9999999999068077,0.9999999999068077
0.482,0.9999999999167244,0.9999999999167244,0.9999999999156775,0.9999999999167244,0.9999999999167244,0.9999999999167244,0.9999999999167244,0.9999999999156775,0.9999999999156775
0.483,0.9999999999246509,0.9999999999246509,0.9999999999237028,0.9999999999246509,0.9999999999246509,0.9999999999246509,0.9999999999246509,0.9999999999237028,0.9999999999237028
0.484,0.9999999999318226,0.9999999999318226,0.9999999999309648,0.9999999999318226,0.9999999999318226,0.9999999999318226,0.9999999999318226,0.9999999999309648,0.9999999999309648
0.485,0.9999999999383119,0.9999999999383119,1,0.9999999999383119,0.9999999999383119,0.9999999999383119,0.9999999999383119,1,1
0.486,0.9999999999441843,0.9999999999441843,0.9999999999434825,0.9999999999441843,0.9999999999441843,0.9999999999441843,0.9999999999441843,0.9999999999434825,0.9999999999434825
0.487,0.9999999999494982,0.9999999999494982,0.9999999999488629,0.9999999999494982,0.9999999999494982,0.9999999999494982,0.9999999999494982,0.9999999999488629,0.9999999999488629
0.488,0.9999999999543059,0.9999999999543059,1,0.9999999999543059,0.9999999999543059,0.9999999999543059,0.9999999999543059,1,1
0.489,0.9999999999586562,0.9999999999586562,0.9999999999581363,0.9999999999586562,0.9999999999586562,0.9999999999586562,0.9999999999586562,0.9999999999581363,0.9999999999581363
0.49,0.9999999999625928,0.9999999999625928,0.9999999999621224,0.9999999999625928,0.9999999999625928,0.9999999999625928,0.9999999999625928,0.9999999999621224,0.9999999999621224
0.491,0.9999999999661546,0.9999999999661546,0.9999999999657291,0.9999999999661546,0.9999999999661546,0.9999999999661546,0.9999999999661546,0.9999999999657291,0.9999999999657291
0.492,0.9999999999693776,0.9999999999693776,0.9999999999689922,0.9999999999693776,0.9999999999693776,0.9999999999693776,0.9999999999693776,0.9999999999689922,0.9999999999689922
0.493,0.9999999999722936,0.9999999999722936,0.9999999999719451,0.9999999999722936,0.9999999999722936,0.9999999999722936,0.9999999999722936,0.9999999999719451,0.9999999999719451
0.494,0.9999999999749323,0.9999999999749323,0.9999999999746169,0.9999999999749323,0.9999999999749323,0.9999999999749323,0.9999999999749323,0.9999999999746169,0.9999999999746169
0.495,0.9999999999773197,0.9999999999773197,0.9999999999770347,0.9999999999773197,0.9999999999773197,0.9999999999773197,0.9999999999773197,0.9999999999770347,0.9999999999770347
0.496,1,1,0.9999999999792217,1,1,1,1,0.9999999999792217,0.9999999999792217
0.497,0.9999999999814344,0.9999999999814344,0.9999999999812009,0.9999999999814344,0.9999999999814344,0.9999999999814344,0.9999999999814344,0.9999999999812009,0.9999999999812009
0.498,0.9999999999832029,0.9999999999832029,0.9999999999829916,0.9999999999832029,0.9999999999832029,0.9999999999832029,0.9999999999832029,0.9999999999829916,0.9999999999829916
0.499,0.9999999999848029,0.9999999999848029,1,0.9999999999848029,0.9999999999848029,0.9999999999848029,0.9999999999848029,1,1
0.5,0.9999999999862509,0.9999999999862509,0.9999999999860779,0.9999999999862509,0.9999999999862509,0.9999999999862509,0.9999999999862509,0.9999999999860779,0.9999999999860779
0.501,1,1,0.9999999999849918,1,1,1,1,0.9999999999849918,0.9999999999849918
0.502,0.9999999999832029,0.9999999999832029,0.9999999999834116,0.9999999999832029,0.9999999999832029,0.9999999999832029,0.9999999999832029,0.9999999999834116,0.9999999999834116
0.503,0.9999999999814344,0.9999999999814344,0.9999999999816652,0.9999999999814344,0.9999999999814344,0.9999999999814344,0.9999999999814344,0.9999999999816652,0.9999999999816652
0.504,1,1,0.9999999999797349,1,1,1,1,0.9999999999797349,0.9999999999797349
0.505,0.9999999999773197,0.9999999999773197,0.9999999999776014,0.9999999999773197,0.9999999999773197,0.9999999999773197,0.9999999999773197,0.9999999999776014,0.9999999999776014
0.506,0.9999999999749323,0.9999999999749323,0.9999999999752437,0.9999999999749323,0.9999999999749323,0.9999999999749323,0.9999999999749323,0.9999999999752437,0.9999999999752437
0.507,0.9999999999722936,0.9999999999722936,0.9999999999726379,0.9999999999722936,0.9999999999722936,0.9999999999722936,0.9999999999722936,0.9999999999726379,0.9999999999726379
0.508,0.9999999999693776,0.9999999999693776,1,0.9999999999693776,0.9999999999693776,0.9999999999693776,0.9999999999693776,1,1
0.509,0.9999999999661547,0.9999999999661547,1,0.9999999999661547,0.9999999999661547,0.9999999999661547,0.9999999999661547,1,1
0.51,0.9999999999625926,0.9999999999625926,0.9999999999630573,0.9999999999625926,0.9999999999625926,0.9999999999625926,0.9999999999625926,0.9999999999630573,0.9999999999630573
0.511,0.9999999999586562,0.9999999999586562,1,0.9999999999586562,0.9999999999586562,0.9999999999586562,0.9999999999586562,1,1
0.512,0.9999999999543059,0.9999999999543059,0.9999999999548737,0.9999999999543059,0.9999999999543059,0.9999999999543059,0.9999999999543059,0.9999999999548737,0.9999999999548737
0.513,0.9999999999494982,0.9999999999494982,0.9999999999501252,0.9999999999494982,0.9999999999494982,0.9999999999494982,0.9999999999494982,0.9999999999501252,0.9999999999501252
0.514,0.9999999999441842,0.9999999999441842,0.9999999999448775,0.9999999999441842,0.9999999999441842,0.9999999999441842,0.9999999999441842,0.9999999999448775,0.9999999999448775
0.515,0.9999999999383119,0.9999999999383119,0.9999999999390785,0.9999999999383119,0.9999999999383119,0.9999999999383119,0.9999999999383119,0.9999999999390785,0.9999999999390785
0.516,0.9999999999318225,0.9999999999318225,0.9999999999326697,0.9999999999318225,0.9999999999318225,0.9999999999318225,0.9999999999318225,0.9999999999326697,0.9999999999326697
0.517,0.9999999999246509,0.9999999999246509,0.9999999999255864,0.9999999999246509,0.9999999999246509,0.9999999999246509,0.9999999999246509,0.9999999999255864,0.9999999999255864
0.518,0.9999999999167244,0.9999999999167244,0.9999999999177587,0.9999999999167244,0.9999999999167244,0.9999999999167244,0.9999999999167244,0.9999999999177587,0.9999999999177587
0.519,1,1,0.9999999999091087,1,1,1,1,0.9999999999091087,0.9999999999091087
0.52,0.9999999998982856,0.9999999998982856,0.9999999998995492,0.9999999998982856,0.9999999998982856,0.9999999998982856,0.9999999998982856,0.9999999998995492,0.9999999998995492
0.521,0.9999999998875884,0.9999999998875884,0.9999999998889844,0.9999999998875884,0.9999999998875884,0.9999999998875884,0.9999999998875884,0.9999999998889844,0.9999999998889844
0.522,1,1,0.9999999998773091,1,1,1,1,0.9999999998773091,0.9999999998773091
0.523,0.9999999998627015,0.9999999998627015,0.9999999998644076,0.9999999998627015,0.9999999998627015,0.9999999998627015,0.9999999998627015,0.9999999998644076,0.9999999998644076
0.524,0.9999999998482647,0.9999999998482647,0.9999999998501501,0.9999999998482647,0.9999999998482647,0.9999999998482647,0.9999999998482647,0.9999999998501501,0.9999999998501501
0.525,0.9999999998323108,0.9999999998323108,0.9999999998343931,0.9999999998323108,0.9999999998323108,0.9999999998323108,0.9999999998323108,0.9999999998343931,0.9999999998343931
0.526,0.9999999998146791,0.9999999998146791,0.9999999998169806,0.9999999998146791,0.9999999998146791,0.9999999998146791,0.9999999998146791,0.9999999998169806,0.9999999998169806
0.527,0.9999999997951947,0.9999999997951947,0.9999999997977396,0.9999999997951947,0.9999999997951947,0.9999999997951947,0.9999999997951947,0.9999999997977396,0.9999999997977396
0.528,0.9999999997736644,0.9999999997736644,0.9999999997764771,0.9999999997736644,0.9999999997736644,0.9999999997736644,0.9999999997736644,0.9999999997764771,0.9999999997764771
0.529,0.9999999997498727,0.9999999997498727,0.9999999997529787,0.9999999997498727,0.9999999997498727,0.9999999997498727,0.9999999997498727,0.9999999997529787,0.9999999997529787
0.53,0.9999999997235787,0.9999999997235789,0.9999999997270115,0.9999999997235789,0.9999999997235789,0.9999999997235789,0.9999999997235789,0.9999999997270115,0.9999999997270115
0.531,0.9999999996945224,0.9999999996945225,0.9999999996983177,0.9999999996945225,0.9999999996945225,0.9999999996945225,0.9999999996945225,0.9999999996983177,0.9999999996983175
0.532,0.9999999996624156,0.9999999996624156,0.9999999996666116,0.9999999996624156,0.9999999996624156,0.9999999996624156,0.9999999996624156,0.9999999996666116,0.9999999996666116
0.533,0.9999999996269381,0.9999999996269381,0.9999999996315708,0.9999999996269381,0.9999999996269381,0.9999999996269381,0.9999999996269381,0.9999999996315708,0.9999999996315708
0.534,0.9999999995877298,0.9999999995877298,0.9999999995928492,0.9999999995877298,0.9999999995877298,0.9999999995877298,0.9999999995877298,0.9999999995928492,0.9999999995928492
0.535,0.9999999995444028,0.9999999995444028,0.9999999995500626,0.9999999995444028,0.9999999995444028,0.9999999995444028,0.9999999995444028,0.9999999995500626,0.9999999995500626
0.536,0.9999999994965275,0.9999999994965275,0.9999999995027851,0.9999999994965275,0.9999999994965275,0.9999999994965275,0.9999999994965275,0.9999999995027851,0.9999999995027851
0.537,0.9999999994436275,0.9999999994436275,0.9999999994505382,0.9999999994436275,0.9999999994436275,0.9999999994436275,0.9999999994436275,0.9999999994505382,0.9999999994505381
0.538,0.9999999993851679,0.9999999993851679,0.999999999,0.9999999993851679,0.9999999993851679,0.9999999993851679,0.9999999993851679,0.999999999,0.999999999
0.539,0.9999999993205662,0.9999999993205662,0.9999999993290061,0.9999999993205662,0.9999999993205662,0.9999999993205662,0.9999999993205662,0.9999999993290061,0.9999999993290061
0.54,0.9999999992491841,0.9999999992491841,0.9999999992585151,0.9999999992491841,0.9999999992491841,0.9999999992491841,0.9999999992491841,0.9999999992585151,0.9999999992585151
0.541,0.9999999991703116,0.9999999991703116,0.9999999991806201,0.9999999991703116,0.9999999991703117,0.9999999991703117,0.9999999991703117,0.9999999991806201,0.9999999991806201
0.542,0.9999999990830861,0.9999999990830861,0.9999999990944696,0.9999999990830861,0.9999999990830861,0.9999999990830861,0.9999999990830861,0.9999999990944696,0.9999999990944696
0.543,0.9999999989865316,0.9999999989865316,0.9999999989991195,0.9999999989865316,0.9999999989865316,0.9999999989865316,0.9999999989865316,0.9999999989991195,0.9999999989991195
0.544,0.9999999988798226,0.9999999988798226,0.9999999988937425,0.9999999988798226,0.9999999988798226,0.9999999988798226,0.9999999988798226,0.9999999988937425,0.9999999988937425
0.545,0.9999999987618924,0.9999999987618924,0.9999999987772793,0.9999999987618924,0.9999999987618924,0.9999999987618924,0.9999999987618924,0.9999999987772793,0.9999999987772792
0.546,0.9999999986315575,0.9999999986315575,0.9999999986485454,0.9999999986315575,0.9999999986315575,0.9999999986315575,0.9999999986315576,0.9999999986485454,0.9999999986485454
0.547,0.9999999984874899,0.9999999984874899,0.9999999985062752,0.9999999984874899,0.9999999984874899,0.9999999984874899,0.9999999984874899,0.9999999985062752,0.9999999985062752
0.548,0.9999999983282746,0.9999999983282746,0.9999999983490473,0.9999999983282746,0.9999999983282746,0.9999999983282746,0.9999999983282746,0.9999999983490472,0.9999999983490472
0.549,0.9999999981523209,0.9999999981523209,0.9999999981752838,0.9999999981523209,0.9999999981523209,0.9999999981523209,0.9999999981523209,0.9999999981752837,0.9999999981752837
0.55,0.9999999979578631,0.9999999979578631,0.9999999979832197,0.9999999979578631,0.9999999979578631,0.9999999979578631,0.9999999979578631,0.9999999979832195,0.9999999979832195
0.551,0.999999998,0.999999998,0.9999999977709596,0.999999998,0.999999998,0.999999998,0.999999998,0.9999999977709596,0.9999999977709595
0.552,0.9999999975053929,0.9999999975053929,0.9999999975363881,0.9999999975053929,0.999999998,0.999999998,0.999999998,0.9999999975363881,0.999999998
0.553,0.9999999972428901,0.9999999972428901,0.999999997,0.9999999972428901,0.9999999972428901,0.9999999972428901,0.9999999972428901,0.999999997,0.999999997
0.554,0.9999999969527876,0.9999999969527876,0.9999999969906324,0.9999999969527876,0.9999999969527876,0.9999999969527876,0.9999999969527876,0.9999999969906322,0.9999999969906322
0.555,0.9999999966321569,0.9999999966321569,0.9999999966739789,0.9999999966321569,0.9999999966321569,0.9999999966321569,0.9999999966321569,0.9999999966739788,0.9999999966739788
0.556,0.9999999962778039,0.9999999962778039,0.999999996,0.9999999962778039,0.9999999962778039,0.9999999962778039,0.9999999962778039,0.999999996,0.999999996
0.557,0.9999999958862138,0.9999999958862138,0.9999999959373352,0.9999999958862138,0.9999999958862138,0.9999999958862138,0.9999999958862138,0.9999999959373352,0.9999999959373351
0.558,0.9999999954534671,0.9999999954534671,0.9999999955099398,0.9999999954534671,0.9999999954534671,0.9999999954534671,0.9999999954534671,0.9999999955099397,0.9999999955099396
0.559,0.9999999949751979,0.9999999949751979,0.9999999950375911,0.9999999949751979,0.9999999949751979,0.9999999949751979,0.9999999949751979,0.9999999950375908,0.9999999950375908
0.56,0.9999999944466246,0.9999999944466246,0.9999999945156138,0.9999999944466246,0.9999999944466246,0.9999999944466246,0.9999999944466246,0.9999999945156137,0.9999999945156136
0.561,0.9999999938625185,0.9999999938625185,0.999999994,0.9999999938625185,0.9999999938625185,0.9999999938625185,0.9999999938625186,0.9999999939387958,0.9999999939387958
0.562,0.9999999932170525,0.9999999932170525,0.9999999933013064,0.9999999932170525,0.9999999932170525,0.9999999932170525,0.9999999932170526,0.9999999933013064,0.9999999933013062
0.563,0.9999999925036944,0.9999999925036944,0.9999999925967689,0.9999999925036944,0.9999999925036944,0.9999999925036944,0.9999999925036945,0.9999999925967689,0.9999999925967686
0.564,0.9999999917153113,0.9999999917153113,0.9999999918182232,0.9999999917153113,0.9999999917153113,0.9999999917153113,0.9999999917153113,0.9999999918182232,0.999999992
0.565,0.9999999908441166,0.9999999908441166,0.9999999909579049,0.9999999908441166,0.9999999908441166,0.9999999908441166,0.9999999908441166,0.9999999909579048,0.9999999909579046
0.566,0.9999999898814227,0.9999999898814227,0.9999999900071216,0.9999999898814227,0.9999999898814227,0.9999999898814227,0.9999999898814227,0.9999999900071215,0.9999999900071213
0.567,0.9999999888175102,0.9999999888175102,0.9999999889563668,0.9999999888175102,0.9999999888175102,0.9999999888175102,0.9999999888175102,0.9999999889563667,0.9999999889563664
0.568,0.9999999876417363,0.9999999876417363,0.9999999877952377,0.9999999876417363,0.9999999876417363,0.9999999876417363,0.9999999876417364,0.9999999877952377,0.9999999877952374
0.569,0.9999999863424565,0.9999999863424565,0.9999999865121773,0.9999999863424565,0.9999999863424566,0.9999999863424566,0.9999999863424566,0.9999999865121771,0.9999999865121768
0.57,0.9999999849067447,0.9999999849067447,0.9999999850942662,0.9999999849067447,0.9999999849067449,0.9999999849067449,0.9999999849067449,0.999999985,0.9999999850942656
0.571,0.9999999833201604,0.9999999833201604,0.9999999835272815,0.9999999833201604,0.9999999833201605,0.9999999833201605,0.9999999833201605,0.9999999835272815,0.999999984
0.572,0.9999999815667667,0.9999999815667667,0.9999999817957065,0.9999999815667667,0.9999999815667668,0.9999999815667668,0.9999999815667668,0.9999999817957064,0.9999999817957059
0.573,0.9999999796292085,0.9999999796292085,0.9999999798823334,0.9999999796292085,0.9999999796292086,0.9999999796292087,0.9999999796292087,0.9999999798823331,0.9999999798823327
0.574,0.9999999774882363,0.9999999774882363,0.9999999777679883,0.9999999774882363,0.9999999774882364,0.9999999774882365,0.9999999774882365,0.9999999777679881,0.9999999777679877
0.575,0.9999999751224256,0.9999999751224256,0.9999999754313171,0.9999999751224256,0.9999999751224257,0.9999999751224258,0.9999999751224258,0.9999999754313169,0.9999999754313162
0.576,0.9999999725078281,0.9999999725078281,0.9999999728492515,0.9999999725078281,0.9999999725078281,0.9999999725078283,0.9999999725078283,0.9999999728492512,0.9999999728492507
0.577,0.9999999696186651,0.9999999696186651,0.9999999699961486,0.9999999696186651,0.9999999696186652,0.9999999696186653,0.9999999696186653,0.9999999699961482,0.9999999699961476
0.578,0.9999999664262436,0.9999999664262436,0.999999967,0.9999999664262436,0.9999999664262438,0.999999966,0.999999966,0.9999999668435918,0.9999999668435909
0.579,0.9999999628987711,0.9999999628987711,0.9999999633594114,0.9999999628987711,0.9999999628987714,0.9999999628987715,0.9999999628987715,0.999999963,0.9999999633594103
0.58,0.9999999590002926,0.9999999590002926,0.9999999595094277,0.9999999590002926,0.9999999590002927,0.9999999590002928,0.9999999590002929,0.9999999595094273,0.9999999595094263
0.581,0.9999999546925006,0.9999999546925006,0.9999999552553926,0.9999999546925006,0.9999999546925008,0.9999999546925009,0.999999955,0.9999999552553922,0.9999999552553911
0.582,0.9999999499326272,0.9999999499326272,0.9999999505549523,0.9999999499326272,0.9999999499326274,0.9999999499326278,0.9999999499326278,0.9999999505549517,0.9999999505549505
0.583,0.9999999446732917,0.9999999446732917,0.9999999453603846,0.9999999446732917,0.9999999446732919,0.999999945,0.9999999446732921,0.9999999453603842,0.9999999453603828
0.584,0.9999999388518503,0.9999999388518503,0.9999999396111203,0.9999999388518503,0.9999999388518507,0.9999999388518508,0.9999999388518509,0.9999999396111198,0.9999999396111184
0.585,0.9999999324129755,0.9999999324129755,0.9999999332525968,0.9999999324129755,0.9999999324129758,0.9999999324129758,0.999999932,0.9999999332525963,0.9999999332525946
0.586,0.9999999252969699,0.9999999252969699,0.9999999262253804,0.9999999252969699,0.9999999252969702,0.9999999252969703,0.9999999252969705,0.9999999262253798,0.999999926
0.587,0.9999999174326427,0.9999999174326427,0.999999918,0.9999999174326427,0.9999999174326432,0.9999999174326433,0.9999999174326435,0.9999999184583434,0.9999999184583415
0.588,0.9999999087405229,0.9999999087405229,0.9999999098735968,0.9999999087405229,0.9999999087405234,0.9999999087405236,0.9999999087405238,0.99999991,0.9999999098735939
0.589,0.9999998991332528,0.9999998991332528,0.9999999003862073,0.9999998991332528,0.9999998991332533,0.9999998991332535,0.9999998991332538,0.9999999003862066,0.9999999003862041
0.59,0.9999998885158845,0.9999998885158846,0.9999998899013003,0.9999998885158846,0.9999998885158851,0.9999998885158854,0.9999998885158856,0.9999998899012994,0.9999998899012967
0.591,0.9999998767822773,0.9999998767822773,0.9999998783132775,0.9999998767822773,0.999999877,0.9999998767822783,0.9999998767822784,0.9999998783132765,0.9999998783132737
0.592,0.9999998638143299,0.9999998638143299,0.999999866,0.9999998638143299,0.9999998638143306,0.9999998638143309,0.9999998638143313,0.9999998655050759,0.9999998655050727
0.593,0.9999998494808746,0.9999998494808746,0.9999998513504617,0.9999998494808746,0.9999998494808753,0.9999998494808757,0.9999998494808761,0.9999998513504604,0.9999998513504569
0.594,0.9999998336407511,0.9999998336407511,0.9999998357080755,0.9999998336407511,0.999999834,0.9999998336407524,0.9999998336407527,0.9999998357080742,0.9999998357080703
0.595,0.9999998161357874,0.9999998161357874,0.9999998184205463,0.9999998161357874,0.9999998161357881,0.9999998161357886,0.9999998161357891,0.9999998184205448,0.9999998184205405
0.596,0.9999997967898824,0.9999997967898824,0.9999997993129679,0.9999997967898826,0.9999997967898835,0.9999997967898839,0.9999997967898846,0.9999997993129661,0.9999997993129615
0.597,0.9999997754075685,0.9999997754075685,0.9999997781969983,0.9999997754075685,0.9999997754075696,0.999999775,0.9999997754075706,0.9999997781969964,0.9999997781969912
0.598,0.9999997517776604,0.9999997517776604,0.9999997548620456,0.9999997517776604,0.9999997517776616,0.9999997517776623,0.9999997517776629,0.9999997548620434,0.9999997548620377
0.599,0.999999726,0.999999726,0.9999997290735294,0.999999726,0.9999997256647264,0.999999726,0.9999997256647276,0.9999997290735272,0.9999997290735207
0.6,0.9999996968063665,0.9999996968063665,0.9999997005715532,0.9999996968063665,0.9999996968063679,0.9999996968063687,0.9999996968063695,0.9999997005715509,0.9999997005715437
0.601,0.9999996649118564,0.9999996649118564,0.9999996690733126,0.9999996649118565,0.9999996649118581,0.999999665,0.9999996649118598,0.999999669,0.9999996690733022
0.602,0.99999963,0.99999963,0.9999996342657724,0.9999996296643842,0.9999996296643858,0.9999996296643867,0.9999996296643876,0.9999996342657694,0.9999996342657609
0.603,0.9999995907139028,0.9999995907139028,0.9999995957998014,0.9999995907139029,0.9999995907139048,0.9999995907139058,0.9999995907139068,0.999999596,0.9999995957997885
0.604,0.9999995476700307,0.9999995476700307,0.9999995532877444,0.999999548,0.999999548,0.9999995476700341,0.9999995476700352,0.9999995532877408,0.9999995532877302
0.605,0.9999995000987205,0.9999995000987205,0.9999995063064968,0.9999995000987206,0.9999995,0.9999995000987241,0.9999995000987254,0.9999995063064928,0.999999506
0.606,0.9999994475264087,0.9999994475264087,0.9999994543902975,0.9999994475264088,0.9999994475264116,0.9999994475264127,0.999999448,0.9999994543902931,0.9999994543902802
0.607,0.9999993894321422,0.9999993894321422,0.9999993970203043,0.9999993894321423,0.9999993894321453,0.9999993894321467,0.9999993894321482,0.9999993970202994,0.9999993970202852
0.608,0.9999993252359913,0.9999993252359913,0.9999993336161674,0.9999993252359916,0.9999993252359947,0.9999993252359962,0.999999325,0.9999993336161621,0.9999993336161463
0.609,0.9999992542875684,0.9999992542875684,0.9999992635470862,0.9999992542875686,0.9999992542875722,0.999999254,0.9999992542875757,0.9999992635470804,0.9999992635470629
0.61,0.999999176,0.999999176,0.9999991861194079,0.9999991758814503,0.9999991758814541,0.9999991758814561,0.9999991758814581,0.9999991861194013,0.999999186
0.611,0.9999990892416064,0.9999990892416064,0.9999991005612917,0.9999990892416065,0.9999990892416109,0.9999990892416131,0.9999990892416153,0.9999991005612843,0.999999101
0.612,0.9999989935044469,0.9999989935044469,0.9999990060057045,0.9999989935044471,0.999998994,0.9999989935044544,0.9999989935044569,0.9999990060056964,0.9999990060056729
0.613,0.9999988877006301,0.9999988877006301,0.9999989015123227,0.9999988877006303,0.9999988877006356,0.9999988877006384,0.9999988877006409,0.9999989015123139,0.9999989015122879
0.614,0.9999987707770697,0.9999987707770697,0.9999987860463594,0.999998771,0.9999987707770759,0.9999987707770788,0.9999987707770817,0.9999987860463494,0.9999987860463206
0.615,0.9999986415758562,0.9999986415758562,0.9999986584581262,0.9999986415758566,0.999998642,0.9999986415758663,0.9999986415758695,0.9999986584581151,0.9999986584580832
0.616,0.9999984988110469,0.9999984988110469,0.9999985174598138,0.9999984988110473,0.9999984988110544,0.999998499,0.9999984988110615,0.9999985174598017,0.9999985174597668
0.617,0.9999983410433892,0.9999983410433892,0.9999983616424832,0.9999983410433896,0.9999983410433975,0.9999983410434016,0.9999983410434055,0.9999983616424698,0.999998362
0.618,0.999998167,0.999998167,0.999998189,0.9999981666935862,0.999998167,0.9999981666935993,0.9999981666936038,0.9999981894648472,0.9999981894648045
0.619,0.9999979740384309,0.999997974,0.9999979992146504,0.9999979740384315,0.9999979740384412,0.999997974,0.9999979740384508,0.999997999,0.9999979992145865
0.62,0.9999977611622606,0.9999977611622607,0.9999977889817846,0.9999977611622612,0.9999977611622719,0.9999977611622773,0.9999977611622826,0.9999977889817667,0.9999977889817144
0.621,0.9999975259311472,0.9999975259311473,0.9999975566478079,0.999997526,0.9999975259311596,0.9999975259311655,0.9999975259311713,0.9999975566477879,0.9999975566477303
0.622,0.9999972659684857,0.9999972659684857,0.9999972999247198,0.9999972659684863,0.9999972659684994,0.9999972659685059,0.9999972659685123,0.9999972999246978,0.9999972999246338
0.623,0.999996979,0.9999969787183111,0.9999970162600114,0.9999969787183117,0.999996979,0.9999969787183333,0.9999969787183406,0.999997016,0.9999970162599162
0.624,0.9999966613243355,0.9999966613243356,0.9999967028246887,0.9999966613243363,0.9999966613243523,0.9999966613243604,0.9999966613243683,0.9999967028246618,0.9999967028245841
0.625,0.9999963106271087,0.9999963106271087,0.9999963564229649,0.9999963106271095,0.999996311,0.9999963106271358,0.9999963106271446,0.9999963564229353,0.9999963564228493
0.626,0.9999959221072034,0.9999959221072036,0.9999959727498009,0.9999959221072042,0.9999959221072238,0.9999959221072334,0.9999959221072431,0.999995973,0.9999959727496729
0.627,0.9999954927264112,0.9999954927264112,0.9999955487281456,0.9999954927264122,0.9999954927264337,0.9999954927264445,0.9999954927264553,0.9999955487281091,0.9999955487280034
0.628,0.9999950181929871,0.9999950181929872,0.9999950801130829,0.9999950181929882,0.9999950181930121,0.9999950181930239,0.9999950181930357,0.9999950801130425,0.9999950801129256
0.629,0.9999944937550708,0.9999944937550709,0.9999945621287691,0.999994494,0.9999944937550984,0.9999944937551115,0.9999944937551248,0.9999945621287248,0.9999945621285965
0.63,0.9999939140796825,0.9999939140796826,0.9999939896537584,0.9999939140796839,0.9999939140797127,0.9999939140797274,0.9999939140797418,0.9999939896537093,0.9999939896535672
0.631,0.9999932734196213,0.9999932734196213,0.9999933569891525,0.9999932734196227,0.9999932734196548,0.9999932734196708,0.999993273,0.9999933569890984,0.9999933569889408
0.632,0.999992565,0.9999925654049391,0.9999926577981785,0.9999925654049405,0.9999925654049762,0.9999925654049939,0.9999925654050118,0.9999926577981183,0.9999926577979442
0.633,0.9999917829449729,0.999991783,0.9999918850070169,0.9999917829449747,0.999991783,0.9999917829450338,0.9999917829450533,0.9999918850069509,0.9999918850067595
0.634,0.9999909181329691,0.9999909181329691,0.9999910309013419,0.9999909181329711,0.9999909181330143,0.999990918,0.9999909181330575,0.9999910309012687,0.9999910309010567
0.635,0.9999899623203954,0.9999899623203955,0.9999900870162934,0.9999899623203976,0.9999899623204455,0.9999899623204694,0.9999899623204934,0.9999900870162124,0.9999900870159776
0.636,0.9999889060433008,0.9999889060433009,0.9999890439075406,0.9999889060433033,0.9999889060433563,0.9999889060433829,0.9999889060434095,0.999989044,0.9999890439071917
0.637,0.9999877387379272,0.9999877387379275,0.9999878910567527,0.9999877387379301,0.9999877387379886,0.999987739,0.9999877387380472,0.9999878910566542,0.9999878910563688
0.638,0.999986449,0.9999864486361213,0.9999866168879343,0.9999864486361241,0.9999864486361885,0.9999864486362209,0.9999864486362531,0.9999866168878254,0.9999866168875091
0.639,0.999985023,0.9999850227719582,0.9999852088154155,0.9999850227719613,0.9999850227720327,0.9999850227720686,0.9999850227721041,0.9999852088152948,0.9999852088149445
0.64,0.9999834470709014,0.9999834470709017,0.9999836527853672,0.9999834470709051,0.9999834470709843,0.9999834470710238,0.9999834470710633,0.9999836527852334,0.9999836527848451
0.641,0.9999817058077765,0.9999817058077766,0.9999819330980368,0.9999817058077805,0.9999817058078682,0.9999817058079119,0.9999817058079559,0.9999819330978891,0.9999819330974608
0.642,0.9999797814179157,0.9999797814179159,0.9999800324454488,0.9999797814179201,0.9999797814180167,0.9999797814180651,0.9999797814181135,0.9999800324452861,0.9999800324448145
0.643,0.9999776545512459,0.999977655,0.9999779320970983,0.9999776545512508,0.9999776545513572,0.9999776545514105,0.9999776545514638,0.999977932,0.9999779320963956
0.644,0.9999753042143583,0.9999753042143587,0.999975611,0.999975304,0.9999753042144819,0.9999753042145408,0.9999753042145998,0.9999756110986504,0.9999756110980715
0.645,0.9999727069797161,0.9999727069797164,0.9999730460667802,0.9999727069797222,0.999972707,0.9999727069799182,0.9999727069799837,0.9999730460665601,0.9999730460659221
0.646,0.9999698366958192,0.9999698366958194,0.9999702112438865,0.9999698366958258,0.999969837,0.9999698366960419,0.999969837,0.9999702112436439,0.9999702112429406
0.647,0.9999666645396843,0.9999666645396847,0.9999670785516508,0.9999666645396917,0.9999666645398505,0.999966665,0.9999666645400095,0.999967079,0.999967079
0.648,0.999963159,0.9999631590692104,0.9999636168343508,0.9999631590692183,0.999963159,0.9999631590694822,0.9999631590695701,0.9999636168340532,0.999963617
0.649,0.9999592854431107,0.9999592854431112,0.999959791,0.9999592854431198,0.9999592854433146,0.9999592854434123,0.9999592854435096,0.9999597913159812,0.9999597913150304
0.65,0.9999550047847263,0.9999550047847268,0.9999555635245183,0.9999550047847364,0.9999550047849508,0.9999550047850583,0.9999550047851655,0.9999555635241568,0.9999555635231081
0.651,0.9999502740024037,0.9999502740024043,0.9999508915181505,0.9999502740024149,0.9999502740026515,0.9999502740027699,0.9999502740028883,0.9999508915177499,0.9999508915165881
0.652,0.9999450461726025,0.9999450461726033,0.9999457289311868,0.9999450461726149,0.9999450461728772,0.9999450461730083,0.9999450461731396,0.9999457289307427,0.9999457289294558
0.653,0.9999392694330925,0.9999392694330933,0.9999400241250538,0.9999392694331062,0.9999392694333966,0.999939269,0.9999392694336875,0.9999400241245653,0.9999400241231495
0.654,0.9999328860777095,0.9999328860777104,0.9999337194274991,0.9999328860777246,0.9999328860780441,0.999932886,0.9999328860783638,0.9999337194269597,0.9999337194253963
0.655,0.9999258314549433,0.9999258314549442,0.9999267524102851,0.9999258314549597,0.9999258314553127,0.9999258314554893,0.9999258314556659,0.9999267524096876,0.9999267524079556
0.656,0.9999180357803731,0.999918036,0.9999190540116897,0.9999180357803914,0.9999180357807824,0.999918036,0.9999180357811736,0.9999190540110281,0.9999190540091096
0.657,0.9999094217898294,0.9999094217898306,0.9999105475599501,0.9999094217898499,0.9999094217902829,0.9999094217904997,0.9999094217907163,0.9999105475592174,0.9999105475570926
0.658,0.9998999037054611,0.9998999037054623,0.9999011466087808,0.9998999037054837,0.9998999037059636,0.9998999037062035,0.9998999037064434,0.9999011466079752,0.999901147
0.659,0.9998893849041335,0.999889385,0.999890758,0.9998893849041584,0.9998893849046855,0.9998893849049493,0.9998893849052128,0.9998907583135467,0.9998907583109646
0.66,0.9998777613778608,0.9998777613778623,0.9998792797472885,0.9998777613778881,0.9998777613784711,0.9998777613787626,0.9998777613790543,0.9998792797463019,0.9998792797434417
0.661,0.9998649180038537,0.9998649180038552,0.9998665966850651,0.9998649180038839,0.9998649180045299,0.9998649180048527,0.9998649180051755,0.9998665966839725,0.9998665966808041
0.662,0.9998507270263638,0.9998507270263657,0.9998525808545682,0.9998507270263974,0.9998507270271124,0.9998507270274705,0.9998507270278282,0.9998525808533688,0.9998525808498915
0.663,0.9998350451275462,0.9998350451275482,0.9998370929839484,0.9998350451275829,0.9998350451283677,0.9998350451287606,0.9998350451291532,0.9998370929826209,0.9998370929787719
0.664,0.9998177161591827,0.999817716,0.9998199800485102,0.9998177161592235,0.9998177161600919,0.999817716,0.9998177161609615,0.9998199800470399,0.9998199800427765
0.665,0.9997985691193528,0.9997985691193553,0.9998010719521718,0.9997985691193978,0.9997985691203606,0.9997985691208418,0.9997985691213229,0.9998010719505429,0.9998010719458219
0.666,0.9997774137263414,0.9997774137263441,0.999780179,0.9997774137263914,0.9997774137274575,0.9997774137279907,0.9997774137285238,0.9997801786534298,0.9997801786482489
0.667,0.9997540189648734,0.9997540189648764,0.9997570720519624,0.9997540189649278,0.9997540189660973,0.9997540189666821,0.9997540189672668,0.9997570720499842,0.9997570720442491
0.668,0.9997281233267443,0.9997281233267477,0.9997314993479072,0.9997281233268043,0.9997281233281006,0.9997281233287484,0.9997281233293961,0.9997314993457157,0.9997314993393599
0.669,0.9996995058967133,0.9996995058967171,0.9997032388955736,0.9996995058967798,0.9996995058982151,0.9996995058989334,0.9996995058996512,0.9997032388931467,0.9997032388861099
0.67,0.9996678811073807,0.9996678811073847,0.9996720072379978,0.9996678811074551,0.9996678811090435,0.9996678811098382,0.9996678811106328,0.9996720072353343,0.9996720072276133
0.671,0.9996329321500119,0.9996329321500166,0.9996374872595922,0.9996329321500935,0.9996329321518369,0.9996329321527098,0.9996329321535818,0.9996374872566407,0.9996374872480887
0.672,0.9995943036733772,0.9995943036733821,0.9995993403418921,0.9995943036734664,0.9995943036753988,0.9995943036763653,0.999594304,0.9995993403386226,0.9995993403291448
0.673,0.9995516171903472,0.9995516171903527,0.9995571862276973,0.9995516171904459,0.9995516171925876,0.999551617,0.9995516171947286,0.9995571862240749,0.9995571862135748
0.674,0.9995044473550501,0.9995044473550562,0.999510603,0.9995044473551593,0.999504447,0.9995044473587145,0.9995044473599038,0.9995106030167485,0.9995106030051397
0.675,0.9994523221670655,0.9994523221670722,0.9994591187884418,0.9994523221671859,0.9994523221698082,0.999452322,0.9994523221724307,0.9994591187840428,0.9994591187712855
0.676,0.9993947146619946,0.9993947146620021,0.9994022271285834,0.9993947146621281,0.9993947146650093,0.9993947146664472,0.9993947146678916,0.9994022271237089,0.9994022271095779
0.677,0.9993310570734317,0.9993310570734398,0.9993393630536842,0.9993310570735794,0.9993310570767713,0.9993310570783661,0.999331057,0.9993393630482845,0.9993393630326322
0.678,0.9992607181751165,0.9992607181751254,0.9992698982801589,0.9992607181752813,0.9992607181788168,0.9992607181805796,0.9992607181823526,0.999269898,0.9992698982569044
0.679,0.9991829954876521,0.9991829954876619,0.9991931339682862,0.9991829954878335,0.9991829954917373,0.9991829954936843,0.9991829954956424,0.999193134,0.9991931339427076
0.68,0.9990971080965423,0.9990971080965532,0.99910831,0.9990971080967408,0.9990971081010378,0.9990971081031823,0.9990971081053333,0.9991083100822034,0.9991083100611349
0.681,0.9990022048860472,0.999002205,0.9990145890409339,0.9990022048862688,0.9990022048910261,0.9990022048933984,0.9990022048957838,0.9990145890328856,0.999014589
0.682,0.9988973500785728,0.9988973500785862,0.9989110374275627,0.9988973500788174,0.9988973500840882,0.99889735,0.9988973500893574,0.9989110374186823,0.9989110373929309
0.683,0.9987815007667991,0.9987815007668138,0.9987966173593392,0.9987815007670682,0.9987815007728829,0.9987815007757775,0.9987815007786944,0.998796617,0.9987966173212188
0.684,0.998653496,0.9986534964452329,0.998670194,0.9986534964455139,0.9986534964519145,0.998653496,0.9986534964583154,0.9986701935084037,0.9986701934770106
0.685,0.9985120673412616,0.9985120673412795,0.9985305243340057,0.9985120673415893,0.9985120673486783,0.9985120673522129,0.9985120673557688,0.9985305243220151,0.9985305242872433
0.686,0.9983558265878276,0.9983558265878478,0.9983762269624044,0.9983558265881894,0.9983558265960413,0.9983558265999586,0.9983558266038937,0.9983762269491905,0.9983762269108625
0.687,0.9981832303760884,0.9981832303761109,0.9982057562520485,0.9981832303764906,0.99818323,0.9981832303894498,0.9981832303937899,0.9982057562374907,0.9982057561952727
0.688,0.9979925502583111,0.9979925502583358,0.9980174248574682,0.9979925502587557,0.9979925502682836,0.9979925502730329,0.99799255,0.9980174248413439,0.9980174247945919
0.689,0.9977819017315094,0.9977819017315364,0.9978093937325265,0.9977819017320009,0.9977819017425518,0.9977819017478156,0.9977819017531103,0.9978093937146717,0.9978093936629049
0.69,0.997549231,0.9975492312986656,0.9975796144731097,0.9975492312991796,0.997549231,0.997549231,0.9975492313225547,0.9975796144533394,0.9975796143960243
0.691,0.9972922516430733,0.9972922516431064,0.9973257978095086,0.9972922516436742,0.9972922516566127,0.9972922516630698,0.9972922516695564,0.9973257977877479,0.9973257977246673
0.692,0.9970084086315761,0.9970084086316127,0.9970454451864426,0.9970084086322397,0.9970084086464785,0.9970084086535738,0.997008409,0.9970454451624513,0.9970454450928795
0.693,0.9966949120387696,0.9966949120388102,0.9967358287633667,0.996694912,0.9966949120552044,0.9966949120630373,0.9966949120709085,0.9967358287368075,0.9967358286598001
0.694,0.9963487166645673,0.9963487166646119,0.9963939249914222,0.9963487166653673,0.9963487166827572,0.996348717,0.9963487167001435,0.9963939249620151,0.9963939248767506
0.695,0.9959664511276785,0.9959664511277284,0.9960163625524523,0.9959664511285611,0.995966451,0.9959664511574096,0.9959664511670587,0.9960163625201225,0.9960163624263788
0.696,0.9955443595790285,0.9955443595790826,0.9955994411034721,0.9955443595800081,0.99554436,0.9955443596117055,0.9955443596223041,0.9955994410678017,0.9955994409643619
0.697,0.9950783109075553,0.995078311,0.9951391374592575,0.9950783109086352,0.9950783109319781,0.9950783109436068,0.9950783109553172,0.9951391374197807,0.9951391373053264
0.698,0.9945638238259573,0.9945638238260226,0.9946310058662087,0.9945638238271455,0.9945638238529857,0.9945638238658576,0.994563824,0.9946310058225242,0.9946310056958508
0.699,0.9939959473761093,0.9939959473761816,0.994070111,0.9939959473774268,0.9939959474060089,0.9939959474202853,0.9939959474345859,0.9940701112951416,0.9940701111560768
0.7,0.9933691947789896,0.9933691947790715,0.993450981,0.9933691947804514,0.993369195,0.9933691948274381,0.9933691948431653,0.9934509809839879,0.9934509808304768
0.701,0.9926774615611027,0.9926774615611923,0.9927677348136669,0.9926774615627152,0.9926774615973384,0.9926774616146119,0.9926774616319632,0.9927677347550974,0.9927677345852552
0.702,0.9919142169935202,0.9919142169936155,0.9920138698940824,0.9919142169952927,0.9919142170335975,0.9919142170527274,0.9919142170718895,0.9920138698293067,0.9920138696414962
0.703,0.991072234,0.9910722338079708,0.9911822221624937,0.9910722338098092,0.9910722338521897,0.9910722338732849,0.9910722338945209,0.9911822220908668,0.9911822218831233
0.704,0.9901435560247346,0.9901435560248572,0.990264728,0.9901435560268946,0.9901435560737257,0.990143556,0.9901435561205371,0.990264728,0.9902647279710506
0.705,0.9891192451303346,0.9891192451304655,0.9892528957967996,0.9891192451327299,0.9891192451840074,0.9891192452096035,0.9891192452352766,0.9892528957101085,0.9892528954586745
0.706,0.9879898693684032,0.9879898693685514,0.9881372917640758,0.9879898693710409,0.9879898694276694,0.9879898694559603,0.9879898694842935,0.9881372916682694,0.988137291
0.707,0.9867449872948274,0.9867449872949892,0.9869075616981297,0.986744987,0.9867449873602857,0.9867449873915213,0.9867449874228624,0.9869075615922931,0.9869075612853846
0.708,0.9853731438125276,0.9853731438127101,0.9855521425750958,0.9853731438157031,0.9853731438848511,0.9853731439193679,0.9853731439539448,0.9855521424593039,0.9855521421235729
0.709,0.9838592354761104,0.9838592354763037,0.9840564281197265,0.9838592354796096,0.9838592355552342,0.983859236,0.9838592356307858,0.9840564279918542,0.9840564276210146
0.71,0.9821902776575534,0.9821902776577668,0.9824075910652631,0.9821902776614362,0.982190278,0.9821902777865276,0.9821902778283274,0.982407591,0.982407591
0.711,0.9803524661202622,0.9803524661204965,0.9805918517824683,0.9803524661245262,0.9803524662166353,0.9803524662625648,0.9803524663087289,0.9805918516267499,0.980591851
0.712,0.9783294757109846,0.9783294757112438,0.9785928539486767,0.9783294757156878,0.9783294758171677,0.9783294758679184,0.9783294759187113,0.9785928537783966,0.9785928532847347
0.713,0.9761033715869397,0.9761033715872267,0.9763929961113788,0.9761033715920369,0.976103372,0.9761033717584495,0.9761033718140364,0.9763929959236177,0.9763929953789727
0.714,0.9736548150620522,0.9736548150623643,0.9739734587355904,0.9736548150677427,0.9736548151900581,0.9736548152509378,0.9736548153123559,0.9739734585285731,0.9739734579284544
0.715,0.970963253,0.9709632534387755,0.9713136164432111,0.970963253,0.9709632535793888,0.9709632536464864,0.9709632537141593,0.9713136162155265,0.9713136155556039
0.716,0.9680061964505233,0.9680061964509031,0.9683910090448649,0.9680061964573364,0.9680061966054438,0.9680061966792175,0.9680061967535059,0.9683910087961659,0.9683910080748548
0.717,0.9647592280617192,0.9647592280621287,0.965181348,0.9647592280692662,0.9647592282309014,0.9647592283115389,0.9647592283925819,0.9651813479130231,0.9651813471196344
0.718,0.9611959697240324,0.9611959697244825,0.9616592577043691,0.9611959697323142,0.9611959699100107,0.9611959699986057,0.9611959700878003,0.9616592574035024,0.9616592565312803
0.719,0.9572890391462618,0.9572890391467596,0.9577971198880839,0.9572890391552744,0.9572890393506261,0.9572890394480479,0.9572890395458844,0.9577971195574817,0.9577971185990796
0.72,0.953008718,0.9530087183436948,0.9535651944970333,0.9530087183530611,0.9530087185674583,0.9530087186745646,0.953008719,0.953565194,0.9535651930857143
0.721,0.9483231402957037,0.9483231402962979,0.9489316375089178,0.9483231403067298,0.9483231405409173,0.9483231406578805,0.9483231407753376,0.9489316371144934,0.9489316359707551
0.722,0.9431984028424025,0.9431984028430509,0.9438638088010709,0.943198403,0.9431984031094394,0.943198403,0.9431984033646484,0.9438638083689818,0.9438638071159101
0.723,0.9375998382696932,0.9375998382704034,0.9383267890923395,0.9375998382826103,0.9375998385618638,0.9375998387012343,0.9375998388411586,0.9383267886193979,0.9383267872479535
0.724,0.9314907218514602,0.9314907218522263,0.932283626,0.9314907218655517,0.9314907221708773,0.9314907223230489,0.9314907224760492,0.9322836257250429,0.932283624
0.725,0.9248324307553984,0.9248324307562341,0.925695734,0.9248324307707132,0.9248324311027685,0.9248324312683162,0.9248324314346861,0.9256957332337774,0.9256957316114103
0.726,0.917584966,0.9175849658362749,0.9185241127711294,0.9175849658520624,0.9175849662121152,0.9175849663917481,0.9175849665720964,0.9185241121611517,0.91852411
0.727,0.9097082486642076,0.9097082486651997,0.9107287098700523,0.909708249,0.9097082490742512,0.9097082492694675,0.9097082494659225,0.9107287092061152,0.9107287072811227
0.728,0.9011616938353895,0.9011616938364517,0.9022683340213693,0.9011616938551135,0.9011616942807276,0.9011616944931791,0.9011616947062955,0.9022683333029129,0.9022683312191719
0.729,0.8919040836313872,0.8919040836325525,0.893101409,0.8919040836527514,0.8919040841124242,0.8919040843419151,0.8919040845719343,0.8931014085348037,0.8931014062842901
0.73,0.8818943680558932,0.8818943680571653,0.8831877304238276,0.8818943680789502,0.8818943685745442,0.8818943688217684,0.8818943690699179,0.8831877295836787,0.8831877271475974
0.731,0.8710937244531133,0.8710937244544816,0.8724885450724531,0.8710937244780328,0.871093725,0.8710937252798383,0.8710937255481788,0.8724885441650783,0.8724885415334521
0.732,0.8594657446770575,0.8594657446785436,0.8609664018569081,0.8594657447038052,0.8594657452804362,0.8594657455674367,0.8594657458568542,0.8609664008831098,0.8609663980590341
0.733,0.846976333,0.8469763329984638,0.8485857917359662,0.8469763330253963,0.8469763336425051,0.8469763339497898,0.8469763342593486,0.8485857906922379,0.8485857876658791
0.734,0.8335942113841018,0.8335942113858029,0.8353164567519324,0.8335942114148077,0.8335942120741033,0.8335942124030412,0.8335942127336462,0.8353164556329746,0.8353164523882461
0.735,0.8192948073741835,0.819294807,0.8211334639641634,0.8192948074068729,0.8192948081116409,0.8192948084636034,0.8192948088165664,0.8211334627677416,0.8211334592984267
0.736,0.8040601180493694,0.8040601180513209,0.8060171775340053,0.8040601180842086,0.804060119,0.8040601192105901,0.8040601195861437,0.8060171762586743,0.8060171725617904
0.737,0.7878787012133506,0.7878787012153499,0.7899538244696525,0.7878787012506465,0.7878787020480624,0.7878787024466208,0.7878787028453031,0.7899538231201919,0.7899538192082619
0.738,0.7707463535557817,0.7707463535578783,0.7729398084533292,0.7707463535952161,0.7707463544356931,0.7707463548558549,0.7707463552761511,0.7729398070270518,0.7729398028909055
0.739,0.7526701727539457,0.7526701727561578,0.7549813360813404,0.752670173,0.7526701736801291,0.752670174,0.7526701745654383,0.7549813345764225,0.7549813302142871
0.74,0.733668249,0.7336682492882826,0.7360944335159462,0.7336682493295232,0.7336682502591049,0.7336682507240306,0.7336682511889632,0.7360944319346837,0.7360944273494977
0.741,0.7137694891405778,0.7137694891430393,0.7163054402191067,0.7137694891861917,0.7137694901583393,0.7137694906450993,0.7137694911314953,0.7163054385697369,0.7163054337852693
0.742,0.6930139337640907,0.6930139337666422,0.6956538087159482,0.6930139338114559,0.6930139348209905,0.6930139353265672,0.6930139358318028,0.6956538069980749,0.6956538020148557
0.743,0.6714549087914125,0.6714549087940842,0.674192122,0.671454909,0.6714549098873941,0.6714549104112404,0.6714549109349758,0.6741921205784506,0.6741921154070548
0.744,0.6491590570555998,0.6491590570583081,0.6519847773181757,0.6491590571063218,0.6491590581877617,0.6491590587283966,0.6491590592692417,0.6519847754756097,0.6519847701320656
0.745,0.6262044440052402,0.626204444,0.6291077612865905,0.6262044440573649,0.6262044451682094,0.6262044457244722,0.6262044462802923,0.6291077593966001,0.6291077539153267
0.746,0.6026800743377961,0.6026800743407751,0.6056487518379076,0.6026800743910329,0.6026800755258175,0.6026800760930621,0.6026800766605228,0.6056487499036023,0.6056487442944861
0.747,0.5786852711245426,0.5786852711275802,0.5817070461379034,0.5786852711787215,0.5786852723336242,0.5786852729111817,0.5786852734887543,0.5817070441673422,0.5817070384527159
0.748,0.5543292810222629,0.554329281,0.5573901075185568,0.5543292810771479,0.5543292822467264,0.5543292828319736,0.5543292834169353,0.5573901055214766,0.5573900997300316
0.749,0.5297274856027601,0.5297274856058604,0.5328124362713119,0.5297274856580774,0.5297274868369344,0.5297274874263689,0.5297274880159529,0.5328124342582354,0.5328124284258391
0.75,0.505,0.5050000000031105,0.5080936932752069,0.5050000000554392,0.5050000012365445,0.5050000018280425,0.5050000024189248,0.5080936912555585,0.5080936854015429
0.751,0.4802725143972414,0.4802725144003416,0.4833593192757751,0.4802725144525342,0.480272516,0.4802725162208714,0.48027251681036753,0.48335931726084425,0.48335931141746813
0.752,0.45567071897773725,0.455670719,0.45873520573758564,0.4556707190326174,0.4556707202016812,0.45567072078744564,0.4556707213725403,0.4587352037355683,0.4587351979332865
0.753,0.4313147288754584,0.4313147288784957,0.4343419778009596,0.43131472892964856,0.43131473008379156,0.4313147306621145,0.43131473123977654,0.43434197582440287,0.4343419700900822
0.754,0.40731992566220376,0.40731992566518577,0.41029646126080127,0.40731992571543424,0.4073199268492865,0.4073199274175359,0.40731992798470706,0.4102964593144878,0.4102964536693141
0.755,0.3837955559947584,0.3837955559976813,0.3867077894032951,0.3837955560469252,0.38379555715796826,0.3837955577140359,0.38379555826982337,0.3867077874992487,0.38670778197888206
0.756,0.36084094294439983,0.36084094294724417,0.363676547,0.3608409429951653,0.3608409440753551,0.3608409446172256,0.3608409451580053,0.3636765451592575,0.36367653978517434
0.757,0.3385450912085869,0.338545091,0.34129353839325344,0.3385450912577235,0.3385450923032713,0.3385450928284832,0.3385450933521311,0.34129353659606143,0.3412935313865509
0.758,0.3169860662359095,0.31698606623856734,0.3196390280553117,0.3169860662832847,0.31698606729203216,0.3169860677984783,0.3169860683035928,0.3196390263164842,0.31963902127743193
0.759,0.29623051085942353,0.2962305108619808,0.29878025411027326,0.2962305109050422,0.2962305118772515,0.2962305123639126,0.2962305128502467,0.29878025244105433,0.2987802476022533
0.76,0.276331751,0.27633175071652955,0.2787714091136383,0.2763317507577251,0.2763317516864011,0.2763317521521834,0.27633175261709264,0.2787714075175642,0.27877140289240954
0.761,0.25732982724605463,0.2573298272483805,0.25965505746932427,0.2573298272875828,0.25732982817182093,0.25732982861507075,0.25732982905756835,0.25965505594732713,0.25965505153692386
0.762,0.23925364644421776,0.23925364644642882,0.2414622495558317,0.23925364648365766,0.23925364732341162,0.23925364774436106,0.2392536481647321,0.24146224810706146,0.24146224390601173
0.763,0.22212129878664844,0.22212129878874542,0.2242120242258414,0.2221212988240571,0.22212129962062593,0.22212130001994002,0.22212130041873507,0.22421202285530883,0.22421201888462278
0.764,0.20593988195063134,0.20593988195260576,0.20791116972719242,0.20593988198585633,0.20593988273618036,0.20593988311203054,0.20593988348734368,0.20791116843622426,0.20791116469580956
0.765,0.19070519262581676,0.19070519262766844,0.19255790343724297,0.19070519265888827,0.19070519336349906,0.1907051937158698,0.1907051940682968,0.1925579022251958,0.19255789871352544
0.766,0.1764057886158975,0.17640578861763212,0.17814261771246082,0.17640578864685436,0.17640578930609072,0.17640578963579776,0.1764057899655045,0.17814261657513858,0.17814261328027906
0.767,0.16302366700316545,0.163023667,0.16464788784960188,0.16302366703212606,0.16302366764885637,0.16302366795729062,0.1630236682656045,0.16464788678337905,0.1646478836954962
0.768,0.150534255,0.15053425532445888,0.15204801158238335,0.1505342553499906,0.15053425592629463,0.1505342562145041,0.15053425650272212,0.15204801058964906,0.15204800771561855
0.769,0.13890627554688686,0.1389062755482945,0.1403135234257028,0.13890627557199037,0.1389062761069378,0.1389062763744564,0.13890627664202715,0.14031352250436446,0.14031351983566245
0.77,0.1281056319441071,0.1281056319454094,0.12941149948529918,0.12810563196736757,0.12810563246273207,0.1281056327104663,0.12810563295817323,0.1294114986289511,0.1294114961482022
0.771,0.1180959163686125,0.11809591636982122,0.11930552889955365,0.11809591639018405,0.11809591684964332,0.1180959170794359,0.1180959173091413,0.11930552810460765,0.11930552580235823
0.772,0.10883830616461024,0.10883830616573009,0.10995594688862723,0.10883830618457557,0.10883830661002275,0.10883830682278456,0.10883830703552612,0.10995594615527432,0.10995594403161696
0.773,0.10029175133579216,0.10029175133682262,0.10132226948466758,0.10029175135417112,0.10029175174581827,0.10029175194168752,0.10029175213750224,0.10132226880939882,0.1013222668541964
0.774,0.092415034,0.092415034,0.093364006,0.092415034,0.092415035,0.092415035,0.092415035,0.093364005,0.093364003
0.775,0.085167569,0.085167569,0.08604051,0.085167569,0.08516757,0.08516757,0.08516757,0.086040509,0.086040508
0.776,0.078509278,0.078509278,0.07931076,0.078509278,0.078509278,0.078509279,0.078509279,0.079310759,0.079310758
0.777,0.072400162,0.072400162,0.073134774,0.072400162,0.072400162,0.072400162,0.072400162,0.073134774,0.073134773
0.778,0.066801597,0.066801597,0.067474253,0.066801597,0.066801597,0.066801598,0.066801598,0.067474253,0.067474252
0.779,0.061676859704295775,0.06167686,0.062292652,0.06167686,0.06167686,0.06167686,0.06167686,0.062292651444244534,0.06229265
0.78,0.056991281656854784,0.056991281657418486,0.057554098,0.056991282,0.056991282,0.056991281988357706,0.056991282095444254,0.057554098,0.057554097
0.781,0.052710960853738206,0.052710960854251684,0.053224642553438235,0.052710960862901335,0.052710961,0.052710961,0.052710961,0.053224642,0.053224641
0.782,0.04880403,0.048804030276435185,0.049272469,0.04880403,0.04880403,0.048804031,0.048804030639724896,0.049272468,0.049272468
0.783,0.045240772,0.045240772,0.045668163,0.045240772,0.045240772107502915,0.045240772188327644,0.045240772,0.045668162,0.045668161467637844
0.784,0.041993803549476655,0.041993804,0.042383195,0.041993804,0.041993803704435714,0.041993804,0.041993804,0.042383194719582136,0.042383194
0.785,0.039036747,0.039036747,0.039391111,0.039036747,0.039036747,0.039036747,0.039036746837305084,0.039391111,0.03939111
0.786,0.036345185,0.036345184938269534,0.036667468685583585,0.036345185,0.036345185065964264,0.036345185,0.036345185,0.036667468,0.036667467863280734
0.787,0.033896628,0.033896628,0.034189885859799755,0.033896628,0.033896628529205115,0.033896629,0.033896629,0.034189886,0.034189885107403846
0.788,0.031670524289015435,0.031670524,0.031937174,0.031670524,0.031670524,0.031670524446006154,0.031670524,0.031937174,0.031937174
0.789,0.029647533879737925,0.029647533879980047,0.029889708569885702,0.029647534,0.029647533976125205,0.029647534022172083,0.029647534068199328,0.029889708410983973,0.029889707950630166
0.79,0.027809722342446754,0.027809722,0.028029563947075738,0.027809722346363138,0.027809722429783548,0.027809722471501496,0.027809722513225547,0.028029563803041113,0.028029563385944218
0.791,0.026140765,0.026140765,0.026340402,0.026140764527435523,0.026140765,0.026140765,0.026140764678563168,0.026340402,0.026340401216457428
0.792,0.024626856187472394,0.024626856187654242,0.024808192,0.024626856190713496,0.024626856,0.024626856294357992,0.024626856328898827,0.024808191553292853,0.024808191207758207
0.793,0.023255013,0.023255012705337155,0.023419497,0.023255012708109927,0.023255013,0.023255012801935815,0.023255013,0.023419497184141883,0.023419496871365953
0.794,0.022010131,0.022010130631745815,0.022159291046443916,0.022010130634253493,0.022010130690864833,0.022010131,0.022010130747479487,0.022159290948610133,0.022159290665411675
0.795,0.020880755,0.020880754869800306,0.021016031837645697,0.020880754872070757,0.020880755,0.020880754948971188,0.020880755,0.021016031748325264,0.021016031489624887
0.796,0.019856443975265484,0.019856443975388664,0.019979254,0.019856444,0.019856444024261385,0.019856444,0.019856444071083966,0.019979253616162408,0.019979253382062696
0.797,0.018927766192136073,0.018927766192247394,0.019039058607033033,0.018927766,0.018927766,0.018927766257626946,0.018927766278800866,0.019039058533921606,0.019039058
0.798,0.018085783006479613,0.018085783,0.018186619127462438,0.018085783,0.018085783046560472,0.018085783,0.018085783084845843,0.018186619061355314,0.018186619
0.799,0.017322538,0.017322538438988372,0.017413908808386877,0.017322538,0.017322538475137247,0.017322538,0.017322539,0.017413909,0.017413909
0.8,0.016630805221010545,0.016630805,0.016713681285221244,0.016630805222480453,0.016630805,0.016630805269511686,0.016630805285183004,0.016713681230683446,0.016713681072602446
0.801,0.016004053,0.016004053,0.016079130470789304,0.016004052625232135,0.016004052653797948,0.016004052668084086,0.016004052682371157,0.01607913,0.01607913
0.802,0.015436176174042776,0.015436176,0.01550416,0.015436176175254675,0.015436176201073171,0.015436176213984151,0.015436176226893535,0.015504160259211183,0.015504160130112389
0.803,0.014921689092444755,0.014921689092506126,0.014983259868359102,0.014921689093540002,0.014921689116871379,0.014921689128538963,0.014921689140201408,0.014983259827972365,0.014983259710990104
0.804,0.014455640420971534,0.014455640421027118,0.014511441136884268,0.01445564,0.014455640443103986,0.014455640453675749,0.014455640464242409,0.014511441100138432,0.014511440993628635
0.805,0.014033548872321628,0.014033548872372174,0.014084093048979762,0.014033548873225153,0.014033548892462352,0.014033548902084428,0.014033548911703358,0.014084093015759953,0.014084092919548364
0.806,0.013651283,0.013651283335478505,0.013697033417252197,0.013651283336248933,0.013651283353628023,0.013651283362320198,0.013651283371011385,0.013697033,0.013697033300319003
0.807,0.013305087961230509,0.013305087961271826,0.013346504150989438,0.013305087961967409,0.013305087977667584,0.013305087985518736,0.013305087993372261,0.013346504123787673,0.013346504044991936
0.808,0.012991591,0.012991591,0.013029107620854607,0.012991591369092108,0.012991591383326211,0.012991591390443511,0.012991591397563642,0.013029108,0.013029107524482471
0.809,0.012707748356926552,0.012707748356960608,0.012741728073376549,0.012707748357533816,0.012707748370471287,0.012707748376940036,0.012707748383412014,0.012741728,0.012741727986331813
0.81,0.012450768701364034,0.012450768701394783,0.012481516889467944,0.012450768701912793,0.012450768713596874,0.012450768719439967,0.012450768725282323,0.012481517,0.012481516810852272
0.811,0.012218098268490544,0.012218098268518298,0.012245922135681025,0.012218098268985848,0.012218098279538119,0.012218098284814986,0.012218098290090452,0.012245922117385672,0.012245922064369464
0.812,0.012007449741688866,0.012007449741714037,0.012032648317913706,0.012007449742138028,0.012007449751711904,0.012007449756499183,0.012007449761286187,0.012032648301295443,0.012032648253153666
0.813,0.011816769623911713,0.011816769623934562,0.011839591131472977,0.011816769624319559,0.011816769633011379,0.011816769637357637,0.01181677,0.011839591116465282,0.011839591072992987
0.814,0.011644173412172457,0.011644173412193098,0.011664820535733264,0.011644173412540804,0.011644173420389118,0.011644173,0.011644173428239191,0.011664820522181365,0.011664820482925739
0.815,0.011487932658738348,0.011487932658756986,0.011506611766143265,0.011487932659070856,0.011487933,0.011487932669701557,0.011487932673245022,0.011506612,0.011506611718461297
0.816,0.011346503554783154,0.011346503554799992,0.011363415794452155,0.011346503555083588,0.011346503561482365,0.011346503564682689,0.011346503567881982,0.011363415783345161,0.011363416
0.817,0.011218499233200974,0.011218499233216264,0.011233813,0.011218499,0.011218499239284994,0.011218499242191347,0.011218499245096575,0.011233812959210878,0.011233812930024428
0.818,0.011102649921427298,0.011102649921441157,0.011116506,0.01110265,0.011102649926943094,0.011102649929577772,0.011102649932211425,0.011116506,0.011116505
0.819,0.010997795113952933,0.010997795113965444,0.011010328459015818,0.010997795114176138,0.010997795118927952,0.010997795121311512,0.010997795,0.011010328450804876,0.011010328427012031
0.82,0.010902892,0.010902891903468938,0.010914236323050405,0.010902891903659125,0.010902891907948886,0.010902892,0.010902891912248414,0.010914236,0.010914236293965977
0.821,0.010817004512348067,0.010817004512358333,0.010827276309260628,0.010817004512531146,0.010817004516428731,0.010817004518386538,0.010817004520338859,0.010827276302498858,0.010827276282913674
0.822,0.010739281824883557,0.010739281824892852,0.010748576,0.010739281825049372,0.010739281828578933,0.010739281830352292,0.010739282,0.010748575643503601,0.010748575625822793
0.823,0.010668942926568403,0.010668942926576795,0.010677349040219358,0.010668942926718177,0.010668942929905136,0.010668942931505174,0.010668943,0.010677349034708222,0.010677349018746913
0.824,0.010605285338005472,0.010605285338013054,0.010612891253214147,0.010605285338140612,0.010605285341015938,0.010605285,0.010605285343902848,0.010612891,0.010612891233683187
0.825,0.010547677832934553,0.010547678,0.010554566,0.010547677833057607,0.010547677835675834,0.010547677836989277,0.010547677838300257,0.010554565908030325,0.010554565894891637
0.826,0.010495552644949897,0.010495552644956139,0.010501784493233374,0.010495553,0.010495552647430592,0.010495552648617849,0.010495552649803733,0.010501784,0.010501784477279901
0.827,0.010448383,0.010448383,0.010454019018667783,0.010448382809753092,0.010448382811891258,0.010448383,0.010448383,0.010454019014972874,0.010454019004266376
0.828,0.010405696326622882,0.010405696326627965,0.010410793731354168,0.010405696326713596,0.010405696328642931,0.010405696,0.010405696330577849,0.010410794,0.010410793718354515
0.829,0.010367067849988199,0.010367067849992787,0.010371686,0.010367067850070095,0.010367067851810425,0.010367067852685933,0.010367068,0.010371685568865783,0.010371685560064656
0.83,0.010332119,0.010332119,0.010336296,0.010332118892693915,0.010332118894280143,0.010332118895076767,0.010332119,0.010336296446087304,0.010336296
0.831,0.010300494103286534,0.010300494103290305,0.010304272201665257,0.010300494103353928,0.010300494,0.010300494105506723,0.010300494106224582,0.010304272199188698,0.010304272192008928
0.832,0.010271876673255654,0.010271877,0.010275293418377872,0.010271876673316466,0.010271876674609638,0.010271877,0.010271876675907475,0.010275293416141387,0.010275293
0.833,0.010245981035126644,0.010245981035129718,0.010249075173630605,0.010245981035181427,0.010245981036348965,0.010245981036935404,0.010245981037519895,0.010249075171591857,0.010249075
0.834,0.010222586273658652,0.010222586273661455,0.010225387,0.010222586273708697,0.010222586,0.010222586275307926,0.010222586275841118,0.010225386635767894,0.010225386630435623
0.835,0.010201430880647285,0.010201430880649818,0.010203963920056123,0.010201431,0.010201430881653236,0.010201430882136252,0.010201430882617662,0.010203963918395146,0.010203963913579894
0.836,0.010182283840817362,0.010182283840819647,0.010184575,0.010182283840858137,0.010182283841726335,0.010182283842161646,0.010182283842596233,0.010184575161430325,0.010184575157081396
0.837,0.010164954872453849,0.010164954872455912,0.010167029317741752,0.010164954872490709,0.010164954873274528,0.010164954873668457,0.010164954874060904,0.010167029,0.010167029312410482
0.838,0.010149272973636065,0.010149272973637945,0.010151151280720881,0.010149273,0.010149273,0.010149272974742723,0.010149272975100383,0.010151151279485869,0.010151151
0.839,0.010135081996146414,0.010135081996148114,0.010136781,0.010135082,0.010135081996822047,0.010135081997145443,0.010135081997468437,0.010136780940047949,0.010136780936817628
0.84,0.010122238622139191,0.010122238622140723,0.010123775,0.010122238622166563,0.010122238622748976,0.010122238623041086,0.010122238623332612,0.010123775399188493,0.010123775396267775
0.841,0.010110615,0.010110615095867796,0.010112005925873965,0.010110615095891149,0.010110615096417764,0.010110615096681964,0.010110615096945644,0.010112005924956757,0.010112005922297244
0.842,0.010100096294538872,0.010100096294540135,0.010101355978869261,0.010100096294561399,0.010100096295040956,0.010100096,0.010100096295521131,0.010101355978040736,0.010101355975640318
0.843,0.010090578210170497,0.010090578210171636,0.010091717571746525,0.010090578210190836,0.010090578210623532,0.010090578,0.010090578211057305,0.010091717570998566,0.010091718
0.844,0.010081964,0.010081964219628028,0.010082994740341916,0.010081964219645355,0.010081964220035999,0.010081964220232002,0.010081964220427543,0.010082994739666794,0.010082995
0.845,0.010074168545056779,0.010074168545057707,0.010075101039685555,0.010074168545073347,0.010074168545425885,0.010074168545602932,0.010074168545779501,0.010075101039074299,0.010075101037303868
0.846,0.010067113922290503,0.010067113922291345,0.010067958479236703,0.010067113922305491,0.010067114,0.010067113922784946,0.010067114,0.010067958,0.010067958477070761
0.847,0.010060730566907521,0.010060730566908285,0.010061494568622747,0.010060730566921151,0.010060730567211372,0.010060730567357075,0.010060730567502393,0.010061494568121032,0.010061495
0.848,0.010054953827397456,0.010054953827398148,0.010055645,0.010054953827409768,0.010054953827671787,0.010054953827803272,0.010054953827934464,0.010055644826891136,0.010055644825579014
0.849,0.010049725997596353,0.010049725997596976,0.010050351242412622,0.010049725997607463,0.010049725997843876,0.010049725997962687,0.010049726,0.010050351242002263,0.010050351240813663
0.85,0.010044995215273737,0.010044995,0.010045561327073932,0.010044995215283804,0.010044995215498032,0.010044995215605677,0.010044995215713002,0.010045561326701195,0.010045561325621054
0.851,0.010040714556889327,0.010040715,0.010041226805961508,0.010040714556898474,0.010040714557093225,0.010040715,0.010040714557288334,0.010041227,0.010041226804649698
0.852,0.010036840930790027,0.010036841,0.010037304,0.010036840930798287,0.010036840930974095,0.010036840931062191,0.010036841,0.010037304221668753,0.010037304220788176
0.853,0.010033335460315655,0.010033335460316073,0.010033755,0.010033335,0.010033335,0.010033335460561338,0.010033335460640773,0.010033754609843345,0.010033754609044772
0.854,0.010030163304180911,0.010030163,0.010030542769650128,0.010030163,0.010030163304331687,0.010030163,0.010030163304475785,0.010030543,0.010030542768675332
0.855,0.010027293020283972,0.010027293020284316,0.010027636439239127,0.010027293020290106,0.010027293020420746,0.010027293020486168,0.010027293020551541,0.010027636439013478,0.010027636
0.856,0.010024695785641701,0.010024695785642012,0.010025006375067449,0.010024695785647238,0.010024695785765099,0.010024695785824218,0.010024695785883215,0.010025006374863806,0.010025006374273213
0.857,0.010022345448754173,0.010022345448754454,0.010022626,0.010022345,0.010022345448865546,0.010022345448918928,0.010022345448972184,0.010022626382539881,0.010022626382003939
0.858,0.010020219,0.010020218582084746,0.010020472937957665,0.010020218582089027,0.010020218582185613,0.010020219,0.010020218582282402,0.010020472937789987,0.010020472937304025
0.859,0.010018294192223663,0.010018294192223894,0.010018524402538122,0.010018294192227776,0.010018294192315329,0.010018294,0.010018294,0.010018524402386814,0.010018524401948168
0.86,0.010016552929098583,0.010016553,0.010016761127273299,0.010016552929102295,0.010016552929181322,0.010016552929220969,0.010016553,0.010016761127136686,0.010016761126740693
0.861,0.010014977228041929,0.010014977228042116,0.010015166,0.010014977,0.010014977,0.010014977228152403,0.010014977228188112,0.010015165516869685,0.010015165516512312
0.862,0.010013551363878938,0.010013551363879108,0.010013721831231219,0.010013551363881963,0.010013551363946365,0.010013551363978652,0.010013551,0.010013721831119194,0.010013721830794445
0.863,0.010012261262072674,0.010012261262072828,0.010012415550502243,0.010012261262075424,0.010012261262133936,0.010012261262163306,0.010012261262192608,0.010012415550400779,0.010012415550106634
0.864,0.010011093956699189,0.010011093956699328,0.010011233505211617,0.010011093956701678,0.010011093956754652,0.010011094,0.010011094,0.010011233505120036,0.010011233504854548
0.865,0.010010037679604643,0.010010038,0.010010163880641812,0.010010038,0.010010037679654707,0.010010037679678712,0.010010037679702653,0.010010163880559132,0.010010163880319509
0.866,0.010009081867030976,0.010009081867031089,0.010009196095184652,0.010009081867033004,0.010009081867076199,0.010009081867097834,0.010009081867119442,0.010009196095109467,0.010009196094891485
0.867,0.010008217055027148,0.010008217055027252,0.01000832,0.010008217055028995,0.010008217055068321,0.010008217055087974,0.010008217,0.010008320455167863,0.010008320454970646
0.868,0.010007434595061081,0.010007434595061175,0.010007528120889706,0.010007434595062752,0.010007435,0.010007434595116094,0.010007434595133872,0.010007528,0.010007528120650339
0.869,0.010006726580378808,0.010006726580378893,0.010006811158693344,0.010006726580380315,0.010006726580412406,0.010006726580428464,0.010006726580444514,0.010006811158637921,0.010006811
0.87,0.010006085920317495,0.010006085920317568,0.010006162448188053,0.010006085920318854,0.010006086,0.010006085920362312,0.010006085920376804,0.010006162448137606,0.010006162447991344
0.871,0.010005506244929093,0.010005506244929163,0.010005575541550718,0.010005506,0.010005506244956669,0.010005506,0.010005506,0.010005575541505125,0.010005575541372979
0.872,0.010004981807012968,0.010004981807013032,0.010005044482211092,0.010004981807014087,0.010004981807037886,0.010004981807049845,0.010004982,0.010005044482169939,0.010005044482050609
0.873,0.010004507,0.010004507273588896,0.010004564,0.010004507,0.010004507273611346,0.010004507273622124,0.010004507273632885,0.010004563951330817,0.010004563951223181
0.874,0.010004078,0.010004077892796732,0.010004129152828499,0.010004077892797593,0.010004077892816978,0.010004077892826722,0.010004077892836433,0.010004129152794663,0.010004129152696509
0.875,0.010003689372891311,0.010003689372891358,0.010003735814395197,0.010003689372892142,0.010003689372909812,0.010003689372918699,0.010003689372927553,0.010003735814364628,0.010003735814276014
0.876,0.010003338675664428,0.010003339,0.010003380682294193,0.010003338675665177,0.010003338675681154,0.010003338675689151,0.010003338675697143,0.010003380682266598,0.010003380682186619
0.877,0.010003021281689032,0.010003021,0.010003059276613189,0.010003021,0.010003021281704126,0.010003021281711355,0.010003021281718568,0.010003059276588282,0.010003059276516069
0.878,0.010002734031514372,0.010002734031514407,0.010002768400961138,0.010002734031514983,0.010002734031527998,0.010002734031534522,0.010002734031541033,0.010002768400938642,0.010002768400873382
0.879,0.010002474068852758,0.010002474,0.010002505,0.010002474,0.010002474068865065,0.010002474068870962,0.010002474,0.010002505200591124,0.010002505
0.88,0.010002238837739296,0.010002238837739324,0.010002267,0.010002239,0.010002238837750508,0.010002238837755882,0.010002238837761244,0.010002267008794703,0.010002267
0.881,0.010002025961568918,0.010002025961568944,0.010002051,0.010002025961569372,0.010002025961579045,0.010002026,0.010002025961588732,0.010002051441730159,0.010002051441681717
0.882,0.010001833306414161,0.010001833306414184,0.010001856356112433,0.010001833,0.010001833306423303,0.010001833306427678,0.010001833306432048,0.010001856,0.010001856356053523
0.883,0.010001659,0.010001658956610818,0.010001679825695727,0.010001658956611169,0.010001658956619062,0.010001658956623022,0.010001658956626974,0.01000168,0.01000168
0.884,0.010001501188953042,0.010001501188953061,0.010001520079861916,0.010001501,0.010001501,0.010001501188964167,0.010001501188967764,0.010001520079849498,0.010001520079813496
0.885,0.010001358424143765,0.010001358424143783,0.010001375510248947,0.010001358,0.010001358424150559,0.010001358,0.010001358424157055,0.010001376,0.010001375510205239
0.886,0.010001229222930284,0.010001229,0.010001244678429456,0.010001229,0.010001229222936418,0.010001229222939351,0.010001229222942281,0.010001244678419311,0.010001244678389903
0.887,0.010001112299369999,0.010001112299370013,0.010001126288997303,0.010001112299370247,0.010001112299375552,0.010001112299378206,0.010001112299380856,0.010001126288988076,0.010001126288961326
0.888,0.010001006495553091,0.010001006495553105,0.010001019,0.010001006495553319,0.010001006495558138,0.010001006495560554,0.010001006495562967,0.010001019162307263,0.010001019162283114
0.889,0.010000910758393662,0.010000910758393674,0.010000922214759653,0.010000910758393867,0.010000910758398217,0.010000911,0.010000910758402579,0.010000922214752137,0.010000922
0.89,0.010000824,0.010000824,0.010000834480087277,0.010000824118550144,0.010000824118554073,0.010000824118556042,0.010000824118558007,0.010000834480080493,0.010000834480060818
0.891,0.010000745712431508,0.010000745712431517,0.010000755090059502,0.010000745712431675,0.010000746,0.010000745712436998,0.010000745712438771,0.010000755090053354,0.010000755090035533
0.892,0.010000674764008548,0.010000674764008559,0.010000683255968866,0.010000675,0.010000674764011914,0.010000674764013524,0.010000674764015132,0.010000683255963282,0.010000683255947091
0.893,0.010000610567857775,0.010000610567857783,0.010000618248778001,0.010000610567857914,0.010000610567860831,0.010000610567862294,0.010000610567863754,0.010000618,0.010000618248758345
0.894,0.010000552473591322,0.010000552473591329,0.010000559420336876,0.010000552473591447,0.010000552473594078,0.010000552473595402,0.010000552473596718,0.010000559420332327,0.010000559420319133
0.895,0.010000499901279516,0.010000499901279523,0.010000506187926066,0.010000499901279627,0.010000499901282003,0.010000499901283197,0.010000499901284387,0.010000506187921938,0.010000506187909973
0.896,0.010000452329969226,0.010000452329969229,0.010000458021620934,0.010000452329969326,0.010000452329971484,0.010000452329972563,0.010000452329973644,0.010000458,0.010000458
0.897,0.010000409286097259,0.010000409286097262,0.010000414435318319,0.010000409286097349,0.010000409286099307,0.010000409286100288,0.010000409286101266,0.010000414435314936,0.010000414435305135
0.898,0.010000370335616049,0.010000370335616054,0.010000374992552564,0.010000370335616132,0.010000370335617898,0.010000370335618784,0.010000370335619667,0.010000374992549514,0.010000374992540664
0.899,0.010000335088143544,0.010000335088143547,0.010000339301866973,0.010000335088143618,0.010000335088145212,0.010000335088146012,0.010000335,0.010000339,0.010000339301856172
0.9,0.010000303193633637,0.010000303193633639,0.010000307008434125,0.010000303193633705,0.010000303193635152,0.010000303193635877,0.010000303193636604,0.010000307008431613,0.010000307
0.901,0.010000274335275158,0.010000274335275162,0.010000277786959198,0.010000274,0.010000274335276532,0.010000274335277191,0.010000274335277847,0.010000277786956929,0.010000277786950354
0.902,0.010000248,0.010000248222339624,0.010000251343961403,0.010000248222339676,0.010000248,0.010000248222341454,0.010000248222342047,0.010000251343959356,0.010000251343953421
0.903,0.010000224592431611,0.010000224592431614,0.010000227,0.010000224592431661,0.010000225,0.010000224592433266,0.010000225,0.010000227,0.010000227
0.904,0.010000203210117532,0.010000203210117535,0.010000205766990166,0.010000203210117579,0.010000203,0.010000203210119036,0.010000203210119523,0.010000205766988483,0.010000206
0.905,0.010000183864212732,0.010000183864212734,0.010000186177774182,0.010000183864212772,0.010000183864213653,0.010000183864214094,0.010000183864214533,0.010000186,0.010000186177768253
0.906,0.010000166359248873,0.010000166359248875,0.010000168451532631,0.010000166,0.010000166359249704,0.010000166359250103,0.010000166,0.010000168,0.010000168
0.907,0.010000151,0.010000150519125412,0.010000152411277323,0.010000150519125445,0.010000150519126162,0.010000150519126522,0.010000150519126878,0.010000152411276084,0.010000152411272493
0.908,0.010000136185670168,0.010000136,0.010000138,0.010000136185670198,0.010000136185670845,0.010000136,0.010000136185671494,0.010000137899149903,0.010000137899146637
0.909,0.010000123217722623,0.010000123217722624,0.010000125,0.010000123,0.010000123217723238,0.010000123217723533,0.010000123,0.010000125,0.010000124768209965
0.91,0.010000111484115497,0.010000111484115498,0.010000113,0.010000111484115521,0.010000111484116054,0.010000111484116319,0.010000111484116586,0.010000112886348401,0.010000112886345735
0.911,0.010000100866747179,0.010000101,0.010000102134825014,0.010000100866747201,0.010000100866747682,0.010000100866747923,0.010000100866748162,0.010000102134824183,0.010000102134821777
0.912,0.010000091259477085,0.010000091259477087,0.010000092407488507,0.010000091259477106,0.010000091,0.010000091259477758,0.010000091259477973,0.010000092,0.010000092
0.913,0.010000082567357304,0.010000082567357307,0.010000083606388136,0.010000082567357325,0.010000082567357717,0.010000082567357916,0.010000082567358114,0.010000083606387452,0.010000083606385473
0.914,0.010000074703030108,0.010000075,0.010000075642708224,0.010000074703030125,0.010000075,0.010000075,0.010000075,0.010000075642707608,0.010000076
0.915,0.010000067587024588,0.010000067587024588,0.010000068436780892,0.010000067587024602,0.010000067587024925,0.010000067587025086,0.010000068,0.010000068436780335,0.010000068436778722
0.916,0.010000061148149634,0.010000061148149634,0.010000062,0.010000061148149648,0.010000061148149938,0.010000061148150085,0.010000061,0.010000061917150941,0.010000062
0.917,0.010000055326708546,0.010000055326708546,0.010000056023046253,0.010000055326708559,0.010000055326708826,0.010000055326708958,0.010000055,0.010000056023045795,0.010000056023044468
0.918,0.010000050067372786,0.010000050067372786,0.010000050697212394,0.010000050067372795,0.010000050067373036,0.010000050067373156,0.010000050067373275,0.010000050697211979,0.010000050697210782
0.919,0.010000045307499398,0.010000045307499398,0.010000046,0.010000045,0.010000045307499626,0.010000045307499735,0.010000045,0.010000045877193216,0.010000045877192134
0.92,0.010000040999707492,0.010000040999707492,0.010000041515177778,0.010000040999707499,0.010000040999707695,0.010000040999707792,0.010000040999707891,0.010000041515177438,0.010000041515176451
0.921,0.010000037,0.010000037,0.010000037568221824,0.010000037101228989,0.010000037101229167,0.010000037101229254,0.010000037101229344,0.010000037568221518,0.010000037568220628
0.922,0.010000033573756228,0.010000033573756228,0.010000033996144502,0.010000033573756235,0.010000033573756395,0.010000033573756475,0.010000033573756556,0.010000033996144225,0.010000034
0.923,0.01000003,0.01000003,0.010000030763375392,0.010000030381334866,0.01000003,0.010000030381335083,0.010000030381335156,0.010000030763375144,0.010000030763374416
0.924,0.010000027,0.010000027,0.010000028,0.010000027,0.010000027492172128,0.010000027492172193,0.010000027,0.010000027837807133,0.010000027837806479
0.925,0.010000024877574417,0.010000024877574417,0.010000025190638315,0.010000024877574423,0.010000024877574542,0.010000025,0.010000025,0.010000025190638109,0.010000025190637512
0.926,0.010000022511763736,0.010000022511763736,0.010000022795005684,0.010000022511763743,0.010000022511763849,0.010000022511763903,0.010000022511763958,0.010000022795005498,0.010000022795004958
0.927,0.01000002,0.01000002,0.010000021,0.010000020370791465,0.010000020370791562,0.010000020370791611,0.010000020370791661,0.010000021,0.010000020626971425
0.928,0.010000018433233324,0.010000018433233324,0.010000018665002467,0.010000018433233327,0.010000018433233414,0.010000018433233459,0.010000018433233502,0.010000018665002315,0.010000018665001874
0.929,0.010000017,0.010000017,0.010000016889690022,0.010000016679839694,0.010000016679839773,0.010000016679839813,0.010000016679839852,0.010000016889689885,0.010000016889689482
0.93,0.010000015093255172,0.010000015093255172,0.010000015283173605,0.010000015093255175,0.010000015093255247,0.010000015093255283,0.010000015093255318,0.010000015283173482,0.010000015283173118
0.931,0.010000013657543466,0.010000013657543466,0.010000013829313342,0.010000013657543468,0.010000013657543534,0.010000013657543567,0.010000014,0.010000013829313228,0.010000013829312902
0.932,0.010000012358263716,0.010000012358263716,0.010000012513651645,0.010000012,0.010000012358263779,0.010000012358263807,0.010000012358263836,0.010000013,0.010000012513651246
0.933,0.010000011,0.010000011,0.010000011323156078,0.010000011182489964,0.010000011182490016,0.010000011182490044,0.010000011182490071,0.010000011323155986,0.010000011323155717
0.934,0.010000010118577337,0.010000010118577337,0.01000001,0.010000010118577339,0.010000010118577388,0.010000010118577412,0.010000010118577436,0.010000010245909748,0.010000010245909505
0.935,0.010000009155883366,0.010000009155883366,0.010000009271045558,0.010000009155883368,0.010000009155883411,0.010000009155883434,0.010000009155883456,0.010000009271045482,0.010000009271045263
0.936,0.010000008284688687,0.010000008284688687,0.010000008388848711,0.010000008284688687,0.010000008284688727,0.010000008284688746,0.010000008284688767,0.010000008388848642,0.010000008388848442
0.937,0.010000007496305533,0.010000007496305533,0.010000007590597212,0.010000007496305535,0.010000007496305571,0.010000007496305589,0.010000007496305606,0.010000008,0.010000007590596969
0.938,0.010000006782947511,0.010000006782947511,0.010000007,0.010000006782947513,0.010000006782947546,0.010000006782947561,0.010000006782947577,0.010000006868311163,0.010000007
0.939,0.010000006,0.010000006,0.010000006214684672,0.010000006137481511,0.010000006,0.010000006137481556,0.010000006,0.010000006,0.010000006214684474
0.94,0.010000005553375484,0.010000005553375484,0.010000005623197425,0.010000005553375484,0.010000006,0.010000005553375524,0.010000005553375536,0.010000005623197378,0.010000005623197247
0.941,0.010000005024802212,0.010000005024802212,0.010000005088001421,0.010000005024802212,0.010000005024802236,0.010000005024802248,0.010000005,0.010000005,0.010000005088001258
0.942,0.010000004546532989,0.010000004546532989,0.010000004603743916,0.010000004546532989,0.010000004546533013,0.010000004546533022,0.010000004546533034,0.010000004603743878,0.010000005
0.943,0.010000004113786166,0.010000004113786166,0.010000004,0.010000004113786168,0.010000004113786187,0.010000004113786197,0.010000004113786206,0.010000004165537455,0.010000004165537356
0.944,0.010000003722196216,0.010000003722196216,0.010000004,0.010000003722196216,0.010000003722196234,0.010000003722196244,0.010000003722196253,0.010000004,0.010000004
0.945,0.010000003367843076,0.010000003367843076,0.010000003410197734,0.010000003367843076,0.010000003367843091,0.010000003,0.010000003367843107,0.010000003410197706,0.010000003410197626
0.946,0.010000003047212436,0.010000003047212436,0.010000003085555747,0.010000003047212436,0.010000003,0.010000003047212458,0.010000003047212463,0.010000003085555723,0.010000003085555648
0.947,0.010000002757109942,0.010000002757109942,0.010000003,0.010000002757109942,0.010000002757109955,0.010000002757109962,0.010000003,0.010000002791797007,0.010000002791796941
0.948,0.010000002494607056,0.010000002494607056,0.010000002525976423,0.010000002494607056,0.010000002494607068,0.010000002494607073,0.010000002,0.010000002525976402,0.010000002525976343
0.949,0.010000002,0.010000002,0.010000002285450501,0.010000002,0.010000002,0.010000002257070905,0.010000002,0.010000002285450482,0.010000002285450428
0.95,0.010000002042136951,0.010000002042136951,0.010000002067835051,0.010000002042136951,0.010000002042136961,0.010000002042136968,0.010000002,0.010000002067835034,0.010000002067834985
0.951,0.010000001847679086,0.010000001847679086,0.010000001870926464,0.010000001847679086,0.010000001847679097,0.010000002,0.010000001847679105,0.010000001870926449,0.010000001870926405
0.952,0.010000002,0.010000002,0.010000002,0.010000002,0.010000001671725439,0.010000001671725444,0.010000001671725446,0.010000001692748776,0.010000001692748737
0.953,0.010000002,0.010000002,0.010000001531521929,0.010000002,0.010000001512510147,0.010000002,0.010000001512510154,0.010000001531521916,0.010000002
0.954,0.010000001368442493,0.010000001368442493,0.010000001,0.010000001368442493,0.010000001,0.010000001368442504,0.010000001368442507,0.010000001385663959,0.010000001385663926
0.955,0.010000001238107684,0.010000001238107684,0.010000001,0.010000001238107684,0.010000001238107693,0.010000001238107695,0.010000001238107698,0.010000001253686412,0.010000001
0.956,0.010000001,0.010000001,0.010000001134265753,0.010000001,0.010000001120177616,0.010000001,0.010000001120177621,0.010000001134265744,0.010000001134265716
0.957,0.010000001013468516,0.010000001013468516,0.010000001,0.010000001013468516,0.010000001013468523,0.010000001013468525,0.010000001013468528,0.010000001026208441,0.010000001026208415
0.958,0.010000000916913875,0.010000000916913875,0.010000000928450534,0.010000000916913875,0.010000001,0.010000000916913882,0.010000000916913884,0.010000000928450527,0.010000000928450506
0.959,0.010000000829688393,0.010000000829688393,0.010000000840129074,0.010000000829688393,0.010000000829688396,0.010000001,0.010000000829688402,0.010000000840129067,0.010000000840129048
0.96,0.010000000750815908,0.010000000750815908,0.010000000760259552,0.010000000750815908,0.010000000750815911,0.010000000750815913,0.010000000750815915,0.010000000760259545,0.010000001
0.961,0.010000001,0.010000001,0.010000000687975928,0.010000001,0.010000000679433926,0.010000000679433928,0.010000000679433928,0.010000000687975923,0.010000000687975907
0.962,0.010000000614832255,0.010000000614832255,0.010000001,0.010000000614832255,0.010000000614832258,0.010000001,0.010000001,0.010000000622565465,0.010000000622565449
0.963,0.010000000556372636,0.010000000556372636,0.010000000563374542,0.010000000556372636,0.010000000556372637,0.010000000556372637,0.010000001,0.010000000563374536,0.010000000563374524
0.964,0.010000000503472568,0.010000000503472568,0.010000000509805656,0.010000000503472568,0.010000000503472571,0.010000000503472573,0.010000000503472575,0.010000000509805654,0.010000001
0.965,0.010000000455597336,0.010000000455597336,0.010000000461325785,0.010000000455597336,0.010000000455597336,0.010000000455597338,0.01,0.010000000461325782,0.01
0.966,0.01,0.01,0.010000000417454465,0.01,0.010000000412270262,0.010000000412270262,0.010000000412270262,0.010000000417454464,0.010000000417454453
0.967,0.010000000373061917,0.010000000373061917,0.010000000377757294,0.010000000373061917,0.01,0.01,0.01,0.01,0.010000000377757282
0.968,0.010000000337584504,0.010000000337584504,0.010000000341831232,0.010000000337584504,0.010000000337584506,0.010000000337584506,0.010000000337584507,0.01,0.010000000341831223
0.969,0.01,0.01,0.010000000309318552,0.01,0.010000000305477631,0.010000000305477631,0.010000000305477633,0.01,0.010000000309318541
0.97,0.010000000276421221,0.010000000276421221,0.010000000279896826,0.010000000276421221,0.010000000276421223,0.010000000276421223,0.010000000276421225,0.010000000279896823,0.010000000279896818
0.971,0.010000000250127202,0.010000000250127202,0.010000000253275156,0.010000000250127202,0.010000000250127204,0.010000000250127204,0.010000000250127204,0.010000000253275156,0.01
0.972,0.010000000226335671,0.010000000226335671,0.010000000229183173,0.010000000226335671,0.010000000226335673,0.010000000226335673,0.010000000226335673,0.010000000229183171,0.010000000229183166
0.973,0.010000000204805277,0.010000000204805277,0.010000000207380642,0.010000000204805277,0.010000000204805279,0.010000000204805279,0.010000000204805279,0.01,0.010000000207380635
0.974,0.01,0.01,0.01,0.01,0.010000000185320851,0.010000000185320851,0.010000000185320851,0.010000000187651178,0.010000000187651174
0.975,0.010000000167689182,0.010000000167689182,0.010000000169799107,0.010000000167689182,0.010000000167689182,0.010000000167689184,0.010000000167689184,0.010000000169799107,0.010000000169799104
0.976,0.010000000151735309,0.010000000151735309,0.010000000153644462,0.010000000151735309,0.010000000151735309,0.01,0.01,0.01,0.010000000153644457
0.977,0.010000000137298492,0.010000000137298492,0.01,0.010000000137298492,0.010000000137298492,0.010000000137298494,0.010000000137298494,0.01,0.010000000139025127
0.978,0.010000000124233872,0.010000000124233872,0.010000000125795987,0.010000000124233872,0.010000000124233872,0.010000000124233872,0.010000000124233872,0.010000000125795985,0.010000000125795983
0.979,0.010000000112411575,0.010000000112411575,0.010000000113825853,0.010000000112411575,0.010000000112411575,0.010000000112411575,0.010000000112411579,0.01,0.01
0.98,0.010000000101714408,0.010000000101714408,0.010000000102994299,0.010000000101714408,0.010000000101714408,0.010000000101714408,0.01,0.010000000102994299,0.010000000102994296
0.981,0.010000000092034892,0.010000000092034892,0.010000000093192418,0.010000000092034892,0.010000000092034892,0.010000000092034892,0.010000000092034894,0.010000000093192418,0.010000000093192414
0.982,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.010000000084322608
0.983,0.010000000075349107,0.010000000075349107,0.010000000076297106,0.010000000075349107,0.010000000075349107,0.010000000075349107,0.010000000075349107,0.010000000076297106,0.010000000076297104
0.984,0.010000000068177315,0.010000000068177315,0.01,0.010000000068177315,0.010000000068177315,0.010000000068177315,0.010000000068177315,0.01,0.010000000069035288
0.985,0.010000000061688014,0.010000000061688014,0.01,0.010000000061688014,0.010000000061688014,0.010000000061688014,0.010000000061688014,0.01,0.01
0.986,0.010000000055815698,0.010000000055815698,0.010000000056517489,0.010000000055815698,0.010000000055815698,0.010000000055815698,0.010000000055815698,0.010000000056517489,0.010000000056517487
0.987,0.010000000050501901,0.010000000050501901,0.010000000051137162,0.010000000050501901,0.010000000050501901,0.010000000050501901,0.010000000050501901,0.010000000051137162,0.01
0.988,0.010000000045694079,0.010000000045694079,0.010000000046268994,0.010000000045694079,0.010000000045694079,0.010000000045694079,0.010000000045694079,0.010000000046268994,0.01
0.989,0.010000000041343823,0.010000000041343823,0.01,0.010000000041343823,0.010000000041343823,0.010000000041343823,0.010000000041343823,0.01,0.010000000041863789
0.99,0.010000000037407284,0.010000000037407284,0.010000000037877554,0.010000000037407284,0.010000000037407284,0.010000000037407284,0.010000000037407284,0.010000000037877554,0.010000000037877552
0.991,0.010000000033845333,0.010000000033845333,0.01,0.010000000033845333,0.010000000033845333,0.010000000033845333,0.010000000033845333,0.01,0.010000000034270977
0.992,0.010000000030622413,0.010000000030622413,0.010000000031007724,0.010000000030622413,0.010000000030622413,0.010000000030622413,0.010000000030622413,0.010000000031007724,0.010000000031007723
0.993,0.010000000027706402,0.010000000027706402,0.010000000028054928,0.010000000027706402,0.010000000027706402,0.010000000027706402,0.010000000027706402,0.010000000028054928,0.010000000028054927
0.994,0.010000000025067818,0.010000000025067818,0.010000000025383074,0.010000000025067818,0.010000000025067818,0.010000000025067818,0.010000000025067818,0.010000000025383074,0.010000000025383074
0.995,0.010000000022680193,0.010000000022680193,0.01,0.010000000022680193,0.010000000022680193,0.010000000022680193,0.010000000022680193,0.01,0.01
0.996,0.010000000020519966,0.010000000020519966,0.010000000020778197,0.010000000020519966,0.010000000020519966,0.010000000020519966,0.010000000020519966,0.010000000020778197,0.010000000020778197
0.997,0.010000000018565566,0.010000000018565566,0.01,0.010000000018565566,0.010000000018565566,0.010000000018565566,0.010000000018565566,0.01,0.01
0.998,0.010000000016797118,0.010000000016797118,0.010000000017008334,0.010000000016797118,0.010000000016797118,0.010000000016797118,0.010000000016797118,0.010000000017008334,0.010000000017008334
0.999,0.010000000015197043,0.010000000015197043,0.01,0.010000000015197043,0.010000000015197043,0.010000000015197043,0.010000000015197043,0.01,0.01
1,0.010000000013749065,0.010000000013749122,0.010000000013922122,0.010000000013749065,0.010000000013749065,0.010000000013749065,0.010000000013749065,0.010000000013922122,0.010000000013922122

==> plot_results_csv/Exact_bump_failed_1_1D_50_p_3_q_5_cfl_0.0625_T_1-0.csv <==
x,t_0.0,t_0.25,t_0.5,t_0.75,t_0.86,t_0.87
0,0.01,0.6827915945044726,0.9999999999999999,0.2741250195735301,0.010000000105287442,0.010000000060165335
0.001,0.010000000000000009,0.6374006363154032,1,0.3162314946834685,0.010000000129992881,0.010000000075593977
0.002,0.010000000000000009,0.5901449393459187,1,0.36105031711038177,0.010000000159060392,0.010000000094454186
0.003,0.010000000000000009,0.54170259,1,0.40790340002502434,0.010000000192862171,0.010000000117118166
0.004,0.010000000000000009,0.4927516763826459,1,0.4561126565981509,0.01,0.010000000143958115
0.005,0.01,0.44397028404734834,0.9999999999999999,0.5050000000005159,0.010000000276157342,0.010000000175346236
0.006,0.010000000000000004,0.39603650024861836,1.0000000000000002,0.5538873434028736,0.010000000491188512,0.010000000211654725
0.007,0.01,0.3496284118156804,1,0.6020965999759789,0.010000000639558871,0.010000000253255785
0.008,0.010000000000000002,0.3054241055778006,1,0.648949683,0.010000000741589868,0.010000000393275619
0.009,0.010000000000000002,0.2641016683642046,1,0.693768505,0.010000001,0.010000000572436201
0.01,0.010000000000000002,0.22633918700415676,1,0.7358749804273232,0.010000001,0.010000000695096697
0.011,0.010000000000000002,0.19281474832688553,0.9999999999999999,0.7745910213909628,0.010000001,0.010000000781578564
0.012,0.01,0.1642064391616513,1.0000000000000002,0.8092385413791221,0.010000001092749277,0.010000000852203244
0.013,0.010000000000000002,0.1411923463376871,1,0.8391394535625555,0.010000001267905225,0.010000000927292188
0.014,0.01,0.1233157194233219,1,0.8636156711120179,0.010000001518650516,0.010000001027166847
0.015,0.010000000000000002,0.1058975651848483,1.0000000000000002,0.8819891071983048,0.010000001865306595,0.010000001172148675
0.016,0.010000000000000004,0.090555872,1.0000000000000002,0.89994796,0.010000002328194911,0.010000001382559113
0.017,0.01,0.077152503,0.9999999999999999,0.9157958187232583,0.010000002927636918,0.010000001678719617
0.018,0.01,0.065549324,1,0.9296708180986238,0.010000004,0.010000002080951632
0.019,0.01,0.055608198,0.9999999999999999,0.9417110944539292,0.010000004617467794,0.010000002609576614
0.02,0.010000000000000002,0.047190989,0.9999999999999999,0.9520547837176844,0.010000005748499564,0.010000003284916006
0.021,0.01,0.040159561050209645,1,0.9608400218183996,0.010000007097370821,0.010000004127291264
0.022,0.01,0.034375779,1,0.9682049446845856,0.010000008684403013,0.010000005
0.023,0.01,0.029701505500585295,1,0.9742876882447516,0.010000010529917596,0.010000006394435166
0.024,0.010000000000000002,0.025998606,1,0.9792263884274087,0.010000012654236013,0.010000007859846708
0.025,0.01,0.023128944,0.9999999999999999,0.9831591811610667,0.010000015077679718,0.010000009573579917
0.026,0.01,0.020954383,1.0000000000000002,0.9862242023742358,0.010000026817964533,0.010000011555956236
0.027,0.01,0.019336788575729957,1,0.9885595879954263,0.010000034918701951,0.010000013827297115
0.028,0.01,0.018138024,1,0.9903034739531487,0.010000040489403712,0.010000021472110035
0.029,0.010000000000000002,0.017219952344335505,1,0.9915939961759126,0.010000044639581545,0.010000031253932184
0.03,0.010000000000000002,0.016444439036610824,1,0.9925692905922292,0.010000048478747187,0.010000037950962807
0.031,0.010000000000000004,0.015673347696187553,0.9999999999999999,0.9933674931306077,0.010000053116412368,0.010000042672713635
0.032,0.01,0.014768542,1.0000000000000002,0.99412674,0.01000006,0.010000046528696405
0.033,0.01,0.013591887,1,0.9949851662875926,0.010000069,0.010000050628422848
0.034,0.01,0.012344909327363667,1,0.9960809087632196,0.010000082915522483,0.010000056081404703
0.035,0.01,0.011964282624388062,1.0000000000000002,0.9975521030749361,0.010000101842303162,0.010000063997153691
0.036,0.010000000000000002,0.011631306,1.0000000000000002,0.9979451564117682,0.010000127115142046,0.010000075485181557
0.037,0.010000000000000002,0.011342687426919195,1,0.9982897373085377,0.010000159843550871,0.010000091655000029
0.038,0.010000000000000002,0.011095137,1,0.9985891366862192,0.010000201137041372,0.010000113616120845
0.039,0.010000000000000002,0.010885364,1,0.9988466454657864,0.010000252105125283,0.010000142478055732
0.04,0.01,0.010710076,0.9999999999999999,0.9990655545682127,0.010000313857314333,0.010000179350316427
0.041,0.01,0.010565984078642161,1,0.9992491549144726,0.010000387503120257,0.010000225342414668
0.042,0.010000000000000002,0.010449796003946249,1,0.9994007374255398,0.010000474152054795,0.010000282
0.043,0.01,0.010358221,1,0.999523593,0.010000574913629672,0.010000349124170698
0.044,0.01,0.010287968722585267,1,0.9996210126259912,0.010000690897356624,0.010000429132851967
0.045,0.01,0.010235747673972442,1,0.9996962871573232,0.010000823212747399,0.010000522699417706
0.046,0.010000000000000002,0.010198267,1.0000000000000002,0.9997527075373582,0.010001464153467155,0.010000630933379655
0.047,0.010000000000000002,0.010172236156012716,1,0.9997935646870693,0.010001906,0.010000754944249547
0.048,0.010000000000000002,0.010154363844718057,1,0.9998221495274313,0.010002210553544515,0.010001172304397505
0.049,0.010000000000000002,0.010141359270581692,0.9999999999999999,0.9998417529794175,0.010002437156584738,0.010001706
0.05,0.010000000000000002,0.010129931512629744,1,0.9998556659640022,0.010002647,0.010002071959995038
0.051,0.010000000000000005,0.010116789649888325,0.9999999999999999,0.9998671794021589,0.010002900027874803,0.01000233
0.052,0.010000000000000002,0.010098642761383565,1.0000000000000002,0.9998795842148618,0.010003257439807269,0.010002540309035803
0.053,0.010000000000000004,0.010072199926141577,1,0.9998961713230843,0.010003779598386433,0.010002764173200675
0.054,0.010000000000000002,0.010043051058682837,1,0.999920232,0.010004527075453604,0.010003062
0.055,0.010000000000000004,0.010036055917516893,1.0000000000000002,0.9999550561099847,0.010005560442850097,0.010003494
0.056,0.010000000000000005,0.010029937242133033,1.0000000000000002,0.9999622798319463,0.010006940272417216,0.010004121386368935
0.057,0.010000000000000007,0.010024634,1,0.999968612,0.010008727135996272,0.010005004237120606
0.058,0.010000000000000007,0.010020087001346312,1,0.9999741130214838,0.010010981605428572,0.010006203264122247
0.059,0.01,0.010016234292260834,1,0.9999788436327423,0.010013764252555428,0.010007779039215169
0.06,0.01,0.010013015761592203,0.9999999999999999,0.9999828643507821,0.010017135649218143,0.010009792134240685
0.061,0.010000000000000012,0.010010370837499113,1,0.9999862357474449,0.010021156367258036,0.010012303121040098
0.062,0.010000000000000014,0.010008238948140244,1,0.9999890183945717,0.010025886978516408,0.010015373
0.063,0.010000000000000023,0.010006559521674297,1,0.9999912728640039,0.010031388054834573,0.010019061
0.064,0.010000000000000028,0.010005271986259959,1,0.9999930597275828,0.010037720168053836,0.010023429
0.065,0.010000000000000031,0.010004315770055923,1,0.9999944395571502,0.010044943890015942,0.010028537422802934
0.066,0.010000000000000056,0.010003630301220878,1,0.9999954729245465,0.010079768352199847,0.010034446446091486
0.067,0.010000000000000071,0.010003155007913524,1,0.9999962204016137,0.010103828676916138,0.010041216792201789
0.068,0.010000000000000085,0.010002829,1,0.9999967425601928,0.010120415785138705,0.010063907320852217
0.069,0.010000000000000094,0.010002592660516625,0.9999999999999997,0.9999971,0.010132820597841426,0.010092938349180578
0.07,0.010000000000000103,0.010002384462744473,0.9999999999999999,0.9999973532092523,0.010144334035998188,0.010112850700528272
0.071,0.01,0.010002144153134768,0.9999999999999997,0.9999975628434151,0.010158247020582866,0.010126935295869178
0.072,0.010000000000000123,0.010001811159846205,1,0.9999977894464553,0.010177850472569343,0.010138483056177186
0.073,0.01,0.010001324911037477,0.9999999999999999,0.9999980935902142,0.010206435312931509,0.010150785
0.074,0.010000000000000172,0.010000788542129919,1,0.9999985358465326,0.010247292462643236,0.010167131755590015
0.075,0.01,0.010000660413671768,1,0.9999991767872526,0.010303712842678413,0.010190814536642601
0.076,0.010000000000000262,0.010000548,0.9999999999999998,0.9999993091026436,0.010378987374010919,0.010225124166557811
0.077,0.01,0.010000451210101409,0.9999999999999997,0.9999994250863706,0.010476406977614634,0.010273351566309527
0.078,0.010000000000000415,0.010000368,0.9999999999999997,0.9999995258479453,0.010599262574463442,0.010338787656871636
0.079,0.01,0.010000297347580735,0.9999999999999994,0.999999612,0.010750845,0.010424723359218012
0.08,0.010000000000000646,0.010000238395434694,0.9999999999999993,0.9999996861426858,0.010934445431791867,0.010534449594322542
0.081,0.010000000000000796,0.010000189950015871,0.9999999999999993,0.9999997478948747,0.011153355,0.010671257283159106
0.082,0.010000000000000973,0.010000150901812525,0.9999999999999991,0.9999997988629586,0.011410863313787248,0.010838437
0.083,0.010000000000001185,0.010000120141312926,0.9999999999999988,0.99999984,0.011710262691469754,0.011039281
0.084,0.010000000000001424,0.010000096559005337,0.9999999999999987,0.9999998728848579,0.012054843588240643,0.011277078281799819
0.085,0.010000000000001697,0.010000079045378023,0.9999999999999983,0.999999898,0.012447896925090338,0.011555120995303338
0.086,0.010000000000003019,0.010000066490919248,0.9999999999999972,0.9999999170844773,0.013919091236809997,0.0118767
0.087,0.01,0.010000058,0.9999999999999962,0.9999999307747118,0.015014833712429683,0.012245106
0.088,0.010000000000004557,0.010000052,0.9999999999999954,0.9999999403379113,0.015873260280459614,0.013239059055994635
0.089,0.010000000000005027,0.010000047487436813,0.9999999999999952,0.9999999468835875,0.016632506869410025,0.014505260458600509
0.09,0.010000000000005458,0.010000043674534847,0.9999999999999946,0.9999999515212525,0.017430709407791123,0.015465077989361531
0.091,0.01,0.010000039273242743,1,0.9999999553604183,0.018406003824113136,0.016256647576787915
0.092,0.010000000000006714,0.010000033,0.9999999999999937,0.9999999595105962,0.019696526046886285,0.017018105149389888
0.093,0.010000000000007789,0.010000024267441187,0.9999999999999925,0.9999999650812978,0.021440412004620792,0.017887586635677678
0.094,0.010000000000009333,0.010000014442664434,0.9999999999999907,0.9999999731820354,0.023775798,0.019003228
0.095,0.010000000000011463,0.010000012,0.9999999999999887,0.9999999849223205,0.026840818839014766,0.020503165063351578
0.096,0.010000000000014305,0.010000010043194951,0.9999999999999859,0.9999999873457641,0.030773611572694683,0.022525534
0.097,0.010000000000017988,0.010000008264206127,0.9999999999999819,0.9999999894700825,0.035712312,0.025208470287891374
0.098,0.010000000000022635,0.010000006738619314,0.9999999999999775,0.9999999913155969,0.041795055,0.028690110270261554
0.099,0.010000000000028372,0.010000005446113068,0.9999999999999716,0.9999999929026292,0.049159978181788765,0.03310859
0.1,0.010000000000035317,0.010000004366365934,0.9999999999999645,0.9999999942515005,0.057945216,0.038602045
0.101,0.010000000000043604,0.010000003479056474,0.9999999999999564,0.999999995,0.068288906,0.045308610839895784
0.102,0.010000000000053357,0.010000002763863234,0.9999999999999467,0.999999996,0.080329182,0.053366424332315865
0.103,0.010000000000064697,0.010000002200464767,0.9999999999999353,0.9999999970723631,0.094204181,0.062913621
0.104,0.010000000000077749,0.010000001768539624,0.9999999999999223,0.9999999976718048,0.11005203960107339,0.074088337
0.105,0.010000000000092641,0.010000001447766357,0.9999999999999073,0.9999999981346934,0.12801089280209063,0.087028708
0.106,0.010000000000164776,0.010000001,0.9999999999998355,0.9999999984813494,0.14638432888848663,0.10187286957497861
0.107,0.010000000000214547,0.010000001058389663,0.9999999999997856,0.9999999987320948,0.17086054643808352,0.11875895834644103
0.108,0.010000000000248777,0.010000000949143337,0.9999999999997513,0.9999999989072509,0.2007614586216358,0.13639238273556167
0.109,0.010000000000274277,0.010000000869763097,0.9999999999997257,0.9999999990271387,0.235408979,0.15790197040721415
0.11,0.010000000000297864,0.010000000799927494,0.9999999999997021,0.9999999991120803,0.27412501957362456,0.1851752961274447
0.111,0.010000000000326359,0.010000000719315082,0.9999999999996734,0.9999999991823969,0.3162314946835699,0.217534273
0.112,0.010000000000366575,0.010000001,0.9999999999996337,0.9999999992584101,0.3610503171104889,0.2543008143966582
0.113,0.010000000000425334,0.010000000444474029,0.9999999999995749,0.999999999,0.4079034000251355,0.2947968332871502
0.114,0.01,0.010000000264526722,0.9999999999994905,0.9999999995088114,0.4561126565982644,0.33834424290923804
0.115,0.010000000000625743,0.010000000221544346,0.9999999999993744,0.9999999997238426,0.5050000000006301,0.38426495643367664
0.116,0.010000000000781023,0.010000000183947595,0.9999999999992191,0.9999999997682295,0.5538873434029871,0.4318808870312202
0.117,0.010000000000982112,0.01,0.9999999999990179,0.9999999998071379,0.6020965999760899,0.4805139478726232
0.118,0.010000000001235828,0.010000000123422167,0.9999999999987643,0.9999999998409397,0.6489496828906931,0.5294860521286403
0.119,0.010000000001548989,0.010000000099749088,0.9999999999984508,0.9999999998700072,0.6937685053175506,0.5781191129700258
0.12,0.010000000001928407,0.010000000079972829,0.9999999999980713,0.9999999998947124,0.7358749804274177,0.6257350435675343
0.121,0.010000000002380901,0.010000000063721193,1,0.9999999999154281,0.7745910213910485,0.6716557570919203
0.122,0.010000000002913291,0.010000000050621977,0.9999999999970868,0.9999999999325262,0.8092385413791974,0.7152031667139382
0.123,0.010000000003532392,0.01,0.9999999999964676,0.9999999999463788,0.8391394535626191,0.7556991856043427
0.124,0.010000000004245021,0.01,0.9999999999957551,0.9999999999573577,0.8636156711120682,0.792465727
0.125,0.010000000005057998,0.010000000026516838,1,0.9999999999658359,0.8819891071983494,0.8248247038733288
0.126,0.010000000008996432,0.01,0.9999999999910036,0.9999999999721849,0.8999479603993612,0.8520980295934195
0.127,0.01,0.010000000019385157,0.9999999999882861,0.9999999999767775,0.9157958187232927,0.8736076172649144
0.128,0.010000000013582692,0.010000000017384237,0.9999999999864174,0.9999999999799857,0.929670818,0.8912410416540234
0.129,0.01,0.01,0.9999999999850253,0.9999999999821814,0.9417110944539551,0.90812713
0.13,0.010000000016262816,0.010000000014651237,0.9999999999837372,1,0.9520547837177067,0.9229712922840133
0.131,0.010000000017818573,0.010000000013174751,0.9999999999821813,0.9999999999850251,0.9608400218184184,0.935911663
0.132,0.010000000020014404,0.01,0.9999999999799859,0.9999999999864174,0.9682049446846012,0.9470863789767433
0.133,0.010000000023222495,0.010000000008140815,0.9999999999767777,1,0.9742876882447646,0.956633576
0.134,0.010000000027815054,0.010000000004844937,1,0.9999999999910036,0.9792263884274189,0.9646913891602943
0.135,0.010000000034164283,0.010000000004057687,0.9999999999658358,1,0.9831591811610749,0.9713979553824037
0.136,0.010000000042642378,0.010000000003369081,0.9999999999573579,0.9999999999957552,0.9862242023742422,0.9768914102627488
0.137,0.01,0.010000000002772302,0.9999999999463783,0.9999999999964677,0.9885595879954311,0.9813098897298402
0.138,0.010000000067473973,0.010000000002260534,0.9999999999325262,0.9999999999970867,0.9903034739531523,0.9847915297121879
0.139,0.010000000084571869,0.010000000001826954,1,0.9999999999976192,0.9915939961759154,0.9874744661383021
0.14,0.010000000105287446,0.010000000001464749,0.9999999998947124,0.9999999999980715,0.9925692905922312,0.9894968349366934
0.141,0.01,0.010000000001167103,0.9999999998700071,0.9999999999984508,0.9933674931306096,0.9909967720358718
0.142,0.010000000159060388,0.010000000000927194,0.9999999998409397,0.9999999999987643,0.9941267397195608,0.9921124133643473
0.143,0.01,0.010000000000738205,0.9999999998071377,0.9999999999990181,0.9949851662875949,0.9929818948506306
0.144,0.01,0.010000000000593322,0.9999999997682296,1,0.9960809087632225,0.9937433524232315
0.145,0.010000000276157342,0.010000000000485723,0.9999999997238427,0.9999999999993745,0.997552103,0.9945349220106605
0.146,0.01,0.01,0.9999999995088116,0.9999999999994906,0.9979451564117688,0.9954947395414279
0.147,0.010000000639558873,0.01,0.9999999993604411,0.9999999999995745,0.9982897373085386,0.9967609409440433
0.148,0.010000001,0.01,0.9999999992584102,0.9999999999996334,0.9985891366862197,0.9977548944809218
0.149,0.010000000817602961,0.010000000000291826,0.9999999991823971,0.9999999999996734,0.9988466454657867,0.9981233002326007
0.15,0.010000001,0.010000000000268391,0.9999999991120806,1,0.9990655545682133,0.9984448790047044
0.151,0.010000000972861217,0.010000000000241333,0.9999999990271389,0.9999999999997256,0.9992491549144729,0.9987229217182071
0.152,0.010000001092749275,0.010000000000203839,0.9999999989072511,0.9999999999997512,0.9994007374255401,0.9989607192940817
0.153,0.010000001267905225,0.010000000000149091,0.9999999987320949,0.9999999999997853,0.9995235930223885,0.9991615626533031
0.154,0.010000001518650516,0.01,0.9999999984813497,0.9999999999998352,0.9996210126259915,0.9993287427168446
0.155,0.010000001865306593,0.010000000000074324,0.9999999981346935,0.9999999999999073,0.9996962871573235,0.9994655504056807
0.156,0.010000002,0.010000000000061736,0.9999999976718053,0.9999999999999224,0.999752708,0.9995752766407846
0.157,0.010000002927636918,0.010000000000050815,0.9999999970723631,0.9999999999999354,0.9997935646870695,0.9996612123431305
0.158,0.010000003683954059,0.010000000000041441,0.9999999963160461,0.9999999999999465,0.9998221495274314,0.999726648
0.159,0.010000004617467792,0.010000000000033494,0.999999995,0.9999999999999565,0.9998417529794176,0.9997748758334433
0.16,0.010000005748499564,0.010000000000026845,0.9999999942515001,0.9999999999999645,0.9998556659640022,0.9998091854633581
0.161,0.010000007097370818,0.010000000000021382,0.9999999929026291,0.9999999999999716,0.999867179,0.9998328682444105
0.162,0.010000008684403013,0.010000000000016968,0.999999991,0.9999999999999775,0.9998795842148616,0.9998492150975741
0.163,0.010000010529917594,0.010000000000013484,0.9999999894700823,0.9999999999999821,0.9998961713230845,0.999861517
0.164,0.010000012654236012,0.010000000000010811,0.9999999873457639,0.9999999999999859,0.999920232,0.9998730647041312
0.165,0.010000015077679718,0.010000000000008823,0.9999999849223202,0.9999999999999888,0.9999550561099847,0.9998871492994722
0.166,0.010000026817964532,0.010000000000007394,0.9999999731820354,0.9999999999999908,0.9999622798319464,0.9999070616508201
0.167,0.010000034918701953,0.010000000000006405,0.9999999650812983,0.9999999999999922,0.9999686119451658,0.9999360926791486
0.168,0.010000040489403712,0.01,0.9999999595105962,0.9999999999999936,0.9999741130214839,0.9999587832077985
0.169,0.010000044639581544,0.010000000000005246,0.9999999553604185,1,0.9999788436327423,0.9999655535539088
0.17,0.010000048478747187,0.010000000000004831,0.9999999515212528,0.9999999999999946,0.999982864,0.9999714625771973
0.171,0.010000053116412364,0.010000000000004363,0.9999999468835877,1,0.9999862357474448,0.9999765708495055
0.172,0.01000006,0.010000000000003718,0.9999999403379113,0.9999999999999953,0.9999890183945714,0.9999809389426745
0.173,0.010000069225288283,0.010000000000002767,0.9999999307747119,1,0.9999912728640039,0.9999846274285458
0.174,0.010000082915522485,0.010000000000001702,0.9999999170844777,1,0.99999306,0.999987697
0.175,0.010000101842303159,0.01,0.9999998981576969,0.9999999999999982,0.99999444,0.9999902078657595
0.176,0.010000127115142046,0.010000000000001145,0.999999873,0.9999999999999988,0.9999954729245465,0.999992221
0.177,0.01000016,0.010000000000000927,0.99999984,0.9999999999999992,0.9999962204016137,0.9999937967358778
0.178,0.010000201,0.01,0.9999997988629586,0.9999999999999991,0.9999967425601928,0.9999949957628794
0.179,0.010000252,0.010000000000000606,0.9999997478948746,0.9999999999999994,0.9999970999721253,0.9999958786136313
0.18,0.010000313857314331,0.010000000000000491,0.9999996861426856,0.9999999999999996,0.9999973532092522,0.999996506
0.181,0.010000387503120257,0.010000000000000404,0.9999996124968797,0.9999999999999994,0.9999975628434151,0.9999969380737497
0.182,0.010000474152054793,0.010000000000000342,0.999999526,0.9999999999999997,0.9999977894464552,0.9999972358267989
0.183,0.010000575,0.010000000000000297,0.9999994250863702,0.9999999999999998,0.9999980935902142,0.99999746
0.184,0.010000690897356623,0.010000000000000267,0.9999993091026433,0.9999999999999996,0.9999985358465326,0.9999976702380855
0.185,0.010000823212747388,0.01,0.9999991767872526,0.9999999999999998,0.9999991767872526,0.9999979280400049
0.186,0.010001464,0.010000000000000238,0.999998536,0.9999999999999999,0.9999993091026436,0.9999982936685634
0.187,0.010001906409785754,0.010000000000000233,0.9999980935902143,0.9999999999999997,0.9999994250863704,0.9999988276956022
0.188,0.010002210553544512,0.010000000000000226,0.9999977894464555,0.9999999999999998,0.9999995258479453,0.9999992450557503
0.189,0.010002437156584732,0.010000000000000215,0.9999975628434153,1,0.999999612,0.9999993690666206
0.19,0.010002646790747725,0.01,0.9999973532092522,0.9999999999999997,0.9999996861426858,0.9999994773005825
0.191,0.010002900027874797,0.010000000000000172,0.9999970999721252,0.9999999999999998,0.9999997478948749,0.9999995708671483
0.192,0.010003257439807265,0.01,0.9999967425601928,0.9999999999999997,0.9999997988629588,0.9999996508758295
0.193,0.010003779598386425,0.01,0.9999962204016137,0.9999999999999999,0.99999984,0.999999718
0.194,0.010004527075453594,0.010000000000000009,0.9999954729245464,0.9999999999999998,0.9999998728848579,0.9999997746575855
0.195,0.010005560442850083,0.010000000000000007,0.9999944395571501,1,0.9999998981576967,0.9999998206496837
0.196,0.010006940272417195,0.01,0.9999930597275828,1,0.9999999170844776,0.9999998575219444
0.197,0.010008727135996246,0.010000000000000009,0.9999912728640038,1.0000000000000004,0.9999999307747116,0.9999998863838794
0.198,0.010010982,0.01,0.9999890183945715,1,0.9999999403379111,0.9999999083449999
0.199,0.010013764252555386,0.010000000000000009,0.9999862357474446,1.0000000000000002,0.9999999468835877,0.9999999245148185
0.2,0.010017135649218098,0.010000000000000005,0.9999828643507818,1.0000000000000002,0.9999999515212525,0.9999999360028463
0.201,0.010021156367257979,0.010000000000000009,0.9999788436327419,0.9999999999999999,0.9999999553604183,0.9999999439185953
0.202,0.010025886978516342,0.010000000000000009,0.9999741130214835,1.0000000000000002,0.9999999595105962,0.9999999493715768
0.203,0.010031388054834497,0.010000000000000009,0.9999686119451654,1.0000000000000002,0.9999999650812978,0.9999999534713033
0.204,0.01003772,0.010000000000000009,0.9999622798319463,0.9999999999999998,0.9999999731820353,0.9999999573272862
0.205,0.010044943890015411,0.01,0.9999550561099844,1,0.9999999849223205,0.9999999620490372
0.206,0.010079768352199474,0.010000000000000009,0.9999202316478003,0.9999999999999999,0.9999999873457641,0.9999999687460677
0.207,0.010103828676915883,0.01,0.9998961713230838,1,0.9999999894700826,0.999999979
0.208,0.010120415785138523,0.01,0.9998795842148613,1,0.9999999913155971,0.999999986
0.209,0.010132821,0.010000000000000009,0.9998671794021587,0.9999999999999998,0.9999999929026292,0.9999999884440438
0.21,0.010144334035998027,0.010000000000000009,0.9998556659640019,0.9999999999999999,0.9999999942515004,0.9999999904264202
0.211,0.010158247020582658,0.010000000000000009,0.999841753,0.9999999999999999,0.9999999953825321,0.9999999921401533
0.212,0.010177850472569042,0.010000000000000009,0.99982215,0.9999999999999999,0.9999999963160459,0.999999994
0.213,0.010206435,0.010000000000000009,0.9997935646870688,0.9999999999999999,0.9999999970723631,0.9999999948429762
0.214,0.010247292,0.010000000000000007,0.9997527075373573,0.9999999999999999,0.999999998,0.9999999958727087
0.215,0.010303712842677573,0.010000000000000009,0.9996962871573223,1,0.9999999981346932,0.9999999967150839
0.216,0.010378987374009815,0.010000000000000009,0.9996210126259896,1,0.9999999984813497,0.9999999973904233
0.217,0.010476406977613225,0.010000000000000009,0.9995235930223859,1.0000000000000002,0.9999999987320947,0.9999999979190483
0.218,0.010599262574461686,0.010000000000000009,0.9994007374255378,1,0.9999999989072508,0.9999999983212804
0.219,0.010750845085529079,0.01,0.9992491549144701,1.0000000000000002,0.999999999,0.9999999986174408
0.22,0.010934445,0.010000000000000009,0.9990655545682096,1.0000000000000002,0.9999999991120803,0.9999999988278513
0.221,0.011153354534216193,0.010000000000000009,0.9988466454657827,1,0.9999999991823971,0.9999999989728333
0.222,0.011410863313783676,0.010000000000000009,0.9985891366862147,1.0000000000000002,0.9999999992584101,0.9999999990727075
0.223,0.011710263,0.010000000000000009,0.9982897373085328,1,0.9999999993604411,0.9999999991477968
0.224,0.012054843588235909,0.010000000000000012,0.9979451564117623,0.9999999999999998,0.9999999995088114,0.9999999992184214
0.225,0.012447896925068421,0.010000000000000012,0.9975521030749228,1,0.9999999997238426,0.9999999993049032
0.226,0.013919091236793798,0.01,0.9960809087631997,0.9999999999999999,0.9999999997682295,0.9999999994275637
0.227,0.015014833712417422,0.01,0.9949851662875774,1,0.9999999998071379,0.9999999996067243
0.228,0.015873260280449525,0.010000000000000009,0.9941267397195462,1,0.9999999998409396,1
0.229,0.016632507,0.010000000000000005,0.9933674931305957,0.9999999999999998,0.9999999998700071,0.9999999997883453
0.23,0.017430709,0.010000000000000007,0.9925692905922154,0.9999999999999999,0.9999999998947127,0.9999999998246537
0.231,0.018406004,0.010000000000000009,0.991593996,0.9999999999999999,1,0.9999999998560422
0.232,0.019696526,0.010000000000000009,0.9903034739531252,0.9999999999999999,0.9999999999325263,0.9999999998828818
0.233,0.021440412,0.010000000000000009,0.9885595879953947,0.9999999999999999,0.9999999999463786,0.9999999999055458
0.234,0.023775797625792475,0.010000000000000007,0.9862242023741938,0.9999999999999999,0.9999999999573577,0.9999999999244059
0.235,0.026840818838970004,0.010000000000000009,0.983159181,0.9999999999999999,0.9999999999658358,0.9999999999398349
0.236,0.030773611572637846,0.01,0.9792263884273394,1.0000000000000002,1,0.9999999999522041
0.237,0.035712312,0.010000000000000009,0.9742876882446652,1,0.9999999999767774,0.9999999999618864
0.238,0.041795055,0.01,0.9682049446844802,1,0.9999999999799857,0.9999999999692535
0.239,0.049159978181685056,0.01,0.960840022,1,0.9999999999821814,0.9999999999746776
0.24,0.057945216282416105,0.010000000000000005,0.952054784,0.9999999999999999,1,0.9999999999785313
0.241,0.068288906,0.010000000000000009,0.9417110944537532,0.9999999999999999,0.9999999999850251,0.9999999999811867
0.242,0.080329182,0.010000000000000009,0.9296708180984201,1,0.9999999999864173,1
0.243,0.094204181,0.010000000000000009,0.9157958187230241,1,1,0.9999999999843912
0.244,0.11005203960085598,0.010000000000000009,0.8999479603990556,1.0000000000000002,0.9999999999910036,0.9999999999856848
0.245,0.128010893,0.010000000000000012,0.881989107,1.0000000000000002,1,0.9999999999872689
0.246,0.14638432888820924,0.010000000000000009,0.8636156711116785,1.0000000000000002,0.9999999999957552,0.9999999999895155
0.247,0.17086054643773196,0.01,0.8391394535621253,0.9999999999999999,0.9999999999964678,0.9999999999927969
0.248,0.20076145862121877,0.01,0.8092385413786115,1.0000000000000002,0.9999999999970867,0.9999999999953616
0.249,0.2354089786094241,0.010000000000000005,0.7745910213903828,0.9999999999999999,0.9999999999976191,0.9999999999961235
0.25,0.27412501957310276,0.010000000000000009,0.7358749804266843,1,0.9999999999980717,0.9999999999967885
0.251,0.3162314946830088,0.010000000000000009,0.6937685053167616,1,0.9999999999984507,0.9999999999973636
0.252,0.3610503171098971,0.010000000000000009,0.6489496828898608,1,0.9999999999987644,0.9999999999978548
0.253,0.4079034000245219,0.010000000000000009,0.6020965999752265,1,0.9999999999990181,0.9999999999982699
0.254,0.45611265659763767,0.01,0.5538873434021049,1,0.9999999999992192,0.9999999999986152
0.255,0.505,0.010000000000000002,0.5049999999997412,0.9999999999999999,0.9999999999993743,0.9999999999988982
0.256,0.5538873434023605,0.010000000000000002,0.4561126565973813,1.0000000000000002,0.9999999999994905,0.9999999999991247
0.257,0.6020965999754763,0.010000000000000002,0.40790340002427034,1,0.9999999999995746,1
0.258,0.6489496828901012,0.010000000000000002,0.36105031710965424,1,0.9999999999996335,0.9999999999994369
0.259,0.6937685053169894,0.010000000000000002,0.31623149468277817,1,0.9999999999996734,0.9999999999995364
0.26,0.7358749804268959,0.010000000000000002,0.27412502,0.9999999999999999,1,0.9999999999996068
0.261,0.7745910213905748,0.010000000000000002,0.23540897860922907,0.9999999999999999,0.9999999999997257,0.9999999999996554
0.262,0.8092385413787804,0.010000000000000002,0.20076145862104702,1,0.9999999999997511,0.9999999999996887
0.263,0.8391394535622676,0.01,0.17086054643758725,1,0.9999999999997853,1
0.264,0.8636156711117906,0.01,0.1463843288880955,1.0000000000000002,0.9999999999998352,0.9999999999997378
0.265,0.8819891071981039,0.01,0.1280108928017967,1.0000000000000002,0.9999999999999074,0.9999999999997669
0.266,0.8999479603991438,0.01,0.11005203960076822,1.0000000000000002,0.9999999999999224,1
0.267,0.9157958187231017,0.010000000000000002,0.094204181,0.9999999999999999,0.9999999999999353,0.9999999999998681
0.268,0.9296708180984874,0.01,0.080329182,1.0000000000000002,0.9999999999999464,0.9999999999999151
0.269,0.9417110944538114,0.01,0.068288906,0.9999999999999999,0.9999999999999563,1
0.27,0.9520547837175839,0.01,0.057945216282366804,1,0.9999999999999645,0.9999999999999412
0.271,0.9608400218183146,0.01,0.049159978181643506,1,0.9999999999999715,0.9999999999999519
0.272,0.9682049446845148,0.01,0.041795055,1,0.9999999999999776,0.9999999999999609
0.273,0.9742876882446938,0.01,0.035712311755277844,1,0.9999999999999821,0.9999999999999682
0.274,0.9792263884273621,0.010000000000000002,0.030773612,1,0.9999999999999859,0.9999999999999746
0.275,0.983159181,0.010000000000000002,0.026840818838951987,0.9999999999999999,0.9999999999999886,0.9999999999999801
0.276,0.9862242023742076,0.01,0.023775797625778444,1.0000000000000002,0.9999999999999909,0.9999999999999842
0.277,0.988559588,0.010000000000000002,0.021440412,1,0.9999999999999923,0.9999999999999876
0.278,0.990303474,0.01,0.019696526,1,0.9999999999999936,0.9999999999999898
0.279,0.991593996,0.010000000000000002,0.018406004,1,1,0.9999999999999917
0.28,0.992569291,0.010000000000000002,0.017430709407775177,0.9999999999999999,0.9999999999999946,1
0.281,0.9933674931305998,0.01,0.016632506869396005,0.9999999999999999,0.9999999999999951,0.9999999999999938
0.282,0.9941267397195503,0.01,0.015873260280445063,1,0.9999999999999953,0.9999999999999942
0.283,0.9949851662875826,0.01,0.015014833712412221,1,1,0.9999999999999947
0.284,0.9960809087632063,0.01,0.013919091236786967,1.0000000000000002,1,0.9999999999999951
0.285,0.9975521030749316,0.01,0.012447896925066176,1.0000000000000002,0.9999999999999982,0.9999999999999958
0.286,0.9979451564117643,0.01,0.012054843588233943,1.0000000000000002,0.9999999999999987,0.9999999999999966
0.287,0.9982897373085348,0.01,0.011710262691463982,1,1,0.9999999999999976
0.288,0.9985891366862164,0.010000000000000002,0.011410863,1.0000000000000002,0.9999999999999991,0.9999999999999983
0.289,0.9988466454657838,0.01,0.011153354534215034,1,0.9999999999999994,1
0.29,0.9990655545682109,0.01,0.010934445431788306,1,0.9999999999999997,0.9999999999999992
0.291,0.9992491549144709,0.01,0.010750845,1,0.9999999999999994,0.9999999999999993
0.292,0.9994007374255383,0.01,0.010599263,1,0.9999999999999996,0.9999999999999993
0.293,0.9995235930223868,0.01,0.010476406977612712,1,0.9999999999999998,0.9999999999999994
0.294,0.9996210126259901,0.01,0.010378987374009394,1,0.9999999999999996,0.9999999999999997
0.295,0.9996962871573224,0.01,0.010303712842677249,1,0.9999999999999998,0.9999999999999997
0.296,0.9997527075373575,0.01,0.010247292462642355,1.0000000000000002,0.9999999999999998,0.9999999999999997
0.297,0.9997935646870688,0.010000000000000002,0.010206435,1,0.9999999999999997,0.9999999999999997
0.298,0.9998221495274311,0.010000000000000002,0.010177850472568865,1,0.9999999999999997,0.9999999999999999
0.299,0.9998417529794177,0.010000000000000004,0.010158247020582505,0.9999999999999999,0.9999999999999999,0.9999999999999997
0.3,0.999855666,0.010000000000000004,0.010144334035997887,0.9999999999999999,0.9999999999999996,0.9999999999999998
0.301,0.9998671794021586,0.010000000000000002,0.010132820597841142,0.9999999999999999,0.9999999999999998,0.9999999999999998
0.302,0.9998795842148613,0.010000000000000002,0.010120415785138379,1,0.9999999999999997,0.9999999999999997
0.303,0.9998961713230842,0.010000000000000004,0.010103828676915724,1,0.9999999999999999,0.9999999999999996
0.304,0.9999202316478006,0.010000000000000005,0.010079768352199292,1.0000000000000002,0.9999999999999999,0.9999999999999996
0.305,0.9999550561099846,0.010000000000000005,0.010044943890015385,1.0000000000000002,1,0.9999999999999998
0.306,0.9999622798319462,0.010000000000000007,0.010037720168053725,1.0000000000000002,1.0000000000000002,0.9999999999999999
0.307,0.9999686119451656,0.010000000000000009,0.010031388054834467,1,1.0000000000000002,0.9999999999999999
0.308,0.9999741130214836,0.01,0.010025886978516313,1.0000000000000002,0.9999999999999999,1.0000000000000002
0.309,0.9999788436327419,0.01,0.010021156367257943,1,1.0000000000000002,1.0000000000000002
0.31,0.999982864,0.010000000000000014,0.010017135649218056,1,1,1
0.311,0.9999862357474446,0.01,0.010013764252555337,1,1.0000000000000002,1.0000000000000002
0.312,0.9999890183945717,0.010000000000000023,0.010010981605428487,1,1,1.0000000000000002
0.313,0.999991273,0.010000000000000026,0.010008727135996189,1,1.0000000000000002,1
0.314,0.99999306,0.01,0.010006940272417133,1,1,1.0000000000000002
0.315,0.99999444,0.010000000000000063,0.01000556,1,1,1
0.316,0.9999954729245464,0.010000000000000078,0.010004527075453533,1.0000000000000002,1,1.0000000000000002
0.317,0.9999962204016135,0.010000000000000087,0.010003779598386364,1,0.9999999999999999,1
0.318,0.999996743,0.010000000000000096,0.010003257,1,0.9999999999999999,1
0.319,0.9999971,0.01,0.010002900027874758,0.9999999999999997,1.0000000000000002,0.9999999999999999
0.32,0.9999973532092523,0.010000000000000115,0.010002646790747699,0.9999999999999997,0.9999999999999998,1
0.321,0.9999975628434152,0.010000000000000127,0.010002437156584729,0.9999999999999997,1,1
0.322,0.9999977894464555,0.010000000000000148,0.010002210553544536,1.0000000000000002,0.9999999999999998,0.9999999999999999
0.323,0.9999980935902142,0.010000000000000179,0.010001906409785807,0.9999999999999999,1,0.9999999999999998
0.324,0.9999985358465328,0.010000000000000222,0.010001464153467244,0.9999999999999999,1,0.9999999999999998
0.325,0.9999991767872525,0.010000000000000276,0.010000823212747532,1,1,1
0.326,0.9999993091026433,0.010000000000000349,0.010000690897356704,0.9999999999999999,1.0000000000000002,1
0.327,0.9999994250863705,0.01,0.010000574913629694,0.9999999999999997,1.0000000000000002,1
0.328,0.9999995258479453,0.01,0.010000474152054779,0.9999999999999998,0.9999999999999999,1.0000000000000002
0.329,0.9999996124968797,0.01,0.010000387503120219,0.9999999999999994,1.0000000000000002,1.0000000000000002
0.33,0.9999996861426859,0.010000000000000838,0.010000313857314282,0.9999999999999993,1,1
0.331,0.9999997478948747,0.010000000000001025,0.010000252105125227,0.9999999999999993,1.0000000000000002,1.0000000000000002
0.332,0.9999997988629586,0.01,0.010000201137041323,0.9999999999999991,1,1.0000000000000002
0.333,0.9999998401564494,0.01,0.010000159843550835,0.9999999999999988,1.0000000000000002,1
0.334,0.9999998728848581,0.010000000000002071,0.010000127115142022,0.9999999999999987,1,1.0000000000000002
0.335,0.999999898,0.010000000000003279,0.010000101842303159,0.9999999999999983,1,1
0.336,0.9999999170844776,0.010000000000004108,0.010000083,0.9999999999999971,1,1.0000000000000002
0.337,0.9999999307747116,0.010000000000004684,0.010000069225288314,0.9999999999999962,0.9999999999999999,1
0.338,0.9999999403379113,0.010000000000005132,0.01000006,0.9999999999999954,0.9999999999999999,1
0.339,0.9999999468835875,0.010000000000005576,0.010000053116412427,0.9999999999999952,1.0000000000000002,0.9999999999999999
0.34,0.9999999515212528,0.010000000000006138,0.010000048478747251,0.9999999999999946,0.9999999999999998,1
0.341,0.9999999553604184,0.01,0.010000044639581611,1,1,1
0.342,0.9999999595105962,0.010000000000008129,0.01000004,0.9999999999999934,0.9999999999999998,0.9999999999999999
0.343,0.999999965,0.010000000000009805,0.010000034918701986,0.9999999999999925,1,0.9999999999999998
0.344,0.9999999731820355,0.01,0.010000026817964532,0.9999999999999908,0.9999999999999999,0.9999999999999999
0.345,0.9999999849223203,0.010000000000015141,0.010000015,0.9999999999999887,1,1
0.346,0.999999987,0.010000000000019053,0.010000012654236022,0.9999999999999858,1.0000000000000002,0.9999999999999998
0.347,0.9999999894700827,0.010000000000023964,0.010000010529917643,0.9999999999999819,1,1
0.348,0.999999991,0.010000000000029988,0.010000008684403087,0.9999999999999774,1,0.9999999999999999
0.349,0.9999999929026292,0.01,0.010000007097370908,0.9999999999999716,0.9999999999999999,1.0000000000000002
0.35,0.9999999942515007,0.010000000000045901,0.010000005748499654,0.9999999999999647,0.9999999999999999,1
0.351,0.9999999953825319,0.01,0.010000005,0.9999999999999564,0.9999999999999997,1.0000000000000002
0.352,0.9999999963160459,0.010000000000067797,0.010000003683954137,0.9999999999999467,1.0000000000000002,0.9999999999999999
0.353,0.9999999970723631,0.010000000000081296,0.010000002927636977,0.9999999999999353,1,1
0.354,0.999999998,0.010000000000113144,0.010000002328194953,0.9999999999999223,1.0000000000000002,0.9999999999999999
0.355,0.9999999981346933,0.01,0.010000001865306616,0.9999999999999073,1,1.0000000000000002
0.356,0.9999999984813495,0.010000000000224298,0.010000001518650515,0.9999999999998352,1,1.0000000000000002
0.357,0.9999999987320947,0.010000000000255704,0.010000001267905201,0.9999999999997856,1,1.0000000000000002
0.358,0.9999999989072508,0.010000000000280085,0.010000001092749237,0.9999999999997511,1,1
0.359,0.9999999990271391,0.01,0.010000000972861165,0.9999999999997257,0.9999999999999999,1
0.36,0.9999999991120803,0.010000000000335048,0.010000001,0.9999999999997018,0.9999999999999999,1
0.361,0.9999999991823971,0.010000000000379261,0.010000000817602918,0.9999999999996734,1,1
0.362,0.9999999992584099,0.01,0.010000000741589844,0.9999999999996336,1,0.9999999999999998
0.363,0.9999999993604411,0.01,0.010000000639558868,0.9999999999995749,1,0.9999999999999999
0.364,0.9999999995088115,0.01,0.01,0.9999999999994906,1,0.9999999999999999
0.365,0.9999999997238426,0.010000000000826735,0.01,0.9999999999993744,1,1
0.366,0.9999999997682295,0.01,0.01,0.9999999999992191,1.0000000000000002,1
0.367,0.9999999998071379,0.010000000001308278,0.010000000192862235,0.9999999999990179,1,1
0.368,0.9999999998409397,0.010000000001637364,0.010000000159060447,0.9999999999987642,1,0.9999999999999999
0.369,0.9999999998700071,0.010000000002034413,0.010000000129992933,0.9999999999984508,0.9999999999999999,1.0000000000000002
0.37,0.9999999998947128,0.01,0.01,0.9999999999980714,0.9999999999999999,1
0.371,1,0.010000000003059673,0.01,1,0.9999999999999997,1.0000000000000002
0.372,0.9999999999325261,0.010000000003701513,0.010000000067474025,0.9999999999970868,1.0000000000000002,0.9999999999999999
0.373,0.9999999999463786,0.010000000004438592,0.010000000053621599,0.9999999999964676,1,1
0.374,0.9999999999573577,0.010000000006177425,0.010000000042642438,0.9999999999957551,1.0000000000000002,0.9999999999999999
0.375,0.9999999999658359,0.01,0.01,1,1,1.0000000000000002
0.376,1,0.01,0.010000000027815124,0.9999999999910036,1,1.0000000000000002
0.377,0.9999999999767774,0.010000000013960886,0.010000000023222565,0.9999999999882861,1,1.0000000000000002
0.378,0.9999999999799857,0.01,0.010000000020014475,0.9999999999864173,1,1
0.379,0.9999999999821813,0.010000000016612104,0.010000000017818644,0.9999999999850253,0.9999999999999999,1
0.38,0.9999999999837372,0.010000000018292987,0.010000000016262878,0.9999999999837372,0.9999999999999999,1
0.381,0.9999999999850251,0.010000000020706983,0.010000000014974976,0.9999999999821813,1,1
0.382,0.9999999999864173,0.01,0.010000000013582736,1,1,0.9999999999999998
0.383,1,0.010000000029223133,0.010000000011713951,0.9999999999767777,1,0.9999999999999999
0.384,0.9999999999910035,0.010000000036069686,0.010000000008996429,0.9999999999721851,1,0.9999999999999999
0.385,0.9999999999949422,0.010000000045138152,0.010000000005057963,0.9999999999658358,1,1
0.386,0.9999999999957551,0.01,0.010000000004244985,0.9999999999573577,1.0000000000000002,1
0.387,0.9999999999964678,0.010000000071429647,0.010000000003532359,0.9999999999463783,1,1
0.388,0.9999999999970868,0.010000000089397068,0.01,0.9999999999325261,1,0.9999999999999999
0.389,0.9999999999976191,0.01,0.010000000002380877,1,0.9999999999999999,1.0000000000000002
0.39,0.9999999999980718,0.010000000136836277,0.010000000001928392,0.9999999998947126,0.9999999999999999,1
0.391,0.9999999999984509,0.010000000167052459,0.010000000001548982,0.9999999998700071,0.9999999999999997,1.0000000000000002
0.392,0.9999999999987642,0.010000000202095962,0.010000000001235836,0.9999999998409397,1.0000000000000002,0.9999999999999999
0.393,0.9999999999990181,0.010000000242338988,0.010000000000982133,0.9999999998071377,1,1
0.394,0.9999999999992192,0.010000000337275914,0.010000000000781053,0.9999999997682296,1.0000000000000002,0.9999999999999999
0.395,0.9999999999993743,0.010000000533736746,0.010000000000625783,0.9999999997238427,1,1.0000000000000002
0.396,0.9999999999994905,0.010000000668617129,0.010000000000509497,0.9999999995088116,1,1.0000000000000002
0.397,0.9999999999995746,0.010000000762238516,0.010000000000425387,0.9999999993604411,1,1.0000000000000002
0.398,0.9999999999996335,0.010000000834922355,0.010000000000366636,0.9999999992584101,1,1
0.399,0.9999999999996733,0.010000000906990098,0.010000000000326414,0.9999999991823971,0.9999999999999999,1
0.4,1,0.010000000998763194,0.010000000000297918,0.9999999991120804,0.9999999999999999,1
0.401,0.9999999999997257,0.010000001,0.01,0.9999999990271389,1,1
0.402,0.9999999999997511,0.010000001,0.010000000000248812,0.999999999,1,0.9999999999999998
0.403,0.9999999999997853,0.010000001595529091,0.010000000000214565,0.9999999987320949,1,0.9999999999999999
0.404,0.9999999999998352,0.010000001969338094,0.010000000000164768,0.9999999984813496,1,0.9999999999999999
0.405,0.9999999999999074,0.010000002464459697,0.010000000000092601,0.9999999981346935,1,1
0.406,0.9999999999999223,0.010000003101215352,0.010000000000077749,0.9999999976718051,1.0000000000000002,1
0.407,0.9999999999999355,0.010000003899926509,0.010000000000064721,0.9999999970723631,1,1
0.408,0.9999999999999467,0.010000004880914614,0.010000000000053395,0.9999999963160461,1.0000000000000002,0.9999999999999999
0.409,0.9999999999999567,0.010000006064501117,0.010000000000043648,0.999999995,0.9999999999999999,1.0000000000000002
0.41,0.9999999999999648,0.010000007471007476,0.010000000000035357,0.9999999942515003,0.9999999999999999,1
0.411,0.9999999999999716,0.010000009120755129,0.010000000000028394,0.9999999929026291,0.9999999999999997,1.0000000000000002
0.412,0.9999999999999775,0.010000011034065535,0.010000000000022645,0.9999999913155968,1.0000000000000002,1
0.413,1,0.010000013231260138,0.01,0.9999999894700823,1,1
0.414,0.9999999999999859,0.010000018414634913,0.010000000000014275,0.9999999873457639,1,0.9999999999999998
0.415,0.9999999999999887,0.010000029141016154,0.010000000000011413,0.9999999849223202,1,1.0000000000000002
0.416,0.9999999999999908,0.010000036505227934,0.01,0.9999999731820355,1,1.0000000000000002
0.417,0.9999999999999925,0.010000041616781986,0.010000000000007702,0.9999999650812983,1,1.0000000000000002
0.418,0.9999999999999934,0.010000045585190047,0.010000000000006616,0.9999999595105963,0.9999999999999999,1.0000000000000002
0.419,0.9999999999999943,0.010000049519963845,0.010000000000005876,0.9999999553604185,0.9999999999999999,1
0.42,0.9999999999999946,0.010000055,0.010000000000005355,0.999999952,0.9999999999999999,1.0000000000000002
0.421,1,0.010000062,0.010000000000004937,0.9999999468835877,1,1
0.422,0.9999999999999953,0.010000072,0.010000000000004493,0.9999999403379114,1,1
0.423,0.9999999999999961,0.010000087112951117,0.010000000000003902,0.9999999307747119,1,0.9999999999999999
0.424,0.9999999999999969,0.010000107522229622,0.010000000000003041,0.9999999170844776,1,1
0.425,0.9999999999999982,0.010000134554944268,0.010000000000001785,0.9999998981576969,1,1
0.426,0.9999999999999986,0.010000169320606786,0.010000000000001471,0.9999998728848579,1,0.9999999999999999
0.427,0.9999999999999988,0.010000212928728915,0.010000000000001202,0.99999984,1,1
0.428,0.9999999999999989,0.010000266488822383,0.010000000000000979,0.9999997988629585,0.9999999999999999,1
0.429,0.9999999999999992,0.010000331,0.01,0.9999997478948746,0.9999999999999997,0.9999999999999999
0.43,0.9999999999999994,0.010000408,0.01,0.9999996861426858,1,1
0.431,0.9999999999999992,0.010000497976048179,0.010000000000000517,0.9999996124968797,0.9999999999999996,1.0000000000000002
0.432,0.9999999999999998,0.010000602439144348,0.010000000000000427,0.999999526,1,0.9999999999999996
0.433,0.9999999999999999,0.010000722,0.01,0.9999994250863702,0.9999999999999999,0.9999999999999998
0.434,0.9999999999999998,0.010001005387112509,0.010000000000000307,0.9999993091026433,0.9999999999999998,0.9999999999999996
0.435,0.9999999999999999,0.010001590978121857,0.010000000000000276,0.9999991767872526,0.9999999999999999,1
0.436,0.9999999999999999,0.010001993027690378,0.010000000000000252,0.999998536,0.9999999999999999,1
0.437,0.9999999999999998,0.010002272,0.01,0.9999980935902143,0.9999999999999997,1
0.438,1,0.010002488789870171,0.010000000000000234,0.9999977894464555,0.9999999999999994,0.9999999999999998
0.439,0.9999999999999996,0.010002704,0.010000000000000226,0.9999975628434153,0.9999999999999994,0.9999999999999997
0.44,0.9999999999999998,0.010002977,0.010000000000000219,0.9999973532092523,0.9999999999999992,0.9999999999999998
0.441,0.9999999999999998,0.010003370168366374,0.010000000000000203,0.9999970999721252,0.9999999999999993,0.9999999999999997
0.442,0.9999999999999998,0.010003942977957415,0.010000000000000179,0.9999967425601929,1,0.9999999999999996
0.443,0.9999999999999999,0.010004756248996792,0.01,0.9999962204016137,0.9999999999999988,0.9999999999999992
0.444,0.9999999999999999,0.010005870553325812,0.010000000000000085,0.9999954729245466,0.9999999999999987,0.9999999999999991
0.445,1.0000000000000002,0.010007346462785787,0.010000000000000009,0.9999944395571501,0.9999999999999983,1
0.446,1,0.010009244549218026,0.010000000000000009,0.9999930597275829,0.9999999999999971,0.9999999999999986
0.447,1.0000000000000002,0.010011625384463837,0.01,0.9999912728640037,1,0.9999999999999984
0.448,1,0.010014549540364525,0.010000000000000009,0.9999890183945717,0.9999999999999954,0.9999999999999978
0.449,0.9999999999999999,0.010018077588761403,0.010000000000000009,0.9999862357474446,0.9999999999999952,0.9999999999999964
0.45,1.0000000000000002,0.010022270101495786,0.01,0.9999828643507819,0.9999999999999947,0.9999999999999956
0.451,0.9999999999999999,0.010027187650408973,0.010000000000000009,0.9999788436327419,0.9999999999999939,1
0.452,1.0000000000000002,0.010032890807342279,0.010000000000000012,0.9999741130214835,0.9999999999999937,0.9999999999999948
0.453,1,0.010039440144137013,0.01,0.9999686119451654,0.9999999999999925,0.9999999999999943
0.454,1,0.010054839115689777,0.010000000000000009,0.9999622798319463,0.9999999999999908,0.9999999999999937
0.455,1.0000000000000002,0.010086664019665624,0.010000000000000012,0.9999550561099841,0.9999999999999885,0.9999999999999929
0.456,1,0.010108547516417292,0.010000000000000009,0.9999202316478002,0.9999999999999859,0.9999999999999918
0.457,1,0.010123781,0.010000000000000009,0.999896171,0.9999999999999819,0.9999999999999898
0.458,1.0000000000000002,0.010135653972143612,0.010000000000000009,0.9998795842148613,0.9999999999999775,0.9999999999999873
0.459,0.9999999999999998,0.010147458773066028,0.010000000000000007,0.9998671794021587,0.9999999999999716,0.9999999999999843
0.46,1,0.010162485850659795,0.010000000000000009,0.9998556659640019,0.9999999999999647,0.9999999999999798
0.461,1,0.010184026125898788,0.010000000000000007,0.999841753,0.9999999999999564,0.9999999999999746
0.462,1,0.010215370519756893,0.010000000000000007,0.99982215,0.9999999999999467,0.9999999999999681
0.463,1,0.010259809953207992,0.010000000000000009,0.9997935646870685,0.9999999999999353,0.9999999999999608
0.464,1,0.010320635347225967,0.010000000000000009,0.9997527075373569,0.9999999999999223,0.9999999999999516
0.465,1,0.010401137622784697,0.010000000000000009,0.9996962871573218,0.9999999999999073,0.9999999999999412
0.466,1,0.010504607700858069,0.01,0.9996210126259895,0.9999999999998352,0.9999999999999291
0.467,1.0000000000000002,0.010634336502419961,0.010000000000000009,0.9995235930223856,0.9999999999997854,1
0.468,1,0.010793614948444254,0.010000000000000007,0.9994007374255369,1,0.9999999999998681
0.469,1.0000000000000002,0.010985733959904822,0.010000000000000009,0.9992491549144691,0.9999999999997256,1
0.47,1.0000000000000002,0.011213984457775567,0.01,0.9990655545682086,1,0.9999999999997669
0.471,0.9999999999999999,0.011481657,0.010000000000000009,0.9988466454657814,0.9999999999996733,0.9999999999997379
0.472,1,0.011792043596643084,0.01,0.9985891366862132,0.9999999999996337,0.9999999999997141
0.473,1.0000000000000002,0.012148434,0.01,0.9982897373085309,0.9999999999995749,0.9999999999996888
0.474,1,0.012858448421224534,0.010000000000000009,0.9979451564117603,0.9999999999994906,0.9999999999996552
0.475,0.9999999999999999,0.01422283,0.010000000000000012,0.9975521030749136,0.9999999999993743,0.9999999999996071
0.476,1,0.015246293,0.01,0.9960809087631929,1,0.9999999999995365
0.477,0.9999999999999999,0.016066974116018574,0.010000000000000009,0.9949851662875726,0.9999999999990178,1
0.478,1,0.016823009449028765,0.01,0.99412674,0.9999999999987642,0.9999999999993021
0.479,1.0000000000000002,0.017652534713595406,0.010000000000000007,0.9933674931305917,0.9999999999984509,0.9999999999991247
0.48,0.9999999999999998,0.018693685838228735,0.010000000000000007,0.9925692905922108,0.9999999999980714,0.9999999999988979
0.481,1,0.020084598751438962,0.010000000000000007,0.9915939961758893,1,0.9999999999986154
0.482,0.9999999999999998,0.021963409381736305,0.010000000000000009,0.9903034739531175,0.9999999999970868,0.9999999999982699
0.483,1,0.024468254,0.010000000000000009,0.9885595879953841,0.9999999999964677,0.9999999999978548
0.484,1,0.027737267507633265,0.010000000000000009,0.9862242023741794,1,0.9999999999973632
0.485,1,0.031908586860253316,0.010000000000000009,0.9831591811609938,1,0.9999999999967883
0.486,1,0.037120347644001364,0.01,0.9792263884273158,0.9999999999910036,0.9999999999961235
0.487,1.0000000000000002,0.043510686,0.01,0.9742876882446361,0.9999999999882863,0.9999999999953615
0.488,1,0.051217737218922386,0.010000000000000007,0.9682049446844444,0.9999999999864173,1
0.489,0.9999999999999999,0.060379637867115823,0.010000000000000009,0.9608400218182301,0.9999999999850252,0.9999999999895156
0.49,1.0000000000000002,0.071134524,0.01,0.9520547837174834,0.9999999999837373,1
0.491,0.9999999999999999,0.083620531,0.010000000000000009,0.9417110944536937,0.9999999999821811,0.9999999999856851
0.492,1.0000000000000002,0.097975794,0.01,0.9296708180983512,0.9999999999799858,0.9999999999843914
0.493,1,0.11433845119668064,0.01,0.9157958187229451,0.9999999999767777,1
0.494,1,0.13199503318782285,0.010000000000000009,0.8999479603989656,0.9999999999721851,0.9999999999811867
0.495,1.0000000000000002,0.15195773528017953,0.010000000000000012,0.8819891071979444,0.9999999999658359,0.9999999999785316
0.496,1,0.17785369712843457,0.01,0.8636156711115636,0.9999999999573578,0.9999999999746779
0.497,1,0.20900483190334235,0.010000000000000009,0.8391394535619797,0.9999999999463784,0.9999999999692535
0.498,1.0000000000000002,0.24473305277565752,0.01,0.8092385413784391,0.9999999999325261,0.9999999999618863
0.499,0.9999999999999998,0.28436027291613436,0.010000000000000007,0.7745910213901867,1,0.9999999999522039
0.5,1,0.3272084054955276,0.010000000000000007,0.7358749804264683,0.9999999998947124,0.9999999999398347
0.501,1,0.37259936368459146,0.010000000000000007,0.6937685053165294,0.9999999998700072,1
0.502,1,0.4198550606540806,0.010000000000000009,0.6489496828896159,0.9999999998409396,0.9999999999055457
0.503,1,0.4682974095747496,0.010000000000000009,0.6020965999749726,0.9999999998071377,0.9999999998828818
0.504,1,0.5172483236173526,0.010000000000000009,0.5538873434018454,0.9999999997682296,0.9999999998560418
0.505,1.0000000000000002,0.5660297159526444,0.01,0.5049999999994802,0.9999999997238427,0.9999999998246538
0.506,1,0.6139634997513793,0.010000000000000002,0.45611265659712197,0.9999999995088116,0.9999999997883454
0.507,1.0000000000000002,0.6603715881843123,0.010000000000000002,0.4079034000240164,0.9999999993604411,0.9999999997467441
0.508,1,0.704575894,0.010000000000000002,0.3610503171094093,0.9999999992584101,0.9999999996067245
0.509,0.9999999999999999,0.7458983316357884,0.010000000000000002,0.31623149468254597,0.999999999,0.9999999994275638
0.51,1.0000000000000002,0.783660813,0.01,0.27412501957267205,0.9999999991120804,0.9999999993049032
0.511,0.9999999999999999,0.8171852516731093,0.01,0.235408979,0.9999999990271388,0.9999999992184218
0.512,1.0000000000000002,0.8457935608383476,0.010000000000000004,0.20076145862087447,0.9999999989072511,0.9999999991477968
0.513,1,0.8688076536623106,0.010000000000000002,0.1708605464374418,0.9999999987320949,0.9999999990727081
0.514,1,0.8866842805766794,0.01,0.14638432888798072,0.9999999984813496,0.9999999989728331
0.515,1.0000000000000002,0.9041024348151512,0.010000000000000002,0.12801089280169511,0.9999999981346936,0.9999999988278515
0.516,1,0.919444128,0.010000000000000002,0.11005203960067828,0.9999999976718053,0.999999999
0.517,1,0.9328474965357407,0.01,0.094204181,0.999999997,0.9999999983212807
0.518,1.0000000000000002,0.9444506758748793,0.01,0.080329182,0.9999999963160461,0.9999999979190485
0.519,0.9999999999999998,0.9543918021045935,0.01,0.068288906,0.9999999953825321,0.9999999973904234
0.52,1,0.962809011,0.01,0.057945216,0.9999999942515002,0.9999999967150841
0.521,1,0.969840439,0.01,0.049159978181600596,0.9999999929026293,0.9999999958727088
0.522,1,0.9756242214222944,0.01,0.041795055,0.999999991,0.999999995
0.523,1,0.9802984944994149,0.01,0.035712311755248596,0.9999999894700823,0.9999999936055648
0.524,1,0.9840013941096626,0.010000000000000002,0.030773611572591526,0.9999999873457639,0.9999999921401532
0.525,1,0.9868710561815472,0.01,0.026840818838933463,0.9999999849223202,0.9999999904264201
0.526,1,0.9890456166435797,0.01,0.023775798,0.9999999731820354,0.9999999884440438
0.527,1.0000000000000002,0.9906632114242699,0.01,0.021440412004573466,0.9999999650812982,0.9999999861727028
0.528,1,0.991861976,0.010000000000000002,0.019696526,0.9999999595105964,0.9999999785278899
0.529,0.9999999999999999,0.992780048,0.01,0.018406003824086883,0.9999999553604184,0.999999969
0.53,1.0000000000000002,0.9935555609633888,0.01,0.017430709,0.9999999515212528,0.9999999620490373
0.531,0.9999999999999999,0.9943266523038121,0.01,0.016632507,0.9999999468835875,0.9999999573272865
0.532,1.0000000000000002,0.9952314576054444,0.01,0.015873260280440872,0.9999999403379114,0.9999999534713035
0.533,1,0.9964081127967955,0.01,0.015014833712407027,0.9999999307747119,0.9999999493715772
0.534,1,0.9976550906726364,0.01,0.013919091,0.9999999170844776,0.9999999439185951
0.535,1.0000000000000002,0.998035717,0.01,0.012447896925063902,0.9999998981576967,0.9999999360028465
0.536,1,0.9983686943687691,0.01,0.012054843588231981,0.999999873,0.9999999245148186
0.537,1,0.9986573125730811,0.01,0.011710262691462234,0.9999998401564492,0.9999999083450001
0.538,1.0000000000000002,0.9989048629095221,0.01,0.011410863313780781,0.9999997988629586,0.9999998863838792
0.539,0.9999999999999998,0.9991146362990658,0.010000000000000002,0.011153354534213742,0.9999997478948746,0.9999998575219444
0.54,1,0.9992899236626869,0.01,0.010934445431787235,0.9999996861426856,0.9999998206496835
0.541,1,0.9994340159213579,0.01,0.010750845085527382,0.9999996124968797,0.9999997746575854
0.542,1,0.9995502039960538,0.01,0.010599262574460304,0.9999995258479452,0.9999997184361378
0.543,1,0.9996417788077481,0.01,0.010476406977612115,0.9999994250863702,0.9999996508758292
0.544,1,0.9997120312774147,0.01,0.010378987374008938,0.9999993091026433,0.9999995708671479
0.545,1,0.9997642523260274,0.01,0.010303712842676893,0.9999991767872526,0.9999994773005823
0.546,1,0.9998017328745603,0.01,0.010247292462642096,0.9999985358465329,0.9999993690666203
0.547,1.0000000000000002,0.9998277638439874,0.010000000000000002,0.010206435,0.9999980935902142,0.9999992450557503
0.548,1,0.999845636,0.010000000000000004,0.01017785,0.9999977894464552,0.9999988276956026
0.549,0.9999999999999999,0.9998586407294181,0.010000000000000002,0.010158247020582416,0.9999975628434152,0.9999982936685635
0.55,1.0000000000000002,0.9998700684873701,0.010000000000000002,0.010144334035997822,0.9999973532092521,0.9999979280400048
0.551,0.9999999999999999,0.9998832103501116,0.010000000000000002,0.010132821,0.9999970999721248,0.9999976702380857
0.552,1.0000000000000002,0.9999013572386162,0.010000000000000002,0.010120415785138304,0.9999967425601929,0.9999974596909641
0.553,1,0.9999278000738584,0.010000000000000002,0.010103828676915616,0.9999962204016137,0.9999972358267994
0.554,1,0.9999569489413173,0.010000000000000004,0.010079768352199137,0.9999954729245466,0.9999969380737497
0.555,1.0000000000000002,0.999963944,0.010000000000000005,0.010044943890015342,0.99999444,0.9999965058599743
0.556,1,0.999970063,0.010000000000000005,0.010037720168053687,0.9999930597275828,0.9999958786136312
0.557,1,0.9999753655393103,0.010000000000000005,0.010031388054834436,0.9999912728640037,0.9999949957628795
0.558,1.0000000000000002,0.9999799129986537,0.010000000000000009,0.010025886978516283,0.9999890183945715,0.9999937967358781
0.559,0.9999999999999998,0.9999837657077394,0.01,0.010021156367257922,0.9999862357474447,0.9999922209607848
0.56,1,0.9999869842384077,0.01,0.010017135649218037,0.9999828643507818,0.9999902078657593
0.561,1,0.999989629,0.010000000000000014,0.010013764252555322,0.999978844,0.9999876968789599
0.562,1,0.999991761,0.010000000000000018,0.010010981605428473,0.9999741130214834,0.9999846274285451
0.563,1,0.9999934404783258,0.010000000000000021,0.010008727135996178,0.9999686119451654,0.9999809389426741
0.564,1,0.9999947280137401,0.010000000000000024,0.010006940272417128,0.9999622798319463,0.9999765708495053
0.565,1,0.9999956842299442,0.010000000000000031,0.010005560442850014,0.999955056,0.9999714625771972
0.566,1.0000000000000002,0.99999637,0.01,0.010004527075453528,0.9999202316478001,0.9999655535539084
0.567,0.9999999999999999,0.9999968449920865,0.010000000000000075,0.01000378,0.999896171,0.9999587832077983
0.568,1,0.9999971706817075,0.010000000000000083,0.010003257,0.9998795842148613,0.9999360926791477
0.569,0.9999999999999998,0.9999974073394833,0.010000000000000097,0.010002900027874757,0.9998671794021586,0.9999070616508193
0.57,0.9999999999999997,0.9999976155372555,0.010000000000000103,0.010002646790747699,0.9998556659640017,0.9998871492994719
0.571,0.9999999999999997,0.9999978558468652,0.010000000000000111,0.010002437156584729,0.9998417529794169,0.9998730647041308
0.572,1.0000000000000002,0.9999981888401539,0.010000000000000125,0.010002211,0.9998221495274308,0.9998615169438229
0.573,0.9999999999999999,0.9999986750889626,0.010000000000000144,0.010001906409785807,0.9997935646870686,0.999849215
0.574,0.9999999999999999,0.9999992114578701,0.010000000000000172,0.010001464,0.9997527075373568,0.9998328682444096
0.575,0.9999999999999999,0.9999993395863283,0.01,0.010000823212747534,0.9996962871573218,0.9998091854633575
0.576,0.9999999999999999,0.9999994516605006,0.010000000000000262,0.010000691,0.9996210126259892,0.9997748758334424
0.577,0.9999999999999996,0.9999995487898985,0.010000000000000332,0.010000574913629696,0.9995235930223854,0.9997266484336905
0.578,0.9999999999999998,0.9999996320840343,0.010000000000000417,0.010000474152054779,0.9994007374255365,0.9996612123431284
0.579,0.9999999999999994,0.9999997026524193,0.010000000000000519,0.010000388,0.9992491549144688,0.9995752766407822
0.58,0.9999999999999993,0.999999762,0.010000000000000646,0.010000314,0.999065555,0.9994655504056776
0.581,0.9999999999999991,0.9999998100499843,0.010000000000000798,0.010000252105125226,0.9988466454657805,0.9993287427168406
0.582,0.9999999999999991,0.9999998490981875,0.010000000000000977,0.010000201137041325,0.998589137,0.9991615626532984
0.583,0.9999999999999988,0.9999998798586871,0.010000000000001185,0.010000159843550833,0.9982897373085302,0.9989607192940761
0.584,0.9999999999999987,0.999999903,0.010000000000001423,0.010000127115142022,0.9979451564117594,0.9987229217182001
0.585,0.9999999999999983,0.9999999209546221,0.010000000000001697,0.010000101842303159,0.9975521030749097,0.9984448790046967
0.586,0.9999999999999971,0.9999999335090807,0.01,0.010000082915522499,0.9960809087631901,0.9981233002325917
0.587,0.9999999999999962,0.9999999422138829,0.01,0.010000069225288314,0.9949851662875704,0.9977548944809115
0.588,0.9999999999999954,0.9999999481785398,0.010000000000004559,0.010000059662088872,0.9941267397195401,0.9967609409440055
0.589,0.9999999999999951,0.9999999525125631,0.010000000000005026,0.010000053116412427,0.9933674931305897,0.9954947395413996
0.59,0.9999999999999946,0.9999999563254651,0.010000000000005456,0.010000048478747253,0.9925692905922087,0.9945349220106384
0.591,0.9999999999999939,0.9999999607267571,0.01,0.010000044639581613,0.9915939961758866,0.9937433524232123
0.592,0.9999999999999934,0.9999999668259512,0.010000000000006719,0.010000040489403767,0.9903034739531139,0.992981895
0.593,0.9999999999999925,0.9999999757325588,0.010000000000007793,0.010000034918701987,0.9885595879953795,0.9921124133643222
0.594,0.9999999999999908,0.9999999855573357,0.010000000000009331,0.010000026817964532,0.9862242023741733,0.9909967720358385
0.595,0.9999999999999887,0.9999999879040926,0.010000000000011462,0.010000015,0.9831591811609853,0.9894968349366486
0.596,0.9999999999999857,0.9999999899568052,0.010000000000014303,0.010000012654236022,0.9792263884273056,0.9874744661382421
0.597,1,0.9999999917357939,0.01,0.010000010529917643,0.9742876882446232,0.98479153
0.598,0.9999999999999775,0.9999999932613807,0.010000000000022637,0.010000008684403086,0.9682049446844289,0.9813098897297389
0.599,0.9999999999999715,0.9999999945538869,0.01,0.010000007097370905,0.9608400218182113,0.9768914102626214
0.6,0.9999999999999648,0.999999996,0.010000000000035317,0.010000005748499654,0.9520547837174611,0.9713979553822466
0.601,0.9999999999999565,0.9999999965209438,0.010000000000043606,0.010000005,0.9417110944536677,0.9646913891601043
0.602,0.9999999999999466,0.999999997,0.010000000000053359,0.010000003683954138,0.9296708180983209,0.956633576
0.603,0.9999999999999353,0.9999999977995352,0.010000000000064698,0.010000002927636979,0.9157958187229104,0.9470863789764761
0.604,0.9999999999999223,0.9999999982314606,0.01,0.010000002328194953,0.8999479603989262,0.9359116631579696
0.605,0.9999999999999075,0.9999999985522336,0.010000000000092643,0.010000001865306616,0.8819891071979093,0.9229712922836547
0.606,0.9999999999998355,0.9999999987821764,0.010000000000164776,0.010000001518650516,0.8636156711115132,0.9081271304250211
0.607,0.9999999999997854,0.9999999989416104,0.01,0.010000001267905203,0.8391394535619162,0.8912410416535584
0.608,0.9999999999997513,0.9999999990508568,0.010000000000248777,0.010000001092749239,0.8092385413783635,0.8736076172644383
0.609,0.9999999999997256,0.9999999991302368,0.010000000000274276,0.010000000972861165,0.7745910213901009,0.8520980295927857
0.61,0.9999999999997021,0.9999999992000725,0.010000000000297863,0.010000001,0.7358749804263739,0.8248247038725547
0.611,0.9999999999996735,0.999999999,0.010000000000326357,0.010000000817602914,0.6937685053164276,0.7924657269329912
0.612,0.9999999999996337,0.9999999993923956,0.010000000000366577,0.010000000741589842,0.6489496828895086,0.7556991856033405
0.613,0.9999999999995749,1,0.010000000000425335,0.010000000639558866,0.6020965999748615,0.715203167
0.614,0.9999999999994906,0.9999999997354734,0.010000000000509452,0.01,0.5538873434017321,0.6716557570907595
0.615,0.9999999999993744,0.9999999997784558,0.01,0.01,0.5049999999993658,0.6257350435663206
0.616,1,0.9999999998160527,0.010000000000781023,0.01,0.45611265659700845,0.5781191129687766
0.617,0.9999999999990178,0.9999999998486359,0.010000000000982112,0.010000000192862235,0.4079034000239054,0.5294860521273731
0.618,0.9999999999987642,0.9999999998765781,0.010000000001235828,0.010000000159060447,0.3610503171093022,0.48051394787135554
0.619,0.9999999999984508,0.9999999999002512,0.01,0.010000000129992933,0.3162314946824444,0.4318808870299697
0.62,0.9999999999980717,0.9999999999200273,0.010000000001928406,0.01,0.2741250195725776,0.3842649564324609
0.621,1,0.9999999999362787,0.010000000002380903,0.01,0.23540897860894724,0.3383442429080748
0.622,0.9999999999970867,0.9999999999493778,0.010000000002913293,0.010000000067474027,0.20076145862079892,0.29479683328605694
0.623,0.9999999999964677,1,0.010000000003532393,0.010000000053621597,0.17086054643737814,0.25430081439565283
0.624,1,0.9999999999676079,0.010000000004245023,0.01,0.14638432888793046,0.21753427306610806
0.625,0.9999999999949422,0.9999999999734832,0.010000000005057998,0.01,0.12801089280165068,0.18517529612666808
0.626,0.9999999999910036,0.9999999999776946,0.01,0.010000000027815125,0.1100520396006389,0.1579019704065785
0.627,0.9999999999882863,0.9999999999806148,0.01,0.010000000023222565,0.094204181,0.13639238273508478
0.628,0.9999999999864173,0.9999999999826158,0.010000000013582692,0.010000000020014475,0.080329182,0.11875895834597687
0.629,0.9999999999850252,0.9999999999840694,0.01,0.010000000017818644,0.068288906,0.10187286957456916
0.63,0.9999999999837376,0.9999999999853486,0.010000000016262814,0.01,0.057945216,0.087028708
0.631,0.9999999999821814,0.9999999999868251,0.010000000017818575,0.010000000014974976,0.049159978181581805,0.074088337
0.632,0.9999999999799859,0.9999999999888711,0.010000000020014404,0.010000000013582734,0.041795055,0.062913621
0.633,0.9999999999767777,0.9999999999918592,0.010000000023222495,0.010000000011713951,0.035712312,0.053366424
0.634,0.9999999999721851,0.9999999999951551,0.010000000027815054,0.010000000008996429,0.030773611572581246,0.045308611
0.635,0.9999999999658358,0.9999999999959426,0.010000000034164283,0.010000000005057963,0.026840818838925355,0.038602045
0.636,0.9999999999573578,0.9999999999966309,0.01,0.010000000004244988,0.023775798,0.03310859
0.637,0.9999999999463784,0.9999999999972278,0.01,0.010000000003532359,0.021440412004568764,0.02869011
0.638,0.9999999999325261,0.9999999999977397,0.010000000067473973,0.01,0.019696526046847622,0.02520847
0.639,0.9999999999154279,0.9999999999981729,0.010000000084571872,0.010000000002380877,0.018406003824084295,0.022525534
0.64,0.9999999998947126,0.9999999999985354,0.010000000105287442,0.010000000001928392,0.017430709407768568,0.020503165063306482
0.641,0.9999999998700072,1,0.010000000129992881,0.010000000001548983,0.016632507,0.019003228
0.642,0.9999999998409395,0.9999999999990727,0.010000000159060392,0.010000000001235838,0.01587326,0.017887586635652312
0.643,0.9999999998071377,0.9999999999992618,0.010000000192862171,0.010000000000982131,0.015014833712404807,0.017018105
0.644,0.9999999997682296,0.9999999999994066,0.010000000231770423,0.01,0.013919091236777306,0.016256648
0.645,0.9999999997238427,0.9999999999995143,0.010000000276157342,0.010000000000625783,0.012447896925062926,0.015465077989339144
0.646,0.9999999995088118,0.9999999999995913,0.010000000491188512,0.010000000000509499,0.012054843588231121,0.014505260458572044
0.647,0.9999999993604413,0.9999999999996448,0.010000001,0.010000000000425387,0.011710262691461484,0.013239059
0.648,0.9999999992584103,0.9999999999996815,0.010000000741589871,0.010000000000366634,0.011410863,0.012245105519078363
0.649,0.999999999,0.9999999999997079,0.010000000817602961,0.010000000000326416,0.011153354534213187,0.0118767
0.65,0.9999999991120805,0.9999999999997315,0.010000000887919592,0.01,0.010934445431786767,0.011555120995295622
0.651,0.9999999990271388,0.9999999999997586,0.010000000972861214,0.010000000000274322,0.010750845085526988,0.011277078281793213
0.652,0.9999999989072509,0.9999999999997959,0.010000001092749275,0.01,0.010599262574459986,0.011039280705918267
0.653,0.9999999987320949,0.9999999999998509,0.010000001267905225,0.010000000000214563,0.010476407,0.010838437346696907
0.654,0.9999999984813498,0.9999999999999114,0.010000001518650515,0.010000000000164768,0.010378987374008738,0.010671257
0.655,0.9999999981346934,0.9999999999999257,0.010000001865306595,0.010000000000092601,0.010303713,0.010534449594319421
0.656,0.9999999976718053,0.9999999999999385,0.010000002328194911,0.010000000000077749,0.010247292462641985,0.010424723359215534
0.657,0.999999997,0.9999999999999495,0.010000002927636916,0.010000000000064721,0.010206435312930594,0.010338787656869712
0.658,0.9999999963160461,0.9999999999999587,0.010000003683954062,0.010000000000053395,0.010177850472568686,0.010273351566308072
0.659,0.999999995,0.9999999999999667,0.010000004617467792,0.010000000000043646,0.010158247020582378,0.010225124166556734
0.66,0.9999999942515004,0.9999999999999731,0.010000005748499564,0.010000000000035356,0.010144334035997793,0.010190814536641819
0.661,0.9999999929026293,0.9999999999999788,0.010000007,0.010000000000028396,0.010132820597841053,0.010167131755589448
0.662,0.9999999913155969,1,0.010000008684403015,0.010000000000022645,0.010120415785138271,0.010150784902425738
0.663,0.9999999894700823,0.9999999999999867,0.010000010529917596,0.010000000000017979,0.010103829,0.010138483056176808
0.664,0.9999999873457639,0.9999999999999892,0.010000012654236015,0.010000000000014275,0.010079768352199071,0.010126935295868783
0.665,0.9999999849223202,0.9999999999999913,0.010000015077679718,0.010000000000011413,0.010044943890015324,0.010112850700527778
0.666,0.9999999731820355,0.9999999999999926,0.010000026817964532,0.010000000000009262,0.010037720168053673,0.010092938349179913
0.667,0.999999965,0.9999999999999936,0.010000034918701954,0.010000000000007704,0.010031388054834424,0.010063907320851304
0.668,0.9999999595105963,0.9999999999999943,0.010000040489403712,0.010000000000006618,0.010025886978516271,0.010041216792201615
0.669,0.9999999553604184,0.9999999999999944,0.010000044639581545,0.010000000000005874,0.010021156367257911,0.010034446
0.67,0.9999999515212529,1,0.010000048478747185,0.010000000000005355,0.010017135649218026,0.010028537422802793
0.671,0.9999999468835875,0.9999999999999956,0.010000053,0.010000000000004935,0.010013764252555315,0.010023429150494699
0.672,0.9999999403379114,0.9999999999999961,0.010000059662088818,0.010000000000004491,0.010010982,0.010019061
0.673,0.9999999307747119,0.9999999999999972,0.010000069225288281,0.010000000000003902,0.010008727135996175,0.010015372571454607
0.674,0.9999999170844773,0.9999999999999983,0.010000082915522481,0.010000000000003041,0.010006940272417122,0.010012303121039989
0.675,0.9999998981576969,0.9999999999999986,0.010000101842303162,0.010000000000001785,0.01000556,0.010009792134240582
0.676,0.999999873,0.9999999999999989,0.010000127115142044,0.010000000000001471,0.010004527075453525,0.010007779039215075
0.677,0.9999998401564492,0.9999999999999991,0.010000159843550871,0.010000000000001204,0.01000378,0.010006203264122158
0.678,0.9999997988629588,0.9999999999999994,0.010000201137041372,0.010000000000000977,0.010003257439807206,0.010005004237120523
0.679,0.9999997478948744,0.9999999999999998,0.010000252105125283,0.010000000000000791,0.010002900027874753,0.010004121386368862
0.68,0.9999996861426858,0.9999999999999994,0.010000313857314333,0.010000000000000639,0.010002646790747697,0.010003494140025862
0.681,0.9999996124968797,0.9999999999999998,0.010000387503120257,0.010000000000000517,0.010002437156584729,0.010003061926250225
0.682,0.999999526,0.9999999999999998,0.010000474152054791,0.010000000000000427,0.010002211,0.010002764173200633
0.683,0.9999994250863702,0.9999999999999998,0.010000575,0.010000000000000358,0.010001906409785807,0.010002540309035782
0.684,0.9999993091026433,0.9999999999999998,0.010000690897356623,0.010000000000000309,0.010001464,0.010002329761914364
0.685,0.9999991767872526,1,0.010000823212747393,0.010000000000000276,0.010000823212747532,0.010002071959995067
0.686,0.9999985358465329,0.9999999999999998,0.010001464153467152,0.010000000000000253,0.010000690897356699,0.010001706331436586
0.687,0.9999980935902143,0.9999999999999998,0.010001906409785759,0.01,0.010000574913629694,0.010001172304397607
0.688,0.9999977894464553,0.9999999999999999,0.010002210553544513,0.010000000000000234,0.010000474152054779,0.010000754944249653
0.689,0.9999975628434153,0.9999999999999998,0.010002437156584736,0.010000000000000226,0.010000387503120219,0.010000630933379703
0.69,0.999997353,0.9999999999999998,0.010002646790747728,0.01,0.010000314,0.010000522699417709
0.691,0.9999970999721252,0.9999999999999998,0.0100029,0.010000000000000205,0.010000252105125226,0.010000429
0.692,0.999996743,0.9999999999999999,0.010003257439807262,0.010000000000000179,0.010000201137041323,0.010000349124170653
0.693,0.9999962204016137,1,0.010003779598386428,0.01,0.010000159843550833,0.010000281563862127
0.694,0.9999954729245464,1.0000000000000002,0.010004527075453597,0.010000000000000085,0.010000127115142022,0.010000225342414609
0.695,0.9999944395571503,0.9999999999999999,0.010005560442850088,0.010000000000000009,0.010000101842303159,0.010000179350316385
0.696,0.9999930597275828,1.0000000000000002,0.010006940272417202,0.01,0.010000082915522499,0.010000142478055701
0.697,0.9999912728640038,1.0000000000000002,0.010008727135996256,0.010000000000000009,0.010000069225288314,0.010000113616120831
0.698,0.9999890183945715,1,0.010010981605428553,0.01,0.010000059662088868,0.010000091655000034
0.699,0.9999862357474446,1,0.010013764,0.010000000000000007,0.010000053116412427,0.010000075485181581
0.7,0.9999828643507819,0.9999999999999998,0.010017135649218115,0.01,0.010000048478747251,0.010000063997153735
0.701,0.9999788436327419,1,0.010021156367258002,0.010000000000000007,0.010000044639581611,0.010000056081404753
0.702,0.9999741130214838,1.0000000000000004,0.010025887,0.01,0.01000004,0.010000050628422916
0.703,0.9999686119451656,1.0000000000000002,0.010031388054834525,0.01,0.010000034918701986,0.010000046528696474
0.704,0.9999622798319463,1.0000000000000002,0.010037720168053784,0.01,0.010000026817964532,0.010000042672713698
0.705,0.9999550561099846,1.0000000000000002,0.010044943890015624,0.010000000000000012,0.010000015,0.010000037950962853
0.706,0.9999202316478006,0.9999999999999999,0.010079768352199621,0.01,0.010000013,0.010000031
0.707,0.9998961713230841,1.0000000000000002,0.010103828676915986,0.010000000000000009,0.010000010529917641,0.010000021
0.708,0.9998795842148613,1,0.010120415785138599,0.01,0.010000008684403086,0.010000013827297096
0.709,0.9998671794021586,1,0.010132820597841341,0.010000000000000009,0.010000007097370906,0.010000011555956265
0.71,0.9998556659640018,1,0.010144334035998095,0.01,0.010000005748499654,0.010000009573579976
0.711,0.9998417529794172,1,0.010158247,0.01,0.010000004617467879,0.010000007859846791
0.712,0.9998221495274313,1,0.010177850472569165,0.010000000000000009,0.010000004,0.010000006394435254
0.713,0.999793565,1,0.010206435312931247,0.010000000000000009,0.010000002927636979,0.010000005157023923
0.714,0.9997527075373572,1.0000000000000002,0.010247292462642868,0.010000000000000009,0.010000002328194951,0.010000004127291342
0.715,0.9996962871573226,0.9999999999999999,0.010303712842677913,0.010000000000000009,0.010000001865306616,0.010000003284916077
0.716,0.9996210126259903,1.0000000000000002,0.010378987,0.010000000000000009,0.010000001518650513,0.010000002609576664
0.717,0.9995235930223866,1.0000000000000002,0.010476406977613794,0.010000000000000009,0.010000001267905205,0.010000002080951663
0.718,0.9994007374255383,1,0.010599262574462396,0.010000000000000007,0.010000001,0.010000001678719625
0.719,0.9992491549144709,1,0.010750845085529944,0.01,0.010000000972861167,0.010000001
0.72,0.9990655545682106,0.9999999999999998,0.010934445431790328,0.010000000000000009,0.010000000887919542,0.010000001172148644
0.721,0.9988466454657836,1,0.011153354534217428,0.010000000000000009,0.010000000817602916,0.010000001027166807
0.722,0.9985891366862164,1.0000000000000004,0.011410863,0.01,0.010000001,0.010000000927292137
0.723,0.9982897373085343,1.0000000000000002,0.011710262691467289,0.01,0.010000000639558868,0.010000000852203192
0.724,0.9979451564117642,1.0000000000000002,0.012054844,0.01,0.01,0.010000000781578524
0.725,0.9975521030749317,1.0000000000000002,0.012447896925077277,0.010000000000000012,0.01,0.010000000695096684
0.726,0.9960809087632064,0.9999999999999999,0.013919091236800341,0.01,0.01,0.010000000572436218
0.727,0.9949851662875826,1.0000000000000002,0.015014833712422373,0.010000000000000009,0.010000000192862237,0.010000000393275685
0.728,0.9941267397195505,1,0.015873260280453598,0.01,0.010000000159060447,0.010000000253255873
0.729,0.9933674931305996,1,0.016632506869404238,0.010000000000000007,0.01,0.010000000211654796
0.73,0.9925692905922202,1,0.017430709407784503,0.010000000000000009,0.01,0.010000000175346293
0.731,0.9915939961759009,1,0.018406004,0.010000000000000009,0.010000000084571919,0.01
0.732,0.9903034739531331,1,0.019696526,0.010000000000000009,0.010000000067474027,0.010000000117118215
0.733,0.9885595879954053,1,0.021440412004605343,0.010000000000000009,0.010000000053621597,0.010000000094454233
0.734,0.9862242023742079,1.0000000000000002,0.023775798,0.010000000000000009,0.010000000042642438,0.010000000075594026
0.735,0.9831591811610301,1,0.026840818838988145,0.010000000000000009,0.01,0.010000000060165392
0.736,0.9792263884273624,1.0000000000000002,0.030773611572660876,0.010000000000000009,0.010000000027815125,0.010000000047796121
0.737,0.9742876882446939,1.0000000000000002,0.035712312,0.010000000000000009,0.010000000023222565,0.010000000038114024
0.738,0.9682049446845151,1.0000000000000002,0.041795055315520115,0.010000000000000007,0.010000000020014473,0.010000000030746891
0.739,0.960840022,1.0000000000000002,0.049159978,0.01,0.010000000017818644,0.010000000025322526
0.74,0.9520547837175841,1.0000000000000002,0.057945216,0.010000000000000009,0.01,0.010000000021468726
0.741,0.9417110944538116,1,0.068288906,0.010000000000000009,0.010000000014974976,0.010000000018813288
0.742,0.9296708180984875,0.9999999999999999,0.080329182,0.01,0.010000000013582734,0.010000000016984017
0.743,0.9157958187231015,1,0.094204181,0.01,0.010000000011713951,0.010000000015608707
0.744,0.8999479603991436,1,0.11005203960094408,0.01,0.010000000008996429,0.01
0.745,0.8819891071981035,1,0.128010893,0.010000000000000012,0.010000000005057963,0.010000000012731174
0.746,0.8636156711117907,0.9999999999999998,0.14638432888832167,0.01,0.010000000004244985,0.010000000010484546
0.747,0.8391394535622678,1,0.1708605464378744,0.010000000000000009,0.010000000003532359,0.010000000007203075
0.748,0.8092385413787806,1,0.20076145862138775,0.01,0.010000000002913258,0.010000000004638505
0.749,0.7745910213905747,0.9999999999999998,0.23540897860961615,0.010000000000000007,0.010000000002380877,0.010000000003876554
0.75,0.7358749804268958,0.9999999999999999,0.2741250195733142,0.010000000000000009,0.010000000001928392,0.010000000003211542
0.751,0.6937685053169889,0.9999999999999999,0.3162314946832362,0.010000000000000009,0.010000000001548982,0.010000000002636657
0.752,0.6489496828901005,0.9999999999999998,0.36105031711013685,0.010000000000000009,0.010000000001235836,0.010000000002145073
0.753,0.6020966,1,0.40790340002477055,0.010000000000000009,0.010000000000982131,0.010000000001729977
0.754,0.5538873434023588,1.0000000000000002,0.45611265659789163,0.010000000000000009,0.010000000000781053,0.010000000001384552
0.755,0.505,1,0.5050000000002548,0.01,0.010000000000625783,0.01
0.756,0.4561126565976352,1.0000000000000002,0.5538873434026144,0.010000000000000002,0.010000000000509499,0.01
0.757,0.40790340002451897,1,0.6020965999757248,0.010000000000000002,0.010000000000425389,0.010000000000698117
0.758,0.36105031710989405,1,0.6489496828903409,0.010000000000000002,0.010000000000366634,0.010000000000563192
0.759,0.3162314946830055,1,0.6937685053172168,0.010000000000000002,0.010000000000326416,0.010000000000463848
0.76,0.2741250195730995,0.9999999999999998,0.7358749804271073,0.01,0.010000000000297918,0.010000000000393267
0.761,0.2354089786094211,1.0000000000000002,0.7745910213907666,0.010000000000000002,0.010000000000274324,0.010000000000344634
0.762,0.20076145862121594,1.0000000000000004,0.8092385413789493,0.010000000000000002,0.01,0.010000000000311128
0.763,0.17086054643772972,1.0000000000000002,0.839139454,0.01,0.010000000000214563,0.010000000000285931
0.764,0.14638432888820785,1.0000000000000002,0.8636156711119031,0.010000000000000002,0.010000000000164768,0.01
0.765,0.12801089280189593,1.0000000000000002,0.8819891071982033,0.010000000000000002,0.010000000000092601,0.010000000000233204
0.766,0.1100520396008563,0.9999999999999999,0.89994796,0.01,0.010000000000077749,0.010000000000192038
0.767,0.094204181,1,0.9157958187231791,0.01,0.010000000000064723,0.010000000000131907
0.768,0.080329182,1,0.9296708180985549,0.01,0.010000000000053395,0.010000000000084937
0.769,0.068288906,0.9999999999999998,0.9417110944538697,0.01,0.010000000000043648,0.010000000000071015
0.77,0.057945216,1,0.9520547837176334,0.01,0.010000000000035356,0.010000000000058852
0.771,0.049159978181685514,1,0.9608400218183566,0.01,0.010000000000028392,0.010000000000048335
0.772,0.041795055,1,0.968204945,0.010000000000000002,0.010000000000022644,0.010000000000039326
0.773,0.035712312,1,0.9742876882447224,0.01,0.010000000000017979,0.010000000000031714
0.774,0.030773612,1.0000000000000002,0.9792263884273851,0.01,0.010000000000014277,0.010000000000025374
0.775,0.026840819,1,0.9831591811610483,0.01,0.010000000000011413,0.010000000000020185
0.776,0.023775797625792416,1.0000000000000002,0.9862242023742218,0.01,0.010000000000009262,0.010000000000016013
0.777,0.021440412004594733,1,0.9885595879954154,0.01,0.010000000000007702,0.010000000000012749
0.778,0.019696526046866867,1,0.9903034739531409,0.01,0.010000000000006618,0.010000000000010254
0.779,0.018406004,1,0.9915939961759068,0.01,0.010000000000005874,0.010000000000008417
0.78,0.017430709407779695,0.9999999999999998,0.9925692905922244,0.01,0.010000000000005357,0.010000000000007109
0.781,0.016632506869399953,1.0000000000000002,0.9933674931306036,0.01,0.010000000000004935,0.01
0.782,0.015873260280449157,1.0000000000000004,0.9941267397195547,0.01,0.010000000000004493,0.010000000000005595
0.783,0.015014833712417092,1.0000000000000002,0.9949851662875877,0.01,0.010000000000003902,0.01
0.784,0.013919091236793538,1.0000000000000002,0.996080909,0.01,0.010000000000003041,0.010000000000004726
0.785,0.012447896925068314,1.0000000000000002,0.9975521030749339,0.01,0.010000000000001785,0.010000000000004224
0.786,0.012054843588235864,0.9999999999999999,0.9979451564117663,0.01,0.010000000000001471,0.010000000000003513
0.787,0.011710262691465623,1,0.9982897373085363,0.01,0.010000000000001206,0.010000000000002469
0.788,0.011410863313783711,1,0.9985891366862177,0.01,0.010000000000000977,0.010000000000001622
0.789,0.011153354534216247,0.9999999999999998,0.9988466454657852,0.010000000000000002,0.010000000000000791,0.010000000000001332
0.79,0.010934445431789354,1,0.9990655545682117,0.01,0.010000000000000639,0.010000000000001084
0.791,0.010750845085529143,1,0.9992491549144716,0.01,0.010000000000000514,0.010000000000000883
0.792,0.010599262574461744,1,0.999400737,0.01,0.010000000000000429,0.010000000000000708
0.793,0.010476407,1,0.9995235930223874,0.01,0.010000000000000356,0.010000000000000574
0.794,0.010378987374009843,1.0000000000000002,0.9996210126259907,0.01,0.010000000000000307,0.010000000000000467
0.795,0.010303712842677582,1,0.999696287,0.01,0.010000000000000276,0.01
0.796,0.010247292462642605,1.0000000000000002,0.9997527075373577,0.01,0.010000000000000253,0.010000000000000332
0.797,0.010206435312931033,1,0.9997935646870691,0.01,0.010000000000000238,0.010000000000000288
0.798,0.01017785,1,0.9998221495274313,0.010000000000000002,0.010000000000000233,0.010000000000000262
0.799,0.010158247020582585,1,0.9998417529794174,0.010000000000000002,0.010000000000000227,0.010000000000000245
0.8,0.010144334035997953,0.9999999999999998,0.999855666,0.010000000000000004,0.010000000000000219,0.010000000000000236
0.801,0.010132821,1.0000000000000002,0.9998671794021589,0.010000000000000002,0.010000000000000205,0.01
0.802,0.010120416,1.0000000000000004,0.9998795842148618,0.010000000000000004,0.010000000000000179,0.010000000000000222
0.803,0.010103828676915824,1.0000000000000002,0.9998961713230842,0.010000000000000004,0.01,0.010000000000000212
0.804,0.010079768352199443,1.0000000000000002,0.9999202316478008,0.010000000000000004,0.010000000000000085,0.010000000000000193
0.805,0.010044943890015423,1.0000000000000002,0.9999550561099848,0.010000000000000005,0.010000000000000009,0.010000000000000162
0.806,0.010037720168053758,0.9999999999999999,0.9999622798319465,0.010000000000000005,0.01,0.010000000000000116
0.807,0.010031388,1,0.999968612,0.010000000000000007,0.01,0.010000000000000049
0.808,0.010025886978516339,1,0.9999741130214839,0.010000000000000009,0.010000000000000009,0.010000000000000009
0.809,0.010021156367257965,0.9999999999999998,0.9999788436327423,0.01,0.010000000000000009,0.010000000000000009
0.81,0.010017135649218077,1,0.9999828643507821,0.010000000000000012,0.010000000000000009,0.010000000000000009
0.811,0.010013764252555353,1,0.9999862357474448,0.010000000000000012,0.010000000000000005,0.01
0.812,0.010010982,1,0.9999890183945715,0.01,0.01,0.010000000000000007
0.813,0.010008727135996199,1,0.9999912728640039,0.010000000000000021,0.01,0.01
0.814,0.010006940272417143,1,0.9999930597275829,0.010000000000000024,0.010000000000000009,0.010000000000000005
0.815,0.010005560442850028,1,0.9999944395571502,0.010000000000000031,0.010000000000000012,0.01
0.816,0.010004527075453537,1,0.9999954729245463,0.010000000000000057,0.01,0.01
0.817,0.010003779598386367,1.0000000000000002,0.9999962204016137,0.010000000000000075,0.010000000000000009,0.010000000000000009
0.818,0.010003257439807213,0.9999999999999997,0.9999967425601929,0.010000000000000085,0.010000000000000007,0.01
0.819,0.010002900027874758,0.9999999999999998,0.9999971,0.010000000000000096,0.010000000000000009,0.01
0.82,0.010002647,0.9999999999999996,0.9999973532092522,0.010000000000000103,0.010000000000000007,0.010000000000000009
0.821,0.010002437156584729,1.0000000000000002,0.9999975628434151,0.010000000000000111,0.010000000000000009,0.010000000000000007
0.822,0.010002210553544536,1,0.9999977894464553,0.010000000000000123,0.010000000000000009,0.01
0.823,0.010001906,1,0.9999980935902142,0.010000000000000144,0.010000000000000009,0.010000000000000009
0.824,0.010001464153467247,0.9999999999999999,0.9999985358465328,0.01,0.010000000000000009,0.010000000000000009
0.825,0.010000823212747536,0.9999999999999998,0.9999991767872526,0.01,0.010000000000000009,0.010000000000000009
0.826,0.010000690897356702,0.9999999999999994,0.9999993091026433,0.010000000000000262,0.01,0.010000000000000007
0.827,0.010000574913629696,0.9999999999999998,0.9999994250863706,0.010000000000000328,0.01,0.010000000000000009
0.828,0.010000474152054779,0.9999999999999996,0.9999995258479453,0.010000000000000415,0.010000000000000009,0.010000000000000009
0.829,0.010000388,0.9999999999999992,0.999999612,0.010000000000000519,0.010000000000000009,0.010000000000000009
0.83,0.010000314,0.9999999999999992,0.999999686,0.010000000000000646,0.010000000000000009,0.010000000000000009
0.831,0.010000252105125226,1,0.9999997478948747,0.010000000000000798,0.010000000000000005,0.01
0.832,0.010000201137041325,0.9999999999999989,0.9999997988629588,0.010000000000000975,0.01,0.010000000000000007
0.833,0.010000159843550835,0.9999999999999987,0.99999984,0.010000000000001185,0.010000000000000009,0.010000000000000009
0.834,0.010000127115142024,0.9999999999999981,0.999999873,0.010000000000001423,0.010000000000000009,0.010000000000000007
0.835,0.010000101842303159,0.9999999999999968,0.999999898,0.010000000000001697,0.010000000000000012,0.01
0.836,0.010000083,1,0.9999999170844774,0.01,0.01,0.010000000000000012
0.837,0.010000069225288314,0.9999999999999953,0.9999999307747118,0.01,0.010000000000000009,0.01
0.838,0.01000006,0.9999999999999949,0.9999999403379112,0.010000000000004557,0.01,0.01
0.839,0.010000053116412425,0.9999999999999943,0.9999999468835875,0.010000000000005022,0.010000000000000009,0.01
0.84,0.010000048478747251,0.9999999999999937,0.9999999515212525,0.010000000000005456,0.010000000000000009,0.01
0.841,0.010000044639581611,0.9999999999999932,0.9999999553604183,0.01,0.010000000000000009,0.010000000000000009
0.842,0.01000004,1,0.9999999595105962,0.010000000000006717,0.010000000000000007,0.010000000000000007
0.843,0.010000034918701986,0.9999999999999905,0.9999999650812978,0.010000000000007793,0.010000000000000009,0.010000000000000009
0.844,0.010000026817964532,1,0.9999999731820354,0.010000000000009331,0.010000000000000009,0.010000000000000009
0.845,0.010000015077679671,0.9999999999999851,0.9999999849223205,0.010000000000011462,0.010000000000000009,0.010000000000000009
0.846,0.010000012654236022,1,0.9999999873457641,0.010000000000014305,0.01,0.010000000000000009
0.847,0.010000010529917645,0.9999999999999761,0.9999999894700825,0.010000000000017988,0.01,0.010000000000000007
0.848,0.010000008684403087,0.9999999999999699,0.9999999913155969,0.010000000000022637,0.010000000000000009,0.010000000000000009
0.849,0.010000007097370906,0.9999999999999627,0.9999999929026292,0.01,0.010000000000000009,0.010000000000000009
0.85,0.010000005748499656,1,0.9999999942515007,0.010000000000035317,0.010000000000000009,0.010000000000000009
0.851,0.010000004617467879,0.9999999999999438,0.999999995,0.010000000000043606,0.010000000000000005,0.01
0.852,0.010000003683954138,0.9999999999999323,0.9999999963160461,0.010000000000053359,0.01,0.010000000000000007
0.853,0.010000002927636979,0.9999999999999187,0.9999999970723631,0.010000000000064698,0.010000000000000009,0.010000000000000009
0.854,0.010000002328194951,0.9999999999998869,0.9999999976718049,0.01,0.010000000000000009,0.010000000000000007
0.855,0.010000001865306616,0.9999999999998209,0.9999999981346934,0.010000000000092643,0.010000000000000012,0.01
0.856,0.010000001518650515,0.9999999999997757,0.9999999984813495,0.010000000000164776,0.01,0.010000000000000012
0.857,0.010000001267905203,0.9999999999997443,0.9999999987320948,0.010000000000214549,0.010000000000000009,0.01
0.858,0.010000001092749239,0.9999999999997199,0.9999999989072508,0.010000000000248775,0.01,0.01
0.859,0.010000000972861167,0.9999999999996956,0.9999999990271387,0.010000000000274277,0.010000000000000009,0.01
0.86,0.010000000887919542,0.9999999999996648,0.999999999,0.010000000000297864,0.010000000000000009,0.01
0.861,0.010000000817602918,1,0.9999999991823969,0.010000000000326357,0.010000000000000009,0.010000000000000009
0.862,0.010000000741589838,0.9999999999995564,0.9999999992584101,0.010000000000366579,0.010000000000000007,0.010000000000000007
0.863,0.010000000639558868,0.9999999999994649,0.999999999,0.010000000000425335,0.010000000000000009,0.010000000000000009
0.864,0.01,0.9999999999993396,0.9999999995088114,0.010000000000509452,0.010000000000000009,0.010000000000000009
0.865,0.01,0.9999999999991733,0.9999999997238426,0.01,0.01,0.010000000000000009
0.866,0.01,0.9999999999989598,0.9999999997682296,0.010000000000781023,0.01,0.010000000000000009
0.867,0.010000000192862235,0.9999999999986919,0.9999999998071379,0.010000000000982112,0.010000000000000002,0.010000000000000007
0.868,0.010000000159060446,0.9999999999983625,0.9999999998409396,0.010000000001235828,0.010000000000000002,0.01
0.869,0.010000000129992932,0.9999999999979655,0.9999999998700072,0.01,0.01,0.01
0.87,0.010000000105287492,0.9999999999974936,0.9999999998947128,0.010000000001928407,0.01,0.01
0.871,0.01,0.9999999999969402,0.9999999999154281,0.010000000002380903,0.01,0.010000000000000002
0.872,0.010000000067474025,0.9999999999962985,0.9999999999325263,0.010000000002913293,0.010000000000000002,0.01
0.873,0.010000000053621597,0.9999999999955616,0.9999999999463788,0.010000000003532395,0.01,0.01
0.874,0.010000000042642438,0.9999999999938227,0.9999999999573578,0.010000000004245023,0.01,0.01
0.875,0.01,0.9999999999902243,0.9999999999658359,0.010000000005057998,0.010000000000000002,0.010000000000000002
0.876,0.010000000027815124,0.9999999999877538,0.9999999999721851,0.010000000008996432,0.01,0.010000000000000002
0.877,0.010000000023222566,0.9999999999860393,0.9999999999767775,0.010000000011713929,0.01,0.010000000000000002
0.878,0.010000000020014475,0.9999999999847078,0.9999999999799856,0.010000000013582692,0.010000000000000002,0.010000000000000002
0.879,0.010000000017818644,0.9999999999833882,0.9999999999821814,0.01,0.01,0.010000000000000004
0.88,0.010000000016262882,1,0.9999999999837369,0.010000000016262814,0.01,0.01
0.881,0.010000000014974978,0.9999999999792935,0.9999999999850251,0.010000000017818575,0.01,0.010000000000000002
0.882,0.010000000013582734,0.9999999999757738,0.9999999999864174,0.01,0.01,0.01
0.883,0.010000000011713951,1,1,0.010000000023222495,0.01,0.01
0.884,0.010000000008996427,0.9999999999639305,0.9999999999910036,0.010000000027815056,0.01,0.01
0.885,0.010000000005057963,0.9999999999548619,1,0.010000000034164283,0.01,0.010000000000000002
0.886,0.010000000004244988,0.9999999999431994,0.9999999999957552,0.010000000042642378,0.01,0.010000000000000002
0.887,0.010000000003532357,0.9999999999285705,0.9999999999964677,0.01,0.010000000000000002,0.01
0.888,0.010000000002913262,0.9999999999106027,0.9999999999970868,0.010000000067473975,0.01,0.01
0.889,0.010000000002380877,0.9999999998889246,0.9999999999976192,0.010000000084571872,0.010000000000000004,0.01
0.89,0.010000000001928393,0.9999999998631637,0.9999999999980715,0.010000000105287444,0.01,0.01
0.891,0.01,0.9999999998329474,0.9999999999984508,0.010000000129992881,0.010000000000000002,0.01
0.892,0.010000000001235835,0.9999999997979041,0.9999999999987644,0.010000000159060392,0.01,0.01
0.893,0.01,1,0.9999999999990181,0.01,0.01,0.010000000000000004
0.894,0.010000000000781053,0.9999999996627242,0.9999999999992191,0.01,0.01,0.010000000000000002
0.895,0.010000000000625783,0.9999999994662632,0.9999999999993745,0.010000000276157342,0.01,0.01
0.896,0.010000000000509499,0.9999999993313828,0.9999999999994905,0.010000000491188512,0.01,0.01
0.897,0.010000000000425387,0.9999999992377615,0.9999999999995745,0.010000001,0.01,0.01
0.898,0.010000000000366636,0.9999999991650778,0.9999999999996335,0.010000000741589868,0.01,0.01
0.899,0.010000000000326416,0.9999999990930101,0.9999999999996734,0.010000001,0.01,0.01
0.9,0.01,0.9999999990012367,0.9999999999997018,0.010000000887919592,0.01,0.01
0.901,0.010000000000274324,0.999999999,0.9999999999997256,0.010000000972861212,0.01,0.01
0.902,0.01,0.999999999,0.9999999999997512,0.010000001092749275,0.01,0.01
0.903,0.010000000000214565,0.999999998,0.9999999999997853,0.010000001267905225,0.01,0.010000000000000002
0.904,0.010000000000164768,0.9999999980306622,0.9999999999998352,0.010000001518650516,0.01,0.01
0.905,0.010000000000092601,0.9999999975355406,0.9999999999999073,0.010000001865306595,0.01,0.01
0.906,0.01,0.9999999968987848,0.9999999999999224,0.010000002328194913,0.01,0.01
0.907,0.010000000000064721,0.9999999961000735,0.9999999999999354,0.010000002927636916,0.010000000000000002,0.01
0.908,0.010000000000053393,0.9999999951190852,0.9999999999999468,0.010000004,0.010000000000000002,0.01
0.909,0.010000000000043648,0.9999999939354987,0.9999999999999565,0.010000004617467792,0.010000000000000005,0.01
0.91,0.010000000000035357,0.9999999925289924,0.9999999999999647,0.010000005748499564,0.010000000000000002,0.01
0.911,0.010000000000028392,0.9999999908792448,0.9999999999999716,0.010000007,0.010000000000000002,0.010000000000000004
0.912,0.010000000000022647,0.9999999889659346,0.9999999999999776,0.010000008684403015,0.010000000000000004,0.01
0.913,0.01,0.9999999867687398,0.9999999999999821,0.010000010529917596,0.010000000000000004,0.010000000000000004
0.914,0.010000000000014275,0.9999999815853651,1,0.010000012654236013,0.010000000000000002,0.010000000000000004
0.915,0.010000000000011413,0.9999999708589837,0.9999999999999888,0.010000015077679718,0.010000000000000005,0.010000000000000004
0.916,0.010000000000009262,0.9999999634947718,0.9999999999999909,0.010000026817964532,0.010000000000000005,0.010000000000000002
0.917,0.010000000000007704,0.9999999583832181,0.9999999999999922,0.010000034918701954,0.010000000000000005,0.010000000000000004
0.918,0.010000000000006618,0.999999954,0.9999999999999937,0.010000040489403712,0.010000000000000007,0.010000000000000005
0.919,0.010000000000005872,0.99999995,1,0.010000044639581547,0.010000000000000012,0.010000000000000005
0.92,0.010000000000005357,0.9999999454693846,0.9999999999999944,0.010000048478747185,0.010000000000000012,0.010000000000000007
0.921,0.010000000000004937,0.9999999382733447,1,0.010000053,0.010000000000000012,0.010000000000000005
0.922,0.010000000000004491,0.9999999277824032,0.9999999999999956,0.010000059662088818,0.01,0.010000000000000009
0.923,0.010000000000003902,0.999999913,1,0.010000069,0.01,0.010000000000000012
0.924,0.01,0.9999998924777704,1,0.010000082915522481,0.010000000000000024,0.010000000000000016
0.925,0.010000000000001785,0.9999998654450559,0.9999999999999982,0.010000101842303162,0.010000000000000031,0.01
0.926,0.010000000000001473,0.9999998306793932,0.9999999999999987,0.010000127115142046,0.010000000000000056,0.010000000000000024
0.927,0.010000000000001206,0.9999997870712712,0.9999999999999992,0.010000159843550871,0.010000000000000075,0.010000000000000028
0.928,0.010000000000000977,0.9999997335111774,0.9999999999999991,0.010000201137041372,0.010000000000000085,0.010000000000000045
0.929,0.01,0.9999996688896009,0.9999999999999994,0.010000252105125285,0.010000000000000096,0.010000000000000068
0.93,0.01,0.9999995920970296,0.9999999999999996,0.010000313857314333,0.010000000000000103,0.01
0.931,0.010000000000000517,0.9999995020239518,0.9999999999999994,0.010000387503120258,0.010000000000000111,0.010000000000000089
0.932,0.010000000000000427,0.9999993975608557,0.9999999999999996,0.010000474152054793,0.010000000000000125,0.010000000000000099
0.933,0.010000000000000356,0.9999992775982295,0.9999999999999998,0.010000575,0.010000000000000144,0.010000000000000106
0.934,0.010000000000000307,0.9999989946128877,0.9999999999999997,0.010000690897356624,0.01,0.010000000000000118
0.935,0.010000000000000276,0.9999984090218779,0.9999999999999998,0.010000823212747399,0.010000000000000212,0.010000000000000132
0.936,0.010000000000000253,0.9999980069723096,0.9999999999999999,0.010001464153467157,0.010000000000000262,0.010000000000000155
0.937,0.01,0.9999977278923406,0.9999999999999997,0.010001906,0.010000000000000328,0.01
0.938,0.010000000000000233,0.999997511,0.9999999999999999,0.010002210553544515,0.010000000000000413,0.010000000000000236
0.939,0.010000000000000226,0.9999972963538358,0.9999999999999996,0.010002437156584738,0.01,0.010000000000000293
0.94,0.010000000000000219,0.9999970227516176,0.9999999999999996,0.010002646790747726,0.010000000000000646,0.01
0.941,0.010000000000000203,0.9999966298316338,0.9999999999999997,0.0100029,0.01,0.010000000000000465
0.942,0.010000000000000179,0.9999960570220429,0.9999999999999998,0.010003257439807267,0.010000000000000975,0.010000000000000578
0.943,0.01,0.9999952437510032,0.9999999999999998,0.010003779598386432,0.010000000000001185,0.010000000000000718
0.944,0.010000000000000085,0.9999941294466743,0.9999999999999998,0.010004527075453604,0.010000000000001423,0.010000000000000883
0.945,0.01,0.9999926535372143,1,0.010005560442850094,0.010000000000001697,0.010000000000001077
0.946,0.010000000000000009,0.999990755,1,0.010006940272417213,0.010000000000003019,0.01
0.947,0.010000000000000009,0.9999883746155362,1.0000000000000002,0.010008727135996265,0.01,0.010000000000001555
0.948,0.010000000000000009,0.9999854504596355,1,0.010010981605428567,0.010000000000004559,0.010000000000002415
0.949,0.01,0.9999819224112385,1.0000000000000002,0.010013764252555417,0.010000000000005024,0.010000000000003516
0.95,0.010000000000000009,0.9999777298985042,1.0000000000000002,0.010017135649218134,0.010000000000005454,0.010000000000004271
0.951,0.010000000000000009,0.999972812,1,0.010021156367258026,0.010000000000005978,0.010000000000004802
0.952,0.010000000000000012,0.9999671091926579,1,0.010025886978516396,0.010000000000006717,0.010000000000005236
0.953,0.01,0.99996056,1,0.010031388054834557,0.010000000000007793,0.010000000000005697
0.954,0.010000000000000009,0.9999451608843102,0.9999999999999999,0.01003772,0.010000000000009333,0.010000000000006311
0.955,0.010000000000000012,0.9999133359803343,1,0.010044943890015845,0.010000000000011462,0.010000000000007203
0.956,0.010000000000000009,0.9998914524835828,1,0.010079768352199777,0.010000000000014305,0.010000000000008497
0.957,0.010000000000000009,0.9998762194730813,1,0.010103828676916093,0.01,0.010000000000010313
0.958,0.010000000000000009,0.9998643460278563,1,0.010120416,0.010000000000022635,0.010000000000012787
0.959,0.010000000000000007,0.9998525412269339,0.9999999999999998,0.010132821,0.01,0.010000000000016034
0.96,0.010000000000000009,0.9998375141493402,0.9999999999999998,0.010144334035998159,0.01,0.010000000000020184
0.961,0.010000000000000009,0.9998159738741013,0.9999999999999999,0.010158247020582826,0.010000000000043606,0.010000000000025358
0.962,0.01,0.9997846294802433,0.9999999999999999,0.01017785,0.010000000000053359,0.010000000000031683
0.963,0.010000000000000009,0.99974019,0.9999999999999999,0.010206435312931429,0.01,0.01
0.964,0.010000000000000009,0.9996793646527741,0.9999999999999999,0.010247292462643123,0.01,0.010000000000048291
0.965,0.010000000000000009,0.9995988623772155,1,0.010303713,0.010000000000092643,0.010000000000058823
0.966,0.01,0.999495392,1,0.010378987374010716,0.010000000000164776,0.010000000000071002
0.967,0.010000000000000009,0.9993656634975802,1.0000000000000002,0.010476406977614377,0.01,0.010000000000084958
0.968,0.01,0.9992063850515558,1,0.010599262574463125,0.010000000000248773,0.010000000000131931
0.969,0.010000000000000007,0.999014266,1.0000000000000002,0.010750845085530838,0.010000000000274276,0.01
0.97,0.01,0.9987860155422243,1.0000000000000002,0.010934445431791399,0.010000000000297863,0.01
0.971,0.010000000000000005,0.9985183426369695,1,0.011153354534218694,0.010000000000326357,0.010000000000262192
0.972,0.01,0.998207956,1,0.011410863313786601,0.010000000000366577,0.010000000000285883
0.973,0.01,0.9978515659204124,1,0.011710262691469003,0.010000000000425335,0.010000000000311069
0.974,0.010000000000000009,0.9971415515787756,0.9999999999999999,0.012054843588239784,0.010000000000509452,0.010000000000344577
0.975,0.010000000000000012,0.9957771704693732,1,0.012447896925086363,0.010000000000625741,0.010000000000393212
0.976,0.01,0.9947537072139454,1,0.013919091236807055,0.010000000000781023,0.01
0.977,0.010000000000000009,0.9939330258839812,1,0.015014833712427459,0.010000000000982112,0.010000000000563145
0.978,0.01,0.9931769905509712,1,0.015873260280457786,0.010000000001235828,0.01
0.979,0.010000000000000007,0.9923474652864045,0.9999999999999998,0.016632506869408266,0.010000000001548989,0.010000000000875416
0.98,0.01,0.9913063141617708,0.9999999999999998,0.017430709,0.010000000001928406,0.010000000001101966
0.981,0.010000000000000009,0.989915401,0.9999999999999999,0.018406003824110548,0.010000000002380901,0.01
0.982,0.010000000000000009,0.9880365906182641,0.9999999999999999,0.019696526046882802,0.010000000002913293,0.010000000001729991
0.983,0.010000000000000009,0.985531746,0.9999999999999999,0.021440412,0.010000000003532392,0.010000000002145093
0.984,0.010000000000000009,0.9822627324923672,0.9999999999999999,0.023775797625820636,0.010000000004245023,0.010000000002636683
0.985,0.010000000000000009,0.9780914131397468,0.9999999999999999,0.026840819,0.010000000005057998,0.010000000003211579
0.986,0.01,0.9728796523559989,1.0000000000000002,0.030773611572684392,0.01,0.010000000003876592
0.987,0.010000000000000009,0.9664893142126121,1,0.035712312,0.01,0.010000000004638541
0.988,0.01,0.9587822627810783,1,0.041795055,0.01,0.010000000007203096
0.989,0.010000000000000007,0.9496203621328835,1,0.049159978,0.010000000014974919,0.010000000010484535
0.99,0.01,0.9388654763395226,1,0.057945216,0.010000000016262814,0.010000000012731141
0.991,0.010000000000000005,0.9263794694724797,0.9999999999999999,0.068288906,0.010000000017818573,0.010000000014315114
0.992,0.01,0.9120242056032501,1.0000000000000002,0.080329182,0.010000000020014404,0.010000000015608647
0.993,0.01,0.895661549,1,0.094204181,0.010000000023222495,0.01
0.994,0.010000000000000009,0.8780049668121781,1,0.11005203960103403,0.010000000027815054,0.010000000018813217
0.995,0.010000000000000012,0.858042265,1.0000000000000002,0.12801089280205544,0.010000000034164283,0.010000000021468653
0.996,0.01,0.8321463028715668,1.0000000000000002,0.14638432888843642,0.010000000042642378,0.010000000025322454
0.997,0.010000000000000009,0.8009951680966549,0.9999999999999999,0.17086054643801984,0.010000000053621541,0.010000000030746824
0.998,0.01,0.7652669472243435,1,0.20076145862156036,0.010000000067473973,0.01
0.999,0.010000000000000007,0.7256397270838616,0.9999999999999999,0.23540897860981225,0.010000000084571872,0.010000000047796062
1,0.01,0.6827915945044726,0.9999999999999999,0.2741250195735301,0.010000000105287442,0.010000000060165335

==> plot_results_csv/Exact_bump_failed_2_1D_50_p_1_q_5_cfl_0.0625_T_1-0.csv <==
x,t_0.0,t_0.01,t_0.5,t_0.75,t_1.0
0,0.010000000000000009,0.010000000000000009,1,0.25752247194552996,0.010000000000000009
0.001,0.010000000000000009,0.010000000000000009,1,0.30701797755652843,0.010000000000000009
0.002,0.010000000000000009,0.010000000000000009,1,0.35651348316752696,0.01
0.003,0.010000000000000009,0.010000000000000009,1,0.4060089887785255,0.01
0.004,0.010000000000000009,0.010000000000000009,1,0.455504494,0.01
0.005,0.01,0.010000000000000009,1,0.5050000000005225,0.01
0.006,0.01,0.010000000000000009,1,0.554495506,0.01
0.007,0.01,0.010000000000000009,1,0.6039910112225195,0.01
0.008,0.010000000000000002,0.010000000000000009,1,0.653486517,0.01
0.009,0.01,0.010000000000000009,1,0.7029820224445165,0.01
0.01,0.01,0.010000000000000009,1,0.752477528,0.01
0.011,0.01,0.010000000000000009,1,0.8019730336665135,0.01
0.012,0.01,0.010000000000000009,1,0.8514685392775121,0.01
0.013,0.01,0.010000000000000009,1,0.9009640448885105,0.01
0.014,0.01,0.010000000000000009,1,0.9504595504995089,0.01
0.015,0.01,0.010000000000000002,1,0.9999550561099846,0.01
0.016,0.01,0.010000000000000002,1,0.9999573033044807,0.01
0.017,0.01,0.010000000000000002,1,0.9999595504989769,0.01
0.018,0.01,0.01,1,0.999961798,0.01
0.019,0.01,0.01,1,0.9999640448879692,0.01
0.02,0.01,0.01,1,0.9999662920824652,0.01
0.021,0.01,0.01,1,0.9999685392769615,0.01
0.022,0.01,0.01,1,0.9999707864714575,0.01
0.023,0.01,0.01,1,0.9999730336659538,0.01
0.024,0.01,0.01,1,0.9999752808604498,0.01
0.025,0.01,0.01,1,0.999977528,0.01
0.026,0.01,0.010000000000000002,1,0.9999797752494421,0.01
0.027,0.01,0.010000000000000002,1,0.9999820224439384,0.01
0.028,0.01,0.010000000000000002,1,0.9999842696384345,0.01
0.029,0.01,0.010000000000000002,1,0.9999865168329305,0.01
0.03,0.01,0.01,1,0.9999887640274268,0.01
0.031,0.01,0.01,1,0.9999910112219229,0.01
0.032,0.01,0.01,1,0.9999932584164191,0.01
0.033,0.01,0.01,1,0.9999955056109151,0.01
0.034,0.01,0.01,1,0.9999977528054114,0.01
0.035,0.01,0.01,1,0.9999999999999074,0.01
0.036,0.01,0.01,1,0.9999999999999121,0.01
0.037,0.01,0.01,1,0.9999999999999166,0.01
0.038,0.01,0.01,1,0.9999999999999213,0.01
0.039,0.01,0.01,1,1,0.01
0.04,0.01,0.01,1,0.9999999999999306,0.01
0.041,0.01,0.01,1,0.9999999999999352,0.01
0.042,0.01,0.010000000000000002,1,0.9999999999999398,0.01
0.043,0.01,0.01,1,0.9999999999999445,0.01
0.044,0.01,0.01,1,1,0.01
0.045,0.01,0.01,1,0.9999999999999537,0.01
0.046,0.01,0.01,1,0.9999999999999583,0.01
0.047,0.01,0.01,1,0.9999999999999629,0.01
0.048,0.01,0.01,1,0.9999999999999676,0.01
0.049,0.01,0.01,1,0.9999999999999722,0.01
0.05,0.01,0.01,1,0.9999999999999769,0.01
0.051,0.01,0.01,1,0.9999999999999816,0.01
0.052,0.01,0.01,1,0.9999999999999861,0.010000000000000002
0.053,0.01,0.01,1,0.9999999999999908,0.010000000000000002
0.054,0.01,0.01,1,0.9999999999999953,0.010000000000000002
0.055,0.01,0.01,1,1,0.01
0.056,0.01,0.01,1,1,0.01
0.057,0.01,0.01,1,1,0.01
0.058,0.01,0.01,1,1,0.01
0.059,0.01,0.01,1,1,0.01
0.06,0.01,0.01,1,1,0.01
0.061,0.01,0.01,1,1,0.01
0.062,0.01,0.01,1,1,0.01
0.063,0.01,0.01,1,1,0.01
0.064,0.01,0.01,1,1,0.01
0.065,0.01,0.01,1,1,0.01
0.066,0.01,0.01,1,1,0.01
0.067,0.01,0.01,1,1,0.01
0.068,0.01,0.01,1,1,0.01
0.069,0.01,0.01,1,1,0.01
0.07,0.01,0.01,1,1,0.01
0.071,0.01,0.01,1,1,0.01
0.072,0.01,0.01,1,1,0.01
0.073,0.01,0.01,1,1,0.01
0.074,0.01,0.01,1,1,0.01
0.075,0.01,0.01,1,1,0.01
0.076,0.01,0.01,1,1,0.01
0.077,0.01,0.01,1,1,0.01
0.078,0.01,0.01,1,1,0.01
0.079,0.01,0.01,1,1,0.01
0.08,0.01,0.01,1,1,0.01
0.081,0.01,0.01,1,1,0.01
0.082,0.01,0.01,1,1,0.01
0.083,0.01,0.01,1,1,0.01
0.084,0.01,0.01,1,1,0.01
0.085,0.01,0.01,1,1,0.01
0.086,0.01,0.01,1,1,0.01
0.087,0.01,0.01,1,1,0.01
0.088,0.01,0.01,1,1,0.01
0.089,0.01,0.01,1,1,0.01
0.09,0.01,0.01,1,1,0.01
0.091,0.01,0.01,1,1,0.01
0.092,0.01,0.01,1,1,0.01
0.093,0.01,0.01,1,1,0.01
0.094,0.01,0.01,1,1,0.01
0.095,0.01,0.01,1,1,0.01
0.096,0.01,0.01,1,1,0.01
0.097,0.01,0.01,1,1,0.01
0.098,0.01,0.01,1,1,0.01
0.099,0.01,0.01,1,1,0.01
0.1,0.01,0.01,1,1,0.01
0.101,0.01,0.01,1,1,0.01
0.102,0.01,0.01,1,1,0.01
0.103,0.01,0.01,1,1,0.01
0.104,0.01,0.01,1,1,0.01
0.105,0.01,0.01,1,1,0.01
0.106,0.01,0.01,1,1,0.010000000000000002
0.107,0.01,0.01,1,1,0.010000000000000002
0.108,0.01,0.01,1,1,0.010000000000000002
0.109,0.01,0.01,1,1,0.010000000000000002
0.11,0.01,0.01,1,1,0.010000000000000002
0.111,0.01,0.01,1,1,0.010000000000000002
0.112,0.01,0.01,1,1,0.01
0.113,0.01,0.01,1,1,0.01
0.114,0.01,0.01,1,1,0.01
0.115,0.01,0.01,1,1,0.01
0.116,0.01,0.01,1,1,0.01
0.117,0.01,0.01,1,1,0.01
0.118,0.01,0.01,1,1,0.01
0.119,0.01,0.01,1,1,0.01
0.12,0.01,0.01,1,1,0.01
0.121,0.01,0.01,1,1,0.01
0.122,0.01,0.01,1,1,0.01
0.123,0.01,0.01,1,1,0.01
0.124,0.01,0.01,1,1,0.01
0.125,0.01,0.01,1,1,0.01
0.126,0.01,0.01,1,1,0.01
0.127,0.01,0.01,1,1,0.01
0.128,0.01,0.01,1,1,0.01
0.129,0.01,0.01,1,1,0.01
0.13,0.01,0.01,1,1,0.01
0.131,0.01,0.01,1,1,0.01
0.132,0.01,0.01,1,1,0.01
0.133,0.01,0.01,1,1,0.01
0.134,0.01,0.01,1,1,0.01
0.135,0.01,0.01,1,1,0.01
0.136,0.01,0.01,1,1,0.01
0.137,0.01,0.01,1,1,0.01
0.138,0.01,0.01,1,1,0.01
0.139,0.01,0.01,1,1,0.01
0.14,0.01,0.010000000000000002,1,1,0.01
0.141,0.01,0.01,1,1,0.01
0.142,0.01,0.01,1,1,0.01
0.143,0.01,0.01,1,1,0.01
0.144,0.01,0.01,1,1,0.01
0.145,0.01,0.01,1,1,0.01
0.146,0.01,0.01,1,1,0.01
0.147,0.01,0.01,1,1,0.01
0.148,0.01,0.01,1,1,0.01
0.149,0.01,0.01,1,1,0.01
0.15,0.010000000000000002,0.01,1,1,0.01
0.151,0.010000000000000002,0.01,1,1,0.01
0.152,0.010000000000000002,0.01,1,1,0.01
0.153,0.010000000000000002,0.01,1,1,0.01
0.154,0.010000000000000002,0.01,1,1,0.01
0.155,0.010000000000000002,0.01,1,1,0.01
0.156,0.01,0.01,1,1,0.01
0.157,0.01,0.01,1,1,0.01
0.158,0.01,0.01,1,1,0.01
0.159,0.01,0.01,1,1,0.01
0.16,0.01,0.01,1,1,0.01
0.161,0.01,0.01,1,1,0.01
0.162,0.01,0.01,1,1,0.01
0.163,0.01,0.01,1,1,0.01
0.164,0.01,0.01,1,1,0.01
0.165,0.01,0.01,1,1,0.01
0.166,0.01,0.01,1,1,0.010000000000000002
0.167,0.01,0.01,1,1,0.010000000000000002
0.168,0.01,0.01,1,1,0.010000000000000002
0.169,0.01,0.01,1,1,0.010000000000000002
0.17,0.01,0.01,1,1,0.010000000000000002
0.171,0.01,0.01,1,1,0.010000000000000002
0.172,0.010000000000000002,0.01,1,1,0.01
0.173,0.010000000000000002,0.01,1,1,0.01
0.174,0.010000000000000002,0.01,1,1,0.01
0.175,0.010000000000000002,0.01,1,1,0.01
0.176,0.01,0.01,1,1,0.01
0.177,0.01,0.01,1,1,0.01
0.178,0.01,0.01,1,1,0.01
0.179,0.01,0.01,1,1,0.01
0.18,0.01,0.01,1,1,0.01
0.181,0.01,0.01,1,1,0.01
0.182,0.01,0.01,1,1,0.01
0.183,0.01,0.01,1,1,0.01
0.184,0.01,0.01,1,1,0.01
0.185,0.01,0.01,1,1,0.01
0.186,0.01,0.01,1,1,0.01
0.187,0.01,0.01,1,1,0.01
0.188,0.01,0.01,1,1,0.01
0.189,0.01,0.01,1,1,0.01
0.19,0.01,0.01,1,1,0.01
0.191,0.01,0.01,1,1,0.01
0.192,0.01,0.01,1,1,0.01
0.193,0.01,0.01,1,1,0.01
0.194,0.01,0.01,1,1,0.01
0.195,0.01,0.01,1,1,0.01
0.196,0.01,0.01,1,1,0.01
0.197,0.01,0.01,1,1,0.01
0.198,0.01,0.01,1,1,0.01
0.199,0.01,0.01,1,1,0.01
0.2,0.01,0.010000000000000002,1,1,0.01
0.201,0.01,0.010000000000000002,1,1,0.01
0.202,0.01,0.010000000000000002,1,1,0.010000000000003475
0.203,0.01,0.010000000000000002,1,1,0.010000000000008107
0.204,0.01,0.01,1,1,0.010000000000012738
0.205,0.01,0.01,1,1,0.01
0.206,0.010000000000004632,0.01,0.9999999999999953,1,0.010000000000022002
0.207,0.010000000000009264,0.01,0.9999999999999908,1,0.010000000000026635
0.208,0.010000000000013897,0.01,0.9999999999999861,1,0.010000000000031267
0.209,0.010000000000018529,0.01,0.9999999999999815,1,0.010000000000035899
0.21,0.01,0.01,0.9999999999999769,1,0.010000000000040532
0.211,0.010000000000027794,0.01,0.9999999999999722,1,0.010000000000045164
0.212,0.010000000000032426,0.01,0.9999999999999676,1,0.010000000000049795
0.213,0.010000000000037057,0.01,0.9999999999999629,1,0.010000000000054427
0.214,0.01,0.01,0.9999999999999583,1,0.010000000000059059
0.215,0.010000000000046323,0.01,0.9999999999999537,1,0.01
0.216,0.010000000000050953,0.010000000000004632,1,1,0.010000000000068322
0.217,0.010000000000055584,0.010000000000009264,0.9999999999999445,1,0.010000000000072956
0.218,0.010000000000060218,0.010000000000013897,0.9999999999999398,1,0.010000000000077587
0.219,0.01,0.010000000000018529,0.9999999999999352,1,0.01
0.22,0.010000000000069481,0.01,0.9999999999999305,1,0.010000000000086851
0.221,0.010000000000074113,0.010000000000027792,1,1,0.010000000000091484
0.222,0.010000000000078745,0.010000000000032424,0.9999999999999213,1,0.010001685395964782
0.223,0.010000000000083376,0.010000000000037056,0.9999999999999166,1,0.010003932590460918
0.224,0.01,0.010000000000041689,0.9999999999999121,1,0.010006179784957058
0.225,0.010000000000092641,0.01,0.9999999999999074,1,0.010008426979453196
0.226,0.010002247,0.010000000000050954,0.9999977528054113,1,0.010010674173949335
0.227,0.010004494,0.010000000000055586,0.9999955056109151,1,0.010012921368445473
0.228,0.010006741583581056,0.010000000000060218,0.999993258,1,0.010015168562941611
0.229,0.010008988778077195,0.01,0.9999910112219228,1,0.010017416
0.23,0.010011235972573333,0.010000000000069481,0.9999887640274268,1,0.010019662951933888
0.231,0.010013483167069473,0.010000000000074113,0.9999865168329305,1,0.010021910146430026
0.232,0.01001573,0.010000000000078746,0.9999842696384345,1,0.010024157340926165
0.233,0.010017978,0.010000000000083378,0.9999820224439383,1,0.010026404535422303
0.234,0.010020224750557888,0.01,0.9999797752494421,1,0.010028651729918441
0.235,0.010022471945054026,0.010000000000092641,0.999977528,1,0.010030899
0.236,0.010024719139550163,0.010002247,0.9999752808604498,1,0.010033146118910718
0.237,0.010026966334046301,0.010004494,0.9999730336659538,1,0.010035393313406856
0.238,0.010029214,0.010006741583581056,0.9999707864714575,1,0.010037640507902994
0.239,0.010031460723038578,0.010008988778077195,0.9999685392769614,1,0.010039887702399133
0.24,0.010033707917534718,0.010011235972573333,0.9999662920824653,1,0.010042134896895271
0.241,0.010035955112030856,0.010013483167069473,0.9999640448879692,1,0.010044382091391411
0.242,0.010038202306526994,0.01001573,0.999961798,1,0.047166573
0.243,0.010040449501023131,0.010017978,0.9999595504989769,1,0.096662079
0.244,0.010042696695519271,0.010020224750557888,0.9999573033044806,1,0.14615758432104298
0.245,0.010044944,0.010022471945054026,0.9999550561097263,1,0.19565308993204147
0.246,0.059540449501013906,0.010024719139550164,0.9504595504987279,1,0.24514859554303997
0.247,0.1090359551120124,0.010026966334046303,0.9009640448877293,1,0.29464410115403844
0.248,0.15853146072301091,0.010029213528542441,0.8514685392767308,1,0.34413960676503697
0.249,0.2080269663340094,0.010031461,0.8019730336657324,1,0.3936351123760355
0.25,0.25752247194500794,0.010033707917534718,0.7524775280547338,1,0.443130618
0.251,0.30701797755600646,0.010035955112030856,0.7029820224437353,1,0.4926261235980325
0.252,0.35651348316700493,0.010038202306526994,0.6534865168327367,1,0.542121629
0.253,0.4060089887780034,0.010040449501023133,0.6039910112217383,1,0.5916171348200295
0.254,0.4555044943890019,0.010042696695519271,0.5544955056107399,1,0.64111264
0.255,0.5050000000000004,0.010044943890016783,0.5049999999997413,1,0.6906081460420265
0.256,0.5544955056109989,0.05954045,0.45550449438874274,1,0.740103652
0.257,0.6039910112219975,0.10903595511201378,0.40600898877774433,1,0.7895991572640235
0.258,0.653486517,0.1585314607230123,0.3565134831667458,1,0.8390946628750221
0.259,0.7029820224439945,0.20802696633401077,0.3070179775557473,1,0.8885901684860205
0.26,0.7524775280549929,0.2575224719450093,0.2575224719447488,1,0.9380856740970189
0.261,0.8019730336659914,0.3070179775560078,0.2080269663337503,1,0.9875811797080175
0.262,0.851468539,0.3565134831670063,0.15853146072275182,1,0.9999567415058568
0.263,0.9009640448879884,0.4060089887780048,0.10903595511175329,1,0.9999589887003528
0.264,0.95045955,0.4555044943890033,0.059540449500754794,1,0.999961236
0.265,0.9999550561099846,0.5050000000000004,0.010044943890015411,1,0.9999634830893451
0.266,0.9999573033044807,0.5544955056109989,0.010042696695519271,1,0.9999657302838413
0.267,0.9999595504989769,0.6039910112219975,0.01004045,1,0.9999679774783374
0.268,0.999961798,0.653486517,0.010038202306526987,1,0.9999702246728335
0.269,0.9999640448879691,0.7029820224439945,0.010035955112030847,1,0.9999724718673297
0.27,0.9999662920824652,0.7524775280549929,0.010033707917534706,1,0.9999747190618259
0.271,0.9999685392769615,0.8019730336659914,0.010031460723038566,1,0.999976966
0.272,0.9999707864714575,0.851468539,0.010029213528542424,1,0.9999792134508182
0.273,0.9999730336659538,0.9009640448879884,0.010026966334046282,1,0.9999814606453143
0.274,0.9999752808604498,0.95045955,0.010024719139550142,1,0.9999837078398104
0.275,0.999977528,0.9999550561099846,0.010022472,1,0.9999859550343067
0.276,0.9999797752494421,0.9999573033044807,0.010020225,1,0.9999882022288027
0.277,0.9999820224439383,0.9999595504989769,0.010017977556061718,1,0.9999904494232988
0.278,0.9999842696384345,0.999961798,0.010015730361565577,1,0.999992697
0.279,0.9999865168329305,0.9999640448879691,0.010013483167069437,1,0.9999949438122911
0.28,0.9999887640274266,0.9999662920824652,0.010011235972573296,1,0.9999971910067873
0.281,0.9999910112219229,0.9999685392769615,0.010008988778077155,1,0.9999994382012833
0.282,0.9999932584164191,0.9999707864714575,0.010006741583581013,1,0.9999999999999108
0.283,0.9999955056109151,0.9999730336659538,0.010004494389084873,1,0.9999999999999155
0.284,0.9999977528054114,0.9999752808604498,0.010002247194588731,1,0.9999999999999202
0.285,0.9999999999999074,0.999977528,0.010000000000092601,1,0.9999999999999247
0.286,0.9999999999999121,0.9999797752494421,0.010000000000087972,1,0.9999999999999294
0.287,0.9999999999999166,0.9999820224439383,0.010000000000083342,1,1
0.288,0.9999999999999213,0.9999842696384345,0.010000000000078713,1,0.9999999999999386
0.289,1,0.9999865168329305,0.010000000000074083,1,0.9999999999999433
0.29,0.9999999999999305,0.9999887640274268,0.010000000000069453,1,0.9999999999999479
0.291,0.9999999999999352,0.9999910112219229,0.010000000000064823,1,0.9999999999999526
0.292,0.9999999999999398,0.9999932584164191,0.010000000000060193,1,0.9999999999999571
0.293,0.9999999999999445,0.9999955056109151,0.010000000000055565,1,0.9999999999999618
0.294,1,0.9999977528054114,0.010000000000050935,1,0.9999999999999665
0.295,0.9999999999999537,0.9999999999999074,0.010000000000046305,1,0.9999999999999711
0.296,0.9999999999999583,0.9999999999999121,0.010000000000041677,1,0.9999999999999757
0.297,0.9999999999999629,0.9999999999999166,0.010000000000037045,1,0.9999999999999803
0.298,0.9999999999999676,0.9999999999999213,0.010000000000032417,1,1
0.299,0.9999999999999722,1,0.010000000000027787,1,0.9999999999999896
0.3,0.9999999999999769,0.9999999999999305,0.010000000000023157,1,0.9999999999999942
0.301,0.9999999999999816,0.9999999999999352,0.010000000000018527,1,0.9999999999999989
0.302,0.9999999999999861,0.9999999999999398,0.010000000000013897,1,1
0.303,0.9999999999999908,0.9999999999999445,0.010000000000009269,1,1
0.304,0.9999999999999953,1,0.010000000000004639,1,1
0.305,1,0.9999999999999537,0.010000000000000009,1,1
0.306,1,0.9999999999999583,0.010000000000000009,1,1
0.307,1,0.9999999999999629,0.010000000000000009,1,1
0.308,1,0.9999999999999676,0.010000000000000009,1,1
0.309,1,0.9999999999999722,0.010000000000000009,1,1
0.31,1,0.9999999999999769,0.010000000000000009,1,1
0.311,1,0.9999999999999816,0.010000000000000009,1,1
0.312,1,0.9999999999999861,0.010000000000000009,1,1
0.313,1,0.9999999999999908,0.010000000000000009,1,1
0.314,1,0.9999999999999953,0.010000000000000009,1,1
0.315,1,1,0.010000000000000009,1,1
0.316,1,1,0.010000000000000009,1,1
0.317,1,1,0.010000000000000009,1,1
0.318,1,1,0.010000000000000009,1,1
0.319,1,1,0.010000000000000009,1,1
0.32,1,1,0.010000000000000009,1,1
0.321,1,1,0.010000000000000009,1,1
0.322,1,1,0.010000000000000009,1,1
0.323,1,1,0.010000000000000009,1,1
0.324,1,1,0.010000000000000009,1,1
0.325,1,1,0.010000000000000009,1,1
0.326,1,1,0.010000000000000009,1,1
0.327,1,1,0.010000000000000009,1,1
0.328,1,1,0.010000000000000009,1,1
0.329,1,1,0.010000000000000009,1,1
0.33,1,1,0.010000000000000009,1,1
0.331,1,1,0.010000000000000009,1,1
0.332,1,1,0.010000000000000009,1,1
0.333,1,1,0.010000000000000009,1,1
0.334,1,1,0.010000000000000009,1,1
0.335,1,1,0.010000000000000009,1,1
0.336,1,1,0.010000000000000009,1,1
0.337,1,1,0.010000000000000009,1,1
0.338,1,1,0.010000000000000009,1,1
0.339,1,1,0.010000000000000009,1,1
0.34,1,1,0.010000000000000009,1,1
0.341,1,1,0.010000000000000009,1,1
0.342,1,1,0.010000000000000009,1,1
0.343,1,1,0.010000000000000009,1,1
0.344,1,1,0.010000000000000009,1,1
0.345,1,1,0.010000000000000009,1,1
0.346,1,1,0.010000000000000009,1,1
0.347,1,1,0.010000000000000009,1,1
0.348,1,1,0.010000000000000009,1,1
0.349,1,1,0.010000000000000009,1,1
0.35,1,1,0.010000000000000009,1,1
0.351,1,1,0.010000000000000009,1,1
0.352,1,1,0.010000000000000009,1,1
0.353,1,1,0.010000000000000009,1,1
0.354,1,1,0.010000000000000009,1,1
0.355,1,1,0.010000000000000009,1,1
0.356,1,1,0.010000000000000009,1,1
0.357,1,1,0.010000000000000009,1,1
0.358,1,1,0.010000000000000009,1,1
0.359,1,1,0.010000000000000009,1,1
0.36,1,1,0.010000000000000009,1,1
0.361,1,1,0.010000000000000009,1,1
0.362,1,1,0.010000000000000009,1,1
0.363,1,1,0.010000000000000009,1,1
0.364,1,1,0.010000000000000009,1,1
0.365,1,1,0.010000000000000009,1,1
0.366,1,1,0.010000000000000009,1,1
0.367,1,1,0.010000000000000009,1,1
0.368,1,1,0.010000000000000009,1,1
0.369,1,1,0.010000000000000009,1,1
0.37,1,1,0.010000000000000009,1,1
0.371,1,1,0.010000000000000009,1,1
0.372,1,1,0.010000000000000009,1,1
0.373,1,1,0.010000000000000009,1,1
0.374,1,1,0.010000000000000009,1,1
0.375,1,1,0.010000000000000009,1,1
0.376,1,1,0.010000000000000009,1,1
0.377,1,1,0.010000000000000009,1,1
0.378,1,1,0.010000000000000009,1,1
0.379,1,1,0.010000000000000009,1,1
0.38,1,1,0.010000000000000009,1,1
0.381,1,1,0.010000000000000009,1,1
0.382,1,1,0.010000000000000009,1,1
0.383,1,1,0.010000000000000009,1,1
0.384,1,1,0.010000000000000009,1,1
0.385,1,1,0.010000000000000009,1,1
0.386,1,1,0.010000000000000009,1,1
0.387,1,1,0.010000000000000009,1,1
0.388,1,1,0.010000000000000009,1,1
0.389,1,1,0.010000000000000009,1,1
0.39,1,1,0.010000000000000009,1,1
0.391,1,1,0.010000000000000009,1,1
0.392,1,1,0.010000000000000009,1,1
0.393,1,1,0.010000000000000009,1,1
0.394,1,1,0.010000000000000009,1,1
0.395,1,1,0.010000000000000009,1,1
0.396,1,1,0.010000000000000009,1,1
0.397,1,1,0.010000000000000009,1,1
0.398,1,1,0.010000000000000009,1,1
0.399,1,1,0.010000000000000009,1,1
0.4,1,1,0.010000000000000009,1,1
0.401,1,1,0.010000000000000009,1,1
0.402,1,1,0.010000000000000009,1,1
0.403,1,1,0.010000000000000009,1,1
0.404,1,1,0.010000000000000009,1,1
0.405,1,1,0.010000000000000009,1,1
0.406,1,1,0.010000000000000009,1,1
0.407,1,1,0.010000000000000009,1,1
0.408,1,1,0.010000000000000009,1,1
0.409,1,1,0.010000000000000009,1,1
0.41,1,1,0.010000000000000009,1,1
0.411,1,1,0.010000000000000009,1,1
0.412,1,1,0.010000000000000009,1,1
0.413,1,1,0.010000000000000009,1,1
0.414,1,1,0.010000000000000009,1,1
0.415,1,1,0.010000000000000009,1,1
0.416,1,1,0.010000000000000009,1,1
0.417,1,1,0.010000000000000009,1,1
0.418,1,1,0.010000000000000009,1,1
0.419,1,1,0.010000000000000009,1,1
0.42,1,1,0.010000000000000009,1,1
0.421,1,1,0.010000000000000009,1,1
0.422,1,1,0.010000000000000009,1,1
0.423,1,1,0.010000000000000009,1,1
0.424,1,1,0.010000000000000009,1,1
0.425,1,1,0.010000000000000009,1,1
0.426,1,1,0.010000000000000009,1,1
0.427,1,1,0.010000000000000009,1,1
0.428,1,1,0.010000000000000009,1,1
0.429,1,1,0.010000000000000009,1,1
0.43,1,1,0.010000000000000009,1,1
0.431,1,1,0.010000000000000009,1,1
0.432,1,1,0.010000000000000009,1,1
0.433,1,1,0.010000000000000009,1,1
0.434,1,1,0.010000000000000009,1,1
0.435,1,1,0.010000000000000009,1,1
0.436,1,1,0.010000000000000009,1,1
0.437,1,1,0.010000000000000009,1,1
0.438,1,1,0.010000000000000009,1,1
0.439,1,1,0.010000000000000009,1,1
0.44,1,1,0.010000000000000009,1,1
0.441,1,1,0.010000000000000009,1,1
0.442,1,1,0.010000000000000009,1,1
0.443,1,1,0.010000000000000009,1,1
0.444,1,1,0.010000000000000009,1,1
0.445,1,1,0.010000000000000009,1,1
0.446,1,1,0.010000000000000009,1,1
0.447,1,1,0.010000000000000009,1,1
0.448,1,1,0.010000000000000009,1,1
0.449,1,1,0.010000000000000009,1,1
0.45,1,1,0.010000000000000009,1,1
0.451,1,1,0.010000000000000009,1,1
0.452,1,1,0.010000000000000009,1,1
0.453,1,1,0.010000000000000009,1,1
0.454,1,1,0.010000000000000009,1,1
0.455,1,1,0.010000000000000009,1,1
0.456,1,1,0.010000000000000009,0.9999999999999953,1
0.457,1,1,0.010000000000000009,0.9999999999999908,1
0.458,1,1,0.010000000000000009,0.9999999999999861,1
0.459,1,1,0.010000000000000009,0.9999999999999815,1
0.46,1,1,0.010000000000000009,0.9999999999999769,1
0.461,1,1,0.010000000000000009,0.9999999999999722,1
0.462,1,1,0.010000000000000009,0.9999999999999676,1
0.463,1,1,0.010000000000000009,0.9999999999999629,1
0.464,1,1,0.010000000000000009,0.9999999999999583,1
0.465,1,1,0.010000000000000009,0.9999999999999537,1
0.466,1,1,0.010000000000000009,1,1
0.467,1,1,0.010000000000000009,0.9999999999999445,1
0.468,1,1,0.010000000000000009,0.9999999999999398,1
0.469,1,1,0.010000000000000009,0.9999999999999352,1
0.47,1,1,0.010000000000000009,0.9999999999999305,1
0.471,1,1,0.010000000000000009,1,1
0.472,1,1,0.010000000000000009,0.9999999999999213,1
0.473,1,1,0.010000000000000009,0.9999999999999166,1
0.474,1,1,0.010000000000000009,0.9999999999999121,1
0.475,1,1,0.010000000000000009,0.9999999999999074,1
0.476,1,1,0.010000000000000009,0.9999977528054113,1
0.477,1,1,0.010000000000000009,0.9999955056109151,1
0.478,1,1,0.010000000000000009,0.999993258,1
0.479,1,1,0.010000000000000009,0.9999910112219228,1
0.48,1,1,0.010000000000000009,0.9999887640274268,1
0.481,1,1,0.010000000000000009,0.9999865168329305,1
0.482,1,1,0.010000000000000009,0.9999842696384345,1
0.483,1,1,0.010000000000000009,0.9999820224439383,1
0.484,1,1,0.010000000000000009,0.9999797752494421,1
0.485,1,1,0.010000000000000009,0.999977528,1
0.486,1,1,0.010000000000000009,0.9999752808604498,1
0.487,1,1,0.010000000000000009,0.9999730336659538,1
0.488,1,1,0.010000000000000009,0.9999707864714575,1
0.489,1,1,0.010000000000000009,0.9999685392769614,1
0.49,1,1,0.010000000000000009,0.9999662920824653,1
0.491,1,1,0.010000000000000009,0.9999640448879692,1
0.492,1,1,0.010000000000000009,0.999961798,1
0.493,1,1,0.010000000000000009,0.9999595504989769,1
0.494,1,1,0.010000000000000009,0.9999573033044806,1
0.495,1,1,0.010000000000000009,0.9999550561094626,1
0.496,1,1,0.010000000000000009,0.9504595504984641,1
0.497,1,1,0.010000000000000009,0.9009640448874655,1
0.498,1,1,0.010000000000000009,0.851468539,1
0.499,1,1,0.010000000000000009,0.8019730336654686,1
0.5,1,1,0.010000000000000009,0.752477528,1
0.501,1,1,0.010000000000000009,0.7029820224434715,1
0.502,1,1,0.010000000000000009,0.6534865168324729,1
0.503,1,1,0.010000000000000009,0.6039910112214746,1
0.504,1,1,0.010000000000000009,0.5544955056104761,1
0.505,1,1,0.01,0.5049999999994775,1
0.506,1,1,0.01,0.45550449438847906,1
0.507,1,1,0.01,0.40600898877748054,1
0.508,1,1,0.01,0.356513483,1
0.509,1,1,0.01,0.3070179775554835,1
0.51,1,1,0.01,0.2575224719444851,1
0.511,1,1,0.01,0.20802696633348655,1
0.512,1,1,0.01,0.15853146072248805,1
0.513,1,1,0.01,0.10903595511148953,1
0.514,1,1,0.01,0.05954045,1
0.515,1,1,0.01,0.010044943890015399,1
0.516,1,1,0.01,0.010042696695519259,1
0.517,1,1,0.01,0.010040449501023117,1
0.518,1,1,0.01,0.010038202306526975,1
0.519,1,1,0.01,0.010035955112030835,1
0.52,1,1,0.01,0.010033707917534693,1
0.521,1,1,0.01,0.010031460723038553,1
0.522,1,1,0.01,0.010029213528542412,1
0.523,1,1,0.01,0.010026966334046272,1
0.524,1,1,0.01,0.010024719,1
0.525,1,1,0.01,0.010022471945053988,1
0.526,1,1,0.01,0.010020224750557846,1
0.527,1,1,0.01,0.010017977556061706,1
0.528,1,1,0.01,0.010015730361565564,1
0.529,1,1,0.01,0.010013483167069424,1
0.53,1,1,0.01,0.010011235972573284,1
0.531,1,1,0.01,0.010008988778077143,1
0.532,1,1,0.01,0.010006742,1
0.533,1,1,0.01,0.010004494,1
0.534,1,1,0.01,0.010002247194588719,1
0.535,1,1,0.01,0.010000000000092601,1
0.536,1,1,0.01,0.010000000000087972,1
0.537,1,1,0.01,0.010000000000083342,1
0.538,1,1,0.01,0.010000000000078713,1
0.539,1,1,0.01,0.010000000000074083,1
0.54,1,1,0.01,0.010000000000069453,1
0.541,1,1,0.01,0.010000000000064823,1
0.542,1,1,0.01,0.010000000000060193,1
0.543,1,1,0.01,0.010000000000055565,1
0.544,1,1,0.01,0.010000000000050935,1
0.545,1,1,0.01,0.010000000000046305,1
0.546,1,1,0.01,0.010000000000041677,1
0.547,1,1,0.01,0.010000000000037045,1
0.548,1,1,0.01,0.010000000000032417,1
0.549,1,1,0.01,0.010000000000027787,1
0.55,1,1,0.01,0.010000000000023157,1
0.551,1,1,0.01,0.010000000000018527,1
0.552,1,1,0.01,0.010000000000013897,1
0.553,1,1,0.01,0.010000000000009269,1
0.554,1,1,0.01,0.010000000000004639,1
0.555,1,1,0.010000000000000002,0.010000000000000009,1
0.556,1,1,0.010000000000000002,0.010000000000000009,1
0.557,1,1,0.010000000000000002,0.010000000000000009,1
0.558,1,1,0.010000000000000002,0.010000000000000009,1
0.559,1,1,0.01,0.010000000000000009,1
0.56,1,1,0.01,0.010000000000000009,1
0.561,1,1,0.01,0.010000000000000009,1
0.562,1,1,0.01,0.010000000000000009,1
0.563,1,1,0.01,0.010000000000000009,1
0.564,1,1,0.01,0.010000000000000009,1
0.565,1,1,0.01,0.010000000000000009,1
0.566,1,1,0.01,0.010000000000000009,1
0.567,1,1,0.01,0.010000000000000009,1
0.568,1,1,0.01,0.010000000000000009,1
0.569,1,1,0.01,0.010000000000000009,1
0.57,1,1,0.01,0.010000000000000009,1
0.571,1,1,0.01,0.010000000000000009,1
0.572,1,1,0.01,0.010000000000000009,1
0.573,1,1,0.01,0.010000000000000009,1
0.574,1,1,0.01,0.010000000000000009,1
0.575,1,1,0.01,0.010000000000000009,1
0.576,1,1,0.01,0.010000000000000009,1
0.577,1,1,0.01,0.010000000000000009,1
0.578,1,1,0.01,0.010000000000000009,1
0.579,1,1,0.01,0.010000000000000009,1
0.58,1,1,0.01,0.010000000000000009,1
0.581,1,1,0.01,0.010000000000000009,1
0.582,1,1,0.01,0.010000000000000009,1
0.583,1,1,0.01,0.010000000000000009,1
0.584,1,1,0.01,0.010000000000000009,1
0.585,1,1,0.01,0.010000000000000009,1
0.586,1,1,0.01,0.010000000000000009,1
0.587,1,1,0.01,0.010000000000000009,1
0.588,1,1,0.01,0.010000000000000009,1
0.589,1,1,0.01,0.010000000000000009,1
0.59,1,1,0.01,0.010000000000000009,1
0.591,1,1,0.01,0.010000000000000009,1
0.592,1,1,0.01,0.010000000000000009,1
0.593,1,1,0.01,0.010000000000000009,1
0.594,1,1,0.01,0.010000000000000009,1
0.595,1,1,0.01,0.010000000000000009,1
0.596,1,1,0.01,0.010000000000000009,1
0.597,1,1,0.01,0.010000000000000009,1
0.598,1,1,0.01,0.010000000000000009,1
0.599,1,1,0.01,0.010000000000000009,1
0.6,1,1,0.01,0.010000000000000009,1
0.601,1,1,0.01,0.010000000000000009,1
0.602,1,1,0.01,0.010000000000000009,1
0.603,1,1,0.01,0.010000000000000009,1
0.604,1,1,0.01,0.010000000000000009,1
0.605,1,1,0.01,0.010000000000000009,1
0.606,1,1,0.01,0.010000000000000009,1
0.607,1,1,0.01,0.010000000000000009,1
0.608,1,1,0.01,0.010000000000000009,1
0.609,1,1,0.01,0.010000000000000009,1
0.61,1,1,0.010000000000000002,0.010000000000000009,1
0.611,1,1,0.010000000000000002,0.010000000000000009,1
0.612,1,1,0.010000000000000002,0.010000000000000009,1
0.613,1,1,0.010000000000000002,0.010000000000000009,1
0.614,1,1,0.010000000000000002,0.010000000000000009,1
0.615,1,1,0.01,0.010000000000000009,1
0.616,1,1,0.01,0.010000000000000009,1
0.617,1,1,0.01,0.010000000000000009,1
0.618,1,1,0.01,0.010000000000000009,1
0.619,1,1,0.01,0.010000000000000009,1
0.62,1,1,0.01,0.010000000000000009,1
0.621,1,1,0.01,0.010000000000000009,1
0.622,1,1,0.01,0.010000000000000009,1
0.623,1,1,0.01,0.010000000000000009,1
0.624,1,1,0.01,0.010000000000000009,1
0.625,1,1,0.01,0.010000000000000009,1
0.626,1,1,0.01,0.010000000000000009,1
0.627,1,1,0.01,0.010000000000000009,1
0.628,1,1,0.01,0.010000000000000009,1
0.629,1,1,0.01,0.010000000000000009,1
0.63,1,1,0.01,0.010000000000000009,1
0.631,1,1,0.01,0.010000000000000009,1
0.632,1,1,0.01,0.010000000000000009,1
0.633,1,1,0.01,0.010000000000000009,1
0.634,1,1,0.01,0.010000000000000009,1
0.635,1,1,0.01,0.010000000000000009,1
0.636,1,1,0.01,0.010000000000000009,1
0.637,1,1,0.01,0.010000000000000009,1
0.638,1,1,0.01,0.010000000000000009,1
0.639,1,1,0.01,0.010000000000000009,1
0.64,1,1,0.01,0.010000000000000009,1
0.641,1,1,0.01,0.010000000000000009,1
0.642,1,1,0.01,0.010000000000000009,1
0.643,1,1,0.01,0.010000000000000009,1
0.644,1,1,0.01,0.010000000000000009,1
0.645,1,1,0.01,0.010000000000000009,1
0.646,1,1,0.01,0.010000000000000009,1
0.647,1,1,0.01,0.010000000000000009,1
0.648,1,1,0.01,0.010000000000000009,1
0.649,1,1,0.01,0.010000000000000009,1
0.65,1,1,0.01,0.010000000000000009,1
0.651,1,1,0.01,0.010000000000000009,1
0.652,1,1,0.01,0.010000000000000009,1
0.653,1,1,0.01,0.010000000000000009,1
0.654,1,1,0.01,0.010000000000000009,1
0.655,1,1,0.01,0.010000000000000009,1
0.656,1,1,0.01,0.010000000000000009,1
0.657,1,1,0.01,0.010000000000000009,1
0.658,1,1,0.01,0.010000000000000009,1
0.659,1,1,0.01,0.010000000000000009,1
0.66,1,1,0.01,0.010000000000000009,1
0.661,1,1,0.01,0.010000000000000009,1
0.662,1,1,0.01,0.010000000000000009,1
0.663,1,1,0.01,0.010000000000000009,1
0.664,1,1,0.01,0.010000000000000009,1
0.665,1,1,0.01,0.010000000000000009,1
0.666,1,1,0.01,0.010000000000000009,1
0.667,1,1,0.01,0.010000000000000009,1
0.668,1,1,0.01,0.010000000000000009,1
0.669,1,1,0.01,0.010000000000000009,1
0.67,1,1,0.010000000000000002,0.010000000000000009,1
0.671,1,1,0.010000000000000002,0.010000000000000009,1
0.672,1,1,0.010000000000000002,0.010000000000000009,1
0.673,1,1,0.010000000000000002,0.010000000000000009,1
0.674,1,1,0.010000000000000002,0.010000000000000009,1
0.675,1,1,0.01,0.010000000000000009,1
0.676,1,1,0.01,0.010000000000000009,1
0.677,1,1,0.01,0.010000000000000009,1
0.678,1,1,0.01,0.010000000000000009,1
0.679,1,1,0.01,0.010000000000000009,1
0.68,1,1,0.01,0.010000000000000009,1
0.681,1,1,0.01,0.010000000000000009,1
0.682,1,1,0.01,0.010000000000000009,1
0.683,1,1,0.01,0.010000000000000009,1
0.684,1,1,0.01,0.010000000000000009,1
0.685,1,1,0.01,0.010000000000000009,1
0.686,1,1,0.01,0.010000000000000009,1
0.687,1,1,0.01,0.010000000000000009,1
0.688,1,1,0.01,0.010000000000000009,1
0.689,1,1,0.01,0.010000000000000009,1
0.69,1,1,0.01,0.010000000000000009,1
0.691,1,1,0.01,0.010000000000000009,1
0.692,1,1,0.01,0.010000000000000009,1
0.693,1,1,0.01,0.010000000000000009,1
0.694,1,1,0.01,0.010000000000000009,1
0.695,1,1,0.01,0.010000000000000009,1
0.696,1,1,0.01,0.010000000000000009,1
0.697,1,1,0.01,0.010000000000000009,1
0.698,1,1,0.01,0.010000000000000009,1
0.699,1,1,0.01,0.010000000000000009,1
0.7,1,1,0.01,0.010000000000000009,1
0.701,1,1,0.01,0.010000000000000009,1
0.702,1,1,0.01,0.010000000000000009,0.9999999999999966
0.703,1,1,0.01,0.010000000000000009,0.9999999999999919
0.704,1,1,0.01,0.010000000000000009,0.9999999999999872
0.705,1,1,0.01,0.010000000000000009,0.9999999999999827
0.706,0.9999999999999953,1,0.010000000000004632,0.010000000000000009,1
0.707,0.9999999999999908,1,0.010000000000009264,0.010000000000000009,0.9999999999999734
0.708,0.9999999999999861,1,0.010000000000013897,0.010000000000000009,0.9999999999999687
0.709,0.9999999999999815,1,0.010000000000018529,0.010000000000000009,0.9999999999999641
0.71,0.9999999999999769,1,0.01,0.010000000000000009,0.9999999999999595
0.711,0.9999999999999722,1,0.010000000000027792,0.010000000000000009,0.9999999999999549
0.712,0.9999999999999676,1,0.010000000000032424,0.010000000000000009,0.9999999999999503
0.713,0.9999999999999629,1,0.010000000000037056,0.010000000000000009,0.9999999999999456
0.714,0.9999999999999583,1,0.010000000000041689,0.010000000000000009,0.9999999999999409
0.715,0.9999999999999537,1,0.01,0.010000000000000009,0.9999999999999364
0.716,1,0.9999999999999953,0.010000000000050954,0.010000000000000009,0.9999999999999317
0.717,0.9999999999999445,0.9999999999999908,0.010000000000055586,0.010000000000000009,0.9999999999999271
0.718,0.9999999999999398,0.9999999999999861,0.010000000000060218,0.010000000000000009,0.9999999999999225
0.719,0.9999999999999352,0.9999999999999815,0.01,0.010000000000000009,0.9999999999999178
0.72,0.9999999999999306,0.9999999999999769,0.010000000000069481,0.010000000000000009,0.9999999999999132
0.721,1,0.9999999999999722,0.010000000000074113,0.010000000000000009,0.9999999999999085
0.722,0.9999999999999213,0.9999999999999676,0.010000000000078746,0.010000000000000009,0.9999983146040352
0.723,0.9999999999999166,0.9999999999999629,0.010000000000083378,0.010000000000000009,0.9999960674095392
0.724,0.9999999999999121,0.9999999999999583,0.01,0.010000000000000009,0.99999382
0.725,0.9999999999999074,0.9999999999999537,0.010000000000092654,0.010000000000000009,0.9999915730205469
0.726,0.9999977528054113,1,0.010002247194588792,0.010000000000000009,0.9999893258260507
0.727,0.9999955056109151,0.9999999999999445,0.010004494,0.010000000000000009,0.9999870786315546
0.728,0.999993258,0.9999999999999398,0.010006741583581068,0.010000000000000009,0.9999848314370583
0.729,0.9999910112219228,0.9999999999999352,0.010008988778077207,0.010000000000000009,0.9999825842425623
0.73,0.9999887640274268,0.9999999999999306,0.010011235972573345,0.010000000000000009,0.9999803370480662
0.731,0.9999865168329305,1,0.010013483167069483,0.010000000000000009,0.9999780898535701
0.732,0.9999842696384345,0.9999999999999213,0.010015730361565622,0.010000000000000009,0.9999758426590739
0.733,0.9999820224439383,0.9999999999999166,0.010017978,0.010000000000000009,0.9999735954645778
0.734,0.9999797752494421,0.9999999999999121,0.010020224750557898,0.010000000000000009,0.9999713482700816
0.735,0.999977528,0.9999999999999074,0.010022471945054037,0.010000000000000009,0.9999691010755853
0.736,0.9999752808604498,0.9999977528054113,0.010024719139550175,0.010000000000000009,0.9999668538810893
0.737,0.9999730336659538,0.9999955056109151,0.010026966334046313,0.010000000000000009,0.9999646066865931
0.738,0.9999707864714575,0.999993258,0.010029213528542451,0.010000000000000009,0.9999623594920971
0.739,0.9999685392769615,0.9999910112219228,0.010031461,0.010000000000000009,0.9999601122976008
0.74,0.9999662920824653,0.9999887640274268,0.010033707917534728,0.010000000000000009,0.9999578651031047
0.741,0.9999640448879692,0.9999865168329305,0.010035955112030868,0.010000000000000009,0.9999556179086087
0.742,0.999961798,0.9999842696384345,0.010038202306527006,0.010000000000000009,0.9628334269009541
0.743,0.9999595504989769,0.9999820224439383,0.010040449501023143,0.010000000000000009,0.9133379212899555
0.744,0.9999573033044808,0.9999797752494421,0.010042696695519281,0.010000000000000009,0.863842416
0.745,0.9999550561099846,0.999977528,0.010044943890273678,0.010000000000000009,0.8143469100679586
0.746,0.9504595504989861,0.9999752808604498,0.059540449501272186,0.010000000000000009,0.764851404
0.747,0.9009640448879875,0.9999730336659538,0.1090359551122707,0.010000000000000009,0.7153558988459615
0.748,0.8514685392769891,0.9999707864714575,0.15853146072326918,0.010000000000000009,0.6658603932349629
0.749,0.8019730336659905,0.9999685392769615,0.2080269663342677,0.010000000000000009,0.6163648876239645
0.75,0.7524775280549921,0.9999662920824653,0.25752247194526623,0.010000000000000009,0.5668693820129661
0.751,0.7029820224439937,0.9999640448879692,0.3070179775562647,0.010000000000000009,0.5173738764019675
0.752,0.6534865168329951,0.999961798,0.35651348316726317,0.010000000000000009,0.46787837079096906
0.753,0.6039910112219966,0.9999595504989769,0.4060089887782617,0.010000000000000009,0.41838286517997053
0.754,0.554495506,0.9999573033044808,0.4555044943892602,0.010000000000000009,0.36888736
0.755,0.5049999999999996,0.9999550561099846,0.5050000000002587,0.01,0.3193918539579735
0.756,0.45550449438900104,0.9504595504989861,0.5544955056112572,0.01,0.26989634834697496
0.757,0.4060089887780025,0.9009640448879875,0.6039910112222557,0.01,0.22040084273597652
0.758,0.3565134831670041,0.8514685392769891,0.6534865168332542,0.01,0.17090533712497802
0.759,0.3070179775560056,0.8019730336659905,0.7029820224442527,0.01,0.12140983151397951
0.76,0.2575224719450071,0.7524775280549921,0.7524775280552513,0.01,0.071914326
0.761,0.20802696633400858,0.7029820224439937,0.8019730336662497,0.01,0.022418820291982514
0.762,0.15853146072301008,0.6534865168329951,0.8514685392772483,0.01,0.010043258494143283
0.763,0.10903595511201156,0.6039910112219966,0.9009640448882468,0.01,0.010041011299647141
0.764,0.05954045,0.554495506,0.9504595504992451,0.01,0.010038764
0.765,0.010044943890014564,0.5049999999999996,0.9999550561099846,0.01,0.010036517
0.766,0.010042696695519281,0.45550449438900104,0.9999573033044807,0.01,0.010034269716158718
0.767,0.010040449501023141,0.4060089887780025,0.9999595504989769,0.01,0.010032022521662576
0.768,0.010038202,0.3565134831670041,0.999961798,0.01,0.010029775327166436
0.769,0.010035955112030858,0.3070179775560056,0.9999640448879692,0.01,0.010027528132670294
0.77,0.010033707917534718,0.2575224719450071,0.9999662920824652,0.01,0.010025280938174154
0.771,0.010031460723038576,0.20802696633400858,0.9999685392769615,0.01,0.010023033743678012
0.772,0.010029213528542436,0.15853146072301008,0.9999707864714575,0.01,0.010020787
0.773,0.010026966334046294,0.10903595511201156,0.9999730336659538,0.01,0.010018539
0.774,0.010024719139550154,0.05954045,0.9999752808604498,0.01,0.010016292160189589
0.775,0.010022471945054012,0.010044943890014564,0.999977528,0.01,0.010014044965693449
0.776,0.010020225,0.010042696695519281,0.9999797752494421,0.01,0.010011797771197307
0.777,0.010017977556061729,0.010040449501023141,0.9999820224439384,0.01,0.010009550576701167
0.778,0.010015730361565589,0.010038202,0.9999842696384345,0.01,0.010007303382205025
0.779,0.010013483167069449,0.010035955112030858,0.9999865168329305,0.01,0.010005056187708885
0.78,0.010011235972573307,0.010033707917534718,0.9999887640274266,0.01,0.010002808993212743
0.781,0.010008988778077167,0.010031460723038576,0.9999910112219229,0.01,0.010000561798716601
0.782,0.010006741583581025,0.010029213528542436,0.9999932584164191,0.01,0.010000000000089129
0.783,0.010004494389084883,0.010026966334046294,0.9999955056109151,0.01,0.010000000000084499
0.784,0.010002247194588743,0.010024719139550154,0.9999977528054114,0.01,0.01
0.785,0.010000000000092601,0.010022471945054012,0.9999999999999074,0.01,0.01
0.786,0.010000000000087972,0.010020225,0.9999999999999121,0.01,0.01
0.787,0.010000000000083342,0.010017977556061729,0.9999999999999166,0.01,0.01
0.788,0.010000000000078713,0.010015730361565589,0.9999999999999213,0.01,0.010000000000061352
0.789,0.010000000000074083,0.010013483167069449,1,0.01,0.010000000000056722
0.79,0.010000000000069453,0.010011235972573307,0.9999999999999306,0.01,0.010000000000052092
0.791,0.010000000000064823,0.010008988778077167,0.9999999999999352,0.01,0.010000000000047462
0.792,0.010000000000060193,0.010006741583581025,0.9999999999999398,0.01,0.010000000000042832
0.793,0.010000000000055565,0.010004494389084883,0.9999999999999445,0.01,0.010000000000038204
0.794,0.010000000000050935,0.010002247194588743,1,0.01,0.010000000000033574
0.795,0.010000000000046305,0.010000000000092601,0.9999999999999537,0.01,0.010000000000028944
0.796,0.010000000000041677,0.010000000000087972,0.9999999999999583,0.01,0.010000000000024316
0.797,0.010000000000037045,0.010000000000083342,0.9999999999999629,0.01,0.010000000000019684
0.798,0.010000000000032417,0.010000000000078713,0.9999999999999676,0.01,0.010000000000015056
0.799,0.010000000000027787,0.010000000000074083,0.9999999999999722,0.01,0.010000000000010426
0.8,0.010000000000023157,0.010000000000069453,0.9999999999999769,0.01,0.010000000000005796
0.801,0.010000000000018527,0.010000000000064823,0.9999999999999816,0.01,0.010000000000001166
0.802,0.010000000000013897,0.010000000000060193,0.9999999999999861,0.01,0.010000000000000009
0.803,0.010000000000009269,0.010000000000055565,0.9999999999999908,0.01,0.010000000000000009
0.804,0.010000000000004639,0.010000000000050935,0.9999999999999953,0.01,0.010000000000000009
0.805,0.010000000000000009,0.010000000000046305,1,0.010000000000000002,0.010000000000000009
0.806,0.010000000000000009,0.010000000000041677,1,0.010000000000000002,0.010000000000000009
0.807,0.010000000000000009,0.010000000000037045,1,0.010000000000000002,0.010000000000000009
0.808,0.010000000000000009,0.010000000000032417,1,0.010000000000000002,0.010000000000000009
0.809,0.010000000000000009,0.010000000000027787,1,0.01,0.010000000000000009
0.81,0.010000000000000009,0.010000000000023157,1,0.01,0.010000000000000009
0.811,0.010000000000000009,0.010000000000018527,1,0.01,0.010000000000000009
0.812,0.010000000000000009,0.010000000000013897,1,0.01,0.010000000000000009
0.813,0.010000000000000009,0.010000000000009269,1,0.01,0.010000000000000009
0.814,0.010000000000000009,0.010000000000004639,1,0.01,0.010000000000000009
0.815,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.816,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.817,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.818,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.819,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.82,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.821,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.822,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.823,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.824,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.825,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.826,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.827,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.828,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.829,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.83,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.831,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.832,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.833,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.834,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.835,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.836,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.837,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.838,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.839,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.84,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.841,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.842,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.843,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.844,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.845,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.846,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.847,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.848,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.849,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.85,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.851,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.852,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.853,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.854,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.855,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.856,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.857,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.858,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.859,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.86,0.010000000000000009,0.010000000000000009,1,0.010000000000000002,0.010000000000000009
0.861,0.010000000000000009,0.010000000000000009,1,0.010000000000000002,0.010000000000000009
0.862,0.010000000000000009,0.010000000000000009,1,0.010000000000000002,0.010000000000000009
0.863,0.010000000000000009,0.010000000000000009,1,0.010000000000000002,0.010000000000000009
0.864,0.010000000000000009,0.010000000000000009,1,0.010000000000000002,0.010000000000000009
0.865,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.866,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.867,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.868,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.869,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.87,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.871,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.872,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.873,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.874,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.875,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.876,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.877,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.878,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.879,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.88,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.881,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.882,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.883,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.884,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.885,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.886,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.887,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.888,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.889,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.89,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.891,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.892,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.893,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.894,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.895,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.896,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.897,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.898,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.899,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.9,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.901,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.902,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.903,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.904,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.905,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.906,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.907,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.908,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.909,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.91,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.911,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.912,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.913,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.914,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.915,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.916,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.917,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.918,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.919,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.92,0.010000000000000009,0.010000000000000009,1,0.010000000000000002,0.010000000000000009
0.921,0.010000000000000009,0.010000000000000009,1,0.010000000000000002,0.010000000000000009
0.922,0.010000000000000009,0.010000000000000009,1,0.010000000000000002,0.010000000000000009
0.923,0.010000000000000009,0.010000000000000009,1,0.010000000000000002,0.010000000000000009
0.924,0.010000000000000009,0.010000000000000009,1,0.010000000000000002,0.010000000000000009
0.925,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.926,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.927,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.928,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.929,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.93,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.931,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.932,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.933,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.934,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.935,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.936,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.937,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.938,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.939,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.94,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.941,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.942,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.943,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.944,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.945,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.946,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.947,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.948,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.949,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.95,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.951,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.952,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.953,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.954,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.955,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.956,0.010000000000000009,0.010000000000000009,1,0.010000000000004632,0.010000000000000009
0.957,0.010000000000000009,0.010000000000000009,1,0.010000000000009264,0.010000000000000009
0.958,0.010000000000000009,0.010000000000000009,1,0.010000000000013897,0.010000000000000009
0.959,0.010000000000000009,0.010000000000000009,1,0.010000000000018529,0.010000000000000009
0.96,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.961,0.010000000000000009,0.010000000000000009,1,0.010000000000027792,0.010000000000000009
0.962,0.010000000000000009,0.010000000000000009,1,0.010000000000032424,0.010000000000000009
0.963,0.010000000000000009,0.010000000000000009,1,0.010000000000037056,0.010000000000000009
0.964,0.010000000000000009,0.010000000000000009,1,0.010000000000041689,0.010000000000000009
0.965,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.966,0.010000000000000009,0.010000000000000009,1,0.010000000000050954,0.010000000000000009
0.967,0.010000000000000009,0.010000000000000009,1,0.010000000000055586,0.010000000000000009
0.968,0.010000000000000009,0.010000000000000009,1,0.010000000000060218,0.010000000000000009
0.969,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.97,0.010000000000000009,0.010000000000000009,1,0.010000000000069481,0.010000000000000009
0.971,0.010000000000000009,0.010000000000000009,1,0.010000000000074113,0.010000000000000009
0.972,0.010000000000000009,0.010000000000000009,1,0.010000000000078746,0.010000000000000009
0.973,0.010000000000000009,0.010000000000000009,1,0.010000000000083378,0.010000000000000009
0.974,0.010000000000000009,0.010000000000000009,1,0.01,0.010000000000000009
0.975,0.010000000000000009,0.010000000000000009,1,0.010000000000092666,0.010000000000000009
0.976,0.010000000000000009,0.010000000000000009,1,0.010002247194588804,0.010000000000000009
0.977,0.010000000000000009,0.010000000000000009,1,0.010004494389084942,0.010000000000000009
0.978,0.010000000000000009,0.010000000000000009,1,0.010006742,0.010000000000000009
0.979,0.010000000000000009,0.010000000000000009,1,0.010008988778077219,0.010000000000000009
0.98,0.010000000000000009,0.010000000000000009,1,0.010011235972573359,0.010000000000000009
0.981,0.010000000000000009,0.010000000000000009,1,0.010013483167069495,0.010000000000000009
0.982,0.010000000000000009,0.010000000000000009,1,0.010015730361565636,0.010000000000000009
0.983,0.010000000000000009,0.010000000000000009,1,0.010017977556061772,0.010000000000000009
0.984,0.010000000000000009,0.010000000000000009,1,0.010020224750557912,0.010000000000000009
0.985,0.010000000000000009,0.010000000000000009,1,0.010022471945054049,0.010000000000000009
0.986,0.010000000000000009,0.010000000000000009,1,0.010024719139550185,0.010000000000000009
0.987,0.010000000000000009,0.010000000000000009,1,0.010026966334046325,0.010000000000000009
0.988,0.010000000000000009,0.010000000000000009,1,0.010029213528542464,0.010000000000000009
0.989,0.010000000000000009,0.010000000000000009,1,0.010031460723038602,0.010000000000000009
0.99,0.010000000000000009,0.010000000000000009,1,0.010033708,0.010000000000000009
0.991,0.010000000000000009,0.010000000000000009,1,0.010035955112030879,0.010000000000000009
0.992,0.010000000000000009,0.010000000000000009,1,0.010038202306527019,0.010000000000000009
0.993,0.010000000000000009,0.010000000000000009,1,0.010040449501023155,0.010000000000000009
0.994,0.010000000000000009,0.010000000000000009,1,0.010042696695519293,0.010000000000000009
0.995,0.010000000000000009,0.010000000000000009,1,0.010044943890537443,0.010000000000000009
0.996,0.010000000000000009,0.010000000000000009,1,0.05954045,0.010000000000000009
0.997,0.010000000000000009,0.010000000000000009,1,0.10903595511253446,0.010000000000000009
0.998,0.010000000000000009,0.010000000000000009,1,0.15853146072353297,0.010000000000000009
0.999,0.010000000000000009,0.010000000000000009,1,0.20802696633453147,0.010000000000000009
1,0.010000000000000009,0.010000000000000009,1,0.25752247194552996,0.010000000000000009

==> plot_results_csv/Exact_sinusoidal1_1D_1024_p_1_q_5_T_3-0.csv <==
x,t_0.0,t_1.0,t_2.0,t_2.99
0,1,1.2548612985064953,0.5595900588837994,0.58476523
0.001,1,1.2475529483477636,0.5570127476068156,0.5839562589172975
0.002,1,1.240294658921638,0.5544607166914153,0.583156541
0.003,1,1.2330864454068637,0.5519336970099072,0.5823660399887969
0.004,1,1.2259283092244608,0.5494314229016165,0.5815847214737794
0.005,1,1.2188202384963083,0.5469536321280524,0.5808125507743328
0.006,1,1.2117622084942108,0.5445000658286379,0.5800494937881084
0.007,1,1.2047541820791419,0.5420704684768549,0.5792955168126519
0.008,1,1.1977961101287653,0.539664588,0.5785505865576663
0.009,1,1.190887931959899,0.5372821749219328,0.5778146701331505
0.01,1,1.184029575738819,0.5349229839493268,0.5770877350482767
0.011,1,1.177220958884319,0.532586772,0.5763697492145613
0.012,1,1.1704619884611467,0.5302733004825743,0.5756606809447715
0.013,1,1.1637525615655049,0.5279823320795639,0.5749604989471163
0.014,1,1.1570925656996245,0.5257136337204285,0.5742691723245613
0.015,1,1.150481879137269,0.523466975,0.5735866705795696
0.016,1,1.1439203712830315,0.5212421286147334,0.5729129636013787
0.017,1,1.1374079030204607,0.5190388699756514,0.5722480216746622
0.018,1,1.1309443270530826,0.5168569775183032,0.5715918154796011
0.019,1,1.1245294882369747,0.5146962324906987,0.5709443160800936
0.02,1,1.118163223904839,0.5125564189507583,0.5703054949252538
0.021,1,1.1118453641814985,0.5104373237291147,0.5696753238604388
0.022,1,1.1055757322908244,0.5083387363928218,0.5690537751118203
0.023,1,1.0993541448551527,0.5062604492095358,0.5684408212846284
0.024,1,1.0931804121872213,0.5042022571119602,0.5678364353729598
0.025,1,1.0870543385739895,0.5021639576626211,0.5672405907562103
0.026,1,1.0809757225530077,0.5001453510190608,0.566653261
0.027,1,1.0749443571809543,0.49814623989986895,0.566074421
0.028,1,1.0689600302947013,0.49616642955119467,0.565504044
0.029,1,1.063022524765492,0.4942057277132257,0.5649421059805323
0.03,1,1.0571316187456967,0.49226394458759015,0.564388582
0.031,1,1.051287085907564,0.49034089280454135,0.5638434469260767
0.032,1,1.0454886956775804,0.4884363873909853,0.5633066776366088
0.033,1,1.039736213463692,0.4865502457394777,0.5627782502272639
0.034,1,1.0340294008746094,0.48468228757690013,0.5622581414544029
0.035,1,1.0283680159316293,0.4828323349338675,0.5617463284372183
0.036,1,1.022751813273862,0.48100021211372723,0.5612427886720487
0.037,1,1.0171805443620754,0.479185746,0.5607475000176025
0.038,1,1.011653957670804,0.4773887643435202,0.5602604406986916
0.039,1,1.0061717988776913,0.4756090991006998,0.5597815893094596
0.04,1,1.000733811049439,0.4738465830368986,0.5593109248022384
0.041,1,0.9953397348170898,0.4721010513816479,0.5588484264970464
0.042,1,0.98998964,0.4703724686312323,0.5583941361023029
0.043,1,0.9846835852118261,0.4686607966225634,0.5579480950990031
0.044,1,0.9794206392760236,0.4669656202092891,0.5575101595626529
0.045,1,0.9742005343342107,0.46528678298862525,0.5570803102744625
0.046,1,0.9690230012025149,0.4636241305482497,0.5566585283766081
0.047,1,0.9638877692224793,0.4619775104404344,0.5562447953688315
0.048,1,0.9587945664003108,0.4603467721557801,0.5558390931027037
0.049,1,0.9537431195419299,0.45873176709857183,0.5554414037877841
0.05,1,0.948733154,0.45713234856110424,0.5550517099886578
0.051,1,0.9437643957175267,0.4555483716995388,0.554669995
0.052,1,0.9388365675189384,0.4539796935100753,0.5542962409547474
0.053,1,0.9339493930573886,0.4524261728049683,0.5539304326076644
0.054,1,0.9291025950143005,0.45088767018865805,0.5535725535522794
0.055,1,0.9242958955917806,0.4493640480348905,0.5532225881059845
0.056,1,0.9195290166181505,0.44785517046384926,0.5528805209400478
0.057,1,0.9148016796494675,0.44636090331945444,0.5525463370718426
0.058,1,0.9101136060672639,0.44488111414717535,0.5522200218642614
0.059,1,0.905464517,0.443415672,0.5519015610272294
0.06,1,0.9008541342798613,0.4419644482780686,0.5515909406187802
0.061,1,0.896282179,0.44052731498519426,0.5512881470405724
0.062,1,0.8917483723272666,0.43910414643002116,0.5509931670365222
0.063,1,0.8872524367216309,0.4376948183441359,0.5507059876956766
0.064,1,0.8827940941831158,0.4362992080341236,0.5504265964516347
0.065,1,0.8783730673288412,0.4349171943615248,0.5501549810768095
0.066,1,0.8739890792641161,0.4335486577228018,0.54989113
0.067,1,0.8696418536513068,0.4321934800298095,0.5496350307383664
0.068,1,0.865331115,0.43085154469077513,0.5493866730283418
0.069,1,0.861056588,0.42952273659147827,0.5491460456913166
0.07,1,0.8568179978708904,0.4282069420764514,0.5489131382031257
0.071,1,0.852615072,0.4269040489304452,0.54868794
0.072,1,0.848447538,0.4256139463604157,0.5484704423678086
0.073,1,0.844315123,0.42433652497773755,0.5482606346595191
0.074,1,0.8402175568938228,0.42307167678039836,0.5480585080789001
0.075,1,0.8361545701464028,0.42181929513578553,0.547864054
0.076,1,0.8321258939084475,0.42057927476350865,0.5476772632876139
0.077,1,0.8281312606196398,0.41935151171861224,0.5474981284074004
0.078,1,0.8241704038656147,0.41813590337496653,0.5473266413152613
0.079,1,0.8202430584182832,0.4169323484088211,0.5471627945148827
0.08,1,0.8163489602739212,0.41574074678272177,0.5470065808441703
0.081,1,0.8124878466892842,0.4145609997296097,0.5468579934720436
0.082,1,0.808659456,0.4133930097371357,0.5467170259010715
0.083,1,0.8048635287346704,0.412236681,0.5465836719691852
0.084,1,0.8011002931919543,0.411092092,0.5464580419107634
0.085,1,0.7973692388097366,0.40995905987519643,0.5463400720030573
0.086,1,0.7936698639501545,0.4088374027259219,0.5462296990261319
0.087,1,0.7900019141944907,0.40772702936230415,0.5461269181664035
0.088,1,0.786365137,0.4066278495595518,0.5460317249436908
0.089,1,0.78275928,0.4055397742430274,0.5459441152070433
0.09,1,0.7791840935299292,0.40446271547443347,0.5458640851377833
0.091,1,0.7756393297133862,0.40339658643799325,0.5457916312466937
0.092,1,0.7721247413783219,0.40234130142718266,0.5457267503742878
0.093,1,0.7686400832373741,0.4012967758313175,0.5456694396929833
0.094,1,0.7651851115905587,0.4002629261224588,0.5456196967058439
0.095,1,0.7617595843405338,0.3992396698425609,0.5455775192455785
0.096,1,0.7583632610068483,0.39822692559072326,0.545542905
0.097,1,0.7549959027393522,0.3972246130106313,0.5455158538830465
0.098,1,0.7516572723302615,0.39623265277826947,0.5454963632935671
0.099,1,0.748347134,0.3952509665899346,0.5454844328584492
0.1,1,0.7450652545328733,0.39427947715016776,0.5454800620593646
0.101,1,0.7418114010353956,0.39331810815988477,0.5454832507065073
0.102,1,0.7385853431955864,0.3923667843047682,0.5454939989393937
0.103,1,0.7353868521647107,0.39142543124389173,0.545512307
0.104,1,0.7322157007889459,0.3904939755983836,0.5455381763739306
0.105,1,0.7290716636152674,0.3895723449404443,0.5455716075049226
0.106,1,0.7259545168963242,0.3886604677823531,0.5456126020811867
0.107,1,0.7228640385946343,0.3877582735656696,0.5456611618911114
0.108,1,0.7198000083860844,0.3868656926506857,0.5457172890525479
0.109,1,0.7167622076627138,0.3859826563059624,0.5457809860148136
0.11,1,0.71375042,0.3851090966980069,0.5458522555575498
0.111,1,0.7107644288324306,0.3842449468811676,0.5459311007905656
0.112,1,0.7078040221061915,0.3833901407874937,0.5460175251534314
0.113,1,0.7048689876275719,0.3825446132170701,0.5461115324159583
0.114,1,0.7019591153885758,0.38170829982838667,0.5462131266793847
0.115,1,0.6990741971009209,0.38088113712875454,0.5463223123768505
0.116,1,0.6962140261945946,0.3800630624649378,0.5464390942729833
0.117,1,0.693378398,0.3792540140138101,0.5465634774630785
0.118,1,0.6905671088255632,0.3784539307729501,0.5466954673745992
0.119,1,0.687779958,0.37766275255238907,0.5468350697679186
0.12,1,0.6850167450038677,0.3768804199653351,0.5469822907344767
0.121,1,0.6822772724360694,0.3761068744193996,0.5471371366986483
0.122,1,0.6795613437756283,0.3753420581082246,0.5472996144200737
0.123,1,0.6768687644022221,0.3745859140029615,0.5474697309907195
0.124,1,0.6741993413864596,0.37383838584410994,0.5476474938367485
0.125,1,0.6715528834844933,0.3730994181332316,0.5478329107189017
0.126,1,0.6689297184071628,0.3723691496751779,0.5480261653934856
0.127,1,0.6663291326520328,0.37164733053417365,0.5482270910213778
0.128,1,0.6637509401068878,0.37093390749509036,0.5484356963909425
0.129,1,0.6611949563204939,0.37022882807172947,0.5486519906270607
0.13,1,0.6586609984957505,0.3695320404991791,0.5488759831912691
0.131,1,0.6561488854830114,0.36884349372659636,0.5491076838824561
0.132,1,0.6536584377726388,0.36816313740990275,0.5493471028367475
0.133,1,0.6511894774874406,0.3674909219043126,0.5495942505293165
0.134,1,0.6487418283749424,0.36682679825747333,0.5498491377736434
0.135,1,0.6463153157996387,0.36617071820247016,0.5501117757220383
0.136,1,0.6439097667347171,0.3655226341509222,0.5503821758678932
0.137,1,0.6415250097537561,0.36488249918626203,0.5506603500459606
0.138,1,0.6391608750222908,0.36425026705707153,0.5509463104316119
0.139,1,0.6368171942891305,0.36362589217048863,0.5512400695426234
0.14,1,0.6344938008774216,0.36300932958581267,0.5515416402391053
0.141,1,0.6321905296758695,0.3624005350081964,0.5518510357245803
0.142,1,0.6299072171296591,0.3617994647824142,0.5521682695466175
0.143,1,0.627643701,0.36120607588673037,0.5524933555974108
0.144,1,0.6253998215100596,0.360620326,0.5528263081149876
0.145,1,0.6231754190250576,0.360042173,0.5531671416842268
0.146,1,0.6209703363534111,0.3594715763390439,0.5535158712368619
0.147,1,0.6187844175814878,0.35890849500697175,0.5538725120520828
0.148,1,0.6166175082949924,0.3583528891909532,0.5542370797580355
0.149,1,0.614469456,0.3578047195468408,0.5546095903331254
0.15,1,0.6123401079595341,0.3572639473238461,0.55499006
0.151,1,0.6102293154903983,0.35673053435915614,0.5553785057539827
0.152,1,0.6081369296464266,0.35620444307246657,0.5557749443095431
0.153,1,0.606062803,0.35568563646102325,0.5561793931572954
0.154,1,0.604006791,0.3551740780944788,0.5565918700356152
0.155,1,0.601968748,0.3546697321098574,0.5570123930376479
0.156,1,0.599948533,0.35417256320660795,0.5574409806122608
0.157,1,0.597946003,0.3536825366415833,0.5578776515652688
0.158,1,0.5959610182155098,0.3531996182246977,0.5583224250602131
0.159,1,0.593993441,0.35272377431413493,0.5587753206196728
0.16,1,0.5920431332175111,0.3522549718114879,0.5592363581258821
0.161,1,0.5901099596303582,0.3517931781573249,0.5597055578205785
0.162,1,0.5881937855599731,0.35133836132696805,0.5601829403064278
0.163,1,0.5862944778745152,0.3508904898261578,0.5606685265529748
0.164,1,0.5844119047788339,0.3504495326862867,0.5611623378909419
0.165,1,0.5825459358041282,0.35001545946080387,0.5616643960156458
0.166,1,0.5806964417978412,0.34958824022084967,0.5621747229875328
0.167,1,0.5788634187199486,0.349167897,0.5626934047054474
0.168,1,0.5770468600870684,0.3487544531869517,0.5632205281272146
0.169,1,0.5752463912154269,0.34834777496978864,0.5637559898459009
0.17,1,0.573461888,0.3479478349069204,0.5642998134231629
0.171,1,0.5716932283882156,0.3475546056311663,0.5648520227919647
0.172,1,0.5699402903982557,0.3471680602696036,0.5654126422588501
0.173,1,0.568202954,0.34678817244001353,0.5659816965038788
0.174,1,0.5664811005221625,0.3464149162473301,0.5665592105824266
0.175,1,0.5647746120329681,0.3460482662800356,0.5671452099263805
0.176,1,0.5630833721366001,0.3456881976069442,0.5677397203460812
0.177,1,0.5614072655596202,0.34533468577386867,0.5683427680299168
0.178,1,0.5597461782218773,0.3449877068003371,0.5689543795463636
0.179,1,0.5580999972268423,0.34464723717630696,0.5695745818457854
0.18,1,0.5564686108515167,0.34431325385918105,0.5702034022616128
0.181,1,0.5548519085365007,0.34398573427077467,0.5708408685117602
0.182,1,0.5532497808761742,0.34366465629426957,0.5714870086984696
0.183,1,0.5516621196090682,0.34334999827125046,0.5721418513102497
0.184,1,0.5500888176081289,0.34304173899888707,0.5728054252248692
0.185,1,0.548529769,0.34273985772715326,0.5734777597090854
0.186,1,0.5469848685108323,0.34244433415607733,0.5741588844197518
0.187,1,0.545454013,0.3421551484330527,0.5748488294056378
0.188,1,0.5439370988922985,0.3418722811502556,0.5755476251089607
0.189,1,0.5424340253509334,0.34159571334209354,0.5762553023666805
0.19,1,0.5409446916017042,0.34132542648266495,0.5769718924118423
0.191,1,0.5394689981924775,0.3410614024833921,0.5776974268750061
0.192,1,0.5380068467302433,0.3408036236906641,0.5784319377853726
0.193,1,0.5365581398717967,0.34055207288349204,0.5791754575718866
0.194,1,0.5351227813145374,0.3403067332712565,0.5799280190655576
0.195,1,0.5337006757879008,0.34006758849149304,0.5806896555003126
0.196,1,0.5322917290442745,0.33983462260786157,0.5814604005147462
0.197,1,0.5308958478500027,0.3396078201079681,0.5822402881528248
0.198,1,0.5295129399764759,0.33938716590134815,0.5830293528649986
0.199,1,0.5281429141913963,0.3391726453175462,0.58382763
0.2,1,0.5267856802502033,0.33896424410420173,0.5846351533615021
0.201,1,0.525441149,0.3387619484251374,0.5854519600988273
0.202,1,0.5241092318080064,0.33856574485865193,0.5862780858167131
0.203,1,0.5227898416791111,0.33837562039575325,0.5871135670233208
0.204,1,0.5214828921216231,0.33819156243842685,0.5879584406435445
0.205,1,0.5201882977017634,0.3380135587979676,0.5888127440196418
0.206,1,0.5189059739229264,0.33784159769360794,0.5896765149123003
0.207,1,0.517635837,0.3376756677508082,0.5905497915019255
0.208,1,0.5163778049388625,0.3375157579997794,0.5914326123910385
0.209,1,0.5151319776616355,0.33736194946784254,0.5923251635221575
0.21,1,0.5138981804193135,0.33721418582962376,0.5932274123749768
0.211,1,0.5126762415803919,0.33707241147511574,0.5941393256885608
0.212,1,0.5114660821591802,0.33693661706627615,0.5950609437944739
0.213,1,0.5102676240505006,0.33680679366322874,0.5959923074538341
0.214,1,0.50908079,0.3366829327230483,0.5969334578568221
0.215,1,0.5079055037071342,0.33656502609864536,0.597884437
0.216,1,0.50674169,0.33645306603789493,0.5988452858161051
0.217,1,0.505589273,0.336347045,0.5998160479180058
0.218,1,0.5044481801942161,0.33624695656702874,0.6007967658581694
0.219,1,0.5033183381070435,0.3361527936181341,0.6017874830002096
0.22,1,0.5021996746171707,0.3360645501535657,0.6027882431463369
0.221,1,0.5010921183941027,0.3359822203814966,0.6037990905392487
0.222,1,0.49999559892150236,0.335905799,0.6048200698631743
0.223,1,0.49891004649018095,0.3358352806948977,0.6058512262451885
0.224,1,0.4978353921910127,0.33577066114210735,0.6068926052567847
0.225,1,0.4967715679078888,0.33571193600399896,0.6079442529148349
0.226,1,0.4957185063113946,0.3356591014304462,0.6090062156830138
0.227,1,0.4946761408519079,0.33561215395802013,0.6100785404737443
0.228,1,0.49364440575281454,0.33557109050949274,0.6111612746488156
0.229,1,0.4926232360039374,0.3355359083935122,0.6122544660203736
0.23,1,0.491612567,0.33550660530419074,0.613358163
0.231,1,0.4906123363088031,0.33548317932079763,0.614472414
0.232,1,0.4896224801158085,0.33546562890757536,0.6155972682254547
0.233,1,0.4886429367668716,0.33545395291352753,0.6167327755660681
0.234,1,0.4876736449873885,0.33544815057224375,0.6178789859703089
0.235,1,0.4867145442310934,0.33544822150177994,0.6190359499805663
0.236,1,0.4857655746740409,0.335454166,0.6202037185986665
0.237,1,0.48482667720850503,0.3354659835678916,0.6213823432868398
0.238,1,0.4838977934369263,0.33548367586294836,0.6225718759684035
0.239,1,0.48297886566609977,0.33550724374592367,0.6237723690289779
0.24,1,0.4820698369013788,0.3355366887577011,0.6249838753174558
0.241,1,0.48117065084082206,0.3355720128241091,0.6262064481470937
0.242,1,0.4802812518694386,0.3356132182561372,0.6274401412963901
0.243,1,0.4794015850536609,0.3356603077502412,0.6286850090101082
0.244,1,0.47853159613545887,0.3357132843887308,0.6299411059998536
0.245,1,0.4776712315273097,0.33577215164017993,0.631208487
0.246,1,0.47682043830669885,0.33583691335978777,0.6324872089934703
0.247,1,0.4759791642105492,0.3359075737899291,0.6337773267633359
0.248,1,0.47514735762992993,0.3359841375606786,0.6350788973423148
0.249,1,0.47432496760490145,0.3360666096904087,0.6363919777885273
0.25,1,0.4735119438193663,0.3361549955864311,0.6377166256319924
0.251,1,0.4727084488290944,0.33624943674987173,0.6390531664437482
0.252,1,0.4719142191891086,0.3363498039584265,0.6404013937679445
0.253,1,0.47112920652514145,0.33645610381635294,0.6417613665835515
0.254,1,0.47035336308627484,0.3365683433200063,0.6431331443420146
0.255,1,0.4695866417400329,0.33668652985878655,0.6445167869687334
0.256,1,0.4688289959674485,0.3368106712159247,0.645912355
0.257,1,0.4680803798584827,0.3369407755696748,0.6473199088994132
0.258,1,0.46734074810742054,0.33707685149428435,0.6487395104258263
0.259,1,0.46661005600825933,0.33721890796108017,0.650171221
0.26,1,0.4658882594501395,0.33736695433961866,0.651615104
0.261,1,0.46517531491307385,0.33752100039889504,0.6530712205476626
0.262,1,0.46447117946327143,0.33768105630862344,0.654539635
0.263,1,0.46377581074814156,0.337847133,0.6560204108214231
0.264,1,0.4630891669932712,0.3380192403701143,0.6575136121778427
0.265,1,0.4624112069977061,0.33819739087718437,0.6590193037481824
0.266,1,0.46174189012933864,0.338381596,0.6605375506745773
0.267,1,0.46108117632058104,0.3385718677771151,0.6620684185710835
0.268,1,0.4604290260645646,0.33876821896764303,0.6636119735246755
0.269,1,0.4597854,0.338970663,0.6651682820941675
0.27,1,0.4591502609638106,0.3391792119038355,0.6667374113086708
0.271,1,0.45852356987484655,0.33939388091843375,0.6683194286683769
0.272,1,0.4579052898422016,0.3396146838359727,0.6699144021424432
0.273,1,0.4572953841045389,0.3398416353325191,0.6715224
0.274,1,0.4566938164389362,0.34007475050419156,0.6731434916455201
0.275,1,0.4561005511562639,0.34031404486896333,0.6747777459458727
0.276,1,0.4555155530967219,0.34055953436870495,0.6764252329006091
0.277,1,0.45493878762695383,0.34081123537149416,0.6780860228053647
0.278,1,0.4543702206369459,0.34106916467372583,0.6797601864155753
0.279,1,0.45380981853755165,0.3413333395021566,0.6814477949469963
0.28,1,0.453257548,0.34160377751616194,0.6831489200739973
0.281,1,0.45271337723224614,0.3418804968099861,0.6848636339256786
0.282,1,0.45217727341658676,0.3421635159150988,0.6865920090845268
0.283,1,0.4516492052650273,0.3424528538028434,0.688334119
0.284,1,0.4511291417354244,0.3427485298869907,0.6900900358989129
0.285,1,0.4506170522858837,0.3430505640259626,0.691859835
0.286,1,0.45011290687269095,0.3433589765257059,0.6936435901434663
0.287,1,0.44961667594694366,0.3436737881418168,0.6954413762542899
0.288,1,0.4491283304496397,0.3439950200829322,0.6972532685459566
0.289,1,0.4486478418111526,0.34432269401342475,0.6990793427024214
0.29,1,0.4481751819451802,0.34465683205613556,0.7009196748367619
0.291,1,0.44771032324606425,0.34499745679532123,0.7027743414884104
0.292,1,0.44725329772603967,0.34534464115424396,0.7046435302350055
0.293,1,0.446804137,0.34569845923975534,0.706527431
0.294,1,0.4463626965391531,0.346058836,0.7084259027404967
0.295,1,0.4459289503877004,0.3464257949396645,0.7103390225030237
0.296,1,0.44550287343787953,0.34679936201463335,0.712266869
0.297,1,0.44508444095075045,0.347179562,0.7142095222771168
0.298,1,0.4446736286515379,0.3475664218647673,0.7161670607852603
0.299,1,0.44427041272934426,0.34795996699412873,0.7181395646985735
0.3,1,0.4438747698304558,0.34836022464533856,0.7201271142445577
0.301,1,0.44348667705910216,0.3487672222249533,0.7221297900288464
0.302,1,0.4431061119709583,0.34918098763740635,0.7241476730344167
0.303,1,0.4427330525715045,0.3496015492893963,0.7261808446156675
0.304,1,0.4423674773178356,0.35002893609367114,0.7282293864971074
0.305,1,0.4420093651161848,0.35046317747264727,0.7302933807515989
0.306,1,0.44165869531714097,0.3509043033622323,0.7323729098044605
0.307,1,0.4413154477148147,0.3513523442159428,0.7344680564208211
0.308,1,0.4409796025408783,0.35180733100943185,0.7365789037116139
0.309,1,0.4406511404666207,0.352269295,0.7387055351132271
0.31,1,0.4403300426029721,0.3527382689531307,0.7408480343813957
0.311,1,0.44001629049656665,0.353214285,0.7430064855826928
0.312,1,0.4397098661272161,0.35369737559589803,0.7451809730911935
0.313,1,0.439410752,0.35418757528526945,0.7473715815840738
0.314,1,0.4391189306619472,0.3546849179674965,0.7495783960173759
0.315,1,0.43883438567181665,0.35518943839278205,0.7518015016209391
0.316,1,0.4385571006285392,0.355701172,0.7540409838997106
0.317,1,0.43828705965209586,0.3562201542670972,0.7562969286212902
0.318,1,0.4380242472825904,0.35674642202494683,0.7585694217993993
0.319,1,0.43776864848054664,0.3572800121527434,0.7608585496688403
0.32,1,0.4375202486303159,0.35782096223819815,0.7631643987136749
0.321,1,0.4372790335351703,0.3583693104520645,0.7654870556309256
0.322,1,0.43704498941558534,0.35892509555306423,0.7678266073054559
0.323,1,0.4368181029035351,0.3594883568928899,0.770183141
0.324,1,0.4365983610455327,0.3600591344219609,0.7725567434520613
0.325,1,0.43638575130512325,0.36063746869555674,0.7749475026256745
0.326,1,0.4361802615581146,0.36122340087890153,0.7773555059264344
0.327,1,0.43598188008973476,0.361816973,0.7797808410765922
0.328,1,0.4357905955899367,0.36241822671826673,0.7822235959301965
0.329,1,0.43560639715984784,0.3630272058064788,0.7846838584470918
0.33,1,0.4354292743099822,0.36364395368058317,0.7871617166812396
0.331,1,0.4352592169588435,0.36426851464316506,0.7896572587720012
0.332,1,0.43509621542556476,0.3649009336429021,0.7921705729222678
0.333,1,0.4349402604299348,0.36554125628133205,0.7947017473820595
0.334,1,0.43479145,0.3661896509123712,0.7972511458151283
0.335,1,0.43464972295855875,0.3668461051896516,0.7998187221215368
0.336,1,0.4345150162955671,0.3675106060577826,0.8024044275626431
0.337,1,0.43438732278149056,0.3681832018372966,0.8050083504062218
0.338,1,0.434266635,0.368863942,0.8076305788783205
0.339,1,0.4341529466290216,0.36955287484952887,0.8102712011441284
0.34,1,0.43404625070857566,0.37025005218122875,0.8129303052867481
0.341,1,0.4339465413632288,0.3709555246372546,0.8156079792871491
0.342,1,0.43385381293933123,0.3716693440389634,0.818304311
0.343,1,0.4337680601861752,0.37239156293007875,0.8210193881471614
0.344,1,0.43368927824860937,0.37312223458444477,0.8237532982659419
0.345,1,0.4336174626664402,0.3738614130128897,0.8265061287148461
0.346,1,0.4335526093690296,0.37460915297118247,0.8292779666358776
0.347,1,0.433494715,0.37536550996850565,0.832068899
0.348,1,0.4334437753397494,0.3761305402752929,0.8348790122510785
0.349,1,0.4333997884517491,0.37690430093096583,0.8377083929419697
0.35,1,0.4333627515278871,0.37768684975243927,0.8405571270471743
0.351,1,0.4333326624711159,0.37847824534328234,0.8434253002668959
0.352,1,0.4333095195815455,0.3792785471013114,0.8463129979331185
0.353,1,0.43329332155092437,0.38008781522732804,0.8492203049816017
0.354,1,0.43328406746005776,0.3809061107347792,0.852147306
0.355,1,0.4332817567836562,0.38173349545831026,0.8550940848144957
0.356,1,0.43328638939264874,0.38257003206220425,0.8580607252262586
0.357,1,0.4332979655506803,0.38341578405054155,0.8610473102140312
0.358,1,0.4333164859106055,0.3842708157766076,0.8640539222854144
0.359,1,0.4333419515183421,0.3851351924515436,0.8670806433668482
0.36,1,0.4333743638154393,0.3860089801546252,0.8701275547710445
0.361,1,0.4334137246378654,0.38689224584350734,0.8731947371630902
0.362,1,0.4334600362113611,0.38778505736349944,0.8762822705243506
0.363,1,0.4335133011546992,0.3886874834575741,0.8793902341163178
0.364,1,0.4335735224829178,0.38959959377759373,0.8825187064452431
0.365,1,0.43364070360671325,0.39052145889423023,0.8856677652242815
0.366,1,0.4337148483283497,0.3914531503068355,0.8888374873331345
0.367,1,0.4337959608435753,0.39239474045555656,0.892027949
0.368,1,0.43388404574626854,0.3933463027317625,0.8952392246625426
0.369,1,0.43397910802668793,0.39430791148837224,0.8984713891243934
0.37,1,0.4340811530698852,0.3952796420520016,0.9017245153139478
0.371,1,0.43419018665556913,0.3962615707347254,0.9049986753403885
0.372,1,0.4343062149634675,0.397253775,0.9082939402310853
0.373,1,0.4344292445715888,0.3982563326973551,0.9116103798865337
0.374,1,0.4345592824563959,0.3992693236305452,0.9149480630313495
0.375,1,0.4346963359909487,0.4002928280131129,0.9183070571705911
0.376,1,0.434840574,0.40132717177752786,0.92168792
0.377,1,0.4349918439537649,0.4023721966169511,0.9250902269877832
0.378,1,0.43515015451873945,0.4034279861435447,0.9285140428422893
0.379,1,0.4353155146795424,0.40449462505308686,0.9319594291781403
0.38,1,0.4354879338459656,0.4055721991392523,0.9354264465513431
0.381,1,0.4356674218331876,0.4066607953056786,0.938915154
0.382,1,0.4358539888620778,0.4077605015796083,0.9424256089210241
0.383,1,0.4360476455581741,0.40887140712649356,0.9459578671575691
0.384,1,0.4362484029548274,0.4099936022630367,0.9495119827965879
0.385,1,0.4364562724952593,0.41112717847123537,0.9530880081829047
0.386,1,0.4366712660323636,0.41227222841358335,0.9566859938472942
0.387,1,0.4368933958291783,0.4134288459470072,0.9603059884457893
0.388,1,0.4371226745606007,0.4145971261372434,0.9639480386967747
0.389,1,0.4373591153160231,0.41577716527474423,0.9676121893167092
0.39,1,0.4376027315997041,0.41696906088949937,0.9712984829599707
0.391,1,0.43785353733166965,0.4181729117658921,0.9750069601529843
0.392,1,0.438111547,0.41938881795921257,0.9787376592240851
0.393,1,0.4383767749079692,0.4206168808113301,0.9824906162374155
0.394,1,0.43864923668639244,0.42185720296624113,0.9862658649271558
0.395,1,0.43892894778337876,0.4231098883872087,0.9900634366249375
0.396,1,0.43921592422109434,0.42437504237307316,0.99388336
0.397,1,0.439510182,0.4256527715747135,0.9977256619172008
0.398,1,0.43981173933712464,0.4269431840129496,1.0015903655095613
0.399,1,0.4401206121939306,0.42824638909531154,1.0054774919534057
0.4,1,0.44043681875101204,0.42956249763349996,1.0093870594655627
0.401,1,0.44076037717389527,0.43089162186204655,1.013319083413827
0.402,1,0.4410913060622852,0.43223387545577674,1.017273576235077
0.403,1,0.4414296244518241,0.4335893735480725,1.021250547
0.404,1,0.4417753518154477,0.43495823275036394,1.0252500030975868
0.405,1,0.4421285080657391,0.4363405711703453,1.0292719466255849
0.406,1,0.4424891135571614,0.4377365084311707,1.033316377831601
0.407,1,0.4428571890881683,0.4391461656917376,1.0373832932603468
0.408,1,0.44323275590278616,0.44056966566549977,1.0414726860227441
0.409,1,0.443615836,0.44200713264091845,1.0455845457095831
0.41,1,0.4440064506005344,0.4434586925025691,1.049718858297084
0.411,1,0.4444046232205538,0.4449244727503828,1.0538756060538614
0.412,1,0.44481037660236306,0.446404603,1.0580547674534215
0.413,1,0.445223734,0.4478992126118549,1.0622563170811432
0.414,1,0.44564472013561124,0.4494084354968608,1.066480225533841
0.415,1,0.4460733586802888,0.4509324053535565,1.0707264593219459
0.416,1,0.4465096747781916,0.45247125808396105,1.074994980779115
0.417,1,0.446953753,0.45402524707602476,1.0792859174148888
0.418,1,0.4474056783267111,0.4555946317034745,1.0835993908387842
0.419,1,0.44786536010654315,0.45717932389646554,1.0879350103327583
0.42,1,0.4483328249345133,0.45877946680122855,1.0922927201941681
0.421,1,0.4488081,0.46039520540677736,1.0966724600210267
0.422,1,0.4492912133500819,0.46202668656884976,1.1010741646055207
0.423,1,0.4497821929489222,0.4636740590326501,1.1054977638290784
0.424,1,0.4502810676240573,0.4653374734600505,1.109943182555971
0.425,1,0.4507878665977419,0.46701708245433254,1.1144103405218277
0.426,1,0.45130262,0.468713041,1.118899152223375
0.427,1,0.45182535679237706,0.47042550441080405,1.1234095268065218
0.428,1,0.45235610892947764,0.4721546325167441,1.1279413679579893
0.429,1,0.4528949072035571,0.4739005855273348,1.1324945737889744
0.43,1,0.4534417833271012,0.47566352614273527,1.137069036717639
0.431,1,0.4539967695201456,0.47744361916290895,1.1416646433570916
0.432,1,0.4545598985134949,0.4792410315149468,1.1462812744013537
0.433,1,0.45513120355189496,0.48105593228437293,1.1509188045046135
0.434,1,0.45571071839760335,0.482888493,1.1555771021616394
0.435,1,0.45629847733384404,0.48473888636709717,1.1602560295897009
0.436,1,0.45689451516834706,0.4866072888917319,1.1649554426142297
0.437,1,0.4574988672366439,0.48849387831599356,1.1696751905422307
0.438,1,0.45811156940566644,0.4903988349436032,1.174415116040032
0.439,1,0.4587326580775464,0.4923223414148572,1.1791750550183258
0.44,1,0.4593621701933589,0.49426458273493445,1.1839548365054484
0.441,1,0.4600001432369394,0.49622574630515376,1.188754282523296
0.442,1,0.46064661523835093,0.4982060219581332,1.1935732079657768
0.443,1,0.4613016247778779,0.5002056019858124,1.1984114204766136
0.444,1,0.461965211,0.5022246811744753,1.2032687203256769
0.445,1,0.4626374135676051,0.5042634568410489,1.2081449002824367
0.446,1,0.4633182727658457,0.5063221288606262,1.2130397454902595
0.447,1,0.4640078294060553,0.5084009,1.2179530333450468
0.448,1,0.4647061248799506,0.5104999744734666,1.2228845333754412
0.449,1,0.465413201,0.5126195609374279,1.2278340071109388
0.45,1,0.46612910077343744,0.5147598695610018,1.2328012079573591
0.451,1,0.4668538668674057,0.5169211135513971,1.237785881079228
0.452,1,0.4675875431523247,0.5191035088856771,1.2427877632760969
0.453,1,0.46833017393653925,0.521307274,1.2478065828569846
0.454,1,0.4690818041251709,0.523532632,1.2528420595148648
0.455,1,0.4698424792244095,0.5257798050996458,1.2578939042102502
0.456,1,0.47061224534642027,0.5280490223482931,1.2629618190522338
0.457,1,0.47139114921396574,0.5303405137365388,1.2680454971729207
0.458,1,0.4721792381650427,0.5326545126753164,1.273144622614862
0.459,1,0.4729767018671731,0.5349916065324575,1.2782590959317608
0.46,1,0.4737835198847152,0.5373518684351181,1.2833884569258485
0.461,1,0.47459967097999944,0.5397353675810245,1.288532245670303
0.462,1,0.47542520504255126,0.5421423499979717,1.2936901080347039
0.463,1,0.4762601726024774,0.5445730649231655,1.2988616802129456
0.464,1,0.4771046248354732,0.5470277648546913,1.304046588611845
0.465,1,0.47795861356794667,0.5495067055808692,1.3092444497430118
0.466,1,0.478822191,0.5520101462236053,1.3144548701233314
0.467,1,0.4796954111212225,0.5545383492939067,1.319677446169151
0.468,1,0.48057832689547897,0.5570915807280966,1.3249117640885217
0.469,1,0.48147099308710156,0.5596701099280313,1.3301573997893104
0.47,1,0.48237346485640775,0.5622742098184772,1.3354139187887373
0.471,1,0.4832857980467211,0.5649041568861306,1.3406808761127609
0.472,1,0.4842080491898994,0.5675602312210899,1.3459578162043562
0.473,1,0.48514027551254485,0.5702427165750221,1.3512442728487906
0.474,1,0.48608253494181436,0.5729519004011585,1.3565397690862797
0.475,1,0.4870348861115389,0.5756880739021065,1.3618438171255067
0.476,1,0.4879973883673408,0.578451532,1.3671559182753177
0.477,1,0.4889701017726611,0.5812425737935092,1.3724755628792544
0.478,1,0.48995308711547997,0.5840615017811532,1.377802230237803
0.479,1,0.49094640591462557,0.5869086227449047,1.3831353885464632
0.48,1,0.49195012,0.5897842473758075,1.3884744948506853
0.481,1,0.492964294,0.5926886904169955,1.3938189949791207
0.482,1,0.4939889893206889,0.5956222707115437,1.399168323
0.483,1,0.4950242719553436,0.5985853112501793,1.4045219036735146
0.484,1,0.49607020681395697,0.6015781392318361,1.4098791474310424
0.485,1,0.49712685992963135,0.6046010861079263,1.4152394553210386
0.486,1,0.4981942981106819,0.6076544876396587,1.4206022164990437
0.487,1,0.4992725889482283,0.6107386839534157,1.4259668086950086
0.488,1,0.5003618008217543,0.6138540195880233,1.4313325982062102
0.489,1,0.5014620029056864,0.6170008435574225,1.4366989398986898
0.49,1,0.5025732651770716,0.6201795093989857,1.4420651771843591
0.491,1,0.5036956584233433,0.6233903752281716,1.4474306420447771
0.492,1,0.5048292542476217,0.6266338038024746,1.4527946550399773
0.493,1,0.5059741250762602,0.6299101625653161,1.458156525322633
0.494,1,0.5071303441667794,0.633219824,1.4635155506764423
0.495,1,0.508297986,0.6365631642384182,1.4688710175349895
0.496,1,0.5094771243637568,0.6399405660053474,1.474222201045272
0.497,1,0.5106678362041135,0.6433524157920905,1.479568365107139
0.498,1,0.5118701977915323,0.6467991053512533,1.4849087624240747
0.499,1,0.5130842866485871,0.650281031,1.490242634602595
0.5,1,0.5143101811721206,0.6537985960180966,1.4955692121839337
0.501,1,0.5155482346526474,0.6573530409395536,1.5008875117266234
0.502,1,0.5167982568827162,0.6609439622479159,1.5061969090988376
0.503,1,0.5180603289919304,0.6645717777932617,1.5114966015807498
0.504,1,0.519334533,0.6682369107473398,1.516785775824684
0.505,1,0.5206209519114242,0.6719397896767577,1.5220636079598233
0.506,1,0.5219196695518767,0.6756808485881067,1.5273292637596576
0.507,1,0.523230771,0.6794605269912557,1.5325818987485298
0.508,1,0.5245543412400645,0.6832792699634939,1.5378206583844176
0.509,1,0.5258904677320538,0.6871375281958416,1.543044678204133
0.51,1,0.5272392378735589,0.6910357580620933,1.5482530840161906
0.511,1,0.5286007402812309,0.6949744216722105,1.5534449920668174
0.512,1,0.5299750645461543,0.6989539869269027,1.558619509243419
0.513,1,0.5313623012413796,0.7029749275835684,1.5637757332858806
0.514,1,0.5327625419292535,0.707037723,1.5689127529992217
0.515,1,0.5341758791722895,0.7111428597199422,1.5740296484824317
0.516,1,0.5356024065418423,0.7152908284821711,1.5791254913677806
0.517,1,0.5370422186246289,0.7194821273187142,1.5841993450727032
0.518,1,0.538495411,0.7237172600923911,1.5892502650611724
0.519,1,0.5399620804180388,0.7279967368534146,1.594277299115376
0.52,1,0.5414423244691116,0.7323210738919761,1.5992794876222607
0.521,1,0.5429362419313006,0.7366907937956542,1.6042558638681608
0.522,1,0.544443933,0.7411064254953399,1.6092054543471195
0.523,1,0.5459654973902806,0.7455685043213742,1.6141272790766845
0.524,1,0.5475010382236571,0.7500775720539816,1.619020351929166
0.525,1,0.5490506581619069,0.7546341769670699,1.6238836809758628
0.526,1,0.5506144613536994,0.7592388738833424,1.6287162688319587
0.527,1,0.5521925530554175,0.7638922242151855,1.633517113027455
0.528,1,0.55378504,0.7685947960100836,1.6382852063793663
0.529,1,0.5553920286214931,0.7733471639996838,1.6430195373717797
0.53,1,0.5570136286305756,0.77814991,1.6477190905633585
0.531,1,0.5586499494595124,0.783003621,1.652382846984429
0.532,1,0.5603011020549075,0.7879088934893327,1.6570097845589273
0.533,1,0.5619671985288058,0.7928663285721953,1.6615988785367233
0.534,1,0.5636483521705569,0.7978765350947611,1.666149101922214
0.535,1,0.5653446774574608,0.8029401286778342,1.670659425933711
0.536,1,0.5670562900617936,0.8080577318696149,1.6751288204579358
0.537,1,0.5687833068623598,0.813229974,1.6795562545112928
0.538,1,0.5705258459566086,0.8184574920981513,1.6839406967304247
0.539,1,0.572284027,0.8237409291069158,1.6882811158506132
0.54,1,0.5740579695517162,0.8290809357179583,1.6925764811988877
0.541,1,0.5758477964193487,0.8344781694672618,1.696825763205487
0.542,1,0.5776537534873247,0.8399337420580381,1.7010275663384467
0.543,1,0.5794760919902469,0.8454487925108748,1.7051804666493382
0.544,1,0.5813146931700099,0.851023116,1.709284161012755
0.545,1,0.5831696840078819,0.8566573979550437,1.7133376297054688
0.546,1,0.5850411927837011,0.8623523323770239,1.7173398567753697
0.547,1,0.5869293490884471,0.8681086192770824,1.7212898306079236
0.548,1,0.588834284,0.8739269659370907,1.7251865444663008
0.549,1,0.5907561292510222,0.8798080866362905,1.7290289970495059
0.55,1,0.5926950189276716,0.8857527026138861,1.7328161930695742
0.551,1,0.5946510877912999,0.8917615420459244,1.7365471438048612
0.552,1,0.5966244721321182,0.8978353400057352,1.7402208676734388
0.553,1,0.5986153096126285,0.903974838,1.743836390819094
0.554,1,0.6006237392763418,0.9101807859725485,1.7473927476720017
0.555,1,0.6026499015579733,0.9164539381515591,1.7508889815422979
0.556,1,0.6046939382950832,0.9227950570671202,1.754324145191545
0.557,1,0.6067559927373181,0.9292049114382119,1.7576973014204222
0.558,1,0.60883621,0.9356842764999065,1.7610075236494986
0.559,1,0.6109347348569968,0.9422339339035822,1.7642538964965764
0.56,1,0.613051716,0.9488546716229129,1.7674355163678963
0.561,1,0.6151873025470789,0.9555472838458794,1.7705514920273993
0.562,1,0.6173416444004274,0.9623125708478368,1.7736009451783117
0.563,1,0.619514894,0.9691513388653212,1.7765830110405534
0.564,1,0.6217072038173886,0.9760643999582367,1.7794968389206745
0.565,1,0.62391873,0.9830525718521399,1.7823415927746102
0.566,1,0.6261496277858603,0.9901166777749775,1.7851164517742308
0.567,1,0.6284000559637171,0.9972575462853263,1.787820610868903
0.568,1,0.6306701736958662,1.004476011078426,1.7904532813265668
0.569,1,0.6329601419634121,1.0117729107821685,1.793013691282317
0.57,1,0.6352701232883387,1.0191490887468893,1.7955010862805687
0.571,1,0.6376002817427381,1.026605392809673,1.7979147297985083
0.572,1,0.6399507829581915,1.0341426750448932,1.8002539037616798
0.573,1,0.6423217941349344,1.0417617915053246,1.8025179090654053
0.574,1,0.6447134840504634,1.0494636019458965,1.8047060660702319
0.575,1,0.6471260230682319,1.0572489695201315,1.8068177150899123
0.576,1,0.6495595831468424,1.0651187604673482,1.8088522168689143
0.577,1,0.6520143378480189,1.073073843782843,1.8108089530547438
0.578,1,0.6544904623445897,1.081115090865979,1.8126873266538486
0.579,1,0.6569881334291584,1.0892433751409254,1.814486762461759
0.58,1,0.6595075295219319,1.0974595716632753,1.8162067074947945
0.581,1,0.6620488306778668,1.105764556714229,1.8178466314124673
0.582,1,0.6646122185940562,1.1141592073512154,1.8194060269044556
0.583,1,0.6671978766178871,1.1226444009448433,1.8208844100693122
0.584,1,0.6698063354504211,1.1312224239075972,1.8222800702326012
0.585,1,0.6724376159375234,1.1398934808189545,1.823593181349892
0.586,1,0.6750917350703733,1.1486577488019218,1.8248239555540535
0.587,1,0.6777688829720129,1.1575161012047501,1.8259720077634276
0.588,1,0.6804692514472088,1.1664694089373095,1.827036977987535
0.589,1,0.683193034,1.1755185398542234,1.8280185316251953
0.59,1,0.6859404257779306,1.184664358085304,1.828916359705774
0.591,1,0.688711624,1.1939077233473643,1.829730179134252
0.592,1,0.6915068263376242,1.203249490230125,1.830459732912585
0.593,1,0.6943262339787444,1.2126905074339083,1.8311047903426183
0.594,1,0.697170049,1.2222316169814462,1.8316651471992518
0.595,1,0.7000384739768064,1.2318736533888481,1.8321406258875998
0.596,1,0.7029317154690005,1.2416174427994997,1.8325310755975035
0.597,1,0.7058499802400903,1.2514638020865725,1.8328363724049184
0.598,1,0.7087934771511795,1.2614135379101257,1.8330564193742487
0.599,1,0.7117624167833758,1.2714674457285169,1.8331911466371966
0.6,1,0.7147570114382742,1.281626308774102,1.8332405114490187
0.601,1,0.717777475,1.2918908969854277,1.8332044982168005
0.602,1,0.7208240236256314,1.3022619658945707,1.8330831185097023
0.603,1,0.7238968743634185,1.312740255467829,1.8328764110602562
0.604,1,0.7269962465311932,1.323326488895125,1.8325844417265855
0.605,1,0.7301223610237417,1.3340213713343254,1.8322073034379762
0.606,1,0.7332754404484607,1.3448255886069451,1.831745116124563
0.607,1,0.7364557091214634,1.355739805843616,1.831198026630343
0.608,1,0.7396633930629497,1.3667646660756232,1.8305662085872019
0.609,1,0.7428987199917676,1.3779007887691161,1.829849862281769
0.61,1,0.7461619193194662,1.3891487683067028,1.8290492145022212
0.611,1,0.7494532221441161,1.4005091724157166,1.8281645183599575
0.612,1,0.7527728612420923,1.4119825405370512,1.8271960530914202
0.613,1,0.7561210710595817,1.423569382,1.8261441238371694
0.614,1,0.7594980877028121,1.4352701749701142,1.8250090614169592
0.615,1,0.7629041489276946,1.4470853632327483,1.8237912220623573
0.616,1,0.766339494,1.4590153557336039,1.8224909871432367
0.617,1,0.7698043643270728,1.4710605239316552,1.8211087628839615
0.618,1,0.7732990021551261,1.4832211999523826,1.8196449800456866
0.619,1,0.7768236518436773,1.495497674519048,1.8181000935925444
0.62,1,0.7803785592049988,1.5078901948262007,1.8164745823552428
0.621,1,0.7839639716164164,1.5203989623481153,1.8147689486691734
0.622,1,0.787580138,1.5330241305697612,1.812983717984208
0.623,1,0.7912273088140792,1.5457658026662164,1.8111194384841878
0.624,1,0.7949057360098354,1.5586240290995241,1.8091766806689122
0.625,1,0.7986156730318354,1.5715988051643746,1.807156037
0.626,1,0.8023581080897714,1.5846927332882972,1.8050563660809689
0.627,1,0.8061325757562514,1.5979030175987712,1.8028800873683388
0.628,1,0.8099393338697798,1.6112294681016481,1.800627857514215
0.629,1,0.8137786416475262,1.6246718288412514,1.798300353267557
0.63,1,0.8176507596553371,1.6382297751071622,1.795898270914608
0.631,1,0.8215559497759316,1.6519029105592424,1.7934223257576147
0.632,1,0.8254944751759433,1.6656907642794783,1.7908732516686825
0.633,1,0.8294666,1.6795927877731227,1.788251800501863
0.634,1,0.8334725906871967,1.6936083518995488,1.7855587415849001
0.635,1,0.8375127132255784,1.7077367437423145,1.782794861
0.636,1,0.8415872358179827,1.721977163431419,1.7799609620672543
0.637,1,0.8456964274860659,1.7363287208867515,1.7770578627015192
0.638,1,0.8498405582959266,1.7507904325250054,1.7740863969421996
0.639,1,0.8540198993110695,1.7653612179118943,1.7710474133637408
0.64,1,0.8582347225430373,1.7800398963706061,1.7679417747069444
0.641,1,0.8624853008998238,1.794825183538038,1.7647703573076425
0.642,1,0.8667719081319641,1.8097156878806784,1.7615340505274086
0.643,1,0.8710948187759762,1.8247099071796589,1.758233756169525
0.644,1,0.8754543080955355,1.8398062250035574,1.7548703879034253
0.645,1,0.8798506520199647,1.8550029071208602,1.7514448706839363
0.646,1,0.8842841270799822,1.8702980979039643,1.7479581401704627
0.647,1,0.8887550103406751,1.8856898167365963,1.7444111421431439
0.648,1,0.893263579,1.9011759544017977,1.7408048319205696
0.649,1,0.8978101119751263,1.9167542694717956,1.7371401737788543
0.65,1,0.9023948865084597,1.9324223847091302,1.7334181403737028
0.651,1,0.9070181814070952,1.9481777834807006,1.7296397121603544
0.652,1,0.9116802753016475,1.9640178062042408,1.7258058768174505
0.653,1,0.9163814468929041,1.9799396468231205,1.7219176286820512
0.654,1,0.9211219748630618,1.9959403493313712,1.7179759681720561
0.655,1,0.9259021377836858,2.0120168043527635,1.713981901226815
0.656,1,0.9307222140201067,2.0281657457871014,1.7099364387521816
0.657,1,0.9355824816320206,2.044383747535911,1.7058405960601333
0.658,1,0.9404832182705058,2.0606672203192082,1.701695392318425
0.659,1,0.9454247010709601,2.077012408596284,1.6975018500184393
0.66,1,0.9504072065424244,2.0934153876047588,1.6932609944269406
0.661,1,0.9554310104523435,2.1098720605307633,1.6889738530672227
0.662,1,0.960496388,2.126378155826925,1.6846414551913715
0.663,1,0.965603612,2.1429292246903677,1.6802648312685249
0.664,1,0.9707529568333116,2.159520638719052,1.6758450124750226
0.665,1,0.9759446930814178,2.1761475877641683,1.671383030206738
0.666,1,0.9811790911607283,2.192805077987958,1.6668799155776561
0.667,1,0.9864567495160619,2.2094880821808123,1.6623364008013977
0.668,1,0.9917782728376372,2.226191220386338,1.6577532475336296
0.669,1,0.9971432705893515,2.2429085417786268,1.653132094745209
0.67,1,1.0025520058241018,2.2596342907280573,1.648473967572667
0.671,1,1.0080047394407632,2.276362521963917,1.6437798885427428
0.672,1,1.013501730016513,2.2930871003106885,1.639050877125981
0.673,1,1.019043233633462,2.3098017007481566,1.6342879493390765
0.674,1,1.0246295036996955,2.3264998088435846,1.629492117313616
0.675,1,1.0302607907647499,2.3431747215580203,1.624664388918018
0.676,1,1.0359373423291374,2.359819548442514,1.6198057673560262
0.677,1,1.0416594026478663,2.3764272132560547,1.6149172507977403
0.678,1,1.0474272125278876,2.3929904560047985,1.609999832
0.679,1,1.0532410091188456,2.409501835434393,1.605054498019451
0.68,1,1.059101025697825,2.4259537319928053,1.6000822297345878
0.681,1,1.0650074914476448,2.442338351271637,1.5950840016461876
0.682,1,1.0709606312286304,2.458647727943954,1.5900607815008374
0.683,1,1.0769606653423751,2.4748737302092545,1.5850135299799135
0.684,1,1.0830078092906548,2.4910080647726582,1.5799432004179477
0.685,1,1.089102273526179,2.5070422823615965,1.5748507385025237
0.686,1,1.0952442631962218,2.522967783783293,1.569737082012064
0.687,1,1.1014339778784616,2.538775826539549,1.5646031605412054
0.688,1,1.1076716113100296,2.554457532017355,1.5594498952582911
0.689,1,1.1139573511081386,2.570003893245925,1.5542781986570198
0.69,1,1.1202913784846653,2.5854057832218746,1.5490889743304894
0.691,1,1.1266738679514332,2.6006539638171224,1.5438831167525744
0.692,1,1.1331049870173462,2.6157390952758695,1.5386615110659325
0.693,1,1.139584895880025,2.6306517462694483,1.533425032889783
0.694,1,1.1461137471070888,2.645382404521434,1.5281745481277071
0.695,1,1.152691685310447,2.6599214880134285,1.522910912798688
0.696,1,1.1593188468085212,2.674259357,1.5176349728630127
0.697,1,1.1659953592834644,2.688386324954875,1.5123475640760935
0.698,1,1.172721341429203,2.702292674051734,1.5070495118347047
0.699,1,1.1794969025927882,2.7159686658319515,1.5017416310488292
0.7,1,1.1863221424027648,2.729404556324511,1.4964247260110775
0.701,1,1.1931971503909384,2.742590610053805,1.4910995902850872
0.702,1,1.2001220056066915,2.7555171147489017,1.4857670065957047
0.703,1,1.2070967762175826,2.7681743964316357,1.4804277467349156
0.704,1,1.2141215191071708,2.780552834897162,1.4750825714723923
0.705,1,1.2211962794585107,2.7926428795422673,1.4697322304765226
0.706,1,1.228321090330806,2.8044350654435615,1.4643774622461043
0.707,1,1.2354959722267036,2.8159200297287184,1.4590189940445504
0.708,1,1.2427209326497477,2.8270885281678293,1.4536575418545588
0.709,1,1.2499967298144765,2.8379263435112962,1.4482937861842817
0.71,1,1.2573229605009368,2.848426745415235,1.442928458
0.711,1,1.2646992072647187,2.8585834458288293,1.4375622551489862
0.712,1,1.2721254199912937,2.8683878568114176,1.4321958478626784
0.713,1,1.2796015331749473,2.877831595,1.4268298942489297
0.714,1,1.2871274654183091,2.8869064972437033,1.421465041135716
0.715,1,1.2947031189272382,2.895604639500409,1.416101923919883
0.716,1,1.3023283789917544,2.9039183508699917,1.4107411665594825
0.717,1,1.310003113460768,2.911840230862381,1.4053833815863745
0.718,1,1.317727172208949,2.9193631649122667,1.4000291701364684
0.719,1,1.3255003865917518,2.9264803396943697,1.394679121965126
0.72,1,1.333322568894099,2.933185258010798,1.3893338154797688
0.721,1,1.341193511769518,2.9394717531551136,1.3839938177865738
0.722,1,1.3491129876724053,2.9453340026899557,1.3786596847126207
0.723,1,1.357080748281069,2.950766541586419,1.3733319608764643
0.724,1,1.365096523914103,2.9557642746768975,1.3680111797268253
0.725,1,1.373160022938745,2.960322488388743,1.3626978635954459
0.726,1,1.381270931171235,2.9644368616702006,1.3573925237792177
0.727,1,1.3894289112712235,2.968103476081414,1.352095660583154
0.728,1,1.397633602128744,2.9713188250074225,1.3468077634023672
0.729,1,1.405884618244496,2.974079821961948,1.3415293108036392
0.73,1,1.414181549106917,2.9763838079311666,1.336260770585677
0.731,1,1.4225239585636453,2.9782285577248744,1.3310025998750936
0.732,1,1.4309113841852386,2.979612285317997,1.325755245212106
0.733,1,1.4393433366249857,2.9805336481529343,1.3205191426284033
0.734,1,1.4478192989745269,2.9809917503758196,1.3152947177501328
0.735,1,1.4563387261186023,2.980986145012836,1.3100823858896238
0.736,1,1.4649010440881685,2.980516835051535,1.3048825521389842
0.737,1,1.4735056494073548,2.9795842734382245,1.299695611477106
0.738,1,1.4821519084368702,2.9781893619956428,1.2945219488653976
0.739,1,1.4908391567206452,2.9763334492375217,1.2893619393616627
0.74,1,1.4995666983377498,2.9740183271390923,1.2842159482198852
0.741,1,1.5083338052464619,2.971246227,1.279084330997907
0.742,1,1.5171397166262062,2.9680198131913427,1.2739674336811109
0.743,1,1.525983638234563,2.964342178635615,1.2688655927837884
0.744,1,1.5348647417649561,2.960216835619265,1.2637791354647347
0.745,1,1.5437821641961311,2.9556477084003836,1.2587083796425613
0.746,1,1.5527350071565635,2.9506391238223912,1.253653634126262
0.747,1,1.5617223363052424,2.945195801199766,1.2486151987152077
0.748,1,1.5707431806977816,2.939322841381522,1.243593364324725
0.749,1,1.5797965321709115,2.933025715048077,1.238588413119126
0.75,1,1.588881344751213,2.926310250211804,1.2336006186134074
0.751,1,1.597997203974362,2.919173329100319,1.2286306506477547
0.752,1,1.6071422644557285,2.9116310496713105,1.2236783721039872
0.753,1,1.6163153606215588,2.903690250402189,1.2187440307799025
0.754,1,1.6255152867321205,2.8953580696311714,1.213827866
0.755,1,1.6347407963475602,2.8866419301514714,1.2089301104049892
0.756,1,1.6439906018254407,2.8775495234562865,1.2040509867496643
0.757,1,1.653263373809304,2.868088793584478,1.1991907113571774
0.758,1,1.662557740750731,2.858267920756859,1.1943494925706177
0.759,1,1.6718722884690076,2.848095304736878,1.189527531220316
0.76,1,1.681205559710319,2.837579548071491,1.1847250207438886
0.761,1,1.6905560537389421,2.826729439216833,1.1799421473059697
0.762,1,1.699922225973974,2.815553935610132,1.1751790899278074
0.763,1,1.7093024876350054,2.8040621467736395,1.1704360206107847
0.764,1,1.7186952054187947,2.7922633174527896,1.165713104
0.765,1,1.728098701223936,2.7801668109033626,1.161010499774828
0.766,1,1.7375112519030838,2.7677820923046066,1.1563283582456583
0.767,1,1.7469310890409138,2.755118712418988,1.1516668249981816
0.768,1,1.7563563987816715,2.7421862914739075,1.1470260387513251
0.769,1,1.765785321704039,2.7289945033658185,1.1424061319317471
0.77,1,1.7752159527182068,2.715553060178605,1.1378072307905693
0.771,1,1.7846463410159883,2.7018716970870904,1.1332294555226707
0.772,1,1.7940744900773096,2.687960157656513,1.1286729203849992
0.773,1,1.8034983577131944,2.6738281795787073,1.124137733811529
0.774,1,1.8129158561515513,2.6594854808700115,1.1196239985299545
0.775,1,1.8223248521908229,2.644941746548745,1.1151318116756157
0.776,1,1.8317231674054735,2.630206615831546,1.1106612649056105
0.777,1,1.8411085783913541,2.615289669836459,1.1062124445115513
0.778,1,1.850478817077326,2.600200419850559,1.1017854315305025
0.779,1,1.859831571107784,2.584948296120224,1.0973803018557937
0.78,1,1.8691644842731114,2.5695426372375736,1.092997126346233
0.781,1,1.8784751569938978,2.5539926800681103,1.0886359709340465
0.782,1,1.8877611468875322,2.5383075502731836,1.0842968967320168
0.783,1,1.8970199694016803,2.5224962534007442,1.0799799601391382
0.784,1,1.9062490985013292,2.506567666550374,1.075685212945151
0.785,1,1.9154459674206499,2.490530530638645,1.071412702434006
0.786,1,1.924607969509724,2.474393443185795,1.0671624714857684
0.787,1,1.933732459139748,2.458164852,1.0629345586774839
0.788,1,1.9428167526780746,2.4418530477522986,1.0587289983826442
0.789,1,1.9518581295258222,2.4254661611577615,1.054545820869115
0.79,1,1.9608538332643828,2.409012155330969,1.0503850523964613
0.791,1,1.9698010728556923,2.3924988226587858,1.0462467153113728
0.792,1,1.9786966102788606,2.3759334435078467,1.0421309996301609
0.793,1,1.987537089325546,2.3593233364731834,1.0380380919752683
0.794,1,1.9963204057902206,2.3426765324204335,1.033967660524539
0.795,1,2.0050436419366457,2.3260000931104616,1.0299197126764612
0.796,1,2.0137038527344595,2.3093008943257005,1.0258942523826513
0.797,1,2.0222980675364375,2.292585624294726,1.0218912802346216
0.798,1,2.030823291833474,2.275860782535598,1.0179107935508227
0.799,1,2.039276509095975,2.259132679105593,1.0139527864611186
0.8,1,2.0476546827041284,2.2424074342017657,1.0100172499904525
0.801,1,2.0559547579204938,2.2256909781309404,1.0061041721404465
0.802,1,2.0641736639707835,2.2089890516167716,1.002213537970222
0.803,1,2.0723083161739186,2.1923072064210576,0.9983453296767039
0.804,1,2.0803556181657035,2.1756508062625475,0.994499527
0.805,1,2.088312464188019,2.159025028,0.9906761056616861
0.806,1,2.096175741453194,2.1424348632118715,0.9868750407186786
0.807,1,2.103942332568691,2.125885119698673,0.9830963033582714
0.808,1,2.1116091180240026,2.109380423608893,0.9793398626111967
0.809,1,2.1191729787517826,2.092925221502326,0.9756056850948366
0.81,1,2.126630798741905,2.0765237827186915,0.9718937350842218
0.811,1,2.1339794677243358,2.060180201896743,0.9682039745816475
0.812,1,2.141215883898625,2.0438984016419686,0.9645363633838689
0.813,1,2.148336956711297,2.027682135365936,0.9608908591481755
0.814,1,2.1553396096872213,2.011534990256554,0.9572674174585014
0.815,1,2.162220783305687,1.9954603903444068,0.9536659918903868
0.816,1,2.168977437913804,1.979461599682888,0.9500865340728905
0.817,1,2.1756065566752096,1.9635417256407453,0.9465289937506649
0.818,1,2.1821051485516127,1.9477037222403037,0.9429933188453253
0.819,1,2.1884702513104615,1.9319503935764903,0.9394794555130261
0.82,1,2.1946989345560675,1.916284397311256,0.9359873482038776
0.821,1,2.2007883027736304,1.900708248175976,0.9325169397204272
0.822,1,2.206735498388148,1.8852243215355033,0.929068171
0.823,1,2.212537704831476,1.869834856983747,0.9256409825275527
0.824,1,2.218192149601797,1.8545419619191925,0.9222353116746855
0.825,1,2.223696107330591,1.839347615180802,0.9188510954678492
0.826,1,2.229046902827828,1.824253670640577,0.9154882692806297
0.827,1,2.234241914115171,1.8092618608053925,0.9121467671581297
0.828,1,2.2392785754436852,1.7943738004303376,0.9088265218659703
0.829,1,2.244154380264418,1.7795909900565718,0.9055274649350675
0.83,1,2.248866884191518,1.7649148195871933,0.9022495267136578
0.831,1,2.2534137078962786,1.750346571784874,0.8989926364116695
0.832,1,2.257792539978024,1.7358874257502974,0.8957567221466891
0.833,1,2.2620011397689392,1.7215384603838026,0.8925417109871037
0.834,1,2.266034675865999,1.7073023685595505,0.8893478458449549
0.835,1,2.2698923143018357,1.6931792132442125,0.886174891
0.836,1,2.273573364679988,1.6791689383391863,0.8830226102920053
0.837,1,2.2770759016274744,1.665272249877823,0.8798909282617751
0.838,1,2.280398083734395,1.6514897704302387,0.8767797668820446
0.839,1,2.2835381559378587,1.6378220421969993,0.8736890477610101
0.84,1,2.2864944517578296,1.624269530095546,0.8706186917446355
0.841,1,2.289265395486023,1.6108326247448148,0.867568619
0.842,1,2.2918495042197917,1.597511645,0.8645387488218705
0.843,1,2.2942453898335486,1.5843068428281972,0.8615290001274956
0.844,1,2.296451760791607,1.571218402098745,0.8585392910328989
0.845,1,2.2984674238832503,1.5582464453345006,0.8555695391133812
0.846,1,2.300291285796252,1.5453910343592212,0.8526196613912956
0.847,1,2.3019223545996996,1.532652173318485,0.8496895743691868
0.848,1,2.3033597410619553,1.520029811194585,0.8467791940611644
0.849,1,2.3046026598663154,1.5075238442791619,0.8438884360213865
0.85,1,2.305650430660936,1.4951341185677278,0.8410172153737128
0.851,1,2.306502478994715,1.4828604320842567,0.8381654468438331
0.852,1,2.3071583370890005,1.4707025371466291,0.8353330447844511
0.853,1,2.307617644484025,1.458660142556719,0.8325199232029368
0.854,1,2.3078801485243217,1.4467329157311148,0.8297259957906133
0.855,1,2.3079457047098977,1.4349204847621682,0.8269511759464595
0.856,1,2.3078142768887995,1.423222440416232,0.8241953768030399
0.857,1,2.3074859373113155,1.4116383380686943,0.821458511
0.858,1,2.306960866528538,1.400167699572988,0.8187404919700441
0.859,1,2.3062393531450027,1.3888100150742084,0.816041231
0.86,1,2.305321793427983,1.3775647447529962,0.8133606419641357
0.861,1,2.3042086907612394,1.3664313205192955,0.8106986357149703
0.862,1,2.302900654965554,1.3554091476408658,0.8080551247261408
0.863,1,2.301398401461077,1.3444976063137561,0.8054300209291355
0.864,1,2.2997027503079535,1.3336960531896902,0.8028232361709282
0.865,1,2.2978146250834044,1.3230038228218366,0.8002346822342202
0.866,1,2.295735051651842,1.3124202290938252,0.797664271
0.867,1,2.2934651567699817,1.301944566556835,0.795111914
0.868,1,2.291006166595974,1.2915761117476692,0.792577523
0.869,1,2.2883594050408775,1.281314124442179,0.790061009
0.87,1,2.285526292023565,1.2711578488518238,0.7875622851540551
0.871,1,2.2825083415950167,1.261106514802489,0.7850812623551935
0.872,1,2.279307159947383,1.2511593388310263,0.782617853
0.873,1,2.275924443,1.2413155252563794,0.7801719678737292
0.874,1,2.272361975857137,1.231574267222837,0.77774352
0.875,1,2.2686216271858886,1.2219347476544407,0.7753324215225736
0.876,1,2.264701368,1.212398432069786,0.7729389775815404
0.877,1,2.260607308208373,1.202962156222198,0.7705627034846838
0.878,1,2.256341564970152,1.1936250774802413,0.7682035117755212
0.879,1,2.251906330032806,1.1843863466171212,0.7658613151634719
0.88,1,2.2473038679098662,1.175245108597033,0.763536027
0.881,1,2.2425365129023414,1.1662005033117475,0.7612275589634572
0.882,1,2.237606666293196,1.157251666313046,0.7589358257296873
0.883,1,2.2325167934792156,1.1483977295026355,0.7566607403246388
0.884,1,2.2272694210191393,1.1396378217671936,0.7544022164647772
0.885,1,2.2218671336974807,1.1309710696193127,0.7521601681033847
0.886,1,2.216312571533856,1.1223965977916106,0.7499345094403285
0.887,1,2.2106084267398476,1.1139135297888805,0.7477251549320426
0.888,1,2.204757440700519,1.1055209884389448,0.7455320193020656
0.889,1,2.1987624009224542,1.097218096405665,0.7433550175510921
0.89,1,2.192626137953459,1.0890039766716129,0.741194065
0.891,1,2.186351522326237,1.0808777529945912,0.7390490771256479
0.892,1,2.179941461503434,1.072838550358525,0.7369199699169804
0.893,1,2.173398896815134,1.0648854953858118,0.7348066595360381
0.894,1,2.166726800410685,1.0570177167219799,0.7327090624992694
0.895,1,2.1599281722458405,1.049234345419106,0.7306270956517176
0.896,1,2.1530060370845283,1.041534515289442,0.7285606761731744
0.897,1,2.145963441522634,1.0339173632317926,0.7265097215861525
0.898,1,2.1388034510467397,1.0263820295455874,0.7244741497633685
0.899,1,2.1315291471376208,1.0189276582322817,0.7224538789331783
0.9,1,2.124143624411283,1.0115533972777024,0.7204488276870361
0.901,1,2.1166499878034246,1.0042583989063836,0.718458915
0.902,1,2.109051349801535,0.9970418198281961,0.7164840601652833
0.903,1,2.101350827734051,0.9899028214763126,0.7145241829413064
0.904,1,2.093551541114473,0.9828405702248099,0.7125792034172754
0.905,1,2.0856566090408695,0.9758542375841592,0.710649042
0.906,1,2.077669147661293,0.9689430003914045,0.70873362
0.907,1,2.0695922677031673,0.9621060409894234,0.7068328579776606
0.908,1,2.0614290720674333,0.9553425473948088,0.7049466781896944
0.909,1,2.0531826534886335,0.9486517134459898,0.7030750025888454
0.91,1,2.044856092275999,0.9420327389392606,0.7012177537006845
0.911,1,2.036452454120015,0.9354848297631824,0.699374854
0.912,1,2.027974787969436,0.9290071980203269,0.6975462282610024
0.913,1,2.019426123988853,0.9225990621411045,0.6957317988707218
0.914,1,2.0108094715987668,0.9162596469727479,0.6939314905217789
0.915,1,2.002127817581504,0.9099881838761872,0.6921452278720233
0.916,1,1.9933841242624362,0.9037839108086313,0.690372936
0.917,1,1.9845808991533413,0.8976465737354529,0.6886146459949459
0.918,1,1.9757207078541306,0.8915759032217679,0.6868703870930996
0.919,1,1.9668073279135023,0.8855701440461441,0.6851398736487402
0.92,1,1.9578436051831287,0.879628562,0.6834230325621045
0.921,1,1.948832353076007,0.8737504284780312,0.6817197911837215
0.922,1,1.939776351225266,0.8679350237557621,0.6800300773185551
0.923,1,1.9306783442304696,0.8621816337883154,0.6783538192255807
0.924,1,1.9215410404899274,0.8564895518472404,0.6766909456207674
0.925,1,1.912367111088042,0.8508580782179798,0.675041386
0.926,1,1.9031591887657178,0.8452865202198182,0.6734050690399775
0.927,1,1.893919866979763,0.8397741922155899,0.6717819257981205
0.928,1,1.8846516990126392,0.834320416,0.6701718865177968
0.929,1,1.8753571971599694,0.828924519,0.6685748822266265
0.93,1,1.8660388320015495,0.8235858375437455,0.6669908444187355
0.931,1,1.8566990317260985,0.8183037141392178,0.6654197050568401
0.932,1,1.8473401815221298,0.8130774982573248,0.663861397
0.933,1,1.837964623046516,0.8079065465010555,0.6623158518641928
0.934,1,1.828574654,0.8027902224737802,0.6607830043061949
0.935,1,1.819172527465884,0.7977278967601223,0.6592627877406267
0.936,1,1.809760452043237,0.7927189469013334,0.6577551364824971
0.937,1,1.8003405910786356,0.7877627573689665,0.6562599853201107
0.938,1,1.7909150626592476,0.7828587195325529,0.6547772695146721
0.939,1,1.7814859393863052,0.7780062316315648,0.653306925
0.94,1,1.7720552482522227,0.7732046987417724,0.6518488873878021
0.941,1,1.7626249705554233,0.7684535327382362,0.6504030939589494
0.942,1,1.7531970418697644,0.7637521522595053,0.6489694816715215
0.943,1,1.7437733520701177,0.7590999826671883,0.6475479881580168
0.944,1,1.734355745393851,0.7544964560007239,0.6461385515255239
0.945,1,1.7249460205396385,0.7499410109329793,0.6447411103550387
0.946,1,1.7155459308244139,0.7454330927304708,0.6433556037029456
0.947,1,1.7061571843719263,0.7409721532036576,0.6419819710991499
0.948,1,1.6967814443299851,0.7365576506595501,0.6406201525480075
0.949,1,1.6874203291347947,0.7321890498540442,0.639270089
0.95,1,1.678075412811733,0.7278658219411493,0.6379317199904972
0.951,1,1.668748225,0.7235874444218996,0.6366049883599325
0.952,1,1.659440252797832,0.7193534010911657,0.6352898355337021
0.953,1,1.6501529381695421,0.7151631819826315,0.6339862038814166
0.954,1,1.640887681347102,0.7110162833175309,0.6326940362436386
0.955,1,1.6316458397677318,0.7069122074496017,0.6314132759319996
0.956,1,1.6224287288338894,0.7028504628097267,0.6301438667290793
0.957,1,1.6132376224079226,0.6988305638525871,0.6288857528859138
0.958,1,1.6040737533095397,0.6948520309977939,0.6276388791231621
0.959,1,1.5949387655973524,0.6909150076887824,0.6264033605611151
0.96,1,1.5858336272208833,0.6870187003078099,0.6251790558792818
0.961,1,1.576759231231692,0.6831623351570377,0.6239658258587515
0.962,1,1.5677166491704484,0.6793454563155581,0.6227636171179126
0.963,1,1.5587069143561592,0.6755676135358389,0.6215723767392861
0.964,1,1.5497310224918255,0.6718283621868821,0.6203920522683678
0.965,1,1.5407899322731118,0.6681272631928014,0.6192225917137653
0.966,1,1.5318845660010418,0.6644638829773258,0.6180639435454929
0.967,1,1.5230158102036833,0.660837793,0.6169160566933772
0.968,1,1.5141845162749341,0.6572485717185481,0.6157788805469202
0.969,1,1.5053915011144994,0.6536958004862244,0.6146523649540203
0.97,1,1.4966375477658518,0.6501790675386694,0.6135364602190789
0.971,1,1.4879234060617037,0.6466979659144935,0.6124311171024519
0.972,1,1.479249793278242,0.6432520937997969,0.6113362868194212
0.973,1,1.4706173947903651,0.6398410544712982,0.6102519210387204
0.974,1,1.4620268647201933,0.6364644562389995,0.6091779718808651
0.975,1,1.4534788265904088,0.633121912,0.6081143919176022
0.976,1,1.4449738739791522,0.6298130411199425,0.6070611341707337
0.977,1,1.4365125711765196,0.6265374654979892,0.6060181521097339
0.978,1,1.4280954538333468,0.6232948133889514,0.6049853996515856
0.979,1,1.4197230296076762,0.6200847174073068,0.6039628311594062
0.98,1,1.4113957788091827,0.6169068148589606,0.6029504014402205
0.981,1,1.4031141550459902,0.6137607476858291,0.6019480657440299
0.982,1,1.3948785858618098,0.6106461624098893,0.6009557797631035
0.983,1,1.3866894733678596,0.6075627100777321,0.5999734996302851
0.984,1,1.3785471948693575,0.6045100462063346,0.5990011819164447
0.985,1,1.3704521034881583,0.6014878307288781,0.5980387836308687
0.986,1,1.3624045287839093,0.5984957279408004,0.5970862622191756
0.987,1,1.3544047773619021,0.5955334064464346,0.596143576
0.988,1,1.3464531334769299,0.5926005391058297,0.5952106819694349
0.989,1,1.3385498596278058,0.5896968029819423,0.5942875401911837
0.99,1,1.3306951971467749,0.586821879,0.593374109
0.991,1,1.3228893667848307,0.5839754533384645,0.5924703492056862
0.992,1,1.3151325692844238,0.5811572144929698,0.5915762196361278
0.993,1,1.3074249859443698,0.5783668561102129,0.590691681
0.994,1,1.299766779176817,0.5756040754954506,0.5898166946392754
0.995,1,1.2921580930551404,0.5728685738510882,0.5889512214023674
0.996,1,1.284599053855968,0.5701600562271245,0.5880952231727364
0.997,1,1.277089770593794,0.5674782314723018,0.5872486620978941
0.998,1,1.2696303355397982,0.5648228121860955,0.586411501
0.999,1,1.262220824737773,0.5621935146706933,0.5855837021097129
1,1,1.2548612985064953,0.5595900588837994,0.58476523

==> plot_results_csv/Exact_sinusoidal2_1D_1000_p_1_q_5_T_10-0.csv <==
x,t_0.0,t_2.0,t_4.5,t_10.0,t_15.0,t_20.0,t_25.0
0,1,0.014693274,0.012892107,0.010257477,0.047689444,0.051996861,0.010347627
0.001,1,0.014611339,0.012806235,0.010195759,0.047475145,0.051583070250352504,0.010281739466232549
0.002,1,0.014530374,0.012721468,0.010134796,0.047263215,0.051175203,0.010216680665258134
0.003,1,0.014450364,0.012637789,0.010074576,0.047053627,0.05077315,0.010152437161784754
0.004,1,0.014371296,0.01255518,0.010015088,0.046846349,0.050376804,0.010088996215811458
0.005,1,0.014293157,0.012473623,0.009956322,0.046641355,0.049986062050114625,0.010026345
0.006,1,0.014215933,0.012393102,0.009898266,0.046438616815450286,0.049600821,0.009964472
0.007,1,0.014139612,0.012313601,0.00984091,0.046238106,0.049220982,0.009903365
0.008,1,0.01406418,0.012235103,0.009784244,0.046039795753033436,0.048846448,0.009843012
0.009,1,0.013989625,0.012157592,0.009728257,0.045843659704305394,0.048477123,0.009783401
0.01,1,0.013915936,0.012081053,0.00967294,0.045649672,0.048112915,0.009724522
0.011,1,0.0138431,0.012005471,0.009618282,0.045457805767880985,0.047753733036019125,0.009666363
0.012,1,0.013771106,0.011930831,0.009564275,0.045268037,0.047399488,0.009608913
0.013,1,0.013699941,0.011857118,0.009510909,0.04508034,0.047050094,0.009552161
0.014,1,0.013629594,0.011784317,0.009458174,0.044894690489655414,0.046705465,0.009496098
0.015,1,0.013560056,0.011712416,0.009406062,0.044711064,0.046365519,0.009440713
0.016,1,0.013491313,0.0116414,0.009354563,0.044529438,0.046030174,0.009385996
0.017,1,0.013423356,0.011571255,0.009303669,0.044349788,0.045699351,0.009331936
0.018,1,0.013356174,0.011501969,0.009253372,0.044172092,0.045372972,0.009278525
0.019,1,0.013289757,0.011433528,0.009203662,0.043996326,0.045050962,0.009225753
0.02,1,0.013224095,0.01136592,0.009154532,0.043822469224697014,0.044733245,0.00917361
0.021,1,0.013159177,0.011299132,0.009105974,0.043650498995310705,0.044419749443926425,0.009122088
0.022,1,0.013094994,0.011233153,0.00905798,0.043480394,0.044110403924087216,0.009071176
0.023,1,0.013031535,0.011167969,0.009010541,0.043312133101633746,0.043805139,0.009020868
0.024,1,0.012968792,0.011103569,0.00896365,0.043145695,0.043503885488537605,0.008971153
0.025,1,0.012906756,0.011039942,0.0089173,0.04298106,0.043206578,0.008922024
0.026,1,0.012845416,0.010977077,0.008871483,0.042818208,0.042913149638992176,0.008873472
0.027,1,0.012784764,0.010914962,0.008826193,0.042657118,0.042623537664063106,0.008825489
0.028,1,0.012724792,0.010853586,0.008781421,0.042497772,0.042337679,0.008778067
0.029,1,0.012665489,0.010792939,0.008737161,0.042340149,0.042055512294616196,0.008731198
0.03,1,0.012606849,0.01073301,0.008693405,0.042184231,0.041776977,0.008684874
0.031,1,0.012548862,0.010673788,0.008650148,0.04203,0.041502016,0.008639089
0.032,1,0.01249152,0.010615265,0.008607383,0.041877436,0.041230569,0.008593833
0.033,1,0.012434815,0.010557429,0.008565102,0.041726523,0.040962582097041955,0.0085491
0.034,1,0.012378739,0.010500272,0.0085233,0.041577241308002645,0.040697998,0.008504883
0.035,1,0.012323284,0.010443783,0.008481971,0.041429574,0.040436764,0.008461175
0.036,1,0.012268443,0.010387952,0.008441107,0.041283504803781956,0.040178827,0.008417969
0.037,1,0.012214207,0.010332772,0.008400704,0.041139015610274166,0.039924133,0.008375257
0.038,1,0.01216057,0.010278233,0.008360754,0.040996090082050796,0.039672634,0.008333034
0.039,1,0.012107523,0.010224326,0.008321253,0.040854712,0.039424277,0.008291293
0.04,1,0.012055061,0.010171042,0.008282194,0.040714864,0.039179016,0.008250027
0.041,1,0.012003175,0.010118372,0.008243571,0.040576532,0.038936801,0.00820923
0.042,1,0.011951859,0.010066309,0.00820538,0.040439699,0.038697585,0.008168895
0.043,1,0.011901105,0.010014843,0.008167615,0.040304351,0.038461323,0.008129018
0.044,1,0.011850908,0.009963968,0.008130269,0.04017047,0.03822797,0.00808959
0.045,1,0.011801259,0.009913674,0.008093339,0.040038044,0.037997479760987066,0.008050608
0.046,1,0.011752154,0.009863954,0.008056818,0.039907056,0.037769811,0.008012064
0.047,1,0.011703585,0.009814801,0.008020702,0.039777493,0.037544919180455515,0.007973953
0.048,1,0.011655546,0.009766207,0.007984985,0.03964934,0.037322764,0.00793627
0.049,1,0.011608031,0.009718164,0.007949664,0.039522582642886175,0.037103304,0.007899009
0.05,1,0.011561033,0.009670664,0.007914731,0.039397208,0.036886498757525324,0.007862165
0.051,1,0.011514547,0.009623702,0.007880184,0.039273201,0.036672309145577835,0.007825732
0.052,1,0.011468567,0.00957727,0.007846017,0.039150549262897315,0.036460696,0.007789705
0.053,1,0.011423087,0.00953136,0.007812226,0.039029239278863245,0.036251623,0.007754079
0.054,1,0.011378101,0.009485967,0.007778805,0.038909258,0.03604505,0.007718849
0.055,1,0.011333603,0.009441083,0.007745751,0.038790592330642866,0.035840943505576685,0.007684009
0.056,1,0.011289588,0.009396701,0.00771306,0.038673229844800205,0.035639266,0.007649556
0.057,1,0.011246051,0.009352817,0.007680726,0.038557158,0.035439982525393966,0.007615484
0.058,1,0.011202985,0.009309422,0.007648745,0.038442364,0.035243059,0.007581788
0.059,1,0.011160387,0.009266511,0.007617114,0.038328837,0.035048461,0.007548464
0.06,1,0.01111825,0.009224078,0.007585829,0.038216564,0.034856155600800263,0.007515507
0.061,1,0.011076569,0.009182116,0.007554884,0.038105533625317135,0.03466611,0.007482913
0.062,1,0.01103534,0.00914062,0.007524276,0.037995734143943805,0.034478293,0.007450678
0.063,1,0.010994557,0.009099584,0.007494002,0.037887154,0.034292672,0.007418796
0.064,1,0.010954215,0.009059001,0.007464057,0.037779783,0.034109217,0.007387264
0.065,1,0.01091431,0.009018868,0.007434438,0.037673609,0.033927897,0.007356077
0.066,1,0.010874837,0.008979177,0.007405141,0.037568620794232656,0.033748683,0.007325232
0.067,1,0.010835792,0.008939924,0.007376162,0.037464808736819344,0.033571544697430726,0.007294724
0.068,1,0.010797168,0.008901103,0.007347497,0.037362162,0.033396454550236196,0.00726455
0.069,1,0.010758963,0.008862709,0.007319143,0.03726067,0.033223384,0.007234704
0.07,1,0.010721172,0.008824737,0.007291097,0.037160322,0.033052305,0.007205185
0.071,1,0.01068379,0.008787181,0.007263354,0.037061109,0.032883191,0.007175987
0.072,1,0.010646813,0.008750036,0.007235913,0.03696302,0.032716015,0.007147106
0.073,1,0.010610236,0.008713299,0.007208768,0.036866046,0.032550751,0.00711854
0.074,1,0.010574056,0.008676963,0.007181917,0.036770176290407054,0.032387373,0.007090285
0.075,1,0.010538269,0.008641024,0.007155358,0.036675403,0.032225856079952334,0.007062337
0.076,1,0.010502869,0.008605478,0.007129085,0.036581715,0.032066174869545494,0.007034692
0.077,1,0.010467855,0.008570319,0.007103097,0.036489104,0.031908305172544414,0.007007347
0.078,1,0.01043322,0.008535543,0.007077391,0.036397561,0.031752223,0.006980299
0.079,1,0.010398962,0.008501146,0.007051962,0.036307077,0.031597905,0.006953544
0.08,1,0.010365077,0.008467123,0.007026809,0.036217644,0.031445328,0.006927079
0.081,1,0.01033156,0.008433471,0.007001928,0.036129251,0.031294468512425316,0.006900901
0.082,1,0.010298409,0.008400184,0.006977316,0.036041891,0.031145305,0.006875006
0.083,1,0.010265619,0.008367258,0.006952971,0.035955556,0.030997815,0.006849392
0.084,1,0.010233188,0.00833469,0.00692889,0.035870237,0.030851978,0.006824055
0.085,1,0.010201111,0.008302475,0.00690507,0.035785926,0.030707771240252237,0.006798992
0.086,1,0.010169385,0.00827061,0.006881508,0.035702614,0.030565174671780146,0.006774201
0.087,1,0.010138006,0.00823909,0.006858201,0.035620295177278875,0.030424167683972513,0.006749678
0.088,1,0.010106972,0.008207911,0.006835148,0.03553896,0.03028473,0.006725421
0.089,1,0.010076278,0.00817707,0.006812344,0.035458602,0.030146841992095847,0.006701426
0.09,1,0.010045922,0.008146564,0.006789788,0.035379212,0.030010484021284232,0.006677691
0.091,1,0.010015901,0.008116387,0.006767478,0.035300784,0.029875637,0.006654212
0.092,1,0.00998621,0.008086537,0.00674541,0.03522331,0.029742282,0.006630988
0.093,1,0.009956848,0.008057011,0.006723583,0.035146782,0.029610400513913115,0.006608016
0.094,1,0.00992781,0.008027804,0.006701993,0.035071195,0.029479974403370815,0.006585292
0.095,1,0.009899095,0.007998913,0.006680639,0.034996541,0.029350985752663268,0.006562815
0.096,1,0.009870698,0.007970334,0.006659518,0.034922812,0.029223416894141156,0.006540582
0.097,1,0.009842618,0.007942065,0.006638627,0.034850002390409675,0.029097250531175612,0.00651859
0.098,1,0.00981485,0.007914103,0.006617966,0.034778105,0.02897247,0.006496836
0.099,1,0.009787393,0.007886443,0.00659753,0.034707114,0.028849057461691825,0.006475319
0.1,1,0.009760244,0.007859082,0.006577319,0.034637021844803294,0.028726997494508136,0.006454036
0.101,1,0.009733398,0.007832018,0.00655733,0.034567823,0.028606273572137887,0.006432985
0.102,1,0.009706855,0.007805248,0.006537561,0.034499510354070596,0.02848687,0.006412162
0.103,1,0.009680611,0.007778767,0.006518009,0.034432078,0.028368770220619954,0.006391566
0.104,1,0.009654664,0.007752574,0.006498673,0.034365521,0.02825196,0.006371196
0.105,1,0.009629011,0.007726665,0.006479551,0.034299832,0.028136423002395296,0.006351047
0.106,1,0.009603649,0.007701038,0.00646064,0.034235005,0.028022145,0.006331119
0.107,1,0.009578576,0.007675689,0.006441939,0.034171035056800345,0.027909111399876108,0.006311408
0.108,1,0.009553789,0.007650616,0.006423445,0.034107916,0.027797307,0.006291914
0.109,1,0.009529286,0.007625816,0.006405157,0.034045642,0.027686718877319723,0.006272633
0.11,1,0.009505065,0.007601286,0.006387074,0.033984208572242394,0.027577331832108948,0.006253564
0.111,1,0.009481123,0.007577024,0.006369192,0.033923609,0.027469132520972026,0.006234705
0.112,1,0.009457457,0.007553026,0.00635151,0.033863838687747304,0.027362107388251084,0.006216054
0.113,1,0.009434066,0.007529291,0.006334027,0.033804892,0.027256243066719223,0.006197608
0.114,1,0.009410948,0.007505815,0.00631674,0.033746764,0.027151526,0.006179366
0.115,1,0.009388099,0.007482596,0.006299648,0.033689449,0.027047944660941806,0.006161326
0.116,1,0.009365518,0.007459632,0.00628275,0.033632943074639286,0.026945485,0.006143486
0.117,1,0.009343203,0.00743692,0.006266042,0.03357724,0.026844134822627038,0.006125843
0.118,1,0.00932115,0.007414458,0.006249525,0.033522336,0.026743881948102014,0.006108398
0.119,1,0.00929936,0.007392243,0.006233196,0.033468226347322196,0.026644714228389356,0.006091146
0.12,1,0.009277828,0.007370273,0.006217053,0.033414905,0.026546619747899725,0.006074088
0.121,1,0.009256554,0.007348545,0.006201095,0.033362369,0.026449587,0.00605722
0.122,1,0.009235535,0.007327058,0.00618532,0.033310613,0.026353603642435355,0.006040542
0.123,1,0.009214769,0.007305809,0.006169727,0.033259632493060576,0.026258659,0.006024051
0.124,1,0.009194254,0.007284796,0.006154314,0.033209423176278625,0.026164741900245495,0.006007746
0.125,1,0.009173989,0.007264017,0.00613908,0.033159981,0.026071841042426196,0.005991625
0.126,1,0.009153971,0.007243469,0.006124023,0.033111301,0.025979946,0.005975687
0.127,1,0.009134198,0.00722315,0.006109142,0.03306338,0.025889045018098116,0.005959929
0.128,1,0.009114669,0.007203059,0.006094435,0.033016213,0.025799129,0.005944352
0.129,1,0.009095382,0.007183193,0.006079901,0.032969797,0.025710186,0.005928952
0.13,1,0.009076335,0.007163551,0.006065539,0.032924128,0.025622207,0.005913728
0.131,1,0.009057527,0.007144129,0.006051346,0.032879201,0.025535182,0.005898679
0.132,1,0.009038955,0.007124928,0.006037323,0.032835013,0.025449101087989395,0.005883804
0.133,1,0.009020618,0.007105943,0.006023467,0.032791559929759025,0.025363953820600287,0.0058691
0.134,1,0.009002515,0.007087174,0.006009777,0.032748839,0.025279731013897282,0.005854567
0.135,1,0.008984643,0.007068618,0.005996252,0.032706845,0.025196423,0.005840203
0.136,1,0.008967,0.007050275,0.00598289,0.032665576,0.025114021165393855,0.005826007
0.137,1,0.008949587,0.007032141,0.005969691,0.032625028,0.025032516,0.005811977
0.138,1,0.0089324,0.007014215,0.005956653,0.032585197577261985,0.024951897762319094,0.005798112
0.139,1,0.008915438,0.006996496,0.005943775,0.032546081,0.024872159,0.00578441
0.14,1,0.0088987,0.006978981,0.005931055,0.032507676,0.024793289,0.005770871
0.141,1,0.008882185,0.00696167,0.005918493,0.032469979,0.024715281,0.005757493
0.142,1,0.00886589,0.006944559,0.005906087,0.032432986,0.024638126,0.005744274
0.143,1,0.008849814,0.006927648,0.005893837,0.032396695,0.024561815455683318,0.005731214
0.144,1,0.008833957,0.006910935,0.00588174,0.032361102,0.024486341117049292,0.005718311
0.145,1,0.008818315,0.006894419,0.005869796,0.032326205536564824,0.024411694966082486,0.005705564
0.146,1,0.008802889,0.006878097,0.005858005,0.032292002,0.024337869023239474,0.005692972
0.147,1,0.008787677,0.006861968,0.005846364,0.032258488,0.024264855429113916,0.005680534
0.148,1,0.008772677,0.006846031,0.005834873,0.032225661,0.024192646444186075,0.005668248
0.149,1,0.008757888,0.006830284,0.00582353,0.032193519,0.024121234,0.005656114
0.15,1,0.008743309,0.006814726,0.005812335,0.032162059,0.024050611935761034,0.005644129
0.151,1,0.008728938,0.006799354,0.005801287,0.032131278,0.023980771519387278,0.005632294
0.152,1,0.008714775,0.006784169,0.005790384,0.032101174,0.023911705916583304,0.005620607
0.153,1,0.008700818,0.006769168,0.005779626,0.032071744,0.023843407951523603,0.005609067
0.154,1,0.008687065,0.006754349,0.005769012,0.032042987,0.023775870562884018,0.005597672
0.155,1,0.008673516,0.006739712,0.005758541,0.032014899,0.023709086793372677,0.005586423
0.156,1,0.00866017,0.006725256,0.005748211,0.031987478,0.023643049789035562,0.005575317
0.157,1,0.008647025,0.006710978,0.005738022,0.031960723088402275,0.023577753,0.005564354
0.158,1,0.00863408,0.006696877,0.005727974,0.031934631,0.023513189,0.005553533
0.159,1,0.008621335,0.006682953,0.005718064,0.031909199,0.023449352,0.005542852
0.16,1,0.008608787,0.006669204,0.005708293,0.031884427,0.023386235899240385,0.005532312
0.161,1,0.008596436,0.006655628,0.005698659,0.031860311,0.023323833448537116,0.005521911
0.162,1,0.008584281,0.006642224,0.005689162,0.03183685,0.023262139,0.005511647
0.163,1,0.008572321,0.006628992,0.0056798,0.031814043,0.023201145616380616,0.005501521
0.164,1,0.008560555,0.00661593,0.005670574,0.031791886,0.023140848,0.00549153
0.165,1,0.008548981,0.006603036,0.005661481,0.031770379,0.023081239899041768,0.005481675
0.166,1,0.0085376,0.00659031,0.005652522,0.031749519294294516,0.023022315433680746,0.005471955
0.167,1,0.008526409,0.006577751,0.005643695,0.031729306,0.022964068795852867,0.005462368
0.168,1,0.008515408,0.006565357,0.005635001,0.031709736680508464,0.022906494268892148,0.005452914
0.169,1,0.008504596,0.006553127,0.005626437,0.03169081,0.022849586222095347,0.005443591
0.17,1,0.008493973,0.00654106,0.005618003,0.031672525417815726,0.022793339109402597,0.0054344
0.171,1,0.008483536,0.006529155,0.0056097,0.03165488,0.022737747468094465,0.005425339
0.172,1,0.008473286,0.006517412,0.005601525,0.031637873616860324,0.022682806,0.005416407
0.173,1,0.008463222,0.006505828,0.005593478,0.031621504028083065,0.022628509,0.005407604
0.174,1,0.008453342,0.006494403,0.005585559,0.031605770224899896,0.022574851971508905,0.005398929
0.175,1,0.008443646,0.006483136,0.005577766,0.031590671,0.022521829215307647,0.005390382
0.176,1,0.008434133,0.006472026,0.0055701,0.031576205,0.022469436,0.00538196
0.177,1,0.008424803,0.006461072,0.005562559,0.031562371,0.022417666820248604,0.005373665
0.178,1,0.008415653,0.006450273,0.005555143,0.031549169,0.022366517,0.005365494
0.179,1,0.008406685,0.006439628,0.005547852,0.031536596,0.022315982,0.005357447
0.18,1,0.008397896,0.006429136,0.005540684,0.031524652368536056,0.022266057351462438,0.005349525
0.181,1,0.008389287,0.006418797,0.005533639,0.031513336867838214,0.022216737501204026,0.005341725
0.182,1,0.008380857,0.006408608,0.005526716,0.031502648563255645,0.022168018212314948,0.005334047
0.183,1,0.008372604,0.00639857,0.005519916,0.031492586608329834,0.022119894936385193,0.005326491
0.184,1,0.008364528,0.006388682,0.005513236,0.03148315,0.022072363194913812,0.005319056
0.185,1,0.008356629,0.006378942,0.005506678,0.031474338611458055,0.022025418578157097,0.005311741
0.186,1,0.008348906,0.006369351,0.005500239,0.031466151,0.021979056743827573,0.005304546
0.187,1,0.008341358,0.006359906,0.005493921,0.031458587,0.021933273,0.00529747
0.188,1,0.008333985,0.006350608,0.005487721,0.031451645945733665,0.021888064386681613,0.005290513
0.189,1,0.008326786,0.006341455,0.00548164,0.031445327,0.021843425510922037,0.005283673
0.19,1,0.00831976,0.006332446,0.005475677,0.03143963,0.021799352709688913,0.005276951
0.191,1,0.008312908,0.006323582,0.005469832,0.031434554427800285,0.021755841966509596,0.005270346
0.192,1,0.008306227,0.006314861,0.005464104,0.0314301,0.021712889,0.005263857
0.193,1,0.008299719,0.006306282,0.005458492,0.031426265670056276,0.021670490895596674,0.005257483
0.194,1,0.008293381,0.006297845,0.005452997,0.031423051913590745,0.021628642840283232,0.005251225
0.195,1,0.008287215,0.006289549,0.005447618,0.031420458,0.021587341394575216,0.005245081
0.196,1,0.008281218,0.006281393,0.005442354,0.031418484,0.021546582845591872,0.005239052
0.197,1,0.008275392,0.006273377,0.005437205,0.03141713,0.021506364,0.005233136
0.198,1,0.008269735,0.006265499,0.00543217,0.031416396,0.021466679872995817,0.005227333
0.199,1,0.008264246,0.00625776,0.005427249,0.031416281,0.021427528315559954,0.005221643
0.2,1,0.008258926,0.006250159,0.005422442,0.031416785196623144,0.021388905385878287,0.005216065
0.201,1,0.008253774,0.006242694,0.005417749,0.031417909,0.021350807661661628,0.005210599
0.202,1,0.00824879,0.006235366,0.005413168,0.031419653,0.021313231776483577,0.005205244
0.203,1,0.008243973,0.006228174,0.0054087,0.031422017,0.021276174417839182,0.0052
0.204,1,0.008239322,0.006221117,0.005404344,0.031425,0.021239632324710423,0.005194866
0.205,1,0.008234838,0.006214194,0.005400099,0.031428604,0.021203602284226096,0.005189843
0.206,1,0.008230521,0.006207406,0.005395966,0.031432828,0.021168081142764757,0.005184929
0.207,1,0.008226368,0.006200751,0.005391945,0.031437673,0.021133065800080748,0.005180124
0.208,1,0.008222382,0.006194228,0.005388034,0.031443139301168974,0.021098553,0.005175428
0.209,1,0.00821856,0.006187838,0.005384233,0.031449227,0.021064540334183715,0.00517084
0.21,1,0.008214903,0.00618158,0.005380543,0.031455937,0.021031024,0.00516636
0.211,1,0.00821141,0.006175454,0.005376963,0.03146327,0.020998002,0.005161988
0.212,1,0.008208082,0.006169458,0.005373492,0.031471226,0.020965470972413885,0.005157723
0.213,1,0.008204918,0.006163592,0.005370131,0.031479805650281384,0.020933428,0.005153566
0.214,1,0.008201917,0.006157856,0.005366878,0.03148901,0.020901870730255016,0.005149514
0.215,1,0.00819908,0.00615225,0.005363735,0.03149884,0.020870796144036086,0.00514557
0.216,1,0.008196406,0.006146773,0.0053607,0.031509295,0.020840201682304278,0.005141731
0.217,1,0.008193895,0.006141424,0.005357773,0.031520378,0.020810084726809404,0.005137998
0.218,1,0.008191547,0.006136203,0.005354954,0.031532088,0.020780442716112527,0.00513437
0.219,1,0.008189361,0.00613111,0.005352243,0.031544427,0.020751273139841743,0.005130847
0.22,1,0.008187338,0.006126144,0.00534964,0.031557396,0.020722574,0.005127429
0.221,1,0.008185478,0.006121304,0.005347145,0.031570994943246826,0.020694341454972554,0.005124116
0.222,1,0.008183779,0.006116591,0.005344756,0.031585226,0.020666575,0.005120907
0.223,1,0.008182242,0.006112005,0.005342474,0.03160009,0.020639270386859875,0.005117801
0.224,1,0.008180868,0.006107543,0.0053403,0.031615588,0.020612426745809882,0.0051148
0.225,1,0.008179655,0.006103208,0.005338232,0.031631721,0.020586041345082413,0.005111902
0.226,1,0.008178603,0.006098997,0.00533627,0.031648491,0.020560112,0.005109107
0.227,1,0.008177714,0.00609491,0.005334415,0.031665899,0.020534637,0.005106416
0.228,1,0.008176986,0.006090949,0.005332666,0.031683947,0.020509612766104083,0.005103827
0.229,1,0.008176419,0.006087111,0.005331023,0.031702635,0.020485038683239785,0.005101341
0.23,1,0.008176014,0.006083396,0.005329486,0.031721965,0.020460912204714105,0.005098958
0.231,1,0.00817577,0.006079805,0.005328055,0.031741938894012826,0.020437231316429813,0.005096676
0.232,1,0.008175688,0.006076337,0.00532673,0.031762558,0.020413994,0.005094497
0.233,1,0.008175766,0.006072992,0.00532551,0.031783824866644335,0.020391199,0.005092419
0.234,1,0.008176007,0.00606977,0.005324396,0.03180574,0.020368843,0.005090444
0.235,1,0.008176408,0.006066669,0.005323387,0.031828305923654196,0.020346925158825895,0.00508857
0.236,1,0.008176972,0.006063691,0.005322483,0.031851524,0.020325443645144003,0.005086797
0.237,1,0.008177696,0.006060835,0.005321685,0.031875396,0.020304396531516195,0.005085125
0.238,1,0.008178582,0.0060581,0.005320992,0.031899924795109724,0.020283782095490446,0.005083555
0.239,1,0.00817963,0.006055486,0.005320404,0.031925111,0.020263599,0.005082086
0.24,1,0.00818084,0.006052994,0.005319921,0.031950958,0.020243844588158803,0.005080718
0.241,1,0.008182211,0.006050622,0.005319544,0.031977466866123516,0.020224518,0.00507945
0.242,1,0.008183744,0.006048372,0.005319271,0.032004640108319576,0.020205618042749802,0.005078283
0.243,1,0.008185439,0.006046242,0.005319103,0.03203248,0.020187142,0.005077217
0.244,1,0.008187296,0.006044232,0.00531904,0.032060989,0.020169089932955034,0.005076251
0.245,1,0.008189316,0.006042342,0.005319083,0.032090168,0.020151459069357253,0.005075386
0.246,1,0.008191498,0.006040573,0.00531923,0.032120022,0.020134248426154352,0.005074621
0.247,1,0.008193842,0.006038924,0.005319482,0.032150551,0.020117456590599773,0.005073957
0.248,1,0.00819635,0.006037394,0.005319839,0.032181758446816734,0.020101082,0.005073392
0.249,1,0.00819902,0.006035984,0.005320302,0.032213647,0.020085123931490985,0.005072928
0.25,1,0.008201854,0.006034694,0.005320869,0.032246219,0.02006958,0.005072564
0.251,1,0.008204851,0.006033523,0.005321542,0.032279478,0.020054450623343868,0.005072301
0.252,1,0.008208011,0.006032472,0.005322319,0.032313425,0.020039733140244147,0.005072137
0.253,1,0.008211336,0.00603154,0.005323202,0.032348064417721194,0.020025426833300126,0.005072073
0.254,1,0.008214825,0.006030727,0.005324191,0.032383398,0.020011530537901865,0.00507211
0.255,1,0.008218478,0.006030033,0.005325284,0.03241943,0.019998043,0.005072247
0.256,1,0.008222297,0.006029459,0.005326484,0.032456162,0.019984963572429047,0.005072484
0.257,1,0.00822628,0.006029003,0.005327788,0.032493596934304446,0.019972290799852986,0.005072821
0.258,1,0.008230428,0.006028667,0.005329199,0.032531739,0.019960023787063106,0.005073258
0.259,1,0.008234743,0.00602845,0.005330715,0.032570590876486276,0.019948162,0.005073795
0.26,1,0.008239223,0.006028351,0.005332337,0.032610156,0.019936703105500622,0.005074433
0.261,1,0.00824387,0.006028372,0.005334066,0.032650437,0.019925647620996998,0.005075171
0.262,1,0.008248683,0.006028511,0.0053359,0.032691438,0.019914994,0.005076009
0.263,1,0.008253664,0.00602877,0.005337841,0.032733162027178735,0.019904741853352115,0.005076948
0.264,1,0.008258812,0.006029148,0.005339888,0.032775613,0.01989489,0.005077987
0.265,1,0.008264128,0.006029644,0.005342042,0.032818793527299314,0.019885437622315937,0.005079127
0.266,1,0.008269613,0.00603026,0.005344302,0.032862708,0.019876384093654244,0.005080368
0.267,1,0.008275267,0.006030995,0.00534667,0.03290736,0.019867729,0.005081709
0.268,1,0.00828109,0.006031849,0.005349145,0.032952754,0.019859470727015483,0.005083151
0.269,1,0.008287082,0.006032823,0.005351727,0.032998892172110716,0.019851609,0.005084694
0.27,1,0.008293245,0.006033915,0.005354417,0.03304578,0.019844144413045675,0.005086339
0.271,1,0.008299579,0.006035128,0.005357215,0.03309342,0.019837075,0.005088084
0.272,1,0.008306084,0.006036459,0.00536012,0.033141818,0.019830400351319492,0.005089931
0.273,1,0.00831276,0.006037911,0.005363134,0.033190976381152586,0.019824120264125302,0.00509188
0.274,1,0.008319609,0.006039482,0.005366256,0.0332409,0.019818234164070407,0.00509393
0.275,1,0.008326631,0.006041173,0.005369487,0.033291594,0.019812741516098076,0.005096082
0.276,1,0.008333827,0.006042984,0.005372828,0.033343062,0.019807642,0.005098336
0.277,1,0.008341196,0.006044915,0.005376277,0.033395308,0.019802935063871915,0.005100692
0.278,1,0.00834874,0.006046966,0.005379836,0.033448336926832606,0.01979862,0.00510315
0.279,1,0.008356459,0.006049138,0.005383505,0.033502153432379465,0.019794698,0.005105712
0.28,1,0.008364354,0.00605143,0.005387284,0.033556762097893954,0.019791167,0.005108376
0.281,1,0.008372426,0.006053844,0.005391173,0.033612167653128064,0.019788027002112487,0.005111143
0.282,1,0.008380675,0.006056378,0.005395173,0.033668375,0.019785278,0.005114013
0.283,1,0.008389102,0.006059034,0.005399284,0.033725389,0.019782920713809115,0.005116986
0.284,1,0.008397707,0.006061811,0.005403507,0.033783214,0.019780953741770003,0.005120064
0.285,1,0.008406491,0.006064709,0.005407841,0.033841856,0.019779377289197247,0.005123245
0.286,1,0.008415456,0.00606773,0.005412287,0.03390132,0.019778191,0.00512653
0.287,1,0.008424601,0.006070872,0.005416846,0.033961611442111704,0.019777395592846032,0.00512992
0.288,1,0.008433928,0.006074137,0.005421518,0.034022735,0.01977699,0.005133415
0.289,1,0.008443437,0.006077525,0.005426303,0.034084696,0.019776974986893986,0.005137014
0.29,1,0.008453129,0.006081035,0.005431201,0.034147500518063215,0.019777350004852465,0.005140719
0.291,1,0.008463005,0.006084669,0.005436213,0.034211154,0.019778115339355643,0.00514453
0.292,1,0.008473065,0.006088426,0.00544134,0.034275662,0.019779271,0.005148446
0.293,1,0.008483311,0.006092307,0.005446582,0.03434103,0.019780817,0.005152469
0.294,1,0.008493743,0.006096312,0.005451939,0.034407264,0.019782753599375792,0.005156598
0.295,1,0.008504363,0.006100442,0.005457411,0.034474371,0.019785080879774097,0.005160834
0.296,1,0.00851517,0.006104696,0.005463,0.034542356,0.019787799,0.005165177
0.297,1,0.008526167,0.006109075,0.005468705,0.034611225,0.019790908271499232,0.005169628
0.298,1,0.008537354,0.00611358,0.005474527,0.034680985,0.019794408853695534,0.005174187
0.299,1,0.008548731,0.00611821,0.005480467,0.034751641398660826,0.019798301030860842,0.005178854
0.3,1,0.0085603,0.006122967,0.005486525,0.034823201,0.019802585,0.005183629
0.301,1,0.008572062,0.00612785,0.005492702,0.034895672,0.019807261496009164,0.005188514
0.302,1,0.008584018,0.00613286,0.005498997,0.034969058,0.019812330493405066,0.005193508
0.303,1,0.008596169,0.006137997,0.005505412,0.035043368104689276,0.019817793,0.005198613
0.304,1,0.008608516,0.006143263,0.005511947,0.035118608,0.019823647982840194,0.005203827
0.305,1,0.008621059,0.006148656,0.005518603,0.035194786,0.019829897377969842,0.005209152
0.306,1,0.0086338,0.006154178,0.00552538,0.035271907276709015,0.019836541196396537,0.005214588
0.307,1,0.008646741,0.006159829,0.005532278,0.035349980337415106,0.01984358,0.005220136
0.308,1,0.008659881,0.00616561,0.005539299,0.035429012,0.019851014220757916,0.005225796
0.309,1,0.008673223,0.006171521,0.005546443,0.03550901,0.019858844596883325,0.005231569
0.31,1,0.008686768,0.006177562,0.005553711,0.035589982,0.019867071650190797,0.005237454
0.311,1,0.008700516,0.006183734,0.005561102,0.035671935,0.019875696121708798,0.005243453
0.312,1,0.008714469,0.006190038,0.005568619,0.035754877,0.019884718589842733,0.005249566
0.313,1,0.008728627,0.006196473,0.005576261,0.035838815707952325,0.019894139885815208,0.005255794
0.314,1,0.008742993,0.006203041,0.005584028,0.035923759656269344,0.019903960654967412,0.005262136
0.315,1,0.008757568,0.006209743,0.005591923,0.036009717,0.019914181755180945,0.005268594
0.316,1,0.008772352,0.006216578,0.005599945,0.036096695030204164,0.019924803963269705,0.005275168
0.317,1,0.008787348,0.006223547,0.005608095,0.036184703,0.019935828124865898,0.005281859
0.318,1,0.008802555,0.006230651,0.005616373,0.036273749326581624,0.019947255170843777,0.005288667
0.319,1,0.008817977,0.00623789,0.005624781,0.036363842,0.019959086,0.005295593
0.32,1,0.008833613,0.006245265,0.00563332,0.036454991,0.019971321425874537,0.005302637
0.321,1,0.008849466,0.006252777,0.005641989,0.036547204240228115,0.019983963,0.0053098
0.322,1,0.008865537,0.006260426,0.005650789,0.036640491,0.019997010431722327,0.005317083
0.323,1,0.008881827,0.006268213,0.005659723,0.036734860301539954,0.020010466059951198,0.005324485
0.324,1,0.008898338,0.006276138,0.005668789,0.036830322,0.02002433,0.005332009
0.325,1,0.008915071,0.006284203,0.005677989,0.036926885,0.020038604840895074,0.005339654
0.326,1,0.008932028,0.006292407,0.005687325,0.037024558,0.020053290284847553,0.005347421
0.327,1,0.00894921,0.006300752,0.005696795,0.037123353,0.020068387980756712,0.005355311
0.328,1,0.008966618,0.006309238,0.005706402,0.037223278,0.020083899,0.005363324
0.329,1,0.008984256,0.006317866,0.005716147,0.037324344,0.020099825126873434,0.005371461
0.33,1,0.009002123,0.006326637,0.005726029,0.037426561,0.020116167,0.005379723
0.331,1,0.009020221,0.006335551,0.005736051,0.037529939654637995,0.020132926402306597,0.005388111
0.332,1,0.009038553,0.00634461,0.005746212,0.037634489649669055,0.020150104384507112,0.005396625
0.333,1,0.00905712,0.006353813,0.005756514,0.037740222069309694,0.020167702479966135,0.005405265
0.334,1,0.009075923,0.006363162,0.005766958,0.037847147745703635,0.020185722125160552,0.005414034
0.335,1,0.009094965,0.006372658,0.005777544,0.037955277671615995,0.020204164714160467,0.005422931
0.336,1,0.009114246,0.0063823,0.005788274,0.038064623,0.020223032,0.005431957
0.337,1,0.00913377,0.006392091,0.005799148,0.038175195071982276,0.020242324966830497,0.005441114
0.338,1,0.009153537,0.006402031,0.005810168,0.038287005,0.020262045680552232,0.005450401
0.339,1,0.00917355,0.006412121,0.005821334,0.038400066,0.020282195620688104,0.00545982
0.34,1,0.00919381,0.006422362,0.005832648,0.038514388,0.020302776462743543,0.005469371
0.341,1,0.009214319,0.006432754,0.00584411,0.038629983,0.020323789813286704,0.005479056
0.342,1,0.009235079,0.006443299,0.005855722,0.038746865274705895,0.020345237444525613,0.005488874
0.343,1,0.009256093,0.006453997,0.005867484,0.038865045567571276,0.020367121,0.005498828
0.344,1,0.009277362,0.00646485,0.005879398,0.038984537,0.020389443,0.005508918
0.345,1,0.009298888,0.006475858,0.005891464,0.039105352,0.020412203892036518,0.005519145
0.346,1,0.009320673,0.006487022,0.005903685,0.039227504050721174,0.020435406685712885,0.005529509
0.347,1,0.009342719,0.006498344,0.00591606,0.039351006041959104,0.020459053,0.005540012
0.348,1,0.009365029,0.006509824,0.005928592,0.039475871,0.020483145,0.005550655
0.349,1,0.009387604,0.006521463,0.005941281,0.039602113822928955,0.020507684,0.005561438
0.35,1,0.009410447,0.006533262,0.005954128,0.039729747,0.020532672547278922,0.005572363
0.351,1,0.00943356,0.006545223,0.005967135,0.039858785,0.020558113,0.00558343
0.352,1,0.009456945,0.006557346,0.005980302,0.039989242,0.020584006738025133,0.005594641
0.353,1,0.009480604,0.006569633,0.005993632,0.040121133,0.020610356536750685,0.005605997
0.354,1,0.00950454,0.006582084,0.006007125,0.040254471389400616,0.020637164,0.005617498
0.355,1,0.009528755,0.006594701,0.006020783,0.040389273,0.020664433,0.005629145
0.356,1,0.009553252,0.006607485,0.006034606,0.040525553314848375,0.020692163,0.005640941
0.357,1,0.009578032,0.006620437,0.006048597,0.040663327,0.020720359269596304,0.005652885
0.358,1,0.009603099,0.006633558,0.006062756,0.040802609900794685,0.020749022,0.005664979
0.359,1,0.009628455,0.006646849,0.006077085,0.040943418,0.020778155330904914,0.005677224
0.36,1,0.009654102,0.006660312,0.006091586,0.041085767024555006,0.020807760463417178,0.005689622
0.361,1,0.009680043,0.006673948,0.006106259,0.041229674,0.020837840339728533,0.005702172
0.362,1,0.00970628,0.006687758,0.006121106,0.041375154541214244,0.020868398,0.005714878
0.363,1,0.009732817,0.006701743,0.006136128,0.041522226386003495,0.020899434672901333,0.005727739
0.364,1,0.009759655,0.006715905,0.006151328,0.041670906,0.020930954396778292,0.005740756
0.365,1,0.009786798,0.006730245,0.006166705,0.041821212,0.020962959,0.005753932
0.366,1,0.009814249,0.006744764,0.006182263,0.041973160766518025,0.020995452378906994,0.005767268
0.367,1,0.009842009,0.006759463,0.006198002,0.042126771,0.021028436,0.005780764
0.368,1,0.009870083,0.006774345,0.006213925,0.04228206,0.021061914,0.005794421
0.369,1,0.009898473,0.00678941,0.006230031,0.042439048,0.021095887827906792,0.005808243
0.37,1,0.009927181,0.006804659,0.006246324,0.042597752009235275,0.021130361434249793,0.005822228
0.371,1,0.009956211,0.006820095,0.006262805,0.042758192,0.021165338,0.00583638
0.372,1,0.009985567,0.006835719,0.006279475,0.042920387870802074,0.021200819,0.005850699
0.373,1,0.01001525,0.006851531,0.006296336,0.043084359,0.021236809497902857,0.005865186
0.374,1,0.010045264,0.006867535,0.00631339,0.043250125,0.021273311625739394,0.005879844
0.375,1,0.010075613,0.00688373,0.006330639,0.043417706,0.021310328775909906,0.005894673
0.376,1,0.010106299,0.006900119,0.006348083,0.043587123977265795,0.021347864193050417,0.005909675
0.377,1,0.010137326,0.006916704,0.006365726,0.043758399,0.021385921,0.005924852
0.378,1,0.010168697,0.006933485,0.006383569,0.043931553090288754,0.021424503083919584,0.005940204
0.379,1,0.010200415,0.006950465,0.006401613,0.044106607481343686,0.021463613357741745,0.005955734
0.38,1,0.010232485,0.006967645,0.006419861,0.044283584,0.021503255,0.005971443
0.381,1,0.010264909,0.006985027,0.006438314,0.044462506,0.021543433,0.005987333
0.382,1,0.01029769,0.007002612,0.006456975,0.044643396148263424,0.021584149404572178,0.006003404
0.383,1,0.010330834,0.007020403,0.006475844,0.044826277,0.021625408474698304,0.00601966
0.384,1,0.010364342,0.0070384,0.006494925,0.045011172,0.021667213862386958,0.006036101
0.385,1,0.010398219,0.007056607,0.006514219,0.045198106,0.021709569,0.006052729
0.386,1,0.010432469,0.007075024,0.006533729,0.045387102860197454,0.021752478695759563,0.006069546
0.387,1,0.010467096,0.007093653,0.006553456,0.045578187,0.021795945853076766,0.006086553
0.388,1,0.010502102,0.007112496,0.006573402,0.045771384,0.021839975,0.006103752
0.389,1,0.010537493,0.007131556,0.00659357,0.04596672,0.021884569,0.006121146
0.39,1,0.010573272,0.007150834,0.006613961,0.04616422,0.021929734,0.006138735
0.391,1,0.010609443,0.007170332,0.006634578,0.04636391,0.021975472378053727,0.006156522
0.392,1,0.010646011,0.007190051,0.006655424,0.046565819,0.022021789,0.006174508
0.393,1,0.01068298,0.007209995,0.0066765,0.046769972,0.022068688116407477,0.006192696
0.394,1,0.010720353,0.007230164,0.006697808,0.046976398,0.022116174,0.006211087
0.395,1,0.010758135,0.007250562,0.006719352,0.047185125,0.022164251,0.006229683
0.396,1,0.010796331,0.00727119,0.006741133,0.047396182,0.022212924,0.006248486
0.397,1,0.010834945,0.00729205,0.006763153,0.047609598255137456,0.022262197,0.006267499
0.398,1,0.010873982,0.007313145,0.006785416,0.047825403,0.022312074516014174,0.006286722
0.399,1,0.010913445,0.007334476,0.006807924,0.048043626574640196,0.022362561780781255,0.006306159
0.4,1,0.010953341,0.007356046,0.006830679,0.0482643,0.022413663305010805,0.006325811
0.401,1,0.010993673,0.007377857,0.006853683,0.048487454,0.022465383921129737,0.006345681
0.402,1,0.011034446,0.007399912,0.00687694,0.048713121203616455,0.022517728534170483,0.00636577
0.403,1,0.011075665,0.007422213,0.006900452,0.048941333,0.022570702,0.006386081
0.404,1,0.011117336,0.007444761,0.006924222,0.049172124,0.02262431,0.006406617
0.405,1,0.011159463,0.00746756,0.006948252,0.049405525182091105,0.022678556537523924,0.006427378
0.406,1,0.011202052,0.007490612,0.006972546,0.049641572420571704,0.022733448,0.006448368
0.407,1,0.011245107,0.00751392,0.006997105,0.0498803,0.022788988556410806,0.006469589
0.408,1,0.011288634,0.007537485,0.007021933,0.050121743,0.022845184452791843,0.006491043
0.409,1,0.011332638,0.007561311,0.007047033,0.050365937,0.022902040855272872,0.006512733
0.41,1,0.011377125,0.0075854,0.007072407,0.050612919392525144,0.022959563,0.006534661
0.411,1,0.011422101,0.007609755,0.00709806,0.050862727,0.023017757418302653,0.006556829
0.412,1,0.01146757,0.007634378,0.007123992,0.051115397,0.023076628912417674,0.006579241
0.413,1,0.01151354,0.007659273,0.007150209,0.051370968,0.023136183581803946,0.006601898
0.414,1,0.011560014,0.007684441,0.007176713,0.05162948,0.023196427313111487,0.006624803
0.415,1,0.011607001,0.007709886,0.007203506,0.051890973,0.023257366081733916,0.006647959
0.416,1,0.011654505,0.007735611,0.007230593,0.052155486,0.023319006,0.006671369
0.417,1,0.011702532,0.007761617,0.007257977,0.052423062,0.023381353093617132,0.006695035
0.418,1,0.01175109,0.00778791,0.00728566,0.052693741702159055,0.023444414,0.00671896
0.419,1,0.011800183,0.00781449,0.007313647,0.052967569,0.023508194272604244,0.006743147
0.42,1,0.011849819,0.007841362,0.00734194,0.053244587,0.023572701105096103,0.006767598
0.421,1,0.011900005,0.007868529,0.007370544,0.053524840087005206,0.023637940784599163,0.006792318
0.422,1,0.011950746,0.007895992,0.007399462,0.053808374,0.023703919952869485,0.006817307
0.423,1,0.01200205,0.007923757,0.007428697,0.054095233629301305,0.023770645361195553,0.00684257
0.424,1,0.012053924,0.007951826,0.007458253,0.054385466911615374,0.023838123846505375,0.00686811
0.425,1,0.012106374,0.007980201,0.007488134,0.054679121,0.023906362,0.006893929
0.426,1,0.012159407,0.008008887,0.007518344,0.054976245250276806,0.023975368,0.00692003
0.427,1,0.012213032,0.008037888,0.007548886,0.055276888,0.024045147766429624,0.006946418
0.428,1,0.012267254,0.008067205,0.007579764,0.055581101363503936,0.024115709,0.006973095
0.429,1,0.012322082,0.008096843,0.007610983,0.055888935,0.024187059390297024,0.007000064
0.43,1,0.012377523,0.008126806,0.007642546,0.056200443,0.024259206077374862,0.007027329
0.431,1,0.012433586,0.008157096,0.007674458,0.056515677,0.024332156782629337,0.007054893
0.432,1,0.012490277,0.008187718,0.007706723,0.056834692272039404,0.024405919230103205,0.00708276
0.433,1,0.012547605,0.008218676,0.007739344,0.057157544,0.024480501273310116,0.007110933
0.434,1,0.012605578,0.008249972,0.007772327,0.057484289050529505,0.024555910862673964,0.007139415
0.435,1,0.012664204,0.008281611,0.007805676,0.057814984,0.024632156084953987,0.007168211
0.436,1,0.012723492,0.008313598,0.007839395,0.058149689,0.024709245160924993,0.007197323
0.437,1,0.01278345,0.008345934,0.007873488,0.058488462,0.024787186440923176,0.007226756
0.438,1,0.012844087,0.008378626,0.007907961,0.058831366,0.024865988400811997,0.007256514
0.439,1,0.012905411,0.008411676,0.007942817,0.059178461,0.024945659636833952,0.0072866
0.44,1,0.012967433,0.008445089,0.007978063,0.059529811239888646,0.025026209,0.007317018
0.441,1,0.01303016,0.00847887,0.008013702,0.059885481334537215,0.025107645,0.007347772
0.442,1,0.013093603,0.008513022,0.00804974,0.060245536959298046,0.025189977,0.007378867
0.443,1,0.01315777,0.008547549,0.008086181,0.060610045205766155,0.025273213867977914,0.007410306
0.444,1,0.013222672,0.008582457,0.008123031,0.060979074489941686,0.025357365094158552,0.007442093
0.445,1,0.013288318,0.00861775,0.008160295,0.061352694583167236,0.02544244,0.007474233
0.446,1,0.013354719,0.008653432,0.008197978,0.061730977,0.025528448,0.007506731
0.447,1,0.013421884,0.008689508,0.008236086,0.062113993253157605,0.025615399563889727,0.00753959
0.448,1,0.013489823,0.008725982,0.008274624,0.062501818,0.025703303737816412,0.007572815
0.449,1,0.013558549,0.00876286,0.008313597,0.062894528,0.025792170822077562,0.00760641
0.45,1,0.01362807,0.008800147,0.008353012,0.063292198,0.025882010972087918,0.007640381
0.451,1,0.013698399,0.008837846,0.008392874,0.063694908,0.025972834598459584,0.007674732
0.452,1,0.013769545,0.008875964,0.008433188,0.064102739,0.026064652208900415,0.007709467
0.453,1,0.013841522,0.008914506,0.008473961,0.064515771,0.026157474,0.007744592
0.454,1,0.013914339,0.008953476,0.0085152,0.064934088,0.026251312,0.007780112
0.455,1,0.01398801,0.00899288,0.008556909,0.065357776,0.026346176287706857,0.007816031
0.456,1,0.014062545,0.009032723,0.008599096,0.065786921,0.026442078158515465,0.007852354
0.457,1,0.014137958,0.009073012,0.008641766,0.066221613,0.026539029000313366,0.007889088
0.458,1,0.01421426,0.00911375,0.008684927,0.066661942,0.02663704,0.007926237
0.459,1,0.014291464,0.009154945,0.008728584,0.067108001,0.026736124,0.007963806
0.46,1,0.014369583,0.009196602,0.008772745,0.067559884,0.026836292171207456,0.008001801
0.461,1,0.014448631,0.009238727,0.008817417,0.068017687,0.026937556,0.008040228
0.462,1,0.01452862,0.009281325,0.008862606,0.06848151,0.027039929,0.008079093
0.463,1,0.014609564,0.009324403,0.008908319,0.068951452,0.027143423363188028,0.0081184
0.464,1,0.014691477,0.009367966,0.008954565,0.069427617,0.027248051205523063,0.008158157
0.465,1,0.014774374,0.009412023,0.009001349,0.06991011,0.027353826,0.008198368
0.466,1,0.014858268,0.009456577,0.00904868,0.070399038,0.027460760011546327,0.00823904
0.467,1,0.014943175,0.009501637,0.009096566,0.070894509,0.027568867453935407,0.00828018
0.468,1,0.015029108,0.009547209,0.009145013,0.071396638,0.027678162,0.008321793
0.469,1,0.015116085,0.009593298,0.009194031,0.071905537,0.027788656,0.008363886
0.47,1,0.015204119,0.009639914,0.009243627,0.072421323,0.027900365,0.008406466
0.471,1,0.015293228,0.009687061,0.009293809,0.072944117,0.028013302437231706,0.008449539
0.472,1,0.015383427,0.009734748,0.009344586,0.07347404,0.028127483,0.008493112
0.473,1,0.015474732,0.009782981,0.009395966,0.074011217,0.028242921,0.008537192
0.474,1,0.015567161,0.009831769,0.009447958,0.074555776,0.028359631942130457,0.008581786
0.475,1,0.01566073,0.009881117,0.00950057,0.075107847,0.028477630562742072,0.0086269
0.476,1,0.015755457,0.009931035,0.009553813,0.075667563,0.028596932311938727,0.008672543
0.477,1,0.015851361,0.009981529,0.009607694,0.076235061,0.028717552949897508,0.008718722
0.478,1,0.015948458,0.010032608,0.009662224,0.07681048,0.028839508,0.008765444
0.479,1,0.016046768,0.01008428,0.009717412,0.077393963,0.028962815,0.008812717
0.48,1,0.016146309,0.010136552,0.009773267,0.077985656,0.029087488435884268,0.008860549
0.481,1,0.016247101,0.010189434,0.0098298,0.078585709,0.029213546320720797,0.008908947
0.482,1,0.016349163,0.010242933,0.009887021,0.079194273,0.029341005417939443,0.008957921
0.483,1,0.016452515,0.010297058,0.009944939,0.079811505,0.029469882918746127,0.009007478
0.484,1,0.016557179,0.010351819,0.010003566,0.080437565,0.029600196501391896,0.009057626
0.485,1,0.016663174,0.010407223,0.010062912,0.081072617,0.029731964016713918,0.009108375
0.486,1,0.016770523,0.01046328,0.010122988,0.081716828,0.029865204,0.009159732
0.487,1,0.016879246,0.01052,0.010183806,0.082370369,0.029999934,0.009211708
0.488,1,0.016989366,0.010577391,0.010245375,0.083033417,0.030136173600391412,0.00926431
0.489,1,0.017100907,0.010635464,0.010307709,0.08370615,0.030273941850833094,0.009317549
0.49,1,0.01721389,0.010694228,0.010370819,0.084388753,0.030413258173849687,0.009371434
0.491,1,0.017328339,0.010753694,0.010434717,0.085081414,0.030554142297900887,0.009425974
0.492,1,0.017444279,0.01081387,0.010499415,0.085784326,0.030696614374015357,0.009481179
0.493,1,0.017561734,0.010874769,0.010564926,0.086497687,0.030840694929126205,0.009537059
0.494,1,0.01768073,0.0109364,0.010631263,0.0872217,0.030986405,0.009593625
0.495,1,0.017801291,0.010998774,0.010698438,0.087956571,0.031133765081203635,0.009650887
0.496,1,0.017923445,0.011061902,0.010766464,0.088702513,0.031282797,0.009708855
0.497,1,0.018047218,0.011125795,0.010835357,0.089459744,0.031433523853901885,0.00976754
0.498,1,0.018172637,0.011190465,0.010905128,0.090228488,0.031585967,0.009826953
0.499,1,0.018299731,0.011255923,0.010975793,0.091008973,0.031740148,0.009887106
0.5,1,0.018428527,0.011322182,0.011047366,0.091801433,0.031896092,0.00994801
0.501,1,0.018559056,0.011389252,0.011119861,0.09260611,0.032053822003763964,0.010009676506496189
0.502,1,0.018691346,0.011457147,0.011193294,0.09342325,0.032213361,0.010072117595411129
0.503,1,0.018825429,0.01152588,0.01126768,0.094253105,0.032374735,0.010135345446676863
0.504,1,0.018961335,0.011595462,0.011343035,0.095095935,0.032537967,0.010199372
0.505,1,0.019099096,0.011665907,0.011419374,0.095952007,0.032703083,0.010264211372672884
0.506,1,0.019238745,0.011737228,0.011496714,0.096821593,0.03287011,0.010329875049078332
0.507,1,0.019380316,0.011809439,0.011575071,0.097704973,0.033039072,0.010396376707934842
0.508,1,0.019523841,0.011882554,0.011654463,0.098602434,0.033209996516770965,0.010463729814120065
0.509,1,0.019669356,0.011956587,0.011734908,0.099514272,0.033382911091241696,0.010531948111787986
0.51,1,0.019816896,0.012031552,0.011816422,0.10044078995058613,0.033557843,0.010601045630361676
0.511,1,0.019966499,0.012107464,0.011899024,0.10138229751937673,0.03373482,0.010671036687744924
0.512,1,0.0201182,0.012184338,0.011982732,0.10233911430828048,0.033913872099911084,0.010741935905071507
0.513,1,0.020272038,0.012262189,0.012067566,0.1033115679926287,0.034095027,0.010813758
0.514,1,0.020428052,0.012341033,0.012153545,0.10429999510800812,0.034278314968895704,0.010886518829388219
0.515,1,0.020586282,0.012420886,0.012240688,0.10530474132130072,0.034463766,0.010960233337264718
0.516,1,0.020746768,0.012501763,0.012329016,0.10632616173308629,0.034651411,0.011034917619825061
0.517,1,0.020909553,0.012583683,0.01241855,0.10736462119825127,0.034841282,0.011110587907076613
0.518,1,0.021074678,0.012666661,0.01250931,0.10842049463886806,0.035033410515246916,0.011187260775203638
0.519,1,0.021242188,0.012750715,0.012601319,0.10949416737618038,0.035227829,0.011264953
0.52,1,0.021412127,0.012835863,0.012694598,0.11058603548498772,0.03542457,0.011343682
0.521,1,0.021584542,0.012922122,0.012789169,0.11169650615853605,0.035623669,0.011423466026230232
0.522,1,0.021759478,0.013009512,0.012885057,0.11282599807265875,0.035825159,0.011504322243540937
0.523,1,0.021936984,0.01309805,0.012982285,0.11397494178148183,0.036029075316474105,0.011586269450884243
0.524,1,0.022117109,0.013187757,0.013080876,0.11514378012604484,0.036235454,0.011669326506076704
0.525,1,0.022299904,0.013278651,0.013180855,0.11633296865750356,0.036444332,0.011753512678889277
0.526,1,0.022485419,0.013370753,0.013282249,0.11754297607105972,0.036655746,0.011838847666674531
0.527,1,0.022673709,0.013464083,0.013385082,0.11877428466385592,0.036869733,0.011925351605930312
0.528,1,0.022864826,0.013558662,0.013489381,0.12002739081296847,0.037086334,0.012013045079231404
0.529,1,0.023058827,0.013654512,0.013595173,0.12130280547166807,0.037305586,0.012101949133130008
0.53,1,0.023255769,0.013751654,0.013702487,0.12260105468497458,0.03752753,0.012192085
0.531,1,0.023455708,0.01385011,0.013811349,0.12392268012400112,0.037752206424847286,0.012283475549366124
0.532,1,0.023658707,0.013949905,0.01392179,0.12526823964440398,0.037979658,0.012376142423010102
0.533,1,0.023864824,0.014051059,0.014033839,0.12663830787406338,0.038209927,0.012470108929144408
0.534,1,0.024074125,0.014153599,0.014147527,0.12803347681688013,0.038443055836018855,0.012565398615321336
0.535,1,0.024286672,0.014257548,0.014262884,0.12945435648829812,0.03867909,0.012662035569894366
0.536,1,0.024502531,0.01436293,0.014379943,0.130901576,0.038918074,0.012760044439201344
0.537,1,0.024721772,0.014469772,0.014498736,0.1323757821256824,0.039160054,0.012859450442793744
0.538,1,0.024944462,0.014578099,0.014619297,0.13387764426406948,0.039405076,0.012960279388250362
0.539,1,0.025170674,0.014687938,0.014741661,0.13540785094459637,0.03965319,0.013062557688340262
0.54,1,0.02540048,0.014799316,0.014865861,0.13696711273163056,0.039904443399131975,0.013166312377636978
0.541,1,0.025633955,0.014912261,0.014991935,0.13855616261851744,0.040158886,0.013271571130653378
0.542,1,0.025871178,0.015026802,0.015119919,0.14017575688055214,0.040416569551323576,0.013378362279968132
0.543,1,0.026112226,0.015142968,0.015249852,0.14182667596677215,0.040677545,0.013486714835423984
0.544,1,0.026357181,0.015260788,0.015381771,0.1435097254305404,0.040941866172796444,0.013596659
0.545,1,0.026606126,0.015380294,0.015515717,0.14522573690461546,0.041209586606332206,0.013708224
0.546,1,0.026859148,0.015501516,0.015651731,0.14697556911744245,0.041480762,0.013821441598109371
0.547,1,0.027116333,0.015624486,0.015789854,0.14876010895935607,0.041755447726569916,0.013936344103704274
0.548,1,0.027377773,0.015749237,0.015930129,0.15058027259471457,0.042033702,0.014052963919591054
0.549,1,0.02764356,0.015875803,0.0160726,0.15243700662806067,0.042315584,0.014171334548388582
0.55,1,0.027913789,0.016004218,0.016217312,0.15433128932336745,0.042601153,0.014291490320633015
0.551,1,0.028188559,0.016134517,0.016364313,0.1562641318804678,0.042890471,0.014413466419147978
0.552,1,0.02846797,0.016266736,0.016513648,0.1582365797734956,0.0431836,0.014537298904735305
0.553,1,0.028752127,0.016400912,0.016665367,0.16024971415030356,0.043480603,0.014663024741681152
0.554,1,0.029041135,0.016537083,0.016819521,0.16230465330172061,0.043781547,0.014790681826344682
0.555,1,0.029335103,0.016675287,0.016976159,0.16440255420068564,0.044086497,0.014920309
0.556,1,0.029634146,0.016815564,0.017135336,0.16654461411485727,0.044395523,0.015051946151021295
0.557,1,0.029938378,0.016957954,0.017297105,0.16873207230068818,0.044708692717117034,0.015185634
0.558,1,0.030247919,0.0171025,0.017461522,0.17096621177812343,0.045026078,0.015321414777535207
0.559,1,0.030562891,0.017249244,0.017628643,0.17324836119592096,0.045347751818242174,0.015459331180390477
0.56,1,0.030883421,0.017398229,0.017798529,0.17557989678717534,0.045673788,0.015599427423607077
0.561,1,0.031209638,0.017549501,0.017971238,0.17796224442782854,0.046004262,0.015741749
0.562,1,0.031541677,0.017703105,0.018146834,0.18039688179686242,0.046339252,0.015886342
0.563,1,0.031879675,0.017859088,0.018325379,0.18288534064391912,0.046678837610989295,0.016033253846050033
0.564,1,0.032223774,0.018017499,0.018506939,0.18542920917872235,0.047023099016874396,0.016182534
0.565,1,0.032574121,0.018178388,0.018691581,0.18803013458089585,0.047372119,0.016334232979684615
0.566,1,0.032930865,0.018341805,0.018879375,0.19068982563848916,0.047725984,0.016488401804947973
0.567,1,0.033294161,0.018507802,0.019070392,0.1934100555324023,0.048084778,0.016645093656121046
0.568,1,0.033664171,0.018676433,0.019264704,0.19619266476532085,0.048448592,0.016804363
0.569,1,0.034041058,0.018847753,0.019462387,0.19903956424237934,0.048817514638722456,0.016966265617873327
0.57,1,0.034424992,0.019021818,0.019663519,0.20195273852155746,0.04919164,0.017130859072712723
0.571,1,0.034816149,0.019198687,0.019868179,0.20493424923477394,0.049571063,0.017298202344000944
0.572,1,0.035214708,0.019378418,0.020076449,0.20798623870819472,0.04995588,0.017468356085263658
0.573,1,0.035620857,0.019561072,0.020288413,0.211110934,0.05034619,0.017641382640904688
0.574,1,0.036034788,0.019746712,0.020504159,0.21431065,0.050742096,0.017817346099855226
0.575,1,0.036456699,0.019935403,0.020723775,0.21758779483639365,0.051143701,0.017996312356528505
0.576,1,0.036886795,0.020127211,0.020947355,0.22094487433649962,0.051551112,0.018178349
0.577,1,0.037325288,0.020322203,0.021174992,0.22438449565195312,0.051964437213378255,0.018363526231780176
0.578,1,0.037772394,0.020520449,0.021406785,0.22790937316307583,0.052383788908577256,0.018551915225558727
0.579,1,0.038228341,0.020722021,0.021642834,0.23152233355995078,0.052809281,0.018743589903130048
0.58,1,0.038693361,0.020926993,0.021883243,0.2352263214565128,0.053241031,0.018938626150858052
0.581,1,0.039167694,0.02113544,0.02212812,0.2390244053131591,0.053679158089078916,0.019137102067565876
0.582,1,0.03965159,0.021347441,0.022377573,0.24291978373532255,0.054123785,0.019339098041105937
0.583,1,0.040145305,0.021563075,0.022631718,0.2469157921399344,0.054575038,0.019544696828369047
0.584,1,0.040649104,0.021782424,0.022890671,0.25101590980179544,0.055033046,0.019753983641555246
0.585,1,0.041163264,0.022005575,0.023154554,0.2552237673612568,0.055497940566738485,0.019967046234623493
0.586,1,0.041688067,0.022232612,0.023423491,0.25954315476970075,0.055969857,0.020183974994835874
0.587,1,0.042223808,0.022463628,0.023697611,0.2639780297137813,0.056448933473717204,0.020404863038443924
0.588,1,0.042770792,0.022698712,0.023977047,0.2685325266033229,0.056935312681204914,0.020629806310573616
0.589,1,0.043329333,0.022937962,0.024261936,0.2732109660729358,0.057429140043040894,0.020858903688083623
0.59,1,0.043899757,0.023181473,0.024552421,0.27801786512449067,0.057930565,0.021092257
0.591,1,0.044482402,0.023429348,0.024848647,0.28295794789914985,0.05843974,0.021329971580024042
0.592,1,0.045077618,0.02368169,0.025150765,0.2880361571373721,0.058956823117713004,0.021572156
0.593,1,0.045685768,0.023938605,0.025458933,0.2932576664091232,0.059481975,0.021818921
0.594,1,0.046307226,0.024200204,0.02577331,0.2986278931051274,0.06001536,0.022070382115341305
0.595,1,0.046942382,0.024466599,0.026094065,0.30415251234212176,0.060557148,0.022326658968687046
0.596,1,0.04759164,0.024737909,0.02642137,0.30983747173315535,0.061107513,0.022587873866811034
0.597,1,0.048255419,0.025014253,0.026755402,0.31568900722244264,0.061666633725162984,0.022854153
0.598,1,0.048934152,0.025295754,0.027096348,0.32171365992897444,0.062234693,0.023125628494476923
0.599,1,0.049628292,0.025582543,0.027444397,0.3279182942146897,0.062811878,0.023402434
0.6,1,0.050338304,0.025874749,0.027799747,0.3343101169413767,0.063398382,0.023684709311583316
0.601,1,0.051064676,0.02617251,0.028162602,0.34089669813867196,0.063994404,0.023972598537516956
0.602,1,0.051807911,0.026475966,0.028533175,0.3476859930764068,0.064600146,0.024266250448867602
0.603,1,0.052568534,0.026785261,0.028911685,0.3546863659646792,0.065215818,0.024565819
0.604,1,0.053347089,0.027100546,0.029298358,0.3619066153221959,0.065841634,0.024871462589549625
0.605,1,0.054144143,0.027421974,0.029693431,0.36935600122235046,0.066477813,0.025183346090953466
0.606,1,0.054960284,0.027749706,0.030097146,0.3770442745360336,0.067124584,0.025501639
0.607,1,0.055796125,0.028083906,0.030509756,0.38498170833426093,0.067782178,0.025826517837722923
0.608,1,0.056652302,0.028424743,0.030931525,0.393179132,0.068450834,0.026158163685914653
0.609,1,0.057529479,0.028772395,0.031362722,0.40164796598340213,0.069130798,0.026496764965166696
0.61,1,0.058428346,0.029127041,0.031803631,0.4104002640775568,0.069822324,0.026842516439289282
0.611,1,0.059349622,0.02948887,0.032254544,0.41944875245352414,0.070525669,0.027195619746513973
0.612,1,0.060294056,0.029858076,0.032715765,0.428806877,0.071241103,0.027556283692717395
0.613,1,0.061262428,0.03023486,0.033187609,0.43848885053384545,0.071968898,0.027924724559617416
0.614,1,0.062255552,0.030619428,0.033670403,0.44850970893514586,0.072709339,0.028301166
0.615,1,0.063274277,0.031011996,0.034164489,0.45888536531104657,0.073462716,0.028685841517394846
0.616,1,0.064319488,0.031412786,0.034670218,0.4696326735755019,0.074229327,0.029078991
0.617,1,0.065392109,0.031822027,0.03518796,0.4807694952493127,0.075009482,0.029480863095484297
0.618,1,0.066493104,0.032239958,0.035718095,0.49231477223279285,0.075803496,0.029891718027029907
0.619,1,0.067623482,0.032666825,0.036261022,0.5042886057376036,0.076611697,0.030311823876782797
0.62,1,0.068784294,0.033102884,0.036817154,0.516712342,0.077434419,0.030741459303526945
0.621,1,0.06997664,0.033548398,0.037386922,0.5296086652712977,0.07827201,0.031180913548936883
0.622,1,0.071201672,0.034003642,0.037970773,0.5430016994374398,0.079124826,0.031630487
0.623,1,0.072460591,0.0344689,0.038569174,0.5569171180228571,0.079993233,0.032090491
0.624,1,0.073754658,0.034944466,0.039182612,0.5713822645823846,0.08087761,0.032561251
0.625,1,0.07508519,0.035430645,0.039811593,0.5864262838675262,0.081778348,0.033043102
0.626,1,0.076453568,0.035927756,0.040456645,0.6020802651095509,0.082695847,0.033536395
0.627,1,0.077861238,0.036436125,0.04111832,0.618377399,0.083630523,0.034041493193592266
0.628,1,0.079309716,0.036956095,0.041797191,0.6353531475277792,0.084582803,0.034558776
0.629,1,0.080800594,0.03748802,0.042493859,0.6530454351747221,0.085553127,0.035088636365369213
0.63,1,0.082335538,0.038032268,0.043208949,0.6714948517303638,0.08654195,0.035631485
0.631,1,0.083916301,0.03858922,0.043943116,0.6907448803237052,0.087549741,0.036187748
0.632,1,0.085544721,0.039159274,0.044697043,0.7108421460342859,0.088576984,0.036757869
0.633,1,0.087222731,0.039742843,0.045471444,0.7318366899331971,0.089624179,0.037342313033357964
0.634,1,0.088952361,0.040340355,0.046267065,0.7537822711667304,0.09069184,0.037941561
0.635,1,0.09073575,0.040952257,0.047084687,0.7767367,0.091780502,0.038556116182490066
0.636,1,0.092575143,0.041579014,0.047925128,0.8007622082071533,0.092890713,0.039186503162352206
0.637,1,0.094472909,0.042221109,0.048789244,0.825925853,0.094023042,0.039833269
0.638,1,0.09643154,0.042879044,0.049677929,0.8522999726191249,0.095178077,0.040496985020329265
0.639,1,0.098453664,0.043553343,0.050592124,0.8799626860355336,0.096356422,0.041178247
0.64,1,0.100542051,0.044244553,0.051532812,0.9089984503223874,0.097558706,0.041877678
0.641,1,0.102699627,0.044953242,0.052501025,0.9394986808567806,0.098785577,0.042595928
0.642,1,0.104929477,0.045680002,0.053497846,0.9715624424514038,0.10003770557025572,0.043333677
0.643,1,0.107234862,0.046425452,0.054524412,1.0052972208689497,0.10131578452424125,0.044091636
0.644,1,0.10961923,0.047190237,0.055581917,1.0408197853917338,0.10262053160982204,0.044870549
0.645,1,0.112086226,0.047975029,0.056671614,1.0782571547479567,0.10395268923094536,0.045671193
0.646,1,0.114639709,0.048780531,0.057794823,1.1177476805825721,0.10531302583085371,0.046494383
0.647,1,0.117283765,0.049607476,0.058952929,1.1594422647509266,0.10670233698990536,0.047340973
0.648,1,0.120022725,0.050456631,0.060147391,1.2035057294351743,0.10812144660191672,0.048211855911146975
0.649,1,0.122861181,0.051328796,0.061379746,1.2501183618285592,0.10957120805059126,0.049107968699775593
0.65,1,0.125804007,0.052224809,0.062651612,1.2994776588789958,0.11105250551270597,0.050030294
0.651,1,0.128856378,0.053145545,0.063964695,1.3518003015728943,0.11256625530554325,0.050979862943350406
0.652,1,0.132023796,0.054091922,0.065320792,1.4073243930708703,0.11411340726580861,0.051957757
0.653,1,0.135312109,0.055064897,0.066721801,1.4663120009157156,0.11569494627906068,0.052965114
0.654,1,0.138727545,0.056065475,0.068169727,1.529052050061441,0.11731189378241995,0.054003126
0.655,1,0.142276735,0.057094709,0.069666684,1.595863621765421,0.11896530946535862,0.055073049
0.656,1,0.145966751,0.058153702,0.071214911,1.667099722648804,0.12065629294187018,0.056176202
0.657,1,0.149805137,0.05924361,0.072816773,1.7431515997647133,0.12238598561931717,0.057313975
0.658,1,0.153799947,0.060365647,0.074474776,1.8244536907175275,0.12415557257199865,0.058487830395780545
0.659,1,0.157959791,0.061521085,0.07619157,1.9114893140371019,0.12596628459695372,0.059699308
0.66,1,0.162293881,0.062711263,0.077969967,2.004797223893881,0.12781940032729056,0.06095003
0.661,1,0.166812077,0.063937584,0.079812947,2.104979175867709,0.12971624847257232,0.06224171
0.662,1,0.171524947,0.065201526,0.081723675,2.2127086774718068,0.13165821019861595,0.063576153
0.663,1,0.176443831,0.066504641,0.083705508,2.328741128981792,0.13364672163269128,0.064955267
0.664,1,0.181580903,0.067848562,0.085762016,2.4539255981561703,0.135683277,0.066381066
0.665,1,0.18694925,0.06923501,0.087896998,2.589218517144575,0.13776942892944644,0.067855678
0.666,1,0.192562956,0.070665796,0.090114493,2.735699642695902,0.13990679636273548,0.069381357
0.667,1,0.198437192,0.072142828,0.092418808,2.8945906823208967,0.14209706272983955,0.070960486
0.668,1,0.204588321,0.07366812,0.094814531,3.0672770602677786,0.1443419817166709,0.072595588
0.669,1,0.211034007,0.075243793,0.097306558,3.2553333783258687,0.1466433802724563,0.074289339
0.67,1,0.217793348,0.076872091,0.099900119,3.4605532166130826,0.14900316229877378,0.076044576
0.671,1,0.224887012,0.078555379,0.102600802,3.684984016762157,0.1514233125727156,0.077864308
0.672,1,0.2323374,0.08029616,0.105414586,3.9309678878492473,0.153905901,0.079751733
0.673,1,0.240168815,0.082097081,0.108347871,4.201189264718112,0.15645308654892318,0.081710247
0.674,1,0.248407668,0.08396094,0.111407519,4.498730408518797,0.15906712284771107,0.083743465
0.675,1,0.257082696,0.085890704,0.114600889,4.827135738168949,0.1617503622225487,0.085855231
0.676,1,0.266225213,0.087889513,0.117935885,5.190485864236348,0.16450526142783137,0.088049642
0.677,1,0.275869393,0.089960698,0.121421003,5.593481871268863,0.16733438714814977,0.090331064
0.678,1,0.286052586,0.092107794,0.125065386,6.041539716651886,0.17024042195003036,0.092704158
0.679,1,0.296815684,0.094334552,0.128878884,6.540893349622464,0.173226171,0.095173897
0.68,1,0.308203527,0.096644962,0.13287212,7.0987029381089215,0.17629456682038255,0.0977456
0.681,1,0.320265369,0.099043261,0.137056564,7.723160863474733,0.17944868042601525,0.10042495416844689
0.682,1,0.333055414,0.101533963,0.141444614,8.423582053621919,0.182691725,0.10321804978592548
0.683,1,0.346633418,0.104121873,0.146049694,9.210455539,0.18602706602024802,0.10613141395477554
0.684,1,0.361065391,0.106812113,0.150886347,10.095419101519816,0.18945822953205388,0.109172049
0.685,1,0.376424393,0.109610145,0.155970358,11.091096341353454,0.19298891145721503,0.11234747280648674
0.686,1,0.392791463,0.112521804,0.161318878,12.210702909778048,0.19662298745093587,0.11566576894244196
0.687,1,0.410256679,0.115553321,0.166950573,13.46728442526538,0.20036452352272363,0.11913563445637519
0.688,1,0.428920397,0.118711363,0.172885781,14.872394040606588,0.20421778731281592,0.1227664386961444
0.689,1,0.448894694,0.122003067,0.179146701,16.433962618438894,0.20818726022663275,0.12656828619950317
0.69,1,0.470305041,0.125436078,0.185757598,18.153086383748164,0.21227765036399526,0.1305520870081124
0.691,1,0.493292268,0.129018598,0.192745039,20.019514609270573,0.21649390643498448,0.13472963495272777
0.692,1,0.51801488,0.13275943,0.200138159,22.00586595343054,0.2208412326140886,0.13911369495243955
0.693,1,0.544651778,0.136668037,0.207968967,24.061173322794662,0.22532510452950735,0.1437181005488789
0.694,1,0.573405485,0.140754598,0.216272689,26.105348476302225,0.2299512863887216,0.14855786305565208
0.695,1,0.604505987,0.145030076,0.225088168,28.027426082964546,0.23472584941020314,0.15364929393432739
0.696,1,0.638215318,0.149506291,0.234458315,29.691325529655888,0.23965519161793902,0.15901014226664528
0.697,1,0.674833057,0.154196004,0.244430634,30.952082451410995,0.2447460591438509,0.16465974947937323
0.698,1,0.714702964,0.159113003,0.255057823,31.681871548266844,0.25000556916817956,0.17061922385007794
0.699,1,0.758221019,0.164272208,0.266398471,31.799268848753005,0.25544123464194246,0.17691163772788626
0.7,1,0.805845212,0.169689784,0.278517865,31.290653795765763,0.2610609909514085,0.18356225091700848
0.701,1,0.858107543,0.175383267,0.29148893,30.213987177369965,0.26687322467617725,0.19059876426467207
0.702,1,0.915628817,0.181371705,0.305393328,28.683123626697377,0.2728868046896988,0.19805160820757933
0.703,1,0.979136985,0.187675818,0.320322741,26.840080228673077,0.2791111157573463,0.20595427189341228
0.704,1,1.049490064,0.194318178,0.336380387,24.82672286386042,0.28555609489830386,0.21434367953466235
0.705,1,1.127704952,0.20132341,0.3536828,22.76453203159754,0.2922322707740944,0.22326062189527704
0.706,1,1.214993959,0.208718421,0.372361948,20.745172575640183,0.29915080638438685,0.23275025232845978
0.707,1,1.312811482,0.216532657,0.392567751,18.829904375015378,0.3063235453847138,0.24286265865663142
0.708,1,1.422914164,0.224798398,0.41447109,17.05411441429454,0.313763062,0.2536535244076638
0.709,1,1.547439161,0.233551088,0.438267421,15.433681693711438,0.3214827177138311,0.2651848957444702
0.71,1,1.689006995,0.24282972,0.464181139,13.971123788910077,0.3294967168042605,0.27752607383062466
0.711,1,1.850858154,0.252677266,0.492470871,12.660606504446873,0.33782017515541946,0.29075465661263006
0.712,1,2.037036673,0.263141175,0.52343593,11.491621216513774,0.3464691889625709,0.3049577593071779
0.713,1,2.252639909,0.274273947,0.557424244,10.451484887345549,0.35546091230309224,0.32023344949421245
0.714,1,2.504163093,0.286133789,0.594842129,9.526930926049703,0.36481364146982825,0.33669244099538076
0.715,1,2.79998163,0.298785374,0.636166445,8.705053812635551,0.37454690722854933,0.35446010128066924
0.716,1,3.151037206,0.31230073,0.6819598,7.9738208339722885,0.3846815758767254,0.3736788404435571
0.717,1,3.571831093,0.326760255,0.732889714,7.322307742472807,0.39523996003768236,0.39451096690931836
0.718,1,4.081890055,0.34225392,0.789752969,6.740766612432424,0.40624594032119304,0.4171421169800487
0.719,1,4.707975667,0.358882666,0.853506795,6.220597374089068,0.4177250990484526,0.4417853937915107
0.72,1,5.487491504,0.376760044,0.925309202,5.7542685158043385,0.42970486742345754,0.46868638831731957
0.721,1,6.473871361,0.39601416,1.006571611,5.335214913791993,0.44221468774910366,0.4981293037950372
0.722,1,7.745335575,0.416789964,1.099028297,4.957729314,0.4552861924137384,0.5304444694036625
0.723,1,9.419541036,0.439251981,1.204829024,4.616856738,0.46895340168988864,0.5660176149553023
0.724,1,11.67883934,0.463587563,1.326664167,4.308296588405223,0.4832529426381186,0.6053013941261076
0.725,1,14.8150867,0.490010801,1.467935963,4.028314543047659,0.49822429166141946,0.6488298007168841
0.726,1,19.31081882,0.518767225,1.632996365,3.7736647557296235,0.5139100437552552,0.6972363377763042
0.727,1,25.98576122,0.550139512,1.827482683,3.541522010327638,0.5303562117663486,0.7512770974719019
0.728,1,36.24002933,0.584454429,2.058799655,3.329423054341788,0.5476125595776079,0.8118603270444257
0.729,1,52.30556893,0.622091336,2.336825365,3.135216146087103,0.5657329736603887,0.8800846473648625
0.73,1,76.5882837,0.663492673,2.674967519,2.9570178171926744,0.5847758780971107,0.9572889385462384
0.731,1,106.2784115,0.709176949,3.091782486,2.7931758934067856,0.604804699,1.0451181398738665
0.732,1,122.3117266,0.75975498,3.613524938,2.6422378988227986,0.6258883848540873,1.1456110293259432
0.733,1,106.876167,0.815950286,4.278287498,2.5029240640466406,0.6481019914456622,1.2613187717234187
0.734,1,77.21066818,0.87862496,5.142959227,2.3741042578127067,0.671527339,1.3954671744713554
0.735,1,52.74107376,0.948812709,6.295395662,2.2547782538772445,0.6962537544617873,1.5521820300839935
0.736,1,36.51858842,1.027761449,7.876695901,2.144058832924974,0.7223789074570106,1.7368071217753047
0.737,1,26.16463605,1.116988738,10.1241781,2.041157286668715,0.7500097595714225,1.9563609702346156
0.738,1,19.42926086,1.218354637,13.45942945,1.9453709666373016,0.7792636388216801,2.2202057570387486
0.739,1,14.89635907,1.334158566,18.68129984,1.8560725670692522,0.8102694620988437,2.5410484310961077
0.74,1,11.7365222,1.467269566,27.41934298,1.772700884143519,0.8431691278871866,2.936475649464688
0.741,1,9.461731268,1.621303791,43.24989646,1.6947528321104097,0.8781191069269425,3.4313720975761783
0.742,1,7.777014314,1.800869752,74.17017314,1.6217765316918644,0.9152922634123154,4.061849603640335
0.743,1,6.498204878,2.011912461,132.3769971,1.5533653143533617,0.9548799454050996,4.881858425
0.744,1,5.506555948,2.262204535,187.3817721,1.489152510590672,0.9970943905663426,5.974767376
0.745,1,4.72317165,2.562060178,146.4098038,1.4288069102250134,1.0421715022936997,7.474608831903278
0.746,1,4.094187003,2.925394742,83.09471611,1.372028800154866,1.0903740623090268,9.607204871
0.747,1,3.581915606,3.371333457,47.73397178,1.3185464989594302,1.141995459184387,12.77489141
0.748,1,3.159405707,3.926717044,29.78430105,1.2681133200566905,1.197364028733127,17.743931027828218
0.749,1,2.806999751,4.630117455,20.03612786,1.2205049051183507,1.256848122576808,26.092186463870068
0.75,1,2.510104664,5.538484625,14.29508333,1.175516878045516,1.3208620462966874,41.349104702239764
0.751,1,2.257713116,6.738556141,10.67158655,1.1329627770104942,1.3898730398884789,71.76758118408635
0.752,1,2.041401975,8.367267326,8.253080612,1.0926722281914032,1.4644095122569145,132.01848467088632
0.753,1,1.854640767,10.65000031,6.564551518,1.0544893299613067,1.545070790399228,195.80744121688636
0.754,1,1.692305746,13.9760665,5.34174018,1.0182712206831157,1.6325387054919185,153.11474934379646
0.755,1,1.550332866,19.05605726,4.42908551,0.9838868070432293,1.7275914159997188,84.41230287
0.756,1,1.425466279,27.26649268,3.730538718,0.9512156329144333,1.831119966797102,47.49794346708927
0.757,1,1.315073549,41.41402633,3.184349158,0.9201468715489732,1.9441482094264464,29.281314571016058
0.758,1,1.217008184,67.15321029,2.749422283,0.8905784261769344,2.067856870497581,19.554209191456962
0.759,1,1.129506157,112.2315203,2.397584707,0.8624161259863028,2.2036127634132168,13.885396431110236
0.76,1,1.05110718,161.2086597,2.109016212,0.8355730063202885,2.3530044079319956,10.332145119792012
0.761,1,0.980594206,147.7019504,1.869454292,0.8099686631849273,2.517885672329799,7.971904037790735
0.762,1,0.916946498,94.23398974,1.66842904,0.7855286735863792,2.7004295091497466,6.329809009131148
0.763,1,0.859302909,56.40965473,1.498117351,0.7621840741773837,2.9031944536352534,5.143759127340621
0.764,1,0.806932913,35.5658628,1.352580601,0.7398708916809446,3.1292073398414146,4.2603553976159265
0.765,1,0.759213582,23.93510668,1.227246164,0.718529719,3.382066721,3.585300851411324
0.766,1,0.715611148,17.03134253,1.118547714,0.6981053344796647,3.6660728464134484,3.0581800923254168
0.767,1,0.675666145,12.67055997,1.023671174,0.6785463523339575,3.9863918442794355,2.6388982560831757
0.768,1,0.638981353,9.765402336,0.940372341,0.6598049129348884,4.349264102169041,2.300029369793209
0.769,1,0.605211966,7.7428132,0.866844013,0.641836397,4.762269919140406,2.0223152063698517
0.77,1,0.574057514,6.282546613,0.801617847,0.624599168,5.234669412201432,1.7919195475921788
0.771,1,0.54525521,5.195926829,0.743490978,0.6080543363948113,5.777838552158589,1.5986990943102821
0.772,1,0.518574421,4.366570493,0.691470501,0.5921655497325775,6.405828965486892,1.4350835744509434
0.773,1,0.493812068,3.719790059,0.644731027,0.5768987942581044,7.136085217837907,1.2953320906983947
0.774,1,0.470788771,3.205991672,0.602581915,0.5622222196525679,7.990358003691869,1.1750281731333359
0.775,1,0.449345612,2.791255228,0.564441734,0.5481059766083101,8.995850823499591,1.0707299779596338
0.776,1,0.429341402,2.451774171,0.529818198,0.5345220687303461,10.186621827818117,0.979723541
0.777,1,0.410650355,2.170456997,0.498292265,0.5214442170034433,11.605211003702532,0.8998458449137642
0.778,1,0.393160124,1.93478483,0.46950545,0.5088477356045031,13.304333110646171,0.8293560363414568
0.779,1,0.376770111,1.735423216,0.443149628,0.496709418,15.348183937954811,0.7668403983298864
0.78,1,0.361390029,1.565300285,0.418958782,0.48500743250337014,17.812293402682553,0.7111413446048878
0.781,1,0.346938655,1.418980983,0.396702286,0.4737212259635938,20.77966160421009,0.6613037457125308
0.782,1,0.333342763,1.29223377,0.376179407,0.46283143562141044,24.328807233597455,0.6165339203221932
0.783,1,0.320536201,1.181725154,0.357214775,0.4523198076279564,28.50631241663284,0.5761679911705957
0.784,1,0.308459082,1.084800804,0.339654632,0.44216912208025255,33.274041373206444,0.5396472411866489
0.785,1,0.297057089,0.999326346,0.323363721,0.4323631238604195,38.42568532608993,0.5064987558661103
0.786,1,0.286280866,0.923569972,0.308222671,0.4228864587861382,43.492418581702644,0.4763200955609414
0.787,1,0.276085481,0.856114803,0.294125819,0.41372461461489596,47.713705784505066,0.44876706738960465
0.788,1,0.266429963,0.795792685,0.280979357,0.404863866,50.196226313978435,0.4235439010070573
0.789,1,0.257276885,0.741633653,0.268699777,0.3962912263853206,50.29425367332638,0.400395303
0.79,1,0.24859201,0.692826961,0.257212538,0.38799439647626077,47.98037951355998,0.3790999927647803
0.791,1,0.240343964,0.648690759,0.246450944,0.379961726,43.86277544213758,0.3594654062713591
0.792,1,0.232503957,0.608648291,0.236355164,0.37218216920741065,38.83121649016882,0.3413233426627253
0.793,1,0.225045531,0.572209059,0.226871411,0.3646452518082344,33.66545255967021,0.32452635745538644
0.794,1,0.217944336,0.538953811,0.217951216,0.357341032,28.857602680210043,0.30894476481590594
0.795,1,0.211177933,0.508522485,0.209550815,0.35026007236305856,24.631211410393032,0.29446413260559756
0.796,1,0.204725619,0.48060447,0.20163061,0.3433934049311208,21.034140833231113,0.28098318
0.797,1,0.198568263,0.454930674,0.194154701,0.33673250775070923,18.024117259034806,0.2684120050978699
0.798,1,0.19268817,0.431267052,0.187090481,0.3302692765638017,15.523859338803295,0.25667058578153756
0.799,1,0.18706895,0.409409266,0.180408278,0.3239960009726554,13.450141580620114,0.24568750487461333
0.8,1,0.181695409,0.38917828,0.174081048,0.3179053417548927,11.726643579861527,0.23539886387653897
0.801,1,0.176553439,0.370416691,0.168084095,0.3119903097057041,10.288252265463555,0.22574735301252397
0.802,1,0.171629932,0.352985671,0.162394834,0.3062442458526931,9.081396152320606,0.21668145276815592
0.803,1,0.166912694,0.336762397,0.156992579,0.3006608029777386,8.062802917073455,0.20815474603455217
0.804,1,0.16239037,0.321637889,0.151858351,0.29523392831010625,7.197814927936207,0.20012532369855524
0.805,1,0.158052375,0.307515181,0.146974717,0.28995784734191055,6.458748743,0.19255526945862203
0.806,1,0.153888833,0.294307766,0.142325634,0.28482704865240766,5.823473616322664,0.18541021202099672
0.807,1,0.149890519,0.281938272,0.137896326,0.27983626970843056,5.274245372470249,0.17865893479685654
0.808,1,0.146048812,0.270337329,0.133673161,0.2749804835364904,4.796776310016461,0.17227303481410366
0.809,1,0.142355644,0.259442596,0.129643547,0.2702548861987963,4.379504089721689,0.16622662387268458
0.81,1,0.138803461,0.249197925,0.125795839,0.2656548850912325,4.01302096,0.16049606609427539
0.811,1,0.135385181,0.239552635,0.122119257,0.2611760878708628,3.6896291589703725,0.15505974684983773
0.812,1,0.132094165,0.230460889,0.118603803,0.25681429214118445,3.402994378086729,0.1498978688937691
0.813,1,0.128924176,0.221881147,0.115240204,0.25256547566335025,3.147874999933423,0.14499227206415627
0.814,1,0.125869356,0.213775693,0.112019839,0.2484257872298919,2.919909770253043,0.14032627352630933
0.815,1,0.122924199,0.206110218,0.108934695,0.24439153799273716,2.715450571,0.13588452589701355
0.816,1,0.120083521,0.19885346,0.105977309,0.24045919338536903,2.5314300808120715,0.13165289100620242
0.817,1,0.117342442,0.191976884,0.103140726,0.2366253654124635,2.3652565183469694,0.12761832738167808
0.818,1,0.114696364,0.185454402,0.100418458,0.2328868054771561,2.214729490174634,0.1237687897361673
0.819,1,0.112140952,0.179262125,0.097804447,0.22924039755389716,2.077972366196288,0.12009313905198263
0.82,1,0.109672112,0.173378143,0.095293031,0.22568315174701498,1.953377654904191,0.1165810619829859
0.821,1,0.107285983,0.167782336,0.092878912,0.2222121982623787,1.8395626566626526,0.11322299850544115
0.822,1,0.104978913,0.162456195,0.090557133,0.2188247816557277,1.7353332827574017,0.11001007684768238
0.823,1,0.102747452,0.157382676,0.088323045,0.2155182554128332,1.639654394253754,0.10693405488739072
0.824,1,0.100588334,0.152546059,0.086172289,0.212290077,1.551625372031168,0.10398726728787214
0.825,1,0.09849847,0.147931828,0.084100775,0.20913780228489925,1.4704599042588182,0.10116257773691643
0.826,1,0.096474932,0.143526561,0.082104659,0.20605908242411472,1.3954691898903684,0.098453336
0.827,1,0.094514946,0.139317833,0.080180329,0.2030516580541874,1.3260479220018233,0.095853337
0.828,1,0.09261588,0.135294132,0.078324384,0.2001133559256592,1.2616625430092299,0.09335679
0.829,1,0.09077524,0.131444772,0.076533626,0.19724208487820305,1.2018413650031938,0.09095828
0.83,1,0.088990655,0.12775983,0.074805038,0.19443583214545793,1.146166227397981,0.088652743
0.831,1,0.087259876,0.124230079,0.073135778,0.1916926598688392,1.0942654270414813,0.086435438
0.832,1,0.085580763,0.120846928,0.071523163,0.18901070177356386,1.0458077055598258,0.084301921
0.833,1,0.083951283,0.117602376,0.069964661,0.1863881600356994,1.0004971185823353,0.082248026
0.834,1,0.082369501,0.114488956,0.06845788,0.18382330228259977,0.9580686430833202,0.080269842
0.835,1,0.080833577,0.1114997,0.067000558,0.18131445877949798,0.918284405,0.078363695
0.836,1,0.079341757,0.108628097,0.065590556,0.17886001972049262,0.8809304292747527,0.07652613
0.837,1,0.077892371,0.105868054,0.064225848,0.17645843267858913,0.8458138327482854,0.0747539
0.838,1,0.076483828,0.103213872,0.062904517,0.17410820016953654,0.8127603912205943,0.073043946
0.839,1,0.07511461,0.100660207,0.061624746,0.17180787734588743,0.7816124265168412,0.071393384
0.84,1,0.073783268,0.09820205,0.060384812,0.16955606977924928,0.7522269657194358,0.069799498
0.841,1,0.07248842,0.0958347,0.059183079,0.16735143139510097,0.7244741338483816,0.068259725
0.842,1,0.071228748,0.093553741,0.058017996,0.1651926624489705,0.6982357467495409,0.066771643
0.843,1,0.070002991,0.091355024,0.05688809,0.16307850764623996,0.6734040764207219,0.065332968
0.844,1,0.068809945,0.089234644,0.05579196,0.16100775433666834,0.6498807651453674,0.063941537
0.845,1,0.067648457,0.087188926,0.054728275,0.15897923077602075,0.6275758683526276,0.062595305
0.846,1,0.066517428,0.085214408,0.053695768,0.15699180449778025,0.6064070091446806,0.061292338
0.847,1,0.065415803,0.083307826,0.052693234,0.15504438073568372,0.5862986299145849,0.060030804
0.848,1,0.064342574,0.081466101,0.051719526,0.15313590093654517,0.5671813285648138,0.058808965
0.849,1,0.063296775,0.079686327,0.05077355,0.15126534133250266,0.5489912686199815,0.057625174638359755
0.85,1,0.062277482,0.077965758,0.049854265,0.14943171158058086,0.5316696540028798,0.056477872
0.851,1,0.061283809,0.0763018,0.048960677,0.14763405347085218,0.515162261,0.055365573132329475
0.852,1,0.060314906,0.074691998,0.04809184,0.14587143967987265,0.4994190173119755,0.054286870809790444
0.853,1,0.059369959,0.073134029,0.047246848,0.1441429725844183,0.48439363193248325,0.053240427
0.854,1,0.058448187,0.071625693,0.046424839,0.14244778311512313,0.47004325451906837,0.052224969
0.855,1,0.057548839,0.070164907,0.045624988,0.14078502969677067,0.45632817594824965,0.051239287
0.856,1,0.056671197,0.068749695,0.044846506,0.13915389721536148,0.4432115564181789,0.05028223
0.857,1,0.055814569,0.067378182,0.044088642,0.13755359601933936,0.4306591808889854,0.049352702
0.858,1,0.054978292,0.06604859,0.043350674,0.13598336096316738,0.4186392384531476,0.048449658166727146
0.859,1,0.054161728,0.064759229,0.042631914,0.13444245049115106,0.4071221230037848,0.047572103
0.86,1,0.053364264,0.063508494,0.041931702,0.13293014582237678,0.39608025281856507,0.046719088
0.861,1,0.052585312,0.06229486,0.041249406,0.1314457500895498,0.3854879071268375,0.045889708
0.862,1,0.051824304,0.061116874,0.040584422,0.12998858749113876,0.37532107783567864,0.045083098617183646
0.863,1,0.051080695,0.059973157,0.039936171,0.12855800261721567,0.36555733477241814,0.044298436
0.864,1,0.050353962,0.058862394,0.039304096,0.12715335969877037,0.3561757031908158,0.043534932
0.865,1,0.049643598,0.057783332,0.038687666,0.1257740418468413,0.34715655209933644,0.042791834
0.866,1,0.048949118,0.056734779,0.03808637,0.12441945043783587,0.33848149254638443,0.042068423
0.867,1,0.048270053,0.055715596,0.037499717,0.12308900449745268,0.33013328466978686,0.04136401
0.868,1,0.047605953,0.054724698,0.036927237,0.1217821399696834,0.32209575278202895,0.040677937573123914
0.869,1,0.046956383,0.053761051,0.036368479,0.12049830926063292,0.314353708,0.040009575726794776
0.87,1,0.046320924,0.052823665,0.035823009,0.11923698060521704,0.306892875,0.039358321
0.871,1,0.045699171,0.051911596,0.035290409,0.11799763746305682,0.29969983227434155,0.038723596
0.872,1,0.045090736,0.051023943,0.03477028,0.1167797781635506,0.29276194432752206,0.038104848
0.873,1,0.044495241,0.050159844,0.034262236,0.11558291518146463,0.28606731294079774,0.037501545
0.874,1,0.043912326,0.049318473,0.033765907,0.1144065748585458,0.2796047238428235,0.036913179435278734
0.875,1,0.043341639,0.048499043,0.033280937,0.11325029680462133,0.2733636005787962,0.036339263
0.876,1,0.042782843,0.047700798,0.032806983,0.11211363351089898,0.2673339615341977,0.035779327885864964
0.877,1,0.04223561,0.046923017,0.032343714,0.11099614991977912,0.2615063802971894,0.035232924627603086
0.878,1,0.041699627,0.046165006,0.031890814,0.10989742296692234,0.25587194907893773,0.034699621924028666
0.879,1,0.041174589,0.045426103,0.031447977,0.10881704127638475,0.25042224489997567,0.034179005474702144
0.88,1,0.040660201,0.044705673,0.031014907,0.10775460465010192,0.24514929832373233,0.033670677
0.881,1,0.040156178,0.044003107,0.03059132,0.10670972385269743,0.24004556449841716,0.033174255
0.882,1,0.039662246,0.043317819,0.030176944,0.10568202009519947,0.23510389634976936,0.03268937
0.883,1,0.03917814,0.042649251,0.029771513,0.10467112486695507,0.2303175197082879,0.032215669640093064
0.884,1,0.038703601,0.041996862,0.029374774,0.10367667945767906,0.2256800102405089,0.031752813
0.885,1,0.03823838,0.041360138,0.028986481,0.10269833474030314,0.22118527202103758,0.031300474
0.886,1,0.037782238,0.040738582,0.028606396,0.10173575083840411,0.21682751761975935,0.030858336
0.887,1,0.037334941,0.040131717,0.028234292,0.10078859677024783,0.2126012495804212,0.030426095828709386
0.888,1,0.036896263,0.039539086,0.027869948,0.09985655,0.2085012431828726,0.030003462
0.889,1,0.036465987,0.038960247,0.027513149,0.098939298,0.20452253038789714,0.029590153065207448
0.89,1,0.0360439,0.038394779,0.027163692,0.098036533,0.20066038486966803,0.029185897428640358
0.891,1,0.035629797,0.037842273,0.026821376,0.097147959,0.19691030805929507,0.028790433812448932
0.892,1,0.03522348,0.037302338,0.026486009,0.096273284,0.19326801611824823,0.028403510178414408
0.893,1,0.034824757,0.036774596,0.026157406,0.095412227,0.18972942776451068,0.028024883473700128
0.894,1,0.034433441,0.036258685,0.025835387,0.094564512,0.18629065290580316,0.027654319231130847
0.895,1,0.034049351,0.035754254,0.025519778,0.09372987,0.18294798200124426,0.027291591226113906
0.896,1,0.033672313,0.035260968,0.025210412,0.092908039,0.1796978761188648,0.026936481
0.897,1,0.033302155,0.034778501,0.024907126,0.092098764,0.1765369576074954,0.026588778116027934
0.898,1,0.032938714,0.034306541,0.024609762,0.091301796,0.1734620013617698,0.026248278702028095
0.899,1,0.032581828,0.033844786,0.024318169,0.090516892,0.17046992664876837,0.025914786291489272
0.9,1,0.032231344,0.033392945,0.024032199,0.089743816,0.1675577894150353,0.025588110976063366
0.901,1,0.031887111,0.032950737,0.02375171,0.088982337,0.16472277510697983,0.025268069
0.902,1,0.031548981,0.032517893,0.023476564,0.088232229,0.1619621918858594,0.024954483721295825
0.903,1,0.031216814,0.032094151,0.023206626,0.087493272,0.15927346426102157,0.024647182944143746
0.904,1,0.030890471,0.031679258,0.022941767,0.086765252,0.1566541271175877,0.024346001
0.905,1,0.030569818,0.031272971,0.022681861,0.086047961,0.15410182011981072,0.024050777823152524
0.906,1,0.030254726,0.030875056,0.022426788,0.085341192,0.15161428238787222,0.023761357975799553
0.907,1,0.029945068,0.030485285,0.022176428,0.084644748,0.14918934750928992,0.023477591
0.908,1,0.029640722,0.030103437,0.021930667,0.083958432,0.14682493888322104,0.023199333
0.909,1,0.029341568,0.029729303,0.021689395,0.083282056,0.14451906527023065,0.022926441818709817
0.91,1,0.029047489,0.029362675,0.021452503,0.082615434,0.1422698165973763,0.022658781925148867
0.911,1,0.028758375,0.029003356,0.021219888,0.081958383,0.14007536008026567,0.022396221380356435
0.912,1,0.028474114,0.028651155,0.020991448,0.081310728,0.13793393645463073,0.022138632
0.913,1,0.0281946,0.028305885,0.020767084,0.080672296,0.13584385647489625,0.021885891390323008
0.914,1,0.02791973,0.027967367,0.020546701,0.080042916,0.13380349764624833,0.021637878278459453
0.915,1,0.027649402,0.027635427,0.020330208,0.079422425,0.13181130100374036,0.021394477
0.916,1,0.02738352,0.027309898,0.020117512,0.078810661,0.12986576824276938,0.021155574564680788
0.917,1,0.027121986,0.026990615,0.019908528,0.078207467,0.1279654588419901,0.020921062058366607
0.918,1,0.026864709,0.026677423,0.019703171,0.077612687,0.12610898744824792,0.020690833437691784
0.919,1,0.026611598,0.026370168,0.019501357,0.077026173,0.12429502135525497,0.020464786
0.92,1,0.026362565,0.026068701,0.019303007,0.076447777,0.1225222781094838,0.020242819918101528
0.921,1,0.026117524,0.025772881,0.019108043,0.075877354,0.12078952328326538,0.020024838617253713
0.922,1,0.025876391,0.025482567,0.018916389,0.075314765,0.11909556829833236,0.019810748183679214
0.923,1,0.025639086,0.025197625,0.018727972,0.074759871,0.11743926843599048,0.019600458
0.924,1,0.02540553,0.024917925,0.01854272,0.074212539,0.11581952088031064,0.019393878137556494
0.925,1,0.025175644,0.024643339,0.018360564,0.073672636,0.11423526290967659,0.019190924188923087
0.926,1,0.024949355,0.024373746,0.018181436,0.073140034,0.1126854701625844,0.018991512
0.927,1,0.024726589,0.024109025,0.01800527,0.072614608,0.11116915496314926,0.018795561
0.928,1,0.024507274,0.023849062,0.017832003,0.072096234,0.10968536481564062,0.018602993
0.929,1,0.024291341,0.023593744,0.017661571,0.071584791,0.10823318082191333,0.01841373
0.93,1,0.024078723,0.023342962,0.017493915,0.071080162,0.10681171637684479,0.018227698547781928
0.931,1,0.023869353,0.02309661,0.017328975,0.070582232,0.10542011572341353,0.018044827
0.932,1,0.023663166,0.022854587,0.017166693,0.070090888,0.10405755272871357,0.017865044
0.933,1,0.023460101,0.022616791,0.017007015,0.069606018,0.10272322966509889,0.017688281320314893
0.934,1,0.023260095,0.022383127,0.016849886,0.069127516,0.10141637598831048,0.017514473513670695
0.935,1,0.023063089,0.022153501,0.016695251,0.068655276,0.10013624731615092,0.017343555534922683
0.936,1,0.022869024,0.02192782,0.016543061,0.068189193,0.098882124,0.017175465
0.937,1,0.022677845,0.021705996,0.016393265,0.067729166,0.097653312,0.017010139540795693
0.938,1,0.022489494,0.021487943,0.016245813,0.067275096,0.096449137,0.016847520969728105
0.939,1,0.022303918,0.021273578,0.016100657,0.066826886,0.095268951,0.016687551
0.94,1,0.022121065,0.021062817,0.015957752,0.066384441,0.094112125,0.016530173340861577
0.941,1,0.021940882,0.020855583,0.015817052,0.065947666,0.092978049,0.016375333
0.942,1,0.02176332,0.020651797,0.015678513,0.065516472,0.091866137,0.016222977075171716
0.943,1,0.021588328,0.020451386,0.015542091,0.065090768,0.090775818,0.016073053
0.944,1,0.021415859,0.020254275,0.015407745,0.064670467,0.089706541,0.015925510744012526
0.945,1,0.021245867,0.020060394,0.015275433,0.064255482,0.088657772,0.015780301
0.946,1,0.021078304,0.019869674,0.015145116,0.06384573,0.087628995,0.015637374663725633
0.947,1,0.020913127,0.019682048,0.015016755,0.063441128,0.086619707,0.015496686185133684
0.948,1,0.020750292,0.019497449,0.014890311,0.063041596,0.085629425,0.015358189573326448
0.949,1,0.020589756,0.019315815,0.014765748,0.062647054,0.084657677,0.01522184
0.95,1,0.020431478,0.019137083,0.014643029,0.062257424,0.083704009,0.015087595390267976
0.951,1,0.020275416,0.018961192,0.014522119,0.061872631,0.082767978,0.014955412322443141
0.952,1,0.02012153,0.018788085,0.014402984,0.061492599,0.081849157,0.014825250061900948
0.953,1,0.019969783,0.018617703,0.014285589,0.061117257,0.080947129,0.014697068492121663
0.954,1,0.019820135,0.01844999,0.014169902,0.060746531,0.080061492,0.014570828493439436
0.955,1,0.01967255,0.018284893,0.014055891,0.060380352261711276,0.079191856,0.014446491918330749
0.956,1,0.019526991,0.018122358,0.013943525,0.060018651,0.07833784,0.014324021553490348
0.957,1,0.019383423,0.017962334,0.013832773,0.059661361,0.077499077,0.014203381096594402
0.958,1,0.019241811,0.017804769,0.013723604,0.059308414023853416,0.07667521,0.014084535135325888
0.959,1,0.01910212,0.017649616,0.013615991,0.058959746,0.075865891,0.013967449111641262
0.96,1,0.018964318,0.017496825,0.013509904,0.058615294,0.075070784,0.013852089301154549
0.961,1,0.018828372,0.017346351,0.013405316,0.058274994,0.074289562,0.013738422795483027
0.962,1,0.01869425,0.017198147,0.013302199,0.057938786,0.073521908,0.013626417
0.963,1,0.018561921,0.01705217,0.013200526,0.057606609078033805,0.072767512,0.013516042
0.964,1,0.018431354,0.016908376,0.013100273,0.057278404,0.072026075,0.013407265642379604
0.965,1,0.01830252,0.016766722,0.013001413,0.056954113,0.071297305,0.013300058631763895
0.966,1,0.01817539,0.016627168,0.012903921,0.05663368,0.070580919,0.013194391732160147
0.967,1,0.018049934,0.016489673,0.012807774,0.056317048,0.069876642,0.013090236
0.968,1,0.017926126,0.016354198,0.012712947,0.056004163636126515,0.069184207,0.012987565
0.969,1,0.017803937,0.016220704,0.012619418,0.055694971925222894,0.068503352,0.012886349858623854
0.97,1,0.017683341,0.016089154,0.012527163,0.055389421,0.067833824,0.012786564809707883
0.971,1,0.017564312,0.015959512,0.012436161,0.055087458,0.067175378,0.012688184
0.972,1,0.017446823,0.015831742,0.01234639,0.054789033,0.066527773,0.012591181327514788
0.973,1,0.01733085,0.015705809,0.012257828,0.054494096,0.065890777,0.012495532721077776
0.974,1,0.017216369,0.015581678,0.012170455,0.054202598,0.065264163,0.012401213699033697
0.975,1,0.017103354,0.015459317,0.012084251,0.053914491,0.064647709,0.012308200573255792
0.976,1,0.016991783,0.015338694,0.011999195,0.053629728229803615,0.064041202,0.012216470180970733
0.977,1,0.016881632,0.015219776,0.011915269,0.053348262,0.063444431,0.012125999882873462
0.978,1,0.016772878,0.015102532,0.011832452,0.053070048,0.062857193,0.012036767537243781
0.979,1,0.0166655,0.014986933,0.011750727,0.052795041636859226,0.062279289,0.011948751496935467
0.98,1,0.016559475,0.014872948,0.011670076,0.052523198124470497,0.061710526712627965,0.011861930589891153
0.981,1,0.016454783,0.014760549,0.01159048,0.052254475,0.061150717050105115,0.011776284
0.982,1,0.016351402,0.014649707,0.011511922,0.051988829,0.060599677,0.011691792
0.983,1,0.016249312,0.014540395,0.011434384,0.05172622,0.060057227,0.011608434
0.984,1,0.016148492,0.014432585,0.011357851,0.051466606,0.059523194,0.011526190871382435
0.985,1,0.016048924,0.014326252,0.011282306,0.051209947,0.058997408,0.011445043901129172
0.986,1,0.015950588,0.014221369,0.011207732,0.050956205,0.058479702714145716,0.011364974380418103
0.987,1,0.015853464,0.014117912,0.011134115,0.050705338845511344,0.057969918,0.011285964148553287
0.988,1,0.015757535,0.014015855,0.011061438,0.050457312,0.057467895,0.011207995428406656
0.989,1,0.015662783,0.013915174,0.010989686,0.050212087,0.056973482,0.011131050826126808
0.99,1,0.015569188,0.013815846,0.010918845,0.049969627,0.056486527982955025,0.011055113309630084
0.991,1,0.015476735,0.013717847,0.0108489,0.049729895083393906,0.056006888,0.010980166208107652
0.992,1,0.015385405,0.013621155,0.010779838,0.049492857,0.055534419,0.010906193202101946
0.993,1,0.015295183,0.013525748,0.010711643,0.049258477,0.055068983,0.010833178307457895
0.994,1,0.01520605,0.013431604,0.010644303,0.049026721,0.054610444,0.010761106
0.995,1,0.015117993,0.013338702,0.010577804,0.048797555514423864,0.05415867,0.010689960587434558
0.996,1,0.015030993,0.013247021,0.010512133,0.048570947,0.053713532,0.010619727427739215
0.997,1,0.014945037,0.013156541,0.010447277,0.048346864,0.053274903120190426,0.010550392
0.998,1,0.014860108,0.013067241,0.010383224,0.048125273,0.052842661,0.010481939002041953
0.999,1,0.014776192,0.012979103,0.010319962,0.047906143,0.052416686,0.010414355
1,1,0.014693274,0.012892107,0.010257477,0.047689444183782355,0.051996861,0.010347626564852523

==> plot_results_csv/Exact_sinusoidal3_1D_1000_p_3_q_35_T_15-0.csv <==
x,t_0.0,t_0.75,t_1.5,t_3.0,t_5.0,t_10.0,t_15.0
0,1.1,0.083892692,1.4550652378003603,1.7972151174518678,0.082399524,0.5261602900867505,1.052116858359137
0.001,1.1314107590781284,0.082602463,1.4879643716233146,1.8284732012539622,0.082818317,0.5207921542134091,0.9834932753500347
0.002,1.1627905195293136,0.081337304,1.5204968724829353,1.8589821601713181,0.083234637,0.51549435,0.9167887496596807
0.003,1.1941083133185144,0.080095422,1.5526265243500799,1.8887055830258515,0.083648503,0.5102672967687277,0.8521492537707696
0.004,1.2253332335643043,0.078876096,1.5843188466513072,1.9176079518128446,0.084059779,0.5051077003525032,0.7897157947089724
0.005,1.256434465040231,0.077678792,1.6155386662922955,1.9456547551400567,0.084468664,0.500015569,0.729618124
0.006,1.2873813145857247,0.076504284,1.6462523545028644,1.9728125307966649,0.084875187,0.4949911824635813,0.6719837183010028
0.007,1.3181432413965426,0.07535139,1.6764260164703593,1.9990489069488266,0.08527938,0.4900310073028524,0.6169286339114395
0.008,1.348689887164855,0.074219023,1.7060269455693695,2.0243326419081966,0.085681082,0.4851371532876372,0.5645610811432155
0.009,1.3789911060392293,0.073106889,1.7350227567051066,2.0486336624410146,0.0860805,0.48030627709358986,0.5149841992980037
0.01,1.4090169943749475,0.072016208,1.7633817293560587,2.071923100530141,0.086477679,0.4755387187166146,0.46829090872147394
0.011,1.4387379202452915,0.07094465,1.7910732149266493,2.0941733285630986,0.086872592,0.470833321,0.424564255
0.012,1.468124552684678,0.069891759,1.818066536003885,2.115357992925764,0.087265168,0.46618896131996224,0.38388040521229067
0.013,1.4971478906347806,0.068859071,1.8443330018082225,2.135452045906408,0.087655597,0.4616052256854774,0.34630736095945314
0.014,1.5257792915650727,0.067844431,1.8698430276368585,2.1544317759090648,0.088043914,0.45708095722579567,0.31190537056666306
0.015,1.5539904997395468,0.066847175,1.8945700954996672,2.1722748359309474,0.088429946,0.4526150779986261,0.2807224536276706
0.016,1.5817536741017153,0.065869135,1.9184857552874075,2.188960270247292,0.088813903,0.4482077923007261,0.2527999548829943
0.017,1.6090414157503714,0.064907757,1.9415658694707942,2.2044685393077805,0.089195846,0.44385598497937934,0.22817048082475896
0.018,1.6358267949789966,0.063963144,1.9637831565533286,2.218781543,0.089575627,0.4395625776013393,0.2068579345640789
0.019,1.662083377852131,0.063036172,1.9851160587700594,2.2318822595265053,0.089953397,0.4353231052790134,0.18887757646351896
0.02,1.6877852522924732,0.06212462,2.0055384894160997,2.2437556177063365,0.09032925,0.4311384641078499,0.1742361097637382
0.021,1.7129070536529767,0.061229841,2.025031660304542,2.254388220912969,0.090703028,0.42700839686122244,0.1629317907264885
0.022,1.73742399,0.060350547,2.043570698,2.2637679200464715,0.091074901,0.42293027545277173,0.15495456221789763
0.023,1.7613118653236521,0.059486272,2.061139567706687,2.271884092044233,0.091444959,0.41890492405996516,0.15028621014750437
0.024,1.7845471059286888,0.0586379,2.0777152062545063,2.278727651380806,0.091812988,0.4149317660759979,0.14890054163256156
0.025,1.8071067811865476,0.057803190380567776,2.0932836874020504,2.2842910595939374,0.09217926,0.4110085764374412,0.15076358402175952
0.026,1.8289686274214116,0.056984325,2.1078246362510735,2.2885683328124227,0.092543745,0.40713475393289833,0.15583380365200022
0.027,1.85011107,0.0561786,2.1213256634287383,2.291555047285036,0.092906361,0.4033121343562422,0.16406339910992615
0.028,1.8705132427757893,0.055387550950136484,2.1337694474306974,2.293248342913503,0.093267329,0.39953752439889634,0.17539728964603582
0.029,1.8901550123756905,0.054609602123127085,2.1451450893475346,2.2936469247806124,0.093626499,0.39581032475427086,0.18977112913788244
0.03,1.9090169943749478,0.053845389,2.1554384944190224,2.2927510626765684,0.09398401,0.3921299379942042,0.20711563981963324
0.031,1.927080574274562,0.053094055862393394,2.164640201744589,2.2905625886314054,0.094339916,0.3884969518324724,0.22735667426450806
0.032,1.9443279255020152,0.052355729,2.1727395007104495,2.2870848924576466,0.094694101,0.3849101431888104,0.25041430377688845
0.033,1.9607420270039437,0.051629897,2.1797283111444425,2.2823221951199195,0.095046803,0.38136823016080124,0.276198844
0.034,1.9763066800438638,0.050916538,2.185599446,2.276281514090453,0.095397844,0.3778706262548865,0.3046202192105658
0.035,1.9910065241883679,0.050215137,2.190346145928761,2.268971048,0.095747419,0.3744167477089291,0.3355815699816456
0.036,2.0048270524660197,0.049525858,2.193964867358029,2.260400336821444,0.096095486,0.3710060136431707,0.36897918760800963
0.037,2.017754625683981,0.048847862667636494,2.1964501078728733,2.2505804275354464,0.096442065,0.3676379233687017,0.40471081826686056
0.038,2.0297764858882514,0.048181807029069865,2.1978020675203065,2.239523856746641,0.096787272,0.3643126995070773,0.4426625423601149
0.039,2.0408807689542257,0.047526233,2.1980164382998773,2.227244633380739,0.097130986,0.3610287705949501,0.48272498952172593
0.04,2.0510565162951537,0.046882571,2.1970972387341487,2.2137582187691836,0.097473446,0.35778557069415745,0.5247782684266643
0.041,2.0602936856769434,0.046248671,2.1950412942713293,2.1990815050602843,0.097814428,0.35458253747125784,0.5687048469481544
0.042,2.068583161128631,0.045626409,2.191855907648426,2.1832327918581154,0.098154219,0.35141911231929107,0.614382401
0.043,2.0759167619387475,0.045013769412855266,2.1875407346719093,2.1662316838121725,0.098492638,0.34829474048137704,0.6616857025543513
0.044,2.082287250728688,0.044411644431988695,2.18210447,2.1480983900317905,0.098829889,0.34520887116557275,0.7104905469472804
0.045,2.0876883405951383,0.043819504096853715,2.175550616469217,2.128856202477817,0.099165861,0.34216095765882737,0.760668663
0.046,2.0921147013144785,0.043236669,2.167888755815106,2.108528787363972,0.099500701,0.33915045743628186,0.8120910737975232
0.047,2.095561965,0.042664292951134934,2.159126401849716,2.087141076381791,0.099834344,0.336176832,0.8646286437921944
0.048,2.0980267284282714,0.042100583,2.1492739361490454,2.0647192335247704,0.1001669001307302,0.333239548,0.918151935
0.049,2.0995065603657315,0.041546617,2.1383428773513966,2.041290620442837,0.1004983303723625,0.3303380762558538,0.9725310630325782
0.05,2.1,0.041001665,2.1263443327936518,2.0168837603668206,0.10082872980833554,0.3274718913242876,1.0276357945125019
0.051,2.0995065603657315,0.040465016552123395,2.1132937865252783,1.9915283006601452,0.101158064,0.32464047345764624,1.0833368778004824
0.052,2.0980267284282714,0.03993815,2.0992030097805823,1.9652546804134547,0.10148643245715792,0.3218433073575074,1.1395058086496401
0.053,2.095561965,0.039419247,2.0840912560005704,1.9380943618226565,0.10181378867592507,0.3190798825757494,1.1960151293356425
0.054,2.0921147013144785,0.038908664,2.0679712797759895,1.9100807914003375,0.102140249,0.3163496935948189,1.2527387180031175
0.055,2.0876883405951383,0.038406922,2.0508648912305034,1.8812477179787588,0.10246574402504245,0.3136525275195458,1.3095520679208137
0.056,2.082287250728689,0.037912758,2.0327881298447577,1.8516298085301062,0.10279041936415675,0.31098829377362497,1.3663325557476937
0.057,2.0759167619387475,0.037426693,2.0137630386081575,1.8212626036251776,0.10311416981998943,0.30835589525603174,1.4229596983252577
0.058,2.068583161128631,0.036948813,1.9938095691921822,1.790182471878846,0.10343717920272671,0.3057548445327719,1.4793150934764554
0.059,2.0602936856769434,0.036478145,1.9729499582549765,1.7584265635941008,0.10375930350625351,0.3031846594382725,1.5352832240854737
0.06,2.0510565162951537,0.03601514,1.9512079021216069,1.7260321223148485,0.10408073670378627,0.30064486314129174,1.590751421430455
0.061,2.0408807689542257,0.035559923,1.9286058152395344,1.6930383397669853,0.1044013804895459,0.2981349842023742,1.6456100270412366
0.062,2.0297764858882514,0.035111567,1.9051709298030575,1.6594845339897233,0.10472135388012203,0.2956546563689537,1.6997517835097808
0.063,2.017754625683981,0.034670255,1.8809258471319512,1.6254105067789968,0.10504063398006225,0.2932047920990442,1.7530735241896536
0.064,2.0048270524660197,0.034236559,1.855900329169588,1.590856598017852,0.10535926353700785,0.2907835335933187,1.805476245619952
0.065,1.9910065241883679,0.033809392,1.8301194663385751,1.5558636351085096,0.10567729485702236,0.28839042905823276,1.8568621724583008
0.066,1.9763066800438636,0.033388657,1.803613002756421,1.5204727042440778,0.10599469608978951,0.28602503232555926,1.9071403735485668
0.067,1.9607420270039437,0.032975231,1.7764093015258762,1.4847253887360345,0.10631158387022434,0.28368693982465104,1.9562214145497345
0.068,1.944327925502015,0.032568185824344724,1.7485378986606321,1.4486640293631943,0.1066278794411675,0.2813775883261414,2.0040213546766856
0.069,1.9270805742745618,0.032167261,1.7200301827547988,1.4123308952975586,0.10694370530540416,0.27909469902876116,2.0504590409580112
0.07,1.9090169943749475,0.03177264,1.690915560227118,1.3757684851802212,0.10725903887906765,0.2768378462096135,2.0954597502874335
0.071,1.8901550123756905,0.031384705141403214,1.661227714993421,1.3390194749483535,0.10757391715930135,0.27460660993044017,2.138948748836106
0.072,1.8705132427757896,0.031002594,1.6309971150529659,1.3021265791975347,0.10788839698343738,0.27240248860912597,2.1808610960921593
0.073,1.8501110696304595,0.030626220664673787,1.6002580153563961,1.2651327924533402,0.1082024413867611,0.270223516,2.221132845268667
0.074,1.828968627421412,0.030255887463531698,1.5690431410547188,1.2280811129718645,0.10851614781681843,0.2680689836493441,2.2597030173161583
0.075,1.8071067811865478,0.029891645327151127,1.5373863332532887,1.191014408007108,0.10882949712074567,0.26593902597682695,2.2965192492171655
0.076,1.784547105928689,0.029532862894622768,1.505322494192516,1.1539754617566749,0.10914253379093493,0.26383463930157963,2.331531232091052
0.077,1.7613118653236521,0.02917946,1.4728852229360314,1.1170069803595166,0.10945530060739193,0.26175355444091597,2.3646930852404453
0.078,1.73742399,0.028831576703745875,1.4401108023950466,1.0801516072678976,0.10976777973316805,0.2596953877982948,2.395963357431377
0.079,1.7129070536529767,0.028489505,1.407033697985738,1.0434514894879108,0.1100800443742476,0.25766220451495264,2.425304144
0.08,1.6877852522924734,0.028152552,1.3736901542197308,1.0069485715737805,0.11039209822802915,0.25565141507020905,2.452684002989142
0.081,1.6620833778521305,0.027820643471104335,1.3401159872647643,0.9706844619427513,0.11070396755851412,0.2536624616451225,2.478074768688605
0.082,1.6358267949789966,0.027493706110586484,1.3063471035699834,0.9347006635595677,0.11101569462083703,0.2516974699171605,2.5014525297725014
0.083,1.6090414157503712,0.027172193695005478,1.272420228841061,0.899038128,0.11132728346080309,0.24975392779745118,2.522797647716727
0.084,1.5817536741017153,0.026855671258412133,1.2383713388614122,0.8637368902859304,0.1116387763396901,0.24783133272946453,2.542094009341437
0.085,1.5539904997395468,0.026543879637466856,1.2042373132615756,0.8288367332502123,0.11195019787686807,0.24593196513456606,2.559330013
0.086,1.5257792915650727,0.02623675,1.1700545842604455,0.7943768657283413,0.11226156621419599,0.24405272754271018,2.5744989712304407
0.087,1.4971478906347808,0.025934213,1.1358597581387002,0.7603969233525371,0.11257291461024485,0.2421944179940276,2.5875976549557405
0.088,1.4681245526846782,0.025636659366023808,1.1016893223713777,0.7269339613815473,0.112884266,0.24035749416768878,2.598626728597485
0.089,1.4387379202452921,0.0253437,1.0675799415097151,0.6940252002857571,0.11319564908652023,0.2385397241703866,2.607589477
0.09,1.4090169943749478,0.025055114037885837,1.0335677443515006,0.6617071124521267,0.11350708355410496,0.23674338862977853,2.6144923639514603
0.091,1.3789911060392297,0.024770837,0.9996890719222123,0.6300165702846887,0.11381860048899406,0.23496613714604492,2.619349527860807
0.092,1.3486898871648552,0.024490806072395902,0.9659800251779372,0.598987641,0.11413022727932425,0.2332083597494299,2.622174283
0.093,1.318143241396543,0.024215033210779766,0.9324759837575498,0.5686540836791675,0.11444197693713254,0.23147049562316974,2.622983609092048
0.094,1.2873813145857247,0.023943813970190523,0.8992132506196471,0.5390489775302021,0.11475388993858285,0.22975039644943554,2.6218019137369666
0.095,1.2564344650402313,0.023676638246727107,0.8662262834508496,0.5102061341089011,0.11506598857880503,0.22805081354772072,2.618648768718129
0.096,1.2253332335643041,0.023413447,0.8335501966677296,0.48215536090308453,0.11537828110872975,0.22636826738009566,2.6135566239219017
0.097,1.1941083133185144,0.023154183233741004,0.8012198503511561,0.45492666341534843,0.11569081639948912,0.22470514509180017,2.606550853852002
0.098,1.1627905195293136,0.022898789,0.769268465,0.4285496211065585,0.11600361340234598,0.22305923148164838,2.597667796768755
0.099,1.1314107590781284,0.022647208570761093,0.7377307240271221,0.4030535630556257,0.11631667506668063,0.22143158469566035,2.586941636
0.1,1.1000000000000003,0.022399671,0.7066390027855968,0.3784638252757505,0.11663005442243718,0.21982126296694732,2.5744086686694607
0.101,1.0685892409218716,0.022155948,0.6760256461326505,0.35480620808419516,0.11694377490651958,0.21822826706360066,2.5601114115831667
0.102,1.037209480470687,0.021915857876561744,0.6459240323319243,0.3321071587711006,0.11725783058354994,0.21665252145628888,2.5440917123784477
0.103,1.005891686681486,0.021679349317845056,0.6163640133499425,0.31038919298744805,0.11757227141699206,0.2150933671412748,2.5263914410660244
0.104,0.9746667664356962,0.021446370225511303,0.5873772351507499,0.2896738728445019,0.11788713915357261,0.21355120672820657,2.5070588008568175
0.105,0.9435655349597692,0.021216869727149708,0.5589940814527908,0.2699832894785042,0.11820241238925541,0.21202510002458524,2.4861417949977835
0.106,0.9126186854142758,0.020990798,0.5312428244305055,0.2513380204233826,0.11851812785735302,0.21051555861349008,2.4636898408812864
0.107,0.8818567586034577,0.020768105,0.5041538439016318,0.23375487919923993,0.11883436533310908,0.20902172086473755,2.439753915155899
0.108,0.8513101128351455,0.020549041,0.4777540528429323,0.21725168093780747,0.11915107840802543,0.20754385686947713,2.4143864194850986
0.109,0.8210088939607708,0.020333254316359947,0.4520699838258793,0.20184637319645754,0.11946828826188191,0.20608152470573876,2.3876410468820697
0.11,0.790983006,0.020120689881200596,0.42713049230051003,0.18755113061104436,0.11978610603473451,0.20463442099996348,2.359572648853278
0.111,0.7612620797547086,0.019911302,0.40295869865527617,0.17437969469437528,0.12010448004616946,0.2032028463126897,2.3302371036940737
0.112,0.7318754473153222,0.019705044,0.3795797095012162,0.1623465701910551,0.12042342073930459,0.2017856100646021,2.299691186269132
0.113,0.7028521093652197,0.019501873265012196,0.3570190170623018,0.15145953378435095,0.12074300756978752,0.20038406,2.2679924394700004
0.114,0.6742207084349274,0.019301744706669517,0.3352973206583632,0.14172855689293684,0.12106326252768003,0.19899582242698827,2.2351990477229635
0.115,0.6460095002604533,0.019104615422029535,0.3144375108387924,0.13316381146580233,0.12138415392296299,0.1976235791260526,2.2013694827596653
0.116,0.6182463258982847,0.018910443,0.2944615077232995,0.12576902751984712,0.12170571033842321,0.1962642326237616,2.166561655125957
0.117,0.5909585842496289,0.018719185334473393,0.27538744395917786,0.11955078721625714,0.12202806527463453,0.19491985632861308,2.130836337034118
0.118,0.5641732050210037,0.018531003911417654,0.2572356469897275,0.11451401051531125,0.12235112628912535,0.19358882005754977,2.094253111889283
0.119,0.5379166221478698,0.018345645432999345,0.24002447656407438,0.11065881861813592,0.1226749145509653,0.1922713826959687,2.0568702984949025
0.12,0.5122147477075271,0.018163070083859013,0.2237692429677712,0.10798883641760282,0.12299952233021645,0.19096797465307844,2.018748232192905
0.121,0.4870929463470239,0.017983238933690474,0.20848737857598515,0.10650283464741857,0.12332497106045331,0.18967676589585408,1.9799467836684408
0.122,0.4625760102513105,0.017806113677880278,0.19419381445914113,0.10619782367925548,0.12365121661546169,0.18840024073177708,1.9405237313306392
0.123,0.43868813467634843,0.017631656629518194,0.18090076879129793,0.10707492682663762,0.12397828019365999,0.18713571265177228,1.900539785538113
0.124,0.4154528940713114,0.017459831,0.16862244341567956,0.10912594293323055,0.12430631668051498,0.18588420045253762,1.8600516259796014
0.125,0.3928932188134527,0.017290599448759866,0.1573705760136839,0.11234710239024763,0.12463523691305703,0.18464570628769872,1.819118914409214
0.126,0.3710313725785888,0.017123926960166225,0.14715401846769732,0.11673207609401343,0.12496504474809295,0.183418746,1.7777980280050891
0.127,0.34988893036954066,0.016959778,0.1379834146128198,0.12227039774695311,0.125295787,0.1822053809853756,1.736146419
0.128,0.3294867572242107,0.016798117705883107,0.12986762836695157,0.12895663080367004,0.12562759912775967,0.18100355516517003,1.6942202798862867
0.129,0.3098449876243097,0.016638912079848665,0.12281187734032215,0.13677627137196036,0.12596036813883502,0.17981340779305174,1.652074431746623
0.13,0.29098300562505275,0.016482127492243533,0.11682294007572835,0.14571949786748675,0.12629411565072132,0.1786361044396714,1.6097639503787602
0.131,0.2729194257254385,0.016327730918604344,0.11190718892623029,0.1557727444297696,0.1266289233848589,0.17746970069598791,1.5673423647595912
0.132,0.2556720744979848,0.016175689883449744,0.10806595684272217,0.1669205905500266,0.12696487020716007,0.17631511536565392,1.524862290219449
0.133,0.23925797299605633,0.016025972452985995,0.10530188251192596,0.1791499672414926,0.12730186527053744,0.17517238216375614,1.4823754217515235
0.134,0.2236933199561365,0.015878625759596945,0.10361926796457675,0.19244081430241572,0.12763992995238893,0.17404019197444584,1.4399324132536235
0.135,0.2089934758116323,0.015733539155073552,0.1030153404472678,0.20677908903411665,0.1279791680002014,0.17291970438313156,1.3975827380621089
0.136,0.1951729475339803,0.015590677196580235,0.10348920844061678,0.22214233622852034,0.12831962727869253,0.1718103598100109,1.3553747280933663
0.137,0.18224537431601884,0.01545001,0.1050410226117744,0.23851301044187953,0.128661226,0.17071121192763206,1.313355526107863
0.138,0.17022351411174863,0.015311509189343203,0.10766624123656687,0.25586839992281496,0.1290039860487216,0.16962341587653684,1.2715710412365944
0.139,0.15911923104577463,0.015175145,0.11135973318686214,0.27418721340420577,0.12934801668557358,0.16854631529838732,1.2300659080903529
0.14,0.14894348370484656,0.015040890657131068,0.11611701952447456,0.2934461176551633,0.12969336670870832,0.16747907523774908,1.1888834495243976
0.141,0.13970631432305713,0.014908717,0.12193256528399786,0.31362066345159423,0.13003994805505004,0.1664226215052474,1.1480656427748024
0.142,0.13141683887136912,0.014778598330202975,0.12879676234074985,0.33468656463038376,0.13038778234536555,0.16537665663660792,1.1076530892853023
0.143,0.12408323806125288,0.014650506805606657,0.13670089056470305,0.35661677913151335,0.13073696576016502,0.1643402261228713,1.0676851715450608
0.144,0.11771274927131159,0.014524416538327185,0.1456373659370267,0.37938577976141075,0.13108758619060581,0.1633138212804689,1.0282002135910708
0.145,0.11231165940486242,0.014400302,0.15559352233530094,0.4029644629955883,0.1314395302242478,0.16229791960624776,0.9892340998258459
0.146,0.10788529868552234,0.014278137003845299,0.1665569392272718,0.42732582512541445,0.13179281964224243,0.16129123598684045,0.9508217212090836
0.147,0.1044380353969201,0.014157897,0.178515165,0.45243918840029124,0.13214751477226191,0.16029367960640023,0.9129967467076475
0.148,0.10197327157172854,0.014039558639338893,0.19145566577066703,0.47827589823556405,0.13250378720053443,0.1593067653256053,0.875792508
0.149,0.10049343963426849,0.013923096473349932,0.2053613952192481,0.5048041361376238,0.13286147616807825,0.1583288009490139,0.8392381655343797
0.15,0.1000000000000001,0.013808487349953947,0.22021637484097678,0.5319934910891201,0.13322060364492253,0.15735965987184825,0.803363538
0.151,0.1004934396342685,0.013695708068195669,0.2360046982356303,0.5598113748114153,0.13358119165068766,0.1563999777002115,0.7681971914820848
0.152,0.10197327157172854,0.013584735840263198,0.2527085874362037,0.5882255898122276,0.13394347757763372,0.15544973926378494,0.733763697
0.153,0.104438035,0.013475548285700923,0.2703079550737533,0.617203079,0.13430729636394537,0.15450802968436145,0.7000906799562759
0.154,0.10788529868552223,0.013368123425694801,0.28878307408199655,0.6467099086213937,0.13467264760061207,0.15357476412240817,0.667198531
0.155,0.11231165940486235,0.013262439677429511,0.308114469,0.676712777,0.135039554,0.15265098864044027,0.6351124043924896
0.156,0.11771274927131138,0.013158475848516015,0.32828030915726597,0.707176152,0.1354081742255807,0.15173576024634955,0.6038502588295706
0.157,0.12408323806125257,0.013056211131486863,0.3492574039664213,0.7380666261610787,0.13577851096577043,0.15082869330470122,0.5734328929633784
0.158,0.13141683887136904,0.012955625,0.3710226446365447,0.7693475552316607,0.13615047505039052,0.14992970622603582,0.5438779436951928
0.159,0.13970631432305705,0.012856698,0.3935530123710023,0.8009847051472232,0.13652408897824314,0.14903993873213056,0.5152006620846831
0.16,0.14894348370484645,0.012759409237315304,0.4168237214509352,0.8329414832573664,0.13689940592852767,0.14815816197018844,0.48741780767122067
0.161,0.15911923104577452,0.012663740402989556,0.44080854012782067,0.865182316,0.13727665264432978,0.14728419409413102,0.4605426231966831
0.162,0.17022351411174885,0.012569672229410972,0.4654813975586208,0.8976711373847702,0.13765562269480214,0.14641795668920535,0.4345866816860742
0.163,0.18224537431601906,0.012477186,0.49081592539446434,0.9303712974283154,0.1380363388648241,0.14556040224670724,0.4095612277393202
0.164,0.1951729475339805,0.012386263774718523,0.5167853076520718,0.9632470898662298,0.13841882401054997,0.14471058583861565,0.38547651491360213
0.165,0.20899347581163208,0.012296887314704878,0.5433604857735005,0.9962615070602568,0.1388032695369098,0.14386824020992947,0.36234189497716196
0.166,0.22369331995613673,0.012209039147822403,0.5705128915634484,1.029378409762154,0.13918964336558928,0.14303329004237314,0.34016352570116376
0.167,0.23925797299605667,0.012122702,0.5982134098987344,1.0625613479499956,0.1395778608658556,0.14220625388340447,0.3189475618151463
0.168,0.2556720744979851,0.012037859040754122,0.6264332190664976,1.0957739581913604,0.13996794522046965,0.14138697179649315,0.2986989453393991
0.169,0.27291942572543826,0.011954493592087171,0.6551414812788958,1.128980018601888,0.14035992830173508,0.14057483645078472,0.27942143011159937
0.17,0.2909830056250525,0.011872589410324296,0.6843074125053066,1.1621434663425814,0.14075410910231925,0.13976977554276604,0.2611176074614295
0.171,0.309844988,0.011792130538363681,0.7139000311346959,1.1952284481820736,0.14115023255595308,0.1389717174113092,0.24378893297715928
0.172,0.3294867572242105,0.011713123136655457,0.7438880138435363,1.2281990413984527,0.14154832220469413,0.13818154888847023,0.22743575432083987
0.173,0.34988893036954005,0.011635562669609635,0.7742402045001945,1.2610201519626605,0.1419484016778298,0.13739827475488772,0.21205733992479164
0.174,0.37103137257858804,0.011559402850509163,0.804923837,1.2936564882259256,0.1423506143298151,0.13662176761397987,0.19765190855744313
0.175,0.3928932188134524,0.011484628874236822,0.8359065980561285,1.3260730469885376,0.14275505460740348,0.13585195871698705,0.18421729431581604
0.176,0.41545289407131114,0.011411226231956884,0.8671559248077193,1.3582358693765468,0.14316156204167274,0.13508882558097918,0.17175027919738256
0.177,0.43868813467634793,0.011339180706942845,0.8986390420048038,1.3901106010614885,0.14357016066470282,0.13433312447237297,0.16024519809280016
0.178,0.4625760102513099,0.011268478370465762,0.9303232998076556,1.4216634554910388,0.14398087460323353,0.13358389607303775,0.14969637358439036
0.179,0.4870929463470237,0.011199105577754774,0.9621751746639421,1.4528619152500573,0.1443939540849307,0.13284107446027468,0.1400972349895914
0.18,0.5122147477075268,0.011131048964018928,0.9941614579471478,1.4836730680453332,0.1448092989390219,0.13210459431460594,0.13144300154077437
0.181,0.5379166221478693,0.011064295,1.0262488684138829,1.5140643285427002,0.145226838,0.13137439091514605,0.12372333186530779
0.182,0.5641732050210031,0.010998832190824329,1.0584040847069838,1.5440050551422007,0.14564659633406127,0.1306510562098715,0.11692885093769471
0.183,0.5909585842496282,0.010934646666833513,1.0905937811690436,1.573464400907332,0.1460685981276811,0.12993401791440037,0.11105292772297434
0.184,0.6182463258982849,0.010871726585261424,1.122784576835869,1.602410668491206,0.14649319764119764,0.12922304499286397,0.10608258748279922
0.185,0.6460095002604531,0.010810059923893521,1.154943211925918,1.6308156439600132,0.14692010698774824,0.12851807542489468,0.10200766131083447
0.186,0.6742207084349272,0.010749635,1.1870365522037052,1.6586504499681527,0.14734934092885146,0.1278190477671434,0.098817379
0.187,0.702852109,0.010690440056936031,1.2190315949047235,1.6858861530853246,0.14778092463371842,0.12712599567243987,0.096497749
0.188,0.7318754473153223,0.010632464080430344,1.2508955025637376,1.7124951587646051,0.14821495692765438,0.1264393940288591,0.095038125
0.189,0.7612620797547088,0.010575695975453641,1.2825954870615817,1.7384516242037429,0.14865167475666657,0.1257585343779745,0.094422971
0.19,0.7909830056250525,0.010520124972765759,1.3140990737322076,1.7637296711242265,0.1490908250241349,0.12508335786702254,0.094639796
0.191,0.8210088939607706,0.010465740543679177,1.3453742493150436,1.788303080998404,0.14953243342555173,0.12441380619758713,0.095673666
0.192,0.8513101128351456,0.010412532396856772,1.376389172,1.8121481240148147,0.14997652578114834,0.12374982162157681,0.097508425
0.193,0.8818567586034577,0.010360560032275961,1.4071123283262421,1.835241993569248,0.15042328750917142,0.12309134693677073,0.10013171699370194
0.194,0.9126186854142754,0.010309755985479709,1.4375125660575276,1.8575621882470559,0.15087280446967186,0.12243893894974536,0.10352477461840814
0.195,0.9435655349597689,0.010260099059731947,1.4675591239380095,1.8790862303709048,0.15132489033958038,0.12179193413862986,0.10767163561298249
0.196,0.9746667664356954,0.010211579864115871,1.4972212588747933,1.8997933636584516,0.1517795715128381,0.12115025409368124,0.11255810981576223
0.197,1.005891686681486,0.010164189,1.5264692834978313,1.919664714657654,0.15223687451540224,0.12051384405523106,0.11816510179121197
0.198,1.0372094804706868,0.010117918217216772,1.555273935,1.9386814692250456,0.15269707803088098,0.11988264978639596,0.12447543325695345
0.199,1.0685892409218718,0.010072758093161565,1.5836063206548578,1.9568257731807313,0.15316010494469023,0.11925661756835498,0.13147171357943566
0.2,1.0999999999999999,0.010028700348142875,1.611438089168209,1.9740793156478453,0.15362584113250774,0.11863580724730534,0.13913689539577312
0.201,1.1314107590781288,0.009985737,1.6387414533605689,1.9904273268419537,0.15409431374001648,0.11802048533871898,0.14745282280121222
0.202,1.1627905195293138,0.009943859,1.6654892193901825,2.0058552171344206,0.15456555005746572,0.11741015243062938,0.15640063693760942
0.203,1.1941083133185144,0.009903059,1.6916548125260498,2.020349108015306,0.1550399343389867,0.11680475711742251,0.16596194323311583
0.204,1.2253332335643035,0.00986333,1.717211727424096,2.0338961391281494,0.15551720355347684,0.11620424848678781,0.17611815621164484
0.205,1.2564344650402308,0.009824664,1.742135117837495,2.0464837880060296,0.15599732661930144,0.11560857611938563,0.18685052363041463
0.206,1.2873813145857245,0.009787054,1.7664005446612119,2.0581010631378986,0.1564803314935853,0.11501769008578766,0.19814015
0.207,1.318143241396542,0.009750508,1.789984160746273,2.0687391082043294,0.15696628702142199,0.11443154094104595,0.20996802124287253
0.208,1.3486898871648543,0.00971508,1.8128628575982302,2.078389212830491,0.1574555799363578,0.11385041307197938,0.222315024
0.209,1.3789911060392286,0.009680686,1.835014287,2.0870437143924074,0.15794784715954144,0.11327404641695296,0.23516197298021402
0.21,1.4090169943749475,0.009647321,1.8564168808555686,2.0946960005724327,0.15844311735404307,0.11270225834521967,0.24848962697268434
0.211,1.4387379202452912,0.009614978,1.8770498725644797,2.1013405108057372,0.1589414193472908,0.11213500155525376,0.2622787144073126
0.212,1.4681245526846778,0.009583652,1.8968933143075821,2.1069717061295794,0.15944294764353212,0.111572229,0.27650995198028405
0.213,1.4971478906347802,0.009553335,1.9159280958538867,2.1115869526346933,0.15994786642902858,0.11101389490661306,0.2911640649600292
0.214,1.5257792915650727,0.009524023,1.934135395483961,2.1151841021946254,0.16045591259788972,0.1104599527296196,0.306222657
0.215,1.5539904997395468,0.009495711,1.9514982608117801,2.1177617974123444,0.16096711573233738,0.10991035719321618,0.3216657258837167
0.216,1.581753674101715,0.009468391,1.9680003264878936,2.119319722946639,0.16148150558419355,0.10936518690860589,0.33747410259520044
0.217,1.6090414157503712,0.00944206,1.983625996773247,2.1198586004002573,0.16199943658608698,0.10882453131725779,0.35362871693716863
0.218,1.6358267949789969,0.009416713,1.9983605891830312,2.119380182158786,0.16252078414620538,0.10828807764908144,0.37011102651456645
0.219,1.662083377852131,0.009392344,2.012190346791561,2.117887244197477,0.16304541731520938,0.10775578240079291,0.38690240875589904
0.22,1.6877852522924732,0.009368998,2.02510245,2.1153835778693644,0.16357336664878008,0.10722760249172428,0.4039834253479026
0.221,1.7129070536529765,0.009346669,2.037085024647437,2.1118738463972817,0.1641046749600131,0.10670349526435267,0.42133564203992696
0.222,1.7374239897486903,0.009325305,2.0481271557885576,2.1073634048749152,0.16463986497265093,0.10618341848399498,0.43894142424409016
0.223,1.7613118653236521,0.009304901,2.0582188915891817,2.101859669885577,0.1651784728999472,0.10566733032864202,0.456781451
0.224,1.7845471059286888,0.009285455,2.0673512528773657,2.0953703931995484,0.16572053014178892,0.10515518938275707,0.474838154
0.225,1.8071067811865476,0.009266961,2.0755162390223005,2.0879042859131913,0.1662660682865004,0.10464695464335497,0.49309361277410474
0.226,1.8289686274214114,0.009249417,2.082706833249764,2.079471004521745,0.16681535824095686,0.10414282583382636,0.5115296673096211
0.227,1.8501110696304597,0.009232819,2.0889170069442464,2.070081136111632,0.16736850236695375,0.10364258570541099,0.5301294822591166
0.228,1.8705132427757893,0.009217163,2.0941417229393493,2.059746182689338,0.1679252328491496,0.10314612231564067,0.5488749173840431
0.229,1.8901550123756903,0.009202447,2.0983769377986423,2.0484785446937632,0.1684855821673317,0.10265339644267435,0.5677496633068273
0.23,1.9090169943749473,0.009188668,2.101619509367273,2.036291503677416,0.16904958299975253,0.10216436924573037,0.5867361255204492
0.231,1.9270805742745623,0.009175823,2.103867240959878,2.0231992042058717,0.16961780085284137,0.10167900226305868,0.6058182002645685
0.232,1.9443279255020154,0.00916399,2.1051193404618296,2.0092166350137335,0.17018978770089946,0.10119725741625063,0.6249791191306903
0.233,1.9607420270039437,0.009153104,2.1053757430111606,1.9943596094434441,0.17076553543621512,0.1007190969975572,0.6442028975164363
0.234,1.9763066800438636,0.009143143,2.1046373736597124,1.978644745126308,0.17134507767772117,0.10024448366649848,0.6634736343311782
0.235,1.9910065241883679,0.009134107,2.102906143672149,1.962089443025567,0.1719287429528224,0.09977338,0.6827756204855885
0.236,2.0048270524660197,0.009125992,2.100184945850142,1.9447118657571698,0.17251658797844124,0.099305751,0.7020935852898408
0.237,2.017754625683981,0.009118798,2.0964776488924612,1.9265309154322734,0.17310834024683092,0.098841741,0.7214123828556431
0.238,2.0297764858882514,0.009112523,2.0917890907999337,1.9075662107982203,0.17370403435435663,0.098381188,0.7407172533830764
0.239,2.040880768954225,0.009107164,2.086125071336284,1.8878380637776748,0.17430378694892545,0.097923993,0.7599936197726894
0.24,2.0510565162951537,0.009102721,2.0794923435572814,1.8673674555008384,0.17490811153057093,0.097470123,0.7792272386024719
0.241,2.0602936856769434,0.009099193,2.0718986044173957,1.8461760120092368,0.17551649420418283,0.097019541,0.798404249
0.242,2.0685831611286316,0.009096577,2.0633524844759354,1.8242859791658084,0.17612897057988805,0.096572214,0.8175110268725871
0.243,2.0759167619387475,0.009094939,2.053863536707991,1.8017201972521555,0.17674557649504222,0.096128108,0.8365341353159618
0.244,2.082287250728689,0.009094248,2.043442224439125,1.7785020754101604,0.17736692499475473,0.095687189,0.8554604337699735
0.245,2.0876883405951383,0.009094469,2.0320999084194016,1.7546555650881606,0.17799258458167214,0.095249424,0.8742773475877572
0.246,2.0921147013144785,0.0090956,2.019848833054116,1.7302051338399398,0.1786224944451534,0.09481478,0.8929724457766723
0.247,2.095561965,0.009097642,2.0067021118068413,1.7051757382281687,0.179256691,0.094383223,0.9115336009776271
0.248,2.0980267284282714,0.009100594,1.9926737117975075,1.6795925398313831,0.17989568799658456,0.093954722,0.9299489922103088
0.249,2.0995065603657315,0.009104456,1.977778437612345,1.6534815006597707,0.18053929251419187,0.093529244,0.9482071075228496
0.25,2.1,0.009109229,1.9620319143475848,1.6268690452563157,0.18118730877310668,0.093106916,0.9662967455770818
0.251,2.0995065603657315,0.009114912,1.9454505699035125,1.5997818179532286,0.18183977476791732,0.09268757,0.9842070178874854
0.252,2.0980267284282714,0.009121507,1.9280516165265722,1.5722468140555057,0.18249715732864152,0.092271148,1.001927349854745
0.253,2.095561965,0.009129013,1.909853031699278,1.544291351339422,0.18315939716083487,0.091857619,1.0194474818595713
0.254,2.0921147013144785,0.009137495,1.8908734464994972,1.5159430421725346,0.18382621526520743,0.091446953,1.0367574701460849
0.255,2.0876883405951383,0.00914693,1.8711322102076438,1.4872297645983934,0.18449765076986427,0.09103912,1.0538476868959812
0.256,2.0822872507286885,0.009157279,1.850649658949013,1.458179634067107,0.18517419107511096,0.090634089,1.0707088209815265
0.257,2.0759167619387475,0.009168544,1.8294466290358555,1.428820975096779,0.18585577981866783,0.090231831,1.087331876961458
0.258,2.068583161128631,0.009180727,1.8075446165589892,1.399181986359764,0.1865421186008435,0.089832317,1.1037081752779538
0.259,2.0602936856769434,0.009193829,1.7849657545265758,1.3692916576868597,0.18723324771476532,0.089435518,1.1198293512520494
0.26,2.0510565162951537,0.009207851,1.7617327893525347,1.3391788137561205,0.18792975268607182,0.089041404,1.1356873540681784
0.261,2.0408807689542257,0.009222797,1.7378690569387265,1.3088723354591882,0.18863142796776566,0.088649949,1.1512744455111297
0.262,2.029776485888252,0.009238667,1.713398458300541,1.2784011704235638,0.18933803045804895,0.088261122,1.166583198396139
0.263,2.017754625683981,0.009255464,1.688345435,1.247794304901755,0.1900496016509573,0.087874897,1.1816064950638745
0.264,2.004827052466019,0.009273191,1.6627349417319892,1.2170807136648123,0.1907669149492374,0.087491246,1.1963367337813655
0.265,1.9910065241883677,0.009291901,1.6365924246575787,1.186289344251081,0.19148943923491268,0.087110243,1.2107679164767289
0.266,1.9763066800438636,0.009311595,1.6099437913132975,1.155449289400549,0.1922170734566582,0.086731792,1.2248939846583582
0.267,1.9607420270039437,0.009332227,1.5828153860799739,1.1245894174395654,0.19294995720241445,0.086355829,1.2387090325538654
0.268,1.9443279255020152,0.009353799,1.5552339628495495,1.093738497546594,0.19368886388948986,0.085982328,1.2522069205274848
0.269,1.927080574274562,0.009376315,1.527226658091633,1.0629251730728746,0.19443302524412065,0.085611263,1.2653818639316037
0.27,1.9090169943749475,0.009399779,1.4988209634723364,1.0321780673636423,0.19518248497729296,0.085242607,1.2782296903520576
0.271,1.8901550123756907,0.009424193,1.470044493470329,1.0015255310039426,0.1959377373630733,0.084876336,1.290745664631787
0.272,1.8705132427757887,0.009449561,1.440925512468143,0.9709956322918869,0.19669890251747396,0.084512422,1.3029235706766338
0.273,1.850111069630459,0.009475887,1.4114925130384857,0.9406162540983292,0.1974655153512876,0.084150841,1.3147607197938782
0.274,1.828968627421411,0.009503176,1.3817741321479209,0.9104150242426021,0.1982376208566282,0.083791568,1.3262533190698191
0.275,1.807106781186547,0.00953143,1.351799222024099,0.8804197911628058,0.1990161953413762,0.083434577,1.337395530309933
0.276,1.7845471059286884,0.009560656,1.3215968214026759,0.8506572898376551,0.19980045444892472,0.083079845,1.3481860934280008
0.277,1.761311865323652,0.009590956,1.2911961271631742,0.8211541973080209,0.20059036021348337,0.082727345,1.3586208315684847
0.278,1.7374239897486898,0.009622236,1.2606264658103652,0.7919368842894325,0.20138643948097526,0.082377056,1.3686964425677344
0.279,1.7129070536529767,0.0096545,1.2299172647314278,0.7630319074164954,0.20218885123053867,0.082028951,1.3784115600019753
0.28,1.6877852522924734,0.009687755,1.199098023892559,0.734464758,0.20299706735658732,0.081683008,1.3877614069400293
0.281,1.6620833778521296,0.009722005,1.1681982525344599,0.7062603325293627,0.20381121750241435,0.081339202,1.3967464650265393
0.282,1.6358267949789973,0.009757255,1.1372475744756312,0.6784433786829918,0.20463230171275976,0.080997572,1.4053620336978938
0.283,1.6090414157503723,0.009793511,1.1062755775766808,0.6510390842708412,0.2054593518177088,0.080658075,1.4136089981251276
0.284,1.5817536741017162,0.009830779,1.0753117693915861,0.6240708433423291,0.2062924162195289,0.080320644,1.4214832877037988
0.285,1.553990499739548,0.009869065,1.044385588195934,0.5975616535631018,0.20713245001169114,0.079985256,1.4289862703771332
0.286,1.525779291565074,0.009908374,1.013526375,0.57153446,0.2079788714721474,0.079651889,1.4361139285614795
0.287,1.4971478906347824,0.009948714,0.9827633444963764,0.5460128443725281,0.20883147367012522,0.07932052,1.4428683271943572
0.288,1.4681245526846798,0.009990091,0.9521255606057005,0.5210172135957377,0.20969098933980526,0.078991127,1.4492463826381214
0.289,1.438737920245292,0.010032575,0.9216420521386582,0.4965687050961659,0.21055733351054226,0.078663687,1.4552494137321466
0.29,1.4090169943749482,0.010076140651532797,0.8913415290786166,0.47268919362442774,0.21143002877649264,0.07833818,1.460876610906886
0.291,1.378991106,0.010120763497602709,0.8612523424885521,0.44939803188983163,0.21230966293681605,0.078014584,1.466127330171596
0.292,1.3486898871648558,0.010166450943793393,0.831402676,0.4267139925513991,0.21319649536456936,0.077692877,1.4710033361054957
0.293,1.3181432413965437,0.01021321,0.8018204265726762,0.404656827,0.2140898532095224,0.077373038,1.4755030873882262
0.294,1.2873813145857258,0.010261049639615607,0.7725331795808439,0.38324481431356494,0.21499026495178378,0.077055045,1.479628346843606
0.295,1.2564344650402324,0.010309976391423534,0.7435681827531602,0.3624942391112309,0.21589816556721728,0.076738879,1.483380425568478
0.296,1.225333233564306,0.010359998752560698,0.7149527455693528,0.34242286707501784,0.21681276991840634,0.076424518,1.4867584582980076
0.297,1.194108313318516,0.010411125,0.6867132080051821,0.3230472701112035,0.21773464126503042,0.076111942,1.4897648412201252
0.298,1.1627905195293138,0.010463363562715492,0.6588754911312468,0.3043813838133387,0.21866420454631877,0.07580113,1.4924012585275401
0.299,1.1314107590781288,0.010516723166997491,0.6314652489695713,0.28644122165725266,0.2196006539140575,0.075492062,1.4946683477208536
0.3,1.1000000000000005,0.010571212696334877,0.6045076781022217,0.2692408732501224,0.22054469022286158,0.075184776,1.4965673797694232
0.301,1.0685892409218725,0.010626841265607574,0.5780274951286034,0.25279216852825953,0.22149652534721487,0.074879222,1.498101234190021
0.302,1.0372094804706877,0.010683618209530036,0.5520494622497011,0.23710967685761317,0.22245543297283707,0.074575351,1.4992718049838343
0.303,1.0058916866814867,0.010741618,0.5265971950072653,0.2222041293101988,0.22342236330776008,0.074273143,1.5000806537838707
0.304,0.974666766,0.010800807843561496,0.501693468,0.20808557626634552,0.2243970942817535,0.07397258,1.500529537505097
0.305,0.9435655349597706,0.010861175356128492,0.47736086325921734,0.19476750815799468,0.22537908824801647,0.073673641,1.5006218506106006
0.306,0.9126186854142769,0.010922730632654375,0.453621377,0.1822563580333461,0.22636966573562817,0.073376307,1.500360096317627
0.307,0.8818567586034575,0.010985484126452599,0.4304964088936811,0.17056207194404788,0.22736793148903992,0.073080561,1.4997469202015028
0.308,0.8513101128351453,0.011049447,0.40800799966576634,0.15969360952761152,0.2283738004591541,0.072786382,1.4987851063373498
0.309,0.821008894,0.011114629,0.3861751027927724,0.1496559973955208,0.229388657,0.072493752,1.4974767044101611
0.31,0.7909830056250532,0.011181041999629885,0.3650171907186209,0.1404587640832263,0.23041111140959628,0.072202654,1.4958256194834534
0.311,0.7612620797547092,0.011248697658207874,0.34455306240895983,0.132105146,0.23144193850287129,0.071913067,1.493835134
0.312,0.7318754473153228,0.011317607401048597,0.3248008275887744,0.12460090534458095,0.2324814510107134,0.071624975,1.4915085468006148
0.313,0.7028521093652204,0.011387783,0.3057792097404467,0.11795110459275232,0.23352876317277463,0.071338359,1.488849275176829
0.314,0.6742207084349285,0.011459237061265995,0.2875039109864507,0.11215672612511629,0.23458536846120093,0.0710532,1.4858608523042496
0.315,0.6460095002604529,0.011531981582216346,0.26999064026179975,0.1072243263686278,0.23565021695692762,0.070769482,1.4825469228735992
0.316,0.6182463258982845,0.011606029,0.253254603,0.10315178131722418,0.23672357388619533,0.070487187,1.4789112395219188
0.317,0.5909585842496287,0.011681393480932955,0.2373102539020654,0.099942853,0.2378062994358366,0.070206364,1.474957659111952
0.318,0.5641732050210037,0.011758087050451655,0.22217309362865317,0.097596441,0.23889717895953333,0.069926938,1.4706901390653522
0.319,0.5379166221478697,0.011836123615358572,0.20785427422337674,0.096112368,0.2399977419503267,0.069648881,1.4661127337337876
0.32,0.5122147477075273,0.011915516958629226,0.19436590138943316,0.095490237,0.2411069958093833,0.069372176,1.4612295907919537
0.321,0.48709294634702405,0.011996334981396852,0.1817192820251604,0.095726291,0.24222529130959689,0.069096806,1.4560449476676345
0.322,0.46257601,0.012078550621342108,0.16992579630445778,0.0968205,0.2433532740593918,0.068822754,1.450563127991143
0.323,0.43868813467634893,0.012162165008881724,0.15899545031946882,0.098765912,0.24448977726084967,0.068550002,1.4447885381181875
0.324,0.4154528940713109,0.012247193015870477,0.1489359696274663,0.10156252009646236,0.24563678187332633,0.068278535,1.4387256636519077
0.325,0.3928932188134522,0.012333649809672324,0.1397553845139267,0.10520105956635395,0.24679253016761216,0.068008335,1.4323790660378777
0.326,0.3710313725785883,0.012421550857366638,0.1314610848196273,0.10967974170958204,0.2479583029765511,0.067739387,1.4257533791726422
0.327,0.3498889303695405,0.012510911929919462,0.12406128200308016,0.11498873502382385,0.24913366468365455,0.067471673,1.418853306066283
0.328,0.32948675722421095,0.012601749106701114,0.11755950011344955,0.1211240005803293,0.25031863667543125,0.067205178,1.411683615571283
0.329,0.3098449876243099,0.012694078779883352,0.11196040757546703,0.12807501304898453,0.251513986,0.066939886,1.4042491391177665
0.33,0.29098300562505286,0.012787918,0.10726782657804358,0.1358357968229157,0.25271859785750805,0.06667578,1.3965547675120973
0.331,0.2729194257254386,0.012883282774925965,0.103486941,0.1443948437545797,0.2539343144134126,0.066412861,1.3886054477849188
0.332,0.25567207449798446,0.012980191485480736,0.10061785937472298,0.15374460435300225,0.25515925364887543,0.066151154,1.3804061800971337
0.333,0.239257973,0.013078661479273243,0.098661695,0.16387232032479562,0.25639548641275406,0.065890585,1.371962014660847
0.334,0.22369331995613617,0.013178710780898384,0.097618873,0.17476921461975248,0.2576413435083388,0.065631138,1.3632780487632195
0.335,0.20899347581163197,0.013280357755565582,0.097491299,0.18642103918671607,0.2588983535190888,0.065372797,1.3543588027839717
0.336,0.1951729475339804,0.013383621113991884,0.098275537,0.19881811294327836,0.2601655217085196,0.065115548,1.3452099833960434
0.337,0.18224537431601895,0.01348852,0.099969339,0.21194449192223047,0.261443783,0.064859375,1.3358368940997711
0.338,0.17022351411174874,0.013595073582874161,0.10257000644706112,0.2257898857990551,0.26273266086589137,0.064604262,1.3262447954897423
0.339,0.15911923104577474,0.013703301887731736,0.1060757929165011,0.24033670848690458,0.26403265654249997,0.064350196,1.316438980969904
0.34,0.14894348370484667,0.013813224975286923,0.11047981518121625,0.25557365711528157,0.26534364885191486,0.06409716,1.3064247740459862
0.341,0.1397063143230567,0.013924863,0.1157766466526383,0.27148240112276506,0.2666658723950394,0.063845139,1.2962067296364996
0.342,0.13141683887136868,0.014038237932202723,0.12196101968449362,0.2880495517566372,0.2679993886729824,0.06359412,1.2857909623857393
0.343,0.12408323806125254,0.014153369964758312,0.12902648321430496,0.3052570885957607,0.26934434297988236,0.063344086,1.2751829368584713
0.344,0.11771274927131159,0.014270281117095185,0.13696360885147638,0.32308918416952304,0.270700798,0.063095079,1.2643880752366705
0.345,0.11231165940486255,0.014388993,0.14576376473468533,0.34152830758452873,0.27206899586204664,0.062847044,1.2534115176207385
0.346,0.10788529868552243,0.014509529388438207,0.1554195067918424,0.36055617024056186,0.2734488106373724,0.062599951,1.2422584084972075
0.347,0.10443803539692019,0.014631911812527487,0.16591921776525936,0.38015585943988817,0.2748407733425969,0.062353784,1.2309348492269205
0.348,0.10197327157172864,0.014756163977846194,0.17725139432430076,0.4003067720787858,0.27624437306102506,0.06210853,1.219446321513164
0.349,0.1004934396342686,0.014882309563930583,0.1894050444839326,0.42099235309842803,0.2776606322520054,0.061864174677283265,1.207797936
0.35,0.10000000000000009,0.015010373,0.20236882816255392,0.4421908477423011,0.27908844747355127,0.061620703,1.1959950384021298
0.351,0.10049343963426849,0.015140377829217764,0.2161277888608631,0.4638837660493558,0.28052954371892463,0.061378103,1.1840436979995894
0.352,0.10197327157172854,0.015272349997966011,0.23066808590179627,0.48605049710474163,0.28198207863899527,0.061136358,1.1719494196722133
0.353,0.104438035,0.015406314578607217,0.2459772570507964,0.5086700211704608,0.28344849291292223,0.060895456162828675,1.1597168794889385
0.354,0.10788529868552212,0.015542297,0.262038264,0.531722821,0.2849267134274313,0.060655389,1.1473523874656544
0.355,0.11231165940486224,0.015680325,0.278834914,0.5551861228200646,0.2864184787608407,0.060416198447735575,1.1348615186366884
0.356,0.11771274927131116,0.015820424,0.29635193275453403,0.579039755,0.287922949,0.060177808,1.1222491338409895
0.357,0.12408323806125235,0.015962621,0.3145718977306778,0.6032613290578775,0.28944051363663875,0.059940204,1.109521188529916
0.358,0.13141683887136893,0.016106944219428865,0.3334759867907714,0.6278286798657278,0.2909718074096348,0.059703373810637034,1.096683394809021
0.359,0.13970631432305694,0.016253422,0.35304648304578534,0.6527206203219573,0.29251562302360407,0.059467303,1.083740597810233
0.36,0.14894348370484636,0.016402082970067382,0.37326525964404167,0.6779135750560354,0.29407432166300085,0.059231979,1.0706987786772673
0.361,0.15911923104577444,0.016552956053723037,0.39411127227884013,0.703385682,0.2956458540748108,0.058997388,1.0575635433918067
0.362,0.17022351411174844,0.016706071,0.4155647289356196,0.7291140363821886,0.2972315386008244,0.058763517590565854,1.0443396445878492
0.363,0.18224537431601864,0.016861457844093285,0.4376065294276468,0.7550753013660061,0.29883139091105987,0.058530354,1.031033266846644
0.364,0.1951729475339801,0.017019147,0.46021380866255807,0.7812472444956173,0.3004445733173249,0.058297937,1.0176495509718735
0.365,0.2089934758116317,0.017179171,0.48336504796052354,0.807606042,0.30207329235549013,0.058066212185333824,1.0041937971076964
0.366,0.22369331995613576,0.017341559451998077,0.5070399756762143,0.8341285354571086,0.3037157318366736,0.057835154473982166,0.9906717768414254
0.367,0.23925797299605647,0.017506345975489983,0.5312142894959224,0.8607918236180477,0.30537263637185563,0.057604751185870794,0.9770883513143702
0.368,0.2556720744979849,0.017673563,0.555865144,0.8875720656759136,0.307044949,0.05737499,0.9634493313256163
0.369,0.2729194257254382,0.017843244,0.5809707508569087,0.9144460540845222,0.3087314448989584,0.057145857,0.9497598418469377
0.37,0.29098300562505247,0.018015422,0.6065059557125855,0.9413904538032107,0.3104333207230918,0.056917342,0.9360252081766792
0.371,0.3098449876243094,0.018190132922571316,0.6324467148605235,0.9683817014077882,0.3121506601178199,0.056689431,0.9222508443015636
0.372,0.32948675722421034,0.018367464565137406,0.6587699627090671,0.9953965098206652,0.3138827160042847,0.056462149,0.9084417880833942
0.373,0.34988893,0.018547483201726427,0.6854497492751915,1.022411509,0.3156307709405898,0.056235468851290486,0.8946035412131004
0.374,0.3710313725785878,0.018730149481801635,0.7124611345969403,1.0494034620694515,0.3173946598664176,0.056009354477341886,0.8807410504249162
0.375,0.39289321881345174,0.018915500420505993,0.7397799789676617,1.0763491505921883,0.3191738113837758,0.055783794,0.8668597109952855
0.376,0.4154528940713117,0.019103573637309634,0.7673796854614046,1.1032254159215247,0.3209692668173694,0.055558775836444654,0.8529645328866617
0.377,0.4386881346763484,0.019294407364151958,0.7952347455760358,1.1300094698801328,0.32278125889732295,0.055334288,0.8390607115798683
0.378,0.46257601025131045,0.019488040452409847,0.8233199211845383,1.1566783773678437,0.32460907189851435,0.055110318,0.8251532932339634
0.379,0.4870929463470235,0.019684512,0.8516083992636636,1.1832092903321658,0.3264531610715578,0.054886871182269745,0.8112473381342273
0.38,0.5122147477075267,0.019883863,0.8800742198182876,1.209580056152361,0.32831483860382377,0.054663957,0.7973478731353546
0.381,0.5379166221478691,0.020086133865823745,0.9086913024609465,1.2357683049352735,0.33019290674876345,0.054441524793443746,0.783459853
0.382,0.5641732050210029,0.020291366,0.9374328205972832,1.261751454335048,0.3320875682613187,0.054219563,0.7695882640366396
0.383,0.590958584,0.020499601,0.9662724982527872,1.2875082381965994,0.33399984440188163,0.053998059010727746,0.7557379514156911
0.384,0.6182463258982853,0.020710881,0.9951837636068431,1.3130170928572744,0.33592978659492706,0.053777002939904964,0.741913875
0.385,0.6460095002604537,0.020925255684881575,1.0241399325541043,1.338255816295854,0.3378769064408982,0.053556383,0.7281207326158632
0.386,0.6742207084349277,0.021143015,1.0531145060381737,1.363204044467056,0.33984141257301315,0.053336222,0.7143635022102183
0.387,0.7028521093652196,0.021363965219940467,1.0820808615774613,1.3878411365758339,0.34182423605635925,0.053116489,0.7006466681527014
0.388,0.731875447,0.021588152297569368,1.1110125667614736,1.4121460785388664,0.34382546454525315,0.052897158273047376,0.6869753008320801
0.389,0.7612620797547085,0.021815623,1.139882951021558,1.4360986603513288,0.3458446762052995,0.052678217419253055,0.6733536085914767
0.39,0.7909830056250522,0.022046424,1.1686658646871184,1.4596796761737598,0.3478820847877314,0.052459656143932124,0.659786758
0.391,0.8210088939607703,0.022280603768286125,1.1973350547733657,1.482869708947288,0.34993790546472897,0.052241464,0.6462787921842478
0.392,0.8513101128351445,0.022518211,1.2258640985888136,1.5056483691585447,0.35201342432818283,0.052023657,0.632834667
0.393,0.8818567586034582,0.022759295,1.2542275092652395,1.527998184744571,0.3541078215550999,0.051806214,0.6194585991839331
0.394,0.912618685,0.023003907074580148,1.2823991305850453,1.5499009259126946,0.356221241,0.051589106589383996,0.6061551069316603
0.395,0.9435655349597696,0.023252404,1.3103534782148953,1.5713382646491603,0.35835390172679504,0.051372324,0.5929287459162214
0.396,0.974666766,0.023504603276108954,1.338065673305294,1.592292132321465,0.36050602417091787,0.051155857,0.5797834153087927
0.397,1.0058916866814858,0.023760502,1.3655096202948551,1.6127465346733467,0.3626780918358399,0.050939696,0.5667241992657648
0.398,1.0372094804706866,0.024020153,1.3926614780027113,1.6326849187055954,0.3648706685364992,0.050723867149539255,0.5537545199491436
0.399,1.0685892409218716,0.024283613,1.4194964554321365,1.6520903608009543,0.3670833260557317,0.050508321,0.5408791568271096
0.4,1.0999999999999996,0.024550935786933938,1.4459898429552605,1.6709471990249951,0.3693162874600626,0.050293049076105274,0.5281020351255499
0.401,1.1314107590781295,0.024822178206192605,1.472118784854916,1.689241091960554,0.3715697765633044,0.050078040306424036,0.5154270284356416
0.402,1.1627905195293144,0.025097652,1.4978585921420782,1.7069573962803768,0.3738440178628406,0.049863286,0.5028589310240323
0.403,1.194108313318515,0.025377389081868828,1.523186939741306,1.724081026908388,0.3761392364398647,0.049648805045410874,0.4904008615618313
0.404,1.2253332335643048,0.025661239676893276,1.5480812505321622,1.7405984571671873,0.37845565789024993,0.049434562,0.47805740709051103
0.405,1.2564344650402313,0.025949263781735454,1.572518016556255,1.7564973748979198,0.3807935082187864,0.049220543,0.4658322819038712
0.406,1.287381314585725,0.026241522509464776,1.5964769674367894,1.7717652128949408,0.3831533714267641,0.04900674,0.4537288660549922
0.407,1.3181432413965413,0.026538077871947955,1.619935301428655,1.786389209,0.38553516011949845,0.048793143,0.4417520929381031
0.408,1.3486898871648532,0.026839201,1.6428727640340852,1.8003575139124741,0.3879390024195138,0.048579771,0.42990460907349043
0.409,1.3789911060392275,0.027145128,1.665269344945381,1.8136602752797792,0.3903651243243394,0.048366586,0.41819039665927443
0.41,1.409016994374947,0.027455564861748445,1.687103430619453,1.8262871404775711,0.3928137518174284,0.048153578,0.40661364675316325
0.411,1.4387379202452908,0.027770579057063552,1.7083576854369305,1.8382281746766767,0.39528511074698375,0.04794074,0.39517704882043525
0.412,1.4681245526846771,0.028090237479394646,1.7290115000779056,1.849472617358069,0.3977794267439649,0.047728076,0.3838847822210794
0.413,1.4971478906347797,0.028414608291701345,1.7490474597339845,1.860013531229532,0.4002969250986472,0.047515575,0.3727402943247021
0.414,1.5257792915650716,0.028744414,1.7684481607315092,1.8698428876190287,0.40283783067346046,0.047303216,0.3617463663713173
0.415,1.5539904997395455,0.029079129634656094,1.7871947720048393,1.878953251247473,0.40540236777537675,0.047090993,0.35090726283027707
0.416,1.581753674101714,0.029418794,1.8052730501052796,1.8873367532141379,0.4079907600641749,0.046878902389818226,0.3402258257843634
0.417,1.6090414157503699,0.02976348,1.8226647337676456,1.894987357245402,0.41060323042146324,0.046666944820520674,0.3297048585841737
0.418,1.6358267949789953,0.030113341269506533,1.8393561535773466,1.901900259365761,0.41324000085372964,0.046455098,0.31934861486667865
0.419,1.6620833778521307,0.030469092111291878,1.855332303082579,1.9080704429071191,0.4159012923577393,0.046243354113962236,0.3091595044265159
0.42,1.687785252292473,0.030830117232857075,1.8705781330823292,1.9134935024241058,0.4185873248191236,0.046031710037635454,0.2991402657499115
0.421,1.7129070536529762,0.031196494,1.8850824877477192,1.9181641756863042,0.4212983168743117,0.045820166,0.2892950333312297
0.422,1.7374239897486894,0.031568301,1.8988294926054208,1.9220804077717981,0.42403466548407565,0.045608702161035714,0.27962598433905894
0.423,1.7613118653236512,0.031946241238704313,1.9118101776073613,1.9252399947295884,0.4267967779783527,0.045397313,0.27013569193039094
0.424,1.7845471059286881,0.032330078,1.9240115509614713,1.9276409969615358,0.42958456048403054,0.045185995433639485,0.2608280546638316
0.425,1.8071067811865469,0.032719619337854604,1.935423363784259,1.9292820920569569,0.4323982256252499,0.044974745,0.2517052356517479
0.426,1.8289686274214108,0.033114948734135716,1.9460367625816188,1.9301611454140393,0.4352379841109284,0.044763548,0.2427695326471682
0.427,1.85011107,0.033516789,1.9558401848228515,1.930279190860106,0.4381040445929696,0.0445524,0.23402448663819225
0.428,1.8705132427757893,0.033924991,1.9648283026673334,1.9296370824886755,0.44099661353651776,0.044341298,0.22547247668062628
0.429,1.8901550123756905,0.034339274,1.9729903214892333,1.9282359636037139,0.4439158950775124,0.044130234333914546,0.21711540918346187
0.43,1.9090169943749473,0.034759726,1.980321735362682,1.9260775889097448,0.4468627116472781,0.043919200589883474,0.20895634456376777
0.431,1.9270805742745616,0.035187411,1.9868152173312201,1.9231633934345451,0.44983709514746734,0.043708193,0.2009981121384452
0.432,1.944327925502015,0.03562164,1.9924651183682924,1.9194965773159323,0.4528388524090654,0.043497208,0.19324210866798386
0.433,1.9607420270039435,0.03606235,1.9972682580095564,1.915081443177889,0.4558681766663595,0.043286237191341344,0.18569079304594957
0.434,1.9763066800438633,0.036510051,2.001217869756212,1.9099221648056355,0.45892525805464945,0.043075277,0.17834767656294678
0.435,1.9910065241883677,0.036965272,2.0043142167625376,1.9040235101542389,0.4620112535244766,0.042864323,0.1712135291701638
0.436,2.0048270524660197,0.037427302840989114,2.0065515400953613,1.897390794621638,0.46512581740674647,0.042653369924832124,0.16429046735394734
0.437,2.017754625683981,0.037896267459608314,2.007930871065863,1.8900285420607683,0.4682687520067787,0.042442415,0.15758178231213052
0.438,2.0297764858882514,0.038373583811676736,2.0084498870113747,1.8819447740016957,0.4714402331109165,0.042231452,0.15108862912857907
0.439,2.040880768954225,0.038858054,2.008108686,1.8731465859785563,0.474641843,0.042020479507708645,0.14481256463091252
0.44,2.0510565162951537,0.039349781,2.006908907543486,1.8636416395071447,0.4778726105085257,0.041809494217562165,0.13875607136661117
0.441,2.0602936856769434,0.039850185021667005,2.004849782852612,1.8534381552225347,0.48113248933857933,0.041598491,0.1329213803960861
0.442,2.068583161128631,0.040358271646872196,2.001936634620974,1.8425446473591967,0.48442276768100767,0.041387469,0.12730922154765878
0.443,2.0759167619387475,0.040873982,1.998168491784381,1.8309696275613505,0.4877432271427667,0.041176427045411745,0.12192127793255299
0.444,2.0822872507286894,0.041398891,1.9935527583232444,1.8187240627226895,0.49109331907355597,0.040965359496400455,0.11676072438691108
0.445,2.0876883405951383,0.041931832732296996,1.9880912785290226,1.8058183354412836,0.49447472484380584,0.040754267,0.11182768914471317
0.446,2.0921147013144785,0.042472919,1.981790735724134,1.792263347006975,0.49788659444130856,0.040543151,0.10712355902866114
0.447,2.095561965,0.043023729,1.9746566304712359,1.778070508194427,0.501328969,0.040332004,0.10265053070979338
0.448,2.0980267284282714,0.043582829,1.9666950137724337,1.7632516850262536,0.5048033991067215,0.04012083,0.098410133
0.449,2.0995065603657315,0.044151031,1.9579149013987238,1.7478182380735083,0.5083082351938687,0.039909629992205764,0.094402759
0.45,2.1,0.044728950135703424,1.9483218126462831,1.7317841900913786,0.5118455583825182,0.0396984,0.090629649
0.451,2.0995065603657315,0.045315576335562074,1.937927843391826,1.7151628923012008,0.5154139557621933,0.039487144930691075,0.087093593
0.452,2.098026728428272,0.045912590272310046,1.926738910311867,1.6979681539521276,0.519014776,0.039275864,0.083794195
0.453,2.095561965,0.046519037,1.9147685822977132,1.6802142310631032,0.5226473689335668,0.039064558,0.080732413
0.454,2.092114701314478,0.047135254,1.902025387954873,1.6619158148413455,0.52631262,0.038853232606672276,0.07790995
0.455,2.087688340595138,0.04776225,1.8885224260149112,1.6430875013299588,0.5300099741746129,0.038641886,0.075328014
0.456,2.0822872507286885,0.04839871,1.874271337192287,1.6237449785596267,0.5337405120348009,0.038430524,0.072986464
0.457,2.0759167619387475,0.049046809,1.8592848527967785,1.6039045901416484,0.537503118,0.038219150793521284,0.070886088
0.458,2.068583161128631,0.049704907,1.843577530174734,1.5835826473484618,0.5412997138627247,0.038007769142026936,0.06902915
0.459,2.0602936856769434,0.050374372,1.8271618425913247,1.5627958342146122,0.5451285957175339,0.037796385,0.067414986
0.46,2.0510565162951537,0.051054903104598204,1.810055053771242,1.5415611942393832,0.5489913125160062,0.037585002815915286,0.066043985
0.461,2.0408807689542257,0.051746664780305776,1.7922694937020216,1.5198961168559078,0.5528873281314968,0.037373629,0.064917295
0.462,2.0297764858882514,0.052450450744361124,1.773824385216889,1.4978178056926081,0.5568162675209787,0.037162271155742874,0.064035908
0.463,2.017754625683981,0.053165480512530436,1.7547336055846854,1.4753447164734934,0.5607798782678453,0.036950935,0.063399084
0.464,2.0048270524660197,0.053893372758609205,1.7350164752253254,1.4524953613689728,0.5647767834317126,0.03673963,0.063007154
0.465,1.9910065241883679,0.054632684,1.714689229093704,1.4292883743267335,0.5688071158281016,0.036528365039391116,0.062861872
0.466,1.9763066800438636,0.055385563,1.6937709637409541,1.4057426641002497,0.5728720469461039,0.036317147,0.062962248
0.467,1.9607420270039437,0.056150212,1.672280185895299,1.3818773994406228,0.5769709023093516,0.036105991,0.063308125
0.468,1.9443279255020154,0.056928989,1.6502358697388242,1.3577119941069447,0.5811035361648206,0.0358949,0.063900195
0.469,1.9270805742745634,0.057720076,1.627658558575578,1.3332658046241752,0.5852700669024643,0.035683898,0.064739008
0.47,1.9090169943749478,0.058525694,1.6045672074866637,1.3085588881966286,0.5894712278089711,0.035472981,0.06582333
0.471,1.890155012375691,0.059344363658511805,1.580984153255555,1.2836114575764634,0.5937065945339641,0.035262185,0.06715303
0.472,1.870513243,0.060177796,1.5569284360955153,1.2584437538185982,0.5979759757779883,0.035051498,0.06872953
0.473,1.8501110696304603,0.061025242,1.5324237102525617,1.2330761856916674,0.6022794035181541,0.034840962862224274,0.070551134
0.474,1.8289686274214125,0.061887495,1.5074898843644666,1.2075293138520815,0.6066168855441654,0.034630566,0.07261732
0.475,1.8071067811865484,0.062764958,1.4821509064920746,1.1818238349437713,0.610988405,0.034420359061462784,0.074928584
0.476,1.784547106,0.063657071,1.456428152846176,1.1559805075136411,0.615393917,0.034210322,0.077484495
0.477,1.7613118653236532,0.06456584,1.4303454243414035,1.1300202243529787,0.6198333531335827,0.034000516,0.080283587
0.478,1.7374239897486914,0.065489453,1.4039254951586122,1.1039641464397874,0.6243067232225216,0.033790919,0.083325515
0.479,1.7129070536529771,0.066430302,1.377192106471536,1.077833353455045,0.6288137306519336,0.033581595,0.086610936
0.48,1.687785252292474,0.067387292,1.3501691806182055,1.0516489803078077,0.6333541954751636,0.033372526,0.090137529
0.481,1.6620833778521316,0.068360843,1.3228804860424048,1.0254322008258399,0.6379279344061608,0.033163771,0.09390449
0.482,1.6358267949789977,0.069352632,1.2953508403339737,0.9992042114549093,0.6425349207693076,0.032955331,0.097912515
0.483,1.6090414157503723,0.070361149,1.2676041253602515,0.9729862149667944,0.6471747954421253,0.032747242486592616,0.10215937265742922
0.484,1.5817536741017169,0.071388115,1.2396657989513513,0.9467994665101896,0.6518472692496184,0.03253954,0.10664377295881167
0.485,1.5539904997395484,0.072433719,1.2115599412749818,0.9206651474428525,0.6565520229810771,0.032332225508658094,0.11136579999987849
0.486,1.5257792915650745,0.073497285,1.1833123293039238,0.8946043694811455,0.6612887021369734,0.032125383,0.116323844
0.487,1.4971478906347826,0.074580728,1.1549475196233474,0.868638197,0.6660569159999876,0.03191898,0.1215159918807922
0.488,1.4681245526846782,0.075683811,1.1264911958579078,0.8427876206004274,0.6708562367253545,0.031713108303917145,0.126941838
0.489,1.4387379202452921,0.076806173,1.097968420925439,0.8170735378149356,0.6756865269482945,0.031507769,0.1326001438429082
0.49,1.4090169943749482,0.077949313,1.0694047282952133,0.7915167402246948,0.6805473218753493,0.03130299,0.13848849817474018
0.491,1.3789911060392301,0.079113766,1.0408254797101175,0.7661379282958997,0.6854377348497344,0.031098867573975772,0.14460613823016563
0.492,1.348689887164856,0.080298904,1.0122561338835006,0.7409579111732335,0.6903571736246665,0.030895368588662563,0.1509519267808053
0.493,1.318143241396544,0.081505224,0.9837220997349172,0.7159968127296774,0.6953057078545719,0.030692589,0.15752309100673528
0.494,1.287381314585726,0.082735076,0.9552488358097295,0.691274836,0.700282096,0.030490564279877733,0.1643186469514813
0.495,1.2564344650402326,0.08398721,0.9268615474961983,0.666811997,0.7052855375482319,0.030289295,0.17133728111587507
0.496,1.2253332335643046,0.085262057,0.8985857667016814,0.6426281119221733,0.7103160505349568,0.030088911892831072,0.1785759990751798
0.497,1.1941083133185144,0.086560161,0.8704462463372721,0.6187427785224724,0.7153719460664429,0.029889412122234532,0.18603373365931006
0.498,1.162790519529314,0.087883489,0.8424686639118314,0.5951753634614395,0.720453062,0.029690819918132348,0.19370871386117194
0.499,1.131410759078129,0.089231428,0.8146771329950496,0.5719452346403996,0.7255579692529138,0.029493280418399846,0.20159786669401256
0.5,1.1000000000000008,0.090604284,0.7870973689098836,0.5490713558011362,0.7306861426220922,0.029296791897282855,0.20970017714853884
0.501,1.068589240921873,0.092002652,0.759752944,0.5265720129064934,0.7358360699690167,0.029101385569041394,0.21801313965080088
0.502,1.037209480470688,0.09342714,0.7326691331378734,0.5044654963458965,0.7410072435964343,0.028907191,0.22653374450017597
0.503,1.0058916866814869,0.094879213,0.7058692952474411,0.48276979179122714,0.7461979274101972,0.028714267,0.23526115802945524
0.504,0.9746667664356973,0.096359057,0.6793779325627258,0.4615025662666078,0.7514072016608226,0.028522624,0.24419187491469457
0.505,0.943565535,0.097866857,0.6532182692865718,0.44068115443939077,0.7566337259558932,0.028332332025959774,0.2533232502814399
0.506,0.9126186854142755,0.099403272,0.6274137932650464,0.42032254515745715,0.7618759382405266,0.028143597,0.2626542567384985
0.507,0.8818567586034577,0.10096897709617146,0.6019876682141189,0.4004440658962144,0.7671324249565303,0.027956370321507523,0.2721806380395278
0.508,0.8513101128351456,0.10256466266055132,0.5769621302644672,0.3810614235553717,0.7724018059915331,0.027770730794824394,0.2819005581830236
0.509,0.8210088939607713,0.10419103281289915,0.5523603575063323,0.3621903960412953,0.7776822198709157,0.027586761374805605,0.29181145815041293
0.51,0.7909830056250516,0.1058488070704454,0.5282031018194147,0.34384645784857465,0.7829719428978984,0.027404681,0.3019095564658304
0.511,0.7612620797547094,0.10753872017245016,0.504513629,0.3260446741619566,0.7882691419447662,0.027224458,0.31219355583771063
0.512,0.7318754473153214,0.10926166981805915,0.4813110424544113,0.3087996890169403,0.7935718721780465,0.027046183,0.3226591637580309
0.513,0.7028521093652205,0.11101846769354692,0.4586185839186583,0.2921257137595559,0.7988780748546549,0.026869953737813073,0.33330383752002724
0.514,0.674220708,0.11280958941876458,0.4364540848422246,0.2760370062264182,0.8041855751921027,0.026695899,0.3441249259310934
0.515,0.6460095002604547,0.1146358274368601,0.4148395319417731,0.2605469204201138,0.8094920803213734,0.026524205498810655,0.35511821240435304
0.516,0.6182463258982848,0.11649799016536734,0.39379258832669856,0.24566781681243197,0.8147951773222479,0.026354883449330832,0.3662820995606348
0.517,0.5909585842496304,0.11839690215306398,0.3733334192275521,0.2314120651207034,0.8200923313465266,0.026188048,0.3776118060835044
0.518,0.5641732050210038,0.12033340424074249,0.35347960709675025,0.21779154945001042,0.8253808838321133,0.026023819859001374,0.3891048451397895
0.519,0.5379166221478684,0.12230835371076278,0.3342492764154235,0.2048176587431044,0.8306580508151467,0.025862324,0.40075757880706286
0.52,0.5122147477075275,0.12432316608335087,0.3156600145224442,0.1925012775844753,0.8359208614310637,0.025703692,0.4125662314813862
0.521,0.4870929463470228,0.12637834501401826,0.2977276950022634,0.180853205,0.84116608,0.025548136,0.42452805822774997
0.522,0.4625760102513111,0.1284747963502001,0.2804699931451132,0.16988362393588652,0.8463906582372659,0.025395746629577002,0.4366382481600475
0.523,0.4386881346763478,0.1306134500530103,0.2639003317061098,0.15960113010809163,0.8515912465283815,0.025246642,0.4488946895595776
0.524,0.41545289407131236,0.1327952533280868,0.24803655379426431,0.1500145039531355,0.8567638058687845,0.025100973867897444,0.4612920865870272
0.525,0.3928932188134524,0.135021171,0.23288979505313298,0.14113198098330043,0.8619051703034539,0.0249589,0.47382784281747303
0.526,0.3710313725785873,0.13729218442862837,0.21847708547853575,0.132961245,0.8670108842885897,0.024820582652193172,0.4864971812036148
0.527,0.3498889303695406,0.13960929407762493,0.20480855109352286,0.12550942150836333,0.872077325,0.024686193,0.4992968213190705
0.528,0.32948675722420995,0.14197412838944196,0.19189893760039592,0.11878377555366926,0.8770995529872495,0.024555907153216705,0.5122223103473593
0.529,0.309844988,0.14438850833030292,0.1797584501982585,0.112790224,0.8820737245506672,0.024429907532619675,0.5252698715580011
0.53,0.29098300562505197,0.14685228998130084,0.16839903591675556,0.1075335797042884,0.886994557,0.024308383795802788,0.5384352016050267
0.531,0.2729194257254387,0.14936655079811756,0.15783107060805807,0.1030186749066661,0.8918571982537618,0.024191532398847946,0.5517141945161942
0.532,0.25567207449798457,0.15193238652962016,0.14806353360263408,0.099249758,0.8966567230040398,0.024079556901973363,0.565102544
0.533,0.2392579729960571,0.154553083,0.13910705676137758,0.096230489,0.9013876387205513,0.023972668153689168,0.5785959585191202
0.534,0.22369331995613628,0.15722843449158788,0.13096749862807744,0.09396397,0.9060442077060641,0.023871084476557388,0.5921900010317257
0.535,0.2089934758116313,0.15995899,0.12365582525499862,0.092454031,0.910620356,0.023775031856188022,0.6058803137106764
0.536,0.1951729475339805,0.16274698424654946,0.11717518494325149,0.091701169,0.9151099851150518,0.023684744131000805,0.6196622271952936
0.537,0.18224537431601828,0.16559515674809422,0.11153530874920681,0.091706655,0.9195067658739261,0.023600463,0.6335314082529258
0.538,0.17022351411174874,0.16850237019314113,0.10673856595720156,0.092471156,0.9238036483870194,0.023522439143709602,0.6474828838506296
0.539,0.1591192310457742,0.17147156043420136,0.10279173874864737,0.093994739,0.9279938050654055,0.023450930567172536,0.6615124063167407
0.54,0.14894348370484667,0.17450497774365523,0.099697588,0.096276862,0.9320700256432433,0.023386204652312975,0.6756146587452019
0.541,0.1397063143230568,0.17760148404374707,0.097459468,0.099317635,0.9360248585064866,0.023328537,0.689785508
0.542,0.13141683887136923,0.1807666860379451,0.096080608,0.1031143028945956,0.9398503088793824,0.023278214,0.7040194274607308
0.543,0.12408323806125254,0.18399847716475312,0.095560834,0.10766426404565843,0.9435371178489738,0.023235772,0.7183119711897445
0.544,0.11771274927131103,0.18730099214930848,0.09590391,0.11296455747152402,0.9470783173751048,0.023201308,0.7326578548217626
0.545,0.11231165940486232,0.19067458534228585,0.097106456,0.11901161999316298,0.9504632734586991,0.023175137786075634,0.7470521355776146
0.546,0.10788529868552199,0.19412195963558268,0.099171635,0.12580128799079812,0.9536845285649941,0.023157588,0.761489794
0.547,0.10443803539692009,0.1976441195910555,0.10209468839417724,0.13333027791102162,0.9567300925528757,0.023148994249614446,0.7759654673450618
0.548,0.10197327157172842,0.2012442248109439,0.10587574579000462,0.14159179470094746,0.9595918197505046,0.023149797997156194,0.7904742476957454
0.549,0.1004934396342686,0.2049219657367927,0.1105107317822899,0.15057983369940622,0.9622589832505334,0.023160624035984186,0.8050106196496282
0.55,0.10000000000000009,0.2086830021112636,0.11599603232225154,0.1602878530701402,0.9647202250467843,0.023181528828816435,0.8195693678396062
0.551,0.10049343963426849,0.2125253135759293,0.1223283009206879,0.17070872640750645,0.9669640869102564,0.023212893903968843,0.8341451578976169
0.552,0.10197327157172853,0.2164540885118258,0.12950016316059385,0.18183535714749513,0.9689795379847245,0.023255185248135576,0.8487325080929711
0.553,0.10443803539692031,0.22047051627952458,0.13750902908053417,0.19365975430553928,0.9707545330264585,0.023309304154252333,0.8633260108402998
0.554,0.10788529868552232,0.22457537559703072,0.14634460246251862,0.2061721388955119,0.9722764185316761,0.023375160975078937,0.8779201258352533
0.555,0.11231165940486265,0.22877346636125903,0.15600257995540093,0.21936309219758968,0.9735316599310679,0.023453187084501097,0.8925093250470273
0.556,0.11771274927131137,0.233066449,0.1664725863249308,0.2332226380768254,0.9745078929793571,0.023544464794510372,0.907087952
0.557,0.1240832380612531,0.23745548786691523,0.17774680129299586,0.24774042337592556,0.9751918956580702,0.023649051569594712,0.9216503913174777
0.558,0.1314168388713689,0.2419433164162146,0.18981578353448572,0.26290649746775363,0.9755676260987255,0.023767254393616113,0.9361910063504875
0.559,0.13970631432305736,0.2465341575995195,0.20266792,0.27870791935368716,0.9756224595071598,0.02390048,0.9507039354622806
0.56,0.14894348370484634,0.25123030603359614,0.2162946886633792,0.2951325511301852,0.9753395476929417,0.024048467029287864,0.9651834611410368
0.561,0.15911923104577497,0.25603351057537294,0.23068138284828127,0.312167736,0.9747053376849701,0.024212096,0.9796238561819532
0.562,0.17022351411174963,0.26094673809005275,0.2458185427583114,0.32980044365533917,0.973702885,0.024392241,0.9940191826745695
0.563,0.18224537431601776,0.2659730173826831,0.261690846,0.3480181095668969,0.9723152960071207,0.024588863,1.008363429
0.564,0.19517294753397998,0.27111543916952996,0.2782856282124344,0.36680527499920645,0.970526967,0.024803703,1.022650878645209
0.565,0.20899347581163075,0.27637715600376594,0.2955886471279094,0.3861472945711323,0.968320789,0.025036162,1.0368755896027233
0.566,0.22369331995613564,0.2817613821557107,0.3135836023078184,0.4060290522065074,0.9656795141585757,0.025288345,1.0510313302417105
0.567,0.23925797299605456,0.2872713934457407,0.33225725981735327,0.42643538880474025,0.962584022,0.025559529656999803,1.0651121444662666
0.568,0.25567207449798396,0.2929105270300045,0.3515906416444151,0.4473506877617874,0.9590174870945894,0.025852043312130004,1.0791121377516975
0.569,0.2729194257254379,0.2986821811375489,0.37156910325663617,0.46875759049383325,0.9549628899278835,0.026165223,1.0930252383151287
0.57,0.2909830056250512,0.30458981475829194,0.3921738006162494,0.4906392069593815,0.9503982358026305,0.026501077236725182,1.1068451940968465
0.571,0.30984498762430923,0.31063694728160673,0.4133869676541085,0.5129782347838057,0.9453084576894342,0.026859696,1.120565699388606
0.572,0.32948675722420906,0.316827158,0.43519085721744455,0.5357578386439859,0.9396729732917933,0.027242144662960998,1.1341808992674596
0.573,0.3498889303695397,0.32316408606444735,0.4575646469892541,0.558959241,0.9334723982702446,0.027649885879122812,1.1476846221790176
0.574,0.3710313725785865,0.32965467751289124,0.4804910234207717,0.5825637145340726,0.9266889908002803,0.028083004,1.1610706757244473
0.575,0.3928932188134514,0.33630008301234954,0.5039477099705679,0.6065524333515252,0.9193039128894526,0.028543177,1.1743328260520514
0.576,0.41545289407130886,0.3431040071643577,0.527915095,0.6309066389603372,0.9112984980002267,0.029031482503254994,1.1874644265468761
0.577,0.4386881346763467,0.35007186801135864,0.5523720217034478,0.6556068960116567,0.9026528884737245,0.02954843,1.2004596663733356
0.578,0.46257601025131023,0.35721001623711557,0.5772959917011223,0.6806328106983796,0.8933518088415395,0.030095255431424703,1.2133122963853527
0.579,0.4870929463470218,0.3645190910259145,0.6026667676482209,0.7059642618937688,0.8833759700957746,0.030674093,1.2260160580762598
0.58,0.5122147477075265,0.37200758018905195,0.6284600638153741,0.7315810518652427,0.8727105815555103,0.031285199,1.2385646860661188
0.581,0.5379166221478674,0.379677971,0.6546541225850675,0.757462778,0.8613377790074754,0.031929884,1.2509519106494607
0.582,0.5641732050210027,0.38753625861996926,0.6812254095202195,0.7835879121515944,0.8492437565161625,0.032609506,1.2631714604171747
0.583,0.5909585842496263,0.39558715696619545,0.708149861,0.8099352821845216,0.8364154952799098,0.033325475796327074,1.2752170523711446
0.584,0.6182463258982837,0.4038370055960111,0.735404731,0.8364836508719246,0.8228397470770208,0.034079863498053246,1.2870821385655045
0.585,0.6460095002604502,0.41228820018283846,0.7629645022610806,0.8632115626332454,0.8085069924021884,0.034873485,1.2987607759104223
0.586,0.674220708,0.42095212076627586,0.790805391,0.8900968029115979,0.7934101452606985,0.035707898,1.3102467181191368
0.587,0.7028521093652195,0.4298293065561751,0.8189023581623327,0.9171174091143804,0.7775408688572186,0.036584713818556415,1.3215337312890851
0.588,0.7318754473153203,0.43892626552285746,0.8472299771477441,0.9442513982705208,0.7608974029497367,0.037505599,1.3326155969162994
0.589,0.7612620797547084,0.44825220271758043,0.8757637513992823,0.9714764352921378,0.7434794953493242,0.038472279,1.3434861149800155
0.59,0.7909830056250504,0.45781172155106703,0.9044773348757281,0.9987699589541911,0.7252903249224978,0.039486534,1.354139107094572
0.591,0.8210088939607701,0.4676105819860493,0.9333453970687473,1.0261094919987166,0.7063375505980248,0.040550206019869285,1.364568419725387
0.592,0.8513101128351427,0.47765572731030376,0.9623420395765284,1.0534724767198793,0.6866305871496177,0.041665195689733425,1.3747679274721847
0.593,0.8818567586034564,0.48795420751120866,0.9914410207408303,1.0808361553613266,0.6661889526585516,0.042833465715770805,1.3847315364159798
0.594,0.9126186854142724,0.49851317519385246,1.020616499,1.1081778359382481,0.645033172,0.044057041,1.3944531875348727
0.595,0.9435655349597678,0.5093398812520682,1.0498419773631231,1.1354747547371173,0.6231918612017271,0.04533847,1.403926860179291
0.596,0.9746667664356959,0.5204416702895865,1.0790912188820525,1.1627039906276564,0.6007003790526646,0.046680072,1.4131465756125687
0.597,1.005891686681484,0.5318259757943388,1.1083378216035362,1.189842943961454,0.5776018687999501,0.048083655588919326,1.4221064006151074
0.598,1.0372094804706866,0.5435003150636708,1.1375554292572805,1.216868928899522,0.5539487646569656,0.049551521171852166,1.4308004511486294
0.599,1.0685892409218696,0.5554725218732683,1.1667175432813723,1.243758843457775,0.5298011730882499,0.051086036112401506,1.4392226334599476
0.6,1.0999999999999994,0.5677545321484351,1.195797793775247,1.270490339,0.505231225,0.05269125,1.4473671310729226
0.601,1.131410759078126,0.5803504753257767,1.2247700317400596,1.2970409899236226,0.48032215923961663,0.054368635,1.4552284479315492
0.602,1.1627905195293127,0.5932682569165642,1.2536074760521072,1.323387959882089,0.4551695272571451,0.056120478,1.4628009314225194
0.603,1.1941083133185113,0.606523044,1.2822844108965021,1.3495089165529344,0.4298835387187259,0.057951536,1.4700789974731225
0.604,1.2253332335643032,0.6201163253749222,1.3107746958338862,1.3753820458874289,0.4045889807760864,0.059863353615440325,1.477057134567157
0.605,1.2564344650402313,0.634064284,1.339051917432712,1.4009849787829927,0.3794275701348489,0.061859321381109375,1.4837299078171189
0.606,1.287381314585723,0.6483702481234158,1.3670909587890934,1.4262954802312948,0.3545595216471059,0.063943629,1.490091923319198
0.607,1.3181432413965426,0.6630497994798504,1.394865768606226,1.4512925674312718,0.33016368434193455,0.066118288,1.4961368312818832
0.608,1.348689887164853,0.6781098424189166,1.4223508739803252,1.4759544711203083,0.3064419140025374,0.068388412,1.501860463996679
0.609,1.3789911060392288,0.6935602180476307,1.4495217315314688,1.5002592753561488,0.2836176156413484,0.07075651,1.5072577328204513
0.61,1.4090169943749453,0.7094121856906815,1.4763525369570603,1.524186975009132,0.26194039209214615,0.073226613,1.5123236470339798
0.611,1.4387379202452908,0.7256775192659057,1.502819149316407,1.5477164611602947,0.2416863478643437,0.075803901,1.5170528734518554
0.612,1.4681245526846756,0.7423672726040265,1.5288977015602496,1.5708264976780533,0.2231605457745655,0.0784907,1.5214398638260735
0.613,1.4971478906347797,0.7594915489243941,1.554562809277695,1.5934981289149013,0.20669794553528323,0.081292264,1.5254810402505667
0.614,1.5257792915650732,0.7770628750714782,1.5797919567523766,1.6157108973617882,0.19266966744052672,0.084214125,1.5291718467550868
0.615,1.5539904997395457,0.7950931447965557,1.604562076493063,1.637444739326258,0.18147683859121558,0.087259476,1.5325068081672744
0.616,1.5817536741017155,0.8135931677168988,1.6288484798055298,1.6586817471721602,0.17356249582855446,0.090433375,1.5354816085303014
0.617,1.6090414157503699,0.8325742215718949,1.6526304090122792,1.6794020401596572,0.1694050132423414,0.093741059,1.5380929877387604
0.618,1.6358267949789966,0.8520500514144345,1.675885643270304,1.6995873409526485,0.16952644509893128,0.097187944,1.5403361373995097
0.619,1.662083377852129,0.8720344263141507,1.6985909112911342,1.7192207183736348,0.17448839097096636,0.10077962576219672,1.542206258426131
0.62,1.6877852522924728,0.8925364748034108,1.7207268406718863,1.7382827336903055,0.18489744093294622,0.10452188511213373,1.5437011126784848
0.621,1.7129070536529774,0.9135730654251667,1.7422725078923194,1.7567576168277785,0.20140728031300378,0.10842068858097484,1.5448157381126517
0.622,1.7374239897486892,0.9351548967963752,1.7632061212054913,1.7746289804337347,0.22471617652992207,0.11248219118440951,1.5455466106669877
0.623,1.7613118653236526,0.9572942564969626,1.7835099197085418,1.791878528,0.25556635898991187,0.11671273839937478,1.5458917089403872
0.624,1.784547105928688,0.9800053565041463,1.8031645680940374,1.80849292,0.2947459820965792,0.12111886811222987,1.545845036945739
0.625,1.8071067811865478,1.003303030812094,1.8221497285914623,1.8244555302095447,0.3430872338576477,0.1257073124279147,1.5454062326444225
0.626,1.8289686274214105,1.027198874626524,1.840449506,1.839751623,0.40146731451708134,0.13048499933988275,1.544570616801055
0.627,1.8501110696304597,1.0517069420340366,1.8580464659845788,1.854368515108699,0.4707998277431272,0.13546032475221706,1.5433362477129444
0.628,1.870513242775788,1.0768410607061034,1.8749216199942187,1.868289580230562,0.5520294505136528,0.14064187537423437,1.5417003304808745
0.629,1.8901550123756903,1.1026129754930574,1.8910612132925773,1.8815045882436487,0.6461297687944743,0.14603529613499877,1.539660186227735
0.63,1.9090169943749482,1.1290345236144297,1.9064498252633408,1.8939996322165698,0.7541013088784363,0.15165151067685256,1.5372140882841583
0.631,1.9270805742745616,1.1561233553555406,1.9210702945930513,1.9057625640545988,0.876936292,0.1574978715264094,1.534359495480258
0.632,1.9443279255020156,1.1838862443631415,1.9349106427168674,1.9167836929177968,1.0156372532554108,0.16358420761426712,1.5310949060510064
0.633,1.9607420270039433,1.2123420111668204,1.9479576985410743,1.9270490633252635,1.1711806174265667,0.16991912927197933,1.5274188132741207
0.634,1.976306680043864,1.241497886018386,1.960196850664283,1.936551945878573,1.3445016187105792,0.17651469230335812,1.523329080400281
0.635,1.9910065241883674,1.271366516542675,1.971617238487824,1.9452803813994772,1.5364836803716129,0.18337834903161007,1.5188261426556435
0.636,2.0048270524660197,1.3019594597023854,1.9822083825621786,1.9532267853810201,1.747906731138961,0.19052216,1.5139063630362943
0.637,2.0177546256839802,1.333287073218248,1.9919585778569708,1.9603828534537961,1.9794485624928861,0.19795890267418478,1.508571676370288
0.638,2.0297764858882514,1.3653584054859549,2.0008577433526664,1.966739867276092,2.2316168854158973,0.20569807810866486,1.502820133393893
0.639,2.040880768954226,1.398181084214907,2.008898410147436,1.972293190102312,2.5047313732922305,0.21375204829272376,1.4966513989323575
0.64,2.0510565162951533,1.4317671834124193,2.0160721224143914,1.9770332163975424,2.798882490471515,0.22213355052040945,1.4900666566814993
0.641,2.0602936856769434,1.4661170195673103,2.0223692145233176,1.9809581673304453,3.1138518764974012,0.23085569684275276,1.4830646427202951
0.642,2.0685831611286307,1.5012414674033414,2.0277855348080216,1.9840596760299223,3.449092129,0.23993197309305947,1.4756462830600299
0.643,2.0759167619387475,1.5371405574536916,2.032315255671143,1.986336561,3.803639751394877,0.24937623729584685,1.4678131020287932
0.644,2.0822872507286885,1.5738167226042055,2.035951573689529,1.9877831626050058,4.176074907660715,0.2592027174373312,1.459565603615278
0.645,2.087688340595138,1.6112700194359755,2.0386911196290587,1.9883982338858666,4.564438344590023,0.2694291674347943,1.4509039644014898
0.646,2.0921147013144776,1.649497661,2.0405314462905206,1.9881788856492422,4.966168827645265,0.2800693230713818,1.4418311292392854
0.647,2.095561965,1.688496714859795,2.041469665236858,1.9871241185778235,5.378044732919185,0.2911376931037729,1.4323488259305914
0.648,2.098026728428272,1.7282576974192199,2.041502026575832,1.9852335317225673,5.796111750403284,0.3026566529410363,1.422459074876218
0.649,2.0995065603657315,1.7687714062046456,2.0406299804508214,1.982506700972653,6.215635097619523,0.3146374593208375,1.412163167754145
0.65,2.1,1.810022575,2.0388534583535702,1.9789454111926374,6.631054127748519,0.3271052632965443,1.4014646966770856
0.651,2.0995065603657315,1.8519941448319754,2.036171986,1.974550148249388,7.035958335115035,0.340073684,1.3903667908062285
0.652,2.0980267284282714,1.8946640994220274,2.032587101111233,1.9693245667848316,7.423079089,0.35356357117198606,1.3788726937007996
0.653,2.095561965,1.9380051876395294,2.0281025939716684,1.9632703978667179,7.784334229901542,0.36759854765308675,1.3669859675114462
0.654,2.092114701314478,1.9819868954345772,2.0227217471645607,1.9563928429735096,8.110877206793017,0.38219772723312395,1.3547104978565774
0.655,2.087688340595138,2.026570222679141,2.016446910195852,1.9486952070318158,8.393229879,0.39738302348002114,1.3420504985192527
0.656,2.082287250728689,2.0717133082462564,2.0092841824210357,1.940183915379956,8.621447219584574,0.41317740759601335,1.329010516
0.657,2.075916761938747,2.1173645938300885,2.0012400339084273,1.9308641618301585,8.785360163792083,0.429604358,1.3155953770618563
0.658,2.068583161128631,2.1634668398454093,1.9923210835591698,1.9207432794855264,8.874902887537505,0.44669143091266644,1.3018102747266842
0.659,2.060293685676943,2.209953533995874,1.9825328778111875,1.9098286453816231,8.880484848786818,0.4644614414477036,1.2876609764517923
0.66,2.051056516295154,2.256749708164284,1.971885267077597,1.8981281980820544,8.793505049333803,0.48293892024523843,1.2731533950695275
0.661,2.040880768954225,2.3037707898453914,1.9603877156607417,1.8856517645130924,8.606906448083596,0.5021566328870377,1.2582937952012523
0.662,2.029776485888252,2.3509215724659263,1.948050113357349,1.8724076070203968,8.315816602443814,0.5221360274512176,1.2430885473527702
0.663,2.017754625683981,2.398095134542938,1.9348815043134036,1.858408234579576,7.918269548978504,0.5429140731224329,1.2275447900185188
0.664,2.0048270524660188,2.4451723641475915,1.9208946668425482,1.8436619789643098,7.415955243088512,0.56451507,1.211669875254887
0.665,1.9910065241883679,2.4920202905932336,1.906102310240966,1.8281838217301694,6.814958566684449,0.5869713159143277,1.195471513297774
0.666,1.976306680043863,2.5384916853382893,1.890517481048794,1.8119831449840271,6.126472213895875,0.6103156350013088,1.1789577803647826
0.667,1.9607420270039437,2.5844233110813772,1.8741529171883429,1.7950758013885184,5.367388551900948,0.6345813217620676,1.1621371205592477
0.668,1.9443279255020145,2.6296353814978586,1.8570235543671576,1.7774740739912067,4.560699539097698,0.6598020761597209,1.1450183474694298
0.669,1.9270805742745623,2.673930004832374,1.8391455030926795,1.7591930968994043,3.7356336588954595,0.6860119364477913,1.127610645454553
0.67,1.909016994374947,2.7170901873713738,1.8205348041901825,1.7402486101458363,2.9274150128524252,0.7132478460415161,1.1099230518867451
0.671,1.8901550123756912,2.7588790112035775,1.8012079505039493,1.7206548933104118,2.176568740510628,0.7415484791173749,1.0919656975574041
0.672,1.870513242775789,2.7990343040214163,1.7811813812082542,1.700430661,1.527679734697815,0.7709483028669641,1.0737492030524372
0.673,1.8501110696304581,2.8372765698173383,1.7604746397538027,1.679590780170947,1.0275549975075942,0.801487138,1.0552842543662615
0.674,1.8289686274214114,2.8732996343582524,1.7391065520674254,1.6581547020117917,0.7227810934215384,0.8332076516460628,1.0365814350174096
0.675,1.8071067811865462,2.9067693001674355,1.7170966016983817,1.636140385380873,0.6566954271550935,0.8661470046192187,1.0176522044624012
0.676,1.7845471059286888,2.9373313173002744,1.6944642450087544,1.6135659375779374,0.865854146,0.9003467205982149,0.9985088616444074
0.677,1.7613118653236508,2.9646014664149547,1.6712303468588956,1.5904524403325837,1.3763056930346902,0.9358485540439944,0.9791632666299862
0.678,1.7374239897486903,2.9881670801682723,1.6474169288147211,1.5668182976601654,2.1997656669038497,0.9726991836979324,0.9596277142874743
0.679,1.7129070536529758,3.007591894380596,1.6230459361805047,1.5426852441890155,3.330218776197747,1.0109354399604076,0.9399157937891145
0.68,1.687785252292474,3.0224120384057147,1.5981398831803157,1.5180746613164182,4.741234477953106,1.0506055581085754,0.9200402033387062
0.681,1.662083378,3.0321326,1.5727212634371164,1.4930067586436135,6.384518702554888,1.0917493873327886,0.900015017
0.682,1.6358267949789949,3.0362435442288573,1.546813907,1.4675053175105541,8.190102834137555,1.1344128677396172,0.8798542801524835
0.683,1.609041415750371,3.0342010009305986,1.5204423635113276,1.441592352064229,10.06849304,1.1786406941912977,0.8595722426699786
0.684,1.5817536741017135,3.025455005083398,1.493631221,1.4152905442967894,11.91493283376912,1.2244760238986163,0.8391840324041608
0.685,1.5539904997395468,3.0094317742976373,1.4664055346227882,1.3886243685059352,13.615793274306649,1.2719601735631354,0.8187045336176928
0.686,1.5257792915650712,2.985553469087962,1.438790607,1.3616171277748614,15.056747130393184,1.3211346560905228,0.7981495718505958
0.687,1.497147890634781,2.9532424806387656,1.4108121328346488,1.3342932113885029,16.13216197472971,1.372043758993771,0.7775349045677479
0.688,1.468124553,2.911925220468856,1.382496956632893,1.3066779226876921,16.75487937254331,1.4247254221319823,0.7568768882735064
0.689,1.4387379202452952,2.8610503568763046,1.3538717655085732,1.2787958664749144,16.865316106084475,1.479216770836534,0.736192159
0.69,1.4090169943749498,2.800110669220081,1.3249635959182187,1.250672555,16.438928362086173,1.5355534102669874,0.715497668
0.691,1.3789911060392304,2.7286425606208846,1.2957998085927833,1.2223341497283347,15.490811731133473,1.5937688444570237,0.6948107565256783
0.692,1.3486898871648578,2.6462638779773786,1.2664078755420352,1.1938064446500862,14.076814409691675,1.6538940094969676,0.6741490787288401
0.693,1.318143241396544,2.552689627940251,1.2368158445878432,1.1651156959417475,12.290732879492737,1.7159522575877157,0.6535306975621232
0.694,1.287381314585728,2.447769931400826,1.2070520745559745,1.1362888309643826,10.257547073158333,1.7799651668663086,0.6329738023037904
0.695,1.2564344650402326,2.331519185716251,1.177144968386852,1.1073525931977044,8.123284122096244,1.8459492571795257,0.6124969792165276
0.696,1.225333233564308,2.2041630094756637,1.1471231247499865,1.0783338225132264,6.042586397027865,1.913912961854959,0.5921194749506812
0.697,1.1941083133185164,2.066181823,1.1170153114623211,1.0492599981216084,4.165197446,1.9838601862364094,0.5718602698238655
0.698,1.1627905195293173,1.918361907548912,1.086850429391901,1.0201584359874893,2.6229693330516857,2.0557833543939035,0.5517388415598686
0.699,1.1314107590781308,1.7618665131842532,1.056657534591501,0.9910566351983693,1.5186803732067071,2.129669995731523,0.5317749781009935
0.7,1.100000000000001,1.598290981191511,1.0264658075817694,0.961982281,0.9180251466269911,2.2054948950949806,0.5119887416103341
0.701,1.0685892409218745,1.4297431101104372,0.9963044193606265,0.9329630243609529,0.8453973207565959,2.2832190689557725,0.4924006078612916
0.702,1.037209480470688,1.2589201378959145,0.9662025735193397,0.9040265814676878,1.2837437275212524,2.3627927116512497,0.47303114292167564
0.703,1.0058916866814887,1.0891904872935667,0.9361894784759789,0.8752010016835597,2.178386958060584,2.4441505169767823,0.45390096623401543
0.704,0.9746667664356974,0.9246812714388359,0.9062943195987415,0.8465139548465767,3.4439290321412743,2.5272109904928968,0.4350310748271081
0.705,0.9435655349597728,0.7703542487412406,0.8765462384036287,0.8179931257204248,4.9734584259362205,2.6118722631033204,0.41644266448917583
0.706,0.9126186854142775,0.6320898277980714,0.8469745462022424,0.7896662190387206,6.648769752355314,2.698015639355465,0.3981571125070372
0.707,0.8818567586034579,0.5167453427220401,0.8176079974251078,0.7615613161718018,8.350530653307668,2.7854948956478087,0.3801959596522021
0.708,0.8513101128351475,0.4321941665367374,0.7884754019090464,0.7337057899391175,9.967423968508747,2.8741409870815606,0.3625808914701305
0.709,0.8210088939607715,0.3873431287644704,0.7596054062622585,0.7061269110747945,11.4035054,2.963758305,0.34533371880598607
0.71,0.7909830056250553,0.39209220715016857,0.7310264659104728,0.6788519539821976,12.583356507599342,3.0541178259596573,0.3284763576508157
0.711,0.7612620797547097,0.45723805107457827,0.7027668172216929,0.6519082073508203,13.454866653677161,3.144959221,0.31203124373382485
0.712,0.731875447,0.5943099199787468,0.6748544497408858,0.6253230455069517,13.989873704449138,3.2359854294950954,0.2960204060251568
0.713,0.7028521093652208,0.8152819878069864,0.6473170785601573,0.5991225788785954,14.182773014972073,3.3268599502492555,0.28046575871051965
0.714,0.6742207084349306,1.132179898922689,0.620182339,0.5733332259408604,14.047787857488066,3.4172033101120878,0.2653894392245886
0.715,0.6460095002604549,1.556532514589159,0.5934773600465809,0.547981126,13.615190289003143,3.5065912612376864,0.2508135784231057
0.716,0.6182463258982849,2.0986799241131644,0.5672286426667424,0.5230922642878224,12.927102177339926,3.594548596378891,0.23676086155050197
0.717,0.5909585842496307,2.766842253323712,0.5414625276380444,0.49869280868027954,12.033177418009636,3.680548894812358,0.22325401263900518
0.718,0.564173205,3.5660729062853327,0.5162049461197269,0.47480714979557287,10.98661134913549,3.764011260915956,0.21031402324541199
0.719,0.5379166221478716,4.496956580863109,0.4914813933262871,0.45146004192834527,9.840637119,3.8442933443441123,0.1979628139291475
0.72,0.5122147477075277,5.5541982517709565,0.46731690264409603,0.42867582961261147,8.645700507,3.920693671221321,0.1862245936751061
0.721,0.4870929463470259,6.725122027046902,0.4437360200304453,0.40647842196019857,7.447330371921203,3.9924491082836044,0.17511874562215626
0.722,0.4625760102513114,7.988153246941666,0.4207627788369726,0.3848914307909869,6.284731078737853,4.058731066915602,0.16466787811825898
0.723,0.43868813467635065,9.311502774,0.3984206750283361,0.36393848785286315,5.189997924013701,4.118642339512103,0.1548941786036919
0.724,0.41545289407131264,10.652220412920276,0.37673264280728513,0.3436412374561301,4.187892305,4.171223119832232,0.14581720832152764
0.725,0.39289321881345257,11.95588528164696,0.3557211325675592,0.32402158896155986,3.296037734528768,4.2154553178788605,0.13746067624847982
0.726,0.3710313725785899,13.157289385377313,0.3354081952505865,0.3051008921479752,2.5254593884800407,4.250253420056558,0.12984237882013175
0.727,0.3498889303695409,14.182398242150574,0.31581453169287843,0.28689991339192344,1.881307555210253,4.274484971126116,0.12298581848611533
0.728,0.3294867572242124,14.951996769373386,0.29696059172004874,0.2694388122415634,1.3637464552140892,4.2869704298278295,0.11690863001622402
0.729,0.3098449876243101,15.387211466120043,0.27886614903200835,0.2527371184205652,0.9688550643846428,4.286491124118707,0.11163211707708963
0.73,0.29098300562505425,15.417052012783913,0.26155027996400143,0.23681406188770324,0.6895624473715333,4.271812518581521,0.10717559732660839
0.731,0.2729194257254388,14.987712962550361,0.24503134285362838,0.22168799703452693,0.5164401906323318,4.241706062835087,0.10355663345620288
0.732,0.2556720744979867,14.073165998337819,0.2293269580327091,0.20737591227558694,0.43852383252269705,4.1949582273985175,0.10079623156199802
0.733,0.23925797299605722,12.685945362905372,0.21445398846650968,0.1938945923615199,0.44395147377721883,4.130419138425507,0.098910914
0.734,0.2236933199561364,10.88656076800831,0.20042852106711656,0.18126008478256167,0.5205216389691012,4.047015309897575,0.097917713
0.735,0.2089934758116331,8.789552265936937,0.18726584869876833,0.16948767990956476,0.6561446372277678,3.943825553080601,0.097833977
0.736,0.19517294753398062,6.563944931929309,0.17498045289933223,0.15859189175190624,0.8391921374171568,3.820100435361137,0.098677842
0.737,0.18224537431601984,4.4259267441294154,0.16358598733571253,0.14858643933306534,1.058754797234221,3.675354497813182,0.10046317351501273
0.738,0.17022351411174885,2.622332704,0.1530952619871482,0.13948422875085292,1.304819582,3.5094072582154396,0.10320517157651038
0.739,0.1591192310457754,1.4047539932722743,0.14352022816304838,0.13129733590366635,1.5683715638785247,3.3224820506245143,0.10691831296826304
0.74,0.14894348370484678,0.9959960560283985,0.13487196423931547,0.12403698993808424,1.8414571611872381,3.1152951267081517,0.11161631335009536
0.741,0.13970631432305783,1.5526805603911007,0.127160662,0.1177135574245235,2.1171881608975314,2.8891530189368955,0.11731208755162213
0.742,0.13141683887136923,3.130216831538587,0.12039561537174813,0.11233652729691881,2.389716433841643,2.646054685089177,0.12401771037112326
0.743,0.12408323806125267,5.657025439562706,0.11458520598104015,0.10791449653874373,2.654182282414349,2.388826499682567,0.1317443775206572
0.744,0.1177127492713117,8.925565882367387,0.1097368949652775,0.104455157,2.9066464529450657,2.1212248985115933,0.14050236684909798
0.745,0.11231165940486233,12.605076538790007,0.1058572116005481,0.10196528131984911,3.1440126933020944,1.8480652468643866,0.15030099985225104
0.746,0.10788529868552256,16.277611906258205,0.10295174444641964,0.10045073857328757,3.363939099841245,1.5753388377609612,0.16114860371419404
0.747,0.1044380353969201,19.493865972974895,0.1010251331089638,0.099916497,3.5647512506685723,1.3103102119645835,0.17305247361738627
0.748,0.10197327157172865,21.840201295395822,0.10008106092997933,0.10036636240581366,3.7453611434644074,1.0616041003643748,0.18601883588665885
0.749,0.1004934396342686,23.004863692295626,0.10012224858081066,0.10180332465449561,3.9051696339802024,0.839237365,0.20005281167843633
0.75,0.1000000000000001,22.829986670170054,0.10115044861605242,0.1042294069020536,4.044013049222897,0.6546325833301864,0.21515839806769435
0.751,0.1004934396342685,21.338714340824506,0.1031664409486692,0.1076456564873975,4.1620694479033284,0.5205205960888069,0.2313408251188735
0.752,0.10197327157172854,18.731363314729453,0.10617002929840423,0.11205226637443869,4.2598028820782865,0.4507962650296836,0.24859953162808587
0.753,0.104438035,15.351559690608317,0.11016003857855175,0.11744828152177277,4.337906529053858,0.4602432864260439,0.2669348583158527
0.754,0.10788529868552234,11.629473321936171,0.11513431328663266,0.12383174815294892,4.397243434518696,0.5641202431265268,0.28634733506822974
0.755,0.11231165940486212,8.014035784965973,0.12108971680293061,0.13119975588280328,4.438820010108323,0.7776239568173422,0.3068353910400676
0.756,0.11771274927131138,4.907348075096774,0.12802213176969846,0.1395483962270062,4.463725832293182,1.115119441297854,0.32839354585077435
0.757,0.12408323806125224,2.612757427995663,0.13592646135528846,0.1488727611538147,4.473107983506014,1.5892474186438936,0.35102003548630933
0.758,0.13141683887136882,1.304248951360628,0.1447966315475495,0.15916694263441253,4.468155096570982,2.209812363726686,0.37470646027100485
0.759,0.13970631432305738,1.019228985893016,0.15462559443726817,0.17042403323175845,4.450053233014418,2.9825007789437734,0.3994466576199366
0.76,0.14894348370484625,1.672399775857152,0.16540533252334136,0.18263612769520982,4.419991809968925,3.9074599590953234,0.4252310217721638
0.761,0.15911923104577488,3.0847394436465487,0.17712686389364937,0.1957943256620347,4.379123579902602,4.9778237416301545,0.4520499085040926
0.762,0.17022351411174821,5.020180017258928,0.18978024853625866,0.20988873533032432,4.328576576445146,6.178251126085928,0.47988998478602723
0.763,0.1822453743160191,7.2228827448468005,0.20335459556308175,0.22490847826217208,4.269422947930646,7.483638207123411,0.5087403377418822
0.764,0.19517294753397987,9.449525464,0.217838071,0.2408416951950833,4.202693312041687,8.858175790903617,0.538583247
0.765,0.20899347581163225,11.493158176018172,0.233217909,0.2576755529311608,4.1293539734048075,10.254980814647748,0.5694036270831448
0.766,0.22369331995613553,13.197478563963328,0.2494804180457551,0.2753962522845491,4.050314460287963,11.61650194185093,0.6011837567299572
0.767,0.23925797299605625,14.461971680809741,0.2666109960034909,0.2939890370979321,3.9664284343543104,12.875985838092674,0.6339025226830823
0.768,0.2556720744979857,15.239799969933667,0.2845941403184252,0.3134387399781959,3.878483258065413,13.960159516056121,0.6675387585212132
0.769,0.2729194257254378,15.530444186319336,0.3034134614192142,0.333728561,3.7872068846887372,14.793373998138614,0.7020702849221746
0.77,0.2909830056250532,15.369585974324382,0.32305169672664547,0.3548405659804844,3.6932693944960935,15.303073677552096,0.7374722836075623
0.771,0.309844988,14.818088278501879,0.34349072558503807,0.376756275,3.5972832048520695,15.426579180639498,0.7737177311693085
0.772,0.32948675722421117,13.95141516621755,0.3647115851213592,0.39945631228152195,3.4998041051879896,15.118714870961952,0.8107786511598162
0.773,0.3498889303695396,12.850632630538298,0.38669448700268866,0.42292042285149084,3.4013379308145786,14.35964763702498,0.8486253466450813
0.774,0.37103137257858865,11.595282239557804,0.4094190434541201,0.4471274857090893,3.302338989,13.162111136997956,0.8872264006789106
0.775,0.3928932188134513,10.258321736403067,0.4328639647154774,0.4720555330142412,3.203215516026207,11.576772479082392,0.9265486801221837
0.776,0.41545289407131125,8.902926981365223,0.45700677686539753,0.4976827164210759,3.1043316715777536,9.694681261181293,0.9665573429357218
0.777,0.43868813467634926,7.580899404900674,0.4818245714964233,0.5239845130346011,3.0060106446251993,7.645628262,1.0072158489288232
0.778,0.4625760102513099,6.3323189241260405,0.5072937116753953,0.5509364511237067,2.9085376012852384,5.591593560573519,1.048485974167427
0.779,0.4870929463470244,5.186086750671188,0.5333898538834405,0.578513361,2.812162589502422,3.7150163766693227,1.0903278289557028
0.78,0.5122147477075262,4.161044521699084,0.5600879707330177,0.6066893255364221,2.717103180869244,2.202364030330333,1.132699879653807
0.781,0.5379166221478701,3.267408408940306,0.5873623744289275,0.6354377462602566,2.6235475245960242,1.224356702391425,1.1755596654353264
0.782,0.5641732050210023,2.508343322089147,0.6151867410830062,0.6647321546698283,2.531655900046807,0.9149676351376627,1.218861749558372
0.783,0.590958584,1.8814761882678679,0.643534136,0.6945435583562134,2.441565395573275,1.3521241071269448,1.262559745765857
0.784,0.6182463258982833,1.3803265946989074,0.6723770376252697,0.7248432935815787,2.353388759633754,2.543106569916555,1.3066058549057054
0.785,0.6460095002604532,0.9955625873201362,0.7016874652619272,0.7556020763822033,2.267218113321398,4.417466346301586,1.3509512760709281
0.786,0.6742207084349288,0.7160241084753349,0.7314370387536062,0.7867900814773934,2.1831286147388824,6.829305062282022,1.3955444178456522
0.787,0.7028521093652191,0.5296145200918941,0.7615962612530253,0.8183775324611863,2.1011796540814824,9.569643699119535,1.4403332580210861
0.788,0.7318754473153233,0.4239508967699494,0.7921355370225573,0.8503326261809326,2.021413708982717,12.38769652253589,1.485264147423417
0.789,0.7612620797547079,0.3868629809296302,0.8230248232639665,0.882623875,1.943857552943074,15.018515771340759,1.5302818806974523
0.79,0.7909830056250534,0.40678780419496324,0.8542336595608644,0.9152193155412441,1.8685346060758998,17.213218851434462,1.5753302165555374
0.791,0.8210088939607698,0.4729751695107416,0.8857311978580528,0.9480869167263403,1.7954482921408688,18.767369395714415,1.6203515405030062
0.792,0.8513101128351457,0.5756549144553564,0.9174862329430311,0.9811935546184345,1.7245970890003102,19.543596355969356,1.6652870370688562
0.793,0.881856759,0.7061029034647063,0.9494672333980437,1.0145058263104232,1.6559732856870146,19.485065914932427,1.710076840915927
0.794,0.9126186854142755,0.8566699392071954,0.9816425335119185,1.0479901876042053,1.589557703526575,18.61846560655517,1.7546602813557088
0.795,0.9435655349597709,1.0207341651269424,1.0139798622103449,1.0816129686832048,1.5253289195119792,17.046621398464158,1.798974878185651
0.796,0.9746667664356956,1.1926700898442895,1.0464468391630457,1.1153397931257034,1.4632565672679345,14.93235975687395,1.842958319642668
0.797,1.005891686681487,1.3677597941336648,1.079010942785044,1.149136181038213,1.403307963260964,12.476732700343865,1.8865471105834863
0.798,1.0372094804706862,1.542120528999317,1.1116394861737815,1.182967550447704,1.345444769536858,9.894953808,1.9296769396286293
0.799,1.0685892409218727,1.712614377654709,1.144299650224211,1.216799055,1.289631701684261,7.393463591020793,1.9722821720165529
0.8,1.0999999999999992,1.8767605764061746,1.1769585169953718,1.2505957177525595,1.2358187532000637,5.150824870666105,2.0142979317332754
0.801,1.131410759078129,2.0326506725412807,1.2095830354797439,1.2843225549831825,1.1839656647313466,3.3042820696484254,2.0556583320172748
0.802,1.1627905195293158,2.178870768408457,1.2421401443123978,1.3179442674591872,1.1340239349116217,1.9426321699328069,2.096297120364577
0.803,1.1941083133185146,2.3144292401868367,1.274596844785721,1.3514257339365676,1.0859440657598765,1.1052525833664688,2.136147828253819
0.804,1.2253332335643061,2.438680668084202,1.3069201588925463,1.384732011,1.0396804311390988,0.7860925645351883,2.1751438918876147
0.805,1.2564344650402308,2.5512799023590165,1.3390771793318288,1.417827776875869,0.9951782078748624,0.9414792473328791,2.2132187766808764
0.806,1.2873813145857262,2.652115065478698,1.3710351036635158,1.4506778746277953,0.9523894556192042,1.4998412771387992,2.2503061052540065
0.807,1.3181432413965422,2.7412778950894743,1.4027610726350175,1.483247883628168,0.9112612283017065,2.3722421954910744,2.2863397886925108
0.808,1.348689887164856,2.8190052965657775,1.434222471879982,1.515502748948147,0.8717465774310424,3.462179073147423,2.3212541608744783
0.809,1.3789911060392286,2.8856585283480682,1.465387224702962,1.5474076917875306,0.8337932504875857,4.674097590510558,2.3549830226325477
0.81,1.4090169943749482,2.9416845046902997,1.496223287751587,1.5789291485774983,0.7973516123600927,5.919983480184927,2.3874621286229956
0.811,1.4387379202452937,2.9876003278322805,1.5266988926939002,1.6100324751768176,0.7623737198019498,7.123943337579071,2.4186283565504834
0.812,1.4681245526846785,3.0239658267874616,1.556782579813145,1.6406839843608434,0.7288076061593098,8.224830809785518,2.448419096456058
0.813,1.4971478906347793,3.051370140849914,1.586442567468687,1.6708511525468945,0.6966075055233191,9.177212670341696,2.476770418612689
0.814,1.5257792915650696,3.070415163415923,1.615648517191476,1.700499756648061,0.6657249852228132,9.950978594456826,2.503623203364432
0.815,1.5539904997395453,3.0817058724218485,1.6443702347625118,1.729598186029418,0.6361173075429515,10.530010736919078,2.528919187475333
0.816,1.581753674101712,3.085844164009954,1.672577826350729,1.7581147772159327,0.6077360303998024,10.910221687513506,2.5525969450194856
0.817,1.6090414157503696,3.0834157694721473,1.7002418710075677,1.7860162710835052,0.5805378508466265,11.097310093318839,2.5746048503680523
0.818,1.635826794978993,3.0749896237025753,1.7273327271663022,1.8132737031717339,0.5544798065990647,11.104415181186923,2.5948840739732186
0.819,1.6620833778521287,3.061113568345088,1.7538222069840834,1.8398554121691806,0.5295193852592477,10.949958442911246,2.613386863778618
0.82,1.6877852522924728,3.042307390320469,1.779682909927387,1.8657318238503822,0.5056183187432451,10.655628445556436,2.6300577672013907
0.821,1.712907053652974,3.019067423477448,1.804887621305094,1.8908748819936918,0.4827353344854608,10.244712412124263,2.6448531455018065
0.822,1.7374239897486887,2.9918607525862404,1.8294097537045684,1.9152537283105031,0.4608307104336689,9.740755047410694,2.6577256798719913
0.823,1.7613118653236495,2.9611237412659612,1.853222187604734,1.9388433826410016,0.43986920275470504,9.166504459751232,2.6686309830914245
0.824,1.7845471059286875,2.927268221673483,1.876300441313091,1.961614786339633,0.4198145863012857,8.543152957442212,2.6775310437699504
0.825,1.8071067811865449,2.8906756145948127,1.8986202921582958,1.9835429799900057,0.40063018813814305,7.889856552578841,2.684388053
0.826,1.8289686274214103,2.851698112103647,1.9201579511742937,2.0046024787047805,0.3822829424055994,7.2234338970207554,2.689165747973446
0.827,1.850111069630457,2.8106646806132285,1.9408899745474186,2.024767857500639,0.36474041060560813,6.5582584853652435,2.691833479103261
0.828,1.8705132427757878,2.767875619560709,1.960793119449894,2.0440174671460722,0.3479708228663469,5.9062692744931224,2.6923640478643205
0.829,1.890155012,2.723610409982215,1.9798473051818348,2.0623256738773392,0.3319431156650145,5.2770850048931655,2.690732742090109
0.83,1.9090169943749458,2.678120854343989,1.9980319691033852,2.0796742656097873,0.3166269660200142,4.678167354654879,2.686918481
0.831,1.9270805742745614,2.6316398657940376,2.015327415259794,2.0960387815616506,0.30199703589526883,4.115048149331691,2.680903949527121
0.832,1.9443279255020136,2.5843791284406015,2.0317128949523404,2.111402970904273,0.2880228130364029,3.5915429358293114,2.672675733
0.833,1.9607420270039428,2.5365307900158824,2.047172193872872,2.1257451681357016,0.2746787968613936,3.1100090139015264,2.662224436944692
0.834,1.9763066800438622,2.488268850801295,2.061688517088013,2.1390501670321376,0.261938721,2.671565003584844,2.6495448068975174
0.835,1.9910065241883672,2.4397505370659602,2.0752458587696703,2.151299336909593,0.24978038524892524,2.276300071928373,2.6346358373175613
0.836,2.004827052466018,2.391117418,2.0878272902810515,2.1624789364290193,0.23817728595247029,1.9234965379511708,2.6175008737452226
0.837,2.0177546256839802,2.342496644123489,2.099420131044207,2.1725731215532393,0.2271074053611779,1.6117873474353084,2.5981461658399074
0.838,2.0297764858882514,2.2940021322257347,2.110011794211482,2.181570070332287,0.21654929011051846,1.3393250690592382,2.5765841653203507
0.839,2.0408807689542248,2.2457352382051856,2.119590269938692,2.1894564299120693,0.2064820607264788,1.1039061497328393,2.5528328528982898
0.84,2.0510565162951537,2.1977865349788113,2.128142374280034,2.1962227753292565,0.1968854194755746,0.9030981475426196,2.526913861211225
0.841,2.060293685676943,2.1502346016168965,2.1356599928535522,2.201857912396898,0.18773965676315515,0.7343234095690335,2.498850132987772
0.842,2.068583161128631,2.1031511120442574,2.142134615355599,2.2063553023192557,0.17902565613986357,0.594946829,2.468675303108391
0.843,2.075916761938747,2.056596471239323,2.147558265769328,2.2097055506536845,0.17072489790995926,0.48232607579928427,2.4364250694084024
0.844,2.082287250728689,2.010623953244151,2.151921938720477,2.211905493771769,0.16282127607604893,0.39387558999496264,2.4021372806136654
0.845,2.0876883405951383,1.9652810070220783,2.155222521131186,2.212947162557825,0.155298576,0.3270858161797828,2.365861197894507
0.846,2.092114701314478,1.9206056635143038,2.1574555359442167,2.2128312283255105,0.14813800969946078,0.2795692294741908,2.3276426
0.847,2.095561965,1.8766326334844452,2.158616434310099,2.2115508199351357,0.14132873859868192,0.24906224939254235,2.2875409379687754
0.848,2.0980267284282714,1.833388978088225,2.1587024838884625,2.209109846852331,0.13485163399914665,0.2334553085488233,2.245613044491673
0.849,2.0995065603657315,1.7908983998335388,2.1577142072433086,2.205505175796459,0.12869519714072758,0.23078115020649143,2.201925651451297
0.85,2.1,1.7491794623597958,2.155651615105057,2.2007411820037843,0.12284553459000472,0.2392306207699669,2.1565490173239086
0.851,2.0995065603657315,1.7082458755592331,2.1525132835175094,2.194819698291262,0.11728849362760846,0.25715239408553653,2.109554846096863
0.852,2.098026728428272,1.668111178946969,2.1483036880579953,2.1877451782804456,0.11201203009654928,0.2830378506368353,2.0610250069440728
0.853,2.095561965,1.628779425493524,2.1430265905158525,2.1795248090121113,0.10700446574735599,0.31552525820289223,2.011043075
0.854,2.0921147013144785,1.5902595823618906,2.136685211957132,2.1701627689437157,0.10225483126835722,0.35339318258509494,1.9596972526406167
0.855,2.0876883405951383,1.5525512715353837,2.129284906157655,2.1596709642376832,0.0977515,0.39554495162076797,1.9070792701108439
0.856,2.0822872507286894,1.5156545139628566,2.120834110920445,2.148055867257442,0.093483832,0.44100885129043166,1.8532876022305542
0.857,2.0759167619387484,1.4795668478215844,2.1113404218983454,2.1353306365762044,0.089442325,0.4889254846524613,1.7984235647954914
0.858,2.068583161128632,1.4442869211790041,2.1008105637226553,2.121507258156864,0.085616734,0.5385386669889536,1.742592565967861
0.859,2.0602936856769443,1.4098063158701275,2.0892573315114715,2.106597714476623,0.081997523,0.5891876121290857,1.6859039374703912
0.86,2.0510565162951546,1.376118743878963,2.0766919623936406,2.0906194844049435,0.078575498,0.6402989653551193,1.628470748635128
0.861,2.0408807689542265,1.3432151610158451,2.063124293808266,2.0735858895342707,0.075342132,0.691378285,1.5704096054190666
0.862,2.029776485888252,1.3110892894816366,2.048569853,2.0555160804307318,0.072291098,0.7420025110791055,1.5118404347411663
0.863,2.017754625683981,1.279728007617504,2.033043532987324,2.0364290169416503,0.069411912,0.7918131271029613,1.4528862544062966
0.864,2.0048270524660206,1.2491206812906543,2.016558920184319,2.016341980742943,0.066698525,0.8405081323470482,1.393672929076941
0.865,1.991006524188368,1.2192554417193593,1.9991336861397737,1.9952788319595443,0.064143289,0.8878385473149852,1.3343289123789535
0.866,1.9763066800438647,1.1901199713061312,1.980786321146152,1.9732604198166268,0.061739264,0.9335998249673643,1.2749851665625442
0.867,1.9607420270039442,1.1617043871150496,1.9615338285110129,1.9503095347420638,0.059479554,0.9776285088271811,1.2157746234705185
0.868,1.9443279255020167,1.1339907367314659,1.941396326167494,1.9264523512185314,0.057358777,1.019795511953474,1.1568318953997863
0.869,1.9270805742745625,1.1069692223556162,1.9203955114428748,1.9017127824290108,0.055369250651109085,1.0600035469636135,1.0982933280847162
0.87,1.9090169943749495,1.0806221499075033,1.8985514660039056,1.8761180206993355,0.053506377,1.0981853619168445,1.0402966641121434
0.871,1.8901550123756914,1.0549416591391483,1.8758869718576858,1.849696789,0.051764567,1.1342930114555327,0.9829795292610042
0.872,1.8705132427757893,1.0299090311237618,1.8524265382247682,1.8224762161181507,0.050137662,1.168300879245447,0.9264814161296587
0.873,1.8501110696304608,1.0055109924743728,1.8281929958577772,1.7944868955806452,0.048620692558537834,1.2002037465839284,0.8709412269999821
0.874,1.8289686274214119,0.9817338423280061,1.8032119039632912,1.765760225761164,0.047208858,1.2300053657874637,0.8164973575048655
0.875,1.807106781186549,0.9585635064567916,1.7775101965041775,1.7363265679798388,0.045897523096130564,1.2577287074417243,0.7632894059993004
0.876,1.7845471059286893,0.93598559,1.7511131416838301,1.7062190628379004,0.044682323155260696,1.2834038690446439,0.7114534625705361
0.877,1.761311865323654,0.9139854289257822,1.7240490699378226,1.6754717862876365,0.043558781043992564,1.3070692676228948,0.6611272970509788
0.878,1.7374239897486905,0.892553091,1.6963469713752604,1.644118201940089,0.042522587,1.3287739585202467,0.6124446943075426
0.879,1.712907053652979,0.8716707573216912,1.6680342659478928,1.6121933232322105,0.041570052,1.348570586136498,0.5655381178167221
0.88,1.6877852522924743,0.8513255593456075,1.6391419188323537,1.579733768,0.040697230255114875,1.366517182414198,0.5205398874600761
0.881,1.6620833778521305,0.8315057611602464,1.6097006355200516,1.546775816065888,0.039900385,1.3826751281457914,0.4775752727145553
0.882,1.6358267949789982,0.812197201,1.579739734754384,1.5133558859168945,0.03917595,1.3971081508328065,0.4367694413940742
0.883,1.6090414157503714,0.7933851797457847,1.5492925418391794,1.479512854022092,0.0385205,1.4098823131762357,0.39824547225165124
0.884,1.5817536741017173,0.775060556,1.5183908555181347,1.4452850891762545,0.037930745,1.4210661906129458,0.36211821608511296
0.885,1.5539904997395473,0.7572093279641183,1.4870666292815529,1.4107110203415354,0.037404263,1.4307275071795855,0.3285007079569171
0.886,1.525779291565075,0.739818359,1.455354181272415,1.3758304983872343,0.036937814478467286,1.4389319899261128,0.2975013604606644
0.887,1.4971478906347815,0.722875919,1.4232865412303832,1.340683700937759,0.036528033,1.4457512251119484,0.2692244830399312
0.888,1.4681245526846771,0.7063702827420868,1.3908978715385736,1.3053109405266619,0.036172821,1.451250423631931,0.2437679210222912
0.889,1.4387379202452926,0.6902897557573161,1.3582231779978222,1.2697525752370082,0.035869632685076994,1.4554946805378035,0.2212230050564914
0.89,1.409016994374947,0.6746226879419289,1.3252965863290185,1.2340501373516601,0.035615127,1.4585488031713387,0.2016759470865158
0.891,1.3789911060392306,0.6593601374735584,1.292153838900221,1.1982449109149533,0.035408489,1.4604769353645823,0.18520655286207446
0.892,1.3486898871648547,0.6444903773713702,1.2588303488645798,1.1623784027540256,0.035245731,1.461342673981379,0.17188789903914192
0.893,1.3181432413965444,0.6300005654397058,1.2253614847081304,1.1264923752249802,0.035126196376314665,1.4612010980903924,0.16178602504508507
0.894,1.2873813145857247,0.6158828311667173,1.191783547907407,1.0906287658373839,0.035046369634551156,1.4601140083109094,0.1549596410304449
0.895,1.2564344650402333,0.602127044,1.158132396463068,1.0548294730520085,0.035005718,1.4581364348525467,0.1514598531872591
0.896,1.2253332335643048,0.588721623,1.1244442933942307,1.0191364260282703,0.035001124,1.4553222143695335,0.1513299076813185
0.897,1.1941083133185133,0.5756591660028764,1.090755493112342,0.9835919127782351,0.035031325461222125,1.4517237997895105,0.15460495439614522
0.898,1.1627905195293142,0.5629295266727838,1.0571024275352194,0.9482375616004145,0.035094689,1.4473903603933689,0.1613133079227073
0.899,1.1314107590781275,0.5505215382209431,1.0235212906504334,0.9131150828374638,0.035189041899740175,1.442369836116339,0.17147289999864923
0.9,1.1000000000000012,0.5384308383424067,0.9900484573617749,0.8782660194573366,0.035313141,1.4367085554657528,0.18509266155309825
0.901,1.0685892409218714,0.5266460322093652,0.9567202624356903,0.8437320697124412,0.035465659,1.4304507916827685,0.20217340008946277
0.902,1.0372094804706882,0.5151583177906509,0.9235724414691168,0.8095543055699843,0.035644699099879995,1.4236377306252221,0.22270697512582843
0.903,1.0058916866814855,0.5039599729746511,0.8906416519118766,0.7757731904679837,0.035848918,1.4163091194475124,0.2466789553152608
0.904,0.9746667664356976,0.493043363,0.8579629889464587,0.7424290718781488,0.036077020001625756,1.4085031973101143,0.2740616649915484
0.905,0.9435655349597695,0.4824009450165629,0.8255722764887394,0.7095618744555179,0.03632806,1.4002566356269943,0.3048184643575969
0.906,0.9126186854142742,0.47202527394976923,0.7935049931916904,0.6772118105177386,0.036600502,1.391604487666537,0.3389063682523965
0.907,0.8818567586034581,0.4619090060392124,0.7617953194121209,0.6454173476389865,0.036893157115253976,1.3825772383022252,0.3762729726320687
0.908,0.8513101128351444,0.45204490368245165,0.7304792525942481,0.6142166583009693,0.03720492,1.3732084902331347,0.4168522557983665
0.909,0.8210088939607718,0.4424258394075762,0.6995896233459448,0.5836474775395765,0.037534731697956174,1.3635257779859022,0.46057540531266816
0.91,0.790983006,0.43304479970189697,0.6691609977531588,0.553746874,0.037881572193637934,1.3535576477984985,0.5073600511366484
0.911,0.7612620797547099,0.4238948885944819,0.6392266524365557,0.5245519044308409,0.038244464103022686,1.3433306468421697,0.5571156763036987
0.912,0.7318754473153218,0.41497237952491817,0.6098186646966021,0.49609799247913566,0.038622469,1.3328695749108932,0.6097463285901741
0.913,0.7028521093652209,0.40626946440181166,0.5809709821749969,0.4684194826871467,0.039014689,1.3221980049567637,0.6651413229956442
0.914,0.6742207084349274,0.3977782750891013,0.55271337,0.4415503098668128,0.039420260803168405,1.311338278894734,0.7231894148329524
0.915,0.6460095002604519,0.3894962703015148,0.525078602,0.4155235155557331,0.03983836,1.300310460226346,0.783762801
0.916,0.6182463258982851,0.38141603848622585,0.49809609,0.3903712052790478,0.040268199,1.289135396532459,0.8467339377800971
0.917,0.5909585842496278,0.37353135573986423,0.47179576496691394,0.3661256676071036,0.040709020494419226,1.277831264143014,0.9119606680975745
0.918,0.5641732050210041,0.3658394257363387,0.446207542,0.3428160554168166,0.041160105,1.2664156109448663,0.9792989277961545
0.919,0.5379166221478688,0.3583321302226479,0.42135787029678634,0.32047126574161355,0.041620863135306344,1.2549046778123305,1.0485945956871936
0.92,0.5122147477075278,0.3510066297024112,0.3972772828455314,0.2991192472467189,0.042090619890873975,1.243314264149846,1.1196877167955612
0.921,0.48709294634702327,0.3438574151261359,0.37398947004983013,0.2787868154059833,0.042568664695251515,1.2316587184262469,1.1924141445638778
0.922,0.46257601025131156,0.33687753682016003,0.351522437,0.2594996167631337,0.043054398,1.2199515840112867,1.266600503
0.923,0.43868813467634815,0.33006748779206146,0.32990011335914754,0.24128275882730502,0.043547248,1.2082056080605954,1.3420711780296222
0.924,0.41545289407131014,0.3234184726428213,0.30914669914317283,0.22415949870588012,0.044046813,1.1964327518993687,1.4186446217990887
0.925,0.39289321881345274,0.31692633085972066,0.28928641480914963,0.20815108323317735,0.044552492,1.184644202839221,1.4961343513446659
0.926,0.37103137257858765,0.3105882737979481,0.270339397,0.1932781476353747,0.045063719734361664,1.1728503873594882,1.5743512353385658
0.927,0.34988893036954094,0.3044011775626308,0.2523301792269441,0.1795600009189293,0.045580065,1.1610609855847056,1.6531023956055608
0.928,0.3294867572242103,0.29835912226947403,0.23527547163136014,0.16701459899151663,0.046101207,1.149285145792312,1.732191807091107
0.929,0.30984498762431034,0.29245846198312575,0.2191975596240356,0.15565851940954872,0.046626541,1.1375312536022488,1.8114217743448613
0.93,0.2909830056250523,0.28669561237238683,0.20411237993254722,0.1455071934465471,0.047155721,1.125807185983314,1.8905927384631802
0.931,0.27291942572543904,0.28106705109511493,0.19003828273390083,0.1365751723086384,0.047688435,1.114120209983602,1.9695040274761413
0.932,0.2556720744979849,0.27556931813247165,0.17699112301970893,0.1288737042110532,0.048224179,1.1024772920583974,2.0479547105814775
0.933,0.23925797299605545,0.2701990160733367,0.16498494596911173,0.12241362969545176,0.048762726,1.0908843995013202,2.1257439178527426
0.934,0.2236933199561365,0.26495281034966717,0.1540354848768216,0.11720431056949633,0.049303660159774804,1.0793473916080434,2.2026711990145538
0.935,0.20899347581163152,0.2598274294233139,0.14415238929343177,0.11325361517751022,0.049846689,1.067872028883217,2.278537105
0.936,0.19517294753398073,0.2548196649254517,0.13535120753752602,0.11056790552442278,0.050391524,1.0564629536840202,2.353145090393963
0.937,0.1822453743160185,0.24992637174906498,0.1276379649474666,0.10915202627691903,0.050937844,1.0451246933346487,2.4263005682112984
0.938,0.1702235141117503,0.2451444680955572,0.12102548119201857,0.10900929566231973,0.051485415,1.033861429726089,2.4978119991791323
0.939,0.15911923104577555,0.2404709354761541,0.11551876569389764,0.11014224136873878,0.052033941,1.0226769627968322,2.5674914736070624
0.94,0.1489434837048469,0.23590281866904203,0.11112651643563479,0.11255074371926538,0.052583201352361254,1.011574799422494,2.635154643890622
0.941,0.13970631432305788,0.2314383895020723,0.10785319393605661,0.11623309858929154,0.053132947,1.0005586439831657,2.7006224930739617
0.942,0.13141683887136935,0.22707536261568026,0.10570320090420277,0.12118646253442374,0.053682959,0.9896308173793321,2.763722023441918
0.943,0.12408323806125343,0.22280952037272375,0.10468036806304942,0.12740644934111048,0.05423303,0.9787937325933381,2.824285503732835
0.944,0.11771274927131181,0.2186381449735091,0.10478484215463212,0.1348871325952935,0.054782962,0.9680501659221245,2.882151583058197
0.945,0.11231165940486298,0.21456027898746716,0.10601973120567151,0.14362105021803476,0.055332551,0.9574024949604889,2.937165794
0.946,0.10788529868552255,0.2105738864416565,0.10838099824977883,0.15359921096594994,0.05588164,0.9468514789417589,2.9891810327311163
0.947,0.10443803539692044,0.20667438352070333,0.11187092610504021,0.16481110289542217,0.056430048,0.936400608,3.0380580237367956
0.948,0.10197327157172864,0.20286132129669285,0.11648189572025791,0.17724470378343726,0.056977604,0.9260494117202919,3.083665467540693
0.949,0.10049343963426861,0.19913287657306172,0.12221375909489726,0.1908867190500768,0.057524191314891296,0.9158007013944377,3.1258802429207333
0.95,0.10000000000000009,0.19548421942706823,0.12905716274612397,0.20572252816102193,0.058069634085794845,0.905654818,3.164590095954072
0.951,0.10049343963426849,0.19191777144188424,0.13700825362501493,0.22173500765608578,0.058613796,0.8956123004549288,3.1996911601272515
0.952,0.10197327157172831,0.18842708292933352,0.14605670022056388,0.2389062353797687,0.059156588,0.8856750099962584,3.231089304927474
0.953,0.10443803539691988,0.18501337505361917,0.15619479332392736,0.25721686010218453,0.05969788,0.8758432406922154,3.258700430329392
0.954,0.10788529868552178,0.18167252068763454,0.1674111504915083,0.27664612339451705,0.060237499,0.8661170765036744,3.282450729116351
0.955,0.112311659,0.17840458572476137,0.17969435418584692,0.2971718833432882,0.060775411,0.8564970096428564,3.3022769160754812
0.956,0.1177127492713107,0.1752057637958868,0.19303189804939397,0.31877064007047906,0.061311518,0.8469833872407225,3.3181264232559142
0.957,0.12408323806125222,0.17207688775498087,0.20740882503151992,0.34141756303915743,0.061845715164464875,0.8375764166319545,3.3299575604913474
0.958,0.1314168388713688,0.16901272108683324,0.2228114336570746,0.3650865201032377,0.062377851,0.8282761706437195,3.3377396407127273
0.959,0.13970631432305625,0.16601634510300323,0.239221415,0.38975010826848394,0.06290792,0.8190825928896749,3.3414530694670432
0.96,0.14894348370484614,0.16308188394155718,0.25662380471211665,0.4153796861332305,0.063435846,0.8099955030571613,3.3410883064290204
0.961,0.15911923104577355,0.1602095941876815,0.274997146,0.44194540795629794,0.063961559,0.8010146021878117,3.336648829759444
0.962,0.1702235141117481,0.1573987294665089,0.29432514993327763,0.4694162615328279,0.064484992,0.7921394779438123,3.3281488082157753
0.963,0.18224537431601753,0.1546456716360228,0.3145834640135725,0.4977605547899373,0.065006009,0.7833696098500493,3.315613196
0.964,0.19517294753397976,0.15195070189509857,0.33575431610809375,0.5269445470762316,0.065524626,0.7747057513007093,3.2990779463358737
0.965,0.20899347581163058,0.1493127406753879,0.3578111340276905,0.5569339469133048,0.066040794,0.7661465915375312,3.278589886203036
0.966,0.22369331995613542,0.14672878759963714,0.38073355419978877,0.5876934519124623,0.066554466,0.7576908694134779,3.254206554
0.967,0.23925797299605614,0.14419769700767537,0.4044939894394715,0.6191867916833969,0.067065598,0.7493387488803975,3.225996005045087
0.968,0.25567207449798357,0.1417205427656159,0.4290692917526436,0.6513767720410644,0.067574149,0.7410902128085574,3.194036581344444
0.969,0.27291942572543776,0.13929409458752426,0.4544308584439015,0.6842253204372272,0.068080084,0.7329425309301868,3.1584166510044644
0.97,0.290983006,0.13691698171093053,0.4805529781748814,0.7176935325886985,0.068583369,0.7248978317169101,3.1192325997432437
0.971,0.30984498762430895,0.13458813911714373,0.5074060401468016,0.7517417202023466,0.069083974,0.7169524451102095,3.0765936306603243
0.972,0.3294867572242088,0.13230672687575032,0.5349619990896067,0.78632946,0.069581856,0.7091081019557596,3.030616374820331
0.973,0.34988893036953944,0.13007287773671275,0.5631902518922545,0.821415642,0.070076999,0.7013612980027704,2.9814260926455143
0.974,0.37103137257858615,0.12788403521817931,0.592060656,0.8569585242380706,0.070569399,0.6937144452836652,2.929156315172281
0.975,0.3928932188134512,0.12573921249553974,0.6215416393917923,0.8929157786211069,0.071059042,0.6861635206255021,2.8739484126232804
0.976,0.41545289407131114,0.12363744047585207,0.6516012044113851,0.9292445478390263,0.071545911,0.6787094249338977,2.815950573451226
0.977,0.4386881346763465,0.12157776765838688,0.6822068450239335,0.9659014965223789,0.072029997,0.671351193,2.7553177951787027
0.978,0.4625760102513098,0.1195592599921353,0.7133249528944946,1.0028428653093593,0.072511292,0.6640866439173395,2.692213545920631
0.979,0.4870929463470215,0.11758100073022286,0.7449221294775186,1.0400245251671068,0.072989788,0.6569155096749053,2.626805834585009
0.98,0.5122147477075261,0.11564209028135289,0.7769634060768301,1.0774020629743946,0.073465483,0.6498381021833921,2.559268043902964
0.981,0.537916622,0.11374164605836254,0.809414542,1.1149307487239881,0.073938375,0.6428517975605059,2.489777771238949
0.982,0.5641732050210022,0.11187880232407989,0.8422394583057975,1.1525656328456322,0.074408466,0.6359557470154439,2.418517277960676
0.983,0.5909585842496289,0.11005271003441282,0.8754031309392124,1.1902616603412464,0.074875719,0.6291490737869303,2.345673919063444
0.984,0.6182463258982832,0.10826253667886447,0.9088686253375132,1.2279736843577174,0.075340167,0.6224308746847665,2.2714370803007298
0.985,0.6460095,0.10650746611861993,0.9426001978661999,1.2656565224637082,0.075801821,0.6158005649367287,2.195998211623048
0.986,0.6742207084349255,0.10478669842211442,0.9765603107332456,1.3032650130025405,0.076260689,0.6092571398566842,2.119551401
0.987,0.702852109,0.10309944969834035,1.0107125747681176,1.340754071428641,0.076716782,0.602799103,2.0422927877592856
0.988,0.7318754473153198,0.10144495192798267,1.0450191008160155,1.3780787465676694,0.077170112,0.5964254594589382,1.9644185081583903
0.989,0.7612620797547078,0.099822453,1.0794429331270186,1.4151942767097085,0.077620693,0.5901351971976647,1.8861248992761916
0.99,0.7909830056250499,0.098231216,1.1139460822221974,1.4520561454881238,0.078068539,0.5839272858726813,1.8076088293372572
0.991,0.8210088939607696,0.096670519,1.148491110018009,1.4886201374391348,0.078513668,0.57780068,1.7290656389987307
0.992,0.8513101128351456,0.095139656,1.1830401691984134,1.5248423931705921,0.078956097,0.5717544334823772,1.6506896720017974
0.993,0.8818567586034559,0.093637936,1.2175554480292063,1.5606794641148258,0.079395758,0.5657882351525637,1.572672822203388
0.994,0.9126186854142754,0.092164683,1.2519994321575854,1.5960883667030505,0.079832726,0.5599003505780392,1.4952053138653316
0.995,0.9435655349597674,0.090719234,1.286334142387536,1.6310266359859633,0.080267048,0.5540896819107137,1.4184735171357639
0.996,0.9746667664356955,0.089301301,1.3205224958950534,1.6654523785655653,0.080698748,0.5483551217800952,1.3426607190934203
0.997,1.0058916866814835,0.087910804,1.354526589022187,1.6993243247753065,0.081127848,0.542695555,1.2679466013642102
0.998,1.037209480470686,0.086546274,1.3883098607078708,1.73260188,0.081554375,0.5371098575833806,1.194505167420611
0.999,1.0685892409218691,0.085207102,1.4218347273702174,1.7652451755421723,0.081978228,0.5315991102932334,1.1225074898851406
1,1.1,0.083892692,1.4550652378003606,1.7972151174518682,0.082399524,0.5261602900867505,1.052116858359137

==> plot_results_csv/Exact_sinusoidal3_1D_1024_p_3_q_35_T_15-0.csv <==
x,t_0.0,t_0.75,t_1.5,t_3.0,t_5.0,t_10.0,t_14.99,t_15.0
0,1.1,0.083247815,1.4398231405112139,1.8279369980526314,0.082080732,0.5251672279185144,0.377819552,1.028159350444003
0.001,1.131410738301137,0.081966029,1.4727214605616175,1.8588763528114964,0.082498765,0.5198044967519606,0.33799563313522296,0.959972849
0.002,1.1627904394322792,0.080708035,1.5052685642014094,1.8890285779111264,0.082914392,0.5145128934002389,0.3020733325648333,0.8937730904048902
0.003,1.1941082032848227,0.07947411,1.537429278537122,1.9183591227005043,0.083327533,0.5092909898704738,0.2701067609418178,0.8297049737279591
0.004,1.2253331605069042,0.078262237,1.5691680314131071,1.946831363157239,0.083738196,0.5041363129106015,0.24213983906287254,0.7679063948301992
0.005,1.2564344122023903,0.077073113,1.600450508003881,1.9744112318079081,0.084146463,0.49905119399896836,0.21820419655739803,0.7085079469578525
0.006,1.287381139877249,0.075906194,1.631242657054981,2.0010661772892386,0.084552374,0.4940306510766118,0.19831410070414268,0.6516326942854712
0.007,1.3181429538360279,0.074759979,1.6615116168767452,2.0267644084134413,0.084955823,0.4890779419352226,0.18247743517266116,0.5973954957267975
0.008,1.3486896437958327,0.073634942,1.6912237359255207,2.0514731996914186,0.08535696,0.48418799074607627,0.1706925824622485,0.5459037150366474
0.009,1.3789909781484466,0.072531066,1.7203464602629952,2.075164404396405,0.085755895,0.47936400320217265,0.16293669075242423,0.4972560446977688
0.01,1.409016852216788,0.071446315,1.7488486878573348,2.0978106348623133,0.086152362,0.47460083578743273,0.15918718620171382,0.4515428321856286
0.011,1.4387375063408314,0.070381715,1.7766998637779778,2.1193832403629655,0.086546636,0.4699021257977454,0.15940067213288245,0.4088458424732314
0.012,1.468124113738514,0.069336751,1.8038696428041805,2.139856058109008,0.086938786,0.46526271632286376,0.16353119954720935,0.3692381442011697
0.013,1.497147581952167,0.068309532,1.830327117769311,2.1592063345391352,0.087328571,0.4606850645153473,0.17151510849009402,0.3327840262155277
0.014,1.525779237382054,0.067301978,1.8560447497552428,2.177411189712429,0.087716253,0.45616627353410216,0.18328703027561574,0.2995389424803879
0.015,1.5539901068916784,0.066311963,1.880994930609526,2.1944468818541916,0.088101876,0.45170560021287554,0.19876262938938238,0.26954948541689566
0.016,1.5817530863062497,0.065339375,1.9051504511878845,2.2102949166618373,0.08848523,0.44730416680391705,0.2178573958388228,0.2428559653633806
0.017,1.609040861639057,0.064384754,1.9284847662945936,2.2249369704544764,0.088866592,0.44295858911091096,0.24047231853941037,0.21948588952137588
0.018,1.6358265986536975,0.063446512,1.9509721232264639,2.238355375459846,0.089245909,0.43866923273484104,0.26650074496711235,0.1994586252090047
0.019,1.662083081843605,0.062525474,1.972589390011627,2.250533341396943,0.08962316,0.43443628398746914,0.2958308135689128,0.1827859532163057
0.02,1.687784648682998,0.061620387,1.9933127740313394,2.2614588199205765,0.089998452,0.43025711155641594,0.3283431388679146,0.1694748255041893
0.021,1.7129063012042973,0.060731385,2.0131196284654864,2.271117691026153,0.090371759,0.42613130490872647,0.3639083021434373,0.1595155552938533
0.022,1.7374234578693906,0.059857894121423616,2.031988395054418,2.279499164002504,0.090743171,0.4220594433727738,0.4023929620809552,0.1528954878411585
0.023,1.761311554610147,0.058999916,2.0498992989780866,2.286594566530447,0.09111265,0.4180399894911576,0.4436579119900265,0.1495958492666339
0.024,1.7845466538563974,0.058156603491530415,2.066833457801463,2.2923952730191015,0.091480288,0.4140713901533266,0.4875586328486752,0.14958188869769412
0.025,1.807105943791025,0.057328563,2.0827711494191834,2.296894729336818,0.091846052,0.4101533386951047,0.5339458261846906,0.1528224485463478
0.026,1.8289677901289394,0.056514178,2.097696128,2.3000889959555884,0.092210032,0.4062855408726235,0.5826659511812167,0.1592663480837136
0.027,1.8501105433279044,0.055714917,2.1115925734007264,2.301975502,0.092572261,0.40246790721199516,0.6335617640890014,0.16886716159969115
0.028,1.8705130606690428,0.05492836,2.124446026949223,2.3025499085751986,0.092932687,0.39869849106981725,0.6864728576034004,0.181559972
0.029,1.8901542550881034,0.054156664,2.1362424556175528,2.301815128,0.093291518,0.3949767463529091,0.7412361984903703,0.19728508416210078
0.03,1.909015991658879,0.053396961,2.1469675103301724,2.2997729524413675,0.093648503,0.39130198884696665,0.7976866612530629,0.2159649842590008
0.031,1.9270796492752216,0.052651599,2.1566117684467696,2.2964241871071813,0.094003987,0.38767341497095514,0.8556575560797932,0.23752321467320217
0.032,1.9443278954919694,0.051917850626368646,2.1651653922656093,2.2917751190340367,0.094357739,0.38409094635872915,0.9149814319145749,0.26187653580801296
0.033,1.9607414988214782,0.051197627,2.172618807154565,2.285833404642223,0.094709987,0.3805543148662416,0.9754906715146572,0.28893271582319235
0.034,1.976305704694994,0.050488947,2.178963643337119,2.2786053448005053,0.095060635,0.377062002,1.0370157526825539,0.3185978376536804
0.035,1.991005329620144,0.04979277,2.1841926788678996,2.270099815216235,0.095409778,0.3736135397292214,1.0993888280057387,0.3507733776178711
0.036,2.0048265349101833,0.049108211709860655,2.188302354083535,2.2603305143117813,0.095757434,0.3702083821118587,1.1624436129835884,0.3853535275588342
0.037,2.017754245439359,0.048435165,2.191288364909811,2.2493085648027673,0.096103613,0.3668458071482349,1.2260132121872496,0.42222937327769117
0.038,2.0297757305960293,0.047773639357587105,2.1931468115371615,2.237046738170225,0.096448383,0.36352518230168185,1.2899339565381363,0.4612887338952064
0.039,2.040879574997768,0.047123073500065046,2.1938760414321585,2.223563322881847,0.09679174,0.3602459051542699,1.3540434832583217,0.5024169677316954
0.04,2.051055489656306,0.046483683,2.1934759544169946,2.208873380719523,0.09713373,0.35700737933250737,1.4181822642664375,0.5454944120488846
0.041,2.060293112183332,0.045854994,2.1919482560013246,2.1929960388437064,0.097474404,0.3538090150079951,1.4821936426346851,0.5903994625986051
0.042,2.0685828158167223,0.045236761550467915,2.1892937118031237,2.175952297761386,0.097813733,0.3506502058184819,1.5459236738587085,0.6370084314980468
0.043,2.0759158949817027,0.044628642069006984,2.1855151558329653,2.157760708362377,0.098151831,0.34753040378830835,1.6092228191878124,0.6851952691359655
0.044,2.0822859483095884,0.044030891811963645,2.1806187335241294,2.138446773149295,0.098488659,0.3444491336147879,1.6719449517863305,0.734832134
0.045,2.087687358302155,0.043443004,2.174609500590559,2.118033114227699,0.098824282,0.34140585244286153,1.7339475545163272,0.7857901862979468
0.046,2.092114328854413,0.042864991,2.1674937041096602,2.0965447731849784,0.099158728,0.33840001576010464,1.7950931642099186,0.837939261
0.047,2.095561759597685,0.042296028598840636,2.159279635434007,2.074009565161152,0.099492014,0.3354310780901898,1.8552494925364302,0.8911486073155137
0.048,2.0980254873657995,0.041737144712898695,2.1499769777806716,2.0504534081743175,0.099824185,0.33249850399721514,1.9142883483047644,0.945287137
0.049,2.0995053341842778,0.041187106,2.1395969740216283,2.0259067068604626,0.10015527298838132,0.3296018235083991,1.9720867808783182,1.0002241191003267
0.05,2.0999992107872916,0.040645868,2.128150246945962,2.0003996073853587,0.10048527757750593,0.32674053040348394,2.0285271646584504,1.0558295131941622
0.051,2.099506328187271,0.040114141579460534,2.1156486961488357,1.9739615704014202,0.10081429901891761,0.32391387367969454,2.083497440988221,1.1119727014005951
0.052,2.0980259035373163,0.039590548,2.1021074844851824,1.946626954598931,0.10114225339823689,0.32112118277814894,2.136891210665689,1.1685245533942938
0.053,2.0955607180525297,0.039075505742997944,2.0875417872849686,1.9184282713924856,0.10146933107265166,0.3183620135192412,2.1886077781514848,1.2253574767453956
0.054,2.0921136091716113,0.038569375457788435,2.0719680724479765,1.8893987910586143,0.10179535953100545,0.3156360009301172,2.2385524432314194,1.2823451296816566
0.055,2.087687808736839,0.038070948,2.0554031581351033,1.859575542649393,0.10212056868092992,0.31294354217518744,2.2866365792089827,1.339362831407567
0.056,2.082286803366149,0.037580556,2.037863789660388,1.8289933737157043,0.1024448313825046,0.3102837311662851,2.3327774709001265,1.3962879935954156
0.057,2.0759157562504096,0.037098638292917936,2.0193710851886792,1.797689291612366,0.10276828195101327,0.30765554338095036,2.3768975757220105,1.453000358028764
0.058,2.0685819698198995,0.036624081,1.9999454916259334,1.7657018894560086,0.10309090205681505,0.3050583914041944,2.418925699922886,1.5093820849529462
0.059,2.0602928154298246,0.036156960002994565,1.979608035060883,1.733068572176878,0.10341272373030551,0.30249220611011723,2.458799047464608,1.5653179956249115
0.06,2.0510562112042163,0.035697989,1.9583810296096915,1.699829286654453,0.10373380473308523,0.2999564137528779,2.496458595,1.6206959468466011
0.061,2.040880214861899,0.035245907,1.9362872522507002,1.6660237859299447,0.10405412079176576,0.297451569,2.5318505553395063,1.6754068453337587
0.062,2.029775392013212,0.034801216,1.9133513199958716,1.6316919775412735,0.10437375,0.2949760292744048,2.5649303639704493,1.7293447999811267
0.063,2.0177535461548564,0.034363712,1.889598817964401,1.5968755329048752,0.10469269161711553,0.29252916659049677,2.5956568639708975,1.782407447449543
0.064,2.0048265214807612,0.03393309,1.8650554788642435,1.5616155419302429,0.10501099844633582,0.2901118472790884,2.6239957727590832,1.8344959457463375
0.065,1.9910062372812853,0.03350919,1.8397474274900867,1.525954179639237,0.10532867334449716,0.28772292187911186,2.649919419648122,1.885515652578302
0.066,1.976305885243509,0.033092308921407465,1.8137028930852588,1.4899334484605662,0.10564577803038742,0.28536188646098815,2.6734030862435865,1.9353753183529812
0.067,1.9607409682814874,0.032682004985204974,1.7869500582961302,1.453596270689964,0.10596229138193887,0.283027761,2.694431602171253,1.9839871407122573
0.068,1.9443270561160226,0.032277912783051865,1.7595184388266558,1.4169856654397843,0.10627828502814289,0.28072226447844445,2.7129935059763075,2.031268695775621
0.069,1.9270801978196948,0.031880317011360605,1.7314378058106417,1.3801443999773526,0.10659378424267898,0.2784432084747188,2.729080317563554,2.0771411505234028
0.07,1.9090165585499557,0.031489343,1.7027382109384828,1.3431163289278667,0.10690877431719584,0.27618991787577185,2.742693656020964,2.1215299543744086
0.071,1.890154142285575,0.031104291234060482,1.6734506173543493,1.3059445586551144,0.10722334835957066,0.27396321763763504,2.753837788431853,2.1643646974286983
0.072,1.870512277605957,0.030725072215052465,1.6436073572322467,1.2686728344725402,0.1075374739325455,0.27176297908243263,2.762521631715421,2.2055793859837127
0.073,1.8501104495619851,0.030351789647178513,1.6132408997772394,1.2313447027069477,0.10785120784542407,0.2695870372522845,2.768759117121993,2.2451125048605354
0.074,1.8289684595400828,0.029984931,1.5823838959321581,1.1940036508164495,0.10816459987298963,0.2674361246848886,2.7725687931265117,2.282907029775065
0.075,1.807106222779967,0.029623560305739476,1.5510696406962636,1.1566931251207748,0.10847760787540472,0.26531125027069846,2.773974140604726,2.3189103138374842
0.076,1.7845462654854605,0.029267565213836166,1.519331764787201,1.1194565342703657,0.10879032847411207,0.2632094142793666,2.7730033671931733,2.3530742173057266
0.077,1.7613110409465236,0.028917135427241968,1.487204419386661,1.0823368631261925,0.10910276565452391,0.26113169820733606,2.7696876160539294,2.3853552323758516
0.078,1.737423861721392,0.028572401430503602,1.4547226392895232,1.0453770145901657,0.10941492288358623,0.2590786496245534,2.7640632288621028,2.4157145625329113
0.079,1.7129068235454623,0.028233163078739423,1.4219214909999551,1.0086196490660082,0.1097268649690723,0.2570478821124704,2.7561696228455945,2.4441178211376213
0.08,1.6877846673927603,0.027898898506638094,1.388835972,0.9721068088705718,0.1100385946105151,0.2550406768529454,2.746049454294557,2.4705327647368187
0.081,1.6620826307031136,0.02756976,1.3555015433505133,0.9358806128619247,0.11035014383397732,0.25305575974045746,2.7337501060383205,2.4949334142692203
0.082,1.6358263201424819,0.027245954412793753,1.3219540935551966,0.8999822389166804,0.11066154112839736,0.25109387746394213,2.719321853702317,2.517299953227037
0.083,1.6090412346044571,0.02692719,1.2882295801357009,0.8644525493484416,0.11097280917520215,0.2491537454663242,2.702815307984014,2.537615187
0.084,1.5817533855868708,0.026613180639561758,1.2543642139708773,0.8293319849336049,0.11128398173541872,0.2472353502641481,2.684286162960569,2.5558616412216346
0.085,1.5539900094741914,0.026303966,1.2203941271782386,0.7946602758623782,0.11159507430516871,0.24533857204774204,2.6637948296805525,2.572034872002683
0.086,1.5257787527806834,0.025999543,1.1863556051122204,0.7604765242332228,0.11190612072674143,0.24346276080031884,2.641398120452686,2.5861267891908257
0.087,1.4971475683916546,0.025700060792980848,1.1522849832386721,0.7268190054350185,0.11221714435155067,0.24160814452763482,2.6171619702289957,2.5981372292661695
0.088,1.468124399028503,0.025405084905286392,1.1182186179218336,0.6937260502792876,0.11252817142074575,0.23977422666354345,2.5911484187514224,2.6080680219440207
0.089,1.438737724620174,0.025114426658900485,1.0841927206031983,0.6612334104634305,0.11283922387843004,0.23796048787368612,2.5634264285151676,2.615926483599842
0.09,1.4090165824814693,0.024828122497044323,1.0502434528956173,0.6293790255383821,0.1131503369352796,0.23616666901002165,2.5340607218994466,2.621720265829723
0.091,1.378990795807093,0.024546527003246884,1.0164069118607892,0.5981960467773826,0.11346152931061762,0.23439311228796114,2.503123992642593,2.6254660217024446
0.092,1.3486897345840791,0.024269261,0.9827191027327379,0.5677210354276035,0.11377281721485984,0.2326381707704069,2.4706857095317933,2.6271767494488443
0.093,1.3181432313370283,0.023996225201291424,0.9492156103881744,0.5379853237249111,0.11408424848818942,0.23090379053812504,2.4368165562457946,2.6268744863610785
0.094,1.287381106,0.023727332,0.9159318735410346,0.5090234341628334,0.11439583614397536,0.22918677910239763,2.401590917603151,2.6245831106894357
0.095,1.2564342713498424,0.023462425445068397,0.8829030076289903,0.4808650155412505,0.1147075904670857,0.22749040893405922,2.365081966556976,2.6203285242996524
0.096,1.225333113868227,0.023201483,0.8501637870017572,0.45354221,0.11501956085583344,0.22581052305785235,2.3273635289326373,2.614137360944178
0.097,1.194108291177651,0.022944492301138004,0.8177487233027532,0.4270829169638524,0.11533176990055777,0.22415095,2.288509913188939,2.606043695801232
0.098,1.1627904748535962,0.022691582,0.7856919271711527,0.40151679042406874,0.11564422138568847,0.22250752212594768,2.2485957440186324,2.596082009790628
0.099,1.131410722369988,0.022442642,0.7540273490084837,0.3768697772844044,0.11595694972472746,0.22088348908252686,2.207695800178105,2.584289193901027
0.1,1.1000000002484285,0.022197434,0.722788061,0.3531690193440087,0.11627000638868651,0.21927555032096557,2.1658848568287534,2.570704569582533
0.101,1.0685892631997473,0.021955885069928086,0.6920065679510645,0.33043832344776997,0.11658337559236208,0.21768613786886484,2.1232375326909008,2.5553697518908547
0.102,1.0372095099766956,0.021717938005349817,0.6617149825207145,0.3087022272205802,0.11689709639915627,0.2161128865578969,2.0798281424035143,2.538328511196015
0.103,1.0058917631280104,0.021483552290069246,0.6319448839906977,0.2879823767440047,0.11721121299898028,0.21455710567080177,2.035730554118213,2.5196266337291626
0.104,0.9746669201970273,0.021252819404075102,0.6027273814361083,0.26830040955911066,0.11752571957896937,0.21301760401880016,1.9910180527819463,2.4993117814596975
0.105,0.9435656969542336,0.021025596645181395,0.5740930154331063,0.24967606670952955,0.1178406568056121,0.21149461885522428,1.945763209224796,2.477433351598813
0.106,0.9126187859697072,0.020801820736165176,0.546071292,0.23212750894754355,0.11815605001147199,0.20998782590814666,1.900037316168181,2.4540419090322523
0.107,0.8818568358848354,0.020581449846401853,0.5186911997817018,0.21567315457305156,0.1184719215181098,0.20849694291653634,1.8539113430378626,2.429188615389525
0.108,0.8513103829988927,0.020364463932921892,0.49198116392233726,0.2003273338577507,0.11878826601464415,0.20702175674867984,1.807455484041244,2.402928785
0.109,0.8210092346330138,0.020150726206360273,0.46596841368331876,0.18610651256374594,0.11910517957277902,0.20556236647299098,1.7607379480455343,2.375317372013121
0.11,0.7909832747469089,0.019940189614259758,0.44067964830483786,0.1730219680515374,0.119422629,0.2041176675463432,1.7138265244502315,2.3464092116352906
0.111,0.7612621229676978,0.019732807751340887,0.41614078724605247,0.1610872287594611,0.1197406266372886,0.2026891923156363,1.6667873691207422,2.3162606515926294
0.112,0.7318757327426588,0.019528547496423534,0.3923769336483125,0.15031186593887186,0.12005922318652336,0.20127441939272386,1.6196853371914075,2.2849311777686756
0.113,0.7028525824784698,0.019327370334974264,0.3694123085929019,0.14070492920793237,0.12037848575874159,0.19987569107108563,1.5725838882296448,2.2524766712448536
0.114,0.6742212265079954,0.019129234811764154,0.34727083250477053,0.13227562525784906,0.12069835836863038,0.19849071207183228,1.5255448906715374,2.2189578569752455
0.115,0.6460097120554307,0.018934100055998476,0.32597454497781075,0.1250272952512854,0.12101887292188626,0.1971201552686846,1.478628941007311,2.1844327841420856
0.116,0.6182465493342861,0.018742072,0.30554470597857186,0.1189697691944913,0.12134011016535931,0.19576434341867513,1.4318945754516599,2.148962023730827
0.117,0.590959081,0.01855296,0.28600180873010866,0.11410156930468221,0.12166209597827884,0.19442139651236598,1.3853988103191917,2.1126042043808884
0.118,0.5641739050043311,0.018366702679951934,0.2673651884335341,0.11042848985005542,0.12198476586707008,0.19309377736234948,1.3391975030360574,2.0754208984307794
0.119,0.5379171455190919,0.018183255,0.24965348121319725,0.10794960941423587,0.12230819503342447,0.19177883778060545,1.2933440341853544,2.0374700661134275
0.12,0.5122149597248312,0.018002574459564408,0.23288427215894772,0.10666441087710249,0.12263244509197599,0.19047746562207535,1.247890185,1.998813004060898
0.121,0.4870933011434251,0.017824616717128403,0.2170742509569233,0.10657258864933761,0.12295751727119558,0.1891897577218958,1.2028858576799686,1.9595095509251204
0.122,0.4625767463525223,0.017649322407083043,0.20223903708772412,0.10766889458887238,0.12328336258195745,0.18791480747035683,1.1583794145145105,1.9196180509592824
0.123,0.43868896003448515,0.017476671958520842,0.18839286305804304,0.10995022154385134,0.12361010954129988,0.18665318247528268,1.1144172479303518,1.879198083060182
0.124,0.4154533906732187,0.017306639661303823,0.1755490481816257,0.11340927860301557,0.12393774464392585,0.1854037436839952,1.071043819262339,1.8383085211741177
0.125,0.3928932188134526,0.01713919,0.16371984953751248,0.1180407203182737,0.12426625543702637,0.18416789406486483,1.0283016271282905,1.7970072924755724
0.126,0.37103189856359914,0.016974320590525553,0.15291612650196149,0.1238335361588211,0.1245956617738595,0.1829437926371823,0.9862311176231319,1.7553518222127371
0.127,0.3498898690019892,0.016811981135901054,0.14314790716103398,0.1307799692805617,0.12492611205398022,0.18173220012963823,0.9448709282486869,1.7133988765254557
0.128,0.3294876489365615,0.016652132,0.1344241422928499,0.1388672655116891,0.1252574716415644,0.18053280748627643,0.9042578860048843,1.6712044748676713
0.129,0.3098454457394769,0.016494736860536183,0.12675265894963997,0.1480843744663478,0.12558981738456743,0.1793453672125137,0.864427257,1.628823823053857
0.13,0.2909832923663473,0.016339763575288883,0.12014025726993625,0.1584169869496421,0.12592321999238107,0.1781701489199919,0.8254118745093021,1.586311308384009
0.131,0.2729201961717559,0.016187183956281097,0.11459281354901273,0.16984936472209208,0.12625769085656174,0.17700595763301982,0.7872425058872832,1.5437203037596836
0.132,0.25567318115329213,0.016036939638776015,0.11011439668222782,0.18236756053210162,0.12659316460381562,0.17585375111909776,0.7499475056522852,1.5011031917163244
0.133,0.2392588140032679,0.015888999,0.10670825179342312,0.19595230313916417,0.12692968886437064,0.17471333048863322,0.7135565431823587,1.458511301214409
0.134,0.22369372425701672,0.015743330427881765,0.10437648578267292,0.21058547303271513,0.12726744453865957,0.17358341225580765,0.678092782,1.4159948021191362
0.135,0.20899388864860596,0.015599904,0.1031200675623345,0.2262493678757906,0.12760632053240586,0.17246488653446918,0.6435799980458587,1.373602680232837
0.136,0.19517405095634915,0.015458689,0.10293883775665837,0.24292103340510596,0.12794631780858132,0.17135794719767583,0.6100416318667798,1.331382876
0.137,0.18224646819288687,0.015319657643813019,0.10383149890889014,0.2605793327180729,0.1282874418998982,0.17026124393068287,0.5774946311262787,1.289382284382536
0.138,0.1702242360822233,0.015182779784205035,0.10579558483291254,0.2792034402341755,0.1286298404967208,0.16917498114305896,0.5459609650222647,1.2476459406717968
0.139,0.15911935088512308,0.015048027603682849,0.108827529,0.2987672921214349,0.12897351223547243,0.16810034132780396,0.5154532259897233,1.206217708888063
0.14,0.148944308,0.014915373346290148,0.11292266611695508,0.3192464191941734,0.129318392,0.16703559178422195,0.48598918995605966,1.1651408594554349
0.141,0.13970748626361892,0.014784789727748455,0.11807521653718027,0.34061737174806606,0.12966451805038567,0.16598081581929386,0.45757984286869974,1.1244565070836952
0.142,0.13141789266685225,0.014656249913599104,0.12427829798108689,0.36285130101824714,0.13001192276913512,0.16493690728291768,0.43023680572699413,1.0842042715154618
0.143,0.12408359298853044,0.014529727,0.1315239334688747,0.3859214520711543,0.1303607606382307,0.16390289658979162,0.4039713499101782,1.0444236331132914
0.144,0.11771326844601454,0.014405196,0.13980306236613588,0.4098000845670481,0.13071090054419765,0.16287863599515798,0.3787895650135333,1.0051508750236893
0.145,0.11231267503203228,0.014282631,0.1491055522495685,0.43445776030462074,0.1310623561471232,0.16186420509848554,0.3546991237929349,0.9664222414583842
0.146,0.10788651656998037,0.014162007,0.1594202882702567,0.45986440318659216,0.131415255,0.1608599340220032,0.33170533853312145,0.9282718294052017
0.147,0.1044388640343621,0.014043297687814432,0.17073502032730695,0.4859899759692278,0.1317695663119549,0.1598646670310559,0.30981150910124233,0.8907324006280813
0.148,0.10197374,0.013926479911273994,0.18303642962090075,0.5128032870994805,0.13212535228959357,0.15887934044139915,0.2890193533986008,0.8538357363899826
0.149,0.10049410123890952,0.013811529102291017,0.196310229,0.5402717671738615,0.13248253779407634,0.15790335723926174,0.2693299389990417,0.8176113622978528
0.15,0.10000118450453314,0.013698421375099346,0.2105411342332903,0.5683636314738848,0.13284119772600547,0.15693651392855532,0.250742938,0.7820879269526985
0.151,0.10049458703649747,0.013587132590259019,0.22571288593252165,0.5970458346888898,0.13320146840213376,0.1559783430170185,0.23325668029236812,0.7472926440616395
0.152,0.10197397120022199,0.013477639966620741,0.2418082658422073,0.6262844039336101,0.13356325423744547,0.15503006858611218,0.21686800452624783,0.7132503298221557
0.153,0.10443827079388757,0.013369923,0.2588091190402246,0.6560451111508045,0.1339265618041439,0.15409054743029504,0.20157259666892643,0.6799853387769007
0.154,0.10788624995582077,0.013263960500191501,0.27669637507242184,0.6862939043715635,0.1342914019599223,0.1531594985585919,0.18736506184267804,0.6475215491333499
0.155,0.11231288376913737,0.013159730972351985,0.29545007032294834,0.7169961221200045,0.1346578717871936,0.15223686056790936,0.17423862337286614,0.6158787726524587
0.156,0.11771384906838943,0.013057213308732675,0.31504937120414195,0.7481157645381487,0.1350261,0.15132357195831403,0.16218547605752645,0.5850767338420431
0.157,0.12408327044235268,0.012956386676652342,0.33547259824954156,0.7796172890561537,0.13539593353083385,0.15041885315093423,0.15119690341621214,0.5551341477744183
0.158,0.13141743325339916,0.012857230525509323,0.3566972509117866,0.8114649481318573,0.13576736445031445,0.14952197452033256,0.1412629847166613,0.5260680664802821
0.159,0.13970738344251993,0.012759724574862463,0.37870003321192247,0.8436229550601989,0.13614049255529928,0.14863333991066324,0.13237226571687005,0.49789411404995165
0.16,0.1489447611859515,0.012663849,0.4014568800727045,0.8760546432423373,0.1365153706534649,0.1477531117312876,0.12451467694665899,0.4706265601541415
0.161,0.15911976735514022,0.012569583437633529,0.42494298436023326,0.9087232740724418,0.13689212780051707,0.1468814835230738,0.11767785094542142,0.444278401
0.162,0.17022389820267475,0.012476902527533931,0.4491328245946671,0.9415924117470094,0.13727059251479762,0.14601741143716684,0.11184717934273405,0.4188608574282592
0.163,0.18224612021739653,0.012385781934051522,0.47400019329007465,0.9746254252650621,0.1376507472968036,0.1451610691383256,0.10700784637170246,0.3943843896158725
0.164,0.19517409725900584,0.012296220477823493,0.4995182259020683,1.0077855428237696,0.13803282405958608,0.14431278867253583,0.10314793236252931,0.37085778465313024
0.165,0.20899443743285925,0.012208203295158065,0.52565943,1.041035989,0.1384167568402031,0.14347240759838226,0.10024887169406117,0.34828857907277816
0.166,0.22369384248373558,0.012121716180524416,0.5523957308590793,1.0743400267866778,0.13880259851799534,0.14263953297921966,0.098296033,0.32668350062168755
0.167,0.23925828019492762,0.012036741505454319,0.5796983963356628,1.1076611005620667,0.13919024900693924,0.14181386994333778,0.097272262,0.30604835219439946
0.168,0.25567282572388017,0.011953251519588915,0.6075382094114555,1.1409627052777533,0.13957980369372616,0.14099606417936528,0.097159449,0.2863864998643458
0.169,0.27292052047517634,0.011871225073023536,0.6358855085495014,1.174208472943866,0.1399714584196305,0.1401858240110201,0.097940567,0.26770077552256866
0.17,0.2909838098973987,0.011790648643502823,0.6647101257127349,1.2073623662355009,0.1403650275962486,0.13938247795248127,0.099596549,0.24999257334477543
0.171,0.3098452842548704,0.011711507573896003,0.6939814535840442,1.2403885341441452,0.14076050028636156,0.13858622396602346,0.10210768035147716,0.2332634149327788
0.172,0.32948691911832256,0.011633787405935318,0.7236684785165357,1.2732513950221762,0.14115804599703102,0.13779744184367992,0.10545673166919374,0.21751404462445834
0.173,0.34988986111979137,0.011557473870774587,0.7537398137768945,1.3059154478926496,0.14155770970176682,0.13701570910503347,0.10962135090801944,0.20274053610105058
0.174,0.3710322662178014,0.011482558306288115,0.7841637396304989,1.3383459020929638,0.14195946805977608,0.13624106966995708,0.11458234508821237,0.18894110133619604
0.175,0.3928937765221877,0.011409040508698448,0.8149082410287422,1.3705082244439475,0.1423632890856837,0.13547290814372195,0.12032032426442367,0.1761148903120734
0.176,0.4154530545399098,0.011336876863394105,0.8459409781181669,1.4023682862375286,0.14276912506523234,0.13471135490196068,0.1268127913687462,0.1642538952059977
0.177,0.4386886811798496,0.011266054,0.8772294063468167,1.4338925029193796,0.14317711194178043,0.13395683666165834,0.13403886331567544,0.15335562005359535
0.178,0.4625768079701714,0.011196561087894435,0.9087407878470999,1.4650477518752774,0.14358747572323807,0.13320924694045774,0.141977348,0.14341224510079376
0.179,0.4870936207801614,0.011128397372919561,0.9404422161242403,1.4958014519654002,0.14400000746832547,0.13246812618926082,0.15060804096209762,0.13441755906125274
0.18,0.5122150640437545,0.011061626018134898,0.9723006569692311,1.5261214678654786,0.14441471903914288,0.13173336339450717,0.15990793302337913,0.12636339499330576
0.181,0.5379168783591736,0.010996141843427724,1.0042830111498993,1.5559763161565021,0.14483162096562888,0.1310048613122591,0.1698552270678011,0.1192415801924443
0.182,0.5641737578930975,0.010931930446169118,1.036355984050604,1.5853351396029496,0.14525077212863455,0.1302826380744726,0.18042801502695968,0.11304147285353339
0.183,0.5909592102921368,0.010868978,1.0684863425465139,1.6141676969336944,0.14567238010975064,0.12956678695760004,0.19160427386835005,0.10775539211080341
0.184,0.6182467618132066,0.010807291673246911,1.1006408602061435,1.6424442801790475,0.14609634426247156,0.12885749599832652,0.2033618947854717,0.10336954167516105
0.185,0.6460096448171111,0.010746860652551425,1.1327863434394352,1.6701363503418443,0.14652258948460495,0.1281541865742935,0.21567871180486073,0.09987462
0.186,0.6742209610545522,0.010687667787901986,1.1648896613561293,1.6972158455345605,0.1469511871840942,0.12745676544577972,0.22853252936415802,0.097258066
0.187,0.7028525768090104,0.010629701157300908,1.1969177990209903,1.723655465849629,0.14738224834006747,0.1267651944541625,0.2419011493252964,0.095505958
0.188,0.7318758801250116,0.010572944292627902,1.2288378818744474,1.7494286983594471,0.14781575723610962,0.12607978974938316,0.2557623969489498,0.094605522
0.189,0.7612622765889351,0.010517384,1.2606172193412737,1.7745098413876863,0.148251819,0.12540021868272871,0.27009412788018916,0.094544589
0.19,0.7909831062820027,0.010463014767579064,1.292223323447858,1.7988740274927144,0.14869028659744246,0.12472646909427554,0.28487513128025954,0.09530682
0.191,0.8210091477310933,0.010409829145017669,1.323623936603069,1.822497245691913,0.1491311934565241,0.124058512,0.30008277757521623,0.096877502
0.192,0.8513104187860698,0.010357817200119628,1.3547870778149829,1.845356362621005,0.14957481031862505,0.12339608760780314,0.31569511412294693,0.099241419
0.193,0.8818569824125805,0.010306979773728728,1.3856810573975213,1.867429142577448,0.1500210366570992,0.12273914045431818,0.3316904217096799,0.10238289335179991
0.194,0.91261877,0.010257282210924382,1.416274568396191,1.8886942638033954,0.15046984978579928,0.12208764488739457,0.34804763039944603,0.10628586903380625
0.195,0.9435656194510841,0.010208714098997226,1.446536675289647,1.9091313425131768,0.15092123452279135,0.12144179180482277,0.3647456109891542,0.1109343156973369
0.196,0.9746669047860715,0.010161302,1.4764365967563018,1.9287209442514954,0.151375221,0.12080159384231308,0.3817623994639619,0.11631058443106128
0.197,1.0058918050872028,0.010115089215191277,1.5059441523495631,1.9474446003849453,0.15183193240939896,0.12016670601595783,0.3990774748280283,0.12239745375334651
0.198,1.0372095324889776,0.010069984575306973,1.5350298543125938,1.9652848238518938,0.15229159369527132,0.11953702453816208,0.4166704363428182,0.12917738838623732
0.199,1.068589246163463,0.010025977046556497,1.563664455724256,1.9822251218442266,0.1527539549318587,0.11891243150869085,0.4345198997422037,0.13663256304237267
0.2,1.1000000004934514,0.009983078,1.5918192649163228,1.9982500080478611,0.15321894357980617,0.11829294137672364,0.452606645,0.14474488916286485
0.201,1.1314107214628866,0.009941277,1.6194661729555617,2.013345014,0.15368674426952722,0.11767860652770123,0.47090971366348366,0.1534964466748577
0.202,1.162790444312157,0.00990056,1.646577686972786,2.027496697220953,0.15415738080088606,0.11706934081423515,0.4894100484875998,0.16286867558484586
0.203,1.194108289,0.009860917,1.6731269540016585,2.040692653,0.1546310633078029,0.11646507892860965,0.5080875926110394,0.17284261765676173
0.204,1.2253331865254062,0.00982232,1.6990874790759254,2.052921520286586,0.15510766526721143,0.11586600715578749,0.5269237292548007,0.1833993669340614
0.205,1.2564343099203539,0.009784772,1.7244331107108395,2.064173044418408,0.15558705345409304,0.11527181379095645,0.5458989610129474,0.19451988968905895
0.206,1.287381068794897,0.009748285,1.7491393925904155,2.074437968,0.15606935453994614,0.114682366,0.564995315,0.20618504045139321
0.207,1.318143045959737,0.009712868,1.773181543901851,2.0837079468575825,0.15655481188734025,0.11409758810769785,0.5841940170491687,0.21837613167387898
0.208,1.3486897980319532,0.009678497,1.7965361006621499,2.0919757896786666,0.1570433164782681,0.11351743786342468,0.6034773232046804,0.23107435297326223
0.209,1.378990940567223,0.009645139,1.8191804445868063,2.0992354706749428,0.15753478288002898,0.11294199016889306,0.6228276690299852,0.24425933462389565
0.21,1.4090166610760138,0.009612832,1.8410923156510184,2.1054820641713086,0.1580293,0.11237139077510448,0.64222759,0.257911705
0.211,1.4387374882450246,0.009581596,1.8622505611963707,2.1107115627264714,0.15852695562248958,0.11180546268216297,0.6616602114106751,0.2720136041214818
0.212,1.4681242531130554,0.009551349,1.8826347419988432,2.114920881610067,0.15902795215691426,0.11124401082067559,0.6811089523314036,0.28654445607793605
0.213,1.4971477276928056,0.009522111,1.902225050535309,2.118107902884777,0.1595320132128755,0.11068692648259322,0.7005574919412131,0.30148472182312536
0.214,1.5257790506649302,0.009493938,1.9210022681070313,2.1202723910172834,0.16003914260892024,0.11013417867654071,0.7199899702589059,0.3168167080584975
0.215,1.553989887676666,0.009466764,1.938948867,2.1214138368613713,0.16054961515699967,0.10958576561006649,0.7393908426334865,0.332519474
0.216,1.5817531374873404,0.00944057,1.9560465258248392,2.1215336632034645,0.1610635129822655,0.10904165225609413,0.7587449007179073,0.34857512404578134
0.217,1.6090411033497078,0.009415335,1.972280233783901,2.120634770520112,0.16158072723706604,0.10850193424448758,0.7780373517691669,0.3649639756632587
0.218,1.635826779195251,0.009391082,1.987634866429892,2.1187205329518006,0.1621012270793514,0.1079666077464003,0.7972535816166879,0.38166731238444723
0.219,1.6620827475035276,0.009367809,2.002095659468823,2.115795036719023,0.1626249417884811,0.10743546412905766,0.8163796344287464,0.39866631535626945
0.22,1.6877845234959783,0.009345514,2.0156490982255955,2.111863606984151,0.16315205873759897,0.10690845332396028,0.8354017970243016,0.41594237662365074
0.221,1.7129064656412047,0.009324185,2.0282827445432026,2.1069327008192777,0.163682963,0.10638553016254174,0.8543067239586882,0.4334766382754554
0.222,1.737423838953853,0.009303812,2.0399834335052534,2.1010085973201953,0.1642172770736084,0.10586663863243573,0.8730814270258235,0.45125141721892453
0.223,1.7613114022021024,0.009284461,2.050742161,2.0941002661471777,0.16475500692702866,0.10535171960820974,0.8917132945987322,0.4692475702114131
0.224,1.7845463205493668,0.009266104,2.0605490802141766,2.086217286210571,0.16529622526032267,0.10484073228210773,0.9101900972985778,0.487447991
0.225,1.807105943439694,0.009248681,2.069395532594101,2.0773698644554504,0.16584098645944936,0.10433364633504716,0.9284999668708654,0.5058342674136941
0.226,1.8289681438434462,0.009232217,2.0772738777234463,2.0675692052294226,0.16638963120682143,0.1038304743757138,0.9466313930640569,0.5243886569872954
0.227,1.8501107171891567,0.009216707,2.0841765424515275,2.056827161280448,0.16694188992623535,0.10333115129819964,0.9645732575566683,0.5430943189207199
0.228,1.870512602784779,0.009202139,2.0900979423908153,2.0451557570319423,0.1674976979207523,0.10283563717453223,0.9823148086884884,0.5619336060868424
0.229,1.8901540424756507,0.009188502,2.095033176363713,2.032569246,0.16805728343547385,0.10234389179136959,0.9998455967316857,0.5808894806971856
0.23,1.9090161616707044,0.009175794,2.0989791945094765,2.019082678683962,0.1686206733800115,0.1018558749656146,1.017155512835096,0.5999453881738973
0.231,1.9270801360591805,0.009164019,2.101933237047723,2.0047117679548876,0.16918795,0.10137162751880464,1.0342351626660358,0.6190848454582133
0.232,1.9443276198843438,0.009153188,2.103893075,1.9894724996169755,0.16975902157047515,0.10089099125797805,1.0510753179857444,0.6382914995894452
0.233,1.9607410908233938,0.009143302,2.1048577441370235,1.9733815743874596,0.17033382213679998,0.10041392739662806,1.0676665887339274,0.6575493374180459
0.234,1.9763056104650911,0.009134325,2.1048266609789144,1.9564562974388475,0.170912659,0.099940398,1.0840004776120182,0.6768426621488778
0.235,1.9910057507447199,0.009126324,2.1038023485124064,1.9387165057592446,0.17149560803201455,0.099470364,1.1000689655009435,0.6961560307573629
0.236,2.004826937170605,0.009119286,2.1017868689681953,1.9201814280210945,0.17208249478799031,0.099003792,1.1158644471847168,0.7154742561507115
0.237,2.0177539133461577,0.009113163,2.0987834034966273,1.9008709831114818,0.17267329756885155,0.098540657,1.1313785163520826,0.7347824047034935
0.238,2.029775377858912,0.009107956,2.094794967725401,1.8808043615029468,0.1732680610136331,0.098080925,1.1466043429017192,0.7540658609891162
0.239,2.040879622383806,0.00910367,2.089826749328917,1.860004546012307,0.17386713294391798,0.097624564,1.1615357375793767,0.7733103024039895
0.24,2.0510560746136646,0.009100301,2.0838855979237714,1.8384935907778717,0.17447056022494928,0.097171541,1.1761651100507153,0.7925016952496632
0.241,2.060293241799937,0.00909784,2.0769786835436728,1.8162938093237992,0.17507800070527632,0.096721839,1.1904866038679933,0.811626297
0.242,2.0685822151338478,0.009096263,2.0691139795091167,1.7934273182987581,0.17568953339536764,0.096275542,1.204495212700287,0.8306706717681015
0.243,2.0759154844523175,0.009095595,2.0602984935173208,1.7699189661216028,0.17630532482070052,0.095832467,1.2181834258182351,0.8496216904808853
0.244,2.0822863358615322,0.009095903,2.050543207558837,1.7457935263176578,0.17692568753450988,0.095392576,1.2315479927538098,0.8684665297955512
0.245,2.087687988,0.009097152,2.039859196203338,1.721074422339413,0.17755048116698882,0.094955831,1.2445827664928593,0.8871926364215861
0.246,2.0921141264991947,0.009099292,2.0282587668768284,1.6957870596343212,0.17817939034435082,0.094522195,1.2572836062012005,0.9057877960988994
0.247,2.095560813565071,0.009102395,2.015752427219046,1.669958031891289,0.17881281416299125,0.09409163,1.2696460495218327,0.9242401056339562
0.248,2.0980254810985666,0.009106417,2.002353629865202,1.6436132022426126,0.1794508121251866,0.093664095,1.2816660293865612,0.9425379690914697
0.249,2.0995058372875874,0.009111345,1.9880776348956437,1.6167780461616656,0.18009343794793414,0.093239551,1.2933398499018685,0.9606700763118555
0.25,2.1,0.009117178,1.9729396229731406,1.5894804271153036,0.18074043,0.092817992,1.3046639357732484,0.9786255333307865
0.251,2.099505837287588,0.009123931,1.956955217346796,1.5617476735910423,0.18139196686290623,0.092399415,1.3156354930500396,0.9963938429123465
0.252,2.098025481098567,0.009131597,1.9401394771467728,1.5336063529674244,0.1820486183506749,0.09198379,1.3262511178289047,1.0139644914084682
0.253,2.095560813565071,0.009140167,1.922510894860899,1.5050847149997364,0.1827096710135457,0.091571082,1.3365084090750732,1.031327269709681
0.254,2.092114126499195,0.009149647,1.904088519900045,1.4762112594828558,0.18337538719224064,0.091161258,1.346404821457329,1.048472670489367
0.255,2.0876879879195505,0.009160049,1.884890582735891,1.447013384458395,0.18404612261008724,0.090754303,1.3559388639498164,1.065391679129743
0.256,2.0822863358615322,0.009171412,1.864935885501889,1.4175199124732558,0.1847217856768486,0.090350181,1.3651076502396287,1.0820745015278843
0.257,2.0759154844523175,0.009183674,1.844245132919617,1.3877597699226383,0.18540217055351907,0.089948825,1.373910567895911,1.0985125737084753
0.258,2.0685822151338478,0.009196886,1.8228403243582205,1.357761001477964,0.18608722872842623,0.089550203,1.382346224862792,1.1146978245579184
0.259,2.060293241799937,0.009211089,1.8007425602733822,1.3275530080910913,0.18677772846227328,0.089154287,1.390412235,1.1306221553010045
0.26,2.051056074613665,0.009226209,1.777972930770109,1.2971646840473443,0.18747329433051033,0.088761048,1.3981089917704743,1.146276626
0.261,2.040879622383807,0.009242227,1.7545557502475377,1.2666245229082116,0.18817381910710348,0.088370458,1.4054362347323446,1.1616549475388853
0.262,2.029775377858913,0.009259165,1.7305144919430246,1.235962068522823,0.18887919814206502,0.087982487,1.4123922374031546,1.1767497661714852
0.263,2.0177539133461573,0.009277034,1.7058727095513901,1.2052060670023217,0.1895900039534202,0.087597106,1.4189769391989835,1.1915529478568945
0.264,2.0048269371706047,0.009295837,1.680654356931637,1.1743854934316493,0.19030628108831607,0.087214296,1.4251911200094634,1.2060594632290396
0.265,1.9910057507447203,0.00931557,1.6548856926178057,1.1435293280204375,0.19102762561843298,0.086834037,1.4310349341601039,1.2202618351767462
0.266,1.9763056104650918,0.009336235,1.6285922495107503,1.1126663316536674,0.19175418267779457,0.086456302,1.4365086226052421,1.2341544410740977
0.267,1.9607410908233938,0.009357873,1.6017988810072221,1.0818252250579254,0.192486186,0.086081064,1.4416124746712944,1.247731804630143
0.268,1.9443276198843438,0.009380511,1.5745328436389543,1.051034575,0.19322392440024463,0.085708298,1.4463470908087543,1.2609876993953986
0.269,1.927080136059181,0.009404076,1.5468213885263642,1.0203228611412354,0.19396686548086356,0.085337976,1.4507140936156437,1.2739178252196628
0.27,1.909016161670704,0.00942861,1.5186912100182284,0.9897180718998935,0.19471542289344823,0.084970074,1.4547146529444723,1.2865164605164157
0.271,1.8901540424756509,0.009454118,1.490169618098862,0.959248608,0.1954695868492084,0.084604563,1.458350066516497,1.2987795227944259
0.272,1.8705126027847787,0.009480583,1.4612852726279992,0.9289416816231986,0.19622956183536056,0.084241419,1.461621790341366,1.310702496324666
0.273,1.8501107171891555,0.009508002,1.4320662056850846,0.8988253986459417,0.19699492048030035,0.08388063,1.4645314850262516,1.322281074906922
0.274,1.8289681438434453,0.009536379,1.4025403486922141,0.8689263936226066,0.197766346,0.083522156,1.4670809426310238,1.3335120060836612
0.275,1.8071059434396937,0.009565727,1.372736980093503,0.8392719271138072,0.19854359574557157,0.083165958,1.4692721088534988,1.3443910903597587
0.276,1.7845463205493655,0.009596052,1.3426850875142078,0.8098883927150228,0.19932662160408957,0.082812011,1.4711073092513642,1.3549155887437239
0.277,1.761311402202102,0.009627362,1.312413326692154,0.7808018718210465,0.2001152726416068,0.082460291,1.4725888738990542,1.3650824762828675
0.278,1.7374238389538523,0.00965964,1.2819512474582204,0.7520385344088155,0.20091053369885387,0.082110773,1.4737192731540407,1.374888133801865
0.279,1.7129064656412054,0.009692924,1.2513283870850525,0.7236231582785135,0.20171169455266857,0.081763434,1.4745008560152513,1.3843316200967437
0.28,1.6877845234959774,0.009727289,1.2205739504916862,0.695581574,0.20251866676021407,0.081418248,1.4749365338687381,1.3934087937971842
0.281,1.662082747503526,0.009762644,1.1897176109791683,0.6679372384612253,0.2033317239483288,0.081075194,1.4750291984853992,1.4021187745222854
0.282,1.6358267791952517,0.009798999,1.158789069229798,0.6407154531578823,0.2041516712662138,0.080734247,1.4747818750445485,1.4104603009277463
0.283,1.6090411033497083,0.009836373,1.1278178040394067,0.6139383915749592,0.20497748565330642,0.080395393,1.4741976545083273,1.4184298890332965
0.284,1.5817531374873404,0.009874768,1.0968334785064089,0.5876306334986294,0.20580945794933025,0.080058612,1.473279699717679,1.4260277547730886
0.285,1.5539898876766671,0.009914185,1.0658656013230048,0.5618131161505329,0.20664813177848843,0.07972388,1.4720314213207917,1.4332528748901336
0.286,1.5257790506649318,0.009954612,1.0349437019234147,0.5365094867400043,0.20749348958008107,0.079391174,1.4704563364052001,1.4401034968865505
0.287,1.4971477276928065,0.009996051,1.0040971882728686,0.5117395557941995,0.20834492408773514,0.079060472,1.4685582990195019,1.4465788699026985
0.288,1.4681242531130558,0.010038536668453864,0.9733550749911246,0.4875256971532944,0.20920305056586724,0.078731755,1.4663405100122522,1.4526798963256433
0.289,1.4387374882450257,0.010082105,0.942746792,0.4638868374606818,0.21006820688594272,0.078405,1.4638065328306666,1.4584049434533037
0.29,1.4090166610760142,0.010126748,0.9123011211018306,0.4408436844395772,0.21093962,0.078080187,1.4609601181616225,1.4637543589541617
0.291,1.378990940567224,0.010172426068751185,0.8820464441656496,0.4184146175568803,0.21181824734147747,0.077757297,1.4578055080744723,1.4687283696115765
0.292,1.3486897980319552,0.010219194578484105,0.8520117429373045,0.39661815896254754,0.21270367508038535,0.077436304,1.454346988679877,1.473327839890115
0.293,1.3181430459597385,0.010267105471489938,0.8222249412610783,0.37547259288159857,0.2135957604669191,0.077117169,1.4505886754508286,1.4775528502605517
0.294,1.287381068794899,0.010316072993897528,0.7927135485150895,0.35499369799524294,0.21449516598882865,0.076799866,1.4465343799834174,1.4814032611592967
0.295,1.256434309920356,0.010366121193483112,0.7635061476549527,0.3352000066958732,0.21540143979186155,0.076484379,1.4421878473565628,1.4848811746927486
0.296,1.2253331865254091,0.010417324046934988,0.7346290619350615,0.31610456749723703,0.21631487119771653,0.076170688,1.437554049560117,1.4879877244707749
0.297,1.1941082893710617,0.010469642454562795,0.706109179,0.29772536415365536,0.21723573804974505,0.075858775,1.432637813767143,1.490723988617279
0.298,1.1627904443121593,0.010523080742417038,0.6779739880933981,0.28007423696103134,0.21816364916786862,0.075548622,1.427442973895973,1.4930912150578264
0.299,1.1314107214628875,0.010577610693816767,0.6502482347627713,0.2631659707662911,0.21909878949012684,0.075240211,1.4219730660816274,1.4950906075551536
0.3,1.1000000004934516,0.010633271628083028,0.622958232,0.24701354253324873,0.22004186130292544,0.074933522,1.416234518457455,1.4967244002377604
0.301,1.0685892461634647,0.010690077341322856,0.5961295189753401,0.23162776316879743,0.22099209447920665,0.074628537,1.4102313659636163,1.497994528180706
0.302,1.0372095324889792,0.010748040278733698,0.5697855672975919,0.21702268965057986,0.22194959507090817,0.074325237,1.4039667502296747,1.4989030804928807
0.303,1.005891805087204,0.010807173501596573,0.5439520853915396,0.20320614607131246,0.22291551204748378,0.074023605,1.3974474509586243,1.4994522926841363
0.304,0.9746669047860731,0.010867477951326442,0.5186515392055948,0.19018981624807213,0.22388869400402586,0.073723641,1.3906772871477766,1.4996445519565917
0.305,0.9435656194510864,0.010928958571392785,0.493907023,0.1779825369322029,0.22486934112549423,0.073425333,1.3836605650596505,1.4994824009548835
0.306,0.91261877,0.010991627562270878,0.4697424022742737,0.16659122880034213,0.2258586808280181,0.073128633,1.3764034394891607,1.4989685007929152
0.307,0.8818569824125808,0.011055596999820417,0.4461776731893857,0.15602676238793228,0.22685548256602578,0.072833519,1.3689091255210382,1.4981056452054635
0.308,0.8513104187860707,0.011120775574621116,0.42323583862919606,0.1462929419922068,0.22786011137682857,0.072539972,1.3611837654079821,1.4968967653881935
0.309,0.8210091477310939,0.011187164704145722,0.40093676429103386,0.13739663447866637,0.22887346709761247,0.072247973,1.353231942,1.4953449324580181
0.31,0.7909831062820034,0.011254781383748629,0.3793000133896179,0.12934479631393606,0.22989459767803097,0.071957503,1.3450580804800185,1.4934533395676068
0.311,0.761262277,0.011323673816613618,0.3583466829520223,0.12213950385890349,0.2309240125234179,0.071668542,1.3366682273304327,1.4912252904889327
0.312,0.7318758801250127,0.011393828097752258,0.3380932179797607,0.11578615270059585,0.23196199791778926,0.071381072,1.3280659121907048,1.4886642110720127
0.313,0.7028525768090114,0.011465255620952722,0.3185597839576198,0.11028794251582227,0.23300826208055464,0.071095073,1.3192577877836493,1.4857736409027142
0.314,0.6742209610545525,0.011537966717095586,0.29976234673260327,0.1056454329869508,0.23406317311196417,0.070810526,1.3102471866924945,1.482557113624447
0.315,0.6460096448171119,0.011611968,0.2817172296700009,0.10186193475072133,0.23512644207873207,0.070527414,1.3010408581512594,1.479018405439784
0.316,0.6182467618132063,0.011687275384916825,0.2644421396749632,0.098937759,0.2361987625142794,0.070245722,1.291642137803739,1.475161566850708
0.317,0.5909592102921365,0.011763907688999866,0.24794948597056835,0.09687152,0.23727977291793922,0.069965432,1.2820578516774745,1.4709900368165447
0.318,0.5641737578930975,0.011841878428689518,0.23225635086044755,0.095664037,0.2383692137836143,0.069686529,1.2722912260389947,1.4665080982622425
0.319,0.5379168783591737,0.011921201340019607,0.21737404487151898,0.09531362,0.23946842457709258,0.069408995,1.262349024134269,1.4617200995108808
0.32,0.5122150640437544,0.012001886843921164,0.20331645233011486,0.095816547,0.24057610393595122,0.069132814,1.2522350613847764,1.456630250878677
0.321,0.48709362078016155,0.012083939207933986,0.19009563353595288,0.097170803,0.24169301965253645,0.06885797,1.2419552393553563,1.4512428522788459
0.322,0.462576808,0.012167374212546092,0.177721409,0.099373482,0.24281952131819157,0.068584468,1.231514316928964,1.4455624821535995
0.323,0.438688681,0.012252209,0.16620662901408015,0.10241824421525068,0.24395457284750655,0.068312299,1.2209171890397736,1.4395929553636773
0.324,0.41545305453990894,0.012338469836228912,0.15555741825154612,0.1062999809267412,0.24510001070539802,0.068041417,1.2101696476857242,1.4333387878752353
0.325,0.39289377652218727,0.012426253226869254,0.14578652910004136,0.11101511677890155,0.2462544020208339,0.067771804,1.199275558563274,1.4268050066894509
0.326,0.3710322662178007,0.012515480340319239,0.13689817044862881,0.11655466067214679,0.24741831477538034,0.067503441,1.1882411052469917,1.4199963800114523
0.327,0.349889861,0.012606165,0.1289015589506048,0.12291118538179006,0.24859242598026204,0.067236313,1.1770709638046284,1.4129181328955633
0.328,0.32948691911832223,0.012698322477358399,0.12180211943609012,0.13007779488825405,0.24977571891326894,0.066970399,1.1657697685785502,1.4055736897401552
0.329,0.30984528425487023,0.012791966445651665,0.11560451590190446,0.13804598682730718,0.25096958025561733,0.066705684,1.1543433094886209,1.3979683902925957
0.33,0.2909838098973983,0.01288715,0.11031504082401637,0.14680507464685114,0.2521730229354936,0.066442143,1.1427960386810598,1.3901075708155068
0.331,0.2729205204751761,0.012983883163782723,0.10593463124651134,0.15634506115996363,0.2533867258312653,0.066179762,1.1311330042850893,1.3819965978825417
0.332,0.25567282572387967,0.013082167161894106,0.10246959660594858,0.16665680765377958,0.2546103855969274,0.065918533,1.119359595002182,1.3736395125501268
0.333,0.23925828019492693,0.013182016741474416,0.099917903,0.17772812050105435,0.25584489253513404,0.065658441,1.1074804271364718,1.3650413161967492
0.334,0.22369384248373525,0.013283445684146343,0.098284559,0.18954646049805768,0.25708919708521794,0.065399482,1.0955003228590512,1.3562079724403246
0.335,0.2089944374328591,0.013386465,0.097566145,0.2020992797689278,0.25834457278956413,0.065141647,1.0834246334169144,1.347144643813965
0.336,0.19517409725900575,0.013491103850044591,0.097764978,0.21537483907459656,0.25961029076830044,0.06488493,1.0712581991096608,1.3378553276559644
0.337,0.18224612021739683,0.013597416962852637,0.098877195,0.2293587004235674,0.26088687355536727,0.064629308,1.0590054037571321,1.3283461660358324
0.338,0.17022389820267522,0.013705401453963817,0.10090220155042243,0.24403599929375966,0.2621740837610349,0.064374744,1.0466715960266149,1.3186228144382421
0.339,0.15911976735514038,0.013815074423310697,0.10383566777551663,0.25939197106595113,0.26347265043208445,0.064121222,1.034261610730445,1.3086894126965303
0.34,0.1489447611859519,0.013926453662136113,0.10767406670713128,0.275411727,0.2647815964134809,0.063868728,1.0217801844859986,1.2985519697706973
0.341,0.1397073834425204,0.014039558,0.11241272727016761,0.29208007175272527,0.2661027227630427,0.063617244,1.0092318105185978,1.2882162274855657
0.342,0.13141743325339916,0.014154406,0.11804516694225364,0.30937948606099647,0.26743395266769066,0.063366746,0.9966215765392098,1.2776864039778788
0.343,0.12408327044235262,0.014271017,0.1245662287376673,0.32729314581107294,0.2687779130014462,0.063117234,0.9839541935323702,1.2669689528064836
0.344,0.1177138490683899,0.014389413453374078,0.13196680040200387,0.34580376700976256,0.27013223297344585,0.062868695,0.9712343338981767,1.256069165088098
0.345,0.1123128837691378,0.014509614,0.14024093351687103,0.3648942227925982,0.2714992155239532,0.062621115,0.9584665411133334,1.2449914820089045
0.346,0.1078862499558211,0.014631640019786223,0.14937727262179007,0.3845462210912285,0.27287708851526793,0.062374482,0.9456554701546159,1.2337427339223055
0.347,0.10443827079388784,0.014755522693670345,0.1593687697395165,0.4047405176181796,0.27426758654475947,0.062128804,0.9328058234153195,1.222327270675481
0.348,0.10197397120022217,0.014881285853653404,0.17020218660785238,0.4254581011565177,0.2756694728619167,0.061884069,0.9199221540256236,1.2107512001187415
0.349,0.10049458703649755,0.015008953376582805,0.18186913834044377,0.4466795753016236,0.27708401188577686,0.061640233603384866,0.9070089831902082,1.1990199459201711
0.35,0.10000118450453314,0.015138549508213792,0.19435477772947882,0.4683853716732704,0.2785103728868425,0.061397282322801804,0.8940707992657007,1.1871385111517045
0.351,0.10049410123890946,0.015270098881042445,0.20764926296984748,0.4905558657824783,0.2799494778644046,0.061155200252654904,0.8811120089636835,1.1751132225143301
0.352,0.10197374049298998,0.015403626533239623,0.22173629156042193,0.5131698230956978,0.2814008038122108,0.06091397,0.8681370986043935,1.162948519397524
0.353,0.10443886403436198,0.015539157928805874,0.23660458217872976,0.5362064961552648,0.2828649760122163,0.060673578351787376,0.8551504668815344,1.1506510429490069
0.354,0.10788651656998013,0.015676718978941743,0.25223640262268876,0.5596448359688286,0.28434180371387896,0.060434012760455874,0.8421564600640906,1.1382251446372866
0.355,0.11231267503203202,0.015816336,0.2686191822188567,0.583463519,0.2858315082751717,0.06019526,0.829159388,1.1256773748904412
0.356,0.11771326844601432,0.015958036060681063,0.2857338031113604,0.6076410611181905,0.287334427,0.059957322405143294,0.8161635220493317,1.1130123175683075
0.357,0.12408359298853007,0.016101846,0.3035662685953222,0.6321559912127923,0.28885012693479395,0.059720198,0.8031730971606147,1.1002362344555927
0.358,0.13141789266685186,0.016247794904161963,0.32209646142592563,0.6569857422003318,0.29037976878965116,0.059483853056228546,0.7901923085115633,1.0873539188320547
0.359,0.13970748626361887,0.016395910204546546,0.341308674,0.6821080853836896,0.29192223558531044,0.059248275,0.7772253252628022,1.074371459741757
0.36,0.14894430839748612,0.016546221379146457,0.3611821521303987,0.7075006098752985,0.2934788479504261,0.059013449,0.7642762864789646,1.0612937207408302
0.361,0.15911935088512316,0.016698758180345497,0.3816994035309946,0.7331407447838613,0.29504873034876844,0.058779361290376295,0.7513492440730923,1.0481267470192377
0.362,0.17022423608222353,0.016853551028765144,0.4028391546154066,0.7590057785422111,0.29663265501235564,0.058545992,0.7384482309861858,1.0348753317274242
0.363,0.18224646819288715,0.017010631,0.42458220969180666,0.7850728820129769,0.29823069303552613,0.058313326411763705,0.725577239,1.0215455891584369
0.364,0.19517405095634907,0.017170030101920454,0.4469068266324564,0.81131933,0.29984230095561576,0.058081356,0.7127402163686296,1.0081421434527058
0.365,0.20899388864860577,0.017331781,0.4697922086371432,0.8377218265161946,0.30146920091185975,0.057850071,0.6999410716421122,0.9946710980979843
0.366,0.22369372425701733,0.017495917,0.49321618145279644,0.8642572880153752,0.3031093999199661,0.057619458,0.6871836689833023,0.9811372805289458
0.367,0.2392588140032684,0.017662472,0.5171564539951492,0.8909025923384346,0.30476528524792185,0.057389505778514247,0.6744718299080297,0.9675463782381748
0.368,0.2556731811532925,0.017831482029274055,0.5415905392268744,0.9176345924363516,0.3064352591188043,0.057160236,0.6618093324968629,0.9539035438722419
0.369,0.27292019617175634,0.018002982900693174,0.5664945931748568,0.9444301356245108,0.3081201337060184,0.056931608,0.6491999110418754,0.9402140825683307
0.37,0.2909832923663478,0.018177011815631867,0.5918462040149495,0.9712660826151807,0.30982039567404795,0.056703595,0.6366472557225722,0.9264834062809466
0.371,0.30984544573947687,0.018353607006328057,0.6176199545175911,0.9981193264311627,0.3115354364649184,0.056476183860433835,0.6241550123018988,0.9127164771706602
0.372,0.329487649,0.018532835688870385,0.6437931567860984,1.0249668112533223,0.3132663352648135,0.056249348644118256,0.611726782,0.8989188008072304
0.373,0.34988986900198904,0.018714705,0.6703395085862995,1.0517855073542708,0.3150122977485398,0.056023093,0.5993661204230685,0.8850954006542295
0.374,0.37103189856359853,0.018899233695964496,0.6972357676149495,1.07855251,0.31677429963404546,0.055797423,0.5870765389597447,0.8712514887320308
0.375,0.39289321881345163,0.019086455071414786,0.7244552251925055,1.1052450383264296,0.3185517823042376,0.055572340311689006,0.5748615029082016,0.8573922345713485
0.376,0.41545339067321857,0.019276362,0.7519735241966389,1.1318404282193053,0.3203455978384612,0.055347810438751824,0.5627244320667216,0.8435226421852752
0.377,0.4386889600344847,0.019469032,0.7797641938339305,1.1583161603270236,0.32215537032017133,0.055123803,0.5506687004531244,0.8296478593382302
0.378,0.46257674635252194,0.019664505310717322,0.807801775,1.184649875731529,0.32398155933063844,0.054900307,0.5386976360617567,0.8157728853457836
0.379,0.48709330114342453,0.019862844220341656,0.83606,1.2108193940097063,0.3258244814116799,0.054677315,0.5268145207301782,0.8019027467322911
0.38,0.51221496,0.020064166716564902,0.8645124807270019,1.2368027306300864,0.3276833576858663,0.054454845922412995,0.5150225900042882,0.7880423674755497
0.381,0.5379171455190906,0.020268458558294605,0.8931331278852181,1.2625781141246013,0.32955990761112675,0.054232870931470514,0.5033250330062975,0.7741966906785411
0.382,0.5641739050043294,0.020475760177372793,0.9218949970051615,1.288124003006362,0.33145340743074314,0.054011375,0.4917249923449954,0.7603706633030556
0.383,0.5909590810810682,0.020686112497827286,0.9507719236835597,1.3134191024178574,0.3333632877583226,0.053790352,0.48022556397762073,0.746569029
0.384,0.6182465493342848,0.020899559465614708,0.9797368045403523,1.3384423805146484,0.33529129679180564,0.053569778545853826,0.468829797,0.7327966618945008
0.385,0.6460097120554308,0.021116152,1.0087632134291833,1.363173084622116,0.33723699556552406,0.053349632,0.4575406899095361,0.7190584199501938
0.386,0.6742212265079953,0.021335927,1.0378242164131457,1.387590757004486,0.3391997979708353,0.053129911,0.44636143868896044,0.7053588637953448
0.387,0.7028525824784692,0.021558904113484288,1.0668931332012372,1.4116752543751898,0.34118044289984273,0.052910607,0.4352947539063863,0.6917027382650588
0.388,0.7318757327426579,0.021785128886030427,1.0959432214825318,1.4354065776477092,0.3431800308066141,0.052691748726416285,0.4243434892047685,0.6780948997262888
0.389,0.7612621229676972,0.022014648,1.1249478899223344,1.4587654037674314,0.34519744607284114,0.052473286,0.41351046020714216,0.6645396822957882
0.39,0.7909832747469078,0.022247536,1.153880352182864,1.481732620209926,0.3472329523974562,0.052255204,0.40279843552786715,0.6510416301068888
0.391,0.8210092346330126,0.022483851748147515,1.1827144368007902,1.504289472781491,0.3492874224633814,0.052037489545823844,0.3922101367741537,0.6376056348280343
0.392,0.8513103829988925,0.022723652,1.2114233521631728,1.526417590480953,0.3513610861872062,0.051820137,0.38174823857756307,0.6242358691588803
0.393,0.8818568358848351,0.022967050652093264,1.2399812802055332,1.5480989989149543,0.3534533052338148,0.05160314,0.3714153685633781,0.6109366861275759
0.394,0.9126187859697077,0.023214172891669195,1.2683619394791141,1.5693161335146806,0.35556484873087757,0.051386486178404765,0.36121410742469695,0.5977126155800536
0.395,0.9435656969542336,0.023464910852335538,1.2965394420255465,1.590051852257856,0.35769576814847176,0.051170185,0.35114701213293303,0.5845682142543649
0.396,0.9746669201970273,0.023719302935094784,1.3244885479009727,1.6102894480653172,0.3598467440250429,0.050954199,0.3412169694732371,0.5715074029730164
0.397,1.0058917631280102,0.023977391,1.352183004664846,1.6300126608365195,0.36201713659252516,0.050738516,0.3314260648901119,0.5585344146118679
0.398,1.0372095099766954,0.024239243,1.3795987148784508,1.6492056890018523,0.3642073232598647,0.050523127,0.32177665801618505,0.5456537460913299
0.399,1.0685892631997473,0.024504979,1.406709852342974,1.6678532007578812,0.36641825324184474,0.050308048999052044,0.3122710955111914,0.5328695298169611
0.4,1.1000000002484287,0.024774864778942154,1.4334924932182571,1.6859403448803836,0.36864951163099474,0.050093250620333256,0.30291167735022717,0.5201855768784793
0.401,1.131410722369989,0.025048757855667275,1.4599224056966909,1.703452761070639,0.37090144632833066,0.049878724,0.2937006568701099,0.5076059234493873
0.402,1.1627904748535975,0.025326717189996628,1.4859749954805324,1.720376589939765,0.3731739776619982,0.049664452796328376,0.28464024025186013,0.49513486242853155
0.403,1.194108291177652,0.025608788507362652,1.5116279922350901,1.7366984825529512,0.3754673754884984,0.049450427,0.2757330605224393,0.4827763975821837
0.404,1.2253331138682282,0.025894985,1.5368566914645339,1.7524056095445382,0.37778195066624704,0.04923664,0.26698097985493285,0.4705340736912334
0.405,1.2564342713498433,0.026185394,1.561639708744194,1.7674856697780692,0.3801187194309119,0.049023108237328875,0.25838588108052335,0.4584117258792033
0.406,1.287381106236191,0.0264801,1.5859542519934942,1.7819268985992138,0.3824770845516608,0.048809795,0.24994978538346546,0.4464131846425831
0.407,1.3181432313370276,0.026779363949330753,1.6097780792687717,1.7957180756309237,0.38485724913931935,0.048596685,0.24167466781920505,0.43454282092141067
0.408,1.3486897345840783,0.027083359779241218,1.633091025422733,1.8088485321299155,0.3872592711250675,0.048383775,0.23356245738166556,0.4228036282238955
0.409,1.3789907958070926,0.02739185,1.6558702962354492,1.821308157891029,0.3896835234563256,0.048171058,0.22561550259311083,0.4111992562983898
0.41,1.4090165824814689,0.027704761,1.678097239856557,1.8330874076972936,0.3921303192248735,0.047958539429136166,0.21783553868279237,0.3997332767742151
0.411,1.4387377246201742,0.028022299958616874,1.6997513127769446,1.8441773073204555,0.3945999785623543,0.047746199,0.21022403935295556,0.3884094814740239
0.412,1.4681243990285027,0.028344731849783554,1.7208126249206919,1.854569459063316,0.39709266568085666,0.047534017006746566,0.2027827385162365,0.37723154440966095
0.413,1.4971475683916542,0.028672037688748715,1.7412639935206546,1.8642560468472436,0.3996085974037038,0.047321993,0.1955133359524263,0.36620240413230903
0.414,1.5257787527806823,0.029004555,1.7610848343426175,1.873229840836403,0.4021480067784936,0.047110123,0.18841755178692757,0.3553254233350377
0.415,1.553990009,0.029341948386968533,1.7802595645063513,1.881484201603509,0.40471112369142637,0.046898399,0.18149778840761988,0.34460390070280855
0.416,1.581753386,0.029684212,1.7987706120439508,1.8890130838330865,0.40729818486443525,0.046686804,0.17475481080999072,0.33404127029231573
0.417,1.6090412346044558,0.030031856546667766,1.8166004773032614,1.8958110396659251,0.4099093386510316,0.046475329929904836,0.16819010869715983,0.32364110956436154
0.418,1.6358263201424805,0.030385077724872023,1.8337354546985727,1.9018730656201144,0.41254475781030225,0.046263984,0.16180515490711836,0.313405979
0.419,1.6620826307031125,0.030743408057427476,1.8501579758605806,1.9071948670710095,0.41520474293426896,0.046052744256515184,0.15560139983392235,0.3033389596680045
0.42,1.6877846673927595,0.031107091214354423,1.865855207337046,1.9117729850857572,0.417889538,0.045841602,0.14958115367514474,0.29344306719922764
0.421,1.7129068235454614,0.031476554,1.8808135408442308,1.915604385217024,0.42059937931040453,0.045630559,0.1437449235946173,0.2837212378554671
0.422,1.737423861721391,0.031851765599990145,1.8950177078306163,1.91868664,0.4233344349005178,0.045419603436404686,0.1380939134320537,0.27417696478387904
0.423,1.7613110409465214,0.032232722,1.9084578435656625,1.921017928156751,0.42609497762672105,0.045208726734601745,0.1326293715015173,0.264812763
0.424,1.7845462654854587,0.032619159,1.9211204502982269,1.922597037139827,0.4288812405697469,0.044997919,0.12735265740393886,0.25563119497310965
0.425,1.8071062227799648,0.033011765,1.9329947661118967,1.923423360158275,0.4316934557171179,0.044787183,0.12226576224087174,0.24663498716648755
0.426,1.8289684595400812,0.033410755,1.9440720002221714,1.9234968965454593,0.4345318535836044,0.044576506327191595,0.11736885609766672,0.2378268090782713
0.427,1.8501104495619831,0.033815837,1.9543392047668766,1.9228182501590516,0.43739668439048796,0.044365881195559995,0.1126629926962576,0.22920928048912503
0.428,1.870512277605956,0.034226833,1.9637905576750494,1.921388627584201,0.4402881871929597,0.044155300616682144,0.10814920634827968,0.22078536646187855
0.429,1.8901541422855743,0.034644122,1.9724171662681667,1.9192098358921046,0.44320650358365105,0.043944765,0.1038290875407461,0.2125574817936423
0.43,1.9090165585499548,0.035068587840919346,1.9802100721967306,1.9162842799563455,0.44615202107457563,0.043734264,0.099703577,0.20452772183243806
0.431,1.927080197819694,0.035499413,1.9871650880033547,1.9126149593312416,0.4491253773604254,0.043523791146694454,0.095772972,0.19669845873401426
0.432,1.944327056116022,0.035936721,1.9932742536583865,1.9082054646978923,0.45212621028202754,0.043313342047857216,0.092038121,0.1890720046701228
0.433,1.9607409682814867,0.036380801,1.9985331063955638,1.9030599738757445,0.4551548592476377,0.043102914148161496,0.088499892,0.18165061166100444
0.434,1.9763058852435076,0.036832424569256415,2.002938573,1.897183247409758,0.45821148830209857,0.0428925,0.085160238,0.17443649191648042
0.435,1.991006237281285,0.037290735,2.0064841431259546,1.8905806224120967,0.461296252,0.042682095,0.082018624,0.16743242633987046
0.436,2.0048265214807612,0.037756314,2.0091695401089265,1.8832574845972108,0.46440940329293734,0.042471695303469024,0.079075744,0.1606398991768077
0.437,2.017753546154856,0.038229341873272746,2.010992498844107,1.8752207318421872,0.46755177732850406,0.042261297321389266,0.076332209,0.15406084133329892
0.438,2.0297753920132124,0.03870988,2.0119493999505607,1.8664775100002746,0.47072338166368394,0.042050897,0.073789625,0.14769720034236486
0.439,2.0408802148618985,0.039197841,2.0120426957436814,1.8570354147752683,0.4739240839839964,0.041840491,0.071447905,0.14155086237844716
0.44,2.0510562112042163,0.039693792,2.011271000368937,1.846902589497452,0.4771539210681832,0.041630075,0.069307194,0.13562365206098242
0.441,2.060292815429825,0.040197662,2.009635012118175,1.8360877178537456,0.4804134004343295,0.041419648424815644,0.067367948,0.12991732596394515
0.442,2.06858197,0.040709089229562734,2.0071384229125404,1.8246000162724894,0.4837034015529456,0.041209206,0.065631198,0.12443417374506116
0.443,2.0759157562504096,0.041229496,2.0037813229134636,1.8124492259028537,0.48702345116410545,0.040998747,0.064097462,0.11917544482019196
0.444,2.0822868033661486,0.041757929,1.9995684914938185,1.7996456042273623,0.4903734475420706,0.040788271,0.062766306,0.11414252763040388
0.445,2.087687808736839,0.042294345,1.9945049547216958,1.7861999163495186,0.49375411825513776,0.040577773645952775,0.061638015573795106,0.10933693598679768
0.446,2.092113609171612,0.042840290810095466,1.9885924607185024,1.7721234258573584,0.49716619677860263,0.040367255,0.060713157,0.1047601211164906
0.447,2.095560718,0.043394701,1.9818394863250322,1.7574278825697265,0.5006088008219441,0.040156716,0.059992678,0.10041347149371431
0.448,2.098025903537317,0.043957516831261284,1.9742521649906144,1.7421250070138643,0.5040824575736484,0.039946153,0.059475653,0.096298313
0.449,2.0995063281872715,0.044530509,1.9658350223695276,1.726227890055986,0.507588268,0.039735568254859695,0.059162200328611275,0.092415972
0.45,2.0999992107872916,0.045112272,1.9565989127313719,1.709749838273467,0.5111250108233439,0.039524963,0.059052461,0.088768323
0.451,2.099505334184278,0.045703072,1.9465511864140497,1.6927044619264966,0.514694023,0.039314335106288976,0.059147693742975904,0.085355731
0.452,2.0980254873657995,0.046304648,1.9357000554766521,1.6751058081424668,0.5182952204402219,0.039103689,0.05944658,0.082179304
0.453,2.0955617595976856,0.046915274019273145,1.9240576138347034,1.656968349604341,0.5219279434314534,0.038893025,0.059949045,0.07924005
0.454,2.0921143288544135,0.047536085710566084,1.9116328274410606,1.638306973,0.525594052,0.038682345100730056,0.060654984,0.076538915
0.455,2.0876873583021553,0.048167260080297494,1.8984373830882086,1.619136966397503,0.529291815,0.038471653,0.061565435,0.074076778
0.456,2.0822859483095884,0.048808769,1.8844845586124277,1.5994740084519181,0.533023272,0.038260953,0.062679208,0.071854457
0.457,2.075915894981703,0.04946103,1.8697850833535652,1.5793341545133266,0.5367868742743234,0.038050246463907894,0.063995875,0.06987291
0.458,2.0685828158167223,0.050123855,1.8543535041727022,1.558733486150928,0.5405842907074374,0.03783954,0.065515153,0.068133212
0.459,2.060293112183332,0.050798100090792275,1.838204593643946,1.537688925860307,0.5444142698312894,0.037628837,0.067237593,0.066635381
0.46,2.0510554896563056,0.051483070005127356,1.8213507428138298,1.5162178102387256,0.5482783715008743,0.037418144362247996,0.069162442,0.065379993
0.461,2.040879574997768,0.052180036086748476,1.8038090619086065,1.4943375770265575,0.5521751248861402,0.037207468,0.071288794,0.064367542
0.462,2.0297757305960293,0.052888505627763205,1.7855956793141166,1.472065974344521,0.5561065878168256,0.036996815,0.073616216,0.063598455
0.463,2.017754245439359,0.053608912,1.7667249177079511,1.449421047656923,0.5600709912422263,0.036786192037026585,0.076144654,0.063073099
0.464,2.0048265349101833,0.054341307868764704,1.7472158973038638,1.4264211257099781,0.5640698054278578,0.036575606983427184,0.078873951,0.062791787
0.465,1.991005329620143,0.055086441,1.7270860308589981,1.4030848062923333,0.568102554,0.036365073,0.081802664,0.062755089
0.466,1.9763057046949946,0.055843549,1.7063517720093595,1.379430937818336,0.5721687749458411,0.03615459,0.084930169,0.062963264
0.467,1.9607414988214784,0.056614479,1.6850337177386814,1.3554784818137808,0.5762701003400063,0.035944182777337484,0.088255883,0.063415977
0.468,1.944327895491969,0.057397334,1.6631505813263634,1.3312466865317383,0.5804052513136122,0.035733848502468926,0.091780146,0.064113263
0.469,1.9270796492752225,0.05819501,1.6407208902999992,1.3067553369058935,0.5845742584348678,0.035523609,0.095501084,0.065055095
0.47,1.909015992,0.059004802,1.6177664001356362,1.282024157820044,0.5887781787242221,0.035313472635325756,0.099417848,0.066241377
0.471,1.8901542550881039,0.059830137135850794,1.5943070937558173,1.2570730542702286,0.5930164045727889,0.035103451803718114,0.10352959860196521,0.067671948
0.472,1.870513060669043,0.060668138601052614,1.5703633761763427,1.2319220960936146,0.5972887047940684,0.034893568,0.10783614427141969,0.069346579
0.473,1.8501105433279057,0.061522081,1.545957966177822,1.2065915025914595,0.6015951413594419,0.034683825,0.11233633925638863,0.071265803
0.474,1.828967790128941,0.062389578,1.521112043821244,1.181101627079933,0.6059362247554053,0.034474256,0.11702869107864881,0.07342847
0.475,1.8071059437910264,0.063273176,1.4958476181720803,1.1554729426710983,0.610311733,0.034264857,0.12191217742148325,0.075834124
0.476,1.784546653856399,0.064171419,1.4701882432406947,1.1297259237177073,0.6147213082102057,0.034055672,0.12698578141160083,0.078482273
0.477,1.761311554610148,0.065085864,1.4441561873032804,1.1038813400622192,0.6191649121237411,0.033846696,0.1322493589070052,0.081372359
0.478,1.7374234578693915,0.066016029,1.4177747752929541,1.0779599755758438,0.6236424779737432,0.033637969758250036,0.13770077900371144,0.084503754
0.479,1.7129063012042982,0.066962686,1.3910682671254695,1.0519826195602426,0.6281539095211893,0.033429502,0.14333877415819576,0.087875786
0.48,1.6877846486829988,0.067925863,1.3640598977112781,1.0259701010049285,0.6326990800242536,0.033221321,0.1491620998016269,0.09148846
0.481,1.662083081843606,0.068906276,1.3367740167086688,0.9999432727777345,0.6372778312245643,0.033013456,0.15516964465477845,0.095340259
0.482,1.6358265986536984,0.069903604,1.3092354504021027,0.9739229957751782,0.6418899723142492,0.032805917,0.16136075730096278,0.099430196
0.483,1.6090408616390572,0.070919431,1.2814682665291344,0.9479301231020962,0.6465352789249159,0.032598758,0.16773316071527822,0.10375731134079433
0.484,1.5817530863062508,0.071952901,1.2534975518649836,0.9219855152634361,0.6512134920961812,0.032391971106737964,0.17428543792566176,0.10832057521036735
0.485,1.553990106891679,0.073004769,1.2253485506501653,0.8961100421892686,0.6559243172573721,0.032185626864986584,0.1810161197877673,0.11311889161572834
0.486,1.5257792373820553,0.074076042,1.197046014533609,0.8703243887341602,0.6606674232106686,0.031979716,0.1879237704315679,0.11815149413876673
0.487,1.4971475819521685,0.075165608,1.1686154886760072,0.8446492191907459,0.6654424411054798,0.031774305331900614,0.19500759283279087,0.12341730253855006
0.488,1.468124113738514,0.07627586,1.1400824786176773,0.8191051105835973,0.670248963,0.031569408,0.20226510912437365,0.12891447134164802
0.489,1.4387375063408314,0.077405902,1.1114722569806124,0.7937125376643802,0.6750865430105274,0.031365059,0.20969466753310842,0.13464163404817267
0.49,1.4090168522167885,0.078555552,1.0828105586739625,0.7684918573969447,0.6799546919728108,0.031161325541327434,0.21729457194672563,0.1405973562242475
0.491,1.3789909781484466,0.079727628,1.0541229859960497,0.7434632935088241,0.6848529041799221,0.030958179,0.2250630806854249,0.14678013574614376
0.492,1.3486896437958338,0.080920357,1.0254351621257671,0.7186469423527588,0.6897811434053656,0.030755775,0.23299887767572067,0.15318887817944915
0.493,1.318142953836029,0.082134389,0.9967727488338404,0.694063045,0.6947382842505572,0.030554033755604927,0.2410999472562506,0.1598219635312843
0.494,1.2873811398772501,0.08337177,0.9681612749122805,0.6697310414278481,0.6997236357012062,0.030353082575471105,0.24936409583015628,0.16667721026391924
0.495,1.256434412,0.084631521,0.9396265436131506,0.6456704684580754,0.7047366304348157,0.030152932504866507,0.2577893880522878,0.17375282588454838
0.496,1.2253331605069047,0.085914227,0.9111938805563509,0.6219006551407886,0.7097770060621011,0.029953623302048406,0.2663738524410717,0.18104696851407748
0.497,1.1941082032848225,0.087221,0.8828885716330749,0.598440707,0.7148432685808697,0.029755263511903114,0.2751154713561743,0.18855777883939856
0.498,1.1627904394322792,0.088552338,0.8547364262059696,0.5753094902560172,0.7199349487098919,0.029557838741381882,0.28401246364404836,0.19628415620969597
0.499,1.1314107383011371,0.089907538,0.8267621764264692,0.5525256206172577,0.7250512222758378,0.029361451,0.29306277923031177,0.20422316784116265
0.5,1.1000000000000008,0.091289275,0.798990696,0.5301074459533313,0.7301907476778441,0.029166103,0.3022638764977825,0.21237265471627836
0.501,1.0685892616988637,0.092696646,0.771447626,0.5080734969831431,0.7353530989431423,0.028971949,0.31161355806813373,0.22073043473669235
0.502,1.0372095605677212,0.094130008,0.7441568554593948,0.48644124788754173,0.7405365399288775,0.028778960758449275,0.3211095740827402,0.22929429411831123
0.503,1.0058917967151775,0.095590639,0.7171427278229598,0.46522804776416316,0.7457405299292227,0.028587246802295744,0.3307496280105351,0.23806284962298602
0.504,0.974666839,0.097079227,0.6904303922109809,0.4444510385911733,0.7509633359157913,0.028396895,0.34053137956809393,0.24703277768009044
0.505,0.9435655877976092,0.098596312,0.6640427980170037,0.42412702775586686,0.7562039131156802,0.028207885794327526,0.35045253477113003,0.25620158299759294
0.506,0.9126188601227488,0.10014158910427652,0.6380035689327125,0.4042724751462651,0.7614609300444234,0.028020436,0.36051090059576407,0.26556675839715493
0.507,0.8818570461639701,0.10171613714537014,0.6123371343831339,0.3849034804761043,0.7667326831063979,0.027834544014052703,0.3707036161246351,0.2751260718057522
0.508,0.8513103562041657,0.10332157720016394,0.5870653196366935,0.3660357772352921,0.7720178313690594,0.027650221,0.38102815092302805,0.2848771651527273
0.509,0.821009022,0.1049581331561462,0.5622108825651897,0.34768495684175826,0.7773147435455284,0.027467667391223034,0.39148192760840617,0.2948166300268087
0.51,0.790983148,0.10662621763376624,0.5377972941814366,0.32986622148809097,0.7826215347073567,0.027286967,0.4020623218283238,0.304941674
0.511,0.7612624936591664,0.1083265771554591,0.5138450933827289,0.3125936325208033,0.787936447,0.027108135100684137,0.4127666622248961,0.3152495580096895
0.512,0.7318758862614845,0.11005981235133168,0.49037603964000903,0.29588130549439906,0.7932575627323142,0.026931242,0.42359223041608784,0.3257381603759619
0.513,0.7028524180478323,0.11182669057087231,0.467412388,0.27974292532022166,0.7985828535035626,0.026756534468869886,0.43453626099299697,0.3364035593619268
0.514,0.6742207626179441,0.11362802408417778,0.4449732592852367,0.2641917355341552,0.8039101454911545,0.026584036,0.4455959414955223,0.3472426777991992
0.515,0.6460098931083215,0.11546471187754066,0.4230792961226342,0.24924052789068138,0.8092371666679143,0.026413801221748034,0.45676850425318055,0.35825250450874835
0.516,0.618246914,0.11733758251316087,0.4017512590117026,0.23490163226649088,0.814561536,0.026245962,0.46805107044029653,0.369430669
0.517,0.590959138,0.11924747434251749,0.3810067574428535,0.22118690242543967,0.8198807415107807,0.026080667034636667,0.47944054,0.3807729400449602
0.518,0.5641734013463009,0.12119523874970826,0.3608652061619514,0.20810821852522876,0.8251921383327512,0.025918095,0.4909339129754141,0.3922759965581063
0.519,0.537916918,0.12318174102177074,0.3413455839363881,0.1956763517591124,0.8304929454326042,0.025758257,0.5025281436329327,0.4039368493121814
0.52,0.5122153513170016,0.1252078612892295,0.3224639202785661,0.183901326,0.8357802296702835,0.025601280073166456,0.5142201388110299,0.4157522557633837
0.521,0.48709369879570213,0.12727449553072814,0.30423830649799205,0.172793019,0.8410508662137919,0.025447391380930565,0.526006759,0.4277180378840705
0.522,0.46257654213060934,0.12938255665526574,0.28668565186534045,0.16236079404039416,0.8463017386080042,0.025296677642715024,0.5378848175634096,0.43983060643286925
0.523,0.4386884453898537,0.1315329756490646,0.26982035741303256,0.1526134898313615,0.8515294584234165,0.025149310433665473,0.5498510822500209,0.45208721193951235
0.524,0.4154533461436029,0.13372685587956068,0.2536591054391341,0.14355941569130826,0.8567302927276225,0.025005424,0.5619022739149381,0.46448330189649284
0.525,0.39289405620897555,0.1359656077931625,0.23821646414450587,0.13520634336164422,0.8619006720542214,0.024865141124367482,0.5740350673540925,0.47701498816063886
0.526,0.3710322098710601,0.13824987555253435,0.22350516404099324,0.12756150070032735,0.8670367616992716,0.024728629729255953,0.5862460913269236,0.48967899935385134
0.527,0.34988945667209576,0.1405806776958042,0.20954040723201156,0.12063170770370657,0.8721341066981136,0.024596068283961766,0.5985319287192327,0.502471204
0.528,0.32948693933095774,0.1429590755572643,0.19633417521642746,0.11442368051949324,0.8771890571459808,0.024467649317582215,0.610889117,0.5153872290077897
0.529,0.30984574491189726,0.1453862053380021,0.18389749213063303,0.10894224892728095,0.8821961431603409,0.024343633564753213,0.6233141471068271,0.5284234787978644
0.53,0.290984008,0.14786312841684524,0.17224400600810616,0.10419240131377168,0.8871517760672593,0.024224125,0.6358034663046018,0.5415758504871514
0.531,0.2729203507247792,0.1503907,0.16138290527762805,0.10017855906137178,0.8920500054301773,0.02410932,0.6483534757923413,0.5548397
0.532,0.25567210450803235,0.15297159872880922,0.1513235160690923,0.096904569,0.8968863740528733,0.023999421353276096,0.6609605322851914,0.5682112519009614
0.533,0.23925850117852268,0.15560659106034286,0.1420777604669011,0.094373698,0.901655534,0.023894640377686235,0.6736209480306019,0.5816861252429935
0.534,0.2236942953050064,0.15829648864803483,0.133651949,0.092588634,0.9063510931201139,0.023795196,0.6863309911105719,0.5952595781084995
0.535,0.2089946703798565,0.1610421449423618,0.12605376647702404,0.091551476,0.9109676784250764,0.023701316296456023,0.6990868857668238,0.6089277447078287
0.536,0.19517346508981723,0.16384484082458506,0.11929306991603883,0.09126374,0.9154994324836496,0.023613236418296574,0.7118848127421078,0.6226857863634677
0.537,0.18224575456064104,0.1667080419067963,0.11337340385724251,0.091726349,0.9199396604473936,0.023531206,0.7247209096546592,0.6365289946366122
0.538,0.17022426940397067,0.16963193361906376,0.10830091343575632,0.092940155,0.9242815815151393,0.023455477,0.7375912713843962,0.6504533542583838
0.539,0.15912042500223228,0.1726166119933356,0.1040827950000269,0.09490463,0.9285181615385699,0.023386317363501948,0.7504919504883542,0.6644535871285577
0.54,0.14894451034369457,0.175665243,0.10072023274442302,0.097618669,0.9326421059869237,0.023324005130508543,0.7634189576378202,0.6785252207093723
0.541,0.13970688781666837,0.17878033383928477,0.098218023,0.10108081384507715,0.9366458650963139,0.023268829,0.7763682620870118,0.6926635642237187
0.542,0.1314171841832781,0.18196084059410902,0.096579623,0.10528902466844803,0.9405216260015753,0.023221089362292606,0.7893358024181384,0.7068634181419688
0.543,0.12408410501829663,0.18520991412219526,0.095804745,0.11024066937264529,0.9442612987205199,0.023181070405250897,0.8023174674014676,0.7211204043152537
0.544,0.117714052,0.18853026761793837,0.095896623,0.11593252455922871,0.947856494,0.02314908,0.815309075,0.7354290738573618
0.545,0.11231264169784488,0.19192060377135262,0.096854895,0.12236077664333869,0.9512969500925976,0.023125448843170106,0.8283064312466997,0.7497846960869766
0.546,0.1078856711455864,0.19538703311198058,0.098677628,0.12952102389379885,0.9545750484183655,0.023110564651200222,0.8413053038523975,0.7641821027486877
0.547,0.10443824040231442,0.19892703940359766,0.10136677938494253,0.13740827875196818,0.9576802058239624,0.023104788111194076,0.8543014221188605,0.7786161228244204
0.548,0.10197451263420042,0.20254611748585485,0.10491790695750798,0.14601697059062696,0.960602873,0.023108498823946052,0.8672904779538787,0.793081723
0.549,0.10049466581572192,0.20624324645264613,0.10932799112153452,0.15534094891262362,0.963332005,0.023122180494285806,0.8802681264861607,0.8075734945551484
0.55,0.10000078921270887,0.2100231978027746,0.11459629626986984,0.1653734584488314,0.9658579027537193,0.023145954413870906,0.8932299837536245,0.822086336
0.551,0.1004936718127285,0.21388508545966947,0.1207156970858695,0.17610774989919808,0.9681683407316767,0.023180304,0.9061715459664214,0.8366147538800275
0.552,0.10197409646268345,0.21783469572393854,0.12768196366626744,0.18753546768629795,0.9702517155665297,0.023225682,0.9190884096934506,0.8511534899591819
0.553,0.10443928194747026,0.2218699484467508,0.13549080492161525,0.19964812065404977,0.9720965930735066,0.023282659647417745,0.9319760909490444,0.8656970366046967
0.554,0.10788639082838881,0.2259975128903044,0.14413329069229233,0.21243672141506847,0.9736904157830003,0.023351831803827515,0.9448300695333647,0.8802399347045178
0.555,0.11231219126316144,0.23021664593035213,0.15360391523429487,0.2258917311948007,0.9750203011263798,0.023433294853493936,0.9576457932184732,0.8947766919516865
0.556,0.11771319663385134,0.2345292229438027,0.16389437883246732,0.2400030660732424,0.9760730595705144,0.023527565380660375,0.9704186027287035,0.9093016541536578
0.557,0.12408424374959053,0.23894187160209165,0.17499445738443345,0.25476010365294954,0.9768351813958509,0.023635451266097812,0.9831437627343793,0.923809341
0.558,0.1314180301801002,0.24345312999759597,0.1868972991110843,0.27015169015039503,0.977290901,0.023757513614472862,0.9958167712207775,0.9382939043931753
0.559,0.13970718457017503,0.24806585569856762,0.1995906008830105,0.2861661479062459,0.9774274612953088,0.023893925371261733,1.0084329543813078,0.9527498926159155
0.56,0.14894378879578365,0.2527846135598407,0.2130633020408099,0.3027912833095739,0.9772299634790951,0.024045392,1.0209876175765762,0.967171255
0.561,0.15911978513810185,0.2576120333380387,0.22730619015879805,0.32001439513612984,0.9766810933868237,0.024212959932898088,1.0334756878149198,0.9815525340786223
0.562,0.1702246079867885,0.2625495870832545,0.2423041063261875,0.33782228329148134,0.9757669418797527,0.024396605,1.045892601644758,0.995887632
0.563,0.1822464538451426,0.2676003789305546,0.25804553333707436,0.3562012579581255,0.9744707337363026,0.024597205205772202,1.058233662863544,1.0101708850493385
0.564,0.19517347851923753,0.2727675791567567,0.27451700282729574,0.3751371491396101,0.9727748898533187,0.024815863,1.0704940750071028,1.0243963764971908
0.565,0.2089937627187135,0.27805442412384257,0.2917025498565843,0.39461531659804083,0.9706630015895286,0.025052402337835962,1.0826684546537781,1.0385579965070768
0.566,0.2236941147564892,0.2834643239192632,0.3095896663865839,0.4146206601777357,0.9681179103539344,0.025308518583087563,1.0947523786314133,1.0526501716034162
0.567,0.2392590317185105,0.28900112938821493,0.3281608038145304,0.43513763051086585,0.965121838,0.025584130092895997,1.1067410391292614,1.0666663850850606
0.568,0.255672944,0.29466730795574253,0.34739977054964616,0.4561502400983044,0.9616569226095992,0.025880563978784552,1.118629188416779,1.0806011059448526
0.569,0.27291980218030365,0.30046632196456946,0.36729139759850693,0.477642075,0.9577032047730808,0.026198337029297757,1.130411809276299,1.0944481055505546
0.57,0.29098344145004235,0.3064017196277697,0.38781606706137334,0.49959630544355105,0.9532436485581862,0.026538404952333984,1.1420843852834388,1.1082011047742373
0.571,0.30984585771442363,0.31247756321226894,0.4089572205037614,0.5219957003981713,0.9482604977725445,0.02690158,1.1536416121902582,1.1218545125798172
0.572,0.3294877223940414,0.3186980497959043,0.4306958731913002,0.5448226376837995,0.942731411,0.027288893260329503,1.1650782637583315,1.1354016716878437
0.573,0.34988955,0.32506643187726014,0.4530119133374534,0.568059138,0.9366410396948035,0.027700888611377723,1.1763899461195522,1.148836663401513
0.574,0.37103154,0.3315865243743659,0.4758877582251009,0.5916868726273424,0.9299693002887557,0.028139346343353033,1.1875710463034546,1.1621537323224325
0.575,0.39289377722003016,0.3382622096657246,0.4993011618613882,0.6156870530172892,0.922695479,0.028604128256885814,1.1986166634109123,1.175345888306618
0.576,0.41545373451453643,0.34509743201325194,0.5232322403540283,0.6400406314425798,0.9148026663049259,0.029097568,1.2095222595815764,1.1884074322765443
0.577,0.4386889590534741,0.35209754718255193,0.547660169,0.6647282359534614,0.9062724907025534,0.029619834,1.220281686041207,1.2013325316056644
0.578,0.4625761382786061,0.3592684406651142,0.5725620953442105,0.6897301864654272,0.8970859078667864,0.030171931285992767,1.2308909318774202,1.2141142630563053
0.579,0.48709317645453565,0.3666115693967277,0.5979175914148152,0.7150265094795514,0.8872251344345332,0.030756204,1.2413444032559748,1.2267465496166263
0.58,0.5122153326072374,0.37413221318028494,0.6237027476036922,0.7405969530870635,0.8766751288483369,0.031372777,1.251636963116695,1.2392236393001133
0.581,0.5379173692968848,0.3818389423076469,0.6498949564481293,0.7664210022407008,0.8654175152363801,0.032022908,1.2617641385549172,1.2515391695148104
0.582,0.5641736798575162,0.3897312001236609,0.6764715818024455,0.7924778942901456,0.8534394221114256,0.032708540035804756,1.271719683653507,1.2636864148612885
0.583,0.5909587653955402,0.3978195062472431,0.7034077284950869,0.8187466347646135,0.8407258567080489,0.033431024,1.2815000854670864,1.2756594737134828
0.584,0.6182466144131278,0.4061043562957852,0.7306806340177774,0.8452060133471834,0.8272639005540626,0.034191286420704146,1.2910983899101471,1.2874523797885526
0.585,0.6460099905258069,0.41459587397302367,0.7582650047908734,0.8718346202606055,0.8130428570441953,0.034990857,1.300511458182483,1.299058912933915
0.586,0.6742212472193164,0.42329455793892706,0.786136387,0.8986108626462685,0.7980545281229291,0.035831318,1.3097324518562254,1.3104724169772555
0.587,0.7028524316083445,0.43221224825174126,0.8142702160532198,0.9255129822248329,0.7822936759707483,0.036714364377078756,1.3187580205174396,1.3216867737545892
0.588,0.7318756009714972,0.441349844,0.8426405531742812,0.9525190870203446,0.7657535464432809,0.037642132,1.3275813863742925,1.3326959404258054
0.589,0.7612622753798265,0.4507144569619782,0.8712228163301029,0.9796071105778825,0.748436097,0.038615780942077564,1.3361992827665687,1.3434941379043368
0.59,0.7909834175185311,0.46031471914405336,0.899990631,1.006754892568481,0.7303425029016106,0.039637121,1.344604926747414,1.3540749879511944
0.591,0.8210092041929069,0.4701564281236624,0.9289183830944592,1.0339401763150524,0.7114789803919488,0.040708025,1.3527949936848476,1.364432210475588
0.592,0.8513102654159207,0.4802440955081452,0.9579801206881712,1.0611406248205635,0.691856591,0.041830426,1.3607631024480962,1.374559769579222
0.593,0.8818567686629698,0.49058576549881444,0.9871493998511746,1.088333838443589,0.6714922780288626,0.043006326588768136,1.368505291030789,1.3844511866090685
0.594,0.9126188937638097,0.5011887862132653,1.0164002494412663,1.1154973727045634,0.6504043166873168,0.044237791,1.376016502598912,1.394101068611087
0.595,0.9435657286501562,0.5120604379625008,1.0457059626198313,1.1426087561964036,0.6286225639070304,0.045526952,1.3832909184930218,1.4035034198531662
0.596,0.9746668861317739,0.5232081523785209,1.0750401815635482,1.169645508592621,0.6061804520734231,0.04687601,1.3903252184464823,1.4126521617698442
0.597,1.0058917088223485,0.534639618,1.1043763148743007,1.1965851587420242,0.5831194836696063,0.048287898520752486,1.3971130476443427,1.4215413713749552
0.598,1.0372095251464042,0.546362575,1.133687823865874,1.2234052628326753,0.5594901913523391,0.04976468,1.403650496336817,1.430165196915815
0.599,1.0685892776300108,0.5583847349432481,1.1629480008222064,1.2500834226125956,0.5353525002880825,0.051308613662278096,1.4099333469478448,1.4385178231762363
0.6,1.0999999997515701,0.5707141448405009,1.1921305040393402,1.276597303653736,0.5107755914106576,0.052922201,1.4159550417426015,1.4465934701456091
0.601,1.1314107368002515,0.5833595988377714,1.221208447856005,1.3029246536472672,0.48584156558775016,0.054607995,1.4217124963417938,1.454386329609473
0.602,1.1627904900233024,0.5963311124224838,1.2501557290620955,1.3290433207125614,0.46064429674088625,0.056370134,1.4272013215121635,1.4618907052995735
0.603,1.1941082368719882,0.6096358604025272,1.2789457122627372,1.354931271709928,0.43529148040076615,0.058210648,1.4324154583407795,1.4691012202790126
0.604,1.2253330798029713,0.6232837437647982,1.3075521845725175,1.3805666105397845,0.4099059632809527,0.060131863,1.4373512465199627,1.4760123485760797
0.605,1.256434303045766,0.6372842896986748,1.3359492582606878,1.405927596415501,0.3846271420994813,0.062138424,1.4420047916988117,1.4826186362961742
0.606,1.2873812140302914,0.6516468398793201,1.3641103231812688,1.4309926620959668,0.3596123711761011,0.064232928,1.4463712113609026,1.4889147063684962
0.607,1.3181431641151626,0.6663806577551695,1.3920105424019389,1.4557403953572923,0.335038564,0.066418033,1.4504456285939733,1.4948952633954309
0.608,1.3486896170011056,0.6814976700383127,1.4196231079453914,1.4801493586706849,0.3111039451058053,0.068699386,1.4542243426043062,1.5005550986219587
0.609,1.378990765366984,0.6970059490510416,1.446923857676812,1.504198859778297,0.2880292328876392,0.071078043,1.4577035126415387,1.5058890950104802
0.61,1.4090167252530883,0.7129168815177168,1.473886789742795,1.5278682131612287,0.2660612585664877,0.07356067,1.460878870116192,1.5108922324073526
0.611,1.4387378770322998,0.7292432041902117,1.500487600227556,1.5511369888234334,0.24547324170668072,0.076148757,1.4637462229598304,1.5155595928099455
0.612,1.468124267257338,0.7459936180412863,1.526701644,1.5739850381683336,0.22656525578343556,0.07884815,1.4663009498380708,1.5198863912523786
0.613,1.4971474175215285,0.763179548,1.5525043609433502,1.596392511540231,0.2096708094525525,0.08166282,1.4685400992977709,1.5238679733740215
0.614,1.525778773492002,0.7808128550981998,1.5778727774789865,1.6183398756193315,0.1951540499671211,0.084595999,1.4704598279367629,1.5274997664947003
0.615,1.5539902879445684,0.7989054049572842,1.6027818430688157,1.6398079306366433,0.1834148553206711,0.087654649,1.4720564491232875,1.5307772317908948
0.616,1.5817534506657114,0.8174690307179082,1.6272103879100979,1.6607778274049687,0.17489193474296594,0.090842605,1.473326602233109,1.5336959763839795
0.617,1.609040918918929,0.836515161,1.651133591255166,1.6812310299927837,0.17005961105338724,0.094164516,1.4742666354055278,1.5362517827705686
0.618,1.6358260949956664,0.856055727,1.6745312375746613,1.7011487530743845,0.16943367139454538,0.097625176,1.474872817,1.5384397061389028
0.619,1.6620828544809054,0.8761069410533651,1.6973796727057144,1.7205140003022001,0.17357715643950247,0.10123142731685647,1.475141987719463,1.540256514905502
0.62,1.6877850402751668,0.8966780282732284,1.719659036,1.7393094610307958,0.18308830360891892,0.10498886530528188,1.475071354398691,1.5416987565885105
0.621,1.712906698856574,0.9177806118731375,1.741347362030438,1.757518286722334,0.19861534593752045,0.10890287149525132,1.4746578918715856,1.5427626235831018
0.622,1.7374232536474776,0.9394320174987575,1.7624250097666394,1.7751240770563954,0.22085625347858992,0.1129797707295536,1.4738986990787655,1.5434438465513463
0.623,1.761311039965514,0.9616413891128496,1.782871957611181,1.7921108952521683,0.25054713797063033,0.11722611710915537,1.472790935511158,1.5437392028465755
0.624,1.7845466093267806,0.9844219739394166,1.8026684871178302,1.8084632830896186,0.2884742423319904,0.12164870047182254,1.4713320307973032,1.5436457091506062
0.625,1.8071067811865476,1.0077911810447389,1.821796862651471,1.8241656387496585,0.3354694488606013,0.12625455300112112,1.4695195717657104,1.5431609640107327
0.626,1.8289681014364005,1.0317585769164959,1.8402375787279863,1.8392035993315123,0.3924071781781669,0.1310506611082349,1.4673510191446235,1.5422799330419805
0.627,1.8501101309980104,1.0563378645539003,1.8579749615374301,1.8535636976910108,0.46019460991074285,0.13604390364662108,1.4648241904306836,1.541001949391931
0.628,1.8705123510634385,1.0815423914133984,1.8749898181435238,1.8672325346034992,0.5397832570762374,0.14124314831333887,1.461937186271251,1.5393236413630307
0.629,1.8901545542605236,1.107385081558719,1.8912685961675528,1.880197259703707,0.6321461523348506,0.14665668608202112,1.4586881633460915,1.5372422892309723
0.63,1.9090167076336522,1.1338796645930938,1.9067926092368426,1.8924455706251482,0.7382780013356617,0.15229181670569603,1.4550754483075639,1.534756715940304
0.631,1.927079803828245,1.1610402719433284,1.921550208325791,1.903965371325953,0.8591908313716278,0.15815860439461576,1.4510977282433257,1.531863841336929
0.632,1.9443268188467082,1.188875098411202,1.9355238561537478,1.9147448449307178,0.9958790981165361,0.16426586170310595,1.4467535795621946,1.5285619207928673
0.633,1.960741185996732,1.2174021715915233,1.9487034184694199,1.9247744752552507,1.149335051664387,0.17062222106455102,1.442041779977719,1.5248509163022181
0.634,1.976306275742983,1.2466277135773807,1.9610723965187646,1.9340443442177222,1.3205040426252497,0.17723930924306056,1.4369604742276616,1.5207267854482762
0.635,1.9910061113513946,1.2765668246960264,1.9726225901189818,1.9425451541428307,1.5102761884745983,0.1841262343462752,1.4315093466826363,1.5161904367538206
0.636,2.0048259490436506,1.307230086745255,1.9833384622598003,1.950268276857059,1.719462462115266,0.19129286092881764,1.4256880038712767,1.511240534190872
0.637,2.017753531807112,1.338625949393595,1.9932135212860995,1.9572041120296773,1.9487454253957985,0.19875384889685635,1.4194962550930887,1.505875201003689
0.638,2.0297757639177765,1.3707640997256547,2.002234090831246,1.9633465006707018,2.1986750886200443,0.20651736623153805,1.4129339660424065,1.5000961958957182
0.639,2.040880649114877,1.4036528029742905,2.0103946453075423,1.968688982641323,2.469592200289813,0.21459588003031485,1.4060001209240314,1.493900122001613
0.64,2.0510556916025138,1.4373021317916073,2.0176834958292553,1.9732255116130757,2.761616191828643,0.2230026730526231,1.3986951578982885,1.487290213739514
0.641,2.060292513736381,1.4717150719591297,2.0240963907067764,1.9769506728051822,3.0745777859977084,0.23175215786741807,1.3910203248636688,1.4802638592433959
0.642,2.068582107333148,1.506897105647307,2.0296233953922838,1.9798580188817878,3.4079729336696873,0.24085633157404418,1.3829760188203295,1.4728239330145885
0.643,2.0759164070114697,1.5428520135108705,2.034261821360445,1.9819451497181952,3.760890437897844,0.25032928050678593,1.3745620791486943,1.4649692142275723
0.644,2.0822867315539844,1.5795815699328637,2.0380032969137543,1.9832089199924505,4.131965054724472,0.26018561487722935,1.3657808557251228,1.4567022162921313
0.645,2.0876873249679675,1.6170841797325886,2.0408469029083207,1.9836467341142312,4.519299632,0.2704416083510752,1.356633076113265,1.448022959990722
0.646,2.0921134834300195,1.6553576735402054,2.042785736736125,1.9832556181009462,4.920404490253575,0.281112527,1.347120197081383,1.438933891396703
0.647,2.0955611359656374,1.6943964290335674,2.0438207245725395,1.9820343467673582,5.332128364173145,0.29221515785664626,1.337244678371978,1.4294363827071614
0.648,2.0980262595070096,1.7341919617515953,2.043946473648365,1.979983555995962,5.750594302,0.3037645610455218,1.3270078870447164,1.4195329606843747
0.649,2.099505899,1.7747353574728169,2.043165674953759,1.9771035089449607,6.171145270594162,0.31578112322830115,1.3164127347904888,1.4092253526967595
0.65,2.099998815495467,1.8160087353997891,2.041474635159972,1.9733942934069075,6.588298962720896,0.32828248234503893,1.3054612330165936,1.3985169915825402
0.651,2.099505412963502,1.8579957188064493,2.038877570502832,1.968857044,6.995720268894187,0.341286766,1.2941569423410484,1.3874102911841728
0.652,2.0980260287997776,1.900673202540815,2.0353728156869435,1.9634956648259378,7.386215029993746,0.3548146186575388,1.2825025727426327,1.3759085389112076
0.653,2.0955617292061133,1.944013107437876,2.0309657355158874,1.9573133110368044,7.7517552864182235,0.3688879040276812,1.2705017370966727,1.3640161585096298
0.654,2.0921137500441795,1.9879840871380838,2.0256571259508305,1.9503124920465127,8.083551841084695,0.3835254553688982,1.2581581514217266,1.3517362669557091
0.655,2.087687116230863,2.0325459103402213,2.0194530326543454,1.942498156009623,8.372140217064663,0.3987503049269704,1.2454758329248496,1.3390727150885895
0.656,2.082286151,2.0776553760247913,2.0123571930611477,1.9338767147350024,8.607592928948385,0.4145860433686828,1.2324589188009745,1.3260313034139752
0.657,2.075916729557648,2.1232601092688563,2.004375934091496,1.9244541797047576,8.779697092,0.43105681125624695,1.2191126520672277,1.3126165583237812
0.658,2.0685825667466013,2.1693013308830498,1.9955161109235136,1.9142351385370289,8.878326720934673,0.44818727738435105,1.2054407371418407,1.298832962867088
0.659,2.060292617,2.2157117083911904,1.9857842599146807,1.9032292832357403,8.893770142159129,0.4660026149668926,1.191450111181347,1.2846862016012817
0.66,2.0510552388140484,2.262414630782436,1.975190340795968,1.8914450127032043,8.817268895759964,0.4845284756880567,1.177144375523235,1.2701829992981164
0.661,2.0408802326448603,2.309324390555233,1.963741092852353,1.8788897733544698,8.641519886803145,0.5037909832341823,1.162530995626053,1.2553293852104157
0.662,2.0297761017973266,2.3563436246348854,1.951449331991689,1.8655737963986017,8.361370181887178,0.5238236408270852,1.1476157572098997,1.2401315419869103
0.663,2.017753879782604,2.4033640417946374,1.9383226132147184,1.8515084183198351,7.974497118131664,0.5446490895137275,1.1324042961010363,1.2245965621617168
0.664,2.0048259027409943,2.4502643019885557,1.924375693882824,1.836703921166106,7.482169152,0.5663038465185112,1.116904822837069,1.208731617252981
0.665,1.9910055625671408,2.4969101043199067,1.9096179599223384,1.8211711901811327,6.889986528675263,0.5888135358487279,1.1011235440969187,1.1925445394286442
0.666,1.9763061575162642,2.543151323524649,1.8940648152112471,1.8049245386719055,6.208618738,0.6122127018402376,1.0850682815079038,1.1760434986467692
0.667,1.960741719805073,2.5888233807620025,1.877728917,1.787976334600818,5.454404405046517,0.6365343760221999,1.0687472773087303,1.1592368793947823
0.668,1.9443271742761195,2.633744346932567,1.8606250308002532,1.7703393413090602,4.649779568805836,0.6618136940140118,1.0521684050143476,1.1421333928178177
0.669,1.927079479524823,2.6777122223233203,1.8427695190904751,1.752029835953443,3.8234438675632196,0.688085599,1.0353398247677816,1.1247420860297574
0.67,1.9090161901026013,2.7205091783730073,1.8241764797619509,1.7330621906428991,3.0101632718025155,0.7153845594234028,1.0182712474133053,1.1070724960440248
0.671,1.890154715745129,2.761894286381234,1.8048653534563672,1.7134513759475494,2.2501184714967786,0.7437465164705701,1.0009717695620293,1.0891344707393191
0.672,1.8705130808816752,2.8016055163454747,1.7848509032817723,1.6932154341164014,1.5877226851328248,0.7732133633858296,0.9834508537883007,1.0709382534089071
0.673,1.8501101388802077,2.8393578983840793,1.7641538065941205,1.6723702351119754,1.0698252987016286,0.8038192635055675,0.9657183787981203,1.052494518895263
0.674,1.8289677337821966,2.8748418400111047,1.7427915900818265,1.6509335054766674,0.7433261284619282,0.8356079471121796,0.9477849088397755,1.033814307963152
0.675,1.807106223,2.9077218900717097,1.7207840508111119,1.6289247291522944,0.6521633120333505,0.868618411,0.9296611800066162,1.01490908
0.676,1.7845469454600875,2.937642356433516,1.698152476263367,1.6063606654644125,0.8338356745234404,0.902891287,0.9113582978413551,0.9957906629190955
0.677,1.761311318820149,2.9642121353111635,1.6749152976095978,1.5832623957722718,1.3156575203164782,0.9384684224059641,0.892887739,0.97647115
0.678,1.7374231920298264,2.9870173616121605,1.6510966666526408,1.559649800727096,2.1108834137165275,0.9753925379868122,0.87426135,0.9569630802858811
0.679,1.712906379219837,3.0056222720727037,1.626716716889378,1.5355421284661712,3.2152583267617567,1.0137058252436433,0.8554913519446296,0.9372794047843708
0.68,1.687784935956245,3.0195547358724038,1.6017990946102356,1.510962073511095,4.604253079293457,1.0534561115659153,0.8365903355573389,0.9174330987244221
0.681,1.6620831216408243,3.028323848943097,1.5763669404447298,1.4859299302518285,6.231431188036978,1.0946808077097157,0.8175712634222857,0.8974381551895511
0.682,1.6358262421068999,3.0314131002051625,1.5504429978161611,1.4604683324199739,8.028533462920606,1.137429413,0.7984474679725103,0.877308685
0.683,1.6090407897078611,3.0282850008809308,1.5240529458904026,1.4346001000607693,9.907394308930993,1.1817413827023708,0.7792325928186365,0.857059122
0.684,1.5817532381867918,3.0183799920910377,1.4972199665356365,1.4083471219070125,11.764066869100038,1.2276616307901145,0.7599407245793696,0.8367040446803172
0.685,1.5539903551828869,3.0011317204656076,1.4699702392409117,1.381734235963501,13.485052995587141,1.275233228848866,0.7405863581693439,0.8162586965890446
0.686,1.5257790389454466,2.9759606436321198,1.4423293203188294,1.3547839690503523,14.955370662725285,1.3244970722246052,0.7211842949157202,0.7957387731748583
0.687,1.4971474231909891,2.9422926440611143,1.414322435376113,1.3275215499798785,16.067924868957416,1.3754959535477151,0.7017497199822099,0.7751600640234309
0.688,1.4681241198749908,2.899561228946892,1.3859771138287835,1.299971157416751,16.733323126081213,1.4282676029776122,0.6822981417441512,0.7545387632213639
0.689,1.4387377234110665,2.8472245651701606,1.357319203426358,1.2721577970498146,16.889140017476667,1.4828524427178618,0.662845432,0.7338916075343019
0.69,1.4090168937180008,2.7847755115891704,1.328376299330069,1.2441071150289724,16.50754012364622,1.5392828826298757,0.6434079004072176,0.7132354802751053
0.691,1.3789908522689087,2.7117728791320834,1.2991760964937722,1.2158441857998827,15.600229069354528,1.597591931573133,0.6240020766805856,0.6925877132146546
0.692,1.3486895812139321,2.627842457262994,1.2697456362506108,1.1873956580312488,14.219883389133503,1.657810041099677,0.6046448604770353,0.6719658956478234
0.693,1.3181430175874222,2.532723482231889,1.2401136522300904,1.158787060334353,12.45761316369998,1.719962883629094,0.5853537640904884,0.6513881142322855
0.694,1.2873812295606906,2.4262886079501693,1.2103081584032276,1.1300455099295341,10.436525574209217,1.7840698087865892,0.5661461471416552,0.6308724477157259
0.695,1.2564343805489184,2.308583975944873,1.180357510647986,1.1011971871000832,8.301771432,1.850146246973367,0.5470399876788911,0.6104377995385831
0.696,1.2253330952139327,2.1798659493735006,1.150290725912638,1.0722694085375961,6.208209573879266,1.918202682,0.5280538224508072,0.5901027363574292
0.697,1.1941081949128018,2.040659095585556,1.120136402919388,1.043289024532817,4.306870036025892,1.988240744743728,0.5092056600196214,0.5698867755004406
0.698,1.162790467511027,1.8918004909448334,1.0899236596511985,1.0142834252479815,2.731785716410658,2.0602516512772424,0.490515255,0.549809216
0.699,1.1314107538365388,1.7345088117863856,1.059681625143409,0.9852799687400644,1.5886582271116338,2.1342256616729105,0.47200072888873035,0.5298896904518096
0.7,1.0999999995065524,1.570444162,1.0294394648357499,0.9563061117882881,0.9464322722909347,2.210131990027959,0.4536827327274002,0.5101488249616124
0.701,1.0685892785371167,1.4017914877120419,0.9992264661728596,0.9273895781335459,0.8328146342834898,2.287933799,0.4355797873578705,0.49060617499854275
0.702,1.0372095556878458,1.2313319444707955,0.9690718217127565,0.8985577926940891,1.233818245282405,2.367580339128801,0.41771307123011325,0.47128255544274633
0.703,1.0058917106289442,1.0625288854280048,0.939005052,0.8698387773869571,2.0972757520396472,2.449005837901723,0.4001019134765307,0.45219916221740875
0.704,0.9746668134745969,0.8996112822818245,0.9090552090071291,0.8412597619612419,3.3396206751650377,2.5321269326834948,0.3827671654991584,0.4333763062515975
0.705,0.9435656900796494,0.7476546216865765,0.879251432,0.8128490462362005,4.8549604556982455,2.616841204242597,0.36573001112450043,0.4148351967290232
0.706,0.912618931,0.6126585468788437,0.8496232984660709,0.7846335123666157,6.525295675543126,2.703027226,0.3490105478099129,0.39659770354581425
0.707,0.8818569540402641,0.5015999332730595,0.8201993366750491,0.7566415999733893,8.230780370347503,2.7905392231274764,0.33263028969949676,0.3786852734030791
0.708,0.851310202,0.4224764293224909,0.7910084186348346,0.7288998747690625,9.858987181630813,2.8792060345850703,0.31661128911054903,0.36111926581672305
0.709,0.8210090594327772,0.38431860403555246,0.762079963,0.7014365545570168,11.312454133354219,2.968829586095906,0.30097413102589443,0.3439215275870428
0.71,0.790983339,0.3971231298727421,0.7334416917926856,0.6742781375742566,12.513991084902967,3.0591797709386497,0.28574055347156535,0.3271140351323926
0.711,0.7612625117549758,0.4717769962458352,0.7051219529738229,0.6474520117997438,13.40967305331806,3.149994665873778,0.2709324140041624,0.31071886658300324
0.712,0.7318757468869456,0.6198487054666535,0.6771496071248945,0.6209851512147937,13.969574895588115,3.240974525851969,0.25657208852535934,0.2947581799446972
0.713,0.7028522723071954,0.8533242975851696,0.6495515588997813,0.5949034528184778,14.186591471369768,3.3317803633798624,0.2426815591280307,0.27925419
0.714,0.674220949,1.1841551435845346,0.6223552536755704,0.5692345918153002,14.073682729521517,3.4220308581845194,0.22928255145064003,0.26422914725185564
0.715,0.646010112,1.6237314020797307,0.5955887435915371,0.5440030242108742,13.660214226844328,3.5112988691740625,0.2163972440895185,0.24970530920874337
0.716,0.6182468625126604,2.182133863126894,0.5692780073961065,0.5192361192057044,12.987686177160336,3.5991056774272847,0.20404784045132254,0.23570492017892392
0.717,0.5909588966502912,2.867209539960783,0.5434491907265898,0.49495808255572044,12.105477562292462,3.6849231005574627,0.19225654272401932,0.22225018343281672
0.718,0.5641732208047485,3.6834591093144446,0.5181291713615327,0.471194187,11.06674834946453,3.768166444941445,0.18104552501706353,0.20936323546372337
0.719,0.5379172524964722,4.630778419015628,0.4933431556307153,0.4479702959008188,9.924932755,3.8481891048114645,0.17043690567845496,0.1970661191184791
0.72,0.5122154765040219,5.7029796655805445,0.4691155196611815,0.42530886232252785,8.730818385,3.9242892798131566,0.16045271885671386,0.18538075609188542
0.721,0.48709353435879527,6.8863232293419525,0.4454714670071047,0.4032354627423064,7.530398533426403,3.9956957082031046,0.1511148902300598,0.17432891880460347
0.722,0.4625761610461476,8.157996944348984,0.4224356750532144,0.38177249951354014,6.363389891058484,4.061578127276499,0.14244592594143193,0.16393220171037687
0.723,0.4386885977978989,9.484856498602028,0.4000303952554093,0.3609423962495291,5.262426567057042,4.121039161571069,0.134467418,0.15421247357729465
0.724,0.41545367945063355,10.822533761658695,0.378278629,0.3407696372337995,4.252790332754214,4.173112090715889,0.1272003568657341,0.145191912
0.725,0.39289405656030624,12.115247789721346,0.357204469,0.3212739056052104,3.3525840445751305,4.216774410238425,0.12066591751622649,0.1368901982290445
0.726,0.3710318561565537,13.29661928736035,0.336828135,0.3024771568957825,2.573249009098987,4.250941746690468,0.11488511330113345,0.1293279075288521
0.727,0.3498892828108441,14.29183650115475,0.3171704080709341,0.2844012346957854,1.920302786793617,4.274472511815704,0.1098808297193611,0.12252719412719176
0.728,0.3294873972152217,15.021530118371775,0.2982528172047479,0.26706449119633885,1.3942049443876712,4.286189167843609,0.10567144382607714,0.11650738750972954
0.729,0.3098459575243495,15.407507911618262,0.2800954363423931,0.2504872462333446,0.9912599123367356,4.284872968994686,0.1022769109901709,0.11128707006164107
0.73,0.29098383832929703,15.380553793018263,0.2627160584363056,0.2346894693246711,0.704541253,4.269289722278475,0.099719754,0.1068885852654103
0.731,0.27291986394082063,14.889897011213938,0.24613324383780444,0.21968726385752346,0.5247612854043399,4.238207912,0.09801641,0.10332809016161708
0.732,0.25567238011565674,13.91388661247996,0.23036574836457824,0.20549891222223654,0.4410002707718677,4.190417619,0.097187912,0.10062584378625791
0.733,0.23925890917660797,12.470667797619372,0.2154299861212017,0.19214274884303995,0.4414215118780817,4.124771123,0.097251738,0.098799089
0.734,0.22369438953490883,10.627284514791887,0.20134112257451595,0.17963252291448037,0.5138151963039073,4.040210914326843,0.098226568,0.097865876
0.735,0.20899424925528065,8.505146635630846,0.18811469861039273,0.1679838006504632,0.64605889,3.935813784363671,0.1001291137732024,0.097842459
0.736,0.19517306282939498,6.279601779634227,0.1757669075396966,0.1572133033957802,0.8264722526383478,3.8108545940171057,0.1029778029296077,0.098746652
0.737,0.18224608665384412,4.171556836915569,0.1643098142433324,0.1473326274139285,1.0440822907988996,3.664857059894306,0.10678631606321769,0.10059160560764414
0.738,0.17022462214108866,2.4297829803000477,0.15375598357078382,0.1383544338767262,1.2888035561959545,3.497659515277617,0.11157376658144345,0.10339615440340022
0.739,0.1591203776161948,1.3039684924614319,0.14411729198679954,0.13029227689216902,1.5515521077165615,3.309520919983661,0.11735257153731213,0.10717167922250953
0.74,0.14894392538633655,1.0104792704109027,0.13540695540885175,0.1231572397082023,1.8243005041082263,3.1011848763369705,0.12413632926934785,0.11193153324740293
0.741,0.13970675820006392,1.694984230448642,0.12763327449483886,0.11695867862878703,2.1000889705130836,2.8739946454287506,0.13194103241362018,0.1176916959796786
0.742,0.13141778486615263,3.3980902975206573,0.12080527679512724,0.11170546776094223,2.3730024724255894,2.6300023547780462,0.140777959,0.12446184040103685
0.743,0.1240845155476826,6.031439181280392,0.114931416,0.10740902961191774,2.6381176705220595,2.3720782749073086,0.1506583927652268,0.13225289442913185
0.744,0.11771366413846814,9.371099332,0.11002084088601136,0.10407533796826263,2.8914418480219464,2.1040449414082523,0.16159272645580303,0.14107528313821194
0.745,0.11231201208045014,13.073212577077701,0.10607895100494498,0.10171061309607313,3.129827597535304,1.8307850693072165,0.17359118554851433,0.15093998840800016
0.746,0.10788587350080531,16.712751808690392,0.10311067123105025,0.10032071203975365,3.350885253779116,1.5583646149621226,0.18666356747186946,0.1618542817524722
0.747,0.10443918643492883,19.841237437104624,0.10112059291420344,0.099912041,3.5529073624009584,1.2941302449711287,0.20081685647951325,0.1738257302863774
0.748,0.10197451890143369,22.054357796955113,0.10011358895085487,0.10048822445821119,3.734766580536165,1.0467917126749295,0.21605768123501187,0.1868604059586885
0.749,0.10049416271241254,23.05707743933623,0.10009257882938219,0.10205126575898273,3.895844043853613,0.8264586485017896,0.23239170594911623,0.20096359319772306
0.75,0.10000000000000009,22.713121725707218,0.10105802232979946,0.10460326205006318,4.035951689046504,0.6446320382402497,0.24982340320494223,0.2161394797722949
0.751,0.10049416271241243,21.068507072292945,0.103010736,0.10814535636852636,4.155241725095675,0.5141317712433479,0.2683560311068336,0.2323909992694873
0.752,0.10197451890143362,18.343661417566672,0.10595050525114438,0.11267917945962351,4.254172591,0.4489217755908185,0.28799111778041214,0.24972011528092167
0.753,0.10443918643492865,14.896403505131035,0.10987742969529672,0.11820276028179472,4.333420573462593,0.46383024283135976,0.3087289876837692,0.26812756108489066
0.754,0.10788587350080513,11.163095491696751,0.11478891608012472,0.12471390832769752,4.393846208198245,0.5741487153511375,0.3305689739880303,0.28761262074472593
0.755,0.11231201208044987,7.590371554635501,0.12068109833623983,0.13220935719533544,4.436447267666949,0.7950373427791265,0.3535101544273229,0.30817333252023643
0.756,0.11771366413846783,4.570647434869061,0.12754952517289225,0.14068569756856242,4.462304048310851,1.1408023241736256,0.37754827506517713,0.3298066524396317
0.757,0.12408451554768218,2.392526867240873,0.13538965854397148,0.15013842002513628,4.472571176285486,1.6239670392802377,0.4026775588819472,0.3525072977116129
0.758,0.13141778486615216,1.2129685680436844,0.1441955645367869,0.16056198817986986,4.468425411,2.254119542795488,0.4288915821553172,0.37626856882469345
0.759,0.13970675820006337,1.0530129010871263,0.15396141545257705,0.17194918365246228,4.451066873759939,3.0366487691195054,0.45618428751851187,0.4010846100099587
0.76,0.14894392538633594,1.8137645011520647,0.16467706658387377,0.18429119452323242,4.421675537904255,3.971328740917132,0.48454317572536465,0.426946506
0.761,0.15912037761619424,3.3068488295000305,0.17633400235259877,0.1975796478280251,4.381414305915641,5.050797798113729,0.5139589503733348,0.45384234191007705
0.762,0.17022462214108797,5.291549754803972,0.1889224269275842,0.2118047175326719,4.331406461112888,6.259135917,0.5444180229886695,0.4817603884764898
0.763,0.18224608665384326,7.511737913860913,0.20243164752966084,0.22695548019227524,4.272735056687113,7.570581204531627,0.5759053931484428,0.5106894064228935
0.764,0.1951730628293942,9.727308865878362,0.2168509191117773,0.24302073264387355,4.206426163,8.948610419611503,0.6084056501688959,0.5406113516702488
0.765,0.2089942492552797,11.736882921683135,0.2321660159529096,0.2599874748178772,4.133455270913845,10.34560920198038,0.6418999934951818,0.5715118057144503
0.766,0.22369438953490792,13.390910550247238,0.24836340161099232,0.2778413717789509,4.054735294643042,11.70333948715279,0.6763685625447584,0.603371484
0.767,0.239258909,14.595810714042996,0.26542843716699355,0.2965678158232828,3.971121798604906,12.954475424614023,0.7117906062736576,0.636170838
0.768,0.25567238011565574,15.311026362025759,0.2833456325085159,0.3161510506027363,3.8834036162234655,14.025397816873157,0.7481414332478611,0.6698885036183397
0.769,0.2729198639408195,15.541252581394872,0.3020996061540739,0.3365743875271459,3.7923163509554296,14.840376076850815,0.7853965879624585,0.704501214
0.77,0.2909838383292959,15.326058441215405,0.32167234750746465,0.35782024810632257,3.6985310980443105,15.32719932995876,0.8235288040909043,0.7399841673088428
0.771,0.3098459575243485,14.728820318959922,0.3420459701730339,0.37987020356509715,3.602664097978466,15.423999628504674,0.862508252,0.7763110292749276
0.772,0.3294873972152206,13.826295020193719,0.36320109859594907,0.4027050108986737,3.5052746304070865,15.086931213615069,0.9023050521525922,0.8134536191432713
0.773,0.34988928281084286,12.699864729841092,0.38511798050790763,0.426304338,3.4068708460109907,14.29805594911677,0.9428857629251959,0.8513821329877698
0.774,0.37103185615655254,11.428590859953047,0.40777618909978264,0.45064680130048995,3.3079101165945395,13.072423896107573,0.9842157575531951,0.8900646089667843
0.775,0.39289405656030496,10.084439932113819,0.4311545419537457,0.47571041639939676,3.2088030151231868,11.46336362,1.026258267612436,0.929468115
0.776,0.4154536794506323,8.729283385383654,0.455230972,0.5014727937312106,3.1099161882281026,9.564677004308177,1.0689746043091997,0.96955811
0.777,0.4386885977978976,7.413487376108773,0.479982804,0.5279098140389545,3.011574928718156,7.508710108848056,1.1123242770861512,1.0102974202633686
0.778,0.4625761610461463,6.175706646784642,0.5053858998485656,0.554997007,2.9140664706569175,5.459434711778753,1.1562648545886953,1.0516477127603476
0.779,0.48709353435879404,5.043492235501624,0.531416012,0.5827091248029422,2.817642363,3.600377075915268,1.2007519813007423,1.0935690827048088
0.78,0.5122154765040203,4.034511629276394,0.5580481879425389,0.6110201664595105,2.7225230839910055,2.1178803064655325,1.2457393718268437,1.1360199945194038
0.781,0.5379172524964707,3.157969279575339,0.5852566624991796,0.6399034202949162,2.628897100413367,1.1810827124436687,1.2911788462979001,1.178957211412186
0.782,0.5641732208047471,2.4162167147327542,0.6130152139558185,0.6693314419510058,2.536926869102731,0.9209681416077067,1.337020810764305,1.2223358568805862
0.783,0.5909588966502896,1.8062438995628467,0.6412976153555857,0.6992760933274175,2.446748851979393,1.4111838154991885,1.3832133627801146,1.2661094464437628
0.784,0.6182468625126588,1.3211098696781354,0.6700758162901254,0.7297085851586917,2.358480036049814,2.6538174650468873,1.429702726738264,1.3102299256823406
0.785,0.6460101123233324,0.9511456946110833,0.699321827,0.7605994970479719,2.2722115944553596,4.572932161924341,1.4764334570291486,1.3546477127247303
0.786,0.6742209493350693,0.6849937914890429,0.7290070691863526,0.791918805,2.1880211496644377,7.017493536350731,1.5233489121113437,1.399311785288648
0.787,0.7028522723071938,0.5104559300262753,0.759102426,0.8236359109499864,2.105966476,9.774468524862044,1.570390177423604,1.4441696538907713
0.788,0.7318757468869439,0.4151203626847366,0.7895782820792971,0.8557196700619077,2.026091439832848,12.590657584628865,1.6174968739766196,1.4891673789987223
0.789,0.7612625117549742,0.3868519847991286,0.820404738,0.888138423,1.9484261797263984,15.200768634164938,1.6646071892849659,1.5342497045594776
0.79,0.7909833389239852,0.41415081510169843,0.8515515013851156,0.9208600248207072,1.8729909005569423,17.357699617398694,1.7116578017996733,1.5793601704817175
0.791,0.8210090594327756,0.486371522,0.8829877465680369,0.9538518784615038,1.7997934025233286,18.86079653594792,1.758583640444968,1.6244409272083586
0.792,0.8513102019680462,0.5938589739157213,0.9146822336301188,0.9870809706984621,1.7288298967453255,19.57786547350607,1.8053189391729143,1.6694329679591104
0.793,0.8818569540402623,0.7280170348142317,0.946603718,1.0205139052580972,1.660094362845541,19.458077470181294,1.8517957086734884,1.7142763706454263
0.794,0.9126189312051033,0.881323156,0.9787202248919535,1.0541169061944258,1.5935670980160195,18.53407786345944,1.8979456437468538,1.7589097790474755
0.795,0.9435656900796475,1.0472804576197072,1.0109997326218136,1.0878558826825933,1.529226674482682,16.913960995371557,1.9436991961131225,1.8032710947315131
0.796,0.9746668134745953,1.2203798432158963,1.0434100565804414,1.121696457,1.4670432906956887,14.764515994495703,1.988984878227591,1.847297733280729
0.797,1.0058917106289422,1.396017518658642,1.0759186771419629,1.1556040018789764,1.406986809,12.289130098660754,2.033731285427539,1.8909249994874673
0.798,1.0372095556878438,1.570411359453018,1.108492972896845,1.1895436679499747,1.3490170754562767,9.703598870713549,2.0778661222085733,1.9340895894153072
0.799,1.0685892785371152,1.7405142217992868,1.141100204839751,1.2234804265597254,1.293097424176755,7.2133105462912415,2.1213161266985074,1.976724870240345
0.8,1.0999999995065504,1.9039273685215254,1.173707537111923,1.2573791218854946,1.2391827197221514,4.994471179742075,2.164007447550373,2.0187663963050557
0.801,1.131410753836537,2.058812788009855,1.2062820557696288,1.2912044954140176,1.1872275809728638,3.181095644197087,2.205865780374404,2.060147648533256
0.802,1.162790467511025,2.203821417533662,1.2387908097054225,1.324921237834748,1.137185002751711,1.858322396017802,2.2468165098181903,2.100801558738469
0.803,1.194108195,2.3380114772411913,1.2712008498019536,1.3584939933912847,1.0890090485424104,1.061846546455337,2.286784857011276,2.1406625288276264
0.804,1.225333095213931,2.4607884210378907,1.303479281,1.3918873992807537,1.0426479927684382,0.7823594749939194,2.325696032120753,2.179663396763581
0.805,1.2564343805489167,2.571842125114893,1.3355932663972172,1.4250661484458262,0.9980530331543073,0.9734640987303912,2.363475391777833,2.2177362928982425
0.806,1.2873812295606886,2.6710976572464786,1.3675100097980768,1.4579948960558038,0.9551720378291455,1.5616596392786688,2.4000486010406403,2.2548157845023726
0.807,1.3181430175874203,2.758663781317154,1.3991968497998675,1.490638488945322,0.9139560993851424,2.4568090330238848,2.4353418016309223,2.2908353928843765
0.808,1.3486895812139303,2.834809031878099,1.4306214701043132,1.5229621317454114,0.8743551465800611,3.5619540442875492,2.469280719746003,2.325729009265987
0.809,1.3789908522689072,2.899904549,1.461751661,1.5549311284056748,0.8363182186090827,4.781689175828889,2.501792215759129,2.3594310431185264
0.81,1.409016893717999,2.9544127896212147,1.492555444344095,1.5865110318616946,0.799793708,6.028624073008915,2.5328060497050737,2.391876565943392
0.811,1.4387377234110648,2.9988651457007087,1.523001024630659,1.6176676357597761,0.7647345290181204,7.227811027234406,2.562250570243126,2.4230014576683976
0.812,1.4681241198749888,3.0338267786073483,1.5530570564301598,1.6483667565303943,0.7310900253578785,8.319245321159425,2.590055101763849,2.4527425554284927
0.813,1.4971474231909871,3.0598912150422644,1.5826924810653642,1.6785750412718523,0.6988157283745611,9.258694157436192,2.616154211176962,2.481037804364002
0.814,1.525779038945445,3.0776660383219703,1.6118766135950575,1.7082592700859338,0.6678608818935537,10.017225093845582,2.6404777001170556,2.5078264100768712
0.815,1.5539903551828853,3.087758222463238,1.640579175628738,1.7373866503447055,0.6381804830278595,10.579789263983265,2.6629647983844777,2.533048992
0.816,1.5817532381867898,3.090767950104224,1.6687703394542672,1.7659252930308083,0.6097297271295375,10.94321772415591,2.6835492748851593,2.5566477403400047
0.817,1.6090407897078596,3.0872837700919322,1.6964207298323468,1.7938435085967943,0.5824636858344472,11.11398396698054,2.7021728165401804,2.5785665669569067
0.818,1.635826242106898,3.077874181432011,1.7235014641200135,1.8211097780769814,0.5563400243301557,11.105807422805135,2.7187778005153094,2.5987510638680718
0.819,1.662083121640823,3.0630807916514007,1.7499842031897477,1.8476930592493959,0.5313186015548703,10.937535306001921,2.7333056450174618,2.617146297924504
0.82,1.6877849359562438,3.0434266338276124,1.775841174922394,1.873564017717248,0.5073534469560487,10.63112031385677,2.745705882014378,2.633704644514961
0.821,1.7129063792198356,3.0194046147416254,1.8010452024540495,1.898693528628363,0.48441247151244393,10.21000543118261,2.755928785912708,2.6483784715337415
0.822,1.7374231920298253,2.991474867780595,1.825569734016315,1.9230529699993246,0.46245043385092555,9.697763361026363,2.7639277239224014,2.661118583537041
0.823,1.7613113188201481,2.960076791288057,1.8493888721907272,1.946614436433951,0.4414317615796059,9.117101133796433,2.7696590957378513,2.671885368652276
0.824,1.7845469454600866,2.925613505760993,1.872477410328016,1.9693494376877618,0.4213213348164274,8.489108159605147,2.7730819712548107,2.680636899423689
0.825,1.8071062234778092,2.8884673989317715,1.8948108943872992,1.99123284,0.4020845200432746,7.832784949854916,2.774161433601966,2.687335859129054
0.826,1.828967733782195,2.8489871184781688,1.9163655086914515,2.0122399283528356,0.3836868261360217,7.164778055034074,2.7728656247624763,2.691948094859506
0.827,1.850110138880207,2.8074977544940336,1.9371182437312844,2.032345207976416,0.3660951923380701,6.499272704941323,2.7691666072736143,2.6944425005134507
0.828,1.8705130808816746,2.764298077576149,1.9570468803097936,2.0515249436124536,0.34927842874106624,5.848017939583103,2.7630405930995403,2.694789895057423
0.829,1.8901547157451282,2.719662079559725,1.9761300150017527,2.0697554432111165,0.33320439449483197,5.220447403515483,2.7544678043529682,2.692968742
0.83,1.9090161901026002,2.6738404340956023,1.9943470848414588,2.087016654785689,0.3178433065981398,4.623847825395773,2.743434969203512,2.688954285360758
0.831,1.927079479524822,2.6270642320108895,2.011678391207728,2.1032870447177867,0.30316995992947404,4.0635894816150735,2.729933284295133,2.6827318474986424
0.832,1.9443271742761183,2.579540659146303,2.028105122862176,2.1185461551835556,0.28915290726185333,3.5433483816134905,2.7139563632914716,2.674289220221236
0.833,1.9607417198050718,2.5314606031642177,2.043609378113027,2.132775634708878,0.2757673674588254,3.0653493293489342,2.6955048755826803,2.6636158025971617
0.834,1.9763061575162633,2.4829953642443185,2.0581742580486475,2.1459586503029913,0.26298920722949726,2.6306098865736485,2.674586412644371,2.6507049554593447
0.835,1.9910055625671397,2.4343001024710436,2.071783722,2.158076812381802,0.25079149,2.239119922763435,2.6512101432083246,2.635558070289359
0.836,2.0048259027409934,2.3855144600449196,2.0844226881830505,2.169115849973998,0.23915109421035066,1.8900923845486994,2.6253942899579346,2.6181780710894467
0.837,2.017753879782603,2.336763612954145,2.0960770934972777,2.1790615980433636,0.2280454737820359,1.5820970126601945,2.5971605129624065,2.5985730124921815
0.838,2.0297761017973253,2.2881595626188536,2.106733876161618,2.187899796,0.2174526871833538,1.3132323223496374,2.5665378746197263,2.5767553615403225
0.839,2.0408802326448594,2.239802248282885,2.116380992408355,2.1956187881621205,0.20735140876009442,1.0812606234266622,2.533559448072945,2.5527422129973085
0.84,2.051055238814048,2.1917801108298063,2.1250074315173033,2.202209457993876,0.1977209603626421,0.8837234550446487,2.498265912307204,2.526555366374854
0.841,2.060292617,2.1441711325610666,2.1326032299447517,2.2076592761540312,0.1885422861644354,0.7180212599637747,2.460704586,2.4982213930172077
0.842,2.068582566746601,2.0970445749333617,2.139159484385514,2.211961344216034,0.1797981825305325,0.5815108531430395,2.420924191651585,2.4677716926321396
0.843,2.0759167295576475,2.0504601307387644,2.1446683637782122,2.2151100596925266,0.17146718384638812,0.4715405897733531,2.378985694587676,2.4352425386864516
0.844,2.0822861509316097,2.004469611768128,2.149123120205312,2.2170975287176597,0.1635351972111093,0.38552199764893785,2.3349537810405536,2.4006737949961976
0.845,2.087687116230863,1.959120146881853,2.1525180986907686,2.217919067573307,0.1559827111795318,0.32094941675852157,2.2888974098909136,2.3641120687448804
0.846,2.092113750044179,1.9144480203456575,2.1548487458623558,2.217573504403895,0.14879696589239014,0.275443146,2.240892577365981,2.3256090581035327
0.847,2.095561729206113,1.8704865870356684,2.156111617467877,2.2160575976207517,0.14195925117613895,0.24674490104033864,2.1910231204980524,2.2852210675063427
0.848,2.0980260287997776,1.8272633739181026,2.1563043847304213,2.2133696791204294,0.1354566731963915,0.23275171156816948,2.1393775335876604,2.2430079908870653
0.849,2.0995054129635022,1.784800290665917,2.1554257666146617,2.209512712954192,0.1292756896128194,0.23151128290718714,2.086050303296212,2.1990346083536347
0.85,2.099998815495467,1.7431141915369475,2.153475545884443,2.204487455577877,0.12340145018654383,0.24122438529611215,2.0311417981109736,2.153373491157281
0.851,2.099505899,1.702222499060135,2.1504549985342236,2.198296712046337,0.11782108838361709,0.260248863,1.974758207117978,2.1060987955522195
0.852,2.09802626,1.6621320094410001,2.1463663089074876,2.190946556723618,0.1125222338625888,0.28708909680405265,1.9170114122576272,2.0572907835536722
0.853,2.095561135965638,1.6228507676362538,2.1412127895429913,2.182441929403498,0.10749291544141072,0.32039535849970385,1.8580187756595292,2.007034632641153
0.854,2.092113483,1.5843840075909363,2.134998879940958,2.172790803779048,0.10272156000515892,0.3589565592380972,1.797902839637296,1.9554191401494734
0.855,2.0876873249679684,1.5467334710882916,2.127730144,2.162001245917858,0.098196991,0.40168875936759335,1.7367911918212744,1.902538494
0.856,2.0822867315539857,1.509897628907843,2.119413266941299,2.1500834977191725,0.093908819,0.4476297084382794,1.6748163935734923,1.8484908160345832
0.857,2.0759164070114697,1.473874192679816,2.1100560668652166,2.1370495905000078,0.089847468,0.495928945,1.6121164386421543,1.7933785586513864
0.858,2.0685821073331483,1.4386594166407205,2.0996674531927413,2.1229105878353405,0.086002544,0.5458412131078691,1.5488330037045612,1.7373080162840395
0.859,2.0602925137363814,1.4042469262710229,2.088257409265509,2.107681944689449,0.082364077,0.5967138699709627,1.4851116236894657,1.6803900304445698
0.86,2.0510556916025147,1.3706282953048166,2.0758370254811136,2.0913778850919167,0.078924458,0.6479816419784082,1.4211025973509057,1.6227379931097026
0.861,2.0408806491148783,1.3377965394359406,2.0624184851178704,2.074015061,0.075674362,0.699157721,1.3569592055545971,1.5644698860378152
0.862,2.029775763917778,1.305742164654678,2.048015045246553,2.055612704408188,0.072604949,0.7498256300775242,1.292838136604794,1.5057068137093919
0.863,2.017753531807114,1.274453676713735,2.0326408343660836,2.0361863484221923,0.069710061,0.7996335935265377,1.228898846064229,1.4465726674102908
0.864,2.004825949043651,1.2439215060056035,2.016311003197954,2.015760075263846,0.066980078,0.8482857377346729,1.1653035431543919,1.387194192672514
0.865,1.991006111351396,1.214132249663639,1.9990423734626057,1.9943528427076735,0.064409315,0.8955384979256578,1.1022163036837114,1.3277010258307371
0.866,1.976306275742984,1.185071654094245,1.980852395221205,1.9719881709093632,0.061990267,0.9411906560673279,1.039802578160033,1.2682250900657124
0.867,1.9607411859967336,1.1567306704330678,1.9617595235121215,1.948690593938639,0.059715422,0.9850848036050729,0.9782307042001495,1.208900267499954
0.868,1.9443268188467098,1.1290913962148705,1.9417832119474825,1.924482899737184,0.057580215981462984,1.0270945634066106,0.9176676007656117,1.1498622369409857
0.869,1.927079803828246,1.102146184924242,1.920944033692281,1.8993939809723643,0.055577487,1.0671294075819862,0.8582816369497039,1.0912482056685706
0.87,1.9090167076336537,1.0758761098821812,1.8992631529600228,1.8734483315613624,0.053700592,1.1051203491459356,0.8002413980070918,1.033196549850009
0.871,1.890154554260525,1.0502684781144254,1.8767628258177282,1.8466762969329475,0.051945103785241475,1.1410245501188672,0.7437155610355134,0.9758464842442083
0.872,1.8705123510634398,1.0253097150613626,1.8534660489625427,1.819106031,0.050305335,1.1748206826443917,0.6888697641546146,0.9193377096177162
0.873,1.8501101309980115,1.000985768,1.8293967107550322,1.7907683864539203,0.0487761,1.2065019836870103,0.6358692729096455,0.863809996
0.874,1.828968101436402,0.9772821643921441,1.8045799025764422,1.7616942599732528,0.047352473,1.2360785753922479,0.5848772204752366,0.8094030935130385
0.875,1.8071067811865489,0.9541840734588689,1.7790413689130191,1.7319165944740256,0.046029626,1.2635728303959057,0.5360541374836131,0.7562561382338041
0.876,1.7845466093267817,0.9316772238911157,1.7528078138213976,1.7014673449504332,0.044802921,1.2890150113821766,0.48955741300656497,0.7045074635402492
0.877,1.7613110399655154,0.9097515058292223,1.725906626049002,1.6703818195202913,0.043668047,1.3124485687061849,0.44554076,0.6542946049073847
0.878,1.7374232536474787,0.8883866632787822,1.6983658410423235,1.6386941127761403,0.042620824,1.333920592850486,0.4041536711085849,0.6057523370018586
0.879,1.7129066988565758,0.8675756227537391,1.6702141188817115,1.6064399674405694,0.041657394,1.3534859897838003,0.3655408961054429,0.5590130120286668
0.88,1.6877850402751684,0.8472985974587653,1.641480714073039,1.5736563491478164,0.040773969,1.3712031703023406,0.32984233337225843,0.5142082927169489
0.881,1.6620828544809068,0.8275456479694756,1.6121960014475747,1.5403795729673482,0.039967315655336746,1.3871349842829268,0.2971934328857037,0.4714677965139064
0.882,1.635826094995668,0.8083055280936158,1.5823907582702659,1.5066485357916795,0.039232994,1.401345039813333,0.26771987192198804,0.43091312533932247
0.883,1.6090409189189299,0.7895612685697502,1.552096318458265,1.4725005955484423,0.038567768,1.4139002635930784,0.24154213989395792,0.39266826230264995
0.884,1.5817534506657127,0.771301237,1.521344722661433,1.4379759529298741,0.037969006150562826,1.424869766148444,0.21877456022499803,0.35684911058621305
0.885,1.5539902879445695,0.7535133977439207,1.4901685025881526,1.4031131679336422,0.037433664217213246,1.4343207641372293,0.1995251301093543,0.3235682540328934
0.886,1.5257787734920036,0.7361854359846334,1.4586006521128285,1.3679533687876455,0.036957859832811815,1.4423235548170839,0.18388772705932444,0.2929358802780112
0.887,1.4971474175215298,0.7193049215071318,1.4266744937332991,1.332536252495857,0.036539905,1.4489433238799363,0.1719540024433045,0.2650525153119778
0.888,1.4681242672573394,0.7028596443238182,1.3944238757370289,1.296903615524927,0.036176305472273504,1.454248500007644,0.16380307440987182,0.24001814912435945
0.889,1.4387378770323012,0.6868390826037013,1.361882813363253,1.2610961592025975,0.035864707,1.458304291320671,0.15950427117841254,0.21792312910385275
0.89,1.409016725,0.6712336567965447,1.3290861690132167,1.225156108,0.035602791,1.461177505673183,0.15912003727125906,0.19885294793227856
0.891,1.378990765366985,0.6560285660549433,1.2960689198040483,1.1891250166869385,0.035387908,1.4629306513099019,0.16269836072400448,0.1828892651919842
0.892,1.3486896170011073,0.6412143990098598,1.2628662690802588,1.153045311116752,0.035217921,1.4636260989537662,0.170279619,0.17010093471586057
0.893,1.3181431641151646,0.6267821438120363,1.2295136460420786,1.1169592196214755,0.035090817,1.4633211532185297,0.18189335176685595,0.160555639
0.894,1.287381214030293,0.6127191516902554,1.1960466609544054,1.0809092181731257,0.035003876,1.462076122,0.19755343433858988,0.15431177236204202
0.895,1.2564343030457679,0.599017673,1.1625011400855292,1.0449378550273842,0.034956167518323415,1.4599459432037964,0.21727051957509122,0.15141732745733838
0.896,1.2253330798029733,0.585665905,1.1289130486616263,1.0090876290997877,0.034944880897146265,1.4569841892323852,0.2410355800691303,0.15191483094539912
0.897,1.1941082368719904,0.5726555040305731,1.095318432537206,0.97340107,0.034968191,1.4532451753835598,0.2688299076335716,0.1558408704503949
0.898,1.162790490023304,0.5599772239530312,1.0617533986180219,0.9379205383917247,0.035025113977885006,1.4487750375988357,0.30062573913409146,0.16321989172890067
0.899,1.1314107368002533,0.5476202248306177,1.028254019932085,0.9026884238089439,0.035113390749554774,1.443624719309687,0.33638207978660156,0.17406820612252993
0.9,1.099999999751572,0.5355782352485288,0.9948563417751805,0.8677465107493252,0.035231366350859536,1.4378387375741528,0.37604273105416963,0.18839436854671704
0.901,1.068589277630013,0.5238418409341626,0.9615963511619365,0.8331372246822681,0.035377563,1.4314606019501381,0.41954150560059333,0.2061979983458837
0.902,1.0372095251464057,0.5124021779591674,0.9285101800111025,0.7989012567265882,0.035550608,1.4245322220762429,0.46680027587741396,0.2274696516438917
0.903,1.0058917088223505,0.50125117,0.8956334338412877,0.7650808676590388,0.03574934,1.417093700773474,0.5177285884246428,0.2521907201266734
0.904,0.9746668861317759,0.4903808597259713,0.8630016511559151,0.7317158342728796,0.035972095834008976,1.409183661042126,0.5722237920751408,0.2803333571068661
0.905,0.9435657286501582,0.479783424,0.8306501055716294,0.6988470953846768,0.03621761,1.4008356661919183,0.6301716120179253,0.3118604315140322
0.906,0.9126188937638118,0.46945117647335016,0.7986138779608133,0.6665145243221967,0.036484669,1.3920874402506438,0.6914465777003512,0.3467255104292538
0.907,0.8818567686629718,0.45937734010888803,0.7669277650663047,0.6347565506667825,0.036772104306159736,1.3829681397214608,0.7559104051376621,0.38487287070065884
0.908,0.8513102654159225,0.4495562649519233,0.7356261913338689,0.6036137865842734,0.037078795795468356,1.3735110237695551,0.8234144811280207,0.42623753999110725
0.909,0.8210092041929086,0.4399795825769177,0.7047437983981492,0.5731219595464617,0.037403667320710245,1.3637449149741552,0.8937994175593476,0.47074536754364227
0.91,0.7909834175185331,0.43063999031787537,0.6743136668534864,0.5433203310007395,0.037745687,1.3536971145189192,0.9668955922872491,0.5183131248963053
0.911,0.7612622753798284,0.4215297203648733,0.6443688287473281,0.5142444197261821,0.038103865,1.343393847319906,1.0425232914553575,0.5688486365679247
0.912,0.731875601,0.4126471393072837,0.6149418884680369,0.4859301150813585,0.038477254,1.3328600540877367,1.1204927553078172,0.6222509406935275
0.913,0.7028524316083464,0.40398226701869455,0.5860655636826856,0.458413325,0.038864946,1.3221195732553115,1.2006054661097452,0.6784104794454044
0.914,0.674221247,0.3955289200030616,0.5577712829998145,0.4317269915330318,0.039266073,1.3111937194206889,1.2826543349684314,0.7372093189415776
0.915,0.6460099905258085,0.3872847373606765,0.5300901492101628,0.4059051418896902,0.039679938,1.3001035353631163,1.366424559,0.7985216219586225
0.916,0.6182466144131292,0.37923934536046916,0.5030523361000748,0.3809790679576245,0.040105694,1.2888690731589885,1.4516949087438282,0.8622149070363461
0.917,0.5909587653955417,0.37139234264218746,0.47668724935630613,0.35698151222336705,0.040542509541308586,1.277508486503195,1.5382358998855796,0.9281459833002228
0.918,0.5641736798575177,0.3637341011380922,0.45102417664987693,0.33394075121172345,0.040989656,1.2660389642620897,1.6258124761153525,0.9961661152698301
0.919,0.5379173692968864,0.3562616112750787,0.4260920480703852,0.31188736010181556,0.041446439079164045,1.254477223901186,1.7141849419013155,1.0661197198164105
0.92,0.512215333,0.34897037602626535,0.4019177859837718,0.2908479875168455,0.041912350684828854,1.2428384847326703,1.8031087532613967,1.1378463224563684
0.921,0.4870931764545371,0.3418530229239134,0.3785275632510024,0.2708506897980182,0.042386725,1.231137104545773,1.8923355082034696,1.211176314238752
0.922,0.46257613827860733,0.33490688768037424,0.3559474401940555,0.2519201763589621,0.042868835,1.2193865887788076,1.9816139928542493,1.2859356380932365
0.923,0.43868895905347527,0.3281281154599566,0.3342036504139954,0.23408050557484777,0.043358131,1.207599601404723,2.0706906329165573,1.3619459603463473
0.924,0.4154537345145378,0.32151014600336575,0.3133194601750237,0.2173561553522963,0.043854289,1.1957879772166984,2.159310872822629,1.4390234798049917
0.925,0.39289377722003144,0.31504896642163527,0.2933182342219763,0.20176646978388238,0.044356546,1.1839627211892065,2.2472196998546043,1.516979457529128
0.926,0.37103154045991626,0.3087406281434041,0.2742217256652553,0.18733405017495475,0.044864437,1.172134232,2.334161334362466,1.5956227849265885
0.927,0.3498895504380132,0.3025815859810659,0.25605116531499034,0.17407748204952467,0.045377668,1.1603120915845258,2.419883396253916,1.674758189947092
0.928,0.3294877223940425,0.2965685633400884,0.2388275271395155,0.1620123,0.045895566,1.1485054254037317,2.504133509198559,1.7541879326009366
0.929,0.30984585771442463,0.29069648074675725,0.22257103206303674,0.1511581483081001,0.046417847733806625,1.1367224154443856,2.5866629283136184,1.8337124516193062
0.93,0.29098344145004335,0.2849616649207023,0.20729868646926836,0.14152767178593414,0.046944048,1.1249709569223663,2.667228526112883,1.9131304145143615
0.931,0.27291980218030476,0.27936051309445176,0.19302759664790417,0.1331332963121867,0.047473761503382395,1.113258377381751,2.745586946229074,1.9922394941228458
0.932,0.25567294388397593,0.2738894895784285,0.1797739766114687,0.12599000582406697,0.048006684786549556,1.101591193718193,2.821506947175702,2.070837221464881
0.933,0.23925903171851146,0.2685451260138394,0.16755298900616142,0.12010542462694009,0.048542371465684346,1.089975645334611,2.8947578120473056,2.1487213443092408
0.934,0.22369411475649018,0.2633240882928576,0.15637959196286372,0.1154885607044022,0.049080586598319646,1.0784175122587227,2.9651198034614046,2.225689964897886
0.935,0.20899376271871428,0.25822445203421485,0.14626580419009125,0.11214878917359462,0.049620916103081295,1.0669221424430317,3.0323789887970314,2.301543805779756
0.936,0.19517347851923827,0.2532418675249674,0.13722268729981685,0.11008948953446009,0.050163129116740694,1.0554944378779743,3.0963309388124247,2.3760836053057965
0.937,0.18224645384514343,0.2483730684667245,0.129261182,0.10931589436863762,0.050706888391671645,1.0441388709465742,3.1567805863503793,2.4491156064206194
0.938,0.17022460798678915,0.2436149093753898,0.12239102865344943,0.10983121410250941,0.051251935,1.0328594574421495,3.2135428388553264,2.520445671233756
0.939,0.15911978513810246,0.23896431262829088,0.11662017602824434,0.11163490451608152,0.05179802,1.0216598305231472,3.2664433449280574,2.5898876290720994
0.94,0.1489437887957842,0.234419658,0.11195560864079272,0.11472839032153002,0.052344866,1.010544031654178,3.3153197861551797,2.657255321844491
0.941,0.13970718457017559,0.22997877226045282,0.10840231316809534,0.11910850052579328,0.05289227,0.9995147714376547,3.3600206274400453,2.7223718029626784
0.942,0.13141803018010065,0.22563685072921638,0.10596521279369943,0.12477060624253362,0.053439986,0.9885745205734336,3.400408781748843,2.785061964
0.943,0.12408424374959094,0.22139126831266456,0.10464898343432313,0.1317124450983111,0.053987811,0.9777269476456913,3.436358037117341,2.8451594025159705
0.944,0.11771319663385178,0.21724320659369328,0.10445436044196078,0.13992475345562602,0.05453554,0.9669731049115295,3.467757926326133,2.9025031527204455
0.945,0.11231219126316178,0.21318614818003967,0.10538206857908854,0.14939877746340657,0.055082987826120415,0.9563162121231183,3.494510327634375,2.9569384874176996
0.946,0.10788639082838906,0.2092189078910185,0.10743164255070019,0.16012721267714022,0.055629978513953925,0.9457566950105853,3.516531929827719,3.0083214638234086
0.947,0.10443928194747043,0.20534094669191025,0.1106017237294829,0.17209683355147723,0.056176317562776024,0.935298255,3.533755317233225,3.0565101958777503
0.948,0.10197409646268357,0.20154650209889155,0.11489141557400093,0.1852938065486082,0.056721869,0.9249403080606942,3.546124469,3.1013797821139955
0.949,0.1004936718127286,0.19783807546820253,0.12029461045057668,0.19970551118697108,0.057266495,0.9146846064185076,3.5536045673487338,3.1428037672521807
0.95,0.10000078921270891,0.19420874128408383,0.12680547289132854,0.21531585726760313,0.057810006,0.9045336434944574,3.556167173537468,3.180675194409486
0.951,0.10049466581572178,0.19066077342853138,0.1344185049805427,0.23210526222314545,0.058352284,0.8944868080374146,3.5538106398098375,3.214889991
0.952,0.10197451263420032,0.18718807127040193,0.14312596310908243,0.2500561762267839,0.058893217,0.8845448227534963,3.5465349262870243,3.2453554685149983
0.953,0.1044382404023142,0.1837929239149222,0.1529203162111443,0.26914955547065555,0.059432707,0.874708845,3.5343701262981075,3.2719925714115705
0.954,0.1078856711455862,0.18046911374820596,0.16378953057759832,0.28936081162443583,0.059970591,0.8649793654488307,3.517347947,3.2947249716429385
0.955,0.11231264169784456,0.17721904904071062,0.17572199634619315,0.31066826460025193,0.060506773,0.8553566467724989,3.4955259470353766,3.313497447199758
0.956,0.11771405169041067,0.17403785926707543,0.1887070503829345,0.33304762231853124,0.061041155493056665,0.8458408691824613,3.4689694850992963,3.3282548691730263
0.957,0.12408410501829628,0.17092430296169653,0.2027303510272461,0.3564715729538958,0.061573664,0.8364320626643278,3.437762132406134,3.3389616265216073
0.958,0.13141718418327766,0.16787891155554016,0.21777703415046032,0.38091422020848587,0.062104216839890355,0.8271306953457378,3.402001053,3.3455902345405257
0.959,0.13970688781666787,0.16489708248557525,0.23383058208994706,0.40634650177372356,0.062632721,0.8179364628035737,3.3617962486409905,3.3481206893312963
0.96,0.14894451034369402,0.1619783665966147,0.2508750224636538,0.43273805472866955,0.063159107,0.8088491251680493,3.3172732116230508,3.3465528295971394
0.961,0.15912042500223164,0.1591227831835966,0.2688925597754407,0.46005867203773093,0.063683289,0.7998682293103778,3.268568952,3.3408868429030063
0.962,0.17022426940396995,0.15632659243310978,0.28786251362747795,0.4882761018208717,0.064205193,0.7909931705484767,3.2158338534466124,3.3311449665938495
0.963,0.1822457545606403,0.15358845061823675,0.3077654813027234,0.517356199,0.064724789,0.7822242024389747,3.159230415291206,3.317353381641542
0.964,0.19517346508981642,0.1509081509364543,0.32858080285546726,0.5472659578854291,0.065241995,0.7735617614574918,3.098931789730203,3.299550596047946
0.965,0.20899467037985558,0.14828518258345058,0.3502857802613825,0.577969193,0.065756758,0.7650031278228644,3.0351236782288513,3.277790545186761
0.966,0.22369429530500548,0.14571582228443905,0.3728566161608552,0.6094286429732799,0.066269048,0.7565492851252341,2.9679990105194283,3.2521288867571276
0.967,0.23925850117852177,0.1431993739264939,0.39626891827030136,0.6416081866142126,0.066778823,0.7481995625148755,2.8977646645851607,3.2226434403930284
0.968,0.25567210450803124,0.14073491338431518,0.4204989178420052,0.6744693373480972,0.067286042,0.7399519375072698,2.824629890974943,3.1894108863285298
0.969,0.27292035072477816,0.13832108246270874,0.4455200573275644,0.7079721708419958,0.067790673,0.7318081713182865,2.748819785528276,3.152527681075448
0.97,0.2909840083411209,0.13595820264762398,0.47130488618748423,0.7420765715180706,0.068292681,0.7237647905545841,2.6705582259788225,3.1120924384019886
0.971,0.3098457449118961,0.13364337298560966,0.497825364,0.7767431488932708,0.068792035,0.7158232548969555,2.590082714412778,3.0682184480112733
0.972,0.3294869393309564,0.13137551120868016,0.5250531629769634,0.8119291954625121,0.069288709,0.7079813283356517,2.5076318270730913,3.021024931790926
0.973,0.34988945667209453,0.12915373630492424,0.5529602015179895,0.8475924955794971,0.069782683,0.7002380907891849,2.4234500643173136,2.970640963289952
0.974,0.3710322098710588,0.12697699892985137,0.5815148911630661,0.8836905911669529,0.070273937,0.6925944796433813,2.3377868166841367,2.917204078064315
0.975,0.39289405620897416,0.12484424780816872,0.6106863981989891,0.9201804646583157,0.070762455,0.6850474134959608,2.250892210579726,2.860858401678868
0.976,0.41545334614360163,0.12275445938977705,0.6404434679408227,0.957017586,0.071248218,0.6775963115109421,2.163020795205714,2.8017570521417627
0.977,0.43868844538985236,0.12070668637383605,0.6707540800978337,0.9941579353100847,0.071731216,0.670242258,2.0744271212182213,2.7400583145052715
0.978,0.4625765421306079,0.11869997184915276,0.7015854513968949,1.0315568698979056,0.072211439,0.662982419,1.985366146654476,2.6759280317378695
0.979,0.4870936987957007,0.11673337416368074,0.7329036268403564,1.069169235271606,0.072688881,0.6558158859690836,1.8960929176703143,2.6095374544849497
0.98,0.512215351,0.11480596743635912,0.7646750728828692,1.1069496213644305,0.073163538,0.6487418133306071,1.8068608340767631,2.541062372545518
0.981,0.5379169181563928,0.11291684202401726,0.7968653151270807,1.1448525834635186,0.073635403,0.6417593237638893,1.7179212706747442,2.4706853245077935
0.982,0.5641734013462991,0.11106510494428613,0.8294394471379658,1.1828323169332275,0.074104464,0.6348678713946688,1.629522583619176,2.3985895611327375
0.983,0.5909591383609413,0.10924988025562524,0.8623618435073116,1.220842954177235,0.074570751,0.6280664742781523,1.5419092549519668,2.324966339227734
0.984,0.6182469136937484,0.10747030939533507,0.8955967975689916,1.2588386023439053,0.075034271,0.6213536097906824,1.455322284247183,2.250005508820981
0.985,0.6460098931083199,0.1057255514767922,0.9291087030393763,1.2967732917333425,0.075495033,0.6147282942317779,1.369996143483384,2.173902805786769
0.986,0.6742207626179425,0.10401478207501763,0.9628606801911415,1.334601243585516,0.075953042,0.608189516,1.286159866052785,2.096854144362714
0.987,0.7028524180478308,0.10233723799359856,0.9968160448219808,1.372276826113092,0.076408248,0.6017362415966775,1.204035733798779,2.019056387300658
0.988,0.7318758862614828,0.100692167,1.0309379275865715,1.4097541548121835,0.076860658,0.5953674182330824,1.1238389586741222,1.940708408858122
0.989,0.7612624936591647,0.09907886,1.065189386457831,1.4469880302583389,0.077310337,0.5890819930849394,1.045776868597031,1.8620080483678312
0.99,0.7909831477832083,0.097497614,1.0995330999508492,1.4839337111680178,0.07775733,0.5828797941307328,0.970048306,1.7831530945635674
0.991,0.8210090218515518,0.095946711,1.1339315995061727,1.5205464493488623,0.078201628,0.5767590732932238,0.8968436001623488,1.704340283966542
0.992,0.8513103562041643,0.09442534,1.1683475352792534,1.556781212162641,0.078643234,0.5707186586209505,0.8263424258448724,1.6257645385508679
0.993,0.8818570461639695,0.092932505,1.2027434949936664,1.5925949475771044,0.079082114,0.5647574184485326,0.7587149442972889,1.547619255327068
0.994,0.9126188601227492,0.091468198,1.2370819270166262,1.6279444115943327,0.079518274,0.5588742098673898,0.6941209940851161,1.4700942794929366
0.995,0.9435655877976071,0.090031757,1.2713255509856585,1.6627865710041467,0.079951845,0.5530680154017368,0.6327096339942608,1.3933765307956243
0.996,0.9746668394930932,0.088623067,1.305437193915655,1.6970787446167512,0.08038282,0.5473396721481336,0.5746189362884382,1.3176492610707733
0.997,1.0058917967151746,0.08724098,1.3393795465552953,1.730780658519261,0.080811153,0.5416862136487384,0.5199757890476141,1.2430924665943879
0.998,1.037209560567719,0.085884158,1.3731156791063897,1.7638506876766953,0.081236863,0.5361063532964416,0.4688944333411878,1.1698799952740506
0.999,1.0685892616988606,0.084553384,1.4066089512783269,1.7962490398558666,0.08166004,0.5306001655996246,0.4214784582555271,1.0981810238897773
1,1.1,0.083247815,1.4398231405112139,1.8279369980526314,0.082080732,0.5251672279185144,0.377819552,1.028159350444003

==> plot_results_csv/galerkin_projection_mesh.csv <==
t,x,x_ref,z
-0.01,-3,-3,1.0100000000000007
0,-3,-3,1.0100000000000007
0.01,-2.987615183,-3,0.948551571
0.02,-2.974430243,-3,0.8911966077362871
0.03,-2.9604023,-3,0.8380347255394839
0.04,-2.945494385,-3,0.7891582554798567
0.05,-2.929678585,-3,0.7446520861590077
0.06,-2.912939746,-3,0.7045935158448151
0.07,-2.895279583,-3,0.6690521182198074
0.08,-2.87672093,-3,0.6380896215458773
0.09,-2.857311667,-3,0.6117598014546809
0.1,-2.837127729,-3,0.5901083875496518
-0.01,-2.9,-2.9,1.5977852522924736
0,-2.9,-2.9,1.5977852522924736
0.01,-2.881673465,-2.9,1.521967788226575
0.02,-2.862481148,-2.9,1.4570374107052149
0.03,-2.84249141,-2.9,1.4031068907397894
0.04,-2.821801899,-2.9,1.360269894799821
0.05,-2.800539339,-2.9,1.3286008221353198
0.06,-2.778856736,-2.9,1.3081546755575113
0.07,-2.756927812,-2.9,1.2989669659127447
0.08,-2.734939032,-2.9,1.3010536504051657
0.09,-2.713080021,-2.9,1.314411105
0.1,-2.691533582,-2.9,1.33901613
-0.01,-2.8,-2.8,1.9610565162951539
0,-2.8,-2.8,1.9610565162951539
0.01,-2.778309024,-2.8,1.931279033480921
0.02,-2.756376286,-2.8,1.9181284373500473
0.03,-2.73438845,-2.8,1.9216275678440038
0.04,-2.712535092,-2.8,1.9417703476769335
0.05,-2.690998721,-2.8,1.9785217928897698
0.06,-2.669945703,-2.8,2.031818073611398
0.07,-2.649519172,-2.8,2.1015666249185014
0.08,-2.629834544,-2.8,2.1876463075992065
0.09,-2.610977787,-2.8,2.2899076185532348
0.1,-2.593006117,-2.8,2.408172950442582
-0.01,-2.7,-2.7,1.9610565162951534
0,-2.7,-2.7,1.9610565162951534
0.01,-2.678724935,-2.7,2.007409168292144
0.02,-2.658019385,-2.7,2.0702564842349265
0.03,-2.63801078,-2.7,2.149489310971393
0.04,-2.618797508,-2.7,2.2449700370123766
0.05,-2.60044865,-2.7,2.356532831532735
0.06,-2.583005829,-2.7,2.4839839323894726
0.07,-2.566486492,-2.7,2.627101982645045
0.08,-2.550887969,-2.7,2.785638415020814
0.09,-2.536191716,-2.7,2.959317883608573
0.1,-2.522367357,-2.7,3.147838742090697
-0.01,-2.6,-2.6,1.5977852522924727
0,-2.6,-2.6,1.5977852522924727
0.01,-2.582580218,-2.6,1.6843581232114762
0.02,-2.566084083,-2.6,1.7815360413128147
0.03,-2.550508472,-2.6,1.889150228
0.04,-2.535834498,-2.6,2.0070137793398977
0.05,-2.522031537,-2.6,2.134921989768402
0.06,-2.50906079,-2.6,2.272652708531671
0.07,-2.496878271,-2.6,2.419966725062844
0.08,-2.485437193,-2.6,2.576608184533582
0.09,-2.474689808,-2.6,2.7423050322224762
0.1,-2.464588764,-2.6,2.9167694860193683
-0.01,-2.5,-2.5,1.0099999999999993
0,-2.5,-2.5,1.0099999999999993
0.01,-2.488369054,-2.5,1.0754351724607258
0.02,-2.477444336,-2.5,1.144743440213137
0.03,-2.46717828,-2.5,1.217804428731035
0.04,-2.457524455,-2.5,1.2944912457667097
0.05,-2.448438276,-2.5,1.3746707017373652
0.06,-2.439877461,-2.5,1.4582035410485383
0.07,-2.43180228,-2.5,1.5449446839530765
0.08,-2.424175672,-2.5,1.6347434785256394
0.09,-2.416963243,-2.5,1.7274439623147442
0.1,-2.410133208,-2.5,1.822885133217878
-0.01,-2.4,-2.4,0.4222147477075264
0,-2.4,-2.4,0.4222147477075264
0.01,-2.394029454,-2.4,0.44391610808487814
0.02,-2.388346784,-2.4,0.4660708528269805
0.03,-2.382930443,-2.4,0.4886405035965321
0.04,-2.377760678,-2.4,0.5115858614479424
0.05,-2.37281938,-2.4,0.5348670749079318
0.06,-2.368089947,-2.4,0.5584437091895378
0.07,-2.363557145,-2.4,0.5822748164192257
0.08,-2.359206991,-2.4,0.6063190067551782
0.09,-2.355026635,-2.4,0.6305345202729933
0.1,-2.351004263,-2.4,0.6548792994943287
-0.01,-2.3,-2.3,0.058943484
0,-2.3,-2.3,0.058943484
0.01,-2.297534196,-2.3,0.060071171
0.02,-2.295113567,-2.3,0.061164033
0.03,-2.292735109,-2.3,0.062220168685757846
0.04,-2.290395974,-2.3,0.063237746
0.05,-2.288093459,-2.3,0.064214996
0.06,-2.285824991,-2.3,0.065150223
0.07,-2.283588118,-2.3,0.066041802
0.08,-2.281380498,-2.3,0.066888184
0.09,-2.279199886,-2.3,0.0676879
0.1,-2.277044132,-2.3,0.06843956
-0.01,-2.2,-2.2,0.058943483704846034
0,-2.2,-2.2,0.058943483704846034
0.01,-2.197485845,-2.2,0.057782927718993536
0.02,-2.194919977,-2.2,0.056591519
0.03,-2.192298827,-2.2,0.055371327
0.04,-2.189618604,-2.2,0.054124471
0.05,-2.186875272,-2.2,0.052853117
0.06,-2.184064528,-2.2,0.051559472025581955
0.07,-2.181181778,-2.2,0.050245783
0.08,-2.178222106,-2.2,0.048914333
0.09,-2.175180249,-2.2,0.047567433
0.1,-2.172050559,-2.2,0.046207422127252054
-0.01,-2.1,-2.1,0.4222147477075273
0,-2.1,-2.1,0.4222147477075273
0.01,-2.093718077,-2.1,0.40100446259469585
0.02,-2.087099164,-2.1,0.3803220907471581
0.03,-2.080115379,-2.1,0.36020355328651094
0.04,-2.072736423,-2.1,0.34068379206736693
0.05,-2.064929449,-2.1,0.3217967089904016
0.06,-2.056658968,-2.1,0.30357510712154157
0.07,-2.047886815,-2.1,0.2860506337196561
0.08,-2.038572189,-2.1,0.26925372527164787
0.09,-2.028671819,-2.1,0.2532135546303721
0.1,-2.018140291,-2.1,0.23795798034727705
-0.01,-2,-2,1.0100000000000005
0,-2,-2,1.0100000000000005
0.01,-1.987615183,-2,0.948551571
0.02,-1.974430243,-2,0.8911966077362872
0.03,-1.9604023,-2,0.8380347255394842
0.04,-1.945494385,-2,0.789158255
0.05,-1.929678585,-2,0.7446520861590079
0.06,-1.912939746,-2,0.7045935158448159
0.07,-1.895279583,-2,0.6690521182198044
0.08,-1.87672093,-2,0.6380896215458809
0.09,-1.857311667,-2,0.6117598014546883
0.1,-1.837127729,-2,0.5901083875496527
-0.01,-1.9,-1.9,1.5977852522924736
0,-1.9,-1.9,1.5977852522924736
0.01,-1.881673465,-1.9,1.5219677882265747
0.02,-1.862481148,-1.9,1.4570374107052146
0.03,-1.84249141,-1.9,1.403106890739788
0.04,-1.821801899,-1.9,1.3602698947998253
0.05,-1.800539339,-1.9,1.3286008221353032
0.06,-1.778856736,-1.9,1.308154675557469
0.07,-1.756927812,-1.9,1.2989669659127183
0.08,-1.734939032,-1.9,1.3010536504052663
0.09,-1.713080021,-1.9,1.3144111048836513
0.1,-1.691533582,-1.9,1.3390161301350372
-0.01,-1.8,-1.8,1.9610565162951539
0,-1.8,-1.8,1.9610565162951539
0.01,-1.778309024,-1.8,1.9312790334809091
0.02,-1.756376286,-1.8,1.9181284373500638
0.03,-1.73438845,-1.8,1.921627567843977
0.04,-1.712535092,-1.8,1.9417703476767412
0.05,-1.690998721,-1.8,1.9785217928899304
0.06,-1.669945703,-1.8,2.0318180736117686
0.07,-1.649519172,-1.8,2.101566624918019
0.08,-1.629834544,-1.8,2.187646307599506
0.09,-1.610977787,-1.8,2.2899076185529554
0.1,-1.593006117,-1.8,2.4081729504425344
-0.01,-1.7,-1.7,1.9610565162951534
0,-1.7,-1.7,1.9610565162951534
0.01,-1.678724935,-1.7,2.0074091682921584
0.02,-1.658019385,-1.7,2.0702564842349753
0.03,-1.63801078,-1.7,2.1494893109713877
0.04,-1.618797508,-1.7,2.2449700370123424
0.05,-1.60044865,-1.7,2.356532831532774
0.06,-1.583005829,-1.7,2.4839839323894655
0.07,-1.566486492,-1.7,2.6271019826450503
0.08,-1.550887969,-1.7,2.785638415020831
0.09,-1.536191716,-1.7,2.9593178836085956
0.1,-1.522367357,-1.7,3.1478387420907006
-0.01,-1.6,-1.6,1.5977852522924727
0,-1.6,-1.6,1.5977852522924727
0.01,-1.582580218,-1.6,1.684358123211476
0.02,-1.566084083,-1.6,1.7815360413128145
0.03,-1.550508472,-1.6,1.8891502280909303
0.04,-1.535834498,-1.6,2.0070137793398977
0.05,-1.522031537,-1.6,2.1349219897684026
0.06,-1.50906079,-1.6,2.272652708531673
0.07,-1.496878271,-1.6,2.4199667250628467
0.08,-1.485437193,-1.6,2.576608184533584
0.09,-1.474689808,-1.6,2.7423050322224767
0.1,-1.464588764,-1.6,2.916769486019369
-0.01,-1.5,-1.5,1.0099999999999996
0,-1.5,-1.5,1.0099999999999996
0.01,-1.488369054,-1.5,1.0754351724607258
0.02,-1.477444336,-1.5,1.1447434402131376
0.03,-1.46717828,-1.5,1.217804428731036
0.04,-1.457524455,-1.5,1.2944912457667095
0.05,-1.448438276,-1.5,1.3746707017373647
0.06,-1.439877461,-1.5,1.4582035410485383
0.07,-1.43180228,-1.5,1.544944683953078
0.08,-1.424175672,-1.5,1.6347434785256396
0.09,-1.416963243,-1.5,1.727443962314745
0.1,-1.410133208,-1.5,1.8228851332178793
-0.01,-1.4,-1.4,0.42221474770752665
0,-1.4,-1.4,0.42221474770752665
0.01,-1.394029454,-1.4,0.4439161080848788
0.02,-1.388346784,-1.4,0.466070853
0.03,-1.382930443,-1.4,0.4886405035965334
0.04,-1.377760678,-1.4,0.5115858614479413
0.05,-1.37281938,-1.4,0.5348670749079333
0.06,-1.368089947,-1.4,0.5584437091895359
0.07,-1.363557145,-1.4,0.5822748164192258
0.08,-1.359206991,-1.4,0.6063190067551789
0.09,-1.355026635,-1.4,0.63053452
0.1,-1.351004263,-1.4,0.654879299
-0.01,-1.3,-1.3,0.058943484
0,-1.3,-1.3,0.058943484
0.01,-1.297534196,-1.3,0.060071171
0.02,-1.295113567,-1.3,0.061164033
0.03,-1.292735109,-1.3,0.062220168685753224
0.04,-1.290395974,-1.3,0.063237746
0.05,-1.288093459,-1.3,0.064214996
0.06,-1.285824991,-1.3,0.065150223
0.07,-1.283588118,-1.3,0.066041802
0.08,-1.281380498,-1.3,0.066888184
0.09,-1.279199886,-1.3,0.0676879
0.1,-1.277044132,-1.3,0.06843956
-0.01,-1.2,-1.2,0.058943484
0,-1.2,-1.2,0.058943484
0.01,-1.197485845,-1.2,0.057782927718994966
0.02,-1.194919977,-1.2,0.056591519
0.03,-1.192298827,-1.2,0.055371327
0.04,-1.189618604,-1.2,0.054124471
0.05,-1.186875272,-1.2,0.052853116950774034
0.06,-1.184064528,-1.2,0.051559472
0.07,-1.181181778,-1.2,0.050245783444813986
0.08,-1.178222106,-1.2,0.048914332821359555
0.09,-1.175180249,-1.2,0.047567432617182166
0.1,-1.172050559,-1.2,0.046207422
-0.01,-1.1,-1.1,0.4222147477075264
0,-1.1,-1.1,0.4222147477075264
0.01,-1.093718077,-1.1,0.4010044625946947
0.02,-1.087099164,-1.1,0.3803220907471577
0.03,-1.080115379,-1.1,0.36020355328651055
0.04,-1.072736423,-1.1,0.3406837920673656
0.05,-1.064929449,-1.1,0.3217967089903995
0.06,-1.056658968,-1.1,0.3035751071215404
0.07,-1.047886815,-1.1,0.2860506337196562
0.08,-1.038572189,-1.1,0.26925372527164876
0.09,-1.028671819,-1.1,0.2532135546303735
0.1,-1.018140291,-1.1,0.23795798034727678
-0.01,-1,-1,1.0100000000000002
0,-1,-1,1.0100000000000002
0.01,-0.987615183,-1,0.9485515705694021
0.02,-0.974430243,-1,0.8911966077362871
0.03,-0.9604023,-1,0.8380347255394845
0.04,-0.945494385,-1,0.7891582554798574
0.05,-0.929678585,-1,0.7446520861590077
0.06,-0.912939746,-1,0.704593516
0.07,-0.895279583,-1,0.6690521182197946
0.08,-0.87672093,-1,0.6380896215458913
0.09,-0.857311667,-1,0.6117598014547069
0.1,-0.837127729,-1,0.5901083875496529
-0.01,-0.9,-0.9,1.5977852522924734
0,-0.9,-0.9,1.5977852522924734
0.01,-0.881673465,-0.9,1.521967788226574
0.02,-0.862481148,-0.9,1.4570374107052135
0.03,-0.84249141,-0.9,1.403106890739783
0.04,-0.821801899,-0.9,1.3602698947998402
0.05,-0.800539339,-0.9,1.3286008221352505
0.06,-0.778856736,-0.9,1.3081546755574562
0.07,-0.756927812,-0.9,1.2989669659127627
0.08,-0.734939032,-0.9,1.301053650405171
0.09,-0.713080021,-0.9,1.3144111048836002
0.1,-0.691533582,-0.9,1.3390161301349894
-0.01,-0.8,-0.8,1.9610565162951537
0,-0.8,-0.8,1.9610565162951537
0.01,-0.778309024,-0.8,1.931279033480875
0.02,-0.756376286,-0.8,1.9181284373500362
0.03,-0.73438845,-0.8,1.9216275678440764
0.04,-0.712535092,-0.8,1.941770347676737
0.05,-0.690998721,-0.8,1.9785217928900072
0.06,-0.669945703,-0.8,2.0318180736114577
0.07,-0.649519172,-0.8,2.1015666249183185
0.08,-0.629834544,-0.8,2.1876463075991497
0.09,-0.610977787,-0.8,2.2899076185531366
0.1,-0.593006117,-0.8,2.408172950442479
-0.01,-0.7,-0.7,1.9610565162951534
0,-0.7,-0.7,1.9610565162951534
0.01,-0.678724935,-0.7,2.0074091682921997
0.02,-0.658019385,-0.7,2.0702564842350957
0.03,-0.63801078,-0.7,2.149489310971455
0.04,-0.618797508,-0.7,2.244970037012201
0.05,-0.60044865,-0.7,2.356532831532879
0.06,-0.583005829,-0.7,2.4839839323894615
0.07,-0.566486492,-0.7,2.6271019826450437
0.08,-0.550887969,-0.7,2.785638415
0.09,-0.536191716,-0.7,2.9593178836086564
0.1,-0.522367357,-0.7,3.1478387420907024
-0.01,-0.6,-0.6,1.5977852522924731
0,-0.6,-0.6,1.5977852522924731
0.01,-0.582580218,-0.6,1.684358123211477
0.02,-0.566084083,-0.6,1.7815360413128158
0.03,-0.550508472,-0.6,1.8891502280909331
0.04,-0.535834498,-0.6,2.0070137793399003
0.05,-0.522031537,-0.6,2.134921989768406
0.06,-0.50906079,-0.6,2.2726527085316817
0.07,-0.496878271,-0.6,2.4199667250628587
0.08,-0.485437193,-0.6,2.576608184533591
0.09,-0.474689808,-0.6,2.7423050322224745
0.1,-0.464588764,-0.6,2.9167694860193683
-0.01,-0.5,-0.5,1.0099999999999998
0,-0.5,-0.5,1.0099999999999998
0.01,-0.488369054,-0.5,1.075435172460725
0.02,-0.477444336,-0.5,1.1447434402131396
0.03,-0.46717828,-0.5,1.2178044287310386
0.04,-0.457524455,-0.5,1.2944912457667095
0.05,-0.448438276,-0.5,1.3746707017373623
0.06,-0.439877461,-0.5,1.4582035410485372
0.07,-0.43180228,-0.5,1.5449446839530814
0.08,-0.424175672,-0.5,1.6347434785256383
0.09,-0.416963243,-0.5,1.7274439623147444
0.1,-0.410133208,-0.5,1.822885133217879
-0.01,-0.4,-0.4,0.42221474770752676
0,-0.4,-0.4,0.42221474770752676
0.01,-0.394029454,-0.4,0.4439161080848801
0.02,-0.388346784,-0.4,0.46607085282698124
0.03,-0.382930443,-0.4,0.48864050359653755
0.04,-0.377760678,-0.4,0.5115858614479393
0.05,-0.37281938,-0.4,0.5348670749079382
0.06,-0.368089947,-0.4,0.5584437091895313
0.07,-0.363557145,-0.4,0.5822748164192286
0.08,-0.359206991,-0.4,0.6063190067551842
0.09,-0.355026635,-0.4,0.63053452
0.1,-0.351004263,-0.4,0.6548792994943284
-0.01,-0.3,-0.3,0.058943484
0,-0.3,-0.3,0.058943484
0.01,-0.297534196,-0.3,0.060071171
0.02,-0.295113567,-0.3,0.061164032511627726
0.03,-0.292735109,-0.3,0.062220169
0.04,-0.290395974,-0.3,0.063237746
0.05,-0.288093459,-0.3,0.064214996
0.06,-0.285824991,-0.3,0.065150223
0.07,-0.283588118,-0.3,0.066041802
0.08,-0.281380498,-0.3,0.066888184
0.09,-0.279199886,-0.3,0.0676879
0.1,-0.277044132,-0.3,0.06843956
-0.01,-0.2,-0.2,0.058943484
0,-0.2,-0.2,0.058943484
0.01,-0.197485845,-0.2,0.057782927718996874
0.02,-0.194919977,-0.2,0.056591519
0.03,-0.192298827,-0.2,0.055371327
0.04,-0.189618604,-0.2,0.054124471419148786
0.05,-0.186875272,-0.2,0.052853117
0.06,-0.184064528,-0.2,0.051559472
0.07,-0.181181778,-0.2,0.050245783444803904
0.08,-0.178222106,-0.2,0.048914333
0.09,-0.175180249,-0.2,0.047567433
0.1,-0.172050559,-0.2,0.046207422
-0.01,-0.1,-0.1,0.42221474770752687
0,-0.1,-0.1,0.42221474770752687
0.01,-0.093718077,-0.1,0.40100446259469363
0.02,-0.087099164,-0.1,0.3803220907471602
0.03,-0.080115379,-0.1,0.36020355328651293
0.04,-0.072736423,-0.1,0.340683792
0.05,-0.064929449,-0.1,0.32179670899039337
0.06,-0.056658968,-0.1,0.3035751071215352
0.07,-0.047886815,-0.1,0.2860506337196573
0.08,-0.038572189,-0.1,0.26925372527165314
0.09,-0.028671819,-0.1,0.25321355463038064
0.1,-0.018140291,-0.1,0.23795798
-0.01,0,0,1.01
0,0,0,1.01
0.01,0.012384817361608895,0,0.9485515705694031
0.02,0.025569757067240968,0,0.8911966077362858
0.03,0.0395977,0,0.8380347255394869
0.04,0.054505615,0,0.7891582554798605
0.05,0.070321415,0,0.7446520861590079
0.06,0.087060254,0,0.7045935158448097
0.07,0.10472041729418301,0,0.6690521182197732
0.08,0.12327907023032281,0,0.6380896215459531
0.09,0.14268833275477777,0,0.6117598014547543
0.1,0.16287227050560388,0,0.5901083875496531
-0.01,0.1,0.1,1.5977852522924731
0,0.1,0.1,1.5977852522924731
0.01,0.1183265346415253,0.1,1.5219677882265723
0.02,0.13751885197181563,0.1,1.4570374107052104
0.03,0.1575085895937213,0.1,1.4031068907397695
0.04,0.17819810141445838,0.1,1.3602698947998766
0.05,0.19946066096166504,0.1,1.3286008221351318
0.06,0.22114326444784585,0.1,1.3081546755575675
0.07,0.24307218779849016,0.1,1.2989669659127017
0.08,0.26506096780305777,0.1,1.3010536504051518
0.09,0.28691997895010735,0.1,1.3144111048835863
0.1,0.30846641847175205,0.1,1.3390161301349575
-0.01,0.2,0.2,1.9610565162951534
0,0.2,0.2,1.9610565162951534
0.01,0.22169097626877865,0.2,1.931279033480833
0.02,0.24362371417084214,0.2,1.918128437349987
0.03,0.26561154974726686,0.2,1.9216275678440748
0.04,0.28746490758780496,0.2,1.9417703476767996
0.05,0.30900127936187843,0.2,1.978521792890013
0.06,0.33005429688368815,0.2,2.0318180736113893
0.07,0.35048082800763136,0.2,2.101566624918369
0.08,0.3701654559674113,0.2,2.1876463075991257
0.09,0.38902221328029724,0.2,2.289907618552986
0.1,0.4069938833518919,0.2,2.408172950442441
-0.01,0.3,0.3,1.9610565162951537
0,0.3,0.3,1.9610565162951537
0.01,0.32127506474311124,0.3,2.0074091682922344
0.02,0.3419806153412332,0.3,2.0702564842351197
0.03,0.3619892204862584,0.3,2.1494893109715965
0.04,0.3812024922447553,0.3,2.2449700370121044
0.05,0.3995513495019747,0.3,2.3565328315328835
0.06,0.41699417090631513,0.3,2.4839839323894948
0.07,0.4335135076197288,0.3,2.6271019826450264
0.08,0.4491120312060132,0.3,2.7856384150208733
0.09,0.46380828423402737,0.3,2.959317883608671
0.1,0.47763264271670036,0.3,3.1478387420906997
-0.01,0.4,0.4,1.5977852522924731
0,0.4,0.4,1.5977852522924731
0.01,0.41741978155204684,0.4,1.6843581232114773
0.02,0.43391591719394107,0.4,1.781536041312816
0.03,0.4494915282922851,0.4,1.8891502280909338
0.04,0.46416550201361684,0.4,2.0070137793399008
0.05,0.4779684629036849,0.4,2.134921989768407
0.06,0.49093920958582826,0.4,2.272652708531684
0.07,0.503121729,0.4,2.4199667250628623
0.08,0.5145628074049106,0.4,2.5766081845335935
0.09,0.5253101915724894,0.4,2.7423050322224753
0.1,0.5354112360395231,0.4,2.916769486019371
-0.01,0.5,0.5,1.0100000000000002
0,0.5,0.5,1.0100000000000002
0.01,0.5116309456700331,0.5,1.0754351724607258
0.02,0.5225556640762856,0.5,1.1447434402131405
0.03,0.5328217199395534,0.5,1.2178044287310397
0.04,0.5424755451901688,0.5,1.2944912457667104
0.05,0.5515617237972292,0.5,1.3746707017373634
0.06,0.5601225391647362,0.5,1.4582035410485383
0.07,0.5681977195043718,0.5,1.5449446839530827
0.08,0.5758243282240635,0.5,1.6347434785256398
0.09,0.5830367573422613,0.5,1.727443962314746
0.1,0.5898667915229305,0.5,1.8228851332178808
-0.01,0.6,0.6,0.422214748
0,0.6,0.6,0.422214748
0.01,0.6059705462562179,0.6,0.4439161080848799
0.02,0.6116532157529073,0.6,0.46607085282698163
0.03,0.617069557,0.6,0.4886405035965365
0.04,0.6222393224010221,0.6,0.5115858614479402
0.05,0.6271806198355718,0.6,0.5348670749079371
0.06,0.6319100530597047,0.6,0.5584437091895332
0.07,0.636442855,0.6,0.5822748164192281
0.08,0.6407930092687766,0.6,0.6063190067551826
0.09,0.6449733647248481,0.6,0.6305345202729966
0.1,0.6489957368428318,0.6,0.6548792994943285
-0.01,0.7,0.7,0.058943484
0,0.7,0.7,0.058943484
0.01,0.7024658038267829,0.7,0.060071171
0.02,0.7048864327007361,0.7,0.061164033
0.03,0.7072648909013749,0.7,0.062220169
0.04,0.7096040257342613,0.7,0.063237746
0.05,0.7119065408819809,0.7,0.064214996
0.06,0.7141750086935875,0.7,0.065150223
0.07,0.7164118815192562,0.7,0.066041802
0.08,0.7186195021882724,0.7,0.066888184
0.09,0.7208001137205758,0.7,0.0676879
0.1,0.722955868,0.7,0.06843956
-0.01,0.8,0.8,0.058943484
0,0.8,0.8,0.058943484
0.01,0.8025141545648661,0.8,0.057782928
0.02,0.8050800230054944,0.8,0.056591519
0.03,0.8077011731211508,0.8,0.055371327
0.04,0.8103813963089375,0.8,0.054124471419123084
0.05,0.8131247283101085,0.8,0.052853117
0.06,0.8159354719743672,0.8,0.051559472
0.07,0.8188182222634569,0.8,0.050245783
0.08,0.821777894,0.8,0.048914333
0.09,0.824819751,0.8,0.047567433
0.1,0.827949441,0.8,0.046207422
-0.01,0.9,0.9,0.42221474770752665
0,0.9,0.9,0.42221474770752665
0.01,0.9062819234830223,0.9,0.40100446259469485
0.02,0.9129008364652917,0.9,0.38032209074715806
0.03,0.9198846208692398,0.9,0.3602035532865109
0.04,0.9272635768274919,0.9,0.3406837920673656
0.05,0.9350705512951507,0.9,0.32179670899039914
0.06,0.9433410317701568,0.9,0.30357510712154034
0.07,0.952113185,0.9,0.28605063371965667
0.08,0.961427811,0.9,0.2692537252716494
0.09,0.9713281809304548,0.9,0.2532135546303743
0.1,0.9818597087218754,0.9,0.23795798034727703
-0.01,1,1,1.0099999999999998
0,1,1,1.0099999999999998
0.01,1.0123848173616086,1,0.9485515705694015
0.02,1.0255697570672448,1,0.8911966077362864
0.03,1.0395977004651364,1,0.8380347255394842
0.04,1.0545056154655363,1,0.7891582554798571
0.05,1.070321414572263,1,0.7446520861590074
0.06,1.0870602539255239,1,0.7045935158448159
0.07,1.1047204172943015,1,0.6690521182197959
0.08,1.1232790702303947,1,0.6380896215458893
0.09,1.1426883327547515,1,0.611759801
0.1,1.1628722705056045,1,0.5901083875496528
-0.01,1.1,1.1,1.5977852522924736
0,1.1,1.1,1.5977852522924736
0.01,1.1183265346415263,1.1,1.5219677882265743
0.02,1.1375188519718176,1.1,1.457037410705214
0.03,1.1575085895937258,1.1,1.4031068907397852
0.04,1.1781981014144325,1.1,1.360269894799834
0.05,1.1994606609616567,1.1,1.3286008221352785
0.06,1.2211432644475142,1.1,1.3081546755574445
0.07,1.2430721877991857,1.1,1.2989669659127396
0.08,1.2650609678036153,1.1,1.3010536504051642
0.09,1.2869199789505958,1.1,1.3144111048833724
0.1,1.308466418471753,1.1,1.3390161301350154
-0.01,1.2,1.2,1.9610565162951534
0,1.2,1.2,1.9610565162951534
0.01,1.2216909762687147,1.2,1.931279033480894
0.02,1.2436237141707767,1.2,1.9181284373500638
0.03,1.2656115497471707,1.2,1.921627567844096
0.04,1.2874649075875464,1.2,1.9417703476770822
0.05,1.3090012793622336,1.2,1.978521792889768
0.06,1.3300542968835822,1.2,2.031818073611441
0.07,1.3504808280076341,1.2,2.101566624918406
0.08,1.3701654559674077,1.2,2.1876463075991652
0.09,1.389022213280312,1.2,2.289907618553081
0.1,1.406993883351892,1.2,2.408172950442512
-0.01,1.3,1.3,1.9610565162951537
0,1.3,1.3,1.9610565162951537
0.01,1.3212750647430924,1.3,2.007409168292169
0.02,1.3419806153412046,1.3,2.070256484235008
0.03,1.3619892204862496,1.3,2.1494893109713913
0.04,1.381202492244721,1.3,2.2449700370123105
0.05,1.3995513495021132,1.3,2.356532832
0.06,1.4169941709061873,1.3,2.4839839323894592
0.07,1.4335135076195613,1.3,2.627101983
0.08,1.4491120312059704,1.3,2.7856384150208413
0.09,1.4638082842339948,1.3,2.9593178836086107
0.1,1.4776326427167004,1.3,3.147838742090701
-0.01,1.4,1.4,1.5977852522924734
0,1.4,1.4,1.5977852522924734
0.01,1.417419781552048,1.4,1.6843581232114768
0.02,1.4339159171939475,1.4,1.7815360413128154
0.03,1.449491528292294,1.4,1.889150228090931
0.04,1.4641655020136213,1.4,2.007013779339898
0.05,1.477968462903689,1.4,2.134921989768402
0.06,1.4909392095858356,1.4,2.272652708531673
0.07,1.503121729233797,1.4,2.4199667250628467
0.08,1.514562807404907,1.4,2.576608184533584
0.09,1.525310191572484,1.4,2.742305032222476
0.1,1.5354112360395222,1.4,2.9167694860193687
-0.01,1.5,1.5,1.0100000000000005
0,1.5,1.5,1.0100000000000005
0.01,1.511630945670033,1.5,1.0754351724607267
0.02,1.5225556640762867,1.5,1.1447434402131382
0.03,1.5328217199395544,1.5,1.2178044287310366
0.04,1.542475545190169,1.5,1.2944912457667102
0.05,1.5515617237972295,1.5,1.3746707017373656
0.06,1.5601225391647358,1.5,1.4582035410485394
0.07,1.568197719504371,1.5,1.5449446839530792
0.08,1.5758243282240627,1.5,1.634743478525641
0.09,1.5830367573422615,1.5,1.7274439623147466
0.1,1.589866792,1.5,1.8228851332178815
-0.01,1.6,1.6,0.4222147477075272
0,1.6,1.6,0.4222147477075272
0.01,1.6059705462562166,1.6,0.4439161080848792
0.02,1.6116532157529084,1.6,0.4660708528269816
0.03,1.617069557,1.6,0.48864050359653366
0.04,1.6222393224010232,1.6,0.5115858614479424
0.05,1.6271806198355672,1.6,0.534867075
0.06,1.6319100530597102,1.6,0.5584437091895377
0.07,1.6364428548176486,1.6,0.5822748164192271
0.08,1.640793009268772,1.6,0.606319007
0.09,1.6449733647248452,1.6,0.6305345202729952
0.1,1.6489957368428316,1.6,0.6548792994943297
-0.01,1.7,1.7,0.058943484
0,1.7,1.7,0.058943484
0.01,1.7024658038267866,1.7,0.060071171
0.02,1.7048864327007438,1.7,0.061164032511626186
0.03,1.7072648909014245,1.7,0.062220169
0.04,1.7096040257342173,1.7,0.063237746
0.05,1.7119065408821323,1.7,0.064214996
0.06,1.7141750086934395,1.7,0.065150223
0.07,1.716411881519103,1.7,0.066041802
0.08,1.7186195021886028,1.7,0.066888184
0.09,1.7208001137207611,1.7,0.0676879
0.1,1.722955868344834,1.7,0.06843956
-0.01,1.8,1.8,0.058943483704846256
0,1.8,1.8,0.058943483704846256
0.01,1.8025141545648733,1.8,0.057782928
0.02,1.8050800230055064,1.8,0.056591519
0.03,1.8077011731212265,1.8,0.055371327343652216
0.04,1.8103813963089055,1.8,0.054124471
0.05,1.8131247283099756,1.8,0.052853116950786684
0.06,1.8159354719746053,1.8,0.051559472
0.07,1.8188182222632927,1.8,0.050245783
0.08,1.821777893753388,1.8,0.048914333
0.09,1.8248197509143864,1.8,0.047567432617194316
0.1,1.8279494414814577,1.8,0.046207422
-0.01,1.9,1.9,0.42221474770752654
0,1.9,1.9,0.42221474770752654
0.01,1.9062819234830215,1.9,0.4010044625946952
0.02,1.9129008364652924,1.9,0.38032209074715756
0.03,1.9198846208692404,1.9,0.3602035532865105
0.04,1.9272635768274915,1.9,0.34068379206736654
0.05,1.9350705512951496,1.9,0.3217967089904012
0.06,1.9433410317701565,1.9,0.3035751071215414
0.07,1.952113184629315,1.9,0.286050634
0.08,1.9614278105604968,1.9,0.2692537252716479
0.09,1.9713281809304573,1.9,0.25321355463037226
0.1,1.9818597087218741,1.9,0.23795798034727705
-0.01,2,2,1.0099999999999996
0,2,2,1.0099999999999996
0.01,2.0123848173616077,2,0.948551571
0.02,2.0255697570672444,2,0.8911966077362861
0.03,2.0395977004651415,2,0.8380347255394833
0.04,2.054505615465521,2,0.7891582554798562
0.05,2.070321415,2,0.744652086
0.06,2.087060253925487,2,0.7045935158448149
0.07,2.104720417294331,2,0.6690521182198039
0.08,2.123279070230417,2,0.6380896215458792
0.09,2.142688332754749,2,0.6117598014546862
0.1,2.162872270505604,2,0.5901083875496517
-0.01,2.1,2.1,1.5977852522924727
0,2.1,2.1,1.5977852522924727
0.01,2.1183265346415263,2.1,1.5219677882265739
0.02,2.1375188519718176,2.1,1.4570374107052135
0.03,2.1575085895937263,2.1,1.4031068907397874
0.04,2.1781981014144223,2.1,1.3602698947998229
0.05,2.199460660961718,2.1,1.3286008221353098
0.06,2.221143264447304,2.1,1.3081546755574869
0.07,2.243072187798527,2.1,1.2989669659127225
0.08,2.265060967802297,2.1,1.3010536504052366
0.09,2.2869199789495407,2.1,1.3144111048834164
0.1,2.308466418471754,2.1,1.3390161301350525
-0.01,2.2,2.2,1.9610565162951539
0,2.2,2.2,1.9610565162951539
0.01,2.2216909762687553,2.2,1.9312790334809158
0.02,2.2436237141713598,2.2,1.9181284373500582
0.03,2.2656115497481033,2.2,1.9216275678439545
0.04,2.287464907588036,2.2,1.941770347676678
0.05,2.309001279361943,2.2,1.9785217928895549
0.06,2.3300542968835467,2.2,2.031818073611709
0.07,2.3504808280076492,2.2,2.101566625
0.08,2.3701654559674243,2.2,2.1876463075993073
0.09,2.389022213280286,2.2,2.2899076185530314
0.1,2.406993883351891,2.2,2.408172950442555
-0.01,2.3,2.3,1.9610565162951543
0,2.3,2.3,1.9610565162951543
0.01,2.3212750647430958,2.3,2.0074091682921495
0.02,2.341980615,2.3,2.070256484234941
0.03,2.361989220486232,2.3,2.1494893109713917
0.04,2.381202492244761,2.3,2.244970037012371
0.05,2.3995513495021346,2.3,2.356532831532748
0.06,2.416994170906116,2.3,2.483983932389473
0.07,2.4335135076195766,2.3,2.6271019826450495
0.08,2.4491120312060133,2.3,2.7856384150208213
0.09,2.463808284234029,2.3,2.959317883608581
0.1,2.4776326427167006,2.3,3.1478387420906997
-0.01,2.4,2.4,1.5977852522924736
0,2.4,2.4,1.5977852522924736
0.01,2.417419781552048,2.4,1.6843581232114764
0.02,2.4339159171939495,2.4,1.7815360413128152
0.03,2.4494915282922967,2.4,1.8891502280909305
0.04,2.4641655020136217,2.4,2.007013779339898
0.05,2.4779684629036893,2.4,2.1349219897684026
0.06,2.4909392095858376,2.4,2.2726527085316723
0.07,2.5031217292337984,2.4,2.419966725062846
0.08,2.514562807404906,2.4,2.5766081845335833
0.09,2.525310191572483,2.4,2.742305032222478
0.1,2.535411236039522,2.4,2.916769486
-0.01,2.5,2.5,1.0100000000000007
0,2.5,2.5,1.0100000000000007
0.01,2.511630945670032,2.5,1.0754351724607274
0.02,2.522555664076287,2.5,1.1447434402131385
0.03,2.5328217199395544,2.5,1.2178044287310368
0.04,2.542475545190169,2.5,1.2944912457667113
0.05,2.5515617237972292,2.5,1.3746707017373672
0.06,2.5601225391647358,2.5,1.458203541
0.07,2.5681977195043713,2.5,1.5449446839530787
0.08,2.5758243282240625,2.5,1.634743478525642
0.09,2.5830367573422617,2.5,1.7274439623147473
0.1,2.589866792,2.5,1.8228851332178815
-0.01,2.6,2.6,0.4222147477075274
0,2.6,2.6,0.4222147477075274
0.01,2.6059705462562164,2.6,0.4439161080848791
0.02,2.611653215752909,2.6,0.4660708528269815
0.03,2.617069556858589,2.6,0.48864050359653277
0.04,2.622239322401024,2.6,0.5115858614479433
0.05,2.627180619835566,2.6,0.5348670749079326
0.06,2.6319100530597126,2.6,0.5584437091895389
0.07,2.6364428548176484,2.6,0.5822748164192266
0.08,2.6407930092687715,2.6,0.6063190067551789
0.09,2.644973364724845,2.6,0.6305345202729936
0.1,2.6489957368428323,2.6,0.6548792994943291
-0.01,2.7,2.7,0.058943484
0,2.7,2.7,0.058943484
0.01,2.7024658038267875,2.7,0.060071171491379305
0.02,2.7048864327007474,2.7,0.061164033
0.03,2.7072648909014365,2.7,0.062220169
0.04,2.7096040257342007,2.7,0.063237746
0.05,2.711906540882174,2.7,0.064214996
0.06,2.714175008693423,2.7,0.065150223
0.07,2.7164118815190537,2.7,0.066041802
0.08,2.7186195021886075,2.7,0.066888184
0.09,2.7208001137209514,2.7,0.0676879
0.1,2.722955868344834,2.7,0.06843956
-0.01,2.8,2.8,0.058943483704846256
0,2.8,2.8,0.058943483704846256
0.01,2.802514154564876,2.8,0.057782927718993425
0.02,2.805080023005519,2.8,0.056591519186242424
0.03,2.8077011731212633,2.8,0.055371327343645645
0.04,2.810381396308851,2.8,0.054124471
0.05,2.8131247283099583,2.8,0.052853117
0.06,2.815935471974643,2.8,0.051559472
0.07,2.8188182222631846,2.8,0.050245783
0.08,2.821777893753531,2.8,0.048914333
0.09,2.824819751,2.8,0.047567433
0.1,2.8279494414814565,2.8,0.046207422
-0.01,2.9,2.9,0.4222147477075263
0,2.9,2.9,0.4222147477075263
0.01,2.906281923483021,2.9,0.40100446259469513
0.02,2.9129008364652926,2.9,0.3803220907471573
0.03,2.9198846208692406,2.9,0.36020355328651027
0.04,2.927263576827492,2.9,0.3406837920673667
0.05,2.9350705512951505,2.9,0.3217967089904015
0.06,2.9433410317701574,2.9,0.3035751071215413
0.07,2.952113184629317,2.9,0.2860506337196554
0.08,2.9614278105604996,2.9,0.26925372527164704
0.09,2.971328181,2.9,0.2532135546303711
0.1,2.9818597087218763,2.9,0.23795798034727664
-0.01,3,3,1.0099999999999993
0,3,3,1.0099999999999993
0.01,3.0123848173616077,3,0.9485515705694005
0.02,3.0255697570672453,3,0.8911966077362858
0.03,3.0395977004651438,3,0.8380347255394828
0.04,3.0545056154655157,3,0.7891582554798555
0.05,3.0703214145722857,3,0.7446520861590068
0.06,3.0870602539254746,3,0.7045935158448144
0.07,3.104720417294341,3,0.6690521182198069
0.08,3.123279070230425,3,0.6380896215458767
0.09,3.1426883327547483,3,0.6117598014546801
0.1,3.162872270505604,3,0.5901083875496517

==> plot_results_csv/galerkin_projection_steps.csv <==
t_proj,x_proj,z_proj,t_step,x_step,z_step
-0.02,-1.0,1.01,-0.02,-1.0,1.01
0.0,-1.0,1.01,0.0,-1.0,1.01
0.02,-1.0,0.7678895445270275,0.02,-0.9744302429327555,0.8911966077362864
0.04,-1.0,0.5783572022470521,0.04,-0.9744302429327556,0.6775649081174743
0.06,-1.0,0.43429591256638145,0.06,-0.9744302429327555,0.5103267096063586
0.08,-1.0,0.3274763861339102,0.08,-0.9744302429327554,0.3832109346860337
-0.02,-0.9,1.5977852522924731,-0.02,-0.9,1.5977852522924731
0.0,-0.9,1.5977852522924731,0.0,-0.9,1.5977852522924731
0.02,-0.9,1.2648688388086962,0.02,-0.8624811480281918,1.4570374107051989
0.04,-0.9,0.9965917938635281,0.04,-0.8624811480281916,1.1534473829541652
0.06,-0.9,0.7643236064946511,0.06,-0.8624811480281918,0.9088026847021882
0.08,-0.9,0.573127315002049,0.08,-0.8624811480281915,0.6969948476805512
-0.02,-0.8,1.9610565162951534,-0.02,-0.8,1.9610565162951534
0.0,-0.8,1.9610565162951534,0.0,-0.8,1.9610565162951534
0.02,-0.8,1.7347901540060724,0.02,-0.7563762858292263,1.918128437349985
0.04,-0.8,1.488617404962841,0.04,-0.7563762858292263,1.6968151093984007
0.06,-0.8,1.2236948673643147,0.06,-0.7563762858292263,1.4560311510999884
0.08,-0.8,0.9657036780431556,0.08,-0.7563762858292262,1.196907842393585
-0.02,-0.7,1.9610565162951534,-0.02,-0.7,1.9610565162951534
0.0,-0.7,1.9610565162951534,0.0,-0.7,1.9610565162951534
0.02,-0.7,2.0715901595055484,0.02,-0.6580193846587689,2.0702564842351263
0.04,-0.7,2.0262040440185456,0.04,-0.658019384658769,2.1869451108407305
0.06,-0.7,1.848610328918656,0.06,-0.658019384658769,2.139031703399151
0.08,-0.7,1.578895326045467,0.08,-0.6580193846587689,1.9515488148694793
-0.02,-0.6,1.5977852522924731,-0.02,-0.6,1.5977852522924731
0.0,-0.6,1.5977852522924731,0.0,-0.6,1.5977852522924731
0.02,-0.6,1.9479354093280026,0.02,-0.5660840828060187,1.781536041312813
0.04,-0.6,2.2767264336697504,0.04,-0.5660840828060186,2.1719546684312654
0.06,-0.6,2.5399577759854024,0.06,-0.5660840828060186,2.5385577892727893
0.08,-0.6,2.6990880828490393,0.08,-0.5660840828060187,2.8320616395966285
-0.02,-0.5,1.0100000000000002,-0.02,-0.5,1.0100000000000002
0.0,-0.5,1.0100000000000002,0.0,-0.5,1.0100000000000002
0.02,-0.5,1.3375210376929514,0.02,-0.4774443359237071,1.144743440213131
0.04,-0.5,1.741065568135725,0.04,-0.4774443359237071,1.5159588455901634
0.06,-0.5,2.202655216038302,0.06,-0.47744433592370705,1.9733399882220972
0.08,-0.5,2.685882789514795,0.08,-0.47744433592370705,2.496510009515921
-0.02,-0.4,0.422214747707527,-0.02,-0.4,0.422214747707527
0.0,-0.4,0.422214747707527,0.0,-0.4,0.422214747707527
0.02,-0.4,0.5565417610949808,0.02,-0.38834678424710456,0.46607085282696775
0.04,-0.4,0.7429827447770314,0.04,-0.3883467842471045,0.6143506228423862
0.06,-0.4,0.9968503656393771,0.06,-0.38834678424710434,0.8201575226212283
0.08,-0.4,1.3298083221919534,0.08,-0.3883467842471044,1.1003947696688572
-0.02,-0.3,0.05894348370484648,-0.02,-0.3,0.05894348370484648
0.0,-0.3,0.05894348370484648,0.0,-0.3,0.05894348370484648
0.02,-0.3,0.07845047459122273,0.02,-0.29511356729923344,0.06116403251163675
0.04,-0.3,0.10404624259411364,0.04,-0.29511356729923344,0.08140590065015699
0.06,-0.3,0.13891788199931177,0.06,-0.2951135672992335,0.10796592540418097
0.08,-0.3,0.18776326156255052,0.08,-0.29511356729923344,0.14415126689152571
-0.02,-0.2,0.05894348370484637,-0.02,-0.2,0.05894348370484637
0.0,-0.2,0.05894348370484637,0.0,-0.2,0.05894348370484637
0.02,-0.2,0.042880334497930835,0.02,-0.19491997699446778,0.05659151918623479
0.04,-0.2,0.03009375700390119,0.04,-0.1949199769944678,0.04116932220367384
0.06,-0.2,0.02002755219390892,0.06,-0.1949199769944678,0.028892955078800953
0.08,-0.2,0.012250279975497522,0.08,-0.19491997699446778,0.019228412251814826
-0.02,-0.1,0.42221474770752665,-0.02,-0.1,0.42221474770752665
0.0,-0.1,0.42221474770752665,0.0,-0.1,0.42221474770752665
0.02,-0.1,0.3408370444151909,0.02,-0.08709916353471146,0.38032209074717327
0.04,-0.1,0.2745037829566527,0.04,-0.08709916353471145,0.30701878141373545
0.06,-0.1,0.22044560779850314,0.06,-0.08709916353471141,0.24726718623386768
0.08,-0.1,0.17639756401306328,0.08,-0.08709916353471141,0.1985727284733203
-0.02,0.0,1.01,-0.02,0.0,1.01
0.0,0.0,1.01,0.0,0.0,1.01
0.02,0.0,0.7678895445270275,0.02,0.025569757067244427,0.8911966077362865
0.04,0.0,0.5783572022470521,0.04,0.025569757067244427,0.6775649081174745
0.06,0.0,0.43429591256638145,0.06,0.02556975706724443,0.5103267096063588
0.08,0.0,0.3274763861339102,0.08,0.025569757067244462,0.3832109346860338
-0.02,0.1,1.5977852522924731,-0.02,0.1,1.5977852522924731
0.0,0.1,1.5977852522924731,0.0,0.1,1.5977852522924731
0.02,0.1,1.2777780947463369,0.02,0.13751885197180835,1.4570374107051987
0.04,0.1,0.9878159052579489,0.04,0.13751885197180835,1.1652194711108956
0.06,0.1,0.7413118126359965,0.06,0.13751885197180835,0.9007998582947194
0.08,0.1,0.5434447621794712,0.08,0.13751885197180838,0.6760101474579214
-0.02,0.2,1.9610565162951534,-0.02,0.2,1.9610565162951534
0.0,0.2,1.9610565162951534,0.0,0.2,1.9610565162951534
0.02,0.2,1.7673486002453376,0.02,0.24362371417077364,1.918128437349984
0.04,0.2,1.5114205942025514,0.04,0.24362371417077366,1.7286608420881688
0.06,0.2,1.2300170277002296,0.06,0.24362371417077366,1.4783351721108628
0.08,0.2,0.9538774131672689,0.08,0.24362371417077364,1.2030916088608108
-0.02,0.3,1.9610565162951537,-0.02,0.3,1.9610565162951537
0.0,0.3,1.9610565162951537,0.0,0.3,1.9610565162951537
0.02,0.3,2.0353469058266036,0.02,0.3419806153412309,2.070256484235125
0.04,0.3,1.9805632767476964,0.04,0.3419806153412309,2.1486836786407197
0.06,0.3,1.8210029711434224,0.06,0.341980615341231,2.090849464079272
0.08,0.3,1.5902270617761067,0.08,0.341980615341231,1.92240416198882
-0.02,0.4,1.5977852522924731,-0.02,0.4,1.5977852522924731
0.0,0.4,1.5977852522924731,0.0,0.4,1.5977852522924731
0.02,0.4,1.9479354093280026,0.02,0.43391591719398137,1.781536041312813
0.04,0.4,2.2767264336697504,0.04,0.4339159171939813,2.1719546684312654
0.06,0.4,2.5399577759854024,0.06,0.4339159171939814,2.53855778927279
0.08,0.4,2.6990880828490393,0.08,0.43391591719398137,2.832061639596628
-0.02,0.5,1.0100000000000002,-0.02,0.5,1.0100000000000002
0.0,0.5,1.0100000000000002,0.0,0.5,1.0100000000000002
0.02,0.5,1.3375210376929514,0.02,0.522555664076293,1.1447434402131313
0.04,0.5,1.741065568135725,0.04,0.5225556640762928,1.5159588455901638
0.06,0.5,2.202655216038302,0.06,0.5225556640762927,1.973339988222097
0.08,0.5,2.685882789514795,0.08,0.5225556640762932,2.496510009515921
-0.02,0.6,0.422214747707527,-0.02,0.6,0.422214747707527
0.0,0.6,0.422214747707527,0.0,0.6,0.422214747707527
0.02,0.6,0.5565417610949808,0.02,0.6116532157528957,0.4660708528269678
0.04,0.6,0.7429827447770314,0.04,0.6116532157528956,0.6143506228423864
0.06,0.6,0.9968503656393771,0.06,0.6116532157528954,0.8201575226212284
0.08,0.6,1.3298083221919534,0.08,0.6116532157528954,1.100394769668858
-0.02,0.7,0.05894348370484648,-0.02,0.7,0.05894348370484648
0.0,0.7,0.05894348370484648,0.0,0.7,0.05894348370484648
0.02,0.7,0.07845047459122273,0.02,0.7048864327007666,0.06116403251163676
0.04,0.7,0.10404624259411364,0.04,0.7048864327007665,0.08140590065015701
0.06,0.7,0.13891788199931177,0.06,0.7048864327007665,0.10796592540418097
0.08,0.7,0.18776326156255052,0.08,0.7048864327007666,0.14415126689152571
-0.02,0.8,0.05894348370484637,-0.02,0.8,0.05894348370484637
0.0,0.8,0.05894348370484637,0.0,0.8,0.05894348370484637
0.02,0.8,0.042880334497930835,0.02,0.8050800230055323,0.056591519186234805
0.04,0.8,0.03009375700390119,0.04,0.8050800230055322,0.04116932220367384
0.06,0.8,0.02002755219390892,0.06,0.8050800230055324,0.028892955078800943
0.08,0.8,0.012250279975497522,0.08,0.8050800230055323,0.019228412251814823
-0.02,0.9,0.42221474770752665,-0.02,0.9,0.42221474770752665
0.0,0.9,0.42221474770752665,0.0,0.9,0.42221474770752665
0.02,0.9,0.3408370444151909,0.02,0.9129008364652886,0.38032209074717327
0.04,0.9,0.2745037829566527,0.04,0.9129008364652885,0.3070187814137355
0.06,0.9,0.22044560779850314,0.06,0.9129008364652885,0.24726718623386773
0.08,0.9,0.17639756401306328,0.08,0.9129008364652886,0.1985727284733203
-0.02,1.0,1.01,-0.02,1.0,1.01
0.0,1.0,1.01,0.0,1.0,1.01
0.02,1.0,0.7678895445270275,0.02,1.0255697570672442,0.8911966077362866
0.04,1.0,0.5783572022470521,0.04,1.0255697570672444,0.6775649081174744
0.06,1.0,0.43429591256638145,0.06,1.0255697570672444,0.5103267096063587
0.08,1.0,0.3274763861339102,0.08,1.0255697570672444,0.3832109346860338
-0.02,1.1,1.5977852522924736,-0.02,1.1,1.5977852522924736
0.0,1.1,1.5977852522924736,0.0,1.1,1.5977852522924736
0.02,1.1,1.2777780947463373,0.02,1.1375188519718087,1.457037410705199
0.04,1.1,0.9878159052579493,0.04,1.1375188519718085,1.1652194711108959
0.06,1.1,0.7413118126359969,0.06,1.1375188519718085,0.9007998582947198
0.08,1.1,0.5434447621794716,0.08,1.1375188519718085,0.6760101474579219
-0.02,1.2,1.9610565162951534,-0.02,1.2,1.9610565162951534
0.0,1.2,1.9610565162951534,0.0,1.2,1.9610565162951534
0.02,1.2,1.7347901540060724,0.02,1.2436237141707742,1.9181284373499885
0.04,1.2,1.488617404962841,0.04,1.2436237141707736,1.6968151093984034
0.06,1.2,1.2236948673643147,0.06,1.2436237141707736,1.4560311510999913
0.08,1.2,0.9657036780431556,0.08,1.2436237141707736,1.1969078423935868
-0.02,1.3,1.9610565162951534,-0.02,1.3,1.9610565162951534
0.0,1.3,1.9610565162951534,0.0,1.3,1.9610565162951534
0.02,1.3,2.0715901595055484,0.02,1.341980615341231,2.070256484235126
0.04,1.3,2.0262040440185456,0.04,1.341980615341231,2.18694511084073
0.06,1.3,1.848610328918656,0.06,1.341980615341231,2.1390317033991515
0.08,1.3,1.578895326045467,0.08,1.3419806153412315,1.9515488148694795
-0.02,1.4,1.5977852522924736,-0.02,1.4,1.5977852522924736
0.0,1.4,1.5977852522924736,0.0,1.4,1.5977852522924736
0.02,1.4,1.9359859200998342,0.02,1.433915917193981,1.7815360413128132
0.04,1.4,2.2044562266364904,0.04,1.4339159171939817,2.1586309469206824
0.06,1.4,2.387278670238358,0.06,1.4339159171939808,2.4579762603356805
0.08,1.4,2.4700796375101053,0.08,1.4339159171939808,2.661823912559464
-0.02,1.5,1.0100000000000002,-0.02,1.5,1.0100000000000002
0.0,1.5,1.0100000000000002,0.0,1.5,1.0100000000000002
0.02,1.5,1.3375210376929514,0.02,1.5225556640762927,1.1447434402131313
0.04,1.5,1.741065568135725,0.04,1.5225556640762927,1.5159588455901636
0.06,1.5,2.202655216038302,0.06,1.5225556640762932,1.9733399882220968
0.08,1.5,2.685882789514795,0.08,1.522555664076293,2.496510009515921
-0.02,1.6,0.42221474770752665,-0.02,1.6,0.42221474770752665
0.0,1.6,0.42221474770752665,0.0,1.6,0.42221474770752665
0.02,1.6,0.5250721946126147,0.02,1.6116532157528956,0.46607085282696736
0.04,1.6,0.6922487066232552,0.04,1.6116532157528956,0.5796122633507578
0.06,1.6,0.9227690227632829,0.06,1.6116532157528958,0.7641536607048133
0.08,1.6,1.2337895348830783,0.08,1.6116532157528956,1.0186184820325348
-0.02,1.7,0.05894348370484648,-0.02,1.7,0.05894348370484648
0.0,1.7,0.05894348370484648,0.0,1.7,0.05894348370484648
0.02,1.7,0.07845047459122273,0.02,1.7048864327007667,0.061164032511636754
0.04,1.7,0.10404624259411364,0.04,1.7048864327007665,0.08140590065015699
0.06,1.7,0.13891788199931177,0.06,1.7048864327007665,0.10796592540418096
0.08,1.7,0.18776326156255052,0.08,1.7048864327007665,0.1441512668915257
-0.02,1.8,0.05894348370484637,-0.02,1.8,0.05894348370484637
0.0,1.8,0.05894348370484637,0.0,1.8,0.05894348370484637
0.02,1.8,0.042880334497930835,0.02,1.8050800230055324,0.0565915191862348
0.04,1.8,0.03009375700390119,0.04,1.8050800230055324,0.04116932220367382
0.06,1.8,0.02002755219390892,0.06,1.8050800230055322,0.028892955078800932
0.08,1.8,0.012250279975497522,0.08,1.8050800230055324,0.019228412251814802
-0.02,1.9,0.422214747707526,-0.02,1.9,0.422214747707526
0.0,1.9,0.422214747707526,0.0,1.9,0.422214747707526
0.02,1.9,0.3408370444151906,0.02,1.9129008364652882,0.3803220907471727
0.04,1.9,0.2745037829566524,0.04,1.9129008364652884,0.3070187814137352
0.06,1.9,0.22044560779850292,0.06,1.9129008364652884,0.2472671862338676
0.08,1.9,0.17639756401306309,0.08,1.9129008364652884,0.19857272847332005
-0.02,2.0,1.01,-0.02,2.0,1.01
0.0,2.0,1.01,0.0,2.0,1.01
0.02,2.0,0.7678895445270275,0.02,2.025569757067245,0.8911966077362866
0.04,2.0,0.5783572022470521,0.04,2.0255697570672453,0.6775649081174745
0.06,2.0,0.43429591256638145,0.06,2.0255697570672444,0.5103267096063587
0.08,2.0,0.3274763861339102,0.08,2.0255697570672444,0.38321093468603373


==> plot_results_csv/galerkin_projection_steps1.csv <==
t_proj,x_proj,z_proj,t_step,x_step,z_step
0,-1,1.01,0,-1,1.01
0,-0.9,1.5977852522924731,0,-0.9,1.5977852522924731
0,-0.8,1.9610565162951534,0,-0.8,1.9610565162951534
0,-0.7,1.9610565162951534,0,-0.7,1.9610565162951534
0,-0.6,1.5977852522924731,0,-0.6,1.5977852522924731
0,-0.5,1.0100000000000002,0,-0.5,1.0100000000000002
0,-0.4,0.422214748,0,-0.4,0.422214748
0,-0.3,0.058943484,0,-0.3,0.058943484
0,-0.2,0.058943484,0,-0.2,0.058943484
0,-0.1,0.42221474770752665,0,-0.1,0.42221474770752665
0,0,1.01,0,0,1.01
0,0.1,1.5977852522924731,0,0.1,1.5977852522924731
0,0.2,1.9610565162951534,0,0.2,1.9610565162951534
0,0.3,1.9610565162951537,0,0.3,1.9610565162951537
0,0.4,1.5977852522924731,0,0.4,1.5977852522924731
0,0.5,1.0100000000000002,0,0.5,1.0100000000000002
0,0.6,0.422214748,0,0.6,0.422214748
0,0.7,0.058943484,0,0.7,0.058943484
0,0.8,0.058943484,0,0.8,0.058943484
0,0.9,0.42221474770752665,0,0.9,0.42221474770752665
0,1,1.01,0,1,1.01
0,1.1,1.5977852522924736,0,1.1,1.5977852522924736
0,1.2,1.9610565162951534,0,1.2,1.9610565162951534
0,1.3,1.9610565162951534,0,1.3,1.9610565162951534
0,1.4,1.5977852522924736,0,1.4,1.5977852522924736
0,1.5,1.0100000000000002,0,1.5,1.0100000000000002
0,1.6,0.42221474770752665,0,1.6,0.42221474770752665
0,1.7,0.058943484,0,1.7,0.058943484
0,1.8,0.058943484,0,1.8,0.058943484
0,1.9,0.422214748,0,1.9,0.422214748
0,2,1.01,0,2,1.01
0.02,-1,0.7678895445270275,0.02,-0.974430243,0.8911966077362864
0.02,-0.9,1.2648688388086962,0.02,-0.862481148,1.4570374107051989
0.02,-0.8,1.7347901540060724,0.02,-0.756376286,1.918128437349985
0.02,-0.7,2.0715901595055484,0.02,-0.658019385,2.0702564842351263
0.02,-0.6,1.9479354093280026,0.02,-0.566084083,1.781536041312813
0.02,-0.5,1.3375210376929514,0.02,-0.477444336,1.144743440213131
0.02,-0.4,0.5565417610949808,0.02,-0.388346784,0.46607085282696775
0.02,-0.3,0.078450475,0.02,-0.295113567,0.061164033
0.02,-0.2,0.042880334497930835,0.02,-0.194919977,0.056591519
0.02,-0.1,0.3408370444151909,0.02,-0.087099164,0.38032209074717327
0.02,0,0.7678895445270275,0.02,0.025569757067244427,0.8911966077362865
0.02,0.1,1.2777780947463369,0.02,0.13751885197180835,1.4570374107051987
0.02,0.2,1.7673486002453376,0.02,0.24362371417077364,1.918128437349984
0.02,0.3,2.0353469058266036,0.02,0.3419806153412309,2.070256484235125
0.02,0.4,1.9479354093280026,0.02,0.43391591719398137,1.781536041312813
0.02,0.5,1.3375210376929514,0.02,0.522555664,1.1447434402131313
0.02,0.6,0.5565417610949808,0.02,0.6116532157528957,0.4660708528269678
0.02,0.7,0.078450475,0.02,0.7048864327007666,0.061164033
0.02,0.8,0.042880334497930835,0.02,0.8050800230055323,0.056591519186234805
0.02,0.9,0.3408370444151909,0.02,0.9129008364652886,0.38032209074717327
0.02,1,0.7678895445270275,0.02,1.0255697570672442,0.8911966077362866
0.02,1.1,1.2777780947463373,0.02,1.1375188519718087,1.457037410705199
0.02,1.2,1.7347901540060724,0.02,1.2436237141707742,1.9181284373499885
0.02,1.3,2.0715901595055484,0.02,1.341980615341231,2.070256484235126
0.02,1.4,1.9359859200998342,0.02,1.433915917193981,1.7815360413128132
0.02,1.5,1.3375210376929514,0.02,1.5225556640762927,1.1447434402131313
0.02,1.6,0.5250721946126147,0.02,1.6116532157528956,0.46607085282696736
0.02,1.7,0.078450475,0.02,1.7048864327007667,0.061164032511636754
0.02,1.8,0.042880334497930835,0.02,1.8050800230055324,0.056591519
0.02,1.9,0.3408370444151906,0.02,1.9129008364652882,0.3803220907471727
0.02,2,0.7678895445270275,0.02,2.025569757067245,0.8911966077362866
0.04,-1,0.5783572022470521,0.04,-0.974430243,0.6775649081174743
0.04,-0.9,0.9965917938635281,0.04,-0.862481148,1.1534473829541652
0.04,-0.8,1.488617404962841,0.04,-0.756376286,1.6968151093984007
0.04,-0.7,2.0262040440185456,0.04,-0.658019385,2.1869451108407305
0.04,-0.6,2.2767264336697504,0.04,-0.566084083,2.1719546684312654
0.04,-0.5,1.741065568135725,0.04,-0.477444336,1.5159588455901634
0.04,-0.4,0.7429827447770314,0.04,-0.388346784,0.6143506228423862
0.04,-0.3,0.10404624259411364,0.04,-0.295113567,0.081405901
0.04,-0.2,0.030093757,0.04,-0.194919977,0.041169322
0.04,-0.1,0.2745037829566527,0.04,-0.087099164,0.30701878141373545
0.04,0,0.5783572022470521,0.04,0.025569757067244427,0.6775649081174745
0.04,0.1,0.9878159052579489,0.04,0.13751885197180835,1.1652194711108956
0.04,0.2,1.5114205942025514,0.04,0.24362371417077366,1.7286608420881688
0.04,0.3,1.9805632767476964,0.04,0.3419806153412309,2.1486836786407197
0.04,0.4,2.2767264336697504,0.04,0.4339159171939813,2.1719546684312654
0.04,0.5,1.741065568135725,0.04,0.5225556640762928,1.5159588455901638
0.04,0.6,0.7429827447770314,0.04,0.6116532157528956,0.6143506228423864
0.04,0.7,0.10404624259411364,0.04,0.7048864327007665,0.081405901
0.04,0.8,0.030093757,0.04,0.8050800230055322,0.041169322
0.04,0.9,0.2745037829566527,0.04,0.9129008364652885,0.3070187814137355
0.04,1,0.5783572022470521,0.04,1.0255697570672444,0.6775649081174744
0.04,1.1,0.9878159052579493,0.04,1.1375188519718085,1.1652194711108959
0.04,1.2,1.488617404962841,0.04,1.2436237141707736,1.6968151093984034
0.04,1.3,2.0262040440185456,0.04,1.341980615341231,2.186945111
0.04,1.4,2.2044562266364904,0.04,1.4339159171939817,2.1586309469206824
0.04,1.5,1.741065568135725,0.04,1.5225556640762927,1.5159588455901636
0.04,1.6,0.6922487066232552,0.04,1.6116532157528956,0.5796122633507578
0.04,1.7,0.10404624259411364,0.04,1.7048864327007665,0.081405901
0.04,1.8,0.030093757,0.04,1.8050800230055324,0.041169322
0.04,1.9,0.2745037829566524,0.04,1.9129008364652884,0.3070187814137352
0.04,2,0.5783572022470521,0.04,2.0255697570672453,0.6775649081174745
0.06,-1,0.43429591256638145,0.06,-0.974430243,0.5103267096063586
0.06,-0.9,0.7643236064946511,0.06,-0.862481148,0.9088026847021882
0.06,-0.8,1.2236948673643147,0.06,-0.756376286,1.4560311510999884
0.06,-0.7,1.848610328918656,0.06,-0.658019385,2.139031703399151
0.06,-0.6,2.5399577759854024,0.06,-0.566084083,2.5385577892727893
0.06,-0.5,2.202655216038302,0.06,-0.477444336,1.9733399882220972
0.06,-0.4,0.9968503656393771,0.06,-0.388346784,0.8201575226212283
0.06,-0.3,0.13891788199931177,0.06,-0.295113567,0.10796592540418097
0.06,-0.2,0.020027552,0.06,-0.194919977,0.028892955078800953
0.06,-0.1,0.22044560779850314,0.06,-0.087099164,0.24726718623386768
0.06,0,0.43429591256638145,0.06,0.025569757,0.5103267096063588
0.06,0.1,0.7413118126359965,0.06,0.13751885197180835,0.9007998582947194
0.06,0.2,1.2300170277002296,0.06,0.24362371417077366,1.4783351721108628
0.06,0.3,1.8210029711434224,0.06,0.341980615,2.090849464079272
0.06,0.4,2.5399577759854024,0.06,0.4339159171939814,2.538557789
0.06,0.5,2.202655216038302,0.06,0.5225556640762927,1.973339988222097
0.06,0.6,0.9968503656393771,0.06,0.6116532157528954,0.8201575226212284
0.06,0.7,0.13891788199931177,0.06,0.7048864327007665,0.10796592540418097
0.06,0.8,0.020027552,0.06,0.8050800230055324,0.028892955078800943
0.06,0.9,0.22044560779850314,0.06,0.9129008364652885,0.24726718623386773
0.06,1,0.43429591256638145,0.06,1.0255697570672444,0.5103267096063587
0.06,1.1,0.7413118126359969,0.06,1.1375188519718085,0.9007998582947198
0.06,1.2,1.2236948673643147,0.06,1.2436237141707736,1.4560311510999913
0.06,1.3,1.848610328918656,0.06,1.341980615341231,2.1390317033991515
0.06,1.4,2.387278670238358,0.06,1.4339159171939808,2.4579762603356805
0.06,1.5,2.202655216038302,0.06,1.5225556640762932,1.9733399882220968
0.06,1.6,0.9227690227632829,0.06,1.6116532157528958,0.7641536607048133
0.06,1.7,0.13891788199931177,0.06,1.7048864327007665,0.10796592540418096
0.06,1.8,0.020027552,0.06,1.8050800230055322,0.028892955078800932
0.06,1.9,0.22044560779850292,0.06,1.9129008364652884,0.2472671862338676
0.06,2,0.43429591256638145,0.06,2.0255697570672444,0.5103267096063587
0.08,-1,0.3274763861339102,0.08,-0.974430243,0.3832109346860337
0.08,-0.9,0.573127315,0.08,-0.862481148,0.6969948476805512
0.08,-0.8,0.9657036780431556,0.08,-0.756376286,1.196907842393585
0.08,-0.7,1.578895326045467,0.08,-0.658019385,1.9515488148694793
0.08,-0.6,2.6990880828490393,0.08,-0.566084083,2.8320616395966285
0.08,-0.5,2.685882789514795,0.08,-0.477444336,2.496510009515921
0.08,-0.4,1.3298083221919534,0.08,-0.388346784,1.1003947696688572
0.08,-0.3,0.18776326156255052,0.08,-0.295113567,0.14415126689152571
0.08,-0.2,0.012250279975497522,0.08,-0.194919977,0.019228412251814826
0.08,-0.1,0.17639756401306328,0.08,-0.087099164,0.1985727284733203
0.08,0,0.3274763861339102,0.08,0.025569757067244462,0.3832109346860338
0.08,0.1,0.5434447621794712,0.08,0.13751885197180838,0.6760101474579214
0.08,0.2,0.9538774131672689,0.08,0.24362371417077364,1.2030916088608108
0.08,0.3,1.5902270617761067,0.08,0.341980615,1.922404162
0.08,0.4,2.6990880828490393,0.08,0.43391591719398137,2.832061639596628
0.08,0.5,2.685882789514795,0.08,0.5225556640762932,2.496510009515921
0.08,0.6,1.3298083221919534,0.08,0.6116532157528954,1.100394769668858
0.08,0.7,0.18776326156255052,0.08,0.7048864327007666,0.14415126689152571
0.08,0.8,0.012250279975497522,0.08,0.8050800230055323,0.019228412251814823
0.08,0.9,0.17639756401306328,0.08,0.9129008364652886,0.1985727284733203
0.08,1,0.3274763861339102,0.08,1.0255697570672444,0.3832109346860338
0.08,1.1,0.5434447621794716,0.08,1.1375188519718085,0.6760101474579219
0.08,1.2,0.9657036780431556,0.08,1.2436237141707736,1.1969078423935868
0.08,1.3,1.578895326045467,0.08,1.3419806153412315,1.9515488148694795
0.08,1.4,2.4700796375101053,0.08,1.4339159171939808,2.661823912559464
0.08,1.5,2.685882789514795,0.08,1.522555664076293,2.496510009515921
0.08,1.6,1.2337895348830783,0.08,1.6116532157528956,1.0186184820325348
0.08,1.7,0.18776326156255052,0.08,1.7048864327007665,0.1441512668915257
0.08,1.8,0.012250279975497522,0.08,1.8050800230055324,0.019228412251814802
0.08,1.9,0.17639756401306309,0.08,1.9129008364652884,0.19857272847332005
0.08,2,0.3274763861339102,0.08,2.0255697570672444,0.38321093468603373

==> plot_results_csv/galerkin_projection_steps2.csv <==
t_proj,x_proj,z_proj,t_step,x_step,z_step
0.02,-1,0.7678895445270275,0.02,-1,0.7678895445270275
0.04,-1,0.5783572022470521,0.04,-0.974430243,0.6775649081174743
0.06,-1,0.43429591256638145,0.06,-0.974430243,0.5103267096063586
0.08,-1,0.3274763861339102,0.08,-0.974430243,0.3832109346860337
0.02,-0.9,1.2648688388086962,0.02,-0.9,1.2648688388086962
0.04,-0.9,0.9965917938635281,0.04,-0.862481148,1.1534473829541652
0.06,-0.9,0.7643236064946511,0.06,-0.862481148,0.9088026847021882
0.08,-0.9,0.573127315,0.08,-0.862481148,0.6969948476805512
0.02,-0.8,1.7347901540060724,0.02,-0.8,1.7347901540060724
0.04,-0.8,1.488617404962841,0.04,-0.756376286,1.6968151093984007
0.06,-0.8,1.2236948673643147,0.06,-0.756376286,1.4560311510999884
0.08,-0.8,0.9657036780431556,0.08,-0.756376286,1.196907842393585
0.02,-0.7,2.0715901595055484,0.02,-0.7,2.0715901595055484
0.04,-0.7,2.0262040440185456,0.04,-0.658019385,2.1869451108407305
0.06,-0.7,1.848610328918656,0.06,-0.658019385,2.139031703399151
0.08,-0.7,1.578895326045467,0.08,-0.658019385,1.9515488148694793
0.02,-0.6,1.9479354093280026,0.02,-0.6,1.9479354093280026
0.04,-0.6,2.2767264336697504,0.04,-0.566084083,2.1719546684312654
0.06,-0.6,2.5399577759854024,0.06,-0.566084083,2.5385577892727893
0.08,-0.6,2.6990880828490393,0.08,-0.566084083,2.8320616395966285
0.02,-0.5,1.3375210376929514,0.02,-0.5,1.3375210376929514
0.04,-0.5,1.741065568135725,0.04,-0.477444336,1.5159588455901634
0.06,-0.5,2.202655216038302,0.06,-0.477444336,1.9733399882220972
0.08,-0.5,2.685882789514795,0.08,-0.477444336,2.496510009515921
0.02,-0.4,0.5565417610949808,0.02,-0.4,0.5565417610949808
0.04,-0.4,0.7429827447770314,0.04,-0.388346784,0.6143506228423862
0.06,-0.4,0.9968503656393771,0.06,-0.388346784,0.8201575226212283
0.08,-0.4,1.3298083221919534,0.08,-0.388346784,1.1003947696688572
0.02,-0.3,0.078450475,0.02,-0.3,0.078450475
0.04,-0.3,0.10404624259411364,0.04,-0.295113567,0.081405901
0.06,-0.3,0.13891788199931177,0.06,-0.295113567,0.10796592540418097
0.08,-0.3,0.18776326156255052,0.08,-0.295113567,0.14415126689152571
0.02,-0.2,0.042880334497930835,0.02,-0.2,0.042880334497930835
0.04,-0.2,0.030093757,0.04,-0.194919977,0.041169322
0.06,-0.2,0.020027552,0.06,-0.194919977,0.028892955078800953
0.08,-0.2,0.012250279975497522,0.08,-0.194919977,0.019228412251814826
0.02,-0.1,0.3408370444151909,0.02,-0.1,0.3408370444151909
0.04,-0.1,0.2745037829566527,0.04,-0.087099164,0.30701878141373545
0.06,-0.1,0.22044560779850314,0.06,-0.087099164,0.24726718623386768
0.08,-0.1,0.17639756401306328,0.08,-0.087099164,0.1985727284733203
0.02,0,0.7678895445270275,0.02,0,0.7678895445270275
0.04,0,0.5783572022470521,0.04,0.025569757067244427,0.6775649081174745
0.06,0,0.43429591256638145,0.06,0.025569757,0.5103267096063588
0.08,0,0.3274763861339102,0.08,0.025569757067244462,0.3832109346860338
0.02,0.1,1.2777780947463369,0.02,0.1,1.2777780947463369
0.04,0.1,0.9878159052579489,0.04,0.13751885197180835,1.1652194711108956
0.06,0.1,0.7413118126359965,0.06,0.13751885197180835,0.9007998582947194
0.08,0.1,0.5434447621794712,0.08,0.13751885197180838,0.6760101474579214
0.02,0.2,1.7673486002453376,0.02,0.2,1.7673486002453376
0.04,0.2,1.5114205942025514,0.04,0.24362371417077366,1.7286608420881688
0.06,0.2,1.2300170277002296,0.06,0.24362371417077366,1.4783351721108628
0.08,0.2,0.9538774131672689,0.08,0.24362371417077364,1.2030916088608108
0.02,0.3,2.0353469058266036,0.02,0.3,2.0353469058266036
0.04,0.3,1.9805632767476964,0.04,0.3419806153412309,2.1486836786407197
0.06,0.3,1.8210029711434224,0.06,0.341980615,2.090849464079272
0.08,0.3,1.5902270617761067,0.08,0.341980615,1.922404162
0.02,0.4,1.9479354093280026,0.02,0.4,1.9479354093280026
0.04,0.4,2.2767264336697504,0.04,0.4339159171939813,2.1719546684312654
0.06,0.4,2.5399577759854024,0.06,0.4339159171939814,2.538557789
0.08,0.4,2.6990880828490393,0.08,0.43391591719398137,2.832061639596628
0.02,0.5,1.3375210376929514,0.02,0.5,1.3375210376929514
0.04,0.5,1.741065568135725,0.04,0.5225556640762928,1.5159588455901638
0.06,0.5,2.202655216038302,0.06,0.5225556640762927,1.973339988222097
0.08,0.5,2.685882789514795,0.08,0.5225556640762932,2.496510009515921
0.02,0.6,0.5565417610949808,0.02,0.6,0.5565417610949808
0.04,0.6,0.7429827447770314,0.04,0.6116532157528956,0.6143506228423864
0.06,0.6,0.9968503656393771,0.06,0.6116532157528954,0.8201575226212284
0.08,0.6,1.3298083221919534,0.08,0.6116532157528954,1.100394769668858
0.02,0.7,0.078450475,0.02,0.7,0.078450475
0.04,0.7,0.10404624259411364,0.04,0.7048864327007665,0.081405901
0.06,0.7,0.13891788199931177,0.06,0.7048864327007665,0.10796592540418097
0.08,0.7,0.18776326156255052,0.08,0.7048864327007666,0.14415126689152571
0.02,0.8,0.042880334497930835,0.02,0.8,0.042880334497930835
0.04,0.8,0.030093757,0.04,0.8050800230055322,0.041169322
0.06,0.8,0.020027552,0.06,0.8050800230055324,0.028892955078800943
0.08,0.8,0.012250279975497522,0.08,0.8050800230055323,0.019228412251814823
0.02,0.9,0.3408370444151909,0.02,0.9,0.3408370444151909
0.04,0.9,0.2745037829566527,0.04,0.9129008364652885,0.3070187814137355
0.06,0.9,0.22044560779850314,0.06,0.9129008364652885,0.24726718623386773
0.08,0.9,0.17639756401306328,0.08,0.9129008364652886,0.1985727284733203
0.02,1,0.7678895445270275,0.02,1,0.7678895445270275
0.04,1,0.5783572022470521,0.04,1.0255697570672444,0.6775649081174744
0.06,1,0.43429591256638145,0.06,1.0255697570672444,0.5103267096063587
0.08,1,0.3274763861339102,0.08,1.0255697570672444,0.3832109346860338
0.02,1.1,1.2777780947463373,0.02,1.1,1.2777780947463373
0.04,1.1,0.9878159052579493,0.04,1.1375188519718085,1.1652194711108959
0.06,1.1,0.7413118126359969,0.06,1.1375188519718085,0.9007998582947198
0.08,1.1,0.5434447621794716,0.08,1.1375188519718085,0.6760101474579219
0.02,1.2,1.7347901540060724,0.02,1.2,1.7347901540060724
0.04,1.2,1.488617404962841,0.04,1.2436237141707736,1.6968151093984034
0.06,1.2,1.2236948673643147,0.06,1.2436237141707736,1.4560311510999913
0.08,1.2,0.9657036780431556,0.08,1.2436237141707736,1.1969078423935868
0.02,1.3,2.0715901595055484,0.02,1.3,2.0715901595055484
0.04,1.3,2.0262040440185456,0.04,1.341980615341231,2.186945111
0.06,1.3,1.848610328918656,0.06,1.341980615341231,2.1390317033991515
0.08,1.3,1.578895326045467,0.08,1.3419806153412315,1.9515488148694795
0.02,1.4,1.9359859200998342,0.02,1.4,1.9359859200998342
0.04,1.4,2.2044562266364904,0.04,1.4339159171939817,2.1586309469206824
0.06,1.4,2.387278670238358,0.06,1.4339159171939808,2.4579762603356805
0.08,1.4,2.4700796375101053,0.08,1.4339159171939808,2.661823912559464
0.02,1.5,1.3375210376929514,0.02,1.5,1.3375210376929514
0.04,1.5,1.741065568135725,0.04,1.5225556640762927,1.5159588455901636
0.06,1.5,2.202655216038302,0.06,1.5225556640762932,1.9733399882220968
0.08,1.5,2.685882789514795,0.08,1.522555664076293,2.496510009515921
0.02,1.6,0.5250721946126147,0.02,1.6,0.5250721946126147
0.04,1.6,0.6922487066232552,0.04,1.6116532157528956,0.5796122633507578
0.06,1.6,0.9227690227632829,0.06,1.6116532157528958,0.7641536607048133
0.08,1.6,1.2337895348830783,0.08,1.6116532157528956,1.0186184820325348
0.02,1.7,0.078450475,0.02,1.7,0.078450475
0.04,1.7,0.10404624259411364,0.04,1.7048864327007665,0.081405901
0.06,1.7,0.13891788199931177,0.06,1.7048864327007665,0.10796592540418096
0.08,1.7,0.18776326156255052,0.08,1.7048864327007665,0.1441512668915257
0.02,1.8,0.042880334497930835,0.02,1.8,0.042880334497930835
0.04,1.8,0.030093757,0.04,1.8050800230055324,0.041169322
0.06,1.8,0.020027552,0.06,1.8050800230055322,0.028892955078800932
0.08,1.8,0.012250279975497522,0.08,1.8050800230055324,0.019228412251814802
0.02,1.9,0.3408370444151906,0.02,1.9,0.3408370444151906
0.04,1.9,0.2745037829566524,0.04,1.9129008364652884,0.3070187814137352
0.06,1.9,0.22044560779850292,0.06,1.9129008364652884,0.2472671862338676
0.08,1.9,0.17639756401306309,0.08,1.9129008364652884,0.19857272847332005
0.02,2,0.7678895445270275,0.02,2,0.7678895445270275
0.04,2,0.5783572022470521,0.04,2.0255697570672453,0.6775649081174745
0.06,2,0.43429591256638145,0.06,2.0255697570672444,0.5103267096063587
0.08,2,0.3274763861339102,0.08,2.0255697570672444,0.38321093468603373

==> plot_results_csv/galerkin_projection_steps3.csv <==
t_proj,x_proj,z_proj,t_step,x_step,z_step
0.04,-1,0.5783572022470521,0.04,-0.974430243,0.6775649081174743
0.06,-1,0.43429591256638145,0.06,-0.974430243,0.5103267096063586
0.08,-1,0.3274763861339102,0.08,-0.974430243,0.3832109346860337
0.04,-0.9,0.9965917938635281,0.04,-0.862481148,1.1534473829541652
0.06,-0.9,0.7643236064946511,0.06,-0.862481148,0.9088026847021882
0.08,-0.9,0.573127315,0.08,-0.862481148,0.6969948476805512
0.04,-0.8,1.488617404962841,0.04,-0.756376286,1.6968151093984007
0.06,-0.8,1.2236948673643147,0.06,-0.756376286,1.4560311510999884
0.08,-0.8,0.9657036780431556,0.08,-0.756376286,1.196907842393585
0.04,-0.7,2.0262040440185456,0.04,-0.658019385,2.1869451108407305
0.06,-0.7,1.848610328918656,0.06,-0.658019385,2.139031703399151
0.08,-0.7,1.578895326045467,0.08,-0.658019385,1.9515488148694793
0.04,-0.6,2.2767264336697504,0.04,-0.566084083,2.1719546684312654
0.06,-0.6,2.5399577759854024,0.06,-0.566084083,2.5385577892727893
0.08,-0.6,2.6990880828490393,0.08,-0.566084083,2.8320616395966285
0.04,-0.5,1.741065568135725,0.04,-0.477444336,1.5159588455901634
0.06,-0.5,2.202655216038302,0.06,-0.477444336,1.9733399882220972
0.08,-0.5,2.685882789514795,0.08,-0.477444336,2.496510009515921
0.04,-0.4,0.7429827447770314,0.04,-0.388346784,0.6143506228423862
0.06,-0.4,0.9968503656393771,0.06,-0.388346784,0.8201575226212283
0.08,-0.4,1.3298083221919534,0.08,-0.388346784,1.1003947696688572
0.04,-0.3,0.10404624259411364,0.04,-0.295113567,0.081405901
0.06,-0.3,0.13891788199931177,0.06,-0.295113567,0.10796592540418097
0.08,-0.3,0.18776326156255052,0.08,-0.295113567,0.14415126689152571
0.04,-0.2,0.030093757,0.04,-0.194919977,0.041169322
0.06,-0.2,0.020027552,0.06,-0.194919977,0.028892955078800953
0.08,-0.2,0.012250279975497522,0.08,-0.194919977,0.019228412251814826
0.04,-0.1,0.2745037829566527,0.04,-0.087099164,0.30701878141373545
0.06,-0.1,0.22044560779850314,0.06,-0.087099164,0.24726718623386768
0.08,-0.1,0.17639756401306328,0.08,-0.087099164,0.1985727284733203
0.04,0,0.5783572022470521,0.04,0.025569757067244427,0.6775649081174745
0.06,0,0.43429591256638145,0.06,0.025569757,0.5103267096063588
0.08,0,0.3274763861339102,0.08,0.025569757067244462,0.3832109346860338
0.04,0.1,0.9878159052579489,0.04,0.13751885197180835,1.1652194711108956
0.06,0.1,0.7413118126359965,0.06,0.13751885197180835,0.9007998582947194
0.08,0.1,0.5434447621794712,0.08,0.13751885197180838,0.6760101474579214
0.04,0.2,1.5114205942025514,0.04,0.24362371417077366,1.7286608420881688
0.06,0.2,1.2300170277002296,0.06,0.24362371417077366,1.4783351721108628
0.08,0.2,0.9538774131672689,0.08,0.24362371417077364,1.2030916088608108
0.04,0.3,1.9805632767476964,0.04,0.3419806153412309,2.1486836786407197
0.06,0.3,1.8210029711434224,0.06,0.341980615,2.090849464079272
0.08,0.3,1.5902270617761067,0.08,0.341980615,1.922404162
0.04,0.4,2.2767264336697504,0.04,0.4339159171939813,2.1719546684312654
0.06,0.4,2.5399577759854024,0.06,0.4339159171939814,2.538557789
0.08,0.4,2.6990880828490393,0.08,0.43391591719398137,2.832061639596628
0.04,0.5,1.741065568135725,0.04,0.5225556640762928,1.5159588455901638
0.06,0.5,2.202655216038302,0.06,0.5225556640762927,1.973339988222097
0.08,0.5,2.685882789514795,0.08,0.5225556640762932,2.496510009515921
0.04,0.6,0.7429827447770314,0.04,0.6116532157528956,0.6143506228423864
0.06,0.6,0.9968503656393771,0.06,0.6116532157528954,0.8201575226212284
0.08,0.6,1.3298083221919534,0.08,0.6116532157528954,1.100394769668858
0.04,0.7,0.10404624259411364,0.04,0.7048864327007665,0.081405901
0.06,0.7,0.13891788199931177,0.06,0.7048864327007665,0.10796592540418097
0.08,0.7,0.18776326156255052,0.08,0.7048864327007666,0.14415126689152571
0.04,0.8,0.030093757,0.04,0.8050800230055322,0.041169322
0.06,0.8,0.020027552,0.06,0.8050800230055324,0.028892955078800943
0.08,0.8,0.012250279975497522,0.08,0.8050800230055323,0.019228412251814823
0.04,0.9,0.2745037829566527,0.04,0.9129008364652885,0.3070187814137355
0.06,0.9,0.22044560779850314,0.06,0.9129008364652885,0.24726718623386773
0.08,0.9,0.17639756401306328,0.08,0.9129008364652886,0.1985727284733203
0.04,1,0.5783572022470521,0.04,1.0255697570672444,0.6775649081174744
0.06,1,0.43429591256638145,0.06,1.0255697570672444,0.5103267096063587
0.08,1,0.3274763861339102,0.08,1.0255697570672444,0.3832109346860338
0.04,1.1,0.9878159052579493,0.04,1.1375188519718085,1.1652194711108959
0.06,1.1,0.7413118126359969,0.06,1.1375188519718085,0.9007998582947198
0.08,1.1,0.5434447621794716,0.08,1.1375188519718085,0.6760101474579219
0.04,1.2,1.488617404962841,0.04,1.2436237141707736,1.6968151093984034
0.06,1.2,1.2236948673643147,0.06,1.2436237141707736,1.4560311510999913
0.08,1.2,0.9657036780431556,0.08,1.2436237141707736,1.1969078423935868
0.04,1.3,2.0262040440185456,0.04,1.341980615341231,2.186945111
0.06,1.3,1.848610328918656,0.06,1.341980615341231,2.1390317033991515
0.08,1.3,1.578895326045467,0.08,1.3419806153412315,1.9515488148694795
0.04,1.4,2.2044562266364904,0.04,1.4339159171939817,2.1586309469206824
0.06,1.4,2.387278670238358,0.06,1.4339159171939808,2.4579762603356805
0.08,1.4,2.4700796375101053,0.08,1.4339159171939808,2.661823912559464
0.04,1.5,1.741065568135725,0.04,1.5225556640762927,1.5159588455901636
0.06,1.5,2.202655216038302,0.06,1.5225556640762932,1.9733399882220968
0.08,1.5,2.685882789514795,0.08,1.522555664076293,2.496510009515921
0.04,1.6,0.6922487066232552,0.04,1.6116532157528956,0.5796122633507578
0.06,1.6,0.9227690227632829,0.06,1.6116532157528958,0.7641536607048133
0.08,1.6,1.2337895348830783,0.08,1.6116532157528956,1.0186184820325348
0.04,1.7,0.10404624259411364,0.04,1.7048864327007665,0.081405901
0.06,1.7,0.13891788199931177,0.06,1.7048864327007665,0.10796592540418096
0.08,1.7,0.18776326156255052,0.08,1.7048864327007665,0.1441512668915257
0.04,1.8,0.030093757,0.04,1.8050800230055324,0.041169322
0.06,1.8,0.020027552,0.06,1.8050800230055322,0.028892955078800932
0.08,1.8,0.012250279975497522,0.08,1.8050800230055324,0.019228412251814802
0.04,1.9,0.2745037829566524,0.04,1.9129008364652884,0.3070187814137352
0.06,1.9,0.22044560779850292,0.06,1.9129008364652884,0.2472671862338676
0.08,1.9,0.17639756401306309,0.08,1.9129008364652884,0.19857272847332005
0.04,2,0.5783572022470521,0.04,2.0255697570672453,0.6775649081174745
0.06,2,0.43429591256638145,0.06,2.0255697570672444,0.5103267096063587
0.08,2,0.3274763861339102,0.08,2.0255697570672444,0.38321093468603373

==> plot_results_csv/velocity_profile_1D_bump.csv <==
x,u
0.0,1.0
0.001,1.0
0.002,1.0
0.003,1.0
0.004,1.0
0.005,1.0
0.006,1.0
0.007,1.0
0.008,1.0
0.009,1.0
0.01,1.0
0.011,1.0
0.012,1.0
0.013,1.0
0.014,1.0
0.015,1.0
0.016,1.0
0.017,1.0
0.018,1.0
0.019,1.0
0.02,1.0
0.021,1.0
0.022,1.0
0.023,1.0
0.024,1.0
0.025,1.0
0.026,1.0
0.027,1.0
0.028,1.0
0.029,1.0
0.03,1.0
0.031,1.0
0.032,1.0
0.033,1.0
0.034,1.0
0.035,1.0
0.036,1.0
0.037,1.0
0.038,1.0
0.039,1.0
0.04,1.0
0.041,1.0
0.042,1.0
0.043,1.0
0.044,1.0
0.045,1.0
0.046,1.0
0.047,1.0
0.048,1.0
0.049,1.0
0.05,1.0
0.051,1.0
0.052,1.0
0.053,1.0
0.054,1.0
0.055,1.0
0.056,1.0
0.057,1.0
0.058,1.0
0.059,1.0
0.06,1.0
0.061,1.0
0.062,1.0
0.063,1.0
0.064,1.0
0.065,1.0
0.066,1.0
0.067,1.0
0.068,1.0
0.069,1.0
0.07,1.0
0.071,1.0
0.072,1.0
0.073,1.0
0.074,1.0
0.075,1.0
0.076,1.0
0.077,1.0
0.078,1.0
0.079,1.0
0.08,1.0
0.081,1.0
0.082,1.0
0.083,1.0
0.084,1.0
0.085,1.0
0.086,1.0
0.087,1.0
0.088,1.0
0.089,1.0
0.09,1.0
0.091,1.0
0.092,1.0
0.093,1.0
0.094,1.0
0.095,1.0
0.096,1.0
0.097,1.0
0.098,1.0
0.099,1.0
0.1,1.0
0.101,1.0
0.102,1.0
0.103,1.0
0.104,1.0
0.105,1.0
0.106,1.0
0.107,1.0
0.108,1.0
0.109,1.0
0.11,1.0
0.111,1.0
0.112,1.0
0.113,1.0
0.114,1.0
0.115,1.0
0.116,1.0
0.117,1.0
0.118,1.0
0.119,1.0
0.12,1.0
0.121,1.0
0.122,1.0
0.123,1.0
0.124,1.0
0.125,1.0
0.126,1.0
0.127,1.0
0.128,1.0
0.129,1.0
0.13,1.0
0.131,1.0
0.132,1.0
0.133,1.0
0.134,1.0
0.135,1.0
0.136,1.0
0.137,1.0
0.138,1.0
0.139,1.0
0.14,1.0
0.141,1.0
0.142,1.0
0.143,1.0
0.144,1.0
0.145,1.0
0.146,1.0
0.147,1.0
0.148,1.0
0.149,1.0
0.15,1.0
0.151,1.0
0.152,1.0
0.153,1.0
0.154,1.0
0.155,1.0
0.156,1.0
0.157,1.0
0.158,1.0
0.159,1.0
0.16,1.0
0.161,1.0
0.162,1.0
0.163,1.0
0.164,1.0
0.165,1.0
0.166,1.0
0.167,1.0
0.168,1.0
0.169,1.0
0.17,1.0
0.171,1.0
0.172,1.0
0.173,1.0
0.174,1.0
0.175,1.0
0.176,1.0
0.177,1.0
0.178,1.0
0.179,1.0
0.18,1.0
0.181,1.0
0.182,1.0
0.183,1.0
0.184,1.0
0.185,1.0
0.186,1.0
0.187,1.0
0.188,1.0
0.189,1.0
0.19,1.0
0.191,1.0
0.192,1.0
0.193,1.0
0.194,1.0
0.195,1.0
0.196,1.0
0.197,1.0
0.198,1.0
0.199,1.0
0.2,1.0
0.201,1.0
0.202,1.0
0.203,1.0
0.204,1.0
0.205,1.0
0.206,1.0
0.207,1.0
0.208,1.0
0.209,1.0
0.21,1.0
0.211,1.0
0.212,1.0
0.213,1.0
0.214,1.0
0.215,1.0
0.216,1.0
0.217,1.0
0.218,1.0
0.219,1.0
0.22,1.0
0.221,1.0
0.222,1.0
0.223,1.0
0.224,1.0
0.225,1.0
0.226,1.0
0.227,1.0
0.228,1.0
0.229,1.0
0.23,1.0
0.231,1.0
0.232,1.0
0.233,1.0
0.234,1.0
0.235,1.0
0.236,1.0
0.237,1.0
0.238,1.0
0.239,1.0
0.24,1.0
0.241,1.0
0.242,1.0
0.243,1.0
0.244,1.0
0.245,1.0
0.246,1.0
0.247,1.0
0.248,1.0
0.249,1.0
0.25,1.0
0.251,1.0
0.252,1.0
0.253,1.0
0.254,1.0
0.255,1.0
0.256,1.0
0.257,1.0
0.258,1.0
0.259,1.0
0.26,1.0
0.261,1.0
0.262,1.0
0.263,1.0
0.264,1.0
0.265,1.0
0.266,1.0
0.267,1.0
0.268,1.0
0.269,1.0
0.27,1.0
0.271,1.0
0.272,1.0
0.273,1.0
0.274,1.0
0.275,1.0
0.276,1.0
0.277,1.0
0.278,1.0
0.279,1.0
0.28,1.0
0.281,1.0
0.282,1.0
0.283,1.0
0.284,1.0
0.285,1.0
0.286,1.0
0.287,1.0
0.288,1.0
0.289,1.0
0.29,1.0
0.291,1.0
0.292,1.0
0.293,1.0
0.294,1.0
0.295,1.0
0.296,1.0
0.297,1.0
0.298,1.0
0.299,1.0
0.3,1.0
0.301,1.0
0.302,1.0
0.303,1.0
0.304,1.0
0.305,1.0
0.306,1.0
0.307,1.0
0.308,1.0
0.309,1.0
0.31,1.0
0.311,1.0
0.312,1.0
0.313,1.0
0.314,1.0
0.315,1.0
0.316,1.0
0.317,1.0
0.318,1.0
0.319,1.0
0.32,1.0
0.321,1.0
0.322,1.0
0.323,1.0
0.324,1.0
0.325,1.0
0.326,1.0
0.327,1.0
0.328,1.0
0.329,1.0
0.33,1.0
0.331,1.0
0.332,1.0
0.333,1.0
0.334,1.0
0.335,1.0
0.336,1.0
0.337,1.0
0.338,1.0
0.339,1.0
0.34,1.0
0.341,1.0
0.342,1.0
0.343,1.0
0.344,1.0
0.345,1.0
0.346,1.0
0.347,1.0
0.348,1.0
0.349,1.0
0.35,1.0
0.351,1.0
0.352,1.0
0.353,1.0
0.354,1.0
0.355,1.0
0.356,1.0
0.357,1.0
0.358,1.0
0.359,1.0
0.36,1.0
0.361,1.0
0.362,1.0
0.363,1.0
0.364,1.0
0.365,1.0
0.366,1.0
0.367,1.0
0.368,1.0
0.369,1.0
0.37,1.0
0.371,1.0
0.372,1.0
0.373,1.0
0.374,1.0
0.375,1.0
0.376,1.0
0.377,1.0
0.378,1.0
0.379,1.0
0.38,1.0
0.381,1.0
0.382,1.0
0.383,1.0
0.384,1.0
0.385,1.0
0.386,1.0
0.387,1.0
0.388,1.0
0.389,1.0
0.39,1.0
0.391,1.0
0.392,1.0
0.393,1.0
0.394,1.0
0.395,1.0
0.396,1.0
0.397,1.0
0.398,1.0
0.399,1.0
0.4,1.0
0.401,1.0
0.402,1.0
0.403,1.0
0.404,1.0
0.405,1.0
0.406,1.0
0.407,1.0
0.408,1.0
0.409,1.0
0.41,1.0
0.411,1.0
0.412,1.0
0.413,1.0
0.414,1.0
0.415,1.0
0.416,1.0
0.417,1.0
0.418,1.0
0.419,1.0
0.42,1.0
0.421,1.0
0.422,1.0
0.423,1.0
0.424,1.0
0.425,1.0
0.426,1.0
0.427,1.0
0.428,1.0
0.429,1.0
0.43,1.0
0.431,1.0
0.432,1.0
0.433,1.0
0.434,1.0
0.435,1.0
0.436,1.0
0.437,1.0
0.438,1.0
0.439,1.0
0.44,1.0
0.441,1.0
0.442,1.0
0.443,1.0
0.444,1.0
0.445,1.0
0.446,1.0
0.447,1.0
0.448,1.0
0.449,1.0
0.45,1.0
0.451,1.0
0.452,1.0
0.453,1.0
0.454,1.0
0.455,1.0
0.456,1.0
0.457,1.0
0.458,1.0
0.459,1.0
0.46,1.0
0.461,1.0
0.462,1.0
0.463,1.0
0.464,1.0
0.465,1.0
0.466,1.0
0.467,1.0
0.468,1.0
0.469,1.0
0.47,1.0
0.471,1.0
0.472,1.0
0.473,1.0
0.474,1.0
0.475,1.0
0.476,1.0
0.477,1.0
0.478,1.0
0.479,1.0
0.48,1.0
0.481,1.0
0.482,1.0
0.483,1.0
0.484,1.0
0.485,1.0
0.486,1.0
0.487,1.0
0.488,1.0
0.489,1.0
0.49,1.0
0.491,1.0
0.492,1.0
0.493,1.0
0.494,1.0
0.495,1.0
0.496,1.0
0.497,1.0
0.498,1.0
0.499,1.0
0.5,1.0
0.501,1.0
0.502,1.0
0.503,1.0
0.504,1.0
0.505,1.0
0.506,1.0
0.507,1.0
0.508,1.0
0.509,1.0
0.51,1.0
0.511,1.0
0.512,1.0
0.513,1.0
0.514,1.0
0.515,1.0
0.516,1.0
0.517,1.0
0.518,1.0
0.519,1.0
0.52,1.0
0.521,1.0
0.522,1.0
0.523,1.0
0.524,1.0
0.525,1.0
0.526,1.0
0.527,1.0
0.528,1.0
0.529,1.0
0.53,1.0
0.531,1.0
0.532,1.0
0.533,1.0
0.534,1.0
0.535,1.0
0.536,1.0
0.537,1.0
0.538,1.0
0.539,1.0
0.54,1.0
0.541,1.0
0.542,1.0
0.543,1.0
0.544,1.0
0.545,1.0
0.546,1.0
0.547,1.0
0.548,1.0
0.549,1.0
0.55,1.0
0.551,1.0
0.552,1.0
0.553,1.0
0.554,1.0
0.555,1.0
0.556,1.0
0.557,1.0
0.558,1.0
0.559,1.0
0.56,1.0
0.561,1.0
0.562,1.0
0.563,1.0
0.564,1.0
0.565,1.0
0.566,1.0
0.567,1.0
0.568,1.0
0.569,1.0
0.57,1.0
0.571,1.0
0.572,1.0
0.573,1.0
0.574,1.0
0.575,1.0
0.576,1.0
0.577,1.0
0.578,1.0
0.579,1.0
0.58,1.0
0.581,1.0
0.582,1.0
0.583,1.0
0.584,1.0
0.585,1.0
0.586,1.0
0.587,1.0
0.588,1.0
0.589,1.0
0.59,1.0
0.591,1.0
0.592,1.0
0.593,1.0
0.594,1.0
0.595,1.0
0.596,1.0
0.597,1.0
0.598,1.0
0.599,1.0
0.6,1.0
0.601,1.0
0.602,1.0
0.603,1.0
0.604,1.0
0.605,1.0
0.606,1.0
0.607,1.0
0.608,1.0
0.609,1.0
0.61,1.0
0.611,1.0
0.612,1.0
0.613,1.0
0.614,1.0
0.615,1.0
0.616,1.0
0.617,1.0
0.618,1.0
0.619,1.0
0.62,1.0
0.621,1.0
0.622,1.0
0.623,1.0
0.624,1.0
0.625,1.0
0.626,1.0
0.627,1.0
0.628,1.0
0.629,1.0
0.63,1.0
0.631,1.0
0.632,1.0
0.633,1.0
0.634,1.0
0.635,1.0
0.636,1.0
0.637,1.0
0.638,1.0
0.639,1.0
0.64,1.0
0.641,1.0
0.642,1.0
0.643,1.0
0.644,1.0
0.645,1.0
0.646,1.0
0.647,1.0
0.648,1.0
0.649,1.0
0.65,1.0
0.651,1.0
0.652,1.0
0.653,1.0
0.654,1.0
0.655,1.0
0.656,1.0
0.657,1.0
0.658,1.0
0.659,1.0
0.66,1.0
0.661,1.0
0.662,1.0
0.663,1.0
0.664,1.0
0.665,1.0
0.666,1.0
0.667,1.0
0.668,1.0
0.669,1.0
0.67,1.0
0.671,1.0
0.672,1.0
0.673,1.0
0.674,1.0
0.675,1.0
0.676,1.0
0.677,1.0
0.678,1.0
0.679,1.0
0.68,1.0
0.681,1.0
0.682,1.0
0.683,1.0
0.684,1.0
0.685,1.0
0.686,1.0
0.687,1.0
0.688,1.0
0.689,1.0
0.69,1.0
0.691,1.0
0.692,1.0
0.693,1.0
0.694,1.0
0.695,1.0
0.696,1.0
0.697,1.0
0.698,1.0
0.699,1.0
0.7,1.0
0.701,1.0
0.702,1.0
0.703,1.0
0.704,1.0
0.705,1.0
0.706,1.0
0.707,1.0
0.708,1.0
0.709,1.0
0.71,1.0
0.711,1.0
0.712,1.0
0.713,1.0
0.714,1.0
0.715,1.0
0.716,1.0
0.717,1.0
0.718,1.0
0.719,1.0
0.72,1.0
0.721,1.0
0.722,1.0
0.723,1.0
0.724,1.0
0.725,1.0
0.726,1.0
0.727,1.0
0.728,1.0
0.729,1.0
0.73,1.0
0.731,1.0
0.732,1.0
0.733,1.0
0.734,1.0
0.735,1.0
0.736,1.0
0.737,1.0
0.738,1.0
0.739,1.0
0.74,1.0
0.741,1.0
0.742,1.0
0.743,1.0
0.744,1.0
0.745,1.0
0.746,1.0
0.747,1.0
0.748,1.0
0.749,1.0
0.75,1.0
0.751,1.0
0.752,1.0
0.753,1.0
0.754,1.0
0.755,1.0
0.756,1.0
0.757,1.0
0.758,1.0
0.759,1.0
0.76,1.0
0.761,1.0
0.762,1.0
0.763,1.0
0.764,1.0
0.765,1.0
0.766,1.0
0.767,1.0
0.768,1.0
0.769,1.0
0.77,1.0
0.771,1.0
0.772,1.0
0.773,1.0
0.774,1.0
0.775,1.0
0.776,1.0
0.777,1.0
0.778,1.0
0.779,1.0
0.78,1.0
0.781,1.0
0.782,1.0
0.783,1.0
0.784,1.0
0.785,1.0
0.786,1.0
0.787,1.0
0.788,1.0
0.789,1.0
0.79,1.0
0.791,1.0
0.792,1.0
0.793,1.0
0.794,1.0
0.795,1.0
0.796,1.0
0.797,1.0
0.798,1.0
0.799,1.0
0.8,1.0
0.801,1.0
0.802,1.0
0.803,1.0
0.804,1.0
0.805,1.0
0.806,1.0
0.807,1.0
0.808,1.0
0.809,1.0
0.81,1.0
0.811,1.0
0.812,1.0
0.813,1.0
0.814,1.0
0.815,1.0
0.816,1.0
0.817,1.0
0.818,1.0
0.819,1.0
0.82,1.0
0.821,1.0
0.822,1.0
0.823,1.0
0.824,1.0
0.825,1.0
0.826,1.0
0.827,1.0
0.828,1.0
0.829,1.0
0.83,1.0
0.831,1.0
0.832,1.0
0.833,1.0
0.834,1.0
0.835,1.0
0.836,1.0
0.837,1.0
0.838,1.0
0.839,1.0
0.84,1.0
0.841,1.0
0.842,1.0
0.843,1.0
0.844,1.0
0.845,1.0
0.846,1.0
0.847,1.0
0.848,1.0
0.849,1.0
0.85,1.0
0.851,1.0
0.852,1.0
0.853,1.0
0.854,1.0
0.855,1.0
0.856,1.0
0.857,1.0
0.858,1.0
0.859,1.0
0.86,1.0
0.861,1.0
0.862,1.0
0.863,1.0
0.864,1.0
0.865,1.0
0.866,1.0
0.867,1.0
0.868,1.0
0.869,1.0
0.87,1.0
0.871,1.0
0.872,1.0
0.873,1.0
0.874,1.0
0.875,1.0
0.876,1.0
0.877,1.0
0.878,1.0
0.879,1.0
0.88,1.0
0.881,1.0
0.882,1.0
0.883,1.0
0.884,1.0
0.885,1.0
0.886,1.0
0.887,1.0
0.888,1.0
0.889,1.0
0.89,1.0
0.891,1.0
0.892,1.0
0.893,1.0
0.894,1.0
0.895,1.0
0.896,1.0
0.897,1.0
0.898,1.0
0.899,1.0
0.9,1.0
0.901,1.0
0.902,1.0
0.903,1.0
0.904,1.0
0.905,1.0
0.906,1.0
0.907,1.0
0.908,1.0
0.909,1.0
0.91,1.0
0.911,1.0
0.912,1.0
0.913,1.0
0.914,1.0
0.915,1.0
0.916,1.0
0.917,1.0
0.918,1.0
0.919,1.0
0.92,1.0
0.921,1.0
0.922,1.0
0.923,1.0
0.924,1.0
0.925,1.0
0.926,1.0
0.927,1.0
0.928,1.0
0.929,1.0
0.93,1.0
0.931,1.0
0.932,1.0
0.933,1.0
0.934,1.0
0.935,1.0
0.936,1.0
0.937,1.0
0.938,1.0
0.939,1.0
0.94,1.0
0.941,1.0
0.942,1.0
0.943,1.0
0.944,1.0
0.945,1.0
0.946,1.0
0.947,1.0
0.948,1.0
0.949,1.0
0.95,1.0
0.951,1.0
0.952,1.0
0.953,1.0
0.954,1.0
0.955,1.0
0.956,1.0
0.957,1.0
0.958,1.0
0.959,1.0
0.96,1.0
0.961,1.0
0.962,1.0
0.963,1.0
0.964,1.0
0.965,1.0
0.966,1.0
0.967,1.0
0.968,1.0
0.969,1.0
0.97,1.0
0.971,1.0
0.972,1.0
0.973,1.0
0.974,1.0
0.975,1.0
0.976,1.0
0.977,1.0
0.978,1.0
0.979,1.0
0.98,1.0
0.981,1.0
0.982,1.0
0.983,1.0
0.984,1.0
0.985,1.0
0.986,1.0
0.987,1.0
0.988,1.0
0.989,1.0
0.99,1.0
0.991,1.0
0.992,1.0
0.993,1.0
0.994,1.0
0.995,1.0
0.996,1.0
0.997,1.0
0.998,1.0
0.999,1.0
1.0,1.0


==> plot_results_csv/velocity_profile_1D_sinusoidal1.csv <==
x,u
0.0,2.0
0.001,2.006283143965559
0.002,2.0125660398833527
0.003,2.0188484397154083
0.004,2.0251300954433376
0.005,2.0314107590781285
0.006,2.0376901826699347
0.007,2.043968118317865
0.008,2.0502443181797694
0.009,2.0565185344820245
0.01,2.0627905195293135
0.011,2.0690600257144056
0.012,2.075326805527933
0.013,2.0815906115681577
0.014,2.0878511965507434
0.015,2.094108313318514
0.016,2.100361714851215
0.017,2.10661115427526
0.018,2.112856384873482
0.019,2.11909716009487
0.02,2.1253332335643043
0.021,2.1315643590922826
0.022,2.137790290684638
0.023,2.144010782552252
0.024,2.150225589120757
0.025,2.1564344650402307
0.026,2.1626371651948837
0.027,2.168833444712734
0.028,2.175023058975276
0.029,2.1812057636271374
0.03,2.187381314585725
0.031,2.1935494680508603
0.032,2.199709980514407
0.033,2.2058626087698814
0.034,2.212007109922055
0.035,2.2181432413965427
0.036,2.224270760949381
0.037,2.2303894266765907
0.038,2.2364989970237246
0.039,2.2425992307954075
0.04,2.2486898871648546
0.041,2.254770725683382
0.042,2.2608415062898968
0.043,2.2669019893203757
0.044,2.2729519355173253
0.045,2.2789911060392294
0.046,2.285019262469976
0.047,2.2910361668282717
0.048,2.297041581577035
0.049,2.303035269632774
0.05,2.3090169943749475
0.051,2.3149865196553048
0.052,2.3209436098072094
0.053,2.3268880296549423
0.054,2.3328195445229865
0.055,2.3387379202452916
0.056,2.344642923174517
0.057,2.350534320191259
0.058,2.3564118787132506
0.059,2.3622753667045457
0.06,2.368124552684678
0.061,2.3739592057378003
0.062,2.3797790955218012
0.063,2.3855839922773967
0.064,2.3913736668372025
0.065,2.3971478906347805
0.066,2.4029064357136627
0.067,2.408649074736349
0.068,2.4143755809932843
0.069,2.4200857284118062
0.07,2.425779291565073
0.071,2.431456045680959
0.072,2.437115766650933
0.073,2.4427582310389013
0.074,2.4483832160900323
0.075,2.4539904997395467
0.076,2.4595798606214876
0.077,2.4651510780774584
0.078,2.4707039321653324
0.079,2.476238203667939
0.08,2.481753674101715
0.081,2.4872501257253323
0.082,2.4927273415482913
0.083,2.498185105339491
0.084,2.5036232016357607
0.085,2.5090414157503713
0.086,2.5144395337815064
0.087,2.5198173426207093
0.088,2.5251746299612954
0.089,2.530511184306734
0.09,2.5358267949789965
0.091,2.541121252126876
0.092,2.546394346734269
0.093,2.5516458706284304
0.094,2.556875616488188
0.095,2.5620833778521304
0.096,2.5672689491267566
0.097,2.572432125594591
0.098,2.5775727034222675
0.099,2.5826904796685763
0.1,2.5877852522924734
0.101,2.5928568201610593
0.102,2.5979049830575187
0.103,2.602929541689025
0.104,2.6079302976946055
0.105,2.612907053652976
0.106,2.617859613090334
0.107,2.6227877804881126
0.108,2.6276913612907005
0.109,2.6325701619131245
0.11,2.6374239897486897
0.111,2.6422526531765844
0.112,2.6470559615694444
0.113,2.651833725300879
0.114,2.6565857557529564
0.115,2.661311865323652
0.116,2.6660118674342517
0.117,2.67068557653672
0.118,2.6753328081210244
0.119,2.679953378722419
0.12,2.6845471059286887
0.121,2.6891138083873485
0.122,2.6936533058128047
0.123,2.6981654189934727
0.124,2.7026499697988493
0.125,2.7071067811865475
0.126,2.7115356772092856
0.127,2.715936483021831
0.128,2.720309024887907
0.129,2.7246531301870465
0.13,2.7289686274214118
0.131,2.73325534622256
0.132,2.7375131173581737
0.133,2.741741772738739
0.134,2.745941145424182
0.135,2.7501110696304596
0.136,2.754251380736104
0.137,2.758361915288722
0.138,2.762442511011448
0.139,2.76649300680935
0.14,2.770513242775789
0.141,2.7745030601987337
0.142,2.778462301567023
0.143,2.782390810576588
0.144,2.786288432136619
0.145,2.79015501237569
0.146,2.793990398647835
0.147,2.797794439538571
0.148,2.8015669848708766
0.149,2.8053078857111218
0.15,2.8090169943749475
0.151,2.812694164433094
0.152,2.816339250717184
0.153,2.8199521093254525
0.154,2.8235325976284273
0.155,2.8270805742745617
0.156,2.8305958991958127
0.157,2.834078433613171
0.158,2.837528040042142
0.159,2.840944582298169
0.16,2.8443279255020153
0.161,2.8476779360850832
0.162,2.8509944817946917
0.163,2.854277431699295
0.164,2.8575266561936523
0.165,2.8607420270039436
0.166,2.863923417192835
0.167,2.86707070116449
0.168,2.870183754669526
0.169,2.87326245480992
0.17,2.8763066800438635
0.171,2.879316310190556
0.172,2.882291226434953
0.173,2.885231311332455
0.174,2.8881364488135444
0.175,2.891006524188368
0.176,2.8938414241512636
0.177,2.896641036785236
0.178,2.899405251566371
0.179,2.9021339593682027
0.18,2.9048270524660196
0.181,2.907484424541117
0.182,2.9101059706849957
0.183,2.912691587403503
0.184,2.9152411726209175
0.185,2.917754625683981
0.186,2.92023184736587
0.187,2.922672739870115
0.188,2.925077206834458
0.189,2.9274451533346615
0.19,2.9297764858882513
0.191,2.932071112458211
0.192,2.934328942456612
0.193,2.9365498867481925
0.194,2.938733857653874
0.195,2.9408807689542256
0.196,2.9429905358928643
0.197,2.945063075179805
0.198,2.9470983049947446
0.199,2.9490961449902944
0.2,2.9510565162951536
0.201,2.952979341517219
0.202,2.954864544746643
0.203,2.9567120515588305
0.204,2.958521789017376
0.205,2.960293685676943
0.206,2.962027671586086
0.207,2.96372367829001
0.208,2.965381638833274
0.209,2.967001487762435
0.21,2.968583161128631
0.211,2.970126596490106
0.212,2.9716317329146738
0.213,2.9730985109821266
0.214,2.9745268727865772
0.215,2.9759167619387474
0.216,2.9772681235681935
0.217,2.9785809043254723
0.218,2.979855052384247
0.219,2.981090517443334
0.22,2.982287250728689
0.221,2.9834452049953297
0.222,2.9845643345292054
0.223,2.9856445951489983
0.224,2.986685944207868
0.225,2.9876883405951378
0.226,2.988651744737914
0.227,2.989576118602651
0.228,2.990461425696651
0.229,2.991307631069507
0.23,2.992114701314478
0.231,2.9928826045698136
0.232,2.9936113105200084
0.233,2.994300790396999
0.234,2.9949510169813003
0.235,2.99556196460308
0.236,2.9961336091431727
0.237,2.9966659280340298
0.238,2.997158900260614
0.239,2.997612506361225
0.24,2.998026728428272
0.241,2.998401550108975
0.242,2.9987369566060176
0.243,2.999032934678125
0.244,2.999289472640589
0.245,2.999506560365732
0.246,2.9996841892833
0.247,2.999822352380809
0.248,2.9999210442038162
0.249,2.999980260856137
0.25,3.0
0.251,2.999980260856137
0.252,2.9999210442038162
0.253,2.999822352380809
0.254,2.9996841892833
0.255,2.999506560365732
0.256,2.999289472640589
0.257,2.999032934678125
0.258,2.9987369566060176
0.259,2.998401550108975
0.26,2.998026728428272
0.261,2.997612506361225
0.262,2.997158900260614
0.263,2.9966659280340298
0.264,2.9961336091431727
0.265,2.99556196460308
0.266,2.9949510169813003
0.267,2.994300790396999
0.268,2.9936113105200084
0.269,2.9928826045698136
0.27,2.9921147013144775
0.271,2.991307631069507
0.272,2.990461425696651
0.273,2.989576118602651
0.274,2.988651744737914
0.275,2.9876883405951378
0.276,2.986685944207868
0.277,2.9856445951489983
0.278,2.9845643345292054
0.279,2.9834452049953297
0.28,2.982287250728689
0.281,2.981090517443334
0.282,2.979855052384247
0.283,2.9785809043254723
0.284,2.9772681235681935
0.285,2.9759167619387474
0.286,2.9745268727865772
0.287,2.9730985109821266
0.288,2.971631732914674
0.289,2.970126596490106
0.29,2.968583161128631
0.291,2.967001487762435
0.292,2.965381638833274
0.293,2.96372367829001
0.294,2.962027671586086
0.295,2.960293685676943
0.296,2.958521789017376
0.297,2.9567120515588305
0.298,2.954864544746643
0.299,2.952979341517219
0.3,2.9510565162951536
0.301,2.949096144990295
0.302,2.9470983049947446
0.303,2.945063075179805
0.304,2.9429905358928643
0.305,2.9408807689542256
0.306,2.938733857653874
0.307,2.9365498867481925
0.308,2.934328942456612
0.309,2.932071112458211
0.31,2.9297764858882513
0.311,2.9274451533346615
0.312,2.925077206834458
0.313,2.922672739870115
0.314,2.92023184736587
0.315,2.9177546256839815
0.316,2.9152411726209175
0.317,2.912691587403503
0.318,2.9101059706849957
0.319,2.907484424541117
0.32,2.9048270524660196
0.321,2.9021339593682027
0.322,2.899405251566371
0.323,2.896641036785236
0.324,2.893841424151264
0.325,2.891006524188368
0.326,2.888136448813545
0.327,2.885231311332455
0.328,2.8822912264349534
0.329,2.879316310190556
0.33,2.8763066800438635
0.331,2.87326245480992
0.332,2.870183754669526
0.333,2.86707070116449
0.334,2.8639234171928356
0.335,2.8607420270039436
0.336,2.8575266561936523
0.337,2.854277431699295
0.338,2.8509944817946917
0.339,2.8476779360850832
0.34,2.844327925502015
0.341,2.840944582298169
0.342,2.837528040042142
0.343,2.834078433613171
0.344,2.8305958991958127
0.345,2.827080574274562
0.346,2.823532597628428
0.347,2.8199521093254525
0.348,2.816339250717184
0.349,2.8126941644330943
0.35,2.8090169943749475
0.351,2.805307885711122
0.352,2.8015669848708766
0.353,2.7977944395385714
0.354,2.7939903986478356
0.355,2.7901550123756906
0.356,2.786288432136619
0.357,2.7823908105765884
0.358,2.7784623015670236
0.359,2.7745030601987337
0.36,2.770513242775789
0.361,2.76649300680935
0.362,2.7624425110114483
0.363,2.758361915288722
0.364,2.754251380736104
0.365,2.7501110696304596
0.366,2.745941145424182
0.367,2.7417417727387394
0.368,2.7375131173581737
0.369,2.7332553462225597
0.37,2.7289686274214113
0.371,2.724653130187047
0.372,2.720309024887907
0.373,2.7159364830218315
0.374,2.7115356772092856
0.375,2.7071067811865475
0.376,2.7026499697988493
0.377,2.6981654189934727
0.378,2.6936533058128047
0.379,2.6891138083873485
0.38,2.6845471059286887
0.381,2.6799533787224195
0.382,2.6753328081210244
0.383,2.6706855765367203
0.384,2.6660118674342517
0.385,2.661311865323652
0.386,2.6565857557529564
0.387,2.651833725300879
0.388,2.6470559615694444
0.389,2.6422526531765844
0.39,2.6374239897486897
0.391,2.6325701619131245
0.392,2.6276913612907005
0.393,2.6227877804881126
0.394,2.617859613090334
0.395,2.612907053652976
0.396,2.6079302976946055
0.397,2.602929541689025
0.398,2.5979049830575187
0.399,2.5928568201610593
0.4,2.5877852522924734
0.401,2.5826904796685763
0.402,2.5775727034222675
0.403,2.572432125594591
0.404,2.567268949126756
0.405,2.5620833778521304
0.406,2.556875616488188
0.407,2.5516458706284304
0.408,2.546394346734269
0.409,2.541121252126876
0.41,2.535826794978997
0.411,2.5305111843067345
0.412,2.5251746299612963
0.413,2.5198173426207098
0.414,2.5144395337815064
0.415,2.5090414157503713
0.416,2.5036232016357607
0.417,2.498185105339491
0.418,2.492727341548292
0.419,2.4872501257253328
0.42,2.4817536741017157
0.421,2.4762382036679393
0.422,2.470703932165333
0.423,2.4651510780774584
0.424,2.459579860621488
0.425,2.4539904997395467
0.426,2.4483832160900323
0.427,2.4427582310389013
0.428,2.437115766650933
0.429,2.4314560456809593
0.43,2.425779291565073
0.431,2.4200857284118067
0.432,2.4143755809932843
0.433,2.408649074736349
0.434,2.4029064357136627
0.435,2.3971478906347805
0.436,2.3913736668372025
0.437,2.3855839922773967
0.438,2.3797790955218012
0.439,2.3739592057378007
0.44,2.3681245526846784
0.441,2.3622753667045457
0.442,2.3564118787132506
0.443,2.350534320191259
0.444,2.344642923174517
0.445,2.338737920245291
0.446,2.3328195445229865
0.447,2.326888029654943
0.448,2.32094360980721
0.449,2.3149865196553048
0.45,2.3090169943749475
0.451,2.3030352696327743
0.452,2.297041581577035
0.453,2.2910361668282717
0.454,2.285019262469976
0.455,2.278991106039229
0.456,2.272951935517325
0.457,2.2669019893203757
0.458,2.260841506289897
0.459,2.2547707256833824
0.46,2.2486898871648546
0.461,2.2425992307954075
0.462,2.2364989970237246
0.463,2.2303894266765907
0.464,2.224270760949381
0.465,2.2181432413965423
0.466,2.212007109922055
0.467,2.2058626087698814
0.468,2.199709980514407
0.469,2.1935494680508607
0.47,2.187381314585725
0.471,2.181205763627138
0.472,2.175023058975276
0.473,2.168833444712734
0.474,2.1626371651948837
0.475,2.156434465040231
0.476,2.1502255891207573
0.477,2.1440107825522525
0.478,2.1377902906846384
0.479,2.131564359092283
0.48,2.1253332335643047
0.481,2.11909716009487
0.482,2.112856384873482
0.483,2.10661115427526
0.484,2.100361714851215
0.485,2.0941083133185145
0.486,2.0878511965507434
0.487,2.0815906115681577
0.488,2.0753268055279332
0.489,2.069060025714406
0.49,2.0627905195293135
0.491,2.0565185344820245
0.492,2.05024431817977
0.493,2.043968118317865
0.494,2.0376901826699347
0.495,2.031410759078128
0.496,2.025130095443338
0.497,2.0188484397154083
0.498,2.0125660398833527
0.499,2.0062831439655593
0.5,2.0
0.501,1.9937168560344412
0.502,1.9874339601166473
0.503,1.9811515602845917
0.504,1.9748699045566624
0.505,1.968589240921872
0.506,1.9623098173300657
0.507,1.9560318816821354
0.508,1.9497556818202306
0.509,1.9434814655179755
0.51,1.9372094804706868
0.511,1.9309399742855942
0.512,1.9246731944720672
0.513,1.9184093884318423
0.514,1.912148803449257
0.515,1.905891686681486
0.516,1.8996382851487852
0.517,1.8933888457247403
0.518,1.8871436151265184
0.519,1.8809028399051302
0.52,1.8746667664356957
0.521,1.8684356409077174
0.522,1.8622097093153618
0.523,1.8559892174477477
0.524,1.849774410879243
0.525,1.8435655349597693
0.526,1.8373628348051165
0.527,1.8311665552872662
0.528,1.8249769410247239
0.529,1.8187942363728626
0.53,1.8126186854142752
0.531,1.8064505319491395
0.532,1.8002900194855926
0.533,1.7941373912301188
0.534,1.7879928900779454
0.535,1.7818567586034575
0.536,1.7757292390506187
0.537,1.7696105733234093
0.538,1.7635010029762752
0.539,1.7574007692045923
0.54,1.751310112835145
0.541,1.7452292743166176
0.542,1.7391584937101032
0.543,1.7330980106796245
0.544,1.7270480644826747
0.545,1.7210088939607706
0.546,1.714980737530024
0.547,1.708963833171728
0.548,1.702958418422965
0.549,1.6969647303672257
0.55,1.6909830056250523
0.551,1.6850134803446948
0.552,1.6790563901927906
0.553,1.6731119703450574
0.554,1.6671804554770133
0.555,1.6612620797547084
0.556,1.6553570768254828
0.557,1.6494656798087408
0.558,1.643588121286749
0.559,1.637724633295454
0.56,1.6318754473153216
0.561,1.6260407942621995
0.562,1.6202209044781988
0.563,1.6144160077226037
0.564,1.608626333162798
0.565,1.60285210936522
0.566,1.597093564286338
0.567,1.5913509252636515
0.568,1.5856244190067164
0.569,1.5799142715881942
0.57,1.5742207084349278
0.571,1.5685439543190414
0.572,1.5628842333490673
0.573,1.5572417689610987
0.574,1.5516167839099684
0.575,1.5460095002604537
0.576,1.5404201393785126
0.577,1.534848921922542
0.578,1.5292960678346679
0.579,1.523761796332061
0.58,1.518246325898285
0.581,1.512749874274668
0.582,1.5072726584517087
0.583,1.5018148946605092
0.584,1.4963767983642398
0.585,1.4909585842496291
0.586,1.485560466218494
0.587,1.480182657379291
0.588,1.4748253700387046
0.589,1.4694888156932662
0.59,1.4641732050210035
0.591,1.4588787478731242
0.592,1.4536056532657309
0.593,1.44835412937157
0.594,1.4431243835118124
0.595,1.4379166221478696
0.596,1.4327310508732438
0.597,1.4275678744054092
0.598,1.4224272965777325
0.599,1.417309520331424
0.6,1.412214747707527
0.601,1.4071431798389409
0.602,1.4020950169424815
0.603,1.3970704583109756
0.604,1.392069702305395
0.605,1.3870929463470238
0.606,1.3821403869096658
0.607,1.3772122195118877
0.608,1.3723086387092995
0.609,1.3674298380868757
0.61,1.3625760102513103
0.611,1.3577473468234156
0.612,1.352944038430556
0.613,1.3481662746991216
0.614,1.3434142442470438
0.615,1.3386881346763482
0.616,1.3339881325657486
0.617,1.32931442346328
0.618,1.3246671918789756
0.619,1.3200466212775808
0.62,1.3154528940713113
0.621,1.3108861916126517
0.622,1.3063466941871953
0.623,1.3018345810065275
0.624,1.297350030201151
0.625,1.2928932188134525
0.626,1.2884643227907149
0.627,1.284063516978169
0.628,1.279690975112093
0.629,1.2753468698129533
0.63,1.2710313725785887
0.631,1.2667446537774403
0.632,1.2624868826418263
0.633,1.258258227261261
0.634,1.2540588545758178
0.635,1.2498889303695404
0.636,1.2457486192638962
0.637,1.2416380847112785
0.638,1.2375574889885521
0.639,1.2335069931906504
0.64,1.2294867572242105
0.641,1.2254969398012663
0.642,1.2215376984329764
0.643,1.217609189423412
0.644,1.2137115678633814
0.645,1.2098449876243096
0.646,1.2060096013521648
0.647,1.202205560461429
0.648,1.1984330151291236
0.649,1.1946921142888778
0.65,1.1909830056250525
0.651,1.1873058355669057
0.652,1.183660749282816
0.653,1.180047890674548
0.654,1.1764674023715727
0.655,1.1729194257254383
0.656,1.1694041008041873
0.657,1.165921566386829
0.658,1.1624719599578581
0.659,1.1590554177018308
0.66,1.1556720744979847
0.661,1.1523220639149168
0.662,1.1490055182053078
0.663,1.1457225683007048
0.664,1.142473343806348
0.665,1.1392579729960564
0.666,1.1360765828071648
0.667,1.1329292988355097
0.668,1.1298162453304745
0.669,1.1267375451900796
0.67,1.1236933199561365
0.671,1.1206836898094434
0.672,1.1177087735650466
0.673,1.114768688667545
0.674,1.1118635511864554
0.675,1.1089934758116322
0.676,1.106158575848736
0.677,1.103358963214764
0.678,1.100594748433629
0.679,1.0978660406317973
0.68,1.0951729475339802
0.681,1.092515575458883
0.682,1.0898940293150043
0.683,1.0873084125964971
0.684,1.0847588273790825
0.685,1.0822453743160187
0.686,1.0797681526341296
0.687,1.0773272601298851
0.688,1.0749227931655423
0.689,1.072554846665339
0.69,1.0702235141117489
0.691,1.0679288875417892
0.692,1.0656710575433883
0.693,1.0634501132518077
0.694,1.061266142346126
0.695,1.0591192310457749
0.696,1.0570094641071357
0.697,1.0549369248201954
0.698,1.0529016950052559
0.699,1.0509038550097056
0.7,1.0489434837048464
0.701,1.0470206584827815
0.702,1.045135455253357
0.703,1.0432879484411697
0.704,1.0414782109826244
0.705,1.0397063143230572
0.706,1.0379723284139142
0.707,1.0362763217099904
0.708,1.0346183611667263
0.709,1.032998512237565
0.71,1.031416838871369
0.711,1.0298734035098942
0.712,1.0283682670853262
0.713,1.0269014890178736
0.714,1.0254731272134228
0.715,1.0240832380612528
0.716,1.0227318764318065
0.717,1.0214190956745282
0.718,1.0201449476157531
0.719,1.018909482556666
0.72,1.0177127492713112
0.721,1.0165547950046703
0.722,1.0154356654707946
0.723,1.0143554048510022
0.724,1.013314055792132
0.725,1.0123116594048622
0.726,1.011348255262086
0.727,1.0104238813973492
0.728,1.009538574303349
0.729,1.0086923689304934
0.73,1.0078852986855222
0.731,1.0071173954301864
0.732,1.0063886894799916
0.733,1.005699209603001
0.734,1.0050489830186997
0.735,1.00443803539692
0.736,1.0038663908568275
0.737,1.0033340719659702
0.738,1.0028410997393862
0.739,1.0023874936387749
0.74,1.0019732715717284
0.741,1.0015984498910249
0.742,1.0012630433939824
0.743,1.0009670653218752
0.744,1.0007105273594108
0.745,1.0004934396342684
0.746,1.0003158107167
0.747,1.000177647619191
0.748,1.0000789557961838
0.749,1.000019739143863
0.75,1.0
0.751,1.000019739143863
0.752,1.0000789557961838
0.753,1.000177647619191
0.754,1.0003158107167
0.755,1.0004934396342684
0.756,1.0007105273594108
0.757,1.0009670653218752
0.758,1.0012630433939824
0.759,1.0015984498910249
0.76,1.0019732715717284
0.761,1.0023874936387749
0.762,1.0028410997393862
0.763,1.0033340719659702
0.764,1.0038663908568275
0.765,1.00443803539692
0.766,1.0050489830186997
0.767,1.005699209603001
0.768,1.0063886894799916
0.769,1.0071173954301864
0.77,1.007885298685522
0.771,1.0086923689304934
0.772,1.009538574303349
0.773,1.010423881397349
0.774,1.011348255262086
0.775,1.0123116594048622
0.776,1.013314055792132
0.777,1.014355404851002
0.778,1.0154356654707946
0.779,1.0165547950046703
0.78,1.0177127492713112
0.781,1.018909482556666
0.782,1.0201449476157531
0.783,1.021419095674528
0.784,1.0227318764318065
0.785,1.0240832380612526
0.786,1.0254731272134228
0.787,1.0269014890178736
0.788,1.028368267085326
0.789,1.0298734035098942
0.79,1.031416838871369
0.791,1.032998512237565
0.792,1.0346183611667263
0.793,1.0362763217099902
0.794,1.0379723284139142
0.795,1.039706314323057
0.796,1.0414782109826244
0.797,1.0432879484411695
0.798,1.045135455253357
0.799,1.0470206584827813
0.8,1.0489434837048464
0.801,1.0509038550097056
0.802,1.0529016950052557
0.803,1.0549369248201952
0.804,1.0570094641071357
0.805,1.0591192310457747
0.806,1.0612661423461258
0.807,1.0634501132518075
0.808,1.065671057543388
0.809,1.067928887541789
0.81,1.0702235141117487
0.811,1.0725548466653385
0.812,1.074922793165542
0.813,1.077327260129885
0.814,1.0797681526341294
0.815,1.0822453743160185
0.816,1.0847588273790825
0.817,1.087308412596497
0.818,1.0898940293150043
0.819,1.092515575458883
0.82,1.09517294753398
0.821,1.0978660406317968
0.822,1.1005947484336285
0.823,1.103358963214764
0.824,1.106158575848736
0.825,1.108993475811632
0.826,1.1118635511864552
0.827,1.1147686886675447
0.828,1.1177087735650466
0.829,1.1206836898094434
0.83,1.123693319956136
0.831,1.1267375451900796
0.832,1.129816245330474
0.833,1.1329292988355095
0.834,1.1360765828071646
0.835,1.1392579729960561
0.836,1.1424733438063477
0.837,1.1457225683007046
0.838,1.1490055182053078
0.839,1.1523220639149165
0.84,1.1556720744979845
0.841,1.1590554177018308
0.842,1.162471959957858
0.843,1.1659215663868288
0.844,1.169404100804187
0.845,1.1729194257254383
0.846,1.1764674023715722
0.847,1.1800478906745477
0.848,1.183660749282816
0.849,1.1873058355669057
0.85,1.1909830056250525
0.851,1.1946921142888778
0.852,1.1984330151291234
0.853,1.2022055604614286
0.854,1.2060096013521646
0.855,1.2098449876243094
0.856,1.2137115678633812
0.857,1.2176091894234116
0.858,1.221537698432976
0.859,1.225496939801266
0.86,1.2294867572242105
0.861,1.2335069931906502
0.862,1.2375574889885517
0.863,1.2416380847112782
0.864,1.245748619263896
0.865,1.2498889303695404
0.866,1.2540588545758178
0.867,1.2582582272612604
0.868,1.2624868826418258
0.869,1.2667446537774396
0.87,1.2710313725785884
0.871,1.275346869812953
0.872,1.2796909751120933
0.873,1.2840635169781687
0.874,1.2884643227907149
0.875,1.2928932188134523
0.876,1.2973500302011503
0.877,1.3018345810065273
0.878,1.3063466941871946
0.879,1.3108861916126515
0.88,1.315452894071311
0.881,1.320046621277581
0.882,1.3246671918789752
0.883,1.32931442346328
0.884,1.3339881325657483
0.885,1.3386881346763477
0.886,1.3434142442470436
0.887,1.3481662746991208
0.888,1.3529440384305556
0.889,1.3577473468234154
0.89,1.3625760102513103
0.891,1.3674298380868755
0.892,1.3723086387092998
0.893,1.3772122195118874
0.894,1.3821403869096653
0.895,1.3870929463470234
0.896,1.3920697023053943
0.897,1.3970704583109752
0.898,1.4020950169424808
0.899,1.4071431798389409
0.9,1.4122147477075266
0.901,1.417309520331424
0.902,1.4224272965777323
0.903,1.4275678744054088
0.904,1.4327310508732434
0.905,1.4379166221478692
0.906,1.4431243835118122
0.907,1.4483541293715696
0.908,1.453605653265731
0.909,1.458878747873124
0.91,1.4641732050210037
0.911,1.469488815693266
0.912,1.4748253700387046
0.913,1.4801826573792907
0.914,1.4855604662184931
0.915,1.4909585842496287
0.916,1.4963767983642389
0.917,1.5018148946605094
0.918,1.5072726584517082
0.919,1.5127498742746681
0.92,1.5182463258982848
0.921,1.5237617963320613
0.922,1.5292960678346674
0.923,1.5348489219225414
0.924,1.5404201393785124
0.925,1.546009500260453
0.926,1.551616783909968
0.927,1.5572417689610982
0.928,1.5628842333490676
0.929,1.5685439543190411
0.93,1.5742207084349278
0.931,1.5799142715881938
0.932,1.5856244190067157
0.933,1.591350925263651
0.934,1.597093564286337
0.935,1.6028521093652197
0.936,1.6086263331627975
0.937,1.6144160077226037
0.938,1.620220904478198
0.939,1.6260407942621993
0.94,1.6318754473153212
0.941,1.637724633295454
0.942,1.6435881212867487
0.943,1.6494656798087408
0.944,1.6553570768254824
0.945,1.6612620797547077
0.946,1.6671804554770129
0.947,1.6731119703450568
0.948,1.6790563901927902
0.949,1.6850134803446946
0.95,1.6909830056250523
0.951,1.6969647303672255
0.952,1.702958418422965
0.953,1.7089638331717276
0.954,1.714980737530023
0.955,1.7210088939607704
0.956,1.727048064482674
0.957,1.733098010679624
0.958,1.7391584937101023
0.959,1.7452292743166176
0.96,1.7513101128351447
0.961,1.7574007692045925
0.962,1.7635010029762748
0.963,1.7696105733234087
0.964,1.7757292390506185
0.965,1.7818567586034566
0.966,1.7879928900779452
0.967,1.794137391230118
0.968,1.8002900194855929
0.969,1.8064505319491393
0.97,1.8126186854142754
0.971,1.8187942363728622
0.972,1.824976941024724
0.973,1.8311665552872658
0.974,1.8373628348051156
0.975,1.8435655349597688
0.976,1.8497744108792422
0.977,1.8559892174477477
0.978,1.8622097093153613
0.979,1.8684356409077174
0.98,1.8746667664356953
0.981,1.8809028399051304
0.982,1.887143615126518
0.983,1.8933888457247394
0.984,1.899638285148785
0.985,1.905891686681485
0.986,1.9121488034492566
0.987,1.918409388431842
0.988,1.9246731944720672
0.989,1.9309399742855937
0.99,1.9372094804706868
0.991,1.9434814655179753
0.992,1.9497556818202297
0.993,1.956031881682135
0.994,1.9623098173300648
0.995,1.9685892409218717
0.996,1.974869904556662
0.997,1.981151560284592
0.998,1.987433960116647
0.999,1.9937168560344412
1.0,1.9999999999999998


==> plot_results_csv/velocity_profile_1D_sinusoidal3.csv <==
x,u
0.0,1.01
0.001,1.0162831439655589
0.002,1.0225660398833527
0.003,1.0288484397154083
0.004,1.0351300954433376
0.005,1.0414107590781283
0.006,1.0476901826699345
0.007,1.0539681183178649
0.008,1.0602443181797696
0.009,1.0665185344820245
0.01,1.0727905195293135
0.011,1.0790600257144058
0.012,1.0853268055279328
0.013,1.0915906115681575
0.014,1.0978511965507431
0.015,1.1041083133185143
0.016,1.1103617148512148
0.017,1.11661115427526
0.018,1.1228563848734816
0.019,1.1290971600948698
0.02,1.1353332335643043
0.021,1.1415643590922826
0.022,1.147790290684638
0.023,1.154010782552252
0.024,1.1602255891207571
0.025,1.166434465040231
0.026,1.1726371651948835
0.027,1.1788334447127338
0.028,1.185023058975276
0.029,1.1912057636271374
0.03,1.1973813145857246
0.031,1.2035494680508603
0.032,1.2097099805144071
0.033,1.2158626087698814
0.034,1.2220071099220546
0.035,1.2281432413965425
0.036,1.2342707609493813
0.037,1.2403894266765905
0.038,1.2464989970237248
0.039,1.2525992307954075
0.04,1.2586898871648549
0.041,1.2647707256833822
0.042,1.270841506289897
0.043,1.2769019893203755
0.044,1.2829519355173251
0.045,1.2889911060392292
0.046,1.2950192624699761
0.047,1.301036166828272
0.048,1.3070415815770349
0.049,1.313035269632774
0.05,1.3190169943749475
0.051,1.3249865196553048
0.052,1.3309436098072096
0.053,1.3368880296549426
0.054,1.3428195445229867
0.055,1.3487379202452914
0.056,1.354642923174517
0.057,1.360534320191259
0.058,1.3664118787132509
0.059,1.3722753667045455
0.06,1.378124552684678
0.061,1.3839592057378005
0.062,1.389779095521801
0.063,1.3955839922773965
0.064,1.4013736668372023
0.065,1.4071478906347807
0.066,1.4129064357136627
0.067,1.418649074736349
0.068,1.424375580993284
0.069,1.4300857284118063
0.07,1.4357792915650727
0.071,1.4414560456809589
0.072,1.4471157666509329
0.073,1.4527582310389016
0.074,1.4583832160900323
0.075,1.4639904997395468
0.076,1.4695798606214878
0.077,1.4751510780774584
0.078,1.4807039321653326
0.079,1.4862382036679391
0.08,1.4917536741017154
0.081,1.4972501257253323
0.082,1.5027273415482916
0.083,1.5081851053394908
0.084,1.513623201635761
0.085,1.5190414157503713
0.086,1.5244395337815064
0.087,1.5298173426207096
0.088,1.5351746299612956
0.089,1.540511184306734
0.09,1.5458267949789968
0.091,1.5511212521268758
0.092,1.5563943467342691
0.093,1.5616458706284302
0.094,1.566875616488188
0.095,1.5720833778521306
0.096,1.5772689491267564
0.097,1.582432125594591
0.098,1.5875727034222675
0.099,1.5926904796685761
0.1,1.5977852522924731
0.101,1.6028568201610591
0.102,1.607904983057519
0.103,1.6129295416890246
0.104,1.6179302976946053
0.105,1.6229070536529764
0.106,1.6278596130903344
0.107,1.6327877804881126
0.108,1.6376913612907005
0.109,1.6425701619131243
0.11,1.6474239897486895
0.111,1.6522526531765844
0.112,1.6570559615694442
0.113,1.6618337253008788
0.114,1.6665857557529566
0.115,1.6713118653236518
0.116,1.6760118674342517
0.117,1.6806855765367201
0.118,1.6853328081210244
0.119,1.6899533787224192
0.12,1.6945471059286885
0.121,1.6991138083873485
0.122,1.703653305812805
0.123,1.7081654189934725
0.124,1.712649969798849
0.125,1.7171067811865475
0.126,1.7215356772092854
0.127,1.7259364830218311
0.128,1.730309024887907
0.129,1.7346531301870467
0.13,1.7389686274214116
0.131,1.74325534622256
0.132,1.747513117358174
0.133,1.7517417727387392
0.134,1.755941145424182
0.135,1.7601110696304596
0.136,1.7642513807361038
0.137,1.7683619152887218
0.138,1.772442511011448
0.139,1.7764930068093499
0.14,1.7805132427757893
0.141,1.784503060198734
0.142,1.7884623015670233
0.143,1.7923908105765882
0.144,1.7962884321366188
0.145,1.8001550123756904
0.146,1.8039903986478354
0.147,1.807794439538571
0.148,1.8115669848708764
0.149,1.815307885711122
0.15,1.8190169943749475
0.151,1.822694164433094
0.152,1.8263392507171838
0.153,1.8299521093254523
0.154,1.8335325976284276
0.155,1.837080574274562
0.156,1.8405958991958125
0.157,1.8440784336131713
0.158,1.8475280400421417
0.159,1.850944582298169
0.16,1.854327925502015
0.161,1.857677936085083
0.162,1.860994481794692
0.163,1.8642774316992952
0.164,1.8675266561936523
0.165,1.8707420270039437
0.166,1.8739234171928354
0.167,1.87707070116449
0.168,1.8801837546695257
0.169,1.8832624548099202
0.17,1.8863066800438637
0.171,1.8893163101905563
0.172,1.8922912264349532
0.173,1.8952313113324553
0.174,1.8981364488135446
0.175,1.9010065241883678
0.176,1.9038414241512638
0.177,1.9066410367852358
0.178,1.9094052515663709
0.179,1.912133959368203
0.18,1.9148270524660196
0.181,1.917484424541117
0.182,1.9201059706849957
0.183,1.9226915874035027
0.184,1.9252411726209175
0.185,1.9277546256839813
0.186,1.9302318473658704
0.187,1.9326727398701147
0.188,1.9350772068344582
0.189,1.9374451533346613
0.19,1.9397764858882514
0.191,1.942071112458211
0.192,1.944328942456612
0.193,1.9465498867481923
0.194,1.948733857653874
0.195,1.9508807689542254
0.196,1.9529905358928645
0.197,1.9550630751798048
0.198,1.9570983049947444
0.199,1.9590961449902946
0.2,1.9610565162951534
0.201,1.9629793415172188
0.202,1.9648645447466428
0.203,1.9667120515588306
0.204,1.9685217890173758
0.205,1.970293685676943
0.206,1.9720276715860858
0.207,1.9737236782900096
0.208,1.975381638833274
0.209,1.977001487762435
0.21,1.978583161128631
0.211,1.9801265964901058
0.212,1.981631732914674
0.213,1.9830985109821264
0.214,1.984526872786577
0.215,1.9859167619387472
0.216,1.9872681235681935
0.217,1.988580904325472
0.218,1.9898550523842469
0.219,1.9910905174433342
0.22,1.9922872507286886
0.221,1.9934452049953297
0.222,1.9945643345292052
0.223,1.995644595148998
0.224,1.9966859442078682
0.225,1.9976883405951378
0.226,1.9986517447379142
0.227,1.999576118602651
0.228,2.0004614256966513
0.229,2.0013076310695066
0.23,2.0021147013144778
0.231,2.002882604569814
0.232,2.003611310520008
0.233,2.004300790396999
0.234,2.0049510169813
0.235,2.0055619646030802
0.236,2.0061336091431725
0.237,2.00666592803403
0.238,2.007158900260614
0.239,2.0076125063612253
0.24,2.0080267284282716
0.241,2.008401550108975
0.242,2.0087369566060174
0.243,2.0090329346781246
0.244,2.009289472640589
0.245,2.0095065603657316
0.246,2.0096841892833
0.247,2.0098223523808088
0.248,2.009921044203816
0.249,2.0099802608561372
0.25,2.01
0.251,2.0099802608561372
0.252,2.009921044203816
0.253,2.0098223523808088
0.254,2.0096841892833
0.255,2.0095065603657316
0.256,2.009289472640589
0.257,2.0090329346781246
0.258,2.0087369566060174
0.259,2.008401550108975
0.26,2.0080267284282716
0.261,2.0076125063612253
0.262,2.007158900260614
0.263,2.00666592803403
0.264,2.0061336091431725
0.265,2.0055619646030802
0.266,2.0049510169813
0.267,2.004300790396999
0.268,2.003611310520008
0.269,2.002882604569814
0.27,2.0021147013144778
0.271,2.0013076310695066
0.272,2.0004614256966513
0.273,1.999576118602651
0.274,1.998651744737914
0.275,1.9976883405951376
0.276,1.9966859442078682
0.277,1.995644595148998
0.278,1.9945643345292052
0.279,1.9934452049953295
0.28,1.9922872507286886
0.281,1.9910905174433342
0.282,1.9898550523842469
0.283,1.988580904325472
0.284,1.9872681235681935
0.285,1.9859167619387474
0.286,1.9845268727865772
0.287,1.9830985109821266
0.288,1.981631732914674
0.289,1.980126596490106
0.29,1.9785831611286313
0.291,1.9770014877624351
0.292,1.975381638833274
0.293,1.9737236782900096
0.294,1.972027671586086
0.295,1.970293685676943
0.296,1.9685217890173758
0.297,1.9667120515588306
0.298,1.964864544746643
0.299,1.9629793415172188
0.3,1.9610565162951537
0.301,1.9590961449902946
0.302,1.9570983049947444
0.303,1.955063075179805
0.304,1.9529905358928645
0.305,1.9508807689542254
0.306,1.9487338576538742
0.307,1.9465498867481923
0.308,1.9443289424566121
0.309,1.942071112458211
0.31,1.9397764858882516
0.311,1.9374451533346613
0.312,1.9350772068344582
0.313,1.932672739870115
0.314,1.9302318473658704
0.315,1.9277546256839813
0.316,1.9252411726209178
0.317,1.9226915874035029
0.318,1.9201059706849957
0.319,1.917484424541117
0.32,1.9148270524660194
0.321,1.9121339593682027
0.322,1.9094052515663713
0.323,1.906641036785236
0.324,1.9038414241512638
0.325,1.901006524188368
0.326,1.8981364488135446
0.327,1.8952313113324553
0.328,1.8922912264349532
0.329,1.8893163101905563
0.33,1.8863066800438635
0.331,1.8832624548099202
0.332,1.8801837546695257
0.333,1.8770707011644903
0.334,1.8739234171928354
0.335,1.8707420270039437
0.336,1.867526656193652
0.337,1.8642774316992952
0.338,1.8609944817946917
0.339,1.857677936085083
0.34,1.854327925502015
0.341,1.8509445822981692
0.342,1.8475280400421417
0.343,1.8440784336131713
0.344,1.840595899195813
0.345,1.837080574274562
0.346,1.8335325976284276
0.347,1.8299521093254525
0.348,1.826339250717184
0.349,1.822694164433094
0.35,1.8190169943749475
0.351,1.815307885711122
0.352,1.8115669848708769
0.353,1.8077944395385712
0.354,1.8039903986478354
0.355,1.8001550123756904
0.356,1.796288432136619
0.357,1.7923908105765882
0.358,1.7884623015670233
0.359,1.784503060198734
0.36,1.7805132427757893
0.361,1.7764930068093499
0.362,1.7724425110114481
0.363,1.768361915288722
0.364,1.764251380736104
0.365,1.7601110696304596
0.366,1.7559411454241822
0.367,1.7517417727387392
0.368,1.747513117358174
0.369,1.74325534622256
0.37,1.7389686274214116
0.371,1.7346531301870467
0.372,1.730309024887907
0.373,1.7259364830218313
0.374,1.7215356772092854
0.375,1.7171067811865477
0.376,1.712649969798849
0.377,1.7081654189934727
0.378,1.703653305812805
0.379,1.6991138083873483
0.38,1.694547105928689
0.381,1.6899533787224192
0.382,1.6853328081210246
0.383,1.6806855765367201
0.384,1.6760118674342517
0.385,1.6713118653236518
0.386,1.6665857557529564
0.387,1.6618337253008786
0.388,1.6570559615694442
0.389,1.6522526531765847
0.39,1.64742398974869
0.391,1.6425701619131245
0.392,1.6376913612907007
0.393,1.6327877804881126
0.394,1.6278596130903344
0.395,1.6229070536529764
0.396,1.6179302976946053
0.397,1.6129295416890246
0.398,1.6079049830575187
0.399,1.6028568201610593
0.4,1.5977852522924731
0.401,1.5926904796685761
0.402,1.5875727034222678
0.403,1.5824321255945908
0.404,1.5772689491267564
0.405,1.5720833778521306
0.406,1.5668756164881879
0.407,1.5616458706284304
0.408,1.5563943467342694
0.409,1.551121252126876
0.41,1.545826794978997
0.411,1.5405111843067343
0.412,1.535174629961296
0.413,1.5298173426207098
0.414,1.5244395337815067
0.415,1.5190414157503715
0.416,1.513623201635761
0.417,1.508185105339491
0.418,1.5027273415482916
0.419,1.4972501257253326
0.42,1.4917536741017157
0.421,1.4862382036679394
0.422,1.4807039321653328
0.423,1.4751510780774586
0.424,1.469579860621488
0.425,1.463990499739547
0.426,1.4583832160900323
0.427,1.4527582310389016
0.428,1.4471157666509329
0.429,1.4414560456809593
0.43,1.435779291565073
0.431,1.4300857284118065
0.432,1.4243755809932843
0.433,1.4186490747363492
0.434,1.4129064357136627
0.435,1.4071478906347807
0.436,1.4013736668372023
0.437,1.3955839922773965
0.438,1.3897790955218015
0.439,1.3839592057378007
0.44,1.3781245526846782
0.441,1.3722753667045458
0.442,1.3664118787132509
0.443,1.360534320191259
0.444,1.354642923174517
0.445,1.3487379202452914
0.446,1.3428195445229865
0.447,1.3368880296549428
0.448,1.3309436098072096
0.449,1.324986519655305
0.45,1.3190169943749475
0.451,1.313035269632774
0.452,1.3070415815770349
0.453,1.3010361668282717
0.454,1.2950192624699761
0.455,1.2889911060392292
0.456,1.2829519355173251
0.457,1.2769019893203757
0.458,1.270841506289897
0.459,1.2647707256833822
0.46,1.2586898871648549
0.461,1.2525992307954075
0.462,1.2464989970237246
0.463,1.2403894266765905
0.464,1.234270760949381
0.465,1.2281432413965423
0.466,1.2220071099220549
0.467,1.2158626087698814
0.468,1.2097099805144071
0.469,1.2035494680508607
0.47,1.197381314585725
0.471,1.1912057636271376
0.472,1.1850230589752764
0.473,1.1788334447127342
0.474,1.1726371651948837
0.475,1.166434465040231
0.476,1.1602255891207571
0.477,1.1540107825522525
0.478,1.1477902906846384
0.479,1.1415643590922828
0.48,1.1353332335643045
0.481,1.12909716009487
0.482,1.1228563848734818
0.483,1.1166111542752601
0.484,1.110361714851215
0.485,1.1041083133185143
0.486,1.0978511965507431
0.487,1.091590611568158
0.488,1.085326805527933
0.489,1.079060025714406
0.49,1.0727905195293137
0.491,1.0665185344820247
0.492,1.0602443181797696
0.493,1.053968118317865
0.494,1.0476901826699345
0.495,1.0414107590781283
0.496,1.0351300954433378
0.497,1.0288484397154085
0.498,1.022566039883353
0.499,1.016283143965559
0.5,1.0100000000000002
0.501,1.0037168560344412
0.502,0.9974339601166474
0.503,0.9911515602845918
0.504,0.9848699045566625
0.505,0.978589240921872
0.506,0.9723098173300657
0.507,0.9660318816821353
0.508,0.9597556818202306
0.509,0.9534814655179755
0.51,0.9472094804706866
0.511,0.9409399742855942
0.512,0.9346731944720672
0.513,0.9284093884318423
0.514,0.9221488034492571
0.515,0.9158916866814859
0.516,0.9096382851487853
0.517,0.9033888457247402
0.518,0.8971436151265184
0.519,0.8909028399051303
0.52,0.8846667664356958
0.521,0.8784356409077174
0.522,0.8722097093153618
0.523,0.8659892174477477
0.524,0.8597744108792431
0.525,0.8535655349597693
0.526,0.8473628348051165
0.527,0.8411665552872661
0.528,0.8349769410247239
0.529,0.8287942363728625
0.53,0.8226186854142752
0.531,0.8164505319491395
0.532,0.8102900194855928
0.533,0.8041373912301188
0.534,0.7979928900779455
0.535,0.7918567586034575
0.536,0.7857292390506188
0.537,0.7796105733234093
0.538,0.7735010029762752
0.539,0.7674007692045924
0.54,0.7613101128351449
0.541,0.7552292743166176
0.542,0.7491584937101032
0.543,0.7430980106796246
0.544,0.7370480644826748
0.545,0.7310088939607707
0.546,0.7249807375300238
0.547,0.7189638331717281
0.548,0.7129584184229649
0.549,0.7069647303672257
0.55,0.7009830056250523
0.551,0.6950134803446948
0.552,0.6890563901927905
0.553,0.6831119703450574
0.554,0.6771804554770133
0.555,0.6712620797547085
0.556,0.6653570768254828
0.557,0.6594656798087408
0.558,0.653588121286749
0.559,0.647724633295454
0.56,0.6418754473153216
0.561,0.6360407942621995
0.562,0.6302209044781988
0.563,0.6244160077226037
0.564,0.6186263331627979
0.565,0.6128521093652199
0.566,0.607093564286338
0.567,0.6013509252636515
0.568,0.5956244190067164
0.569,0.5899142715881942
0.57,0.5842207084349278
0.571,0.5785439543190414
0.572,0.5728842333490674
0.573,0.5672417689610987
0.574,0.5616167839099684
0.575,0.5560095002604537
0.576,0.5504201393785126
0.577,0.5448489219225421
0.578,0.5392960678346679
0.579,0.5337617963320612
0.58,0.528246325898285
0.581,0.5227498742746679
0.582,0.5172726584517087
0.583,0.5118148946605093
0.584,0.5063767983642397
0.585,0.5009585842496291
0.586,0.4955604662184939
0.587,0.4901826573792909
0.588,0.48482537003870463
0.589,0.4794888156932662
0.59,0.4741732050210036
0.591,0.46887874787312434
0.592,0.463605653265731
0.593,0.45835412937157016
0.594,0.4531243835118124
0.595,0.44791662214786976
0.596,0.4427310508732438
0.597,0.43756787440540934
0.598,0.4324272965777326
0.599,0.4273095203314241
0.6,0.422214747707527
0.601,0.4171431798389409
0.602,0.4120950169424815
0.603,0.40707045831097566
0.604,0.40206970230539496
0.605,0.39709294634702375
0.606,0.3921403869096659
0.607,0.38721221951188767
0.608,0.38230863870929965
0.609,0.3774298380868757
0.61,0.3725760102513104
0.611,0.3677473468234156
0.612,0.362944038430556
0.613,0.35816627469912155
0.614,0.3534142442470438
0.615,0.3486881346763483
0.616,0.34398813256574856
0.617,0.3393144234632801
0.618,0.33466719187897565
0.619,0.3300466212775808
0.62,0.3254528940713113
0.621,0.32088619161265175
0.622,0.3163466941871953
0.623,0.3118345810065275
0.624,0.3073500302011509
0.625,0.30289321881345255
0.626,0.2984643227907148
0.627,0.2940635169781689
0.628,0.2896909751120931
0.629,0.2853468698129533
0.63,0.2810313725785887
0.631,0.2767446537774402
0.632,0.2724868826418263
0.633,0.2682582272612609
0.634,0.2640588545758179
0.635,0.2598889303695405
0.636,0.25574861926389625
0.637,0.25163808471127846
0.638,0.24755748898855212
0.639,0.2435069931906504
0.64,0.23948675722421064
0.641,0.2354969398012663
0.642,0.23153769843297645
0.643,0.2276091894234119
0.644,0.22371156786338142
0.645,0.2198449876243096
0.646,0.21600960135216496
0.647,0.2122055604614289
0.648,0.2084330151291236
0.649,0.2046921142888779
0.65,0.20098300562505267
0.651,0.19730583556690584
0.652,0.19366074928281607
0.653,0.19004789067454797
0.654,0.18646740237157255
0.655,0.1829194257254384
0.656,0.17940410080418734
0.657,0.175921566386829
0.658,0.17247195995785813
0.659,0.16905541770183097
0.66,0.1656720744979847
0.661,0.16232206391491677
0.662,0.15900551820530795
0.663,0.15572256830070486
0.664,0.15247334380634792
0.665,0.14925797299605625
0.666,0.14607658280716485
0.667,0.14292929883550975
0.668,0.13981624533047443
0.669,0.13673754519007963
0.67,0.13369331995613642
0.671,0.13068368980944356
0.672,0.12770877356504662
0.673,0.12476868866754487
0.674,0.12186355118645542
0.675,0.11899347581163222
0.676,0.11615857584873612
0.677,0.11335896321476413
0.678,0.11059474843362882
0.679,0.10786604063179717
0.68,0.10517294753398021
0.681,0.10251557545888301
0.682,0.09989402931500446
0.683,0.09730841259649714
0.684,0.09475882737908248
0.685,0.09224537431601876
0.686,0.08976815263412963
0.687,0.08732726012988501
0.688,0.0849227931655423
0.689,0.08255484666533885
0.69,0.08022351411174888
0.691,0.07792888754178917
0.692,0.07567105754338821
0.693,0.07345011325180772
0.694,0.07126614234612605
0.695,0.06911923104577489
0.696,0.06700946410713571
0.697,0.06493692482019542
0.698,0.06290169500525578
0.699,0.06090385500970563
0.7,0.05894348370484648
0.701,0.05702065848278137
0.702,0.05513545525335706
0.703,0.053287948441169686
0.704,0.051478210982624395
0.705,0.049706314323057055
0.706,0.0479723284139143
0.707,0.04627632170999041
0.708,0.04461836116672624
0.709,0.04299851223756501
0.71,0.041416838871369044
0.711,0.03987340350989421
0.712,0.038368267085326146
0.713,0.0369014890178736
0.714,0.035473127213422884
0.715,0.034083238061252796
0.716,0.03273187643180664
0.717,0.03141909567452805
0.718,0.030144947615753148
0.719,0.028909482556666033
0.72,0.027712749271311288
0.721,0.026554795004670395
0.722,0.025435665470794566
0.723,0.02435540485100207
0.724,0.023314055792132082
0.725,0.02231165940486235
0.726,0.021348255262086058
0.727,0.020423881397349075
0.728,0.01953857430334882
0.729,0.01869236893049342
0.73,0.017885298685522244
0.731,0.01711739543018631
0.732,0.016388689479991614
0.733,0.015699209603001196
0.734,0.015048983018699835
0.735,0.014438035396920013
0.736,0.013866390856827504
0.737,0.01333407196597014
0.738,0.012841099739386075
0.739,0.012387493638774782
0.74,0.01197327157172845
0.741,0.011598449891024987
0.742,0.011263043393982541
0.743,0.010967065321875302
0.744,0.010710527359410804
0.745,0.010493439634268409
0.746,0.010315810716700069
0.747,0.010177647619191044
0.748,0.010078955796183897
0.749,0.010019739143862894
0.75,0.010000000000000009
0.751,0.010019739143862894
0.752,0.010078955796183897
0.753,0.010177647619191044
0.754,0.010315810716700069
0.755,0.010493439634268409
0.756,0.010710527359410804
0.757,0.010967065321875302
0.758,0.011263043393982541
0.759,0.011598449891024987
0.76,0.01197327157172845
0.761,0.012387493638774782
0.762,0.012841099739386075
0.763,0.01333407196597014
0.764,0.013866390856827504
0.765,0.014438035396920013
0.766,0.015048983018699835
0.767,0.015699209603001196
0.768,0.016388689479991614
0.769,0.01711739543018631
0.77,0.017885298685522133
0.771,0.01869236893049342
0.772,0.01953857430334882
0.773,0.020423881397348964
0.774,0.021348255262086058
0.775,0.02231165940486224
0.776,0.02331405579213197
0.777,0.02435540485100196
0.778,0.025435665470794566
0.779,0.026554795004670284
0.78,0.027712749271311288
0.781,0.028909482556665922
0.782,0.030144947615753037
0.783,0.03141909567452794
0.784,0.03273187643180653
0.785,0.034083238061252685
0.786,0.035473127213422884
0.787,0.0369014890178736
0.788,0.038368267085326035
0.789,0.0398734035098941
0.79,0.04141683887136893
0.791,0.0429985122375649
0.792,0.04461836116672624
0.793,0.0462763217099903
0.794,0.04797232841391419
0.795,0.049706314323056944
0.796,0.051478210982624284
0.797,0.053287948441169575
0.798,0.055135455253356946
0.799,0.05702065848278126
0.8,0.05894348370484637
0.801,0.06090385500970552
0.802,0.06290169500525566
0.803,0.06493692482019531
0.804,0.0670094641071356
0.805,0.06911923104577467
0.806,0.07126614234612594
0.807,0.07345011325180761
0.808,0.0756710575433881
0.809,0.07792888754178895
0.81,0.08022351411174877
0.811,0.08255484666533863
0.812,0.08492279316554208
0.813,0.0873272601298849
0.814,0.08976815263412952
0.815,0.09224537431601854
0.816,0.09475882737908237
0.817,0.09730841259649692
0.818,0.09989402931500424
0.819,0.1025155754588829
0.82,0.1051729475339801
0.821,0.10786604063179694
0.822,0.1105947484336286
0.823,0.11335896321476402
0.824,0.1161585758487359
0.825,0.118993475811632
0.826,0.1218635511864552
0.827,0.12476868866754476
0.828,0.1277087735650465
0.829,0.13068368980944334
0.83,0.1336933199561362
0.831,0.13673754519007952
0.832,0.1398162453304742
0.833,0.14292929883550964
0.834,0.14607658280716462
0.835,0.14925797299605614
0.836,0.1524733438063477
0.837,0.15572256830070463
0.838,0.15900551820530773
0.839,0.16232206391491655
0.84,0.1656720744979845
0.841,0.16905541770183075
0.842,0.1724719599578579
0.843,0.17592156638682876
0.844,0.17940410080418712
0.845,0.18291942572543818
0.846,0.18646740237157233
0.847,0.19004789067454775
0.848,0.19366074928281585
0.849,0.19730583556690562
0.85,0.20098300562505245
0.851,0.20469211428887768
0.852,0.20843301512912338
0.853,0.2122055604614287
0.854,0.21600960135216463
0.855,0.21984498762430937
0.856,0.2237115678633812
0.857,0.22760918942341168
0.858,0.2315376984329761
0.859,0.23549693980126607
0.86,0.23948675722421042
0.861,0.24350699319065017
0.862,0.2475574889885518
0.863,0.25163808471127824
0.864,0.255748619263896
0.865,0.2598889303695405
0.866,0.2640588545758177
0.867,0.26825822726126036
0.868,0.27248688264182597
0.869,0.2767446537774396
0.87,0.28103137257858846
0.871,0.2853468698129531
0.872,0.2896909751120932
0.873,0.2940635169781687
0.874,0.2984643227907148
0.875,0.3028932188134523
0.876,0.30735003020115037
0.877,0.3118345810065273
0.878,0.31634669418719463
0.879,0.32088619161265153
0.88,0.32545289407131106
0.881,0.3300466212775809
0.882,0.3346671918789753
0.883,0.3393144234632801
0.884,0.34398813256574823
0.885,0.34868813467634774
0.886,0.3534142442470435
0.887,0.3581662746991209
0.888,0.36294403843055567
0.889,0.36774734682341537
0.89,0.3725760102513104
0.891,0.37742983808687536
0.892,0.38230863870929976
0.893,0.38721221951188745
0.894,0.39214038690966524
0.895,0.3970929463470235
0.896,0.4020697023053943
0.897,0.4070704583109753
0.898,0.41209501694248085
0.899,0.4171431798389409
0.9,0.42221474770752665
0.901,0.4273095203314242
0.902,0.43242729657773227
0.903,0.4375678744054087
0.904,0.4427310508732435
0.905,0.4479166221478691
0.906,0.45312438351181206
0.907,0.4583541293715695
0.908,0.4636056532657311
0.909,0.468878747873124
0.91,0.4741732050210037
0.911,0.47948881569326585
0.912,0.48482537003870463
0.913,0.49018265737929057
0.914,0.49556046621849326
0.915,0.5009585842496288
0.916,0.506376798364239
0.917,0.5118148946605094
0.918,0.5172726584517083
0.919,0.522749874274668
0.92,0.5282463258982847
0.921,0.5337617963320613
0.922,0.5392960678346674
0.923,0.5448489219225414
0.924,0.5504201393785123
0.925,0.556009500260453
0.926,0.5616167839099679
0.927,0.5672417689610983
0.928,0.5728842333490675
0.929,0.578543954319041
0.93,0.5842207084349278
0.931,0.5899142715881938
0.932,0.5956244190067156
0.933,0.6013509252636511
0.934,0.6070935642863371
0.935,0.6128521093652197
0.936,0.6186263331627975
0.937,0.6244160077226039
0.938,0.6302209044781981
0.939,0.6360407942621993
0.94,0.6418754473153213
0.941,0.647724633295454
0.942,0.6535881212867487
0.943,0.6594656798087408
0.944,0.6653570768254824
0.945,0.6712620797547078
0.946,0.6771804554770129
0.947,0.6831119703450568
0.948,0.6890563901927902
0.949,0.6950134803446946
0.95,0.7009830056250523
0.951,0.7069647303672255
0.952,0.7129584184229649
0.953,0.7189638331717276
0.954,0.724980737530023
0.955,0.7310088939607704
0.956,0.737048064482674
0.957,0.7430980106796241
0.958,0.7491584937101023
0.959,0.7552292743166176
0.96,0.7613101128351447
0.961,0.7674007692045925
0.962,0.7735010029762749
0.963,0.7796105733234086
0.964,0.7857292390506184
0.965,0.7918567586034567
0.966,0.7979928900779452
0.967,0.8041373912301181
0.968,0.8102900194855929
0.969,0.8164505319491392
0.97,0.8226186854142753
0.971,0.8287942363728622
0.972,0.834976941024724
0.973,0.8411665552872658
0.974,0.8473628348051157
0.975,0.8535655349597688
0.976,0.8597744108792423
0.977,0.8659892174477477
0.978,0.8722097093153615
0.979,0.8784356409077174
0.98,0.8846667664356953
0.981,0.8909028399051303
0.982,0.897143615126518
0.983,0.9033888457247394
0.984,0.909638285148785
0.985,0.9158916866814851
0.986,0.9221488034492568
0.987,0.928409388431842
0.988,0.9346731944720673
0.989,0.9409399742855938
0.99,0.9472094804706868
0.991,0.9534814655179752
0.992,0.9597556818202297
0.993,0.9660318816821349
0.994,0.9723098173300649
0.995,0.9785892409218716
0.996,0.9848699045566621
0.997,0.9911515602845918
0.998,0.9974339601166471
0.999,1.0037168560344412
1.0,1.0099999999999998


==> plot_results_csv/velocity_profile_1D_sinusoidal8.csv <==
x,u
0.0,1.2
0.001,1.2062831439655588
0.002,1.2125660398833527
0.003,1.2188484397154082
0.004,1.2251300954433375
0.005,1.2314107590781282
0.006,1.2376901826699345
0.007,1.2439681183178648
0.008,1.2502443181797696
0.009,1.2565185344820244
0.01,1.2627905195293134
0.011,1.2690600257144058
0.012,1.2753268055279328
0.013,1.2815906115681575
0.014,1.287851196550743
0.015,1.2941083133185143
0.016,1.3003617148512148
0.017,1.3066111542752599
0.018,1.3128563848734816
0.019,1.3190971600948698
0.02,1.3253332335643042
0.021,1.3315643590922825
0.022,1.337790290684638
0.023,1.344010782552252
0.024,1.350225589120757
0.025,1.356434465040231
0.026,1.3626371651948834
0.027,1.3688334447127337
0.028,1.3750230589752759
0.029,1.3812057636271373
0.03,1.3873813145857246
0.031,1.3935494680508602
0.032,1.399709980514407
0.033,1.4058626087698813
0.034,1.4120071099220546
0.035,1.4181432413965425
0.036,1.4242707609493812
0.037,1.4303894266765904
0.038,1.4364989970237247
0.039,1.4425992307954074
0.04,1.4486898871648548
0.041,1.4547707256833822
0.042,1.460841506289897
0.043,1.4669019893203754
0.044,1.472951935517325
0.045,1.4789911060392291
0.046,1.485019262469976
0.047,1.491036166828272
0.048,1.4970415815770348
0.049,1.503035269632774
0.05,1.5090169943749474
0.051,1.5149865196553047
0.052,1.5209436098072096
0.053,1.5268880296549425
0.054,1.5328195445229866
0.055,1.5387379202452913
0.056,1.544642923174517
0.057,1.550534320191259
0.058,1.5564118787132508
0.059,1.5622753667045455
0.06,1.5681245526846779
0.061,1.5739592057378005
0.062,1.579779095521801
0.063,1.5855839922773964
0.064,1.5913736668372023
0.065,1.5971478906347807
0.066,1.6029064357136626
0.067,1.6086490747363489
0.068,1.614375580993284
0.069,1.6200857284118062
0.07,1.6257792915650726
0.071,1.6314560456809588
0.072,1.6371157666509328
0.073,1.6427582310389015
0.074,1.6483832160900322
0.075,1.6539904997395467
0.076,1.6595798606214878
0.077,1.6651510780774583
0.078,1.6707039321653325
0.079,1.676238203667939
0.08,1.6817536741017154
0.081,1.6872501257253323
0.082,1.6927273415482915
0.083,1.6981851053394907
0.084,1.7036232016357609
0.085,1.7090414157503713
0.086,1.7144395337815064
0.087,1.7198173426207095
0.088,1.7251746299612956
0.089,1.730511184306734
0.09,1.7358267949789967
0.091,1.7411212521268757
0.092,1.746394346734269
0.093,1.7516458706284301
0.094,1.756875616488188
0.095,1.7620833778521305
0.096,1.7672689491267564
0.097,1.772432125594591
0.098,1.7775727034222675
0.099,1.782690479668576
0.1,1.787785252292473
0.101,1.792856820161059
0.102,1.797904983057519
0.103,1.8029295416890245
0.104,1.8079302976946052
0.105,1.8129070536529763
0.106,1.8178596130903344
0.107,1.8227877804881125
0.108,1.8276913612907004
0.109,1.8325701619131243
0.11,1.8374239897486895
0.111,1.8422526531765844
0.112,1.8470559615694442
0.113,1.8518337253008788
0.114,1.8565857557529566
0.115,1.8613118653236518
0.116,1.8660118674342516
0.117,1.87068557653672
0.118,1.8753328081210243
0.119,1.8799533787224192
0.12,1.8845471059286885
0.121,1.8891138083873484
0.122,1.8936533058128049
0.123,1.8981654189934725
0.124,1.902649969798849
0.125,1.9071067811865474
0.126,1.9115356772092853
0.127,1.915936483021831
0.128,1.920309024887907
0.129,1.9246531301870466
0.13,1.9289686274214115
0.131,1.93325534622256
0.132,1.9375131173581739
0.133,1.9417417727387392
0.134,1.945941145424182
0.135,1.9501110696304595
0.136,1.9542513807361037
0.137,1.9583619152887217
0.138,1.9624425110114478
0.139,1.9664930068093498
0.14,1.9705132427757892
0.141,1.974503060198734
0.142,1.9784623015670233
0.143,1.9823908105765882
0.144,1.9862884321366188
0.145,1.9901550123756904
0.146,1.9939903986478353
0.147,1.997794439538571
0.148,2.0015669848708764
0.149,2.005307885711122
0.15,2.0090169943749476
0.151,2.012694164433094
0.152,2.016339250717184
0.153,2.019952109325452
0.154,2.0235325976284275
0.155,2.027080574274562
0.156,2.0305958991958124
0.157,2.034078433613171
0.158,2.0375280400421416
0.159,2.040944582298169
0.16,2.044327925502015
0.161,2.047677936085083
0.162,2.050994481794692
0.163,2.054277431699295
0.164,2.0575266561936525
0.165,2.0607420270039434
0.166,2.0639234171928353
0.167,2.06707070116449
0.168,2.0701837546695256
0.169,2.07326245480992
0.17,2.0763066800438637
0.171,2.0793163101905563
0.172,2.082291226434953
0.173,2.085231311332455
0.174,2.0881364488135445
0.175,2.0910065241883675
0.176,2.0938414241512637
0.177,2.0966410367852357
0.178,2.099405251566371
0.179,2.102133959368203
0.18,2.1048270524660193
0.181,2.107484424541117
0.182,2.1101059706849954
0.183,2.1126915874035026
0.184,2.1152411726209177
0.185,2.117754625683981
0.186,2.1202318473658703
0.187,2.1226727398701146
0.188,2.125077206834458
0.189,2.127445153334661
0.19,2.129776485888251
0.191,2.132071112458211
0.192,2.134328942456612
0.193,2.1365498867481922
0.194,2.138733857653874
0.195,2.1408807689542253
0.196,2.1429905358928645
0.197,2.145063075179805
0.198,2.1470983049947443
0.199,2.1490961449902946
0.2,2.1510565162951534
0.201,2.1529793415172187
0.202,2.154864544746643
0.203,2.1567120515588307
0.204,2.158521789017376
0.205,2.160293685676943
0.206,2.1620276715860856
0.207,2.1637236782900096
0.208,2.165381638833274
0.209,2.167001487762435
0.21,2.1685831611286313
0.211,2.170126596490106
0.212,2.171631732914674
0.213,2.1730985109821264
0.214,2.174526872786577
0.215,2.175916761938747
0.216,2.1772681235681937
0.217,2.178580904325472
0.218,2.179855052384247
0.219,2.181090517443334
0.22,2.1822872507286886
0.221,2.18344520499533
0.222,2.184564334529205
0.223,2.185644595148998
0.224,2.186685944207868
0.225,2.1876883405951375
0.226,2.188651744737914
0.227,2.189576118602651
0.228,2.1904614256966513
0.229,2.1913076310695065
0.23,2.1921147013144777
0.231,2.1928826045698138
0.232,2.1936113105200086
0.233,2.1943007903969987
0.234,2.1949510169813
0.235,2.1955619646030797
0.236,2.1961336091431725
0.237,2.19666592803403
0.238,2.197158900260614
0.239,2.1976125063612253
0.24,2.1980267284282715
0.241,2.198401550108975
0.242,2.1987369566060173
0.243,2.1990329346781246
0.244,2.199289472640589
0.245,2.1995065603657316
0.246,2.1996841892832997
0.247,2.199822352380809
0.248,2.199921044203816
0.249,2.199980260856137
0.25,2.2
0.251,2.199980260856137
0.252,2.199921044203816
0.253,2.199822352380809
0.254,2.1996841892832997
0.255,2.1995065603657316
0.256,2.199289472640589
0.257,2.1990329346781246
0.258,2.1987369566060173
0.259,2.198401550108975
0.26,2.1980267284282715
0.261,2.1976125063612253
0.262,2.197158900260614
0.263,2.19666592803403
0.264,2.1961336091431725
0.265,2.1955619646030797
0.266,2.1949510169813
0.267,2.1943007903969987
0.268,2.1936113105200086
0.269,2.1928826045698138
0.27,2.1921147013144777
0.271,2.1913076310695065
0.272,2.1904614256966513
0.273,2.189576118602651
0.274,2.188651744737914
0.275,2.1876883405951375
0.276,2.186685944207868
0.277,2.185644595148998
0.278,2.184564334529205
0.279,2.1834452049953295
0.28,2.1822872507286886
0.281,2.181090517443334
0.282,2.179855052384247
0.283,2.178580904325472
0.284,2.1772681235681937
0.285,2.1759167619387476
0.286,2.1745268727865774
0.287,2.1730985109821264
0.288,2.171631732914674
0.289,2.170126596490106
0.29,2.1685831611286313
0.291,2.167001487762435
0.292,2.165381638833274
0.293,2.1637236782900096
0.294,2.162027671586086
0.295,2.160293685676943
0.296,2.158521789017376
0.297,2.1567120515588307
0.298,2.1548645447466432
0.299,2.1529793415172187
0.3,2.151056516295154
0.301,2.1490961449902946
0.302,2.1470983049947443
0.303,2.145063075179805
0.304,2.1429905358928645
0.305,2.1408807689542253
0.306,2.1387338576538744
0.307,2.1365498867481922
0.308,2.1343289424566123
0.309,2.132071112458211
0.31,2.1297764858882515
0.311,2.127445153334661
0.312,2.125077206834458
0.313,2.122672739870115
0.314,2.1202318473658703
0.315,2.117754625683981
0.316,2.1152411726209177
0.317,2.1126915874035026
0.318,2.1101059706849954
0.319,2.107484424541117
0.32,2.1048270524660193
0.321,2.102133959368203
0.322,2.0994052515663713
0.323,2.096641036785236
0.324,2.0938414241512637
0.325,2.091006524188368
0.326,2.0881364488135445
0.327,2.085231311332455
0.328,2.082291226434953
0.329,2.0793163101905563
0.33,2.0763066800438637
0.331,2.07326245480992
0.332,2.0701837546695256
0.333,2.06707070116449
0.334,2.0639234171928353
0.335,2.0607420270039434
0.336,2.057526656193652
0.337,2.054277431699295
0.338,2.0509944817946915
0.339,2.047677936085083
0.34,2.044327925502015
0.341,2.0409445822981693
0.342,2.0375280400421416
0.343,2.034078433613171
0.344,2.030595899195813
0.345,2.027080574274562
0.346,2.0235325976284275
0.347,2.0199521093254527
0.348,2.0163392507171842
0.349,2.012694164433094
0.35,2.0090169943749476
0.351,2.005307885711122
0.352,2.001566984870877
0.353,1.9977944395385712
0.354,1.9939903986478353
0.355,1.9901550123756904
0.356,1.986288432136619
0.357,1.9823908105765882
0.358,1.9784623015670233
0.359,1.974503060198734
0.36,1.9705132427757892
0.361,1.9664930068093498
0.362,1.962442511011448
0.363,1.958361915288722
0.364,1.954251380736104
0.365,1.9501110696304595
0.366,1.9459411454241822
0.367,1.9417417727387392
0.368,1.9375131173581739
0.369,1.93325534622256
0.37,1.9289686274214115
0.371,1.9246531301870466
0.372,1.920309024887907
0.373,1.9159364830218313
0.374,1.9115356772092853
0.375,1.9071067811865476
0.376,1.902649969798849
0.377,1.8981654189934727
0.378,1.8936533058128049
0.379,1.8891138083873482
0.38,1.884547105928689
0.381,1.8799533787224192
0.382,1.8753328081210245
0.383,1.87068557653672
0.384,1.8660118674342516
0.385,1.8613118653236518
0.386,1.8565857557529564
0.387,1.8518337253008785
0.388,1.8470559615694442
0.389,1.8422526531765846
0.39,1.83742398974869
0.391,1.8325701619131245
0.392,1.8276913612907006
0.393,1.8227877804881125
0.394,1.8178596130903344
0.395,1.8129070536529763
0.396,1.8079302976946052
0.397,1.8029295416890245
0.398,1.7979049830575187
0.399,1.7928568201610593
0.4,1.787785252292473
0.401,1.782690479668576
0.402,1.7775727034222677
0.403,1.7724321255945907
0.404,1.7672689491267564
0.405,1.7620833778521305
0.406,1.7568756164881878
0.407,1.7516458706284304
0.408,1.7463943467342693
0.409,1.741121252126876
0.41,1.735826794978997
0.411,1.7305111843067342
0.412,1.725174629961296
0.413,1.7198173426207097
0.414,1.7144395337815066
0.415,1.7090414157503715
0.416,1.7036232016357609
0.417,1.698185105339491
0.418,1.6927273415482915
0.419,1.6872501257253325
0.42,1.6817536741017156
0.421,1.6762382036679393
0.422,1.6707039321653328
0.423,1.6651510780774585
0.424,1.659579860621488
0.425,1.653990499739547
0.426,1.6483832160900322
0.427,1.6427582310389015
0.428,1.6371157666509328
0.429,1.6314560456809593
0.43,1.6257792915650728
0.431,1.6200857284118064
0.432,1.6143755809932843
0.433,1.608649074736349
0.434,1.6029064357136626
0.435,1.5971478906347807
0.436,1.5913736668372023
0.437,1.5855839922773964
0.438,1.5797790955218014
0.439,1.5739592057378007
0.44,1.568124552684678
0.441,1.5622753667045457
0.442,1.5564118787132508
0.443,1.550534320191259
0.444,1.544642923174517
0.445,1.5387379202452913
0.446,1.5328195445229864
0.447,1.5268880296549427
0.448,1.5209436098072096
0.449,1.514986519655305
0.45,1.5090169943749474
0.451,1.503035269632774
0.452,1.4970415815770348
0.453,1.4910361668282717
0.454,1.485019262469976
0.455,1.4789911060392291
0.456,1.472951935517325
0.457,1.4669019893203756
0.458,1.460841506289897
0.459,1.4547707256833822
0.46,1.4486898871648548
0.461,1.4425992307954074
0.462,1.4364989970237245
0.463,1.4303894266765904
0.464,1.424270760949381
0.465,1.4181432413965422
0.466,1.4120071099220548
0.467,1.4058626087698813
0.468,1.399709980514407
0.469,1.3935494680508607
0.47,1.387381314585725
0.471,1.3812057636271375
0.472,1.3750230589752763
0.473,1.3688334447127342
0.474,1.3626371651948836
0.475,1.356434465040231
0.476,1.350225589120757
0.477,1.3440107825522525
0.478,1.3377902906846384
0.479,1.3315643590922828
0.48,1.3253332335643044
0.481,1.31909716009487
0.482,1.3128563848734818
0.483,1.30661115427526
0.484,1.300361714851215
0.485,1.2941083133185143
0.486,1.287851196550743
0.487,1.281590611568158
0.488,1.275326805527933
0.489,1.269060025714406
0.49,1.2627905195293136
0.491,1.2565185344820247
0.492,1.2502443181797696
0.493,1.243968118317865
0.494,1.2376901826699345
0.495,1.2314107590781282
0.496,1.2251300954433377
0.497,1.2188484397154085
0.498,1.2125660398833529
0.499,1.206283143965559
0.5,1.2000000000000002
0.501,1.193716856034441
0.502,1.1874339601166473
0.503,1.1811515602845917
0.504,1.1748699045566624
0.505,1.1685892409218719
0.506,1.1623098173300657
0.507,1.1560318816821353
0.508,1.1497556818202306
0.509,1.1434814655179755
0.51,1.1372094804706867
0.511,1.1309399742855941
0.512,1.1246731944720672
0.513,1.1184093884318422
0.514,1.112148803449257
0.515,1.1058916866814859
0.516,1.0996382851487851
0.517,1.09338884572474
0.518,1.0871436151265184
0.519,1.0809028399051301
0.52,1.0746667664356957
0.521,1.0684356409077174
0.522,1.0622097093153617
0.523,1.0559892174477477
0.524,1.049774410879243
0.525,1.0435655349597692
0.526,1.0373628348051165
0.527,1.0311665552872662
0.528,1.0249769410247238
0.529,1.0187942363728626
0.53,1.0126186854142751
0.531,1.0064505319491395
0.532,1.0002900194855928
0.533,0.9941373912301188
0.534,0.9879928900779454
0.535,0.9818567586034574
0.536,0.9757292390506187
0.537,0.9696105733234093
0.538,0.9635010029762752
0.539,0.9574007692045924
0.54,0.9513101128351449
0.541,0.9452292743166175
0.542,0.9391584937101032
0.543,0.9330980106796245
0.544,0.9270480644826747
0.545,0.9210088939607707
0.546,0.9149807375300237
0.547,0.908963833171728
0.548,0.9029584184229649
0.549,0.8969647303672257
0.55,0.8909830056250523
0.551,0.8850134803446947
0.552,0.8790563901927905
0.553,0.8731119703450574
0.554,0.8671804554770133
0.555,0.8612620797547085
0.556,0.8553570768254828
0.557,0.8494656798087408
0.558,0.843588121286749
0.559,0.837724633295454
0.56,0.8318754473153216
0.561,0.8260407942621995
0.562,0.8202209044781987
0.563,0.8144160077226037
0.564,0.8086263331627979
0.565,0.8028521093652199
0.566,0.7970935642863379
0.567,0.7913509252636515
0.568,0.7856244190067163
0.569,0.7799142715881942
0.57,0.7742207084349277
0.571,0.7685439543190413
0.572,0.7628842333490673
0.573,0.7572417689610986
0.574,0.7516167839099683
0.575,0.7460095002604537
0.576,0.7404201393785126
0.577,0.734848921922542
0.578,0.7292960678346678
0.579,0.7237617963320612
0.58,0.718246325898285
0.581,0.7127498742746678
0.582,0.7072726584517086
0.583,0.7018148946605093
0.584,0.6963767983642396
0.585,0.6909585842496291
0.586,0.6855604662184939
0.587,0.6801826573792908
0.588,0.6748253700387046
0.589,0.6694888156932661
0.59,0.6641732050210035
0.591,0.6588787478731243
0.592,0.653605653265731
0.593,0.6483541293715701
0.594,0.6431243835118123
0.595,0.6379166221478697
0.596,0.6327310508732438
0.597,0.6275678744054093
0.598,0.6224272965777325
0.599,0.617309520331424
0.6,0.6122147477075269
0.601,0.6071431798389408
0.602,0.6020950169424815
0.603,0.5970704583109756
0.604,0.5920697023053949
0.605,0.5870929463470237
0.606,0.5821403869096659
0.607,0.5772122195118876
0.608,0.5723086387092996
0.609,0.5674298380868756
0.61,0.5625760102513103
0.611,0.5577473468234155
0.612,0.552944038430556
0.613,0.5481662746991215
0.614,0.5434142442470438
0.615,0.5386881346763482
0.616,0.5339881325657485
0.617,0.5293144234632801
0.618,0.5246671918789756
0.619,0.5200466212775807
0.62,0.5154528940713112
0.621,0.5108861916126517
0.622,0.5063466941871952
0.623,0.5018345810065274
0.624,0.49735003020115087
0.625,0.4928932188134525
0.626,0.4884643227907147
0.627,0.48406351697816885
0.628,0.479690975112093
0.629,0.47534686981295327
0.63,0.4710313725785886
0.631,0.4667446537774401
0.632,0.46248688264182625
0.633,0.45825822726126086
0.634,0.45405885457581785
0.635,0.4498889303695405
0.636,0.4457486192638962
0.637,0.4416380847112784
0.638,0.43755748898855207
0.639,0.43350699319065034
0.64,0.4294867572242106
0.641,0.42549693980126624
0.642,0.4215376984329764
0.643,0.41760918942341185
0.644,0.41371156786338137
0.645,0.40984498762430954
0.646,0.4060096013521649
0.647,0.40220556046142886
0.648,0.39843301512912355
0.649,0.39469211428887785
0.65,0.3909830056250526
0.651,0.3873058355669058
0.652,0.383660749282816
0.653,0.3800478906745479
0.654,0.3764674023715725
0.655,0.37291942572543835
0.656,0.3694041008041873
0.657,0.36592156638682893
0.658,0.3624719599578581
0.659,0.3590554177018309
0.66,0.35567207449798466
0.661,0.3523220639149167
0.662,0.3490055182053079
0.663,0.3457225683007048
0.664,0.34247334380634786
0.665,0.3392579729960562
0.666,0.3360765828071648
0.667,0.3329292988355097
0.668,0.3298162453304744
0.669,0.3267375451900796
0.67,0.32369331995613637
0.671,0.3206836898094435
0.672,0.31770877356504656
0.673,0.3147686886675448
0.674,0.31186355118645537
0.675,0.30899347581163217
0.676,0.30615857584873607
0.677,0.3033589632147641
0.678,0.30059474843362877
0.679,0.2978660406317971
0.68,0.29517294753398016
0.681,0.29251557545888296
0.682,0.2898940293150044
0.683,0.2873084125964971
0.684,0.2847588273790824
0.685,0.2822453743160187
0.686,0.2797681526341296
0.687,0.27732726012988496
0.688,0.27492279316554225
0.689,0.2725548466653388
0.69,0.27022351411174883
0.691,0.2679288875417891
0.692,0.26567105754338816
0.693,0.26345011325180767
0.694,0.261266142346126
0.695,0.25911923104577483
0.696,0.25700946410713565
0.697,0.25493692482019537
0.698,0.2529016950052557
0.699,0.2509038550097056
0.7,0.24894348370484642
0.701,0.24702065848278132
0.702,0.245135455253357
0.703,0.24328794844116963
0.704,0.24147821098262434
0.705,0.239706314323057
0.706,0.23797232841391425
0.707,0.23627632170999036
0.708,0.23461836116672619
0.709,0.23299851223756496
0.71,0.231416838871369
0.711,0.22987340350989416
0.712,0.2283682670853261
0.713,0.22690148901787355
0.714,0.22547312721342283
0.715,0.22408323806125274
0.716,0.22273187643180659
0.717,0.221419095674528
0.718,0.2201449476157531
0.719,0.21890948255666598
0.72,0.21771274927131123
0.721,0.21655479500467034
0.722,0.2154356654707945
0.723,0.21435540485100202
0.724,0.21331405579213203
0.725,0.2123116594048623
0.726,0.211348255262086
0.727,0.21042388139734902
0.728,0.20953857430334877
0.729,0.20869236893049337
0.73,0.2078852986855222
0.731,0.20711739543018626
0.732,0.20638868947999156
0.733,0.20569920960300114
0.734,0.20504898301869978
0.735,0.20443803539691996
0.736,0.20386639085682745
0.737,0.2033340719659701
0.738,0.20284109973938602
0.739,0.20238749363877473
0.74,0.2019732715717284
0.741,0.20159844989102493
0.742,0.2012630433939825
0.743,0.20096706532187525
0.744,0.20071052735941075
0.745,0.20049343963426836
0.746,0.20031581071670002
0.747,0.200177647619191
0.748,0.20007895579618384
0.749,0.20001973914386284
0.75,0.19999999999999996
0.751,0.20001973914386284
0.752,0.20007895579618384
0.753,0.200177647619191
0.754,0.20031581071670002
0.755,0.20049343963426836
0.756,0.20071052735941075
0.757,0.20096706532187525
0.758,0.2012630433939825
0.759,0.20159844989102493
0.76,0.2019732715717284
0.761,0.20238749363877473
0.762,0.20284109973938602
0.763,0.2033340719659701
0.764,0.20386639085682745
0.765,0.20443803539691996
0.766,0.20504898301869978
0.767,0.20569920960300114
0.768,0.20638868947999156
0.769,0.20711739543018626
0.77,0.20788529868552208
0.771,0.20869236893049337
0.772,0.20953857430334877
0.773,0.2104238813973489
0.774,0.211348255262086
0.775,0.21231165940486219
0.776,0.21331405579213192
0.777,0.2143554048510019
0.778,0.2154356654707945
0.779,0.21655479500467023
0.78,0.21771274927131123
0.781,0.21890948255666587
0.782,0.22014494761575298
0.783,0.2214190956745279
0.784,0.22273187643180647
0.785,0.22408323806125263
0.786,0.22547312721342283
0.787,0.22690148901787355
0.788,0.22836826708532598
0.789,0.22987340350989405
0.79,0.23141683887136888
0.791,0.23299851223756485
0.792,0.23461836116672619
0.793,0.23627632170999024
0.794,0.23797232841391414
0.795,0.2397063143230569
0.796,0.24147821098262423
0.797,0.24328794844116952
0.798,0.2451354552533569
0.799,0.2470206584827812
0.8,0.2489434837048463
0.801,0.25090385500970547
0.802,0.2529016950052556
0.803,0.25493692482019525
0.804,0.25700946410713554
0.805,0.2591192310457746
0.806,0.2612661423461259
0.807,0.26345011325180756
0.808,0.26567105754338805
0.809,0.2679288875417889
0.81,0.2702235141117487
0.811,0.2725548466653386
0.812,0.274922793165542
0.813,0.27732726012988484
0.814,0.27976815263412946
0.815,0.2822453743160185
0.816,0.2847588273790823
0.817,0.28730841259649686
0.818,0.2898940293150042
0.819,0.29251557545888285
0.82,0.29517294753398005
0.821,0.2978660406317969
0.822,0.30059474843362854
0.823,0.30335896321476397
0.824,0.30615857584873585
0.825,0.30899347581163195
0.826,0.31186355118645515
0.827,0.3147686886675447
0.828,0.31770877356504645
0.829,0.3206836898094433
0.83,0.32369331995613615
0.831,0.32673754519007947
0.832,0.32981624533047416
0.833,0.3329292988355096
0.834,0.33607658280716457
0.835,0.3392579729960561
0.836,0.34247334380634764
0.837,0.3457225683007046
0.838,0.3490055182053077
0.839,0.3523220639149165
0.84,0.35567207449798444
0.841,0.3590554177018307
0.842,0.36247195995785786
0.843,0.3659215663868287
0.844,0.36940410080418706
0.845,0.3729194257254381
0.846,0.3764674023715723
0.847,0.3800478906745477
0.848,0.3836607492828158
0.849,0.38730583556690557
0.85,0.3909830056250524
0.851,0.3946921142888776
0.852,0.3984330151291233
0.853,0.40220556046142864
0.854,0.4060096013521646
0.855,0.4098449876243093
0.856,0.41371156786338115
0.857,0.41760918942341163
0.858,0.42153769843297606
0.859,0.425496939801266
0.86,0.42948675722421037
0.861,0.4335069931906501
0.862,0.43755748898855173
0.863,0.4416380847112782
0.864,0.445748619263896
0.865,0.4498889303695405
0.866,0.4540588545758176
0.867,0.4582582272612603
0.868,0.4624868826418259
0.869,0.46674465377743957
0.87,0.4710313725785884
0.871,0.47534686981295304
0.872,0.47969097511209313
0.873,0.48406351697816863
0.874,0.4884643227907147
0.875,0.49289321881345227
0.876,0.4973500302011503
0.877,0.5018345810065272
0.878,0.5063466941871946
0.879,0.5108861916126515
0.88,0.515452894071311
0.881,0.5200466212775808
0.882,0.5246671918789753
0.883,0.5293144234632801
0.884,0.5339881325657482
0.885,0.5386881346763477
0.886,0.5434142442470434
0.887,0.5481662746991208
0.888,0.5529440384305556
0.889,0.5577473468234153
0.89,0.5625760102513103
0.891,0.5674298380868753
0.892,0.5723086387092997
0.893,0.5772122195118874
0.894,0.5821403869096652
0.895,0.5870929463470235
0.896,0.5920697023053942
0.897,0.5970704583109753
0.898,0.6020950169424808
0.899,0.6071431798389408
0.9,0.6122147477075266
0.901,0.6173095203314242
0.902,0.6224272965777322
0.903,0.6275678744054086
0.904,0.6327310508732434
0.905,0.637916622147869
0.906,0.643124383511812
0.907,0.6483541293715694
0.908,0.6536056532657311
0.909,0.658878747873124
0.91,0.6641732050210036
0.911,0.6694888156932658
0.912,0.6748253700387046
0.913,0.6801826573792905
0.914,0.6855604662184932
0.915,0.6909585842496287
0.916,0.6963767983642389
0.917,0.7018148946605094
0.918,0.7072726584517083
0.919,0.712749874274668
0.92,0.7182463258982846
0.921,0.7237617963320613
0.922,0.7292960678346674
0.923,0.7348489219225414
0.924,0.7404201393785123
0.925,0.746009500260453
0.926,0.7516167839099679
0.927,0.7572417689610983
0.928,0.7628842333490674
0.929,0.768543954319041
0.93,0.7742207084349277
0.931,0.7799142715881937
0.932,0.7856244190067155
0.933,0.791350925263651
0.934,0.797093564286337
0.935,0.8028521093652197
0.936,0.8086263331627974
0.937,0.8144160077226038
0.938,0.8202209044781981
0.939,0.8260407942621992
0.94,0.8318754473153213
0.941,0.837724633295454
0.942,0.8435881212867486
0.943,0.8494656798087408
0.944,0.8553570768254823
0.945,0.8612620797547077
0.946,0.8671804554770128
0.947,0.8731119703450567
0.948,0.8790563901927901
0.949,0.8850134803446945
0.95,0.8909830056250523
0.951,0.8969647303672255
0.952,0.9029584184229649
0.953,0.9089638331717276
0.954,0.914980737530023
0.955,0.9210088939607703
0.956,0.927048064482674
0.957,0.9330980106796241
0.958,0.9391584937101023
0.959,0.9452292743166175
0.96,0.9513101128351447
0.961,0.9574007692045925
0.962,0.9635010029762748
0.963,0.9696105733234085
0.964,0.9757292390506184
0.965,0.9818567586034567
0.966,0.9879928900779451
0.967,0.994137391230118
0.968,1.0002900194855928
0.969,1.006450531949139
0.97,1.0126186854142754
0.971,1.0187942363728621
0.972,1.024976941024724
0.973,1.0311665552872658
0.974,1.0373628348051156
0.975,1.0435655349597688
0.976,1.0497744108792424
0.977,1.0559892174477477
0.978,1.0622097093153613
0.979,1.0684356409077174
0.98,1.0746667664356953
0.981,1.0809028399051304
0.982,1.087143615126518
0.983,1.0933888457247394
0.984,1.099638285148785
0.985,1.105891686681485
0.986,1.1121488034492566
0.987,1.118409388431842
0.988,1.1246731944720672
0.989,1.1309399742855937
0.99,1.1372094804706867
0.991,1.1434814655179752
0.992,1.1497556818202297
0.993,1.1560318816821349
0.994,1.1623098173300648
0.995,1.1685892409218717
0.996,1.174869904556662
0.997,1.181151560284592
0.998,1.187433960116647
0.999,1.193716856034441
1.0,1.1999999999999997


==> plot_results_csv/velocity_profile_2D_bump.csv <==
x,y,ux,uy
0.0,0.0,1.0,0.5
0.0196078431372549,0.0,1.0,0.5
0.0392156862745098,0.0,1.0,0.5
0.058823529411764705,0.0,1.0,0.5
0.0784313725490196,0.0,1.0,0.5
0.09803921568627451,0.0,1.0,0.5
0.11764705882352941,0.0,1.0,0.5
0.13725490196078433,0.0,1.0,0.5
0.1568627450980392,0.0,1.0,0.5
0.17647058823529413,0.0,1.0,0.5
0.19607843137254902,0.0,1.0,0.5
0.21568627450980393,0.0,1.0,0.5
0.23529411764705882,0.0,1.0,0.5
0.2549019607843137,0.0,1.0,0.5
0.27450980392156865,0.0,1.0,0.5
0.29411764705882354,0.0,1.0,0.5
0.3137254901960784,0.0,1.0,0.5
0.3333333333333333,0.0,1.0,0.5
0.35294117647058826,0.0,1.0,0.5
0.37254901960784315,0.0,1.0,0.5
0.39215686274509803,0.0,1.0,0.5
0.4117647058823529,0.0,1.0,0.5
0.43137254901960786,0.0,1.0,0.5
0.45098039215686275,0.0,1.0,0.5
0.47058823529411764,0.0,1.0,0.5
0.49019607843137253,0.0,1.0,0.5
0.5098039215686274,0.0,1.0,0.5
0.5294117647058824,0.0,1.0,0.5
0.5490196078431373,0.0,1.0,0.5
0.5686274509803921,0.0,1.0,0.5
0.5882352941176471,0.0,1.0,0.5
0.6078431372549019,0.0,1.0,0.5
0.6274509803921569,0.0,1.0,0.5
0.6470588235294118,0.0,1.0,0.5
0.6666666666666666,0.0,1.0,0.5
0.6862745098039216,0.0,1.0,0.5
0.7058823529411765,0.0,1.0,0.5
0.7254901960784313,0.0,1.0,0.5
0.7450980392156863,0.0,1.0,0.5
0.7647058823529411,0.0,1.0,0.5
0.7843137254901961,0.0,1.0,0.5
0.803921568627451,0.0,1.0,0.5
0.8235294117647058,0.0,1.0,0.5
0.8431372549019608,0.0,1.0,0.5
0.8627450980392157,0.0,1.0,0.5
0.8823529411764706,0.0,1.0,0.5
0.9019607843137255,0.0,1.0,0.5
0.9215686274509803,0.0,1.0,0.5
0.9411764705882353,0.0,1.0,0.5
0.9607843137254902,0.0,1.0,0.5
0.9803921568627451,0.0,1.0,0.5
1.0,0.0,1.0,0.5
0.0,0.0196078431372549,1.0,0.5
0.0196078431372549,0.0196078431372549,1.0,0.5
0.0392156862745098,0.0196078431372549,1.0,0.5
0.058823529411764705,0.0196078431372549,1.0,0.5
0.0784313725490196,0.0196078431372549,1.0,0.5
0.09803921568627451,0.0196078431372549,1.0,0.5
0.11764705882352941,0.0196078431372549,1.0,0.5
0.13725490196078433,0.0196078431372549,1.0,0.5
0.1568627450980392,0.0196078431372549,1.0,0.5
0.17647058823529413,0.0196078431372549,1.0,0.5
0.19607843137254902,0.0196078431372549,1.0,0.5
0.21568627450980393,0.0196078431372549,1.0,0.5
0.23529411764705882,0.0196078431372549,1.0,0.5
0.2549019607843137,0.0196078431372549,1.0,0.5
0.27450980392156865,0.0196078431372549,1.0,0.5
0.29411764705882354,0.0196078431372549,1.0,0.5
0.3137254901960784,0.0196078431372549,1.0,0.5
0.3333333333333333,0.0196078431372549,1.0,0.5
0.35294117647058826,0.0196078431372549,1.0,0.5
0.37254901960784315,0.0196078431372549,1.0,0.5
0.39215686274509803,0.0196078431372549,1.0,0.5
0.4117647058823529,0.0196078431372549,1.0,0.5
0.43137254901960786,0.0196078431372549,1.0,0.5
0.45098039215686275,0.0196078431372549,1.0,0.5
0.47058823529411764,0.0196078431372549,1.0,0.5
0.49019607843137253,0.0196078431372549,1.0,0.5
0.5098039215686274,0.0196078431372549,1.0,0.5
0.5294117647058824,0.0196078431372549,1.0,0.5
0.5490196078431373,0.0196078431372549,1.0,0.5
0.5686274509803921,0.0196078431372549,1.0,0.5
0.5882352941176471,0.0196078431372549,1.0,0.5
0.6078431372549019,0.0196078431372549,1.0,0.5
0.6274509803921569,0.0196078431372549,1.0,0.5
0.6470588235294118,0.0196078431372549,1.0,0.5
0.6666666666666666,0.0196078431372549,1.0,0.5
0.6862745098039216,0.0196078431372549,1.0,0.5
0.7058823529411765,0.0196078431372549,1.0,0.5
0.7254901960784313,0.0196078431372549,1.0,0.5
0.7450980392156863,0.0196078431372549,1.0,0.5
0.7647058823529411,0.0196078431372549,1.0,0.5
0.7843137254901961,0.0196078431372549,1.0,0.5
0.803921568627451,0.0196078431372549,1.0,0.5
0.8235294117647058,0.0196078431372549,1.0,0.5
0.8431372549019608,0.0196078431372549,1.0,0.5
0.8627450980392157,0.0196078431372549,1.0,0.5
0.8823529411764706,0.0196078431372549,1.0,0.5
0.9019607843137255,0.0196078431372549,1.0,0.5
0.9215686274509803,0.0196078431372549,1.0,0.5
0.9411764705882353,0.0196078431372549,1.0,0.5
0.9607843137254902,0.0196078431372549,1.0,0.5
0.9803921568627451,0.0196078431372549,1.0,0.5
1.0,0.0196078431372549,1.0,0.5
0.0,0.0392156862745098,1.0,0.5
0.0196078431372549,0.0392156862745098,1.0,0.5
0.0392156862745098,0.0392156862745098,1.0,0.5
0.058823529411764705,0.0392156862745098,1.0,0.5
0.0784313725490196,0.0392156862745098,1.0,0.5
0.09803921568627451,0.0392156862745098,1.0,0.5
0.11764705882352941,0.0392156862745098,1.0,0.5
0.13725490196078433,0.0392156862745098,1.0,0.5
0.1568627450980392,0.0392156862745098,1.0,0.5
0.17647058823529413,0.0392156862745098,1.0,0.5
0.19607843137254902,0.0392156862745098,1.0,0.5
0.21568627450980393,0.0392156862745098,1.0,0.5
0.23529411764705882,0.0392156862745098,1.0,0.5
0.2549019607843137,0.0392156862745098,1.0,0.5
0.27450980392156865,0.0392156862745098,1.0,0.5
0.29411764705882354,0.0392156862745098,1.0,0.5
0.3137254901960784,0.0392156862745098,1.0,0.5
0.3333333333333333,0.0392156862745098,1.0,0.5
0.35294117647058826,0.0392156862745098,1.0,0.5
0.37254901960784315,0.0392156862745098,1.0,0.5
0.39215686274509803,0.0392156862745098,1.0,0.5
0.4117647058823529,0.0392156862745098,1.0,0.5
0.43137254901960786,0.0392156862745098,1.0,0.5
0.45098039215686275,0.0392156862745098,1.0,0.5
0.47058823529411764,0.0392156862745098,1.0,0.5
0.49019607843137253,0.0392156862745098,1.0,0.5
0.5098039215686274,0.0392156862745098,1.0,0.5
0.5294117647058824,0.0392156862745098,1.0,0.5
0.5490196078431373,0.0392156862745098,1.0,0.5
0.5686274509803921,0.0392156862745098,1.0,0.5
0.5882352941176471,0.0392156862745098,1.0,0.5
0.6078431372549019,0.0392156862745098,1.0,0.5
0.6274509803921569,0.0392156862745098,1.0,0.5
0.6470588235294118,0.0392156862745098,1.0,0.5
0.6666666666666666,0.0392156862745098,1.0,0.5
0.6862745098039216,0.0392156862745098,1.0,0.5
0.7058823529411765,0.0392156862745098,1.0,0.5
0.7254901960784313,0.0392156862745098,1.0,0.5
0.7450980392156863,0.0392156862745098,1.0,0.5
0.7647058823529411,0.0392156862745098,1.0,0.5
0.7843137254901961,0.0392156862745098,1.0,0.5
0.803921568627451,0.0392156862745098,1.0,0.5
0.8235294117647058,0.0392156862745098,1.0,0.5
0.8431372549019608,0.0392156862745098,1.0,0.5
0.8627450980392157,0.0392156862745098,1.0,0.5
0.8823529411764706,0.0392156862745098,1.0,0.5
0.9019607843137255,0.0392156862745098,1.0,0.5
0.9215686274509803,0.0392156862745098,1.0,0.5
0.9411764705882353,0.0392156862745098,1.0,0.5
0.9607843137254902,0.0392156862745098,1.0,0.5
0.9803921568627451,0.0392156862745098,1.0,0.5
1.0,0.0392156862745098,1.0,0.5
0.0,0.058823529411764705,1.0,0.5
0.0196078431372549,0.058823529411764705,1.0,0.5
0.0392156862745098,0.058823529411764705,1.0,0.5
0.058823529411764705,0.058823529411764705,1.0,0.5
0.0784313725490196,0.058823529411764705,1.0,0.5
0.09803921568627451,0.058823529411764705,1.0,0.5
0.11764705882352941,0.058823529411764705,1.0,0.5
0.13725490196078433,0.058823529411764705,1.0,0.5
0.1568627450980392,0.058823529411764705,1.0,0.5
0.17647058823529413,0.058823529411764705,1.0,0.5
0.19607843137254902,0.058823529411764705,1.0,0.5
0.21568627450980393,0.058823529411764705,1.0,0.5
0.23529411764705882,0.058823529411764705,1.0,0.5
0.2549019607843137,0.058823529411764705,1.0,0.5
0.27450980392156865,0.058823529411764705,1.0,0.5
0.29411764705882354,0.058823529411764705,1.0,0.5
0.3137254901960784,0.058823529411764705,1.0,0.5
0.3333333333333333,0.058823529411764705,1.0,0.5
0.35294117647058826,0.058823529411764705,1.0,0.5
0.37254901960784315,0.058823529411764705,1.0,0.5
0.39215686274509803,0.058823529411764705,1.0,0.5
0.4117647058823529,0.058823529411764705,1.0,0.5
0.43137254901960786,0.058823529411764705,1.0,0.5
0.45098039215686275,0.058823529411764705,1.0,0.5
0.47058823529411764,0.058823529411764705,1.0,0.5
0.49019607843137253,0.058823529411764705,1.0,0.5
0.5098039215686274,0.058823529411764705,1.0,0.5
0.5294117647058824,0.058823529411764705,1.0,0.5
0.5490196078431373,0.058823529411764705,1.0,0.5
0.5686274509803921,0.058823529411764705,1.0,0.5
0.5882352941176471,0.058823529411764705,1.0,0.5
0.6078431372549019,0.058823529411764705,1.0,0.5
0.6274509803921569,0.058823529411764705,1.0,0.5
0.6470588235294118,0.058823529411764705,1.0,0.5
0.6666666666666666,0.058823529411764705,1.0,0.5
0.6862745098039216,0.058823529411764705,1.0,0.5
0.7058823529411765,0.058823529411764705,1.0,0.5
0.7254901960784313,0.058823529411764705,1.0,0.5
0.7450980392156863,0.058823529411764705,1.0,0.5
0.7647058823529411,0.058823529411764705,1.0,0.5
0.7843137254901961,0.058823529411764705,1.0,0.5
0.803921568627451,0.058823529411764705,1.0,0.5
0.8235294117647058,0.058823529411764705,1.0,0.5
0.8431372549019608,0.058823529411764705,1.0,0.5
0.8627450980392157,0.058823529411764705,1.0,0.5
0.8823529411764706,0.058823529411764705,1.0,0.5
0.9019607843137255,0.058823529411764705,1.0,0.5
0.9215686274509803,0.058823529411764705,1.0,0.5
0.9411764705882353,0.058823529411764705,1.0,0.5
0.9607843137254902,0.058823529411764705,1.0,0.5
0.9803921568627451,0.058823529411764705,1.0,0.5
1.0,0.058823529411764705,1.0,0.5
0.0,0.0784313725490196,1.0,0.5
0.0196078431372549,0.0784313725490196,1.0,0.5
0.0392156862745098,0.0784313725490196,1.0,0.5
0.058823529411764705,0.0784313725490196,1.0,0.5
0.0784313725490196,0.0784313725490196,1.0,0.5
0.09803921568627451,0.0784313725490196,1.0,0.5
0.11764705882352941,0.0784313725490196,1.0,0.5
0.13725490196078433,0.0784313725490196,1.0,0.5
0.1568627450980392,0.0784313725490196,1.0,0.5
0.17647058823529413,0.0784313725490196,1.0,0.5
0.19607843137254902,0.0784313725490196,1.0,0.5
0.21568627450980393,0.0784313725490196,1.0,0.5
0.23529411764705882,0.0784313725490196,1.0,0.5
0.2549019607843137,0.0784313725490196,1.0,0.5
0.27450980392156865,0.0784313725490196,1.0,0.5
0.29411764705882354,0.0784313725490196,1.0,0.5
0.3137254901960784,0.0784313725490196,1.0,0.5
0.3333333333333333,0.0784313725490196,1.0,0.5
0.35294117647058826,0.0784313725490196,1.0,0.5
0.37254901960784315,0.0784313725490196,1.0,0.5
0.39215686274509803,0.0784313725490196,1.0,0.5
0.4117647058823529,0.0784313725490196,1.0,0.5
0.43137254901960786,0.0784313725490196,1.0,0.5
0.45098039215686275,0.0784313725490196,1.0,0.5
0.47058823529411764,0.0784313725490196,1.0,0.5
0.49019607843137253,0.0784313725490196,1.0,0.5
0.5098039215686274,0.0784313725490196,1.0,0.5
0.5294117647058824,0.0784313725490196,1.0,0.5
0.5490196078431373,0.0784313725490196,1.0,0.5
0.5686274509803921,0.0784313725490196,1.0,0.5
0.5882352941176471,0.0784313725490196,1.0,0.5
0.6078431372549019,0.0784313725490196,1.0,0.5
0.6274509803921569,0.0784313725490196,1.0,0.5
0.6470588235294118,0.0784313725490196,1.0,0.5
0.6666666666666666,0.0784313725490196,1.0,0.5
0.6862745098039216,0.0784313725490196,1.0,0.5
0.7058823529411765,0.0784313725490196,1.0,0.5
0.7254901960784313,0.0784313725490196,1.0,0.5
0.7450980392156863,0.0784313725490196,1.0,0.5
0.7647058823529411,0.0784313725490196,1.0,0.5
0.7843137254901961,0.0784313725490196,1.0,0.5
0.803921568627451,0.0784313725490196,1.0,0.5
0.8235294117647058,0.0784313725490196,1.0,0.5
0.8431372549019608,0.0784313725490196,1.0,0.5
0.8627450980392157,0.0784313725490196,1.0,0.5
0.8823529411764706,0.0784313725490196,1.0,0.5
0.9019607843137255,0.0784313725490196,1.0,0.5
0.9215686274509803,0.0784313725490196,1.0,0.5
0.9411764705882353,0.0784313725490196,1.0,0.5
0.9607843137254902,0.0784313725490196,1.0,0.5
0.9803921568627451,0.0784313725490196,1.0,0.5
1.0,0.0784313725490196,1.0,0.5
0.0,0.09803921568627451,1.0,0.5
0.0196078431372549,0.09803921568627451,1.0,0.5
0.0392156862745098,0.09803921568627451,1.0,0.5
0.058823529411764705,0.09803921568627451,1.0,0.5
0.0784313725490196,0.09803921568627451,1.0,0.5
0.09803921568627451,0.09803921568627451,1.0,0.5
0.11764705882352941,0.09803921568627451,1.0,0.5
0.13725490196078433,0.09803921568627451,1.0,0.5
0.1568627450980392,0.09803921568627451,1.0,0.5
0.17647058823529413,0.09803921568627451,1.0,0.5
0.19607843137254902,0.09803921568627451,1.0,0.5
0.21568627450980393,0.09803921568627451,1.0,0.5
0.23529411764705882,0.09803921568627451,1.0,0.5
0.2549019607843137,0.09803921568627451,1.0,0.5
0.27450980392156865,0.09803921568627451,1.0,0.5
0.29411764705882354,0.09803921568627451,1.0,0.5
0.3137254901960784,0.09803921568627451,1.0,0.5
0.3333333333333333,0.09803921568627451,1.0,0.5
0.35294117647058826,0.09803921568627451,1.0,0.5
0.37254901960784315,0.09803921568627451,1.0,0.5
0.39215686274509803,0.09803921568627451,1.0,0.5
0.4117647058823529,0.09803921568627451,1.0,0.5
0.43137254901960786,0.09803921568627451,1.0,0.5
0.45098039215686275,0.09803921568627451,1.0,0.5
0.47058823529411764,0.09803921568627451,1.0,0.5
0.49019607843137253,0.09803921568627451,1.0,0.5
0.5098039215686274,0.09803921568627451,1.0,0.5
0.5294117647058824,0.09803921568627451,1.0,0.5
0.5490196078431373,0.09803921568627451,1.0,0.5
0.5686274509803921,0.09803921568627451,1.0,0.5
0.5882352941176471,0.09803921568627451,1.0,0.5
0.6078431372549019,0.09803921568627451,1.0,0.5
0.6274509803921569,0.09803921568627451,1.0,0.5
0.6470588235294118,0.09803921568627451,1.0,0.5
0.6666666666666666,0.09803921568627451,1.0,0.5
0.6862745098039216,0.09803921568627451,1.0,0.5
0.7058823529411765,0.09803921568627451,1.0,0.5
0.7254901960784313,0.09803921568627451,1.0,0.5
0.7450980392156863,0.09803921568627451,1.0,0.5
0.7647058823529411,0.09803921568627451,1.0,0.5
0.7843137254901961,0.09803921568627451,1.0,0.5
0.803921568627451,0.09803921568627451,1.0,0.5
0.8235294117647058,0.09803921568627451,1.0,0.5
0.8431372549019608,0.09803921568627451,1.0,0.5
0.8627450980392157,0.09803921568627451,1.0,0.5
0.8823529411764706,0.09803921568627451,1.0,0.5
0.9019607843137255,0.09803921568627451,1.0,0.5
0.9215686274509803,0.09803921568627451,1.0,0.5
0.9411764705882353,0.09803921568627451,1.0,0.5
0.9607843137254902,0.09803921568627451,1.0,0.5
0.9803921568627451,0.09803921568627451,1.0,0.5
1.0,0.09803921568627451,1.0,0.5
0.0,0.11764705882352941,1.0,0.5
0.0196078431372549,0.11764705882352941,1.0,0.5
0.0392156862745098,0.11764705882352941,1.0,0.5
0.058823529411764705,0.11764705882352941,1.0,0.5
0.0784313725490196,0.11764705882352941,1.0,0.5
0.09803921568627451,0.11764705882352941,1.0,0.5
0.11764705882352941,0.11764705882352941,1.0,0.5
0.13725490196078433,0.11764705882352941,1.0,0.5
0.1568627450980392,0.11764705882352941,1.0,0.5
0.17647058823529413,0.11764705882352941,1.0,0.5
0.19607843137254902,0.11764705882352941,1.0,0.5
0.21568627450980393,0.11764705882352941,1.0,0.5
0.23529411764705882,0.11764705882352941,1.0,0.5
0.2549019607843137,0.11764705882352941,1.0,0.5
0.27450980392156865,0.11764705882352941,1.0,0.5
0.29411764705882354,0.11764705882352941,1.0,0.5
0.3137254901960784,0.11764705882352941,1.0,0.5
0.3333333333333333,0.11764705882352941,1.0,0.5
0.35294117647058826,0.11764705882352941,1.0,0.5
0.37254901960784315,0.11764705882352941,1.0,0.5
0.39215686274509803,0.11764705882352941,1.0,0.5
0.4117647058823529,0.11764705882352941,1.0,0.5
0.43137254901960786,0.11764705882352941,1.0,0.5
0.45098039215686275,0.11764705882352941,1.0,0.5
0.47058823529411764,0.11764705882352941,1.0,0.5
0.49019607843137253,0.11764705882352941,1.0,0.5
0.5098039215686274,0.11764705882352941,1.0,0.5
0.5294117647058824,0.11764705882352941,1.0,0.5
0.5490196078431373,0.11764705882352941,1.0,0.5
0.5686274509803921,0.11764705882352941,1.0,0.5
0.5882352941176471,0.11764705882352941,1.0,0.5
0.6078431372549019,0.11764705882352941,1.0,0.5
0.6274509803921569,0.11764705882352941,1.0,0.5
0.6470588235294118,0.11764705882352941,1.0,0.5
0.6666666666666666,0.11764705882352941,1.0,0.5
0.6862745098039216,0.11764705882352941,1.0,0.5
0.7058823529411765,0.11764705882352941,1.0,0.5
0.7254901960784313,0.11764705882352941,1.0,0.5
0.7450980392156863,0.11764705882352941,1.0,0.5
0.7647058823529411,0.11764705882352941,1.0,0.5
0.7843137254901961,0.11764705882352941,1.0,0.5
0.803921568627451,0.11764705882352941,1.0,0.5
0.8235294117647058,0.11764705882352941,1.0,0.5
0.8431372549019608,0.11764705882352941,1.0,0.5
0.8627450980392157,0.11764705882352941,1.0,0.5
0.8823529411764706,0.11764705882352941,1.0,0.5
0.9019607843137255,0.11764705882352941,1.0,0.5
0.9215686274509803,0.11764705882352941,1.0,0.5
0.9411764705882353,0.11764705882352941,1.0,0.5
0.9607843137254902,0.11764705882352941,1.0,0.5
0.9803921568627451,0.11764705882352941,1.0,0.5
1.0,0.11764705882352941,1.0,0.5
0.0,0.13725490196078433,1.0,0.5
0.0196078431372549,0.13725490196078433,1.0,0.5
0.0392156862745098,0.13725490196078433,1.0,0.5
0.058823529411764705,0.13725490196078433,1.0,0.5
0.0784313725490196,0.13725490196078433,1.0,0.5
0.09803921568627451,0.13725490196078433,1.0,0.5
0.11764705882352941,0.13725490196078433,1.0,0.5
0.13725490196078433,0.13725490196078433,1.0,0.5
0.1568627450980392,0.13725490196078433,1.0,0.5
0.17647058823529413,0.13725490196078433,1.0,0.5
0.19607843137254902,0.13725490196078433,1.0,0.5
0.21568627450980393,0.13725490196078433,1.0,0.5
0.23529411764705882,0.13725490196078433,1.0,0.5
0.2549019607843137,0.13725490196078433,1.0,0.5
0.27450980392156865,0.13725490196078433,1.0,0.5
0.29411764705882354,0.13725490196078433,1.0,0.5
0.3137254901960784,0.13725490196078433,1.0,0.5
0.3333333333333333,0.13725490196078433,1.0,0.5
0.35294117647058826,0.13725490196078433,1.0,0.5
0.37254901960784315,0.13725490196078433,1.0,0.5
0.39215686274509803,0.13725490196078433,1.0,0.5
0.4117647058823529,0.13725490196078433,1.0,0.5
0.43137254901960786,0.13725490196078433,1.0,0.5
0.45098039215686275,0.13725490196078433,1.0,0.5
0.47058823529411764,0.13725490196078433,1.0,0.5
0.49019607843137253,0.13725490196078433,1.0,0.5
0.5098039215686274,0.13725490196078433,1.0,0.5
0.5294117647058824,0.13725490196078433,1.0,0.5
0.5490196078431373,0.13725490196078433,1.0,0.5
0.5686274509803921,0.13725490196078433,1.0,0.5
0.5882352941176471,0.13725490196078433,1.0,0.5
0.6078431372549019,0.13725490196078433,1.0,0.5
0.6274509803921569,0.13725490196078433,1.0,0.5
0.6470588235294118,0.13725490196078433,1.0,0.5
0.6666666666666666,0.13725490196078433,1.0,0.5
0.6862745098039216,0.13725490196078433,1.0,0.5
0.7058823529411765,0.13725490196078433,1.0,0.5
0.7254901960784313,0.13725490196078433,1.0,0.5
0.7450980392156863,0.13725490196078433,1.0,0.5
0.7647058823529411,0.13725490196078433,1.0,0.5
0.7843137254901961,0.13725490196078433,1.0,0.5
0.803921568627451,0.13725490196078433,1.0,0.5
0.8235294117647058,0.13725490196078433,1.0,0.5
0.8431372549019608,0.13725490196078433,1.0,0.5
0.8627450980392157,0.13725490196078433,1.0,0.5
0.8823529411764706,0.13725490196078433,1.0,0.5
0.9019607843137255,0.13725490196078433,1.0,0.5
0.9215686274509803,0.13725490196078433,1.0,0.5
0.9411764705882353,0.13725490196078433,1.0,0.5
0.9607843137254902,0.13725490196078433,1.0,0.5
0.9803921568627451,0.13725490196078433,1.0,0.5
1.0,0.13725490196078433,1.0,0.5
0.0,0.1568627450980392,1.0,0.5
0.0196078431372549,0.1568627450980392,1.0,0.5
0.0392156862745098,0.1568627450980392,1.0,0.5
0.058823529411764705,0.1568627450980392,1.0,0.5
0.0784313725490196,0.1568627450980392,1.0,0.5
0.09803921568627451,0.1568627450980392,1.0,0.5
0.11764705882352941,0.1568627450980392,1.0,0.5
0.13725490196078433,0.1568627450980392,1.0,0.5
0.1568627450980392,0.1568627450980392,1.0,0.5
0.17647058823529413,0.1568627450980392,1.0,0.5
0.19607843137254902,0.1568627450980392,1.0,0.5
0.21568627450980393,0.1568627450980392,1.0,0.5
0.23529411764705882,0.1568627450980392,1.0,0.5
0.2549019607843137,0.1568627450980392,1.0,0.5
0.27450980392156865,0.1568627450980392,1.0,0.5
0.29411764705882354,0.1568627450980392,1.0,0.5
0.3137254901960784,0.1568627450980392,1.0,0.5
0.3333333333333333,0.1568627450980392,1.0,0.5
0.35294117647058826,0.1568627450980392,1.0,0.5
0.37254901960784315,0.1568627450980392,1.0,0.5
0.39215686274509803,0.1568627450980392,1.0,0.5
0.4117647058823529,0.1568627450980392,1.0,0.5
0.43137254901960786,0.1568627450980392,1.0,0.5
0.45098039215686275,0.1568627450980392,1.0,0.5
0.47058823529411764,0.1568627450980392,1.0,0.5
0.49019607843137253,0.1568627450980392,1.0,0.5
0.5098039215686274,0.1568627450980392,1.0,0.5
0.5294117647058824,0.1568627450980392,1.0,0.5
0.5490196078431373,0.1568627450980392,1.0,0.5
0.5686274509803921,0.1568627450980392,1.0,0.5
0.5882352941176471,0.1568627450980392,1.0,0.5
0.6078431372549019,0.1568627450980392,1.0,0.5
0.6274509803921569,0.1568627450980392,1.0,0.5
0.6470588235294118,0.1568627450980392,1.0,0.5
0.6666666666666666,0.1568627450980392,1.0,0.5
0.6862745098039216,0.1568627450980392,1.0,0.5
0.7058823529411765,0.1568627450980392,1.0,0.5
0.7254901960784313,0.1568627450980392,1.0,0.5
0.7450980392156863,0.1568627450980392,1.0,0.5
0.7647058823529411,0.1568627450980392,1.0,0.5
0.7843137254901961,0.1568627450980392,1.0,0.5
0.803921568627451,0.1568627450980392,1.0,0.5
0.8235294117647058,0.1568627450980392,1.0,0.5
0.8431372549019608,0.1568627450980392,1.0,0.5
0.8627450980392157,0.1568627450980392,1.0,0.5
0.8823529411764706,0.1568627450980392,1.0,0.5
0.9019607843137255,0.1568627450980392,1.0,0.5
0.9215686274509803,0.1568627450980392,1.0,0.5
0.9411764705882353,0.1568627450980392,1.0,0.5
0.9607843137254902,0.1568627450980392,1.0,0.5
0.9803921568627451,0.1568627450980392,1.0,0.5
1.0,0.1568627450980392,1.0,0.5
0.0,0.17647058823529413,1.0,0.5
0.0196078431372549,0.17647058823529413,1.0,0.5
0.0392156862745098,0.17647058823529413,1.0,0.5
0.058823529411764705,0.17647058823529413,1.0,0.5
0.0784313725490196,0.17647058823529413,1.0,0.5
0.09803921568627451,0.17647058823529413,1.0,0.5
0.11764705882352941,0.17647058823529413,1.0,0.5
0.13725490196078433,0.17647058823529413,1.0,0.5
0.1568627450980392,0.17647058823529413,1.0,0.5
0.17647058823529413,0.17647058823529413,1.0,0.5
0.19607843137254902,0.17647058823529413,1.0,0.5
0.21568627450980393,0.17647058823529413,1.0,0.5
0.23529411764705882,0.17647058823529413,1.0,0.5
0.2549019607843137,0.17647058823529413,1.0,0.5
0.27450980392156865,0.17647058823529413,1.0,0.5
0.29411764705882354,0.17647058823529413,1.0,0.5
0.3137254901960784,0.17647058823529413,1.0,0.5
0.3333333333333333,0.17647058823529413,1.0,0.5
0.35294117647058826,0.17647058823529413,1.0,0.5
0.37254901960784315,0.17647058823529413,1.0,0.5
0.39215686274509803,0.17647058823529413,1.0,0.5
0.4117647058823529,0.17647058823529413,1.0,0.5
0.43137254901960786,0.17647058823529413,1.0,0.5
0.45098039215686275,0.17647058823529413,1.0,0.5
0.47058823529411764,0.17647058823529413,1.0,0.5
0.49019607843137253,0.17647058823529413,1.0,0.5
0.5098039215686274,0.17647058823529413,1.0,0.5
0.5294117647058824,0.17647058823529413,1.0,0.5
0.5490196078431373,0.17647058823529413,1.0,0.5
0.5686274509803921,0.17647058823529413,1.0,0.5
0.5882352941176471,0.17647058823529413,1.0,0.5
0.6078431372549019,0.17647058823529413,1.0,0.5
0.6274509803921569,0.17647058823529413,1.0,0.5
0.6470588235294118,0.17647058823529413,1.0,0.5
0.6666666666666666,0.17647058823529413,1.0,0.5
0.6862745098039216,0.17647058823529413,1.0,0.5
0.7058823529411765,0.17647058823529413,1.0,0.5
0.7254901960784313,0.17647058823529413,1.0,0.5
0.7450980392156863,0.17647058823529413,1.0,0.5
0.7647058823529411,0.17647058823529413,1.0,0.5
0.7843137254901961,0.17647058823529413,1.0,0.5
0.803921568627451,0.17647058823529413,1.0,0.5
0.8235294117647058,0.17647058823529413,1.0,0.5
0.8431372549019608,0.17647058823529413,1.0,0.5
0.8627450980392157,0.17647058823529413,1.0,0.5
0.8823529411764706,0.17647058823529413,1.0,0.5
0.9019607843137255,0.17647058823529413,1.0,0.5
0.9215686274509803,0.17647058823529413,1.0,0.5
0.9411764705882353,0.17647058823529413,1.0,0.5
0.9607843137254902,0.17647058823529413,1.0,0.5
0.9803921568627451,0.17647058823529413,1.0,0.5
1.0,0.17647058823529413,1.0,0.5
0.0,0.19607843137254902,1.0,0.5
0.0196078431372549,0.19607843137254902,1.0,0.5
0.0392156862745098,0.19607843137254902,1.0,0.5
0.058823529411764705,0.19607843137254902,1.0,0.5
0.0784313725490196,0.19607843137254902,1.0,0.5
0.09803921568627451,0.19607843137254902,1.0,0.5
0.11764705882352941,0.19607843137254902,1.0,0.5
0.13725490196078433,0.19607843137254902,1.0,0.5
0.1568627450980392,0.19607843137254902,1.0,0.5
0.17647058823529413,0.19607843137254902,1.0,0.5
0.19607843137254902,0.19607843137254902,1.0,0.5
0.21568627450980393,0.19607843137254902,1.0,0.5
0.23529411764705882,0.19607843137254902,1.0,0.5
0.2549019607843137,0.19607843137254902,1.0,0.5
0.27450980392156865,0.19607843137254902,1.0,0.5
0.29411764705882354,0.19607843137254902,1.0,0.5
0.3137254901960784,0.19607843137254902,1.0,0.5
0.3333333333333333,0.19607843137254902,1.0,0.5
0.35294117647058826,0.19607843137254902,1.0,0.5
0.37254901960784315,0.19607843137254902,1.0,0.5
0.39215686274509803,0.19607843137254902,1.0,0.5
0.4117647058823529,0.19607843137254902,1.0,0.5
0.43137254901960786,0.19607843137254902,1.0,0.5
0.45098039215686275,0.19607843137254902,1.0,0.5
0.47058823529411764,0.19607843137254902,1.0,0.5
0.49019607843137253,0.19607843137254902,1.0,0.5
0.5098039215686274,0.19607843137254902,1.0,0.5
0.5294117647058824,0.19607843137254902,1.0,0.5
0.5490196078431373,0.19607843137254902,1.0,0.5
0.5686274509803921,0.19607843137254902,1.0,0.5
0.5882352941176471,0.19607843137254902,1.0,0.5
0.6078431372549019,0.19607843137254902,1.0,0.5
0.6274509803921569,0.19607843137254902,1.0,0.5
0.6470588235294118,0.19607843137254902,1.0,0.5
0.6666666666666666,0.19607843137254902,1.0,0.5
0.6862745098039216,0.19607843137254902,1.0,0.5
0.7058823529411765,0.19607843137254902,1.0,0.5
0.7254901960784313,0.19607843137254902,1.0,0.5
0.7450980392156863,0.19607843137254902,1.0,0.5
0.7647058823529411,0.19607843137254902,1.0,0.5
0.7843137254901961,0.19607843137254902,1.0,0.5
0.803921568627451,0.19607843137254902,1.0,0.5
0.8235294117647058,0.19607843137254902,1.0,0.5
0.8431372549019608,0.19607843137254902,1.0,0.5
0.8627450980392157,0.19607843137254902,1.0,0.5
0.8823529411764706,0.19607843137254902,1.0,0.5
0.9019607843137255,0.19607843137254902,1.0,0.5
0.9215686274509803,0.19607843137254902,1.0,0.5
0.9411764705882353,0.19607843137254902,1.0,0.5
0.9607843137254902,0.19607843137254902,1.0,0.5
0.9803921568627451,0.19607843137254902,1.0,0.5
1.0,0.19607843137254902,1.0,0.5
0.0,0.21568627450980393,1.0,0.5
0.0196078431372549,0.21568627450980393,1.0,0.5
0.0392156862745098,0.21568627450980393,1.0,0.5
0.058823529411764705,0.21568627450980393,1.0,0.5
0.0784313725490196,0.21568627450980393,1.0,0.5
0.09803921568627451,0.21568627450980393,1.0,0.5
0.11764705882352941,0.21568627450980393,1.0,0.5
0.13725490196078433,0.21568627450980393,1.0,0.5
0.1568627450980392,0.21568627450980393,1.0,0.5
0.17647058823529413,0.21568627450980393,1.0,0.5
0.19607843137254902,0.21568627450980393,1.0,0.5
0.21568627450980393,0.21568627450980393,1.0,0.5
0.23529411764705882,0.21568627450980393,1.0,0.5
0.2549019607843137,0.21568627450980393,1.0,0.5
0.27450980392156865,0.21568627450980393,1.0,0.5
0.29411764705882354,0.21568627450980393,1.0,0.5
0.3137254901960784,0.21568627450980393,1.0,0.5
0.3333333333333333,0.21568627450980393,1.0,0.5
0.35294117647058826,0.21568627450980393,1.0,0.5
0.37254901960784315,0.21568627450980393,1.0,0.5
0.39215686274509803,0.21568627450980393,1.0,0.5
0.4117647058823529,0.21568627450980393,1.0,0.5
0.43137254901960786,0.21568627450980393,1.0,0.5
0.45098039215686275,0.21568627450980393,1.0,0.5
0.47058823529411764,0.21568627450980393,1.0,0.5
0.49019607843137253,0.21568627450980393,1.0,0.5
0.5098039215686274,0.21568627450980393,1.0,0.5
0.5294117647058824,0.21568627450980393,1.0,0.5
0.5490196078431373,0.21568627450980393,1.0,0.5
0.5686274509803921,0.21568627450980393,1.0,0.5
0.5882352941176471,0.21568627450980393,1.0,0.5
0.6078431372549019,0.21568627450980393,1.0,0.5
0.6274509803921569,0.21568627450980393,1.0,0.5
0.6470588235294118,0.21568627450980393,1.0,0.5
0.6666666666666666,0.21568627450980393,1.0,0.5
0.6862745098039216,0.21568627450980393,1.0,0.5
0.7058823529411765,0.21568627450980393,1.0,0.5
0.7254901960784313,0.21568627450980393,1.0,0.5
0.7450980392156863,0.21568627450980393,1.0,0.5
0.7647058823529411,0.21568627450980393,1.0,0.5
0.7843137254901961,0.21568627450980393,1.0,0.5
0.803921568627451,0.21568627450980393,1.0,0.5
0.8235294117647058,0.21568627450980393,1.0,0.5
0.8431372549019608,0.21568627450980393,1.0,0.5
0.8627450980392157,0.21568627450980393,1.0,0.5
0.8823529411764706,0.21568627450980393,1.0,0.5
0.9019607843137255,0.21568627450980393,1.0,0.5
0.9215686274509803,0.21568627450980393,1.0,0.5
0.9411764705882353,0.21568627450980393,1.0,0.5
0.9607843137254902,0.21568627450980393,1.0,0.5
0.9803921568627451,0.21568627450980393,1.0,0.5
1.0,0.21568627450980393,1.0,0.5
0.0,0.23529411764705882,1.0,0.5
0.0196078431372549,0.23529411764705882,1.0,0.5
0.0392156862745098,0.23529411764705882,1.0,0.5
0.058823529411764705,0.23529411764705882,1.0,0.5
0.0784313725490196,0.23529411764705882,1.0,0.5
0.09803921568627451,0.23529411764705882,1.0,0.5
0.11764705882352941,0.23529411764705882,1.0,0.5
0.13725490196078433,0.23529411764705882,1.0,0.5
0.1568627450980392,0.23529411764705882,1.0,0.5
0.17647058823529413,0.23529411764705882,1.0,0.5
0.19607843137254902,0.23529411764705882,1.0,0.5
0.21568627450980393,0.23529411764705882,1.0,0.5
0.23529411764705882,0.23529411764705882,1.0,0.5
0.2549019607843137,0.23529411764705882,1.0,0.5
0.27450980392156865,0.23529411764705882,1.0,0.5
0.29411764705882354,0.23529411764705882,1.0,0.5
0.3137254901960784,0.23529411764705882,1.0,0.5
0.3333333333333333,0.23529411764705882,1.0,0.5
0.35294117647058826,0.23529411764705882,1.0,0.5
0.37254901960784315,0.23529411764705882,1.0,0.5
0.39215686274509803,0.23529411764705882,1.0,0.5
0.4117647058823529,0.23529411764705882,1.0,0.5
0.43137254901960786,0.23529411764705882,1.0,0.5
0.45098039215686275,0.23529411764705882,1.0,0.5
0.47058823529411764,0.23529411764705882,1.0,0.5
0.49019607843137253,0.23529411764705882,1.0,0.5
0.5098039215686274,0.23529411764705882,1.0,0.5
0.5294117647058824,0.23529411764705882,1.0,0.5
0.5490196078431373,0.23529411764705882,1.0,0.5
0.5686274509803921,0.23529411764705882,1.0,0.5
0.5882352941176471,0.23529411764705882,1.0,0.5
0.6078431372549019,0.23529411764705882,1.0,0.5
0.6274509803921569,0.23529411764705882,1.0,0.5
0.6470588235294118,0.23529411764705882,1.0,0.5
0.6666666666666666,0.23529411764705882,1.0,0.5
0.6862745098039216,0.23529411764705882,1.0,0.5
0.7058823529411765,0.23529411764705882,1.0,0.5
0.7254901960784313,0.23529411764705882,1.0,0.5
0.7450980392156863,0.23529411764705882,1.0,0.5
0.7647058823529411,0.23529411764705882,1.0,0.5
0.7843137254901961,0.23529411764705882,1.0,0.5
0.803921568627451,0.23529411764705882,1.0,0.5
0.8235294117647058,0.23529411764705882,1.0,0.5
0.8431372549019608,0.23529411764705882,1.0,0.5
0.8627450980392157,0.23529411764705882,1.0,0.5
0.8823529411764706,0.23529411764705882,1.0,0.5
0.9019607843137255,0.23529411764705882,1.0,0.5
0.9215686274509803,0.23529411764705882,1.0,0.5
0.9411764705882353,0.23529411764705882,1.0,0.5
0.9607843137254902,0.23529411764705882,1.0,0.5
0.9803921568627451,0.23529411764705882,1.0,0.5
1.0,0.23529411764705882,1.0,0.5
0.0,0.2549019607843137,1.0,0.5
0.0196078431372549,0.2549019607843137,1.0,0.5
0.0392156862745098,0.2549019607843137,1.0,0.5
0.058823529411764705,0.2549019607843137,1.0,0.5
0.0784313725490196,0.2549019607843137,1.0,0.5
0.09803921568627451,0.2549019607843137,1.0,0.5
0.11764705882352941,0.2549019607843137,1.0,0.5
0.13725490196078433,0.2549019607843137,1.0,0.5
0.1568627450980392,0.2549019607843137,1.0,0.5
0.17647058823529413,0.2549019607843137,1.0,0.5
0.19607843137254902,0.2549019607843137,1.0,0.5
0.21568627450980393,0.2549019607843137,1.0,0.5
0.23529411764705882,0.2549019607843137,1.0,0.5
0.2549019607843137,0.2549019607843137,1.0,0.5
0.27450980392156865,0.2549019607843137,1.0,0.5
0.29411764705882354,0.2549019607843137,1.0,0.5
0.3137254901960784,0.2549019607843137,1.0,0.5
0.3333333333333333,0.2549019607843137,1.0,0.5
0.35294117647058826,0.2549019607843137,1.0,0.5
0.37254901960784315,0.2549019607843137,1.0,0.5
0.39215686274509803,0.2549019607843137,1.0,0.5
0.4117647058823529,0.2549019607843137,1.0,0.5
0.43137254901960786,0.2549019607843137,1.0,0.5
0.45098039215686275,0.2549019607843137,1.0,0.5
0.47058823529411764,0.2549019607843137,1.0,0.5
0.49019607843137253,0.2549019607843137,1.0,0.5
0.5098039215686274,0.2549019607843137,1.0,0.5
0.5294117647058824,0.2549019607843137,1.0,0.5
0.5490196078431373,0.2549019607843137,1.0,0.5
0.5686274509803921,0.2549019607843137,1.0,0.5
0.5882352941176471,0.2549019607843137,1.0,0.5
0.6078431372549019,0.2549019607843137,1.0,0.5
0.6274509803921569,0.2549019607843137,1.0,0.5
0.6470588235294118,0.2549019607843137,1.0,0.5
0.6666666666666666,0.2549019607843137,1.0,0.5
0.6862745098039216,0.2549019607843137,1.0,0.5
0.7058823529411765,0.2549019607843137,1.0,0.5
0.7254901960784313,0.2549019607843137,1.0,0.5
0.7450980392156863,0.2549019607843137,1.0,0.5
0.7647058823529411,0.2549019607843137,1.0,0.5
0.7843137254901961,0.2549019607843137,1.0,0.5
0.803921568627451,0.2549019607843137,1.0,0.5
0.8235294117647058,0.2549019607843137,1.0,0.5
0.8431372549019608,0.2549019607843137,1.0,0.5
0.8627450980392157,0.2549019607843137,1.0,0.5
0.8823529411764706,0.2549019607843137,1.0,0.5
0.9019607843137255,0.2549019607843137,1.0,0.5
0.9215686274509803,0.2549019607843137,1.0,0.5
0.9411764705882353,0.2549019607843137,1.0,0.5
0.9607843137254902,0.2549019607843137,1.0,0.5
0.9803921568627451,0.2549019607843137,1.0,0.5
1.0,0.2549019607843137,1.0,0.5
0.0,0.27450980392156865,1.0,0.5
0.0196078431372549,0.27450980392156865,1.0,0.5
0.0392156862745098,0.27450980392156865,1.0,0.5
0.058823529411764705,0.27450980392156865,1.0,0.5
0.0784313725490196,0.27450980392156865,1.0,0.5
0.09803921568627451,0.27450980392156865,1.0,0.5
0.11764705882352941,0.27450980392156865,1.0,0.5
0.13725490196078433,0.27450980392156865,1.0,0.5
0.1568627450980392,0.27450980392156865,1.0,0.5
0.17647058823529413,0.27450980392156865,1.0,0.5
0.19607843137254902,0.27450980392156865,1.0,0.5
0.21568627450980393,0.27450980392156865,1.0,0.5
0.23529411764705882,0.27450980392156865,1.0,0.5
0.2549019607843137,0.27450980392156865,1.0,0.5
0.27450980392156865,0.27450980392156865,1.0,0.5
0.29411764705882354,0.27450980392156865,1.0,0.5
0.3137254901960784,0.27450980392156865,1.0,0.5
0.3333333333333333,0.27450980392156865,1.0,0.5
0.35294117647058826,0.27450980392156865,1.0,0.5
0.37254901960784315,0.27450980392156865,1.0,0.5
0.39215686274509803,0.27450980392156865,1.0,0.5
0.4117647058823529,0.27450980392156865,1.0,0.5
0.43137254901960786,0.27450980392156865,1.0,0.5
0.45098039215686275,0.27450980392156865,1.0,0.5
0.47058823529411764,0.27450980392156865,1.0,0.5
0.49019607843137253,0.27450980392156865,1.0,0.5
0.5098039215686274,0.27450980392156865,1.0,0.5
0.5294117647058824,0.27450980392156865,1.0,0.5
0.5490196078431373,0.27450980392156865,1.0,0.5
0.5686274509803921,0.27450980392156865,1.0,0.5
0.5882352941176471,0.27450980392156865,1.0,0.5
0.6078431372549019,0.27450980392156865,1.0,0.5
0.6274509803921569,0.27450980392156865,1.0,0.5
0.6470588235294118,0.27450980392156865,1.0,0.5
0.6666666666666666,0.27450980392156865,1.0,0.5
0.6862745098039216,0.27450980392156865,1.0,0.5
0.7058823529411765,0.27450980392156865,1.0,0.5
0.7254901960784313,0.27450980392156865,1.0,0.5
0.7450980392156863,0.27450980392156865,1.0,0.5
0.7647058823529411,0.27450980392156865,1.0,0.5
0.7843137254901961,0.27450980392156865,1.0,0.5
0.803921568627451,0.27450980392156865,1.0,0.5
0.8235294117647058,0.27450980392156865,1.0,0.5
0.8431372549019608,0.27450980392156865,1.0,0.5
0.8627450980392157,0.27450980392156865,1.0,0.5
0.8823529411764706,0.27450980392156865,1.0,0.5
0.9019607843137255,0.27450980392156865,1.0,0.5
0.9215686274509803,0.27450980392156865,1.0,0.5
0.9411764705882353,0.27450980392156865,1.0,0.5
0.9607843137254902,0.27450980392156865,1.0,0.5
0.9803921568627451,0.27450980392156865,1.0,0.5
1.0,0.27450980392156865,1.0,0.5
0.0,0.29411764705882354,1.0,0.5
0.0196078431372549,0.29411764705882354,1.0,0.5
0.0392156862745098,0.29411764705882354,1.0,0.5
0.058823529411764705,0.29411764705882354,1.0,0.5
0.0784313725490196,0.29411764705882354,1.0,0.5
0.09803921568627451,0.29411764705882354,1.0,0.5
0.11764705882352941,0.29411764705882354,1.0,0.5
0.13725490196078433,0.29411764705882354,1.0,0.5
0.1568627450980392,0.29411764705882354,1.0,0.5
0.17647058823529413,0.29411764705882354,1.0,0.5
0.19607843137254902,0.29411764705882354,1.0,0.5
0.21568627450980393,0.29411764705882354,1.0,0.5
0.23529411764705882,0.29411764705882354,1.0,0.5
0.2549019607843137,0.29411764705882354,1.0,0.5
0.27450980392156865,0.29411764705882354,1.0,0.5
0.29411764705882354,0.29411764705882354,1.0,0.5
0.3137254901960784,0.29411764705882354,1.0,0.5
0.3333333333333333,0.29411764705882354,1.0,0.5
0.35294117647058826,0.29411764705882354,1.0,0.5
0.37254901960784315,0.29411764705882354,1.0,0.5
0.39215686274509803,0.29411764705882354,1.0,0.5
0.4117647058823529,0.29411764705882354,1.0,0.5
0.43137254901960786,0.29411764705882354,1.0,0.5
0.45098039215686275,0.29411764705882354,1.0,0.5
0.47058823529411764,0.29411764705882354,1.0,0.5
0.49019607843137253,0.29411764705882354,1.0,0.5
0.5098039215686274,0.29411764705882354,1.0,0.5
0.5294117647058824,0.29411764705882354,1.0,0.5
0.5490196078431373,0.29411764705882354,1.0,0.5
0.5686274509803921,0.29411764705882354,1.0,0.5
0.5882352941176471,0.29411764705882354,1.0,0.5
0.6078431372549019,0.29411764705882354,1.0,0.5
0.6274509803921569,0.29411764705882354,1.0,0.5
0.6470588235294118,0.29411764705882354,1.0,0.5
0.6666666666666666,0.29411764705882354,1.0,0.5
0.6862745098039216,0.29411764705882354,1.0,0.5
0.7058823529411765,0.29411764705882354,1.0,0.5
0.7254901960784313,0.29411764705882354,1.0,0.5
0.7450980392156863,0.29411764705882354,1.0,0.5
0.7647058823529411,0.29411764705882354,1.0,0.5
0.7843137254901961,0.29411764705882354,1.0,0.5
0.803921568627451,0.29411764705882354,1.0,0.5
0.8235294117647058,0.29411764705882354,1.0,0.5
0.8431372549019608,0.29411764705882354,1.0,0.5
0.8627450980392157,0.29411764705882354,1.0,0.5
0.8823529411764706,0.29411764705882354,1.0,0.5
0.9019607843137255,0.29411764705882354,1.0,0.5
0.9215686274509803,0.29411764705882354,1.0,0.5
0.9411764705882353,0.29411764705882354,1.0,0.5
0.9607843137254902,0.29411764705882354,1.0,0.5
0.9803921568627451,0.29411764705882354,1.0,0.5
1.0,0.29411764705882354,1.0,0.5
0.0,0.3137254901960784,1.0,0.5
0.0196078431372549,0.3137254901960784,1.0,0.5
0.0392156862745098,0.3137254901960784,1.0,0.5
0.058823529411764705,0.3137254901960784,1.0,0.5
0.0784313725490196,0.3137254901960784,1.0,0.5
0.09803921568627451,0.3137254901960784,1.0,0.5
0.11764705882352941,0.3137254901960784,1.0,0.5
0.13725490196078433,0.3137254901960784,1.0,0.5
0.1568627450980392,0.3137254901960784,1.0,0.5
0.17647058823529413,0.3137254901960784,1.0,0.5
0.19607843137254902,0.3137254901960784,1.0,0.5
0.21568627450980393,0.3137254901960784,1.0,0.5
0.23529411764705882,0.3137254901960784,1.0,0.5
0.2549019607843137,0.3137254901960784,1.0,0.5
0.27450980392156865,0.3137254901960784,1.0,0.5
0.29411764705882354,0.3137254901960784,1.0,0.5
0.3137254901960784,0.3137254901960784,1.0,0.5
0.3333333333333333,0.3137254901960784,1.0,0.5
0.35294117647058826,0.3137254901960784,1.0,0.5
0.37254901960784315,0.3137254901960784,1.0,0.5
0.39215686274509803,0.3137254901960784,1.0,0.5
0.4117647058823529,0.3137254901960784,1.0,0.5
0.43137254901960786,0.3137254901960784,1.0,0.5
0.45098039215686275,0.3137254901960784,1.0,0.5
0.47058823529411764,0.3137254901960784,1.0,0.5
0.49019607843137253,0.3137254901960784,1.0,0.5
0.5098039215686274,0.3137254901960784,1.0,0.5
0.5294117647058824,0.3137254901960784,1.0,0.5
0.5490196078431373,0.3137254901960784,1.0,0.5
0.5686274509803921,0.3137254901960784,1.0,0.5
0.5882352941176471,0.3137254901960784,1.0,0.5
0.6078431372549019,0.3137254901960784,1.0,0.5
0.6274509803921569,0.3137254901960784,1.0,0.5
0.6470588235294118,0.3137254901960784,1.0,0.5
0.6666666666666666,0.3137254901960784,1.0,0.5
0.6862745098039216,0.3137254901960784,1.0,0.5
0.7058823529411765,0.3137254901960784,1.0,0.5
0.7254901960784313,0.3137254901960784,1.0,0.5
0.7450980392156863,0.3137254901960784,1.0,0.5
0.7647058823529411,0.3137254901960784,1.0,0.5
0.7843137254901961,0.3137254901960784,1.0,0.5
0.803921568627451,0.3137254901960784,1.0,0.5
0.8235294117647058,0.3137254901960784,1.0,0.5
0.8431372549019608,0.3137254901960784,1.0,0.5
0.8627450980392157,0.3137254901960784,1.0,0.5
0.8823529411764706,0.3137254901960784,1.0,0.5
0.9019607843137255,0.3137254901960784,1.0,0.5
0.9215686274509803,0.3137254901960784,1.0,0.5
0.9411764705882353,0.3137254901960784,1.0,0.5
0.9607843137254902,0.3137254901960784,1.0,0.5
0.9803921568627451,0.3137254901960784,1.0,0.5
1.0,0.3137254901960784,1.0,0.5
0.0,0.3333333333333333,1.0,0.5
0.0196078431372549,0.3333333333333333,1.0,0.5
0.0392156862745098,0.3333333333333333,1.0,0.5
0.058823529411764705,0.3333333333333333,1.0,0.5
0.0784313725490196,0.3333333333333333,1.0,0.5
0.09803921568627451,0.3333333333333333,1.0,0.5
0.11764705882352941,0.3333333333333333,1.0,0.5
0.13725490196078433,0.3333333333333333,1.0,0.5
0.1568627450980392,0.3333333333333333,1.0,0.5
0.17647058823529413,0.3333333333333333,1.0,0.5
0.19607843137254902,0.3333333333333333,1.0,0.5
0.21568627450980393,0.3333333333333333,1.0,0.5
0.23529411764705882,0.3333333333333333,1.0,0.5
0.2549019607843137,0.3333333333333333,1.0,0.5
0.27450980392156865,0.3333333333333333,1.0,0.5
0.29411764705882354,0.3333333333333333,1.0,0.5
0.3137254901960784,0.3333333333333333,1.0,0.5
0.3333333333333333,0.3333333333333333,1.0,0.5
0.35294117647058826,0.3333333333333333,1.0,0.5
0.37254901960784315,0.3333333333333333,1.0,0.5
0.39215686274509803,0.3333333333333333,1.0,0.5
0.4117647058823529,0.3333333333333333,1.0,0.5
0.43137254901960786,0.3333333333333333,1.0,0.5
0.45098039215686275,0.3333333333333333,1.0,0.5
0.47058823529411764,0.3333333333333333,1.0,0.5
0.49019607843137253,0.3333333333333333,1.0,0.5
0.5098039215686274,0.3333333333333333,1.0,0.5
0.5294117647058824,0.3333333333333333,1.0,0.5
0.5490196078431373,0.3333333333333333,1.0,0.5
0.5686274509803921,0.3333333333333333,1.0,0.5
0.5882352941176471,0.3333333333333333,1.0,0.5
0.6078431372549019,0.3333333333333333,1.0,0.5
0.6274509803921569,0.3333333333333333,1.0,0.5
0.6470588235294118,0.3333333333333333,1.0,0.5
0.6666666666666666,0.3333333333333333,1.0,0.5
0.6862745098039216,0.3333333333333333,1.0,0.5
0.7058823529411765,0.3333333333333333,1.0,0.5
0.7254901960784313,0.3333333333333333,1.0,0.5
0.7450980392156863,0.3333333333333333,1.0,0.5
0.7647058823529411,0.3333333333333333,1.0,0.5
0.7843137254901961,0.3333333333333333,1.0,0.5
0.803921568627451,0.3333333333333333,1.0,0.5
0.8235294117647058,0.3333333333333333,1.0,0.5
0.8431372549019608,0.3333333333333333,1.0,0.5
0.8627450980392157,0.3333333333333333,1.0,0.5
0.8823529411764706,0.3333333333333333,1.0,0.5
0.9019607843137255,0.3333333333333333,1.0,0.5
0.9215686274509803,0.3333333333333333,1.0,0.5
0.9411764705882353,0.3333333333333333,1.0,0.5
0.9607843137254902,0.3333333333333333,1.0,0.5
0.9803921568627451,0.3333333333333333,1.0,0.5
1.0,0.3333333333333333,1.0,0.5
0.0,0.35294117647058826,1.0,0.5
0.0196078431372549,0.35294117647058826,1.0,0.5
0.0392156862745098,0.35294117647058826,1.0,0.5
0.058823529411764705,0.35294117647058826,1.0,0.5
0.0784313725490196,0.35294117647058826,1.0,0.5
0.09803921568627451,0.35294117647058826,1.0,0.5
0.11764705882352941,0.35294117647058826,1.0,0.5
0.13725490196078433,0.35294117647058826,1.0,0.5
0.1568627450980392,0.35294117647058826,1.0,0.5
0.17647058823529413,0.35294117647058826,1.0,0.5
0.19607843137254902,0.35294117647058826,1.0,0.5
0.21568627450980393,0.35294117647058826,1.0,0.5
0.23529411764705882,0.35294117647058826,1.0,0.5
0.2549019607843137,0.35294117647058826,1.0,0.5
0.27450980392156865,0.35294117647058826,1.0,0.5
0.29411764705882354,0.35294117647058826,1.0,0.5
0.3137254901960784,0.35294117647058826,1.0,0.5
0.3333333333333333,0.35294117647058826,1.0,0.5
0.35294117647058826,0.35294117647058826,1.0,0.5
0.37254901960784315,0.35294117647058826,1.0,0.5
0.39215686274509803,0.35294117647058826,1.0,0.5
0.4117647058823529,0.35294117647058826,1.0,0.5
0.43137254901960786,0.35294117647058826,1.0,0.5
0.45098039215686275,0.35294117647058826,1.0,0.5
0.47058823529411764,0.35294117647058826,1.0,0.5
0.49019607843137253,0.35294117647058826,1.0,0.5
0.5098039215686274,0.35294117647058826,1.0,0.5
0.5294117647058824,0.35294117647058826,1.0,0.5
0.5490196078431373,0.35294117647058826,1.0,0.5
0.5686274509803921,0.35294117647058826,1.0,0.5
0.5882352941176471,0.35294117647058826,1.0,0.5
0.6078431372549019,0.35294117647058826,1.0,0.5
0.6274509803921569,0.35294117647058826,1.0,0.5
0.6470588235294118,0.35294117647058826,1.0,0.5
0.6666666666666666,0.35294117647058826,1.0,0.5
0.6862745098039216,0.35294117647058826,1.0,0.5
0.7058823529411765,0.35294117647058826,1.0,0.5
0.7254901960784313,0.35294117647058826,1.0,0.5
0.7450980392156863,0.35294117647058826,1.0,0.5
0.7647058823529411,0.35294117647058826,1.0,0.5
0.7843137254901961,0.35294117647058826,1.0,0.5
0.803921568627451,0.35294117647058826,1.0,0.5
0.8235294117647058,0.35294117647058826,1.0,0.5
0.8431372549019608,0.35294117647058826,1.0,0.5
0.8627450980392157,0.35294117647058826,1.0,0.5
0.8823529411764706,0.35294117647058826,1.0,0.5
0.9019607843137255,0.35294117647058826,1.0,0.5
0.9215686274509803,0.35294117647058826,1.0,0.5
0.9411764705882353,0.35294117647058826,1.0,0.5
0.9607843137254902,0.35294117647058826,1.0,0.5
0.9803921568627451,0.35294117647058826,1.0,0.5
1.0,0.35294117647058826,1.0,0.5
0.0,0.37254901960784315,1.0,0.5
0.0196078431372549,0.37254901960784315,1.0,0.5
0.0392156862745098,0.37254901960784315,1.0,0.5
0.058823529411764705,0.37254901960784315,1.0,0.5
0.0784313725490196,0.37254901960784315,1.0,0.5
0.09803921568627451,0.37254901960784315,1.0,0.5
0.11764705882352941,0.37254901960784315,1.0,0.5
0.13725490196078433,0.37254901960784315,1.0,0.5
0.1568627450980392,0.37254901960784315,1.0,0.5
0.17647058823529413,0.37254901960784315,1.0,0.5
0.19607843137254902,0.37254901960784315,1.0,0.5
0.21568627450980393,0.37254901960784315,1.0,0.5
0.23529411764705882,0.37254901960784315,1.0,0.5
0.2549019607843137,0.37254901960784315,1.0,0.5
0.27450980392156865,0.37254901960784315,1.0,0.5
0.29411764705882354,0.37254901960784315,1.0,0.5
0.3137254901960784,0.37254901960784315,1.0,0.5
0.3333333333333333,0.37254901960784315,1.0,0.5
0.35294117647058826,0.37254901960784315,1.0,0.5
0.37254901960784315,0.37254901960784315,1.0,0.5
0.39215686274509803,0.37254901960784315,1.0,0.5
0.4117647058823529,0.37254901960784315,1.0,0.5
0.43137254901960786,0.37254901960784315,1.0,0.5
0.45098039215686275,0.37254901960784315,1.0,0.5
0.47058823529411764,0.37254901960784315,1.0,0.5
0.49019607843137253,0.37254901960784315,1.0,0.5
0.5098039215686274,0.37254901960784315,1.0,0.5
0.5294117647058824,0.37254901960784315,1.0,0.5
0.5490196078431373,0.37254901960784315,1.0,0.5
0.5686274509803921,0.37254901960784315,1.0,0.5
0.5882352941176471,0.37254901960784315,1.0,0.5
0.6078431372549019,0.37254901960784315,1.0,0.5
0.6274509803921569,0.37254901960784315,1.0,0.5
0.6470588235294118,0.37254901960784315,1.0,0.5
0.6666666666666666,0.37254901960784315,1.0,0.5
0.6862745098039216,0.37254901960784315,1.0,0.5
0.7058823529411765,0.37254901960784315,1.0,0.5
0.7254901960784313,0.37254901960784315,1.0,0.5
0.7450980392156863,0.37254901960784315,1.0,0.5
0.7647058823529411,0.37254901960784315,1.0,0.5
0.7843137254901961,0.37254901960784315,1.0,0.5
0.803921568627451,0.37254901960784315,1.0,0.5
0.8235294117647058,0.37254901960784315,1.0,0.5
0.8431372549019608,0.37254901960784315,1.0,0.5
0.8627450980392157,0.37254901960784315,1.0,0.5
0.8823529411764706,0.37254901960784315,1.0,0.5
0.9019607843137255,0.37254901960784315,1.0,0.5
0.9215686274509803,0.37254901960784315,1.0,0.5
0.9411764705882353,0.37254901960784315,1.0,0.5
0.9607843137254902,0.37254901960784315,1.0,0.5
0.9803921568627451,0.37254901960784315,1.0,0.5
1.0,0.37254901960784315,1.0,0.5
0.0,0.39215686274509803,1.0,0.5
0.0196078431372549,0.39215686274509803,1.0,0.5
0.0392156862745098,0.39215686274509803,1.0,0.5
0.058823529411764705,0.39215686274509803,1.0,0.5
0.0784313725490196,0.39215686274509803,1.0,0.5
0.09803921568627451,0.39215686274509803,1.0,0.5
0.11764705882352941,0.39215686274509803,1.0,0.5
0.13725490196078433,0.39215686274509803,1.0,0.5
0.1568627450980392,0.39215686274509803,1.0,0.5
0.17647058823529413,0.39215686274509803,1.0,0.5
0.19607843137254902,0.39215686274509803,1.0,0.5
0.21568627450980393,0.39215686274509803,1.0,0.5
0.23529411764705882,0.39215686274509803,1.0,0.5
0.2549019607843137,0.39215686274509803,1.0,0.5
0.27450980392156865,0.39215686274509803,1.0,0.5
0.29411764705882354,0.39215686274509803,1.0,0.5
0.3137254901960784,0.39215686274509803,1.0,0.5
0.3333333333333333,0.39215686274509803,1.0,0.5
0.35294117647058826,0.39215686274509803,1.0,0.5
0.37254901960784315,0.39215686274509803,1.0,0.5
0.39215686274509803,0.39215686274509803,1.0,0.5
0.4117647058823529,0.39215686274509803,1.0,0.5
0.43137254901960786,0.39215686274509803,1.0,0.5
0.45098039215686275,0.39215686274509803,1.0,0.5
0.47058823529411764,0.39215686274509803,1.0,0.5
0.49019607843137253,0.39215686274509803,1.0,0.5
0.5098039215686274,0.39215686274509803,1.0,0.5
0.5294117647058824,0.39215686274509803,1.0,0.5
0.5490196078431373,0.39215686274509803,1.0,0.5
0.5686274509803921,0.39215686274509803,1.0,0.5
0.5882352941176471,0.39215686274509803,1.0,0.5
0.6078431372549019,0.39215686274509803,1.0,0.5
0.6274509803921569,0.39215686274509803,1.0,0.5
0.6470588235294118,0.39215686274509803,1.0,0.5
0.6666666666666666,0.39215686274509803,1.0,0.5
0.6862745098039216,0.39215686274509803,1.0,0.5
0.7058823529411765,0.39215686274509803,1.0,0.5
0.7254901960784313,0.39215686274509803,1.0,0.5
0.7450980392156863,0.39215686274509803,1.0,0.5
0.7647058823529411,0.39215686274509803,1.0,0.5
0.7843137254901961,0.39215686274509803,1.0,0.5
0.803921568627451,0.39215686274509803,1.0,0.5
0.8235294117647058,0.39215686274509803,1.0,0.5
0.8431372549019608,0.39215686274509803,1.0,0.5
0.8627450980392157,0.39215686274509803,1.0,0.5
0.8823529411764706,0.39215686274509803,1.0,0.5
0.9019607843137255,0.39215686274509803,1.0,0.5
0.9215686274509803,0.39215686274509803,1.0,0.5
0.9411764705882353,0.39215686274509803,1.0,0.5
0.9607843137254902,0.39215686274509803,1.0,0.5
0.9803921568627451,0.39215686274509803,1.0,0.5
1.0,0.39215686274509803,1.0,0.5
0.0,0.4117647058823529,1.0,0.5
0.0196078431372549,0.4117647058823529,1.0,0.5
0.0392156862745098,0.4117647058823529,1.0,0.5
0.058823529411764705,0.4117647058823529,1.0,0.5
0.0784313725490196,0.4117647058823529,1.0,0.5
0.09803921568627451,0.4117647058823529,1.0,0.5
0.11764705882352941,0.4117647058823529,1.0,0.5
0.13725490196078433,0.4117647058823529,1.0,0.5
0.1568627450980392,0.4117647058823529,1.0,0.5
0.17647058823529413,0.4117647058823529,1.0,0.5
0.19607843137254902,0.4117647058823529,1.0,0.5
0.21568627450980393,0.4117647058823529,1.0,0.5
0.23529411764705882,0.4117647058823529,1.0,0.5
0.2549019607843137,0.4117647058823529,1.0,0.5
0.27450980392156865,0.4117647058823529,1.0,0.5
0.29411764705882354,0.4117647058823529,1.0,0.5
0.3137254901960784,0.4117647058823529,1.0,0.5
0.3333333333333333,0.4117647058823529,1.0,0.5
0.35294117647058826,0.4117647058823529,1.0,0.5
0.37254901960784315,0.4117647058823529,1.0,0.5
0.39215686274509803,0.4117647058823529,1.0,0.5
0.4117647058823529,0.4117647058823529,1.0,0.5
0.43137254901960786,0.4117647058823529,1.0,0.5
0.45098039215686275,0.4117647058823529,1.0,0.5
0.47058823529411764,0.4117647058823529,1.0,0.5
0.49019607843137253,0.4117647058823529,1.0,0.5
0.5098039215686274,0.4117647058823529,1.0,0.5
0.5294117647058824,0.4117647058823529,1.0,0.5
0.5490196078431373,0.4117647058823529,1.0,0.5
0.5686274509803921,0.4117647058823529,1.0,0.5
0.5882352941176471,0.4117647058823529,1.0,0.5
0.6078431372549019,0.4117647058823529,1.0,0.5
0.6274509803921569,0.4117647058823529,1.0,0.5
0.6470588235294118,0.4117647058823529,1.0,0.5
0.6666666666666666,0.4117647058823529,1.0,0.5
0.6862745098039216,0.4117647058823529,1.0,0.5
0.7058823529411765,0.4117647058823529,1.0,0.5
0.7254901960784313,0.4117647058823529,1.0,0.5
0.7450980392156863,0.4117647058823529,1.0,0.5
0.7647058823529411,0.4117647058823529,1.0,0.5
0.7843137254901961,0.4117647058823529,1.0,0.5
0.803921568627451,0.4117647058823529,1.0,0.5
0.8235294117647058,0.4117647058823529,1.0,0.5
0.8431372549019608,0.4117647058823529,1.0,0.5
0.8627450980392157,0.4117647058823529,1.0,0.5
0.8823529411764706,0.4117647058823529,1.0,0.5
0.9019607843137255,0.4117647058823529,1.0,0.5
0.9215686274509803,0.4117647058823529,1.0,0.5
0.9411764705882353,0.4117647058823529,1.0,0.5
0.9607843137254902,0.4117647058823529,1.0,0.5
0.9803921568627451,0.4117647058823529,1.0,0.5
1.0,0.4117647058823529,1.0,0.5
0.0,0.43137254901960786,1.0,0.5
0.0196078431372549,0.43137254901960786,1.0,0.5
0.0392156862745098,0.43137254901960786,1.0,0.5
0.058823529411764705,0.43137254901960786,1.0,0.5
0.0784313725490196,0.43137254901960786,1.0,0.5
0.09803921568627451,0.43137254901960786,1.0,0.5
0.11764705882352941,0.43137254901960786,1.0,0.5
0.13725490196078433,0.43137254901960786,1.0,0.5
0.1568627450980392,0.43137254901960786,1.0,0.5
0.17647058823529413,0.43137254901960786,1.0,0.5
0.19607843137254902,0.43137254901960786,1.0,0.5
0.21568627450980393,0.43137254901960786,1.0,0.5
0.23529411764705882,0.43137254901960786,1.0,0.5
0.2549019607843137,0.43137254901960786,1.0,0.5
0.27450980392156865,0.43137254901960786,1.0,0.5
0.29411764705882354,0.43137254901960786,1.0,0.5
0.3137254901960784,0.43137254901960786,1.0,0.5
0.3333333333333333,0.43137254901960786,1.0,0.5
0.35294117647058826,0.43137254901960786,1.0,0.5
0.37254901960784315,0.43137254901960786,1.0,0.5
0.39215686274509803,0.43137254901960786,1.0,0.5
0.4117647058823529,0.43137254901960786,1.0,0.5
0.43137254901960786,0.43137254901960786,1.0,0.5
0.45098039215686275,0.43137254901960786,1.0,0.5
0.47058823529411764,0.43137254901960786,1.0,0.5
0.49019607843137253,0.43137254901960786,1.0,0.5
0.5098039215686274,0.43137254901960786,1.0,0.5
0.5294117647058824,0.43137254901960786,1.0,0.5
0.5490196078431373,0.43137254901960786,1.0,0.5
0.5686274509803921,0.43137254901960786,1.0,0.5
0.5882352941176471,0.43137254901960786,1.0,0.5
0.6078431372549019,0.43137254901960786,1.0,0.5
0.6274509803921569,0.43137254901960786,1.0,0.5
0.6470588235294118,0.43137254901960786,1.0,0.5
0.6666666666666666,0.43137254901960786,1.0,0.5
0.6862745098039216,0.43137254901960786,1.0,0.5
0.7058823529411765,0.43137254901960786,1.0,0.5
0.7254901960784313,0.43137254901960786,1.0,0.5
0.7450980392156863,0.43137254901960786,1.0,0.5
0.7647058823529411,0.43137254901960786,1.0,0.5
0.7843137254901961,0.43137254901960786,1.0,0.5
0.803921568627451,0.43137254901960786,1.0,0.5
0.8235294117647058,0.43137254901960786,1.0,0.5
0.8431372549019608,0.43137254901960786,1.0,0.5
0.8627450980392157,0.43137254901960786,1.0,0.5
0.8823529411764706,0.43137254901960786,1.0,0.5
0.9019607843137255,0.43137254901960786,1.0,0.5
0.9215686274509803,0.43137254901960786,1.0,0.5
0.9411764705882353,0.43137254901960786,1.0,0.5
0.9607843137254902,0.43137254901960786,1.0,0.5
0.9803921568627451,0.43137254901960786,1.0,0.5
1.0,0.43137254901960786,1.0,0.5
0.0,0.45098039215686275,1.0,0.5
0.0196078431372549,0.45098039215686275,1.0,0.5
0.0392156862745098,0.45098039215686275,1.0,0.5
0.058823529411764705,0.45098039215686275,1.0,0.5
0.0784313725490196,0.45098039215686275,1.0,0.5
0.09803921568627451,0.45098039215686275,1.0,0.5
0.11764705882352941,0.45098039215686275,1.0,0.5
0.13725490196078433,0.45098039215686275,1.0,0.5
0.1568627450980392,0.45098039215686275,1.0,0.5
0.17647058823529413,0.45098039215686275,1.0,0.5
0.19607843137254902,0.45098039215686275,1.0,0.5
0.21568627450980393,0.45098039215686275,1.0,0.5
0.23529411764705882,0.45098039215686275,1.0,0.5
0.2549019607843137,0.45098039215686275,1.0,0.5
0.27450980392156865,0.45098039215686275,1.0,0.5
0.29411764705882354,0.45098039215686275,1.0,0.5
0.3137254901960784,0.45098039215686275,1.0,0.5
0.3333333333333333,0.45098039215686275,1.0,0.5
0.35294117647058826,0.45098039215686275,1.0,0.5
0.37254901960784315,0.45098039215686275,1.0,0.5
0.39215686274509803,0.45098039215686275,1.0,0.5
0.4117647058823529,0.45098039215686275,1.0,0.5
0.43137254901960786,0.45098039215686275,1.0,0.5
0.45098039215686275,0.45098039215686275,1.0,0.5
0.47058823529411764,0.45098039215686275,1.0,0.5
0.49019607843137253,0.45098039215686275,1.0,0.5
0.5098039215686274,0.45098039215686275,1.0,0.5
0.5294117647058824,0.45098039215686275,1.0,0.5
0.5490196078431373,0.45098039215686275,1.0,0.5
0.5686274509803921,0.45098039215686275,1.0,0.5
0.5882352941176471,0.45098039215686275,1.0,0.5
0.6078431372549019,0.45098039215686275,1.0,0.5
0.6274509803921569,0.45098039215686275,1.0,0.5
0.6470588235294118,0.45098039215686275,1.0,0.5
0.6666666666666666,0.45098039215686275,1.0,0.5
0.6862745098039216,0.45098039215686275,1.0,0.5
0.7058823529411765,0.45098039215686275,1.0,0.5
0.7254901960784313,0.45098039215686275,1.0,0.5
0.7450980392156863,0.45098039215686275,1.0,0.5
0.7647058823529411,0.45098039215686275,1.0,0.5
0.7843137254901961,0.45098039215686275,1.0,0.5
0.803921568627451,0.45098039215686275,1.0,0.5
0.8235294117647058,0.45098039215686275,1.0,0.5
0.8431372549019608,0.45098039215686275,1.0,0.5
0.8627450980392157,0.45098039215686275,1.0,0.5
0.8823529411764706,0.45098039215686275,1.0,0.5
0.9019607843137255,0.45098039215686275,1.0,0.5
0.9215686274509803,0.45098039215686275,1.0,0.5
0.9411764705882353,0.45098039215686275,1.0,0.5
0.9607843137254902,0.45098039215686275,1.0,0.5
0.9803921568627451,0.45098039215686275,1.0,0.5
1.0,0.45098039215686275,1.0,0.5
0.0,0.47058823529411764,1.0,0.5
0.0196078431372549,0.47058823529411764,1.0,0.5
0.0392156862745098,0.47058823529411764,1.0,0.5
0.058823529411764705,0.47058823529411764,1.0,0.5
0.0784313725490196,0.47058823529411764,1.0,0.5
0.09803921568627451,0.47058823529411764,1.0,0.5
0.11764705882352941,0.47058823529411764,1.0,0.5
0.13725490196078433,0.47058823529411764,1.0,0.5
0.1568627450980392,0.47058823529411764,1.0,0.5
0.17647058823529413,0.47058823529411764,1.0,0.5
0.19607843137254902,0.47058823529411764,1.0,0.5
0.21568627450980393,0.47058823529411764,1.0,0.5
0.23529411764705882,0.47058823529411764,1.0,0.5
0.2549019607843137,0.47058823529411764,1.0,0.5
0.27450980392156865,0.47058823529411764,1.0,0.5
0.29411764705882354,0.47058823529411764,1.0,0.5
0.3137254901960784,0.47058823529411764,1.0,0.5
0.3333333333333333,0.47058823529411764,1.0,0.5
0.35294117647058826,0.47058823529411764,1.0,0.5
0.37254901960784315,0.47058823529411764,1.0,0.5
0.39215686274509803,0.47058823529411764,1.0,0.5
0.4117647058823529,0.47058823529411764,1.0,0.5
0.43137254901960786,0.47058823529411764,1.0,0.5
0.45098039215686275,0.47058823529411764,1.0,0.5
0.47058823529411764,0.47058823529411764,1.0,0.5
0.49019607843137253,0.47058823529411764,1.0,0.5
0.5098039215686274,0.47058823529411764,1.0,0.5
0.5294117647058824,0.47058823529411764,1.0,0.5
0.5490196078431373,0.47058823529411764,1.0,0.5
0.5686274509803921,0.47058823529411764,1.0,0.5
0.5882352941176471,0.47058823529411764,1.0,0.5
0.6078431372549019,0.47058823529411764,1.0,0.5
0.6274509803921569,0.47058823529411764,1.0,0.5
0.6470588235294118,0.47058823529411764,1.0,0.5
0.6666666666666666,0.47058823529411764,1.0,0.5
0.6862745098039216,0.47058823529411764,1.0,0.5
0.7058823529411765,0.47058823529411764,1.0,0.5
0.7254901960784313,0.47058823529411764,1.0,0.5
0.7450980392156863,0.47058823529411764,1.0,0.5
0.7647058823529411,0.47058823529411764,1.0,0.5
0.7843137254901961,0.47058823529411764,1.0,0.5
0.803921568627451,0.47058823529411764,1.0,0.5
0.8235294117647058,0.47058823529411764,1.0,0.5
0.8431372549019608,0.47058823529411764,1.0,0.5
0.8627450980392157,0.47058823529411764,1.0,0.5
0.8823529411764706,0.47058823529411764,1.0,0.5
0.9019607843137255,0.47058823529411764,1.0,0.5
0.9215686274509803,0.47058823529411764,1.0,0.5
0.9411764705882353,0.47058823529411764,1.0,0.5
0.9607843137254902,0.47058823529411764,1.0,0.5
0.9803921568627451,0.47058823529411764,1.0,0.5
1.0,0.47058823529411764,1.0,0.5
0.0,0.49019607843137253,1.0,0.5
0.0196078431372549,0.49019607843137253,1.0,0.5
0.0392156862745098,0.49019607843137253,1.0,0.5
0.058823529411764705,0.49019607843137253,1.0,0.5
0.0784313725490196,0.49019607843137253,1.0,0.5
0.09803921568627451,0.49019607843137253,1.0,0.5
0.11764705882352941,0.49019607843137253,1.0,0.5
0.13725490196078433,0.49019607843137253,1.0,0.5
0.1568627450980392,0.49019607843137253,1.0,0.5
0.17647058823529413,0.49019607843137253,1.0,0.5
0.19607843137254902,0.49019607843137253,1.0,0.5
0.21568627450980393,0.49019607843137253,1.0,0.5
0.23529411764705882,0.49019607843137253,1.0,0.5
0.2549019607843137,0.49019607843137253,1.0,0.5
0.27450980392156865,0.49019607843137253,1.0,0.5
0.29411764705882354,0.49019607843137253,1.0,0.5
0.3137254901960784,0.49019607843137253,1.0,0.5
0.3333333333333333,0.49019607843137253,1.0,0.5
0.35294117647058826,0.49019607843137253,1.0,0.5
0.37254901960784315,0.49019607843137253,1.0,0.5
0.39215686274509803,0.49019607843137253,1.0,0.5
0.4117647058823529,0.49019607843137253,1.0,0.5
0.43137254901960786,0.49019607843137253,1.0,0.5
0.45098039215686275,0.49019607843137253,1.0,0.5
0.47058823529411764,0.49019607843137253,1.0,0.5
0.49019607843137253,0.49019607843137253,1.0,0.5
0.5098039215686274,0.49019607843137253,1.0,0.5
0.5294117647058824,0.49019607843137253,1.0,0.5
0.5490196078431373,0.49019607843137253,1.0,0.5
0.5686274509803921,0.49019607843137253,1.0,0.5
0.5882352941176471,0.49019607843137253,1.0,0.5
0.6078431372549019,0.49019607843137253,1.0,0.5
0.6274509803921569,0.49019607843137253,1.0,0.5
0.6470588235294118,0.49019607843137253,1.0,0.5
0.6666666666666666,0.49019607843137253,1.0,0.5
0.6862745098039216,0.49019607843137253,1.0,0.5
0.7058823529411765,0.49019607843137253,1.0,0.5
0.7254901960784313,0.49019607843137253,1.0,0.5
0.7450980392156863,0.49019607843137253,1.0,0.5
0.7647058823529411,0.49019607843137253,1.0,0.5
0.7843137254901961,0.49019607843137253,1.0,0.5
0.803921568627451,0.49019607843137253,1.0,0.5
0.8235294117647058,0.49019607843137253,1.0,0.5
0.8431372549019608,0.49019607843137253,1.0,0.5
0.8627450980392157,0.49019607843137253,1.0,0.5
0.8823529411764706,0.49019607843137253,1.0,0.5
0.9019607843137255,0.49019607843137253,1.0,0.5
0.9215686274509803,0.49019607843137253,1.0,0.5
0.9411764705882353,0.49019607843137253,1.0,0.5
0.9607843137254902,0.49019607843137253,1.0,0.5
0.9803921568627451,0.49019607843137253,1.0,0.5
1.0,0.49019607843137253,1.0,0.5
0.0,0.5098039215686274,1.0,0.5
0.0196078431372549,0.5098039215686274,1.0,0.5
0.0392156862745098,0.5098039215686274,1.0,0.5
0.058823529411764705,0.5098039215686274,1.0,0.5
0.0784313725490196,0.5098039215686274,1.0,0.5
0.09803921568627451,0.5098039215686274,1.0,0.5
0.11764705882352941,0.5098039215686274,1.0,0.5
0.13725490196078433,0.5098039215686274,1.0,0.5
0.1568627450980392,0.5098039215686274,1.0,0.5
0.17647058823529413,0.5098039215686274,1.0,0.5
0.19607843137254902,0.5098039215686274,1.0,0.5
0.21568627450980393,0.5098039215686274,1.0,0.5
0.23529411764705882,0.5098039215686274,1.0,0.5
0.2549019607843137,0.5098039215686274,1.0,0.5
0.27450980392156865,0.5098039215686274,1.0,0.5
0.29411764705882354,0.5098039215686274,1.0,0.5
0.3137254901960784,0.5098039215686274,1.0,0.5
0.3333333333333333,0.5098039215686274,1.0,0.5
0.35294117647058826,0.5098039215686274,1.0,0.5
0.37254901960784315,0.5098039215686274,1.0,0.5
0.39215686274509803,0.5098039215686274,1.0,0.5
0.4117647058823529,0.5098039215686274,1.0,0.5
0.43137254901960786,0.5098039215686274,1.0,0.5
0.45098039215686275,0.5098039215686274,1.0,0.5
0.47058823529411764,0.5098039215686274,1.0,0.5
0.49019607843137253,0.5098039215686274,1.0,0.5
0.5098039215686274,0.5098039215686274,1.0,0.5
0.5294117647058824,0.5098039215686274,1.0,0.5
0.5490196078431373,0.5098039215686274,1.0,0.5
0.5686274509803921,0.5098039215686274,1.0,0.5
0.5882352941176471,0.5098039215686274,1.0,0.5
0.6078431372549019,0.5098039215686274,1.0,0.5
0.6274509803921569,0.5098039215686274,1.0,0.5
0.6470588235294118,0.5098039215686274,1.0,0.5
0.6666666666666666,0.5098039215686274,1.0,0.5
0.6862745098039216,0.5098039215686274,1.0,0.5
0.7058823529411765,0.5098039215686274,1.0,0.5
0.7254901960784313,0.5098039215686274,1.0,0.5
0.7450980392156863,0.5098039215686274,1.0,0.5
0.7647058823529411,0.5098039215686274,1.0,0.5
0.7843137254901961,0.5098039215686274,1.0,0.5
0.803921568627451,0.5098039215686274,1.0,0.5
0.8235294117647058,0.5098039215686274,1.0,0.5
0.8431372549019608,0.5098039215686274,1.0,0.5
0.8627450980392157,0.5098039215686274,1.0,0.5
0.8823529411764706,0.5098039215686274,1.0,0.5
0.9019607843137255,0.5098039215686274,1.0,0.5
0.9215686274509803,0.5098039215686274,1.0,0.5
0.9411764705882353,0.5098039215686274,1.0,0.5
0.9607843137254902,0.5098039215686274,1.0,0.5
0.9803921568627451,0.5098039215686274,1.0,0.5
1.0,0.5098039215686274,1.0,0.5
0.0,0.5294117647058824,1.0,0.5
0.0196078431372549,0.5294117647058824,1.0,0.5
0.0392156862745098,0.5294117647058824,1.0,0.5
0.058823529411764705,0.5294117647058824,1.0,0.5
0.0784313725490196,0.5294117647058824,1.0,0.5
0.09803921568627451,0.5294117647058824,1.0,0.5
0.11764705882352941,0.5294117647058824,1.0,0.5
0.13725490196078433,0.5294117647058824,1.0,0.5
0.1568627450980392,0.5294117647058824,1.0,0.5
0.17647058823529413,0.5294117647058824,1.0,0.5
0.19607843137254902,0.5294117647058824,1.0,0.5
0.21568627450980393,0.5294117647058824,1.0,0.5
0.23529411764705882,0.5294117647058824,1.0,0.5
0.2549019607843137,0.5294117647058824,1.0,0.5
0.27450980392156865,0.5294117647058824,1.0,0.5
0.29411764705882354,0.5294117647058824,1.0,0.5
0.3137254901960784,0.5294117647058824,1.0,0.5
0.3333333333333333,0.5294117647058824,1.0,0.5
0.35294117647058826,0.5294117647058824,1.0,0.5
0.37254901960784315,0.5294117647058824,1.0,0.5
0.39215686274509803,0.5294117647058824,1.0,0.5
0.4117647058823529,0.5294117647058824,1.0,0.5
0.43137254901960786,0.5294117647058824,1.0,0.5
0.45098039215686275,0.5294117647058824,1.0,0.5
0.47058823529411764,0.5294117647058824,1.0,0.5
0.49019607843137253,0.5294117647058824,1.0,0.5
0.5098039215686274,0.5294117647058824,1.0,0.5
0.5294117647058824,0.5294117647058824,1.0,0.5
0.5490196078431373,0.5294117647058824,1.0,0.5
0.5686274509803921,0.5294117647058824,1.0,0.5
0.5882352941176471,0.5294117647058824,1.0,0.5
0.6078431372549019,0.5294117647058824,1.0,0.5
0.6274509803921569,0.5294117647058824,1.0,0.5
0.6470588235294118,0.5294117647058824,1.0,0.5
0.6666666666666666,0.5294117647058824,1.0,0.5
0.6862745098039216,0.5294117647058824,1.0,0.5
0.7058823529411765,0.5294117647058824,1.0,0.5
0.7254901960784313,0.5294117647058824,1.0,0.5
0.7450980392156863,0.5294117647058824,1.0,0.5
0.7647058823529411,0.5294117647058824,1.0,0.5
0.7843137254901961,0.5294117647058824,1.0,0.5
0.803921568627451,0.5294117647058824,1.0,0.5
0.8235294117647058,0.5294117647058824,1.0,0.5
0.8431372549019608,0.5294117647058824,1.0,0.5
0.8627450980392157,0.5294117647058824,1.0,0.5
0.8823529411764706,0.5294117647058824,1.0,0.5
0.9019607843137255,0.5294117647058824,1.0,0.5
0.9215686274509803,0.5294117647058824,1.0,0.5
0.9411764705882353,0.5294117647058824,1.0,0.5
0.9607843137254902,0.5294117647058824,1.0,0.5
0.9803921568627451,0.5294117647058824,1.0,0.5
1.0,0.5294117647058824,1.0,0.5
0.0,0.5490196078431373,1.0,0.5
0.0196078431372549,0.5490196078431373,1.0,0.5
0.0392156862745098,0.5490196078431373,1.0,0.5
0.058823529411764705,0.5490196078431373,1.0,0.5
0.0784313725490196,0.5490196078431373,1.0,0.5
0.09803921568627451,0.5490196078431373,1.0,0.5
0.11764705882352941,0.5490196078431373,1.0,0.5
0.13725490196078433,0.5490196078431373,1.0,0.5
0.1568627450980392,0.5490196078431373,1.0,0.5
0.17647058823529413,0.5490196078431373,1.0,0.5
0.19607843137254902,0.5490196078431373,1.0,0.5
0.21568627450980393,0.5490196078431373,1.0,0.5
0.23529411764705882,0.5490196078431373,1.0,0.5
0.2549019607843137,0.5490196078431373,1.0,0.5
0.27450980392156865,0.5490196078431373,1.0,0.5
0.29411764705882354,0.5490196078431373,1.0,0.5
0.3137254901960784,0.5490196078431373,1.0,0.5
0.3333333333333333,0.5490196078431373,1.0,0.5
0.35294117647058826,0.5490196078431373,1.0,0.5
0.37254901960784315,0.5490196078431373,1.0,0.5
0.39215686274509803,0.5490196078431373,1.0,0.5
0.4117647058823529,0.5490196078431373,1.0,0.5
0.43137254901960786,0.5490196078431373,1.0,0.5
0.45098039215686275,0.5490196078431373,1.0,0.5
0.47058823529411764,0.5490196078431373,1.0,0.5
0.49019607843137253,0.5490196078431373,1.0,0.5
0.5098039215686274,0.5490196078431373,1.0,0.5
0.5294117647058824,0.5490196078431373,1.0,0.5
0.5490196078431373,0.5490196078431373,1.0,0.5
0.5686274509803921,0.5490196078431373,1.0,0.5
0.5882352941176471,0.5490196078431373,1.0,0.5
0.6078431372549019,0.5490196078431373,1.0,0.5
0.6274509803921569,0.5490196078431373,1.0,0.5
0.6470588235294118,0.5490196078431373,1.0,0.5
0.6666666666666666,0.5490196078431373,1.0,0.5
0.6862745098039216,0.5490196078431373,1.0,0.5
0.7058823529411765,0.5490196078431373,1.0,0.5
0.7254901960784313,0.5490196078431373,1.0,0.5
0.7450980392156863,0.5490196078431373,1.0,0.5
0.7647058823529411,0.5490196078431373,1.0,0.5
0.7843137254901961,0.5490196078431373,1.0,0.5
0.803921568627451,0.5490196078431373,1.0,0.5
0.8235294117647058,0.5490196078431373,1.0,0.5
0.8431372549019608,0.5490196078431373,1.0,0.5
0.8627450980392157,0.5490196078431373,1.0,0.5
0.8823529411764706,0.5490196078431373,1.0,0.5
0.9019607843137255,0.5490196078431373,1.0,0.5
0.9215686274509803,0.5490196078431373,1.0,0.5
0.9411764705882353,0.5490196078431373,1.0,0.5
0.9607843137254902,0.5490196078431373,1.0,0.5
0.9803921568627451,0.5490196078431373,1.0,0.5
1.0,0.5490196078431373,1.0,0.5
0.0,0.5686274509803921,1.0,0.5
0.0196078431372549,0.5686274509803921,1.0,0.5
0.0392156862745098,0.5686274509803921,1.0,0.5
0.058823529411764705,0.5686274509803921,1.0,0.5
0.0784313725490196,0.5686274509803921,1.0,0.5
0.09803921568627451,0.5686274509803921,1.0,0.5
0.11764705882352941,0.5686274509803921,1.0,0.5
0.13725490196078433,0.5686274509803921,1.0,0.5
0.1568627450980392,0.5686274509803921,1.0,0.5
0.17647058823529413,0.5686274509803921,1.0,0.5
0.19607843137254902,0.5686274509803921,1.0,0.5
0.21568627450980393,0.5686274509803921,1.0,0.5
0.23529411764705882,0.5686274509803921,1.0,0.5
0.2549019607843137,0.5686274509803921,1.0,0.5
0.27450980392156865,0.5686274509803921,1.0,0.5
0.29411764705882354,0.5686274509803921,1.0,0.5
0.3137254901960784,0.5686274509803921,1.0,0.5
0.3333333333333333,0.5686274509803921,1.0,0.5
0.35294117647058826,0.5686274509803921,1.0,0.5
0.37254901960784315,0.5686274509803921,1.0,0.5
0.39215686274509803,0.5686274509803921,1.0,0.5
0.4117647058823529,0.5686274509803921,1.0,0.5
0.43137254901960786,0.5686274509803921,1.0,0.5
0.45098039215686275,0.5686274509803921,1.0,0.5
0.47058823529411764,0.5686274509803921,1.0,0.5
0.49019607843137253,0.5686274509803921,1.0,0.5
0.5098039215686274,0.5686274509803921,1.0,0.5
0.5294117647058824,0.5686274509803921,1.0,0.5
0.5490196078431373,0.5686274509803921,1.0,0.5
0.5686274509803921,0.5686274509803921,1.0,0.5
0.5882352941176471,0.5686274509803921,1.0,0.5
0.6078431372549019,0.5686274509803921,1.0,0.5
0.6274509803921569,0.5686274509803921,1.0,0.5
0.6470588235294118,0.5686274509803921,1.0,0.5
0.6666666666666666,0.5686274509803921,1.0,0.5
0.6862745098039216,0.5686274509803921,1.0,0.5
0.7058823529411765,0.5686274509803921,1.0,0.5
0.7254901960784313,0.5686274509803921,1.0,0.5
0.7450980392156863,0.5686274509803921,1.0,0.5
0.7647058823529411,0.5686274509803921,1.0,0.5
0.7843137254901961,0.5686274509803921,1.0,0.5
0.803921568627451,0.5686274509803921,1.0,0.5
0.8235294117647058,0.5686274509803921,1.0,0.5
0.8431372549019608,0.5686274509803921,1.0,0.5
0.8627450980392157,0.5686274509803921,1.0,0.5
0.8823529411764706,0.5686274509803921,1.0,0.5
0.9019607843137255,0.5686274509803921,1.0,0.5
0.9215686274509803,0.5686274509803921,1.0,0.5
0.9411764705882353,0.5686274509803921,1.0,0.5
0.9607843137254902,0.5686274509803921,1.0,0.5
0.9803921568627451,0.5686274509803921,1.0,0.5
1.0,0.5686274509803921,1.0,0.5
0.0,0.5882352941176471,1.0,0.5
0.0196078431372549,0.5882352941176471,1.0,0.5
0.0392156862745098,0.5882352941176471,1.0,0.5
0.058823529411764705,0.5882352941176471,1.0,0.5
0.0784313725490196,0.5882352941176471,1.0,0.5
0.09803921568627451,0.5882352941176471,1.0,0.5
0.11764705882352941,0.5882352941176471,1.0,0.5
0.13725490196078433,0.5882352941176471,1.0,0.5
0.1568627450980392,0.5882352941176471,1.0,0.5
0.17647058823529413,0.5882352941176471,1.0,0.5
0.19607843137254902,0.5882352941176471,1.0,0.5
0.21568627450980393,0.5882352941176471,1.0,0.5
0.23529411764705882,0.5882352941176471,1.0,0.5
0.2549019607843137,0.5882352941176471,1.0,0.5
0.27450980392156865,0.5882352941176471,1.0,0.5
0.29411764705882354,0.5882352941176471,1.0,0.5
0.3137254901960784,0.5882352941176471,1.0,0.5
0.3333333333333333,0.5882352941176471,1.0,0.5
0.35294117647058826,0.5882352941176471,1.0,0.5
0.37254901960784315,0.5882352941176471,1.0,0.5
0.39215686274509803,0.5882352941176471,1.0,0.5
0.4117647058823529,0.5882352941176471,1.0,0.5
0.43137254901960786,0.5882352941176471,1.0,0.5
0.45098039215686275,0.5882352941176471,1.0,0.5
0.47058823529411764,0.5882352941176471,1.0,0.5
0.49019607843137253,0.5882352941176471,1.0,0.5
0.5098039215686274,0.5882352941176471,1.0,0.5
0.5294117647058824,0.5882352941176471,1.0,0.5
0.5490196078431373,0.5882352941176471,1.0,0.5
0.5686274509803921,0.5882352941176471,1.0,0.5
0.5882352941176471,0.5882352941176471,1.0,0.5
0.6078431372549019,0.5882352941176471,1.0,0.5
0.6274509803921569,0.5882352941176471,1.0,0.5
0.6470588235294118,0.5882352941176471,1.0,0.5
0.6666666666666666,0.5882352941176471,1.0,0.5
0.6862745098039216,0.5882352941176471,1.0,0.5
0.7058823529411765,0.5882352941176471,1.0,0.5
0.7254901960784313,0.5882352941176471,1.0,0.5
0.7450980392156863,0.5882352941176471,1.0,0.5
0.7647058823529411,0.5882352941176471,1.0,0.5
0.7843137254901961,0.5882352941176471,1.0,0.5
0.803921568627451,0.5882352941176471,1.0,0.5
0.8235294117647058,0.5882352941176471,1.0,0.5
0.8431372549019608,0.5882352941176471,1.0,0.5
0.8627450980392157,0.5882352941176471,1.0,0.5
0.8823529411764706,0.5882352941176471,1.0,0.5
0.9019607843137255,0.5882352941176471,1.0,0.5
0.9215686274509803,0.5882352941176471,1.0,0.5
0.9411764705882353,0.5882352941176471,1.0,0.5
0.9607843137254902,0.5882352941176471,1.0,0.5
0.9803921568627451,0.5882352941176471,1.0,0.5
1.0,0.5882352941176471,1.0,0.5
0.0,0.6078431372549019,1.0,0.5
0.0196078431372549,0.6078431372549019,1.0,0.5
0.0392156862745098,0.6078431372549019,1.0,0.5
0.058823529411764705,0.6078431372549019,1.0,0.5
0.0784313725490196,0.6078431372549019,1.0,0.5
0.09803921568627451,0.6078431372549019,1.0,0.5
0.11764705882352941,0.6078431372549019,1.0,0.5
0.13725490196078433,0.6078431372549019,1.0,0.5
0.1568627450980392,0.6078431372549019,1.0,0.5
0.17647058823529413,0.6078431372549019,1.0,0.5
0.19607843137254902,0.6078431372549019,1.0,0.5
0.21568627450980393,0.6078431372549019,1.0,0.5
0.23529411764705882,0.6078431372549019,1.0,0.5
0.2549019607843137,0.6078431372549019,1.0,0.5
0.27450980392156865,0.6078431372549019,1.0,0.5
0.29411764705882354,0.6078431372549019,1.0,0.5
0.3137254901960784,0.6078431372549019,1.0,0.5
0.3333333333333333,0.6078431372549019,1.0,0.5
0.35294117647058826,0.6078431372549019,1.0,0.5
0.37254901960784315,0.6078431372549019,1.0,0.5
0.39215686274509803,0.6078431372549019,1.0,0.5
0.4117647058823529,0.6078431372549019,1.0,0.5
0.43137254901960786,0.6078431372549019,1.0,0.5
0.45098039215686275,0.6078431372549019,1.0,0.5
0.47058823529411764,0.6078431372549019,1.0,0.5
0.49019607843137253,0.6078431372549019,1.0,0.5
0.5098039215686274,0.6078431372549019,1.0,0.5
0.5294117647058824,0.6078431372549019,1.0,0.5
0.5490196078431373,0.6078431372549019,1.0,0.5
0.5686274509803921,0.6078431372549019,1.0,0.5
0.5882352941176471,0.6078431372549019,1.0,0.5
0.6078431372549019,0.6078431372549019,1.0,0.5
0.6274509803921569,0.6078431372549019,1.0,0.5
0.6470588235294118,0.6078431372549019,1.0,0.5
0.6666666666666666,0.6078431372549019,1.0,0.5
0.6862745098039216,0.6078431372549019,1.0,0.5
0.7058823529411765,0.6078431372549019,1.0,0.5
0.7254901960784313,0.6078431372549019,1.0,0.5
0.7450980392156863,0.6078431372549019,1.0,0.5
0.7647058823529411,0.6078431372549019,1.0,0.5
0.7843137254901961,0.6078431372549019,1.0,0.5
0.803921568627451,0.6078431372549019,1.0,0.5
0.8235294117647058,0.6078431372549019,1.0,0.5
0.8431372549019608,0.6078431372549019,1.0,0.5
0.8627450980392157,0.6078431372549019,1.0,0.5
0.8823529411764706,0.6078431372549019,1.0,0.5
0.9019607843137255,0.6078431372549019,1.0,0.5
0.9215686274509803,0.6078431372549019,1.0,0.5
0.9411764705882353,0.6078431372549019,1.0,0.5
0.9607843137254902,0.6078431372549019,1.0,0.5
0.9803921568627451,0.6078431372549019,1.0,0.5
1.0,0.6078431372549019,1.0,0.5
0.0,0.6274509803921569,1.0,0.5
0.0196078431372549,0.6274509803921569,1.0,0.5
0.0392156862745098,0.6274509803921569,1.0,0.5
0.058823529411764705,0.6274509803921569,1.0,0.5
0.0784313725490196,0.6274509803921569,1.0,0.5
0.09803921568627451,0.6274509803921569,1.0,0.5
0.11764705882352941,0.6274509803921569,1.0,0.5
0.13725490196078433,0.6274509803921569,1.0,0.5
0.1568627450980392,0.6274509803921569,1.0,0.5
0.17647058823529413,0.6274509803921569,1.0,0.5
0.19607843137254902,0.6274509803921569,1.0,0.5
0.21568627450980393,0.6274509803921569,1.0,0.5
0.23529411764705882,0.6274509803921569,1.0,0.5
0.2549019607843137,0.6274509803921569,1.0,0.5
0.27450980392156865,0.6274509803921569,1.0,0.5
0.29411764705882354,0.6274509803921569,1.0,0.5
0.3137254901960784,0.6274509803921569,1.0,0.5
0.3333333333333333,0.6274509803921569,1.0,0.5
0.35294117647058826,0.6274509803921569,1.0,0.5
0.37254901960784315,0.6274509803921569,1.0,0.5
0.39215686274509803,0.6274509803921569,1.0,0.5
0.4117647058823529,0.6274509803921569,1.0,0.5
0.43137254901960786,0.6274509803921569,1.0,0.5
0.45098039215686275,0.6274509803921569,1.0,0.5
0.47058823529411764,0.6274509803921569,1.0,0.5
0.49019607843137253,0.6274509803921569,1.0,0.5
0.5098039215686274,0.6274509803921569,1.0,0.5
0.5294117647058824,0.6274509803921569,1.0,0.5
0.5490196078431373,0.6274509803921569,1.0,0.5
0.5686274509803921,0.6274509803921569,1.0,0.5
0.5882352941176471,0.6274509803921569,1.0,0.5
0.6078431372549019,0.6274509803921569,1.0,0.5
0.6274509803921569,0.6274509803921569,1.0,0.5
0.6470588235294118,0.6274509803921569,1.0,0.5
0.6666666666666666,0.6274509803921569,1.0,0.5
0.6862745098039216,0.6274509803921569,1.0,0.5
0.7058823529411765,0.6274509803921569,1.0,0.5
0.7254901960784313,0.6274509803921569,1.0,0.5
0.7450980392156863,0.6274509803921569,1.0,0.5
0.7647058823529411,0.6274509803921569,1.0,0.5
0.7843137254901961,0.6274509803921569,1.0,0.5
0.803921568627451,0.6274509803921569,1.0,0.5
0.8235294117647058,0.6274509803921569,1.0,0.5
0.8431372549019608,0.6274509803921569,1.0,0.5
0.8627450980392157,0.6274509803921569,1.0,0.5
0.8823529411764706,0.6274509803921569,1.0,0.5
0.9019607843137255,0.6274509803921569,1.0,0.5
0.9215686274509803,0.6274509803921569,1.0,0.5
0.9411764705882353,0.6274509803921569,1.0,0.5
0.9607843137254902,0.6274509803921569,1.0,0.5
0.9803921568627451,0.6274509803921569,1.0,0.5
1.0,0.6274509803921569,1.0,0.5
0.0,0.6470588235294118,1.0,0.5
0.0196078431372549,0.6470588235294118,1.0,0.5
0.0392156862745098,0.6470588235294118,1.0,0.5
0.058823529411764705,0.6470588235294118,1.0,0.5
0.0784313725490196,0.6470588235294118,1.0,0.5
0.09803921568627451,0.6470588235294118,1.0,0.5
0.11764705882352941,0.6470588235294118,1.0,0.5
0.13725490196078433,0.6470588235294118,1.0,0.5
0.1568627450980392,0.6470588235294118,1.0,0.5
0.17647058823529413,0.6470588235294118,1.0,0.5
0.19607843137254902,0.6470588235294118,1.0,0.5
0.21568627450980393,0.6470588235294118,1.0,0.5
0.23529411764705882,0.6470588235294118,1.0,0.5
0.2549019607843137,0.6470588235294118,1.0,0.5
0.27450980392156865,0.6470588235294118,1.0,0.5
0.29411764705882354,0.6470588235294118,1.0,0.5
0.3137254901960784,0.6470588235294118,1.0,0.5
0.3333333333333333,0.6470588235294118,1.0,0.5
0.35294117647058826,0.6470588235294118,1.0,0.5
0.37254901960784315,0.6470588235294118,1.0,0.5
0.39215686274509803,0.6470588235294118,1.0,0.5
0.4117647058823529,0.6470588235294118,1.0,0.5
0.43137254901960786,0.6470588235294118,1.0,0.5
0.45098039215686275,0.6470588235294118,1.0,0.5
0.47058823529411764,0.6470588235294118,1.0,0.5
0.49019607843137253,0.6470588235294118,1.0,0.5
0.5098039215686274,0.6470588235294118,1.0,0.5
0.5294117647058824,0.6470588235294118,1.0,0.5
0.5490196078431373,0.6470588235294118,1.0,0.5
0.5686274509803921,0.6470588235294118,1.0,0.5
0.5882352941176471,0.6470588235294118,1.0,0.5
0.6078431372549019,0.6470588235294118,1.0,0.5
0.6274509803921569,0.6470588235294118,1.0,0.5
0.6470588235294118,0.6470588235294118,1.0,0.5
0.6666666666666666,0.6470588235294118,1.0,0.5
0.6862745098039216,0.6470588235294118,1.0,0.5
0.7058823529411765,0.6470588235294118,1.0,0.5
0.7254901960784313,0.6470588235294118,1.0,0.5
0.7450980392156863,0.6470588235294118,1.0,0.5
0.7647058823529411,0.6470588235294118,1.0,0.5
0.7843137254901961,0.6470588235294118,1.0,0.5
0.803921568627451,0.6470588235294118,1.0,0.5
0.8235294117647058,0.6470588235294118,1.0,0.5
0.8431372549019608,0.6470588235294118,1.0,0.5
0.8627450980392157,0.6470588235294118,1.0,0.5
0.8823529411764706,0.6470588235294118,1.0,0.5
0.9019607843137255,0.6470588235294118,1.0,0.5
0.9215686274509803,0.6470588235294118,1.0,0.5
0.9411764705882353,0.6470588235294118,1.0,0.5
0.9607843137254902,0.6470588235294118,1.0,0.5
0.9803921568627451,0.6470588235294118,1.0,0.5
1.0,0.6470588235294118,1.0,0.5
0.0,0.6666666666666666,1.0,0.5
0.0196078431372549,0.6666666666666666,1.0,0.5
0.0392156862745098,0.6666666666666666,1.0,0.5
0.058823529411764705,0.6666666666666666,1.0,0.5
0.0784313725490196,0.6666666666666666,1.0,0.5
0.09803921568627451,0.6666666666666666,1.0,0.5
0.11764705882352941,0.6666666666666666,1.0,0.5
0.13725490196078433,0.6666666666666666,1.0,0.5
0.1568627450980392,0.6666666666666666,1.0,0.5
0.17647058823529413,0.6666666666666666,1.0,0.5
0.19607843137254902,0.6666666666666666,1.0,0.5
0.21568627450980393,0.6666666666666666,1.0,0.5
0.23529411764705882,0.6666666666666666,1.0,0.5
0.2549019607843137,0.6666666666666666,1.0,0.5
0.27450980392156865,0.6666666666666666,1.0,0.5
0.29411764705882354,0.6666666666666666,1.0,0.5
0.3137254901960784,0.6666666666666666,1.0,0.5
0.3333333333333333,0.6666666666666666,1.0,0.5
0.35294117647058826,0.6666666666666666,1.0,0.5
0.37254901960784315,0.6666666666666666,1.0,0.5
0.39215686274509803,0.6666666666666666,1.0,0.5
0.4117647058823529,0.6666666666666666,1.0,0.5
0.43137254901960786,0.6666666666666666,1.0,0.5
0.45098039215686275,0.6666666666666666,1.0,0.5
0.47058823529411764,0.6666666666666666,1.0,0.5
0.49019607843137253,0.6666666666666666,1.0,0.5
0.5098039215686274,0.6666666666666666,1.0,0.5
0.5294117647058824,0.6666666666666666,1.0,0.5
0.5490196078431373,0.6666666666666666,1.0,0.5
0.5686274509803921,0.6666666666666666,1.0,0.5
0.5882352941176471,0.6666666666666666,1.0,0.5
0.6078431372549019,0.6666666666666666,1.0,0.5
0.6274509803921569,0.6666666666666666,1.0,0.5
0.6470588235294118,0.6666666666666666,1.0,0.5
0.6666666666666666,0.6666666666666666,1.0,0.5
0.6862745098039216,0.6666666666666666,1.0,0.5
0.7058823529411765,0.6666666666666666,1.0,0.5
0.7254901960784313,0.6666666666666666,1.0,0.5
0.7450980392156863,0.6666666666666666,1.0,0.5
0.7647058823529411,0.6666666666666666,1.0,0.5
0.7843137254901961,0.6666666666666666,1.0,0.5
0.803921568627451,0.6666666666666666,1.0,0.5
0.8235294117647058,0.6666666666666666,1.0,0.5
0.8431372549019608,0.6666666666666666,1.0,0.5
0.8627450980392157,0.6666666666666666,1.0,0.5
0.8823529411764706,0.6666666666666666,1.0,0.5
0.9019607843137255,0.6666666666666666,1.0,0.5
0.9215686274509803,0.6666666666666666,1.0,0.5
0.9411764705882353,0.6666666666666666,1.0,0.5
0.9607843137254902,0.6666666666666666,1.0,0.5
0.9803921568627451,0.6666666666666666,1.0,0.5
1.0,0.6666666666666666,1.0,0.5
0.0,0.6862745098039216,1.0,0.5
0.0196078431372549,0.6862745098039216,1.0,0.5
0.0392156862745098,0.6862745098039216,1.0,0.5
0.058823529411764705,0.6862745098039216,1.0,0.5
0.0784313725490196,0.6862745098039216,1.0,0.5
0.09803921568627451,0.6862745098039216,1.0,0.5
0.11764705882352941,0.6862745098039216,1.0,0.5
0.13725490196078433,0.6862745098039216,1.0,0.5
0.1568627450980392,0.6862745098039216,1.0,0.5
0.17647058823529413,0.6862745098039216,1.0,0.5
0.19607843137254902,0.6862745098039216,1.0,0.5
0.21568627450980393,0.6862745098039216,1.0,0.5
0.23529411764705882,0.6862745098039216,1.0,0.5
0.2549019607843137,0.6862745098039216,1.0,0.5
0.27450980392156865,0.6862745098039216,1.0,0.5
0.29411764705882354,0.6862745098039216,1.0,0.5
0.3137254901960784,0.6862745098039216,1.0,0.5
0.3333333333333333,0.6862745098039216,1.0,0.5
0.35294117647058826,0.6862745098039216,1.0,0.5
0.37254901960784315,0.6862745098039216,1.0,0.5
0.39215686274509803,0.6862745098039216,1.0,0.5
0.4117647058823529,0.6862745098039216,1.0,0.5
0.43137254901960786,0.6862745098039216,1.0,0.5
0.45098039215686275,0.6862745098039216,1.0,0.5
0.47058823529411764,0.6862745098039216,1.0,0.5
0.49019607843137253,0.6862745098039216,1.0,0.5
0.5098039215686274,0.6862745098039216,1.0,0.5
0.5294117647058824,0.6862745098039216,1.0,0.5
0.5490196078431373,0.6862745098039216,1.0,0.5
0.5686274509803921,0.6862745098039216,1.0,0.5
0.5882352941176471,0.6862745098039216,1.0,0.5
0.6078431372549019,0.6862745098039216,1.0,0.5
0.6274509803921569,0.6862745098039216,1.0,0.5
0.6470588235294118,0.6862745098039216,1.0,0.5
0.6666666666666666,0.6862745098039216,1.0,0.5
0.6862745098039216,0.6862745098039216,1.0,0.5
0.7058823529411765,0.6862745098039216,1.0,0.5
0.7254901960784313,0.6862745098039216,1.0,0.5
0.7450980392156863,0.6862745098039216,1.0,0.5
0.7647058823529411,0.6862745098039216,1.0,0.5
0.7843137254901961,0.6862745098039216,1.0,0.5
0.803921568627451,0.6862745098039216,1.0,0.5
0.8235294117647058,0.6862745098039216,1.0,0.5
0.8431372549019608,0.6862745098039216,1.0,0.5
0.8627450980392157,0.6862745098039216,1.0,0.5
0.8823529411764706,0.6862745098039216,1.0,0.5
0.9019607843137255,0.6862745098039216,1.0,0.5
0.9215686274509803,0.6862745098039216,1.0,0.5
0.9411764705882353,0.6862745098039216,1.0,0.5
0.9607843137254902,0.6862745098039216,1.0,0.5
0.9803921568627451,0.6862745098039216,1.0,0.5
1.0,0.6862745098039216,1.0,0.5
0.0,0.7058823529411765,1.0,0.5
0.0196078431372549,0.7058823529411765,1.0,0.5
0.0392156862745098,0.7058823529411765,1.0,0.5
0.058823529411764705,0.7058823529411765,1.0,0.5
0.0784313725490196,0.7058823529411765,1.0,0.5
0.09803921568627451,0.7058823529411765,1.0,0.5
0.11764705882352941,0.7058823529411765,1.0,0.5
0.13725490196078433,0.7058823529411765,1.0,0.5
0.1568627450980392,0.7058823529411765,1.0,0.5
0.17647058823529413,0.7058823529411765,1.0,0.5
0.19607843137254902,0.7058823529411765,1.0,0.5
0.21568627450980393,0.7058823529411765,1.0,0.5
0.23529411764705882,0.7058823529411765,1.0,0.5
0.2549019607843137,0.7058823529411765,1.0,0.5
0.27450980392156865,0.7058823529411765,1.0,0.5
0.29411764705882354,0.7058823529411765,1.0,0.5
0.3137254901960784,0.7058823529411765,1.0,0.5
0.3333333333333333,0.7058823529411765,1.0,0.5
0.35294117647058826,0.7058823529411765,1.0,0.5
0.37254901960784315,0.7058823529411765,1.0,0.5
0.39215686274509803,0.7058823529411765,1.0,0.5
0.4117647058823529,0.7058823529411765,1.0,0.5
0.43137254901960786,0.7058823529411765,1.0,0.5
0.45098039215686275,0.7058823529411765,1.0,0.5
0.47058823529411764,0.7058823529411765,1.0,0.5
0.49019607843137253,0.7058823529411765,1.0,0.5
0.5098039215686274,0.7058823529411765,1.0,0.5
0.5294117647058824,0.7058823529411765,1.0,0.5
0.5490196078431373,0.7058823529411765,1.0,0.5
0.5686274509803921,0.7058823529411765,1.0,0.5
0.5882352941176471,0.7058823529411765,1.0,0.5
0.6078431372549019,0.7058823529411765,1.0,0.5
0.6274509803921569,0.7058823529411765,1.0,0.5
0.6470588235294118,0.7058823529411765,1.0,0.5
0.6666666666666666,0.7058823529411765,1.0,0.5
0.6862745098039216,0.7058823529411765,1.0,0.5
0.7058823529411765,0.7058823529411765,1.0,0.5
0.7254901960784313,0.7058823529411765,1.0,0.5
0.7450980392156863,0.7058823529411765,1.0,0.5
0.7647058823529411,0.7058823529411765,1.0,0.5
0.7843137254901961,0.7058823529411765,1.0,0.5
0.803921568627451,0.7058823529411765,1.0,0.5
0.8235294117647058,0.7058823529411765,1.0,0.5
0.8431372549019608,0.7058823529411765,1.0,0.5
0.8627450980392157,0.7058823529411765,1.0,0.5
0.8823529411764706,0.7058823529411765,1.0,0.5
0.9019607843137255,0.7058823529411765,1.0,0.5
0.9215686274509803,0.7058823529411765,1.0,0.5
0.9411764705882353,0.7058823529411765,1.0,0.5
0.9607843137254902,0.7058823529411765,1.0,0.5
0.9803921568627451,0.7058823529411765,1.0,0.5
1.0,0.7058823529411765,1.0,0.5
0.0,0.7254901960784313,1.0,0.5
0.0196078431372549,0.7254901960784313,1.0,0.5
0.0392156862745098,0.7254901960784313,1.0,0.5
0.058823529411764705,0.7254901960784313,1.0,0.5
0.0784313725490196,0.7254901960784313,1.0,0.5
0.09803921568627451,0.7254901960784313,1.0,0.5
0.11764705882352941,0.7254901960784313,1.0,0.5
0.13725490196078433,0.7254901960784313,1.0,0.5
0.1568627450980392,0.7254901960784313,1.0,0.5
0.17647058823529413,0.7254901960784313,1.0,0.5
0.19607843137254902,0.7254901960784313,1.0,0.5
0.21568627450980393,0.7254901960784313,1.0,0.5
0.23529411764705882,0.7254901960784313,1.0,0.5
0.2549019607843137,0.7254901960784313,1.0,0.5
0.27450980392156865,0.7254901960784313,1.0,0.5
0.29411764705882354,0.7254901960784313,1.0,0.5
0.3137254901960784,0.7254901960784313,1.0,0.5
0.3333333333333333,0.7254901960784313,1.0,0.5
0.35294117647058826,0.7254901960784313,1.0,0.5
0.37254901960784315,0.7254901960784313,1.0,0.5
0.39215686274509803,0.7254901960784313,1.0,0.5
0.4117647058823529,0.7254901960784313,1.0,0.5
0.43137254901960786,0.7254901960784313,1.0,0.5
0.45098039215686275,0.7254901960784313,1.0,0.5
0.47058823529411764,0.7254901960784313,1.0,0.5
0.49019607843137253,0.7254901960784313,1.0,0.5
0.5098039215686274,0.7254901960784313,1.0,0.5
0.5294117647058824,0.7254901960784313,1.0,0.5
0.5490196078431373,0.7254901960784313,1.0,0.5
0.5686274509803921,0.7254901960784313,1.0,0.5
0.5882352941176471,0.7254901960784313,1.0,0.5
0.6078431372549019,0.7254901960784313,1.0,0.5
0.6274509803921569,0.7254901960784313,1.0,0.5
0.6470588235294118,0.7254901960784313,1.0,0.5
0.6666666666666666,0.7254901960784313,1.0,0.5
0.6862745098039216,0.7254901960784313,1.0,0.5
0.7058823529411765,0.7254901960784313,1.0,0.5
0.7254901960784313,0.7254901960784313,1.0,0.5
0.7450980392156863,0.7254901960784313,1.0,0.5
0.7647058823529411,0.7254901960784313,1.0,0.5
0.7843137254901961,0.7254901960784313,1.0,0.5
0.803921568627451,0.7254901960784313,1.0,0.5
0.8235294117647058,0.7254901960784313,1.0,0.5
0.8431372549019608,0.7254901960784313,1.0,0.5
0.8627450980392157,0.7254901960784313,1.0,0.5
0.8823529411764706,0.7254901960784313,1.0,0.5
0.9019607843137255,0.7254901960784313,1.0,0.5
0.9215686274509803,0.7254901960784313,1.0,0.5
0.9411764705882353,0.7254901960784313,1.0,0.5
0.9607843137254902,0.7254901960784313,1.0,0.5
0.9803921568627451,0.7254901960784313,1.0,0.5
1.0,0.7254901960784313,1.0,0.5
0.0,0.7450980392156863,1.0,0.5
0.0196078431372549,0.7450980392156863,1.0,0.5
0.0392156862745098,0.7450980392156863,1.0,0.5
0.058823529411764705,0.7450980392156863,1.0,0.5
0.0784313725490196,0.7450980392156863,1.0,0.5
0.09803921568627451,0.7450980392156863,1.0,0.5
0.11764705882352941,0.7450980392156863,1.0,0.5
0.13725490196078433,0.7450980392156863,1.0,0.5
0.1568627450980392,0.7450980392156863,1.0,0.5
0.17647058823529413,0.7450980392156863,1.0,0.5
0.19607843137254902,0.7450980392156863,1.0,0.5
0.21568627450980393,0.7450980392156863,1.0,0.5
0.23529411764705882,0.7450980392156863,1.0,0.5
0.2549019607843137,0.7450980392156863,1.0,0.5
0.27450980392156865,0.7450980392156863,1.0,0.5
0.29411764705882354,0.7450980392156863,1.0,0.5
0.3137254901960784,0.7450980392156863,1.0,0.5
0.3333333333333333,0.7450980392156863,1.0,0.5
0.35294117647058826,0.7450980392156863,1.0,0.5
0.37254901960784315,0.7450980392156863,1.0,0.5
0.39215686274509803,0.7450980392156863,1.0,0.5
0.4117647058823529,0.7450980392156863,1.0,0.5
0.43137254901960786,0.7450980392156863,1.0,0.5
0.45098039215686275,0.7450980392156863,1.0,0.5
0.47058823529411764,0.7450980392156863,1.0,0.5
0.49019607843137253,0.7450980392156863,1.0,0.5
0.5098039215686274,0.7450980392156863,1.0,0.5
0.5294117647058824,0.7450980392156863,1.0,0.5
0.5490196078431373,0.7450980392156863,1.0,0.5
0.5686274509803921,0.7450980392156863,1.0,0.5
0.5882352941176471,0.7450980392156863,1.0,0.5
0.6078431372549019,0.7450980392156863,1.0,0.5
0.6274509803921569,0.7450980392156863,1.0,0.5
0.6470588235294118,0.7450980392156863,1.0,0.5
0.6666666666666666,0.7450980392156863,1.0,0.5
0.6862745098039216,0.7450980392156863,1.0,0.5
0.7058823529411765,0.7450980392156863,1.0,0.5
0.7254901960784313,0.7450980392156863,1.0,0.5
0.7450980392156863,0.7450980392156863,1.0,0.5
0.7647058823529411,0.7450980392156863,1.0,0.5
0.7843137254901961,0.7450980392156863,1.0,0.5
0.803921568627451,0.7450980392156863,1.0,0.5
0.8235294117647058,0.7450980392156863,1.0,0.5
0.8431372549019608,0.7450980392156863,1.0,0.5
0.8627450980392157,0.7450980392156863,1.0,0.5
0.8823529411764706,0.7450980392156863,1.0,0.5
0.9019607843137255,0.7450980392156863,1.0,0.5
0.9215686274509803,0.7450980392156863,1.0,0.5
0.9411764705882353,0.7450980392156863,1.0,0.5
0.9607843137254902,0.7450980392156863,1.0,0.5
0.9803921568627451,0.7450980392156863,1.0,0.5
1.0,0.7450980392156863,1.0,0.5
0.0,0.7647058823529411,1.0,0.5
0.0196078431372549,0.7647058823529411,1.0,0.5
0.0392156862745098,0.7647058823529411,1.0,0.5
0.058823529411764705,0.7647058823529411,1.0,0.5
0.0784313725490196,0.7647058823529411,1.0,0.5
0.09803921568627451,0.7647058823529411,1.0,0.5
0.11764705882352941,0.7647058823529411,1.0,0.5
0.13725490196078433,0.7647058823529411,1.0,0.5
0.1568627450980392,0.7647058823529411,1.0,0.5
0.17647058823529413,0.7647058823529411,1.0,0.5
0.19607843137254902,0.7647058823529411,1.0,0.5
0.21568627450980393,0.7647058823529411,1.0,0.5
0.23529411764705882,0.7647058823529411,1.0,0.5
0.2549019607843137,0.7647058823529411,1.0,0.5
0.27450980392156865,0.7647058823529411,1.0,0.5
0.29411764705882354,0.7647058823529411,1.0,0.5
0.3137254901960784,0.7647058823529411,1.0,0.5
0.3333333333333333,0.7647058823529411,1.0,0.5
0.35294117647058826,0.7647058823529411,1.0,0.5
0.37254901960784315,0.7647058823529411,1.0,0.5
0.39215686274509803,0.7647058823529411,1.0,0.5
0.4117647058823529,0.7647058823529411,1.0,0.5
0.43137254901960786,0.7647058823529411,1.0,0.5
0.45098039215686275,0.7647058823529411,1.0,0.5
0.47058823529411764,0.7647058823529411,1.0,0.5
0.49019607843137253,0.7647058823529411,1.0,0.5
0.5098039215686274,0.7647058823529411,1.0,0.5
0.5294117647058824,0.7647058823529411,1.0,0.5
0.5490196078431373,0.7647058823529411,1.0,0.5
0.5686274509803921,0.7647058823529411,1.0,0.5
0.5882352941176471,0.7647058823529411,1.0,0.5
0.6078431372549019,0.7647058823529411,1.0,0.5
0.6274509803921569,0.7647058823529411,1.0,0.5
0.6470588235294118,0.7647058823529411,1.0,0.5
0.6666666666666666,0.7647058823529411,1.0,0.5
0.6862745098039216,0.7647058823529411,1.0,0.5
0.7058823529411765,0.7647058823529411,1.0,0.5
0.7254901960784313,0.7647058823529411,1.0,0.5
0.7450980392156863,0.7647058823529411,1.0,0.5
0.7647058823529411,0.7647058823529411,1.0,0.5
0.7843137254901961,0.7647058823529411,1.0,0.5
0.803921568627451,0.7647058823529411,1.0,0.5
0.8235294117647058,0.7647058823529411,1.0,0.5
0.8431372549019608,0.7647058823529411,1.0,0.5
0.8627450980392157,0.7647058823529411,1.0,0.5
0.8823529411764706,0.7647058823529411,1.0,0.5
0.9019607843137255,0.7647058823529411,1.0,0.5
0.9215686274509803,0.7647058823529411,1.0,0.5
0.9411764705882353,0.7647058823529411,1.0,0.5
0.9607843137254902,0.7647058823529411,1.0,0.5
0.9803921568627451,0.7647058823529411,1.0,0.5
1.0,0.7647058823529411,1.0,0.5
0.0,0.7843137254901961,1.0,0.5
0.0196078431372549,0.7843137254901961,1.0,0.5
0.0392156862745098,0.7843137254901961,1.0,0.5
0.058823529411764705,0.7843137254901961,1.0,0.5
0.0784313725490196,0.7843137254901961,1.0,0.5
0.09803921568627451,0.7843137254901961,1.0,0.5
0.11764705882352941,0.7843137254901961,1.0,0.5
0.13725490196078433,0.7843137254901961,1.0,0.5
0.1568627450980392,0.7843137254901961,1.0,0.5
0.17647058823529413,0.7843137254901961,1.0,0.5
0.19607843137254902,0.7843137254901961,1.0,0.5
0.21568627450980393,0.7843137254901961,1.0,0.5
0.23529411764705882,0.7843137254901961,1.0,0.5
0.2549019607843137,0.7843137254901961,1.0,0.5
0.27450980392156865,0.7843137254901961,1.0,0.5
0.29411764705882354,0.7843137254901961,1.0,0.5
0.3137254901960784,0.7843137254901961,1.0,0.5
0.3333333333333333,0.7843137254901961,1.0,0.5
0.35294117647058826,0.7843137254901961,1.0,0.5
0.37254901960784315,0.7843137254901961,1.0,0.5
0.39215686274509803,0.7843137254901961,1.0,0.5
0.4117647058823529,0.7843137254901961,1.0,0.5
0.43137254901960786,0.7843137254901961,1.0,0.5
0.45098039215686275,0.7843137254901961,1.0,0.5
0.47058823529411764,0.7843137254901961,1.0,0.5
0.49019607843137253,0.7843137254901961,1.0,0.5
0.5098039215686274,0.7843137254901961,1.0,0.5
0.5294117647058824,0.7843137254901961,1.0,0.5
0.5490196078431373,0.7843137254901961,1.0,0.5
0.5686274509803921,0.7843137254901961,1.0,0.5
0.5882352941176471,0.7843137254901961,1.0,0.5
0.6078431372549019,0.7843137254901961,1.0,0.5
0.6274509803921569,0.7843137254901961,1.0,0.5
0.6470588235294118,0.7843137254901961,1.0,0.5
0.6666666666666666,0.7843137254901961,1.0,0.5
0.6862745098039216,0.7843137254901961,1.0,0.5
0.7058823529411765,0.7843137254901961,1.0,0.5
0.7254901960784313,0.7843137254901961,1.0,0.5
0.7450980392156863,0.7843137254901961,1.0,0.5
0.7647058823529411,0.7843137254901961,1.0,0.5
0.7843137254901961,0.7843137254901961,1.0,0.5
0.803921568627451,0.7843137254901961,1.0,0.5
0.8235294117647058,0.7843137254901961,1.0,0.5
0.8431372549019608,0.7843137254901961,1.0,0.5
0.8627450980392157,0.7843137254901961,1.0,0.5
0.8823529411764706,0.7843137254901961,1.0,0.5
0.9019607843137255,0.7843137254901961,1.0,0.5
0.9215686274509803,0.7843137254901961,1.0,0.5
0.9411764705882353,0.7843137254901961,1.0,0.5
0.9607843137254902,0.7843137254901961,1.0,0.5
0.9803921568627451,0.7843137254901961,1.0,0.5
1.0,0.7843137254901961,1.0,0.5
0.0,0.803921568627451,1.0,0.5
0.0196078431372549,0.803921568627451,1.0,0.5
0.0392156862745098,0.803921568627451,1.0,0.5
0.058823529411764705,0.803921568627451,1.0,0.5
0.0784313725490196,0.803921568627451,1.0,0.5
0.09803921568627451,0.803921568627451,1.0,0.5
0.11764705882352941,0.803921568627451,1.0,0.5
0.13725490196078433,0.803921568627451,1.0,0.5
0.1568627450980392,0.803921568627451,1.0,0.5
0.17647058823529413,0.803921568627451,1.0,0.5
0.19607843137254902,0.803921568627451,1.0,0.5
0.21568627450980393,0.803921568627451,1.0,0.5
0.23529411764705882,0.803921568627451,1.0,0.5
0.2549019607843137,0.803921568627451,1.0,0.5
0.27450980392156865,0.803921568627451,1.0,0.5
0.29411764705882354,0.803921568627451,1.0,0.5
0.3137254901960784,0.803921568627451,1.0,0.5
0.3333333333333333,0.803921568627451,1.0,0.5
0.35294117647058826,0.803921568627451,1.0,0.5
0.37254901960784315,0.803921568627451,1.0,0.5
0.39215686274509803,0.803921568627451,1.0,0.5
0.4117647058823529,0.803921568627451,1.0,0.5
0.43137254901960786,0.803921568627451,1.0,0.5
0.45098039215686275,0.803921568627451,1.0,0.5
0.47058823529411764,0.803921568627451,1.0,0.5
0.49019607843137253,0.803921568627451,1.0,0.5
0.5098039215686274,0.803921568627451,1.0,0.5
0.5294117647058824,0.803921568627451,1.0,0.5
0.5490196078431373,0.803921568627451,1.0,0.5
0.5686274509803921,0.803921568627451,1.0,0.5
0.5882352941176471,0.803921568627451,1.0,0.5
0.6078431372549019,0.803921568627451,1.0,0.5
0.6274509803921569,0.803921568627451,1.0,0.5
0.6470588235294118,0.803921568627451,1.0,0.5
0.6666666666666666,0.803921568627451,1.0,0.5
0.6862745098039216,0.803921568627451,1.0,0.5
0.7058823529411765,0.803921568627451,1.0,0.5
0.7254901960784313,0.803921568627451,1.0,0.5
0.7450980392156863,0.803921568627451,1.0,0.5
0.7647058823529411,0.803921568627451,1.0,0.5
0.7843137254901961,0.803921568627451,1.0,0.5
0.803921568627451,0.803921568627451,1.0,0.5
0.8235294117647058,0.803921568627451,1.0,0.5
0.8431372549019608,0.803921568627451,1.0,0.5
0.8627450980392157,0.803921568627451,1.0,0.5
0.8823529411764706,0.803921568627451,1.0,0.5
0.9019607843137255,0.803921568627451,1.0,0.5
0.9215686274509803,0.803921568627451,1.0,0.5
0.9411764705882353,0.803921568627451,1.0,0.5
0.9607843137254902,0.803921568627451,1.0,0.5
0.9803921568627451,0.803921568627451,1.0,0.5
1.0,0.803921568627451,1.0,0.5
0.0,0.8235294117647058,1.0,0.5
0.0196078431372549,0.8235294117647058,1.0,0.5
0.0392156862745098,0.8235294117647058,1.0,0.5
0.058823529411764705,0.8235294117647058,1.0,0.5
0.0784313725490196,0.8235294117647058,1.0,0.5
0.09803921568627451,0.8235294117647058,1.0,0.5
0.11764705882352941,0.8235294117647058,1.0,0.5
0.13725490196078433,0.8235294117647058,1.0,0.5
0.1568627450980392,0.8235294117647058,1.0,0.5
0.17647058823529413,0.8235294117647058,1.0,0.5
0.19607843137254902,0.8235294117647058,1.0,0.5
0.21568627450980393,0.8235294117647058,1.0,0.5
0.23529411764705882,0.8235294117647058,1.0,0.5
0.2549019607843137,0.8235294117647058,1.0,0.5
0.27450980392156865,0.8235294117647058,1.0,0.5
0.29411764705882354,0.8235294117647058,1.0,0.5
0.3137254901960784,0.8235294117647058,1.0,0.5
0.3333333333333333,0.8235294117647058,1.0,0.5
0.35294117647058826,0.8235294117647058,1.0,0.5
0.37254901960784315,0.8235294117647058,1.0,0.5
0.39215686274509803,0.8235294117647058,1.0,0.5
0.4117647058823529,0.8235294117647058,1.0,0.5
0.43137254901960786,0.8235294117647058,1.0,0.5
0.45098039215686275,0.8235294117647058,1.0,0.5
0.47058823529411764,0.8235294117647058,1.0,0.5
0.49019607843137253,0.8235294117647058,1.0,0.5
0.5098039215686274,0.8235294117647058,1.0,0.5
0.5294117647058824,0.8235294117647058,1.0,0.5
0.5490196078431373,0.8235294117647058,1.0,0.5
0.5686274509803921,0.8235294117647058,1.0,0.5
0.5882352941176471,0.8235294117647058,1.0,0.5
0.6078431372549019,0.8235294117647058,1.0,0.5
0.6274509803921569,0.8235294117647058,1.0,0.5
0.6470588235294118,0.8235294117647058,1.0,0.5
0.6666666666666666,0.8235294117647058,1.0,0.5
0.6862745098039216,0.8235294117647058,1.0,0.5
0.7058823529411765,0.8235294117647058,1.0,0.5
0.7254901960784313,0.8235294117647058,1.0,0.5
0.7450980392156863,0.8235294117647058,1.0,0.5
0.7647058823529411,0.8235294117647058,1.0,0.5
0.7843137254901961,0.8235294117647058,1.0,0.5
0.803921568627451,0.8235294117647058,1.0,0.5
0.8235294117647058,0.8235294117647058,1.0,0.5
0.8431372549019608,0.8235294117647058,1.0,0.5
0.8627450980392157,0.8235294117647058,1.0,0.5
0.8823529411764706,0.8235294117647058,1.0,0.5
0.9019607843137255,0.8235294117647058,1.0,0.5
0.9215686274509803,0.8235294117647058,1.0,0.5
0.9411764705882353,0.8235294117647058,1.0,0.5
0.9607843137254902,0.8235294117647058,1.0,0.5
0.9803921568627451,0.8235294117647058,1.0,0.5
1.0,0.8235294117647058,1.0,0.5
0.0,0.8431372549019608,1.0,0.5
0.0196078431372549,0.8431372549019608,1.0,0.5
0.0392156862745098,0.8431372549019608,1.0,0.5
0.058823529411764705,0.8431372549019608,1.0,0.5
0.0784313725490196,0.8431372549019608,1.0,0.5
0.09803921568627451,0.8431372549019608,1.0,0.5
0.11764705882352941,0.8431372549019608,1.0,0.5
0.13725490196078433,0.8431372549019608,1.0,0.5
0.1568627450980392,0.8431372549019608,1.0,0.5
0.17647058823529413,0.8431372549019608,1.0,0.5
0.19607843137254902,0.8431372549019608,1.0,0.5
0.21568627450980393,0.8431372549019608,1.0,0.5
0.23529411764705882,0.8431372549019608,1.0,0.5
0.2549019607843137,0.8431372549019608,1.0,0.5
0.27450980392156865,0.8431372549019608,1.0,0.5
0.29411764705882354,0.8431372549019608,1.0,0.5
0.3137254901960784,0.8431372549019608,1.0,0.5
0.3333333333333333,0.8431372549019608,1.0,0.5
0.35294117647058826,0.8431372549019608,1.0,0.5
0.37254901960784315,0.8431372549019608,1.0,0.5
0.39215686274509803,0.8431372549019608,1.0,0.5
0.4117647058823529,0.8431372549019608,1.0,0.5
0.43137254901960786,0.8431372549019608,1.0,0.5
0.45098039215686275,0.8431372549019608,1.0,0.5
0.47058823529411764,0.8431372549019608,1.0,0.5
0.49019607843137253,0.8431372549019608,1.0,0.5
0.5098039215686274,0.8431372549019608,1.0,0.5
0.5294117647058824,0.8431372549019608,1.0,0.5
0.5490196078431373,0.8431372549019608,1.0,0.5
0.5686274509803921,0.8431372549019608,1.0,0.5
0.5882352941176471,0.8431372549019608,1.0,0.5
0.6078431372549019,0.8431372549019608,1.0,0.5
0.6274509803921569,0.8431372549019608,1.0,0.5
0.6470588235294118,0.8431372549019608,1.0,0.5
0.6666666666666666,0.8431372549019608,1.0,0.5
0.6862745098039216,0.8431372549019608,1.0,0.5
0.7058823529411765,0.8431372549019608,1.0,0.5
0.7254901960784313,0.8431372549019608,1.0,0.5
0.7450980392156863,0.8431372549019608,1.0,0.5
0.7647058823529411,0.8431372549019608,1.0,0.5
0.7843137254901961,0.8431372549019608,1.0,0.5
0.803921568627451,0.8431372549019608,1.0,0.5
0.8235294117647058,0.8431372549019608,1.0,0.5
0.8431372549019608,0.8431372549019608,1.0,0.5
0.8627450980392157,0.8431372549019608,1.0,0.5
0.8823529411764706,0.8431372549019608,1.0,0.5
0.9019607843137255,0.8431372549019608,1.0,0.5
0.9215686274509803,0.8431372549019608,1.0,0.5
0.9411764705882353,0.8431372549019608,1.0,0.5
0.9607843137254902,0.8431372549019608,1.0,0.5
0.9803921568627451,0.8431372549019608,1.0,0.5
1.0,0.8431372549019608,1.0,0.5
0.0,0.8627450980392157,1.0,0.5
0.0196078431372549,0.8627450980392157,1.0,0.5
0.0392156862745098,0.8627450980392157,1.0,0.5
0.058823529411764705,0.8627450980392157,1.0,0.5
0.0784313725490196,0.8627450980392157,1.0,0.5
0.09803921568627451,0.8627450980392157,1.0,0.5
0.11764705882352941,0.8627450980392157,1.0,0.5
0.13725490196078433,0.8627450980392157,1.0,0.5
0.1568627450980392,0.8627450980392157,1.0,0.5
0.17647058823529413,0.8627450980392157,1.0,0.5
0.19607843137254902,0.8627450980392157,1.0,0.5
0.21568627450980393,0.8627450980392157,1.0,0.5
0.23529411764705882,0.8627450980392157,1.0,0.5
0.2549019607843137,0.8627450980392157,1.0,0.5
0.27450980392156865,0.8627450980392157,1.0,0.5
0.29411764705882354,0.8627450980392157,1.0,0.5
0.3137254901960784,0.8627450980392157,1.0,0.5
0.3333333333333333,0.8627450980392157,1.0,0.5
0.35294117647058826,0.8627450980392157,1.0,0.5
0.37254901960784315,0.8627450980392157,1.0,0.5
0.39215686274509803,0.8627450980392157,1.0,0.5
0.4117647058823529,0.8627450980392157,1.0,0.5
0.43137254901960786,0.8627450980392157,1.0,0.5
0.45098039215686275,0.8627450980392157,1.0,0.5
0.47058823529411764,0.8627450980392157,1.0,0.5
0.49019607843137253,0.8627450980392157,1.0,0.5
0.5098039215686274,0.8627450980392157,1.0,0.5
0.5294117647058824,0.8627450980392157,1.0,0.5
0.5490196078431373,0.8627450980392157,1.0,0.5
0.5686274509803921,0.8627450980392157,1.0,0.5
0.5882352941176471,0.8627450980392157,1.0,0.5
0.6078431372549019,0.8627450980392157,1.0,0.5
0.6274509803921569,0.8627450980392157,1.0,0.5
0.6470588235294118,0.8627450980392157,1.0,0.5
0.6666666666666666,0.8627450980392157,1.0,0.5
0.6862745098039216,0.8627450980392157,1.0,0.5
0.7058823529411765,0.8627450980392157,1.0,0.5
0.7254901960784313,0.8627450980392157,1.0,0.5
0.7450980392156863,0.8627450980392157,1.0,0.5
0.7647058823529411,0.8627450980392157,1.0,0.5
0.7843137254901961,0.8627450980392157,1.0,0.5
0.803921568627451,0.8627450980392157,1.0,0.5
0.8235294117647058,0.8627450980392157,1.0,0.5
0.8431372549019608,0.8627450980392157,1.0,0.5
0.8627450980392157,0.8627450980392157,1.0,0.5
0.8823529411764706,0.8627450980392157,1.0,0.5
0.9019607843137255,0.8627450980392157,1.0,0.5
0.9215686274509803,0.8627450980392157,1.0,0.5
0.9411764705882353,0.8627450980392157,1.0,0.5
0.9607843137254902,0.8627450980392157,1.0,0.5
0.9803921568627451,0.8627450980392157,1.0,0.5
1.0,0.8627450980392157,1.0,0.5
0.0,0.8823529411764706,1.0,0.5
0.0196078431372549,0.8823529411764706,1.0,0.5
0.0392156862745098,0.8823529411764706,1.0,0.5
0.058823529411764705,0.8823529411764706,1.0,0.5
0.0784313725490196,0.8823529411764706,1.0,0.5
0.09803921568627451,0.8823529411764706,1.0,0.5
0.11764705882352941,0.8823529411764706,1.0,0.5
0.13725490196078433,0.8823529411764706,1.0,0.5
0.1568627450980392,0.8823529411764706,1.0,0.5
0.17647058823529413,0.8823529411764706,1.0,0.5
0.19607843137254902,0.8823529411764706,1.0,0.5
0.21568627450980393,0.8823529411764706,1.0,0.5
0.23529411764705882,0.8823529411764706,1.0,0.5
0.2549019607843137,0.8823529411764706,1.0,0.5
0.27450980392156865,0.8823529411764706,1.0,0.5
0.29411764705882354,0.8823529411764706,1.0,0.5
0.3137254901960784,0.8823529411764706,1.0,0.5
0.3333333333333333,0.8823529411764706,1.0,0.5
0.35294117647058826,0.8823529411764706,1.0,0.5
0.37254901960784315,0.8823529411764706,1.0,0.5
0.39215686274509803,0.8823529411764706,1.0,0.5
0.4117647058823529,0.8823529411764706,1.0,0.5
0.43137254901960786,0.8823529411764706,1.0,0.5
0.45098039215686275,0.8823529411764706,1.0,0.5
0.47058823529411764,0.8823529411764706,1.0,0.5
0.49019607843137253,0.8823529411764706,1.0,0.5
0.5098039215686274,0.8823529411764706,1.0,0.5
0.5294117647058824,0.8823529411764706,1.0,0.5
0.5490196078431373,0.8823529411764706,1.0,0.5
0.5686274509803921,0.8823529411764706,1.0,0.5
0.5882352941176471,0.8823529411764706,1.0,0.5
0.6078431372549019,0.8823529411764706,1.0,0.5
0.6274509803921569,0.8823529411764706,1.0,0.5
0.6470588235294118,0.8823529411764706,1.0,0.5
0.6666666666666666,0.8823529411764706,1.0,0.5
0.6862745098039216,0.8823529411764706,1.0,0.5
0.7058823529411765,0.8823529411764706,1.0,0.5
0.7254901960784313,0.8823529411764706,1.0,0.5
0.7450980392156863,0.8823529411764706,1.0,0.5
0.7647058823529411,0.8823529411764706,1.0,0.5
0.7843137254901961,0.8823529411764706,1.0,0.5
0.803921568627451,0.8823529411764706,1.0,0.5
0.8235294117647058,0.8823529411764706,1.0,0.5
0.8431372549019608,0.8823529411764706,1.0,0.5
0.8627450980392157,0.8823529411764706,1.0,0.5
0.8823529411764706,0.8823529411764706,1.0,0.5
0.9019607843137255,0.8823529411764706,1.0,0.5
0.9215686274509803,0.8823529411764706,1.0,0.5
0.9411764705882353,0.8823529411764706,1.0,0.5
0.9607843137254902,0.8823529411764706,1.0,0.5
0.9803921568627451,0.8823529411764706,1.0,0.5
1.0,0.8823529411764706,1.0,0.5
0.0,0.9019607843137255,1.0,0.5
0.0196078431372549,0.9019607843137255,1.0,0.5
0.0392156862745098,0.9019607843137255,1.0,0.5
0.058823529411764705,0.9019607843137255,1.0,0.5
0.0784313725490196,0.9019607843137255,1.0,0.5
0.09803921568627451,0.9019607843137255,1.0,0.5
0.11764705882352941,0.9019607843137255,1.0,0.5
0.13725490196078433,0.9019607843137255,1.0,0.5
0.1568627450980392,0.9019607843137255,1.0,0.5
0.17647058823529413,0.9019607843137255,1.0,0.5
0.19607843137254902,0.9019607843137255,1.0,0.5
0.21568627450980393,0.9019607843137255,1.0,0.5
0.23529411764705882,0.9019607843137255,1.0,0.5
0.2549019607843137,0.9019607843137255,1.0,0.5
0.27450980392156865,0.9019607843137255,1.0,0.5
0.29411764705882354,0.9019607843137255,1.0,0.5
0.3137254901960784,0.9019607843137255,1.0,0.5
0.3333333333333333,0.9019607843137255,1.0,0.5
0.35294117647058826,0.9019607843137255,1.0,0.5
0.37254901960784315,0.9019607843137255,1.0,0.5
0.39215686274509803,0.9019607843137255,1.0,0.5
0.4117647058823529,0.9019607843137255,1.0,0.5
0.43137254901960786,0.9019607843137255,1.0,0.5
0.45098039215686275,0.9019607843137255,1.0,0.5
0.47058823529411764,0.9019607843137255,1.0,0.5
0.49019607843137253,0.9019607843137255,1.0,0.5
0.5098039215686274,0.9019607843137255,1.0,0.5
0.5294117647058824,0.9019607843137255,1.0,0.5
0.5490196078431373,0.9019607843137255,1.0,0.5
0.5686274509803921,0.9019607843137255,1.0,0.5
0.5882352941176471,0.9019607843137255,1.0,0.5
0.6078431372549019,0.9019607843137255,1.0,0.5
0.6274509803921569,0.9019607843137255,1.0,0.5
0.6470588235294118,0.9019607843137255,1.0,0.5
0.6666666666666666,0.9019607843137255,1.0,0.5
0.6862745098039216,0.9019607843137255,1.0,0.5
0.7058823529411765,0.9019607843137255,1.0,0.5
0.7254901960784313,0.9019607843137255,1.0,0.5
0.7450980392156863,0.9019607843137255,1.0,0.5
0.7647058823529411,0.9019607843137255,1.0,0.5
0.7843137254901961,0.9019607843137255,1.0,0.5
0.803921568627451,0.9019607843137255,1.0,0.5
0.8235294117647058,0.9019607843137255,1.0,0.5
0.8431372549019608,0.9019607843137255,1.0,0.5
0.8627450980392157,0.9019607843137255,1.0,0.5
0.8823529411764706,0.9019607843137255,1.0,0.5
0.9019607843137255,0.9019607843137255,1.0,0.5
0.9215686274509803,0.9019607843137255,1.0,0.5
0.9411764705882353,0.9019607843137255,1.0,0.5
0.9607843137254902,0.9019607843137255,1.0,0.5
0.9803921568627451,0.9019607843137255,1.0,0.5
1.0,0.9019607843137255,1.0,0.5
0.0,0.9215686274509803,1.0,0.5
0.0196078431372549,0.9215686274509803,1.0,0.5
0.0392156862745098,0.9215686274509803,1.0,0.5
0.058823529411764705,0.9215686274509803,1.0,0.5
0.0784313725490196,0.9215686274509803,1.0,0.5
0.09803921568627451,0.9215686274509803,1.0,0.5
0.11764705882352941,0.9215686274509803,1.0,0.5
0.13725490196078433,0.9215686274509803,1.0,0.5
0.1568627450980392,0.9215686274509803,1.0,0.5
0.17647058823529413,0.9215686274509803,1.0,0.5
0.19607843137254902,0.9215686274509803,1.0,0.5
0.21568627450980393,0.9215686274509803,1.0,0.5
0.23529411764705882,0.9215686274509803,1.0,0.5
0.2549019607843137,0.9215686274509803,1.0,0.5
0.27450980392156865,0.9215686274509803,1.0,0.5
0.29411764705882354,0.9215686274509803,1.0,0.5
0.3137254901960784,0.9215686274509803,1.0,0.5
0.3333333333333333,0.9215686274509803,1.0,0.5
0.35294117647058826,0.9215686274509803,1.0,0.5
0.37254901960784315,0.9215686274509803,1.0,0.5
0.39215686274509803,0.9215686274509803,1.0,0.5
0.4117647058823529,0.9215686274509803,1.0,0.5
0.43137254901960786,0.9215686274509803,1.0,0.5
0.45098039215686275,0.9215686274509803,1.0,0.5
0.47058823529411764,0.9215686274509803,1.0,0.5
0.49019607843137253,0.9215686274509803,1.0,0.5
0.5098039215686274,0.9215686274509803,1.0,0.5
0.5294117647058824,0.9215686274509803,1.0,0.5
0.5490196078431373,0.9215686274509803,1.0,0.5
0.5686274509803921,0.9215686274509803,1.0,0.5
0.5882352941176471,0.9215686274509803,1.0,0.5
0.6078431372549019,0.9215686274509803,1.0,0.5
0.6274509803921569,0.9215686274509803,1.0,0.5
0.6470588235294118,0.9215686274509803,1.0,0.5
0.6666666666666666,0.9215686274509803,1.0,0.5
0.6862745098039216,0.9215686274509803,1.0,0.5
0.7058823529411765,0.9215686274509803,1.0,0.5
0.7254901960784313,0.9215686274509803,1.0,0.5
0.7450980392156863,0.9215686274509803,1.0,0.5
0.7647058823529411,0.9215686274509803,1.0,0.5
0.7843137254901961,0.9215686274509803,1.0,0.5
0.803921568627451,0.9215686274509803,1.0,0.5
0.8235294117647058,0.9215686274509803,1.0,0.5
0.8431372549019608,0.9215686274509803,1.0,0.5
0.8627450980392157,0.9215686274509803,1.0,0.5
0.8823529411764706,0.9215686274509803,1.0,0.5
0.9019607843137255,0.9215686274509803,1.0,0.5
0.9215686274509803,0.9215686274509803,1.0,0.5
0.9411764705882353,0.9215686274509803,1.0,0.5
0.9607843137254902,0.9215686274509803,1.0,0.5
0.9803921568627451,0.9215686274509803,1.0,0.5
1.0,0.9215686274509803,1.0,0.5
0.0,0.9411764705882353,1.0,0.5
0.0196078431372549,0.9411764705882353,1.0,0.5
0.0392156862745098,0.9411764705882353,1.0,0.5
0.058823529411764705,0.9411764705882353,1.0,0.5
0.0784313725490196,0.9411764705882353,1.0,0.5
0.09803921568627451,0.9411764705882353,1.0,0.5
0.11764705882352941,0.9411764705882353,1.0,0.5
0.13725490196078433,0.9411764705882353,1.0,0.5
0.1568627450980392,0.9411764705882353,1.0,0.5
0.17647058823529413,0.9411764705882353,1.0,0.5
0.19607843137254902,0.9411764705882353,1.0,0.5
0.21568627450980393,0.9411764705882353,1.0,0.5
0.23529411764705882,0.9411764705882353,1.0,0.5
0.2549019607843137,0.9411764705882353,1.0,0.5
0.27450980392156865,0.9411764705882353,1.0,0.5
0.29411764705882354,0.9411764705882353,1.0,0.5
0.3137254901960784,0.9411764705882353,1.0,0.5
0.3333333333333333,0.9411764705882353,1.0,0.5
0.35294117647058826,0.9411764705882353,1.0,0.5
0.37254901960784315,0.9411764705882353,1.0,0.5
0.39215686274509803,0.9411764705882353,1.0,0.5
0.4117647058823529,0.9411764705882353,1.0,0.5
0.43137254901960786,0.9411764705882353,1.0,0.5
0.45098039215686275,0.9411764705882353,1.0,0.5
0.47058823529411764,0.9411764705882353,1.0,0.5
0.49019607843137253,0.9411764705882353,1.0,0.5
0.5098039215686274,0.9411764705882353,1.0,0.5
0.5294117647058824,0.9411764705882353,1.0,0.5
0.5490196078431373,0.9411764705882353,1.0,0.5
0.5686274509803921,0.9411764705882353,1.0,0.5
0.5882352941176471,0.9411764705882353,1.0,0.5
0.6078431372549019,0.9411764705882353,1.0,0.5
0.6274509803921569,0.9411764705882353,1.0,0.5
0.6470588235294118,0.9411764705882353,1.0,0.5
0.6666666666666666,0.9411764705882353,1.0,0.5
0.6862745098039216,0.9411764705882353,1.0,0.5
0.7058823529411765,0.9411764705882353,1.0,0.5
0.7254901960784313,0.9411764705882353,1.0,0.5
0.7450980392156863,0.9411764705882353,1.0,0.5
0.7647058823529411,0.9411764705882353,1.0,0.5
0.7843137254901961,0.9411764705882353,1.0,0.5
0.803921568627451,0.9411764705882353,1.0,0.5
0.8235294117647058,0.9411764705882353,1.0,0.5
0.8431372549019608,0.9411764705882353,1.0,0.5
0.8627450980392157,0.9411764705882353,1.0,0.5
0.8823529411764706,0.9411764705882353,1.0,0.5
0.9019607843137255,0.9411764705882353,1.0,0.5
0.9215686274509803,0.9411764705882353,1.0,0.5
0.9411764705882353,0.9411764705882353,1.0,0.5
0.9607843137254902,0.9411764705882353,1.0,0.5
0.9803921568627451,0.9411764705882353,1.0,0.5
1.0,0.9411764705882353,1.0,0.5
0.0,0.9607843137254902,1.0,0.5
0.0196078431372549,0.9607843137254902,1.0,0.5
0.0392156862745098,0.9607843137254902,1.0,0.5
0.058823529411764705,0.9607843137254902,1.0,0.5
0.0784313725490196,0.9607843137254902,1.0,0.5
0.09803921568627451,0.9607843137254902,1.0,0.5
0.11764705882352941,0.9607843137254902,1.0,0.5
0.13725490196078433,0.9607843137254902,1.0,0.5
0.1568627450980392,0.9607843137254902,1.0,0.5
0.17647058823529413,0.9607843137254902,1.0,0.5
0.19607843137254902,0.9607843137254902,1.0,0.5
0.21568627450980393,0.9607843137254902,1.0,0.5
0.23529411764705882,0.9607843137254902,1.0,0.5
0.2549019607843137,0.9607843137254902,1.0,0.5
0.27450980392156865,0.9607843137254902,1.0,0.5
0.29411764705882354,0.9607843137254902,1.0,0.5
0.3137254901960784,0.9607843137254902,1.0,0.5
0.3333333333333333,0.9607843137254902,1.0,0.5
0.35294117647058826,0.9607843137254902,1.0,0.5
0.37254901960784315,0.9607843137254902,1.0,0.5
0.39215686274509803,0.9607843137254902,1.0,0.5
0.4117647058823529,0.9607843137254902,1.0,0.5
0.43137254901960786,0.9607843137254902,1.0,0.5
0.45098039215686275,0.9607843137254902,1.0,0.5
0.47058823529411764,0.9607843137254902,1.0,0.5
0.49019607843137253,0.9607843137254902,1.0,0.5
0.5098039215686274,0.9607843137254902,1.0,0.5
0.5294117647058824,0.9607843137254902,1.0,0.5
0.5490196078431373,0.9607843137254902,1.0,0.5
0.5686274509803921,0.9607843137254902,1.0,0.5
0.5882352941176471,0.9607843137254902,1.0,0.5
0.6078431372549019,0.9607843137254902,1.0,0.5
0.6274509803921569,0.9607843137254902,1.0,0.5
0.6470588235294118,0.9607843137254902,1.0,0.5
0.6666666666666666,0.9607843137254902,1.0,0.5
0.6862745098039216,0.9607843137254902,1.0,0.5
0.7058823529411765,0.9607843137254902,1.0,0.5
0.7254901960784313,0.9607843137254902,1.0,0.5
0.7450980392156863,0.9607843137254902,1.0,0.5
0.7647058823529411,0.9607843137254902,1.0,0.5
0.7843137254901961,0.9607843137254902,1.0,0.5
0.803921568627451,0.9607843137254902,1.0,0.5
0.8235294117647058,0.9607843137254902,1.0,0.5
0.8431372549019608,0.9607843137254902,1.0,0.5
0.8627450980392157,0.9607843137254902,1.0,0.5
0.8823529411764706,0.9607843137254902,1.0,0.5
0.9019607843137255,0.9607843137254902,1.0,0.5
0.9215686274509803,0.9607843137254902,1.0,0.5
0.9411764705882353,0.9607843137254902,1.0,0.5
0.9607843137254902,0.9607843137254902,1.0,0.5
0.9803921568627451,0.9607843137254902,1.0,0.5
1.0,0.9607843137254902,1.0,0.5
0.0,0.9803921568627451,1.0,0.5
0.0196078431372549,0.9803921568627451,1.0,0.5
0.0392156862745098,0.9803921568627451,1.0,0.5
0.058823529411764705,0.9803921568627451,1.0,0.5
0.0784313725490196,0.9803921568627451,1.0,0.5
0.09803921568627451,0.9803921568627451,1.0,0.5
0.11764705882352941,0.9803921568627451,1.0,0.5
0.13725490196078433,0.9803921568627451,1.0,0.5
0.1568627450980392,0.9803921568627451,1.0,0.5
0.17647058823529413,0.9803921568627451,1.0,0.5
0.19607843137254902,0.9803921568627451,1.0,0.5
0.21568627450980393,0.9803921568627451,1.0,0.5
0.23529411764705882,0.9803921568627451,1.0,0.5
0.2549019607843137,0.9803921568627451,1.0,0.5
0.27450980392156865,0.9803921568627451,1.0,0.5
0.29411764705882354,0.9803921568627451,1.0,0.5
0.3137254901960784,0.9803921568627451,1.0,0.5
0.3333333333333333,0.9803921568627451,1.0,0.5
0.35294117647058826,0.9803921568627451,1.0,0.5
0.37254901960784315,0.9803921568627451,1.0,0.5
0.39215686274509803,0.9803921568627451,1.0,0.5
0.4117647058823529,0.9803921568627451,1.0,0.5
0.43137254901960786,0.9803921568627451,1.0,0.5
0.45098039215686275,0.9803921568627451,1.0,0.5
0.47058823529411764,0.9803921568627451,1.0,0.5
0.49019607843137253,0.9803921568627451,1.0,0.5
0.5098039215686274,0.9803921568627451,1.0,0.5
0.5294117647058824,0.9803921568627451,1.0,0.5
0.5490196078431373,0.9803921568627451,1.0,0.5
0.5686274509803921,0.9803921568627451,1.0,0.5
0.5882352941176471,0.9803921568627451,1.0,0.5
0.6078431372549019,0.9803921568627451,1.0,0.5
0.6274509803921569,0.9803921568627451,1.0,0.5
0.6470588235294118,0.9803921568627451,1.0,0.5
0.6666666666666666,0.9803921568627451,1.0,0.5
0.6862745098039216,0.9803921568627451,1.0,0.5
0.7058823529411765,0.9803921568627451,1.0,0.5
0.7254901960784313,0.9803921568627451,1.0,0.5
0.7450980392156863,0.9803921568627451,1.0,0.5
0.7647058823529411,0.9803921568627451,1.0,0.5
0.7843137254901961,0.9803921568627451,1.0,0.5
0.803921568627451,0.9803921568627451,1.0,0.5
0.8235294117647058,0.9803921568627451,1.0,0.5
0.8431372549019608,0.9803921568627451,1.0,0.5
0.8627450980392157,0.9803921568627451,1.0,0.5
0.8823529411764706,0.9803921568627451,1.0,0.5
0.9019607843137255,0.9803921568627451,1.0,0.5
0.9215686274509803,0.9803921568627451,1.0,0.5
0.9411764705882353,0.9803921568627451,1.0,0.5
0.9607843137254902,0.9803921568627451,1.0,0.5
0.9803921568627451,0.9803921568627451,1.0,0.5
1.0,0.9803921568627451,1.0,0.5
0.0,1.0,1.0,0.5
0.0196078431372549,1.0,1.0,0.5
0.0392156862745098,1.0,1.0,0.5
0.058823529411764705,1.0,1.0,0.5
0.0784313725490196,1.0,1.0,0.5
0.09803921568627451,1.0,1.0,0.5
0.11764705882352941,1.0,1.0,0.5
0.13725490196078433,1.0,1.0,0.5
0.1568627450980392,1.0,1.0,0.5
0.17647058823529413,1.0,1.0,0.5
0.19607843137254902,1.0,1.0,0.5
0.21568627450980393,1.0,1.0,0.5
0.23529411764705882,1.0,1.0,0.5
0.2549019607843137,1.0,1.0,0.5
0.27450980392156865,1.0,1.0,0.5
0.29411764705882354,1.0,1.0,0.5
0.3137254901960784,1.0,1.0,0.5
0.3333333333333333,1.0,1.0,0.5
0.35294117647058826,1.0,1.0,0.5
0.37254901960784315,1.0,1.0,0.5
0.39215686274509803,1.0,1.0,0.5
0.4117647058823529,1.0,1.0,0.5
0.43137254901960786,1.0,1.0,0.5
0.45098039215686275,1.0,1.0,0.5
0.47058823529411764,1.0,1.0,0.5
0.49019607843137253,1.0,1.0,0.5
0.5098039215686274,1.0,1.0,0.5
0.5294117647058824,1.0,1.0,0.5
0.5490196078431373,1.0,1.0,0.5
0.5686274509803921,1.0,1.0,0.5
0.5882352941176471,1.0,1.0,0.5
0.6078431372549019,1.0,1.0,0.5
0.6274509803921569,1.0,1.0,0.5
0.6470588235294118,1.0,1.0,0.5
0.6666666666666666,1.0,1.0,0.5
0.6862745098039216,1.0,1.0,0.5
0.7058823529411765,1.0,1.0,0.5
0.7254901960784313,1.0,1.0,0.5
0.7450980392156863,1.0,1.0,0.5
0.7647058823529411,1.0,1.0,0.5
0.7843137254901961,1.0,1.0,0.5
0.803921568627451,1.0,1.0,0.5
0.8235294117647058,1.0,1.0,0.5
0.8431372549019608,1.0,1.0,0.5
0.8627450980392157,1.0,1.0,0.5
0.8823529411764706,1.0,1.0,0.5
0.9019607843137255,1.0,1.0,0.5
0.9215686274509803,1.0,1.0,0.5
0.9411764705882353,1.0,1.0,0.5
0.9607843137254902,1.0,1.0,0.5
0.9803921568627451,1.0,1.0,0.5
1.0,1.0,1.0,0.5


==> plot_results_csv/velocity_profile_2D_swirl2.csv <==
x,y,ux,uy
0.0,0.0,0.1,0.10000000000000006
0.0196078431372549,0.0,-0.02288829066471411,0.10000000000000006
0.0392156862745098,0.0,-0.14391372010837714,0.10000000000000006
0.058823529411764705,0.0,-0.26124166618715294,0.10000000000000006
0.0784313725490196,0.0,-0.3730935568360101,0.10000000000000006
0.09803921568627451,0.0,-0.47777383140825114,0.10000000000000006
0.11764705882352941,0.0,-0.5736956436465572,0.10000000000000005
0.13725490196078433,0.0,-0.6594049166547072,0.10000000000000005
0.1568627450980392,0.0,-0.7336023852211195,0.10000000000000003
0.17647058823529413,0.0,-0.7951632913550624,0.10000000000000003
0.19607843137254902,0.0,-0.8431544344712775,0.10000000000000002
0.21568627450980393,0.0,-0.8768483177596007,0.10000000000000002
0.23529411764705882,0.0,-0.8957341762950345,0.1
0.2549019607843137,0.0,-0.8995257197133659,0.1
0.27450980392156865,0.0,-0.8881654720812594,0.09999999999999999
0.29411764705882354,0.0,-0.8618256431728191,0.09999999999999999
0.3137254901960784,0.0,-0.8209055179449537,0.09999999999999998
0.3333333333333333,0.0,-0.7660254037844387,0.09999999999999998
0.35294117647058826,0.0,-0.6980172272802396,0.09999999999999996
0.37254901960784315,0.0,-0.617911923064442,0.09999999999999996
0.39215686274509803,0.0,-0.5269238058941065,0.09999999999999996
0.4117647058823529,0.0,-0.4264321628773561,0.09999999999999995
0.43137254901960786,0.0,-0.31796034488678326,0.09999999999999995
0.45098039215686275,0.0,-0.20315267411304364,0.09999999999999995
0.47058823529411764,0.0,-0.08374951781657036,0.09999999999999995
0.49019607843137253,0.0,0.038439093866056775,0.09999999999999995
0.5098039215686274,0.0,0.16156090613394253,0.09999999999999995
0.5294117647058824,0.0,0.2837495178165701,0.09999999999999995
0.5490196078431373,0.0,0.4031526741130438,0.09999999999999995
0.5686274509803921,0.0,0.517960344886783,0.09999999999999995
0.5882352941176471,0.0,0.6264321628773558,0.09999999999999995
0.6078431372549019,0.0,0.7269238058941062,0.09999999999999996
0.6274509803921569,0.0,0.8179119230644418,0.09999999999999996
0.6470588235294118,0.0,0.8980172272802394,0.09999999999999996
0.6666666666666666,0.0,0.9660254037844385,0.09999999999999998
0.6862745098039216,0.0,1.0209055179449538,0.09999999999999998
0.7058823529411765,0.0,1.061825643172819,0.09999999999999999
0.7254901960784313,0.0,1.0881654720812592,0.09999999999999999
0.7450980392156863,0.0,1.0995257197133659,0.1
0.7647058823529411,0.0,1.0957341762950346,0.1
0.7843137254901961,0.0,1.0768483177596007,0.10000000000000002
0.803921568627451,0.0,1.0431544344712775,0.10000000000000002
0.8235294117647058,0.0,0.9951632913550625,0.10000000000000003
0.8431372549019608,0.0,0.9336023852211195,0.10000000000000003
0.8627450980392157,0.0,0.8594049166547068,0.10000000000000005
0.8823529411764706,0.0,0.7736956436465577,0.10000000000000005
0.9019607843137255,0.0,0.6777738314082513,0.10000000000000006
0.9215686274509803,0.0,0.5730935568360106,0.10000000000000006
0.9411764705882353,0.0,0.461241666187153,0.10000000000000006
0.9607843137254902,0.0,0.34391372010837756,0.10000000000000006
0.9803921568627451,0.0,0.22288829066471488,0.10000000000000006
1.0,0.0,0.10000000000000026,0.10000000000000006
0.0,0.0196078431372549,0.1,0.22288829066471405
0.0196078431372549,0.0196078431372549,-0.021956860054188565,0.22195686005418852
0.0392156862745098,0.0196078431372549,-0.14206497842593352,0.21917668776121935
0.058823529411764705,0.0196078431372549,-0.2585036384721936,0.2145899183638164
0.0784313725490196,0.0196078431372549,-0.369507748797702,0.20826608261054902
0.09803921568627451,0.0196078431372549,-0.47339460024128366,0.20030104340527352
0.11764705882352941,0.0196078431372549,-0.5685893740314791,0.19081554262322797
0.13725490196078433,0.0196078431372549,-0.6536490144338385,0.17995337078728108
0.1568627450980392,0.0196078431372549,-0.7272841040048847,0.16787918735017757
0.17647058823529413,0.0196078431372549,-0.7883784098461984,0.15477602462507897
0.19607843137254902,0.0196078431372549,-0.8360058045573315,0.14084251320226918
0.21568627450980393,0.0196078431372549,-0.869444305383156,0.12628987091187852
0.23529411764705882,0.0196078431372549,-0.8881870187364832,0.11133870097688259
0.2549019607843137,0.0196078431372549,-0.891949824188147,0.09621564789311247
0.27450980392156865,0.0196078431372549,-0.8806756814430924,0.08114996172972659
0.29411764705882354,0.0196078431372549,-0.8545354950131065,0.06637002293184713
0.3137254901960784,0.0196078431372549,-0.8139255234786289,0.05209988030580983
0.3333333333333333,0.0196078431372549,-0.7594613726125966,0.038555854667643004
0.35294117647058826,0.0196078431372549,-0.6919686634244404,0.025943259640001687
0.37254901960784315,0.0196078431372549,-0.612470516587173,0.014453289306933542
0.39215686274509803,0.0196078431372549,-0.5221720429708988,0.004260119906456986
0.4117647058823529,0.0196078431372549,-0.4224420753904452,-0.004481730503661449
0.43137254901960786,0.0196078431372549,-0.31479241849519946,-0.011639744382156092
0.45098039215686275,0.0196078431372549,-0.200854931351677,-0.017105413535106473
0.47058823529411764,0.0196078431372549,-0.0823567901234932,-0.020795883989550262
0.49019607843137253,0.0196078431372549,0.03890569415868587,-0.022655211975256523
0.5098039215686274,0.0196078431372549,0.16109430584131346,-0.022655211975256523
0.5294117647058824,0.0196078431372549,0.28235679012349296,-0.020795883989550262
0.5490196078431373,0.0196078431372549,0.40085493135167716,-0.017105413535106473
0.5686274509803921,0.0196078431372549,0.5147924184951993,-0.011639744382156106
0.5882352941176471,0.0196078431372549,0.6224420753904449,-0.004481730503661463
0.6078431372549019,0.0196078431372549,0.7221720429708985,0.004260119906456972
0.6274509803921569,0.0196078431372549,0.8124705165871728,0.014453289306933514
0.6470588235294118,0.0196078431372549,0.8919686634244401,0.02594325964000166
0.6666666666666666,0.0196078431372549,0.9594613726125963,0.03855585466764292
0.6862745098039216,0.0196078431372549,1.0139255234786289,0.05209988030580983
0.7058823529411765,0.0196078431372549,1.0545354950131065,0.0663700229318471
0.7254901960784313,0.0196078431372549,1.0806756814430922,0.08114996172972654
0.7450980392156863,0.0196078431372549,1.091949824188147,0.09621564789311245
0.7647058823529411,0.0196078431372549,1.0881870187364833,0.11133870097688253
0.7843137254901961,0.0196078431372549,1.069444305383156,0.12628987091187854
0.803921568627451,0.0196078431372549,1.0360058045573317,0.14084251320226915
0.8235294117647058,0.0196078431372549,0.9883784098461986,0.1547760246250789
0.8431372549019608,0.0196078431372549,0.9272841040048847,0.16787918735017757
0.8627450980392157,0.0196078431372549,0.853649014433838,0.17995337078728113
0.8823529411764706,0.0196078431372549,0.7685893740314796,0.19081554262322792
0.9019607843137255,0.0196078431372549,0.6733946002412838,0.2003010434052735
0.9215686274509803,0.0196078431372549,0.5695077487977026,0.208266082610549
0.9411764705882353,0.0196078431372549,0.45850363847219366,0.2145899183638164
0.9607843137254902,0.0196078431372549,0.342064978425934,0.21917668776121935
0.9803921568627451,0.0196078431372549,0.22195686005418935,0.22195686005418852
1.0,0.0196078431372549,0.10000000000000026,0.22288829066471405
0.0,0.0392156862745098,0.1,0.3439137201083772
0.0196078431372549,0.0392156862745098,-0.019176687761219405,0.34206497842593353
0.0392156862745098,0.0392156862745098,-0.13654677841800503,0.33654677841800507
0.058823529411764705,0.0392156862745098,-0.2503310610364826,0.3274427703717685
0.0784313725490196,0.0392156862745098,-0.35880468187746717,0.31489096176909004
0.09803921568627451,0.0392156862745098,-0.4603232914209301,0.2990816252337771
0.11764705882352941,0.0392156862745098,-0.5533479710285648,0.2802544141925547
0.13725490196078433,0.0392156862745098,-0.6364685613816569,0.2586947299734056
0.1568627450980392,0.0392156862745098,-0.7084250390589174,0.23472939541236013
0.17647058823529413,0.0392156862745098,-0.768126617207154,0.20872170055244682
0.19607843137254902,0.0392156862745098,-0.8146682807580771,0.1810658955369575
0.21568627450980393,0.0392156862745098,-0.8473445055342141,0.15218121417915176
0.23529411764705882,0.0392156862745098,-0.8656599532762684,0.12250551880499098
0.2549019607843137,0.0392156862745098,-0.86933698046621,0.09248866270660921
0.27450980392156865,0.0392156862745098,-0.8583198471199941,0.06258567082495951
0.29411764705882354,0.0392156862745098,-0.8327755617489023,0.03324984203553638
0.3137254901960784,0.0392156862745098,-0.7930913496807496,0.004925877599490064
0.3333333333333333,0.0392156862745098,-0.7398687831186306,-0.021956860054188523
0.35294117647058826,0.0392156862745098,-0.6739146619195302,-0.04699085602542358
0.37254901960784315,0.0392156862745098,-0.5962287833308973,-0.06979662045354143
0.39215686274509803,0.0392156862745098,-0.5079887860835115,-0.09002844119672807
0.4117647058823529,0.0392156862745098,-0.41053229858874296,-0.10737962447569918
0.43137254901960786,0.0392156862745098,-0.30533666185533825,-0.12158714403876808
0.45098039215686275,0.0392156862745098,-0.19399653450564944,-0.13243562837170647
0.47058823529411764,0.0392156862745098,-0.07819971937642031,-0.13976062551036314
0.49019607843137253,0.0392156862745098,0.040298421851763036,-0.14345109596480693
0.5098039215686274,0.0392156862745098,0.1597015781482363,-0.14345109596480693
0.5294117647058824,0.0392156862745098,0.2781997193764201,-0.13976062551036314
0.5490196078431373,0.0392156862745098,0.39399653450564964,-0.13243562837170647
0.5686274509803921,0.0392156862745098,0.505336661855338,-0.12158714403876811
0.5882352941176471,0.0392156862745098,0.6105322985887427,-0.10737962447569921
0.6078431372549019,0.0392156862745098,0.7079887860835112,-0.09002844119672809
0.6274509803921569,0.0392156862745098,0.7962287833308972,-0.06979662045354146
0.6470588235294118,0.0392156862745098,0.8739146619195299,-0.046990856025423605
0.6666666666666666,0.0392156862745098,0.9398687831186303,-0.02195686005418869
0.6862745098039216,0.0392156862745098,0.9930913496807495,0.004925877599490064
0.7058823529411765,0.0392156862745098,1.0327755617489023,0.033249842035536326
0.7254901960784313,0.0392156862745098,1.058319847119994,0.0625856708249594
0.7450980392156863,0.0392156862745098,1.06933698046621,0.09248866270660916
0.7647058823529411,0.0392156862745098,1.0656599532762685,0.12250551880499087
0.7843137254901961,0.0392156862745098,1.047344505534214,0.1521812141791518
0.803921568627451,0.0392156862745098,1.0146682807580771,0.18106589553695746
0.8235294117647058,0.0392156862745098,0.9681266172071542,0.20872170055244665
0.8431372549019608,0.0392156862745098,0.9084250390589174,0.23472939541236013
0.8627450980392157,0.0392156862745098,0.8364685613816564,0.2586947299734057
0.8823529411764706,0.0392156862745098,0.7533479710285653,0.2802544141925546
0.9019607843137255,0.0392156862745098,0.6603232914209303,0.29908162523377707
0.9215686274509803,0.0392156862745098,0.5588046818774677,0.31489096176909
0.9411764705882353,0.0392156862745098,0.4503310610364827,0.3274427703717685
0.9607843137254902,0.0392156862745098,0.33654677841800545,0.33654677841800507
0.9803921568627451,0.0392156862745098,0.21917668776122018,0.34206497842593353
1.0,0.0392156862745098,0.10000000000000024,0.3439137201083772
0.0,0.058823529411764705,0.1,0.461241666187153
0.0196078431372549,0.058823529411764705,-0.014589918363816456,0.45850363847219366
0.0392156862745098,0.058823529411764705,-0.1274427703717685,0.4503310610364827
0.058823529411764705,0.058823529411764705,-0.2368478218232786,0.43684782182327864
0.0784313725490196,0.058823529411764705,-0.3411466036597106,0.4182583129949966
0.09803921568627451,0.058823529411764705,-0.4387580526647483,0.3948443325563713
0.11764705882352941,0.058823529411764705,-0.5282024787711077,0.36696081258395474
0.13725490196078433,0.058823529411764705,-0.6081239956536438,0.3350304388176337
0.1568627450980392,0.058823529411764705,-0.6773110745839259,0.29953724317567487
0.17647058823529413,0.058823529411764705,-0.7347149099707959,0.2610192663242387
0.19607843137254902,0.058823529411764705,-0.7794653181840365,0.22006040152932937
0.21568627450980393,0.058823529411764705,-0.8108839286511894,0.17728154343006997
0.23529411764705882,0.058823529411764705,-0.8284944672639407,0.13333117590887839
0.2549019607843137,0.058823529411764705,-0.8320299762081156,0.08887554173683813
0.27450980392156865,0.058823529411764705,-0.8214368607720197,0.0445885430124189
0.29411764705882354,0.058823529411764705,-0.796875701787637,0.0011415254926024632
0.3137254901960784,0.058823529411764705,-0.758718821388904,-0.040806898324461965
0.3333333333333333,0.058823529411764705,-0.707544638987683,-0.08062083309357643
0.35294117647058826,0.058823529411764705,-0.6441289030250875,-0.11769674014773165
0.37254901960784315,0.058823529411764705,-0.5694329314158686,-0.15147258652908516
0.39215686274509803,0.058823529411764705,-0.48458903894874106,-0.18143636483569767
0.4117647058823529,0.058823529411764705,-0.3908833725484051,-0.20713385473183457
0.43137254901960786,0.058823529411764705,-0.2897364145991922,-0.22817550846524962
0.45098039215686275,0.058823529411764705,-0.18268144988008192,-0.2442423560140247
0.47058823529411764,0.058823529411764705,-0.07134132253039277,-0.25509084034696317
0.49019607843137253,0.058823529411764705,0.04259616461312968,-0.2605565094999136
0.5098039215686274,0.058823529411764705,0.1574038353868697,-0.2605565094999136
0.5294117647058824,0.058823529411764705,0.27134132253039256,-0.25509084034696317
0.5490196078431373,0.058823529411764705,0.3826814498800821,-0.2442423560140247
0.5686274509803921,0.058823529411764705,0.48973641459919204,-0.22817550846524967
0.5882352941176471,0.058823529411764705,0.590883372548405,-0.20713385473183463
0.6078431372549019,0.058823529411764705,0.6845890389487408,-0.18143636483569767
0.6274509803921569,0.058823529411764705,0.7694329314158684,-0.1514725865290852
0.6470588235294118,0.058823529411764705,0.8441289030250873,-0.11769674014773174
0.6666666666666666,0.058823529411764705,0.9075446389876828,-0.08062083309357668
0.6862745098039216,0.058823529411764705,0.958718821388904,-0.040806898324461965
0.7058823529411765,0.058823529411764705,0.996875701787637,0.00114152549260238
0.7254901960784313,0.058823529411764705,1.0214368607720197,0.044588543012418734
0.7450980392156863,0.058823529411764705,1.0320299762081155,0.08887554173683805
0.7647058823529411,0.058823529411764705,1.028494467263941,0.13333117590887822
0.7843137254901961,0.058823529411764705,1.0108839286511895,0.17728154343007002
0.803921568627451,0.058823529411764705,0.9794653181840366,0.22006040152932932
0.8235294117647058,0.058823529411764705,0.9347149099707961,0.2610192663242385
0.8431372549019608,0.058823529411764705,0.8773110745839259,0.29953724317567487
0.8627450980392157,0.058823529411764705,0.8081239956536435,0.3350304388176339
0.8823529411764706,0.058823529411764705,0.7282024787711081,0.36696081258395463
0.9019607843137255,0.058823529411764705,0.6387580526647485,0.3948443325563712
0.9215686274509803,0.058823529411764705,0.5411466036597111,0.4182583129949965
0.9411764705882353,0.058823529411764705,0.43684782182327864,0.43684782182327864
0.9607843137254902,0.058823529411764705,0.3274427703717689,0.4503310610364827
0.9803921568627451,0.058823529411764705,0.2145899183638172,0.45850363847219366
1.0,0.058823529411764705,0.10000000000000023,0.461241666187153
0.0,0.0784313725490196,0.1,0.57309355683601
0.0196078431372549,0.0784313725490196,-0.008266082610549064,0.569507748797702
0.0392156862745098,0.0784313725490196,-0.11489096176909,0.5588046818774672
0.058823529411764705,0.0784313725490196,-0.21825831299499646,0.5411466036597107
0.0784313725490196,0.0784313725490196,-0.3168011926105597,0.5168011926105597
0.09803921568627451,0.0784313725490196,-0.40902579100988823,0.4861375003451741
0.11764705882352941,0.0784313725490196,-0.49353407728982734,0.4496203571814501
0.13725490196078433,0.0784313725490196,-0.5690449919733769,0.4078033257862238
0.1568627450980392,0.0784313725490196,-0.6344138665655223,0.36132030972951223
0.17647058823529413,0.0784313725490196,-0.6886497755608085,0.31087594415255737
0.19607843137254902,0.0784313725490196,-0.7309305578639083,0.2572349142173511
0.21568627450980393,0.0784313725490196,-0.7606152799137631,0.20121036325905595
0.23529411764705882,0.0784313725490196,-0.7772539515830365,0.1436515663619171
0.2549019607843137,0.0784313725490196,-0.7805943475697505,0.08543105621468824
0.27450980392156865,0.0784313725490196,-0.7705858308757585,0.02743139640448096
0.29411764705882354,0.0784313725490196,-0.7473801204120213,-0.02946819734757941
0.3137254901960784,0.0784313725490196,-0.7113289910945705,-0.08440518520046397
0.3333333333333333,0.0784313725490196,-0.6629789412953608,-0.13654677841800492
0.35294117647058826,0.0784313725490196,-0.6030629084840216,-0.18510256359723795
0.37254901960784315,0.0784313725490196,-0.5324891586429313,-0.22933648452988772
0.39215686274509803,0.0784313725490196,-0.452327517880762,-0.26857800006419164
0.4117647058823529,0.0784313725490196,-0.36379315495919096,-0.3022322488252478
0.43137254901960786,0.0784313725490196,-0.26822816057314813,-0.3297890667070912
0.45098039215686275,0.0784313725490196,-0.16708120262393591,-0.3508307204405061
0.47058823529411764,0.0784313725490196,-0.06188556589053151,-0.365038240003575
0.49019607843137253,0.0784313725490196,0.04576409100471347,-0.37219625388206956
0.5098039215686274,0.0784313725490196,0.15423590899528594,-0.37219625388206956
0.5294117647058824,0.0784313725490196,0.2618855658905313,-0.365038240003575
0.5490196078431373,0.0784313725490196,0.36708120262393606,-0.3508307204405061
0.5686274509803921,0.0784313725490196,0.468228160573148,-0.3297890667070912
0.5882352941176471,0.0784313725490196,0.5637931549591908,-0.3022322488252479
0.6078431372549019,0.0784313725490196,0.6523275178807617,-0.26857800006419175
0.6274509803921569,0.0784313725490196,0.7324891586429312,-0.22933648452988784
0.6470588235294118,0.0784313725490196,0.8030629084840213,-0.18510256359723806
0.6666666666666666,0.0784313725490196,0.8629789412953607,-0.13654677841800525
0.6862745098039216,0.0784313725490196,0.9113289910945704,-0.08440518520046397
0.7058823529411765,0.0784313725490196,0.9473801204120212,-0.029468197347579494
0.7254901960784313,0.0784313725490196,0.9705858308757583,0.027431396404480723
0.7450980392156863,0.0784313725490196,0.9805943475697505,0.08543105621468812
0.7647058823529411,0.0784313725490196,0.9772539515830365,0.14365156636191687
0.7843137254901961,0.0784313725490196,0.960615279913763,0.201210363259056
0.803921568627451,0.0784313725490196,0.9309305578639083,0.257234914217351
0.8235294117647058,0.0784313725490196,0.8886497755608087,0.31087594415255715
0.8431372549019608,0.0784313725490196,0.8344138665655223,0.36132030972951223
0.8627450980392157,0.0784313725490196,0.7690449919733765,0.407803325786224
0.8823529411764706,0.0784313725490196,0.6935340772898277,0.4496203571814499
0.9019607843137255,0.0784313725490196,0.6090257910098884,0.486137500345174
0.9215686274509803,0.0784313725490196,0.5168011926105602,0.5168011926105596
0.9411764705882353,0.0784313725490196,0.4182583129949966,0.5411466036597107
0.9607843137254902,0.0784313725490196,0.31489096176909037,0.5588046818774671
0.9803921568627451,0.0784313725490196,0.20826608261054974,0.5695077487977019
1.0,0.0784313725490196,0.10000000000000023,0.57309355683601
0.0,0.09803921568627451,0.1,0.6777738314082511
0.0196078431372549,0.09803921568627451,-0.00030104340527356555,0.6733946002412836
0.0392156862745098,0.09803921568627451,-0.09908162523377709,0.66032329142093
0.058823529411764705,0.09803921568627451,-0.19484433255637115,0.6387580526647483
0.0784313725490196,0.09803921568627451,-0.28613750034517405,0.6090257910098882
0.09803921568627451,0.09803921568627451,-0.37157721723563875,0.5715772172356388
0.11764705882352941,0.09803921568627451,-0.4498683042121574,0.5269800135474433
0.13725490196078433,0.09803921568627451,-0.519823948201706,0.4759102280933286
0.1568627450980392,0.09803921568627451,-0.5803836929502595,0.4191420267631064
0.17647058823529413,0.09803921568627451,-0.6306295144586348,0.3575359576226247
0.19607843137254902,0.09803921568627451,-0.6697997372905351,0.29202590588228394
0.21568627450980393,0.09803921568627451,-0.6973005807957554,0.22360493714919816
0.23529411764705882,0.09803921568627451,-0.7127151602195729,0.15331024356486578
0.2549019607843137,0.09803921568627451,-0.7158098062506796,0.08220742102956011
0.27450980392156865,0.09803921568627451,-0.7065376072097521,0.011374315854689718
0.29411764705882354,0.09803921568627451,-0.685039120182692,-0.05811531428858552
0.3137254901960784,0.09803921568627451,-0.6516402403184783,-0.1252080774411224
0.3333333333333333,0.09803921568627451,-0.6068472605909091,-0.18888691570412544
0.35294117647058826,0.09803921568627451,-0.5513391969132048,-0.24818652280016115
0.37254901960784315,0.09803921568627451,-0.48595749494891494,-0.3022079771323445
0.39215686274509803,0.09803921568627451,-0.411693274653381,-0.3501323685194382
0.4117647058823529,0.09803921568627451,-0.32967230590550556,-0.39123321203944816
0.43137254901960786,0.09803921568627451,-0.241137942983934,-0.42488746080050455
0.45098039215686275,0.09803921568627451,-0.14743227658359812,-0.4505849506966415
0.47058823529411764,0.09803921568627451,-0.04997578908882927,-0.46793613397561273
0.49019607843137253,0.09803921568627451,0.04975417849162435,-0.47667798438573117
0.5098039215686274,0.09803921568627451,0.1502458215083751,-0.47667798438573117
0.5294117647058824,0.09803921568627451,0.2499757890888291,-0.46793613397561273
0.5490196078431373,0.09803921568627451,0.34743227658359827,-0.4505849506966415
0.5686274509803921,0.09803921568627451,0.44113794298393383,-0.42488746080050466
0.5882352941176471,0.09803921568627451,0.5296723059055054,-0.39123321203944816
0.6078431372549019,0.09803921568627451,0.6116932746533807,-0.3501323685194382
0.6274509803921569,0.09803921568627451,0.6859574949489148,-0.3022079771323446
0.6470588235294118,0.09803921568627451,0.7513391969132046,-0.24818652280016126
0.6666666666666666,0.09803921568627451,0.8068472605909088,-0.18888691570412583
0.6862745098039216,0.09803921568627451,0.8516402403184783,-0.1252080774411224
0.7058823529411765,0.09803921568627451,0.8850391201826919,-0.05811531428858563
0.7254901960784313,0.09803921568627451,0.906537607209752,0.01137431585468944
0.7450980392156863,0.09803921568627451,0.9158098062506795,0.08220742102955995
0.7647058823529411,0.09803921568627451,0.9127151602195729,0.1533102435648655
0.7843137254901961,0.09803921568627451,0.8973005807957554,0.22360493714919827
0.803921568627451,0.09803921568627451,0.8697997372905352,0.29202590588228383
0.8235294117647058,0.09803921568627451,0.830629514458635,0.35753595762262436
0.8431372549019608,0.09803921568627451,0.7803836929502594,0.4191420267631064
0.8627450980392157,0.09803921568627451,0.7198239482017056,0.47591022809332895
0.8823529411764706,0.09803921568627451,0.6498683042121579,0.5269800135474431
0.9019607843137255,0.09803921568627451,0.5715772172356389,0.5715772172356386
0.9215686274509803,0.09803921568627451,0.48613750034517456,0.6090257910098881
0.9411764705882353,0.09803921568627451,0.3948443325563713,0.6387580526647483
0.9607843137254902,0.09803921568627451,0.29908162523377746,0.6603232914209299
0.9803921568627451,0.09803921568627451,0.20030104340527422,0.6733946002412835
1.0,0.09803921568627451,0.1000000000000002,0.6777738314082511
0.0,0.11764705882352941,0.1,0.7736956436465572
0.0196078431372549,0.11764705882352941,0.009184457376771996,0.7685893740314791
0.0392156862745098,0.11764705882352941,-0.08025441419255469,0.7533479710285648
0.058823529411764705,0.11764705882352941,-0.16696081258395465,0.7282024787711077
0.0784313725490196,0.11764705882352941,-0.24962035718145012,0.6935340772898273
0.09803921568627451,0.11764705882352941,-0.3269800135474433,0.6498683042121574
0.11764705882352941,0.11764705882352941,-0.39786708814751726,0.5978670881475172
0.13725490196078433,0.11764705882352941,-0.46120700518904,0.5383187145243258
0.1568627450980392,0.11764705882352941,-0.5160395960948183,0.4721258759864412
0.17647058823529413,0.11764705882352941,-0.5615336546799861,0.4002919884928331
0.19607843137254902,0.11764705882352941,-0.5969995373904818,0.32390598055447173
0.21568627450980393,0.11764705882352941,-0.6218996175963448,0.24412578618809372
0.23529411764705882,0.11764705882352941,-0.6358564354633983,0.16216079181684118
0.2549019607843137,0.11764705882352941,-0.6386584198595745,0.0792535032048675
0.27450980392156865,0.11764705882352941,-0.630263095557613,-0.003339289663506606
0.29411764705882354,0.11764705882352941,-0.610797727116209,-0.08436556423885327
0.3137254901960784,0.11764705882352941,-0.5805573896790305,-0.16259704479224693
0.3333333333333333,0.11764705882352941,-0.5400004959363222,-0.23684782182327843
0.35294117647058826,0.11764705882352941,-0.4897418470558025,-0.30599232923923203
0.37254901960784315,0.11764705882352941,-0.43054331292365444,-0.3689824067897115
0.39215686274509803,0.11764705882352941,-0.3633022829736583,-0.4248631891076011
0.4117647058823529,0.11764705882352941,-0.2890380626781245,-0.4727875804946946
0.43137254901960786,0.11764705882352941,-0.20887642191595493,-0.5120290960289986
0.45098039215686275,0.11764705882352941,-0.1240325294488277,-0.541992874335611
0.47058823529411764,0.11764705882352941,-0.03579253220144188,-0.5622246950787977
0.49019607843137253,0.11764705882352941,0.05450594141483199,-0.5724178644792742
0.5098039215686274,0.11764705882352941,0.1454940585851675,-0.5724178644792742
0.5294117647058824,0.11764705882352941,0.2357925322014417,-0.5622246950787977
0.5490196078431373,0.11764705882352941,0.3240325294488279,-0.541992874335611
0.5686274509803921,0.11764705882352941,0.40887642191595475,-0.5120290960289987
0.5882352941176471,0.11764705882352941,0.48903806267812444,-0.4727875804946947
0.6078431372549019,0.11764705882352941,0.5633022829736581,-0.42486318910760124
0.6274509803921569,0.11764705882352941,0.6305433129236543,-0.3689824067897116
0.6470588235294118,0.11764705882352941,0.6897418470558023,-0.30599232923923214
0.6666666666666666,0.11764705882352941,0.7400004959363219,-0.23684782182327888
0.6862745098039216,0.11764705882352941,0.7805573896790304,-0.16259704479224693
0.7058823529411765,0.11764705882352941,0.810797727116209,-0.08436556423885341
0.7254901960784313,0.11764705882352941,0.8302630955576128,-0.0033392896635069252
0.7450980392156863,0.11764705882352941,0.8386584198595745,0.07925350320486733
0.7647058823529411,0.11764705882352941,0.8358564354633984,0.16216079181684084
0.7843137254901961,0.11764705882352941,0.8218996175963448,0.24412578618809383
0.803921568627451,0.11764705882352941,0.7969995373904819,0.3239059805544716
0.8235294117647058,0.11764705882352941,0.7615336546799861,0.40029198849283265
0.8431372549019608,0.11764705882352941,0.7160395960948183,0.4721258759864412
0.8627450980392157,0.11764705882352941,0.6612070051890397,0.5383187145243261
0.8823529411764706,0.11764705882352941,0.5978670881475177,0.597867088147517
0.9019607843137255,0.11764705882352941,0.5269800135474435,0.6498683042121572
0.9215686274509803,0.11764705882352941,0.44962035718145055,0.6935340772898271
0.9411764705882353,0.11764705882352941,0.36696081258395474,0.7282024787711077
0.9607843137254902,0.11764705882352941,0.28025441419255503,0.7533479710285647
0.9803921568627451,0.11764705882352941,0.19081554262322858,0.768589374031479
1.0,0.11764705882352941,0.10000000000000019,0.7736956436465572
0.0,0.13725490196078433,0.1,0.8594049166547072
0.0196078431372549,0.13725490196078433,0.02004662921271888,0.8536490144338384
0.0392156862745098,0.13725490196078433,-0.05869472997340558,0.8364685613816568
0.058823529411764705,0.13725490196078433,-0.13503043881763366,0.8081239956536438
0.0784313725490196,0.13725490196078433,-0.20780332578622382,0.7690449919733768
0.09803921568627451,0.13725490196078433,-0.27591022809332866,0.7198239482017059
0.11764705882352941,0.13725490196078433,-0.3383187145243258,0.66120700518904
0.13725490196078433,0.13725490196078433,-0.3940827360406297,0.5940827360406297
0.1568627450980392,0.13725490196078433,-0.4423569669187666,0.5194686762540525
0.17647058823529413,0.13725490196078433,-0.48240961902666535,0.43849589891828833
0.19607843137254902,0.13725490196078433,-0.5136335349857958,0.3523918687986428
0.21568627450980393,0.13725490196078433,-0.5355553920581247,0.26246183522211464
0.23529411764705882,0.13725490196078433,-0.5478428772363464,0.17006904582809546
0.2549019607843137,0.13725490196078433,-0.5503097247703318,0.07661408112377474
0.27450980392156865,0.13725490196078433,-0.5429185397660314,-0.016486376888675797
0.29411764705882354,0.13725490196078433,-0.5257813650539513,-0.10782102016716807
0.3137254901960784,0.13725490196078433,-0.4991579827340529,-0.19600530862100937
0.3333333333333333,0.13725490196078433,-0.46345197614392386,-0.2797024583273534
0.35294117647058826,0.13725490196078433,-0.41920461194677183,-0.3576437058128289
0.37254901960784315,0.13725490196078433,-0.36708663508054584,-0.42864754121448867
0.39215686274509803,0.13725490196078433,-0.3078881009483977,-0.49163761876496825
0.4117647058823529,0.13725490196078433,-0.2425063989841081,-0.5456590730971514
0.43137254901960786,0.13725490196078433,-0.17193264914301767,-0.5898929940298014
0.45098039215686275,0.13725490196078433,-0.09723667753379897,-0.6236688404111548
0.47058823529411764,0.13725490196078433,-0.019550798945166092,-0.6464746048392727
0.49019607843137253,0.13725490196078433,0.05994734789210096,-0.6579645751723409
0.5098039215686274,0.13725490196078433,0.1400526521078986,-0.6579645751723409
0.5294117647058824,0.13725490196078433,0.21955079894516594,-0.6464746048392727
0.5490196078431373,0.13725490196078433,0.2972366775337991,-0.6236688404111548
0.5686274509803921,0.13725490196078433,0.3719326491430175,-0.5898929940298014
0.5882352941176471,0.13725490196078433,0.44250639898410793,-0.5456590730971516
0.6078431372549019,0.13725490196078433,0.5078881009483975,-0.49163761876496836
0.6274509803921569,0.13725490196078433,0.5670866350805458,-0.4286475412144889
0.6470588235294118,0.13725490196078433,0.6192046119467717,-0.3576437058128291
0.6666666666666666,0.13725490196078433,0.6634519761439237,-0.27970245832735396
0.6862745098039216,0.13725490196078433,0.6991579827340528,-0.19600530862100937
0.7058823529411765,0.13725490196078433,0.7257813650539513,-0.10782102016716824
0.7254901960784313,0.13725490196078433,0.7429185397660313,-0.016486376888676157
0.7450980392156863,0.13725490196078433,0.7503097247703318,0.07661408112377456
0.7647058823529411,0.13725490196078433,0.7478428772363465,0.17006904582809507
0.7843137254901961,0.13725490196078433,0.7355553920581247,0.2624618352221148
0.803921568627451,0.13725490196078433,0.7136335349857957,0.3523918687986427
0.8235294117647058,0.13725490196078433,0.6824096190266654,0.4384958989182879
0.8431372549019608,0.13725490196078433,0.6423569669187665,0.5194686762540525
0.8627450980392157,0.13725490196078433,0.5940827360406294,0.5940827360406301
0.8823529411764706,0.13725490196078433,0.5383187145243262,0.6612070051890396
0.9019607843137255,0.13725490196078433,0.47591022809332884,0.7198239482017057
0.9215686274509803,0.13725490196078433,0.40780332578622425,0.7690449919733767
0.9411764705882353,0.13725490196078433,0.3350304388176337,0.8081239956536438
0.9607843137254902,0.13725490196078433,0.25869472997340587,0.8364685613816567
0.9803921568627451,0.13725490196078433,0.17995337078728163,0.8536490144338383
1.0,0.13725490196078433,0.10000000000000016,0.8594049166547072
0.0,0.1568627450980392,0.1,0.9336023852211195
0.0196078431372549,0.1568627450980392,0.03212081264982242,0.9272841040048847
0.0392156862745098,0.1568627450980392,-0.034729395412360115,0.9084250390589174
0.058823529411764705,0.1568627450980392,-0.09953724317567478,0.8773110745839259
0.0784313725490196,0.1568627450980392,-0.1613203097295122,0.8344138665655223
0.09803921568627451,0.1568627450980392,-0.21914202676310643,0.7803836929502594
0.11764705882352941,0.1568627450980392,-0.2721258759864411,0.7160395960948183
0.13725490196078433,0.1568627450980392,-0.3194686762540525,0.6423569669187665
0.1568627450980392,0.1568627450980392,-0.36045275897247686,0.5604527589724768
0.17647058823529413,0.1568627450980392,-0.3944568472245764,0.4715685565598623
0.19607843137254902,0.1568627450980392,-0.42096547369430837,0.3770517535859311
0.21568627450980393,0.1568627450980392,-0.43957679462579746,0.2783351284386444
0.23529411764705882,0.1568627450980392,-0.4500086813650582,0.17691512452904823
0.2549019607843137,0.1568627450980392,-0.45210299714280344,0.07432916573455248
0.27450980392156865,0.1568627450980392,-0.4458279942666703,-0.027867649379887033
0.29411764705882354,0.1568627450980392,-0.43127879538387526,-0.12812612127083184
0.3137254901960784,0.1568627450980392,-0.40867595151884495,-0.22492643370227453
0.3333333333333333,0.1568627450980392,-0.37836209874450255,-0.3168011926105596
0.35294117647058826,0.1568627450980392,-0.34079676416866733,-0.40235767030261016
0.37254901960784315,0.1568627450980392,-0.2965493999715152,-0.48029891778808553
0.39215686274509803,0.1568627450980392,-0.2462907510909955,-0.5494434252040391
0.4117647058823529,0.1568627450980392,-0.19078268741329138,-0.6087430323000745
0.43137254901960786,0.1568627450980392,-0.1308666546019517,-0.6572988174793077
0.45098039215686275,0.1568627450980392,-0.06745091863935637,-0.6943747245334627
0.47058823529411764,0.1568627450980392,-0.0014967974402558676,-0.7194087205046978
0.49019607843137253,0.1568627450980392,0.06599591174790022,-0.7320213155323392
0.5098039215686274,0.1568627450980392,0.13400408825209942,-0.7320213155323392
0.5294117647058824,0.1568627450980392,0.20149679744025573,-0.7194087205046978
0.5490196078431373,0.1568627450980392,0.26745091863935644,-0.6943747245334627
0.5686274509803921,0.1568627450980392,0.3308666546019516,-0.6572988174793079
0.5882352941176471,0.1568627450980392,0.39078268741329125,-0.6087430323000746
0.6078431372549019,0.1568627450980392,0.44629075109099536,-0.5494434252040392
0.6274509803921569,0.1568627450980392,0.49654939997151515,-0.48029891778808564
0.6470588235294118,0.1568627450980392,0.5407967641686673,-0.40235767030261027
0.6666666666666666,0.1568627450980392,0.5783620987445025,-0.31680119261056017
0.6862745098039216,0.1568627450980392,0.6086759515188449,-0.22492643370227453
0.7058823529411765,0.1568627450980392,0.6312787953838752,-0.12812612127083203
0.7254901960784313,0.1568627450980392,0.6458279942666701,-0.02786764937988742
0.7450980392156863,0.1568627450980392,0.6521029971428034,0.07432916573455227
0.7647058823529411,0.1568627450980392,0.6500086813650583,0.17691512452904784
0.7843137254901961,0.1568627450980392,0.6395767946257974,0.2783351284386446
0.803921568627451,0.1568627450980392,0.6209654736943083,0.377051753585931
0.8235294117647058,0.1568627450980392,0.5944568472245765,0.47156855655986185
0.8431372549019608,0.1568627450980392,0.5604527589724768,0.5604527589724768
0.8627450980392157,0.1568627450980392,0.5194686762540522,0.6423569669187669
0.8823529411764706,0.1568627450980392,0.4721258759864414,0.7160395960948179
0.9019607843137255,0.1568627450980392,0.41914202676310663,0.7803836929502592
0.9215686274509803,0.1568627450980392,0.36132030972951257,0.8344138665655221
0.9411764705882353,0.1568627450980392,0.29953724317567487,0.8773110745839259
0.9607843137254902,0.1568627450980392,0.23472939541236035,0.9084250390589172
0.9803921568627451,0.1568627450980392,0.16787918735017804,0.9272841040048846
1.0,0.1568627450980392,0.10000000000000014,0.9336023852211195
0.0,0.17647058823529413,0.1,0.9951632913550623
0.0196078431372549,0.17647058823529413,0.04522397537492103,0.9883784098461984
0.0392156862745098,0.17647058823529413,-0.008721700552446768,0.968126617207154
0.058823529411764705,0.17647058823529413,-0.061019266324238625,0.9347149099707959
0.0784313725490196,0.17647058823529413,-0.11087594415255733,0.8886497755608085
0.09803921568627451,0.17647058823529413,-0.15753595762262465,0.8306295144586348
0.11764705882352941,0.17647058823529413,-0.200291988492833,0.761533654679986
0.13725490196078433,0.17647058823529413,-0.23849589891828823,0.6824096190266653
0.1568627450980392,0.17647058823529413,-0.27156855655986223,0.5944568472245764
0.17647058823529413,0.17647058823529413,-0.29900861364011966,0.49900861364011984
0.19607843137254902,0.17647058823529413,-0.320400106864578,0.39751181619986387
0.21568627450980393,0.17647058823529413,-0.33541876300124174,0.2915050428928646
0.23529411764705882,0.17647058823529413,-0.3438369145322543,0.18259524834510144
0.2549019607843137,0.17647058823529413,-0.34552695086139673,0.07243339402538682
0.27450980392156865,0.17647058823529413,-0.34046325276064726,-0.037310578647603926
0.29411764705882354,0.17647058823529413,-0.3287225807315637,-0.14497306291499346
0.3137254901960784,0.17647058823529413,-0.31048291139432493,-0.24892200526038208
0.3333333333333333,0.17647058823529413,-0.2860207395435883,-0.3475816456775309
0.35294117647058826,0.17647058823529413,-0.255706886769246,-0.43945640458581625
0.37254901960784315,0.17647058823529413,-0.22000088017911693,-0.5231535542921605
0.39215686274509803,0.17647058823529413,-0.1794439864364086,-0.5974043313231922
0.4117647058823529,0.17647058823529413,-0.13465100670883942,-0.6610831695861951
0.43137254901960786,0.17647058823529413,-0.08630095690962958,-0.7132247628037363
0.45098039215686275,0.17647058823529413,-0.03512677450840879,-0.7530386975728507
0.47058823529411764,0.17647058823529413,0.018095792053710216,-0.7799214352265293
0.49019607843137253,0.17647058823529413,0.07255994291974235,-0.7934654608646962
0.5098039215686274,0.17647058823529413,0.12744005708025735,-0.7934654608646962
0.5294117647058824,0.17647058823529413,0.1819042079462897,-0.7799214352265293
0.5490196078431373,0.17647058823529413,0.23512677450840888,-0.7530386975728507
0.5686274509803921,0.17647058823529413,0.28630095690962953,-0.7132247628037364
0.5882352941176471,0.17647058823529413,0.33465100670883935,-0.6610831695861952
0.6078431372549019,0.17647058823529413,0.37944398643640853,-0.5974043313231923
0.6274509803921569,0.17647058823529413,0.42000088017911685,-0.5231535542921607
0.6470588235294118,0.17647058823529413,0.45570688676924587,-0.4394564045858165
0.6666666666666666,0.17647058823529413,0.48602073954358815,-0.3475816456775316
0.6862745098039216,0.17647058823529413,0.510482911394325,-0.24892200526038208
0.7058823529411765,0.17647058823529413,0.5287225807315638,-0.14497306291499365
0.7254901960784313,0.17647058823529413,0.5404632527606472,-0.03731057864760437
0.7450980392156863,0.17647058823529413,0.5455269508613967,0.0724333940253866
0.7647058823529411,0.17647058823529413,0.5438369145322544,0.18259524834510105
0.7843137254901961,0.17647058823529413,0.5354187630012417,0.2915050428928647
0.803921568627451,0.17647058823529413,0.520400106864578,0.39751181619986364
0.8235294117647058,0.17647058823529413,0.49900861364011984,0.4990086136401193
0.8431372549019608,0.17647058823529413,0.4715685565598622,0.5944568472245764
0.8627450980392157,0.17647058823529413,0.438495898918288,0.6824096190266657
0.8823529411764706,0.17647058823529413,0.4002919884928333,0.7615336546799856
0.9019607843137255,0.17647058823529413,0.3575359576226247,0.8306295144586345
0.9215686274509803,0.17647058823529413,0.3108759441525576,0.8886497755608083
0.9411764705882353,0.17647058823529413,0.26101926632423866,0.9347149099707959
0.9607843137254902,0.17647058823529413,0.20872170055244696,0.9681266172071539
0.9803921568627451,0.17647058823529413,0.15477602462507933,0.9883784098461984
1.0,0.17647058823529413,0.10000000000000012,0.9951632913550623
0.0,0.19607843137254902,0.1,1.0431544344712775
0.0196078431372549,0.19607843137254902,0.059157486797730814,1.0360058045573315
0.0392156862745098,0.19607843137254902,0.018934104463042487,1.0146682807580771
0.058823529411764705,0.19607843137254902,-0.020060401529329364,0.9794653181840365
0.0784313725490196,0.19607843137254902,-0.05723491421735111,0.9309305578639082
0.09803921568627451,0.19607843137254902,-0.09202590588228399,0.8697997372905351
0.11764705882352941,0.19607843137254902,-0.12390598055447177,0.7969995373904818
0.13725490196078433,0.19607843137254902,-0.1523918687986429,0.7136335349857957
0.1568627450980392,0.19607843137254902,-0.1770517535859312,0.6209654736943083
0.17647058823529413,0.19607843137254902,-0.19751181619986394,0.520400106864578
0.19607843137254902,0.19607843137254902,-0.21346190294705322,0.4134619029470532
0.21568627450980393,0.19607843137254902,-0.22466022677103495,0.30177193610632075
0.23529411764705882,0.19607843137254902,-0.23093703249758027,0.18702331238920317
0.2549019607843137,0.19607843137254902,-0.23219717015009825,0.07095550396294542
0.27450980392156865,0.19607843137254902,-0.2284215373262902,-0.04467201950972002
0.29411764705882354,0.19607843137254902,-0.21966736877109697,-0.15810646263715414
0.3137254901960784,0.19607843137254902,-0.20606736875630724,-0.2676282748902499
0.3333333333333333,0.19607843137254902,-0.18782769941906843,-0.3715772172356385
0.35294117647058826,0.19607843137254902,-0.165224855554038,-0.46837752966708146
0.37254901960784315,0.19607843137254902,-0.13860147323413946,-0.5565618181209229
0.39215686274509803,0.19607843137254902,-0.10836113579696083,-0.6347932986743167
0.4117647058823529,0.19607843137254902,-0.07496225593274722,-0.7018860618268534
0.43137254901960786,0.19607843137254902,-0.03891112661529625,-0.7568230496797382
0.45098039215686275,0.19607843137254902,-0.0007542462165632258,-0.7987714734968027
0.47058823529411764,0.19607843137254902,0.03892996585158961,-0.827095437932849
0.49019607843137253,0.19607843137254902,0.07953993738606716,-0.8413655805588863
0.5098039215686274,0.19607843137254902,0.12046006261393263,-0.8413655805588863
0.5294117647058824,0.19607843137254902,0.1610700341484103,-0.827095437932849
0.5490196078431373,0.19607843137254902,0.2007542462165633,-0.7987714734968027
0.5686274509803921,0.19607843137254902,0.23891112661529618,-0.7568230496797383
0.5882352941176471,0.19607843137254902,0.27496225593274715,-0.7018860618268535
0.6078431372549019,0.19607843137254902,0.3083611357969608,-0.6347932986743168
0.6274509803921569,0.19607843137254902,0.33860147323413947,-0.556561818120923
0.6470588235294118,0.19607843137254902,0.36522485555403794,-0.46837752966708157
0.6666666666666666,0.19607843137254902,0.38782769941906836,-0.3715772172356392
0.6862745098039216,0.19607843137254902,0.4060673687563072,-0.2676282748902499
0.7058823529411765,0.19607843137254902,0.419667368771097,-0.15810646263715436
0.7254901960784313,0.19607843137254902,0.4284215373262902,-0.04467201950972047
0.7450980392156863,0.19607843137254902,0.4321971701500983,0.0709555039629452
0.7647058823529411,0.19607843137254902,0.4309370324975803,0.18702331238920272
0.7843137254901961,0.19607843137254902,0.424660226771035,0.3017719361063209
0.803921568627451,0.19607843137254902,0.4134619029470533,0.413461902947053
0.8235294117647058,0.19607843137254902,0.397511816199864,0.5204001068645775
0.8431372549019608,0.19607843137254902,0.37705175358593124,0.6209654736943083
0.8627450980392157,0.19607843137254902,0.3523918687986427,0.7136335349857961
0.8823529411764706,0.19607843137254902,0.32390598055447195,0.7969995373904813
0.9019607843137255,0.19607843137254902,0.29202590588228405,0.8697997372905348
0.9215686274509803,0.19607843137254902,0.2572349142173513,0.930930557863908
0.9411764705882353,0.19607843137254902,0.22006040152932943,0.9794653181840365
0.9607843137254902,0.19607843137254902,0.18106589553695768,1.014668280758077
0.9803921568627451,0.19607843137254902,0.14084251320226945,1.0360058045573315
1.0,0.19607843137254902,0.10000000000000009,1.0431544344712775
0.0,0.21568627450980393,0.1,1.0768483177596007
0.0196078431372549,0.21568627450980393,0.0737101290881215,1.069444305383156
0.0392156862745098,0.21568627450980393,0.04781878582084825,1.047344505534214
0.058823529411764705,0.21568627450980393,0.022718456569930087,1.0108839286511895
0.0784313725490196,0.21568627450980393,-0.0012103632590559216,0.960615279913763
0.09803921568627451,0.21568627450980393,-0.023604937149198146,0.8973005807957554
0.11764705882352941,0.21568627450980393,-0.04412578618809371,0.8218996175963448
0.13725490196078433,0.21568627450980393,-0.06246183522211465,0.7355553920581247
0.1568627450980392,0.21568627450980393,-0.0783351284386444,0.6395767946257974
0.17647058823529413,0.21568627450980393,-0.09150504289286457,0.5354187630012418
0.19607843137254902,0.21568627450980393,-0.10177193610632074,0.4246602267710349
0.21568627450980393,0.21568627450980393,-0.10898017244339162,0.3089801724433916
0.23529411764705882,0.21568627450980393,-0.11302048238887868,0.1901321917241647
0.2549019607843137,0.21568627450980393,-0.11383161896247365,0.06991789885409674
0.27450980392156865,0.21568627450980393,-0.11140128616054779,-0.04984038002660521
0.29411764705882354,0.21568627450980393,-0.1057663253510335,-0.16732723148497644
0.3137254901960784,0.21568627450980393,-0.0970121567958403,-0.28076167461241064
0.3333333333333333,0.21568627450980393,-0.08527148476675678,-0.3884241588798001
0.35294117647058826,0.21568627450980393,-0.07072228588396179,-0.48868263077074514
0.37254901960784315,0.21568627450980393,-0.05358511117188178,-0.5800172740492375
0.39215686274509803,0.21568627450980393,-0.03411974273047785,-0.6610435486245845
0.4117647058823529,0.21568627450980393,-0.012621255703417766,-0.7305331787678595
0.43137254901960786,0.21568627450980393,0.010584454760319481,-0.7874327725199202
0.45098039215686275,0.21568627450980393,0.03514561374470207,-0.8308797900397366
0.47058823529411764,0.21568627450980393,0.060689899115793894,-0.8602156188291598
0.49019607843137253,0.21568627450980393,0.08683008554577976,-0.8749955576270393
0.5098039215686274,0.21568627450980393,0.1131699144542201,-0.8749955576270393
0.5294117647058824,0.21568627450980393,0.13931010088420606,-0.8602156188291598
0.5490196078431373,0.21568627450980393,0.16485438625529797,-0.8308797900397366
0.5686274509803921,0.21568627450980393,0.1894155452396805,-0.7874327725199203
0.5882352941176471,0.21568627450980393,0.21262125570341772,-0.7305331787678596
0.6078431372549019,0.21568627450980393,0.23411974273047784,-0.6610435486245846
0.6274509803921569,0.21568627450980393,0.25358511117188176,-0.5800172740492378
0.6470588235294118,0.21568627450980393,0.27072228588396174,-0.48868263077074536
0.6666666666666666,0.21568627450980393,0.28527148476675673,-0.38842415887980075
0.6862745098039216,0.21568627450980393,0.2970121567958403,-0.28076167461241064
0.7058823529411765,0.21568627450980393,0.30576632535103354,-0.16732723148497666
0.7254901960784313,0.21568627450980393,0.31140128616054774,-0.04984038002660565
0.7450980392156863,0.21568627450980393,0.3138316189624737,0.06991789885409651
0.7647058823529411,0.21568627450980393,0.3130204823888787,0.19013219172416423
0.7843137254901961,0.21568627450980393,0.3089801724433916,0.3089801724433918
0.803921568627451,0.21568627450980393,0.3017719361063208,0.42466022677103465
0.8235294117647058,0.21568627450980393,0.2915050428928646,0.5354187630012412
0.8431372549019608,0.21568627450980393,0.2783351284386444,0.6395767946257974
0.8627450980392157,0.21568627450980393,0.2624618352221146,0.7355553920581251
0.8823529411764706,0.21568627450980393,0.24412578618809383,0.8218996175963443
0.9019607843137255,0.21568627450980393,0.2236049371491982,0.8973005807957551
0.9215686274509803,0.21568627450980393,0.20121036325905606,0.9606152799137628
0.9411764705882353,0.21568627450980393,0.17728154343006997,1.0108839286511895
0.9607843137254902,0.21568627450980393,0.15218121417915184,1.047344505534214
0.9803921568627451,0.21568627450980393,0.12628987091187868,1.069444305383156
1.0,0.21568627450980393,0.10000000000000006,1.0768483177596007
0.0,0.23529411764705882,0.1,1.0957341762950346
0.0196078431372549,0.23529411764705882,0.08866129902311742,1.0881870187364833
0.0392156862745098,0.23529411764705882,0.07749448119500903,1.0656599532762685
0.058823529411764705,0.23529411764705882,0.06666882409112163,1.0284944672639407
0.0784313725490196,0.23529411764705882,0.05634843363808293,0.9772539515830364
0.09803921568627451,0.23529411764705882,0.04668975643513424,0.9127151602195729
0.11764705882352941,0.23529411764705882,0.037839208183158855,0.8358564354633983
0.13725490196078433,0.23529411764705882,0.029930954171904584,0.7478428772363463
0.1568627450980392,0.23529411764705882,0.023084875470951796,0.6500086813650582
0.17647058823529413,0.23529411764705882,0.017404751654898576,0.5438369145322544
0.19607843137254902,0.23529411764705882,0.012976687610796858,0.4309370324975802
0.21568627450980393,0.23529411764705882,0.009867808275835319,0.3130204823888787
0.23529411764705882,0.23529411764705882,0.008125241091714835,0.1918747589082852
0.2549019607843137,0.23529411764705882,0.007775401600671514,0.06933630773461452
0.27450980392156865,0.23529411764705882,0.008823593012782849,-0.052737313121160145
0.29411764705882354,0.23529411764705882,0.011253925814708687,-0.17249559200186163
0.3137254901960784,0.23529411764705882,0.01502955863851671,-0.2881231154745266
0.3333333333333333,0.23529411764705882,0.020093256739266152,-0.39786708814751703
0.35294117647058826,0.23529411764705882,0.026368259615399278,-0.5000639032619564
0.37254901960784315,0.23529411764705882,0.033759444619699666,-0.5931643612744067
0.39215686274509803,0.23529411764705882,0.04215476892166122,-0.6757571541427807
0.4117647058823529,0.23529411764705882,0.05142696796258857,-0.7465902593176508
0.43137254901960786,0.23529411764705882,0.06143548465658061,-0.804589919127858
0.45098039215686275,0.23529411764705882,0.07202860009267645,-0.848876917852277
0.47058823529411764,0.23529411764705882,0.08304573343889228,-0.8787799097339267
0.49019607843137253,0.23529411764705882,0.09431987618394674,-0.8938455958973126
0.5098039215686274,0.23529411764705882,0.10568012381605321,-0.8938455958973126
0.5294117647058824,0.23529411764705882,0.11695426656110772,-0.8787799097339267
0.5490196078431373,0.23529411764705882,0.1279713999073236,-0.848876917852277
0.5686274509803921,0.23529411764705882,0.13856451534341938,-0.8045899191278582
0.5882352941176471,0.23529411764705882,0.14857303203741143,-0.7465902593176509
0.6078431372549019,0.23529411764705882,0.15784523107833875,-0.6757571541427808
0.6274509803921569,0.23529411764705882,0.16624055538030033,-0.593164361274407
0.6470588235294118,0.23529411764705882,0.17363174038460072,-0.5000639032619566
0.6666666666666666,0.23529411764705882,0.17990674326073383,-0.3978670881475177
0.6862745098039216,0.23529411764705882,0.1849704413614833,-0.2881231154745266
0.7058823529411765,0.23529411764705882,0.18874607418529132,-0.17249559200186185
0.7254901960784313,0.23529411764705882,0.19117640698721716,-0.05273731312116062
0.7450980392156863,0.23529411764705882,0.19222459839932848,0.06933630773461427
0.7647058823529411,0.23529411764705882,0.1918747589082852,0.1918747589082847
0.7843137254901961,0.23529411764705882,0.19013219172416468,0.3130204823888789
0.803921568627451,0.23529411764705882,0.18702331238920317,0.43093703249758
0.8235294117647058,0.23529411764705882,0.18259524834510146,0.5438369145322538
0.8431372549019608,0.23529411764705882,0.17691512452904823,0.6500086813650582
0.8627450980392157,0.23529411764705882,0.1700690458280954,0.7478428772363468
0.8823529411764706,0.23529411764705882,0.1621607918168412,0.8358564354633978
0.9019607843137255,0.23529411764705882,0.15331024356486578,0.9127151602195727
0.9215686274509803,0.23529411764705882,0.14365156636191712,0.9772539515830362
0.9411764705882353,0.23529411764705882,0.13333117590887839,1.0284944672639407
0.9607843137254902,0.23529411764705882,0.12250551880499103,1.0656599532762683
0.9803921568627451,0.23529411764705882,0.11133870097688266,1.088187018736483
1.0,0.23529411764705882,0.10000000000000003,1.0957341762950346
0.0,0.2549019607843137,0.1,1.0995257197133659
0.0196078431372549,0.2549019607843137,0.10378435210688755,1.091949824188147
0.0392156862745098,0.2549019607843137,0.1075113372933908,1.06933698046621
0.058823529411764705,0.2549019607843137,0.11112445826316189,1.0320299762081155
0.0784313725490196,0.2549019607843137,0.1145689437853118,0.9805943475697505
0.09803921568627451,0.2549019607843137,0.11779257897043993,0.9158098062506795
0.11764705882352941,0.2549019607843137,0.12074649679513254,0.8386584198595745
0.13725490196078433,0.2549019607843137,0.1233859188762253,0.7503097247703318
0.1568627450980392,0.2549019607843137,0.12567083426544756,0.6521029971428034
0.17647058823529413,0.2549019607843137,0.12756660597461322,0.5455269508613968
0.19607843137254902,0.2549019607843137,0.12904449603705462,0.4321971701500982
0.21568627450980393,0.2549019607843137,0.1300821011459033,0.3138316189624737
0.23529411764705882,0.2549019607843137,0.13066369226538554,0.1922245983993285
0.2549019607843137,0.2549019607843137,0.1307804530669713,0.06921954693302873
0.27450980392156865,0.2549019607843137,0.130430613575928,-0.053318904240642395
0.29411764705882354,0.2549019607843137,0.12961947700233306,-0.17353319711071033
0.3137254901960784,0.2549019607843137,0.12835933934981514,-0.2896010055369681
0.3333333333333333,0.2549019607843137,0.12666930302067278,-0.3997628598566827
0.35294117647058826,0.2549019607843137,0.1245749872429276,-0.5023488186511788
0.37254901960784315,0.2549019607843137,0.12210813970894228,-0.5958037833554995
0.39215686274509803,0.2549019607843137,0.11930615531276612,-0.6787110719674734
0.4117647058823529,0.2549019607843137,0.11621150928165953,-0.7498138945027789
0.43137254901960786,0.2549019607843137,0.1128711132949456,-0.8080344046500081
0.45098039215686275,0.2549019607843137,0.10933560435077078,-0.8524900388220482
0.47058823529411764,0.2549019607843137,0.10565857716082934,-0.8825068949204301
0.49019607843137253,0.2549019607843137,0.10189577170916568,-0.8976299480042003
0.5098039215686274,0.2549019607843137,0.09810422829083434,-0.8976299480042003
0.5294117647058824,0.2549019607843137,0.09434142283917069,-0.8825068949204301
0.5490196078431373,0.2549019607843137,0.09066439564922922,-0.8524900388220482
0.5686274509803921,0.2549019607843137,0.0871288867050544,-0.8080344046500082
0.5882352941176471,0.2549019607843137,0.08378849071834048,-0.749813894502779
0.6078431372549019,0.2549019607843137,0.0806938446872339,-0.6787110719674735
0.6274509803921569,0.2549019607843137,0.07789186029105773,-0.5958037833554998
0.6470588235294118,0.2549019607843137,0.07542501275707242,-0.502348818651179
0.6666666666666666,0.2549019607843137,0.07333069697932725,-0.39976285985668336
0.6862745098039216,0.2549019607843137,0.07164066065018487,-0.2896010055369681
0.7058823529411765,0.2549019607843137,0.07038052299766694,-0.17353319711071055
0.7254901960784313,0.2549019607843137,0.06956938642407201,-0.05331890424064287
0.7450980392156863,0.2549019607843137,0.0692195469330287,0.0692195469330285
0.7647058823529411,0.2549019607843137,0.06933630773461447,0.19222459839932804
0.7843137254901961,0.2549019607843137,0.0699178988540967,0.31383161896247386
0.803921568627451,0.2549019607843137,0.07095550396294538,0.43219717015009795
0.8235294117647058,0.2549019607843137,0.07243339402538676,0.5455269508613962
0.8431372549019608,0.2549019607843137,0.07432916573455245,0.6521029971428034
0.8627450980392157,0.2549019607843137,0.07661408112377473,0.7503097247703322
0.8823529411764706,0.2549019607843137,0.07925350320486746,0.838658419859574
0.9019607843137255,0.2549019607843137,0.08220742102956007,0.9158098062506793
0.9215686274509803,0.2549019607843137,0.0854310562146882,0.9805943475697503
0.9411764705882353,0.2549019607843137,0.08887554173683812,1.0320299762081155
0.9607843137254902,0.2549019607843137,0.0924886627066092,1.0693369804662098
0.9803921568627451,0.2549019607843137,0.09621564789311245,1.091949824188147
1.0,0.2549019607843137,0.09999999999999999,1.0995257197133659
0.0,0.27450980392156865,0.1,1.0881654720812595
0.0196078431372549,0.27450980392156865,0.11885003827027342,1.0806756814430925
0.0392156862745098,0.27450980392156865,0.13741432917504048,1.0583198471199942
0.058823529411764705,0.27450980392156865,0.15541145698758108,1.0214368607720197
0.0784313725490196,0.27450980392156865,0.17256860359551907,0.9705858308757584
0.09803921568627451,0.27450980392156865,0.18862568414531028,0.9065376072097521
0.11764705882352941,0.27450980392156865,0.20333928966350662,0.8302630955576129
0.13725490196078433,0.27450980392156865,0.21648637688867578,0.7429185397660314
0.1568627450980392,0.27450980392156865,0.22786764937988702,0.6458279942666703
0.17647058823529413,0.27450980392156865,0.23731057864760394,0.5404632527606473
0.19607843137254902,0.27450980392156865,0.24467201950972,0.4284215373262902
0.21568627450980393,0.27450980392156865,0.2498403800266052,0.3114012861605478
0.23529411764705882,0.27450980392156865,0.2527373131211601,0.19117640698721716
0.2549019607843137,0.27450980392156865,0.2533189042406424,0.06956938642407205
0.27450980392156865,0.27450980392156865,0.2515763370565219,-0.0515763370565219
0.29411764705882354,0.27450980392156865,0.24753602711103478,-0.17042431777574876
0.3137254901960784,0.27450980392156865,0.24125922138448946,-0.2851729414928663
0.3333333333333333,0.27450980392156865,0.23284106985347688,-0.3940827360406295
0.35294117647058826,0.27450980392156865,0.22240918311421604,-0.49550273995022587
0.37254901960784315,0.27450980392156865,0.2101216979359943,-0.5878955293442453
0.39215686274509803,0.27450980392156865,0.19616488006894078,-0.669860523715498
0.4117647058823529,0.27450980392156865,0.18075030064512337,-0.7401552172998302
0.43137254901960786,0.27450980392156865,0.16411162897584983,-0.7977140141969693
0.45098039215686275,0.27450980392156865,0.1465010903630986,-0.8416643817181608
0.47058823529411764,0.27450980392156865,0.12818564262104423,-0.8713400770923216
0.49019607843137253,0.27450980392156865,0.10944292926771698,-0.8862912470273177
0.5098039215686274,0.27450980392156865,0.09055707073228314,-0.8862912470273177
0.5294117647058824,0.27450980392156865,0.0718143573789558,-0.8713400770923216
0.5490196078431373,0.27450980392156865,0.053498909636901376,-0.8416643817181608
0.5686274509803921,0.27450980392156865,0.035888371024150226,-0.7977140141969694
0.5882352941176471,0.27450980392156865,0.01924969935487668,-0.7401552172998304
0.6078431372549019,0.27450980392156865,0.0038351199310592415,-0.6698605237154981
0.6274509803921569,0.27450980392156865,-0.010121697935994281,-0.5878955293442455
0.6470588235294118,0.27450980392156865,-0.022409183114215997,-0.4955027399502261
0.6666666666666666,0.27450980392156865,-0.032841069853476845,-0.39408273604063015
0.6862745098039216,0.27450980392156865,-0.04125922138448945,-0.2851729414928663
0.7058823529411765,0.27450980392156865,-0.04753602711103477,-0.17042431777574898
0.7254901960784313,0.27450980392156865,-0.05157633705652184,-0.05157633705652237
0.7450980392156863,0.27450980392156865,-0.05331890424064237,0.0695693864240718
0.7647058823529411,0.27450980392156865,-0.05273731312116012,0.19117640698721672
0.7843137254901961,0.27450980392156865,-0.04984038002660518,0.31140128616054796
0.803921568627451,0.27450980392156865,-0.044672019509719996,0.42842153732628996
0.8235294117647058,0.27450980392156865,-0.037310578647603954,0.5404632527606468
0.8431372549019608,0.27450980392156865,-0.027867649379887005,0.6458279942666703
0.8627450980392157,0.27450980392156865,-0.0164863768886757,0.7429185397660318
0.8823529411764706,0.27450980392156865,-0.0033392896635066754,0.8302630955576125
0.9019607843137255,0.27450980392156865,0.01137431585468969,0.9065376072097519
0.9215686274509803,0.27450980392156865,0.027431396404480876,0.9705858308757582
0.9411764705882353,0.27450980392156865,0.044588543012418914,1.0214368607720197
0.9607843137254902,0.27450980392156865,0.06258567082495947,1.058319847119994
0.9803921568627451,0.27450980392156865,0.08114996172972647,1.0806756814430922
1.0,0.27450980392156865,0.09999999999999996,1.0881654720812595
0.0,0.29411764705882354,0.1,1.061825643172819
0.0196078431372549,0.29411764705882354,0.1336299770681529,1.0545354950131065
0.0392156862745098,0.29411764705882354,0.16675015796446363,1.0327755617489023
0.058823529411764705,0.29411764705882354,0.19885847450739752,0.996875701787637
0.0784313725490196,0.29411764705882354,0.22946819734757942,0.9473801204120212
0.09803921568627451,0.29411764705882354,0.25811531428858553,0.8850391201826919
0.11764705882352941,0.29411764705882354,0.2843655642388533,0.810797727116209
0.13725490196078433,0.29411764705882354,0.30782102016716806,0.7257813650539513
0.1568627450980392,0.29411764705882354,0.32812612127083185,0.6312787953838752
0.17647058823529413,0.29411764705882354,0.34497306291499347,0.5287225807315638
0.19607843137254902,0.29411764705882354,0.3581064626371542,0.4196673687710969
0.21568627450980393,0.29411764705882354,0.3673272314849765,0.30576632535103354
0.23529411764705882,0.29411764705882354,0.37249559200186166,0.18874607418529132
0.2549019607843137,0.29411764705882354,0.3735331971107103,0.07038052299766698
0.27450980392156865,0.29411764705882354,0.3704243177757488,-0.0475360271110348
0.29411764705882354,0.29411764705882354,0.3632160814386779,-0.1632160814386779
0.3137254901960784,0.29411764705882354,0.3520177576146962,-0.27490604827941023
0.3333333333333333,0.29411764705882354,0.33699910147803247,-0.38091282158640927
0.35294117647058826,0.29411764705882354,0.3183877805465433,-0.4796294467336961
0.37254901960784315,0.29411764705882354,0.2964659234742143,-0.5695594803102243
0.39215686274509803,0.29411764705882354,0.2715658432683513,-0.6493396746766024
0.4117647058823529,0.29411764705882354,0.244064999763131,-0.717760643409688
0.43137254901960786,0.29411764705882354,0.2143802777132761,-0.7737851943679833
0.45098039215686275,0.29411764705882354,0.18296166724612323,-0.8165640524672426
0.47058823529411764,0.29411764705882354,0.15028544246998612,-0.8454487338250484
0.49019607843137253,0.29411764705882354,0.11684694164416173,-0.8600013761154391
0.5098039215686274,0.29411764705882354,0.08315305835583846,-0.8600013761154391
0.5294117647058824,0.29411764705882354,0.049714557530013956,-0.8454487338250484
0.5490196078431373,0.29411764705882354,0.017038332753876714,-0.8165640524672426
0.5686274509803921,0.29411764705882354,-0.014380277713276032,-0.7737851943679834
0.5882352941176471,0.29411764705882354,-0.04406499976313094,-0.7177606434096881
0.6078431372549019,0.29411764705882354,-0.07156584326835122,-0.6493396746766025
0.6274509803921569,0.29411764705882354,-0.09646592347421429,-0.5695594803102245
0.6470588235294118,0.29411764705882354,-0.11838778054654325,-0.47962944673369634
0.6666666666666666,0.29411764705882354,-0.13699910147803235,-0.38091282158640993
0.6862745098039216,0.29411764705882354,-0.1520177576146962,-0.27490604827941023
0.7058823529411765,0.29411764705882354,-0.1632160814386779,-0.16321608143867813
0.7254901960784313,0.29411764705882354,-0.17042431777574876,-0.047536027111035245
0.7450980392156863,0.29411764705882354,-0.17353319711071033,0.07038052299766674
0.7647058823529411,0.29411764705882354,-0.17249559200186168,0.18874607418529088
0.7843137254901961,0.29411764705882354,-0.16732723148497644,0.3057663253510337
0.803921568627451,0.29411764705882354,-0.1581064626371542,0.41966736877109667
0.8235294117647058,0.29411764705882354,-0.1449730629149935,0.5287225807315632
0.8431372549019608,0.29411764705882354,-0.12812612127083184,0.6312787953838752
0.8627450980392157,0.29411764705882354,-0.10782102016716794,0.7257813650539517
0.8823529411764706,0.29411764705882354,-0.08436556423885341,0.8107977271162086
0.9019607843137255,0.29411764705882354,-0.05811531428858557,0.8850391201826917
0.9215686274509803,0.29411764705882354,-0.02946819734757955,0.947380120412021
0.9411764705882353,0.29411764705882354,0.0011415254926024632,0.996875701787637
0.9607843137254902,0.29411764705882354,0.03324984203553627,1.0327755617489023
0.9803921568627451,0.29411764705882354,0.0663700229318469,1.0545354950131065
1.0,0.29411764705882354,0.09999999999999994,1.061825643172819
0.0,0.3137254901960784,0.1,1.0209055179449538
0.0196078431372549,0.3137254901960784,0.1479001196941902,1.0139255234786289
0.0392156862745098,0.3137254901960784,0.19507412240050995,0.9930913496807495
0.058823529411764705,0.3137254901960784,0.24080689832446195,0.958718821388904
0.0784313725490196,0.3137254901960784,0.284405185200464,0.9113289910945704
0.09803921568627451,0.3137254901960784,0.32520807744112246,0.8516402403184783
0.11764705882352941,0.3137254901960784,0.36259704479224697,0.7805573896790304
0.13725490196078433,0.3137254901960784,0.39600530862100947,0.6991579827340528
0.1568627450980392,0.3137254901960784,0.42492643370227456,0.6086759515188449
0.17647058823529413,0.3137254901960784,0.4489220052603822,0.510482911394325
0.19607843137254902,0.3137254901960784,0.46762827489024994,0.4060673687563072
0.21568627450980393,0.3137254901960784,0.4807616746124107,0.2970121567958403
0.23529411764705882,0.3137254901960784,0.4881231154745267,0.18497044136148333
0.2549019607843137,0.3137254901960784,0.48960100553696817,0.0716406606501849
0.27450980392156865,0.3137254901960784,0.4851729414928664,-0.04125922138448948
0.29411764705882354,0.3137254901960784,0.4749060482794103,-0.1520177576146962
0.3137254901960784,0.3137254901960784,0.45895596153222096,-0.2589559615322209
0.3333333333333333,0.3137254901960784,0.43756446830776263,-0.36045275897247664
0.35294117647058826,0.3137254901960784,0.4110558418380308,-0.4549695619464079
0.37254901960784315,0.3137254901960784,0.37983192587890036,-0.5410735920660533
0.39215686274509803,0.3137254901960784,0.34436604316840447,-0.6174596000044147
0.4117647058823529,0.3137254901960784,0.3051958203365043,-0.6829696517447552
0.43137254901960786,0.3137254901960784,0.2629150380334042,-0.7366106816799617
0.45098039215686275,0.3137254901960784,0.21816462982016374,-0.7775695464748709
0.47058823529411764,0.3137254901960784,0.17162296626924062,-0.8052253514903602
0.49019607843137253,0.3137254901960784,0.12399557155810773,-0.81915886291317
0.5098039215686274,0.3137254901960784,0.07600442844189255,-0.81915886291317
0.5294117647058824,0.3137254901960784,0.028377033730759477,-0.8052253514903602
0.5490196078431373,0.3137254901960784,-0.0181646298201638,-0.7775695464748709
0.5686274509803921,0.3137254901960784,-0.06291503803340415,-0.7366106816799618
0.5882352941176471,0.3137254901960784,-0.10519582033650415,-0.6829696517447553
0.6078431372549019,0.3137254901960784,-0.14436604316840437,-0.6174596000044148
0.6274509803921569,0.3137254901960784,-0.17983192587890026,-0.5410735920660535
0.6470588235294118,0.3137254901960784,-0.21105584183803064,-0.45496956194640803
0.6666666666666666,0.3137254901960784,-0.2375644683077626,-0.3604527589724772
0.6862745098039216,0.3137254901960784,-0.2589559615322209,-0.2589559615322209
0.7058823529411765,0.3137254901960784,-0.27490604827941023,-0.1520177576146964
0.7254901960784313,0.3137254901960784,-0.2851729414928664,-0.0412592213844899
0.7450980392156863,0.3137254901960784,-0.2896010055369681,0.07164066065018468
0.7647058823529411,0.3137254901960784,-0.28812311547452674,0.18497044136148288
0.7843137254901961,0.3137254901960784,-0.28076167461241064,0.2970121567958405
0.803921568627451,0.3137254901960784,-0.26762827489025,0.406067368756307
0.8235294117647058,0.3137254901960784,-0.2489220052603822,0.5104829113943244
0.8431372549019608,0.3137254901960784,-0.22492643370227453,0.6086759515188449
0.8627450980392157,0.3137254901960784,-0.19600530862100926,0.6991579827340533
0.8823529411764706,0.3137254901960784,-0.1625970447922472,0.78055738967903
0.9019607843137255,0.3137254901960784,-0.12520807744112253,0.8516402403184781
0.9215686274509803,0.3137254901960784,-0.08440518520046422,0.9113289910945703
0.9411764705882353,0.3137254901960784,-0.04080689832446199,0.958718821388904
0.9607843137254902,0.3137254901960784,0.004925877599489897,0.9930913496807494
0.9803921568627451,0.3137254901960784,0.0520998803058095,1.0139255234786289
1.0,0.3137254901960784,0.09999999999999991,1.0209055179449538
0.0,0.3333333333333333,0.1,0.9660254037844387
0.0196078431372549,0.3333333333333333,0.16144414533235704,0.9594613726125966
0.0392156862745098,0.3333333333333333,0.22195686005418852,0.9398687831186305
0.058823529411764705,0.3333333333333333,0.28062083309357644,0.907544638987683
0.0784313725490196,0.3333333333333333,0.33654677841800495,0.8629789412953608
0.09803921568627451,0.3333333333333333,0.3888869157041255,0.806847260590909
0.11764705882352941,0.3333333333333333,0.4368478218232785,0.7400004959363221
0.13725490196078433,0.3333333333333333,0.4797024583273535,0.6634519761439238
0.1568627450980392,0.3333333333333333,0.5168011926105596,0.5783620987445026
0.17647058823529413,0.3333333333333333,0.547581645677531,0.4860207395435884
0.19607843137254902,0.3333333333333333,0.5715772172356386,0.38782769941906836
0.21568627450980393,0.3333333333333333,0.5884241588798002,0.2852714847667568
0.23529411764705882,0.3333333333333333,0.5978670881475171,0.17990674326073386
0.2549019607843137,0.3333333333333333,0.5997628598566828,0.07333069697932727
0.27450980392156865,0.3333333333333333,0.5940827360406296,-0.0328410698534769
0.29411764705882354,0.3333333333333333,0.5809128215864093,-0.13699910147803243
0.3137254901960784,0.3333333333333333,0.5604527589724767,-0.23756446830776265
0.3333333333333333,0.3333333333333333,0.5330127018922192,-0.3330127018922192
0.35294117647058826,0.3333333333333333,0.4990086136401197,-0.42189690430483384
0.37254901960784315,0.3333333333333333,0.45895596153222085,-0.5028696816405981
0.39215686274509803,0.3333333333333333,0.4134619029470531,-0.5747035691342063
0.4117647058823529,0.3333333333333333,0.3632160814386779,-0.6363096382746879
0.43137254901960786,0.3333333333333333,0.30898017244339154,-0.686754003851643
0.45098039215686275,0.3333333333333333,0.25157633705652177,-0.725271980703079
0.47058823529411764,0.3333333333333333,0.19187475890828515,-0.7512796755629924
0.49019607843137253,0.3333333333333333,0.1307804530669716,-0.7643828382880911
0.5098039215686274,0.3333333333333333,0.06921954693302874,-0.7643828382880911
0.5294117647058824,0.3333333333333333,0.008125241091714974,-0.7512796755629924
0.5490196078431373,0.3333333333333333,-0.05157633705652184,-0.725271980703079
0.5686274509803921,0.3333333333333333,-0.10898017244339142,-0.6867540038516431
0.5882352941176471,0.3333333333333333,-0.1632160814386778,-0.636309638274688
0.6078431372549019,0.3333333333333333,-0.213461902947053,-0.5747035691342064
0.6274509803921569,0.3333333333333333,-0.2589559615322208,-0.5028696816405983
0.6470588235294118,0.3333333333333333,-0.29900861364011955,-0.42189690430483406
0.6666666666666666,0.3333333333333333,-0.3330127018922191,-0.33301270189221976
0.6862745098039216,0.3333333333333333,-0.36045275897247664,-0.23756446830776265
0.7058823529411765,0.3333333333333333,-0.3809128215864094,-0.13699910147803263
0.7254901960784313,0.3333333333333333,-0.3940827360406295,-0.03284106985347732
0.7450980392156863,0.3333333333333333,-0.3997628598566828,0.07333069697932706
0.7647058823529411,0.3333333333333333,-0.39786708814751715,0.17990674326073347
0.7843137254901961,0.3333333333333333,-0.3884241588798002,0.28527148476675696
0.803921568627451,0.3333333333333333,-0.37157721723563863,0.38782769941906825
0.8235294117647058,0.3333333333333333,-0.34758164567753114,0.4860207395435878
0.8431372549019608,0.3333333333333333,-0.3168011926105596,0.5783620987445026
0.8627450980392157,0.3333333333333333,-0.2797024583273533,0.6634519761439243
0.8823529411764706,0.3333333333333333,-0.23684782182327876,0.7400004959363217
0.9019607843137255,0.3333333333333333,-0.18888691570412555,0.8068472605909088
0.9215686274509803,0.3333333333333333,-0.13654677841800522,0.8629789412953607
0.9411764705882353,0.3333333333333333,-0.08062083309357645,0.907544638987683
0.9607843137254902,0.3333333333333333,-0.02195686005418873,0.9398687831186304
0.9803921568627451,0.3333333333333333,0.03855585466764258,0.9594613726125965
1.0,0.3333333333333333,0.09999999999999988,0.9660254037844387
0.0,0.35294117647058826,0.1,0.8980172272802394
0.0196078431372549,0.35294117647058826,0.17405674035999838,0.8919686634244401
0.0392156862745098,0.35294117647058826,0.24699085602542362,0.8739146619195299
0.058823529411764705,0.35294117647058826,0.31769674014773164,0.8441289030250873
0.0784313725490196,0.35294117647058826,0.38510256359723805,0.8030629084840213
0.09803921568627451,0.35294117647058826,0.44818652280016125,0.7513391969132046
0.11764705882352941,0.35294117647058826,0.5059923292392322,0.6897418470558023
0.13725490196078433,0.35294117647058826,0.5576437058128291,0.6192046119467717
0.1568627450980392,0.35294117647058826,0.6023576703026102,0.5407967641686673
0.17647058823529413,0.35294117647058826,0.6394564045858164,0.455706886769246
0.19607843137254902,0.35294117647058826,0.6683775296670815,0.36522485555403794
0.21568627450980393,0.35294117647058826,0.6886826307707453,0.27072228588396174
0.23529411764705882,0.35294117647058826,0.7000639032619566,0.17363174038460072
0.2549019607843137,0.35294117647058826,0.7023488186511789,0.07542501275707245
0.27450980392156865,0.35294117647058826,0.695502739950226,-0.022409183114216025
0.29411764705882354,0.35294117647058826,0.6796294467336963,-0.11838778054654325
0.3137254901960784,0.35294117647058826,0.654969561946408,-0.21105584183803064
0.3333333333333333,0.35294117647058826,0.621896904304834,-0.29900861364011955
0.35294117647058826,0.35294117647058826,0.5809128215864097,-0.3809128215864094
0.37254901960784315,0.35294117647058826,0.5326385907082728,-0.4555268813729867
0.39215686274509803,0.35294117647058826,0.4778059998024945,-0.5217197199108715
0.4117647058823529,0.35294117647058826,0.417246255053941,-0.5784879212410935
0.43137254901960786,0.35294117647058826,0.3518773804617953,-0.6249709372978054
0.45098039215686275,0.35294117647058826,0.2826903015315133,-0.6604641329397641
0.47058823529411764,0.35294117647058826,0.2107338238542526,-0.6844294675008097
0.49019607843137253,0.35294117647058826,0.13709873428320643,-0.6965036509379132
0.5098039215686274,0.35294117647058826,0.062901265716794,-0.6965036509379132
0.5294117647058824,0.35294117647058826,-0.01073382385425245,-0.6844294675008097
0.5490196078431373,0.35294117647058826,-0.08269030153151341,-0.6604641329397641
0.5686274509803921,0.35294117647058826,-0.15187738046179514,-0.6249709372978054
0.5882352941176471,0.35294117647058826,-0.21724625505394088,-0.5784879212410936
0.6078431372549019,0.35294117647058826,-0.2778059998024943,-0.5217197199108715
0.6274509803921569,0.35294117647058826,-0.33263859070827273,-0.4555268813729868
0.6470588235294118,0.35294117647058826,-0.3809128215864096,-0.3809128215864096
0.6666666666666666,0.35294117647058826,-0.42189690430483395,-0.29900861364012
0.6862745098039216,0.35294117647058826,-0.45496956194640803,-0.21105584183803064
0.7058823529411765,0.35294117647058826,-0.47962944673369634,-0.11838778054654345
0.7254901960784313,0.35294117647058826,-0.4955027399502261,-0.0224091831142164
0.7450980392156863,0.35294117647058826,-0.502348818651179,0.07542501275707225
0.7647058823529411,0.35294117647058826,-0.5000639032619567,0.17363174038460033
0.7843137254901961,0.35294117647058826,-0.48868263077074536,0.2707222858839619
0.803921568627451,0.35294117647058826,-0.4683775296670817,0.3652248555540377
0.8235294117647058,0.35294117647058826,-0.4394564045858166,0.45570688676924553
0.8431372549019608,0.35294117647058826,-0.40235767030261027,0.5407967641686673
0.8627450980392157,0.35294117647058826,-0.3576437058128288,0.619204611946772
0.8823529411764706,0.35294117647058826,-0.3059923292392325,0.689741847055802
0.9019607843137255,0.35294117647058826,-0.24818652280016137,0.7513391969132044
0.9215686274509803,0.35294117647058826,-0.1851025635972384,0.8030629084840211
0.9411764705882353,0.35294117647058826,-0.11769674014773174,0.8441289030250873
0.9607843137254902,0.35294117647058826,-0.046990856025423855,0.8739146619195298
0.9803921568627451,0.35294117647058826,0.02594325964000116,0.89196866342444
1.0,0.35294117647058826,0.09999999999999985,0.8980172272802394
0.0,0.37254901960784315,0.1,0.8179119230644419
0.0196078431372549,0.37254901960784315,0.18554671069306652,0.812470516587173
0.0392156862745098,0.37254901960784315,0.26979662045354147,0.7962287833308973
0.058823529411764705,0.37254901960784315,0.3514725865290851,0.7694329314158685
0.0784313725490196,0.37254901960784315,0.4293364845298878,0.7324891586429313
0.09803921568627451,0.37254901960784315,0.5022079771323446,0.6859574949489149
0.11764705882352941,0.37254901960784315,0.5689824067897116,0.6305433129236544
0.13725490196078433,0.37254901960784315,0.6286475412144887,0.5670866350805458
0.1568627450980392,0.37254901960784315,0.6802989177880856,0.49654939997151526
0.17647058823529413,0.37254901960784315,0.7231535542921605,0.4200008801791171
0.19607843137254902,0.37254901960784315,0.7565618181209229,0.33860147323413947
0.21568627450980393,0.37254901960784315,0.7800172740492376,0.25358511117188176
0.23529411764705882,0.37254901960784315,0.7931643612744068,0.16624055538030036
0.2549019607843137,0.37254901960784315,0.7958037833554996,0.07789186029105775
0.27450980392156865,0.37254901960784315,0.7878955293442453,-0.010121697935994309
0.29411764705882354,0.37254901960784315,0.7695594803102244,-0.09646592347421432
0.3137254901960784,0.37254901960784315,0.7410735920660534,-0.17983192587890026
0.3333333333333333,0.37254901960784315,0.7028696816405982,-0.2589559615322208
0.35294117647058826,0.37254901960784315,0.6555268813729869,-0.3326385907082726
0.37254901960784315,0.37254901960784315,0.599762859856683,-0.3997628598566829
0.39215686274509803,0.37254901960784315,0.5364229428151602,-0.45931123347987446
0.4117647058823529,0.37254901960784315,0.466467298825612,-0.5103810189339889
0.43137254901960786,0.37254901960784315,0.39095638414206213,-0.5521980503292153
0.45098039215686275,0.37254901960784315,0.3110348672595262,-0.5841284240955362
0.47058823529411764,0.37254901960784315,0.22791427690643423,-0.6056881083146853
0.49019607843137253,0.37254901960784315,0.14285463650407523,-0.6165502801506323
0.5098039215686274,0.37254901960784315,0.05714536349592525,-0.6165502801506323
0.5294117647058824,0.37254901960784315,-0.027914276906434055,-0.6056881083146853
0.5490196078431373,0.37254901960784315,-0.11103486725952635,-0.5841284240955362
0.5686274509803921,0.37254901960784315,-0.19095638414206198,-0.5521980503292154
0.5882352941176471,0.37254901960784315,-0.2664672988256118,-0.5103810189339889
0.6078431372549019,0.37254901960784315,-0.33642294281516005,-0.45931123347987446
0.6274509803921569,0.37254901960784315,-0.3997628598566829,-0.39976285985668303
0.6470588235294118,0.37254901960784315,-0.4555268813729867,-0.33263859070827273
0.6666666666666666,0.37254901960784315,-0.5028696816405981,-0.25895596153222133
0.6862745098039216,0.37254901960784315,-0.5410735920660534,-0.17983192587890026
0.7058823529411765,0.37254901960784315,-0.5695594803102244,-0.09646592347421448
0.7254901960784313,0.37254901960784315,-0.5878955293442453,-0.010121697935994656
0.7450980392156863,0.37254901960784315,-0.5958037833554997,0.07789186029105757
0.7647058823529411,0.37254901960784315,-0.5931643612744069,0.16624055538030003
0.7843137254901961,0.37254901960784315,-0.5800172740492376,0.2535851111718819
0.803921568627451,0.37254901960784315,-0.556561818120923,0.33860147323413925
0.8235294117647058,0.37254901960784315,-0.5231535542921607,0.42000088017911663
0.8431372549019608,0.37254901960784315,-0.48029891778808564,0.49654939997151526
0.8627450980392157,0.37254901960784315,-0.42864754121448845,0.5670866350805461
0.8823529411764706,0.37254901960784315,-0.36898240678971195,0.6305433129236541
0.9019607843137255,0.37254901960784315,-0.3022079771323447,0.6859574949489148
0.9215686274509803,0.37254901960784315,-0.22933648452988817,0.7324891586429311
0.9411764705882353,0.37254901960784315,-0.15147258652908516,0.7694329314158685
0.9607843137254902,0.37254901960784315,-0.06979662045354171,0.7962287833308972
0.9803921568627451,0.37254901960784315,0.014453289306932945,0.812470516587173
1.0,0.37254901960784315,0.09999999999999984,0.8179119230644419
0.0,0.39215686274509803,0.1,0.7269238058941065
0.0196078431372549,0.39215686274509803,0.19573988009354304,0.7221720429708989
0.0392156862745098,0.39215686274509803,0.290028441196728,0.7079887860835116
0.058823529411764705,0.39215686274509803,0.38143636483569754,0.6845890389487411
0.0784313725490196,0.39215686274509803,0.4685780000641916,0.652327517880762
0.09803921568627451,0.39215686274509803,0.5501323685194381,0.6116932746533811
0.11764705882352941,0.39215686274509803,0.6248631891076011,0.5633022829736584
0.13725490196078433,0.39215686274509803,0.6916376187649681,0.5078881009483978
0.1568627450980392,0.39215686274509803,0.749443425204039,0.4462907510909956
0.17647058823529413,0.39215686274509803,0.797404331323192,0.37944398643640875
0.19607843137254902,0.39215686274509803,0.8347932986743165,0.30836113579696084
0.21568627450980393,0.39215686274509803,0.8610435486245843,0.2341197427304779
0.23529411764705882,0.39215686274509803,0.8757571541427805,0.1578452310783388
0.2549019607843137,0.39215686274509803,0.8787110719674732,0.08069384468723391
0.27450980392156865,0.39215686274509803,0.8698605237154978,0.003835119931059172
0.29411764705882354,0.39215686274509803,0.8493396746766022,-0.0715658432683513
0.3137254901960784,0.39215686274509803,0.8174596000044145,-0.14436604316840448
0.3333333333333333,0.39215686274509803,0.7747035691342061,-0.2134619029470531
0.35294117647058826,0.39215686274509803,0.7217197199108715,-0.2778059998024943
0.37254901960784315,0.39215686274509803,0.6593112334798743,-0.3364229428151603
0.39215686274509803,0.39215686274509803,0.5884241588798003,-0.3884241588798004
0.4117647058823529,0.39215686274509803,0.5101330719032818,-0.43302136256799584
0.43137254901960786,0.39215686274509803,0.4256247856233424,-0.46953850573171985
0.45098039215686275,0.39215686274509803,0.33618035951698333,-0.4974220257041363
0.47058823529411764,0.39215686274509803,0.24315567990934855,-0.5162492367453587
0.49019607843137253,0.39215686274509803,0.14796090611915336,-0.5257347375274043
0.5098039215686274,0.39215686274509803,0.05203909388084719,-0.5257347375274043
0.5294117647058824,0.39215686274509803,-0.04315567990934835,-0.5162492367453587
0.5490196078431373,0.39215686274509803,-0.13618035951698348,-0.4974220257041363
0.5686274509803921,0.39215686274509803,-0.22562478562334223,-0.46953850573171996
0.5882352941176471,0.39215686274509803,-0.31013307190328165,-0.43302136256799584
0.6078431372549019,0.39215686274509803,-0.3884241588798001,-0.38842415887980053
0.6274509803921569,0.39215686274509803,-0.45931123347987424,-0.3364229428151604
0.6470588235294118,0.39215686274509803,-0.5217197199108714,-0.27780599980249454
0.6666666666666666,0.39215686274509803,-0.5747035691342061,-0.21346190294705356
0.6862745098039216,0.39215686274509803,-0.6174596000044146,-0.14436604316840448
0.7058823529411765,0.39215686274509803,-0.6493396746766023,-0.07156584326835144
0.7254901960784313,0.39215686274509803,-0.6698605237154978,0.0038351199310588807
0.7450980392156863,0.39215686274509803,-0.6787110719674733,0.08069384468723376
0.7647058823529411,0.39215686274509803,-0.6757571541427807,0.1578452310783385
0.7843137254901961,0.39215686274509803,-0.6610435486245844,0.234119742730478
0.803921568627451,0.39215686274509803,-0.6347932986743167,0.3083611357969607
0.8235294117647058,0.39215686274509803,-0.5974043313231923,0.3794439864364083
0.8431372549019608,0.39215686274509803,-0.549443425204039,0.4462907510909956
0.8627450980392157,0.39215686274509803,-0.4916376187649678,0.5078881009483981
0.8823529411764706,0.39215686274509803,-0.42486318910760157,0.563302282973658
0.9019607843137255,0.39215686274509803,-0.3501323685194383,0.6116932746533809
0.9215686274509803,0.39215686274509803,-0.2685780000641921,0.6523275178807619
0.9411764705882353,0.39215686274509803,-0.1814363648356976,0.6845890389487411
0.9607843137254902,0.39215686274509803,-0.09002844119672834,0.7079887860835115
0.9803921568627451,0.39215686274509803,0.004260119906456347,0.7221720429708989
1.0,0.39215686274509803,0.09999999999999981,0.7269238058941065
0.0,0.4117647058823529,0.1,0.626432162877356
0.0196078431372549,0.4117647058823529,0.2044817305036615,0.6224420753904452
0.0392156862745098,0.4117647058823529,0.30737962447569916,0.6105322985887429
0.058823529411764705,0.4117647058823529,0.4071338547318345,0.5908833725484052
0.0784313725490196,0.4117647058823529,0.5022322488252479,0.5637931549591909
0.09803921568627451,0.4117647058823529,0.5912332120394481,0.5296723059055056
0.11764705882352941,0.4117647058823529,0.6727875804946946,0.48903806267812455
0.13725490196078433,0.4117647058823529,0.7456590730971514,0.44250639898410815
0.1568627450980392,0.4117647058823529,0.8087430323000745,0.39078268741329136
0.17647058823529413,0.4117647058823529,0.861083169586195,0.3346510067088395
0.19607843137254902,0.4117647058823529,0.9018860618268534,0.2749622559327472
0.21568627450980393,0.4117647058823529,0.9305331787678595,0.21262125570341778
0.23529411764705882,0.4117647058823529,0.9465902593176507,0.14857303203741146
0.2549019607843137,0.4117647058823529,0.9498138945027789,0.08378849071834049
0.27450980392156865,0.4117647058823529,0.9401552172998302,0.019249699354876637
0.29411764705882354,0.4117647058823529,0.917760643409688,-0.044064999763130996
0.3137254901960784,0.4117647058823529,0.8829696517447552,-0.10519582033650421
0.3333333333333333,0.4117647058823529,0.8363096382746878,-0.1632160814386779
0.35294117647058826,0.4117647058823529,0.7784879212410937,-0.21724625505394088
0.37254901960784315,0.4117647058823529,0.7103810189339889,-0.26646729882561193
0.39215686274509803,0.4117647058823529,0.6330213625679957,-0.3101330719032819
0.4117647058823529,0.4117647058823529,0.5475816456775313,-0.34758164567753125
0.43137254901960786,0.4117647058823529,0.4553570472782025,-0.37824533794291704
0.45098039215686275,0.4117647058823529,0.3577455982731651,-0.40165931838154234
0.47058823529411764,0.4117647058823529,0.2562269887297022,-0.41746865491685536
0.49019607843137253,0.4117647058823529,0.15234013728612084,-0.42543369412213083
0.5098039215686274,0.4117647058823529,0.04765986271387976,-0.42543369412213083
0.5294117647058824,0.4117647058823529,-0.056226988729701916,-0.41746865491685536
0.5490196078431373,0.4117647058823529,-0.15774559827316523,-0.40165931838154234
0.5686274509803921,0.4117647058823529,-0.2553570472782023,-0.37824533794291715
0.5882352941176471,0.4117647058823529,-0.34758164567753114,-0.34758164567753136
0.6078431372549019,0.4117647058823529,-0.4330213625679955,-0.310133071903282
0.6274509803921569,0.4117647058823529,-0.5103810189339888,-0.26646729882561204
0.6470588235294118,0.4117647058823529,-0.5784879212410935,-0.217246255053941
0.6666666666666666,0.4117647058823529,-0.6363096382746877,-0.16321608143867825
0.6862745098039216,0.4117647058823529,-0.6829696517447552,-0.10519582033650421
0.7058823529411765,0.4117647058823529,-0.717760643409688,-0.044064999763131135
0.7254901960784313,0.4117647058823529,-0.7401552172998301,0.019249699354876387
0.7450980392156863,0.4117647058823529,-0.7498138945027789,0.08378849071834037
0.7647058823529411,0.4117647058823529,-0.7465902593176508,0.1485730320374112
0.7843137254901961,0.4117647058823529,-0.7305331787678595,0.2126212557034179
0.803921568627451,0.4117647058823529,-0.7018860618268535,0.27496225593274704
0.8235294117647058,0.4117647058823529,-0.6610831695861953,0.3346510067088392
0.8431372549019608,0.4117647058823529,-0.6087430323000745,0.39078268741329136
0.8627450980392157,0.4117647058823529,-0.545659073097151,0.4425063989841084
0.8823529411764706,0.4117647058823529,-0.47278758049469505,0.48903806267812433
0.9019607843137255,0.4117647058823529,-0.3912332120394484,0.5296723059055055
0.9215686274509803,0.4117647058823529,-0.30223224882524824,0.5637931549591908
0.9411764705882353,0.4117647058823529,-0.20713385473183457,0.5908833725484052
0.9607843137254902,0.4117647058823529,-0.10737962447569951,0.6105322985887429
0.9803921568627451,0.4117647058823529,-0.004481730503662157,0.6224420753904452
1.0,0.4117647058823529,0.0999999999999998,0.626432162877356
0.0,0.43137254901960786,0.1,0.5179603448867833
0.0196078431372549,0.43137254901960786,0.21163974438215616,0.5147924184951996
0.0392156862745098,0.43137254901960786,0.3215871440387681,0.5053366618553383
0.058823529411764705,0.43137254901960786,0.42817550846524954,0.48973641459919237
0.0784313725490196,0.43137254901960786,0.5297890667070912,0.4682281605731483
0.09803921568627451,0.43137254901960786,0.6248874608005045,0.44113794298393416
0.11764705882352941,0.43137254901960786,0.7120290960289986,0.40887642191595497
0.13725490196078433,0.43137254901960786,0.7898929940298014,0.3719326491430177
0.1568627450980392,0.43137254901960786,0.8572988174793077,0.33086665460195175
0.17647058823529413,0.43137254901960786,0.9132247628037362,0.2863009569096297
0.19607843137254902,0.43137254901960786,0.9568230496797382,0.23891112661529626
0.21568627450980393,0.43137254901960786,0.9874327725199201,0.18941554523968057
0.23529411764705882,0.43137254901960786,1.004589919127858,0.1385645153434194
0.2549019607843137,0.43137254901960786,1.008034404650008,0.08712888670505442
0.27450980392156865,0.43137254901960786,0.9977140141969693,0.035888371024150156
0.29411764705882354,0.43137254901960786,0.9737851943679833,-0.01438027771327613
0.3137254901960784,0.43137254901960786,0.9366106816799616,-0.06291503803340426
0.3333333333333333,0.43137254901960786,0.8867540038516429,-0.10898017244339159
0.35294117647058826,0.43137254901960786,0.8249709372978055,-0.15187738046179525
0.37254901960784315,0.43137254901960786,0.7521980503292153,-0.1909563841420622
0.39215686274509803,0.43137254901960786,0.6695385057317197,-0.22562478562334257
0.4117647058823529,0.43137254901960786,0.5782453379429171,-0.2553570472782025
0.43137254901960786,0.43137254901960786,0.4797024583273535,-0.2797024583273535
0.45098039215686275,0.43137254901960786,0.37540367649092166,-0.29829196715563555
0.47058823529411764,0.43137254901960786,0.266930055649937,-0.310843775758314
0.49019607843137253,0.43137254901960786,0.15592594532442894,-0.31716761151158146
0.5098039215686274,0.43137254901960786,0.04407405467557171,-0.31716761151158146
0.5294117647058824,0.43137254901960786,-0.06693005564993679,-0.310843775758314
0.5490196078431373,0.43137254901960786,-0.17540367649092184,-0.29829196715563555
0.5686274509803921,0.43137254901960786,-0.2797024583273532,-0.2797024583273535
0.5882352941176471,0.43137254901960786,-0.3782453379429168,-0.25535704727820263
0.6078431372549019,0.43137254901960786,-0.4695385057317196,-0.22562478562334262
0.6274509803921569,0.43137254901960786,-0.5521980503292152,-0.19095638414206226
0.6470588235294118,0.43137254901960786,-0.6249709372978054,-0.1518773804617953
0.6666666666666666,0.43137254901960786,-0.6867540038516428,-0.10898017244339187
0.6862745098039216,0.43137254901960786,-0.7366106816799617,-0.06291503803340426
0.7058823529411765,0.43137254901960786,-0.7737851943679833,-0.014380277713276227
0.7254901960784313,0.43137254901960786,-0.7977140141969692,0.03588837102414996
0.7450980392156863,0.43137254901960786,-0.8080344046500081,0.08712888670505431
0.7647058823529411,0.43137254901960786,-0.8045899191278582,0.13856451534341924
0.7843137254901961,0.43137254901960786,-0.7874327725199202,0.18941554523968063
0.803921568627451,0.43137254901960786,-0.7568230496797383,0.23891112661529618
0.8235294117647058,0.43137254901960786,-0.7132247628037365,0.2863009569096294
0.8431372549019608,0.43137254901960786,-0.6572988174793077,0.33086665460195175
0.8627450980392157,0.43137254901960786,-0.589892994029801,0.37193264914301793
0.8823529411764706,0.43137254901960786,-0.5120290960289992,0.40887642191595486
0.9019607843137255,0.43137254901960786,-0.42488746080050477,0.44113794298393405
0.9215686274509803,0.43137254901960786,-0.32978906670709174,0.4682281605731482
0.9411764705882353,0.43137254901960786,-0.22817550846524962,0.48973641459919237
0.9607843137254902,0.43137254901960786,-0.12158714403876844,0.5053366618553383
0.9803921568627451,0.43137254901960786,-0.011639744382156855,0.5147924184951995
1.0,0.43137254901960786,0.09999999999999978,0.5179603448867833
0.0,0.45098039215686275,0.1,0.40315267411304356
0.0196078431372549,0.45098039215686275,0.21710541353510654,0.40085493135167694
0.0392156862745098,0.45098039215686275,0.3324356283717065,0.3939965345056494
0.058823529411764705,0.45098039215686275,0.4442423560140246,0.3826814498800819
0.0784313725490196,0.45098039215686275,0.5508307204405061,0.36708120262393584
0.09803921568627451,0.45098039215686275,0.6505849506966415,0.3474322765835981
0.11764705882352941,0.45098039215686275,0.741992874335611,0.32403252944882766
0.13725490196078433,0.45098039215686275,0.8236688404111547,0.29723667753379895
0.1568627450980392,0.45098039215686275,0.8943747245334627,0.2674509186393563
0.17647058823529413,0.45098039215686275,0.9530386975728506,0.2351267745084088
0.19607843137254902,0.45098039215686275,0.9987714734968026,0.2007542462165632
0.21568627450980393,0.45098039215686275,1.0308797900397366,0.1648543862552979
0.23529411764705882,0.45098039215686275,1.048876917852277,0.12797139990732356
0.2549019607843137,0.45098039215686275,1.0524900388220482,0.09066439564922925
0.27450980392156865,0.45098039215686275,1.0416643817181608,0.0534989096369014
0.29411764705882354,0.45098039215686275,1.0165640524672426,0.017038332753876784
0.3137254901960784,0.45098039215686275,0.9775695464748708,-0.01816462982016369
0.3333333333333333,0.45098039215686275,0.9252719807030789,-0.05157633705652173
0.35294117647058826,0.45098039215686275,0.8604641329397643,-0.08269030153151319
0.37254901960784315,0.45098039215686275,0.7841284240955362,-0.11103486725952616
0.39215686274509803,0.45098039215686275,0.6974220257041361,-0.13618035951698335
0.4117647058823529,0.45098039215686275,0.6016593183815423,-0.157745598273165
0.43137254901960786,0.45098039215686275,0.4982919671556355,-0.17540367649092162
0.45098039215686275,0.45098039215686275,0.3888869157041257,-0.1888869157041256
0.47058823529411764,0.45098039215686275,0.275102633085648,-0.19799092375036217
0.49019607843137253,0.45098039215686275,0.15866397303938828,-0.2025776931477651
0.5098039215686274,0.45098039215686275,0.0413360269606124,-0.2025776931477651
0.5294117647058824,0.45098039215686275,-0.07510263308564774,-0.19799092375036217
0.5490196078431373,0.45098039215686275,-0.18888691570412583,-0.1888869157041256
0.5686274509803921,0.45098039215686275,-0.2982919671556352,-0.17540367649092167
0.5882352941176471,0.45098039215686275,-0.4016593183815421,-0.15774559827316506
0.6078431372549019,0.45098039215686275,-0.49742202570413596,-0.13618035951698337
0.6274509803921569,0.45098039215686275,-0.5841284240955361,-0.11103486725952622
0.6470588235294118,0.45098039215686275,-0.6604641329397641,-0.08269030153151327
0.6666666666666666,0.45098039215686275,-0.7252719807030787,-0.051576337056521926
0.6862745098039216,0.45098039215686275,-0.7775695464748709,-0.01816462982016369
0.7058823529411765,0.45098039215686275,-0.8165640524672426,0.017038332753876714
0.7254901960784313,0.45098039215686275,-0.8416643817181607,0.05349890963690126
0.7450980392156863,0.45098039215686275,-0.8524900388220482,0.09066439564922917
0.7647058823529411,0.45098039215686275,-0.8488769178522771,0.12797139990732342
0.7843137254901961,0.45098039215686275,-0.8308797900397366,0.164854386255298
0.803921568627451,0.45098039215686275,-0.7987714734968028,0.20075424621656313
0.8235294117647058,0.45098039215686275,-0.7530386975728509,0.2351267745084086
0.8431372549019608,0.45098039215686275,-0.6943747245334627,0.2674509186393563
0.8627450980392157,0.45098039215686275,-0.6236688404111543,0.2972366775337991
0.8823529411764706,0.45098039215686275,-0.5419928743356115,0.32403252944882754
0.9019607843137255,0.45098039215686275,-0.45058495069664173,0.347432276583598
0.9215686274509803,0.45098039215686275,-0.35083072044050656,0.36708120262393584
0.9411764705882353,0.45098039215686275,-0.2442423560140247,0.3826814498800819
0.9607843137254902,0.45098039215686275,-0.13243562837170686,0.3939965345056494
0.9803921568627451,0.45098039215686275,-0.017105413535107264,0.40085493135167694
1.0,0.45098039215686275,0.09999999999999977,0.40315267411304356
0.0,0.47058823529411764,0.1,0.28374951781657054
0.0196078431372549,0.47058823529411764,0.22079588398955033,0.28235679012349335
0.0392156862745098,0.47058823529411764,0.3397606255103631,0.2781997193764205
0.058823529411764705,0.47058823529411764,0.455090840346963,0.2713413225303929
0.0784313725490196,0.47058823529411764,0.5650382400035749,0.2618855658905317
0.09803921568627451,0.47058823529411764,0.6679361339756127,0.24997578908882942
0.11764705882352941,0.47058823529411764,0.7622246950787976,0.235792532201442
0.13725490196078433,0.47058823529411764,0.8464746048392726,0.21955079894516621
0.1568627450980392,0.47058823529411764,0.9194087205046978,0.20149679744025595
0.17647058823529413,0.47058823529411764,0.9799214352265293,0.1819042079462899
0.19607843137254902,0.47058823529411764,1.027095437932849,0.16107003414841045
0.21568627450980393,0.47058823529411764,1.0602156188291598,0.13931010088420615
0.23529411764705882,0.47058823529411764,1.0787799097339268,0.11695426656110776
0.2549019607843137,0.47058823529411764,1.0825068949204302,0.09434142283917067
0.27450980392156865,0.47058823529411764,1.0713400770923216,0.07181435737895574
0.29411764705882354,0.47058823529411764,1.0454487338250484,0.049714557530013845
0.3137254901960784,0.47058823529411764,1.0052253514903602,0.028377033730759324
0.3333333333333333,0.47058823529411764,0.9512796755629923,0.00812524109171478
0.35294117647058826,0.47058823529411764,0.8844294675008099,-0.010733823854252658
0.37254901960784315,0.47058823529411764,0.8056881083146853,-0.027914276906434304
0.39215686274509803,0.47058823529411764,0.7162492367453586,-0.04315567990934868
0.4117647058823529,0.47058823529411764,0.6174686549168553,-0.056226988729702276
0.43137254901960786,0.47058823529411764,0.510843775758314,-0.06693005564993718
0.45098039215686275,0.47058823529411764,0.39799092375036227,-0.07510263308564816
0.47058823529411764,0.47058823529411764,0.28062083309357655,-0.08062083309357668
0.49019607843137253,0.47058823529411764,0.1605127147218319,-0.08340100538654582
0.5098039215686274,0.47058823529411764,0.03948728527816879,-0.08340100538654582
0.5294117647058824,0.47058823529411764,-0.08062083309357626,-0.08062083309357668
0.5490196078431373,0.47058823529411764,-0.1979909237503624,-0.07510263308564816
0.5686274509803921,0.47058823529411764,-0.3108437757583137,-0.06693005564993718
0.5882352941176471,0.47058823529411764,-0.41746865491685514,-0.056226988729702276
0.6078431372549019,0.47058823529411764,-0.5162492367453584,-0.04315567990934871
0.6274509803921569,0.47058823529411764,-0.6056881083146852,-0.02791427690643436
0.6470588235294118,0.47058823529411764,-0.6844294675008097,-0.0107338238542527
0.6666666666666666,0.47058823529411764,-0.7512796755629921,0.008125241091714655
0.6862745098039216,0.47058823529411764,-0.8052253514903602,0.028377033730759324
0.7058823529411765,0.47058823529411764,-0.8454487338250484,0.0497145575300138
0.7254901960784313,0.47058823529411764,-0.8713400770923215,0.07181435737895565
0.7450980392156863,0.47058823529411764,-0.8825068949204301,0.09434142283917063
0.7647058823529411,0.47058823529411764,-0.8787799097339268,0.11695426656110766
0.7843137254901961,0.47058823529411764,-0.8602156188291598,0.1393101008842062
0.803921568627451,0.47058823529411764,-0.8270954379328491,0.16107003414841042
0.8235294117647058,0.47058823529411764,-0.7799214352265296,0.18190420794628978
0.8431372549019608,0.47058823529411764,-0.7194087205046978,0.20149679744025595
0.8627450980392157,0.47058823529411764,-0.6464746048392722,0.2195507989451663
0.8823529411764706,0.47058823529411764,-0.5622246950787982,0.23579253220144192
0.9019607843137255,0.47058823529411764,-0.46793613397561296,0.2499757890888294
0.9215686274509803,0.47058823529411764,-0.36503824000357554,0.2618855658905316
0.9411764705882353,0.47058823529411764,-0.25509084034696317,0.2713413225303929
0.9607843137254902,0.47058823529411764,-0.13976062551036353,0.2781997193764205
0.9803921568627451,0.47058823529411764,-0.02079588398955108,0.28235679012349335
1.0,0.47058823529411764,0.09999999999999977,0.28374951781657054
0.0,0.49019607843137253,0.1,0.16156090613394294
0.0196078431372549,0.49019607843137253,0.2226552119752566,0.16109430584131385
0.0392156862745098,0.49019607843137253,0.34345109596480694,0.1597015781482367
0.058823529411764705,0.49019607843137253,0.46055650949991345,0.15740383538687008
0.0784313725490196,0.49019607843137253,0.5721962538820696,0.15423590899528627
0.09803921568627451,0.49019607843137253,0.6766779843857311,0.15024582150837543
0.11764705882352941,0.49019607843137253,0.7724178644792742,0.1454940585851678
0.13725490196078433,0.49019607843137253,0.8579645751723408,0.14005265210789886
0.1568627450980392,0.49019607843137253,0.9320213155323391,0.13400408825209964
0.17647058823529413,0.49019607843137253,0.9934654608646961,0.12744005708025755
0.19607843137254902,0.49019607843137253,1.0413655805588864,0.12046006261393276
0.21568627450980393,0.49019607843137253,1.0749955576270394,0.1131699144542202
0.23529411764705882,0.49019607843137253,1.0938455958973126,0.10568012381605325
0.2549019607843137,0.49019607843137253,1.0976299480042002,0.09810422829083433
0.27450980392156865,0.49019607843137253,1.0862912470273176,0.09055707073228307
0.29411764705882354,0.49019607843137253,1.0600013761154392,0.08315305835583835
0.3137254901960784,0.49019607843137253,1.01915886291317,0.0760044284418924
0.3333333333333333,0.49019607843137253,0.964382838288091,0.06921954693302855
0.35294117647058826,0.49019607843137253,0.8965036509379134,0.06290126571679377
0.37254901960784315,0.49019607843137253,0.8165502801506322,0.05714536349592497
0.39215686274509803,0.49019607843137253,0.7257347375274041,0.05203909388084686
0.4117647058823529,0.49019607843137253,0.6254336941221308,0.04765986271387941
0.43137254901960786,0.49019607843137253,0.5171676115115813,0.04407405467557134
0.45098039215686275,0.49019607843137253,0.40257769314776515,0.041336026960612005
0.47058823529411764,0.49019607843137253,0.28340100538654567,0.03948728527816839
0.49019607843137253,0.49019607843137253,0.16144414533235746,0.03855585466764284
0.5098039215686274,0.49019607843137253,0.03855585466764325,0.03855585466764284
0.5294117647058824,0.49019607843137253,-0.08340100538654543,0.03948728527816839
0.5490196078431373,0.49019607843137253,-0.20257769314776533,0.041336026960612005
0.5686274509803921,0.49019607843137253,-0.3171676115115811,0.044074054675571336
0.5882352941176471,0.49019607843137253,-0.4254336941221306,0.047659862713879404
0.6078431372549019,0.49019607843137253,-0.525734737527404,0.052039093880846855
0.6274509803921569,0.49019607843137253,-0.6165502801506322,0.05714536349592496
0.6470588235294118,0.49019607843137253,-0.6965036509379132,0.06290126571679375
0.6666666666666666,0.49019607843137253,-0.7643828382880908,0.06921954693302851
0.6862745098039216,0.49019607843137253,-0.81915886291317,0.0760044284418924
0.7058823529411765,0.49019607843137253,-0.8600013761154391,0.08315305835583833
0.7254901960784313,0.49019607843137253,-0.8862912470273175,0.09055707073228304
0.7450980392156863,0.49019607843137253,-0.8976299480042003,0.09810422829083432
0.7647058823529411,0.49019607843137253,-0.8938455958973127,0.10568012381605321
0.7843137254901961,0.49019607843137253,-0.8749955576270393,0.1131699144542202
0.803921568627451,0.49019607843137253,-0.8413655805588864,0.12046006261393274
0.8235294117647058,0.49019607843137253,-0.7934654608646964,0.12744005708025752
0.8431372549019608,0.49019607843137253,-0.7320213155323392,0.13400408825209964
0.8627450980392157,0.49019607843137253,-0.6579645751723404,0.14005265210789888
0.8823529411764706,0.49019607843137253,-0.5724178644792748,0.14549405858516778
0.9019607843137255,0.49019607843137253,-0.4766779843857314,0.1502458215083754
0.9215686274509803,0.49019607843137253,-0.3721962538820701,0.15423590899528627
0.9411764705882353,0.49019607843137253,-0.2605565094999136,0.15740383538687008
0.9607843137254902,0.49019607843137253,-0.14345109596480732,0.15970157814823668
0.9803921568627451,0.49019607843137253,-0.022655211975257356,0.16109430584131385
1.0,0.49019607843137253,0.09999999999999976,0.16156090613394294
0.0,0.5098039215686274,0.1,0.03843909386605741
0.0196078431372549,0.5098039215686274,0.2226552119752566,0.0389056941586865
0.0392156862745098,0.5098039215686274,0.34345109596480694,0.040298421851763654
0.058823529411764705,0.5098039215686274,0.46055650949991345,0.04259616461313027
0.0784313725490196,0.5098039215686274,0.5721962538820696,0.04576409100471403
0.09803921568627451,0.5098039215686274,0.6766779843857311,0.04975417849162487
0.11764705882352941,0.5098039215686274,0.7724178644792742,0.054505941414832455
0.13725490196078433,0.5098039215686274,0.8579645751723408,0.05994734789210138
0.1568627450980392,0.5098039215686274,0.9320213155323391,0.06599591174790057
0.17647058823529413,0.5098039215686274,0.9934654608646961,0.07255994291974262
0.19607843137254902,0.5098039215686274,1.0413655805588864,0.07953993738606736
0.21568627450980393,0.5098039215686274,1.0749955576270394,0.0868300855457799
0.23529411764705882,0.5098039215686274,1.0938455958973126,0.0943198761839468
0.2549019607843137,0.5098039215686274,1.0976299480042002,0.10189577170916567
0.27450980392156865,0.5098039215686274,1.0862912470273176,0.10944292926771688
0.29411764705882354,0.5098039215686274,1.0600013761154392,0.11684694164416157
0.3137254901960784,0.5098039215686274,1.01915886291317,0.12399557155810748
0.3333333333333333,0.5098039215686274,0.964382838288091,0.13078045306697128
0.35294117647058826,0.5098039215686274,0.8965036509379134,0.13709873428320604
0.37254901960784315,0.5098039215686274,0.8165502801506322,0.1428546365040748
0.39215686274509803,0.5098039215686274,0.7257347375274041,0.14796090611915289
0.4117647058823529,0.5098039215686274,0.6254336941221308,0.1523401372861203
0.43137254901960786,0.5098039215686274,0.5171676115115813,0.15592594532442836
0.45098039215686275,0.5098039215686274,0.40257769314776515,0.15866397303938767
0.47058823529411764,0.5098039215686274,0.28340100538654567,0.1605127147218313
0.49019607843137253,0.5098039215686274,0.16144414533235746,0.16144414533235682
0.5098039215686274,0.5098039215686274,0.03855585466764325,0.16144414533235682
0.5294117647058824,0.5098039215686274,-0.08340100538654543,0.1605127147218313
0.5490196078431373,0.5098039215686274,-0.20257769314776533,0.15866397303938767
0.5686274509803921,0.5098039215686274,-0.3171676115115811,0.15592594532442836
0.5882352941176471,0.5098039215686274,-0.4254336941221306,0.1523401372861203
0.6078431372549019,0.5098039215686274,-0.525734737527404,0.14796090611915289
0.6274509803921569,0.5098039215686274,-0.6165502801506322,0.14285463650407482
0.6470588235294118,0.5098039215686274,-0.6965036509379132,0.13709873428320604
0.6666666666666666,0.5098039215686274,-0.7643828382880908,0.13078045306697134
0.6862745098039216,0.5098039215686274,-0.81915886291317,0.12399557155810748
0.7058823529411765,0.5098039215686274,-0.8600013761154391,0.11684694164416158
0.7254901960784313,0.5098039215686274,-0.8862912470273175,0.10944292926771691
0.7450980392156863,0.5098039215686274,-0.8976299480042003,0.10189577170916568
0.7647058823529411,0.5098039215686274,-0.8938455958973127,0.09431987618394683
0.7843137254901961,0.5098039215686274,-0.8749955576270393,0.08683008554577988
0.803921568627451,0.5098039215686274,-0.8413655805588864,0.07953993738606738
0.8235294117647058,0.5098039215686274,-0.7934654608646964,0.07255994291974266
0.8431372549019608,0.5098039215686274,-0.7320213155323392,0.06599591174790057
0.8627450980392157,0.5098039215686274,-0.6579645751723404,0.05994734789210135
0.8823529411764706,0.5098039215686274,-0.5724178644792748,0.05450594141483248
0.9019607843137255,0.5098039215686274,-0.4766779843857314,0.04975417849162488
0.9215686274509803,0.5098039215686274,-0.3721962538820701,0.04576409100471404
0.9411764705882353,0.5098039215686274,-0.2605565094999136,0.04259616461313027
0.9607843137254902,0.5098039215686274,-0.14345109596480732,0.04029842185176366
0.9803921568627451,0.5098039215686274,-0.022655211975257356,0.038905694158686506
1.0,0.5098039215686274,0.09999999999999976,0.03843909386605741
0.0,0.5294117647058824,0.1,-0.08374951781657039
0.0196078431372549,0.5294117647058824,0.22079588398955033,-0.08235679012349323
0.0392156862745098,0.5294117647058824,0.3397606255103631,-0.07819971937642034
0.058823529411764705,0.5294117647058824,0.455090840346963,-0.0713413225303928
0.0784313725490196,0.5294117647058824,0.5650382400035749,-0.06188556589053154
0.09803921568627451,0.5294117647058824,0.6679361339756127,-0.0499757890888293
0.11764705882352941,0.5294117647058824,0.7622246950787976,-0.03579253220144188
0.13725490196078433,0.5294117647058824,0.8464746048392726,-0.01955079894516612
0.1568627450980392,0.5294117647058824,0.9194087205046978,-0.0014967974402558815
0.17647058823529413,0.5294117647058824,0.9799214352265293,0.01809579205371019
0.19607843137254902,0.5294117647058824,1.027095437932849,0.03892996585158961
0.21568627450980393,0.5294117647058824,1.0602156188291598,0.06068989911579389
0.23529411764705882,0.5294117647058824,1.0787799097339268,0.08304573343889227
0.2549019607843137,0.5294117647058824,1.0825068949204302,0.10565857716082933
0.27450980392156865,0.5294117647058824,1.0713400770923216,0.12818564262104426
0.29411764705882354,0.5294117647058824,1.0454487338250484,0.15028544246998612
0.3137254901960784,0.5294117647058824,1.0052253514903602,0.17162296626924062
0.3333333333333333,0.5294117647058824,0.9512796755629923,0.19187475890828515
0.35294117647058826,0.5294117647058824,0.8844294675008099,0.2107338238542526
0.37254901960784315,0.5294117647058824,0.8056881083146853,0.22791427690643423
0.39215686274509803,0.5294117647058824,0.7162492367453586,0.24315567990934858
0.4117647058823529,0.5294117647058824,0.6174686549168553,0.2562269887297022
0.43137254901960786,0.5294117647058824,0.510843775758314,0.26693005564993705
0.45098039215686275,0.5294117647058824,0.39799092375036227,0.27510263308564803
0.47058823529411764,0.5294117647058824,0.28062083309357655,0.28062083309357655
0.49019607843137253,0.5294117647058824,0.1605127147218319,0.2834010053865457
0.5098039215686274,0.5294117647058824,0.03948728527816879,0.2834010053865457
0.5294117647058824,0.5294117647058824,-0.08062083309357626,0.28062083309357655
0.5490196078431373,0.5294117647058824,-0.1979909237503624,0.27510263308564803
0.5686274509803921,0.5294117647058824,-0.3108437757583137,0.2669300556499371
0.5882352941176471,0.5294117647058824,-0.41746865491685514,0.2562269887297022
0.6078431372549019,0.5294117647058824,-0.5162492367453584,0.2431556799093486
0.6274509803921569,0.5294117647058824,-0.6056881083146852,0.22791427690643426
0.6470588235294118,0.5294117647058824,-0.6844294675008097,0.21073382385425263
0.6666666666666666,0.5294117647058824,-0.7512796755629921,0.1918747589082853
0.6862745098039216,0.5294117647058824,-0.8052253514903602,0.17162296626924062
0.7058823529411765,0.5294117647058824,-0.8454487338250484,0.15028544246998615
0.7254901960784313,0.5294117647058824,-0.8713400770923215,0.12818564262104434
0.7450980392156863,0.5294117647058824,-0.8825068949204301,0.10565857716082938
0.7647058823529411,0.5294117647058824,-0.8787799097339268,0.08304573343889235
0.7843137254901961,0.5294117647058824,-0.8602156188291598,0.06068989911579385
0.803921568627451,0.5294117647058824,-0.8270954379328491,0.03892996585158965
0.8235294117647058,0.5294117647058824,-0.7799214352265296,0.0180957920537103
0.8431372549019608,0.5294117647058824,-0.7194087205046978,-0.0014967974402558815
0.8627450980392157,0.5294117647058824,-0.6464746048392722,-0.019550798945166203
0.8823529411764706,0.5294117647058824,-0.5622246950787982,-0.035792532201441796
0.9019607843137255,0.5294117647058824,-0.46793613397561296,-0.04997578908882927
0.9215686274509803,0.5294117647058824,-0.36503824000357554,-0.061885565890531485
0.9411764705882353,0.5294117647058824,-0.25509084034696317,-0.0713413225303928
0.9607843137254902,0.5294117647058824,-0.13976062551036353,-0.07819971937642034
0.9803921568627451,0.5294117647058824,-0.02079588398955108,-0.0823567901234932
1.0,0.5294117647058824,0.09999999999999977,-0.08374951781657039
0.0,0.5490196078431373,0.1,-0.20315267411304364
0.0196078431372549,0.5490196078431373,0.21710541353510654,-0.200854931351677
0.0392156862745098,0.5490196078431373,0.3324356283717065,-0.19399653450564944
0.058823529411764705,0.5490196078431373,0.4442423560140246,-0.18268144988008192
0.0784313725490196,0.5490196078431373,0.5508307204405061,-0.16708120262393591
0.09803921568627451,0.5490196078431373,0.6505849506966415,-0.14743227658359812
0.11764705882352941,0.5490196078431373,0.741992874335611,-0.1240325294488277
0.13725490196078433,0.5490196078431373,0.8236688404111547,-0.09723667753379897
0.1568627450980392,0.5490196078431373,0.8943747245334627,-0.06745091863935637
0.17647058823529413,0.5490196078431373,0.9530386975728506,-0.035126774508408815
0.19607843137254902,0.5490196078431373,0.9987714734968026,-0.0007542462165632119
0.21568627450980393,0.5490196078431373,1.0308797900397366,0.03514561374470207
0.23529411764705882,0.5490196078431373,1.048876917852277,0.07202860009267645
0.2549019607843137,0.5490196078431373,1.0524900388220482,0.10933560435077076
0.27450980392156865,0.5490196078431373,1.0416643817181608,0.1465010903630986
0.29411764705882354,0.5490196078431373,1.0165640524672426,0.18296166724612323
0.3137254901960784,0.5490196078431373,0.9775695464748708,0.2181646298201637
0.3333333333333333,0.5490196078431373,0.9252719807030789,0.25157633705652177
0.35294117647058826,0.5490196078431373,0.8604641329397643,0.28269030153151326
0.37254901960784315,0.5490196078431373,0.7841284240955362,0.3110348672595262
0.39215686274509803,0.5490196078431373,0.6974220257041361,0.3361803595169834
0.4117647058823529,0.5490196078431373,0.6016593183815423,0.3577455982731651
0.43137254901960786,0.5490196078431373,0.4982919671556355,0.37540367649092166
0.45098039215686275,0.5490196078431373,0.3888869157041257,0.3888869157041257
0.47058823529411764,0.5490196078431373,0.275102633085648,0.39799092375036227
0.49019607843137253,0.5490196078431373,0.15866397303938828,0.40257769314776515
0.5098039215686274,0.5490196078431373,0.0413360269606124,0.40257769314776515
0.5294117647058824,0.5490196078431373,-0.07510263308564774,0.39799092375036227
0.5490196078431373,0.5490196078431373,-0.18888691570412583,0.3888869157041257
0.5686274509803921,0.5490196078431373,-0.2982919671556352,0.37540367649092177
0.5882352941176471,0.5490196078431373,-0.4016593183815421,0.3577455982731651
0.6078431372549019,0.5490196078431373,-0.49742202570413596,0.33618035951698344
0.6274509803921569,0.5490196078431373,-0.5841284240955361,0.3110348672595263
0.6470588235294118,0.5490196078431373,-0.6604641329397641,0.2826903015315133
0.6666666666666666,0.5490196078431373,-0.7252719807030787,0.25157633705652194
0.6862745098039216,0.5490196078431373,-0.7775695464748709,0.2181646298201637
0.7058823529411765,0.5490196078431373,-0.8165640524672426,0.1829616672461233
0.7254901960784313,0.5490196078431373,-0.8416643817181607,0.14650109036309877
0.7450980392156863,0.5490196078431373,-0.8524900388220482,0.10933560435077085
0.7647058823529411,0.5490196078431373,-0.8488769178522771,0.07202860009267659
0.7843137254901961,0.5490196078431373,-0.8308797900397366,0.035145613744702014
0.803921568627451,0.5490196078431373,-0.7987714734968028,-0.0007542462165631425
0.8235294117647058,0.5490196078431373,-0.7530386975728509,-0.03512677450840862
0.8431372549019608,0.5490196078431373,-0.6943747245334627,-0.06745091863935637
0.8627450980392157,0.5490196078431373,-0.6236688404111543,-0.09723667753379911
0.8823529411764706,0.5490196078431373,-0.5419928743356115,-0.12403252944882756
0.9019607843137255,0.5490196078431373,-0.45058495069664173,-0.14743227658359806
0.9215686274509803,0.5490196078431373,-0.35083072044050656,-0.16708120262393586
0.9411764705882353,0.5490196078431373,-0.2442423560140247,-0.18268144988008192
0.9607843137254902,0.5490196078431373,-0.13243562837170686,-0.19399653450564944
0.9803921568627451,0.5490196078431373,-0.017105413535107264,-0.20085493135167695
1.0,0.5490196078431373,0.09999999999999977,-0.20315267411304364
0.0,0.5686274509803921,0.1,-0.31796034488678304
0.0196078431372549,0.5686274509803921,0.21163974438215616,-0.31479241849519923
0.0392156862745098,0.5686274509803921,0.3215871440387681,-0.30533666185533803
0.058823529411764705,0.5686274509803921,0.42817550846524954,-0.28973641459919197
0.0784313725490196,0.5686274509803921,0.5297890667070912,-0.2682281605731479
0.09803921568627451,0.5686274509803921,0.6248874608005046,-0.24113794298393385
0.11764705882352941,0.5686274509803921,0.7120290960289987,-0.20887642191595476
0.13725490196078433,0.5686274509803921,0.7898929940298014,-0.1719326491430175
0.1568627450980392,0.5686274509803921,0.8572988174793078,-0.13086665460195157
0.17647058823529413,0.5686274509803921,0.9132247628037363,-0.08630095690962955
0.19607843137254902,0.5686274509803921,0.9568230496797383,-0.03891112661529614
0.21568627450980393,0.5686274509803921,0.9874327725199202,0.010584454760319523
0.23529411764705882,0.5686274509803921,1.0045899191278582,0.06143548465658062
0.2549019607843137,0.5686274509803921,1.0080344046500083,0.11287111329494558
0.27450980392156865,0.5686274509803921,0.9977140141969694,0.1641116289758498
0.29411764705882354,0.5686274509803921,0.9737851943679834,0.21438027771327606
0.3137254901960784,0.5686274509803921,0.9366106816799618,0.2629150380334041
0.3333333333333333,0.5686274509803921,0.886754003851643,0.30898017244339143
0.35294117647058826,0.5686274509803921,0.8249709372978056,0.35187738046179506
0.37254901960784315,0.5686274509803921,0.7521980503292154,0.3909563841420619
0.39215686274509803,0.5686274509803921,0.6695385057317198,0.42562478562334227
0.4117647058823529,0.5686274509803921,0.5782453379429171,0.45535704727820225
0.43137254901960786,0.5686274509803921,0.4797024583273535,0.47970245832735325
0.45098039215686275,0.5686274509803921,0.37540367649092177,0.4982919671556353
0.47058823529411764,0.5686274509803921,0.26693005564993705,0.5108437757583137
0.49019607843137253,0.5686274509803921,0.15592594532442894,0.5171676115115811
0.5098039215686274,0.5686274509803921,0.044074054675571704,0.5171676115115811
0.5294117647058824,0.5686274509803921,-0.06693005564993681,0.5108437757583137
0.5490196078431373,0.5686274509803921,-0.1754036764909219,0.4982919671556353
0.5686274509803921,0.5686274509803921,-0.2797024583273533,0.47970245832735325
0.5882352941176471,0.5686274509803921,-0.3782453379429169,0.45535704727820236
0.6078431372549019,0.5686274509803921,-0.4695385057317196,0.4256247856233424
0.6274509803921569,0.5686274509803921,-0.5521980503292153,0.390956384142062
0.6470588235294118,0.5686274509803921,-0.6249709372978054,0.3518773804617952
0.6666666666666666,0.5686274509803921,-0.6867540038516429,0.3089801724433917
0.6862745098039216,0.5686274509803921,-0.7366106816799618,0.2629150380334041
0.7058823529411765,0.5686274509803921,-0.7737851943679834,0.21438027771327614
0.7254901960784313,0.5686274509803921,-0.7977140141969693,0.16411162897585
0.7450980392156863,0.5686274509803921,-0.8080344046500082,0.11287111329494569
0.7647058823529411,0.5686274509803921,-0.8045899191278583,0.06143548465658082
0.7843137254901961,0.5686274509803921,-0.7874327725199203,0.01058445476031944
0.803921568627451,0.5686274509803921,-0.7568230496797385,-0.038911126615296054
0.8235294117647058,0.5686274509803921,-0.7132247628037366,-0.08630095690962927
0.8431372549019608,0.5686274509803921,-0.6572988174793079,-0.13086665460195157
0.8627450980392157,0.5686274509803921,-0.5898929940298011,-0.17193264914301773
0.8823529411764706,0.5686274509803921,-0.5120290960289992,-0.20887642191595454
0.9019607843137255,0.5686274509803921,-0.42488746080050477,-0.24113794298393373
0.9215686274509803,0.5686274509803921,-0.32978906670709174,-0.2682281605731479
0.9411764705882353,0.5686274509803921,-0.22817550846524967,-0.28973641459919197
0.9607843137254902,0.5686274509803921,-0.12158714403876847,-0.3053366618553379
0.9803921568627451,0.5686274509803921,-0.011639744382156869,-0.31479241849519923
1.0,0.5686274509803921,0.09999999999999978,-0.31796034488678304
0.0,0.5882352941176471,0.1,-0.42643216287735597
0.0196078431372549,0.5882352941176471,0.20448173050366153,-0.4224420753904451
0.0392156862745098,0.5882352941176471,0.3073796244756992,-0.41053229858874285
0.058823529411764705,0.5882352941176471,0.4071338547318345,-0.3908833725484051
0.0784313725490196,0.5882352941176471,0.5022322488252479,-0.36379315495919085
0.09803921568627451,0.5882352941176471,0.5912332120394482,-0.32967230590550556
0.11764705882352941,0.5882352941176471,0.6727875804946947,-0.2890380626781245
0.13725490196078433,0.5882352941176471,0.7456590730971515,-0.242506398984108
0.1568627450980392,0.5882352941176471,0.8087430323000746,-0.19078268741329127
0.17647058823529413,0.5882352941176471,0.8610831695861951,-0.13465100670883945
0.19607843137254902,0.5882352941176471,0.9018860618268535,-0.07496225593274713
0.21568627450980393,0.5882352941176471,0.9305331787678596,-0.012621255703417752
0.23529411764705882,0.5882352941176471,0.9465902593176508,0.05142696796258857
0.2549019607843137,0.5882352941176471,0.949813894502779,0.11621150928165952
0.27450980392156865,0.5882352941176471,0.9401552172998303,0.18075030064512337
0.29411764705882354,0.5882352941176471,0.9177606434096881,0.24406499976313098
0.3137254901960784,0.5882352941176471,0.8829696517447553,0.30519582033650416
0.3333333333333333,0.5882352941176471,0.836309638274688,0.3632160814386779
0.35294117647058826,0.5882352941176471,0.7784879212410938,0.41724625505394086
0.37254901960784315,0.5882352941176471,0.7103810189339889,0.4664672988256119
0.39215686274509803,0.5882352941176471,0.6330213625679957,0.5101330719032818
0.4117647058823529,0.5882352941176471,0.5475816456775313,0.5475816456775312
0.43137254901960786,0.5882352941176471,0.4553570472782025,0.578245337942917
0.45098039215686275,0.5882352941176471,0.3577455982731651,0.6016593183815422
0.47058823529411764,0.5882352941176471,0.2562269887297022,0.6174686549168552
0.49019607843137253,0.5882352941176471,0.15234013728612084,0.6254336941221307
0.5098039215686274,0.5882352941176471,0.04765986271387975,0.6254336941221307
0.5294117647058824,0.5882352941176471,-0.05622698872970194,0.6174686549168552
0.5490196078431373,0.5882352941176471,-0.15774559827316523,0.6016593183815422
0.5686274509803921,0.5882352941176471,-0.2553570472782023,0.578245337942917
0.5882352941176471,0.5882352941176471,-0.34758164567753114,0.5475816456775313
0.6078431372549019,0.5882352941176471,-0.4330213625679956,0.5101330719032818
0.6274509803921569,0.5882352941176471,-0.5103810189339889,0.466467298825612
0.6470588235294118,0.5882352941176471,-0.5784879212410936,0.417246255053941
0.6666666666666666,0.5882352941176471,-0.6363096382746878,0.36321608143867823
0.6862745098039216,0.5882352941176471,-0.6829696517447553,0.30519582033650416
0.7058823529411765,0.5882352941176471,-0.7177606434096881,0.24406499976313112
0.7254901960784313,0.5882352941176471,-0.7401552172998302,0.1807503006451236
0.7450980392156863,0.5882352941176471,-0.749813894502779,0.11621150928165964
0.7647058823529411,0.5882352941176471,-0.7465902593176509,0.05142696796258882
0.7843137254901961,0.5882352941176471,-0.7305331787678596,-0.01262125570341785
0.803921568627451,0.5882352941176471,-0.7018860618268536,-0.07496225593274702
0.8235294117647058,0.5882352941176471,-0.6610831695861954,-0.13465100670883912
0.8431372549019608,0.5882352941176471,-0.6087430323000746,-0.19078268741329127
0.8627450980392157,0.5882352941176471,-0.5456590730971511,-0.24250639898410822
0.8823529411764706,0.5882352941176471,-0.47278758049469516,-0.28903806267812426
0.9019607843137255,0.5882352941176471,-0.3912332120394484,-0.32967230590550545
0.9215686274509803,0.5882352941176471,-0.30223224882524835,-0.36379315495919073
0.9411764705882353,0.5882352941176471,-0.20713385473183463,-0.3908833725484051
0.9607843137254902,0.5882352941176471,-0.10737962447569954,-0.41053229858874285
0.9803921568627451,0.5882352941176471,-0.004481730503662171,-0.4224420753904451
1.0,0.5882352941176471,0.0999999999999998,-0.42643216287735597
0.0,0.6078431372549019,0.1,-0.5269238058941063
0.0196078431372549,0.6078431372549019,0.1957398800935431,-0.5221720429708986
0.0392156862745098,0.6078431372549019,0.2900284411967281,-0.5079887860835113
0.058823529411764705,0.6078431372549019,0.38143636483569765,-0.48458903894874084
0.0784313725490196,0.6078431372549019,0.4685780000641917,-0.45232751788076175
0.09803921568627451,0.6078431372549019,0.5501323685194383,-0.4116932746533808
0.11764705882352941,0.6078431372549019,0.6248631891076012,-0.3633022829736581
0.13725490196078433,0.6078431372549019,0.6916376187649683,-0.3078881009483976
0.1568627450980392,0.6078431372549019,0.7494434252040392,-0.24629075109099538
0.17647058823529413,0.6078431372549019,0.7974043313231922,-0.17944398643640855
0.19607843137254902,0.6078431372549019,0.8347932986743167,-0.10836113579696072
0.21568627450980393,0.6078431372549019,0.8610435486245845,-0.034119742730477826
0.23529411764705882,0.6078431372549019,0.8757571541427808,0.042154768921661236
0.2549019607843137,0.6078431372549019,0.8787110719674734,0.11930615531276609
0.27450980392156865,0.6078431372549019,0.869860523715498,0.19616488006894078
0.29411764705882354,0.6078431372549019,0.8493396746766024,0.2715658432683512
0.3137254901960784,0.6078431372549019,0.8174596000044148,0.34436604316840436
0.3333333333333333,0.6078431372549019,0.7747035691342063,0.413461902947053
0.35294117647058826,0.6078431372549019,0.7217197199108717,0.47780599980249416
0.37254901960784315,0.6078431372549019,0.6593112334798744,0.53642294281516
0.39215686274509803,0.6078431372549019,0.5884241588798005,0.5884241588798003
0.4117647058823529,0.6078431372549019,0.5101330719032819,0.6330213625679955
0.43137254901960786,0.6078431372549019,0.4256247856233425,0.6695385057317196
0.45098039215686275,0.6078431372549019,0.33618035951698344,0.6974220257041359
0.47058823529411764,0.6078431372549019,0.24315567990934858,0.7162492367453583
0.49019607843137253,0.6078431372549019,0.14796090611915338,0.7257347375274039
0.5098039215686274,0.6078431372549019,0.052039093880847175,0.7257347375274039
0.5294117647058824,0.6078431372549019,-0.04315567990934838,0.7162492367453583
0.5490196078431373,0.6078431372549019,-0.13618035951698354,0.6974220257041359
0.5686274509803921,0.6078431372549019,-0.22562478562334234,0.6695385057317196
0.5882352941176471,0.6078431372549019,-0.31013307190328177,0.6330213625679956
0.6078431372549019,0.6078431372549019,-0.3884241588798003,0.5884241588798003
0.6274509803921569,0.6078431372549019,-0.45931123347987435,0.5364229428151601
0.6470588235294118,0.6078431372549019,-0.5217197199108715,0.4778059998024943
0.6666666666666666,0.6078431372549019,-0.5747035691342062,0.41346190294705343
0.6862745098039216,0.6078431372549019,-0.6174596000044148,0.34436604316840436
0.7058823529411765,0.6078431372549019,-0.6493396746766025,0.27156584326835137
0.7254901960784313,0.6078431372549019,-0.669860523715498,0.19616488006894106
0.7450980392156863,0.6078431372549019,-0.6787110719674735,0.11930615531276624
0.7647058823529411,0.6078431372549019,-0.6757571541427809,0.04215476892166153
0.7843137254901961,0.6078431372549019,-0.6610435486245846,-0.03411974273047794
0.803921568627451,0.6078431372549019,-0.6347932986743169,-0.10836113579696058
0.8235294117647058,0.6078431372549019,-0.5974043313231924,-0.17944398643640816
0.8431372549019608,0.6078431372549019,-0.5494434252040392,-0.24629075109099538
0.8627450980392157,0.6078431372549019,-0.4916376187649679,-0.3078881009483978
0.8823529411764706,0.6078431372549019,-0.4248631891076017,-0.36330228297365785
0.9019607843137255,0.6078431372549019,-0.3501323685194384,-0.4116932746533807
0.9215686274509803,0.6078431372549019,-0.2685780000641922,-0.45232751788076164
0.9411764705882353,0.6078431372549019,-0.18143636483569767,-0.48458903894874084
0.9607843137254902,0.6078431372549019,-0.0900284411967284,-0.5079887860835112
0.9803921568627451,0.6078431372549019,0.0042601199064563194,-0.5221720429708986
1.0,0.6078431372549019,0.09999999999999981,-0.5269238058941063
0.0,0.6274509803921569,0.1,-0.6179119230644419
0.0196078431372549,0.6274509803921569,0.18554671069306652,-0.6124705165871729
0.0392156862745098,0.6274509803921569,0.26979662045354147,-0.5962287833308972
0.058823529411764705,0.6274509803921569,0.3514725865290851,-0.5694329314158685
0.0784313725490196,0.6274509803921569,0.4293364845298878,-0.5324891586429312
0.09803921568627451,0.6274509803921569,0.5022079771323446,-0.4859574949489148
0.11764705882352941,0.6274509803921569,0.5689824067897116,-0.43054331292365433
0.13725490196078433,0.6274509803921569,0.6286475412144887,-0.36708663508054573
0.1568627450980392,0.6274509803921569,0.6802989177880856,-0.2965493999715151
0.17647058823529413,0.6274509803921569,0.7231535542921605,-0.22000088017911698
0.19607843137254902,0.6274509803921569,0.7565618181209229,-0.1386014732341394
0.21568627450980393,0.6274509803921569,0.7800172740492376,-0.05358511117188175
0.23529411764705882,0.6274509803921569,0.7931643612744068,0.033759444619699666
0.2549019607843137,0.6274509803921569,0.7958037833554996,0.12210813970894224
0.27450980392156865,0.6274509803921569,0.7878955293442453,0.2101216979359943
0.29411764705882354,0.6274509803921569,0.7695594803102244,0.2964659234742143
0.3137254901960784,0.6274509803921569,0.7410735920660534,0.37983192587890025
0.3333333333333333,0.6274509803921569,0.7028696816405982,0.45895596153222074
0.35294117647058826,0.6274509803921569,0.6555268813729869,0.5326385907082726
0.37254901960784315,0.6274509803921569,0.599762859856683,0.5997628598566829
0.39215686274509803,0.6274509803921569,0.5364229428151602,0.6593112334798743
0.4117647058823529,0.6274509803921569,0.466467298825612,0.7103810189339888
0.43137254901960786,0.6274509803921569,0.39095638414206213,0.7521980503292152
0.45098039215686275,0.6274509803921569,0.3110348672595262,0.7841284240955361
0.47058823529411764,0.6274509803921569,0.22791427690643423,0.8056881083146852
0.49019607843137253,0.6274509803921569,0.14285463650407523,0.8165502801506321
0.5098039215686274,0.6274509803921569,0.05714536349592525,0.8165502801506321
0.5294117647058824,0.6274509803921569,-0.027914276906434055,0.8056881083146852
0.5490196078431373,0.6274509803921569,-0.11103486725952635,0.7841284240955361
0.5686274509803921,0.6274509803921569,-0.19095638414206198,0.7521980503292153
0.5882352941176471,0.6274509803921569,-0.2664672988256118,0.7103810189339889
0.6078431372549019,0.6274509803921569,-0.33642294281516005,0.6593112334798743
0.6274509803921569,0.6274509803921569,-0.3997628598566829,0.599762859856683
0.6470588235294118,0.6274509803921569,-0.4555268813729867,0.5326385907082727
0.6666666666666666,0.6274509803921569,-0.5028696816405981,0.4589559615322213
0.6862745098039216,0.6274509803921569,-0.5410735920660534,0.37983192587890025
0.7058823529411765,0.6274509803921569,-0.5695594803102244,0.2964659234742144
0.7254901960784313,0.6274509803921569,-0.5878955293442453,0.21012169793599467
0.7450980392156863,0.6274509803921569,-0.5958037833554997,0.12210813970894242
0.7647058823529411,0.6274509803921569,-0.5931643612744069,0.0337594446197
0.7843137254901961,0.6274509803921569,-0.5800172740492376,-0.05358511117188189
0.803921568627451,0.6274509803921569,-0.556561818120923,-0.13860147323413924
0.8235294117647058,0.6274509803921569,-0.5231535542921607,-0.22000088017911654
0.8431372549019608,0.6274509803921569,-0.48029891778808564,-0.2965493999715151
0.8627450980392157,0.6274509803921569,-0.42864754121448845,-0.36708663508054606
0.8823529411764706,0.6274509803921569,-0.36898240678971195,-0.430543312923654
0.9019607843137255,0.6274509803921569,-0.3022079771323447,-0.4859574949489147
0.9215686274509803,0.6274509803921569,-0.22933648452988817,-0.5324891586429311
0.9411764705882353,0.6274509803921569,-0.15147258652908516,-0.5694329314158685
0.9607843137254902,0.6274509803921569,-0.06979662045354171,-0.5962287833308971
0.9803921568627451,0.6274509803921569,0.014453289306932945,-0.6124705165871729
1.0,0.6274509803921569,0.09999999999999984,-0.6179119230644419
0.0,0.6470588235294118,0.1,-0.6980172272802395
0.0196078431372549,0.6470588235294118,0.17405674035999835,-0.6919686634244403
0.0392156862745098,0.6470588235294118,0.2469908560254236,-0.6739146619195301
0.058823529411764705,0.6470588235294118,0.31769674014773164,-0.6441289030250874
0.0784313725490196,0.6470588235294118,0.38510256359723805,-0.6030629084840214
0.09803921568627451,0.6470588235294118,0.44818652280016125,-0.5513391969132048
0.11764705882352941,0.6470588235294118,0.5059923292392321,-0.48974184705580237
0.13725490196078433,0.6470588235294118,0.557643705812829,-0.4192046119467717
0.1568627450980392,0.6470588235294118,0.6023576703026101,-0.34079676416866733
0.17647058823529413,0.6470588235294118,0.6394564045858163,-0.255706886769246
0.19607843137254902,0.6470588235294118,0.6683775296670815,-0.16522485555403796
0.21568627450980393,0.6470588235294118,0.6886826307707452,-0.07072228588396176
0.23529411764705882,0.6470588235294118,0.7000639032619564,0.026368259615399278
0.2549019607843137,0.6470588235294118,0.7023488186511788,0.12457498724292757
0.27450980392156865,0.6470588235294118,0.6955027399502259,0.22240918311421604
0.29411764705882354,0.6470588235294118,0.6796294467336962,0.31838778054654326
0.3137254901960784,0.6470588235294118,0.6549695619464079,0.4110558418380307
0.3333333333333333,0.6470588235294118,0.6218969043048339,0.4990086136401196
0.35294117647058826,0.6470588235294118,0.5809128215864097,0.5809128215864094
0.37254901960784315,0.6470588235294118,0.5326385907082727,0.6555268813729866
0.39215686274509803,0.6470588235294118,0.4778059998024944,0.7217197199108715
0.4117647058823529,0.6470588235294118,0.417246255053941,0.7784879212410936
0.43137254901960786,0.6470588235294118,0.3518773804617952,0.8249709372978055
0.45098039215686275,0.6470588235294118,0.2826903015315133,0.8604641329397642
0.47058823529411764,0.6470588235294118,0.2107338238542526,0.8844294675008098
0.49019607843137253,0.6470588235294118,0.1370987342832064,0.8965036509379133
0.5098039215686274,0.6470588235294118,0.06290126571679401,0.8965036509379133
0.5294117647058824,0.6470588235294118,-0.010733823854252422,0.8844294675008098
0.5490196078431373,0.6470588235294118,-0.08269030153151335,0.8604641329397642
0.5686274509803921,0.6470588235294118,-0.15187738046179508,0.8249709372978055
0.5882352941176471,0.6470588235294118,-0.21724625505394082,0.7784879212410937
0.6078431372549019,0.6470588235294118,-0.2778059998024942,0.7217197199108716
0.6274509803921569,0.6470588235294118,-0.3326385907082726,0.6555268813729869
0.6470588235294118,0.6470588235294118,-0.3809128215864095,0.5809128215864097
0.6666666666666666,0.6470588235294118,-0.42189690430483384,0.49900861364012006
0.6862745098039216,0.6470588235294118,-0.4549695619464079,0.4110558418380307
0.7058823529411765,0.6470588235294118,-0.47962944673369623,0.3183877805465435
0.7254901960784313,0.6470588235294118,-0.495502739950226,0.22240918311421642
0.7450980392156863,0.6470588235294118,-0.5023488186511789,0.12457498724292776
0.7647058823529411,0.6470588235294118,-0.5000639032619566,0.026368259615399667
0.7843137254901961,0.6470588235294118,-0.48868263077074525,-0.07072228588396193
0.803921568627451,0.6470588235294118,-0.46837752966708157,-0.1652248555540378
0.8235294117647058,0.6470588235294118,-0.4394564045858165,-0.2557068867692456
0.8431372549019608,0.6470588235294118,-0.40235767030261016,-0.34079676416866733
0.8627450980392157,0.6470588235294118,-0.3576437058128288,-0.41920461194677205
0.8823529411764706,0.6470588235294118,-0.3059923292392325,-0.48974184705580204
0.9019607843137255,0.6470588235294118,-0.24818652280016132,-0.5513391969132045
0.9215686274509803,0.6470588235294118,-0.18510256359723834,-0.6030629084840212
0.9411764705882353,0.6470588235294118,-0.11769674014773168,-0.6441289030250874
0.9607843137254902,0.6470588235294118,-0.04699085602542383,-0.67391466191953
0.9803921568627451,0.6470588235294118,0.025943259640001173,-0.6919686634244402
1.0,0.6470588235294118,0.09999999999999985,-0.6980172272802395
0.0,0.6666666666666666,0.1,-0.7660254037844385
0.0196078431372549,0.6666666666666666,0.1614441453323571,-0.7594613726125964
0.0392156862745098,0.6666666666666666,0.22195686005418866,-0.7398687831186304
0.058823529411764705,0.6666666666666666,0.28062083309357655,-0.7075446389876828
0.0784313725490196,0.6666666666666666,0.3365467784180052,-0.6629789412953607
0.09803921568627451,0.6666666666666666,0.3888869157041257,-0.6068472605909089
0.11764705882352941,0.6666666666666666,0.43684782182327886,-0.5400004959363219
0.13725490196078433,0.6666666666666666,0.4797024583273539,-0.46345197614392375
0.1568627450980392,0.6666666666666666,0.51680119261056,-0.37836209874450244
0.17647058823529413,0.6666666666666666,0.5475816456775314,-0.2860207395435883
0.19607843137254902,0.6666666666666666,0.571577217235639,-0.18782769941906832
0.21568627450980393,0.6666666666666666,0.5884241588798007,-0.08527148476675672
0.23529411764705882,0.6666666666666666,0.5978670881475175,0.020093256739266166
0.2549019607843137,0.6666666666666666,0.5997628598566833,0.12666930302067272
0.27450980392156865,0.6666666666666666,0.59408273604063,0.23284106985347688
0.29411764705882354,0.6666666666666666,0.5809128215864099,0.33699910147803236
0.3137254901960784,0.6666666666666666,0.5604527589724771,0.4375644683077625
0.3333333333333333,0.6666666666666666,0.5330127018922196,0.533012701892219
0.35294117647058826,0.6666666666666666,0.49900861364012006,0.6218969043048337
0.37254901960784315,0.6666666666666666,0.4589559615322212,0.7028696816405979
0.39215686274509803,0.6666666666666666,0.41346190294705343,0.7747035691342061
0.4117647058823529,0.6666666666666666,0.36321608143867823,0.8363096382746876
0.43137254901960786,0.6666666666666666,0.30898017244339177,0.8867540038516427
0.45098039215686275,0.6666666666666666,0.25157633705652194,0.9252719807030787
0.47058823529411764,0.6666666666666666,0.19187475890828526,0.9512796755629921
0.49019607843137253,0.6666666666666666,0.13078045306697164,0.9643828382880908
0.5098039215686274,0.6666666666666666,0.06921954693302872,0.9643828382880908
0.5294117647058824,0.6666666666666666,0.008125241091714891,0.9512796755629921
0.5490196078431373,0.6666666666666666,-0.05157633705652201,0.9252719807030787
0.5686274509803921,0.6666666666666666,-0.10898017244339164,0.8867540038516428
0.5882352941176471,0.6666666666666666,-0.16321608143867808,0.8363096382746877
0.6078431372549019,0.6666666666666666,-0.21346190294705333,0.7747035691342061
0.6274509803921569,0.6666666666666666,-0.2589559615322211,0.7028696816405982
0.6470588235294118,0.6666666666666666,-0.29900861364012,0.6218969043048339
0.6666666666666666,0.6666666666666666,-0.33301270189221954,0.5330127018922196
0.6862745098039216,0.6666666666666666,-0.3604527589724772,0.4375644683077625
0.7058823529411765,0.6666666666666666,-0.3809128215864098,0.3369991014780326
0.7254901960784313,0.6666666666666666,-0.39408273604062993,0.23284106985347727
0.7450980392156863,0.6666666666666666,-0.39976285985668325,0.12666930302067295
0.7647058823529411,0.6666666666666666,-0.3978670881475176,0.02009325673926657
0.7843137254901961,0.6666666666666666,-0.38842415887980064,-0.08527148476675689
0.803921568627451,0.6666666666666666,-0.3715772172356391,-0.1878276994190681
0.8235294117647058,0.6666666666666666,-0.3475816456775316,-0.28602073954358775
0.8431372549019608,0.6666666666666666,-0.31680119261056006,-0.37836209874450244
0.8627450980392157,0.6666666666666666,-0.27970245832735363,-0.4634519761439242
0.8823529411764706,0.6666666666666666,-0.2368478218232791,-0.5400004959363216
0.9019607843137255,0.6666666666666666,-0.18888691570412583,-0.6068472605909087
0.9215686274509803,0.6666666666666666,-0.13654677841800547,-0.6629789412953605
0.9411764705882353,0.6666666666666666,-0.08062083309357662,-0.7075446389876828
0.9607843137254902,0.6666666666666666,-0.021956860054188856,-0.7398687831186302
0.9803921568627451,0.6666666666666666,0.03855585466764252,-0.7594613726125963
1.0,0.6666666666666666,0.09999999999999988,-0.7660254037844385
0.0,0.6862745098039216,0.1,-0.8209055179449537
0.0196078431372549,0.6862745098039216,0.1479001196941902,-0.8139255234786289
0.0392156862745098,0.6862745098039216,0.19507412240050992,-0.7930913496807496
0.058823529411764705,0.6862745098039216,0.24080689832446192,-0.758718821388904
0.0784313725490196,0.6862745098039216,0.284405185200464,-0.7113289910945705
0.09803921568627451,0.6862745098039216,0.32520807744112235,-0.6516402403184783
0.11764705882352941,0.6862745098039216,0.36259704479224697,-0.5805573896790305
0.13725490196078433,0.6862745098039216,0.39600530862100936,-0.4991579827340529
0.1568627450980392,0.6862745098039216,0.42492643370227445,-0.40867595151884495
0.17647058823529413,0.6862745098039216,0.44892200526038206,-0.31048291139432505
0.19607843137254902,0.6862745098039216,0.46762827489024983,-0.20606736875630718
0.21568627450980393,0.6862745098039216,0.4807616746124106,-0.0970121567958403
0.23529411764705882,0.6862745098039216,0.4881231154745266,0.015029558638516696
0.2549019607843137,0.6862745098039216,0.48960100553696806,0.1283593393498151
0.27450980392156865,0.6862745098039216,0.48517294149286627,0.2412592213844895
0.29411764705882354,0.6862745098039216,0.4749060482794102,0.3520177576146962
0.3137254901960784,0.6862745098039216,0.45895596153222085,0.45895596153222085
0.3333333333333333,0.6862745098039216,0.43756446830776263,0.5604527589724766
0.35294117647058826,0.6862745098039216,0.4110558418380307,0.6549695619464079
0.37254901960784315,0.6862745098039216,0.37983192587890025,0.7410735920660533
0.39215686274509803,0.6862745098039216,0.3443660431684044,0.8174596000044146
0.4117647058823529,0.6862745098039216,0.30519582033650416,0.8829696517447552
0.43137254901960786,0.6862745098039216,0.2629150380334042,0.9366106816799616
0.45098039215686275,0.6862745098039216,0.2181646298201637,0.9775695464748708
0.47058823529411764,0.6862745098039216,0.17162296626924062,1.0052253514903602
0.49019607843137253,0.6862745098039216,0.12399557155810773,1.01915886291317
0.5098039215686274,0.6862745098039216,0.07600442844189256,1.01915886291317
0.5294117647058824,0.6862745098039216,0.028377033730759504,1.0052253514903602
0.5490196078431373,0.6862745098039216,-0.018164629820163758,0.9775695464748708
0.5686274509803921,0.6862745098039216,-0.06291503803340412,0.9366106816799618
0.5882352941176471,0.6862745098039216,-0.1051958203365041,0.8829696517447553
0.6078431372549019,0.6862745098039216,-0.14436604316840432,0.8174596000044148
0.6274509803921569,0.6862745098039216,-0.1798319258789002,0.7410735920660535
0.6470588235294118,0.6862745098039216,-0.21105584183803058,0.654969561946408
0.6666666666666666,0.6862745098039216,-0.23756446830776248,0.5604527589724773
0.6862745098039216,0.6862745098039216,-0.2589559615322209,0.45895596153222085
0.7058823529411765,0.6862745098039216,-0.2749060482794101,0.35201775761469645
0.7254901960784313,0.6862745098039216,-0.2851729414928663,0.2412592213844899
0.7450980392156863,0.6862745098039216,-0.289601005536968,0.12835933934981533
0.7647058823529411,0.6862745098039216,-0.2881231154745266,0.015029558638517126
0.7843137254901961,0.6862745098039216,-0.28076167461241053,-0.09701215679584049
0.803921568627451,0.6862745098039216,-0.2676282748902499,-0.20606736875630696
0.8235294117647058,0.6862745098039216,-0.24892200526038208,-0.3104829113943245
0.8431372549019608,0.6862745098039216,-0.22492643370227447,-0.40867595151884495
0.8627450980392157,0.6862745098039216,-0.19600530862100915,-0.4991579827340533
0.8823529411764706,0.6862745098039216,-0.16259704479224715,-0.58055738967903
0.9019607843137255,0.6862745098039216,-0.12520807744112245,-0.6516402403184781
0.9215686274509803,0.6862745098039216,-0.08440518520046417,-0.7113289910945704
0.9411764705882353,0.6862745098039216,-0.04080689832446194,-0.758718821388904
0.9607843137254902,0.6862745098039216,0.004925877599489925,-0.7930913496807495
0.9803921568627451,0.6862745098039216,0.05209988030580951,-0.8139255234786288
1.0,0.6862745098039216,0.09999999999999991,-0.8209055179449537
0.0,0.7058823529411765,0.1,-0.8618256431728192
0.0196078431372549,0.7058823529411765,0.13362997706815288,-0.8545354950131065
0.0392156862745098,0.7058823529411765,0.16675015796446357,-0.8327755617489024
0.058823529411764705,0.7058823529411765,0.19885847450739744,-0.7968757017876371
0.0784313725490196,0.7058823529411765,0.2294681973475793,-0.7473801204120214
0.09803921568627451,0.7058823529411765,0.25811531428858536,-0.6850391201826921
0.11764705882352941,0.7058823529411765,0.2843655642388532,-0.6107977271162092
0.13725490196078433,0.7058823529411765,0.30782102016716795,-0.5257813650539515
0.1568627450980392,0.7058823529411765,0.3281261212708316,-0.43127879538387537
0.17647058823529413,0.7058823529411765,0.3449730629149933,-0.3287225807315638
0.19607843137254902,0.7058823529411765,0.35810646263715395,-0.21966736877109697
0.21568627450980393,0.7058823529411765,0.36732723148497626,-0.10576632535103353
0.23529411764705882,0.7058823529411765,0.37249559200186144,0.011253925814708673
0.2549019607843137,0.7058823529411765,0.3735331971107101,0.12961947700233303
0.27450980392156865,0.7058823529411765,0.3704243177757486,0.2475360271110348
0.29411764705882354,0.7058823529411765,0.3632160814386777,0.363216081438678
0.3137254901960784,0.7058823529411765,0.352017757614696,0.4749060482794102
0.3333333333333333,0.7058823529411765,0.33699910147803225,0.5809128215864093
0.35294117647058826,0.7058823529411765,0.31838778054654315,0.6796294467336962
0.37254901960784315,0.7058823529411765,0.2964659234742142,0.7695594803102244
0.39215686274509803,0.7058823529411765,0.27156584326835115,0.8493396746766024
0.4117647058823529,0.7058823529411765,0.2440649997631309,0.917760643409688
0.43137254901960786,0.7058823529411765,0.214380277713276,0.9737851943679834
0.45098039215686275,0.7058823529411765,0.18296166724612317,1.0165640524672428
0.47058823529411764,0.7058823529411765,0.15028544246998607,1.0454487338250484
0.49019607843137253,0.7058823529411765,0.11684694164416172,1.0600013761154392
0.5098039215686274,0.7058823529411765,0.08315305835583847,1.0600013761154392
0.5294117647058824,0.7058823529411765,0.049714557530014,1.0454487338250484
0.5490196078431373,0.7058823529411765,0.017038332753876784,1.0165640524672428
0.5686274509803921,0.7058823529411765,-0.014380277713275949,0.9737851943679835
0.5882352941176471,0.7058823529411765,-0.04406499976313083,0.9177606434096881
0.6078431372549019,0.7058823529411765,-0.07156584326835108,0.8493396746766025
0.6274509803921569,0.7058823529411765,-0.09646592347421412,0.7695594803102246
0.6470588235294118,0.7058823529411765,-0.11838778054654309,0.6796294467336964
0.6666666666666666,0.7058823529411765,-0.13699910147803218,0.58091282158641
0.6862745098039216,0.7058823529411765,-0.15201775761469602,0.4749060482794102
0.7058823529411765,0.7058823529411765,-0.1632160814386777,0.3632160814386781
0.7254901960784313,0.7058823529411765,-0.17042431777574854,0.24753602711103528
0.7450980392156863,0.7058823529411765,-0.1735331971107101,0.12961947700233328
0.7647058823529411,0.7058823529411765,-0.17249559200186146,0.011253925814709118
0.7843137254901961,0.7058823529411765,-0.16732723148497627,-0.10576632535103372
0.803921568627451,0.7058823529411765,-0.15810646263715397,-0.21966736877109674
0.8235294117647058,0.7058823529411765,-0.14497306291499332,-0.32872258073156324
0.8431372549019608,0.7058823529411765,-0.12812612127083164,-0.43127879538387537
0.8627450980392157,0.7058823529411765,-0.10782102016716777,-0.5257813650539519
0.8823529411764706,0.7058823529411765,-0.08436556423885327,-0.6107977271162087
0.9019607843137255,0.7058823529411765,-0.058115314288585435,-0.6850391201826919
0.9215686274509803,0.7058823529411765,-0.02946819734757944,-0.7473801204120212
0.9411764705882353,0.7058823529411765,0.0011415254926025464,-0.7968757017876371
0.9607843137254902,0.7058823529411765,0.033249842035536326,-0.8327755617489023
0.9803921568627451,0.7058823529411765,0.06637002293184693,-0.8545354950131065
1.0,0.7058823529411765,0.09999999999999994,-0.8618256431728192
0.0,0.7254901960784313,0.1,-0.8881654720812594
0.0196078431372549,0.7254901960784313,0.11885003827027342,-0.8806756814430924
0.0392156862745098,0.7254901960784313,0.13741432917504048,-0.8583198471199941
0.058823529411764705,0.7254901960784313,0.15541145698758108,-0.8214368607720197
0.0784313725490196,0.7254901960784313,0.17256860359551907,-0.7705858308757585
0.09803921568627451,0.7254901960784313,0.18862568414531028,-0.7065376072097521
0.11764705882352941,0.7254901960784313,0.20333928966350662,-0.630263095557613
0.13725490196078433,0.7254901960784313,0.21648637688867578,-0.5429185397660314
0.1568627450980392,0.7254901960784313,0.22786764937988702,-0.4458279942666703
0.17647058823529413,0.7254901960784313,0.23731057864760394,-0.3404632527606474
0.19607843137254902,0.7254901960784313,0.24467201950972,-0.22842153732629014
0.21568627450980393,0.7254901960784313,0.2498403800266052,-0.11140128616054779
0.23529411764705882,0.7254901960784313,0.2527373131211601,0.008823593012782835
0.2549019607843137,0.7254901960784313,0.2533189042406424,0.13043061357592797
0.27450980392156865,0.7254901960784313,0.2515763370565219,0.25157633705652194
0.29411764705882354,0.7254901960784313,0.24753602711103478,0.3704243177757488
0.3137254901960784,0.7254901960784313,0.24125922138448946,0.4851729414928664
0.3333333333333333,0.7254901960784313,0.23284106985347688,0.5940827360406294
0.35294117647058826,0.7254901960784313,0.22240918311421604,0.6955027399502258
0.37254901960784315,0.7254901960784313,0.2101216979359943,0.7878955293442452
0.39215686274509803,0.7254901960784313,0.19616488006894078,0.8698605237154979
0.4117647058823529,0.7254901960784313,0.18075030064512337,0.9401552172998302
0.43137254901960786,0.7254901960784313,0.16411162897584983,0.9977140141969693
0.45098039215686275,0.7254901960784313,0.1465010903630986,1.0416643817181608
0.47058823529411764,0.7254901960784313,0.12818564262104423,1.0713400770923216
0.49019607843137253,0.7254901960784313,0.10944292926771698,1.0862912470273176
0.5098039215686274,0.7254901960784313,0.09055707073228314,1.0862912470273176
0.5294117647058824,0.7254901960784313,0.0718143573789558,1.0713400770923216
0.5490196078431373,0.7254901960784313,0.053498909636901376,1.0416643817181608
0.5686274509803921,0.7254901960784313,0.035888371024150226,0.9977140141969694
0.5882352941176471,0.7254901960784313,0.01924969935487668,0.9401552172998303
0.6078431372549019,0.7254901960784313,0.0038351199310592415,0.869860523715498
0.6274509803921569,0.7254901960784313,-0.010121697935994281,0.7878955293442454
0.6470588235294118,0.7254901960784313,-0.022409183114215997,0.695502739950226
0.6666666666666666,0.7254901960784313,-0.032841069853476845,0.5940827360406301
0.6862745098039216,0.7254901960784313,-0.04125922138448945,0.4851729414928664
0.7058823529411765,0.7254901960784313,-0.04753602711103477,0.370424317775749
0.7254901960784313,0.7254901960784313,-0.05157633705652184,0.2515763370565224
0.7450980392156863,0.7254901960784313,-0.05331890424064237,0.1304306135759282
0.7647058823529411,0.7254901960784313,-0.05273731312116012,0.008823593012783293
0.7843137254901961,0.7254901960784313,-0.04984038002660518,-0.11140128616054798
0.803921568627451,0.7254901960784313,-0.044672019509719996,-0.22842153732628992
0.8235294117647058,0.7254901960784313,-0.037310578647603954,-0.3404632527606467
0.8431372549019608,0.7254901960784313,-0.027867649379887005,-0.4458279942666703
0.8627450980392157,0.7254901960784313,-0.0164863768886757,-0.5429185397660319
0.8823529411764706,0.7254901960784313,-0.0033392896635066754,-0.6302630955576125
0.9019607843137255,0.7254901960784313,0.01137431585468969,-0.7065376072097519
0.9215686274509803,0.7254901960784313,0.027431396404480876,-0.7705858308757583
0.9411764705882353,0.7254901960784313,0.044588543012418914,-0.8214368607720197
0.9607843137254902,0.7254901960784313,0.06258567082495947,-0.858319847119994
0.9803921568627451,0.7254901960784313,0.08114996172972647,-0.8806756814430923
1.0,0.7254901960784313,0.09999999999999996,-0.8881654720812594
0.0,0.7450980392156863,0.1,-0.8995257197133659
0.0196078431372549,0.7450980392156863,0.10378435210688756,-0.891949824188147
0.0392156862745098,0.7450980392156863,0.10751133729339084,-0.86933698046621
0.058823529411764705,0.7450980392156863,0.11112445826316193,-0.8320299762081156
0.0784313725490196,0.7450980392156863,0.11456894378531186,-0.7805943475697505
0.09803921568627451,0.7450980392156863,0.11779257897044002,-0.7158098062506796
0.11764705882352941,0.7450980392156863,0.12074649679513264,-0.6386584198595745
0.13725490196078433,0.7450980392156863,0.12338591887622541,-0.5503097247703318
0.1568627450980392,0.7450980392156863,0.12567083426544767,-0.45210299714280344
0.17647058823529413,0.7450980392156863,0.12756660597461336,-0.34552695086139684
0.19607843137254902,0.7450980392156863,0.12904449603705476,-0.2321971701500982
0.21568627450980393,0.7450980392156863,0.13008210114590346,-0.11383161896247365
0.23529411764705882,0.7450980392156863,0.13066369226538568,0.0077754016006715
0.2549019607843137,0.7450980392156863,0.13078045306697145,0.13078045306697128
0.27450980392156865,0.7450980392156863,0.13043061357592814,0.2533189042406424
0.29411764705882354,0.7450980392156863,0.12961947700233323,0.3735331971107103
0.3137254901960784,0.7450980392156863,0.12835933934981528,0.48960100553696806
0.3333333333333333,0.7450980392156863,0.1266693030206729,0.5997628598566828
0.35294117647058826,0.7450980392156863,0.12457498724292772,0.7023488186511787
0.37254901960784315,0.7450980392156863,0.12210813970894238,0.7958037833554995
0.39215686274509803,0.7450980392156863,0.11930615531276621,0.8787110719674733
0.4117647058823529,0.7450980392156863,0.11621150928165962,0.9498138945027789
0.43137254901960786,0.7450980392156863,0.11287111329494566,1.008034404650008
0.45098039215686275,0.7450980392156863,0.10933560435077082,1.0524900388220482
0.47058823529411764,0.7450980392156863,0.10565857716082937,1.0825068949204302
0.49019607843137253,0.7450980392156863,0.1018957717091657,1.0976299480042002
0.5098039215686274,0.7450980392156863,0.09810422829083433,1.0976299480042002
0.5294117647058824,0.7450980392156863,0.09434142283917066,1.0825068949204302
0.5490196078431373,0.7450980392156863,0.09066439564922918,1.0524900388220482
0.5686274509803921,0.7450980392156863,0.08712888670505435,1.0080344046500083
0.5882352941176471,0.7450980392156863,0.08378849071834041,0.949813894502779
0.6078431372549019,0.7450980392156863,0.08069384468723381,0.8787110719674734
0.6274509803921569,0.7450980392156863,0.07789186029105763,0.7958037833554997
0.6470588235294118,0.7450980392156863,0.07542501275707231,0.7023488186511789
0.6666666666666666,0.7450980392156863,0.07333069697932712,0.5997628598566834
0.6862745098039216,0.7450980392156863,0.07164066065018473,0.48960100553696806
0.7058823529411765,0.7450980392156863,0.0703805229976668,0.37353319711071054
0.7254901960784313,0.7450980392156863,0.06956938642407187,0.25331890424064285
0.7450980392156863,0.7450980392156863,0.06921954693302855,0.13078045306697153
0.7647058823529411,0.7450980392156863,0.06933630773461433,0.007775401600671972
0.7843137254901961,0.7450980392156863,0.06991789885409656,-0.11383161896247385
0.803921568627451,0.7450980392156863,0.07095550396294525,-0.23219717015009797
0.8235294117647058,0.7450980392156863,0.07243339402538664,-0.3455269508613962
0.8431372549019608,0.7450980392156863,0.07432916573455232,-0.45210299714280344
0.8627450980392157,0.7450980392156863,0.07661408112377462,-0.5503097247703322
0.8823529411764706,0.7450980392156863,0.07925350320486736,-0.6386584198595741
0.9019607843137255,0.7450980392156863,0.08220742102956,-0.7158098062506794
0.9215686274509803,0.7450980392156863,0.08543105621468813,-0.7805943475697503
0.9411764705882353,0.7450980392156863,0.08887554173683807,-0.8320299762081156
0.9607843137254902,0.7450980392156863,0.09248866270660916,-0.8693369804662099
0.9803921568627451,0.7450980392156863,0.09621564789311242,-0.8919498241881468
1.0,0.7450980392156863,0.09999999999999999,-0.8995257197133659
0.0,0.7647058823529411,0.1,-0.8957341762950346
0.0196078431372549,0.7647058823529411,0.08866129902311748,-0.8881870187364833
0.0392156862745098,0.7647058823529411,0.07749448119500912,-0.8656599532762685
0.058823529411764705,0.7647058823529411,0.06666882409112176,-0.8284944672639408
0.0784313725490196,0.7647058823529411,0.05634843363808312,-0.7772539515830366
0.09803921568627451,0.7647058823529411,0.04668975643513447,-0.7127151602195729
0.11764705882352941,0.7647058823529411,0.03783920818315912,-0.6358564354633984
0.13725490196078433,0.7647058823529411,0.029930954171904875,-0.5478428772363465
0.1568627450980392,0.7647058823529411,0.02308487547095213,-0.45000868136505834
0.17647058823529413,0.7647058823529411,0.017404751654898923,-0.3438369145322544
0.19607843137254902,0.7647058823529411,0.012976687610797233,-0.23093703249758027
0.21568627450980393,0.7647058823529411,0.009867808275835693,-0.11302048238887871
0.23529411764705882,0.7647058823529411,0.008125241091715224,0.008125241091714808
0.2549019607843137,0.7647058823529411,0.007775401600671902,0.1306636922653855
0.27450980392156865,0.7647058823529411,0.008823593012783237,0.25273731312116016
0.29411764705882354,0.7647058823529411,0.011253925814709062,0.37249559200186166
0.3137254901960784,0.7647058823529411,0.015029558638517071,0.4881231154745267
0.3333333333333333,0.7647058823529411,0.020093256739266485,0.5978670881475171
0.35294117647058826,0.7647058823529411,0.026368259615399597,0.7000639032619564
0.37254901960784315,0.7647058823529411,0.033759444619699944,0.7931643612744067
0.39215686274509803,0.7647058823529411,0.042154768921661465,0.8757571541427808
0.4117647058823529,0.7647058823529411,0.05142696796258878,0.9465902593176507
0.43137254901960786,0.7647058823529411,0.061435484656580774,1.0045899191278582
0.45098039215686275,0.7647058823529411,0.07202860009267656,1.0488769178522772
0.47058823529411764,0.7647058823529411,0.08304573343889235,1.0787799097339268
0.49019607843137253,0.7647058823529411,0.09431987618394676,1.0938455958973128
0.5098039215686274,0.7647058823529411,0.10568012381605318,1.0938455958973128
0.5294117647058824,0.7647058823529411,0.11695426656110763,1.0787799097339268
0.5490196078431373,0.7647058823529411,0.12797139990732345,1.0488769178522772
0.5686274509803921,0.7647058823529411,0.1385645153434192,1.0045899191278582
0.5882352941176471,0.7647058823529411,0.14857303203741123,0.9465902593176508
0.6078431372549019,0.7647058823529411,0.15784523107833853,0.8757571541427809
0.6274509803921569,0.7647058823529411,0.16624055538030005,0.7931643612744069
0.6470588235294118,0.7647058823529411,0.17363174038460039,0.7000639032619567
0.6666666666666666,0.7647058823529411,0.1799067432607335,0.5978670881475178
0.6862745098039216,0.7647058823529411,0.18497044136148294,0.4881231154745267
0.7058823529411765,0.7647058823529411,0.18874607418529094,0.3724955920018619
0.7254901960784313,0.7647058823529411,0.19117640698721677,0.25273731312116066
0.7450980392156863,0.7647058823529411,0.1922245983993281,0.13066369226538574
0.7647058823529411,0.7647058823529411,0.19187475890828481,0.00812524109171528
0.7843137254901961,0.7647058823529411,0.19013219172416432,-0.1130204823888789
0.803921568627451,0.7647058823529411,0.18702331238920278,-0.23093703249758005
0.8235294117647058,0.7647058823529411,0.1825952483451011,-0.34383691453225385
0.8431372549019608,0.7647058823529411,0.1769151245290479,-0.45000868136505834
0.8627450980392157,0.7647058823529411,0.1700690458280951,-0.547842877236347
0.8823529411764706,0.7647058823529411,0.16216079181684095,-0.635856435463398
0.9019607843137255,0.7647058823529411,0.15331024356486556,-0.7127151602195727
0.9215686274509803,0.7647058823529411,0.14365156636191695,-0.7772539515830363
0.9411764705882353,0.7647058823529411,0.13333117590887825,-0.8284944672639408
0.9607843137254902,0.7647058823529411,0.12250551880499093,-0.8656599532762684
0.9803921568627451,0.7647058823529411,0.11133870097688262,-0.8881870187364832
1.0,0.7647058823529411,0.10000000000000003,-0.8957341762950346
0.0,0.7843137254901961,0.1,-0.8768483177596008
0.0196078431372549,0.7843137254901961,0.07371012908812151,-0.8694443053831561
0.0392156862745098,0.7843137254901961,0.0478187858208483,-0.8473445055342143
0.058823529411764705,0.7843137254901961,0.022718456569930157,-0.8108839286511895
0.0784313725490196,0.7843137254901961,-0.0012103632590558244,-0.7606152799137632
0.09803921568627451,0.7843137254901961,-0.023604937149198035,-0.6973005807957555
0.11764705882352941,0.7843137254901961,-0.04412578618809357,-0.6218996175963449
0.13725490196078433,0.7843137254901961,-0.062461835222114515,-0.5355553920581249
0.1568627450980392,0.7843137254901961,-0.07833512843864424,-0.43957679462579746
0.17647058823529413,0.7843137254901961,-0.0915050428928644,-0.33541876300124185
0.19607843137254902,0.7843137254901961,-0.10177193610632054,-0.22466022677103495
0.21568627450980393,0.7843137254901961,-0.10898017244339142,-0.10898017244339162
0.23529411764705882,0.7843137254901961,-0.11302048238887849,0.00986780827583529
0.2549019607843137,0.7843137254901961,-0.11383161896247346,0.13008210114590327
0.27450980392156865,0.7843137254901961,-0.11140128616054759,0.24984038002660522
0.29411764705882354,0.7843137254901961,-0.10576632535103334,0.3673272314849765
0.3137254901960784,0.7843137254901961,-0.09701215679584013,0.4807616746124107
0.3333333333333333,0.7843137254901961,-0.08527148476675661,0.5884241588798002
0.35294117647058826,0.7843137254901961,-0.07072228588396165,0.6886826307707452
0.37254901960784315,0.7843137254901961,-0.05358511117188164,0.7800172740492376
0.39215686274509803,0.7843137254901961,-0.03411974273047774,0.8610435486245844
0.4117647058823529,0.7843137254901961,-0.01262125570341767,0.9305331787678596
0.43137254901960786,0.7843137254901961,0.010584454760319564,0.9874327725199202
0.45098039215686275,0.7843137254901961,0.035145613744702126,1.0308797900397366
0.47058823529411764,0.7843137254901961,0.06068989911579393,1.0602156188291598
0.49019607843137253,0.7843137254901961,0.08683008554577977,1.0749955576270394
0.5098039215686274,0.7843137254901961,0.11316991445422009,1.0749955576270394
0.5294117647058824,0.7843137254901961,0.13931010088420603,1.0602156188291598
0.5490196078431373,0.7843137254901961,0.1648543862552979,1.0308797900397366
0.5686274509803921,0.7843137254901961,0.1894155452396804,0.9874327725199203
0.5882352941176471,0.7843137254901961,0.2126212557034176,0.9305331787678597
0.6078431372549019,0.7843137254901961,0.2341197427304777,0.8610435486245845
0.6274509803921569,0.7843137254901961,0.25358511117188165,0.7800172740492378
0.6470588235294118,0.7843137254901961,0.27072228588396163,0.6886826307707454
0.6666666666666666,0.7843137254901961,0.28527148476675657,0.5884241588798008
0.6862745098039216,0.7843137254901961,0.29701215679584014,0.4807616746124107
0.7058823529411765,0.7843137254901961,0.3057663253510333,0.3673272314849767
0.7254901960784313,0.7843137254901961,0.3114012861605476,0.2498403800266057
0.7450980392156863,0.7843137254901961,0.31383161896247347,0.13008210114590352
0.7647058823529411,0.7843137254901961,0.31302048238887853,0.009867808275835749
0.7843137254901961,0.7843137254901961,0.30898017244339143,-0.10898017244339181
0.803921568627451,0.7843137254901961,0.3017719361063206,-0.22466022677103473
0.8235294117647058,0.7843137254901961,0.29150504289286444,-0.3354187630012413
0.8431372549019608,0.7843137254901961,0.2783351284386443,-0.43957679462579746
0.8627450980392157,0.7843137254901961,0.2624618352221144,-0.5355553920581252
0.8823529411764706,0.7843137254901961,0.2441257861880937,-0.6218996175963445
0.9019607843137255,0.7843137254901961,0.2236049371491981,-0.6973005807957553
0.9215686274509803,0.7843137254901961,0.20121036325905595,-0.760615279913763
0.9411764705882353,0.7843137254901961,0.17728154343006988,-0.8108839286511895
0.9607843137254902,0.7843137254901961,0.1521812141791518,-0.8473445055342141
0.9803921568627451,0.7843137254901961,0.12628987091187865,-0.869444305383156
1.0,0.7843137254901961,0.10000000000000006,-0.8768483177596008
0.0,0.803921568627451,0.1,-0.8431544344712774
0.0196078431372549,0.803921568627451,0.059157486797730786,-0.8360058045573314
0.0392156862745098,0.803921568627451,0.01893410446304243,-0.814668280758077
0.058823529411764705,0.803921568627451,-0.020060401529329447,-0.7794653181840364
0.0784313725490196,0.803921568627451,-0.05723491421735122,-0.7309305578639081
0.09803921568627451,0.803921568627451,-0.09202590588228413,-0.669799737290535
0.11764705882352941,0.803921568627451,-0.12390598055447194,-0.5969995373904817
0.13725490196078433,0.803921568627451,-0.15239186879864305,-0.5136335349857957
0.1568627450980392,0.803921568627451,-0.17705175358593137,-0.42096547369430826
0.17647058823529413,0.803921568627451,-0.1975118161998641,-0.320400106864578
0.19607843137254902,0.803921568627451,-0.21346190294705344,-0.21346190294705317
0.21568627450980393,0.803921568627451,-0.22466022677103517,-0.10177193610632071
0.23529411764705882,0.803921568627451,-0.2309370324975805,0.012976687610796858
0.2549019607843137,0.803921568627451,-0.23219717015009847,0.1290444960370546
0.27450980392156865,0.803921568627451,-0.22842153732629042,0.24467201950972
0.29411764705882354,0.803921568627451,-0.2196673687710972,0.3581064626371542
0.3137254901960784,0.803921568627451,-0.2060673687563074,0.46762827489024994
0.3333333333333333,0.803921568627451,-0.1878276994190686,0.5715772172356385
0.35294117647058826,0.803921568627451,-0.16522485555403824,0.6683775296670813
0.37254901960784315,0.803921568627451,-0.13860147323413963,0.7565618181209227
0.39215686274509803,0.803921568627451,-0.10836113579696097,0.8347932986743165
0.4117647058823529,0.803921568627451,-0.07496225593274733,0.9018860618268533
0.43137254901960786,0.803921568627451,-0.03891112661529633,0.9568230496797382
0.45098039215686275,0.803921568627451,-0.0007542462165632952,0.9987714734968025
0.47058823529411764,0.803921568627451,0.03892996585158957,1.027095437932849
0.49019607843137253,0.803921568627451,0.07953993738606714,1.0413655805588862
0.5098039215686274,0.803921568627451,0.12046006261393265,1.0413655805588862
0.5294117647058824,0.803921568627451,0.16107003414841037,1.027095437932849
0.5490196078431373,0.803921568627451,0.20075424621656335,0.9987714734968025
0.5686274509803921,0.803921568627451,0.23891112661529626,0.9568230496797382
0.5882352941176471,0.803921568627451,0.27496225593274726,0.9018860618268534
0.6078431372549019,0.803921568627451,0.3083611357969609,0.8347932986743166
0.6274509803921569,0.803921568627451,0.3386014732341396,0.7565618181209229
0.6470588235294118,0.803921568627451,0.36522485555403816,0.6683775296670815
0.6666666666666666,0.803921568627451,0.3878276994190686,0.5715772172356391
0.6862745098039216,0.803921568627451,0.40606736875630745,0.46762827489024994
0.7058823529411765,0.803921568627451,0.4196673687710972,0.3581064626371543
0.7254901960784313,0.803921568627451,0.4284215373262904,0.24467201950972045
0.7450980392156863,0.803921568627451,0.4321971701500985,0.1290444960370548
0.7647058823529411,0.803921568627451,0.43093703249758053,0.012976687610797302
0.7843137254901961,0.803921568627451,0.4246602267710352,-0.1017719361063209
0.803921568627451,0.803921568627451,0.41346190294705354,-0.21346190294705294
0.8235294117647058,0.803921568627451,0.3975118161998642,-0.3204001068645774
0.8431372549019608,0.803921568627451,0.37705175358593135,-0.42096547369430826
0.8627450980392157,0.803921568627451,0.3523918687986429,-0.5136335349857961
0.8823529411764706,0.803921568627451,0.3239059805544721,-0.5969995373904813
0.9019607843137255,0.803921568627451,0.29202590588228416,-0.6697997372905348
0.9215686274509803,0.803921568627451,0.2572349142173514,-0.730930557863908
0.9411764705882353,0.803921568627451,0.22006040152932949,-0.7794653181840364
0.9607843137254902,0.803921568627451,0.18106589553695773,-0.8146682807580768
0.9803921568627451,0.803921568627451,0.14084251320226948,-0.8360058045573313
1.0,0.803921568627451,0.10000000000000009,-0.8431544344712774
0.0,0.8235294117647058,0.1,-0.7951632913550626
0.0196078431372549,0.8235294117647058,0.04522397537492108,-0.7883784098461987
0.0392156862745098,0.8235294117647058,-0.008721700552446657,-0.7681266172071542
0.058823529411764705,0.8235294117647058,-0.06101926632423846,-0.7347149099707961
0.0784313725490196,0.8235294117647058,-0.11087594415255714,-0.6886497755608088
0.09803921568627451,0.8235294117647058,-0.15753595762262437,-0.630629514458635
0.11764705882352941,0.8235294117647058,-0.20029198849283272,-0.5615336546799862
0.13725490196078433,0.8235294117647058,-0.2384958989182879,-0.48240961902666546
0.1568627450980392,0.8235294117647058,-0.2715685565598619,-0.3944568472245765
0.17647058823529413,0.8235294117647058,-0.2990086136401193,-0.2990086136401199
0.19607843137254902,0.8235294117647058,-0.32040010686457754,-0.19751181619986394
0.21568627450980393,0.8235294117647058,-0.3354187630012413,-0.09150504289286462
0.23529411764705882,0.8235294117647058,-0.34383691453225385,0.017404751654898534
0.2549019607843137,0.8235294117647058,-0.3455269508613963,0.1275666059746132
0.27450980392156865,0.8235294117647058,-0.3404632527606468,0.237310578647604
0.29411764705882354,0.8235294117647058,-0.32872258073156324,0.3449730629149935
0.3137254901960784,0.8235294117647058,-0.3104829113943245,0.4489220052603822
0.3333333333333333,0.8235294117647058,-0.28602073954358787,0.5475816456775311
0.35294117647058826,0.8235294117647058,-0.2557068867692456,0.6394564045858163
0.37254901960784315,0.8235294117647058,-0.22000088017911665,0.7231535542921605
0.39215686274509803,0.8235294117647058,-0.17944398643640833,0.7974043313231922
0.4117647058823529,0.8235294117647058,-0.1346510067088392,0.8610831695861952
0.43137254901960786,0.8235294117647058,-0.08630095690962941,0.9132247628037364
0.45098039215686275,0.8235294117647058,-0.03512677450840865,0.9530386975728509
0.47058823529411764,0.8235294117647058,0.0180957920537103,0.9799214352265295
0.49019607843137253,0.8235294117647058,0.07255994291974237,0.9934654608646963
0.5098039215686274,0.8235294117647058,0.12744005708025732,0.9934654608646963
0.5294117647058824,0.8235294117647058,0.1819042079462896,0.9799214352265295
0.5490196078431373,0.8235294117647058,0.23512677450840874,0.9530386975728509
0.5686274509803921,0.8235294117647058,0.2863009569096293,0.9132247628037365
0.5882352941176471,0.8235294117647058,0.33465100670883907,0.8610831695861954
0.6078431372549019,0.8235294117647058,0.3794439864364082,0.7974043313231923
0.6274509803921569,0.8235294117647058,0.42000088017911663,0.7231535542921608
0.6470588235294118,0.8235294117647058,0.45570688676924553,0.6394564045858165
0.6666666666666666,0.8235294117647058,0.4860207395435878,0.5475816456775316
0.6862745098039216,0.8235294117647058,0.5104829113943246,0.4489220052603822
0.7058823529411765,0.8235294117647058,0.5287225807315633,0.34497306291499374
0.7254901960784313,0.8235294117647058,0.5404632527606468,0.2373105786476044
0.7450980392156863,0.8235294117647058,0.5455269508613962,0.12756660597461342
0.7647058823529411,0.8235294117647058,0.5438369145322539,0.017404751654898964
0.7843137254901961,0.8235294117647058,0.5354187630012412,-0.09150504289286479
0.803921568627451,0.8235294117647058,0.5204001068645776,-0.19751181619986372
0.8235294117647058,0.8235294117647058,0.4990086136401194,-0.2990086136401193
0.8431372549019608,0.8235294117647058,0.47156855655986185,-0.3944568472245765
0.8627450980392157,0.8235294117647058,0.43849589891828766,-0.4824096190266659
0.8823529411764706,0.8235294117647058,0.400291988492833,-0.5615336546799858
0.9019607843137255,0.8235294117647058,0.35753595762262447,-0.6306295144586348
0.9215686274509803,0.8235294117647058,0.31087594415255737,-0.6886497755608085
0.9411764705882353,0.8235294117647058,0.26101926632423855,-0.7347149099707961
0.9607843137254902,0.8235294117647058,0.20872170055244685,-0.7681266172071541
0.9803921568627451,0.8235294117647058,0.15477602462507928,-0.7883784098461987
1.0,0.8235294117647058,0.10000000000000012,-0.7951632913550626
0.0,0.8431372549019608,0.1,-0.7336023852211195
0.0196078431372549,0.8431372549019608,0.03212081264982242,-0.7272841040048847
0.0392156862745098,0.8431372549019608,-0.034729395412360115,-0.7084250390589174
0.058823529411764705,0.8431372549019608,-0.09953724317567478,-0.6773110745839259
0.0784313725490196,0.8431372549019608,-0.1613203097295122,-0.6344138665655223
0.09803921568627451,0.8431372549019608,-0.21914202676310643,-0.5803836929502595
0.11764705882352941,0.8431372549019608,-0.2721258759864411,-0.5160395960948183
0.13725490196078433,0.8431372549019608,-0.3194686762540525,-0.4423569669187666
0.1568627450980392,0.8431372549019608,-0.36045275897247686,-0.36045275897247686
0.17647058823529413,0.8431372549019608,-0.3944568472245764,-0.27156855655986234
0.19607843137254902,0.8431372549019608,-0.42096547369430837,-0.17705175358593114
0.21568627450980393,0.8431372549019608,-0.43957679462579746,-0.0783351284386444
0.23529411764705882,0.8431372549019608,-0.4500086813650582,0.023084875470951796
0.2549019607843137,0.8431372549019608,-0.45210299714280344,0.12567083426544753
0.27450980392156865,0.8431372549019608,-0.4458279942666703,0.22786764937988704
0.29411764705882354,0.8431372549019608,-0.43127879538387526,0.32812612127083185
0.3137254901960784,0.8431372549019608,-0.40867595151884495,0.42492643370227456
0.3333333333333333,0.8431372549019608,-0.37836209874450255,0.5168011926105596
0.35294117647058826,0.8431372549019608,-0.34079676416866733,0.6023576703026101
0.37254901960784315,0.8431372549019608,-0.2965493999715152,0.6802989177880855
0.39215686274509803,0.8431372549019608,-0.2462907510909955,0.7494434252040391
0.4117647058823529,0.8431372549019608,-0.19078268741329138,0.8087430323000745
0.43137254901960786,0.8431372549019608,-0.1308666546019517,0.8572988174793077
0.45098039215686275,0.8431372549019608,-0.06745091863935637,0.8943747245334627
0.47058823529411764,0.8431372549019608,-0.0014967974402558676,0.9194087205046978
0.49019607843137253,0.8431372549019608,0.06599591174790022,0.9320213155323391
0.5098039215686274,0.8431372549019608,0.13400408825209942,0.9320213155323391
0.5294117647058824,0.8431372549019608,0.20149679744025573,0.9194087205046978
0.5490196078431373,0.8431372549019608,0.26745091863935644,0.8943747245334627
0.5686274509803921,0.8431372549019608,0.3308666546019516,0.8572988174793078
0.5882352941176471,0.8431372549019608,0.39078268741329125,0.8087430323000746
0.6078431372549019,0.8431372549019608,0.44629075109099536,0.7494434252040392
0.6274509803921569,0.8431372549019608,0.49654939997151515,0.6802989177880856
0.6470588235294118,0.8431372549019608,0.5407967641686673,0.6023576703026102
0.6666666666666666,0.8431372549019608,0.5783620987445025,0.5168011926105601
0.6862745098039216,0.8431372549019608,0.6086759515188449,0.42492643370227456
0.7058823529411765,0.8431372549019608,0.6312787953838752,0.32812612127083207
0.7254901960784313,0.8431372549019608,0.6458279942666701,0.22786764937988743
0.7450980392156863,0.8431372549019608,0.6521029971428034,0.12567083426544773
0.7647058823529411,0.8431372549019608,0.6500086813650583,0.023084875470952185
0.7843137254901961,0.8431372549019608,0.6395767946257974,-0.07833512843864457
0.803921568627451,0.8431372549019608,0.6209654736943083,-0.17705175358593098
0.8235294117647058,0.8431372549019608,0.5944568472245765,-0.2715685565598618
0.8431372549019608,0.8431372549019608,0.5604527589724768,-0.36045275897247686
0.8627450980392157,0.8431372549019608,0.5194686762540522,-0.4423569669187669
0.8823529411764706,0.8431372549019608,0.4721258759864414,-0.516039596094818
0.9019607843137255,0.8431372549019608,0.41914202676310663,-0.5803836929502593
0.9215686274509803,0.8431372549019608,0.36132030972951257,-0.6344138665655221
0.9411764705882353,0.8431372549019608,0.29953724317567487,-0.6773110745839259
0.9607843137254902,0.8431372549019608,0.23472939541236035,-0.7084250390589173
0.9803921568627451,0.8431372549019608,0.16787918735017804,-0.7272841040048846
1.0,0.8431372549019608,0.10000000000000014,-0.7336023852211195
0.0,0.8627450980392157,0.1,-0.6594049166547071
0.0196078431372549,0.8627450980392157,0.020046629212718867,-0.6536490144338384
0.0392156862745098,0.8627450980392157,-0.05869472997340561,-0.6364685613816567
0.058823529411764705,0.8627450980392157,-0.13503043881763369,-0.6081239956536437
0.0784313725490196,0.8627450980392157,-0.20780332578622387,-0.5690449919733768
0.09803921568627451,0.8627450980392157,-0.27591022809332877,-0.5198239482017059
0.11764705882352941,0.8627450980392157,-0.33831871452432594,-0.46120700518904
0.13725490196078433,0.8627450980392157,-0.3940827360406298,-0.3940827360406296
0.1568627450980392,0.8627450980392157,-0.4423569669187667,-0.3194686762540524
0.17647058823529413,0.8627450980392157,-0.48240961902666546,-0.23849589891828823
0.19607843137254902,0.8627450980392157,-0.5136335349857959,-0.15239186879864278
0.21568627450980393,0.8627450980392157,-0.5355553920581249,-0.062461835222114626
0.23529411764705882,0.8627450980392157,-0.5478428772363465,0.029930954171904584
0.2549019607843137,0.8627450980392157,-0.5503097247703319,0.12338591887622527
0.27450980392156865,0.8627450980392157,-0.5429185397660315,0.21648637688867578
0.29411764705882354,0.8627450980392157,-0.5257813650539515,0.30782102016716806
0.3137254901960784,0.8627450980392157,-0.499157982734053,0.39600530862100936
0.3333333333333333,0.8627450980392157,-0.46345197614392397,0.47970245832735336
0.35294117647058826,0.8627450980392157,-0.41920461194677194,0.5576437058128288
0.37254901960784315,0.8627450980392157,-0.36708663508054584,0.6286475412144886
0.39215686274509803,0.8627450980392157,-0.3078881009483978,0.6916376187649681
0.4117647058823529,0.8627450980392157,-0.24250639898410817,0.7456590730971513
0.43137254901960786,0.8627450980392157,-0.17193264914301773,0.7898929940298013
0.45098039215686275,0.8627450980392157,-0.09723667753379903,0.8236688404111546
0.47058823529411764,0.8627450980392157,-0.01955079894516612,0.8464746048392725
0.49019607843137253,0.8627450980392157,0.059947347892100954,0.8579645751723407
0.5098039215686274,0.8627450980392157,0.1400526521078986,0.8579645751723407
0.5294117647058824,0.8627450980392157,0.21955079894516596,0.8464746048392725
0.5490196078431373,0.8627450980392157,0.2972366775337991,0.8236688404111546
0.5686274509803921,0.8627450980392157,0.3719326491430176,0.7898929940298013
0.5882352941176471,0.8627450980392157,0.44250639898410804,0.7456590730971514
0.6078431372549019,0.8627450980392157,0.5078881009483976,0.6916376187649682
0.6274509803921569,0.8627450980392157,0.5670866350805458,0.6286475412144887
0.6470588235294118,0.8627450980392157,0.6192046119467717,0.5576437058128291
0.6666666666666666,0.8627450980392157,0.6634519761439238,0.4797024583273539
0.6862745098039216,0.8627450980392157,0.6991579827340529,0.39600530862100936
0.7058823529411765,0.8627450980392157,0.7257813650539514,0.3078210201671682
0.7254901960784313,0.8627450980392157,0.7429185397660314,0.21648637688867614
0.7450980392156863,0.8627450980392157,0.7503097247703319,0.12338591887622545
0.7647058823529411,0.8627450980392157,0.7478428772363466,0.029930954171904944
0.7843137254901961,0.8627450980392157,0.7355553920581248,-0.062461835222114764
0.803921568627451,0.8627450980392157,0.7136335349857958,-0.1523918687986426
0.8235294117647058,0.8627450980392157,0.6824096190266655,-0.2384958989182878
0.8431372549019608,0.8627450980392157,0.6423569669187666,-0.3194686762540524
0.8627450980392157,0.8627450980392157,0.5940827360406296,-0.39408273604062993
0.8823529411764706,0.8627450980392157,0.5383187145243262,-0.4612070051890397
0.9019607843137255,0.8627450980392157,0.47591022809332884,-0.5198239482017056
0.9215686274509803,0.8627450980392157,0.40780332578622425,-0.5690449919733767
0.9411764705882353,0.8627450980392157,0.3350304388176338,-0.6081239956536437
0.9607843137254902,0.8627450980392157,0.2586947299734059,-0.6364685613816566
0.9803921568627451,0.8627450980392157,0.17995337078728163,-0.6536490144338383
1.0,0.8627450980392157,0.10000000000000016,-0.6594049166547071
0.0,0.8823529411764706,0.1,-0.5736956436465575
0.0196078431372549,0.8823529411764706,0.009184457376772023,-0.5685893740314794
0.0392156862745098,0.8823529411764706,-0.08025441419255464,-0.553347971028565
0.058823529411764705,0.8823529411764706,-0.1669608125839546,-0.5282024787711078
0.0784313725490196,0.8823529411764706,-0.24962035718145,-0.49353407728982746
0.09803921568627451,0.8823529411764706,-0.3269800135474431,-0.4498683042121576
0.11764705882352941,0.8823529411764706,-0.39786708814751703,-0.39786708814751737
0.13725490196078433,0.8823529411764706,-0.4612070051890399,-0.33831871452432594
0.1568627450980392,0.8823529411764706,-0.5160395960948181,-0.2721258759864412
0.17647058823529413,0.8823529411764706,-0.5615336546799858,-0.20029198849283317
0.19607843137254902,0.8823529411764706,-0.5969995373904816,-0.12390598055447183
0.21568627450980393,0.8823529411764706,-0.6218996175963446,-0.044125786188093735
0.23529411764705882,0.8823529411764706,-0.6358564354633981,0.03783920818315883
0.2549019607843137,0.8823529411764706,-0.6386584198595743,0.12074649679513252
0.27450980392156865,0.8823529411764706,-0.6302630955576127,0.20333928966350667
0.29411764705882354,0.8823529411764706,-0.6107977271162088,0.28436556423885334
0.3137254901960784,0.8823529411764706,-0.5805573896790303,0.3625970447922471
0.3333333333333333,0.8823529411764706,-0.5400004959363219,0.4368478218232785
0.35294117647058826,0.8823529411764706,-0.48974184705580237,0.5059923292392322
0.37254901960784315,0.8823529411764706,-0.4305433129236542,0.5689824067897117
0.39215686274509803,0.8823529411764706,-0.3633022829736581,0.6248631891076013
0.4117647058823529,0.8823529411764706,-0.2890380626781244,0.6727875804946948
0.43137254901960786,0.8823529411764706,-0.20887642191595482,0.7120290960289988
0.45098039215686275,0.8823529411764706,-0.12403252944882764,0.7419928743356111
0.47058823529411764,0.8823529411764706,-0.03579253220144182,0.7622246950787979
0.49019607843137253,0.8823529411764706,0.054505941414832004,0.7724178644792744
0.5098039215686274,0.8823529411764706,0.1454940585851675,0.7724178644792744
0.5294117647058824,0.8823529411764706,0.23579253220144164,0.7622246950787979
0.5490196078431373,0.8823529411764706,0.32403252944882777,0.7419928743356111
0.5686274509803921,0.8823529411764706,0.40887642191595464,0.7120290960289989
0.5882352941176471,0.8823529411764706,0.4890380626781242,0.6727875804946948
0.6078431372549019,0.8823529411764706,0.5633022829736579,0.6248631891076014
0.6274509803921569,0.8823529411764706,0.6305433129236541,0.5689824067897118
0.6470588235294118,0.8823529411764706,0.6897418470558021,0.5059923292392323
0.6666666666666666,0.8823529411764706,0.7400004959363218,0.43684782182327897
0.6862745098039216,0.8823529411764706,0.7805573896790302,0.3625970447922471
0.7058823529411765,0.8823529411764706,0.8107977271162088,0.2843655642388535
0.7254901960784313,0.8823529411764706,0.8302630955576126,0.20333928966350698
0.7450980392156863,0.8823529411764706,0.8386584198595742,0.12074649679513269
0.7647058823529411,0.8823529411764706,0.8358564354633982,0.03783920818315915
0.7843137254901961,0.8823529411764706,0.8218996175963446,-0.044125786188093874
0.803921568627451,0.8823529411764706,0.7969995373904817,-0.12390598055447166
0.8235294117647058,0.8823529411764706,0.7615336546799859,-0.20029198849283278
0.8431372549019608,0.8823529411764706,0.716039596094818,-0.2721258759864412
0.8627450980392157,0.8823529411764706,0.6612070051890395,-0.33831871452432627
0.8823529411764706,0.8823529411764706,0.5978670881475175,-0.39786708814751715
0.9019607843137255,0.8823529411764706,0.5269800135474433,-0.4498683042121575
0.9215686274509803,0.8823529411764706,0.44962035718145044,-0.49353407728982734
0.9411764705882353,0.8823529411764706,0.36696081258395463,-0.5282024787711078
0.9607843137254902,0.8823529411764706,0.2802544141925549,-0.5533479710285649
0.9803921568627451,0.8823529411764706,0.19081554262322856,-0.5685893740314792
1.0,0.8823529411764706,0.10000000000000019,-0.5736956436465575
0.0,0.9019607843137255,0.1,-0.47777383140825125
0.0196078431372549,0.9019607843137255,-0.00030104340527355167,-0.47339460024128377
0.0392156862745098,0.9019607843137255,-0.09908162523377706,-0.4603232914209302
0.058823529411764705,0.9019607843137255,-0.1948443325563711,-0.43875805266474843
0.0784313725490196,0.9019607843137255,-0.28613750034517405,-0.40902579100988834
0.09803921568627451,0.9019607843137255,-0.37157721723563863,-0.37157721723563886
0.11764705882352941,0.9019607843137255,-0.4498683042121574,-0.3269800135474433
0.13725490196078433,0.9019607843137255,-0.5198239482017059,-0.27591022809332877
0.1568627450980392,0.9019607843137255,-0.5803836929502594,-0.21914202676310654
0.17647058823529413,0.9019607843137255,-0.6306295144586347,-0.15753595762262476
0.19607843137254902,0.9019607843137255,-0.669799737290535,-0.09202590588228399
0.21568627450980393,0.9019607843137255,-0.6973005807957553,-0.023604937149198174
0.23529411764705882,0.9019607843137255,-0.7127151602195728,0.046689756435134226
0.2549019607843137,0.9019607843137255,-0.7158098062506795,0.11779257897043992
0.27450980392156865,0.9019607843137255,-0.706537607209752,0.18862568414531034
0.29411764705882354,0.9019607843137255,-0.6850391201826919,0.2581153142885856
0.3137254901960784,0.9019607843137255,-0.6516402403184782,0.32520807744112246
0.3333333333333333,0.9019607843137255,-0.606847260590909,0.3888869157041255
0.35294117647058826,0.9019607843137255,-0.5513391969132048,0.44818652280016125
0.37254901960784315,0.9019607843137255,-0.4859574949489148,0.5022079771323446
0.39215686274509803,0.9019607843137255,-0.4116932746533809,0.5501323685194383
0.4117647058823529,0.9019607843137255,-0.32967230590550556,0.5912332120394482
0.43137254901960786,0.9019607843137255,-0.24113794298393396,0.6248874608005046
0.45098039215686275,0.9019607843137255,-0.1474322765835981,0.6505849506966416
0.47058823529411764,0.9019607843137255,-0.04997578908882927,0.6679361339756128
0.49019607843137253,0.9019607843137255,0.049754178491624355,0.6766779843857312
0.5098039215686274,0.9019607843137255,0.1502458215083751,0.6766779843857312
0.5294117647058824,0.9019607843137255,0.24997578908882906,0.6679361339756128
0.5490196078431373,0.9019607843137255,0.3474322765835982,0.6505849506966416
0.5686274509803921,0.9019607843137255,0.44113794298393383,0.6248874608005047
0.5882352941176471,0.9019607843137255,0.5296723059055054,0.5912332120394483
0.6078431372549019,0.9019607843137255,0.6116932746533806,0.5501323685194384
0.6274509803921569,0.9019607843137255,0.6859574949489148,0.5022079771323448
0.6470588235294118,0.9019607843137255,0.7513391969132045,0.44818652280016136
0.6666666666666666,0.9019607843137255,0.8068472605909087,0.3888869157041259
0.6862745098039216,0.9019607843137255,0.8516402403184782,0.32520807744112246
0.7058823529411765,0.9019607843137255,0.8850391201826918,0.2581153142885857
0.7254901960784313,0.9019607843137255,0.9065376072097519,0.18862568414531058
0.7450980392156863,0.9019607843137255,0.9158098062506794,0.11779257897044006
0.7647058823529411,0.9019607843137255,0.9127151602195728,0.0466897564351345
0.7843137254901961,0.9019607843137255,0.8973005807957553,-0.023604937149198285
0.803921568627451,0.9019607843137255,0.8697997372905351,-0.09202590588228388
0.8235294117647058,0.9019607843137255,0.8306295144586349,-0.15753595762262437
0.8431372549019608,0.9019607843137255,0.7803836929502593,-0.21914202676310654
0.8627450980392157,0.9019607843137255,0.7198239482017055,-0.275910228093329
0.8823529411764706,0.9019607843137255,0.6498683042121578,-0.3269800135474431
0.9019607843137255,0.9019607843137255,0.5715772172356389,-0.37157721723563875
0.9215686274509803,0.9019607843137255,0.48613750034517456,-0.40902579100988823
0.9411764705882353,0.9019607843137255,0.3948443325563712,-0.43875805266474843
0.9607843137254902,0.9019607843137255,0.2990816252337774,-0.4603232914209301
0.9803921568627451,0.9019607843137255,0.2003010434052742,-0.47339460024128366
1.0,0.9019607843137255,0.1000000000000002,-0.47777383140825125
0.0,0.9215686274509803,0.1,-0.37309355683601053
0.0196078431372549,0.9215686274509803,-0.008266082610549036,-0.36950774879770254
0.0392156862745098,0.9215686274509803,-0.11489096176908997,-0.3588046818774676
0.058823529411764705,0.9215686274509803,-0.2182583129949964,-0.34114660365971106
0.0784313725490196,0.9215686274509803,-0.3168011926105596,-0.31680119261056017
0.09803921568627451,0.9215686274509803,-0.4090257910098881,-0.2861375003451745
0.11764705882352941,0.9215686274509803,-0.4935340772898271,-0.2496203571814505
0.13725490196078433,0.9215686274509803,-0.5690449919733768,-0.20780332578622415
0.1568627450980392,0.9215686274509803,-0.6344138665655221,-0.16132030972951247
0.17647058823529413,0.9215686274509803,-0.6886497755608083,-0.11087594415255761
0.19607843137254902,0.9215686274509803,-0.730930557863908,-0.057234914217351246
0.21568627450980393,0.9215686274509803,-0.7606152799137629,-0.0012103632590560187
0.23529411764705882,0.9215686274509803,-0.7772539515830362,0.05634843363808288
0.2549019607843137,0.9215686274509803,-0.7805943475697503,0.1145689437853118
0.27450980392156865,0.9215686274509803,-0.7705858308757583,0.17256860359551912
0.29411764705882354,0.9215686274509803,-0.7473801204120211,0.22946819734757953
0.3137254901960784,0.9215686274509803,-0.7113289910945704,0.2844051852004642
0.3333333333333333,0.9215686274509803,-0.6629789412953607,0.3365467784180052
0.35294117647058826,0.9215686274509803,-0.6030629084840213,0.38510256359723827
0.37254901960784315,0.9215686274509803,-0.5324891586429311,0.42933648452988815
0.39215686274509803,0.9215686274509803,-0.45232751788076186,0.46857800006419204
0.4117647058823529,0.9215686274509803,-0.36379315495919085,0.5022322488252483
0.43137254901960786,0.9215686274509803,-0.268228160573148,0.5297890667070917
0.45098039215686275,0.9215686274509803,-0.16708120262393586,0.5508307204405065
0.47058823529411764,0.9215686274509803,-0.06188556589053146,0.5650382400035755
0.49019607843137253,0.9215686274509803,0.045764091004713486,0.5721962538820701
0.5098039215686274,0.9215686274509803,0.15423590899528591,0.5721962538820701
0.5294117647058824,0.9215686274509803,0.26188556589053125,0.5650382400035755
0.5490196078431373,0.9215686274509803,0.36708120262393595,0.5508307204405065
0.5686274509803921,0.9215686274509803,0.46822816057314787,0.5297890667070917
0.5882352941176471,0.9215686274509803,0.5637931549591907,0.5022322488252483
0.6078431372549019,0.9215686274509803,0.6523275178807616,0.46857800006419215
0.6274509803921569,0.9215686274509803,0.7324891586429311,0.42933648452988826
0.6470588235294118,0.9215686274509803,0.8030629084840211,0.3851025635972384
0.6666666666666666,0.9215686274509803,0.8629789412953605,0.3365467784180055
0.6862745098039216,0.9215686274509803,0.9113289910945703,0.2844051852004642
0.7058823529411765,0.9215686274509803,0.947380120412021,0.22946819734757964
0.7254901960784313,0.9215686274509803,0.9705858308757581,0.17256860359551934
0.7450980392156863,0.9215686274509803,0.9805943475697503,0.1145689437853119
0.7647058823529411,0.9215686274509803,0.9772539515830363,0.056348433638083104
0.7843137254901961,0.9215686274509803,0.9606152799137628,-0.0012103632590561159
0.803921568627451,0.9215686274509803,0.9309305578639081,-0.057234914217351135
0.8235294117647058,0.9215686274509803,0.8886497755608085,-0.11087594415255733
0.8431372549019608,0.9215686274509803,0.8344138665655221,-0.16132030972951247
0.8627450980392157,0.9215686274509803,0.7690449919733763,-0.20780332578622437
0.8823529411764706,0.9215686274509803,0.6935340772898276,-0.2496203571814503
0.9019607843137255,0.9215686274509803,0.6090257910098883,-0.2861375003451744
0.9215686274509803,0.9215686274509803,0.5168011926105601,-0.31680119261056006
0.9411764705882353,0.9215686274509803,0.4182583129949965,-0.34114660365971106
0.9607843137254902,0.9215686274509803,0.31489096176909037,-0.3588046818774676
0.9803921568627451,0.9215686274509803,0.20826608261054974,-0.36950774879770243
1.0,0.9215686274509803,0.10000000000000023,-0.37309355683601053
0.0,0.9411764705882353,0.1,-0.26124166618715294
0.0196078431372549,0.9411764705882353,-0.014589918363816456,-0.2585036384721936
0.0392156862745098,0.9411764705882353,-0.1274427703717685,-0.2503310610364826
0.058823529411764705,0.9411764705882353,-0.2368478218232786,-0.23684782182327865
0.0784313725490196,0.9411764705882353,-0.3411466036597106,-0.2182583129949965
0.09803921568627451,0.9411764705882353,-0.4387580526647483,-0.1948443325563712
0.11764705882352941,0.9411764705882353,-0.5282024787711077,-0.1669608125839547
0.13725490196078433,0.9411764705882353,-0.6081239956536438,-0.13503043881763369
0.1568627450980392,0.9411764705882353,-0.6773110745839259,-0.0995372431756748
0.17647058823529413,0.9411764705882353,-0.7347149099707959,-0.06101926632423868
0.19607843137254902,0.9411764705882353,-0.7794653181840365,-0.020060401529329364
0.21568627450980393,0.9411764705882353,-0.8108839286511894,0.022718456569930073
0.23529411764705882,0.9411764705882353,-0.8284944672639407,0.06666882409112163
0.2549019607843137,0.9411764705882353,-0.8320299762081156,0.11112445826316188
0.27450980392156865,0.9411764705882353,-0.8214368607720197,0.1554114569875811
0.29411764705882354,0.9411764705882353,-0.796875701787637,0.19885847450739752
0.3137254901960784,0.9411764705882353,-0.758718821388904,0.24080689832446195
0.3333333333333333,0.9411764705882353,-0.707544638987683,0.28062083309357644
0.35294117647058826,0.9411764705882353,-0.6441289030250875,0.31769674014773164
0.37254901960784315,0.9411764705882353,-0.5694329314158686,0.3514725865290851
0.39215686274509803,0.9411764705882353,-0.48458903894874106,0.38143636483569765
0.4117647058823529,0.9411764705882353,-0.3908833725484051,0.4071338547318346
0.43137254901960786,0.9411764705882353,-0.2897364145991922,0.42817550846524954
0.45098039215686275,0.9411764705882353,-0.18268144988008192,0.4442423560140246
0.47058823529411764,0.9411764705882353,-0.07134132253039277,0.4550908403469631
0.49019607843137253,0.9411764705882353,0.04259616461312968,0.46055650949991356
0.5098039215686274,0.9411764705882353,0.1574038353868697,0.46055650949991356
0.5294117647058824,0.9411764705882353,0.27134132253039256,0.4550908403469631
0.5490196078431373,0.9411764705882353,0.3826814498800821,0.4442423560140246
0.5686274509803921,0.9411764705882353,0.48973641459919204,0.42817550846524965
0.5882352941176471,0.9411764705882353,0.590883372548405,0.4071338547318346
0.6078431372549019,0.9411764705882353,0.6845890389487408,0.38143636483569765
0.6274509803921569,0.9411764705882353,0.7694329314158684,0.3514725865290852
0.6470588235294118,0.9411764705882353,0.8441289030250873,0.3176967401477317
0.6666666666666666,0.9411764705882353,0.9075446389876828,0.28062083309357666
0.6862745098039216,0.9411764705882353,0.958718821388904,0.24080689832446195
0.7058823529411765,0.9411764705882353,0.996875701787637,0.19885847450739763
0.7254901960784313,0.9411764705882353,1.0214368607720197,0.15541145698758127
0.7450980392156863,0.9411764705882353,1.0320299762081155,0.11112445826316196
0.7647058823529411,0.9411764705882353,1.028494467263941,0.06666882409112179
0.7843137254901961,0.9411764705882353,1.0108839286511895,0.022718456569930004
0.803921568627451,0.9411764705882353,0.9794653181840366,-0.02006040152932928
0.8235294117647058,0.9411764705882353,0.9347149099707961,-0.06101926632423846
0.8431372549019608,0.9411764705882353,0.8773110745839259,-0.0995372431756748
0.8627450980392157,0.9411764705882353,0.8081239956536435,-0.13503043881763385
0.8823529411764706,0.9411764705882353,0.7282024787711081,-0.16696081258395454
0.9019607843137255,0.9411764705882353,0.6387580526647485,-0.1948443325563711
0.9215686274509803,0.9411764705882353,0.5411466036597111,-0.21825831299499646
0.9411764705882353,0.9411764705882353,0.43684782182327864,-0.23684782182327865
0.9607843137254902,0.9411764705882353,0.3274427703717689,-0.2503310610364826
0.9803921568627451,0.9411764705882353,0.2145899183638172,-0.2585036384721936
1.0,0.9411764705882353,0.10000000000000023,-0.26124166618715294
0.0,0.9607843137254902,0.1,-0.1439137201083775
0.0196078431372549,0.9607843137254902,-0.01917668776121939,-0.14206497842593388
0.0392156862745098,0.9607843137254902,-0.136546778418005,-0.1365467784180054
0.058823529411764705,0.9607843137254902,-0.2503310610364825,-0.12744277037176882
0.0784313725490196,0.9607843137254902,-0.35880468187746717,-0.11489096176909033
0.09803921568627451,0.9607843137254902,-0.46032329142093,-0.09908162523377739
0.11764705882352941,0.9607843137254902,-0.5533479710285647,-0.08025441419255494
0.13725490196078433,0.9607843137254902,-0.6364685613816567,-0.05869472997340583
0.1568627450980392,0.9607843137254902,-0.7084250390589173,-0.03472939541236031
0.17647058823529413,0.9607843137254902,-0.7681266172071539,-0.008721700552446948
0.19607843137254902,0.9607843137254902,-0.814668280758077,0.018934104463042375
0.21568627450980393,0.9607843137254902,-0.847344505534214,0.04781878582084818
0.23529411764705882,0.9607843137254902,-0.8656599532762683,0.07749448119500899
0.2549019607843137,0.9607843137254902,-0.8693369804662099,0.1075113372933908
0.27450980392156865,0.9607843137254902,-0.858319847119994,0.13741432917504054
0.29411764705882354,0.9607843137254902,-0.8327755617489022,0.16675015796446374
0.3137254901960784,0.9607843137254902,-0.7930913496807495,0.19507412240051009
0.3333333333333333,0.9607843137254902,-0.7398687831186305,0.2219568600541887
0.35294117647058826,0.9607843137254902,-0.6739146619195301,0.24699085602542378
0.37254901960784315,0.9607843137254902,-0.5962287833308972,0.2697966204535417
0.39215686274509803,0.9607843137254902,-0.5079887860835114,0.2900284411967283
0.4117647058823529,0.9607843137254902,-0.41053229858874296,0.30737962447569944
0.43137254901960786,0.9607843137254902,-0.30533666185533814,0.3215871440387684
0.45098039215686275,0.9607843137254902,-0.19399653450564944,0.3324356283717068
0.47058823529411764,0.9607843137254902,-0.07819971937642031,0.33976062551036346
0.49019607843137253,0.9607843137254902,0.04029842185176304,0.3434510959648073
0.5098039215686274,0.9607843137254902,0.1597015781482363,0.3434510959648073
0.5294117647058824,0.9607843137254902,0.2781997193764201,0.33976062551036346
0.5490196078431373,0.9607843137254902,0.39399653450564964,0.3324356283717068
0.5686274509803921,0.9607843137254902,0.505336661855338,0.3215871440387684
0.5882352941176471,0.9607843137254902,0.6105322985887427,0.3073796244756995
0.6078431372549019,0.9607843137254902,0.7079887860835111,0.2900284411967283
0.6274509803921569,0.9607843137254902,0.7962287833308971,0.2697966204535417
0.6470588235294118,0.9607843137254902,0.8739146619195298,0.24699085602542384
0.6666666666666666,0.9607843137254902,0.9398687831186302,0.22195686005418885
0.6862745098039216,0.9607843137254902,0.9930913496807494,0.19507412240051009
0.7058823529411765,0.9607843137254902,1.0327755617489023,0.1667501579644638
0.7254901960784313,0.9607843137254902,1.058319847119994,0.13741432917504065
0.7450980392156863,0.9607843137254902,1.0693369804662098,0.10751133729339087
0.7647058823529411,0.9607843137254902,1.0656599532762685,0.07749448119500911
0.7843137254901961,0.9607843137254902,1.047344505534214,0.04781878582084813
0.803921568627451,0.9607843137254902,1.0146682807580771,0.01893410446304243
0.8235294117647058,0.9607843137254902,0.9681266172071541,-0.00872170055244681
0.8431372549019608,0.9607843137254902,0.9084250390589172,-0.03472939541236031
0.8627450980392157,0.9607843137254902,0.8364685613816563,-0.05869472997340594
0.8823529411764706,0.9607843137254902,0.7533479710285652,-0.08025441419255486
0.9019607843137255,0.9607843137254902,0.6603232914209302,-0.09908162523377734
0.9215686274509803,0.9607843137254902,0.5588046818774677,-0.11489096176909028
0.9411764705882353,0.9607843137254902,0.4503310610364827,-0.12744277037176882
0.9607843137254902,0.9607843137254902,0.3365467784180054,-0.13654677841800536
0.9803921568627451,0.9607843137254902,0.21917668776122015,-0.14206497842593385
1.0,0.9607843137254902,0.10000000000000024,-0.1439137201083775
0.0,0.9803921568627451,0.1,-0.02288829066471483
0.0196078431372549,0.9803921568627451,-0.02195686005418855,-0.021956860054189273
0.0392156862745098,0.9803921568627451,-0.1420649784259335,-0.0191766877612201
0.058823529411764705,0.9803921568627451,-0.2585036384721935,-0.014589918363817123
0.0784313725490196,0.9803921568627451,-0.369507748797702,-0.008266082610549702
0.09803921568627451,0.9803921568627451,-0.47339460024128355,-0.0003010434052741484
0.11764705882352941,0.9803921568627451,-0.568589374031479,0.009184457376771468
0.13725490196078433,0.9803921568627451,-0.6536490144338384,0.02004662921271841
0.1568627450980392,0.9803921568627451,-0.7272841040048846,0.032120812649822014
0.17647058823529413,0.9803921568627451,-0.7883784098461984,0.04522397537492069
0.19607843137254902,0.9803921568627451,-0.8360058045573314,0.05915748679773058
0.21568627450980393,0.9803921568627451,-0.8694443053831559,0.07371012908812133
0.23529411764705882,0.9803921568627451,-0.8881870187364831,0.08866129902311735
0.2549019607843137,0.9803921568627451,-0.8919498241881468,0.10378435210688756
0.27450980392156865,0.9803921568627451,-0.8806756814430923,0.11885003827027354
0.29411764705882354,0.9803921568627451,-0.8545354950131064,0.1336299770681531
0.3137254901960784,0.9803921568627451,-0.8139255234786288,0.14790011969419048
0.3333333333333333,0.9803921568627451,-0.7594613726125965,0.1614441453323574
0.35294117647058826,0.9803921568627451,-0.6919686634244403,0.1740567403599988
0.37254901960784315,0.9803921568627451,-0.612470516587173,0.185546710693067
0.39215686274509803,0.9803921568627451,-0.5221720429708988,0.19573988009354362
0.4117647058823529,0.9803921568627451,-0.4224420753904452,0.2044817305036621
0.43137254901960786,0.9803921568627451,-0.31479241849519946,0.21163974438215682
0.45098039215686275,0.9803921568627451,-0.20085493135167695,0.2171054135351072
0.47058823529411764,0.9803921568627451,-0.08235679012349317,0.22079588398955102
0.49019607843137253,0.9803921568627451,0.038905694158685875,0.2226552119752573
0.5098039215686274,0.9803921568627451,0.16109430584131346,0.2226552119752573
0.5294117647058824,0.9803921568627451,0.2823567901234929,0.22079588398955102
0.5490196078431373,0.9803921568627451,0.40085493135167716,0.2171054135351072
0.5686274509803921,0.9803921568627451,0.5147924184951992,0.21163974438215682
0.5882352941176471,0.9803921568627451,0.6224420753904449,0.20448173050366214
0.6078431372549019,0.9803921568627451,0.7221720429708985,0.19573988009354365
0.6274509803921569,0.9803921568627451,0.8124705165871728,0.18554671069306705
0.6470588235294118,0.9803921568627451,0.89196866342444,0.1740567403599988
0.6666666666666666,0.9803921568627451,0.9594613726125962,0.16144414533235749
0.6862745098039216,0.9803921568627451,1.0139255234786289,0.14790011969419048
0.7058823529411765,0.9803921568627451,1.0545354950131065,0.13362997706815313
0.7254901960784313,0.9803921568627451,1.0806756814430922,0.1188500382702736
0.7450980392156863,0.9803921568627451,1.091949824188147,0.10378435210688759
0.7647058823529411,0.9803921568627451,1.0881870187364833,0.08866129902311741
0.7843137254901961,0.9803921568627451,1.069444305383156,0.07371012908812132
0.803921568627451,0.9803921568627451,1.0360058045573315,0.059157486797730606
0.8235294117647058,0.9803921568627451,0.9883784098461986,0.04522397537492077
0.8431372549019608,0.9803921568627451,0.9272841040048846,0.032120812649822014
0.8627450980392157,0.9803921568627451,0.8536490144338379,0.020046629212718353
0.8823529411764706,0.9803921568627451,0.7685893740314795,0.009184457376771524
0.9019607843137255,0.9803921568627451,0.6733946002412837,-0.00030104340527412066
0.9215686274509803,0.9803921568627451,0.5695077487977025,-0.008266082610549674
0.9411764705882353,0.9803921568627451,0.45850363847219366,-0.014589918363817123
0.9607843137254902,0.9803921568627451,0.3420649784259339,-0.019176687761220085
0.9803921568627451,0.9803921568627451,0.22195686005418933,-0.02195686005418926
1.0,0.9803921568627451,0.10000000000000026,-0.02288829066471483
0.0,1.0,0.1,0.09999999999999983
0.0196078431372549,1.0,-0.02288829066471411,0.09999999999999983
0.0392156862745098,1.0,-0.14391372010837714,0.09999999999999983
0.058823529411764705,1.0,-0.26124166618715294,0.09999999999999984
0.0784313725490196,1.0,-0.3730935568360101,0.09999999999999984
0.09803921568627451,1.0,-0.47777383140825114,0.09999999999999985
0.11764705882352941,1.0,-0.5736956436465572,0.09999999999999987
0.13725490196078433,1.0,-0.6594049166547072,0.09999999999999988
0.1568627450980392,1.0,-0.7336023852211195,0.09999999999999991
0.17647058823529413,1.0,-0.7951632913550624,0.09999999999999992
0.19607843137254902,1.0,-0.8431544344712775,0.09999999999999995
0.21568627450980393,1.0,-0.8768483177596007,0.09999999999999996
0.23529411764705882,1.0,-0.8957341762950345,0.09999999999999999
0.2549019607843137,1.0,-0.8995257197133659,0.1
0.27450980392156865,1.0,-0.8881654720812594,0.10000000000000003
0.29411764705882354,1.0,-0.8618256431728191,0.10000000000000006
0.3137254901960784,1.0,-0.8209055179449537,0.10000000000000007
0.3333333333333333,1.0,-0.7660254037844387,0.1000000000000001
0.35294117647058826,1.0,-0.6980172272802396,0.10000000000000012
0.37254901960784315,1.0,-0.617911923064442,0.10000000000000013
0.39215686274509803,1.0,-0.5269238058941065,0.10000000000000014
0.4117647058823529,1.0,-0.4264321628773561,0.10000000000000016
0.43137254901960786,1.0,-0.31796034488678326,0.10000000000000017
0.45098039215686275,1.0,-0.20315267411304364,0.10000000000000019
0.47058823529411764,1.0,-0.08374951781657036,0.10000000000000019
0.49019607843137253,1.0,0.038439093866056775,0.10000000000000019
0.5098039215686274,1.0,0.16156090613394253,0.10000000000000019
0.5294117647058824,1.0,0.2837495178165701,0.10000000000000019
0.5490196078431373,1.0,0.4031526741130438,0.10000000000000019
0.5686274509803921,1.0,0.517960344886783,0.10000000000000017
0.5882352941176471,1.0,0.6264321628773558,0.10000000000000016
0.6078431372549019,1.0,0.7269238058941062,0.10000000000000014
0.6274509803921569,1.0,0.8179119230644418,0.10000000000000013
0.6470588235294118,1.0,0.8980172272802394,0.10000000000000012
0.6666666666666666,1.0,0.9660254037844385,0.1000000000000001
0.6862745098039216,1.0,1.0209055179449538,0.10000000000000007
0.7058823529411765,1.0,1.061825643172819,0.10000000000000006
0.7254901960784313,1.0,1.0881654720812592,0.10000000000000003
0.7450980392156863,1.0,1.0995257197133659,0.1
0.7647058823529411,1.0,1.0957341762950346,0.09999999999999999
0.7843137254901961,1.0,1.0768483177596007,0.09999999999999996
0.803921568627451,1.0,1.0431544344712775,0.09999999999999995
0.8235294117647058,1.0,0.9951632913550625,0.09999999999999992
0.8431372549019608,1.0,0.9336023852211195,0.09999999999999991
0.8627450980392157,1.0,0.8594049166547068,0.09999999999999988
0.8823529411764706,1.0,0.7736956436465577,0.09999999999999987
0.9019607843137255,1.0,0.6777738314082513,0.09999999999999985
0.9215686274509803,1.0,0.5730935568360106,0.09999999999999984
0.9411764705882353,1.0,0.461241666187153,0.09999999999999984
0.9607843137254902,1.0,0.34391372010837756,0.09999999999999983
0.9803921568627451,1.0,0.22288829066471488,0.09999999999999983
1.0,1.0,0.10000000000000026,0.09999999999999983

